On sparsity and directional forgetting in adaptive control

This paper develops a sparsity-promoting memory regressor extension (MRE) adaptation law with directional forgetting for nonlinear control-affine systems with linearly parameterized uncertainty. The objective is to use directional forgetting to selectively discount obsolete information and leverage $\ell_1$ regularization to promote sparsity of the parameter estimates. While $\ell_1$ regularization has been applied to the system identification problem in an offline setting, a contribution of this paper is to develop a recursive least squares update law to implement $\ell_1$ regularization in online adaptive control. In particular, we show that $\ell_1$-regularized recursive least squares is realized via a sliding mode update law. A nonsmooth Lyapunov-based stability analysis is then used to show that the tracking and parameter estimation errors are ultimately bounded under a subspace excitation condition. Simulation results on a Van der Pol oscillator demonstrate the ability of the developed sparsity-promoting MRE controller to recover sparse dynamics while maintaining stable tracking.

==> data/lambda_0/data/forgetting_factor.dat <==
0	0
0.249931589297403	2.45134608007966
1.31515946358514	5
2.53111638950997	5
3.69945431007602	5
5.18837733442453	5
6.71579932347663	5
7.92601125925958	5
9.81489357900726	5
11.0840423367927	5
11.7145036350933	5
13.0627503368014	5
14.9445949166959	5
16.3028011940961	5
17.9048426633528	5
19.3930945081118	5
21.1204459039546	5
23.4267230599642	5
25.4420302091906	5
27.2899850295168	5
29.3938702399173	5
31.7909119800866	5
34.0376555552629	5
36.0224594351599	5
38.4208836315603	5
40.7688227124344	5
42.7698732236727	5
44.9901241564843	5
47.4267504267166	5
50.1222693601309	5
52.342492349928	5
55.1464092231474	5
57.6307032079784	5
60.1075242851139	5
62.6618511480146	5
65.4646012720144	5
67.9152162420574	5
70.4362705653262	5
73.2262073701436	5
75.3677003419683	5
78.1111590736312	5
81.0355614452971	5
83.2794631693278	5
85.887411041267	5
88.6146953976673	5
91.2523377326474	5
93.7809576360046	5
96.7176618202783	5
99.1465895926807	5
101.745753181334	5
104.603686054041	5
106.792888556467	5
109.545534582821	5
112.465050279937	5
114.707557687441	5
117.361175163466	5
120.071666450293	5
122.764131286966	5
125.276309600538	5
128.235585728349	5
130.613168538404	5
133.260710567955	5
136.044677211182	5
138.321344357789	5
140.990832677244	5
143.950849232989	5
146.147432288728	5
148.882420516511	5
151.519494312427	5
154.214124067648	5
156.735817281877	5
159.679597416903	5
162.09497127822	5
164.754525537499	5
167.528985254407	5
169.84123986753	5
172.493771458447	5
175.41967287805	5
177.598277407979	5
180.351299321482	5
182.976718516666	5
185.670667037439	5
188.196381606274	5
191.121726148724	5
193.545114311647	5
196.223341058033	5
199.042577487343	5
201.333834754845	5
204.040591892278	5
206.874362390641	5
209.084378105941	5
211.824001073939	5
214.484074766018	5
217.122901018561	5
219.730672946036	5
222.572499140488	5
225.080140996986	5
227.700071355734	5
230.520143156755	5
232.820759539331	5
235.539740266878	5
238.321766450251	5
240.530439810786	5
243.280407311296	5
245.937458875532	5
248.580757371841	5
250.967889503838	5
253.828494833888	5
256.198521022215	5
258.923844684736	5
261.72742196178	5
264.017569713777	5
266.781450730946	5
269.704093579318	5
271.945069579289	5
274.698444052942	5
277.338118240471	5
280.059131136193	5
282.672756564511	5
285.519654688173	5
288.123328363829	5
290.918098533219	5
293.710050457054	5
296.125101350318	5
299.075449075561	5
301.708591303505	5
304.038294770489	5
306.899539622224	5
309.536783136205	5
311.99370136024	5
315.042916036393	5
317.51510920244	5
320.261583659415	5
323.233274687179	5
325.683340381331	5
328.265363925646	5
331.187892881365	5
333.861192583686	5
336.169406927176	5
339.109403959118	5
341.642080401642	5
344.191481325685	5
347.252295394437	5
349.862328026306	5
352.45408895472	5
355.477014966682	5
357.759722667733	5
360.532922917187	5
363.624783555381	5
365.895105125048	5
368.409307588417	5
371.237647092464	5
373.966283554488	5
376.537011197671	5
379.538281015769	5
381.971206985716	5
384.775055605244	5
387.634161339357	5
390.097195371176	5
392.922865447308	5
395.644745524924	5
397.920572512506	5
400.775810512549	5
403.433297877583	5
406.01249730758	5
408.892035821037	5
411.51681234247	5
414.236659351204	5
417.136198292489	5
419.730162020795	5
422.20686331505	5
425.229980254138	5
427.866461756568	5
430.27165567143	5
433.071549452884	5
435.713838740018	5
438.093741127721	5
441.244582712446	5
443.707398618364	5
446.352300801624	5
449.437725350798	5
451.720567345577	5
454.454588230887	5
457.484420478045	5
459.919885295426	5
462.308245670903	5
465.227172651061	5
467.889619328111	5
470.460144927964	5
473.496347094778	5
475.915115879924	5
478.71091522289	5
481.586859248975	5
484.004704140766	5
486.706719296387	5
489.675114795643	5
491.895738152178	5
494.655514429204	5
497.328314338219	5
500	5


==> data/lambda_0/data/information_matrix_eigenvalues.dat <==
0	0	0
0.249931589297403	1.46961585768036e-16	1.98053843203186
1.31515946358514	9.08670861971784e-11	4.70262965693369
2.53111638950997	1.71961394308174e-06	23.3279022254878
3.69945431007602	3.10182942262922e-06	20.7162098764266
5.18837733442453	4.09383058402688e-05	6.68469019694881
6.71579932347663	7.66933156909711e-05	13.5764136818752
7.92601125925958	9.06875819078255e-05	23.191064205055
9.81489357900726	0.000148960070621423	20.139479179597
11.0840423367927	0.000205914048037628	43.2739869751591
11.7145036350933	0.000221200301675247	62.1026468229111
13.0627503368014	0.000266620149845795	8.78801812692888
14.9445949166959	0.000288211021136608	19.0771869631416
16.3028011940961	0.000305705032455703	15.26874258492
17.9048426633528	0.000318843694231955	12.1054507292422
19.3930945081118	0.000352390274925762	10.9930025844175
21.1204459039546	0.000363563945279715	8.26539080361298
23.4267230599642	0.000392618025747904	5.78754883819781
25.4420302091906	0.000418586408042072	6.67955754999824
27.2899850295168	0.000442408061504995	5.58589955609372
29.3938702399173	0.000467699584912391	7.97874412174936
31.7909119800866	0.000506512148270364	5.51122193067406
34.0376555552629	0.000525279685607595	13.2250296254108
36.0224594351599	0.000534507131775133	5.37732538943026
38.4208836315603	0.000540227013391132	12.3850407857721
40.7688227124344	0.000554491573349484	7.59229262463298
42.7698732236727	0.000566871025896447	19.1533285034252
44.9901241564843	0.000587334791115059	5.51891539480883
47.4267504267166	0.000601514577042763	7.16823317850765
50.1222693601309	0.000618115636484228	5.21734585773875
52.342492349928	0.000620054880021717	8.64433836413697
55.1464092231474	0.000631481997821996	4.39241983219925
57.6307032079784	0.000645147717031908	6.91306045146471
60.1075242851139	0.000666750892406345	6.46179947969427
62.6618511480146	0.000679100103546893	5.04657081925434
65.4646012720144	0.000693009744514249	10.38975851752
67.9152162420574	0.000700996360264152	3.94707101174792
70.4362705653262	0.000709807221275333	6.10736933688071
73.2262073701436	0.000718992104737437	4.23090493187156
75.3677003419683	0.000727818351078898	5.77259166857518
78.1111590736312	0.000740066325767335	5.27597093643051
81.0355614452971	0.00075020864508244	5.26988506971383
83.2794631693278	0.00075945540397797	13.1868871117617
85.887411041267	0.00076984829784767	4.07963726657245
88.6146953976673	0.00077763829497538	8.31460733452269
91.2523377326474	0.00078938838474208	3.79923162000527
93.7809576360046	0.000797002194187172	4.98907047840818
96.7176618202783	0.000804200616461955	8.50888123970391
99.1465895926807	0.000811373218747958	3.91916690560475
101.745753181334	0.000816809358164967	6.18749414364846
104.603686054041	0.000823706740097358	4.06440762441594
106.792888556467	0.000828198402700698	5.74427406521421
109.545534582821	0.000835417309774011	5.12142281795291
112.465050279937	0.000842497594810155	5.1932131746246
114.707557687441	0.000848775610124556	13.336487622773
117.361175163466	0.00085596484894531	3.99075870466312
120.071666450293	0.00086291678231097	8.1595952469219
122.764131286966	0.000871006251291423	4.66203047367966
125.276309600538	0.000877737550845354	4.95323087145446
128.235585728349	0.000884721911785844	9.47138749739003
130.613168538404	0.000890621322618026	3.89969115584107
133.260710567955	0.000896670687273228	5.78611224787521
136.044677211182	0.00090325183116007	4.05827275366109
138.321344357789	0.000908883315790772	4.64814032887666
140.990832677244	0.000915095647207552	5.18897522465795
143.950849232989	0.000922495532722718	5.19140854550888
146.147432288728	0.000928179385200058	13.3775839922885
148.882420516511	0.000935737304208927	3.94219617170434
151.519494312427	0.000941922039428618	8.03315172482128
154.214124067648	0.000949264476649103	5.05554323896742
156.735817281877	0.000955398798584349	4.94150928732553
159.679597416903	0.000961294434796476	9.71544623079888
162.09497127822	0.000967723337095612	3.88968944920861
164.754525537499	0.000973675600516287	5.54265456767675
167.528985254407	0.000980164773957292	4.0578019153928
169.84123986753	0.000985801955976018	4.05634182597057
172.493771458447	0.000991176128547201	5.39640634454034
175.41967287805	0.000998058373486179	5.18700332436976
177.598277407979	0.00100274943529045	13.3994485230419
180.351299321482	0.0010091988649552	3.91865731151727
182.976718516666	0.0010156890601642	7.84979061215002
185.670667037439	0.00102219264246181	5.54045596243564
188.196381606274	0.00102837598739206	4.93135307885526
191.121726148724	0.00103448363796905	9.94029297129642
193.545114311647	0.00104015047375265	3.88699964874355
196.223341058033	0.00104607268524756	5.42819922728369
199.042577487343	0.00105271137385701	4.05975617379015
201.333834754845	0.00105862467594393	4.05780441060541
204.040591892278	0.001064301896564	5.70502094061806
206.874362390641	0.00107090268281845	5.18083608064212
209.084378105941	0.00107569588884604	13.2956896834755
211.824001073939	0.00108239392042126	3.89530607507612
214.484074766018	0.001088407484111	7.36206342161308
217.122901018561	0.00109509053269839	5.9880237824334
219.730672946036	0.00110082215864441	4.90711065006749
222.572499140488	0.00110663079622257	10.219107853854
225.080140996986	0.00111323083914325	3.87660581696256
227.700071355734	0.0011188209309836	5.34932039198295
230.520143156755	0.00112550359249586	4.05909756200278
232.820759539331	0.0011314841317984	4.05726711496349
235.539740266878	0.00113735434295563	5.89752624870845
238.321766450251	0.0011437451816636	5.16727484543673
240.530439810786	0.00114830398702994	13.1959098486478
243.280407311296	0.00115440561906243	3.87737790329248
245.937458875532	0.00116069392611449	7.13772314712198
248.580757371841	0.00116706628908029	6.5088197859932
250.967889503838	0.00117268088939334	4.92921596146929
253.828494833888	0.00117920442451335	8.69876141071101
256.198521022215	0.00118441999130497	3.93292193933987
258.923844684736	0.00119021408139356	5.78385693600309
261.72742196178	0.00119790545766713	4.07100866116164
264.017569713777	0.00120287272554879	4.40553178850729
266.781450730946	0.00120864207360788	5.50220798637519
269.704093579318	0.00121610567883614	5.1858371690655
271.945069579289	0.00122096899372389	13.1902774136062
274.698444052942	0.00122726192988649	3.87904724757469
277.338118240471	0.00123315910868916	7.19746700234556
280.059131136193	0.00123970892630375	7.25482189413486
282.672756564511	0.00124541147877583	4.89052917924812
285.519654688173	0.00125153548158597	10.9332951817663
288.123328363829	0.00125799687983563	3.88302128287653
290.918098533219	0.00126406555673659	5.28818534842032
293.710050457054	0.00127102475085658	5.42239577980049
296.125101350318	0.00127716189860881	4.04259025544018
299.075449075561	0.00128320205694395	6.54772559025584
301.708591303505	0.00128979130302043	3.79770042292446
304.038294770489	0.0012948165809385	6.35573914373037
306.899539622224	0.00130093327398123	3.75907767733948
309.536783136205	0.00130642346291558	4.66027825921361
311.99370136024	0.00131248713230912	11.4154071231537
315.042916036393	0.00131963795867558	4.44753098716824
317.51510920244	0.00132471957538594	9.5519758388102
320.261583659415	0.00133107075804041	5.8740835842999
323.233274687179	0.00133757165879537	5.16208685813084
325.683340381331	0.00134338228445302	12.43223120995
328.265363925646	0.00134925951059706	4.00275369299504
331.187892881365	0.0013553812006141	5.44850247149137
333.861192583686	0.00136218507979928	4.58880988386887
336.169406927176	0.00136814616520116	4.19655162792606
339.109403959118	0.00137373666719479	6.78278106697077
341.642080401642	0.00137991945057926	4.42923273932135
344.191481325685	0.0013853756826187	6.79881891303008
347.252295394437	0.00139222549219381	4.25274350893285
349.862328026306	0.00139858234539197	4.19766774390242
352.45408895472	0.00140408150582881	8.38900106525912
355.477014966682	0.00141172440100622	4.2600153086767
357.759722667733	0.0014167950341884	10.2509651063424
360.532922917187	0.00142273730972081	4.30293012892114
363.624783555381	0.00142988831253455	5.19520177191909
365.895105125048	0.00143454631224624	12.6341124605646
368.409307588417	0.00144049300056275	4.09595205807984
371.237647092464	0.00144649236057518	8.5722626347696
373.966283554488	0.00145268515509775	3.75083226227555
376.537011197671	0.0014590704975817	4.97845101974984
379.538281015769	0.00146541226268589	9.2430589455478
381.971206985716	0.00147107630725119	3.90270321958385
384.775055605244	0.00147700566793994	5.35880149466571
387.634161339357	0.00148369180257882	4.06503164664276
390.097195371176	0.00148955775240716	4.06313761803201
392.922865447308	0.00149553834557545	6.45167592183795
395.644745524924	0.00150245307134499	4.59713523730349
397.920572512506	0.00150684439469885	10.6249466051086
400.775810512549	0.00151333341491056	3.76173217714837
403.433297877583	0.00151964211436419	4.76071188555159
406.01249730758	0.00152520109177444	10.3568673236338
408.892035821037	0.00153185577315973	4.76973877353327
411.51681234247	0.00153792505667609	11.31026123818
414.236659351204	0.00154405953546674	3.87317534461296
417.136198292489	0.00155078342835282	5.17794679231292
419.730162020795	0.00155605648319008	10.206499648149
422.20686331505	0.00156250520835145	4.00013143300836
425.229980254138	0.00156898237423715	5.81356887485011
427.866461756568	0.00157529414691708	3.76952606821198
430.27165567143	0.00158095144433974	4.19740597405675
433.071549452884	0.00158681155770266	5.27576768426095
435.713838740018	0.00159270966455232	4.62643988416158
438.093741127721	0.001597793445547	9.71304354384067
441.244582712446	0.00160522666240324	4.27793609070833
443.707398618364	0.00161057733972632	4.21311800432246
446.352300801624	0.00161686567866366	8.1902161337193
449.437725350798	0.00162375562884337	5.01687312095834
451.720567345577	0.00162841872420713	13.033109296752
454.454588230887	0.00163494095554264	3.9970018321649
457.484420478045	0.00164134709267625	5.19920037696865
459.919885295426	0.00164752849972115	10.1759636241308
462.308245670903	0.00165339014814368	4.17503252311331
465.227172651061	0.00165934755987995	8.49062591842449
467.889619328111	0.00166593861866064	3.75510309103419
470.460144927964	0.00167152415225497	5.04362515509603
473.496347094778	0.00167785041407709	6.42218461714844
475.915115879924	0.00168387646485249	3.99708614779207
478.71091522289	0.00168986762700126	6.30118564791864
481.586859248975	0.00169686208577754	4.06374896008636
484.004704140766	0.00170265541646931	4.06217707884797
486.706719296387	0.00170828922630877	5.52455196250535
489.675114795643	0.00171538395855905	5.1521103919241
491.895738152178	0.0017199677076621	13.0242299580087
494.655514429204	0.00172603193502113	3.86050957149135
497.328314338219	0.00173199062504934	6.72789093913959
500	0.0017384704135297	7.64949843388997


==> data/lambda_0/data/information_matrix_rank.dat <==
0	0
0.249931589297403	10
1.31515946358514	18
2.53111638950997	28
3.69945431007602	28
5.18837733442453	28
6.71579932347663	28
7.92601125925958	28
9.81489357900726	28
11.0840423367927	28
11.7145036350933	28
13.0627503368014	28
14.9445949166959	28
16.3028011940961	28
17.9048426633528	28
19.3930945081118	28
21.1204459039546	28
23.4267230599642	28
25.4420302091906	28
27.2899850295168	28
29.3938702399173	28
31.7909119800866	28
34.0376555552629	28
36.0224594351599	28
38.4208836315603	28
40.7688227124344	28
42.7698732236727	28
44.9901241564843	28
47.4267504267166	28
50.1222693601309	28
52.342492349928	28
55.1464092231474	28
57.6307032079784	28
60.1075242851139	28
62.6618511480146	28
65.4646012720144	28
67.9152162420574	28
70.4362705653262	28
73.2262073701436	28
75.3677003419683	28
78.1111590736312	28
81.0355614452971	28
83.2794631693278	28
85.887411041267	28
88.6146953976673	28
91.2523377326474	28
93.7809576360046	28
96.7176618202783	28
99.1465895926807	28
101.745753181334	28
104.603686054041	28
106.792888556467	28
109.545534582821	28
112.465050279937	28
114.707557687441	28
117.361175163466	28
120.071666450293	28
122.764131286966	28
125.276309600538	28
128.235585728349	28
130.613168538404	28
133.260710567955	28
136.044677211182	28
138.321344357789	28
140.990832677244	28
143.950849232989	28
146.147432288728	28
148.882420516511	28
151.519494312427	28
154.214124067648	28
156.735817281877	28
159.679597416903	28
162.09497127822	28
164.754525537499	28
167.528985254407	28
169.84123986753	28
172.493771458447	28
175.41967287805	28
177.598277407979	28
180.351299321482	28
182.976718516666	28
185.670667037439	28
188.196381606274	28
191.121726148724	28
193.545114311647	28
196.223341058033	28
199.042577487343	28
201.333834754845	28
204.040591892278	28
206.874362390641	28
209.084378105941	28
211.824001073939	28
214.484074766018	28
217.122901018561	28
219.730672946036	28
222.572499140488	28
225.080140996986	28
227.700071355734	28
230.520143156755	28
232.820759539331	28
235.539740266878	28
238.321766450251	28
240.530439810786	28
243.280407311296	28
245.937458875532	28
248.580757371841	28
250.967889503838	28
253.828494833888	28
256.198521022215	28
258.923844684736	28
261.72742196178	28
264.017569713777	28
266.781450730946	28
269.704093579318	28
271.945069579289	28
274.698444052942	28
277.338118240471	28
280.059131136193	28
282.672756564511	28
285.519654688173	28
288.123328363829	28
290.918098533219	28
293.710050457054	28
296.125101350318	28
299.075449075561	28
301.708591303505	28
304.038294770489	28
306.899539622224	28
309.536783136205	28
311.99370136024	28
315.042916036393	28
317.51510920244	28
320.261583659415	28
323.233274687179	28
325.683340381331	28
328.265363925646	28
331.187892881365	28
333.861192583686	28
336.169406927176	28
339.109403959118	28
341.642080401642	28
344.191481325685	28
347.252295394437	28
349.862328026306	28
352.45408895472	28
355.477014966682	28
357.759722667733	28
360.532922917187	28
363.624783555381	28
365.895105125048	28
368.409307588417	28
371.237647092464	28
373.966283554488	28
376.537011197671	28
379.538281015769	28
381.971206985716	28
384.775055605244	28
387.634161339357	28
390.097195371176	28
392.922865447308	28
395.644745524924	28
397.920572512506	28
400.775810512549	28
403.433297877583	28
406.01249730758	28
408.892035821037	28
411.51681234247	28
414.236659351204	28
417.136198292489	28
419.730162020795	28
422.20686331505	28
425.229980254138	28
427.866461756568	28
430.27165567143	28
433.071549452884	28
435.713838740018	28
438.093741127721	28
441.244582712446	28
443.707398618364	28
446.352300801624	28
449.437725350798	28
451.720567345577	28
454.454588230887	28
457.484420478045	28
459.919885295426	28
462.308245670903	28
465.227172651061	28
467.889619328111	28
470.460144927964	28
473.496347094778	28
475.915115879924	28
478.71091522289	28
481.586859248975	28
484.004704140766	28
486.706719296387	28
489.675114795643	28
491.895738152178	28
494.655514429204	28
497.328314338219	28
500	28


==> data/lambda_0/data/information_matrix_singular_values.dat <==
0	0	0
0.249931589297403	1.55635945759799e-16	1.98053843203186
1.31515946358514	9.08670943802848e-11	4.70262965693369
2.53111638950997	1.71961394310676e-06	23.3279022254878
3.69945431007602	3.10182942268304e-06	20.7162098764266
5.18837733442453	4.09383058402942e-05	6.68469019694881
6.71579932347663	7.66933156907162e-05	13.5764136818752
7.92601125925958	9.06875819081865e-05	23.191064205055
9.81489357900726	0.000148960070621427	20.139479179597
11.0840423367927	0.000205914048037886	43.2739869751591
11.7145036350933	0.000221200301675351	62.1026468229111
13.0627503368014	0.000266620149845937	8.78801812692887
14.9445949166959	0.00028821102113685	19.0771869631416
16.3028011940961	0.000305705032456722	15.26874258492
17.9048426633528	0.000318843694232163	12.1054507292422
19.3930945081118	0.000352390274925909	10.9930025844175
21.1204459039546	0.0003635639452796	8.26539080361298
23.4267230599642	0.000392618025748157	5.7875488381978
25.4420302091906	0.000418586408042146	6.67955754999824
27.2899850295168	0.000442408061504885	5.58589955609372
29.3938702399173	0.000467699584912844	7.97874412174936
31.7909119800866	0.000506512148270335	5.51122193067406
34.0376555552629	0.000525279685608476	13.2250296254108
36.0224594351599	0.00053450713177482	5.37732538943026
38.4208836315603	0.000540227013392052	12.3850407857721
40.7688227124344	0.000554491573349569	7.59229262463298
42.7698732236727	0.000566871025895065	19.1533285034252
44.9901241564843	0.000587334791115143	5.51891539480882
47.4267504267166	0.000601514577042807	7.16823317850765
50.1222693601309	0.000618115636484401	5.21734585773875
52.342492349928	0.00062005488002201	8.64433836413697
55.1464092231474	0.000631481997822311	4.39241983219925
57.6307032079784	0.000645147717031609	6.9130604514647
60.1075242851139	0.000666750892405812	6.46179947969427
62.6618511480146	0.000679100103546659	5.04657081925434
65.4646012720144	0.000693009744513969	10.38975851752
67.9152162420574	0.000700996360264414	3.94707101174792
70.4362705653262	0.000709807221275073	6.10736933688071
73.2262073701436	0.000718992104737489	4.23090493187156
75.3677003419683	0.000727818351079039	5.77259166857518
78.1111590736312	0.00074006632576711	5.27597093643051
81.0355614452971	0.000750208645082314	5.26988506971384
83.2794631693278	0.000759455403977988	13.1868871117617
85.887411041267	0.000769848297847843	4.07963726657245
88.6146953976673	0.000777638294974981	8.31460733452269
91.2523377326474	0.000789388384742475	3.79923162000527
93.7809576360046	0.000797002194187145	4.98907047840818
96.7176618202783	0.000804200616461817	8.50888123970391
99.1465895926807	0.000811373218748154	3.91916690560474
101.745753181334	0.000816809358165047	6.18749414364846
104.603686054041	0.000823706740097055	4.06440762441594
106.792888556467	0.000828198402700834	5.74427406521421
109.545534582821	0.000835417309774248	5.12142281795291
112.465050279937	0.000842497594810776	5.1932131746246
114.707557687441	0.000848775610124969	13.336487622773
117.361175163466	0.000855964848945173	3.99075870466312
120.071666450293	0.000862916782310955	8.1595952469219
122.764131286966	0.000871006251292152	4.66203047367966
125.276309600538	0.000877737550845371	4.95323087145446
128.235585728349	0.000884721911786108	9.47138749739003
130.613168538404	0.0008906213226179	3.89969115584107
133.260710567955	0.000896670687273458	5.78611224787521
136.044677211182	0.00090325183116	4.05827275366108
138.321344357789	0.000908883315790864	4.64814032887666
140.990832677244	0.000915095647207493	5.18897522465795
143.950849232989	0.000922495532722632	5.19140854550888
146.147432288728	0.000928179385200759	13.3775839922885
148.882420516511	0.000935737304208949	3.94219617170433
151.519494312427	0.000941922039428589	8.03315172482129
154.214124067648	0.000949264476648802	5.05554323896742
156.735817281877	0.000955398798584029	4.94150928732553
159.679597416903	0.000961294434796681	9.71544623079888
162.09497127822	0.000967723337095966	3.88968944920861
164.754525537499	0.000973675600516436	5.54265456767675
167.528985254407	0.00098016477395714	4.0578019153928
169.84123986753	0.00098580195597529	4.05634182597057
172.493771458447	0.000991176128547625	5.39640634454033
175.41967287805	0.000998058373486354	5.18700332436976
177.598277407979	0.0010027494352908	13.3994485230419
180.351299321482	0.0010091988649553	3.91865731151727
182.976718516666	0.00101568906016373	7.84979061215002
185.670667037439	0.00102219264246186	5.54045596243563
188.196381606274	0.0010283759873924	4.93135307885526
191.121726148724	0.00103448363796991	9.94029297129641
193.545114311647	0.00104015047375271	3.88699964874355
196.223341058033	0.00104607268524801	5.42819922728369
199.042577487343	0.00105271137385764	4.05975617379015
201.333834754845	0.00105862467594404	4.05780441060541
204.040591892278	0.0010643018965643	5.70502094061806
206.874362390641	0.00107090268281806	5.18083608064212
209.084378105941	0.00107569588884666	13.2956896834755
211.824001073939	0.00108239392042126	3.89530607507612
214.484074766018	0.00108840748411114	7.36206342161308
217.122901018561	0.00109509053269839	5.9880237824334
219.730672946036	0.00110082215864454	4.90711065006749
222.572499140488	0.00110663079622277	10.219107853854
225.080140996986	0.00111323083914348	3.87660581696256
227.700071355734	0.00111882093098403	5.34932039198295
230.520143156755	0.00112550359249583	4.05909756200278
232.820759539331	0.00113148413179819	4.05726711496349
235.539740266878	0.00113735434295568	5.89752624870845
238.321766450251	0.00114374518166327	5.16727484543673
240.530439810786	0.00114830398702984	13.1959098486478
243.280407311296	0.00115440561906291	3.87737790329248
245.937458875532	0.00116069392611479	7.13772314712198
248.580757371841	0.00116706628908061	6.5088197859932
250.967889503838	0.0011726808893932	4.92921596146928
253.828494833888	0.00117920442451356	8.69876141071101
256.198521022215	0.00118441999130452	3.93292193933986
258.923844684736	0.00119021408139328	5.78385693600309
261.72742196178	0.00119790545766747	4.07100866116164
264.017569713777	0.00120287272554857	4.40553178850729
266.781450730946	0.00120864207360767	5.50220798637519
269.704093579318	0.00121610567883634	5.1858371690655
271.945069579289	0.00122096899372393	13.1902774136062
274.698444052942	0.00122726192988641	3.87904724757469
277.338118240471	0.00123315910868932	7.19746700234556
280.059131136193	0.00123970892630447	7.25482189413486
282.672756564511	0.00124541147877628	4.89052917924812
285.519654688173	0.00125153548158621	10.9332951817663
288.123328363829	0.00125799687983531	3.88302128287652
290.918098533219	0.0012640655567363	5.28818534842032
293.710050457054	0.00127102475085667	5.42239577980049
296.125101350318	0.00127716189860944	4.04259025544018
299.075449075561	0.00128320205694377	6.54772559025584
301.708591303505	0.00128979130302067	3.79770042292446
304.038294770489	0.00129481658093836	6.35573914373037
306.899539622224	0.00130093327398156	3.75907767733948
309.536783136205	0.00130642346291543	4.6602782592136
311.99370136024	0.0013124871323089	11.4154071231537
315.042916036393	0.00131963795867563	4.44753098716824
317.51510920244	0.00132471957538592	9.5519758388102
320.261583659415	0.00133107075804109	5.87408358429991
323.233274687179	0.00133757165879512	5.16208685813084
325.683340381331	0.00134338228445304	12.43223120995
328.265363925646	0.00134925951059733	4.00275369299504
331.187892881365	0.00135538120061424	5.44850247149136
333.861192583686	0.00136218507979926	4.58880988386887
336.169406927176	0.00136814616520183	4.19655162792606
339.109403959118	0.00137373666719495	6.78278106697077
341.642080401642	0.00137991945057925	4.42923273932136
344.191481325685	0.00138537568261887	6.79881891303007
347.252295394437	0.00139222549219333	4.25274350893284
349.862328026306	0.00139858234539271	4.19766774390242
352.45408895472	0.00140408150582869	8.38900106525913
355.477014966682	0.001411724401006	4.2600153086767
357.759722667733	0.00141679503418889	10.2509651063424
360.532922917187	0.00142273730972199	4.30293012892113
363.624783555381	0.00142988831253459	5.1952017719191
365.895105125048	0.00143454631224655	12.6341124605646
368.409307588417	0.00144049300056272	4.09595205807984
371.237647092464	0.00144649236057538	8.57226263476961
373.966283554488	0.00145268515509785	3.75083226227555
376.537011197671	0.00145907049758192	4.97845101974984
379.538281015769	0.00146541226268599	9.2430589455478
381.971206985716	0.00147107630725113	3.90270321958385
384.775055605244	0.00147700566793956	5.35880149466572
387.634161339357	0.00148369180257903	4.06503164664276
390.097195371176	0.00148955775240688	4.06313761803201
392.922865447308	0.0014955383455761	6.45167592183794
395.644745524924	0.00150245307134485	4.59713523730348
397.920572512506	0.00150684439469876	10.6249466051086
400.775810512549	0.00151333341491056	3.76173217714837
403.433297877583	0.00151964211436369	4.76071188555159
406.01249730758	0.00152520109177449	10.3568673236338
408.892035821037	0.00153185577315858	4.76973877353327
411.51681234247	0.00153792505667607	11.31026123818
414.236659351204	0.00154405953546661	3.87317534461295
417.136198292489	0.00155078342835292	5.17794679231292
419.730162020795	0.00155605648319042	10.206499648149
422.20686331505	0.00156250520835133	4.00013143300836
425.229980254138	0.00156898237423721	5.81356887485011
427.866461756568	0.00157529414691719	3.76952606821198
430.27165567143	0.00158095144433954	4.19740597405675
433.071549452884	0.00158681155770271	5.27576768426095
435.713838740018	0.00159270966455225	4.62643988416157
438.093741127721	0.00159779344554761	9.71304354384067
441.244582712446	0.00160522666240271	4.27793609070834
443.707398618364	0.00161057733972685	4.21311800432245
446.352300801624	0.00161686567866408	8.1902161337193
449.437725350798	0.00162375562884379	5.01687312095833
451.720567345577	0.00162841872420684	13.033109296752
454.454588230887	0.00163494095554285	3.9970018321649
457.484420478045	0.00164134709267597	5.19920037696865
459.919885295426	0.00164752849972066	10.1759636241308
462.308245670903	0.00165339014814367	4.17503252311332
465.227172651061	0.00165934755988104	8.49062591842449
467.889619328111	0.00166593861866051	3.75510309103419
470.460144927964	0.00167152415225485	5.04362515509603
473.496347094778	0.00167785041407723	6.42218461714844
475.915115879924	0.00168387646485238	3.99708614779207
478.71091522289	0.00168986762700145	6.30118564791864
481.586859248975	0.00169686208577734	4.06374896008636
484.004704140766	0.00170265541646906	4.06217707884797
486.706719296387	0.00170828922630869	5.52455196250535
489.675114795643	0.00171538395855887	5.1521103919241
491.895738152178	0.00171996770766201	13.0242299580087
494.655514429204	0.00172603193502151	3.86050957149135
497.328314338219	0.00173199062504952	6.72789093913959
500	0.0017384704135302	7.64949843388997


==> data/lambda_0/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
0.249931589297403	-0.180176973392382	0.203503377354875	-1.27081028974459	-0.0512246113034198	0.336812445352463	-0.411511194176456	0.820931195336549	0.205531820026755	0.657908543622856	-0.606870512100834	0.0984560807274151	-0.176295334190683	0.158023955991224	0.121891191834528	-0.0632051438939071	1.06799658508215	-1.88945327592585	-0.0607705484310712	0.109195250052462	-0.1159605809085	0.176057936566246	0.790967544317538	0.218155500421759	-0.106571358003872	0.0429072385883929	-0.0654383490059177	0.0500549318150354	0.0640838662008488
1.31515946358514	-0.0799197683914956	0.273215727003954	-1.16363856497606	-0.0790412507974111	0.399152300648505	-0.309664307208909	0.733711714726147	0.0753208272772425	0.634305555635598	-0.610559534564351	0.175969524545946	-0.0823615256976526	0.247597919342888	0.227431387312862	0.00924028016106965	1.06468171971793	-1.02721777773811	-0.0663543091865546	0.0770054097561682	-0.0180642379602752	0.0543860303004389	-0.00224190345295305	0.0910594321509355	-0.0423649583655908	0.0562507095488863	0.00401155638939003	0.0618672233789464	0.0743855452378288
2.53111638950997	-0.151170589100362	0.179896181954952	-0.990966740641728	-0.348076920841529	0.635616638772761	-0.590017938017492	0.193094288773763	0.269326073030043	0.251257011404231	-0.272081329426257	0.143398117542058	0.0340258866016197	0.421565106389517	0.419925464746911	-0.0200126210652029	0.998147706262101	-0.34375876442896	-0.107735553083931	0.0649710311833926	-0.0922854426819041	-0.0649345501605632	-0.0635105360967041	-0.0981574539105601	0.0506161584764002	0.00669817760810401	0.0559662068977943	0.0706412486877815	0.0809629338397319
3.69945431007602	-0.141647160071442	0.215173998677244	-0.969495700312285	-0.376886009749032	0.675818283473924	-0.594594462531316	0.178881780923125	0.132977622246378	0.342787771678937	-0.200329653890451	0.176525095122647	0.0457706479477123	0.446536199595379	0.49839004545947	-0.0136747124690935	0.978215721061356	-0.28019906503983	-0.0879942893995247	0.0209975859374663	-0.0462371209463194	-0.0757551807457295	-0.0725957786909865	-0.0893315945325385	0.0533833649496246	-0.0110834024684286	0.0622655822873189	0.0464876471557104	0.0444478982117278
5.18837733442453	0.0351000004756077	0.187515652521938	-0.744482534560398	-0.345390713591366	0.618120503390391	-0.351206015129361	0.106620435247749	-0.0111787678755187	0.363872715689508	0.163384833672891	0.156977735143735	0.212139985516244	0.420062697851617	0.487282129300229	0.0512366254991119	0.889169266592519	-0.204891327421822	0.0143382311444777	-0.0352454351431404	0.00604022455917161	-0.0876359180758514	-0.0808310698518568	-0.13210014537733	0.029588785278338	-0.0927602397894076	0.0732845717597792	0.0111072502421208	-0.0028483733130023
6.71579932347663	0.24602369387179	0.00422139482288334	-0.569075231588028	0.0349926247153152	0.350946951406289	-0.137859427240959	-0.0764275777313214	0.0372589000689683	0.149873063749507	0.189563317765124	0.0123143625229251	0.372983766176531	0.237916227324858	0.319336445629824	0.0739172414693208	0.821414114854418	-0.165206528198629	0.0845139473456358	-0.0849252112075349	0.0142013369196426	-0.0573033707935052	-0.116205790754953	-0.13988291115013	-0.00100766841315192	-0.158032183328427	0.0819690086258832	-0.0268413598259271	-0.0492715737932458
7.92601125925958	0.247780799732036	0.0136290001281787	-0.517419648795303	0.0179143833363934	0.222418940191101	-0.125774875373437	0.00858759488290008	0.13536411374267	0.137363671792145	0.145493521252575	0.0132588710241187	0.426307715923796	0.166293892000471	0.292356431421753	0.0719565425821928	0.778966838477545	-0.151965794800244	0.0861760482986464	-0.0879763228501656	0.00406477355898595	-0.0446839869589332	-0.0940012409627762	-0.128610994783088	0.00440132125027215	-0.19433548706429	0.0837012821126301	-0.0350990657876456	-0.077094411340787
9.81489357900726	0.222374847011762	0.010333893225936	-0.462457408945577	-0.00215448565720208	0.145463974503419	-0.0758404518897631	0.000906907754512072	0.107263046659158	0.115842262636544	0.0485444463033364	0.0143007383214155	0.488289028472473	0.126279926168592	0.28811017278177	0.0648983610649465	0.71936678375466	-0.152009502326988	0.0737569153922914	-0.0818793922542111	-0.0155993208422213	-0.0422966991817718	-0.082086963572211	-0.110839183598464	0.022597757156829	-0.245015685710223	0.0830861273459519	-0.0340432414541118	-0.107196553647834
11.0840423367927	0.221414949584238	0.00729052936786094	-0.456024563875898	-0.0484458771812887	0.106199083163971	-0.0576021996258929	-0.0559845236567089	0.0520628521426288	0.0798234440010297	0.0333947829346082	0.0208097620910067	0.495548142167667	0.0923814444482954	0.286892609519753	0.0162010716299741	0.624033230980694	0.0210476373788293	0.00562756296085387	-0.024878863839613	-0.026358367596408	-0.0252442304830638	-0.00766573740885579	-0.0666583263937488	0.0279829234401747	-0.325118553868043	0.100786288299512	0.00835170687677603	-0.099868524542897
11.7145036350933	0.219316587837925	0.00610430484669602	-0.456988344781752	-0.0378656205601751	0.0680016233404291	-0.072450673499576	-0.0203529967144946	0.0337659308798736	0.031141793011217	-0.0210636470646577	0.0216652440861482	0.500733236055809	0.0795673634754848	0.271233310044739	0.00872225830131791	0.587669981203921	-0.00880344546615219	0.00398501171114013	-0.0175828959809007	-0.023153388265908	-0.030973674553311	-0.00967219813589515	-0.0488572451298251	0.0307273116619978	-0.352474768150786	0.0979897681041488	0.00503022812443221	-0.10783408800552
13.0627503368014	0.193565803130119	-0.0114876977111336	-0.469711052914572	-0.0380196403425052	0.0329427458923914	-0.0744019118850956	-0.0222322172765535	0.0335618139569268	0.0540820569227965	-0.000997281411094213	0.0111934932418158	0.487772926289176	0.0563019194037853	0.236161784178604	-0.0154368012443293	0.516582802114037	-0.0151223532019998	0.00313724612649336	-0.0101144672199895	-0.016101110954173	-0.0296290846195852	-0.0064895744907274	-0.0381308514744615	0.0317366308529914	-0.408858801778643	0.0975350767681975	0.00109110877885389	-0.121233275287336
14.9445949166959	0.160219873148884	-0.0208149505319321	-0.467500745795335	-0.0360800422680116	0.0298287564980274	-0.0887183931450966	-0.0284432290285825	0.0287927728122627	0.0431885657808104	0.0273646873492274	0.011068440374749	0.487453505011105	0.0583027529035767	0.218198770255851	-0.0129423997654418	0.473930690475548	-0.0649898853288797	0.0270132647240534	-0.00882543959995655	0.0263867237625754	-0.0185219302036702	-0.0165383607043166	-0.0302156370380494	0.0126772406927217	-0.440897490637268	0.0944851455744832	-0.00721218769983004	-0.12920651099553
16.3028011940961	0.148544022856787	-0.0287475867920611	-0.458210483910054	-0.027009219820049	0.0195469404127938	-0.0634376003664163	-0.03260790966998	0.0424279990513556	0.0144166235522976	0.0444106747486244	0.00944125006460692	0.495399733636393	0.0431884933427208	0.189085991929383	-0.011423434109972	0.451870660994336	-0.0891405542659062	0.0262814415061179	-0.00538221458846372	0.0177444570742766	-0.0216169126633094	-0.0171568565109175	-0.0136251559130096	0.00983482793232001	-0.453737971098781	0.0914776537922147	-0.00498763100571381	-0.123078958722849
17.9048426633528	0.138431166647312	-0.0411587367489205	-0.448731212396319	-0.0200029308232772	0.0205499419771797	-0.0376169734929578	-0.0406108103173203	0.0475220008937481	-0.00138383294531494	0.0697301434183811	0.00399252365860356	0.502606893845335	0.0353703679882745	0.15231227165004	-0.0132642810551237	0.440796469858611	-0.098442571764387	0.0163719418908554	-0.00260530989762196	0.00736779597463991	-0.0140150797940199	-0.0232869819871206	-0.00366161768854017	0.000167772611552491	-0.457100598785643	0.0902501221527896	-0.00103899261365771	-0.107809108899536
19.3930945081118	0.12917226389274	-0.027342925867686	-0.460204082669471	0.0173204530740776	0.0162033097323682	-0.022683684740267	0.0133817772273149	0.0137802921940789	0.0152561402844149	0.0640441507588952	0.0132764781431143	0.493254766529333	0.0241969198125866	0.126035070195301	-0.0178820063594523	0.420600977480017	-0.0698055827114151	-0.011257376614023	0.00369703267906551	-0.00149873351724231	-0.0454974510194868	-0.0029545739084782	-0.0109898374634963	-0.000435407226338759	-0.464438332808752	0.091870679433579	0.00681303574205384	-0.0935661713926309
21.1204459039546	0.117443559390375	-0.0206028439314704	-0.467124171203658	0.0210466933759815	0.0135677906228636	-0.0156677925980642	0.0108432587064413	0.0122604167515217	0.0195527078620107	0.0587869935318876	0.0225433973438907	0.48833883521971	0.0201903602583244	0.102229989977008	-0.0179910468243508	0.405778398317526	-0.0660882623755377	-0.0175130844175823	0.00592901961023871	-0.00459483801744922	-0.0438122763173449	-0.00303684749203548	-0.0122384911832891	0.00177881347684304	-0.469389076508071	0.0906367074807632	0.00928595833785547	-0.0810927080722469
23.4267230599642	0.0928857489238374	-0.0285836108579646	-0.482209666391411	-0.00307640006995871	0.00941457979154383	-0.0144055351200412	-0.00899447580915239	0.00740516103308145	0.0122524140750776	0.0638457205035163	0.0220920929473387	0.474745216483385	0.0110656668164943	0.0742217492620051	-0.0113180607162799	0.397925858147984	-0.0491925187649601	-0.00887838356548989	0.00838438872243327	-0.00221338534334211	-0.0377457100790868	0.00338272660078387	-0.00695347609937066	0.000948172096854206	-0.465961756033182	0.0903864529647478	0.0106236537657735	-0.0650719597358413
25.4420302091906	0.0771350581873873	-0.0246404560844161	-0.48583045566408	-0.00771314885627516	0.0154982824166735	-0.0106801772319706	0.00098959476027447	0.00481031238312849	0.00955665340722887	0.062274223896506	0.0275035330183197	0.472405057978285	0.00864505117298989	0.0585064729553542	-0.00573066430524586	0.388627228436264	-0.0546618150824907	-0.00391904741774568	0.00461941656248361	-0.00314041374339025	-0.0452904171752648	0.00158221391747393	-0.00690011166840267	0.00245295014563961	-0.463413445375582	0.0880579279679779	0.00890401241346869	-0.0553772479812805
27.2899850295168	0.0581615843989857	-0.0185875781833728	-0.479431230563523	-0.00695696091080499	0.0213964063615433	-0.00910316731193255	-0.00168571845231685	0.0062155035893814	0.00977486021786279	0.0626405353998434	0.0361226618167203	0.479152650477332	0.00154297473478945	0.0440041053042455	0.000151425661625071	0.382924021023391	-0.0588352147854335	-0.00342684776997725	0.00146225454127674	-0.00366877402075239	-0.0426388943916337	0.00198148638615281	-0.00671323589079979	0.00297665144914745	-0.459519681880262	0.0861050204721462	0.00931679140852233	-0.0479884977089109
29.3938702399173	0.0446523378291602	-0.023114941146061	-0.480582108806138	-0.01093885913324	0.0243335233779448	-0.0106440706793685	-0.00418682766294719	0.00533955614802867	0.00720917419406924	0.0580515614519444	0.0357750820197647	0.479388065122354	-0.0041346714863316	0.0323828325507823	0.00686743853443258	0.379938638677837	-0.0568522689624893	-0.00222126156888082	0.000984361407835984	-0.00191692650284499	-0.0438614793009918	0.00061435120310549	-0.00524419423140053	0.00661468454518152	-0.451350956657567	0.0842266528224559	0.00865392255367704	-0.040769290339624
31.7909119800866	0.0357731310249132	-0.0239169021246334	-0.479844520068846	-0.00735500231598425	0.0241710699662314	-0.0153571592724445	0.00143820897683484	0.00245196004236795	0.00558184843131139	0.0638355241484249	0.0382081663409343	0.480256827257299	-0.00934037605171096	0.0266016800587054	0.0110956442438039	0.374905013257171	-0.0584468055937364	-0.00107233287742491	0.000866374174848221	-0.00110963433943986	-0.0407675864152671	0.00104176285928426	-0.00488534513078788	0.00605335685425196	-0.443724116582058	0.0822160946250633	0.00541396301807063	-0.0355969071485268
34.0376555552629	0.0290120008506134	-0.0242559399242812	-0.477275502484319	-0.00439740888570311	0.024791195351215	-0.0152718460051143	-0.00371018028115655	0.00527647220437779	0.00600647671069226	0.0649158698481367	0.042147003248395	0.483328895748693	-0.0144753994195323	0.0225241129990592	0.0121491698702977	0.370159651135748	-0.054565742034013	-0.00295690176594522	0.00097448756636237	-0.00218856091457729	-0.0377815460740466	0.00273856215615964	-0.0040297156866102	0.00661113208279835	-0.436717209489703	0.0807357182772178	0.00350554889274561	-0.0332104954240382
36.0224594351599	0.025901980480839	-0.0273781630574167	-0.476615841688596	-0.00354792359201845	0.0242012562675527	-0.0127401351440334	-0.00449471626253488	0.00787827993831384	0.00313930131110945	0.0688545994032859	0.0426153743845689	0.484114080035027	-0.0165829341874541	0.0193811825887554	0.00956713589585491	0.368018455022005	-0.0616477320170791	-0.00280634133068195	0.00302742381937137	-0.00462136838656481	-0.0369033550420146	-0.000125370478033515	-0.00230559540194948	0.00361683360292765	-0.428305379672002	0.0788076915836625	0.00347252650075416	-0.0290498510014973
38.4208836315603	0.0270545964071998	-0.0263040625952237	-0.481653873591529	0.00107679550360687	0.0207385384829963	-0.00594067486770114	0.000663524166632438	0.00338422420151299	0.00827648434246227	0.0591564405503168	0.0468502766508297	0.481305159882724	-0.0197066736097034	0.0153852495131855	0.00905416037934371	0.361572722761157	-0.0551632252198812	-0.00360080706463738	0.00381582678523479	-0.00582315382819267	-0.0365266851710272	0.00053536913689034	-0.00456378387703951	0.00615708091535925	-0.4213884352587	0.0771819180980887	0.00297989874713081	-0.0268905483809879
40.7688227124344	0.025474135316599	-0.0293803424083	-0.482410891173907	0.000383716940191678	0.0211721786425065	-0.00423182076633038	-0.000986492620945694	0.00208502935868623	0.00759392262446074	0.0618533771928634	0.0480260266862553	0.480910606530078	-0.0219613207652924	0.0155007509436603	0.0083530528316173	0.355282074452571	-0.0608644209730864	-0.00354317924275843	0.00417460490829179	-0.0058475064636252	-0.0369110383116817	0.00242340146495557	-0.00309553545739444	0.0076664811440864	-0.414272386559416	0.074505915374215	0.0016269791798735	-0.0240895852499574
42.7698732236727	0.0227930110639425	-0.0292252863001887	-0.483616597949161	-0.00156501268169976	0.0220660515777679	-0.0050146634821633	0.00146113583224106	0.0019472584726476	0.00786122280533131	0.0606026959703615	0.0510313223678346	0.480449393932242	-0.0225660253731254	0.0158816501462039	0.006096337403827	0.34969522949838	-0.0585684235263558	-0.000685540186695035	0.00396989796883483	-0.00645520160786498	-0.039627464050165	0.000327737964651686	-0.00286531470039199	0.00809459050453709	-0.407819603244694	0.0728401428453831	0.00218910949267291	-0.0215383295352325
44.9901241564843	0.0199414894282419	-0.0290298450012627	-0.483689245352252	-0.00229505640069859	0.0225635833214153	-0.0056389879233846	0.0027536566752377	0.00236467281168527	0.00824900299416413	0.0604931199173559	0.054541064473636	0.480977795916192	-0.0239018353510259	0.0154159629353419	0.00347456756819149	0.344127417008846	-0.0634300894509533	-0.00137873816521459	0.00410496510010003	-0.00678563585873988	-0.0378615554111942	0.00125176510072955	-0.00340537750179436	0.00642627131773409	-0.400538935316647	0.0705903492757824	0.00284727158842736	-0.0191496995965204
47.4267504267166	0.0193807146285391	-0.0321531893337386	-0.484269576791526	-0.00271404055400247	0.0209185818571679	-0.00768601307751567	0.000734139123612563	0.00140498283032989	0.00536787999301304	0.0558093777337265	0.0558652989010565	0.481640123165123	-0.0249182707796098	0.0142903430311423	0.0030683682330025	0.337709642600595	-0.0552388689227016	-0.000890813738488378	0.00298299626295115	-0.00349579259052033	-0.0377956773985097	-0.00066484075215234	-0.00389547742615509	0.0101605457077873	-0.392695768611214	0.0687426665519799	0.00253700903606512	-0.0172520382063383
50.1222693601309	0.0164363037348313	-0.0346922277909469	-0.482054384178167	-0.00365790003728029	0.0214080264006163	-0.0100134817875047	-0.000377153115880258	0.00306321995914704	0.00326483314005514	0.0597560432079104	0.0580264202576959	0.484009811482062	-0.0245948760758111	0.0153858210222179	0.00271788004748697	0.331339116123525	-0.0536905899282505	-0.000812158245302223	0.00163878424564192	-0.00198888731075574	-0.036038741185349	-0.00115186371329079	-0.00207377651046845	0.00706112519297093	-0.383694653668937	0.0669216242367531	0.00242467281318228	-0.0174421353803927
52.342492349928	0.0159938950779991	-0.0376820244800118	-0.481568924618996	-0.00119273361408713	0.0200578420737683	-0.00884070010225799	-0.00277520258821594	0.00451805400728877	0.00224812359244137	0.0602419624833652	0.0592132385277021	0.485047620965903	-0.0254441765800552	0.0150351366843965	0.00210926012366056	0.325898687435285	-0.0526191942025129	-0.00117401201862384	0.00145702902561076	-0.0021669740328384	-0.0352732269357002	-0.00171251249444127	-0.00219207128756509	0.00719350831100547	-0.376591918012905	0.0650925378318443	0.00293608678088645	-0.0170873275705351
55.1464092231474	0.0134654148784322	-0.0374804471959535	-0.480707584029828	-0.00272699250207153	0.0177843113986302	-0.00832397672090467	0.000603867527837136	0.00498685516203241	0.00354190699769919	0.059162997386367	0.0636451235345282	0.486758546428859	-0.026447288238794	0.0132957564258852	0.00164787992266981	0.318142420504563	-0.048555878308833	-0.00147460271541271	0.00139486443870801	-0.00268622402838787	-0.0363619007726153	-0.000701701159336876	-0.0023264022247364	0.00655196791812782	-0.368425014372082	0.0631688089847684	0.003291466158777	-0.0171213949678231
57.6307032079784	0.01289758670521	-0.0394889299413442	-0.480937264083415	-0.00263586727379433	0.017236370905565	-0.00818058519652074	0.000620663816394857	0.0037208116382687	0.00282842705275367	0.058420685942162	0.065846402812713	0.487304447126234	-0.0265430535261913	0.013233539726564	0.0016938223223294	0.312037126898826	-0.0464088439686361	-0.000965875340726546	0.00158133916520367	-0.0019974237767221	-0.0354488753694385	-5.13004368496439e-05	-0.00142664348903342	0.00750176166180844	-0.360975547790993	0.0611563700599175	0.00346621302572326	-0.0166745935350425
60.1075242851139	0.0118092851134884	-0.0407780275224794	-0.480722842070635	-0.00297161868672324	0.0166772726614279	-0.00818790665206887	0.000952117255841648	0.00375793456435123	0.00282652695010153	0.0583818165113884	0.0687228453959648	0.488201555282248	-0.0263428540558882	0.0133019587131578	0.00240095318881149	0.305813458686247	-0.0452817299418252	-0.000328817426803165	0.00198091960801516	-0.00145907768346988	-0.0357946792608712	-0.00218252612229186	-0.00245306626450333	0.00636163654361657	-0.353663086482039	0.0593648608847393	0.00400722497069218	-0.0158659418057738
62.6618511480146	0.0134799648952101	-0.0445461332707387	-0.478253916715343	-0.00108820430009017	0.0145902863462928	-0.00373410435391938	-0.00065894043903768	0.00555433436224316	-0.00036255131939395	0.0646618803707926	0.069478599462144	0.490453999567474	-0.0271672735733888	0.0112778779953231	0.000200773137372911	0.30130126132104	-0.0511274536601887	-0.00224045292264607	0.00356113007364889	-0.0056720931590036	-0.0331442025971188	-0.00186100751228913	0.000978019276280921	0.00313644023901646	-0.344892729144048	0.0571079174567536	0.00509784759549098	-0.0134228334462791
65.4646012720144	0.0142988356177761	-0.0464608673240005	-0.478795472962414	-7.23885363322589e-05	0.0140550987978021	-0.00423427182792462	0.00400776996197429	0.00299632353520473	0.0012316830601821	0.0617128757884345	0.0714706697798705	0.491008118559797	-0.0268416463429684	0.0105315444079617	-0.00018427373621254	0.294742504350902	-0.0449219372228008	-0.00130146059440219	0.00332503635525122	-0.00296077626953365	-0.0335269826204556	-0.00255631764345599	0.000596987135659645	0.00668653089268507	-0.336469386171953	0.0550179449948305	0.00462154764897421	-0.0119198771664787
67.9152162420574	0.0131306081789253	-0.0490299121152789	-0.478481874723203	-0.00049020597013566	0.0139587804979252	-0.0045091275590081	0.00376862099202824	0.00319147900394552	0.000971344863220987	0.0617705635108959	0.0727711678660272	0.49189830368877	-0.0258450001693941	0.0110622669300144	0.000348902325387701	0.290409288081401	-0.0530856858223238	-0.00172647727942264	0.00400832339297845	-0.00491474658095882	-0.0324783872920226	-0.0029910169815508	0.00150541135896216	0.00487258043644207	-0.328076921890555	0.0525010992283337	0.00468127574561561	-0.0109402796346507
70.4362705653262	0.0134673365905593	-0.0518679367421616	-0.478128497275139	0.000411361897957576	0.0135275035898572	-0.00267368106675887	0.00312477291677264	0.00182716086174268	0.000200318152035335	0.0638631810063535	0.073896502997612	0.492564460379174	-0.024694021112104	0.0102358336237504	-0.000227389351615663	0.283751058555626	-0.0457286484635562	-0.000332812265551594	0.00317295253035869	-0.00425164899995282	-0.034702952044519	-0.00084031151635644	-0.000408246867221872	0.00642760343901582	-0.321218980683859	0.0510004326145305	0.004102742354117	-0.0106780932154451
73.2262073701436	0.0120474195008861	-0.0547986057572831	-0.478115116181208	-0.00224930638136966	0.0127946831796698	-0.00358688661650694	0.00204986554464571	0.00237649119110628	0.000492916390590393	0.0653466270043812	0.0753648592230715	0.493006215155976	-0.0236957646008192	0.00939799759201201	0.000513662939392452	0.278526680014366	-0.0464441743586753	0.000849075161358182	0.00181333940501879	-0.0035948890348811	-0.0327512070963845	-0.00193474508479197	0.000291531323972484	0.00577541337524087	-0.312422403428921	0.0487826226031032	0.00303528550035274	-0.0113395865741802
75.3677003419683	0.0114142231101301	-0.0565009155703757	-0.478293629812403	-0.00221512948069729	0.0123888451620522	-0.00387786478473549	0.00238836953031366	0.00195498307522775	-0.000178793144776121	0.0646574208907135	0.0767823215914002	0.493387297512795	-0.0230858271559041	0.00924649423848059	0.000725505579345663	0.273294842703493	-0.0444739384926776	0.000106331115549162	0.00195636103874596	-0.00371214290572745	-0.0329209961935555	-0.000691526797949926	0.000281325660884388	0.00581939636862727	-0.306783037787125	0.0472674462267659	0.00272739000586784	-0.0113354175832034
78.1111590736312	0.0105008430985069	-0.0584757992204421	-0.478052390977991	-0.00199131842456175	0.0124152157716208	-0.00440070834509298	0.00257200647928136	0.00190075419116505	-0.0004710742241846	0.0653267734606646	0.0787529935064856	0.494106688219361	-0.0225617911316235	0.00929085616379065	0.00258762853426191	0.268093747943817	-0.0414633351743864	0.000618621065467872	0.00228706668186342	-0.00434565860334878	-0.031144461557139	-0.00176073291096679	-0.000223715102878676	0.00564062823871309	-0.298511615847998	0.0454135655271975	0.00244897222167019	-0.0111362058657218
81.0355614452971	0.00997553678170159	-0.06015190962364	-0.478492389010268	-0.00227771062442923	0.0120864731192707	-0.00427617069768389	0.00465372375930341	0.00201516018155373	-0.00118115973778679	0.0656635951714354	0.0809774811133145	0.49423067012732	-0.0218582749460088	0.00890437569572887	0.00208668344912563	0.261535093471576	-0.0413970497246011	0.00056382536594924	0.00270029092985644	-0.00585961071565615	-0.0306499189864284	-0.00112322198254011	0.000822393252689694	0.00326082843464944	-0.290835863079722	0.0434539685670124	0.00232388657737289	-0.0103283690748907
83.2794631693278	0.00966248485938925	-0.061299684018478	-0.479144315265684	-0.0011874248091653	0.0110208449968068	-0.00374084914515219	0.00663145275065068	0.000652266480906612	-5.82590096212254e-05	0.0646621220231507	0.0826659964898355	0.494176830888375	-0.021936625142454	0.00851007562889242	0.00345011739831558	0.256846501689215	-0.0373176007264955	0.00019685360384782	0.00337270680671146	-0.00531859887943134	-0.0306803066488472	-0.001468180584278	0.00060144617484238	0.00373904794277334	-0.284649887809022	0.0420897636350913	0.00297275611452109	-0.0094658457265119
85.887411041267	0.00901908800938974	-0.0638386434203568	-0.478863200467623	-0.0021718838871816	0.0102447834514986	-0.00276535261501926	0.00541487470075855	0.000801518603457087	0.000593174442003653	0.0649279364712954	0.0839411204489505	0.494925871500861	-0.0211566616660053	0.00863980428225985	0.00415615825353533	0.251559694725003	-0.0362530299557936	0.000467108281205059	0.00366840475326303	-0.00586637126614539	-0.0295888709206679	-0.00143381690140032	0.000818696087101588	0.00255924853087113	-0.277702819896348	0.0403921269656013	0.00373094121934075	-0.00876820293508971
88.6146953976673	0.00884729510535923	-0.0658090015026582	-0.47911549922896	-0.00160055670224699	0.0100035083250849	-0.00221024935847602	0.00460564658218998	0.000246932000242318	-0.000212426427711668	0.0651487730576312	0.0857536162804029	0.495178245414414	-0.0204778838411515	0.00858419109944543	0.00459333750663539	0.245372691902809	-0.0333847130895115	0.000555254687982527	0.0031904619247376	-0.00536502061679938	-0.0290607372712819	-0.000834233805359741	0.000164369754910445	0.00226960727216146	-0.271246472048777	0.0386963587958811	0.0034542389690492	-0.00848887081497946
91.2523377326474	0.00767429507289675	-0.0674737875892047	-0.479031331951993	-0.00216460488725647	0.00927202180740032	-0.00292548422993591	0.00445942149755659	-9.05847794930721e-05	-0.000320166096193691	0.0653395488143158	0.0876455135416588	0.49573947288662	-0.0207701170533286	0.0079984924219595	0.00492609168317582	0.239969986254815	-0.0312744483838959	-0.000188788734272936	0.00244768150401194	-0.00633109476199092	-0.0287118840135792	-0.00198637152382197	8.66098721115191e-05	0.00225915887536015	-0.264594929527743	0.0369939692530869	0.00270777251244116	-0.00893231216549035
93.7809576360046	0.0076724308396844	-0.0689379237977854	-0.479331019350705	-0.00130054330955848	0.00941292936050957	-0.002294045972311	0.00590717110189356	0.000719866200230193	0.00037750536317407	0.0647742619209306	0.0893735534463546	0.496009278193523	-0.0200243169691591	0.00772134361320408	0.00498367858581611	0.234337127394119	-0.0288576593203269	-0.000617797971010338	0.00260108020733938	-0.00663443385333931	-0.0282949125533637	-0.000222274596460847	9.54555830341402e-06	0.0025536815821057	-0.258935188139738	0.035375067153802	0.00249565354624018	-0.00862972797789969
96.7176618202783	0.0078652666892999	-0.0706707535638374	-0.479781426019274	-0.00107925757357192	0.00907691100219253	-0.00207959028545681	0.00619852450922172	0.000641292282808888	0.000370143344869894	0.0652665894863484	0.0914657375354708	0.496059415857313	-0.019317965236183	0.00719268443001147	0.00502117462008059	0.228203276471696	-0.0273813096591541	-0.000435634024205868	0.00277195703273769	-0.00696006281803612	-0.0275762589607445	-0.00309110267187185	0.000393335116923263	0.00282031905596331	-0.252297068496534	0.0333808995927294	0.00263664107052257	-0.00864813531891064
99.1465895926807	0.00694485622969196	-0.0716760020771261	-0.480401285332425	-0.00122991850015562	0.00884191473073701	-0.00192628462528997	0.00663900087304246	0.00074737484085307	0.000212887025992664	0.0657027154498828	0.0935693025401146	0.495838421216901	-0.0187516485306132	0.00718421908324327	0.00489237499346948	0.223849803804078	-0.0281972892349769	-0.000520697411942597	0.00253439922486456	-0.00677018628382577	-0.0271688316946603	-0.00054975146793379	0.000181628580670611	0.00314457170978586	-0.246305216768558	0.0315298148892334	0.00317185453792447	-0.00826324842661666
101.745753181334	0.00697622836192113	-0.0732568409888757	-0.481065342570148	-0.00131303058047519	0.00827803229701769	-0.00126021340189742	0.00601467712752848	0.000607429050205312	0.000456294101305598	0.0648518387971836	0.0954160455282539	0.49576354055961	-0.0185073467002608	0.00681444512368434	0.00503898461679863	0.218495689719581	-0.0260337484180192	-0.000296190361368802	0.00208589001984012	-0.0069909277350179	-0.0264104970444641	-0.00198877915847406	-3.58171370931248e-05	0.00306950204447732	-0.240792677745604	0.0299057495581835	0.00313561903977903	-0.00811468845753091
104.603686054041	0.00653653853821397	-0.0750284699144089	-0.481837434015208	-0.000824883205014757	0.00854917076908375	-0.00157638386924416	0.00502037527770474	-0.000170519693254721	0.000166182225927723	0.0642849432844291	0.0973643328566839	0.495576536550148	-0.0177558847103856	0.00689123582947223	0.00495714013935194	0.212820542523725	-0.025564853653356	0.000747678278127432	0.00259928109256112	-0.00741855359498878	-0.0270472366376983	-0.000780710398246232	0.000759389591636475	0.00289465661772157	-0.234536513752489	0.0279622030001355	0.00334449344611	-0.00690852186722338
106.792888556467	0.00651275189319525	-0.0764949944248882	-0.482044853907311	-0.000791589100799335	0.00809506688452525	-0.00160545807469966	0.00576681552448037	0.000324342978646321	0.000326272491235875	0.0645548513153727	0.0985427136046613	0.495702472466202	-0.0176720984967616	0.00687872984883197	0.00483496090484678	0.208771976403937	-0.0237922830343064	0.000108513236539136	0.00200928199962948	-0.0071728563296328	-0.0251128607127399	-0.000548789671459549	0.000689350674880309	0.00290652648471418	-0.229920565699276	0.0266025488985667	0.00291644854411665	-0.00691360086380611
109.545534582821	0.00576756580457901	-0.0775343780765043	-0.482382959076136	-0.000977301017356553	0.00788301742251442	-0.00170670713961032	0.00737103185271163	0.000741685449031584	0.000291386355871036	0.0642310088563154	0.100680777958867	0.495838207330861	-0.0172439829380041	0.00693279227940785	0.00467977066852799	0.203494613684221	-0.0221973249164594	-0.000285751494962828	0.00173585148854536	-0.00699004976388707	-0.0253968437818726	-0.00153268045638089	0.000423388687737046	0.00326519910290775	-0.224215217999272	0.0247933557101381	0.00280642636569663	-0.00657699019188508
112.465050279937	0.00530280365555862	-0.0791767054767447	-0.482113334425604	-0.00112057764545124	0.00769982882788624	-0.00198100898494262	0.00721865823988763	0.000811404075583537	0.000387839911366968	0.0642529372837769	0.102594350309772	0.496543934925993	-0.0168715859372021	0.00667976714431585	0.00457899823555595	0.198363955767047	-0.0191734851488204	7.7348334422981e-05	0.00156138738620204	-0.00690552694063503	-0.0237844755350674	-0.000544047519475344	0.000308950202224124	0.00269512628323127	-0.218152719878209	0.0231496017464751	0.00277813620023228	-0.00656725428174963
114.707557687441	0.00473556738240059	-0.0802968667711889	-0.482080964461286	-0.000919941309178645	0.00737785401822186	-0.00174169839587821	0.00706247112678997	0.00101616556656109	0.000258470958914005	0.0641756056572513	0.104185556837561	0.496928168636377	-0.0169273542885701	0.00645363374675104	0.0046320514478185	0.19416145095028	-0.0187008116363103	0.000241507973316163	0.00151425857420959	-0.00690886479005969	-0.023362989140631	-0.00149771649896047	0.000206494441933616	0.00273621006326515	-0.213847369460446	0.0216641290749693	0.00281744584014137	-0.00650866978155838
117.361175163466	0.00443210728620212	-0.0814668990392537	-0.48228996172138	-0.000962568772059326	0.00684588403158318	-0.0013246806339261	0.00752984202935008	0.00099740394152204	0.00099274471205905	0.0629973639795187	0.106076877100384	0.497263636054221	-0.0169218885716716	0.00593837241098047	0.00478865523665876	0.189528953040888	-0.018064679407349	0.000481095196068444	0.00111777718819813	-0.00629152286262571	-0.0230635908163409	-0.000893192213021532	0.000804463110513109	0.00103519592620474	-0.208608962998007	0.0201563956393414	0.00270642746544855	-0.00687896282145563
120.071666450293	0.00397301442621882	-0.0832001687751481	-0.482219286381048	-0.00136447087414288	0.00688441401313602	-0.00220883130926775	0.0076359884844127	0.000884876705266469	-0.000511196310933045	0.062970781774348	0.107512493026014	0.497721709337683	-0.0165800071422224	0.00596601422942504	0.00462516304359328	0.184770121228435	-0.0149427192883181	0.00033779081904614	0.00129190823074722	-0.00672006287111007	-0.0223945452602615	-0.00104295183380509	7.1599012526159e-05	0.00188226572202188	-0.203558926629518	0.0185320568242063	0.00284038810282489	-0.00650724319983624
122.764131286966	0.00394098639418967	-0.0846199989018853	-0.482152079408706	-0.000853574164000524	0.00719408804060134	-0.00159670283280363	0.00768756846666907	0.000818922731494941	-0.000408053907153431	0.0632130589668751	0.109218901343827	0.498131547420477	-0.0159899550446167	0.0063491450331952	0.00507624706312364	0.180346415471308	-0.0133241601622675	0.000483557412825148	0.00141897156903662	-0.00641171184757121	-0.0222362721704875	-0.00284606338787885	-0.000258326302430348	0.00145146521480356	-0.198446963850992	0.0169702124943306	0.00291895252454499	-0.00627811711567146
125.276309600538	0.0041540610756227	-0.0863141206656417	-0.482054678345766	-0.000336452514596343	0.00676830131839378	-0.00106369855730836	0.00739085558172611	0.00109328948911489	-0.000703962868822896	0.0644871878263337	0.110422251398024	0.498399778631249	-0.0158281573946419	0.00605584990429533	0.00465192388753515	0.176640635706706	-0.0143028194918822	-0.000256347334329937	0.00169204490279033	-0.00783148929298726	-0.0207645735309503	-0.000722514282960995	0.00127203313173263	0.00029304967753034	-0.193579516495577	0.0153806745927139	0.00287722701449818	-0.00549394335534105
128.235585728349	0.0043182071302638	-0.0878299889814036	-0.482273527082819	-0.000172072768158302	0.00656780861121333	-0.000889480139753118	0.00823855019989612	0.000366936439850665	-0.000142384622058087	0.0642325645083935	0.11208741008995	0.498603997256046	-0.0157944442481721	0.00611893122650687	0.00467604481749374	0.171710241176406	-0.0108569485319392	0.000165932809720885	0.00117786714474661	-0.00685616709322741	-0.0201661279263222	-0.00281107423154636	0.000592120133218788	0.00143539168561896	-0.188458923716689	0.0136588776717708	0.00237492102621838	-0.00553306395333361
130.613168538404	0.00389577480497842	-0.0890746284264606	-0.482547145361044	-0.000420101867051226	0.0066664104844609	-0.00133630860693594	0.00825382917269833	0.000316263565396716	-5.62472177773333e-05	0.0638089294242814	0.113432623137226	0.498684019916213	-0.0152999733411862	0.00653734027686833	0.00511609672516689	0.168247319367499	-0.0117426970303998	-0.000153077388763234	0.00144832594659756	-0.00743026877703001	-0.0199403888844423	-0.000829589427101984	0.000597084039249331	0.00105646342478147	-0.184005294000047	0.0120917130750571	0.00262023693374694	-0.00510284271461242
133.260710567955	0.00395225612515316	-0.0909478585057185	-0.48258171838295	0.000138603637143346	0.00658904829311945	-0.000516402157910501	0.00766677331592644	-0.00049178384891431	-0.00048872051762293	0.0647413398694282	0.11450468098302	0.498841595789385	-0.0148266487922716	0.00624784982877222	0.00480755432147418	0.163932884293696	-0.00905737079529334	0.000282438283921319	0.00115075145201889	-0.00724066342156674	-0.0203744381214671	-0.000763828394861443	-1.73835959130396e-05	0.00168204798023771	-0.179530355761857	0.0105843199590336	0.00276557029070206	-0.0050875634155149
136.044677211182	0.00341888890177442	-0.0924260387511653	-0.482735138060441	-0.00100561619699276	0.00606125163862717	-0.000871357490431426	0.00788110606752676	-8.75290203945234e-05	-3.73009572755148e-05	0.0654368918607195	0.115961337922038	0.498914623370481	-0.0147004571273364	0.00575334847521495	0.00509548301673227	0.160040180905209	-0.00838080529529583	0.000644276010260275	0.000709947196491084	-0.0069182882987831	-0.0194921825381232	-0.00138924660603701	-0.000227495316162388	0.000911408227657588	-0.174636482888528	0.00897862359244494	0.00255135071031363	-0.00505857215530594
138.321344357789	0.0031700995261449	-0.0936170388515753	-0.482834649809467	-0.000808290218072599	0.00604864166653256	-0.000928672408071543	0.00853040021969102	-9.5556997666251e-06	-0.000151441646133508	0.0652898168128555	0.117052967882236	0.499081766758998	-0.0144430685122513	0.00575350123145865	0.00503099913392712	0.156345958149637	-0.00716217681633324	0.000148863977533523	0.000793196518190099	-0.00691931223031104	-0.0195339667978548	-0.000157219379638196	-2.87653104973055e-05	0.00123215011759787	-0.171163515653253	0.0076230213924114	0.00225862304579746	-0.00514060964181407
140.990832677244	0.00310956915395592	-0.0948603710518481	-0.482790493358263	-0.000244456838901499	0.00632395780980295	-0.00113623281102242	0.00828220801810022	-0.000327665878477748	-0.000498970985966631	0.0655484257442178	0.118551616841884	0.499353893425672	-0.0142247289611503	0.00584545392996078	0.0057612752783457	0.153012497521368	-0.00513998613277855	0.000272302528055318	0.00102103900196775	-0.00706965772134318	-0.0179809734218262	-0.000994689430676488	-0.000270453969235528	0.000653730084748159	-0.16648259876011	0.00621620159742394	0.00206985004550215	-0.00492853165297198
143.950849232989	0.00289847704760546	-0.0961316597404297	-0.482937145895592	-0.000529684128574525	0.00620716457454798	-0.0011826907126767	0.00933562822269616	-0.000121792629688899	-0.000709099004922514	0.0656495733463062	0.120100890657478	0.499478031841485	-0.0139953165219802	0.00578756527788762	0.00537229822093884	0.148786751759948	-0.00474135044007662	0.000424027100641785	0.00103744033740259	-0.00776227904231248	-0.0177956765022538	-0.000115209165558738	-1.96293119785104e-05	-0.000320005191537365	-0.161872473732199	0.00454822865218911	0.00203152363796727	-0.00472671160945948
146.147432288728	0.00269680591262432	-0.0973062771936503	-0.483000740333383	-0.000604159745414978	0.00602590551418145	-0.00111237970715349	0.00964634242211851	-0.000385297961478972	-0.000387871239376893	0.0652956459113576	0.121052775553773	0.499666218170779	-0.0138301373116277	0.00585326804723835	0.00608492931161928	0.146011555509515	-0.00206883852140571	0.000460012995347984	0.00120454288041688	-0.00725419248969655	-0.0173153373029758	-0.000942086377556217	0.000212918960269618	-0.000376207271032462	-0.158249721675278	0.00347300751705348	0.002413355293727	-0.00437311308204369
148.882420516511	0.00262318413580188	-0.0988560017752026	-0.482726119758729	-0.000821212908341822	0.0056992407830008	-0.00064056014016318	0.00927449273884385	-0.000113971225049226	-0.000167460051571366	0.0652829965485847	0.122244385877879	0.500172506808231	-0.0135015253691575	0.00599530407102131	0.00627347429655422	0.142255861184632	-0.00075432951311305	0.000314606848627621	0.00113819053893366	-0.00721155182959323	-0.0170327626311908	-0.00102259710620456	0.000232962181760425	-0.000520482519229349	-0.154169706678836	0.00196324610950786	0.00288295019213934	-0.0041933229067432
151.519494312427	0.00260360926555066	-0.100081989231665	-0.482859948361587	-0.000716287802366723	0.00568406473590639	-0.000491294492891971	0.00939100147085964	-0.000400622348754529	-0.00037262717938979	0.0652317817266271	0.12352716407788	0.500267601057177	-0.0132253400787787	0.00604955813793822	0.00644646707734449	0.138594202529445	0.000629556379317719	0.000436987261339088	0.00110139053687029	-0.00680940826604455	-0.0167590119713483	-0.000987906581945808	-0.000336244612821115	-0.00128358380524213	-0.150462879847147	0.000619708650381492	0.00279862423080365	-0.00394621386199693
154.214124067648	0.00226004950191345	-0.101189089942295	-0.482740800042461	-0.00105127952917395	0.00530652473671863	-0.000956747312565012	0.00932169613904943	-0.000557268336828525	-0.000389652336152513	0.0654187871925426	0.124965583338671	0.500569913023442	-0.0134521286178171	0.00574257875869676	0.00648961896638749	0.135198981319363	0.00259945814646434	-3.98164685864635e-05	0.000649103153312853	-0.00746427576704772	-0.0162255993283827	-0.00219789940400217	-5.00544484281395e-05	-0.0010266534431015	-0.146489985020797	-0.000819632381046541	0.00226139903144076	-0.00436446051484799
156.735817281877	0.00237599377749648	-0.102277327237751	-0.482933048144907	-0.000605203846133908	0.00543850784964462	-0.000385904874361312	0.0101378843981283	2.64430579410657e-05	0.000202320690479717	0.0648136248236871	0.126141369184129	0.500653900758342	-0.0130235039721054	0.00556962829559441	0.00636774011797443	0.131730976038938	0.0035453360887916	-0.000393310772919786	0.00078457637225961	-0.0075796116397661	-0.0161440127422081	-7.84308149239799e-05	-7.84882704576153e-05	-0.00112688054170137	-0.143201587641669	-0.00219416393423006	0.00210421685712074	-0.00418679074847917
159.679597416903	0.00256436525589751	-0.103636950895401	-0.483129086267631	-0.000372936274187958	0.00539416893953567	-0.000394045058494868	0.0101951122423788	-0.000128611092889187	3.39720968700374e-05	0.0654182963367241	0.127502062868142	0.500588018902396	-0.0125729486194568	0.00540584501340874	0.00639025974097964	0.128053099147357	0.00555720574394392	-0.000232632503389586	0.00084494964323248	-0.00758050418541273	-0.0156600993043376	-0.00178083539685625	0.000218801022445371	-0.00114626022167263	-0.139254391120584	-0.0037254496349421	0.00222974204284862	-0.00429948214898601
162.09497127822	0.00227591160770226	-0.104335951287663	-0.483629917521621	-0.000391697706346266	0.00520038719768156	-0.000104850800660356	0.0104723966597904	-0.00012602190287806	3.96220068265388e-05	0.065458421421341	0.128977220033334	0.500247728743254	-0.0124595049558114	0.00530677914958775	0.006465530184215	0.125270089944746	0.00652842904514483	-0.000328132067802039	0.000767141343891417	-0.00765609436331347	-0.0154525951098079	-0.000154924287236735	-2.29755858074469e-05	-0.000752238447789815	-0.135909666070953	-0.00508212677155045	0.00260411060675472	-0.00401416759249091
164.754525537499	0.00239644760652196	-0.105600247005941	-0.483809896336193	-0.00057128795623381	0.00508640759059383	-2.14732038371259e-05	0.0100616720110139	-8.50655374392792e-05	-8.52559313011841e-05	0.0652999128281667	0.130157072643722	0.500247907952952	-0.0123438599425835	0.00519968523373448	0.00641053253187449	0.121924418441154	0.00695116832773945	-0.000363401468037778	0.000319056699546446	-0.00774397736659949	-0.0153804216157075	-0.00189464895338909	-0.000146192635306951	-0.00122456137389167	-0.132642570319213	-0.00651391977875123	0.00241656177717315	-0.0041018015408939
167.528985254407	0.00225188838670448	-0.106901951527708	-0.48428539466436	-2.02529291107808e-06	0.00536364538963119	-0.000313994416439582	0.00910846382986964	-0.000604559903884385	-0.000346025486793676	0.0647220717788867	0.131395994635767	0.500008719889523	-0.0118794106961812	0.00528822520378534	0.00641381160169155	0.11873103214242	0.00864467605964125	0.000424486241171495	0.000496784687891747	-0.00791126104986312	-0.0149225769038114	8.43322640788902e-05	0.000585135324938831	-0.00119614155996876	-0.129106723793934	-0.00792892741887271	0.00244803936243481	-0.00352364674768291
169.84123986753	0.00240844265970486	-0.108090168824694	-0.484362045853548	-9.50899645058233e-05	0.00494465886072333	-0.000419338159282683	0.00997891103977287	-1.75273338612383e-05	-3.29802107563473e-05	0.0651027096000757	0.132112906268561	0.499996633495878	-0.0119116791158286	0.00527792997439829	0.00640765099866342	0.116123677555541	0.00958522764169856	0.000183300150835039	0.000400009969416716	-0.00771731284216435	-0.0142182595514705	-0.000127758586530469	0.000375198833899628	-0.00142373061465441	-0.126282070178878	-0.00911582532510505	0.00225140513467587	-0.00355809031158033
172.493771458447	0.00190775801929967	-0.108743897703221	-0.484507279532774	-0.000480472252267143	0.00478479683716617	-0.000505792594558866	0.0109415949930026	0.000169562809399906	-0.000146758778738813	0.0647629958399448	0.133587429849516	0.500002269006882	-0.0117132328983248	0.00525833831180504	0.00641332414480517	0.113144101809449	0.0108173260177777	4.98359513655301e-05	0.000346401078283084	-0.00763487713701531	-0.0141762075907426	-0.00084202531037314	0.00033760886571225	-0.00115995741216507	-0.123110821032028	-0.0105167038907162	0.00215095692225958	-0.00337807564316485
175.41967287805	0.0016961203750146	-0.109837286757255	-0.484248866154148	-0.000484395730995514	0.00471948453941233	-0.000584496355016041	0.0109765016000527	0.000338251709183988	1.41600672614982e-05	0.0646213486308263	0.134932423873145	0.500377755935379	-0.0115155875569094	0.00507501793157761	0.00614474698333311	0.110148664367423	0.0134994792069145	0.000171204781842827	0.000231211733128309	-0.00778515386840957	-0.0133766559057874	-0.000245931260499654	0.00024623356069338	-0.00147151292443017	-0.119547855779012	-0.0118429437988467	0.00212469462043015	-0.0034782548217947
177.598277407979	0.00147481932306893	-0.110624649279769	-0.484212831950611	-0.000381162151603797	0.00457153093354669	-0.000437058277592634	0.0109037918969631	0.000444450342070292	-3.29800592180143e-05	0.0645071366760695	0.135948899282291	0.500500454116208	-0.011596369678813	0.00496322268493108	0.00636974307266511	0.107685523271567	0.0134551206092146	0.000205533772695453	0.000367223006565176	-0.00772450216595614	-0.0129474267810066	-0.00130954111825954	0.000235451268066891	-0.00152222866518401	-0.11723763408097	-0.0130407791189724	0.00230073575323257	-0.00334852976359289
180.351299321482	0.00126089997078217	-0.11158580765701	-0.484103078390742	-0.000496320533013359	0.0044129758534958	-0.000477692053411376	0.0110546546665798	0.000603428805269861	0.000284415445445479	0.064099301172629	0.137194599923643	0.500731070295316	-0.0115650435900832	0.00471032013221708	0.00653568260438471	0.10483072336342	0.0147104283543709	0.000324752082900772	0.000130394315526155	-0.00733223046155647	-0.0129246699553755	-0.000648623194245523	0.000484054961154637	-0.00263964108970835	-0.114137498642887	-0.0142764469801007	0.00229893270153073	-0.0035673240285802
182.976718516666	0.00101712817353243	-0.112673346995814	-0.484060516523395	-0.000695556643100059	0.00432683547588635	-0.000965608514789342	0.0113568043358856	0.000399531685811918	-0.000562674305184935	0.0636337562799337	0.138182244702504	0.500890621162875	-0.0114650127349435	0.00463390785759342	0.00648591495736012	0.102184207370073	0.0164293107561226	0.000267833257543482	0.000260762088669508	-0.00750386167149569	-0.0125053685260825	-0.000870136640606756	0.000144339822941576	-0.00206117673292708	-0.111295256973007	-0.0156121707147418	0.00236018868144463	-0.00330233807665089
185.670667037439	0.00115834817201961	-0.113634061937548	-0.483843606771572	-0.000317340048269836	0.00460252560080923	-0.000480124723828808	0.0113851352626433	0.000374913976879007	-0.000415846105636677	0.0639299770526053	0.139362967928009	0.501107926523856	-0.0110773359522875	0.00496065675947963	0.0067379487696971	0.0995463165368415	0.0174838425850128	0.000348813370930588	0.000366397604247238	-0.00739647514492133	-0.0125993757976538	-0.00278749875377216	-0.000298949878658646	-0.00266412639132451	-0.108431287718101	-0.0168730035772311	0.00230514674429804	-0.00330895797011887
188.196381606274	0.00137161419327899	-0.114807834627773	-0.48367530428597	6.58553579542182e-05	0.00432861049348642	-0.000155705080594249	0.0111572846798208	0.000590160541570733	-0.000532052644737968	0.0648204840348183	0.140181031920967	0.501187463204509	-0.0109799633004511	0.00476341377926904	0.00646430628450445	0.0974607315539187	0.017952253309141	-0.00019467457949639	0.000498421222884675	-0.00823018843005273	-0.0115421279713113	-0.00030700842294018	0.000667728442586378	-0.00326220985933458	-0.105596348779038	-0.0180959345550833	0.00216789636809155	-0.00288185862478709
191.121726148724	0.00144519758077148	-0.115832621578895	-0.483763146505822	8.58686609230085e-05	0.00424947117453745	-0.000138871019402221	0.0115915880533227	0.000108306412877366	-9.87210733797271e-05	0.0645493837708709	0.141323470996994	0.501160106706286	-0.0110213126028084	0.0048778174744081	0.00650304846758047	0.0946174702163705	0.0196805326752028	0.000130573126897141	7.07628337903584e-05	-0.00759313501478365	-0.0110086964601783	-0.00216510493171618	0.00018269450627442	-0.0026988580835599	-0.102777465822983	-0.0195321991950264	0.00183771605479893	-0.00314509444369828
193.545114311647	0.00131746001925984	-0.116573039340043	-0.48398466290266	-7.43591468480983e-05	0.00435768177702801	-0.000500881531663505	0.0116115744131872	8.38484416162915e-05	-5.30503522832761e-05	0.0642460078704951	0.14238520115136	0.500985398611248	-0.0107462076210725	0.00513513703795523	0.00658424950973675	0.0926262905491104	0.0184603669080863	-0.000285948320483224	0.000452053448151488	-0.00831181187076485	-0.0109082608585813	-0.000919643844006446	0.000377841333003207	-0.00338624266276476	-0.100167393843424	-0.0208280292448182	0.00227365876956758	-0.00265079649323757
196.223341058033	0.00141404852181838	-0.117908761246671	-0.483919964243844	0.000247933175099262	0.00439154797376711	8.12654811076477e-05	0.0113026811164644	-0.000557787473378134	-0.000362153870310668	0.0648598955472645	0.143080702169251	0.500957742416765	-0.0104328403289045	0.00493507657631004	0.00646416924822617	0.0900734501534992	0.0218015808281389	6.23133743692547e-06	5.86754880753749e-05	-0.00791721717462301	-0.0110351396419558	-0.000534374858197628	-9.97101562573038e-05	-0.00258223071544935	-0.097673511534574	-0.0219928525873211	0.00227793785861776	-0.00287394990719595
199.042577487343	0.0011722290260871	-0.118745738181523	-0.483912911271404	-0.000274283354295412	0.00405548011968907	-0.000101198446500695	0.0118813028528636	-4.24702320565016e-05	0.000176338670348304	0.0653915649715664	0.144212462585561	0.500870711739345	-0.0104582850975128	0.0045767091412264	0.0065380358353408	0.0876161152497007	0.0222053247762135	4.01777730222788e-05	-0.000275574679354113	-0.00781825363596499	-0.01136126038603	-0.00184911613119554	-0.000628574045304996	-0.00322962154455245	-0.0949937805869767	-0.0233256895230074	0.00203727676304772	-0.00279222388221018
201.333834754845	0.000906931247589645	-0.11975380060802	-0.483939000543628	-0.000428172420476172	0.00398615968746308	-0.000170823614463765	0.0118178651263999	-0.000164523327349514	2.60283068259508e-05	0.0652405887128248	0.144844748950254	0.500833879232588	-0.0103986000201857	0.00455384063824407	0.00664154419580705	0.085713495627022	0.0236164069131324	0.000177014819518252	4.98493147150581e-05	-0.00772802255813201	-0.0105273333467917	-0.000240547304583005	-0.000230805473832852	-0.00279524307034573	-0.092931903826892	-0.0244105243934481	0.00192935293575317	-0.0028074390801187
204.040591892278	0.00110680889825878	-0.120506748402248	-0.483773015124999	0.00021690661636433	0.00419064059659654	-0.000396714362978201	0.0113828874009523	-0.00046917483097582	-0.00024069888826767	0.0654735600893282	0.146020435963732	0.500904854533662	-0.0102826300466624	0.00460691328137968	0.00694512851031693	0.0835324671672659	0.0249714980957592	0.000355148219271635	0.00023796582515508	-0.00770177477167642	-0.0103094577422363	-0.000441024428220249	-0.000471191672211298	-0.00345300834786256	-0.0904398414860263	-0.0255730091308149	0.00182373893229704	-0.00262382832135154
206.874362390641	0.000989057253572544	-0.121292838554593	-0.483708134466807	-0.000118705163307571	0.00410809948490159	-0.000409738070128044	0.0124178464116106	-0.00028928329020572	-0.000407217168470976	0.0655229889624394	0.14703886406862	0.500888248985044	-0.0101644668414336	0.00459983274114023	0.00654802726245554	0.0813297084680066	0.0254043231216696	0.00023648295268392	0.000203456573822403	-0.00819671379589762	-0.00972019214997778	6.74733695680274e-05	-0.000315600590390239	-0.00400889794297283	-0.0879623804237037	-0.0268789586202386	0.00182572757166225	-0.00258940093706474
209.084378105941	0.000868478859495494	-0.122173638922981	-0.483579581336738	-0.000375887978995482	0.00412639398168113	-0.000444155302721724	0.0122698597868319	-0.000255806984154798	-0.000291767723836438	0.0652938360125953	0.14767114222347	0.500981034241412	-0.0099591059153577	0.00471938556460497	0.00703558988274059	0.079811133700646	0.0274065672158406	0.000289577734240605	0.000318707385199963	-0.00777462993500097	-0.0094377921941544	-0.000637458312434225	-8.00654154229498e-05	-0.00413828024778908	-0.0858816406460405	-0.0277650651441859	0.00211989209488526	-0.00235733918564022
211.824001073939	0.000937040539488859	-0.123238149734672	-0.483203261213021	-0.00028698424179307	0.00379485168562135	-9.55071391256068e-06	0.0120944536648401	2.41337592551973e-05	-0.000313025416280752	0.0653914128046195	0.148476718003736	0.50124045434685	-0.00989381981355649	0.00472478869721694	0.00710641560698816	0.0776613618095718	0.0281659139556441	0.000123331061914133	0.000230322276182084	-0.00765845748370615	-0.00921390067451305	-0.00122084115208421	-4.35417949275314e-05	-0.00403542782160111	-0.0836566182011988	-0.0290524854543606	0.00239652548659588	-0.00233499724811658
214.484074766018	0.00090011351390901	-0.123991934289038	-0.483246798443693	-0.00036004539073755	0.00393156079158935	-6.4464522946456e-05	0.0124651275696231	-0.000308570829166806	-0.00022037578993829	0.0651065820125575	0.149410540127701	0.501133163931049	-0.00965656877030734	0.0048439869311998	0.00723160149066675	0.075553869648343	0.0294381744796564	0.000266998787689392	0.000284605106900014	-0.00732053580767637	-0.00916592202188441	-0.000833873402149132	-0.000469714951348625	-0.0047468306892251	-0.0816193900408159	-0.0301292583343467	0.00232005795259749	-0.00213052399621711
217.122901018561	0.000743642081985861	-0.124737751594264	-0.483053504142146	-0.000639978430460572	0.00366003444240859	-0.000424480097764007	0.012340976569815	-0.000477706661192186	-0.000271001301109319	0.065203010886499	0.150376991819843	0.501192566344206	-0.00986006500937945	0.00460123955993009	0.00718112974414108	0.0737350133154662	0.0310269862424959	-6.85593709009252e-05	-1.69316987684134e-05	-0.00782570541427769	-0.0087125646312737	-0.00177632163730457	-7.56697555582898e-05	-0.00435791340485948	-0.0794388097562798	-0.0313011055986045	0.0019078695070611	-0.00252618874739992
219.730672946036	0.000940443153388855	-0.125485384567058	-0.48321447852942	-0.000272680921447123	0.00373445913595661	0.000275316689248359	0.0129680386015659	-5.97589390867176e-05	0.000274429711394527	0.0642560399366622	0.15122112628085	0.501037881039001	-0.00958277351483489	0.00444417889900674	0.00714182499103652	0.0717245057012766	0.0305967332777815	-0.00030355727858784	2.28939750120109e-05	-0.00755632388459053	-0.00879368433962085	5.33076833412194e-05	-5.41412913404607e-06	-0.0050473258499028	-0.0775685011430703	-0.0324987989528751	0.00174160191126485	-0.00244550537871686
222.572499140488	0.00102170848303402	-0.126430396170609	-0.483084361711925	-0.000141622185375941	0.00378291221246758	-3.99719537635039e-05	0.0130081483622855	-0.000206897940778928	5.62563850235133e-05	0.0652167498322125	0.152075465621038	0.500886181045431	-0.00926250987037348	0.00442061322882146	0.00708328957346206	0.0697502727031938	0.033391031604167	-0.000215675851597256	6.09766535980365e-05	-0.00778455639835727	-0.00858245599468509	-0.0014159439982131	0.000129269293140279	-0.00464757754112873	-0.0754744891973474	-0.0336420003923358	0.00183385120376543	-0.00254984785708163
225.080140996986	0.000913180098741075	-0.126914658360297	-0.483388304058274	-0.000132989586671667	0.00364111940969104	0.000225211536245727	0.0131486494296584	-0.000165860782576324	9.39138604055107e-06	0.065243724368483	0.153146220381189	0.500437310560295	-0.00925408922891083	0.00432161265410306	0.0071257514049629	0.0680393275031507	0.0349982293632261	-0.000386475338289572	0.000146835102623927	-0.0081381786026084	-0.00853675244051867	-0.000484423888238217	-0.000151917346775247	-0.00417743133328059	-0.0736687662759954	-0.0347287752924258	0.0021947935328446	-0.00221382218218147
227.700071355734	0.00106267575122797	-0.12780007219113	-0.483336308719646	-0.000278356077135181	0.00361543848805876	0.000222744513728278	0.012879265265299	-0.000111006660993034	-9.62904076516652e-05	0.06517394007126	0.153905501326615	0.500328526774895	-0.00919250341691407	0.00427162624228154	0.00703757800621513	0.0662228565254558	0.0345438087933632	-0.000429558888161451	-0.000338405861467351	-0.00803497554534166	-0.0086643644120558	-0.00169672140490817	-0.00021201262547085	-0.00495028126304791	-0.0718994133450464	-0.0359013544203118	0.00195124923482359	-0.00247110436681976
230.520143156755	0.00092020875689026	-0.128616276539841	-0.483504165641056	-0.000124657203784922	0.00366840887989189	-9.62583192357128e-05	0.0127012505527294	-0.000202723921960833	-0.000172711085114209	0.0647578914728778	0.154785983799186	0.50002481313101	-0.00899389100933893	0.00429458891047319	0.00703273234607854	0.0645553724295457	0.0364456979854111	8.03139854143882e-05	-0.00036379075889791	-0.00808341705112976	-0.00769368356899167	-0.000810093344400187	0.000598409118049208	-0.00474976854649116	-0.0699038690068926	-0.0370409968848061	0.00186448448572764	-0.00215277684214296
232.820759539331	0.00115595050103597	-0.129607321406339	-0.483507107333705	5.20601128676578e-05	0.00348351198626513	-0.000133849687068029	0.0127927905199917	-1.63188202663254e-05	-3.62577260364262e-05	0.0649909687599397	0.155157907756553	0.499823141875079	-0.008936845118068	0.00432744539430658	0.00714043993332604	0.0630124211770234	0.0372334976593929	0.000178619738309016	-0.00017590067609281	-0.0079122725800219	-0.00785887306587241	2.0924073417472e-05	0.000267584579812386	-0.00513660984968072	-0.0684311882466155	-0.0379718916899403	0.00180059802218046	-0.00216135707949866
235.539740266878	0.00073599762010118	-0.130094550649401	-0.483471589230508	-0.00047009771758689	0.00337774352461236	-0.000189629103853224	0.0130092297570472	3.99737843190084e-05	-0.000170544199582362	0.0646629261840762	0.156213568439862	0.499676647903826	-0.0088221547934515	0.00429094910278055	0.00713228102460481	0.0615222675914129	0.0380802496739692	0.000287407564801566	-0.000115485320692079	-0.00784922775117743	-0.00712949783659317	-0.00026823325454739	0.000280853152562981	-0.00487448529824432	-0.0665927296528164	-0.0391558163391712	0.00175327643982073	-0.00199996670700349
238.321766450251	0.000647426701278616	-0.130723977273845	-0.483125632568926	-0.000253315330007623	0.00336854321519695	-0.000225867878008583	0.0135147131012232	0.000225034891657436	-3.44354292493165e-05	0.0644997163582004	0.157105554668443	0.499797375761818	-0.00869924288099061	0.00416668889685075	0.00678348235559533	0.0599122500658079	0.0402977127008344	0.000141721210900315	-0.000219566088592214	-0.008056590702408	-0.00733125168183777	-0.000158734191684662	0.000276456046461729	-0.00503278740223467	-0.0647414436449837	-0.0401770358833382	0.00173129469153475	-0.00212726967528313
240.530439810786	0.000515168333214077	-0.131271184349492	-0.482985665795031	-0.0001675101262315	0.00325970560094812	-0.00010814283454119	0.0134106480332888	0.00032504658771727	-5.86451429681773e-05	0.0643610222166255	0.157810229491128	0.499756949882979	-0.0087987639578891	0.00408267755184863	0.00702708917099699	0.058523621621553	0.040106530917879	8.32429458471077e-05	-2.81735840450555e-05	-0.00796691254129818	-0.00689230825391227	-0.00117601835630943	0.000266183368400936	-0.00506082739208831	-0.0635412905713334	-0.0411793189366529	0.00197126220775875	-0.00196364001554909
243.280407311296	0.000302559732016393	-0.131989189472709	-0.482639115370987	-0.000401451591084998	0.00329329508476207	-0.000346181524554836	0.0133842415081476	0.000608623491391342	2.86508813434613e-07	0.0643011159398406	0.15861374015218	0.499837885546245	-0.00870154994025968	0.00397849066787568	0.0071681935020618	0.0569408795563522	0.0413821459783772	0.000141181625860562	-0.000208867644225032	-0.00765874080024437	-0.0071331897172062	-0.00059097315281087	0.000331110674087414	-0.00593456910900255	-0.0618792503390128	-0.0421607175683896	0.00198171196819493	-0.00211898617970599
245.937458875532	0.00016864331203703	-0.13265931703526	-0.48252586313865	-0.000423516930116572	0.00312610281119649	-0.000555911107381004	0.0138532660436048	0.000339945100618883	-0.000393677414138786	0.0636934657183534	0.159340158984633	0.499763805644305	-0.00871646663806472	0.00384923572053346	0.00716920241123937	0.0555312307551991	0.0423921177818709	0.000156828955300069	-0.000131775837289583	-0.00769603733204145	-0.00685348011630974	-0.000816269696769067	0.00018816726567456	-0.00548881226838396	-0.0603014820556747	-0.0432935084105717	0.00197765201152751	-0.00192474332633806
248.580757371841	0.000338557217239763	-0.1333108674246	-0.482200843100088	-0.000132698322052408	0.00334303469285719	-0.000183523868462228	0.0137829047822826	0.000245235141578097	-0.000331615914592159	0.0638869883264978	0.160136550406624	0.499776716478819	-0.00843895791807408	0.00411492535655052	0.00732555718036587	0.0540956163310721	0.0432528407480481	0.000205909842114452	-3.53148639467217e-05	-0.00767000460653747	-0.00708929393031054	-0.00266423431913654	-0.000273625317996653	-0.00611731968434714	-0.0588362661259593	-0.0442756049815786	0.00186950641539279	-0.00203435859662183
250.967889503838	0.000519626385267877	-0.134095536279582	-0.481913261857385	0.00015272169111522	0.00312032829808445	9.25478175530359e-05	0.0136181296727674	0.000448006962945553	-0.000438661171876299	0.064643118040296	0.160638531805664	0.499698205416006	-0.00839638712221907	0.0039456486746906	-0.00227829166203591	0.0662897859788447	-0.421512382832387	-0.0171455055242229	0.00494944497143489	0.00155250622505031	0.0186482592011043	0.49572468002007	-0.00694822781073091	0.0187132955564139	-0.0485397329449118	-0.0454139689299397	0.0116458044029229	0.000468209681373757
253.828494833888	0.000529849916641219	-0.134799414906307	-0.481832329142204	6.12965050603556e-05	0.00318175149351488	-4.35251702417616e-05	0.0137182246016865	0.000229102207610925	-0.000172494057680329	0.0644174834994998	0.161408411389065	0.499480437026904	-0.00841867794915614	0.00409570270790799	-0.00420623943526233	0.0662974657111187	-0.504691252461019	0.0314707246329649	-0.0514632225362943	0.025001042841735	0.158557364224832	0.381248879824772	0.00796907041872772	0.0061416785657188	-0.0607556532219163	-0.053149082988366	-0.0263622733532586	-0.0298277043379644
256.198521022215	0.000575529117726876	-0.135211066652303	-0.481909353424978	3.35910509005827e-05	0.00320252209797446	-0.000260189550851606	0.0138968341884726	8.21067043149664e-05	-2.34126740951042e-05	0.0640978774919267	0.162179698889539	0.499162263863534	-0.00828267258179595	0.00423328016779619	-0.0141998085632692	0.0396445735197569	-0.392171623870414	0.0274381341598518	-0.0533228406025529	0.0354393913226077	0.144384171787734	0.402495973230467	0.0093715791410543	-0.0104080556595752	-0.0801480559778367	-0.0411119648487475	-0.00967107452198855	-0.0193618275667452
258.923844684736	0.000674580358491661	-0.136234746948482	-0.48169650738103	0.00038682040750881	0.00328191107181065	0.000196305060308558	0.0133805911329362	-0.000499146506231123	-0.000246753081178492	0.0645570680974271	0.162610107882274	0.498970305350847	-0.00806187158751098	0.00408996236973056	0.0101930763621675	0.0136442343545984	-0.484937663702576	0.090756066764714	-0.0234862656521039	-0.000439065462611681	-0.00234612017279386	0.319556103681792	0.0519139195271744	-0.0618189011281354	-0.0842967433839564	-0.0445356508208491	0.0123913992625167	-0.00483615561656103
261.72742196178	0.000505026449549216	-0.136861389165377	-0.481631784467532	-0.000393369360408139	0.00287858917104628	7.97783912587211e-05	0.01347851454825	-0.000348328945607297	3.1685178638979e-05	0.0647828436866117	0.163364159670249	0.498641089481636	-0.00824823644894261	0.00379260775704451	-0.0209666399939453	-0.0196635802092566	-0.43720164942488	0.0267002874268021	-0.0324084129484934	-0.069127305242959	-0.045974443820716	0.308959582696945	0.0599056312154466	0.0439101675657671	-0.103897181228011	-0.0546312949978224	0.0218805246449277	-0.0100972924157095
264.017569713777	0.000389926132598334	-0.137461851510341	-0.481472187616943	-0.000272928304276133	0.00295053321679778	6.11935419226837e-05	0.0139960433633684	-0.00020863795855679	-2.53756209428222e-06	0.0646815801185521	0.163816036752002	0.498504226765322	-0.00812071301215234	0.0038206795914461	-0.0264256143129037	-0.0193660720712698	-0.387184360563948	0.00583362249122623	-0.0494867121530026	-0.0829850675152407	-0.0896064181262769	0.298297232370216	0.0242235036142861	-0.00125164350728902	-0.0958364590612581	-0.0446966663168187	0.0278055798170575	-0.00907357445546089
266.781450730946	0.000541404451450203	-0.137975228064034	-0.481107028023834	0.000308191760669615	0.00316551469858918	-0.0002241323266328	0.0136317476361719	-0.000449002756099558	-0.000207055166090786	0.0650465325825498	0.164660691041067	0.498420121729463	-0.00800895536426149	0.00387327475450747	-0.0328442542924812	-0.0224001746226898	-0.377311790555356	-0.0124339715273842	-0.0420955039719281	-0.0795269594030146	-0.072592612054551	0.298729124767798	-0.00630288434405645	-0.0288918117067064	-0.0962778883407814	-0.0409002216266035	0.0342612685779401	0.00223131033807716
269.704093579318	0.00046044433047244	-0.138490536828208	-0.480828989567804	-2.06148125555975e-05	0.00311303239388477	-0.000247785231955964	0.0145477194521902	-0.000288743999986737	-0.000252783044578067	0.0650238924816082	0.165396981306294	0.498268154468948	-0.00793175460227517	0.0039059984437389	-0.00493204793330874	-0.00792363060850532	-0.294394773644395	-0.0246678242734673	-0.0379319492184727	-0.022492698433933	0.0244341542744001	0.255135546896729	-0.0242835292719602	0.0388398837220414	-0.0896414646983429	-0.042346470387994	0.0509972299469797	-0.00890311045518553
271.945069579289	0.000367107921481259	-0.139133068252843	-0.480581436937709	-0.000285286493441721	0.00318169870576277	-0.000324083480191844	0.0142823689901633	-0.000174503274395471	-0.00021178122476855	0.0648172889830934	0.165828729209204	0.498204187648	-0.00774494942723011	0.00401845579740616	0.0292227496256123	0.0216211535558529	-0.363374196120294	0.0200031721720088	-0.0679720565127326	-0.0179263440108196	0.0805310328232005	0.218137091564176	0.00451858947678637	0.00786358636830978	-0.0663688537259867	-0.0455215163243362	0.0301883105885652	-0.025246181053377
274.698444052942	0.000467097070194422	-0.139906808957922	-0.480070988349676	-8.81420868714254e-05	0.00285591965120468	0.000116616926931015	0.0141186278840408	0.00012375203198337	-0.000337491320645563	0.0650033415275747	0.166354083379394	0.498252251365468	-0.0077884686093825	0.00395831540772036	0.0461201779037253	0.0235598225223753	-0.330320076206283	0.00377851323117295	-0.0532283245303422	0.0130638530708565	0.072220512920791	0.209223765346329	0.043181934695337	0.0214861298339613	-0.0583527719032546	-0.0446495136466135	0.0467700786494766	-0.00658976551174146
277.338118240471	0.000424082414276016	-0.140377192051522	-0.479994446798009	-0.000196302388170871	0.00306998454415434	3.05422440583807e-05	0.014493286793981	-0.000274637621132665	-0.000201045691350487	0.0645860012586968	0.167014449585926	0.497964556497596	-0.00755669930783889	0.00410674561426742	0.0541467040765973	0.00492079796230371	-0.32589142237049	0.0341352585890308	-0.044750686389096	0.0170847682005459	-0.0449536006651919	0.177590286207697	0.0156584998392895	0.00270164047127688	-0.0589351280114768	-0.0421631050345719	0.0545601467133959	-0.00807083397391944
280.059131136193	0.000311161190447686	-0.140899504801172	-0.479661276459749	-0.000442144607004878	0.00283869056083026	-0.000288657376321304	0.0144299464536883	-0.000366709998644694	-0.000183465884672139	0.0647147949555649	0.167703370618823	0.497827109596228	-0.00774782172281544	0.00388587808812836	0.029196948005892	0.00535957331131343	-0.318115286740325	0.0197440557271035	-0.0601185455918323	-0.00229247840432555	-0.0662518157504687	0.149322954538901	0.00138115920793416	-0.00527419043957736	-0.0508465609943836	-0.0407192372372743	0.0405740172671413	-0.0227424798292686
282.672756564511	0.000554891555960775	-0.141388243002822	-0.479766031282183	-0.000121286376294097	0.00286349619863974	0.000516635785247999	0.0149053064214214	-0.000102927181220335	0.000302381631185598	0.0634719574742227	0.168306605175604	0.497452504766448	-0.00756849553780303	0.00373409695567387	0.0241222052908986	0.00511844399560413	-0.243015734352132	0.0269915727523477	-0.0522864337046865	-0.0436366081685471	-0.0472079807001156	0.16240988061944	-0.0262961401129997	0.0379101960734804	-0.0496506186506306	-0.0394516434716628	0.0468637458559432	-0.0116393665753112
285.519654688173	0.000584762396521787	-0.142051298581665	-0.479396591911284	-4.72864575100721e-05	0.00291807557566309	4.7578989852813e-05	0.0149245179578193	-0.000234970604459302	0.000116869795603419	0.0645908056789518	0.168891405466575	0.497172596194493	-0.00733224715362501	0.00373838660560655	0.00604631204859466	0.0236227950461113	-0.267907388706423	-0.0136472325327637	-0.0507169220171795	-0.057483663508589	0.0565119544196394	0.126189343215573	0.0138178149873972	0.026171975212061	-0.0403020755976056	-0.0405073893224683	0.0451173205291511	-0.015382704581416
288.123328363829	0.000480062835623341	-0.142455344106389	-0.479398515936357	-0.000112716841669188	0.002932794359415	0.000112076816309184	0.0148796787726348	-1.01582493486812e-05	-0.000175970778795201	0.06493094295065	0.169630414352926	0.49665915125956	-0.00728002084740853	0.00374528961513005	0.00241442046969479	0.0105333602210699	-0.240071327806632	-0.00886417156778477	-0.0512767372838469	-0.0602009809630285	0.0520459893445418	0.123340404562229	0.0121925938335077	0.0221675145259093	-0.0488343282936005	-0.0373805170556631	0.0389998663574369	-0.0195650185456154
290.918098533219	0.00066799719840413	-0.143058827322849	-0.479256178814509	-0.000142293720489949	0.00278905826482995	0.000217558642058846	0.0148149849863934	-0.000123908898756195	-0.000103149494491616	0.0645297266237164	0.17021826499222	0.496338891073204	-0.00732202964210626	0.00361557714335438	-0.00802826949882811	0.00351884557168991	-0.229221223288844	-0.0223382796805024	-0.0558706704603074	-0.0463326547923106	0.0175552123092228	0.130767624633394	0.0257644821871201	0.0162499539047505	-0.0485279250512503	-0.035726703452204	0.0350900669714424	-0.0216942922179974
293.710050457054	0.000480833524752182	-0.143565319458721	-0.479163187020103	-0.000265794373152488	0.00266255906130101	-0.000139183792932763	0.0150827420316535	8.96406887651954e-05	1.33459990119845e-05	0.0643023149843087	0.170820866349653	0.495932018825276	-0.00727096502099282	0.00357863294322778	0.0163439988975774	-0.0178782528718247	-0.230339117106809	0.0202949846766555	-0.0393338839051173	-0.0123374951392202	-0.0495489634150921	0.0908729978892333	0.015626396954695	0.0488140982617622	-0.0573033429502416	-0.0400140590726177	0.0432811682152461	-0.0121626662176516
296.125101350318	0.000330262497442727	-0.144170146574072	-0.479313775140727	-9.97734995040281e-05	0.00274648411075855	-0.000288206113912312	0.0148806807935442	-5.41036886943295e-05	4.6842367723064e-05	0.0641846533293094	0.171233180956031	0.495335622163374	-0.00706178893554683	0.00373918579434011	0.010969250480449	-0.00602104390980052	-0.193474865175176	0.0133048371732423	-0.0373257387993601	-0.00755447135305559	-0.0394961211109213	0.0991948306581438	0.00767762955162104	0.0322942356745345	-0.0459350873932583	-0.0343004693978282	0.0333284014299001	-0.0163637324733231
299.075449075561	0.000386801433189591	-0.144708157604877	-0.478739332677849	-0.000361924074682428	0.00272559445252102	-0.000122990565458002	0.0149535183587806	0.000267070874214957	-0.000233337043142842	0.0641421033933381	0.171863238266197	0.49530977821818	-0.00697927821002899	0.00364801768695903	0.02219635005544	-0.00390774495505153	-0.197771818733609	0.0308226018010402	-0.0420541850324281	-0.000282852422365148	0.00453238140701562	0.0839041169116705	0.00109058333767323	0.0323967514931181	-0.0466495677635394	-0.0347256728687861	0.0276825474712594	-0.0198002967352431
301.708591303505	0.000203033165580936	-0.144941860800619	-0.478406472356042	-0.000411711866747353	0.00266887155906926	-0.000110020176113828	0.0155347889451636	4.97174454829534e-05	1.2293149596768e-05	0.0638424042079447	0.172582129102555	0.495135493606543	-0.00692682291217036	0.00355415098347339	0.00586702429252434	0.00212202737735501	-0.177294068860158	0.0212704604246769	-0.0402688472328976	-0.01470996139883	0.00965264045993089	0.0813281882875625	0.00208085491310711	0.0460432532672399	-0.039901795005462	-0.0344239998791634	0.028102710339126	-0.0176203376920619
304.038294770489	0.000171153130969594	-0.145417173168394	-0.478089642320523	-0.000267318801913947	0.00253506929274499	6.51563164003169e-06	0.0154609269765325	0.000172561689333891	-5.82317079120641e-05	0.0637787428771562	0.173020302773139	0.494971721111807	-0.00706312580716478	0.00344975021827335	-0.00126259877781262	0.00779895200387137	-0.182926677562521	0.0122522393930744	-0.0286090187968114	-0.0204297410510525	0.0183414614860307	0.0696184380845162	0.0165055824997192	0.030151556279743	-0.0340523812384857	-0.0328563232712573	0.0336410324673076	-0.0116211669960032
306.899539622224	5.15355381437526e-05	-0.145948513539119	-0.477552896256506	-0.000205684770101075	0.00255688719433215	-0.000250439822376935	0.0155089462863237	0.000410001164278864	-3.44726685843095e-05	0.0637355354672651	0.173581125824363	0.494884381242581	-0.00703855149223262	0.00337821541210803	-0.0102815179781202	0.00711233097107911	-0.167094991463961	0.001455802323165	-0.0272307642723963	-0.0310222641038068	0.0105144316561802	0.0781655002071127	0.0185816812922739	0.0392910428869287	-0.0311367966945579	-0.032417388107787	0.0333893856422689	-0.0134212814486454
309.536783136205	0.00023134668743168	-0.146285429540133	-0.476953228700628	-0.000187666518592814	0.00261960056109753	7.49159945225668e-06	0.0156122654895107	0.000421059306764661	-1.26182496129084e-05	0.063710466425982	0.174230765652031	0.494895197512476	-0.00685818238352332	0.00348974956662115	-0.00298748254276379	0.00540848097867241	-0.146327646072162	0.000637508250662949	-0.027003958633468	-0.0235594897075139	-0.0151017281528002	0.0622170425977098	0.0149156903205303	0.0399252985000013	-0.0274642920012516	-0.030430936766719	0.0347552400125221	-0.00795935863807495
311.99370136024	9.73165783006356e-05	-0.146885266199846	-0.476884518849038	-0.00015040981382753	0.00256492178715906	-0.000112225567782038	0.0155709343362934	0.00027213871916529	-0.000215777585712712	0.0633322322208803	0.174569982980079	0.494469625319066	-0.0068568015423156	0.0034691324687666	0.00171332781738747	0.00116038639651717	-0.167099073766583	0.00474800068505284	-0.0212093223600283	-0.0210636428988874	-0.0224098454936051	0.0538823571942659	0.00246749871015235	0.0264300186281989	-0.0277466011986134	-0.0304832878933141	0.0380918089917849	-0.00453010798338
315.042916036393	0.000398005994582183	-0.147429650494444	-0.476290720307262	0.000251097773571225	0.00272407350376038	0.00027929036007357	0.0153957737996774	0.00038240571005624	0.000140002051671393	0.0640521042862894	0.175154645997793	0.494261137546205	-0.0066309727968589	0.0036185822186734	0.00408080458235493	0.00324221461517693	-0.144619657701532	0.000396265986535545	-0.0195134411513374	-0.00117729923475881	-0.0117186986851375	0.0572206663928587	-0.00461702419928858	0.0446620550734296	-0.0241102473619074	-0.0304817244542332	0.0360862081347713	-0.00486645498679441
317.51510920244	0.000272317503739238	-0.14805413225642	-0.476134476295266	4.86265412653152e-06	0.0025508088510921	-2.02265624771891e-05	0.0152563066141913	0.00023619475134454	-0.000199237666986981	0.0637295190824088	0.17544239996283	0.493885702613628	-0.00675274331036657	0.00351206828867788	0.00833675787372094	0.00681371259937269	-0.145914549844882	0.0104963118959009	-0.0220454821967973	0.000985097294887184	0.0153678275864905	0.0452245180167108	0.00646634869647253	0.0348211442927038	-0.0215491483678398	-0.0291532857718202	0.0363506096465146	-0.00441600321708354
320.261583659415	0.000363940522532828	-0.14844337401535	-0.475933212736356	0.000139395488887611	0.00235396086381103	0.00013729050405975	0.0154945182101256	0.000122692325533483	-0.000161578622962096	0.0637657027068105	0.176000248817148	0.493423154587085	-0.00683026068276412	0.00341397037336929	0.00953685093399653	0.00360464671839422	-0.141743056545395	0.00549266471322477	-0.0180944732976087	-0.00368480836449212	0.0191430491209385	0.0384227721444159	0.0119432023220247	0.0266616789102632	-0.0227653505798888	-0.0273990732103138	0.0405150302380175	-0.000302140008972233
323.233274687179	0.000228077851794422	-0.148945822448947	-0.475591301508892	1.32660643018477e-05	0.00239595592261583	-3.70439057987689e-05	0.0157686071794225	-0.000108625212974051	8.35370555708269e-05	0.0641995604768867	0.176507305910611	0.492983445930167	-0.00660131234107731	0.00332123745296431	0.0122677065607551	0.000618395425122986	-0.125410712461584	0.00993238124807166	-0.0182816353768361	-0.0109446068548555	0.00666162197078957	0.041412962902432	0.013551023870067	0.0341169112545941	-0.0219780626006396	-0.026482735642247	0.040021323504676	-6.46278521290961e-05
325.683340381331	0.000242709462734788	-0.149388219463016	-0.475492878710751	-0.000108107962606767	0.00230032168673168	4.0723884616536e-05	0.0155574613909872	-0.000266340011093119	-1.84767735846884e-05	0.0638461288408869	0.176937859906658	0.492526918250461	-0.00664201378339634	0.0032295051966416	0.00469035189906055	-0.00820462829994528	-0.131861137152621	-0.00355501078004065	-0.0222339586444304	-0.0176540920006267	-0.0154132144089123	0.0296208333753332	0.00323763759539109	0.0302285315674671	-0.0262733923005957	-0.0263596267151245	0.0385910916833989	3.32388454730818e-06
328.265363925646	0.000238272783390069	-0.149646741888863	-0.475018400045488	1.42112898553047e-05	0.0021851135140688	-0.000375468788887605	0.0157843244799424	-0.00020145544793626	0.000198346398210377	0.0646400430363795	0.177518945915512	0.492233755924006	-0.00674226285520608	0.00305624778839489	0.00504930385958771	-0.0053945199690526	-0.124045109840291	-3.93910705455822e-05	-0.0194087631309336	-0.0202234585471563	-0.0113235306833564	0.0297551233766957	2.07188588144064e-05	0.0282603267838451	-0.0229165381367915	-0.025026367202821	0.0431197159315666	0.00358852478027959
331.187892881365	0.000272504262488769	-0.150178402832752	-0.474663900086975	8.27811321436663e-05	0.00236071097676227	-4.64468998801901e-05	0.01588159539569	-0.00020805578534974	-0.00030450263086917	0.0642145135343	0.177943170494289	0.491886654443807	-0.00656213859172204	0.00320718663076535	0.00204541735446619	-0.00503051911916685	-0.121354949363002	-0.00439833969182494	-0.0187008924181597	-0.0190161314994388	0.00266965513283532	0.0312589432927797	0.00182026654351967	0.0221551747767821	-0.0226466613006521	-0.0236251039191415	0.0434691081633937	0.00460791900377353
333.861192583686	0.00022526938621552	-0.150621418586898	-0.474285828573234	-8.50761562837046e-05	0.00246835441276412	-0.000135933665397456	0.015890630657038	-0.000233702597378613	-0.000180237043846636	0.0639770571469786	0.17836849804493	0.491593449767184	-0.00643392659691641	0.00333546558829681	0.0139265407502723	-0.000771840883148078	-0.113944670968177	0.00288152239724468	-0.0235585555468728	-0.00963001709233556	0.011928390817557	0.0219526762349747	0.00434789728814608	0.0277120964348527	-0.0184500521748855	-0.0232435788429492	0.0399204251202215	0.00188168695619741
336.169406927176	3.35981571907675e-05	-0.151244406319141	-0.474004558620206	-0.000398119319485447	0.00230389089299315	-0.000167663218823293	0.0156180363532124	-0.000352704662121319	-6.12066783448776e-05	0.0636510329137237	0.178539640997339	0.491303459592908	-0.00641989384217031	0.00329591444833782	0.0162630839957854	-0.00153314296617824	-0.102529802323044	0.00106720369967016	-0.0227436723648316	-0.00816002043718968	0.00883857515804683	0.0276102805063589	0.00662094687291498	0.025476385424982	-0.0174146650354261	-0.0215228507341963	0.0422737735392286	0.00298692332175678
339.109403959118	0.000233245199370887	-0.15155513455857	-0.473381455013889	-0.000131173183400536	0.00240232289713659	2.04549061959812e-05	0.0157713068144772	-0.000206397344217035	-6.2363211977603e-05	0.0637557984182153	0.179144318261281	0.49110590326465	-0.00623375271044251	0.00340176397941815	0.0205992762585402	-0.00278287816774481	-0.104745764922973	0.00524381805239206	-0.0222025293296322	-0.00523766320423521	-0.000806817225480525	0.022903076352744	0.00619912422765232	0.0268448047496763	-0.0155470655084454	-0.0214849126178877	0.0430460885663442	0.00412220080291423
341.642080401642	0.000209589682037708	-0.151762875993882	-0.472855406427019	-0.000239430537218253	0.00230404107432906	-0.000157328143102678	0.0159862056916939	-0.000118306957653041	4.11227383832486e-05	0.06389628543128	0.179698233046226	0.490906541229601	-0.00634274157436757	0.00328766426099858	0.0145365946761102	-0.0018257564263322	-0.0906952392677016	0.00475729081418984	-0.0220209234026315	-0.0084123995703981	-0.00209573960728532	0.0244321616922789	0.00439017917680028	0.0259618140903343	-0.0124780901235434	-0.0196065508691597	0.0408980158439023	0.00193480254015695
344.191481325685	0.000159753217589535	-0.152350242033804	-0.472601125656275	-0.00035066652145442	0.00234442612424248	-0.000110537182138219	0.0157690513984235	-1.12218317636611e-05	1.26182098773427e-05	0.0636549462236856	0.179939960137906	0.490483108767474	-0.00624912116143767	0.00325745331221039	0.0154432707745549	-0.00304428050359706	-0.0986194668131952	0.00530861865206903	-0.0249164760836104	-0.0098877760832133	-0.00185441875223897	0.0185219299332067	-0.00151719083036202	0.0203519735847009	-0.0115087059935288	-0.0192218536612361	0.039644602506459	0.000539612766715316
347.252295394437	0.000320092280909915	-0.15269624784054	-0.472347542902069	-0.000143715750671515	0.00247245191097463	-2.37242021628927e-06	0.0165545498820947	-0.00043950997357846	0.000161674395814805	0.0635522615531035	0.180448470186533	0.489885781093325	-0.00597024194206656	0.00320534896888261	0.0112241776194985	-0.00209759498651207	-0.0876144422288947	-0.000317649480749235	-0.0281579542653004	-0.0170170216959696	-2.1863091067316e-05	0.022274756095189	0.00161948428313696	0.0278019753318632	-0.00858431919346892	-0.0186330104835216	0.0372512444513621	-0.0016142031954677
349.862328026306	0.000105466206006326	-0.153001008111373	-0.472030125350864	-0.000104344727825853	0.00232203340475113	8.47676491101258e-05	0.0163047706116277	-0.000118149206910467	8.29165452596098e-07	0.0637227398123059	0.180976752785238	0.489425043033815	-0.00602697034505617	0.00317272621431475	0.0124334229190683	-0.00473339338517054	-0.0828158665116145	-0.000354192264438189	-0.0270249027014108	-0.0167927448813967	0.00529875181234221	0.0176862016953498	0.0046757634921731	0.0228048247933245	-0.00985979776370369	-0.0170747433669917	0.0359569043923725	-0.00289965566329517
352.45408895472	0.000415336357060871	-0.153397938348186	-0.471860627010444	-0.000110427442534856	0.00230376398394629	0.000223718509214841	0.0161323946742639	2.43155603818811e-05	-5.71166387481121e-05	0.0635641812987306	0.181398736988386	0.488858063821304	-0.00600837805574074	0.0031137934103527	0.00821484617156738	-0.00571473217804153	-0.0810461106785028	-0.00150410674365298	-0.0268994612291426	-0.0166057952802644	0.00367599849364713	0.0167849297723759	0.00670328819472816	0.0202158029101311	-0.00918626682076126	-0.0160931360040328	0.0364344823613769	-0.00297455592613725
355.477014966682	0.000249913976305968	-0.153637900059991	-0.471612303889783	-0.000469225805038207	0.00236386784401726	4.18735900384047e-05	0.0164466519222067	-0.000277205646874131	-0.000131700180083165	0.0632335401366124	0.181995032507165	0.488253285002744	-0.00590853134261478	0.00312451285427686	0.00988752602102645	-0.00820236367029192	-0.0723851441130543	0.00108431727561685	-0.0282614125900809	-0.011002902994947	0.00195021194768865	0.0183408590068475	0.00721502365134521	0.0272243808423943	-0.00974114880963609	-0.0156153525859633	0.0349801081888595	-0.0039139886808106
357.759722667733	0.000351961410537968	-0.154173911585829	-0.471273948464639	-0.000173356512334671	0.00213216967548166	-6.7603100945074e-05	0.0162740710005103	4.08620710311593e-05	-2.64559183523695e-05	0.0632293710649348	0.182155743323608	0.487902583406961	-0.00603345430063894	0.00305431860929256	0.010838378693263	-0.00882579744186285	-0.0732149073889026	0.00322900529365097	-0.0247138222266608	-0.00963065172274272	-0.00398944018201405	0.0131684268859915	0.00283615249711326	0.0215702025437037	-0.00876275337350566	-0.0145582147589499	0.0356700997890683	-0.00302817286934027
360.532922917187	0.000296166531674885	-0.15452029449254	-0.470990113355833	-2.5218328739229e-05	0.00219751736017241	-2.50801146931829e-05	0.0166630003565271	0.000173469382230137	-3.20648389407701e-05	0.0631429006262216	0.182568518436272	0.487342762775966	-0.00581600346097666	0.00313044103697802	0.0107520379770899	-0.00764583588412915	-0.0675126908822266	0.0025631628607596	-0.0250665639601756	-0.00759890306417845	-0.00398404010686552	0.0105246153990748	0.000653689281158061	0.020907768033605	-0.00693504245446591	-0.0133835307049236	0.0334768269145768	-0.00469580407487513
363.624783555381	0.0002071762490603	-0.154951043081273	-0.470367047150727	-0.000148383782838069	0.00213748905445996	-0.000119039969004303	0.0164643738661862	0.000133500203687622	-4.36662239829457e-05	0.0629266816302241	0.183034044580777	0.487022698937133	-0.00580866854997696	0.0030308955457184	0.0102481292412438	-0.00771563377051598	-0.0577777820936334	0.00410532875267947	-0.0251630585151519	-0.00982995566526942	0.000744184150778749	0.0112278297898107	0.001057753075123	0.0227965685953282	-0.00666185332666643	-0.01212394322363	0.0334413096070859	-0.00478130404925497
365.895105125048	0.000126103548763586	-0.155195196414482	-0.470009257195919	-0.000127265285424303	0.00206971462842976	-6.16400787916975e-06	0.0164604805004092	0.000159061528874633	-2.71361749984227e-05	0.0627156099600583	0.183420676363923	0.48669225937189	-0.00588144658264539	0.00296456606643496	0.00622362717843225	-0.00573482149232984	-0.0645195098479183	0.00103056483195934	-0.022841463457075	-0.0110611637599681	0.0063088985649645	0.00617355742783521	0.00445581076273323	0.0199623835140951	-0.00472066975909867	-0.0119473086046722	0.0347594783344045	-0.00409608387698381
368.409307588417	0.000119071518077626	-0.155447933256434	-0.469646290639711	-3.2013180955225e-05	0.0018358033292911	0.00011115288476109	0.0164770242449789	9.2594131351142e-05	0.000548405111585278	0.0620104470808931	0.183852000004472	0.486340204953266	-0.00596250043068028	0.00269957808732889	0.00455699259018847	-0.00526820497233871	-0.0638999641427771	0.00171911502143756	-0.024537697474267	-0.0110707383368633	0.00490298972068059	0.00912039412064458	0.00652097316809619	0.0165683716248559	-0.00313137357865979	-0.0109529271200058	0.032302136207409	-0.00599927293069353
371.237647092464	-0.000114576296865299	-0.155900940805647	-0.469016764314978	-0.000335004486084603	0.00191251545080557	-0.000366066797964667	0.0164852026523162	0.000123312487124129	-0.00031904039864225	0.0621761785878043	0.184173723649785	0.486023774455839	-0.005931763035519	0.00279727532941324	0.00326234147696321	-0.00740113101526396	-0.0612207084520144	6.06015301612619e-06	-0.023353044570312	-0.0127378847992007	-0.00108008655920084	0.00712472795121322	0.00264023208590217	0.017739733866857	-0.0032982684973711	-0.0103091542916009	0.0329731640146645	-0.00488355969305126
373.966283554488	3.73696073563155e-05	-0.156228567626573	-0.46842569071913	-2.67309871808266e-05	0.00216876397757541	-2.27540048386194e-05	0.0165403252425376	0.000124040531619989	-0.00025527868482168	0.0622245766321917	0.184590430830158	0.485703047272314	-0.00567809841207933	0.00302048425327717	0.00593627227583813	-0.00725359102615863	-0.0613419796208488	0.00190862450089758	-0.0209433079197907	-0.00971664870023677	-0.00446151647297221	0.00111461598509055	-4.33408437914906e-06	0.0157932326954176	-0.00149922807913202	-0.00949871157657882	0.0345883686180195	-0.00332667233319574
376.537011197671	0.00017251045714973	-0.156697975386914	-0.467873473954584	0.00016961991487898	0.00196338875219272	0.000168612200016029	0.0164313344102337	0.000343340174777271	-0.000347191838774338	0.0627907584366849	0.184820108189323	0.485321685779824	-0.00570810555670718	0.00285675860548897	0.00502079387505362	-0.00771551063991982	-0.055830597171699	3.54511592830977e-05	-0.0218414135645328	-0.00866784464024457	-0.0012703193620104	0.00728002407258366	-0.00120686450284354	0.0148453270980063	-0.0010597688909185	-0.00833706191244119	0.0323783459436057	-0.00383219501212587
379.538281015769	0.000191545158692972	-0.157067737685162	-0.467445019570586	9.0587135411475e-05	0.00203966733591221	6.61485342251052e-05	0.0164915858278846	0.000156734638563705	-0.00012647227274578	0.0625764564074606	0.185225213443975	0.484768384725631	-0.00573083063532195	0.00296578455239938	0.00661408228158476	-0.00672671481362119	-0.0541442868835864	0.00204894437517749	-0.0206019949070357	-0.00592291570038992	0.00322504766594299	0.00290593475099388	0.00160035692126094	0.0173019666043885	0.00071577491793433	-0.00787365847286377	0.0332818025795668	-0.00270650966181204
381.971206985716	0.000208519166882964	-0.157170839493847	-0.467299079582328	4.9225920241586e-05	0.00210502827657645	-0.000179980295616312	0.0166262615148201	1.36897688637904e-05	2.82746873589385e-05	0.0622028148036997	0.185726597319866	0.484135702242009	-0.00560436522247255	0.00310198333248267	0.00745374550370273	-0.00879716428544564	-0.0458781211044472	0.00145058049643025	-0.0206903604226278	-0.0052029438592789	0.00224523711876878	0.00739581318958749	0.00106011669587835	0.0171759937179952	-0.000115600195571804	-0.00655037922123906	0.0339550081494388	-0.00233049807398605
384.775055605244	0.000270155198677898	-0.157780863086261	-0.466749853058865	0.000210451891652688	0.00211845029315022	0.000193915809262251	0.0164614348742886	-0.00033743762358175	-0.000147456269505713	0.0625473712491889	0.185865619045618	0.483665739887028	-0.00549678024519749	0.00297045441067231	0.0079736979575253	-0.00780293755394701	-0.0499717490623131	0.000299755073436073	-0.0199732829999479	-0.00822259788669187	0.00362104269633243	0.00753919061828867	0.00394552747260747	0.0136000087433109	0.00164713620052482	-0.00589085483135197	0.0336958706537944	-0.00140475819112317
387.634161339357	0.00019528402439697	-0.157976346771328	-0.466290332374075	3.22510430811647e-05	0.00197349022856329	0.000155704361417332	0.0169190577166394	4.39623821450288e-05	0.000264869448675462	0.0628282184936355	0.186328749273594	0.483088174332898	-0.00558020904283326	0.00278280419129559	0.00704879158530715	-0.00981831571960146	-0.0500171680205868	-0.000698448503536528	-0.0194894868572318	-0.00989875568366622	-1.76910712577512e-05	0.00343272778235759	0.00150607132332513	0.0144224014638762	0.00097513716948362	-0.0054072344288058	0.0338173116823064	-0.0003928043858779
390.097195371176	8.6451422118816e-05	-0.158419277250525	-0.465963196663785	-0.000122343223139299	0.00187937892772929	0.000113691826980439	0.0166932134232261	-0.000145241205134805	0.000126419780561438	0.0626279873487025	0.186524839690751	0.4825720375308	-0.00561856702075009	0.00274240827442821	0.00811641055673325	-0.00868272359363398	-0.0488904996172157	0.000227388687803212	-0.0197294150522243	-0.00986704406633091	0.00103125873897436	0.00544190856857418	0.00115548384863975	0.013286427571916	0.00250925911282091	-0.00462670175020806	0.0341395179948571	-0.00034328547531622
392.922865447308	0.000217652464773805	-0.158659906012346	-0.46533973064077	0.000285687959694676	0.0020042814529293	-7.14687269416474e-05	0.0163999904096816	-0.000317444683117281	-0.000104882550891177	0.0627155500110639	0.187001046333008	0.482160267684956	-0.00554517112310461	0.00279456435203267	0.00641195782912575	-0.0103228950891434	-0.0463670908563618	-0.000568016338478184	-0.0190232742290333	-0.00981336894427838	0.000330827416954959	0.00619085979919021	-0.000102981450571968	0.0112542545676022	0.00171439445710407	-0.00352473245021552	0.0343939393348451	0.000730090161141397
395.644745524924	0.000163079918147435	-0.158895862860911	-0.464808707622459	4.21565912934348e-05	0.00197300740341385	-6.26863267504527e-05	0.0169819944568262	-0.000227144940112875	-0.000178669239380982	0.0627055770821235	0.187340661415393	0.481701251533655	-0.00551495248049734	0.0028120849435076	0.00842829558994495	-0.00989774539778265	-0.0422763288897958	-0.000449596102026568	-0.0185700596282899	-0.0081211272478188	0.00147450396974693	0.0061197794277803	0.000277297167849381	0.0125536878946068	0.00262705832472002	-0.00270128583320487	0.0344449756007611	0.00105792657765806
397.920572512506	9.13652600685547e-05	-0.159301631778751	-0.46431629469976	-0.000254591133763977	0.00204156219423472	-0.000112152608263283	0.0166276374873241	-0.000131295817491557	-8.36653454609482e-05	0.0624063980773824	0.187525211283826	0.481398286528083	-0.00533044666380622	0.00291416685969442	0.00976483183799808	-0.00958829659021165	-0.0441199462074056	8.14027556456948e-05	-0.0194136907478488	-0.00794386275984115	0.00214409512239225	0.00476779823457818	0.00133183181556376	0.0113887806983821	0.00339777104900477	-0.00223834585312763	0.0340473913763995	0.000658270071126939
400.775810512549	0.000201122265769612	-0.159679000252683	-0.463596949187972	-3.78561034573344e-05	0.00184778729960006	0.000163342226515056	0.0166616446921129	5.67423718016015e-05	-0.000226647207402627	0.0625115967430585	0.187823465030444	0.481039071382185	-0.00541334944148806	0.0028537041629852	0.0114474113527568	-0.00933198967046422	-0.0421851997444014	0.00126253906787722	-0.0192360149770571	-0.00728400854117064	0.00211647886437837	0.00560315193748817	0.00144835392673082	0.0115763707514401	0.004402244183466	-0.00145755438695933	0.0344281773738959	0.00112379819134952
403.433297877583	4.65369434493412e-05	-0.159766158844781	-0.46299450403946	-0.000225202991967448	0.00184827095154365	-0.000199667615512799	0.0170171866216097	-1.3639197061914e-05	0.000152590976620395	0.0626494646466365	0.188289869265701	0.480623170134906	-0.00537651863470124	0.00280650176140172	0.0113195547552863	-0.00965310544443865	-0.038707472935867	0.000938096723172234	-0.0195482301550708	-0.00791738495738446	0.00145409864149256	0.00539880891458022	0.00063199536331781	0.0111435870167948	0.00498413213171434	-0.000488681782039277	0.0335708554150936	0.00049858634876368
406.01249730758	0.000132732177123249	-0.160094827609769	-0.462607964206232	-0.000149864391085701	0.0019480828803293	-8.50914583363465e-05	0.0172027750617208	-8.81254515386479e-06	4.22834291013831e-05	0.0623372249314819	0.188533880235354	0.480079054245613	-0.00534389940926475	0.00282419129029489	0.00971435028342231	-0.00993827055953744	-0.0414698406981042	0.000479320702779235	-0.0200873892859496	-0.00842492058744936	9.90114631134604e-05	0.00207568346331932	-0.000640675005044211	0.0100450580572744	0.00583982602048619	-3.02854252263732e-05	0.0328279138588584	-4.17892086846249e-05
408.892035821037	0.000117485046220325	-0.160351856754255	-0.462031802647668	-0.000158679280846846	0.00174923251419198	-0.000141350255742306	0.0172145408227337	3.2468615797389e-05	0.00043410428633626	0.0623573155938457	0.188930097080824	0.479554037081529	-0.00535322509848115	0.00259482725422573	0.00961217077498672	-0.0105058349346014	-0.0406555755390741	0.000403597412807534	-0.0199127071417601	-0.00861268253004429	0.000310572004486614	0.00405213128684045	-0.000786912760227806	0.0100408046327818	0.00622427088494202	0.000674476522661623	0.032931922983976	0.000202697252051186
411.51681234247	0.000288229335941511	-0.160789405370197	-0.461719639440443	-1.41420723627331e-05	0.00192681498907289	6.0265829888844e-05	0.0171278222589636	-0.000106236913761788	3.80367919660215e-05	0.0621711946180813	0.189112241710594	0.478882539811279	-0.00513887541864405	0.00275368107518076	0.00813056134346025	-0.00967282598072683	-0.0392436562745961	-0.000831890710718668	-0.020502546748806	-0.0106520693493161	0.00259734463360111	0.00209439750382368	0.00259639088005365	0.00985551861800084	0.00753260851001196	0.00140673237319294	0.0319384182728837	-0.000860687808879099
414.236659351204	0.000276825439435578	-0.160913135029408	-0.461487561898384	2.33578665648823e-05	0.00184585998803432	0.00023681953707844	0.0173243079740616	-0.000209127575116933	0.000115546923515586	0.0620459118097546	0.189593075684624	0.478073680172173	-0.00516634416165018	0.00268957517485276	0.00811779536477143	-0.0111571799605701	-0.0368142368991067	-7.63896969700301e-05	-0.0209675692808732	-0.0105800227085416	0.00266762849513262	0.000544914062851287	0.00275860012929416	0.00946965109990157	0.00679188978227189	0.00230192446126897	0.031353082497499	-0.00132838176321345
417.136198292489	0.000316552676792172	-0.161375801168366	-0.461056800086026	-0.000155117684797016	0.00178357861821739	-0.00010103957449823	0.0170440276264196	-0.000155580504272323	-0.000316846539829448	0.0614637601697929	0.189812842152023	0.47744174629215	-0.0051903440770488	0.00256132451716436	0.00738931689299462	-0.0114063752695333	-0.0361585613330329	-0.000223356026925637	-0.0206644189910654	-0.0101814677452382	0.00209776856964877	0.00352423078689856	0.00277502265052253	0.010612829036764	0.00727994279182864	0.00285430789911348	0.0314755012737387	-0.00113479472436524
419.730162020795	0.000289967841790095	-0.161601887255836	-0.460586151055428	-8.09998600442837e-05	0.00185156289351192	-2.36081323690568e-05	0.0170236291862203	-8.2297845362725e-05	-8.9531913939452e-05	0.0617508826827663	0.190147543776052	0.476843522725832	-0.00508819198370611	0.0026844947020631	0.00846316072939377	-0.0127440382611117	-0.0365447043083511	0.0013985222955903	-0.0196739265959982	-0.00854563443942767	-0.00123475073254676	-0.00250783704360291	0.000185176404128779	0.0096356285260871	0.00692290099561513	0.00353393949400192	0.031602849091003	-0.00117787109630258
422.20686331505	0.000255105425964056	-0.161817637425536	-0.460157625477756	-6.78460532462878e-05	0.00197906710893629	0.000200619038084737	0.0171317741806651	-1.09925260291091e-05	0.00019717586588285	0.0623049071804906	0.190456319445732	0.476203667872781	-0.00491412920805118	0.00288514020107266	0.00811517839198417	-0.0114730723398409	-0.0311926975378043	0.000426960072176644	-0.0201461180795726	-0.00802180659063093	0.000767354376354043	0.00199791659894966	0.000333249750079755	0.00920046640739125	0.00815742597301514	0.0046556030093503	0.0301806591887036	-0.00198041502301856
425.229980254138	0.00018354065876845	-0.16218690061614	-0.459518299429798	-0.000235276921226989	0.00192334426661721	-0.000123143384205832	0.0171720084684054	0.000282297003868149	-0.00030140531312575	0.0616834242007979	0.190724076466948	0.475693394660026	-0.00491344909884184	0.00273333087645329	0.00841900136296241	-0.0116712510927328	-0.0329273632317781	0.000948954701778874	-0.0201165178220489	-0.00757367922627191	0.00142547522472458	0.000326728990842406	0.000391878179434126	0.00986368232643329	0.00824779990976948	0.00507902422877757	0.0300702768486686	-0.00194858970435292
427.866461756568	0.000131583489563911	-0.162409133149301	-0.458866862071807	6.099907409699e-05	0.00158651900795761	0.000103852315721969	0.0168660317681874	0.000495038821386718	-0.000325469606448684	0.0615274168385675	0.191086716432867	0.475279622991546	-0.0050915165427561	0.00253694503820124	0.00711795455714515	-0.0116055201813101	-0.0322157894372166	0.000710982196425779	-0.0196485326671655	-0.00867725462263468	0.00267422335930958	-0.00210269949666042	0.00133872528933006	0.0098971370199295	0.00849745589911761	0.00573015889023709	0.0303766928264564	-0.00195931822596864
430.27165567143	0.000241743354763871	-0.162784140288506	-0.458559606993884	0.000136678591307422	0.00189004906595053	8.20189873645024e-05	0.0170896954469283	-4.18447525778373e-05	-8.26523170066548e-05	0.0611265764381541	0.19118585574961	0.474653971905865	-0.00488842308337252	0.00267857698812437	0.00710409213179631	-0.0120859838690865	-0.0295282000864998	0.00112919021569374	-0.0196139478870441	-0.00892605240452399	0.00197060983415573	0.00146097148267232	0.00212279964137251	0.00896284085298461	0.00848717875774943	0.00664595770855926	0.0299273316046851	-0.00208827628444419
433.071549452884	-9.54977995606435e-05	-0.162870347494925	-0.457684954681111	-0.000331398375308839	0.00170785446959484	-0.000176856880919721	0.0170744386110808	0.000221163607336851	-2.88725528155944e-05	0.0610895324726961	0.191667381233474	0.474351354301197	-0.0050662426059236	0.00250573885029713	0.00623722657811817	-0.0121821023299036	-0.0306422418755339	0.000104883536543645	-0.019487159765358	-0.0090439819569333	0.000984695455667928	0.000110247328648283	0.00131313681520616	0.00874781708743825	0.00900817382809477	0.00718131060965408	0.0297384575760399	-0.00211950501273791
435.713838740018	-8.51163765493193e-05	-0.162926628483574	-0.456916449082625	-0.00014793248860351	0.00177356224869977	-4.0386293814516e-05	0.0175735229854357	0.000304773829370423	-4.220452126747e-05	0.0609795547423458	0.19209451703654	0.474013012250865	-0.00491009707204714	0.00259215907590155	0.00712998880330696	-0.0123799101768072	-0.0302280347977419	0.000471321458735298	-0.0193025120363649	-0.00868363914162106	0.00121571045691067	0.00158335316768299	0.00158750854083366	0.00926720047513767	0.00922672498095925	0.00773921857846331	0.029820779599331	-0.00191145288750219
438.093741127721	4.57293416019908e-05	-0.163434793350173	-0.45658221081139	0.000215300571130473	0.0018497847283897	-8.23079880220718e-05	0.0168800462174395	5.12612412678941e-05	-0.000144227326355824	0.0607837760213634	0.192164619395215	0.473370959256057	-0.00482136276402626	0.00261534997997566	0.00626918579130357	-0.0118349889525395	-0.0303223845929053	-0.00074972019140326	-0.0188819562887999	-0.00791903790063308	0.00264752422904039	0.000449196827567722	-0.000203326939398762	0.00712062453593432	0.0100084848466136	0.00853561212066694	0.0293756150522521	-0.0017653917034868
441.244582712446	6.41934616604783e-05	-0.163894321743934	-0.455832276775105	-0.000247349512032447	0.00167428833583087	0.000102700388601856	0.0166465371281204	3.23040639814224e-05	-0.000122735681828011	0.0610838159331283	0.192366931575865	0.472729621220669	-0.00496040555896871	0.00257617451306364	0.00661930187458131	-0.012118526843331	-0.0293396096633445	0.000693983777240035	-0.0186036107138975	-0.0072666541362625	0.00244480522772266	0.00140185781627489	9.05217489994097e-05	0.00798334906077946	0.0103730991045712	0.0092244106501937	0.0292041912564796	-0.00163757301498911
443.707398618364	7.53121384198341e-05	-0.164077593138172	-0.455199375163882	1.80043576893157e-06	0.00180849483191924	-2.05530222635747e-05	0.0173407830499145	0.000142035718134914	-0.000132488283996577	0.060959916821417	0.192571996769329	0.472313002203972	-0.00479049119169816	0.00269916677894434	0.00640185119523152	-0.0126945836511085	-0.028816136639823	0.000127330352564601	-0.0182703063689326	-0.00745787590149012	0.00156437170853207	0.00165584159933574	-2.57581699513787e-05	0.00806389443501128	0.010364507333928	0.00980442237730039	0.029573724221917	-0.00133439378630778
446.352300801624	0.000190125632908039	-0.164170745528344	-0.454837509866563	8.04082170006437e-05	0.00167197659718956	0.000108867387677027	0.017559270990371	2.2703915343807e-05	-7.24435359526622e-05	0.0609213929198749	0.192964317102934	0.471531136495538	-0.00490755824831964	0.0025477564363979	0.00715233107984236	-0.0124915108782211	-0.0306619224701319	2.13143661237849e-05	-0.0179049533088326	-0.00826212175622732	0.00154563604896749	0.000138307380027403	0.000815909293504002	0.00669621514623552	0.0109874270318086	0.010389073578326	0.0297341637264835	-0.000959851931899151
449.437725350798	0.000128310176945866	-0.16441681473781	-0.454231181838134	9.19520094842292e-05	0.00162342845851483	1.84955891724059e-05	0.0176906060825636	-0.000137024239026114	0.000125318456092319	0.0612070390327855	0.193295973975847	0.470747815892157	-0.00482448174345851	0.00244582290009278	0.00675362184057527	-0.0129505402009924	-0.0273232923193913	-0.000513759158152624	-0.0173851827450358	-0.00908019931180342	0.00168624973282743	0.00181535064934479	-4.11760465100759e-06	0.00658419695589659	0.0108932262447859	0.0114034696829916	0.0296700713981954	-0.000251867100064981
451.720567345577	0.000116254451610478	-0.164672614102399	-0.453822454105782	1.86298310622237e-05	0.00166058302570195	9.3887561617182e-05	0.0176532669063965	-6.24037343648487e-05	0.000109056386359193	0.0609871847514391	0.193482793090521	0.470180058523012	-0.00478080366114106	0.00243907216474548	0.006987535266081	-0.012829060972833	-0.0303739745438052	-0.00029696334864902	-0.0178257384220786	-0.00868209824152444	0.00163342072728506	0.000432464474725114	0.000408721522199085	0.0066763478995724	0.0112318247397689	0.0115890823373587	0.029208729544486	-0.000596193363047232
454.454588230887	0.000176718884657638	-0.164898354227741	-0.453261907277174	0.000113940195145216	0.00171356295427295	1.27022711191004e-05	0.0175500376486468	-0.000290549817150895	-0.000150944866684391	0.0609096783857241	0.19378152721063	0.469526194275461	-0.00482385808662508	0.00243942730267303	0.00700441028637081	-0.0132430879780931	-0.0314840860050152	0.000135383006104156	-0.0170058433645348	-0.00787280951599916	0.00135694965974825	-0.000595769263387336	-0.0009446307414583	0.00494166064469202	0.0111730438829509	0.0122979415220629	0.0295071572901349	2.86979062743654e-07
457.484420478045	0.000110855239649014	-0.165112031099501	-0.452534509622981	6.16037638958439e-05	0.00169648081663072	-0.000112178630550662	0.0177389498509062	-0.000198282601267839	-0.000134564597741576	0.0608979886004322	0.194095273395175	0.468888757524704	-0.00475176130273235	0.00246420872874191	0.00669441363504076	-0.0135426540379393	-0.0300797772988908	-0.00023318842194057	-0.0174358816638038	-0.00808551926358049	0.00141187528568537	0.00195201007296664	3.45308142458002e-05	0.00537620536170684	0.011180564010457	0.0130260289556026	0.029051637151008	-0.000143774013411662
459.919885295426	0.000122329435496119	-0.165362882659399	-0.45192340535164	1.53234788081621e-05	0.00168131956016337	-4.65918009683915e-05	0.0178600006926331	-0.00031788627477654	-1.17767370161362e-05	0.0607536766283135	0.194272076341242	0.468415440432411	-0.00469454494641626	0.00251077093021682	0.00800277467071965	-0.0128722922778481	-0.0305089299744585	0.000443236743450542	-0.017515405699953	-0.00767449615833114	0.00207706027815411	-0.00151993854043897	0.000363879910578723	0.00540968964902633	0.0119787301173661	0.0135053175384658	0.0289990127732227	-0.00013403834803526
462.308245670903	0.000191029943770517	-0.165705715340724	-0.451067366904497	-0.000221174880282264	0.00174066162295864	0.000435496663359558	0.0175155890581803	-0.000205553201889187	0.000147493644054232	0.0613462488651003	0.194409423414413	0.468094736297127	-0.00461715984591675	0.00258945338872675	0.00851947500893268	-0.012740311510919	-0.0298260057270727	0.000582193082964694	-0.0173305706204117	-0.00778596776555639	0.00217782223451604	0.00188389942604283	-2.77432861655217e-06	0.00586359614450601	0.0123096829752948	0.014017935060374	0.0291317507219465	-6.48737407246598e-05
465.227172651061	0.000142620364425798	-0.165897540683105	-0.450543076000929	-0.000102164067637571	0.00170363457516493	2.86213603097567e-05	0.0176741824147907	-6.17987550501418e-05	2.41996738079235e-05	0.06066204035048	0.194715325731167	0.467371707812735	-0.00454196209728025	0.00256391581458057	0.00889165451415264	-0.0130474756961916	-0.0314158839228771	0.00077827586848157	-0.0172077924850629	-0.00737740463476824	0.00145409612838623	-0.000793786578909383	-0.000490749618895083	0.00525854713298829	0.0123890590882648	0.0145693774743853	0.0289975096790379	7.29539260353435e-05
467.889619328111	9.86576179674727e-05	-0.166048153050611	-0.449834731059231	-0.000178562030033896	0.00166333643458574	-7.41917177507225e-05	0.0177672502143766	-5.06870693622707e-05	5.69753663811713e-05	0.0606695678165523	0.19502273854002	0.466841376813183	-0.00464120071803621	0.00246908513034188	0.00796209633250261	-0.0129626435674559	-0.0305366951829131	0.000254640953579189	-0.0177416088099378	-0.00821530101186902	0.00147927619933898	-0.000253311025621761	-0.000736978817901777	0.00511164668982791	0.0128612674198939	0.0152322349724672	0.028235780343194	-0.000576367697063147
470.460144927964	0.000107875955472407	-0.166337514623132	-0.449298219273051	-0.000130666761927233	0.00169299243398012	-7.47943912750849e-05	0.0178637455682475	3.11313861256468e-05	-8.34356672750123e-06	0.0604490891872241	0.195178768004493	0.466212903435265	-0.00456409179346875	0.00245563675566835	0.00793620338295812	-0.0130918220014102	-0.0299192083488424	0.000209595995172284	-0.017543518661351	-0.00801576851517116	0.00152297725617212	0.00166160627400802	-0.000482683385379491	0.00603273973649958	0.0130540011654911	0.015713649801433	0.0280425522525448	-0.000380926397540645
473.496347094778	0.000242220989536187	-0.16667155206895	-0.448691238495502	8.96111612693486e-05	0.00163755648227864	7.03789458288215e-05	0.0176271416915032	-1.01644113652105e-05	-1.33877071730277e-05	0.0604069694879991	0.195418577530114	0.465404478021598	-0.00447398299644265	0.0023985521797597	0.00722349449782053	-0.0128682137478577	-0.0301788753977432	-0.000381002385328665	-0.0178985132922966	-0.00863598351170616	0.00202914387346693	-0.00150431335590362	0.00085377847131181	0.00602676170617991	0.0135364283875852	0.0163096418926415	0.0277035687970515	-0.000906592262250905
475.915115879924	2.44452250126636e-05	-0.166692462894041	-0.448274037240258	-4.94289762848595e-05	0.00165968709424234	0.000120843093649464	0.0179362699733627	-8.64155820790529e-05	8.8042068866622e-06	0.0603911789540022	0.195788694178218	0.464682419843819	-0.00444456413831594	0.00238310595410562	0.0078864608080438	-0.0134822782697348	-0.0293873123419155	-0.000101821083868622	-0.0179040946271058	-0.00861281080694802	0.00179337337696272	0.0011385328906659	0.00109217091704546	0.0053903693689131	0.0132074601410879	0.0169709861470558	0.0273942152547218	-0.0010877014594959
478.71091522289	0.000276905622612407	-0.167036039616627	-0.447758331053704	-0.000224274469636753	0.00161261247761967	0.000156988028479827	0.0174930651750289	-0.000109674254858557	-6.68369647880072e-05	0.0602411907022631	0.195998731314357	0.463890202153158	-0.00447012298356073	0.00233629941115136	0.00707350459616658	-0.013858399490573	-0.0287107363098356	-0.000311970063839488	-0.0177043218126327	-0.00928968420683433	0.00177252552247202	0.000401362246519765	0.000870275752042903	0.00585488604754512	0.0130444818476953	0.017553664216767	0.0275261473700827	-0.000853610166536777
481.586859248975	0.000298045578328036	-0.167342343447729	-0.447302721291772	0.000229769880368027	0.00183201336826875	4.87227992043518e-05	0.0169806408486377	-0.000426848470365874	-0.000173549814976026	0.0599226893571854	0.196242914475022	0.463015906925814	-0.00423656843046023	0.00245076781608806	0.00740497511194958	-0.0142965789202307	-0.0278123563357675	0.000237058466282543	-0.018050299926602	-0.00877879216949417	0.00200066648886781	0.00200910106980579	0.00118481190919675	0.00677587461797525	0.0128528478053112	0.0181194833309775	0.0270590057262881	-0.000980989817144879
484.004704140766	0.000458184343069427	-0.167713587673432	-0.44675218621379	0.00020754474052601	0.00163952171188334	-2.50911077875391e-05	0.0174741836967473	-8.25956139600344e-05	-2.33371213449637e-05	0.0599741766630328	0.196228946722348	0.462396199325094	-0.00433572108267183	0.00241197558629516	0.0068767679804645	-0.0134512659718846	-0.027480593903997	-0.000367596838119825	-0.0174425630520396	-0.00843477575347079	0.00189270923640132	0.000723013856546828	5.3243256757927e-05	0.00507536890049449	0.0137517988809776	0.0188673173542928	0.0267185790861365	-0.00114956632639965
486.706719296387	0.000141672161151582	-0.167715368716068	-0.446143939443592	-0.000315278780058918	0.00152108688993075	-5.21792259376882e-05	0.0175772228087788	-9.41479781584989e-05	-0.000140887038734089	0.0597226148182762	0.196658150330526	0.461720145416053	-0.00436966205477766	0.00233961731548759	0.00735870864295826	-0.0138407516968961	-0.0275039722167483	1.89228482371495e-05	-0.0171896899385925	-0.00769892842234342	0.000718378402195029	-0.000213417552630046	0.000267478545902334	0.00644747434411991	0.0135727613919115	0.0192489667155425	0.0267176846669245	-0.00091983953505049
489.675114795643	0.000129665365363066	-0.167858723712829	-0.445278283169819	-0.00010012212841524	0.0015642770799118	-6.96553680868455e-05	0.0180210326474952	8.996366109231e-05	-4.26063580227755e-05	0.0595773054208688	0.196946007073472	0.461147743830891	-0.0043073227787971	0.00230077730756573	0.00683645634158922	-0.0135903881120223	-0.0262790456093502	0.000368562962635277	-0.0173554859090708	-0.00810043742768443	0.00170627593527148	0.000223217539667697	0.000274824650457542	0.00671862998243293	0.0137950150750156	0.0199314178841206	0.0265753674130803	-0.00110253200481491
491.895738152178	7.48135199046913e-05	-0.168016443278268	-0.444721291041633	-1.03567090865139e-05	0.00147429283270101	2.97077030459533e-05	0.0178356487315038	0.00020851999619943	-6.71781438803555e-05	0.0593927508182666	0.197171743120208	0.460638610132222	-0.0044123887872243	0.00223348915937672	0.00722220046086718	-0.0139730469438359	-0.0280052761082976	0.000378469947842186	-0.0168295936993176	-0.00802347717638184	0.00232362014987255	-0.00112679233650304	0.00076528080874532	0.00617220723480114	0.0134327558665304	0.0202850459727782	0.0268767176442541	-0.000847502428966214
494.655514429204	-9.34515414994454e-05	-0.168276175128959	-0.443860823930247	-0.000289525741945107	0.00162572291360211	-0.000255647659093013	0.0177147086964553	0.000494211600750508	-0.000154939283007026	0.0594240323712386	0.197374161581018	0.460120199062267	-0.0042912502263969	0.00225377988359804	0.00705036563183138	-0.0140671389375315	-0.0271839971185688	0.000312280707150994	-0.0169014273945359	-0.00818433728357077	0.00178919639209551	-0.000712249670427267	0.000798659845252327	0.00559584319888319	0.0135769534421424	0.020999269378544	0.026531692811266	-0.00104977041108838
497.328314338219	-0.000137665522239419	-0.168395332025002	-0.443284108429087	-0.000213266166493506	0.00142081882118782	-0.000274118916513318	0.0181498771130531	0.000187600654913981	-0.000216144044692009	0.0588339146717494	0.197628861180574	0.459445998511272	-0.00440318779931914	0.00211951104723214	0.00709653285781672	-0.0141532430857341	-0.0284417021762053	0.000400218512566441	-0.0167815287509799	-0.00802112355236075	0.00148481085165717	-0.000934196157595713	0.00102533422668289	0.0063302774582005	0.0136780879917153	0.0213082673287445	0.0264396074353456	-0.000893729772680623
500	-7.01783950468594e-06	-0.168589244421882	-0.442516553566902	-1.60646926871085e-05	0.0015865858292836	-3.4256363155932e-05	0.0180777103262818	0.000122698509363119	-0.000174588619871049	0.0588949306968425	0.197883251731969	0.458862327335777	-0.00424792467636073	0.00228757913997536	0.00704169961095383	-0.0143033889159987	-0.0289279129078224	0.000749083681305821	-0.0163578834198669	-0.0078043008434554	0.000323961646611717	-0.00119953515735505	-0.0001416303891751	0.00521543664636774	0.0137638303102784	0.0219416426684418	0.0264581078620693	-0.000955514260224882


==> data/lambda_0/data/parameter_estimation_error_norm.dat <==
0	2
0.249931589297403	3.00735320235694
1.31515946358514	2.32196473982361
2.53111638950997	1.92552759758009
3.69945431007602	1.92947243147405
5.18837733442453	1.65917228895466
6.71579932347663	1.29787950333833
7.92601125925958	1.21571913590361
9.81489357900726	1.14599806506908
11.0840423367927	1.071190030717
11.7145036350933	1.04814158143206
13.0627503368014	1.01502990743389
14.9445949166959	0.999989283535397
16.3028011940961	0.984844487566594
17.9048426633528	0.971733235207526
19.3930945081118	0.955161028147811
21.1204459039546	0.945641697024581
23.4267230599642	0.932904515142467
25.4420302091906	0.925350821671519
27.2899850295168	0.918706236646471
29.3938702399173	0.912209118240715
31.7909119800866	0.905957464959974
34.0376555552629	0.900271574018321
36.0224594351599	0.895695417779824
38.4208836315603	0.889666838744229
40.7688227124344	0.884391182090257
42.7698732236727	0.879351068377518
44.9901241564843	0.874303696435958
47.4267504267166	0.867996081607528
50.1222693601309	0.861704533187533
52.342492349928	0.856757589037525
55.1464092231474	0.850556499790217
57.6307032079784	0.845395327748523
60.1075242851139	0.840477831914854
62.6618511480146	0.835792291038231
65.4646012720144	0.830167154576744
67.9152162420574	0.826104551707221
70.4362705653262	0.821187903161431
73.2262073701436	0.816440624174478
75.3677003419683	0.812826145069962
78.1111590736312	0.808324986024758
81.0355614452971	0.803901683941512
83.2794631693278	0.800411425819988
85.887411041267	0.79670434769951
88.6146953976673	0.79295099775779
91.2523377326474	0.789518502606152
93.7809576360046	0.786370860400942
96.7176618202783	0.782965393036342
99.1465895926807	0.780318898563146
101.745753181334	0.777551916842057
104.603686054041	0.774683430565289
106.792888556467	0.772541217055517
109.545534582821	0.769997052322644
112.465050279937	0.767414234990112
114.707557687441	0.765601822660013
117.361175163466	0.763548731393517
120.071666450293	0.76152247590719
122.764131286966	0.759678020331906
125.276309600538	0.758064981916685
128.235585728349	0.756203607066547
130.613168538404	0.754839295123721
133.260710567955	0.753331258381754
136.044677211182	0.751886524608327
138.321344357789	0.750760790447181
140.990832677244	0.749519198739452
143.950849232989	0.748241022083728
146.147432288728	0.747329759656529
148.882420516511	0.746283754093866
151.519494312427	0.745343100846119
154.214124067648	0.744458076718531
156.735817281877	0.743673795625462
159.679597416903	0.742840960921003
162.09497127822	0.742208157018971
164.754525537499	0.741555753738667
167.528985254407	0.74091810951814
169.84123986753	0.740410951540516
172.493771458447	0.739885456031961
175.41967287805	0.739371119463186
177.598277407979	0.739003419553887
180.351299321482	0.738577237415996
182.976718516666	0.738218615239254
185.670667037439	0.737891048501529
188.196381606274	0.737576496697129
191.121726148724	0.737275481081696
193.545114311647	0.736993661686435
196.223341058033	0.736790539800213
199.042577487343	0.736548184877431
201.333834754845	0.736386645685703
204.040591892278	0.736219799057792
206.874362390641	0.73602705074113
209.084378105941	0.7359430798166
211.824001073939	0.735804674093696
214.484074766018	0.735700240343844
217.122901018561	0.735632445939896
219.730672946036	0.735490908369976
222.572499140488	0.735485190267189
225.080140996986	0.735469825071932
227.700071355734	0.735361799247065
230.520143156755	0.735343911492476
232.820759539331	0.735299445545261
235.539740266878	0.735258506604595
238.321766450251	0.735284478703873
240.530439810786	0.735226236425158
243.280407311296	0.73521506500465
245.937458875532	0.735200968116678
248.580757371841	0.735197456442508
250.967889503838	0.981642691946032
253.828494833888	0.986096312615917
256.198521022215	0.939380129206344
258.923844684736	0.94477116151304
261.72742196178	0.920032846830856
264.017569713777	0.894714408031584
266.781450730946	0.888956583817119
269.704093579318	0.836742692382923
271.945069579289	0.855216923756676
274.698444052942	0.83918923640754
277.338118240471	0.827740154344341
280.059131136193	0.818275588622752
282.672756564511	0.795237066958357
285.519654688173	0.79632800527482
288.123328363829	0.786387455355999
290.918098533219	0.782300087419797
293.710050457054	0.778313675294527
296.125101350318	0.765506722884324
299.075449075561	0.764460695097305
301.708591303505	0.758736751015732
304.038294770489	0.757499255689826
306.899539622224	0.754968269465237
309.536783136205	0.748419866856435
311.99370136024	0.751273206186942
315.042916036393	0.746695680098237
317.51510920244	0.74557430006713
320.261583659415	0.743998345091258
323.233274687179	0.741157588366667
325.683340381331	0.741543904784537
328.265363925646	0.739861062427418
331.187892881365	0.738821977656209
333.861192583686	0.737048540914561
336.169406927176	0.735271236025565
339.109403959118	0.735197722723514
341.642080401642	0.732686422121929
344.191481325685	0.7330945964869
347.252295394437	0.731652576034626
349.862328026306	0.730417869992121
352.45408895472	0.729740949937662
355.477014966682	0.728623711463851
357.759722667733	0.727952088398548
360.532922917187	0.726783692430699
363.624783555381	0.725572501066468
365.895105125048	0.725620071858659
368.409307588417	0.725062874714507
371.237647092464	0.724381410957821
373.966283554488	0.723851187082003
376.537011197671	0.722894974904199
379.538281015769	0.722288138906754
381.971206985716	0.721384919930831
384.775055605244	0.721102853143413
387.634161339357	0.72060701260318
390.097195371176	0.720103710136823
392.922865447308	0.719393496980384
395.644745524924	0.718649233590827
397.920572512506	0.718329832143989
400.775810512549	0.717721742060376
403.433297877583	0.716986158823701
406.01249730758	0.716578436140038
408.892035821037	0.715991924511194
411.51681234247	0.715370800940253
414.236659351204	0.714695243757526
417.136198292489	0.714082252881357
419.730162020795	0.71352858834054
422.20686331505	0.712684145123593
425.229980254138	0.712118330904214
427.866461756568	0.711529156214555
430.27165567143	0.710864572138273
433.071549452884	0.71027812474857
435.713838740018	0.709693029013769
438.093741127721	0.709094060080334
441.244582712446	0.708333276159096
443.707398618364	0.707752735370692
446.352300801624	0.707217801274595
449.437725350798	0.70635708021912
451.720567345577	0.705925080014681
454.454588230887	0.705291001234576
457.484420478045	0.70449259699838
459.919885295426	0.703921070468381
462.308245670903	0.703316837817015
465.227172651061	0.702643921140608
467.889619328111	0.701922450961443
470.460144927964	0.701239204871007
473.496347094778	0.70047542438225
475.915115879924	0.699819362166051
478.71091522289	0.699072730794296
481.586859248975	0.698285502344195
484.004704140766	0.69757459399004
486.706719296387	0.696853021412107
489.675114795643	0.696007913882367
491.895738152178	0.695473419759023
494.655514429204	0.69467499297178
497.328314338219	0.693983759146055
500	0.693251427671216


==> data/lambda_0/data/reference_trajectory.dat <==
0	1.5	2.4
0.249931589297403	2.10874204926946	2.86770680438062
1.31515946358514	0.184428136646275	-0.0882731817618607
2.53111638950997	3.31590401811276	-0.615626600332079
3.69945431007602	0.724798362182793	-2.19410334791947
5.18837733442453	0.134106517915287	2.55579005685608
6.71579932347663	-3.40249041613515	1.79178737092213
7.92601125925958	-0.378964477038056	-2.02542703147211
9.81489357900726	0.67369056669767	-0.721032900576244
11.0840423367927	3.82477009080908	2.35102541478977
11.7145036350933	1.83582053306601	2.37710558505539
13.0627503368014	0.838811027193324	-0.281107797599303
14.9445949166959	-3.36638030957577	-1.82539118432906
16.3028011940961	-1.64861389070954	1.18866103522661
17.9048426633528	-1.11761603503459	1.81426197804528
19.3930945081118	2.53774722831269	-1.98178406157339
21.1204459039546	1.66760021437732	-1.17683207368674
23.4267230599642	-1.97335169608111	0.932942773232066
25.4420302091906	-2.52039504922366	-2.25182984891745
27.2899850295168	1.02249293805016	-0.04662750842036
29.3938702399173	2.66192115480086	1.18430867347691
31.7909119800866	-1.11697454206487	-2.14526608762654
34.0376555552629	-2.69072866586284	1.48895200328188
36.0224594351599	0.355502368071653	-0.819856379165692
38.4208836315603	2.82700138425117	-0.580523347109416
40.7688227124344	-0.438119665887127	0.988899554520857
42.7698732236727	-2.69610825225866	-2.14368801778904
44.9901241564843	0.0126684865747505	1.19029311642478
47.4267504267166	2.28070409784577	-0.822860557481584
50.1222693601309	-1.42650840842223	0.373396270965842
52.342492349928	-2.04855394502755	1.16664691636738
55.1464092231474	2.0117292401164	-1.0978859131729
57.6307032079784	1.26724698369525	1.66260740432977
60.1075242851139	-2.23353372752266	-2.03048191041695
62.6618511480146	-0.241320593612145	1.95009012223683
65.4646012720144	2.44801213379808	-1.87557864556679
67.9152162420574	-0.96516253594071	1.57748736466952
70.4362705653262	-2.04302321108675	-0.983702809646014
73.2262073701436	2.09432674345951	0.827849772389801
75.3677003419683	1.5000854442866	0.659773795669301
78.1111590736312	-2.40238636546512	-0.908225103248378
81.0355614452971	0.430643387604334	0.77467188615486
83.2794631693278	2.45628017845481	-1.75237358855754
85.887411041267	-1.04781185294079	1.94548301930224
88.6146953976673	-1.79882300890383	-1.99364569075983
91.2523377326474	2.16112022496187	1.97704132414119
93.7809576360046	0.802418000291541	-1.74171896955651
96.7176618202783	-2.46884445259104	1.82226563556089
99.1465895926807	0.709066977250676	-1.25182715605344
101.745753181334	2.14915005373131	0.767380864746043
104.603686054041	-2.05647259873861	-0.771319538452767
106.792888556467	-1.4994011084431	-0.662347211873479
109.545534582821	2.39764033673098	0.872143929419426
112.465050279937	-0.461632689421501	-0.744356026495798
114.707557687441	-2.45748870712724	1.74097213484893
117.361175163466	1.13536543047374	-1.91534363186843
120.071666450293	1.7454195236398	1.98261664272178
122.764131286966	-2.24134402044162	-1.99770222636265
125.276309600538	-0.66966542238447	1.82113933444271
128.235585728349	2.43443963131341	-1.90312045571502
130.613168538404	-0.793605663522575	1.33674653658764
133.260710567955	-2.05552394720182	-0.963627239162533
136.044677211182	2.08109694457551	0.821896374275066
138.321344357789	1.33733834144969	0.424281215492327
140.990832677244	-2.41168993625804	-0.81354890371885
143.950849232989	0.581206749684641	0.599622602248787
146.147432288728	2.44944801443089	-1.71443954036975
148.882420516511	-1.29633765290579	1.8359557233628
151.519494312427	-1.70501898336583	-1.97216474983609
154.214124067648	2.2671122046313	1.99989044669107
156.735817281877	0.595885313413994	-1.8586638369791
159.679597416903	-2.42278804102609	1.92120660240831
162.09497127822	0.902043920672961	-1.44094507961738
164.754525537499	1.97492536595003	1.11006246069545
167.528985254407	-2.14499779454021	-0.956592343175422
169.84123986753	-1.18020919571331	-0.198470870579785
172.493771458447	2.44730729033998	0.635218153714492
175.41967287805	-0.670821358879083	-0.487650171142809
177.598277407979	-2.43649104398589	1.67362574212134
180.351299321482	1.37466412821525	-1.78666264052691
182.976718516666	1.65145897530333	1.95503006198846
185.670667037439	-2.29614909674973	-1.99882970398708
188.196381606274	-0.519742096845089	1.89267019085111
191.121726148724	2.41107321669507	-1.9364272711592
193.545114311647	-0.957625068180526	1.49211509826367
196.223341058033	-1.91683491082024	-1.20491796505376
199.042577487343	2.22770928600379	1.13940827025321
201.333834754845	1.06028900573481	0.0301265560869852
204.040591892278	-2.48375796123398	-0.356531425322389
206.874362390641	0.73591392628743	0.404527220820357
209.084378105941	2.40605872921991	-1.58420286682815
211.824001073939	-1.45654473424972	1.72708360183773
214.484074766018	-1.52803794479307	-1.90280775874407
217.122901018561	2.32053507780081	1.99450437808913
219.730672946036	0.315578253479765	-1.9605713794045
222.572499140488	-2.39423770681018	1.95417528863494
225.080140996986	1.14660418686818	-1.65330412903573
227.700071355734	1.84681024851405	1.30891141953054
230.520143156755	-2.27457568065858	-1.24815267628432
232.820759539331	-0.946507123594638	0.125984983061078
235.539740266878	2.49610949979874	0.17513465614323
238.321766450251	-0.788376007426272	-0.336479079507873
240.530439810786	-2.39120371731767	1.54287274985142
243.280407311296	1.51352684316629	-1.68047798262756
245.937458875532	1.47563756056869	1.87582316377592
248.580757371841	-2.34683142451324	-1.98555201561344
250.967889503838	-0.622544433075014	1.84562730518522
253.828494833888	2.45962648147857	-1.84951241125017
256.198521022215	-0.662450675210616	1.20372397160527
258.923844684736	-2.05609356315292	-0.962524293934731
261.72742196178	2.09937341801965	0.859898119007138
264.017569713777	1.28891432512772	0.354110799191641
266.781450730946	-2.46061120607758	-0.551398956029344
269.704093579318	0.732364345727511	0.409097772312076
271.945069579289	2.39186491049162	-1.54468649081547
274.698444052942	-1.51646438698158	1.67795624444471
277.338118240471	-1.49711973807711	-1.88720883918054
280.059131136193	2.38224146317637	1.96439865742383
282.672756564511	0.123468704758418	-1.99397498267993
285.519654688173	-2.32843743642944	1.99232323466174
288.123328363829	1.46152652502293	-1.86810698208251
290.918098533219	1.32977286283567	1.81580602253317
293.710050457054	-2.46081599420857	-1.75229242228679
296.125101350318	-0.143781097387515	1.10068073639714
299.075449075561	2.26516625902978	-1.26776327314894
301.708591303505	-1.62826850869034	0.854457474792863
304.038294770489	-1.79599060657758	0.274121127208652
306.899539622224	2.33134318509931	-0.262672283454214
309.536783136205	0.235014730344925	0.727594900475568
311.99370136024	-2.49623322411035	-1.45039896929956
315.042916036393	1.44964721574843	1.12727124887136
317.51510920244	1.78028010573807	-1.70522090758363
320.261583659415	-2.26106263906504	1.81846070583352
323.233274687179	0.171418451194237	-1.6980783574638
325.683340381331	2.44357105349179	1.98788761283607
328.265363925646	-1.08626795635428	-1.96353294692588
331.187892881365	-1.50565446454499	1.98607668796148
333.861192583686	2.35199633068792	-1.8990810627341
336.169406927176	0.740864173871883	1.20911593279182
339.109403959118	-2.45672339213451	-1.35095917633686
341.642080401642	0.946803987046555	0.752909123281122
344.191481325685	2.0602300304897	-0.0973908706296605
347.252295394437	-2.30573296680285	0.541202490323088
349.862328026306	-0.350336516783996	-0.00692151455672691
352.45408895472	2.48679183178972	-0.566526206335025
355.477014966682	-1.50916363713483	0.206767704431743
357.759722667733	-1.95147066166328	-1.33996184748246
360.532922917187	2.16310611753506	1.46944221872037
363.624783555381	-0.170725891953523	-1.07218503139048
365.895105125048	-2.49059410958608	1.87126048935663
368.409307588417	0.681075142391863	-1.9997685397085
371.237647092464	1.93611239618123	1.99791797559123
373.966283554488	-2.13575729994315	-1.96560499981754
376.537011197671	-0.781371966617216	1.75562712785356
379.538281015769	2.44391563570272	-1.88570013511514
381.971206985716	-0.844243084309309	1.38609574735523
384.775055605244	-1.85228334971406	-1.30116204727817
387.634161339357	2.29888570735781	1.30635450933239
390.097195371176	0.619779336659853	-0.55178418589959
392.922865447308	-2.46938918365818	0.487367160143985
395.644745524924	1.17914110420529	-0.196955372373258
397.920572512506	2.17763663903758	-1.02749206897167
400.775810512549	-2.02084154247311	1.02891736297967
403.433297877583	-0.833789164312805	-1.37600478562603
406.01249730758	2.4861298106665	1.74783673613832
408.892035821037	-0.832524091511704	-1.72207507763303
411.51681234247	-2.05477416005151	1.92257918234756
414.236659351204	2.01762264518778	-1.98328143900567
417.136198292489	0.429799066583448	1.96865025316261
419.730162020795	-2.49348672529371	-1.98770452377026
422.20686331505	0.582338149085153	1.72746847247571
425.229980254138	1.77643897736553	-1.88260562055666
427.866461756568	-2.17502319525541	1.66655105904465
430.27165567143	-0.979841742906505	-0.939710641019068
433.071549452884	2.49976858406877	0.829043802093632
435.713838740018	-0.655255027520854	-0.382318306126926
438.093741127721	-2.33944684147458	-0.650653179986667
441.244582712446	2.0970714308194	0.0140478763521771
443.707398618364	1.02509031925821	-0.851008737458888
446.352300801624	-2.47488737365789	1.2446655507002
449.437725350798	1.08097657983989	-0.814324684335192
451.720567345577	2.22399111674603	1.73465884986717
454.454588230887	-1.82334485835457	-1.85223043285063
457.484420478045	-0.504894084932712	1.67507257748127
459.919885295426	2.49399456513415	-1.98668457553812
462.308245670903	-0.0793083164362365	1.84294679675039
465.227172651061	-2.18892579524215	-1.89227085656194
467.889619328111	1.7883273005011	1.71272367666785
470.460144927964	1.29631709784325	-1.30997776134291
473.496347094778	-2.49988912711736	1.5819460147362
475.915115879924	0.328447316823487	-0.836377900314541
478.71091522289	2.17199947750816	0.714341845867549
481.586859248975	-2.04853442203755	-0.755162963988611
484.004704140766	-1.17372636204367	-0.189276771891903
486.706719296387	2.46476133352515	0.522189681212393
489.675114795643	-0.831315903108794	-0.280103768943778
491.895738152178	-2.37101908931519	1.48851277030813
494.655514429204	1.57910270941432	-1.62129784364952
497.328314338219	1.38459038220667	1.82288140909543
500	-2.39733206260153	-1.95123216431424


==> data/lambda_0/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.249931589297403	-0.180176973392382	0.203503377354875	-0.270810289744589	-0.0512246113034198	0.336812445352463	-0.411511194176456	0.820931195336549	0.205531820026755	0.657908543622856	-0.606870512100834	0.0984560807274151	-0.176295334190683	0.158023955991224	0.121891191834528	-0.0632051438939071	0.0679965850821529	-0.889453275925846	-0.0607705484310712	0.109195250052462	-0.1159605809085	0.176057936566246	-0.209032455682462	0.218155500421759	-0.106571358003872	0.0429072385883929	-0.0654383490059177	0.0500549318150354	0.0640838662008488
1.31515946358514	-0.0799197683914956	0.273215727003954	-0.163638564976055	-0.0790412507974111	0.399152300648505	-0.309664307208909	0.733711714726147	0.0753208272772425	0.634305555635598	-0.610559534564351	0.175969524545946	-0.0823615256976526	0.247597919342888	0.227431387312862	0.00924028016106965	0.0646817197179269	-0.0272177777381053	-0.0663543091865546	0.0770054097561682	-0.0180642379602752	0.0543860303004389	-1.00224190345295	0.0910594321509355	-0.0423649583655908	0.0562507095488863	0.00401155638939003	0.0618672233789464	0.0743855452378288
2.53111638950997	-0.151170589100362	0.179896181954952	0.0090332593582722	-0.348076920841529	0.635616638772761	-0.590017938017492	0.193094288773763	0.269326073030043	0.251257011404231	-0.272081329426257	0.143398117542058	0.0340258866016197	0.421565106389517	0.419925464746911	-0.0200126210652029	-0.00185229373789893	0.65624123557104	-0.107735553083931	0.0649710311833926	-0.0922854426819041	-0.0649345501605632	-1.0635105360967	-0.0981574539105601	0.0506161584764002	0.00669817760810401	0.0559662068977943	0.0706412486877815	0.0809629338397319
3.69945431007602	-0.141647160071442	0.215173998677244	0.0305042996877146	-0.376886009749032	0.675818283473924	-0.594594462531316	0.178881780923125	0.132977622246378	0.342787771678937	-0.200329653890451	0.176525095122647	0.0457706479477123	0.446536199595379	0.49839004545947	-0.0136747124690935	-0.0217842789386443	0.71980093496017	-0.0879942893995247	0.0209975859374663	-0.0462371209463194	-0.0757551807457295	-1.07259577869099	-0.0893315945325385	0.0533833649496246	-0.0110834024684286	0.0622655822873189	0.0464876471557104	0.0444478982117278
5.18837733442453	0.0351000004756077	0.187515652521938	0.255517465439602	-0.345390713591366	0.618120503390391	-0.351206015129361	0.106620435247749	-0.0111787678755187	0.363872715689508	0.163384833672891	0.156977735143735	0.212139985516244	0.420062697851617	0.487282129300229	0.0512366254991119	-0.110830733407481	0.795108672578178	0.0143382311444777	-0.0352454351431404	0.00604022455917161	-0.0876359180758514	-1.08083106985186	-0.13210014537733	0.029588785278338	-0.0927602397894076	0.0732845717597792	0.0111072502421208	-0.0028483733130023
6.71579932347663	0.24602369387179	0.00422139482288334	0.430924768411972	0.0349926247153152	0.350946951406289	-0.137859427240959	-0.0764275777313214	0.0372589000689683	0.149873063749507	0.189563317765124	0.0123143625229251	0.372983766176531	0.237916227324858	0.319336445629824	0.0739172414693208	-0.178585885145582	0.834793471801371	0.0845139473456358	-0.0849252112075349	0.0142013369196426	-0.0573033707935052	-1.11620579075495	-0.13988291115013	-0.00100766841315192	-0.158032183328427	0.0819690086258832	-0.0268413598259271	-0.0492715737932458
7.92601125925958	0.247780799732036	0.0136290001281787	0.482580351204697	0.0179143833363934	0.222418940191101	-0.125774875373437	0.00858759488290008	0.13536411374267	0.137363671792145	0.145493521252575	0.0132588710241187	0.426307715923796	0.166293892000471	0.292356431421753	0.0719565425821928	-0.221033161522455	0.848034205199756	0.0861760482986464	-0.0879763228501656	0.00406477355898595	-0.0446839869589332	-1.09400124096278	-0.128610994783088	0.00440132125027215	-0.19433548706429	0.0837012821126301	-0.0350990657876456	-0.077094411340787
9.81489357900726	0.222374847011762	0.010333893225936	0.537542591054423	-0.00215448565720208	0.145463974503419	-0.0758404518897631	0.000906907754512072	0.107263046659158	0.115842262636544	0.0485444463033364	0.0143007383214155	0.488289028472473	0.126279926168592	0.28811017278177	0.0648983610649465	-0.28063321624534	0.847990497673012	0.0737569153922914	-0.0818793922542111	-0.0155993208422213	-0.0422966991817718	-1.08208696357221	-0.110839183598464	0.022597757156829	-0.245015685710223	0.0830861273459519	-0.0340432414541118	-0.107196553647834
11.0840423367927	0.221414949584238	0.00729052936786094	0.543975436124102	-0.0484458771812887	0.106199083163971	-0.0576021996258929	-0.0559845236567089	0.0520628521426288	0.0798234440010297	0.0333947829346082	0.0208097620910067	0.495548142167667	0.0923814444482954	0.286892609519753	0.0162010716299741	-0.375966769019306	1.02104763737883	0.00562756296085387	-0.024878863839613	-0.026358367596408	-0.0252442304830638	-1.00766573740886	-0.0666583263937488	0.0279829234401747	-0.325118553868043	0.100786288299512	0.00835170687677603	-0.099868524542897
11.7145036350933	0.219316587837925	0.00610430484669602	0.543011655218248	-0.0378656205601751	0.0680016233404291	-0.072450673499576	-0.0203529967144946	0.0337659308798736	0.031141793011217	-0.0210636470646577	0.0216652440861482	0.500733236055809	0.0795673634754848	0.271233310044739	0.00872225830131791	-0.412330018796079	0.991196554533848	0.00398501171114013	-0.0175828959809007	-0.023153388265908	-0.030973674553311	-1.0096721981359	-0.0488572451298251	0.0307273116619978	-0.352474768150786	0.0979897681041488	0.00503022812443221	-0.10783408800552
13.0627503368014	0.193565803130119	-0.0114876977111336	0.530288947085428	-0.0380196403425052	0.0329427458923914	-0.0744019118850956	-0.0222322172765535	0.0335618139569268	0.0540820569227965	-0.000997281411094213	0.0111934932418158	0.487772926289176	0.0563019194037853	0.236161784178604	-0.0154368012443293	-0.483417197885963	0.984877646798	0.00313724612649336	-0.0101144672199895	-0.016101110954173	-0.0296290846195852	-1.00648957449073	-0.0381308514744615	0.0317366308529914	-0.408858801778643	0.0975350767681975	0.00109110877885389	-0.121233275287336
14.9445949166959	0.160219873148884	-0.0208149505319321	0.532499254204665	-0.0360800422680116	0.0298287564980274	-0.0887183931450966	-0.0284432290285825	0.0287927728122627	0.0431885657808104	0.0273646873492274	0.011068440374749	0.487453505011105	0.0583027529035767	0.218198770255851	-0.0129423997654418	-0.526069309524452	0.93501011467112	0.0270132647240534	-0.00882543959995655	0.0263867237625754	-0.0185219302036702	-1.01653836070432	-0.0302156370380494	0.0126772406927217	-0.440897490637268	0.0944851455744832	-0.00721218769983004	-0.12920651099553
16.3028011940961	0.148544022856787	-0.0287475867920611	0.541789516089946	-0.027009219820049	0.0195469404127938	-0.0634376003664163	-0.03260790966998	0.0424279990513556	0.0144166235522976	0.0444106747486244	0.00944125006460692	0.495399733636393	0.0431884933427208	0.189085991929383	-0.011423434109972	-0.548129339005664	0.910859445734094	0.0262814415061179	-0.00538221458846372	0.0177444570742766	-0.0216169126633094	-1.01715685651092	-0.0136251559130096	0.00983482793232001	-0.453737971098781	0.0914776537922147	-0.00498763100571381	-0.123078958722849
17.9048426633528	0.138431166647312	-0.0411587367489205	0.551268787603681	-0.0200029308232772	0.0205499419771797	-0.0376169734929578	-0.0406108103173203	0.0475220008937481	-0.00138383294531494	0.0697301434183811	0.00399252365860356	0.502606893845335	0.0353703679882745	0.15231227165004	-0.0132642810551237	-0.559203530141389	0.901557428235613	0.0163719418908554	-0.00260530989762196	0.00736779597463991	-0.0140150797940199	-1.02328698198712	-0.00366161768854017	0.000167772611552491	-0.457100598785643	0.0902501221527896	-0.00103899261365771	-0.107809108899536
19.3930945081118	0.12917226389274	-0.027342925867686	0.539795917330529	0.0173204530740776	0.0162033097323682	-0.022683684740267	0.0133817772273149	0.0137802921940789	0.0152561402844149	0.0640441507588952	0.0132764781431143	0.493254766529333	0.0241969198125866	0.126035070195301	-0.0178820063594523	-0.579399022519983	0.930194417288585	-0.011257376614023	0.00369703267906551	-0.00149873351724231	-0.0454974510194868	-1.00295457390848	-0.0109898374634963	-0.000435407226338759	-0.464438332808752	0.091870679433579	0.00681303574205384	-0.0935661713926309
21.1204459039546	0.117443559390375	-0.0206028439314704	0.532875828796342	0.0210466933759815	0.0135677906228636	-0.0156677925980642	0.0108432587064413	0.0122604167515217	0.0195527078620107	0.0587869935318876	0.0225433973438907	0.48833883521971	0.0201903602583244	0.102229989977008	-0.0179910468243508	-0.594221601682474	0.933911737624462	-0.0175130844175823	0.00592901961023871	-0.00459483801744922	-0.0438122763173449	-1.00303684749204	-0.0122384911832891	0.00177881347684304	-0.469389076508071	0.0906367074807632	0.00928595833785547	-0.0810927080722469
23.4267230599642	0.0928857489238374	-0.0285836108579646	0.517790333608589	-0.00307640006995871	0.00941457979154383	-0.0144055351200412	-0.00899447580915239	0.00740516103308145	0.0122524140750776	0.0638457205035163	0.0220920929473387	0.474745216483385	0.0110656668164943	0.0742217492620051	-0.0113180607162799	-0.602074141852016	0.95080748123504	-0.00887838356548989	0.00838438872243327	-0.00221338534334211	-0.0377457100790868	-0.996617273399216	-0.00695347609937066	0.000948172096854206	-0.465961756033182	0.0903864529647478	0.0106236537657735	-0.0650719597358413
25.4420302091906	0.0771350581873873	-0.0246404560844161	0.51416954433592	-0.00771314885627516	0.0154982824166735	-0.0106801772319706	0.00098959476027447	0.00481031238312849	0.00955665340722887	0.062274223896506	0.0275035330183197	0.472405057978285	0.00864505117298989	0.0585064729553542	-0.00573066430524586	-0.611372771563736	0.945338184917509	-0.00391904741774568	0.00461941656248361	-0.00314041374339025	-0.0452904171752648	-0.998417786082526	-0.00690011166840267	0.00245295014563961	-0.463413445375582	0.0880579279679779	0.00890401241346869	-0.0553772479812805
27.2899850295168	0.0581615843989857	-0.0185875781833728	0.520568769436477	-0.00695696091080499	0.0213964063615433	-0.00910316731193255	-0.00168571845231685	0.0062155035893814	0.00977486021786279	0.0626405353998434	0.0361226618167203	0.479152650477332	0.00154297473478945	0.0440041053042455	0.000151425661625071	-0.617075978976609	0.941164785214566	-0.00342684776997725	0.00146225454127674	-0.00366877402075239	-0.0426388943916337	-0.998018513613847	-0.00671323589079979	0.00297665144914745	-0.459519681880262	0.0861050204721462	0.00931679140852233	-0.0479884977089109
29.3938702399173	0.0446523378291602	-0.023114941146061	0.519417891193862	-0.01093885913324	0.0243335233779448	-0.0106440706793685	-0.00418682766294719	0.00533955614802867	0.00720917419406924	0.0580515614519444	0.0357750820197647	0.479388065122354	-0.0041346714863316	0.0323828325507823	0.00686743853443258	-0.620061361322163	0.943147731037511	-0.00222126156888082	0.000984361407835984	-0.00191692650284499	-0.0438614793009918	-0.999385648796895	-0.00524419423140053	0.00661468454518152	-0.451350956657567	0.0842266528224559	0.00865392255367704	-0.040769290339624
31.7909119800866	0.0357731310249132	-0.0239169021246334	0.520155479931154	-0.00735500231598425	0.0241710699662314	-0.0153571592724445	0.00143820897683484	0.00245196004236795	0.00558184843131139	0.0638355241484249	0.0382081663409343	0.480256827257299	-0.00934037605171096	0.0266016800587054	0.0110956442438039	-0.625094986742829	0.941553194406264	-0.00107233287742491	0.000866374174848221	-0.00110963433943986	-0.0407675864152671	-0.998958237140716	-0.00488534513078788	0.00605335685425196	-0.443724116582058	0.0822160946250633	0.00541396301807063	-0.0355969071485268
34.0376555552629	0.0290120008506134	-0.0242559399242812	0.522724497515681	-0.00439740888570311	0.024791195351215	-0.0152718460051143	-0.00371018028115655	0.00527647220437779	0.00600647671069226	0.0649158698481367	0.042147003248395	0.483328895748693	-0.0144753994195323	0.0225241129990592	0.0121491698702977	-0.629840348864252	0.945434257965987	-0.00295690176594522	0.00097448756636237	-0.00218856091457729	-0.0377815460740466	-0.99726143784384	-0.0040297156866102	0.00661113208279835	-0.436717209489703	0.0807357182772178	0.00350554889274561	-0.0332104954240382
36.0224594351599	0.025901980480839	-0.0273781630574167	0.523384158311404	-0.00354792359201845	0.0242012562675527	-0.0127401351440334	-0.00449471626253488	0.00787827993831384	0.00313930131110945	0.0688545994032859	0.0426153743845689	0.484114080035027	-0.0165829341874541	0.0193811825887554	0.00956713589585491	-0.631981544977995	0.938352267982921	-0.00280634133068195	0.00302742381937137	-0.00462136838656481	-0.0369033550420146	-1.00012537047803	-0.00230559540194948	0.00361683360292765	-0.428305379672002	0.0788076915836625	0.00347252650075416	-0.0290498510014973
38.4208836315603	0.0270545964071998	-0.0263040625952237	0.518346126408471	0.00107679550360687	0.0207385384829963	-0.00594067486770114	0.000663524166632438	0.00338422420151299	0.00827648434246227	0.0591564405503168	0.0468502766508297	0.481305159882724	-0.0197066736097034	0.0153852495131855	0.00905416037934371	-0.638427277238843	0.944836774780119	-0.00360080706463738	0.00381582678523479	-0.00582315382819267	-0.0365266851710272	-0.99946463086311	-0.00456378387703951	0.00615708091535925	-0.4213884352587	0.0771819180980887	0.00297989874713081	-0.0268905483809879
40.7688227124344	0.025474135316599	-0.0293803424083	0.517589108826093	0.000383716940191678	0.0211721786425065	-0.00423182076633038	-0.000986492620945694	0.00208502935868623	0.00759392262446074	0.0618533771928634	0.0480260266862553	0.480910606530078	-0.0219613207652924	0.0155007509436603	0.0083530528316173	-0.644717925547429	0.939135579026914	-0.00354317924275843	0.00417460490829179	-0.0058475064636252	-0.0369110383116817	-0.997576598535044	-0.00309553545739444	0.0076664811440864	-0.414272386559416	0.074505915374215	0.0016269791798735	-0.0240895852499574
42.7698732236727	0.0227930110639425	-0.0292252863001887	0.516383402050839	-0.00156501268169976	0.0220660515777679	-0.0050146634821633	0.00146113583224106	0.0019472584726476	0.00786122280533131	0.0606026959703615	0.0510313223678346	0.480449393932242	-0.0225660253731254	0.0158816501462039	0.006096337403827	-0.65030477050162	0.941431576473644	-0.000685540186695035	0.00396989796883483	-0.00645520160786498	-0.039627464050165	-0.999672262035348	-0.00286531470039199	0.00809459050453709	-0.407819603244694	0.0728401428453831	0.00218910949267291	-0.0215383295352325
44.9901241564843	0.0199414894282419	-0.0290298450012627	0.516310754647748	-0.00229505640069859	0.0225635833214153	-0.0056389879233846	0.0027536566752377	0.00236467281168527	0.00824900299416413	0.0604931199173559	0.054541064473636	0.480977795916192	-0.0239018353510259	0.0154159629353419	0.00347456756819149	-0.655872582991154	0.936569910549047	-0.00137873816521459	0.00410496510010003	-0.00678563585873988	-0.0378615554111942	-0.99874823489927	-0.00340537750179436	0.00642627131773409	-0.400538935316647	0.0705903492757824	0.00284727158842736	-0.0191496995965204
47.4267504267166	0.0193807146285391	-0.0321531893337386	0.515730423208474	-0.00271404055400247	0.0209185818571679	-0.00768601307751567	0.000734139123612563	0.00140498283032989	0.00536787999301304	0.0558093777337265	0.0558652989010565	0.481640123165123	-0.0249182707796098	0.0142903430311423	0.0030683682330025	-0.662290357399405	0.944761131077298	-0.000890813738488378	0.00298299626295115	-0.00349579259052033	-0.0377956773985097	-1.00066484075215	-0.00389547742615509	0.0101605457077873	-0.392695768611214	0.0687426665519799	0.00253700903606512	-0.0172520382063383
50.1222693601309	0.0164363037348313	-0.0346922277909469	0.517945615821833	-0.00365790003728029	0.0214080264006163	-0.0100134817875047	-0.000377153115880258	0.00306321995914704	0.00326483314005514	0.0597560432079104	0.0580264202576959	0.484009811482062	-0.0245948760758111	0.0153858210222179	0.00271788004748697	-0.668660883876475	0.94630941007175	-0.000812158245302223	0.00163878424564192	-0.00198888731075574	-0.036038741185349	-1.00115186371329	-0.00207377651046845	0.00706112519297093	-0.383694653668937	0.0669216242367531	0.00242467281318228	-0.0174421353803927
52.342492349928	0.0159938950779991	-0.0376820244800118	0.518431075381004	-0.00119273361408713	0.0200578420737683	-0.00884070010225799	-0.00277520258821594	0.00451805400728877	0.00224812359244137	0.0602419624833652	0.0592132385277021	0.485047620965903	-0.0254441765800552	0.0150351366843965	0.00210926012366056	-0.674101312564715	0.947380805797487	-0.00117401201862384	0.00145702902561076	-0.0021669740328384	-0.0352732269357002	-1.00171251249444	-0.00219207128756509	0.00719350831100547	-0.376591918012905	0.0650925378318443	0.00293608678088645	-0.0170873275705351
55.1464092231474	0.0134654148784322	-0.0374804471959535	0.519292415970172	-0.00272699250207153	0.0177843113986302	-0.00832397672090467	0.000603867527837136	0.00498685516203241	0.00354190699769919	0.059162997386367	0.0636451235345282	0.486758546428859	-0.026447288238794	0.0132957564258852	0.00164787992266981	-0.681857579495437	0.951444121691167	-0.00147460271541271	0.00139486443870801	-0.00268622402838787	-0.0363619007726153	-1.00070170115934	-0.0023264022247364	0.00655196791812782	-0.368425014372082	0.0631688089847684	0.003291466158777	-0.0171213949678231
57.6307032079784	0.01289758670521	-0.0394889299413442	0.519062735916585	-0.00263586727379433	0.017236370905565	-0.00818058519652074	0.000620663816394857	0.0037208116382687	0.00282842705275367	0.058420685942162	0.065846402812713	0.487304447126234	-0.0265430535261913	0.013233539726564	0.0016938223223294	-0.687962873101174	0.953591156031364	-0.000965875340726546	0.00158133916520367	-0.0019974237767221	-0.0354488753694385	-1.00005130043685	-0.00142664348903342	0.00750176166180844	-0.360975547790993	0.0611563700599175	0.00346621302572326	-0.0166745935350425
60.1075242851139	0.0118092851134884	-0.0407780275224794	0.519277157929365	-0.00297161868672324	0.0166772726614279	-0.00818790665206887	0.000952117255841648	0.00375793456435123	0.00282652695010153	0.0583818165113884	0.0687228453959648	0.488201555282248	-0.0263428540558882	0.0133019587131578	0.00240095318881149	-0.694186541313753	0.954718270058175	-0.000328817426803165	0.00198091960801516	-0.00145907768346988	-0.0357946792608712	-1.00218252612229	-0.00245306626450333	0.00636163654361657	-0.353663086482039	0.0593648608847393	0.00400722497069218	-0.0158659418057738
62.6618511480146	0.0134799648952101	-0.0445461332707387	0.521746083284657	-0.00108820430009017	0.0145902863462928	-0.00373410435391938	-0.00065894043903768	0.00555433436224316	-0.00036255131939395	0.0646618803707926	0.069478599462144	0.490453999567474	-0.0271672735733888	0.0112778779953231	0.000200773137372911	-0.69869873867896	0.948872546339811	-0.00224045292264607	0.00356113007364889	-0.0056720931590036	-0.0331442025971188	-1.00186100751229	0.000978019276280921	0.00313644023901646	-0.344892729144048	0.0571079174567536	0.00509784759549098	-0.0134228334462791
65.4646012720144	0.0142988356177761	-0.0464608673240005	0.521204527037586	-7.23885363322589e-05	0.0140550987978021	-0.00423427182792462	0.00400776996197429	0.00299632353520473	0.0012316830601821	0.0617128757884345	0.0714706697798705	0.491008118559797	-0.0268416463429684	0.0105315444079617	-0.00018427373621254	-0.705257495649098	0.955078062777199	-0.00130146059440219	0.00332503635525122	-0.00296077626953365	-0.0335269826204556	-1.00255631764346	0.000596987135659645	0.00668653089268507	-0.336469386171953	0.0550179449948305	0.00462154764897421	-0.0119198771664787
67.9152162420574	0.0131306081789253	-0.0490299121152789	0.521518125276797	-0.00049020597013566	0.0139587804979252	-0.0045091275590081	0.00376862099202824	0.00319147900394552	0.000971344863220987	0.0617705635108959	0.0727711678660272	0.49189830368877	-0.0258450001693941	0.0110622669300144	0.000348902325387701	-0.709590711918599	0.946914314177676	-0.00172647727942264	0.00400832339297845	-0.00491474658095882	-0.0324783872920226	-1.00299101698155	0.00150541135896216	0.00487258043644207	-0.328076921890555	0.0525010992283337	0.00468127574561561	-0.0109402796346507
70.4362705653262	0.0134673365905593	-0.0518679367421616	0.521871502724861	0.000411361897957576	0.0135275035898572	-0.00267368106675887	0.00312477291677264	0.00182716086174268	0.000200318152035335	0.0638631810063535	0.073896502997612	0.492564460379174	-0.024694021112104	0.0102358336237504	-0.000227389351615663	-0.716248941444374	0.954271351536444	-0.000332812265551594	0.00317295253035869	-0.00425164899995282	-0.034702952044519	-1.00084031151636	-0.000408246867221872	0.00642760343901582	-0.321218980683859	0.0510004326145305	0.004102742354117	-0.0106780932154451
73.2262073701436	0.0120474195008861	-0.0547986057572831	0.521884883818792	-0.00224930638136966	0.0127946831796698	-0.00358688661650694	0.00204986554464571	0.00237649119110628	0.000492916390590393	0.0653466270043812	0.0753648592230715	0.493006215155976	-0.0236957646008192	0.00939799759201201	0.000513662939392452	-0.721473319985634	0.953555825641325	0.000849075161358182	0.00181333940501879	-0.0035948890348811	-0.0327512070963845	-1.00193474508479	0.000291531323972484	0.00577541337524087	-0.312422403428921	0.0487826226031032	0.00303528550035274	-0.0113395865741802
75.3677003419683	0.0114142231101301	-0.0565009155703757	0.521706370187597	-0.00221512948069729	0.0123888451620522	-0.00387786478473549	0.00238836953031366	0.00195498307522775	-0.000178793144776121	0.0646574208907135	0.0767823215914002	0.493387297512795	-0.0230858271559041	0.00924649423848059	0.000725505579345663	-0.726705157296507	0.955526061507322	0.000106331115549162	0.00195636103874596	-0.00371214290572745	-0.0329209961935555	-1.00069152679795	0.000281325660884388	0.00581939636862727	-0.306783037787125	0.0472674462267659	0.00272739000586784	-0.0113354175832034
78.1111590736312	0.0105008430985069	-0.0584757992204421	0.521947609022009	-0.00199131842456175	0.0124152157716208	-0.00440070834509298	0.00257200647928136	0.00190075419116505	-0.0004710742241846	0.0653267734606646	0.0787529935064856	0.494106688219361	-0.0225617911316235	0.00929085616379065	0.00258762853426191	-0.731906252056183	0.958536664825614	0.000618621065467872	0.00228706668186342	-0.00434565860334878	-0.031144461557139	-1.00176073291097	-0.000223715102878676	0.00564062823871309	-0.298511615847998	0.0454135655271975	0.00244897222167019	-0.0111362058657218
81.0355614452971	0.00997553678170159	-0.06015190962364	0.521507610989732	-0.00227771062442923	0.0120864731192707	-0.00427617069768389	0.00465372375930341	0.00201516018155373	-0.00118115973778679	0.0656635951714354	0.0809774811133145	0.49423067012732	-0.0218582749460088	0.00890437569572887	0.00208668344912563	-0.738464906528424	0.958602950275399	0.00056382536594924	0.00270029092985644	-0.00585961071565615	-0.0306499189864284	-1.00112322198254	0.000822393252689694	0.00326082843464944	-0.290835863079722	0.0434539685670124	0.00232388657737289	-0.0103283690748907
83.2794631693278	0.00966248485938925	-0.061299684018478	0.520855684734316	-0.0011874248091653	0.0110208449968068	-0.00374084914515219	0.00663145275065068	0.000652266480906612	-5.82590096212254e-05	0.0646621220231507	0.0826659964898355	0.494176830888375	-0.021936625142454	0.00851007562889242	0.00345011739831558	-0.743153498310785	0.962682399273505	0.00019685360384782	0.00337270680671146	-0.00531859887943134	-0.0306803066488472	-1.00146818058428	0.00060144617484238	0.00373904794277334	-0.284649887809022	0.0420897636350913	0.00297275611452109	-0.0094658457265119
85.887411041267	0.00901908800938974	-0.0638386434203568	0.521136799532377	-0.0021718838871816	0.0102447834514986	-0.00276535261501926	0.00541487470075855	0.000801518603457087	0.000593174442003653	0.0649279364712954	0.0839411204489505	0.494925871500861	-0.0211566616660053	0.00863980428225985	0.00415615825353533	-0.748440305274997	0.963746970044206	0.000467108281205059	0.00366840475326303	-0.00586637126614539	-0.0295888709206679	-1.0014338169014	0.000818696087101588	0.00255924853087113	-0.277702819896348	0.0403921269656013	0.00373094121934075	-0.00876820293508971
88.6146953976673	0.00884729510535923	-0.0658090015026582	0.52088450077104	-0.00160055670224699	0.0100035083250849	-0.00221024935847602	0.00460564658218998	0.000246932000242318	-0.000212426427711668	0.0651487730576312	0.0857536162804029	0.495178245414414	-0.0204778838411515	0.00858419109944543	0.00459333750663539	-0.754627308097191	0.966615286910488	0.000555254687982527	0.0031904619247376	-0.00536502061679938	-0.0290607372712819	-1.00083423380536	0.000164369754910445	0.00226960727216146	-0.271246472048777	0.0386963587958811	0.0034542389690492	-0.00848887081497946
91.2523377326474	0.00767429507289675	-0.0674737875892047	0.520968668048007	-0.00216460488725647	0.00927202180740032	-0.00292548422993591	0.00445942149755659	-9.05847794930721e-05	-0.000320166096193691	0.0653395488143158	0.0876455135416588	0.49573947288662	-0.0207701170533286	0.0079984924219595	0.00492609168317582	-0.760030013745185	0.968725551616104	-0.000188788734272936	0.00244768150401194	-0.00633109476199092	-0.0287118840135792	-1.00198637152382	8.66098721115191e-05	0.00225915887536015	-0.264594929527743	0.0369939692530869	0.00270777251244116	-0.00893231216549035
93.7809576360046	0.0076724308396844	-0.0689379237977854	0.520668980649295	-0.00130054330955848	0.00941292936050957	-0.002294045972311	0.00590717110189356	0.000719866200230193	0.00037750536317407	0.0647742619209306	0.0893735534463546	0.496009278193523	-0.0200243169691591	0.00772134361320408	0.00498367858581611	-0.765662872605881	0.971142340679673	-0.000617797971010338	0.00260108020733938	-0.00663443385333931	-0.0282949125533637	-1.00022227459646	9.54555830341402e-06	0.0025536815821057	-0.258935188139738	0.035375067153802	0.00249565354624018	-0.00862972797789969
96.7176618202783	0.0078652666892999	-0.0706707535638374	0.520218573980726	-0.00107925757357192	0.00907691100219253	-0.00207959028545681	0.00619852450922172	0.000641292282808888	0.000370143344869894	0.0652665894863484	0.0914657375354708	0.496059415857313	-0.019317965236183	0.00719268443001147	0.00502117462008059	-0.771796723528304	0.972618690340846	-0.000435634024205868	0.00277195703273769	-0.00696006281803612	-0.0275762589607445	-1.00309110267187	0.000393335116923263	0.00282031905596331	-0.252297068496534	0.0333808995927294	0.00263664107052257	-0.00864813531891064
99.1465895926807	0.00694485622969196	-0.0716760020771261	0.519598714667575	-0.00122991850015562	0.00884191473073701	-0.00192628462528997	0.00663900087304246	0.00074737484085307	0.000212887025992664	0.0657027154498828	0.0935693025401146	0.495838421216901	-0.0187516485306132	0.00718421908324327	0.00489237499346948	-0.776150196195922	0.971802710765023	-0.000520697411942597	0.00253439922486456	-0.00677018628382577	-0.0271688316946603	-1.00054975146793	0.000181628580670611	0.00314457170978586	-0.246305216768558	0.0315298148892334	0.00317185453792447	-0.00826324842661666
101.745753181334	0.00697622836192113	-0.0732568409888757	0.518934657429852	-0.00131303058047519	0.00827803229701769	-0.00126021340189742	0.00601467712752848	0.000607429050205312	0.000456294101305598	0.0648518387971836	0.0954160455282539	0.49576354055961	-0.0185073467002608	0.00681444512368434	0.00503898461679863	-0.781504310280419	0.973966251581981	-0.000296190361368802	0.00208589001984012	-0.0069909277350179	-0.0264104970444641	-1.00198877915847	-3.58171370931248e-05	0.00306950204447732	-0.240792677745604	0.0299057495581835	0.00313561903977903	-0.00811468845753091
104.603686054041	0.00653653853821397	-0.0750284699144089	0.518162565984792	-0.000824883205014757	0.00854917076908375	-0.00157638386924416	0.00502037527770474	-0.000170519693254721	0.000166182225927723	0.0642849432844291	0.0973643328566839	0.495576536550148	-0.0177558847103856	0.00689123582947223	0.00495714013935194	-0.787179457476275	0.974435146346644	0.000747678278127432	0.00259928109256112	-0.00741855359498878	-0.0270472366376983	-1.00078071039825	0.000759389591636475	0.00289465661772157	-0.234536513752489	0.0279622030001355	0.00334449344611	-0.00690852186722338
106.792888556467	0.00651275189319525	-0.0764949944248882	0.517955146092689	-0.000791589100799335	0.00809506688452525	-0.00160545807469966	0.00576681552448037	0.000324342978646321	0.000326272491235875	0.0645548513153727	0.0985427136046613	0.495702472466202	-0.0176720984967616	0.00687872984883197	0.00483496090484678	-0.791228023596063	0.976207716965694	0.000108513236539136	0.00200928199962948	-0.0071728563296328	-0.0251128607127399	-1.00054878967146	0.000689350674880309	0.00290652648471418	-0.229920565699276	0.0266025488985667	0.00291644854411665	-0.00691360086380611
109.545534582821	0.00576756580457901	-0.0775343780765043	0.517617040923864	-0.000977301017356553	0.00788301742251442	-0.00170670713961032	0.00737103185271163	0.000741685449031584	0.000291386355871036	0.0642310088563154	0.100680777958867	0.495838207330861	-0.0172439829380041	0.00693279227940785	0.00467977066852799	-0.796505386315779	0.977802675083541	-0.000285751494962828	0.00173585148854536	-0.00699004976388707	-0.0253968437818726	-1.00153268045638	0.000423388687737046	0.00326519910290775	-0.224215217999272	0.0247933557101381	0.00280642636569663	-0.00657699019188508
112.465050279937	0.00530280365555862	-0.0791767054767447	0.517886665574396	-0.00112057764545124	0.00769982882788624	-0.00198100898494262	0.00721865823988763	0.000811404075583537	0.000387839911366968	0.0642529372837769	0.102594350309772	0.496543934925993	-0.0168715859372021	0.00667976714431585	0.00457899823555595	-0.801636044232953	0.98082651485118	7.7348334422981e-05	0.00156138738620204	-0.00690552694063503	-0.0237844755350674	-1.00054404751948	0.000308950202224124	0.00269512628323127	-0.218152719878209	0.0231496017464751	0.00277813620023228	-0.00656725428174963
114.707557687441	0.00473556738240059	-0.0802968667711889	0.517919035538714	-0.000919941309178645	0.00737785401822186	-0.00174169839587821	0.00706247112678997	0.00101616556656109	0.000258470958914005	0.0641756056572513	0.104185556837561	0.496928168636377	-0.0169273542885701	0.00645363374675104	0.0046320514478185	-0.80583854904972	0.98129918836369	0.000241507973316163	0.00151425857420959	-0.00690886479005969	-0.023362989140631	-1.00149771649896	0.000206494441933616	0.00273621006326515	-0.213847369460446	0.0216641290749693	0.00281744584014137	-0.00650866978155838
117.361175163466	0.00443210728620212	-0.0814668990392537	0.51771003827862	-0.000962568772059326	0.00684588403158318	-0.0013246806339261	0.00752984202935008	0.00099740394152204	0.00099274471205905	0.0629973639795187	0.106076877100384	0.497263636054221	-0.0169218885716716	0.00593837241098047	0.00478865523665876	-0.810471046959112	0.981935320592651	0.000481095196068444	0.00111777718819813	-0.00629152286262571	-0.0230635908163409	-1.00089319221302	0.000804463110513109	0.00103519592620474	-0.208608962998007	0.0201563956393414	0.00270642746544855	-0.00687896282145563
120.071666450293	0.00397301442621882	-0.0832001687751481	0.517780713618952	-0.00136447087414288	0.00688441401313602	-0.00220883130926775	0.0076359884844127	0.000884876705266469	-0.000511196310933045	0.062970781774348	0.107512493026014	0.497721709337683	-0.0165800071422224	0.00596601422942504	0.00462516304359328	-0.815229878771565	0.985057280711682	0.00033779081904614	0.00129190823074722	-0.00672006287111007	-0.0223945452602615	-1.00104295183381	7.1599012526159e-05	0.00188226572202188	-0.203558926629518	0.0185320568242063	0.00284038810282489	-0.00650724319983624
122.764131286966	0.00394098639418967	-0.0846199989018853	0.517847920591294	-0.000853574164000524	0.00719408804060134	-0.00159670283280363	0.00768756846666907	0.000818922731494941	-0.000408053907153431	0.0632130589668751	0.109218901343827	0.498131547420477	-0.0159899550446167	0.0063491450331952	0.00507624706312364	-0.819653584528692	0.986675839837733	0.000483557412825148	0.00141897156903662	-0.00641171184757121	-0.0222362721704875	-1.00284606338788	-0.000258326302430348	0.00145146521480356	-0.198446963850992	0.0169702124943306	0.00291895252454499	-0.00627811711567146
125.276309600538	0.0041540610756227	-0.0863141206656417	0.517945321654234	-0.000336452514596343	0.00676830131839378	-0.00106369855730836	0.00739085558172611	0.00109328948911489	-0.000703962868822896	0.0644871878263337	0.110422251398024	0.498399778631249	-0.0158281573946419	0.00605584990429533	0.00465192388753515	-0.823359364293294	0.985697180508118	-0.000256347334329937	0.00169204490279033	-0.00783148929298726	-0.0207645735309503	-1.00072251428296	0.00127203313173263	0.00029304967753034	-0.193579516495577	0.0153806745927139	0.00287722701449818	-0.00549394335534105
128.235585728349	0.0043182071302638	-0.0878299889814036	0.517726472917181	-0.000172072768158302	0.00656780861121333	-0.000889480139753118	0.00823855019989612	0.000366936439850665	-0.000142384622058087	0.0642325645083935	0.11208741008995	0.498603997256046	-0.0157944442481721	0.00611893122650687	0.00467604481749374	-0.828289758823594	0.989143051468061	0.000165932809720885	0.00117786714474661	-0.00685616709322741	-0.0201661279263222	-1.00281107423155	0.000592120133218788	0.00143539168561896	-0.188458923716689	0.0136588776717708	0.00237492102621838	-0.00553306395333361
130.613168538404	0.00389577480497842	-0.0890746284264606	0.517452854638956	-0.000420101867051226	0.0066664104844609	-0.00133630860693594	0.00825382917269833	0.000316263565396716	-5.62472177773333e-05	0.0638089294242814	0.113432623137226	0.498684019916213	-0.0152999733411862	0.00653734027686833	0.00511609672516689	-0.831752680632501	0.9882573029696	-0.000153077388763234	0.00144832594659756	-0.00743026877703001	-0.0199403888844423	-1.0008295894271	0.000597084039249331	0.00105646342478147	-0.184005294000047	0.0120917130750571	0.00262023693374694	-0.00510284271461242
133.260710567955	0.00395225612515316	-0.0909478585057185	0.51741828161705	0.000138603637143346	0.00658904829311945	-0.000516402157910501	0.00766677331592644	-0.00049178384891431	-0.00048872051762293	0.0647413398694282	0.11450468098302	0.498841595789385	-0.0148266487922716	0.00624784982877222	0.00480755432147418	-0.836067115706304	0.990942629204707	0.000282438283921319	0.00115075145201889	-0.00724066342156674	-0.0203744381214671	-1.00076382839486	-1.73835959130396e-05	0.00168204798023771	-0.179530355761857	0.0105843199590336	0.00276557029070206	-0.0050875634155149
136.044677211182	0.00341888890177442	-0.0924260387511653	0.517264861939559	-0.00100561619699276	0.00606125163862717	-0.000871357490431426	0.00788110606752676	-8.75290203945234e-05	-3.73009572755148e-05	0.0654368918607195	0.115961337922038	0.498914623370481	-0.0147004571273364	0.00575334847521495	0.00509548301673227	-0.839959819094791	0.991619194704704	0.000644276010260275	0.000709947196491084	-0.0069182882987831	-0.0194921825381232	-1.00138924660604	-0.000227495316162388	0.000911408227657588	-0.174636482888528	0.00897862359244494	0.00255135071031363	-0.00505857215530594
138.321344357789	0.0031700995261449	-0.0936170388515753	0.517165350190533	-0.000808290218072599	0.00604864166653256	-0.000928672408071543	0.00853040021969102	-9.5556997666251e-06	-0.000151441646133508	0.0652898168128555	0.117052967882236	0.499081766758998	-0.0144430685122513	0.00575350123145865	0.00503099913392712	-0.843654041850363	0.992837823183667	0.000148863977533523	0.000793196518190099	-0.00691931223031104	-0.0195339667978548	-1.00015721937964	-2.87653104973055e-05	0.00123215011759787	-0.171163515653253	0.0076230213924114	0.00225862304579746	-0.00514060964181407
140.990832677244	0.00310956915395592	-0.0948603710518481	0.517209506641737	-0.000244456838901499	0.00632395780980295	-0.00113623281102242	0.00828220801810022	-0.000327665878477748	-0.000498970985966631	0.0655484257442178	0.118551616841884	0.499353893425672	-0.0142247289611503	0.00584545392996078	0.0057612752783457	-0.846987502478632	0.994860013867221	0.000272302528055318	0.00102103900196775	-0.00706965772134318	-0.0179809734218262	-1.00099468943068	-0.000270453969235528	0.000653730084748159	-0.16648259876011	0.00621620159742394	0.00206985004550215	-0.00492853165297198
143.950849232989	0.00289847704760546	-0.0961316597404297	0.517062854104408	-0.000529684128574525	0.00620716457454798	-0.0011826907126767	0.00933562822269616	-0.000121792629688899	-0.000709099004922514	0.0656495733463062	0.120100890657478	0.499478031841485	-0.0139953165219802	0.00578756527788762	0.00537229822093884	-0.851213248240052	0.995258649559923	0.000424027100641785	0.00103744033740259	-0.00776227904231248	-0.0177956765022538	-1.00011520916556	-1.96293119785104e-05	-0.000320005191537365	-0.161872473732199	0.00454822865218911	0.00203152363796727	-0.00472671160945948
146.147432288728	0.00269680591262432	-0.0973062771936503	0.516999259666617	-0.000604159745414978	0.00602590551418145	-0.00111237970715349	0.00964634242211851	-0.000385297961478972	-0.000387871239376893	0.0652956459113576	0.121052775553773	0.499666218170779	-0.0138301373116277	0.00585326804723835	0.00608492931161928	-0.853988444490485	0.997931161478594	0.000460012995347984	0.00120454288041688	-0.00725419248969655	-0.0173153373029758	-1.00094208637756	0.000212918960269618	-0.000376207271032462	-0.158249721675278	0.00347300751705348	0.002413355293727	-0.00437311308204369
148.882420516511	0.00262318413580188	-0.0988560017752026	0.517273880241271	-0.000821212908341822	0.0056992407830008	-0.00064056014016318	0.00927449273884385	-0.000113971225049226	-0.000167460051571366	0.0652829965485847	0.122244385877879	0.500172506808231	-0.0135015253691575	0.00599530407102131	0.00627347429655422	-0.857744138815368	0.999245670486887	0.000314606848627621	0.00113819053893366	-0.00721155182959323	-0.0170327626311908	-1.0010225971062	0.000232962181760425	-0.000520482519229349	-0.154169706678836	0.00196324610950786	0.00288295019213934	-0.0041933229067432
151.519494312427	0.00260360926555066	-0.100081989231665	0.517140051638413	-0.000716287802366723	0.00568406473590639	-0.000491294492891971	0.00939100147085964	-0.000400622348754529	-0.00037262717938979	0.0652317817266271	0.12352716407788	0.500267601057177	-0.0132253400787787	0.00604955813793822	0.00644646707734449	-0.861405797470555	1.00062955637932	0.000436987261339088	0.00110139053687029	-0.00680940826604455	-0.0167590119713483	-1.00098790658195	-0.000336244612821115	-0.00128358380524213	-0.150462879847147	0.000619708650381492	0.00279862423080365	-0.00394621386199693
154.214124067648	0.00226004950191345	-0.101189089942295	0.517259199957539	-0.00105127952917395	0.00530652473671863	-0.000956747312565012	0.00932169613904943	-0.000557268336828525	-0.000389652336152513	0.0654187871925426	0.124965583338671	0.500569913023442	-0.0134521286178171	0.00574257875869676	0.00648961896638749	-0.864801018680637	1.00259945814646	-3.98164685864635e-05	0.000649103153312853	-0.00746427576704772	-0.0162255993283827	-1.002197899404	-5.00544484281395e-05	-0.0010266534431015	-0.146489985020797	-0.000819632381046541	0.00226139903144076	-0.00436446051484799
156.735817281877	0.00237599377749648	-0.102277327237751	0.517066951855093	-0.000605203846133908	0.00543850784964462	-0.000385904874361312	0.0101378843981283	2.64430579410657e-05	0.000202320690479717	0.0648136248236871	0.126141369184129	0.500653900758342	-0.0130235039721054	0.00556962829559441	0.00636774011797443	-0.868269023961062	1.00354533608879	-0.000393310772919786	0.00078457637225961	-0.0075796116397661	-0.0161440127422081	-1.00007843081492	-7.84882704576153e-05	-0.00112688054170137	-0.143201587641669	-0.00219416393423006	0.00210421685712074	-0.00418679074847917
159.679597416903	0.00256436525589751	-0.103636950895401	0.516870913732369	-0.000372936274187958	0.00539416893953567	-0.000394045058494868	0.0101951122423788	-0.000128611092889187	3.39720968700374e-05	0.0654182963367241	0.127502062868142	0.500588018902396	-0.0125729486194568	0.00540584501340874	0.00639025974097964	-0.871946900852643	1.00555720574394	-0.000232632503389586	0.00084494964323248	-0.00758050418541273	-0.0156600993043376	-1.00178083539686	0.000218801022445371	-0.00114626022167263	-0.139254391120584	-0.0037254496349421	0.00222974204284862	-0.00429948214898601
162.09497127822	0.00227591160770226	-0.104335951287663	0.516370082478379	-0.000391697706346266	0.00520038719768156	-0.000104850800660356	0.0104723966597904	-0.00012602190287806	3.96220068265388e-05	0.065458421421341	0.128977220033334	0.500247728743254	-0.0124595049558114	0.00530677914958775	0.006465530184215	-0.874729910055254	1.00652842904514	-0.000328132067802039	0.000767141343891417	-0.00765609436331347	-0.0154525951098079	-1.00015492428724	-2.29755858074469e-05	-0.000752238447789815	-0.135909666070953	-0.00508212677155045	0.00260411060675472	-0.00401416759249091
164.754525537499	0.00239644760652196	-0.105600247005941	0.516190103663807	-0.00057128795623381	0.00508640759059383	-2.14732038371259e-05	0.0100616720110139	-8.50655374392792e-05	-8.52559313011841e-05	0.0652999128281667	0.130157072643722	0.500247907952952	-0.0123438599425835	0.00519968523373448	0.00641053253187449	-0.878075581558846	1.00695116832774	-0.000363401468037778	0.000319056699546446	-0.00774397736659949	-0.0153804216157075	-1.00189464895339	-0.000146192635306951	-0.00122456137389167	-0.132642570319213	-0.00651391977875123	0.00241656177717315	-0.0041018015408939
167.528985254407	0.00225188838670448	-0.106901951527708	0.51571460533564	-2.02529291107808e-06	0.00536364538963119	-0.000313994416439582	0.00910846382986964	-0.000604559903884385	-0.000346025486793676	0.0647220717788867	0.131395994635767	0.500008719889523	-0.0118794106961812	0.00528822520378534	0.00641381160169155	-0.88126896785758	1.00864467605964	0.000424486241171495	0.000496784687891747	-0.00791126104986312	-0.0149225769038114	-0.999915667735921	0.000585135324938831	-0.00119614155996876	-0.129106723793934	-0.00792892741887271	0.00244803936243481	-0.00352364674768291
169.84123986753	0.00240844265970486	-0.108090168824694	0.515637954146452	-9.50899645058233e-05	0.00494465886072333	-0.000419338159282683	0.00997891103977287	-1.75273338612383e-05	-3.29802107563473e-05	0.0651027096000757	0.132112906268561	0.499996633495878	-0.0119116791158286	0.00527792997439829	0.00640765099866342	-0.883876322444459	1.0095852276417	0.000183300150835039	0.000400009969416716	-0.00771731284216435	-0.0142182595514705	-1.00012775858653	0.000375198833899628	-0.00142373061465441	-0.126282070178878	-0.00911582532510505	0.00225140513467587	-0.00355809031158033
172.493771458447	0.00190775801929967	-0.108743897703221	0.515492720467226	-0.000480472252267143	0.00478479683716617	-0.000505792594558866	0.0109415949930026	0.000169562809399906	-0.000146758778738813	0.0647629958399448	0.133587429849516	0.500002269006882	-0.0117132328983248	0.00525833831180504	0.00641332414480517	-0.886855898190551	1.01081732601778	4.98359513655301e-05	0.000346401078283084	-0.00763487713701531	-0.0141762075907426	-1.00084202531037	0.00033760886571225	-0.00115995741216507	-0.123110821032028	-0.0105167038907162	0.00215095692225958	-0.00337807564316485
175.41967287805	0.0016961203750146	-0.109837286757255	0.515751133845852	-0.000484395730995514	0.00471948453941233	-0.000584496355016041	0.0109765016000527	0.000338251709183988	1.41600672614982e-05	0.0646213486308263	0.134932423873145	0.500377755935379	-0.0115155875569094	0.00507501793157761	0.00614474698333311	-0.889851335632577	1.01349947920691	0.000171204781842827	0.000231211733128309	-0.00778515386840957	-0.0133766559057874	-1.0002459312605	0.00024623356069338	-0.00147151292443017	-0.119547855779012	-0.0118429437988467	0.00212469462043015	-0.0034782548217947
177.598277407979	0.00147481932306893	-0.110624649279769	0.515787168049389	-0.000381162151603797	0.00457153093354669	-0.000437058277592634	0.0109037918969631	0.000444450342070292	-3.29800592180143e-05	0.0645071366760695	0.135948899282291	0.500500454116208	-0.011596369678813	0.00496322268493108	0.00636974307266511	-0.892314476728433	1.01345512060921	0.000205533772695453	0.000367223006565176	-0.00772450216595614	-0.0129474267810066	-1.00130954111826	0.000235451268066891	-0.00152222866518401	-0.11723763408097	-0.0130407791189724	0.00230073575323257	-0.00334852976359289
180.351299321482	0.00126089997078217	-0.11158580765701	0.515896921609258	-0.000496320533013359	0.0044129758534958	-0.000477692053411376	0.0110546546665798	0.000603428805269861	0.000284415445445479	0.064099301172629	0.137194599923643	0.500731070295316	-0.0115650435900832	0.00471032013221708	0.00653568260438471	-0.89516927663658	1.01471042835437	0.000324752082900772	0.000130394315526155	-0.00733223046155647	-0.0129246699553755	-1.00064862319425	0.000484054961154637	-0.00263964108970835	-0.114137498642887	-0.0142764469801007	0.00229893270153073	-0.0035673240285802
182.976718516666	0.00101712817353243	-0.112673346995814	0.515939483476605	-0.000695556643100059	0.00432683547588635	-0.000965608514789342	0.0113568043358856	0.000399531685811918	-0.000562674305184935	0.0636337562799337	0.138182244702504	0.500890621162875	-0.0114650127349435	0.00463390785759342	0.00648591495736012	-0.897815792629927	1.01642931075612	0.000267833257543482	0.000260762088669508	-0.00750386167149569	-0.0125053685260825	-1.00087013664061	0.000144339822941576	-0.00206117673292708	-0.111295256973007	-0.0156121707147418	0.00236018868144463	-0.00330233807665089
185.670667037439	0.00115834817201961	-0.113634061937548	0.516156393228428	-0.000317340048269836	0.00460252560080923	-0.000480124723828808	0.0113851352626433	0.000374913976879007	-0.000415846105636677	0.0639299770526053	0.139362967928009	0.501107926523856	-0.0110773359522875	0.00496065675947963	0.0067379487696971	-0.900453683463158	1.01748384258501	0.000348813370930588	0.000366397604247238	-0.00739647514492133	-0.0125993757976538	-1.00278749875377	-0.000298949878658646	-0.00266412639132451	-0.108431287718101	-0.0168730035772311	0.00230514674429804	-0.00330895797011887
188.196381606274	0.00137161419327899	-0.114807834627773	0.51632469571403	6.58553579542182e-05	0.00432861049348642	-0.000155705080594249	0.0111572846798208	0.000590160541570733	-0.000532052644737968	0.0648204840348183	0.140181031920967	0.501187463204509	-0.0109799633004511	0.00476341377926904	0.00646430628450445	-0.902539268446081	1.01795225330914	-0.00019467457949639	0.000498421222884675	-0.00823018843005273	-0.0115421279713113	-1.00030700842294	0.000667728442586378	-0.00326220985933458	-0.105596348779038	-0.0180959345550833	0.00216789636809155	-0.00288185862478709
191.121726148724	0.00144519758077148	-0.115832621578895	0.516236853494178	8.58686609230085e-05	0.00424947117453745	-0.000138871019402221	0.0115915880533227	0.000108306412877366	-9.87210733797271e-05	0.0645493837708709	0.141323470996994	0.501160106706286	-0.0110213126028084	0.0048778174744081	0.00650304846758047	-0.90538252978363	1.0196805326752	0.000130573126897141	7.07628337903584e-05	-0.00759313501478365	-0.0110086964601783	-1.00216510493172	0.00018269450627442	-0.0026988580835599	-0.102777465822983	-0.0195321991950264	0.00183771605479893	-0.00314509444369828
193.545114311647	0.00131746001925984	-0.116573039340043	0.51601533709734	-7.43591468480983e-05	0.00435768177702801	-0.000500881531663505	0.0116115744131872	8.38484416162915e-05	-5.30503522832761e-05	0.0642460078704951	0.14238520115136	0.500985398611248	-0.0107462076210725	0.00513513703795523	0.00658424950973675	-0.90737370945089	1.01846036690809	-0.000285948320483224	0.000452053448151488	-0.00831181187076485	-0.0109082608585813	-1.00091964384401	0.000377841333003207	-0.00338624266276476	-0.100167393843424	-0.0208280292448182	0.00227365876956758	-0.00265079649323757
196.223341058033	0.00141404852181838	-0.117908761246671	0.516080035756156	0.000247933175099262	0.00439154797376711	8.12654811076477e-05	0.0113026811164644	-0.000557787473378134	-0.000362153870310668	0.0648598955472645	0.143080702169251	0.500957742416765	-0.0104328403289045	0.00493507657631004	0.00646416924822617	-0.909926549846501	1.02180158082814	6.23133743692547e-06	5.86754880753749e-05	-0.00791721717462301	-0.0110351396419558	-1.0005343748582	-9.97101562573038e-05	-0.00258223071544935	-0.097673511534574	-0.0219928525873211	0.00227793785861776	-0.00287394990719595
199.042577487343	0.0011722290260871	-0.118745738181523	0.516087088728596	-0.000274283354295412	0.00405548011968907	-0.000101198446500695	0.0118813028528636	-4.24702320565016e-05	0.000176338670348304	0.0653915649715664	0.144212462585561	0.500870711739345	-0.0104582850975128	0.0045767091412264	0.0065380358353408	-0.912383884750299	1.02220532477621	4.01777730222788e-05	-0.000275574679354113	-0.00781825363596499	-0.01136126038603	-1.0018491161312	-0.000628574045304996	-0.00322962154455245	-0.0949937805869767	-0.0233256895230074	0.00203727676304772	-0.00279222388221018
201.333834754845	0.000906931247589645	-0.11975380060802	0.516060999456372	-0.000428172420476172	0.00398615968746308	-0.000170823614463765	0.0118178651263999	-0.000164523327349514	2.60283068259508e-05	0.0652405887128248	0.144844748950254	0.500833879232588	-0.0103986000201857	0.00455384063824407	0.00664154419580705	-0.914286504372978	1.02361640691313	0.000177014819518252	4.98493147150581e-05	-0.00772802255813201	-0.0105273333467917	-1.00024054730458	-0.000230805473832852	-0.00279524307034573	-0.092931903826892	-0.0244105243934481	0.00192935293575317	-0.0028074390801187
204.040591892278	0.00110680889825878	-0.120506748402248	0.516226984875001	0.00021690661636433	0.00419064059659654	-0.000396714362978201	0.0113828874009523	-0.00046917483097582	-0.00024069888826767	0.0654735600893282	0.146020435963732	0.500904854533662	-0.0102826300466624	0.00460691328137968	0.00694512851031693	-0.916467532832734	1.02497149809576	0.000355148219271635	0.00023796582515508	-0.00770177477167642	-0.0103094577422363	-1.00044102442822	-0.000471191672211298	-0.00345300834786256	-0.0904398414860263	-0.0255730091308149	0.00182373893229704	-0.00262382832135154
206.874362390641	0.000989057253572544	-0.121292838554593	0.516291865533193	-0.000118705163307571	0.00410809948490159	-0.000409738070128044	0.0124178464116106	-0.00028928329020572	-0.000407217168470976	0.0655229889624394	0.14703886406862	0.500888248985044	-0.0101644668414336	0.00459983274114023	0.00654802726245554	-0.918670291531993	1.02540432312167	0.00023648295268392	0.000203456573822403	-0.00819671379589762	-0.00972019214997778	-0.999932526630432	-0.000315600590390239	-0.00400889794297283	-0.0879623804237037	-0.0268789586202386	0.00182572757166225	-0.00258940093706474
209.084378105941	0.000868478859495494	-0.122173638922981	0.516420418663262	-0.000375887978995482	0.00412639398168113	-0.000444155302721724	0.0122698597868319	-0.000255806984154798	-0.000291767723836438	0.0652938360125953	0.14767114222347	0.500981034241412	-0.0099591059153577	0.00471938556460497	0.00703558988274059	-0.920188866299354	1.02740656721584	0.000289577734240605	0.000318707385199963	-0.00777462993500097	-0.0094377921941544	-1.00063745831243	-8.00654154229498e-05	-0.00413828024778908	-0.0858816406460405	-0.0277650651441859	0.00211989209488526	-0.00235733918564022
211.824001073939	0.000937040539488859	-0.123238149734672	0.516796738786979	-0.00028698424179307	0.00379485168562135	-9.55071391256068e-06	0.0120944536648401	2.41337592551973e-05	-0.000313025416280752	0.0653914128046195	0.148476718003736	0.50124045434685	-0.00989381981355649	0.00472478869721694	0.00710641560698816	-0.922338638190428	1.02816591395564	0.000123331061914133	0.000230322276182084	-0.00765845748370615	-0.00921390067451305	-1.00122084115208	-4.35417949275314e-05	-0.00403542782160111	-0.0836566182011988	-0.0290524854543606	0.00239652548659588	-0.00233499724811658
214.484074766018	0.00090011351390901	-0.123991934289038	0.516753201556307	-0.00036004539073755	0.00393156079158935	-6.4464522946456e-05	0.0124651275696231	-0.000308570829166806	-0.00022037578993829	0.0651065820125575	0.149410540127701	0.501133163931049	-0.00965656877030734	0.0048439869311998	0.00723160149066675	-0.924446130351657	1.02943817447966	0.000266998787689392	0.000284605106900014	-0.00732053580767637	-0.00916592202188441	-1.00083387340215	-0.000469714951348625	-0.0047468306892251	-0.0816193900408159	-0.0301292583343467	0.00232005795259749	-0.00213052399621711
217.122901018561	0.000743642081985861	-0.124737751594264	0.516946495857854	-0.000639978430460572	0.00366003444240859	-0.000424480097764007	0.012340976569815	-0.000477706661192186	-0.000271001301109319	0.065203010886499	0.150376991819843	0.501192566344206	-0.00986006500937945	0.00460123955993009	0.00718112974414108	-0.926264986684534	1.0310269862425	-6.85593709009252e-05	-1.69316987684134e-05	-0.00782570541427769	-0.0087125646312737	-1.0017763216373	-7.56697555582898e-05	-0.00435791340485948	-0.0794388097562798	-0.0313011055986045	0.0019078695070611	-0.00252618874739992
219.730672946036	0.000940443153388855	-0.125485384567058	0.51678552147058	-0.000272680921447123	0.00373445913595661	0.000275316689248359	0.0129680386015659	-5.97589390867176e-05	0.000274429711394527	0.0642560399366622	0.15122112628085	0.501037881039001	-0.00958277351483489	0.00444417889900674	0.00714182499103652	-0.928275494298723	1.03059673327778	-0.00030355727858784	2.28939750120109e-05	-0.00755632388459053	-0.00879368433962085	-0.999946692316659	-5.41412913404607e-06	-0.0050473258499028	-0.0775685011430703	-0.0324987989528751	0.00174160191126485	-0.00244550537871686
222.572499140488	0.00102170848303402	-0.126430396170609	0.516915638288075	-0.000141622185375941	0.00378291221246758	-3.99719537635039e-05	0.0130081483622855	-0.000206897940778928	5.62563850235133e-05	0.0652167498322125	0.152075465621038	0.500886181045431	-0.00926250987037348	0.00442061322882146	0.00708328957346206	-0.930249727296806	1.03339103160417	-0.000215675851597256	6.09766535980365e-05	-0.00778455639835727	-0.00858245599468509	-1.00141594399821	0.000129269293140279	-0.00464757754112873	-0.0754744891973474	-0.0336420003923358	0.00183385120376543	-0.00254984785708163
225.080140996986	0.000913180098741075	-0.126914658360297	0.516611695941726	-0.000132989586671667	0.00364111940969104	0.000225211536245727	0.0131486494296584	-0.000165860782576324	9.39138604055107e-06	0.065243724368483	0.153146220381189	0.500437310560295	-0.00925408922891083	0.00432161265410306	0.0071257514049629	-0.931960672496849	1.03499822936323	-0.000386475338289572	0.000146835102623927	-0.0081381786026084	-0.00853675244051867	-1.00048442388824	-0.000151917346775247	-0.00417743133328059	-0.0736687662759954	-0.0347287752924258	0.0021947935328446	-0.00221382218218147
227.700071355734	0.00106267575122797	-0.12780007219113	0.516663691280354	-0.000278356077135181	0.00361543848805876	0.000222744513728278	0.012879265265299	-0.000111006660993034	-9.62904076516652e-05	0.06517394007126	0.153905501326615	0.500328526774895	-0.00919250341691407	0.00427162624228154	0.00703757800621513	-0.933777143474544	1.03454380879336	-0.000429558888161451	-0.000338405861467351	-0.00803497554534166	-0.0086643644120558	-1.00169672140491	-0.00021201262547085	-0.00495028126304791	-0.0718994133450464	-0.0359013544203118	0.00195124923482359	-0.00247110436681976
230.520143156755	0.00092020875689026	-0.128616276539841	0.516495834358944	-0.000124657203784922	0.00366840887989189	-9.62583192357128e-05	0.0127012505527294	-0.000202723921960833	-0.000172711085114209	0.0647578914728778	0.154785983799186	0.50002481313101	-0.00899389100933893	0.00429458891047319	0.00703273234607854	-0.935444627570454	1.03644569798541	8.03139854143882e-05	-0.00036379075889791	-0.00808341705112976	-0.00769368356899167	-1.0008100933444	0.000598409118049208	-0.00474976854649116	-0.0699038690068926	-0.0370409968848061	0.00186448448572764	-0.00215277684214296
232.820759539331	0.00115595050103597	-0.129607321406339	0.516492892666295	5.20601128676578e-05	0.00348351198626513	-0.000133849687068029	0.0127927905199917	-1.63188202663254e-05	-3.62577260364262e-05	0.0649909687599397	0.155157907756553	0.499823141875079	-0.008936845118068	0.00432744539430658	0.00714043993332604	-0.936987578822977	1.03723349765939	0.000178619738309016	-0.00017590067609281	-0.0079122725800219	-0.00785887306587241	-0.999979075926583	0.000267584579812386	-0.00513660984968072	-0.0684311882466155	-0.0379718916899403	0.00180059802218046	-0.00216135707949866
235.539740266878	0.00073599762010118	-0.130094550649401	0.516528410769492	-0.00047009771758689	0.00337774352461236	-0.000189629103853224	0.0130092297570472	3.99737843190084e-05	-0.000170544199582362	0.0646629261840762	0.156213568439862	0.499676647903826	-0.0088221547934515	0.00429094910278055	0.00713228102460481	-0.938477732408587	1.03808024967397	0.000287407564801566	-0.000115485320692079	-0.00784922775117743	-0.00712949783659317	-1.00026823325455	0.000280853152562981	-0.00487448529824432	-0.0665927296528164	-0.0391558163391712	0.00175327643982073	-0.00199996670700349
238.321766450251	0.000647426701278616	-0.130723977273845	0.516874367431074	-0.000253315330007623	0.00336854321519695	-0.000225867878008583	0.0135147131012232	0.000225034891657436	-3.44354292493165e-05	0.0644997163582004	0.157105554668443	0.499797375761818	-0.00869924288099061	0.00416668889685075	0.00678348235559533	-0.940087749934192	1.04029771270083	0.000141721210900315	-0.000219566088592214	-0.008056590702408	-0.00733125168183777	-1.00015873419168	0.000276456046461729	-0.00503278740223467	-0.0647414436449837	-0.0401770358833382	0.00173129469153475	-0.00212726967528313
240.530439810786	0.000515168333214077	-0.131271184349492	0.517014334204969	-0.0001675101262315	0.00325970560094812	-0.00010814283454119	0.0134106480332888	0.00032504658771727	-5.86451429681773e-05	0.0643610222166255	0.157810229491128	0.499756949882979	-0.0087987639578891	0.00408267755184863	0.00702708917099699	-0.941476378378447	1.04010653091788	8.32429458471077e-05	-2.81735840450555e-05	-0.00796691254129818	-0.00689230825391227	-1.00117601835631	0.000266183368400936	-0.00506082739208831	-0.0635412905713334	-0.0411793189366529	0.00197126220775875	-0.00196364001554909
243.280407311296	0.000302559732016393	-0.131989189472709	0.517360884629013	-0.000401451591084998	0.00329329508476207	-0.000346181524554836	0.0133842415081476	0.000608623491391342	2.86508813434613e-07	0.0643011159398406	0.15861374015218	0.499837885546245	-0.00870154994025968	0.00397849066787568	0.0071681935020618	-0.943059120443648	1.04138214597838	0.000141181625860562	-0.000208867644225032	-0.00765874080024437	-0.0071331897172062	-1.00059097315281	0.000331110674087414	-0.00593456910900255	-0.0618792503390128	-0.0421607175683896	0.00198171196819493	-0.00211898617970599
245.937458875532	0.00016864331203703	-0.13265931703526	0.51747413686135	-0.000423516930116572	0.00312610281119649	-0.000555911107381004	0.0138532660436048	0.000339945100618883	-0.000393677414138786	0.0636934657183534	0.159340158984633	0.499763805644305	-0.00871646663806472	0.00384923572053346	0.00716920241123937	-0.944468769244801	1.04239211778187	0.000156828955300069	-0.000131775837289583	-0.00769603733204145	-0.00685348011630974	-1.00081626969677	0.00018816726567456	-0.00548881226838396	-0.0603014820556747	-0.0432935084105717	0.00197765201152751	-0.00192474332633806
248.580757371841	0.000338557217239763	-0.1333108674246	0.517799156899912	-0.000132698322052408	0.00334303469285719	-0.000183523868462228	0.0137829047822826	0.000245235141578097	-0.000331615914592159	0.0638869883264978	0.160136550406624	0.499776716478819	-0.00843895791807408	0.00411492535655052	0.00732555718036587	-0.945904383668928	1.04325284074805	0.000205909842114452	-3.53148639467217e-05	-0.00767000460653747	-0.00708929393031054	-1.00266423431914	-0.000273625317996653	-0.00611731968434714	-0.0588362661259593	-0.0442756049815786	0.00186950641539279	-0.00203435859662183
250.967889503838	0.000519626385267877	-0.134095536279582	0.518086738142615	0.00015272169111522	0.00312032829808445	9.25478175530359e-05	0.0136181296727674	0.000448006962945553	-0.000438661171876299	0.064643118040296	0.160638531805664	0.499698205416006	-0.00839638712221907	0.0039456486746906	-0.00227829166203591	-0.933710214021155	1.07848761716761	-0.0171455055242229	0.00494944497143489	0.00155250622505031	0.0186482592011043	-1.00427531997993	-0.00694822781073091	0.0187132955564139	-0.0485397329449118	-0.0454139689299397	0.0116458044029229	0.000468209681373757
253.828494833888	0.000529849916641219	-0.134799414906307	0.518167670857796	6.12965050603556e-05	0.00318175149351488	-4.35251702417616e-05	0.0137182246016865	0.000229102207610925	-0.000172494057680329	0.0644174834994998	0.161408411389065	0.499480437026904	-0.00841867794915614	0.00409570270790799	-0.00420623943526233	-0.933702534288881	0.995308747538981	0.0314707246329649	-0.0514632225362943	0.025001042841735	0.158557364224832	-1.11875112017523	0.00796907041872772	0.0061416785657188	-0.0607556532219163	-0.053149082988366	-0.0263622733532586	-0.0298277043379644
256.198521022215	0.000575529117726876	-0.135211066652303	0.518090646575022	3.35910509005827e-05	0.00320252209797446	-0.000260189550851606	0.0138968341884726	8.21067043149664e-05	-2.34126740951042e-05	0.0640978774919267	0.162179698889539	0.499162263863534	-0.00828267258179595	0.00423328016779619	-0.0141998085632692	-0.960355426480243	1.10782837612959	0.0274381341598518	-0.0533228406025529	0.0354393913226077	0.144384171787734	-1.09750402676953	0.0093715791410543	-0.0104080556595752	-0.0801480559778367	-0.0411119648487475	-0.00967107452198855	-0.0193618275667452
258.923844684736	0.000674580358491661	-0.136234746948482	0.51830349261897	0.00038682040750881	0.00328191107181065	0.000196305060308558	0.0133805911329362	-0.000499146506231123	-0.000246753081178492	0.0645570680974271	0.162610107882274	0.498970305350847	-0.00806187158751098	0.00408996236973056	0.0101930763621675	-0.986355765645402	1.01506233629742	0.090756066764714	-0.0234862656521039	-0.000439065462611681	-0.00234612017279386	-1.18044389631821	0.0519139195271744	-0.0618189011281354	-0.0842967433839564	-0.0445356508208491	0.0123913992625167	-0.00483615561656103
261.72742196178	0.000505026449549216	-0.136861389165377	0.518368215532468	-0.000393369360408139	0.00287858917104628	7.97783912587211e-05	0.01347851454825	-0.000348328945607297	3.1685178638979e-05	0.0647828436866117	0.163364159670249	0.498641089481636	-0.00824823644894261	0.00379260775704451	-0.0209666399939453	-1.01966358020926	1.06279835057512	0.0267002874268021	-0.0324084129484934	-0.069127305242959	-0.045974443820716	-1.19104041730305	0.0599056312154466	0.0439101675657671	-0.103897181228011	-0.0546312949978224	0.0218805246449277	-0.0100972924157095
264.017569713777	0.000389926132598334	-0.137461851510341	0.518527812383057	-0.000272928304276133	0.00295053321679778	6.11935419226837e-05	0.0139960433633684	-0.00020863795855679	-2.53756209428222e-06	0.0646815801185521	0.163816036752002	0.498504226765322	-0.00812071301215234	0.0038206795914461	-0.0264256143129037	-1.01936607207127	1.11281563943605	0.00583362249122623	-0.0494867121530026	-0.0829850675152407	-0.0896064181262769	-1.20170276762978	0.0242235036142861	-0.00125164350728902	-0.0958364590612581	-0.0446966663168187	0.0278055798170575	-0.00907357445546089
266.781450730946	0.000541404451450203	-0.137975228064034	0.518892971976166	0.000308191760669615	0.00316551469858918	-0.0002241323266328	0.0136317476361719	-0.000449002756099558	-0.000207055166090786	0.0650465325825498	0.164660691041067	0.498420121729463	-0.00800895536426149	0.00387327475450747	-0.0328442542924812	-1.02240017462269	1.12268820944464	-0.0124339715273842	-0.0420955039719281	-0.0795269594030146	-0.072592612054551	-1.2012708752322	-0.00630288434405645	-0.0288918117067064	-0.0962778883407814	-0.0409002216266035	0.0342612685779401	0.00223131033807716
269.704093579318	0.00046044433047244	-0.138490536828208	0.519171010432196	-2.06148125555975e-05	0.00311303239388477	-0.000247785231955964	0.0145477194521902	-0.000288743999986737	-0.000252783044578067	0.0650238924816082	0.165396981306294	0.498268154468948	-0.00793175460227517	0.0039059984437389	-0.00493204793330874	-1.00792363060851	1.20560522635561	-0.0246678242734673	-0.0379319492184727	-0.022492698433933	0.0244341542744001	-1.24486445310327	-0.0242835292719602	0.0388398837220414	-0.0896414646983429	-0.042346470387994	0.0509972299469797	-0.00890311045518553
271.945069579289	0.000367107921481259	-0.139133068252843	0.519418563062291	-0.000285286493441721	0.00318169870576277	-0.000324083480191844	0.0142823689901633	-0.000174503274395471	-0.00021178122476855	0.0648172889830934	0.165828729209204	0.498204187648	-0.00774494942723011	0.00401845579740616	0.0292227496256123	-0.978378846444147	1.13662580387971	0.0200031721720088	-0.0679720565127326	-0.0179263440108196	0.0805310328232005	-1.28186290843582	0.00451858947678637	0.00786358636830978	-0.0663688537259867	-0.0455215163243362	0.0301883105885652	-0.025246181053377
274.698444052942	0.000467097070194422	-0.139906808957922	0.519929011650324	-8.81420868714254e-05	0.00285591965120468	0.000116616926931015	0.0141186278840408	0.00012375203198337	-0.000337491320645563	0.0650033415275747	0.166354083379394	0.498252251365468	-0.0077884686093825	0.00395831540772036	0.0461201779037253	-0.976440177477625	1.16967992379372	0.00377851323117295	-0.0532283245303422	0.0130638530708565	0.072220512920791	-1.29077623465367	0.043181934695337	0.0214861298339613	-0.0583527719032546	-0.0446495136466135	0.0467700786494766	-0.00658976551174146
277.338118240471	0.000424082414276016	-0.140377192051522	0.520005553201991	-0.000196302388170871	0.00306998454415434	3.05422440583807e-05	0.014493286793981	-0.000274637621132665	-0.000201045691350487	0.0645860012586968	0.167014449585926	0.497964556497596	-0.00755669930783889	0.00410674561426742	0.0541467040765973	-0.995079202037696	1.17410857762951	0.0341352585890308	-0.044750686389096	0.0170847682005459	-0.0449536006651919	-1.3224097137923	0.0156584998392895	0.00270164047127688	-0.0589351280114768	-0.0421631050345719	0.0545601467133959	-0.00807083397391944
280.059131136193	0.000311161190447686	-0.140899504801172	0.520338723540251	-0.000442144607004878	0.00283869056083026	-0.000288657376321304	0.0144299464536883	-0.000366709998644694	-0.000183465884672139	0.0647147949555649	0.167703370618823	0.497827109596228	-0.00774782172281544	0.00388587808812836	0.029196948005892	-0.994640426688687	1.18188471325968	0.0197440557271035	-0.0601185455918323	-0.00229247840432555	-0.0662518157504687	-1.3506770454611	0.00138115920793416	-0.00527419043957736	-0.0508465609943836	-0.0407192372372743	0.0405740172671413	-0.0227424798292686
282.672756564511	0.000554891555960775	-0.141388243002822	0.520233968717817	-0.000121286376294097	0.00286349619863974	0.000516635785247999	0.0149053064214214	-0.000102927181220335	0.000302381631185598	0.0634719574742227	0.168306605175604	0.497452504766448	-0.00756849553780303	0.00373409695567387	0.0241222052908986	-0.994881556004396	1.25698426564787	0.0269915727523477	-0.0522864337046865	-0.0436366081685471	-0.0472079807001156	-1.33759011938056	-0.0262961401129997	0.0379101960734804	-0.0496506186506306	-0.0394516434716628	0.0468637458559432	-0.0116393665753112
285.519654688173	0.000584762396521787	-0.142051298581665	0.520603408088716	-4.72864575100721e-05	0.00291807557566309	4.7578989852813e-05	0.0149245179578193	-0.000234970604459302	0.000116869795603419	0.0645908056789518	0.168891405466575	0.497172596194493	-0.00733224715362501	0.00373838660560655	0.00604631204859466	-0.976377204953889	1.23209261129358	-0.0136472325327637	-0.0507169220171795	-0.057483663508589	0.0565119544196394	-1.37381065678443	0.0138178149873972	0.026171975212061	-0.0403020755976056	-0.0405073893224683	0.0451173205291511	-0.015382704581416
288.123328363829	0.000480062835623341	-0.142455344106389	0.520601484063643	-0.000112716841669188	0.002932794359415	0.000112076816309184	0.0148796787726348	-1.01582493486812e-05	-0.000175970778795201	0.06493094295065	0.169630414352926	0.49665915125956	-0.00728002084740853	0.00374528961513005	0.00241442046969479	-0.98946663977893	1.25992867219337	-0.00886417156778477	-0.0512767372838469	-0.0602009809630285	0.0520459893445418	-1.37665959543777	0.0121925938335077	0.0221675145259093	-0.0488343282936005	-0.0373805170556631	0.0389998663574369	-0.0195650185456154
290.918098533219	0.00066799719840413	-0.143058827322849	0.520743821185491	-0.000142293720489949	0.00278905826482995	0.000217558642058846	0.0148149849863934	-0.000123908898756195	-0.000103149494491616	0.0645297266237164	0.17021826499222	0.496338891073204	-0.00732202964210626	0.00361557714335438	-0.00802826949882811	-0.99648115442831	1.27077877671116	-0.0223382796805024	-0.0558706704603074	-0.0463326547923106	0.0175552123092228	-1.36923237536661	0.0257644821871201	0.0162499539047505	-0.0485279250512503	-0.035726703452204	0.0350900669714424	-0.0216942922179974
293.710050457054	0.000480833524752182	-0.143565319458721	0.520836812979897	-0.000265794373152488	0.00266255906130101	-0.000139183792932763	0.0150827420316535	8.96406887651954e-05	1.33459990119845e-05	0.0643023149843087	0.170820866349653	0.495932018825276	-0.00727096502099282	0.00357863294322778	0.0163439988975774	-1.01787825287182	1.26966088289319	0.0202949846766555	-0.0393338839051173	-0.0123374951392202	-0.0495489634150921	-1.40912700211077	0.015626396954695	0.0488140982617622	-0.0573033429502416	-0.0400140590726177	0.0432811682152461	-0.0121626662176516
296.125101350318	0.000330262497442727	-0.144170146574072	0.520686224859273	-9.97734995040281e-05	0.00274648411075855	-0.000288206113912312	0.0148806807935442	-5.41036886943295e-05	4.6842367723064e-05	0.0641846533293094	0.171233180956031	0.495335622163374	-0.00706178893554683	0.00373918579434011	0.010969250480449	-1.0060210439098	1.30652513482482	0.0133048371732423	-0.0373257387993601	-0.00755447135305559	-0.0394961211109213	-1.40080516934186	0.00767762955162104	0.0322942356745345	-0.0459350873932583	-0.0343004693978282	0.0333284014299001	-0.0163637324733231
299.075449075561	0.000386801433189591	-0.144708157604877	0.521260667322151	-0.000361924074682428	0.00272559445252102	-0.000122990565458002	0.0149535183587806	0.000267070874214957	-0.000233337043142842	0.0641421033933381	0.171863238266197	0.49530977821818	-0.00697927821002899	0.00364801768695903	0.02219635005544	-1.00390774495505	1.30222818126639	0.0308226018010402	-0.0420541850324281	-0.000282852422365148	0.00453238140701562	-1.41609588308833	0.00109058333767323	0.0323967514931181	-0.0466495677635394	-0.0347256728687861	0.0276825474712594	-0.0198002967352431
301.708591303505	0.000203033165580936	-0.144941860800619	0.521593527643958	-0.000411711866747353	0.00266887155906926	-0.000110020176113828	0.0155347889451636	4.97174454829534e-05	1.2293149596768e-05	0.0638424042079447	0.172582129102555	0.495135493606543	-0.00692682291217036	0.00355415098347339	0.00586702429252434	-0.997877972622645	1.32270593113984	0.0212704604246769	-0.0402688472328976	-0.01470996139883	0.00965264045993089	-1.41867181171244	0.00208085491310711	0.0460432532672399	-0.039901795005462	-0.0344239998791634	0.028102710339126	-0.0176203376920619
304.038294770489	0.000171153130969594	-0.145417173168394	0.521910357679477	-0.000267318801913947	0.00253506929274499	6.51563164003169e-06	0.0154609269765325	0.000172561689333891	-5.82317079120641e-05	0.0637787428771562	0.173020302773139	0.494971721111807	-0.00706312580716478	0.00344975021827335	-0.00126259877781262	-0.992201047996129	1.31707332243748	0.0122522393930744	-0.0286090187968114	-0.0204297410510525	0.0183414614860307	-1.43038156191548	0.0165055824997192	0.030151556279743	-0.0340523812384857	-0.0328563232712573	0.0336410324673076	-0.0116211669960032
306.899539622224	5.15355381437526e-05	-0.145948513539119	0.522447103743494	-0.000205684770101075	0.00255688719433215	-0.000250439822376935	0.0155089462863237	0.000410001164278864	-3.44726685843095e-05	0.0637355354672651	0.173581125824363	0.494884381242581	-0.00703855149223262	0.00337821541210803	-0.0102815179781202	-0.992887669028921	1.33290500853604	0.001455802323165	-0.0272307642723963	-0.0310222641038068	0.0105144316561802	-1.42183449979289	0.0185816812922739	0.0392910428869287	-0.0311367966945579	-0.032417388107787	0.0333893856422689	-0.0134212814486454
309.536783136205	0.00023134668743168	-0.146285429540133	0.523046771299372	-0.000187666518592814	0.00261960056109753	7.49159945225668e-06	0.0156122654895107	0.000421059306764661	-1.26182496129084e-05	0.063710466425982	0.174230765652031	0.494895197512476	-0.00685818238352332	0.00348974956662115	-0.00298748254276379	-0.994591519021328	1.35367235392784	0.000637508250662949	-0.027003958633468	-0.0235594897075139	-0.0151017281528002	-1.43778295740229	0.0149156903205303	0.0399252985000013	-0.0274642920012516	-0.030430936766719	0.0347552400125221	-0.00795935863807495
311.99370136024	9.73165783006356e-05	-0.146885266199846	0.523115481150962	-0.00015040981382753	0.00256492178715906	-0.000112225567782038	0.0155709343362934	0.00027213871916529	-0.000215777585712712	0.0633322322208803	0.174569982980079	0.494469625319066	-0.0068568015423156	0.0034691324687666	0.00171332781738747	-0.998839613603483	1.33290092623342	0.00474800068505284	-0.0212093223600283	-0.0210636428988874	-0.0224098454936051	-1.44611764280573	0.00246749871015235	0.0264300186281989	-0.0277466011986134	-0.0304832878933141	0.0380918089917849	-0.00453010798338
315.042916036393	0.000398005994582183	-0.147429650494444	0.523709279692738	0.000251097773571225	0.00272407350376038	0.00027929036007357	0.0153957737996774	0.00038240571005624	0.000140002051671393	0.0640521042862894	0.175154645997793	0.494261137546205	-0.0066309727968589	0.0036185822186734	0.00408080458235493	-0.996757785384823	1.35538034229847	0.000396265986535545	-0.0195134411513374	-0.00117729923475881	-0.0117186986851375	-1.44277933360714	-0.00461702419928858	0.0446620550734296	-0.0241102473619074	-0.0304817244542332	0.0360862081347713	-0.00486645498679441
317.51510920244	0.000272317503739238	-0.14805413225642	0.523865523704734	4.86265412653152e-06	0.0025508088510921	-2.02265624771891e-05	0.0152563066141913	0.00023619475134454	-0.000199237666986981	0.0637295190824088	0.17544239996283	0.493885702613628	-0.00675274331036657	0.00351206828867788	0.00833675787372094	-0.993186287400627	1.35408545015512	0.0104963118959009	-0.0220454821967973	0.000985097294887184	0.0153678275864905	-1.45477548198329	0.00646634869647253	0.0348211442927038	-0.0215491483678398	-0.0291532857718202	0.0363506096465146	-0.00441600321708354
320.261583659415	0.000363940522532828	-0.14844337401535	0.524066787263644	0.000139395488887611	0.00235396086381103	0.00013729050405975	0.0154945182101256	0.000122692325533483	-0.000161578622962096	0.0637657027068105	0.176000248817148	0.493423154587085	-0.00683026068276412	0.00341397037336929	0.00953685093399653	-0.996395353281606	1.3582569434546	0.00549266471322477	-0.0180944732976087	-0.00368480836449212	0.0191430491209385	-1.46157722785558	0.0119432023220247	0.0266616789102632	-0.0227653505798888	-0.0273990732103138	0.0405150302380175	-0.000302140008972233
323.233274687179	0.000228077851794422	-0.148945822448947	0.524408698491108	1.32660643018477e-05	0.00239595592261583	-3.70439057987689e-05	0.0157686071794225	-0.000108625212974051	8.35370555708269e-05	0.0641995604768867	0.176507305910611	0.492983445930167	-0.00660131234107731	0.00332123745296431	0.0122677065607551	-0.999381604574877	1.37458928753842	0.00993238124807166	-0.0182816353768361	-0.0109446068548555	0.00666162197078957	-1.45858703709757	0.013551023870067	0.0341169112545941	-0.0219780626006396	-0.026482735642247	0.040021323504676	-6.46278521290961e-05
325.683340381331	0.000242709462734788	-0.149388219463016	0.524507121289249	-0.000108107962606767	0.00230032168673168	4.0723884616536e-05	0.0155574613909872	-0.000266340011093119	-1.84767735846884e-05	0.0638461288408869	0.176937859906658	0.492526918250461	-0.00664201378339634	0.0032295051966416	0.00469035189906055	-1.00820462829995	1.36813886284738	-0.00355501078004065	-0.0222339586444304	-0.0176540920006267	-0.0154132144089123	-1.47037916662467	0.00323763759539109	0.0302285315674671	-0.0262733923005957	-0.0263596267151245	0.0385910916833989	3.32388454730818e-06
328.265363925646	0.000238272783390069	-0.149646741888863	0.524981599954512	1.42112898553047e-05	0.0021851135140688	-0.000375468788887605	0.0157843244799424	-0.00020145544793626	0.000198346398210377	0.0646400430363795	0.177518945915512	0.492233755924006	-0.00674226285520608	0.00305624778839489	0.00504930385958771	-1.00539451996905	1.37595489015971	-3.93910705455822e-05	-0.0194087631309336	-0.0202234585471563	-0.0113235306833564	-1.4702448766233	2.07188588144064e-05	0.0282603267838451	-0.0229165381367915	-0.025026367202821	0.0431197159315666	0.00358852478027959
331.187892881365	0.000272504262488769	-0.150178402832752	0.525336099913025	8.27811321436663e-05	0.00236071097676227	-4.64468998801901e-05	0.01588159539569	-0.00020805578534974	-0.00030450263086917	0.0642145135343	0.177943170494289	0.491886654443807	-0.00656213859172204	0.00320718663076535	0.00204541735446619	-1.00503051911917	1.378645050637	-0.00439833969182494	-0.0187008924181597	-0.0190161314994388	0.00266965513283532	-1.46874105670722	0.00182026654351967	0.0221551747767821	-0.0226466613006521	-0.0236251039191415	0.0434691081633937	0.00460791900377353
333.861192583686	0.00022526938621552	-0.150621418586898	0.525714171426766	-8.50761562837046e-05	0.00246835441276412	-0.000135933665397456	0.015890630657038	-0.000233702597378613	-0.000180237043846636	0.0639770571469786	0.17836849804493	0.491593449767184	-0.00643392659691641	0.00333546558829681	0.0139265407502723	-1.00077184088315	1.38605532903182	0.00288152239724468	-0.0235585555468728	-0.00963001709233556	0.011928390817557	-1.47804732376503	0.00434789728814608	0.0277120964348527	-0.0184500521748855	-0.0232435788429492	0.0399204251202215	0.00188168695619741
336.169406927176	3.35981571907675e-05	-0.151244406319141	0.525995441379794	-0.000398119319485447	0.00230389089299315	-0.000167663218823293	0.0156180363532124	-0.000352704662121319	-6.12066783448776e-05	0.0636510329137237	0.178539640997339	0.491303459592908	-0.00641989384217031	0.00329591444833782	0.0162630839957854	-1.00153314296618	1.39747019767696	0.00106720369967016	-0.0227436723648316	-0.00816002043718968	0.00883857515804683	-1.47238971949364	0.00662094687291498	0.025476385424982	-0.0174146650354261	-0.0215228507341963	0.0422737735392286	0.00298692332175678
339.109403959118	0.000233245199370887	-0.15155513455857	0.526618544986111	-0.000131173183400536	0.00240232289713659	2.04549061959812e-05	0.0157713068144772	-0.000206397344217035	-6.2363211977603e-05	0.0637557984182153	0.179144318261281	0.49110590326465	-0.00623375271044251	0.00340176397941815	0.0205992762585402	-1.00278287816774	1.39525423507703	0.00524381805239206	-0.0222025293296322	-0.00523766320423521	-0.000806817225480525	-1.47709692364726	0.00619912422765232	0.0268448047496763	-0.0155470655084454	-0.0214849126178877	0.0430460885663442	0.00412220080291423
341.642080401642	0.000209589682037708	-0.151762875993882	0.527144593572981	-0.000239430537218253	0.00230404107432906	-0.000157328143102678	0.0159862056916939	-0.000118306957653041	4.11227383832486e-05	0.06389628543128	0.179698233046226	0.490906541229601	-0.00634274157436757	0.00328766426099858	0.0145365946761102	-1.00182575642633	1.4093047607323	0.00475729081418984	-0.0220209234026315	-0.0084123995703981	-0.00209573960728532	-1.47556783830772	0.00439017917680028	0.0259618140903343	-0.0124780901235434	-0.0196065508691597	0.0408980158439023	0.00193480254015695
344.191481325685	0.000159753217589535	-0.152350242033804	0.527398874343725	-0.00035066652145442	0.00234442612424248	-0.000110537182138219	0.0157690513984235	-1.12218317636611e-05	1.26182098773427e-05	0.0636549462236856	0.179939960137906	0.490483108767474	-0.00624912116143767	0.00325745331221039	0.0154432707745549	-1.0030442805036	1.4013805331868	0.00530861865206903	-0.0249164760836104	-0.0098877760832133	-0.00185441875223897	-1.48147807006679	-0.00151719083036202	0.0203519735847009	-0.0115087059935288	-0.0192218536612361	0.039644602506459	0.000539612766715316
347.252295394437	0.000320092280909915	-0.15269624784054	0.527652457097931	-0.000143715750671515	0.00247245191097463	-2.37242021628927e-06	0.0165545498820947	-0.00043950997357846	0.000161674395814805	0.0635522615531035	0.180448470186533	0.489885781093325	-0.00597024194206656	0.00320534896888261	0.0112241776194985	-1.00209759498651	1.41238555777111	-0.000317649480749235	-0.0281579542653004	-0.0170170216959696	-2.1863091067316e-05	-1.47772524390481	0.00161948428313696	0.0278019753318632	-0.00858431919346892	-0.0186330104835216	0.0372512444513621	-0.0016142031954677
349.862328026306	0.000105466206006326	-0.153001008111373	0.527969874649136	-0.000104344727825853	0.00232203340475113	8.47676491101258e-05	0.0163047706116277	-0.000118149206910467	8.29165452596098e-07	0.0637227398123059	0.180976752785238	0.489425043033815	-0.00602697034505617	0.00317272621431475	0.0124334229190683	-1.00473339338517	1.41718413348839	-0.000354192264438189	-0.0270249027014108	-0.0167927448813967	0.00529875181234221	-1.48231379830465	0.0046757634921731	0.0228048247933245	-0.00985979776370369	-0.0170747433669917	0.0359569043923725	-0.00289965566329517
352.45408895472	0.000415336357060871	-0.153397938348186	0.528139372989556	-0.000110427442534856	0.00230376398394629	0.000223718509214841	0.0161323946742639	2.43155603818811e-05	-5.71166387481121e-05	0.0635641812987306	0.181398736988386	0.488858063821304	-0.00600837805574074	0.0031137934103527	0.00821484617156738	-1.00571473217804	1.4189538893215	-0.00150410674365298	-0.0268994612291426	-0.0166057952802644	0.00367599849364713	-1.48321507022762	0.00670328819472816	0.0202158029101311	-0.00918626682076126	-0.0160931360040328	0.0364344823613769	-0.00297455592613725
355.477014966682	0.000249913976305968	-0.153637900059991	0.528387696110217	-0.000469225805038207	0.00236386784401726	4.18735900384047e-05	0.0164466519222067	-0.000277205646874131	-0.000131700180083165	0.0632335401366124	0.181995032507165	0.488253285002744	-0.00590853134261478	0.00312451285427686	0.00988752602102645	-1.00820236367029	1.42761485588695	0.00108431727561685	-0.0282614125900809	-0.011002902994947	0.00195021194768865	-1.48165914099315	0.00721502365134521	0.0272243808423943	-0.00974114880963609	-0.0156153525859633	0.0349801081888595	-0.0039139886808106
357.759722667733	0.000351961410537968	-0.154173911585829	0.528726051535361	-0.000173356512334671	0.00213216967548166	-6.7603100945074e-05	0.0162740710005103	4.08620710311593e-05	-2.64559183523695e-05	0.0632293710649348	0.182155743323608	0.487902583406961	-0.00603345430063894	0.00305431860929256	0.010838378693263	-1.00882579744186	1.4267850926111	0.00322900529365097	-0.0247138222266608	-0.00963065172274272	-0.00398944018201405	-1.48683157311401	0.00283615249711326	0.0215702025437037	-0.00876275337350566	-0.0145582147589499	0.0356700997890683	-0.00302817286934027
360.532922917187	0.000296166531674885	-0.15452029449254	0.529009886644167	-2.5218328739229e-05	0.00219751736017241	-2.50801146931829e-05	0.0166630003565271	0.000173469382230137	-3.20648389407701e-05	0.0631429006262216	0.182568518436272	0.487342762775966	-0.00581600346097666	0.00313044103697802	0.0107520379770899	-1.00764583588413	1.43248730911777	0.0025631628607596	-0.0250665639601756	-0.00759890306417845	-0.00398404010686552	-1.48947538460093	0.000653689281158061	0.020907768033605	-0.00693504245446591	-0.0133835307049236	0.0334768269145768	-0.00469580407487513
363.624783555381	0.0002071762490603	-0.154951043081273	0.529632952849273	-0.000148383782838069	0.00213748905445996	-0.000119039969004303	0.0164643738661862	0.000133500203687622	-4.36662239829457e-05	0.0629266816302241	0.183034044580777	0.487022698937133	-0.00580866854997696	0.0030308955457184	0.0102481292412438	-1.00771563377052	1.44222221790637	0.00410532875267947	-0.0251630585151519	-0.00982995566526942	0.000744184150778749	-1.48877217021019	0.001057753075123	0.0227965685953282	-0.00666185332666643	-0.01212394322363	0.0334413096070859	-0.00478130404925497
365.895105125048	0.000126103548763586	-0.155195196414482	0.529990742804081	-0.000127265285424303	0.00206971462842976	-6.16400787916975e-06	0.0164604805004092	0.000159061528874633	-2.71361749984227e-05	0.0627156099600583	0.183420676363923	0.48669225937189	-0.00588144658264539	0.00296456606643496	0.00622362717843225	-1.00573482149233	1.43548049015208	0.00103056483195934	-0.022841463457075	-0.0110611637599681	0.0063088985649645	-1.49382644257216	0.00445581076273323	0.0199623835140951	-0.00472066975909867	-0.0119473086046722	0.0347594783344045	-0.00409608387698381
368.409307588417	0.000119071518077626	-0.155447933256434	0.530353709360289	-3.2013180955225e-05	0.0018358033292911	0.00011115288476109	0.0164770242449789	9.2594131351142e-05	0.000548405111585278	0.0620104470808931	0.183852000004472	0.486340204953266	-0.00596250043068028	0.00269957808732889	0.00455699259018847	-1.00526820497234	1.43610003585722	0.00171911502143756	-0.024537697474267	-0.0110707383368633	0.00490298972068059	-1.49087960587936	0.00652097316809619	0.0165683716248559	-0.00313137357865979	-0.0109529271200058	0.032302136207409	-0.00599927293069353
371.237647092464	-0.000114576296865299	-0.155900940805647	0.530983235685022	-0.000335004486084603	0.00191251545080557	-0.000366066797964667	0.0164852026523162	0.000123312487124129	-0.00031904039864225	0.0621761785878043	0.184173723649785	0.486023774455839	-0.005931763035519	0.00279727532941324	0.00326234147696321	-1.00740113101526	1.43877929154799	6.06015301612619e-06	-0.023353044570312	-0.0127378847992007	-0.00108008655920084	-1.49287527204879	0.00264023208590217	0.017739733866857	-0.0032982684973711	-0.0103091542916009	0.0329731640146645	-0.00488355969305126
373.966283554488	3.73696073563155e-05	-0.156228567626573	0.53157430928087	-2.67309871808266e-05	0.00216876397757541	-2.27540048386194e-05	0.0165403252425376	0.000124040531619989	-0.00025527868482168	0.0622245766321917	0.184590430830158	0.485703047272314	-0.00567809841207933	0.00302048425327717	0.00593627227583813	-1.00725359102616	1.43865802037915	0.00190862450089758	-0.0209433079197907	-0.00971664870023677	-0.00446151647297221	-1.49888538401491	-4.33408437914906e-06	0.0157932326954176	-0.00149922807913202	-0.00949871157657882	0.0345883686180195	-0.00332667233319574
376.537011197671	0.00017251045714973	-0.156697975386914	0.532126526045416	0.00016961991487898	0.00196338875219272	0.000168612200016029	0.0164313344102337	0.000343340174777271	-0.000347191838774338	0.0627907584366849	0.184820108189323	0.485321685779824	-0.00570810555670718	0.00285675860548897	0.00502079387505362	-1.00771551063992	1.4441694028283	3.54511592830977e-05	-0.0218414135645328	-0.00866784464024457	-0.0012703193620104	-1.49271997592742	-0.00120686450284354	0.0148453270980063	-0.0010597688909185	-0.00833706191244119	0.0323783459436057	-0.00383219501212587
379.538281015769	0.000191545158692972	-0.157067737685162	0.532554980429414	9.0587135411475e-05	0.00203966733591221	6.61485342251052e-05	0.0164915858278846	0.000156734638563705	-0.00012647227274578	0.0625764564074606	0.185225213443975	0.484768384725631	-0.00573083063532195	0.00296578455239938	0.00661408228158476	-1.00672671481362	1.44585571311641	0.00204894437517749	-0.0206019949070357	-0.00592291570038992	0.00322504766594299	-1.49709406524901	0.00160035692126094	0.0173019666043885	0.00071577491793433	-0.00787365847286377	0.0332818025795668	-0.00270650966181204
381.971206985716	0.000208519166882964	-0.157170839493847	0.532700920417672	4.9225920241586e-05	0.00210502827657645	-0.000179980295616312	0.0166262615148201	1.36897688637904e-05	2.82746873589385e-05	0.0622028148036997	0.185726597319866	0.484135702242009	-0.00560436522247255	0.00310198333248267	0.00745374550370273	-1.00879716428545	1.45412187889555	0.00145058049643025	-0.0206903604226278	-0.0052029438592789	0.00224523711876878	-1.49260418681041	0.00106011669587835	0.0171759937179952	-0.000115600195571804	-0.00655037922123906	0.0339550081494388	-0.00233049807398605
384.775055605244	0.000270155198677898	-0.157780863086261	0.533250146941135	0.000210451891652688	0.00211845029315022	0.000193915809262251	0.0164614348742886	-0.00033743762358175	-0.000147456269505713	0.0625473712491889	0.185865619045618	0.483665739887028	-0.00549678024519749	0.00297045441067231	0.0079736979575253	-1.00780293755395	1.45002825093769	0.000299755073436073	-0.0199732829999479	-0.00822259788669187	0.00362104269633243	-1.49246080938171	0.00394552747260747	0.0136000087433109	0.00164713620052482	-0.00589085483135197	0.0336958706537944	-0.00140475819112317
387.634161339357	0.00019528402439697	-0.157976346771328	0.533709667625925	3.22510430811647e-05	0.00197349022856329	0.000155704361417332	0.0169190577166394	4.39623821450288e-05	0.000264869448675462	0.0628282184936355	0.186328749273594	0.483088174332898	-0.00558020904283326	0.00278280419129559	0.00704879158530715	-1.0098183157196	1.44998283197941	-0.000698448503536528	-0.0194894868572318	-0.00989875568366622	-1.76910712577512e-05	-1.49656727221764	0.00150607132332513	0.0144224014638762	0.00097513716948362	-0.0054072344288058	0.0338173116823064	-0.0003928043858779
390.097195371176	8.6451422118816e-05	-0.158419277250525	0.534036803336215	-0.000122343223139299	0.00187937892772929	0.000113691826980439	0.0166932134232261	-0.000145241205134805	0.000126419780561438	0.0626279873487025	0.186524839690751	0.4825720375308	-0.00561856702075009	0.00274240827442821	0.00811641055673325	-1.00868272359363	1.45110950038278	0.000227388687803212	-0.0197294150522243	-0.00986704406633091	0.00103125873897436	-1.49455809143143	0.00115548384863975	0.013286427571916	0.00250925911282091	-0.00462670175020806	0.0341395179948571	-0.00034328547531622
392.922865447308	0.000217652464773805	-0.158659906012346	0.53466026935923	0.000285687959694676	0.0020042814529293	-7.14687269416474e-05	0.0163999904096816	-0.000317444683117281	-0.000104882550891177	0.0627155500110639	0.187001046333008	0.482160267684956	-0.00554517112310461	0.00279456435203267	0.00641195782912575	-1.01032289508914	1.45363290914364	-0.000568016338478184	-0.0190232742290333	-0.00981336894427838	0.000330827416954959	-1.49380914020081	-0.000102981450571968	0.0112542545676022	0.00171439445710407	-0.00352473245021552	0.0343939393348451	0.000730090161141397
395.644745524924	0.000163079918147435	-0.158895862860911	0.535191292377541	4.21565912934348e-05	0.00197300740341385	-6.26863267504527e-05	0.0169819944568262	-0.000227144940112875	-0.000178669239380982	0.0627055770821235	0.187340661415393	0.481701251533655	-0.00551495248049734	0.0028120849435076	0.00842829558994495	-1.00989774539778	1.4577236711102	-0.000449596102026568	-0.0185700596282899	-0.0081211272478188	0.00147450396974693	-1.49388022057222	0.000277297167849381	0.0125536878946068	0.00262705832472002	-0.00270128583320487	0.0344449756007611	0.00105792657765806
397.920572512506	9.13652600685547e-05	-0.159301631778751	0.53568370530024	-0.000254591133763977	0.00204156219423472	-0.000112152608263283	0.0166276374873241	-0.000131295817491557	-8.36653454609482e-05	0.0624063980773824	0.187525211283826	0.481398286528083	-0.00533044666380622	0.00291416685969442	0.00976483183799808	-1.00958829659021	1.45588005379259	8.14027556456948e-05	-0.0194136907478488	-0.00794386275984115	0.00214409512239225	-1.49523220176542	0.00133183181556376	0.0113887806983821	0.00339777104900477	-0.00223834585312763	0.0340473913763995	0.000658270071126939
400.775810512549	0.000201122265769612	-0.159679000252683	0.536403050812028	-3.78561034573344e-05	0.00184778729960006	0.000163342226515056	0.0166616446921129	5.67423718016015e-05	-0.000226647207402627	0.0625115967430585	0.187823465030444	0.481039071382185	-0.00541334944148806	0.0028537041629852	0.0114474113527568	-1.00933198967046	1.4578148002556	0.00126253906787722	-0.0192360149770571	-0.00728400854117064	0.00211647886437837	-1.49439684806251	0.00144835392673082	0.0115763707514401	0.004402244183466	-0.00145755438695933	0.0344281773738959	0.00112379819134952
403.433297877583	4.65369434493412e-05	-0.159766158844781	0.53700549596054	-0.000225202991967448	0.00184827095154365	-0.000199667615512799	0.0170171866216097	-1.3639197061914e-05	0.000152590976620395	0.0626494646466365	0.188289869265701	0.480623170134906	-0.00537651863470124	0.00280650176140172	0.0113195547552863	-1.00965310544444	1.46129252706413	0.000938096723172234	-0.0195482301550708	-0.00791738495738446	0.00145409864149256	-1.49460119108542	0.00063199536331781	0.0111435870167948	0.00498413213171434	-0.000488681782039277	0.0335708554150936	0.00049858634876368
406.01249730758	0.000132732177123249	-0.160094827609769	0.537392035793768	-0.000149864391085701	0.0019480828803293	-8.50914583363465e-05	0.0172027750617208	-8.81254515386479e-06	4.22834291013831e-05	0.0623372249314819	0.188533880235354	0.480079054245613	-0.00534389940926475	0.00282419129029489	0.00971435028342231	-1.00993827055954	1.4585301593019	0.000479320702779235	-0.0200873892859496	-0.00842492058744936	9.90114631134604e-05	-1.49792431653668	-0.000640675005044211	0.0100450580572744	0.00583982602048619	-3.02854252263732e-05	0.0328279138588584	-4.17892086846249e-05
408.892035821037	0.000117485046220325	-0.160351856754255	0.537968197352332	-0.000158679280846846	0.00174923251419198	-0.000141350255742306	0.0172145408227337	3.2468615797389e-05	0.00043410428633626	0.0623573155938457	0.188930097080824	0.479554037081529	-0.00535322509848115	0.00259482725422573	0.00961217077498672	-1.0105058349346	1.45934442446093	0.000403597412807534	-0.0199127071417601	-0.00861268253004429	0.000310572004486614	-1.49594786871316	-0.000786912760227806	0.0100408046327818	0.00622427088494202	0.000674476522661623	0.032931922983976	0.000202697252051186
411.51681234247	0.000288229335941511	-0.160789405370197	0.538280360559557	-1.41420723627331e-05	0.00192681498907289	6.0265829888844e-05	0.0171278222589636	-0.000106236913761788	3.80367919660215e-05	0.0621711946180813	0.189112241710594	0.478882539811279	-0.00513887541864405	0.00275368107518076	0.00813056134346025	-1.00967282598073	1.4607563437254	-0.000831890710718668	-0.020502546748806	-0.0106520693493161	0.00259734463360111	-1.49790560249618	0.00259639088005365	0.00985551861800084	0.00753260851001196	0.00140673237319294	0.0319384182728837	-0.000860687808879099
414.236659351204	0.000276825439435578	-0.160913135029408	0.538512438101616	2.33578665648823e-05	0.00184585998803432	0.00023681953707844	0.0173243079740616	-0.000209127575116933	0.000115546923515586	0.0620459118097546	0.189593075684624	0.478073680172173	-0.00516634416165018	0.00268957517485276	0.00811779536477143	-1.01115717996057	1.46318576310089	-7.63896969700301e-05	-0.0209675692808732	-0.0105800227085416	0.00266762849513262	-1.49945508593715	0.00275860012929416	0.00946965109990157	0.00679188978227189	0.00230192446126897	0.031353082497499	-0.00132838176321345
417.136198292489	0.000316552676792172	-0.161375801168366	0.538943199913974	-0.000155117684797016	0.00178357861821739	-0.00010103957449823	0.0170440276264196	-0.000155580504272323	-0.000316846539829448	0.0614637601697929	0.189812842152023	0.47744174629215	-0.0051903440770488	0.00256132451716436	0.00738931689299462	-1.01140637526953	1.46384143866697	-0.000223356026925637	-0.0206644189910654	-0.0101814677452382	0.00209776856964877	-1.4964757692131	0.00277502265052253	0.010612829036764	0.00727994279182864	0.00285430789911348	0.0314755012737387	-0.00113479472436524
419.730162020795	0.000289967841790095	-0.161601887255836	0.539413848944572	-8.09998600442837e-05	0.00185156289351192	-2.36081323690568e-05	0.0170236291862203	-8.2297845362725e-05	-8.9531913939452e-05	0.0617508826827663	0.190147543776052	0.476843522725832	-0.00508819198370611	0.0026844947020631	0.00846316072939377	-1.01274403826111	1.46345529569165	0.0013985222955903	-0.0196739265959982	-0.00854563443942767	-0.00123475073254676	-1.5025078370436	0.000185176404128779	0.0096356285260871	0.00692290099561513	0.00353393949400192	0.031602849091003	-0.00117787109630258
422.20686331505	0.000255105425964056	-0.161817637425536	0.539842374522244	-6.78460532462878e-05	0.00197906710893629	0.000200619038084737	0.0171317741806651	-1.09925260291091e-05	0.00019717586588285	0.0623049071804906	0.190456319445732	0.476203667872781	-0.00491412920805118	0.00288514020107266	0.00811517839198417	-1.01147307233984	1.4688073024622	0.000426960072176644	-0.0201461180795726	-0.00802180659063093	0.000767354376354043	-1.49800208340105	0.000333249750079755	0.00920046640739125	0.00815742597301514	0.0046556030093503	0.0301806591887036	-0.00198041502301856
425.229980254138	0.00018354065876845	-0.16218690061614	0.540481700570202	-0.000235276921226989	0.00192334426661721	-0.000123143384205832	0.0171720084684054	0.000282297003868149	-0.00030140531312575	0.0616834242007979	0.190724076466948	0.475693394660026	-0.00491344909884184	0.00273333087645329	0.00841900136296241	-1.01167125109273	1.46707263676822	0.000948954701778874	-0.0201165178220489	-0.00757367922627191	0.00142547522472458	-1.49967327100916	0.000391878179434126	0.00986368232643329	0.00824779990976948	0.00507902422877757	0.0300702768486686	-0.00194858970435292
427.866461756568	0.000131583489563911	-0.162409133149301	0.541133137928193	6.099907409699e-05	0.00158651900795761	0.000103852315721969	0.0168660317681874	0.000495038821386718	-0.000325469606448684	0.0615274168385675	0.191086716432867	0.475279622991546	-0.0050915165427561	0.00253694503820124	0.00711795455714515	-1.01160552018131	1.46778421056278	0.000710982196425779	-0.0196485326671655	-0.00867725462263468	0.00267422335930958	-1.50210269949666	0.00133872528933006	0.0098971370199295	0.00849745589911761	0.00573015889023709	0.0303766928264564	-0.00195931822596864
430.27165567143	0.000241743354763871	-0.162784140288506	0.541440393006116	0.000136678591307422	0.00189004906595053	8.20189873645024e-05	0.0170896954469283	-4.18447525778373e-05	-8.26523170066548e-05	0.0611265764381541	0.19118585574961	0.474653971905865	-0.00488842308337252	0.00267857698812437	0.00710409213179631	-1.01208598386909	1.4704717999135	0.00112919021569374	-0.0196139478870441	-0.00892605240452399	0.00197060983415573	-1.49853902851733	0.00212279964137251	0.00896284085298461	0.00848717875774943	0.00664595770855926	0.0299273316046851	-0.00208827628444419
433.071549452884	-9.54977995606435e-05	-0.162870347494925	0.542315045318889	-0.000331398375308839	0.00170785446959484	-0.000176856880919721	0.0170744386110808	0.000221163607336851	-2.88725528155944e-05	0.0610895324726961	0.191667381233474	0.474351354301197	-0.0050662426059236	0.00250573885029713	0.00623722657811817	-1.0121821023299	1.46935775812447	0.000104883536543645	-0.019487159765358	-0.0090439819569333	0.000984695455667928	-1.49988975267135	0.00131313681520616	0.00874781708743825	0.00900817382809477	0.00718131060965408	0.0297384575760399	-0.00211950501273791
435.713838740018	-8.51163765493193e-05	-0.162926628483574	0.543083550917375	-0.00014793248860351	0.00177356224869977	-4.0386293814516e-05	0.0175735229854357	0.000304773829370423	-4.220452126747e-05	0.0609795547423458	0.19209451703654	0.474013012250865	-0.00491009707204714	0.00259215907590155	0.00712998880330696	-1.01237991017681	1.46977196520226	0.000471321458735298	-0.0193025120363649	-0.00868363914162106	0.00121571045691067	-1.49841664683232	0.00158750854083366	0.00926720047513767	0.00922672498095925	0.00773921857846331	0.029820779599331	-0.00191145288750219
438.093741127721	4.57293416019908e-05	-0.163434793350173	0.54341778918861	0.000215300571130473	0.0018497847283897	-8.23079880220718e-05	0.0168800462174395	5.12612412678941e-05	-0.000144227326355824	0.0607837760213634	0.192164619395215	0.473370959256057	-0.00482136276402626	0.00261534997997566	0.00626918579130357	-1.01183498895254	1.46967761540709	-0.00074972019140326	-0.0188819562887999	-0.00791903790063308	0.00264752422904039	-1.49955080317243	-0.000203326939398762	0.00712062453593432	0.0100084848466136	0.00853561212066694	0.0293756150522521	-0.0017653917034868
441.244582712446	6.41934616604783e-05	-0.163894321743934	0.544167723224895	-0.000247349512032447	0.00167428833583087	0.000102700388601856	0.0166465371281204	3.23040639814224e-05	-0.000122735681828011	0.0610838159331283	0.192366931575865	0.472729621220669	-0.00496040555896871	0.00257617451306364	0.00661930187458131	-1.01211852684333	1.47066039033666	0.000693983777240035	-0.0186036107138975	-0.0072666541362625	0.00244480522772266	-1.49859814218373	9.05217489994097e-05	0.00798334906077946	0.0103730991045712	0.0092244106501937	0.0292041912564796	-0.00163757301498911
443.707398618364	7.53121384198341e-05	-0.164077593138172	0.544800624836118	1.80043576893157e-06	0.00180849483191924	-2.05530222635747e-05	0.0173407830499145	0.000142035718134914	-0.000132488283996577	0.060959916821417	0.192571996769329	0.472313002203972	-0.00479049119169816	0.00269916677894434	0.00640185119523152	-1.01269458365111	1.47118386336018	0.000127330352564601	-0.0182703063689326	-0.00745787590149012	0.00156437170853207	-1.49834415840066	-2.57581699513787e-05	0.00806389443501128	0.010364507333928	0.00980442237730039	0.029573724221917	-0.00133439378630778
446.352300801624	0.000190125632908039	-0.164170745528344	0.545162490133437	8.04082170006437e-05	0.00167197659718956	0.000108867387677027	0.017559270990371	2.2703915343807e-05	-7.24435359526622e-05	0.0609213929198749	0.192964317102934	0.471531136495538	-0.00490755824831964	0.0025477564363979	0.00715233107984236	-1.01249151087822	1.46933807752987	2.13143661237849e-05	-0.0179049533088326	-0.00826212175622732	0.00154563604896749	-1.49986169261997	0.000815909293504002	0.00669621514623552	0.0109874270318086	0.010389073578326	0.0297341637264835	-0.000959851931899151
449.437725350798	0.000128310176945866	-0.16441681473781	0.545768818161866	9.19520094842292e-05	0.00162342845851483	1.84955891724059e-05	0.0176906060825636	-0.000137024239026114	0.000125318456092319	0.0612070390327855	0.193295973975847	0.470747815892157	-0.00482448174345851	0.00244582290009278	0.00675362184057527	-1.01295054020099	1.47267670768061	-0.000513759158152624	-0.0173851827450358	-0.00908019931180342	0.00168624973282743	-1.49818464935066	-4.11760465100759e-06	0.00658419695589659	0.0108932262447859	0.0114034696829916	0.0296700713981954	-0.000251867100064981
451.720567345577	0.000116254451610478	-0.164672614102399	0.546177545894218	1.86298310622237e-05	0.00166058302570195	9.3887561617182e-05	0.0176532669063965	-6.24037343648487e-05	0.000109056386359193	0.0609871847514391	0.193482793090521	0.470180058523012	-0.00478080366114106	0.00243907216474548	0.006987535266081	-1.01282906097283	1.46962602545619	-0.00029696334864902	-0.0178257384220786	-0.00868209824152444	0.00163342072728506	-1.49956753552527	0.000408721522199085	0.0066763478995724	0.0112318247397689	0.0115890823373587	0.029208729544486	-0.000596193363047232
454.454588230887	0.000176718884657638	-0.164898354227741	0.546738092722826	0.000113940195145216	0.00171356295427295	1.27022711191004e-05	0.0175500376486468	-0.000290549817150895	-0.000150944866684391	0.0609096783857241	0.19378152721063	0.469526194275461	-0.00482385808662508	0.00243942730267303	0.00700441028637081	-1.01324308797809	1.46851591399498	0.000135383006104156	-0.0170058433645348	-0.00787280951599916	0.00135694965974825	-1.50059576926339	-0.0009446307414583	0.00494166064469202	0.0111730438829509	0.0122979415220629	0.0295071572901349	2.86979062743654e-07
457.484420478045	0.000110855239649014	-0.165112031099501	0.547465490377019	6.16037638958439e-05	0.00169648081663072	-0.000112178630550662	0.0177389498509062	-0.000198282601267839	-0.000134564597741576	0.0608979886004322	0.194095273395175	0.468888757524704	-0.00475176130273235	0.00246420872874191	0.00669441363504076	-1.01354265403794	1.46992022270111	-0.00023318842194057	-0.0174358816638038	-0.00808551926358049	0.00141187528568537	-1.49804798992703	3.45308142458002e-05	0.00537620536170684	0.011180564010457	0.0130260289556026	0.029051637151008	-0.000143774013411662
459.919885295426	0.000122329435496119	-0.165362882659399	0.54807659464836	1.53234788081621e-05	0.00168131956016337	-4.65918009683915e-05	0.0178600006926331	-0.00031788627477654	-1.17767370161362e-05	0.0607536766283135	0.194272076341242	0.468415440432411	-0.00469454494641626	0.00251077093021682	0.00800277467071965	-1.01287229227785	1.46949107002554	0.000443236743450542	-0.017515405699953	-0.00767449615833114	0.00207706027815411	-1.50151993854044	0.000363879910578723	0.00540968964902633	0.0119787301173661	0.0135053175384658	0.0289990127732227	-0.00013403834803526
462.308245670903	0.000191029943770517	-0.165705715340724	0.548932633095503	-0.000221174880282264	0.00174066162295864	0.000435496663359558	0.0175155890581803	-0.000205553201889187	0.000147493644054232	0.0613462488651003	0.194409423414413	0.468094736297127	-0.00461715984591675	0.00258945338872675	0.00851947500893268	-1.01274031151092	1.47017399427293	0.000582193082964694	-0.0173305706204117	-0.00778596776555639	0.00217782223451604	-1.49811610057396	-2.77432861655217e-06	0.00586359614450601	0.0123096829752948	0.014017935060374	0.0291317507219465	-6.48737407246598e-05
465.227172651061	0.000142620364425798	-0.165897540683105	0.549456923999071	-0.000102164067637571	0.00170363457516493	2.86213603097567e-05	0.0176741824147907	-6.17987550501418e-05	2.41996738079235e-05	0.06066204035048	0.194715325731167	0.467371707812735	-0.00454196209728025	0.00256391581458057	0.00889165451415264	-1.01304747569619	1.46858411607712	0.00077827586848157	-0.0172077924850629	-0.00737740463476824	0.00145409612838623	-1.50079378657891	-0.000490749618895083	0.00525854713298829	0.0123890590882648	0.0145693774743853	0.0289975096790379	7.29539260353435e-05
467.889619328111	9.86576179674727e-05	-0.166048153050611	0.550165268940769	-0.000178562030033896	0.00166333643458574	-7.41917177507225e-05	0.0177672502143766	-5.06870693622707e-05	5.69753663811713e-05	0.0606695678165523	0.19502273854002	0.466841376813183	-0.00464120071803621	0.00246908513034188	0.00796209633250261	-1.01296264356746	1.46946330481709	0.000254640953579189	-0.0177416088099378	-0.00821530101186902	0.00147927619933898	-1.50025331102562	-0.000736978817901777	0.00511164668982791	0.0128612674198939	0.0152322349724672	0.028235780343194	-0.000576367697063147
470.460144927964	0.000107875955472407	-0.166337514623132	0.550701780726949	-0.000130666761927233	0.00169299243398012	-7.47943912750849e-05	0.0178637455682475	3.11313861256468e-05	-8.34356672750123e-06	0.0604490891872241	0.195178768004493	0.466212903435265	-0.00456409179346875	0.00245563675566835	0.00793620338295812	-1.01309182200141	1.47008079165116	0.000209595995172284	-0.017543518661351	-0.00801576851517116	0.00152297725617212	-1.49833839372599	-0.000482683385379491	0.00603273973649958	0.0130540011654911	0.015713649801433	0.0280425522525448	-0.000380926397540645
473.496347094778	0.000242220989536187	-0.16667155206895	0.551308761504498	8.96111612693486e-05	0.00163755648227864	7.03789458288215e-05	0.0176271416915032	-1.01644113652105e-05	-1.33877071730277e-05	0.0604069694879991	0.195418577530114	0.465404478021598	-0.00447398299644265	0.0023985521797597	0.00722349449782053	-1.01286821374786	1.46982112460226	-0.000381002385328665	-0.0178985132922966	-0.00863598351170616	0.00202914387346693	-1.5015043133559	0.00085377847131181	0.00602676170617991	0.0135364283875852	0.0163096418926415	0.0277035687970515	-0.000906592262250905
475.915115879924	2.44452250126636e-05	-0.166692462894041	0.551725962759742	-4.94289762848595e-05	0.00165968709424234	0.000120843093649464	0.0179362699733627	-8.64155820790529e-05	8.8042068866622e-06	0.0603911789540022	0.195788694178218	0.464682419843819	-0.00444456413831594	0.00238310595410562	0.0078864608080438	-1.01348227826973	1.47061268765808	-0.000101821083868622	-0.0179040946271058	-0.00861281080694802	0.00179337337696272	-1.49886146710933	0.00109217091704546	0.0053903693689131	0.0132074601410879	0.0169709861470558	0.0273942152547218	-0.0010877014594959
478.71091522289	0.000276905622612407	-0.167036039616627	0.552241668946296	-0.000224274469636753	0.00161261247761967	0.000156988028479827	0.0174930651750289	-0.000109674254858557	-6.68369647880072e-05	0.0602411907022631	0.195998731314357	0.463890202153158	-0.00447012298356073	0.00233629941115136	0.00707350459616658	-1.01385839949057	1.47128926369016	-0.000311970063839488	-0.0177043218126327	-0.00928968420683433	0.00177252552247202	-1.49959863775348	0.000870275752042903	0.00585488604754512	0.0130444818476953	0.017553664216767	0.0275261473700827	-0.000853610166536777
481.586859248975	0.000298045578328036	-0.167342343447729	0.552697278708228	0.000229769880368027	0.00183201336826875	4.87227992043518e-05	0.0169806408486377	-0.000426848470365874	-0.000173549814976026	0.0599226893571854	0.196242914475022	0.463015906925814	-0.00423656843046023	0.00245076781608806	0.00740497511194958	-1.01429657892023	1.47218764366423	0.000237058466282543	-0.018050299926602	-0.00877879216949417	0.00200066648886781	-1.49799089893019	0.00118481190919675	0.00677587461797525	0.0128528478053112	0.0181194833309775	0.0270590057262881	-0.000980989817144879
484.004704140766	0.000458184343069427	-0.167713587673432	0.55324781378621	0.00020754474052601	0.00163952171188334	-2.50911077875391e-05	0.0174741836967473	-8.25956139600344e-05	-2.33371213449637e-05	0.0599741766630328	0.196228946722348	0.462396199325094	-0.00433572108267183	0.00241197558629516	0.0068767679804645	-1.01345126597188	1.472519406096	-0.000367596838119825	-0.0174425630520396	-0.00843477575347079	0.00189270923640132	-1.49927698614345	5.3243256757927e-05	0.00507536890049449	0.0137517988809776	0.0188673173542928	0.0267185790861365	-0.00114956632639965
486.706719296387	0.000141672161151582	-0.167715368716068	0.553856060556408	-0.000315278780058918	0.00152108688993075	-5.21792259376882e-05	0.0175772228087788	-9.41479781584989e-05	-0.000140887038734089	0.0597226148182762	0.196658150330526	0.461720145416053	-0.00436966205477766	0.00233961731548759	0.00735870864295826	-1.0138407516969	1.47249602778325	1.89228482371495e-05	-0.0171896899385925	-0.00769892842234342	0.000718378402195029	-1.50021341755263	0.000267478545902334	0.00644747434411991	0.0135727613919115	0.0192489667155425	0.0267176846669245	-0.00091983953505049
489.675114795643	0.000129665365363066	-0.167858723712829	0.554721716830181	-0.00010012212841524	0.0015642770799118	-6.96553680868455e-05	0.0180210326474952	8.996366109231e-05	-4.26063580227755e-05	0.0595773054208688	0.196946007073472	0.461147743830891	-0.0043073227787971	0.00230077730756573	0.00683645634158922	-1.01359038811202	1.47372095439065	0.000368562962635277	-0.0173554859090708	-0.00810043742768443	0.00170627593527148	-1.49977678246033	0.000274824650457542	0.00671862998243293	0.0137950150750156	0.0199314178841206	0.0265753674130803	-0.00110253200481491
491.895738152178	7.48135199046913e-05	-0.168016443278268	0.555278708958367	-1.03567090865139e-05	0.00147429283270101	2.97077030459533e-05	0.0178356487315038	0.00020851999619943	-6.71781438803555e-05	0.0593927508182666	0.197171743120208	0.460638610132222	-0.0044123887872243	0.00223348915937672	0.00722220046086718	-1.01397304694384	1.4719947238917	0.000378469947842186	-0.0168295936993176	-0.00802347717638184	0.00232362014987255	-1.5011267923365	0.00076528080874532	0.00617220723480114	0.0134327558665304	0.0202850459727782	0.0268767176442541	-0.000847502428966214
494.655514429204	-9.34515414994454e-05	-0.168276175128959	0.556139176069753	-0.000289525741945107	0.00162572291360211	-0.000255647659093013	0.0177147086964553	0.000494211600750508	-0.000154939283007026	0.0594240323712386	0.197374161581018	0.460120199062267	-0.0042912502263969	0.00225377988359804	0.00705036563183138	-1.01406713893753	1.47281600288143	0.000312280707150994	-0.0169014273945359	-0.00818433728357077	0.00178919639209551	-1.50071224967043	0.000798659845252327	0.00559584319888319	0.0135769534421424	0.020999269378544	0.026531692811266	-0.00104977041108838
497.328314338219	-0.000137665522239419	-0.168395332025002	0.556715891570913	-0.000213266166493506	0.00142081882118782	-0.000274118916513318	0.0181498771130531	0.000187600654913981	-0.000216144044692009	0.0588339146717494	0.197628861180574	0.459445998511272	-0.00440318779931914	0.00211951104723214	0.00709653285781672	-1.01415324308573	1.47155829782379	0.000400218512566441	-0.0167815287509799	-0.00802112355236075	0.00148481085165717	-1.5009341961576	0.00102533422668289	0.0063302774582005	0.0136780879917153	0.0213082673287445	0.0264396074353456	-0.000893729772680623
500	-7.01783950468594e-06	-0.168589244421882	0.557483446433098	-1.60646926871085e-05	0.0015865858292836	-3.4256363155932e-05	0.0180777103262818	0.000122698509363119	-0.000174588619871049	0.0588949306968425	0.197883251731969	0.458862327335777	-0.00424792467636073	0.00228757913997536	0.00704169961095383	-1.014303388916	1.47107208709218	0.000749083681305821	-0.0163578834198669	-0.0078043008434554	0.000323961646611717	-1.50119953515736	-0.0001416303891751	0.00521543664636774	0.0137638303102784	0.0219416426684418	0.0264581078620693	-0.000955514260224882


==> data/lambda_0/data/threshold_nonzero_counts.dat <==
0.001	19
0.01	13
0.05	8
0.1	7


==> data/lambda_0/data/tracking_error_norm.dat <==
0	3.76961536499415
0.249931589297403	0.175690339147217
1.31515946358514	0.0604424640695846
2.53111638950997	0.0409821570412843
3.69945431007602	0.0256428580386831
5.18837733442453	0.0017282896219083
6.71579932347663	0.00754862281960471
7.92601125925958	0.0341753078234407
9.81489357900726	0.0424522570615599
11.0840423367927	0.00828288951181465
11.7145036350933	0.021859890701086
13.0627503368014	0.0108865440718177
14.9445949166959	0.00107717977105454
16.3028011940961	0.0145305267778176
17.9048426633528	0.00318129729681081
19.3930945081118	0.0024034045784546
21.1204459039546	0.000741649380506817
23.4267230599642	0.00750559533588894
25.4420302091906	0.00185187595749403
27.2899850295168	0.00778308187701703
29.3938702399173	0.00320427326192187
31.7909119800866	0.00129203866586875
34.0376555552629	9.71115420140055e-05
36.0224594351599	0.00212006522989296
38.4208836315603	0.000377228167454559
40.7688227124344	0.00492531992038614
42.7698732236727	0.000626850109545024
44.9901241564843	0.00189685027821366
47.4267504267166	0.000645821752647843
50.1222693601309	0.00138628925044073
52.342492349928	0.000693867574309322
55.1464092231474	0.000686187291748099
57.6307032079784	0.00139583664457828
60.1075242851139	0.000173548123218436
62.6618511480146	0.00138845858305173
65.4646012720144	0.000404136804383942
67.9152162420574	0.00267365003183685
70.4362705653262	0.000958247716815865
73.2262073701436	0.00122066629175937
75.3677003419683	0.00102988517176215
78.1111590736312	4.61154693905675e-05
81.0355614452971	0.00101420659128646
83.2794631693278	0.000456760344789249
85.887411041267	0.000524959030408004
88.6146953976673	0.000266775880501853
91.2523377326474	0.000225782211766281
93.7809576360046	0.000957292178695123
96.7176618202783	0.000413139491698812
99.1465895926807	0.000456460550824669
101.745753181334	0.000705624006840741
104.603686054041	0.000835170531101133
106.792888556467	0.000526079115110666
109.545534582821	0.00030281750439634
112.465050279937	0.000994660513966872
114.707557687441	0.000209035808143959
117.361175163466	0.000530475785009156
120.071666450293	0.000439317033635576
122.764131286966	0.000436084012134012
125.276309600538	0.000466144525155539
128.235585728349	0.000537029269207704
130.613168538404	0.00162216152258403
133.260710567955	0.000517474126910424
136.044677211182	0.00085058720454215
138.321344357789	0.00102334250241636
140.990832677244	0.000153341179417167
143.950849232989	0.000673574996937954
146.147432288728	0.00041646526737526
148.882420516511	0.000632538352637426
151.519494312427	0.000216735542581176
154.214124067648	0.000336584030613865
156.735817281877	0.00085327135347956
159.679597416903	6.23685799725953e-05
162.09497127822	0.000564678313991162
164.754525537499	0.000562539279730843
167.528985254407	0.000740052106872808
169.84123986753	0.000585020090694576
172.493771458447	0.000460386628105555
175.41967287805	0.000189722309271819
177.598277407979	0.000259560460959662
180.351299321482	0.000819817291240198
182.976718516666	0.000275945191808873
185.670667037439	0.000469065823094551
188.196381606274	0.000582756373603581
191.121726148724	0.000440003470126435
193.545114311647	0.000923736072425456
196.223341058033	0.000492572812047409
199.042577487343	0.000618634404966599
201.333834754845	0.00141435174756988
204.040591892278	0.000380158821549058
206.874362390641	0.000796241218082066
209.084378105941	0.000494603082737946
211.824001073939	0.000593585116586036
214.484074766018	0.000142248078676157
217.122901018561	0.000204678774604574
219.730672946036	0.000672049664096763
222.572499140488	9.65287715074221e-05
225.080140996986	0.000238593484853619
227.700071355734	0.000445679910985664
230.520143156755	0.000524996582480891
232.820759539331	0.00103207454341921
235.539740266878	0.000503112457432987
238.321766450251	0.000289115350282771
240.530439810786	0.000312758911278833
243.280407311296	0.0008127715222665
245.937458875532	0.000168920733317128
248.580757371841	0.00042859047822272
250.967889503838	0.0345627946313685
253.828494833888	0.0168092121392731
256.198521022215	0.0288384127538366
258.923844684736	0.0412359626459561
261.72742196178	0.035734144836004
264.017569713777	0.0349914780753012
266.781450730946	0.021801634060536
269.704093579318	0.0234944269481908
271.945069579289	0.00684387438384396
274.698444052942	0.00957968221579623
277.338118240471	0.0100179013797917
280.059131136193	0.00276933104157488
282.672756564511	0.00916835786960687
285.519654688173	0.00454779546227971
288.123328363829	0.00735466106339083
290.918098533219	0.010302166220612
293.710050457054	0.0077261002399898
296.125101350318	0.0142372541129543
299.075449075561	0.00585248164700423
301.708591303505	0.00955864407755561
304.038294770489	0.00752674516409348
306.899539622224	0.00443683751491881
309.536783136205	0.0143338971228286
311.99370136024	0.00466610126295245
315.042916036393	0.00295664260237295
317.51510920244	0.00254875890490985
320.261583659415	3.80567977179295e-05
323.233274687179	0.00633758386859846
325.683340381331	0.000960038593985604
328.265363925646	0.00439148877941656
331.187892881365	0.000508279307019716
333.861192583686	0.00168710496158129
336.169406927176	0.00494861020873706
339.109403959118	0.00209700890874063
341.642080401642	0.00412210385340311
344.191481325685	0.00185718209164416
347.252295394437	0.000529585840631537
349.862328026306	0.00211175339666193
352.45408895472	0.000690713804849994
355.477014966682	0.00127222489259245
357.759722667733	0.00461556353890385
360.532922917187	0.000328854077314425
363.624783555381	0.00545638789666049
365.895105125048	0.00017774741951767
368.409307588417	0.000764361519524138
371.237647092464	0.000349508812821635
373.966283554488	0.00146903065758056
376.537011197671	0.000287752039327977
379.538281015769	0.00134076744532529
381.971206985716	0.00104154722440843
384.775055605244	0.000958458968734736
387.634161339357	0.000868552805643009
390.097195371176	0.000900394245507323
392.922865447308	0.000484743829005864
395.644745524924	0.00191181431170548
397.920572512506	0.000689974985690016
400.775810512549	0.0010615751821358
403.433297877583	0.00388075823551423
406.01249730758	0.000480893628598201
408.892035821037	0.00167504479392615
411.51681234247	0.000158855913147171
414.236659351204	0.000348065281288022
417.136198292489	0.000520911085994345
419.730162020795	0.0014118118873764
422.20686331505	0.000841937141809425
425.229980254138	0.000359329617706162
427.866461756568	0.000689395334130807
430.27165567143	0.0023233197099755
433.071549452884	0.000585446977079762
435.713838740018	0.000481348730215669
438.093741127721	0.000633290206782424
441.244582712446	0.000728187970420524
443.707398618364	0.00116446826932697
446.352300801624	0.000402952876711255
449.437725350798	0.000872598677032066
451.720567345577	0.000275585989464825
454.454588230887	0.000253021318696919
457.484420478045	0.000735577293830875
459.919885295426	0.000676326241220164
462.308245670903	0.000544835888739877
465.227172651061	0.000869062706777634
467.889619328111	0.000259792983492106
470.460144927964	0.00109731271229779
473.496347094778	0.00078854261677939
475.915115879924	0.000899620747658264
478.71091522289	0.000484961269146094
481.586859248975	0.00105590519868752
484.004704140766	0.000221023064521207
486.706719296387	0.000409433205960279
489.675114795643	0.000163191343713285
491.895738152178	0.000302110253100332
494.655514429204	0.000824168012313337
497.328314338219	0.000263648282675196
500	0.000209643026165625


==> data/lambda_0/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.249931589297403	-0.139151635033259	0.107256317936216
1.31515946358514	0.0574059026038751	0.0189170243177257
2.53111638950997	-0.0408469255865564	-0.00332653962591922
3.69945431007602	-0.0254462263968923	0.00316950004735084
5.18837733442453	-0.0008750913721427	0.00149036911790246
6.71579932347663	-0.00472634743920208	-0.00588585986552559
7.92601125925958	0.0315661952382471	-0.0130968310292143
9.81489357900726	-0.00188285025905999	-0.0424104822481745
11.0840423367927	-0.00476386590442468	0.00677582764757112
11.7145036350933	-0.0218540916463368	-0.000503487613492837
13.0627503368014	0.00030846895006631	-0.010882172978522
14.9445949166959	-0.00104827951711339	0.000247843323835095
16.3028011940961	0.0130395834941199	-0.00641135482879784
17.9048426633528	0.00197549630440808	-0.00249360518967334
19.3930945081118	0.0022209694629578	-0.000918503245691316
21.1204459039546	-0.000669403268244162	0.000319285245619305
23.4267230599642	-0.00629319554243124	0.00409018963018115
25.4420302091906	0.00182326837924984	-0.000324248329482302
27.2899850295168	-0.00414666909862182	0.00658646330672887
29.3938702399173	0.0028549044198547	-0.00145495288259156
31.7909119800866	-0.00129189493742454	1.92713454829629e-05
34.0376555552629	3.90854623808501e-05	8.8898696406714e-05
36.0224594351599	-0.000621079455478624	0.00202705127931768
38.4208836315603	0.000354457939565567	0.000129076176733189
40.7688227124344	0.000437918566276063	-0.00490581325036565
42.7698732236727	0.000271237754673859	0.000565129312879886
44.9901241564843	0.000677316744790782	-0.00177180219132533
47.4267504267166	-0.00062969819462344	-0.000143408228080233
50.1222693601309	-0.00118980348212472	-0.000711453132547335
52.342492349928	-0.00069338773585903	-2.58003573267995e-05
55.1464092231474	0.000571241450913362	-0.000380179173699702
57.6307032079784	0.00100278869067671	0.000970965900636278
60.1075242851139	4.8819071645223e-05	0.000166540233326185
62.6618511480146	0.00104573709947478	0.000913373502808179
65.4646012720144	0.000389641587190681	0.00010726597871269
67.9152162420574	0.00155887336711469	-0.00217216903532891
70.4362705653262	0.000924298125321688	-0.000252807559834811
73.2262073701436	1.60904563308861e-05	-0.0012205602373716
75.3677003419683	-0.000497616305885185	0.000901688127421418
78.1111590736312	-4.5847819365008e-05	-4.96124748283755e-06
81.0355614452971	-0.000505801789743576	0.000879078812906497
83.2794631693278	-0.000454180979476249	-4.84731931482685e-05
85.887411041267	0.000508678775656746	0.000129722345042271
88.6146953976673	0.000140456414867929	0.000226806891297393
91.2523377326474	-4.53243564382255e-05	-0.000221186143018803
93.7809576360046	0.000957285403990871	3.60148537281724e-06
96.7176618202783	0.000205771891153006	-0.000358248752143631
99.1465895926807	0.000437139769932204	0.000131396560087316
101.745753181334	-0.000162970231218917	-0.000686546387920317
104.603686054041	0.000683963125591713	-0.000479274721689515
106.792888556467	0.00052601736673874	8.0601020380211e-06
109.545534582821	8.06491116871477e-05	0.000291880389462706
112.465050279937	-0.000676901644956651	-0.000728802923361194
114.707557687441	1.66429292418613e-05	-0.000208372219819841
117.361175163466	-0.000249452707080433	-0.000468164399982873
120.071666450293	-0.000328130233514967	0.000292113001928662
122.764131286966	4.116711012081e-05	0.000434136539216867
125.276309600538	0.000464223042881073	4.22810216376135e-05
128.235585728349	0.000294557467535039	0.000449039346054558
130.613168538404	-0.000458817173424997	-0.0015559224938031
133.260710567955	0.000416353152391746	-0.000307293873214487
136.044677211182	0.000253387408168493	-0.000811968850333855
138.321344357789	-0.000467855561464781	0.000910132435889555
140.990832677244	0.000152284481325982	1.79709224116253e-05
143.950849232989	-0.000130605925339422	0.000660791471469024
146.147432288728	-0.000386067083681496	-0.000156190671384726
148.882420516511	0.000625373516547123	9.49354115109546e-05
151.519494312427	5.867662272796e-05	0.000208641676956445
154.214124067648	1.23197953891818e-05	-0.000336358487786237
156.735817281877	0.000774932945713291	0.000357142733815152
159.679597416903	2.63148819223957e-05	5.65452629068819e-05
162.09497127822	0.000253411027801409	-0.000504623076444721
164.754525537499	0.000102093451588958	-0.000553197404533634
167.528985254407	-0.000175805497131254	-0.000718866850025313
169.84123986753	0.000115922583853401	0.000573419969192773
172.493771458447	-9.766031374836e-05	0.000449909224685352
175.41967287805	-0.000151529779385928	-0.00011416339428505
177.598277407979	8.67604913197262e-05	-0.000244630844415727
180.351299321482	-0.000588621108630782	-0.000570636120036827
182.976718516666	-0.000157874115163104	0.00022632170166359
185.670667037439	3.29593072896373e-05	0.000467906433444076
188.196381606274	-8.81725873108641e-05	0.000576047381577682
191.121726148724	0.00024833490944598	0.000363225586204718
193.545114311647	0.000167511450504199	-0.000908420742525173
196.223341058033	-7.33782770094837e-05	-0.000487076589081648
199.042577487343	0.000535015099941916	-0.000310591966802942
201.333834754845	4.95343465845011e-05	0.00141348406936987
204.040591892278	6.5943711334171e-05	0.00037439572184661
206.874362390641	-9.3316033091595e-05	0.000790754194007759
209.084378105941	-0.000387017737014883	-0.000307976428789214
211.824001073939	0.000582107067821802	-0.000116166484944502
214.484074766018	-0.000141859002519951	-1.0513766741882e-05
217.122901018561	5.91172112334171e-05	-0.000195955495226885
219.730672946036	0.000585847810484763	0.000329291806704601
222.572499140488	-3.47778522127307e-05	9.0046125536869e-05
225.080140996986	-0.00020767420493506	-0.000117466061563265
227.700071355734	0.000160625838889983	-0.000415728183958075
230.520143156755	-0.000520356999647031	-6.96419739449894e-05
232.820759539331	-0.000458894354034456	0.000924442445482287
235.539740266878	-0.000115932305551958	0.000489573125644849
238.321766450251	5.11360581079146e-06	0.000289070124372515
240.530439810786	8.75280924934607e-05	-0.000300261502042432
243.280407311296	-0.000609517469825072	-0.000537667184590473
245.937458875532	0.000142276902351579	9.1057658665461e-05
248.580757371841	1.14124808092697e-06	0.000428588958765852
250.967889503838	-2.44566706778526e-05	0.0345627859785842
253.828494833888	0.000168296803180645	0.016808369609487
256.198521022215	-0.000565652342923717	0.0288328647135103
258.923844684736	0.000288726826014774	0.0412349518268014
261.72742196178	0.000139222353740198	-0.0357338736256892
264.017569713777	-0.000408584798844647	0.0349890925340518
266.781450730946	9.8871511911458e-05	-0.0218014098657324
269.704093579318	-0.000121149199936998	0.0234941145927066
271.945069579289	-0.000337838724257633	-0.0068355308190533
274.698444052942	0.000508230233181362	-0.0095661911639755
277.338118240471	-0.000151280728815983	-0.0100167590665006
280.059131136193	0.000130313420826589	-0.00276626333348484
282.672756564511	0.000327506118014464	-0.00916250652211748
285.519654688173	-6.60747280782914e-05	-0.0045473154384803
288.123328363829	6.63281631321233e-05	0.00735436196635253
290.918098533219	-0.000139082463813445	0.0103012273494656
293.710050457054	-7.25501360645531e-05	0.00772575959994404
296.125101350318	-0.000601407702511214	0.014224546159797
299.075449075561	-0.000223677308317516	0.00584820569835443
301.708591303505	-0.000284510766390467	-0.0095544089416979
304.038294770489	-0.000177047437465161	0.00752466258181
306.899539622224	0.000224590369610311	-0.00443114954607371
309.536783136205	-3.04570075398691e-05	0.0143338647649029
311.99370136024	2.89590767597048e-05	-0.00466601139818579
315.042916036393	-0.000209353760441511	0.00294922133471798
317.51510920244	-0.000448512312293703	-0.00250898558407142
320.261583659415	2.38638497465082e-05	2.96451771426565e-05
323.233274687179	-0.000189670280215548	-0.00633474502062414
325.683340381331	-0.000129769165312155	-0.000951227662379539
328.265363925646	0.000537864137312827	0.00435842584765811
331.187892881365	-0.000256318126219623	0.00043891784210226
333.861192583686	0.00019538668661534	0.00167575272462428
336.169406927176	0.000338103988378635	0.00493704655548832
339.109403959118	-0.000177216392089452	0.0020895072897007
341.642080401642	-0.00018487660710742	0.00411795590291897
344.191481325685	6.48400973370933e-05	0.00185604986013337
347.252295394437	-0.000437654893116868	-0.000298193489412957
349.862328026306	-0.000791839583218601	0.00195767527510601
352.45408895472	0.00017400351232677	-0.000668437235578856
355.477014966682	-0.000323491772625584	0.00123041019598158
357.759722667733	1.32938085544154e-05	-0.00461554439436052
360.532922917187	0.000262459606197307	0.000198141260925322
363.624783555381	-0.000275836825305881	-0.00544941124568776
365.895105125048	7.4736823305166e-05	0.00016127167261315
368.409307588417	0.000724106303600314	0.000244782747789829
371.237647092464	-0.000348173529039597	-3.05221872758388e-05
373.966283554488	9.67483852551965e-05	0.00146584133618277
376.537011197671	0.000264688041219707	0.000112878150997808
379.538281015769	0.000130450521455217	0.00133440623645731
381.971206985716	-0.000120914462816701	0.00103450486386225
384.775055605244	-0.000214934551134194	-0.000934048571262114
387.634161339357	0.000313061826930916	-0.000810170518291686
390.097195371176	0.000889536044897055	-0.000139410982966215
392.922865447308	1.73520150581474e-05	0.000484433160851616
395.644745524924	0.000182902201301571	0.00190304512484621
397.920572512506	2.75478644247151e-05	-0.000689424829871665
400.775810512549	-0.000496567663827552	0.000938276303957153
403.433297877583	-0.000716205009868354	-0.00381409686116529
406.01249730758	0.000272879098614176	-0.000395974342054961
408.892035821037	-0.000727298111984132	-0.00150891103712691
411.51681234247	0.000138372400311226	-7.80274309069018e-05
414.236659351204	-2.62805763955321e-05	0.000347071709222213
417.136198292489	3.27636717364355e-05	0.000519879698897885
419.730162020795	0.000110697503558299	0.0014074654056293
422.20686331505	0.000752571534418101	0.000377484087534574
425.229980254138	0.000171305321456483	0.000315867473794862
427.866461756568	-0.000115949846164032	-0.000679574543295924
430.27165567143	0.000262578585735973	-0.0023084338762619
433.071549452884	-1.18539186111377e-06	-0.000585445777009252
435.713838740018	-9.32107328792675e-05	0.000472237609002446
438.093741127721	0.000318044252118455	-0.000547635225036647
441.244582712446	0.000341377884680583	0.000643209810338876
443.707398618364	0.000537246236745004	-0.00103312769364328
446.352300801624	-0.000163290345973621	0.000368384695341284
449.437725350798	0.00054475926680464	-0.000681663987891823
451.720567345577	0.000223437742535193	-0.000161317118744675
454.454588230887	-0.000189664339420581	-0.000167473060721068
457.484420478045	0.000126768920059916	0.000724571318854395
459.919885295426	3.99910080788324e-05	0.00067514287660897
462.308245670903	-7.24970822537502e-05	0.00053999103578084
465.227172651061	7.01808485725763e-05	0.000866224357083833
467.889619328111	6.43177394137329e-05	0.000251705428365057
470.460144927964	-0.000110198285548258	-0.00109176532571453
473.496347094778	0.000147663352992211	-0.000774593437010918
475.915115879924	0.000723873051753809	-0.000534158491987013
478.71091522289	-7.08410740615228e-05	-0.000479759288391168
481.586859248975	0.000273716915047739	-0.00101981117812666
484.004704140766	0.000197915846021246	9.83895977430538e-05
486.706719296387	-0.000205019067196943	0.000354404757626936
489.675114795643	0.00011654662162941	0.00011422915411452
491.895738152178	9.26099197777752e-05	0.000287565658219302
494.655514429204	-0.000456344616570181	-0.000686296221356297
497.328314338219	0.000262049944697251	-2.89869529572773e-05
500	-9.33866933645611e-05	-0.00018769422985887


==> data/lambda_0p001/data/forgetting_factor.dat <==
0	0
0.249931485064342	2.45044564715603
1.31507639916267	5
2.52064848235832	5
3.68169794417104	5
5.18925853598686	5
6.73646809165167	5
7.92684917505889	5
9.84059010503202	5
11.0931158332381	5
11.7391985540305	5
13.1530596120649	5
14.9944490691026	5
16.3980015968707	5
18.0036877543026	5
19.4660675167758	5
21.3072622838985	5
23.5503172528872	5
25.5729500719888	5
27.4278969974045	5
29.5503741177606	5
31.9786364695904	5
34.1647120852748	5
36.2198813591794	5
38.5918244782188	5
40.945681533599	5
42.9089953778629	5
45.1610900070221	5
47.6313205083307	5
50.2804969223222	5
52.4995993081394	5
55.3659072915658	5
57.7560457493474	5
60.2484452552426	5
62.8691284265744	5
65.5930231195927	5
68.1571274233782	5
70.6514543269316	5
73.4247275821131	5
75.7345017287684	5
78.3548843966354	5
81.2217592786396	5
83.3931904625208	5
86.1273574666029	5
88.7873989584481	5
91.4296164478342	5
93.9847580190011	5
96.8571693070256	5
99.3481537107064	5
102.004490977754	5
104.768635112843	5
107.103239704458	5
109.737595153673	5
112.574566214695	5
114.792314700718	5
117.475310123545	5
120.150640799574	5
122.791991769698	5
125.343502925058	5
128.26951697932	5
130.666610635563	5
133.311978280263	5
136.033371936835	5
138.298290213874	5
141.023284026753	5
143.894784506952	5
146.141105897098	5
148.771886402297	5
151.480882901539	5
154.172831962157	5
156.623821658971	5
159.595099287284	5
161.974666388248	5
164.632422724492	5
167.478034037184	5
169.667806292292	5
172.412015706976	5
175.311851824619	5
177.558295927827	5
180.292649685931	5
182.926202598286	5
185.617782061356	5
188.133644658387	5
191.08047154003	5
193.536916897569	5
196.153188634133	5
198.923994547548	5
201.143714092883	5
203.866082617558	5
206.806623949553	5
208.982102445677	5
211.722029904856	5
214.357717597878	5
217.027248147655	5
219.566321896429	5
222.456347586648	5
224.907917410838	5
227.517707483751	5
230.352362942689	5
232.666510307139	5
235.320671928081	5
238.239374634434	5
240.455952177116	5
243.170401068526	5
245.84085854241	5
248.490113697995	5
250.855162610099	5
253.792756770661	5
256.077826265686	5
258.852686724586	5
261.636278466697	5
263.943958797222	5
266.716319449328	5
269.657719761404	5
271.903172757544	5
274.587127178216	5
277.29268338127	5
280.022388442067	5
282.638657649911	5
285.492872660687	5
288.070757080854	5
290.867774509085	5
293.71809255395	5
296.084695200147	5
299.078778695544	5
301.655612692583	5
304.03879831054	5
306.899996243795	5
309.53775545443	5
311.99395147888	5
315.011274273628	5
317.49147813353	5
320.276348320837	5
323.195340263904	5
325.700935016366	5
328.236303007347	5
331.216348169056	5
333.886992035782	5
336.182227160763	5
339.109022788032	5
341.640940112936	5
344.188438597436	5
347.311103555687	5
349.858262509148	5
352.450103664439	5
355.47276898152	5
357.757650735634	5
360.583023777971	5
363.608788181302	5
365.918711535082	5
368.390107758674	5
371.253716835907	5
373.988414493584	5
376.576559740118	5
379.558430826955	5
382.015122709054	5
384.79334242746	5
387.712113256268	5
390.09204624134	5
392.988688583004	5
395.634206422156	5
397.956012655287	5
400.810904728331	5
403.470749989512	5
406.036173162409	5
408.978899133888	5
411.56269157823	5
414.33742231475	5
417.200415881259	5
419.817040006789	5
422.309890704137	5
425.26669121677	5
427.947541446715	5
430.282513639995	5
433.158066737273	5
435.779341976731	5
438.181247889164	5
441.352314583917	5
443.86464032087	5
446.444740339178	5
449.556676972606	5
451.78008254102	5
454.526249097124	5
457.497793180259	5
459.979203257175	5
462.312718244528	5
465.227836327332	5
467.887860546795	5
470.462942009866	5
473.499422237763	5
475.956882400794	5
478.704560860557	5
481.63145844644	5
483.996933093092	5
486.775777101702	5
489.692897645228	5
491.933104421152	5
494.673164192229	5
497.336076667018	5
500	5


==> data/lambda_0p001/data/information_matrix_eigenvalues.dat <==
0	0	0
0.249931485064342	1.57382943541441e-16	1.98017825886241
1.31507639916267	9.07066717776837e-11	4.70274679381218
2.52064848235832	1.71917526080546e-06	23.034562078127
3.68169794417104	3.10516105786822e-06	21.1236157703028
5.18925853598686	4.10481220173938e-05	6.67764901735876
6.73646809165167	7.7063562744579e-05	14.8619878518723
7.92684917505889	9.07274863440113e-05	23.1812056023023
9.84059010503202	0.00014925735512676	19.8650207450013
11.0931158332381	0.000206285545666999	44.8287170689242
11.7391985540305	0.000221249605013818	59.5323553925243
13.1530596120649	0.000266708494016043	8.5302772480367
14.9944490691026	0.000288280158612181	22.0481630973758
16.3980015968707	0.000305783842012422	15.1478969835865
18.0036877543026	0.000321019603350045	12.0966943555784
19.4660675167758	0.000352809736216902	12.2253126230601
21.3072622838985	0.000364972229597464	8.25497541199536
23.5503172528872	0.000395776190830482	5.7880475527185
25.5729500719888	0.000419182302290766	9.94464379973581
27.4278969974045	0.000443094557741145	5.41007419584905
29.5503741177606	0.000469853810468879	8.90589146282116
31.9786364695904	0.000506720337968339	5.455969614142
34.1647120852748	0.000525308371097314	14.0719298704692
36.2198813591794	0.000537438698010887	5.37113766801886
38.5918244782188	0.000540312831348329	13.2954107687375
40.945681533599	0.000556216528855589	7.57175630849919
42.9089953778629	0.000566960256303209	21.1227750982187
45.1610900070221	0.000588190131724717	5.51955531999891
47.6313205083307	0.000605650272843015	6.64319690578365
50.2804969223222	0.00061827323668977	4.82288593800312
52.4995993081394	0.000620468526602556	7.15461329647459
55.3659072915658	0.000632912187537993	4.38323755199344
57.7560457493474	0.000645238136167404	5.76617882202303
60.2484452552426	0.000666959014455402	7.85331240496523
62.8691284265744	0.000679320078419121	5.01704531165305
65.5930231195927	0.000693112197808507	11.2577200038516
68.1571274233782	0.000702309411985079	3.93831503882478
70.6514543269316	0.000710706732947842	5.5098335676722
73.4247275821131	0.000719563472605603	4.22973216038582
75.7345017287684	0.000734410051785055	4.22752793732741
78.3548843966354	0.000741722259452151	5.84773565240704
81.2217592786396	0.000753269249417442	5.25244735341771
83.3931904625208	0.000759741144023593	13.2351911702847
86.1273574666029	0.000769963624020388	3.97339995990447
88.7873989584481	0.000777949897718551	7.57026008778963
91.4296164478342	0.00078955081537587	5.62014009102712
93.9847580190011	0.000797361939856148	4.93648684076114
96.8571693070256	0.000804316939507858	9.79731387176126
99.3481537107064	0.000811599361091423	3.88927964122323
102.004490977754	0.000818120695370666	5.38792046259406
104.768635112843	0.000824102851651544	4.0644049536782
107.103239704458	0.000830958365696528	4.0618923920247
109.737595153673	0.000836555725989839	5.5769990300468
112.574566214695	0.00084350689668134	5.19005990206682
114.792314700718	0.000849098680262002	13.3837793065457
117.475310123545	0.000856066713701438	3.94224930426001
120.150640799574	0.00086324618092437	7.82126172062708
122.791991769698	0.00087120420736852	4.98175048234537
125.343502925058	0.00087805003066612	4.93559924875852
128.26951697932	0.000884821081698053	9.7685662870016
130.666610635563	0.000890727198899665	3.89070713557154
133.311978280263	0.000896922248881339	5.616114166082
136.033371936835	0.000903305577027513	4.05784218913261
138.298290213874	0.000908731763075464	4.85071795689303
141.023284026753	0.000915352774037911	5.26576800967812
143.894784506952	0.000922216231571423	5.19198096204338
146.141105897098	0.000928262061002179	13.3699123767851
148.771886402297	0.000935828150350557	3.98857670961963
151.480882901539	0.000941921317112713	8.18398896509939
154.172831962157	0.000949274065892345	4.58146779202041
156.623821658971	0.000955287813450563	4.97265688834456
159.595099287284	0.000961385507077048	8.94742650230051
161.974666388248	0.000967792439150646	3.91119515109262
164.632422724492	0.000973429713229201	5.95787108597815
167.478034037184	0.000980179567479252	4.05816163100035
169.667806292292	0.000984917441236732	5.29414359082084
172.412015706976	0.000990901360678298	5.20321101897727
175.311851824619	0.000997587048257002	5.19174596213275
177.558295927827	0.00100271992845539	13.3731320556472
180.292649685931	0.00100926021880076	3.94444628330896
182.926202598286	0.0010156304887284	8.07231515738724
185.617782061356	0.00102204529224509	4.91173978689781
188.133644658387	0.00102836456166137	4.94693150881389
191.08047154003	0.00103458133747711	9.58664574404112
193.536916897569	0.00104023455369307	3.88787760467046
196.153188634133	0.00104613478560417	5.58965220408179
198.923994547548	0.00105273354231943	4.0600986732226
201.143714092883	0.00105755786435329	4.7303221991078
203.866082617558	0.00106351701460544	5.29213876926172
206.806623949553	0.00107051360647011	5.19140398841685
208.982102445677	0.00107541954418156	13.382793842854
211.722029904856	0.00108237724311281	3.93975525041639
214.357717597878	0.00108834177833586	8.00602762148758
217.027248147655	0.00109491680507635	4.8376687933508
219.566321896429	0.00110087219424799	4.94233008571227
222.456347586648	0.00110667227579794	9.22327332343572
224.907917410838	0.001112955948072	3.89368499097938
227.517707483751	0.00111877190886007	5.7555144891632
230.352362942689	0.00112554667637518	4.05987680003088
232.666510307139	0.00113118897734562	4.05880107890208
235.320671928081	0.00113655309442873	5.38531236592193
238.239374634434	0.00114334865424206	5.18955774151786
240.455952177116	0.00114805262062905	13.3850525807386
243.170401068526	0.00115428506232515	3.92558450457323
245.84085854241	0.00116069408306483	7.69034390938375
248.490113697995	0.00116678451072624	5.39089920773893
250.855162610099	0.00117233543600978	4.96257803588718
253.792756770661	0.0011792464749338	8.36022279924691
256.077826265686	0.001184299707319	3.97268519376489
258.852686724586	0.0011900496611985	6.07612074561462
261.636278466697	0.0011977274073217	4.07131721983178
263.943958797222	0.00120249678726977	5.04328161352924
266.716319449328	0.00120841373116006	5.34125456753352
269.657719761404	0.00121590578487445	5.19370721450596
271.903172757544	0.00122087904509743	13.3151987456129
274.587127178216	0.00122711727835738	3.9277338307298
277.29268338127	0.00123322374311495	7.45526966011902
280.022388442067	0.00123975394816711	6.79721138681817
282.638657649911	0.00124537020028945	4.89580908838926
285.492872660687	0.00125153440946726	10.7791259006554
288.070757080854	0.00125807442332454	3.88419279291963
290.867774509085	0.0012640552600019	5.29499812944347
293.71809255395	0.00127112548650631	5.5194653711593
296.084695200147	0.00127715837992998	4.05056293192395
299.078778695544	0.00128329582511111	6.54534286015637
301.655612692583	0.00128968661648249	3.83034226578397
304.03879831054	0.00129490857663349	6.3500107657521
306.899996243795	0.00130102466498821	3.75949902645986
309.53775545443	0.00130651604894017	4.66055277991078
311.99395147888	0.00131257764642915	11.417639198681
315.011274273628	0.00131970751157503	4.4833121399708
317.49147813353	0.00132477307197415	9.7735937728322
320.276348320837	0.00133117080061689	5.98517722185969
323.195340263904	0.00133756998912453	5.1634189217612
325.700935016366	0.0013435247413844	12.57971943303
328.236303007347	0.00134930984799899	4.0032205859177
331.216348169056	0.00135553175132948	5.4049258481309
333.886992035782	0.0013622735730033	4.90443060593734
336.182227160763	0.00136824044765774	4.19644474032771
339.109022788032	0.00137381993930116	6.78281443373535
341.640940112936	0.00137999798833526	4.43133043529133
344.188438597436	0.00138545766899318	6.823545355621
347.311103555687	0.00139251167024596	4.24719832249982
349.858262509148	0.00139866118127407	4.19836492258492
352.450103664439	0.00140414673418119	8.39589338101367
355.47276898152	0.0014117936623997	4.26917982117928
357.757650735634	0.00141687053906999	10.277021159721
360.583023777971	0.00142299173475161	4.43265269353495
363.608788181302	0.00142996434462231	5.19537907366513
365.918711535082	0.00143463378287157	12.805276274754
368.390107758674	0.00144050373632238	4.10242356179097
371.253716835907	0.00144663701396166	8.54873812027126
373.988414493584	0.00145284107057599	3.77813117458742
376.576559740118	0.00145932724482113	4.96679042194057
379.558430826955	0.00146549765331834	9.42689709691584
382.015122709054	0.00147119411892312	3.89634995922473
384.79334242746	0.00147709288156199	5.34355044407583
387.712113256268	0.00148391373991304	4.06518886058544
390.09204624134	0.00148963056512555	4.06339927841771
392.988688583004	0.00149587778320139	6.52593230563328
395.634206422156	0.00150253680237878	4.63903289936852
397.956012655287	0.00150693907875871	10.2148470143686
400.810904728331	0.00151344286967051	3.7593383922715
403.470749989512	0.00151988747287809	4.71473352464396
406.036173162409	0.00152534361753475	10.5344572783017
408.978899133888	0.00153222490887461	4.72780322937647
411.56269157823	0.00153803984200443	11.098544038541
414.33742231475	0.00154422854454096	4.51564570943198
417.200415881259	0.0015510366906288	5.17215366389827
419.817040006789	0.00155655935063469	11.2866629717564
422.309890704137	0.00156278023214158	4.00006422572878
425.26669121677	0.00156907315167912	5.74522036165746
427.947541446715	0.00157552430675378	3.77014079456751
430.282513639995	0.0015810803374018	4.19751127166177
433.158066737273	0.00158709980545244	5.73717257775297
435.779341976731	0.00159289899147403	4.58524510287036
438.181247889164	0.00159822810966617	9.00460446211647
441.352314583917	0.00160533770519118	4.26892387215406
443.86464032087	0.00161103676325358	4.21014401048202
446.444740339178	0.00161696888927422	8.38788701556265
449.556676972606	0.0016241509770926	4.74601926561796
451.78008254102	0.00162869237645019	12.6368184260019
454.526249097124	0.00163509907707208	3.99732609243167
457.497793180259	0.00164148924471703	5.19956942684216
459.979203257175	0.00164772685879697	10.9572402882191
462.312718244528	0.00165348398245315	4.17473620468695
465.227836327332	0.00165944014225355	8.49298996197563
467.887860546795	0.00166602568507601	3.7554875295208
470.462942009866	0.00167161611998029	5.04377525331041
473.499422237763	0.00167795875367164	6.45315674371921
475.956882400794	0.00168417710728335	3.97705216749092
478.704560860557	0.00168993732939901	6.32981654046131
481.63145844644	0.00169708090923742	4.06386153117766
483.996933093092	0.00170272362588609	4.06258027884361
486.775777101702	0.00170869693178046	5.6889951546952
489.692897645228	0.00171557733981961	5.13563742240287
491.933104421152	0.00172023329308196	12.8081963048671
494.673164192229	0.00172619910284009	3.8534844408332
497.336076667018	0.00173209136637381	6.67618254377777
500	0.0017385706617926	7.65067104603134


==> data/lambda_0p001/data/information_matrix_rank.dat <==
0	0
0.249931485064342	10
1.31507639916267	18
2.52064848235832	28
3.68169794417104	28
5.18925853598686	28
6.73646809165167	28
7.92684917505889	28
9.84059010503202	28
11.0931158332381	28
11.7391985540305	28
13.1530596120649	28
14.9944490691026	28
16.3980015968707	28
18.0036877543026	28
19.4660675167758	28
21.3072622838985	28
23.5503172528872	28
25.5729500719888	28
27.4278969974045	28
29.5503741177606	28
31.9786364695904	28
34.1647120852748	28
36.2198813591794	28
38.5918244782188	28
40.945681533599	28
42.9089953778629	28
45.1610900070221	28
47.6313205083307	28
50.2804969223222	28
52.4995993081394	28
55.3659072915658	28
57.7560457493474	28
60.2484452552426	28
62.8691284265744	28
65.5930231195927	28
68.1571274233782	28
70.6514543269316	28
73.4247275821131	28
75.7345017287684	28
78.3548843966354	28
81.2217592786396	28
83.3931904625208	28
86.1273574666029	28
88.7873989584481	28
91.4296164478342	28
93.9847580190011	28
96.8571693070256	28
99.3481537107064	28
102.004490977754	28
104.768635112843	28
107.103239704458	28
109.737595153673	28
112.574566214695	28
114.792314700718	28
117.475310123545	28
120.150640799574	28
122.791991769698	28
125.343502925058	28
128.26951697932	28
130.666610635563	28
133.311978280263	28
136.033371936835	28
138.298290213874	28
141.023284026753	28
143.894784506952	28
146.141105897098	28
148.771886402297	28
151.480882901539	28
154.172831962157	28
156.623821658971	28
159.595099287284	28
161.974666388248	28
164.632422724492	28
167.478034037184	28
169.667806292292	28
172.412015706976	28
175.311851824619	28
177.558295927827	28
180.292649685931	28
182.926202598286	28
185.617782061356	28
188.133644658387	28
191.08047154003	28
193.536916897569	28
196.153188634133	28
198.923994547548	28
201.143714092883	28
203.866082617558	28
206.806623949553	28
208.982102445677	28
211.722029904856	28
214.357717597878	28
217.027248147655	28
219.566321896429	28
222.456347586648	28
224.907917410838	28
227.517707483751	28
230.352362942689	28
232.666510307139	28
235.320671928081	28
238.239374634434	28
240.455952177116	28
243.170401068526	28
245.84085854241	28
248.490113697995	28
250.855162610099	28
253.792756770661	28
256.077826265686	28
258.852686724586	28
261.636278466697	28
263.943958797222	28
266.716319449328	28
269.657719761404	28
271.903172757544	28
274.587127178216	28
277.29268338127	28
280.022388442067	28
282.638657649911	28
285.492872660687	28
288.070757080854	28
290.867774509085	28
293.71809255395	28
296.084695200147	28
299.078778695544	28
301.655612692583	28
304.03879831054	28
306.899996243795	28
309.53775545443	28
311.99395147888	28
315.011274273628	28
317.49147813353	28
320.276348320837	28
323.195340263904	28
325.700935016366	28
328.236303007347	28
331.216348169056	28
333.886992035782	28
336.182227160763	28
339.109022788032	28
341.640940112936	28
344.188438597436	28
347.311103555687	28
349.858262509148	28
352.450103664439	28
355.47276898152	28
357.757650735634	28
360.583023777971	28
363.608788181302	28
365.918711535082	28
368.390107758674	28
371.253716835907	28
373.988414493584	28
376.576559740118	28
379.558430826955	28
382.015122709054	28
384.79334242746	28
387.712113256268	28
390.09204624134	28
392.988688583004	28
395.634206422156	28
397.956012655287	28
400.810904728331	28
403.470749989512	28
406.036173162409	28
408.978899133888	28
411.56269157823	28
414.33742231475	28
417.200415881259	28
419.817040006789	28
422.309890704137	28
425.26669121677	28
427.947541446715	28
430.282513639995	28
433.158066737273	28
435.779341976731	28
438.181247889164	28
441.352314583917	28
443.86464032087	28
446.444740339178	28
449.556676972606	28
451.78008254102	28
454.526249097124	28
457.497793180259	28
459.979203257175	28
462.312718244528	28
465.227836327332	28
467.887860546795	28
470.462942009866	28
473.499422237763	28
475.956882400794	28
478.704560860557	28
481.63145844644	28
483.996933093092	28
486.775777101702	28
489.692897645228	28
491.933104421152	28
494.673164192229	28
497.336076667018	28
500	28


==> data/lambda_0p001/data/information_matrix_singular_values.dat <==
0	0	0
0.249931485064342	1.66825668048472e-16	1.98017825886241
1.31507639916267	9.07066835932322e-11	4.70274679381217
2.52064848235832	1.71917526094672e-06	23.034562078127
3.68169794417104	3.10516105792013e-06	21.1236157703028
5.18925853598686	4.10481220174493e-05	6.67764901735877
6.73646809165167	7.70635627451121e-05	14.8619878518723
7.92684917505889	9.07274863432651e-05	23.1812056023023
9.84059010503202	0.000149257355125602	19.8650207450013
11.0931158332381	0.00020628554566668	44.8287170689242
11.7391985540305	0.000221249605016957	59.5323553925243
13.1530596120649	0.00026670849401631	8.5302772480367
14.9944490691026	0.000288280158614078	22.0481630973758
16.3980015968707	0.000305783842012637	15.1478969835865
18.0036877543026	0.000321019603349867	12.0966943555784
19.4660675167758	0.000352809736216699	12.2253126230601
21.3072622838985	0.000364972229597441	8.25497541199536
23.5503172528872	0.000395776190830789	5.7880475527185
25.5729500719888	0.000419182302291324	9.94464379973581
27.4278969974045	0.000443094557741325	5.41007419584905
29.5503741177606	0.0004698538104696	8.90589146282116
31.9786364695904	0.000506720337967676	5.455969614142
34.1647120852748	0.000525308371097309	14.0719298704692
36.2198813591794	0.000537438698010966	5.37113766801886
38.5918244782188	0.000540312831349044	13.2954107687375
40.945681533599	0.000556216528856013	7.57175630849919
42.9089953778629	0.000566960256303481	21.1227750982187
45.1610900070221	0.000588190131724895	5.51955531999891
47.6313205083307	0.000605650272843162	6.64319690578365
50.2804969223222	0.000618273236689614	4.82288593800312
52.4995993081394	0.000620468526602923	7.15461329647459
55.3659072915658	0.000632912187537773	4.38323755199344
57.7560457493474	0.000645238136167575	5.76617882202304
60.2484452552426	0.00066695901445553	7.85331240496523
62.8691284265744	0.000679320078418644	5.01704531165305
65.5930231195927	0.000693112197808107	11.2577200038516
68.1571274233782	0.000702309411985212	3.93831503882478
70.6514543269316	0.000710706732947819	5.5098335676722
73.4247275821131	0.000719563472605802	4.22973216038581
75.7345017287684	0.000734410051785099	4.22752793732742
78.3548843966354	0.000741722259452198	5.84773565240704
81.2217592786396	0.000753269249417423	5.25244735341771
83.3931904625208	0.000759741144023706	13.2351911702847
86.1273574666029	0.000769963624020402	3.97339995990447
88.7873989584481	0.000777949897718547	7.57026008778963
91.4296164478342	0.000789550815376418	5.62014009102712
93.9847580190011	0.000797361939856511	4.93648684076114
96.8571693070256	0.000804316939508169	9.79731387176126
99.3481537107064	0.00081159936109148	3.88927964122323
102.004490977754	0.000818120695370482	5.38792046259406
104.768635112843	0.000824102851651704	4.0644049536782
107.103239704458	0.000830958365696712	4.0618923920247
109.737595153673	0.000836555725989888	5.5769990300468
112.574566214695	0.000843506896681947	5.19005990206682
114.792314700718	0.000849098680262567	13.3837793065457
117.475310123545	0.000856066713701436	3.94224930426001
120.150640799574	0.00086324618092412	7.82126172062707
122.791991769698	0.000871204207368344	4.98175048234537
125.343502925058	0.000878050030666543	4.93559924875852
128.26951697932	0.000884821081697961	9.7685662870016
130.666610635563	0.000890727198899628	3.89070713557154
133.311978280263	0.000896922248881216	5.616114166082
136.033371936835	0.00090330557702717	4.05784218913261
138.298290213874	0.000908731763075519	4.85071795689303
141.023284026753	0.000915352774037991	5.26576800967812
143.894784506952	0.000922216231571498	5.19198096204338
146.141105897098	0.000928262061002593	13.3699123767851
148.771886402297	0.000935828150350551	3.98857670961963
151.480882901539	0.000941921317112269	8.18398896509938
154.172831962157	0.000949274065892148	4.58146779202041
156.623821658971	0.000955287813450775	4.97265688834456
159.595099287284	0.000961385507077838	8.94742650230051
161.974666388248	0.000967792439150926	3.91119515109262
164.632422724492	0.000973429713229042	5.95787108597815
167.478034037184	0.000980179567479452	4.05816163100035
169.667806292292	0.000984917441236364	5.29414359082084
172.412015706976	0.000990901360678041	5.20321101897727
175.311851824619	0.00099758704825712	5.19174596213274
177.558295927827	0.00100271992845524	13.3731320556472
180.292649685931	0.00100926021880125	3.94444628330896
182.926202598286	0.00101563048872875	8.07231515738724
185.617782061356	0.00102204529224535	4.9117397868978
188.133644658387	0.00102836456166128	4.94693150881389
191.08047154003	0.00103458133747691	9.58664574404111
193.536916897569	0.00104023455369311	3.88787760467046
196.153188634133	0.00104613478560389	5.58965220408178
198.923994547548	0.00105273354231965	4.0600986732226
201.143714092883	0.00105755786435318	4.7303221991078
203.866082617558	0.00106351701460571	5.29213876926171
206.806623949553	0.00107051360646952	5.19140398841685
208.982102445677	0.00107541954418161	13.382793842854
211.722029904856	0.00108237724311299	3.93975525041639
214.357717597878	0.00108834177833586	8.00602762148758
217.027248147655	0.00109491680507668	4.8376687933508
219.566321896429	0.00110087219424772	4.94233008571227
222.456347586648	0.00110667227579783	9.22327332343572
224.907917410838	0.00111295594807229	3.89368499097938
227.517707483751	0.0011187719088599	5.7555144891632
230.352362942689	0.00112554667637502	4.05987680003088
232.666510307139	0.00113118897734563	4.05880107890208
235.320671928081	0.0011365530944289	5.38531236592193
238.239374634434	0.00114334865424203	5.18955774151786
240.455952177116	0.00114805262062909	13.3850525807386
243.170401068526	0.00115428506232473	3.92558450457322
245.84085854241	0.00116069408306465	7.69034390938376
248.490113697995	0.00116678451072684	5.39089920773892
250.855162610099	0.00117233543600972	4.96257803588718
253.792756770661	0.00117924647493328	8.3602227992469
256.077826265686	0.00118429970731948	3.97268519376489
258.852686724586	0.0011900496611985	6.07612074561462
261.636278466697	0.00119772740732142	4.07131721983178
263.943958797222	0.00120249678726974	5.04328161352924
266.716319449328	0.00120841373115997	5.34125456753352
269.657719761404	0.00121590578487449	5.19370721450596
271.903172757544	0.00122087904509702	13.315198745613
274.587127178216	0.00122711727835713	3.9277338307298
277.29268338127	0.00123322374311492	7.45526966011902
280.022388442067	0.00123975394816793	6.79721138681817
282.638657649911	0.00124537020028944	4.89580908838926
285.492872660687	0.00125153440946845	10.7791259006554
288.070757080854	0.00125807442332448	3.88419279291963
290.867774509085	0.00126405526000209	5.29499812944348
293.71809255395	0.00127112548650684	5.51946537115929
296.084695200147	0.00127715837993012	4.05056293192395
299.078778695544	0.00128329582511161	6.54534286015637
301.655612692583	0.00128968661648214	3.83034226578398
304.03879831054	0.00129490857663335	6.3500107657521
306.899996243795	0.00130102466498821	3.75949902645985
309.53775545443	0.00130651604893974	4.66055277991079
311.99395147888	0.00131257764642869	11.417639198681
315.011274273628	0.00131970751157468	4.4833121399708
317.49147813353	0.00132477307197405	9.7735937728322
320.276348320837	0.00133117080061627	5.98517722185969
323.195340263904	0.001337569989125	5.1634189217612
325.700935016366	0.00134352474138434	12.57971943303
328.236303007347	0.00134930984799873	4.0032205859177
331.216348169056	0.00135553175132909	5.4049258481309
333.886992035782	0.00136227357300344	4.90443060593734
336.182227160763	0.00136824044765805	4.19644474032771
339.109022788032	0.00137381993930043	6.78281443373535
341.640940112936	0.00137999798833532	4.43133043529132
344.188438597436	0.00138545766899258	6.823545355621
347.311103555687	0.00139251167024603	4.24719832249981
349.858262509148	0.0013986611812746	4.19836492258492
352.450103664439	0.00140414673418136	8.39589338101366
355.47276898152	0.00141179366240002	4.26917982117928
357.757650735634	0.00141687053906991	10.277021159721
360.583023777971	0.00142299173475181	4.43265269353495
363.608788181302	0.00142996434462217	5.19537907366513
365.918711535082	0.00143463378287163	12.805276274754
368.390107758674	0.00144050373632244	4.10242356179097
371.253716835907	0.00144663701396117	8.54873812027126
373.988414493584	0.00145284107057605	3.77813117458742
376.576559740118	0.00145932724482153	4.96679042194057
379.558430826955	0.00146549765331867	9.42689709691584
382.015122709054	0.00147119411892334	3.89634995922473
384.79334242746	0.00147709288156206	5.34355044407583
387.712113256268	0.00148391373991266	4.06518886058544
390.09204624134	0.00148963056512597	4.06339927841771
392.988688583004	0.00149587778320095	6.52593230563328
395.634206422156	0.00150253680237896	4.63903289936852
397.956012655287	0.0015069390787592	10.2148470143686
400.810904728331	0.00151344286967034	3.7593383922715
403.470749989512	0.00151988747287826	4.71473352464396
406.036173162409	0.00152534361753466	10.5344572783017
408.978899133888	0.00153222490887477	4.72780322937647
411.56269157823	0.00153803984200403	11.098544038541
414.33742231475	0.00154422854454121	4.51564570943198
417.200415881259	0.00155103669062878	5.17215366389827
419.817040006789	0.00155655935063518	11.2866629717564
422.309890704137	0.00156278023214165	4.00006422572878
425.26669121677	0.00156907315167939	5.74522036165746
427.947541446715	0.0015755243067538	3.77014079456751
430.282513639995	0.00158108033740175	4.19751127166177
433.158066737273	0.00158709980545215	5.73717257775297
435.779341976731	0.00159289899147408	4.58524510287036
438.181247889164	0.00159822810966633	9.00460446211647
441.352314583917	0.00160533770519151	4.26892387215406
443.86464032087	0.00161103676325422	4.21014401048202
446.444740339178	0.00161696888927467	8.38788701556265
449.556676972606	0.00162415097709257	4.74601926561796
451.78008254102	0.00162869237645047	12.6368184260019
454.526249097124	0.00163509907707294	3.99732609243167
457.497793180259	0.00164148924471718	5.19956942684216
459.979203257175	0.00164772685879659	10.9572402882191
462.312718244528	0.00165348398245308	4.17473620468695
465.227836327332	0.0016594401422534	8.49298996197562
467.887860546795	0.0016660256850757	3.7554875295208
470.462942009866	0.0016716161199806	5.04377525331042
473.499422237763	0.00167795875367204	6.4531567437192
475.956882400794	0.00168417710728358	3.97705216749092
478.704560860557	0.00168993732939933	6.32981654046131
481.63145844644	0.00169708090923715	4.06386153117766
483.996933093092	0.00170272362588682	4.06258027884361
486.775777101702	0.00170869693178084	5.6889951546952
489.692897645228	0.00171557733981958	5.13563742240287
491.933104421152	0.00172023329308218	12.8081963048671
494.673164192229	0.00172619910284047	3.8534844408332
497.336076667018	0.00173209136637359	6.67618254377777
500	0.00173857066179271	7.65067104603134


==> data/lambda_0p001/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
0.249931485064342	-0.179933570360512	0.203254835930774	-1.27056674368151	-0.0509761095655743	0.336564370784927	-0.411261556644558	0.820683195986714	0.205586939713573	0.657659953124904	-0.606597683240722	0.098206710083617	-0.176053849052415	0.157774890797	0.121643392371613	-0.0629746222673185	1.06772127712304	-1.88748972026796	-0.0605755107963431	0.10885871064557	-0.115867411421845	0.175698106324994	0.791650686696417	0.217621227038142	-0.10679488308061	0.0426460216406873	-0.0651930008088192	0.049809932623875	0.0637966402891489
1.31507639916267	-0.078770945876828	0.271863195460749	-1.16251241449564	-0.0776882406345614	0.397852297815372	-0.308548777039468	0.732639279099679	0.0745277794730768	0.63319673181719	-0.609313469909953	0.174585475870626	-0.0812048673115909	0.246216115345778	0.226040949077697	0.00993884283677207	1.06313475817629	-1.0193328943938	-0.0653607225554368	0.0752175324136815	-0.0177216664817016	0.0526413515230252	0.00351383811188466	0.0886474347484623	-0.0430940351248258	0.0547623686167686	0.00482315854581661	0.060399905295246	0.0727578593195839
2.52064848235832	-0.149172292459962	0.177072344832594	-0.989980008533824	-0.344372474072864	0.633924204103966	-0.589031902355491	0.195437686480253	0.27117280300956	0.245648455233922	-0.267587595630959	0.140212015490684	0.0347183027471398	0.418889755699914	0.416999868018988	-0.0184094617235135	0.996312243688677	-0.34928788051244	-0.105023220754366	0.0620347969149136	-0.0901302584289077	-0.064496330707395	-0.0562545797418281	-0.0986072777123126	0.0481703085416804	0.00440182274348392	0.0554564466294153	0.0681015168218078	0.0784356081025594
3.68169794417104	-0.138216325094014	0.211274077355946	-0.970748194488099	-0.372172680722615	0.672351597096153	-0.58957077507867	0.177907766413741	0.134600991869124	0.339106332800151	-0.199585123550836	0.172420247631959	0.0448870726227598	0.442535855793736	0.493307389370667	-0.0114291569887477	0.977007402310987	-0.284656099153129	-0.0854000864391743	0.01777644150002	-0.0451128498211357	-0.0764724469878044	-0.0709875314293817	-0.090526919747012	0.0541289632074465	-0.0129802957857864	0.0612554222373851	0.0433569721111708	0.0424185097202234
5.18925853598686	0.0369655407376704	0.183656446421495	-0.747637563545787	-0.340872428266243	0.613968280390085	-0.348729415438795	0.104492261435688	-0.0120715178020308	0.360559656964054	0.163335126750142	0.152699803994299	0.209529660450628	0.415376199140673	0.481854027796313	0.0519751310936732	0.889201013270593	-0.212604019219707	0.0167316394875668	-0.0388585984477096	0.00620767817281479	-0.088431930012116	-0.0787245465840667	-0.132712170492677	0.0307741387109196	-0.0932438160808261	0.0716023413760268	0.00667348842639256	-0.00563041276954039
6.73646809165167	0.243903123469448	0.00158759434451856	-0.573779304416746	0.0362606720280344	0.347617477465245	-0.136251022979334	-0.0740071384475825	0.0350617539457417	0.147767748903611	0.187699242016453	0.00856102395192802	0.368807108577825	0.233548524620096	0.313927887852506	0.0731436883293992	0.822372028074458	-0.174975879340327	0.0844372245760345	-0.0866894442353354	0.0129691711296391	-0.055991631959532	-0.114975650933985	-0.139282685020993	0.000298916590306546	-0.157531252463838	0.0797643495018264	-0.0298830458840406	-0.0504275322902857
7.92684917505889	0.243521013905963	0.0117320998368168	-0.522940265105435	0.0157884567619588	0.219838751613405	-0.123686797663404	0.00811279149774506	0.134284798241176	0.135955020156237	0.146324173338491	0.0094001868626856	0.42081342095259	0.16206976933798	0.286716610274603	0.0709649134875725	0.780996316006033	-0.162581248514824	0.0864352650585569	-0.089001057594656	0.00302931400644612	-0.044726244841527	-0.0937663036693823	-0.128364910472242	0.00652141268577521	-0.192508229384218	0.081247093209063	-0.0367292053768362	-0.0766633414614108
9.84059010503202	0.216264370829208	0.00749896448739427	-0.468045359148339	-0.00353576636311364	0.142599180623789	-0.0730668410585489	0.000515920817197187	0.105340067810507	0.114317117529323	0.0492557749364244	0.00931483597485219	0.482328478326259	0.121163110962756	0.281359284660659	0.061582293629544	0.720537546655288	-0.150938184145716	0.07343430198325	-0.0817259357274381	-0.0156745345906023	-0.042149743718314	-0.0807717786678381	-0.110752277768662	0.0237325682855015	-0.243505630060186	0.0814822409773753	-0.0337662654745979	-0.105485049931287
11.0931158332381	0.214550159468415	0.00476237817454526	-0.462154783002769	-0.0473389171284084	0.104136962283911	-0.0548515378569025	-0.054533351574079	0.0505509932169661	0.0785136151864737	0.0338602745032465	0.0155802584714455	0.488856739345112	0.0877139116840258	0.279746410826989	0.0127843934723	0.625646648094683	0.0168874779207548	0.00595852805582405	-0.0246125773579243	-0.025479586214222	-0.0254201254418108	-0.00676185130457463	-0.0661135609039036	0.0287639342958018	-0.322737131628286	0.0984596448735069	0.00793706661648817	-0.0975346572897333
11.7391985540305	0.211639690123356	0.00325167554542809	-0.463229533385737	-0.0359284162102281	0.0657366354738391	-0.0694510914693952	-0.0195433261859105	0.0332262237705888	0.0317438658120611	-0.0193557185223363	0.0161525059312139	0.493752641156053	0.0745870256330379	0.263121221837831	0.00477106252274795	0.588490807684006	-0.0132986453056106	0.00449876084664201	-0.0173853064000754	-0.0222019662514207	-0.030603649288147	-0.00789472843093475	-0.0488889963143872	0.0308778959259032	-0.350564526563672	0.095581074338363	0.00359775676280675	-0.105481046345921
13.1530596120649	0.185131469084215	-0.0110839430198909	-0.475361335214936	-0.0365090194850378	0.0322785958642257	-0.0697613408140591	-0.0215001220741885	0.0320064166881071	0.0529925334337453	0.00100026041204777	0.00656044301249522	0.481245971905381	0.0526372347919618	0.22967226850608	-0.0195898953646444	0.514666831827909	-0.0185353690669634	0.00429742574929534	-0.00955689453259754	-0.0141635574320755	-0.0286269868736147	-0.004285405887684	-0.0376868595246792	0.0312887973944538	-0.408820203300134	0.0950365977981218	-0.000181938854124422	-0.118724779550938
14.9944490691026	0.151289529528157	-0.0163141478863243	-0.471733995869921	-0.0344856019273311	0.0297520885692136	-0.0853916326535015	-0.0260321104236275	0.0281345357800836	0.0425122948825196	0.0291438016364606	0.00633737140675294	0.481828938571406	0.0547966096746858	0.212392316143592	-0.0136518084666132	0.474885775000418	-0.0670556536598327	0.0280595912827001	-0.00884684919533992	0.026028240721583	-0.0190025824047055	-0.0181762916138997	-0.0304071204669219	0.0127454044237662	-0.437872273368672	0.091692834674893	-0.0076472047672266	-0.125914935008454
16.3980015968707	0.139431896755417	-0.0232744420183163	-0.461572911949077	-0.02503357352022	0.019575312841333	-0.0596114467938557	-0.0318219268723203	0.0400385648045408	0.0143211585811412	0.0456130082782958	0.00334795175341223	0.490407670227705	0.0392624496715577	0.182187270126292	-0.0105208280713764	0.452107716104174	-0.0890210890242653	0.0266655863877691	-0.0058636550557462	0.0164349804304723	-0.0220463593256441	-0.0149132325807846	-0.0140182562379038	0.00983529893249127	-0.450647819723407	0.0885846998353121	-0.00458570435389639	-0.119117272561362
18.0036877543026	0.129136662968151	-0.0337089500592688	-0.451993588489932	-0.0175447605960459	0.0203954241461371	-0.034787221786493	-0.0400929311259552	0.0460827207776908	-0.000981243611601363	0.0701023539627915	-0.00138362559855361	0.497416311228431	0.0316960847057514	0.146173439022814	-0.0106379431875561	0.440640636872066	-0.0998509103260686	0.0163271493919186	-0.00290800304546486	0.00613983512019266	-0.0140414715078125	-0.0227544927473813	-0.00377958681543602	-0.000276663908320327	-0.453932286819194	0.0870193985478014	-3.9804919352453e-05	-0.104232220377175
19.4660675167758	0.120343274994216	-0.0191893594602586	-0.462859885822163	0.0177224342866315	0.0158729720017171	-0.0205910983700779	0.0109838503411492	0.0137079542503954	0.0150398182749629	0.063742056143403	0.00752549498224922	0.488384366183472	0.0207663081340736	0.120820604104337	-0.0145064273030071	0.419778619335426	-0.0708516924286303	-0.0111808048138268	0.00308868495778305	-0.00218832523679881	-0.0456071631956636	-0.00199156892393915	-0.0115713839856163	4.43400886636724e-05	-0.461551884804776	0.0885512155880917	0.00635710423385921	-0.0902507208928335
21.3072622838985	0.107592226174239	-0.0123810651677957	-0.468767514012049	0.0185704884604303	0.014993695526393	-0.0149095998157907	0.00548634575558409	0.0139623630180805	0.0175791940725376	0.0596246926658799	0.0140656181912457	0.483976788476898	0.0176882475603874	0.0970063878859524	-0.0142848423788609	0.404279438996428	-0.0683118645224761	-0.0162593600444245	0.00412355459588242	-0.00469496501553252	-0.0427223214884316	-0.00288982299481422	-0.0119282901803165	0.00170652890881258	-0.466193898968204	0.0869391692432843	0.00788040588881329	-0.0765471326893008
23.5503172528872	0.0845096707547095	-0.0175414423963421	-0.483381301209506	-0.00369679458386342	0.0113605100428944	-0.0128615653022949	-0.00664811590002373	0.00638095070371259	0.0120961154863455	0.0639170270297321	0.0114470571368315	0.470377866491606	0.00872352042055999	0.0704798678325018	-0.00754584648935523	0.395767786761942	-0.0499100566689007	-0.00663026633834166	0.0060192493940544	-0.00234200187727682	-0.0400561572213322	0.00431755429891834	-0.00737165923908939	0.0011918239560209	-0.462582314794375	0.0865792580836355	0.00846269335060642	-0.0602480693520573
25.5729500719888	0.069546627486911	-0.0124590975519297	-0.485694026199876	-0.00591308449813097	0.0168113071591606	-0.00926601266509673	-0.00146635135438355	0.00446266095903677	0.00875299404104494	0.0620700372518771	0.0149615588610719	0.468883603101686	0.00543976745324984	0.0552254114684357	-0.00262342124395293	0.386666839510091	-0.0558824009249218	-0.0034630933851388	0.00262235131656726	-0.00338715701390905	-0.0439884451273651	0.00148573396356866	-0.0065727596540156	0.00252588724504745	-0.459618947486084	0.0838507612996572	0.00714284825023748	-0.0499682003187836
27.4278969974045	0.0509763183672449	-0.005721054635047	-0.479302066838275	-0.00569343671988468	0.0223098523275782	-0.00766775197192325	-0.00341266290091518	0.00633036289874724	0.00943540320586927	0.0627264992480992	0.0211780828901932	0.475207418770744	-0.000254821528632953	0.0413564235598709	0.00272933385706779	0.381913602292179	-0.0584664698233629	-0.00151390896404609	-3.95845513537831e-05	-0.00356206258681068	-0.0408713005320808	0.00218035673072869	-0.00665893860143746	0.00267074020404035	-0.45431644784457	0.0817667330767463	0.00712718894186755	-0.0427187972888687
29.5503741177606	0.038581163302946	-0.00822911840027054	-0.480550750420766	-0.00849711398384418	0.0231582074962205	-0.010106508447643	-0.0030914444811963	0.00484594415391659	0.00587626309259587	0.0569619203061115	0.0191044303549321	0.475075703081124	-0.00294191931939189	0.0293266549263487	0.00604722299116218	0.377939944895602	-0.0554292795450634	-0.00132379144800835	0.000207842739356262	-0.00124167678949906	-0.0430108878022521	0.00299819681140301	-0.00489263348745252	0.00684115633734571	-0.446252592883589	0.0795226641320458	0.00552660774773057	-0.0356411428951688
31.9786364695904	0.0296729084809817	-0.00685673399530773	-0.478825910814673	-0.00631663820404138	0.0219094050489116	-0.0149546719337603	8.51726866073706e-05	0.00330915755881197	0.00623655455339821	0.0651901107517909	0.0198980844356406	0.476070153293503	-0.00630316741949255	0.0234633008514434	0.00778321281449871	0.372427811333099	-0.0561113519652061	-2.03793665302468e-05	0.000137878634875244	-0.000897165288748264	-0.0403263782451736	0.00144229479638935	-0.00470813172761122	0.00604420963711088	-0.438150017177776	0.077182212896228	0.00200787155730344	-0.0311199109463463
34.1647120852748	0.0235427282332463	-0.00577725105509807	-0.476566903791195	-0.00257399735687676	0.0224581691095123	-0.0136013729173656	-0.00593724963099471	0.00538279733744868	0.00527442145112666	0.0641545629689529	0.0216532870719059	0.478646456860239	-0.00969758050791049	0.0196367487924447	0.00752601494601893	0.367667932212007	-0.0527927865511014	-0.00165530127766336	1.54938266458515e-06	-0.00157391464606689	-0.0369410053221404	0.00252613955264647	-0.00379383566887628	0.00610057423630993	-0.430896885002858	0.0753672899156256	6.33690827295663e-05	-0.0290227131170876
36.2198813591794	0.0208122492484757	-0.00745934012721771	-0.475910557284688	-0.00205101294925903	0.0215314557566512	-0.0111590138013936	-0.0063642988462848	0.00764503778719012	0.00283493905636245	0.0676299416725557	0.0204529348076674	0.479094521355801	-0.0108546313451556	0.0161474207323476	0.00483502680202337	0.36516866934172	-0.0607334037717032	-0.00142047054193814	0.00124080696129108	-0.00344800381942664	-0.0358983352059204	-0.000191425028018388	-0.00201724842367653	0.00296020886885851	-0.42185113682865	0.0729498673757309	0.000127807281662123	-0.0250057012514453
38.5918244782188	0.021509453615354	-0.00500453670062914	-0.48062077510211	0.000999533734940625	0.0182795694777901	-0.0051737150996232	-0.00193441820696184	0.00372151752130961	0.00770692393534606	0.0585139631661042	0.0224762468999461	0.476043362399085	-0.0131230159674975	0.0124721079785943	0.00328650699344928	0.357991280719688	-0.0530682548491624	-0.00347068648209459	0.00281073856868925	-0.00547184618252525	-0.036979079886983	0.00179983124872551	-0.00470504588147836	0.00579685947276707	-0.414981558436516	0.0710157991303727	0.000512561992220911	-0.0225274943303484
40.945681533599	0.0205989540926877	-0.00648949798139623	-0.480703869829379	0.000640431110254872	0.0183478432686136	-0.00289998837966374	-0.00310843404867277	0.00238336295661183	0.00733399199883322	0.0618681006620162	0.0217281724087994	0.475719881097348	-0.0153044087719553	0.0126871335250761	0.00192792833181753	0.352018409356976	-0.0593996960457644	-0.00309694217907149	0.00327428435019007	-0.00559102664227665	-0.0359980429150085	0.00257050152251304	-0.0028339123164321	0.00748789497663927	-0.407035041173762	0.0678280330781847	0.000369549687543991	-0.0195544047542452
42.9089953778629	0.018379581857773	-0.00515107923740004	-0.481670424866701	-0.000779160508445098	0.0193072153627831	-0.00394905698190667	-0.000653466943660656	0.00199633959394436	0.00749337723223036	0.060146731162839	0.0229681273518166	0.475136975384632	-0.015745924497173	0.0131170199584441	0.00124820366453562	0.345298717352338	-0.0553973269334647	6.98891521105796e-05	0.00302808335574718	-0.00569393936802097	-0.039372565914648	0.000476576132205309	-0.00341939295116179	0.00694815911783035	-0.401317321870809	0.0661751530408793	0.000649179715209964	-0.0175386302326524
45.1610900070221	0.0160130132296266	-0.0033329740638193	-0.480937963698058	-0.00141122896736708	0.0198756272492155	-0.00400344012823619	-2.55074691163493e-05	0.00236843847209069	0.00794684513302319	0.0608392293582651	0.0247915595358683	0.475884813028944	-0.0170509058370206	0.0125930391872227	-0.000117601070978872	0.339545527865752	-0.057813321671318	-0.000853511088844723	0.00302330187806851	-0.00643010838037303	-0.0371228390980832	0.00159823825416983	-0.00340002298577525	0.00566596670617933	-0.393640263853094	0.0637228741990529	0.00115850726684511	-0.015334151177732
47.6313205083307	0.0151284279988133	-0.00496466435258221	-0.481514153414326	-0.00240329666772563	0.0183921844105578	-0.00644308733205794	-0.00295433371851212	0.00154960316706568	0.00464704318835929	0.0557488716015462	0.0242934335312835	0.47611166266287	-0.0179681398895317	0.011565620779404	1.39646647675016e-05	0.333133639956384	-0.0508434288026588	-0.000843931233046874	0.00216934667337935	-0.00327580275624353	-0.0375713051293718	0.000133310843898338	-0.00386244331476814	0.00942818463424255	-0.385078710062038	0.0613416482384878	0.000825004485056324	-0.0133409510314281
50.2804969223222	0.0121395958103009	-0.00560219354233181	-0.479385900356674	-0.00271357481545917	0.0185507058347389	-0.00819717736958175	-0.00359518722751281	0.00262297467829077	0.00285097859216093	0.0589611855124225	0.0245558732207366	0.477937497721863	-0.018114542399104	0.0126475300394389	1.93472396153012e-05	0.326811507823663	-0.0500383466857102	-0.000288685104000241	0.000683703233508956	-0.00138123227885092	-0.0351283675340943	-0.00101272140326847	-0.00167993802867134	0.00566036094210203	-0.375885861709966	0.059164525607826	0.000555646483514506	-0.0136195846973252
52.4995993081394	0.0120715935796108	-0.00738083562960743	-0.478801245353742	-0.00033056237794455	0.0171979814924729	-0.00668537285905965	-0.00556515600081962	0.0040330255819182	0.00178570862546275	0.05931015722249	0.0239444945829325	0.478632674168472	-0.0191182384109957	0.0122125738573145	1.09948398648071e-05	0.320866850293416	-0.0480134431385035	-0.000241943457488319	0.000200477942316165	-0.0011015833657697	-0.0345958943445483	-0.000759660816281427	-0.00192998009924468	0.00547478544286949	-0.368830391613003	0.0571284390665285	0.000698950090102819	-0.0134545903194793
55.3659072915658	0.00927810766950176	-0.00551836930836774	-0.477095282996503	-0.00154216859226796	0.0151605318069508	-0.00683557475231627	-0.00226843056955136	0.00445758587112799	0.00310846776984806	0.0587070189006118	0.0264071873742768	0.480519102738993	-0.0204674256561954	0.0103112357945978	5.51610433514308e-05	0.312700885578013	-0.0435132442444103	-0.00127708872748901	0.000700239505981557	-0.00259898237933107	-0.035718151604189	-9.90525943116438e-05	-0.00198456963921973	0.00551452280134421	-0.360229554625559	0.0546689280024884	0.00105759674127579	-0.0135074363281558
57.7560457493474	0.00895428940878337	-0.00595168396708402	-0.476890845686998	-0.00122410316579388	0.0151814560352656	-0.00625926978146459	-0.00297360247352014	0.00350168001153377	0.00289938065696489	0.0583868640677002	0.0270331318877984	0.480908011567979	-0.0204026578117832	0.0105087080417816	2.42514099580074e-06	0.306845583632856	-0.0403166311588122	-0.000374253537865563	0.000893464146607051	-0.00172430560676905	-0.0346613467494591	0.000914646130471319	-0.000992866609128256	0.00614599327067499	-0.352688505710016	0.0525133185225866	0.00130649779836897	-0.0129657038626937
60.2484452552426	0.0071628359377306	-0.00556351514777059	-0.476753659478539	-0.00250915796101192	0.0140731557410944	-0.0072652630315722	-0.00271886455015452	0.00348821653747592	0.00258112396913016	0.0576552044671321	0.0285018155467503	0.481326597476674	-0.0206702795400271	0.0101678551422295	3.74027960649826e-05	0.300461916711373	-0.0397966506980151	1.58277694776107e-06	0.00133171771428859	-0.00141603361873752	-0.0348371959276265	-0.00152479459036559	-0.00209491974064173	0.00478339579517684	-0.345088522152831	0.0503106991593301	0.00193380285780524	-0.0121810816161689
62.8691284265744	0.00862896580838703	-0.00808545020557045	-0.474020873936082	-0.000349220113810199	0.0121274132624644	-0.00266384123312425	-0.0046466473401685	0.00528535484889908	-1.61126840859917e-05	0.0637493964155135	0.027461884759306	0.483340039759429	-0.0216315608780593	0.00815374715311496	-0.000625241931968974	0.295321811406383	-0.0402400539327681	-0.00114603479828528	0.00245564230036397	-0.00401648231180676	-0.0328136497534906	-0.00134606252785363	3.34035951213296e-05	0.00383747572405214	-0.336103525413853	0.0478446676711778	0.00279090660469125	-0.0101450239814993
65.5930231195927	0.00977131263948015	-0.00823437923423698	-0.473974702249839	-1.30097589932133e-05	0.0118114865856391	-0.00291468314933489	-0.000317347190455179	0.00278732521349373	0.000925456994937994	0.0612692366400546	0.0278991820874762	0.483825416809023	-0.0213231529320128	0.007700016723244	5.60879073904542e-06	0.288936011628668	-0.0379071265337575	-0.000716843130960434	0.00255213955262222	-0.00272932062808956	-0.0329926920031694	-0.00152139899597548	8.58264836118186e-05	0.00552787167139895	-0.327573122789477	0.0452808385239124	0.00262996892132287	-0.00870093756933356
68.1571274233782	0.00943312805850284	-0.00972079056912707	-0.473046787284772	0.000325158231340117	0.0107118334607793	-0.0020497636904634	-0.00084959000407108	0.00379046923324015	-0.000371575783296662	0.0633215129424157	0.0275545054948708	0.484563982602903	-0.0211843685118338	0.00741449885086804	-0.000170247423100321	0.2845710110265	-0.0438908000760023	-0.000697874078641747	0.00300633720145835	-0.00467702900703731	-0.031319343978073	-0.00181289460689893	0.00110212009438488	0.00337561303459638	-0.318387457859049	0.0425501946414043	0.00261833936912665	-0.00778158826608193
70.6514543269316	0.0090208318314124	-0.0106866753668313	-0.473509733486794	0.000427830753685953	0.0111806491815361	-0.00175358426979777	-0.00123766083009143	0.00183506643384626	-3.11561464396386e-05	0.0631136827672128	0.0274645859969152	0.48423800616444	-0.0196721478349795	0.00729134795732928	-1.66266746735395e-05	0.277809203806728	-0.0381589407670363	5.45442742938558e-05	0.00199950236313207	-0.00363191903619624	-0.0332548795107509	-1.74360354938674e-05	-7.99162390119677e-05	0.00509916336184339	-0.311521506899903	0.0405310454616768	0.00213515414786806	-0.00780121008333669
73.4247275821131	0.0075423289466275	-0.0119299563740339	-0.473549474185848	-0.000792912524399795	0.0106096901034149	-0.00210810107743211	-0.00176662946337655	0.00228016861143736	0.000459593301776515	0.0637682187362503	0.0274816662395114	0.484175217568364	-0.0189664271838082	0.00638108252812824	2.11190951841264e-05	0.271896376675469	-0.0391124220805587	6.70192355461126e-05	0.000457323584745961	-0.00316235787134163	-0.0327337023041966	-0.0021981408567795	-7.68650972871872e-05	0.00399207230381495	-0.302985453941378	0.0379560241206385	0.00111403461093675	-0.00867592524902246
75.7345017287684	0.00642936453154964	-0.0126238975549707	-0.473859873286143	-0.000704260587947595	0.0100585726914243	-0.00201614743408655	-0.00199995272423145	0.00161053964869202	5.01942976987218e-05	0.0628757193566714	0.0277492217901463	0.484026749219877	-0.018714213800848	0.00602311918204654	0.000445917476996343	0.26710368622763	-0.0361898306631665	0.000909193075805771	0.000869389437598406	-0.00296038505393411	-0.0304710837093569	-8.12429769332379e-05	0.000109654706772599	0.00377478049602577	-0.296161046055913	0.0361061983004234	0.00114488300371233	-0.00860339611914401
78.3548843966354	0.00581598872054847	-0.0126120027060163	-0.47330837887455	-4.49294579227515e-05	0.00990862509984943	-0.0028083305641439	-0.00167070295262576	0.00138547410353473	-5.64258481744324e-05	0.0639091110525027	0.0287640541435411	0.484440859516874	-0.0184519930923741	0.00586802115573806	0.000423677467302788	0.261324705866795	-0.0338264240190236	0.00170623727732338	0.000961463893834799	-0.00339610166073118	-0.030888055050677	-0.00139519751041894	-2.46017120136878e-06	0.00400500917447011	-0.288527181909703	0.0338510205550228	0.000908651028053501	-0.00868028035798059
81.2217592786396	0.00582923332257141	-0.0129148181087365	-0.473234306829216	-0.000212519509669045	0.00953940586559419	-0.00242343364546726	-0.000480547600016274	0.00156372468084501	-0.000294000073197954	0.0643697473916703	0.0294195531966427	0.48445382454905	-0.0179161713032644	0.0055125221038004	0.00028705474537212	0.255056912638829	-0.0313877874475857	0.00125235964280373	0.00137876482072593	-0.00459501668417249	-0.0296506186057466	-0.000893089056975382	0.000477959245871881	0.00220091484997589	-0.280660638392869	0.0316871879966994	0.00101898114589987	-0.00790886629420585
83.3931904625208	0.00536650431308817	-0.0135841106010172	-0.473579357322509	-0.00060585036820373	0.00894189120451996	-0.00289714123626911	-0.000174704815635945	0.000850390974493875	-5.55844693896245e-05	0.0632058863772948	0.0294411048587615	0.484277188395547	-0.0177196273599906	0.00538057187230343	0.000772304660181911	0.249829983070689	-0.0288864829979769	0.000101473499351505	0.00212315925276488	-0.00484675788649951	-0.0301878283684979	-0.00082048557393799	8.92064251282249e-05	0.00227074127973585	-0.275047811714146	0.0299685651460083	0.00180182956537676	-0.00707750989476064
86.1273574666029	0.00557223546987137	-0.0146215972573534	-0.472398392218699	-0.000666510102997952	0.00817052725083022	-0.00132563009798153	-0.000229074989360015	0.00124641906813438	-9.89308507487192e-05	0.0643151569876431	0.0296703632047653	0.485268248062667	-0.0169859373722967	0.00560666097424387	0.00157376728225891	0.244297010680111	-0.0260901414738688	0.000756717868553162	0.00229586999339972	-0.00488269286273598	-0.0285477278108176	-0.000890411421337278	0.000255960639779082	0.00156091352106019	-0.267554891311477	0.0279008477904598	0.00260775960244149	-0.00636954551320061
88.7873989584481	0.00542775124183104	-0.0153129969790665	-0.472550516372669	-0.000533796851448532	0.00806543308540791	-0.00123594540610627	-0.000829569555016988	0.000516310792001102	-9.47073554819371e-06	0.0636773291265341	0.0301607585356704	0.485191529782506	-0.0164358888859696	0.00567763073580468	0.00183233006650683	0.238153465691856	-0.0237160230456611	0.000631328168181476	0.00173165513953335	-0.00457977189864179	-0.0280344861189593	-0.000227947070310819	-5.87556421996724e-06	0.000897186985944574	-0.261124079044575	0.0258831082661492	0.00233485871632573	-0.00614345044598147
91.4296164478342	0.00455433637395446	-0.0159193070731009	-0.472198458288667	-0.00087995582587048	0.00775876479734665	-0.00164164507488805	-0.00137040445574219	5.77683411962092e-05	-0.000151208550367255	0.0634753760282322	0.0308890379826879	0.485551233332032	-0.0165882893192372	0.00525779066388055	0.00233515443241617	0.232626158299176	-0.0215075457024035	3.60169849705811e-05	0.00119804274527226	-0.00530985220051993	-0.0276372930653748	-0.0020259481310323	4.71565551152815e-05	0.000830344889378596	-0.254330301119753	0.0238277871947503	0.00179927007807316	-0.00652140773384225
93.9847580190011	0.00449502409063153	-0.0165332807142524	-0.472339161813757	-0.000165846687725293	0.007919470404293	-0.000804319909383187	-0.000109215757884649	0.000694530434837551	0.00025662920209645	0.0625521961654605	0.0312883627443076	0.485527753263584	-0.0159056339530229	0.00496792659048304	0.00207882291365957	0.226719245921088	-0.0192587725632728	3.17652628365881e-05	0.00138322297441133	-0.00563439748023024	-0.0271306895531862	9.73016140856098e-05	9.78360507620226e-05	0.000868873067428441	-0.248607179920638	0.0218518386135542	0.00165627103127492	-0.00611311455443113
96.8571693070256	0.0041570412058535	-0.0168693676266793	-0.472112540462635	1.34164349616435e-06	0.00749766347037549	-0.00109666227520153	-0.000134604098934748	0.000424806468708644	-1.46551997714328e-05	0.0634659283945194	0.0320973505877698	0.485598323420078	-0.0154712030306249	0.00441000721368415	0.00178066656173846	0.220631577303536	-0.0165917428341471	4.50464021602118e-05	0.00136826797263945	-0.00588120152152828	-0.0265096835643864	-0.00151711611847838	7.68877886108006e-05	0.00101546056701958	-0.241929153670159	0.0196355987926253	0.00169996979589811	-0.00619761973995396
99.3481537107064	0.00320101831217974	-0.016803792991523	-0.472626941572785	-1.41173496080134e-05	0.00720158824392801	-0.000733758410163046	7.73345218637569e-06	0.000343964183911862	3.82412978379692e-05	0.0635543769496982	0.033190637872915	0.485047371657369	-0.0150700396183161	0.00429063514956907	0.0016168314034682	0.216126121379032	-0.0164199450826013	5.18311326735124e-06	0.00127308086196671	-0.00591632973929323	-0.0256769244009401	-0.000377994075259291	3.94910403679823e-05	0.00121687126000858	-0.235673124722441	0.0175106211915544	0.00219250065886646	-0.00580827842378315
102.004490977754	0.00281754055549526	-0.0173476246602678	-0.472833257029124	-0.000526531434148572	0.0071552536078566	-0.000584232909960196	-0.000431646464685872	0.000388026980773637	-1.39820910135352e-05	0.0633541934087807	0.0338699972782954	0.484814191787518	-0.0148422432901257	0.00406638645697442	0.0008941877599137	0.210640119358475	-0.015134965686224	-0.000433503733731007	0.00105403761948476	-0.00644965552939026	-0.0257692436543704	-0.0018719287141753	-0.000282841476903847	0.00123920938938708	-0.22977726627982	0.0153832725919621	0.0019790250010515	-0.00569417923429671
104.768635112843	0.00271012889417787	-0.0180759630776934	-0.473248722500868	-9.41970465772266e-06	0.00748533774034405	-0.000717680024136751	-0.00152002141183792	3.93219050168447e-05	1.78209779262325e-05	0.0630323782085593	0.0346231614337951	0.48437546822815	-0.0143230950963817	0.00434811086940177	0.001227820958995	0.205074764824034	-0.0126143095892527	0.000786103780649903	0.0013230544148374	-0.00635180612535603	-0.0250984301277489	3.78295670305784e-05	0.000181093104272255	0.00126256705622924	-0.223771127552674	0.0133089817026627	0.00195979881033077	-0.00474168602718706
107.103239704458	0.0029270718986043	-0.0188639988430905	-0.47333837650098	-5.9071985336574e-05	0.00704726609911944	-0.000889904561995383	-0.000541878869005905	0.000346518970016632	0.000208775790215672	0.063332160682241	0.0349124010223648	0.484170745953178	-0.0142141160178669	0.00443966403029608	0.00192686907306137	0.20028872955971	-0.0115628856277539	0.000431302513132282	0.00121506047124185	-0.00626712306885555	-0.023991231394147	9.23303081798998e-05	9.89921286013415e-05	0.000984283280764807	-0.219041178101669	0.0114980883283329	0.00192595143253076	-0.00443611431510374
109.737595153673	0.00220261547932001	-0.0187281577142205	-0.473375115151533	-0.000343924015559766	0.00691758266634938	-0.000889348994410124	-2.62474693835192e-05	0.000430257022560913	2.29598723460763e-05	0.0630388757041966	0.0361833185797045	0.484050775148215	-0.0138376342290075	0.00449616524520787	0.00150735128623605	0.1958526651345	-0.00987203589865515	-8.17793593189714e-06	0.000940642876805799	-0.00634272230920169	-0.0233035853486056	-0.000638083405204881	3.697481080799e-05	0.00121453774849761	-0.212997105512801	0.00945041197303182	0.00171190676621339	-0.00410481177163833
112.574566214695	0.0015926132997741	-0.0190886700716548	-0.472903165911711	-0.000209207427271027	0.0066532898975186	-0.00085566379118838	1.39429011746447e-05	0.000492389302622258	7.70713603410054e-05	0.0627194256690812	0.036975052605582	0.484422031667537	-0.013615779783779	0.00414522198510198	0.000967478941804222	0.190811223898725	-0.00712585079898154	-1.67498769692929e-05	0.000743877919659234	-0.0061708409738369	-0.0224510779705615	-0.000195032107029647	6.15084465330948e-06	0.000475325335996847	-0.206945390522928	0.00748125642369602	0.00167313297800463	-0.00412061143660208
114.792314700718	0.00142393288940576	-0.0197088331236812	-0.472899144121472	2.65663804545268e-05	0.0062459351143675	-2.39139249412493e-05	-0.000125261973389726	0.000762183618655707	-2.98737488455981e-06	0.062133980572666	0.0373995562980304	0.484403515075084	-0.0137961833160543	0.00385572979186092	0.00162275454764435	0.186407991921241	-0.0057448679313572	1.45654175653832e-05	0.000260433660293453	-0.00560255772753962	-0.0218574297142639	-0.000607841175112034	6.34792985888055e-05	0.000122140973413325	-0.202846106026244	0.00585997170008812	0.00134310479278207	-0.00435496329443762
117.475310123545	0.000859885182897923	-0.0200335959675588	-0.472223435451413	-8.22566335608333e-05	0.00615453979741843	-0.000681530050953828	-3.74104637726259e-05	0.00083900088941569	0.000325810812802074	0.0621319970552134	0.0382623480532937	0.48491383369526	-0.0137853464462039	0.00342615037268212	0.00189920083183775	0.18158019352296	-0.00404546455437893	5.25200901414147e-05	0.000128940347935706	-0.00581478143347242	-0.0211775549206221	-5.48181909238998e-05	0.000318597710028344	-0.00024286009807327	-0.19760433077118	0.00410698736372142	0.00127456841803164	-0.00469180319920038
120.150640799574	0.000575512746569313	-0.0208132162802109	-0.472067273173887	-4.24244751851256e-05	0.0063108162080333	-0.00122266552199797	-7.85580722409308e-08	0.000544780376042901	-0.000101631721640349	0.0613762333446935	0.0386560310653994	0.485014793152238	-0.0134457107544247	0.00339643606893237	0.00173635805776749	0.176769350746744	-0.0017562399389115	-4.4237285256834e-05	0.000339019457635104	-0.0062340358913384	-0.021063508716998	-0.000218449260630749	-3.64931057670199e-05	1.47942733239971e-06	-0.192556641455753	0.00242096049997995	0.00144226235431789	-0.00431740089926424
122.791991769698	0.000158821440314298	-0.020876311833249	-0.471790332112598	-7.2620201623197e-05	0.00621332147345402	-0.00124417073068074	-2.10840436378176e-05	0.00054654743608768	-9.10788641062841e-05	0.0615791730317562	0.039551253211034	0.485109076496991	-0.0130819872103092	0.00361501394092692	0.00187111919362544	0.17235123534928	-0.00152209602544517	0.000168805026613353	0.000875943194652663	-0.0060616096156674	-0.0210583087152154	-0.00273031136981317	-0.000464368128234142	-0.000486556067509751	-0.187495897871312	0.000723855119954992	0.00179094686594879	-0.00389125359655787
125.343502925058	0.00034533478449681	-0.022115216753978	-0.471535494278432	3.6198060105596e-06	0.0056203493912279	-0.000556049646409836	-0.000267482508646337	0.000964469028611694	-0.000425164013917627	0.0628317966088867	0.0396418531860675	0.485038896265909	-0.0131518997946011	0.00330320636329684	0.00122126587060355	0.168262173032872	-0.00165909620158466	1.3306002435242e-05	0.000858493819344622	-0.00709488385245466	-0.0200557491396727	-5.15193499528444e-06	0.000371344359757681	-0.000773630930319821	-0.182702077669774	-4.07076932134626e-06	0.00161456280314723	-0.00352023542006807
128.26951697932	0.000781477916487767	-0.0225934579783196	-0.471202590780359	2.21566797648546e-05	0.00579881470317705	-0.000110907682696836	0.000153413181398679	7.52163645347683e-05	1.51283035159782e-05	0.0628071304254141	0.0405787159694901	0.485167422417527	-0.0129460066600126	0.0036195849656898	0.00157001002944442	0.163473225211486	0.000375584251308458	0.000369042911290751	0.00054393631489105	-0.00596184859465597	-0.0190441441778865	-0.00186014485612218	0.000213797167051973	-1.79025690285285e-06	-0.177508747707698	7.5827279898378e-06	0.00134997026292801	-0.00347040961801504
130.666610635563	0.000550208209392701	-0.0229311469381539	-0.471407737799772	3.19413813974077e-06	0.00577111678476748	-0.000706191940148211	0.00014362900059043	2.43992066107946e-05	4.77684004915642e-05	0.0623808796599775	0.0411930652049676	0.484849672541915	-0.0127174631355721	0.00400310824832969	0.00223144161332301	0.160029529474118	-0.00243331185901441	5.75163985733569e-05	0.000645834597774205	-0.00659970754727333	-0.0184918896681732	-0.00056682661350127	0.000233756765603324	-0.000287762521917578	-0.172939162518054	-6.59728915306237e-05	0.00153376385989368	-0.00308675937513702
133.311978280263	0.000108511055729355	-0.0240778155717421	-0.471558947267216	0.000501605428191983	0.00571974653282403	-1.08411324449419e-05	-0.000411562280482669	-0.000311931884545052	-0.000164999253070901	0.0633709439306541	0.0412076381638865	0.48437324236249	-0.0122342795630113	0.00373171896845675	0.0018375805202872	0.155574528666702	-0.00128839410541126	0.000835099026783571	0.000255663754591105	-0.00644341470098651	-0.0192351885359169	-0.000604923786482026	-5.28349768763871e-05	0.000241161923376926	-0.16850629832848	1.42093592347157e-05	0.00166795591603033	-0.00316054716997012
136.033371936835	1.35369453021797e-06	-0.0245171800897184	-0.471871472187078	-0.0001665358884532	0.00516579727682088	-2.92306939222243e-06	-0.000215949354228496	-4.28479218327906e-05	2.43377283478172e-05	0.063156897850106	0.0418152873144559	0.483873780143139	-0.0122141859496898	0.0031447422524849	0.00193287813823498	0.151642916605804	-0.0027146701570987	0.00095351928230665	-1.6092807719427e-05	-0.00599933412631312	-0.0179673410941175	-0.00101012837035519	-1.94596747941902e-05	-2.1389142429042e-05	-0.163815598785185	1.5479066792598e-05	0.00148418640585933	-0.00313300751539685
138.298290213874	1.20932915668409e-05	-0.0248436335814199	-0.471735712003011	-6.76906872044958e-06	0.00533566276866403	-1.2287483931122e-05	0.000356085008513803	-3.15823636092964e-05	5.37510845681097e-05	0.0631547256011758	0.0422169863803918	0.483806671594936	-0.0119412395884906	0.00313451721912586	0.00177494434131301	0.148008242538112	-0.00287214468529817	0.000497176716198791	7.22902295212026e-05	-0.00591231766095736	-0.017980928912547	5.60672760623326e-05	9.83080398644771e-06	4.77630468108951e-06	-0.160282171894814	2.28046075672015e-05	0.000916179558948658	-0.00342949728961725
141.023284026753	6.21997691561518e-05	-0.0251756157272297	-0.471442516225567	0.000174675686232679	0.00529735914014544	-0.000198271403497178	-8.47297624805421e-05	-0.000161209249719613	-7.65117432953148e-05	0.0636114787226497	0.0429238837868134	0.483765192593674	-0.0119577622512328	0.00302047775905727	0.00265783634676721	0.144779438990552	-0.00258663496834799	0.00118589023380115	7.39783752856618e-05	-0.0059662799986699	-0.0169068726023371	-0.00104931597822699	-4.24669731938578e-05	-3.54571911842051e-06	-0.155219745405508	2.54880136153237e-05	0.000815211567963171	-0.0033160709419626
143.894784506952	0.000112791944528036	-0.0255541077014162	-0.471167517566682	-2.70361459095757e-07	0.00511690852494028	-3.05043908177132e-05	0.000561194675055169	-1.78891768854512e-05	-1.6025387853314e-05	0.0636817503538726	0.043513205754582	0.48373253829215	-0.0117965347377842	0.00297954391129868	0.0025146461834153	0.140648096595891	-0.00330883481084077	0.00100159150671103	2.29963241457544e-05	-0.00648586861959602	-0.0166803712192539	0.000101056174786285	-1.38441051930418e-05	1.185488160448e-05	-0.150727280857215	5.19561944098889e-06	0.000805804053540315	-0.00322293484115323
146.141105897098	-7.82596872576162e-06	-0.0263936357961721	-0.471228315592919	-9.17997199861576e-05	0.00497173043928114	-0.000489005845437925	0.000399597261447318	-5.96998860397929e-05	-7.45773454455085e-05	0.0628487909549662	0.043668155943135	0.483558546558314	-0.0116001207870051	0.00308178489840418	0.00318370019138879	0.13750591924345	-0.00170662907311336	0.000522965513054098	0.000217546220125272	-0.00639507828505768	-0.0164088354438475	-0.00055779614599949	7.2609254216862e-05	-6.95753204744022e-05	-0.147223302346522	3.02617767645185e-06	0.00135924098723885	-0.00272222692758787
148.771886402297	0.00014524905167659	-0.0267330811135522	-0.470386793615372	-8.49739740471814e-06	0.00506125964401303	-0.000222629326910894	0.000253794255587259	4.63742535408237e-05	-1.2915532062175e-05	0.0625815130797851	0.0444672534789895	0.484127976288434	-0.0109868586387256	0.00366785979065418	0.00353139267669407	0.13398915814891	-0.00132237149909387	0.000643893118776795	0.000158425315817597	-0.00622090984916157	-0.0158027476126897	-0.000483567061715817	0.000117110871223233	-0.000111682515448767	-0.143174339949209	-1.98702730034865e-05	0.00192875344298481	-0.00245234758810672
151.480882901539	2.53788243546333e-05	-0.0275209441279228	-0.470052849721586	-3.37973268556592e-06	0.00479916370858089	5.32076470182288e-05	0.00055313586538077	-5.11008265698702e-05	-0.0001855008686737	0.0627939064406337	0.0448242024063934	0.484127131793047	-0.010941282678884	0.0035573853363523	0.00372033301005675	0.130181502653807	-0.00183101900362825	0.000649111050057042	0.00025228494734065	-0.00583754333484112	-0.0158026376046674	-0.000935999226227002	-0.000355472247228212	-0.000649834865604982	-0.139305008946264	4.79248170052251e-06	0.00182048397170716	-0.00223810424979821
154.172831962157	1.88939328421785e-05	-0.0278420179159467	-0.469567014198624	-0.000180343748650718	0.00467886328009547	-5.43195826963526e-05	0.000172225058786759	-0.000152699419103033	-0.000272558144368817	0.0628107668215246	0.0456352924610092	0.484293551623452	-0.011055247811247	0.00337957442093776	0.00380817508114738	0.126719886716162	-0.00121214115920998	4.48973409250214e-05	1.78636726342895e-05	-0.00663893430750632	-0.015260244205393	-0.00188103461222311	-0.000134444806547128	-0.000262902114440452	-0.135333014717869	-1.20242667230226e-05	0.00106589920958958	-0.00276329061926769
156.623821658971	1.83136574423693e-05	-0.0286319120748962	-0.469244536463292	3.08774841418666e-06	0.00510110459549487	9.06713057803988e-06	0.000637910781306959	0.000225552817644962	8.30297716217571e-06	0.0628482162776632	0.0458274538459823	0.484318106595738	-0.0105099696250214	0.00336445044585649	0.00339347352247555	0.123175827903493	0.000457946924731667	5.06790478984811e-07	0.000157998722852136	-0.00704614850415635	-0.0149588809143205	0.00019527423609067	-0.000137054457836653	-6.78531596673827e-05	-0.132261561448328	-6.00243507634601e-06	0.00111608472989086	-0.0023449544978925
159.595099287284	2.44506641077559e-05	-0.0291405523456813	-0.469233333309721	2.8405663375423e-05	0.00479795587946803	1.57654226513485e-05	0.000986707598729219	2.70884446530886e-05	-1.97461933168932e-05	0.0628315002884921	0.0466002143037378	0.483969527937929	-0.0102499762276207	0.00292021062584955	0.00341438915080295	0.119569507338973	-0.000924000379513457	1.07280992519246e-05	0.000147644515338802	-0.00675762710886609	-0.0140221491255319	-0.00216776015075903	0.000180814351445504	-0.000158796666610709	-0.12813974506534	-2.4842552238984e-05	0.00124116326286102	-0.00249857692866127
161.974666388248	0.000101161044581056	-0.0293224043530545	-0.469416457115615	2.02567311170723e-06	0.00456026390841584	8.02935532308691e-05	0.00109094283662669	-8.9158425820578e-06	5.34858457789558e-05	0.0629822859591381	0.0474233454559995	0.483466242607113	-0.0101862264436336	0.00275917166820479	0.00362427254371807	0.116908121310555	-0.00161557795621536	1.78841121344819e-05	3.47826457429624e-06	-0.00677294287961194	-0.0138121767518916	3.62340125881211e-05	2.92588342119764e-05	-1.91090894020469e-05	-0.124709991578663	-7.05400845223248e-06	0.00150169649680549	-0.00233086239078731
164.632422724492	3.385865234042e-05	-0.0298596040379254	-0.469419358457647	-0.000283188821999743	0.00466348292312592	-1.01759771324397e-05	0.000675225188373531	-0.000125386042012566	-9.68181142968147e-05	0.0631662926518335	0.0480698150428768	0.483086266929263	-0.0101400849986049	0.00278083959093185	0.00270985393488989	0.1138784449414	-0.00124181623090303	-0.000317017232780246	1.75949511617024e-05	-0.00706268741542803	-0.0138108946699507	-0.00101035111901027	-9.53876024202016e-05	2.26535577756243e-05	-0.121096030274028	8.47827628009007e-07	0.00160849107486819	-0.00221629673756086
167.478034037184	0.000135993095824839	-0.030665864726358	-0.469721412821373	0.00039564028869006	0.00491268294155637	9.94101556260428e-07	-0.000321514453571404	-0.000243793357978245	-2.7400012684195e-05	0.0625771432737511	0.0486265412559862	0.482478249652632	-0.00985020338755154	0.00302938625356345	0.00295698295014336	0.110013084460135	-0.000958390292175482	0.00103933125203683	-2.49575733172053e-05	-0.00686999584480945	-0.0144575703867717	0.000279925710013007	1.55045586679173e-05	4.43804767048334e-05	-0.117835859415465	4.75840118868063e-06	0.0015652330934144	-0.00178541771516517
169.667806292292	0.000116702100327902	-0.0312945521859806	-0.469594956649788	9.56351854228993e-05	0.00449623102173022	-3.35296842195809e-05	0.000432777850684847	-1.19034371924177e-05	1.14200308771396e-05	0.0630017961277854	0.0488783170988275	0.482236007747008	-0.00987003868547775	0.00309812588753394	0.00327594246050663	0.107696437782586	-0.00126420401433525	0.000228637708846829	8.79309130284909e-05	-0.00675306054986952	-0.0129378020350468	0.000100879455588454	-2.35978024289686e-05	4.40584527059388e-05	-0.115080830462336	-2.24830701948602e-05	0.00134165849490334	-0.0017657166108587
172.412015706976	9.78784544181073e-06	-0.0313321655270945	-0.469479519096966	-0.000111268235070299	0.00449949252466273	-1.73306665484338e-05	0.00164249874560853	0.000119521938105911	-4.8324928648057e-05	0.0628619384958257	0.0498638006196889	0.481949734972735	-0.00953522196716992	0.00319178215848711	0.00320524644197732	0.104850623249166	-0.001866091173923	-0.000173683748510296	3.49734195530604e-07	-0.00710475681987545	-0.0130705277766759	-0.000830978101297175	-2.03135984332154e-05	7.05891321583528e-05	-0.111532528458595	3.74269615069365e-05	0.00110629078313335	-0.00157888893661338
175.311851824619	2.51570067149731e-06	-0.0318645054556561	-0.469087999124824	-1.10868090564945e-05	0.00440909376201704	-2.74611282913996e-05	0.00139749857826074	1.77710819039873e-05	2.16972147718082e-05	0.0623281679645724	0.0506198131184981	0.481955136368607	-0.00940793266032018	0.0029691610685958	0.00266966241633594	0.102028706870797	-0.000527655089158641	6.00520951327442e-06	2.81724249329743e-05	-0.00710206531440386	-0.0119674420479024	2.59690994989237e-05	1.28879191889963e-05	4.90108071444634e-06	-0.107867361559835	2.25401962109255e-06	0.00116550200818727	-0.00163866599234299
177.558295927827	2.74712240675232e-05	-0.0324298266602224	-0.469020342484377	6.14563523542304e-05	0.00430293845123448	1.75374015339203e-05	0.00100318360287908	0.000136565547014765	-5.58477734157119e-05	0.0617375665422645	0.0511023935466473	0.481751622716641	-0.00953842492386013	0.00283491639704636	0.00343952203076986	0.0992516843814668	-0.00117176475542269	-5.69844008690029e-06	6.4302088896854e-05	-0.00662849457108041	-0.0115598148170756	-0.000564687010900844	5.90386470198578e-05	-4.565818647561e-05	-0.105685275896814	2.10808879208103e-05	0.000704289721988835	-0.00197046846570844
180.292649685931	-1.15225735074084e-05	-0.032842106143703	-0.468270551582047	-7.30069035001047e-05	0.00413249857526902	-0.00015058928881434	0.00097928914052551	0.000243464412937899	4.75090068271113e-05	0.0616747711116228	0.0518927559898121	0.48204188746661	-0.00967412038623721	0.00241530921023948	0.00385129916755163	0.0963819310082771	-0.00173030238207073	7.17572232488383e-05	-3.29933833459396e-05	-0.00658639125552424	-0.0110129962539641	-0.000482327416892581	0.000283874090499979	-0.000414172011535271	-0.102670123342425	-5.94815686446241e-06	0.000678398454409929	-0.0022177516084068
182.926202598286	-7.98791349306296e-06	-0.0336424134667944	-0.467918194707105	-2.55343888105196e-05	0.00424142246911417	-0.000407196643081314	0.00153073392471666	6.02541497245104e-05	-0.000278533402499815	0.0612007206757693	0.0522377277603668	0.482007106138941	-0.00946597835200407	0.00243202497947059	0.0036719296780085	0.0935822506730432	-0.000788753107421547	-4.67057318062019e-05	-2.70718072082277e-05	-0.00703734526092663	-0.0111781032199157	-0.000219136824863853	-4.83099062631809e-05	-5.27785219172314e-06	-0.0998621694366384	-2.93404412887205e-06	0.000874748273581729	-0.00182797785211009
185.617782061356	9.60023054853464e-06	-0.0339626862188005	-0.467376784231849	-4.46751863373851e-06	0.00411977101411025	-0.000372010695067789	0.00155313202837841	0.000200676377446831	-0.000125887012331704	0.0614890412163299	0.0531539722163846	0.48203790163291	-0.00924565331431886	0.00259095833390214	0.00358614060614656	0.0909637489381943	-0.00223400960071229	0.000198353914208132	0.000282317496247427	-0.00698135483517616	-0.0113310828168998	-0.00264775273507456	-0.000445212298687376	-0.000372896765204731	-0.0969538565465582	-5.35580485668677e-06	0.00114305005106361	-0.00156692307420957
188.133644658387	4.36065374643177e-05	-0.0349267287021978	-0.46711674589661	1.17657987081409e-05	0.00373750581170003	-5.99293240601208e-05	0.00104038349492755	0.000535046239696168	-0.000263458981956774	0.0621278305416538	0.0534334526746675	0.481772576023258	-0.00932148648538184	0.00245524692316382	0.00307348243160618	0.0886397532003786	-0.00223983593856547	2.12055415291209e-05	7.94394566235402e-05	-0.00755403488069372	-0.0106799778099267	0.000133191828055601	8.87088242841826e-05	-0.000285415303082356	-0.0942835515130153	-1.17020766182576e-05	0.0010111936991701	-0.00141550218528282
191.08047154003	-3.73668104382494e-06	-0.0354125247323024	-0.466759447663178	2.66159024037968e-05	0.00388388926499215	-3.26281280795702e-05	0.00153630996039907	4.24249209048728e-06	-2.76965981262662e-05	0.0621124769211615	0.0542412746149831	0.481595874699911	-0.00928144879870185	0.00273535300702177	0.00345027506470785	0.0858428536939887	-0.000878297084078605	0.00033243769840046	3.9389010162421e-06	-0.00670261002490044	-0.00980913460852983	-0.00201391679522622	2.50412310875552e-05	1.70610351910622e-05	-0.0913957501584414	6.85608819478188e-06	0.000863845125590247	-0.00158559455438977
193.536916897569	1.83923491090774e-05	-0.0358405216652279	-0.466880446261274	1.65422180534239e-05	0.00397309395654043	-0.000281385655394374	0.00167300425196384	-6.86680426799907e-06	-1.62503390337458e-06	0.0617968159521602	0.0549452087847566	0.481066823102308	-0.00910414510960372	0.00303204331110718	0.00383169961957657	0.0838220403331899	-0.00300078985836472	-3.3157987180071e-06	7.89280720568244e-05	-0.00724865498463509	-0.00944598370437575	-0.000382315395596633	0.000115542211396899	-0.000210383181790415	-0.0887704889626749	-2.26853210235439e-05	0.0011422998460159	-0.00124938035736934
196.153188634133	6.79264084240188e-05	-0.0368920554965426	-0.466869256068463	0.000410838118262139	0.00395846309703858	4.66681904160878e-06	0.00106193118243228	-0.000384242863962644	-0.000167605904291723	0.0626036340211859	0.0552190314285152	0.480481824209552	-0.00875539130514395	0.00278111708957114	0.00353579786262147	0.0812150727275345	-0.0017648205845826	0.000636603360420301	4.11677572349304e-05	-0.00705733307457631	-0.0101048883010919	-0.000383966644325939	-0.000114743316815903	0.000234684430360868	-0.0863774788997007	1.82321483580151e-05	0.00102315244888324	-0.00151972872115024
198.923994547548	1.03181911588979e-05	-0.0373967225571148	-0.466956622615581	-9.3112441968632e-05	0.00348808175363851	9.21812071649845e-06	0.00117904151627728	-9.26305241144487e-05	3.94101611612264e-05	0.0624628318404089	0.0559868051766074	0.479882878863542	-0.00887759209714887	0.00231741431606204	0.00342438558791568	0.0788210899527031	-0.00294966143836106	0.000536836521605451	-0.000105261697166196	-0.00676445896052366	-0.00947672856241942	-0.00113806548535966	-0.000108457346769911	-4.71490608555078e-05	-0.0838251019957574	1.87342311513658e-05	0.000847974540615929	-0.00139327550278283
201.143714092883	-4.56944438965478e-05	-0.0379170028244016	-0.466723875159326	-1.55452776941606e-05	0.00362581337604382	3.66381069857053e-05	0.00187458158091387	-2.9715318767249e-05	5.41764392876087e-05	0.0625024380000467	0.0564024113157379	0.47966635313403	-0.00874395552878907	0.00231072251320025	0.00324186900907994	0.0767837137738508	-0.00299375122398782	0.000277283659183989	3.64375260516808e-05	-0.00663620724424529	-0.00932126975510942	0.000280367935310388	8.0452225855324e-06	5.1096889017561e-05	-0.0819441202409555	3.39693018881763e-05	0.000381538563004698	-0.00168244941514019
203.866082617558	1.05634512562142e-05	-0.0382824360217126	-0.46639539936101	0.000167764154208332	0.0036170582668549	-2.2576461531133e-05	0.00159974297430109	-0.00016180139324775	-7.89294796057888e-05	0.0627976052935118	0.0573117445377931	0.479385739953808	-0.0088136335990726	0.00221480780796597	0.00381342534524071	0.075114447116207	-0.00283735784105732	0.000950484149801894	5.30188896399259e-05	-0.00660823593976688	-0.00864966827803988	-0.000800881130726072	-7.39837547471055e-05	1.726291478197e-05	-0.0789907588454273	8.79002537058863e-06	0.000420182054636055	-0.00153932401371436
206.806623949553	7.85204624178208e-06	-0.0387908884208434	-0.466005712091081	-5.99679334817588e-06	0.00353201006969103	-3.83797446201301e-05	0.00219189307435362	1.69023876909583e-06	-4.9190125410576e-06	0.0626630671864242	0.058081847071429	0.479168381596607	-0.0086992957313801	0.00225322242745957	0.00372029872948468	0.0727089717647142	-0.00313024307394738	0.000700316963018835	2.70902903977541e-05	-0.00696070908588049	-0.00855342246828044	0.000293243072860161	-1.6005776702848e-05	-2.89887754514863e-06	-0.0764830644196016	2.14936529586815e-05	0.000407461857779203	-0.00160501891135719
208.982102445677	-2.57186522033203e-05	-0.0396300271024591	-0.465915625682435	-8.69306753806096e-05	0.00341466242107927	-0.000107049946528554	0.00182476793046321	-6.02370500244854e-05	-6.33117340252424e-05	0.0619986999516636	0.0583327447438219	0.478889544841477	-0.00855278804033543	0.00232520564710675	0.00421066160413641	0.0710494871577325	-0.00208386134173399	0.000388565255794466	-9.59702573556121e-06	-0.00695818710039607	-0.00833375558716371	-0.000385675580212297	2.34972340645017e-06	-5.10977803486847e-05	-0.0745766584796558	-4.31718462380508e-06	0.000897955269788465	-0.00120578121863362
211.722029904856	4.22669498440434e-05	-0.0401326668777438	-0.464926205423722	1.32186279710578e-06	0.00343673420839822	0.000109536634551836	0.00169680533533754	6.17352601917315e-05	-0.000105006018726575	0.0619975461442871	0.0591566667747799	0.479259204883185	-0.00815464733047	0.00273370595397297	0.00450966528173827	0.069000779292789	-0.00159994428791732	0.000527877562916898	0.000112415091267251	-0.00654192623956498	-0.00789378598021561	-0.000358910135300095	7.85172005901909e-05	0.000221763250052015	-0.0722751623571134	-3.12079926222965e-05	0.00125485930781526	-0.00113795545569923
214.357717597878	2.14781647161197e-06	-0.0409029652601792	-0.464564529797477	-6.58846965647034e-07	0.00339499705972154	3.11800232260078e-05	0.00224466959141339	-5.27470216155862e-05	-0.000178818039379153	0.0617890588045099	0.0595972426798009	0.479060515998481	-0.00810606204847195	0.00271840524461194	0.0046130511374172	0.0669143914635707	-0.00234537349803332	0.000509110627833622	0.000117039924697612	-0.00632733802025638	-0.0081681811973309	-0.000871725075590968	-0.000378776235407088	-0.000334608558477322	-0.070213512252992	-4.38931826397889e-06	0.00119418396440162	-0.000950237067562124
217.027248147655	-1.39725404297284e-06	-0.0412777089495136	-0.46399184552888	-3.7601629795283e-05	0.0032932091031244	4.34430137337467e-06	0.0020026546645085	-0.000101771961561688	-0.00018690633524304	0.0618832683321144	0.0605315678065861	0.47901034047348	-0.00824147130954772	0.00255990340217696	0.0046072079204963	0.064995672734092	-0.00169875909791628	6.43216976023774e-05	-1.08325233235362e-05	-0.00689115415197752	-0.00766252530910082	-7.23518393439537e-05	-7.40149571452077e-05	3.64749474284496e-05	-0.0680791533142777	-1.56323260403713e-06	0.00060774012733863	-0.00141421866367431
219.566321896429	2.72991232288357e-05	-0.0421637362710653	-0.463596539375767	-3.20060957832454e-05	0.00364406866030369	4.25658469876139e-05	0.00228929215694673	0.000112874153322472	3.49364367240826e-05	0.0617973802904616	0.0608661980181021	0.478832645292173	-0.00783322165831195	0.0025732147740861	0.00417536319582595	0.0628613123432187	-0.000958101239076692	2.13906909339084e-05	-2.58746408937488e-05	-0.00724265087533942	-0.0075590061082002	0.000191694792857522	-9.58519606407044e-05	-5.74986739265522e-05	-0.0664389626466724	-2.36134786165872e-05	0.000714991200865397	-0.00102188785636395
222.456347586648	3.54485287615757e-06	-0.0427321462279802	-0.463358526539455	2.26131262974652e-05	0.00345774834609909	4.62092438162208e-05	0.0026398997331608	-2.4783977304454e-06	-2.68718248779395e-05	0.0619962698298977	0.0616667423253989	0.478368985310329	-0.00763275722376237	0.00228976191028079	0.00410009750798276	0.0609988901697852	-0.00158683093279899	1.12010124602042e-05	4.8052197147491e-05	-0.00695466647504789	-0.00701754322111278	-0.00193279667123525	0.000102002852509363	-6.12904197948762e-05	-0.0641872220675909	-2.03116044899321e-05	0.000669857244300781	-0.00126875348235681
224.907917410838	4.01467100606719e-05	-0.0430565829191048	-0.463470979401277	-1.15043923945292e-06	0.00321048561533959	0.000178385769452464	0.00274481279925473	-4.91503248940184e-05	4.89279879687674e-06	0.0619629860849277	0.0625407207400776	0.477683229289669	-0.00768384513467911	0.00209701207330379	0.0042103655427622	0.0595130053119559	-0.00105272896101771	-1.27288320349296e-05	1.64286409108934e-05	-0.00721468115580054	-0.00687484451002582	0.000207628415902494	-3.54810078305052e-05	0.000105009350338477	-0.0622471045459829	2.71194843331095e-06	0.000953242327343631	-0.0010267842710265
227.517707483751	8.24782281691435e-06	-0.0438037054511645	-0.463266231201632	-0.000231193220029534	0.00335854324355841	6.27553100417102e-06	0.00233125122219766	-0.000172366193898768	-5.58159997607694e-05	0.0623182828978294	0.063123975043616	0.477206861630119	-0.00766116914391224	0.00220211336511228	0.00327281664948322	0.0580071294076286	-0.00182858464480162	-0.000344053112888115	-1.31635304881891e-05	-0.00730718949641573	-0.00711011376232606	-0.00111187656795098	-0.000102700047639705	2.49719535102582e-07	-0.0601883929764637	-2.65992379982667e-05	0.00102995035945493	-0.00103794725308709
230.352362942689	1.72884641815003e-05	-0.0446385975231502	-0.463425630306563	0.00030651926285208	0.00358213006864488	-2.67312685656196e-05	0.00136470322900901	-0.000222118839191243	-5.51159889912299e-05	0.061643165756116	0.0637729138217622	0.476446962053613	-0.00742686969813898	0.00243550259537725	0.00355785670074836	0.0557532555203549	-0.00103770233035372	0.000752960642124429	-4.03532498349692e-05	-0.00706220534481596	-0.00733708217061931	0.00047976483413148	4.84416504890322e-05	2.44136549097477e-05	-0.0585763327039788	3.14089634285421e-07	0.000988646854990725	-0.000776520185058348
232.666510307139	8.2533378043762e-05	-0.0454020797650661	-0.463179229085942	9.62506750863271e-05	0.00323003022538126	-6.82638557087589e-05	0.00221424434748313	-4.88472085421077e-06	8.74716506658019e-06	0.0620360938290787	0.0640391428580953	0.476060969719002	-0.00745133737267593	0.00249028934693955	0.00399944017049711	0.0543672242454465	-0.00167445469301852	0.000249818586252496	1.67414108846973e-05	-0.00698170947009373	-0.00650471242530995	0.000135510941834616	5.1107787000598e-05	1.32816669216886e-05	-0.0570513695486169	4.48453053470791e-05	0.000892237075552886	-0.000728690498551173
235.320671928081	-5.38013802089331e-06	-0.045494804769581	-0.462881447397939	-0.000156383865102578	0.00330205503517866	-1.53904314782003e-05	0.00318723833807731	-3.24996639062756e-05	-4.59898574632909e-05	0.0619159023476956	0.0650936382983365	0.475682870466023	-0.00719878672287295	0.00256003463938316	0.00382961032092451	0.0530984359129422	-0.00213785080022089	-0.000160196382740854	2.09186952712886e-05	-0.00733098976513198	-0.00661227664419668	-0.000525777657086168	-5.75722137732369e-06	5.74029953943678e-05	-0.0550100850655713	1.18647053080319e-05	0.00069494691213628	-0.000591582051014279
238.239374634434	-2.37505911049649e-05	-0.046074887174585	-0.46233844165107	-3.55070370620719e-05	0.00323203302928144	-4.22522853610664e-06	0.00310239390509966	2.29002845548016e-05	8.41910391933567e-06	0.0614129886415253	0.0659267268434041	0.475521298610991	-0.00714768905355409	0.00238491411835849	0.00323241741330941	0.0516698081278665	-0.00107752713611631	-2.18479477236405e-05	1.50756240267717e-05	-0.00736942020314469	-0.0059131032556225	5.88607202979263e-05	8.77208367446079e-06	2.22997242759366e-05	-0.0529345992452854	1.20344697084304e-05	0.000767842364703086	-0.000688972078586984
240.455952177116	1.44396575496648e-05	-0.0467212797111921	-0.462183660032046	6.4965247480069e-05	0.00317955823266208	1.94646610102629e-05	0.00269074871708935	9.02006214500066e-05	-5.69347927896435e-05	0.0608787374029354	0.0664112918206584	0.475165336585607	-0.00726386707038018	0.00230982747941614	0.0041030274945807	0.0499781646470064	-0.00162680915940894	-1.01471788641231e-05	3.06447335880517e-05	-0.0068492119415808	-0.00564674820497876	-0.000463049704285234	5.65851993519984e-05	-3.12718947165565e-05	-0.0520002873543486	1.27603669664898e-05	0.000404359674170225	-0.000953459162479282
243.170401068526	-2.34406163768846e-05	-0.0472157014954957	-0.461259341708234	-5.80766910207234e-05	0.00309089866982165	-0.000154699212434979	0.00266922363930361	0.000234402014354405	-9.87273972958267e-05	0.060988457667612	0.0672203568538967	0.475321027556308	-0.00737335760632929	0.00198286561000731	0.00446666215941079	0.0484231363460902	-0.00194384355086474	5.05119813986564e-05	-5.44915770106628e-05	-0.00687331996760715	-0.00525291862190107	6.525329379925e-05	0.000168080392685863	-0.000234156663570632	-0.0504295430424076	3.76898683363117e-06	0.000464398263950409	-0.00110884652209481
245.84085854241	-2.11278685685686e-05	-0.0480130192289321	-0.460813048906249	1.66226383183264e-06	0.00312766421779091	-0.000214682521779251	0.00331974164041314	3.88093195211997e-05	-0.000195358926133702	0.0604170582253838	0.0676595899192763	0.475104482938903	-0.00723267222816811	0.00198639066331358	0.00434074945724591	0.046883709630984	-0.00123808602039088	-4.12715721941482e-05	-6.35907269545249e-05	-0.00715009198588184	-0.00548643228178685	-0.000175492766407936	-1.83447984525055e-05	1.37725139056783e-05	-0.0489024697297735	-5.63010881936827e-06	0.000615300745231282	-0.000749690419272757
248.490113697995	-3.19990750345142e-06	-0.0484184300335902	-0.460141618302231	3.13789012826298e-05	0.00299290016531092	-0.000150172501624439	0.00331754928131465	0.000110751735036809	-0.000104216868661099	0.0606700663625097	0.0685604186304852	0.474994742104758	-0.00710468946918571	0.00209848810738184	0.00411939125668986	0.0454996275831268	-0.00278786202651948	0.00019998364213946	0.000152706445354874	-0.00722204950580291	-0.00581887802874548	-0.00265335198849614	-0.000375411623341398	-0.000296731917500112	-0.0473757028214518	-1.5641659328616e-05	0.000784177917002859	-0.000640404934133911
250.855162610099	1.25172652302623e-05	-0.0493121502877474	-0.459806796249604	1.30531790226764e-05	0.00270939397059603	1.7554175075637e-05	0.00292792508866906	0.000400415388169368	-0.000175959004989203	0.0610852248611866	0.0688921913652265	0.474610257117917	-0.00718911971987597	0.00201296755857816	-0.00856252459691507	0.0602240992158722	-0.507875840146534	-0.0209929070936705	0.00868248053352851	-0.0108752142526042	0.0224393523356571	0.495383966189183	0.0011698555727317	0.00783685756620216	-0.0350712936610394	-0.000566486111122927	0.0125567414995264	0.0046794676566274
253.792756770661	2.44865620293215e-05	-0.0498933824068014	-0.459327315273906	-5.24639646371823e-06	0.00289854162121491	-7.04987053198556e-05	0.00313812971112159	9.79757024121042e-05	-9.76476903260563e-05	0.0611197794033026	0.0697167596782757	0.474240842115391	-0.00716505895733469	0.00227533721464441	-0.00418677872464323	0.0581085542977811	-0.555775767815251	0.0311678522380543	-0.0503721855397029	0.0237846741647911	0.158525343393784	0.380326959288298	0.00601397458057728	0.0144937267223951	-0.0494338686910196	-0.00306011411021783	-0.0260025191805603	-0.0286613336955857
256.077826265686	-2.00187550756374e-05	-0.0503514058416145	-0.459138712225389	4.2075725086223e-06	0.00288132302188097	-6.44319311265489e-05	0.00339049545327603	-8.10613232003811e-06	-1.75683940026757e-06	0.0610412488812561	0.0703507966568327	0.473775929088897	-0.00712502680283114	0.00240403770680791	-0.016502875276845	0.0336325492743708	-0.46609236194613	0.0250549447619426	-0.0505959311419874	0.0295397752502983	0.145908037938006	0.399637861846655	0.011155069854817	-0.00723625523707063	-0.0674858355133765	0.00789945769959885	-0.0072944723590714	-0.0162201709984727
258.852686724586	8.66397926818699e-05	-0.0512559312000943	-0.459109175972504	0.000447418902552939	0.00284507949653194	2.72156406928365e-05	0.0029460893283877	-0.000280620140781527	-9.03548718544053e-05	0.0615292518820286	0.07086909985314	0.472935756561366	-0.00690750560049336	0.00220533678281188	0.0107788947283501	0.00859406766255499	-0.528564722047478	0.0867180501428029	-0.0257033648516513	-0.00153258213643022	0.00412696923431931	0.324208678316952	0.0543915179231311	-0.0543479974649472	-0.0720489507129984	0.00675728924834324	0.00924386405456282	-0.00490342058254136
261.636278466697	-6.20707533389004e-06	-0.0519192764280197	-0.459099368722493	-0.000199023770747375	0.00251687797268084	-1.80931390825685e-06	0.00282595504061666	-0.000157866157096006	3.38090221754652e-08	0.0612579649169308	0.0715713234775745	0.472159600763906	-0.0069964900167921	0.00190633909052483	-0.0160289804308885	-0.0206339881805586	-0.475972781843431	0.0386376369125475	-0.0262869035637616	-0.0678454493784824	-0.0208301412873169	0.325983518382011	0.0633750085386695	0.0521782863748371	-0.0905249576153106	-0.00216643272806936	0.0250113591332753	-0.00665605760973308
263.943958797222	-4.86144891329793e-06	-0.0524485654640791	-0.458734626701992	-2.48015233243335e-06	0.00270604058229576	4.17893318224787e-05	0.00367849513710349	-7.13463334600314e-05	-1.84183979915667e-05	0.0613116523502071	0.0720366253508717	0.47181749062125	-0.00686228513655836	0.00192722153614063	-0.0267918462813967	-0.0293659768860632	-0.439821646172047	0.00376346510897753	-0.0484735221483553	-0.0822418180614979	-0.0899506102374056	0.300498093218654	0.0246227014512574	0.00628984303870111	-0.0877430923225626	0.0072445540854975	0.0254421619779126	-0.00880121168121251
266.716319449328	9.08657840158932e-07	-0.0528644362603756	-0.458240434892869	0.000232546440394093	0.00268767136216898	6.68327460258263e-06	0.00338761911453755	-0.000176522995516227	-0.000100638254930124	0.0616702015473311	0.0729603350744866	0.471398218384961	-0.0069505669501792	0.00182856221823678	-0.0294899141837214	-0.0311022549948086	-0.429701440837175	-0.00810451217994387	-0.0408789308159377	-0.0790527288349167	-0.0822431093207931	0.299230185706961	-0.00544581138614327	-0.0205154789086409	-0.0859621243091432	0.0104707393577615	0.0332233785474541	0.0016403613391804
269.657719761404	3.57873262392839e-05	-0.0533467466004394	-0.457691351518807	2.0060742501026e-05	0.00265387787754614	-3.05878541252341e-06	0.00400556133378195	-1.4560322840457e-05	-4.90392142452816e-06	0.0614338255759709	0.0737858937585376	0.471050204096338	-0.00686015801314897	0.00190971630298453	-0.00377079302818954	-0.0152012693759056	-0.343677659098877	-0.0240302533487445	-0.0377675212444165	-0.0217657772759479	0.0250075280497781	0.25493664485291	-0.0242007507439365	0.0459682989817859	-0.0796627430713448	0.00912457528241768	0.0486919468488744	-0.00918664711906017
271.903172757544	-6.38124841176845e-06	-0.0542186333300882	-0.457471949749143	-9.50675291430376e-05	0.00259755272988655	-8.52339821229914e-05	0.0034629189336081	4.76971176780653e-05	-5.076357632967e-05	0.0608038277749696	0.0740760557615504	0.470648840435776	-0.00670861670286626	0.00197268121205655	0.0285733375154158	0.0149335803469197	-0.415420958390902	0.0203012624671799	-0.0676086076334286	-0.0173464979351814	0.0823085307052846	0.217472501397579	0.00458440821061222	0.0141485969133516	-0.0564206472827253	0.00517306100881682	0.0282332229063937	-0.0246789364432036
274.587127178216	5.33479965654692e-05	-0.0547285520940119	-0.456392887952038	4.81613827117712e-05	0.00256569760670413	0.000121176842479256	0.0034341807341465	5.89450731915276e-05	-0.000143822331031903	0.0609386219771654	0.0748670942445822	0.470828120475698	-0.00646313505474094	0.00227171566945012	0.044659711483802	0.0155167939055997	-0.378735761393714	0.00552668807788434	-0.0541278868362083	0.0155965209954376	0.0699489343855867	0.212558777071264	0.0397915503965489	0.0311330234907531	-0.0498723241598613	0.00519125046398748	0.0442329738983275	-0.00710103300896354
277.29268338127	3.52120881752795e-05	-0.0554743335831767	-0.455928027883914	-4.75983095310326e-06	0.00260691401624875	7.32870395762753e-05	0.00405982701705917	-5.78526064903383e-05	-0.000102004939129035	0.060604734582721	0.0753573852682288	0.470457397205129	-0.00640616522198231	0.00228569789987048	0.0525118836476855	-0.00217102430068516	-0.378238994588144	0.0345758904246175	-0.0436045549338711	0.0177432595159893	-0.0443806830106514	0.177126112295576	0.0140783273924306	0.00773936660032811	-0.0499700568851306	0.00712773383410479	0.0532883602784369	-0.0068608054427034
280.022388442067	6.86213286926186e-06	-0.0558698913681877	-0.45527969454858	-5.04425471153538e-05	0.00255778440770265	3.71890557931138e-06	0.00393583858565665	-5.58178533067078e-05	-8.83563629722815e-05	0.0607313503224482	0.0762835819717284	0.470187666487656	-0.00651550194752462	0.00215061773782637	0.0272520552448857	-0.00138969990202598	-0.367856183143164	0.0200964916966269	-0.05922709265883	-0.00166976496998735	-0.0649845097831442	0.14921454166415	0.0010358808974874	0.00108760828615576	-0.0415707601310722	0.00788262981017511	0.0392178088663751	-0.0219402771373268
282.638657649911	5.86217262100075e-05	-0.0566929506805185	-0.454937794834898	4.06481724052778e-05	0.00274199149708608	0.000331176866286036	0.00412979883706784	6.44578192885208e-06	8.94161075734305e-06	0.0599739032572444	0.0767150854376842	0.4697647744123	-0.00624383823905491	0.00209848308027377	0.0220754887997622	-0.00192650850934606	-0.290274571677938	0.0269684467542509	-0.0513477192043665	-0.0418719636320638	-0.0462752890537871	0.162682325220891	-0.026229960299381	0.0431894901098498	-0.0405158480271154	0.00907733043736052	0.0456000968920306	-0.0106811221770889
285.492872660687	-4.46464707028418e-06	-0.0572903269129848	-0.454400047382838	1.67622694419955e-05	0.00267312163304484	3.52557186303896e-05	0.00444187352355269	-1.27999188644417e-05	-8.77579090334184e-06	0.0607036060485709	0.0774592122764859	0.469244486696421	-0.00605116701656116	0.00193426043745275	0.00320870663875278	0.0168970506161482	-0.316208008624155	-0.0129096436992886	-0.0499625576116205	-0.0564083543922319	0.0572457362820214	0.126002817423264	0.0131455626782651	0.032380106368429	-0.0310205517691916	0.00700744915587837	0.0438256013080318	-0.0145384049222985
288.070757080854	3.08121852158912e-06	-0.0577756465997548	-0.454216539805884	-7.28153905244399e-05	0.00268849291605499	-2.93368817631051e-05	0.00432561309379655	0.000127773823204473	-0.000181702160839883	0.0611752108527967	0.0782464539717757	0.46849124380185	-0.00599439027484542	0.00193181917339793	-0.000646426925350755	0.00348898353155125	-0.280787536291078	-0.00904673373806844	-0.0493836250645087	-0.0608536159341792	0.0512633422667681	0.126278245107719	0.00937958202776625	0.0303268685164513	-0.0401945456840738	0.00988956267907097	0.0381304243382692	-0.0180433068954899
290.867774509085	-1.71710466839152e-05	-0.0583768507366829	-0.453900809022686	-2.54623889013954e-05	0.00270102059546871	2.90219381933768e-05	0.00446078607992105	-3.09981462761428e-05	-1.12903380795105e-05	0.0612185675402394	0.0789593461195933	0.467841652237865	-0.00606464272712376	0.00195981073425916	-0.00818366623146695	-0.00300098676748961	-0.279536988631234	-0.0227700890313874	-0.0554595782981635	-0.0467917107252275	0.0169216697576302	0.129976469323623	0.0233261660766347	0.0201329476193415	-0.0399577658443421	0.0103978039360708	0.0334573584011987	-0.0213191241939475
293.71809255395	2.67318325902377e-06	-0.0590264095097337	-0.453798623558429	-0.000204738606912954	0.00231976528828161	-1.15752396493637e-05	0.00491891196227398	0.000297073828972704	6.83727470645059e-05	0.0606507068788781	0.0795917163347411	0.467035419359482	-0.0062443427194617	0.00193224186074126	0.0153921065681388	-0.0238469964336596	-0.276391862565452	0.0201608799490996	-0.0381816971686316	-0.0115426552320718	-0.048627640527638	0.0908483878209403	0.0148384208937572	0.0542482118058831	-0.0487170781459104	0.00552465753040371	0.0418943584349003	-0.0112185613347605
296.084695200147	-1.30096208771499e-05	-0.0597446256422815	-0.453847961479708	-1.8914604360918e-07	0.00253010545787081	-8.85030242374496e-05	0.00431782236887106	4.33081567737322e-06	1.31270397208972e-05	0.0605168663129518	0.0800678949160353	0.466184309733669	-0.0058762011768205	0.00219827521387138	0.00887661460581592	-0.0118971931163219	-0.242707621241866	0.012623004440353	-0.0362363185611892	-0.00746061316157712	-0.0376925189186009	0.0996761677316933	0.0074271646020436	0.0374002117803203	-0.0372984884796966	0.0103156903088881	0.032122263540227	-0.0152874907465725
299.078778695544	-1.26197223117248e-05	-0.060280470683395	-0.45303535164088	-0.0002639139067946	0.00270551071753735	-5.82421808555053e-05	0.00451492209697248	0.000270701791950091	-0.000154245197772604	0.0605714030970815	0.0808972158187645	0.465906190130543	-0.00566329902876839	0.00221293676968705	0.0196865810651649	-0.00921829904214788	-0.243506784596206	0.0294647696060608	-0.0407674790423626	-3.75018851878241e-05	0.00557961484574659	0.0839256334356202	0.00125966768294029	0.0378102833202349	-0.03734183512195	0.00936348195935261	0.0265476875583939	-0.0185825958134442
301.655612692583	-1.01432083625383e-05	-0.0605259375070019	-0.452577010135263	-4.80079445363067e-05	0.0025709007575986	1.27264694119258e-05	0.00497484639760297	-1.60989213077546e-05	-1.44801766190505e-07	0.0598462370869482	0.081778282483135	0.465527799709178	-0.00567643022119986	0.00205846352257169	0.00406346772597239	-0.00398326279587802	-0.219123630515359	0.0219137369502244	-0.0399105999446569	-0.0140133893048562	0.00844786480195396	0.0843293947894541	0.00125361967377859	0.0515181691106801	-0.031596287337491	0.00932861931533443	0.0262098204890692	-0.0169785303448961
304.03879831054	5.97917307055154e-05	-0.0613476459788164	-0.452177504765567	8.19692856870583e-05	0.00250576141717987	2.83281203378589e-05	0.00459455047606334	4.77341768413747e-05	-2.44699064276892e-05	0.0595496446502927	0.0821210219957001	0.465103039095634	-0.00584406722339474	0.00197680801945747	-0.000604912207187533	0.00226438466808976	-0.22767692663752	0.0116697995800107	-0.0275819456698109	-0.0194079140963783	0.0185641757040025	0.0700937872244107	0.0158382264829455	0.0349378093139433	-0.0257824387027976	0.0100476453943945	0.0322654142787792	-0.010647428160346
306.899996243795	-1.46022781308398e-05	-0.0619576649471007	-0.451001921090859	0.00012412689498796	0.00260108428005057	-1.62980125398511e-05	0.00485672077368471	3.72997254518516e-05	-2.07122018179758e-05	0.0598423905477426	0.0828065550264541	0.465156745745129	-0.00585838785803484	0.00184892267607879	-0.00844711942390415	0.0019318609984641	-0.210347825634607	0.000616979421720112	-0.026198743397433	-0.0308484261146299	0.0111648547181938	0.0785497174452334	0.0180463442185377	0.0446305665537189	-0.0230812393401156	0.00977678643472093	0.031955910223501	-0.0124867907025413
309.53775545443	5.9312221165885e-06	-0.062276906939686	-0.449938884205175	3.91463713576072e-05	0.00267377540754831	8.22653406251504e-06	0.00519144182321069	0.000179738642147513	-5.16215298343038e-05	0.060013335795103	0.0836698333188517	0.46519415027623	-0.00558178274436547	0.00204628529326738	-0.000920584302655809	-8.76557108646647e-05	-0.188985642953009	2.2816520978209e-05	-0.0258213607007218	-0.0233825628174611	-0.014099837818825	0.0626042086917553	0.0143287719518586	0.0451342841491546	-0.0196670383415698	0.0111209707344667	0.033452169580576	-0.00692561380804508
311.99395147888	3.07943243277545e-06	-0.0629599860680339	-0.449817700093318	-7.39292540504126e-05	0.0021514945934509	-0.000114894516004143	0.00556780957260177	0.000354279650682767	-7.21712714389478e-05	0.0594433376999292	0.0841039888201918	0.464482070444557	-0.00585070488669619	0.00177473538348932	0.000508386337939856	-0.00416980227636143	-0.209567931410623	0.00393942870159505	-0.0201207982599245	-0.0207674637755513	-0.0215642051288227	0.0541169216679733	0.00181082440342227	0.031472696539642	-0.0196558428258566	0.0104436242397696	0.0367218493613287	-0.0035825843817481
315.011274273628	3.39947878588687e-05	-0.0636221806910636	-0.448786083180209	0.000126057852142455	0.00265548404019404	0.000257323109469121	0.00504271667042299	0.000438208017117444	0.000114538646050524	0.0607542027873972	0.0848973845898641	0.464183491121394	-0.00548704126186196	0.0021815891196411	0.00290777535924059	-0.0025516170658042	-0.185627580856166	0.000451912286910403	-0.0185712057693985	-0.000804819921333948	-0.0110150494992081	0.0572241825105928	-0.0044258974137412	0.049626913478502	-0.0163234066141083	0.0097816921505397	0.0346955756537117	-0.00411263673913874
317.49147813353	-3.35777877283719e-05	-0.0645458308949166	-0.44861297444115	-6.94298598591026e-05	0.00240185703543702	-9.98293476726325e-05	0.00467829528338747	0.00020689347692619	-0.000251990837011431	0.0600005065702202	0.0851774292613442	0.463515513374679	-0.00573214621987466	0.00203756359945551	0.00653170139098464	0.0015874595619898	-0.186638971604076	0.010551968212847	-0.0211986473556182	0.000939652054303071	0.0160058995478315	0.0452205671682271	0.00625956873858052	0.0394934639795625	-0.0135067320986295	0.0105119299603152	0.0349481628561827	-0.00367986554172017
320.276348320837	6.1787935599411e-06	-0.06506758697675	-0.448428664005238	9.79594012125208e-05	0.00193731174978832	-6.81746605651892e-06	0.00502751441562834	0.000114260941123113	-0.000101481803798325	0.0600582201613543	0.0858980998728919	0.462619759023432	-0.00593558153016854	0.00181406210338475	0.00731992925302914	-0.00161820944849089	-0.181379940498224	0.00531936008797738	-0.0172255187602739	-0.00327237747470588	0.0195058430601296	0.0389496642088611	0.0113700957284823	0.0316280886997502	-0.0151497059498113	0.0115924278090983	0.0391764650498772	3.55399859463082e-05
323.195340263904	1.02691331602086e-05	-0.0656086978422334	-0.448060659255469	1.96347696399188e-05	0.00205835053148146	-1.95744961180108e-05	0.00540638931338809	-1.01136505031565e-05	-3.03661782360518e-05	0.0607040066244118	0.0866403016064165	0.461769608787327	-0.00559706109015759	0.00170330756812068	0.00954943874977587	-0.00426309753221421	-0.165449421161521	0.00999679513120048	-0.017353546774565	-0.00997129298955238	0.00693258020190572	0.0417541866869435	0.0131331574269379	0.0386673044841016	-0.0145931163047355	0.0117407387424291	0.0386508158621742	2.16436144793683e-05
325.700935016366	-8.68666565889365e-06	-0.0661482580460017	-0.447957153648018	-5.68950276986092e-06	0.00210517058969442	-5.41753092923889e-06	0.00570220295980252	-3.41810333948148e-05	-1.17792252422875e-05	0.0599035369408365	0.0871883296437151	0.46100221744821	-0.00557510928187179	0.0016224801106211	0.00139814285791861	-0.013005416318447	-0.171088148555801	-0.00259011026268675	-0.0214154747690614	-0.0166570982613227	-0.0144586914324017	0.0297995244803888	0.00283050813101591	0.0344115950547748	-0.0190570146919653	0.011322529889477	0.0371312915468678	-3.20099138561242e-05
328.236303007347	1.11141898097586e-05	-0.0664602060302751	-0.447240229328204	3.48328651746724e-05	0.00169513666930503	-0.000477209661023858	0.00542378298414783	-5.29915620253588e-05	0.000185693628112063	0.0612839129329766	0.0880208296560758	0.460515819292082	-0.00590139596403543	0.00121810848286138	0.00138875761524648	-0.00986875494083939	-0.160390848761891	0.000486958349287796	-0.0187928539043836	-0.0199338543607653	-0.00980874769985901	0.0304788673152989	0.000287565850574292	0.0337639340639061	-0.0153709658528406	0.0120803702169509	0.0415114476812136	0.00228584243848524
331.216348169056	2.17593312971329e-06	-0.0672673244228949	-0.44688350359184	9.50650686367386e-06	0.00175867657768658	2.80322058950188e-05	0.00549786655132046	-9.6031209322016e-06	-0.000187610761575634	0.060313843707078	0.0885208625413976	0.459803134116712	-0.00581515873229616	0.00137542778073301	-2.77909410949414e-05	-0.00920355414222529	-0.159272128555042	-0.00260807371894372	-0.018083700230047	-0.017881053934436	0.00318782522349837	0.0315612747621441	0.00161795826660441	0.0267876095208099	-0.0148447452577539	0.0126542673426415	0.0418249246864444	0.00323990384070704
333.886992035782	-2.6325945928671e-05	-0.06795997312705	-0.44642168133246	-0.00010274994465465	0.00199800293922585	-6.71949176465561e-05	0.00503842023126204	-6.42798163424681e-05	-4.65236102523917e-05	0.0594579114070115	0.0890652053956867	0.459297980123107	-0.00558274759327594	0.00160910783771032	0.0110021518685963	-0.00502617582497389	-0.151292923042024	0.00334173934104778	-0.022809332631535	-0.00870367568968867	0.0119906886624098	0.0219428712459357	0.00413603293739046	0.0320190571803629	-0.0111710299334816	0.0124262512258691	0.0383972994898067	0.000630040427079502
336.182227160763	1.75539351670729e-05	-0.0685186347245602	-0.44590378071405	-5.4654646684801e-05	0.00193695988733798	3.74340236224738e-05	0.00510014046959947	1.08341286180254e-05	4.01878885535714e-05	0.0591887155607594	0.08951768404731	0.458914735296791	-0.00540754526844935	0.0016879276786058	0.0133534519993285	-0.00564723451171067	-0.13832487984492	0.00154475126998627	-0.021764168646771	-0.0073610344965262	0.00889023755716028	0.0280359485123101	0.00629326700309117	0.0298753837999816	-0.0104144285269849	0.0136770442522695	0.0408902387548045	0.00189822605883458
339.109022788032	9.10545305098613e-06	-0.0690417967444291	-0.44473461111666	-5.57520419830969e-05	0.00184062978434236	-1.6860907091066e-06	0.00585171693590978	-2.44715101617693e-05	-2.95121376221383e-05	0.0593455180987973	0.0902100296043079	0.458832491376086	-0.00535467493674116	0.0017692776569103	0.0178812200314544	-0.00672913606527481	-0.140322930832264	0.00514545739181761	-0.0213809197680545	-0.0042932206459176	-0.000565271660556975	0.022924566735226	0.00589523578817534	0.031245975436422	-0.00891190454236908	0.0129649590386764	0.0415649160101999	0.0029737107838181
341.640940112936	1.1749286804308e-05	-0.0693283448604106	-0.443901702633638	-3.90716444860172e-07	0.00191070867061637	2.64854407127441e-06	0.00589818824317345	1.30290165170415e-05	-3.02074668302731e-05	0.0593607944060382	0.0910299634387347	0.458598771859999	-0.00542824983003892	0.00170881224174693	0.0120407389085563	-0.0059539803633748	-0.125901342379887	0.00494442579243482	-0.0210831433527553	-0.00742350803601922	-0.00143518719793369	0.024744233940285	0.0039982393204643	0.0302239948015061	-0.00592085299414874	0.0142355630401022	0.0395333207446922	0.000848007892181616
344.188438597436	2.50574107660133e-05	-0.0701123872361603	-0.443484915422259	-0.000234189262566681	0.00212148837818834	5.10965441937448e-05	0.00550823546016801	6.38468763930376e-05	3.3647011494064e-05	0.0591886037727688	0.0914253242507271	0.457976374796762	-0.00523887570055537	0.00174819037306509	0.0130465421091012	-0.00733431988130073	-0.133153560123134	0.00531120465127687	-0.0239922876847475	-0.0087771539608338	-0.00122824076079655	0.0186875078673354	-0.00112785910870847	0.0244646435733305	-0.00495396420794298	0.0140441579655292	0.0383578907286368	4.86155529133028e-06
347.311103555687	3.01791542901095e-05	-0.070678564441641	-0.442809341018447	-0.000216875795679146	0.00218322356857911	3.78563684946471e-05	0.00637097084152136	-7.65559244764672e-05	5.15770572112105e-06	0.0592242948787945	0.0921305021211962	0.457328004161216	-0.00495372128840212	0.00166169413436086	0.00827992146782918	-0.00638837384501367	-0.121420071158606	-0.000116329887246709	-0.0271667445037433	-0.0160194001943243	0.000820891326928931	0.0218070920177529	0.00110415034979787	0.0316066648915103	-0.00199535263231902	0.0139510713484553	0.0360868699940608	-0.00125822938684632
349.858262509148	-4.77360053242683e-05	-0.071265300311626	-0.442313130944553	6.94225495192687e-06	0.0019808972833985	-2.60100478172592e-06	0.00607089229140826	-2.92955769393154e-05	-1.8165697757835e-05	0.0593975494981734	0.0927096727831251	0.456714355506863	-0.00501925458002797	0.00157119595844948	0.00925400205697953	-0.00890080237323487	-0.115349489846712	0.000110126981152951	-0.0262296885898758	-0.0156572588398673	0.00546518472507467	0.0178767543257619	0.00401624955436871	0.0264278868596036	-0.00350920749843763	0.0150014391615557	0.0347147085738722	-0.00234194069450628
352.450103664439	3.10504779982138e-05	-0.0717304282204029	-0.442115410183663	-7.5958795295913e-05	0.00211720739505913	4.16923361317711e-05	0.006332082460165	6.57188983408769e-05	-3.58490959614502e-05	0.0594329079146396	0.0933461245558988	0.455803621606914	-0.00498640382399054	0.00164641034378547	0.00442300865599161	-0.00915582660382563	-0.113411018510917	-0.00102512294898745	-0.0258843831471746	-0.0157510767746171	0.00405294140068853	0.0169958783244049	0.00602051786101245	0.0239963081341544	-0.00257745804713384	0.0153227268749078	0.035327880943425	-0.00219396346245775
355.47276898152	-1.86493921639573e-05	-0.0721912956665539	-0.441849414076041	-0.000176853926913962	0.00213328919430321	-2.7962882749688e-05	0.00632226231293484	-7.20876961495857e-06	-2.93623421541868e-05	0.0589796532769464	0.094159969275829	0.45483144145755	-0.00497353577199528	0.00174129428350704	0.00603654458470916	-0.0115927629077435	-0.103221782536681	0.00150153431174286	-0.0274291774682653	-0.0097499750123385	0.00205982932071811	0.01871078103194	0.00651190095235591	0.0313213855464768	-0.00349965803988557	0.0151498174883935	0.0337101947395773	-0.00326099227118811
357.757650735634	3.79859170524272e-06	-0.0729245104088629	-0.441383983297085	1.81376761151705e-05	0.00181773557260454	-3.11328757986672e-05	0.00631229113662359	4.69545632870581e-05	-3.08579481397554e-05	0.059055979533768	0.0944110272679559	0.454292530899409	-0.00511895693192854	0.00168565893534448	0.00756566486577645	-0.0123019474815136	-0.10450646599828	0.00321122458042534	-0.0236047854072243	-0.00870558068327961	-0.00301619063798124	0.0133273013299295	0.00234861273112665	0.0253027978178164	-0.00268003376983173	0.0156409623878233	0.0346266637629445	-0.00216960141455112
360.583023777971	-1.18817113605613e-05	-0.0733665999722491	-0.440899910666482	-7.00594437343149e-06	0.00210140413686595	3.9100829633681e-06	0.00655768213127365	0.000190229029696715	-7.94738333890816e-06	0.0591819485074173	0.0951335322666629	0.453512248718427	-0.00475101291929388	0.00189972370701136	0.00778415579282274	-0.0108015337803493	-0.0989923733099978	0.00159524609688698	-0.0239497470077544	-0.00706517509539023	-0.0024219211375279	0.010664184711815	0.000192397433567649	0.0244689077211851	-0.000397251320020679	0.0161262360840535	0.0325063081767657	-0.00374676527219735
363.608788181302	-1.35800994888217e-05	-0.0739617869384772	-0.440178157916262	-8.23327459371146e-06	0.00208670986443852	-3.59807987230408e-05	0.00646591757157146	3.97383658030876e-05	1.1309098812019e-05	0.05868251155548	0.0958103079624639	0.452952982597494	-0.00470903969836424	0.00181971260167862	0.00710594525462507	-0.0103523631786808	-0.0885696980128636	0.00310645795520643	-0.0239778125550611	-0.0094471529268494	0.00119109817320551	0.0113398986747695	0.000599481010799388	0.0264544245704089	-0.000262166751468203	0.0166761725558816	0.0325455465675983	-0.00372323257231977
365.918711535082	5.10053983983476e-06	-0.0744582196613309	-0.439815811791539	4.62708659627884e-05	0.00203390212392502	3.51277585358954e-05	0.00624057304785983	9.32634327589582e-05	-4.62640466386485e-05	0.0579120390427407	0.096308369296155	0.452393545365269	-0.0048184046287594	0.00172353349928503	0.0037378780822589	-0.00818726564091499	-0.0948510501857209	0.000876161715743421	-0.0219505328670717	-0.00989942535276698	0.00627887338602656	0.00671816233311606	0.00389692631290899	0.0229444118824393	-6.82702471300107e-06	0.0164234071419148	0.0335612389354217	-0.00332914457238573
368.390107758674	-8.43933335183672e-06	-0.074781168139753	-0.438828160912658	4.09281625301556e-05	0.00169968792581208	0.000113914566151089	0.00619001511153596	2.56825316941434e-05	0.0002358293790691	0.0579571829247397	0.0970043588148675	0.45224696248464	-0.00505392963508196	0.00130373301944048	0.00205912091484484	-0.00714046365660326	-0.0927161636781195	0.00158148142775965	-0.0236128883206445	-0.0105768092889338	0.00476727645214964	0.00962081966762729	0.00601910557011407	0.0202251642691014	1.63125931959966e-05	0.016858891985295	0.0311027295687055	-0.00528248183878746
371.253716835907	-6.57542571526133e-06	-0.0755516244109317	-0.438015025752753	-2.68999636070922e-05	0.00194836362810871	-0.000119659710349246	0.00661588994212125	-5.06593362554488e-05	-0.000190583050306852	0.0576768655179411	0.0973843031064719	0.451791535768576	-0.00486869398769976	0.00150980542459841	0.000707392484544532	-0.00862506616164804	-0.0897330362476028	-5.91775354953118e-05	-0.0223926557486102	-0.0120735559180781	-0.000624592541960613	0.0076566565072107	0.00208842020738881	0.0210372361536355	-6.36314802397552e-05	0.0168840307215236	0.0317618437691721	-0.00412204516410319
373.988414493584	-8.42010722517097e-06	-0.0759488782766113	-0.437150822075368	4.9279607984238e-05	0.00182967219092229	-3.51834445257318e-05	0.00660353642138977	1.13167879977693e-05	-0.000151947501995702	0.0577065398810511	0.0981358598382579	0.451393653874401	-0.00481249742727568	0.00153410822420191	0.00295200923958841	-0.0073059620703968	-0.0898121449250806	0.00159859566129933	-0.020018428357479	-0.00936811803732862	-0.00412955823534014	0.00140086147258422	-0.000434006422886806	0.0189981793262845	-8.84945421356439e-05	0.0170428365403197	0.0333634956015561	-0.00262303991711661
376.576559740118	3.37314035649394e-05	-0.0767944239813632	-0.436537915365607	3.71280319806477e-05	0.00156717474212179	3.97522283972675e-06	0.0063144896317301	0.000302989938421725	-0.000150844409134415	0.0580826464715824	0.0984152235266168	0.450770076780921	-0.00493668121237141	0.00141198655524588	0.00166679668120288	-0.00718027181658432	-0.0824908760252994	0.000386256558900187	-0.0211309550305586	-0.00785402408675071	-0.00147818538344098	0.00769049614105022	-0.0012680234469616	0.0184462750489242	-0.000256902014323746	0.0176991422077822	0.0310429332831661	-0.00335647831689311
379.558430826955	3.71291120033007e-06	-0.0772675895773926	-0.435842290553085	-4.6725845211469e-06	0.00175896665469172	-3.45657942715044e-05	0.00652736451541155	2.35713002510506e-05	-3.66499579413341e-05	0.0579867483691138	0.0991349211045754	0.450098533721324	-0.00490300877015591	0.00163987724827328	0.00367468400626165	-0.0047711430380093	-0.0807607892374298	0.0022819833439104	-0.019755879874955	-0.00505098548384714	0.00308351742832454	0.00288423680855399	0.00135638331395992	0.0205198848505582	-4.35843713441564e-06	0.0174897045474433	0.0320976903835892	-0.00207611573193366
382.015122709054	-2.40464985153929e-05	-0.0775712397335731	-0.435629452932439	3.93326364566967e-06	0.00183387423770061	-0.000126345263564728	0.00678164685599428	-8.16642702545255e-08	-9.18867201112889e-06	0.0576628382837567	0.09980814659195	0.449216575989829	-0.00480398156103973	0.00181751533663565	0.0047614792767868	-0.00636123974170988	-0.0715322342498712	0.001465673633356	-0.019883305710484	-0.00437289637327983	0.00167623368476772	0.00785706782754048	0.000528169277149201	0.020422828166966	-0.000790489276514218	0.0183143806181881	0.032757965398	-0.00174949344558511
384.79334242746	-2.56912951267607e-06	-0.0783951072653554	-0.435196113853095	0.000160455688705	0.0018011880331236	2.28341548963972e-05	0.0065425782978419	-0.000179582287530441	-9.55907104066748e-05	0.058222167064563	0.100158799517483	0.448279854138276	-0.0046426150967758	0.00162470040146579	0.00488471205739345	-0.00515362111658701	-0.0754917589363948	0.000223089266350528	-0.0191383597304423	-0.00761804043238826	0.00299734386138143	0.00789636069613886	0.00350626969779159	0.0168126948487275	-1.49946928254604e-05	0.0183167996383018	0.0325500074139041	-0.000838104192746183
387.712113256268	-3.29135855966404e-06	-0.078683109284688	-0.434708475730492	0.000237634188885882	0.00173382075036726	2.37529181488077e-05	0.00747166665728962	0.000186635534379155	0.00015628330985865	0.0581247144293833	0.100909395375339	0.447408692541443	-0.00464167188454593	0.00141825282307213	0.00367921753154873	-0.00669335885835887	-0.0754687606696798	-0.000269066895591629	-0.0186417949242748	-0.00893760491958854	-0.000651188517560991	0.00330082152687572	0.00106249234135572	0.0169884912948246	-0.000477810118561595	0.018201096405722	0.0326534380126956	-0.00025209286633743
390.09204624134	9.29770496051134e-06	-0.0793158588862201	-0.434329197582959	1.34106809532603e-05	0.00156993065008852	2.75773914303546e-05	0.00697380049533435	5.59159900749611e-06	1.82328346176609e-05	0.0580000086077375	0.101275138252853	0.446678809727307	-0.00481749337498254	0.00131053675313593	0.00450170544267177	-0.00540102778782914	-0.0739491946233728	0.000675585902149228	-0.0189015425255575	-0.00871304053610886	0.000566303627775494	0.00577751356183165	0.000927838869049467	0.0156940579493554	7.40885781909923e-05	0.0184520025107043	0.0329849899288072	-9.02925478557122e-05
392.988688583004	6.42131633012072e-05	-0.0796467593155477	-0.433634853194193	0.000257846895096452	0.00155990120918991	6.79411502242486e-06	0.0070538890474203	-9.29508943730994e-05	-5.58138623354906e-05	0.0580963746416685	0.102052683518036	0.44596494022883	-0.00483923623946653	0.0012625435561794	0.00289197126244252	-0.00643745251553063	-0.0708613531699223	0.000238063885289581	-0.0183812693483492	-0.00879554168454347	1.68122751177732e-05	0.00675231461081305	-1.02450998804447e-05	0.0139931580866185	-2.46017739979664e-05	0.0188854883621762	0.0330237683584135	3.38132020995367e-06
395.634206422156	6.39598862544401e-06	-0.0800076256342842	-0.432962054140491	-1.14142461952122e-06	0.0014921406902572	-7.31536909209524e-06	0.00721695850743967	-1.71649345933509e-05	-2.97539223681401e-05	0.0577789234104208	0.102689916372333	0.44540116186216	-0.00484153683834459	0.00130921039901408	0.00526880328584875	-0.00571727919803466	-0.0660574150649982	0.00027402721711658	-0.017904135605222	-0.00703938356694248	0.000746517515468385	0.00640398967146227	1.31480174010679e-05	0.0154283514840577	0.000110989525728344	0.0191121113973014	0.0330838602104581	0.000109133725061661
397.956012655287	-5.27748162007279e-05	-0.0809173447376044	-0.432495668725357	-0.000148622306223228	0.00148708038263252	-2.19586651506385e-05	0.00644027086531628	3.04205617752638e-05	-4.59076320456379e-05	0.0572497533526303	0.102807121476704	0.444818158883676	-0.00465795771365117	0.00136025094122694	0.00656381878491651	-0.00496044314810096	-0.0680310539282252	0.000146884127352086	-0.0189343199258126	-0.00740047602265047	0.00107103772167384	0.00493634883151728	0.00105456194822088	0.0136770510306996	-3.56375725027886e-06	0.0190959736615817	0.0325867195834969	-4.2405814134987e-06
400.810904728331	-1.6489958474244e-06	-0.0814325580773926	-0.43112618209459	-7.00737995596397e-05	0.00126426039001251	2.40981158279451e-05	0.00640894859997389	6.91616368330114e-06	-6.64480237656536e-05	0.057602256542967	0.103420634721859	0.444726251792583	-0.00468542915136976	0.00141556269635469	0.00874760765580846	-0.0036382104998085	-0.0646939826454107	0.0012533978960039	-0.0185396637467025	-0.00636548383227722	0.000641069404582247	0.00573473846673833	0.00112404423410941	0.0141700880124639	2.13945036985151e-06	0.0192960971207787	0.0330575009327874	4.80083253107708e-05
403.470749989512	-2.67911690532903e-05	-0.0815941238539265	-0.430174979500633	-9.54301420872508e-05	0.00122809733845061	-9.03721411950722e-05	0.00747336328234587	-1.20807965936128e-05	3.7576572454422e-05	0.057929445627702	0.104145382788379	0.444317970687886	-0.00473475857538482	0.00128341625119316	0.00859938801964193	-0.00352179661669738	-0.0597343994467694	0.000811003634320615	-0.0188311131308044	-0.00711113873862909	0.000436539194705143	0.00571257183560636	0.000695130521203469	0.0138787981097216	5.12825881906553e-05	0.0197606957661127	0.0321901016684324	-0.000136293825404538
406.036173162409	2.3113041966506e-05	-0.0819941126221437	-0.4296645155757	5.14474440576485e-05	0.00176097042808489	2.33975483654019e-05	0.00789704655060967	0.000250947292705096	1.38922421021518e-05	0.0574683745932008	0.104690422158751	0.44363170469452	-0.00444870116643946	0.00155805414200623	0.00732656505442461	-0.00316633297202973	-0.0629213159176834	0.00047406489475202	-0.0192396919807868	-0.0072789188634756	-0.000817965019074766	0.00234914257087127	-0.000408113970762131	0.0123417717264957	-3.8619387407667e-05	0.0196337464060603	0.0317118443569248	-3.60219160841e-05
408.978899133888	1.1990382209103e-05	-0.082632977666011	-0.428551426879363	-1.0472182496641e-05	0.00134756192727659	-0.000275484728864633	0.00745573627677403	0.000153646919982156	0.000299438956294461	0.0581747457649645	0.105247861380973	0.443183728671231	-0.00455753891860755	0.00120939322096637	0.00678807550714077	-0.0035204841211316	-0.0599346563337986	0.000179081371541923	-0.0193029278837984	-0.00823097566104403	-0.000168379086928252	0.00430032620781517	-0.000234864789524578	0.0129132880332434	-4.56941443402326e-05	0.0198028062914171	0.0316549887482133	-8.17098470352691e-05
411.56269157823	3.35520255652781e-05	-0.0833409877547546	-0.42829671178276	4.04063549424267e-05	0.00156286537964244	6.05988432808423e-05	0.0073586930769185	6.98444699690588e-05	-9.30049986390936e-05	0.0573525610360336	0.105561207298414	0.44226859289425	-0.0042843551601802	0.00137410296107736	0.00494007731761682	-0.0015943292926941	-0.0590568194468393	-0.000100051308822637	-0.019614145974306	-0.00964995335625175	0.00138139622569926	0.00236590744795362	0.00202919683088197	0.0117740458461904	-2.42654958381588e-05	0.02000564345659	0.0309089112952306	-0.000386760480344657
414.33742231475	1.12395767488108e-05	-0.083725202340706	-0.427925324544165	-7.70049955234856e-05	0.00171777494476574	-1.23122348811061e-05	0.00754125001329351	9.87528005721936e-05	-9.75769176833758e-05	0.0574725419427142	0.106232352303079	0.441235693053706	-0.00420623801316011	0.00144515439568741	0.00461804176656275	-0.00257668865828764	-0.0561066858631447	8.21107960553251e-05	-0.0199527126534644	-0.00967781978170985	0.00147595837951197	0.000693340921065433	0.00210074572240944	0.011481561084463	6.49624843361044e-06	0.0203154366323947	0.030387515530681	-0.000764607803048921
417.200415881259	3.38284783338481e-05	-0.0842426313383605	-0.427355545213364	-4.62300209355443e-05	0.00165272893956407	2.06234438799495e-07	0.00751704604066813	-4.38382618762069e-05	-5.15693332018982e-05	0.0574680762914696	0.106792962441995	0.440365960760838	-0.00431736207683964	0.00143757998446419	0.00349786071386205	-0.00225657187524098	-0.054764657246515	1.91274394028316e-05	-0.0195500908786533	-0.0091142884682642	0.00100583501444771	0.00377529111396191	0.00229711979256631	0.0130101848987461	-2.22137707842799e-05	0.0202246869698965	0.0305532941513869	-0.000434677327304268
419.817040006789	2.09027934291129e-06	-0.0847326242459517	-0.42700448368027	-1.27960574785173e-06	0.00147597141666125	9.70388881554755e-06	0.00780408188833101	6.76264295481235e-05	-1.91154046976659e-05	0.0570562885513211	0.107238708375158	0.439452396704527	-0.0043629435509351	0.00147049765663908	0.00523222161463955	-0.00392616727912998	-0.0547448599221159	0.00140731536062972	-0.01857865058216	-0.00756769889345302	-0.00192901428512461	-0.00194463963015634	-0.000300137784256576	0.0115297345166903	-0.000205962490377937	0.0204216173766806	0.0305975237220389	-0.000543667537760584
422.309890704137	4.52309261539406e-05	-0.0850816928251886	-0.426285205564849	-5.84600528493922e-06	0.00188408405597652	0.000510887174555981	0.00745836926918733	1.90095085547572e-05	0.000180607975763779	0.058287596230852	0.107852044304164	0.438732094040818	-0.00397284466444689	0.001894466389051	0.00536540401916161	-0.0022865881221279	-0.0488915931660825	0.000254029940722064	-0.0191540035595768	-0.00699077187661418	-1.12605802014634e-06	0.00232545965439779	5.98227508786652e-05	0.0116757886671313	-3.13581288806689e-05	0.0209610796232012	0.0292199485768784	-0.00132442884977655
425.26669121677	-1.05690016806428e-05	-0.0857450277427386	-0.42567759688924	-4.92728950829221e-05	0.0020046739974525	-7.02196525171979e-05	0.00749918983167919	0.000359255585539476	-0.000340236703317977	0.0572386786959836	0.108269224764468	0.437960654098538	-0.00386032763253699	0.00177415314380877	0.00531977949362446	-0.00156796638204559	-0.0510313064181791	0.000177130591431035	-0.0189882995257736	-0.00710535410850559	0.000381747629252537	0.000492403785865791	0.000293959119657028	0.0117249216933375	-1.43970012996351e-06	0.0207457591356464	0.029234053559337	-0.00117605968803918
427.947541446715	3.78616163826677e-05	-0.0861523015469276	-0.425035467409735	0.000162089643520189	0.00145681147579403	6.67016768595995e-05	0.00704782709102713	0.000338780405548748	-0.000149523204137749	0.0563618211279073	0.108883968231018	0.43733619623603	-0.00418294605651403	0.00144829026255898	0.00448830138175805	-0.00149721814354575	-0.0496626350162923	0.000504091531457467	-0.0188095100148343	-0.00763144965281019	0.0013553077310621	-0.00205081120980477	0.000875748437176359	0.0112784886773775	-0.000163178796761529	0.0209358452818953	0.0292712874620439	-0.00141600753438203
430.282513639995	4.05658732596467e-06	-0.0866627987355674	-0.424641169536152	6.95135403536042e-05	0.00175347306096979	8.96938443884607e-06	0.00739008912635487	7.21164027904533e-06	3.14844590206113e-06	0.0558855253422887	0.109174339015235	0.436592914347952	-0.00404625854701611	0.00156969679612298	0.00481259899689703	-0.00246312342602706	-0.0467640156854268	0.00116390537643651	-0.0187345140957092	-0.00766966005136845	0.000507352363936625	0.00191596456277732	0.00155724746654193	0.010105447104659	1.76054380414774e-05	0.0213695424054816	0.0288154716261932	-0.00155857646798801
433.158066737273	1.51869503669067e-05	-0.0869679747654431	-0.423207263458534	-1.02580215126035e-05	0.00174999815131692	-1.12803417771399e-05	0.00812247749576601	7.96105250672744e-05	-1.84451997994556e-05	0.0560992965928236	0.109819148121533	0.43646992366463	-0.00410406323898264	0.00142999056827835	0.00372223199461608	-0.00212354970304807	-0.0467010360394786	-4.45889443188218e-05	-0.0185577579086303	-0.00840702707054932	-0.000413254230293175	0.000537238985109267	0.000729427071134453	0.0103502347468579	-2.14054576221009e-05	0.0213410802900438	0.0286264283856053	-0.00154971986581475
435.779341976731	4.40407673760382e-06	-0.0872432388357696	-0.422217434563048	-1.4764184262083e-05	0.00162418822046613	-2.41240419982541e-05	0.00813954889880368	4.17271608471257e-05	-3.21122522858974e-05	0.0558908198759485	0.110497560072381	0.436100504480746	-0.00401996258351625	0.00145828713585105	0.0047511138979546	-0.00208406934871519	-0.0462157885898535	5.88439709133228e-05	-0.0183596135577678	-0.00816460628834987	4.41613837796897e-05	0.00199783053871605	0.00103237802257096	0.0108413534616247	-2.28384867676058e-06	0.0213339262230566	0.0287472718559285	-0.00133710292616446
438.181247889164	1.40926137164492e-05	-0.087951569419929	-0.421806584115679	0.000178622240206122	0.00145828149210924	-5.75160388269542e-05	0.00759556314103517	2.20497643032037e-05	-1.47042379363785e-05	0.0557429048764347	0.110740051891421	0.435276753845993	-0.00410506408119388	0.00136514616059394	0.00275347156480986	-0.000975766987941773	-0.0461558674830405	-0.000483213391323893	-0.0178947081889031	-0.00765815241377159	0.000884464165369701	0.000908539181140089	-0.000144920081433972	0.00856849052984673	-1.03525717370208e-05	0.0216402527214705	0.0283613852923002	-0.00117845533157829
441.352314583917	8.64527289513619e-06	-0.0885486271037583	-0.420762129164917	2.43997734396289e-05	0.00144079578921767	-2.6241277038136e-05	0.00745613706911107	7.56393333557428e-06	-8.98482094485551e-06	0.0562161736428728	0.111301325196072	0.434575411807577	-0.00417838888227902	0.00145338921167557	0.00360142139694436	-0.00120805748917263	-0.0435084467262647	0.0010789269723162	-0.0175702918945994	-0.00639038194428672	0.00139247281383898	0.00173635848910814	4.28418279466117e-05	0.00976326531376414	1.42167250216783e-05	0.0217662828810262	0.0282440160888594	-0.00109531182761255
443.86464032087	1.43303539386178e-05	-0.089079006794647	-0.420055586534023	9.43091089397751e-05	0.00153177281183067	-2.34608458240743e-05	0.00797190629265744	-1.51360955647974e-05	-5.53042171157671e-05	0.0561055312134127	0.111608891966066	0.433958194824431	-0.00409550013172498	0.00157675810073405	0.00341971918285023	-0.00139747063678541	-0.0425247025047926	0.000276583926831773	-0.0172932618627524	-0.00664255397482124	4.41654357678976e-05	0.00203111152759661	-1.44415333545192e-05	0.00956305840396099	-3.22936774849009e-05	0.0218990418614158	0.028630498713177	-0.000754914637590224
446.444740339178	4.71346100828552e-06	-0.0893062150391982	-0.419831608336988	3.75191524838106e-05	0.00131077449837104	-1.22436043063487e-05	0.00857807443132851	-4.8625058245032e-06	-7.29974070380288e-05	0.0561024111451241	0.112219378527844	0.432817547046544	-0.00420515993031566	0.00134170945218365	0.00406878579249608	-0.00104014036115552	-0.0439626768338142	0.000201270571001836	-0.0170993659765295	-0.00765284404003582	-5.38167001339846e-05	0.000922451916345546	0.000418259888337222	0.00822447931709486	-3.9392381373071e-05	0.0219538691740231	0.0286545193224813	-0.00050692953456008
449.556676972606	1.42615162127442e-05	-0.0897186398312725	-0.419305767254093	5.07609902586492e-05	0.00123772055543987	9.87511327670344e-06	0.00845410931198644	-4.89772911253842e-05	-2.14221742857151e-06	0.0562219149462722	0.112902465119304	0.4316664215977	-0.00413224569102723	0.0011956014525669	0.00322603121737408	-0.0013108819387595	-0.0413228356484723	1.18857671681584e-05	-0.0164797479057323	-0.00821648772337445	3.03243815533204e-05	0.00205559344104889	1.27465845429953e-05	0.00787225243164863	-0.000233500361385236	0.022276900944935	0.0287137123801888	-9.45596475386387e-06
451.78008254102	4.7638852177494e-07	-0.0901541311578923	-0.418808749075635	4.66277759413614e-05	0.00143749054941384	-4.56595914013894e-06	0.00883670369789532	3.04007512630052e-05	5.58132567176072e-05	0.0560663550857646	0.113187398918728	0.430989681234772	-0.00400719245273183	0.00122719884701872	0.00343504622800655	-0.00102390136530928	-0.0432766067975323	2.82833555643082e-05	-0.0169401667730457	-0.00752062151828814	-5.18450106533917e-06	0.000934875106216371	0.000199938301641283	0.00761052275904112	-4.39292665035341e-05	0.0221301927424693	0.0282256405059531	-0.000192256597868258
454.526249097124	-5.57350071760755e-06	-0.0905966078705547	-0.418225670075327	5.76810383722576e-05	0.0013072564601077	3.50690280730573e-05	0.00809485673144049	-8.91712696115137e-05	-2.61296485559228e-05	0.0559830239095943	0.113763151193719	0.430092044716539	-0.00418984037466371	0.00110559060402373	0.00350331166998687	-0.0011470643309337	-0.0434565411571195	0.000328356547536232	-0.0163466251601172	-0.00705662749588466	-1.29420440248827e-05	2.67358658228023e-05	-0.000473104204594639	0.00626475661245988	-7.88460384784661e-05	0.0223007565220535	0.028429648434451	-4.62961047671867e-06
457.497793180259	2.48247165186464e-05	-0.0909996334472888	-0.417482773861948	4.23702244653419e-05	0.00113716687258551	5.03590988925685e-05	0.0085126453882467	-8.82972921831895e-06	-4.26476000927319e-05	0.0558201816676152	0.114301036723914	0.429236780905707	-0.00422369803969465	0.00106579092870568	0.00346568174232797	-0.00159130526063778	-0.0412668497590307	0.000139672278388782	-0.0168474968357285	-0.0069946448059008	-1.73085862346047e-05	0.00237717667855231	1.72251853207582e-05	0.0069743338158947	-1.45393761596238e-05	0.02243635270245	0.0279370752627705	-5.16048561590168e-05
459.979203257175	-1.01492939894586e-06	-0.0915924713294732	-0.416868839962767	-5.39444873246275e-05	0.00109437231332743	-4.36203968021947e-05	0.00831176075427704	-0.000131347867663062	-2.16536525175688e-05	0.0551323417098358	0.114581873837082	0.428589428266966	-0.00414793162371419	0.00112753552410986	0.00505430898417839	-0.000615367289031887	-0.0419674448512244	0.000438677119828363	-0.0169358504075527	-0.00713616834575464	0.000332101266051994	-0.000271805538542447	0.000296535596134172	0.00628718461741058	-2.13724250477114e-05	0.0224780726467802	0.0278478977310135	-5.92841386535486e-05
462.312718244528	7.8649035001358e-06	-0.0918754181202199	-0.415428725557722	1.07301899537846e-06	0.00137030515380275	0.000614464502380457	0.00806572738133887	-1.01914650344295e-05	5.38004969111192e-06	0.0565781840830531	0.115112523231128	0.428533937254175	-0.0038591346796933	0.00143803501418238	0.00594469629184745	0.000165433643717683	-0.0394902355648186	0.000704614748216186	-0.0165506581106415	-0.00681340729095209	0.000121312536325947	0.00222802350341933	4.29654573164259e-05	0.00712765031081526	-2.02112601066926e-06	0.0226201679180808	0.0281262574066753	-1.02475755716782e-05
465.227836327332	1.51142283828319e-05	-0.0923936596841425	-0.414766843285993	-1.46233605100513e-06	0.0010908057143631	5.5791213635312e-05	0.00879975743275228	-3.95485550060345e-05	-5.5443027680193e-05	0.0553480291952872	0.115496421035888	0.427752889828994	-0.00397602579781282	0.00126443782929038	0.00637742970124733	0.000157189387783641	-0.0412517894452396	0.000788938784140355	-0.0165806147155748	-0.00646890984389359	-0.000258068243800515	-0.000436198197760529	-0.000401611105870163	0.0063511522314707	-5.23082101543397e-05	0.0225810297332363	0.0279030026955308	3.19902403431541e-06
467.887860546795	-1.72734128030179e-05	-0.0925654471953253	-0.41377579794751	-1.26729186832756e-05	0.00140740619091656	4.48267929807187e-05	0.00880210534736021	2.94287831273582e-05	-2.98261611466153e-05	0.0553504532432111	0.116211520433603	0.427261211332032	-0.00385830837103321	0.00138479078870599	0.00559693614821765	0.000453164733724587	-0.0403245599605788	0.000271072006360291	-0.0169350538698514	-0.00705946980335564	-0.000258368067276862	-0.000136468750737029	-0.00042201139060661	0.00587262900919471	-9.54948206437371e-05	0.0227514522206295	0.0272781253732745	-0.000242235800791801
470.462942009866	1.35621913388343e-05	-0.0933343412897919	-0.413113969551484	-5.87048544230216e-05	0.00156830024232241	3.1691738727636e-05	0.0084038021392679	0.000210218624007849	-6.5506763831237e-05	0.055135712078417	0.116373698560588	0.426524784319702	-0.00368359236019679	0.00140287544634574	0.00554486926293671	0.00023034583814785	-0.0391477508303708	0.000277738379794581	-0.0167060807354417	-0.00684165290410378	-0.000241498408670403	0.00125687339144043	-0.000273862742645684	0.0066951544982278	-4.68072594436601e-05	0.0227814340720662	0.0271658959949384	-6.83077688620102e-05
473.499422237763	8.39608111442747e-07	-0.0937419282381931	-0.412319664431827	3.52944390316556e-05	0.00137305622180185	3.09626293994763e-05	0.00875068146330497	5.27044458189098e-05	-4.56231096082948e-05	0.055051044631655	0.11693672324582	0.425636896523685	-0.00366689988327678	0.0012351347573942	0.00423679512107572	0.000713672626689421	-0.0385230375455046	-4.16466510762234e-05	-0.0170880990450357	-0.00767206795615212	0.000433123088034512	-0.000875619197911792	0.00036122357559352	0.00653335943316199	-1.56346015403786e-05	0.0228770605800266	0.0267795509491267	-0.000519803491333329
475.956882400794	4.5149818206952e-05	-0.0940610366937195	-0.411752596306036	1.07651321083114e-05	0.00130311881781321	4.39458538430578e-05	0.00884799160245615	-4.77648264302577e-06	3.92276835642169e-06	0.0551002227667733	0.117433500602429	0.424821152445219	-0.00369437047044309	0.00116560946521336	0.00493111554431462	0.000357262527855173	-0.0373216720040228	-1.09333087346596e-05	-0.0169987364422181	-0.00765109916732413	2.19184885602842e-05	0.0013213606626421	0.000536704811236846	0.00576327400346832	-2.73196692159194e-06	0.0231164992707323	0.0264980866455657	-0.000695854198209646
478.704560860557	4.81842404716959e-06	-0.0945602569339355	-0.411246786492116	-0.000194603302433229	0.00142533624246431	3.09609002917987e-05	0.00863354165553781	-7.41884240304115e-05	-5.39056223813128e-05	0.0552340063279059	0.117869551561569	0.423770674379164	-0.0036823694697585	0.00125185511217019	0.00339854650618991	0.000455992870727284	-0.0363410021818351	-0.000182360436752732	-0.0166701317926591	-0.0084720278352187	0.000122418730591956	0.000653552404510815	0.000238256619517193	0.0063549804249951	-3.57491762244891e-05	0.023158048473489	0.0267080113238449	-0.000317907851947634
481.63145844644	1.83267976996562e-05	-0.0951569558134064	-0.410860278579689	0.000222381748903884	0.00155952633835676	7.13920132714109e-06	0.00782857285267917	-0.000133986512756133	-4.05163511131595e-05	0.0546104185125377	0.118313121244532	0.422599170116084	-0.00354140112761768	0.00140173284729868	0.00403860170207631	-0.000196796301011215	-0.0346343479475446	0.00046299214091588	-0.017135763079271	-0.00771954491772006	0.000369526813443094	0.00216865221912044	0.000636655570101156	0.00745574772901541	-0.000278808691539421	0.0232181006034047	0.0261085828955327	-0.000519564565048792
483.996933093092	0.000100568502188166	-0.095679042167737	-0.410229904831419	5.49339168455202e-05	0.00133691917241008	-7.17389783907398e-06	0.00850689331492705	-2.61214406752788e-05	-7.96866519514083e-06	0.0547904772777866	0.118471300068537	0.421868413169221	-0.00361544129435327	0.00138230631573072	0.00386825358791614	0.00039977496184318	-0.0341247468389605	2.64478151262222e-05	-0.0164481168299723	-0.00768390748987103	0.000168268971723936	0.00155724910443111	2.27878404877611e-05	0.00560721752859477	-2.0635593323096e-05	0.023530928385233	0.0259014626791953	-0.000566856822797827
486.775777101702	-5.3858767432892e-05	-0.0957393587768536	-0.409477743534877	-0.000322253287012235	0.00144357036731415	1.16394220883801e-05	0.00877477607770891	-8.07511810233189e-05	-4.27793538744503e-05	0.0547070039874539	0.119241338847616	0.421042196246381	-0.0034906418223211	0.00144295300439733	0.00426155663166046	0.000694518027300917	-0.0343079537757167	-7.14078849590931e-05	-0.0161813556262901	-0.00716871425980846	-0.000547735788226409	0.000243283169121922	5.54772595758515e-05	0.00688781681423358	9.06223372675321e-07	0.0233890065588498	0.0259168255023939	-0.000287499375166266
489.692897645228	-1.62076234229682e-05	-0.0960337328135384	-0.408534855658193	-6.86702446162933e-06	0.00141781887159822	2.44490468521579e-05	0.00916015995802769	1.57847022887603e-06	6.70160799107173e-06	0.054256839404102	0.119809410901937	0.420372460349554	-0.00347494469074307	0.00135213626110579	0.00354646202202567	0.0014188396354099	-0.0331967535785171	1.32991309322832e-05	-0.0162753975781217	-0.00744564213857961	-1.88995853569978e-06	0.00036247582402904	1.10651595398231e-05	0.0068997435468302	-1.31382308133032e-07	0.0235207492701721	0.0258656084276534	-0.000421280651930244
491.933104421152	4.53307764104252e-06	-0.0965429647680426	-0.408060310287277	8.1335733632792e-05	0.0013967578032676	2.97138049293334e-05	0.00868551031616034	8.27303035500784e-05	-6.86693664030803e-05	0.0537409597053028	0.120066854103583	0.419638351132868	-0.00356837141873074	0.00132715484697145	0.00459362733739136	0.000472941758824619	-0.0341648886509727	0.000249679957177032	-0.0160080000938087	-0.00680401749375836	0.000279703826784304	-0.000592265776023337	0.00019958599869131	0.00589910177341336	3.36762109592289e-06	0.0235856335809381	0.0258773222333051	-0.000408973990582216
494.673164192229	-1.95662529123566e-05	-0.0969873204294	-0.406631636240195	-8.80693585196192e-05	0.00160370740120307	-0.000239435684351751	0.00837933149634854	0.000376978828814005	-0.000278751790973657	0.0543306349624731	0.12051264742206	0.419388496237729	-0.00349128984388719	0.00129836840532616	0.00447977165078527	0.000108656586347289	-0.0322804153570915	0.000137934819662044	-0.0160013642230475	-0.00757674196608924	3.57640954207884e-05	-0.000270438807998596	0.000291986505119493	0.00582328469448059	-9.89929107774957e-07	0.0238156010829669	0.0255528919548833	-0.000585722816274867
497.336076667018	-2.3603148489215e-05	-0.0973147765342304	-0.405931346528532	-6.07623027809773e-06	0.00140839877388492	-5.87195328460701e-05	0.0093671505979559	6.41157254728254e-05	-2.63021757094331e-05	0.0535838802886608	0.120896683911669	0.418649579544889	-0.00354940673357187	0.00119801446267322	0.0045448847423047	3.24997739661326e-05	-0.0328804336423767	0.000104158720045505	-0.0158745569056631	-0.00732663058018226	-8.14593200517167e-05	-0.000328509355632001	0.000569566211363691	0.00654842312223834	-6.51758226493205e-05	0.0236901982963291	0.0254516156102486	-0.000398579756873542
500	-1.58875793790094e-05	-0.097594272283254	-0.405023391907836	-1.7550405812034e-05	0.00116305875298782	-7.70929395708761e-05	0.00941112333570328	0.000130167248665911	5.41450954878522e-07	0.053581910827217	0.121455897481615	0.418008903397845	-0.00361350403162946	0.00113287979726477	0.00389998245471293	0.000118527606699392	-0.0339642467238273	0.000323885211496052	-0.0154247054485523	-0.00748557323473425	-0.00109056450021157	-0.000822322324825597	-0.000236056591699044	0.00514787580788655	-1.6795171881151e-06	0.0238049955037661	0.0255281048010157	-0.000448861315720824


==> data/lambda_0p001/data/parameter_estimation_error_norm.dat <==
0	2
0.249931485064342	3.00568693576534
1.31507639916267	2.31483936984048
2.52064848235832	1.91995077890815
3.68169794417104	1.92217190581505
5.18925853598686	1.65390192796715
6.73646809165167	1.29608454494443
7.92684917505889	1.21467950344465
9.84059010503202	1.14111315833193
11.0931158332381	1.06594745956539
11.7391985540305	1.04229810249348
13.1530596120649	1.00919837561313
14.9944490691026	0.994517882876426
16.3980015968707	0.978435805359335
18.0036877543026	0.965540322699006
19.4660675167758	0.94928467212838
21.3072622838985	0.939105596425938
23.5503172528872	0.926437369586732
25.5729500719888	0.918633242700358
27.4278969974045	0.911590633507916
29.5503741177606	0.904480722999395
31.9786364695904	0.897428697116832
34.1647120852748	0.891237558727373
36.2198813591794	0.885925323154242
38.5918244782188	0.879214905621631
40.945681533599	0.873206402148174
42.9089953778629	0.867661777198465
45.1610900070221	0.861766335380832
47.6313205083307	0.854801995590235
50.2804969223222	0.847930625846921
52.4995993081394	0.842324804748379
55.3659072915658	0.835194366643189
57.7560457493474	0.829530821479979
60.2484452552426	0.823941500499731
62.8691284265744	0.818123683990088
65.5930231195927	0.812157183470662
68.1571274233782	0.807062376105215
70.6514543269316	0.801711566601466
73.4247275821131	0.79630362339127
75.7345017287684	0.791799036838213
78.3548843966354	0.786884063980684
81.2217592786396	0.781725015493101
83.3931904625208	0.777886400566974
86.1273574666029	0.773253682925375
88.7873989584481	0.768964485735978
91.4296164478342	0.764876349558322
93.9847580190011	0.761077454711024
96.8571693070256	0.756986335873922
99.3481537107064	0.753621838885061
102.004490977754	0.7501710833752
104.768635112843	0.746686228284912
107.103239704458	0.743870002646715
109.737595153673	0.7408167338837
112.574566214695	0.737647269522006
114.792314700718	0.7353025371719
117.475310123545	0.732574644944896
120.150640799574	0.729970211436128
122.791991769698	0.727534877230749
125.343502925058	0.725258178374956
128.26951697932	0.722763865464694
130.666610635563	0.720803027666325
133.311978280263	0.718682235993038
136.033371936835	0.716614094413431
138.298290213874	0.714948834589978
141.023284026753	0.713017118012557
143.894784506952	0.711071407923526
146.141105897098	0.709593802550682
148.771886402297	0.707938597216159
151.480882901539	0.706299177753325
154.172831962157	0.704748427873505
156.623821658971	0.703370414530045
159.595099287284	0.701781007876082
161.974666388248	0.700557290729466
164.632422724492	0.699244385692911
167.478034037184	0.6978795214548
169.667806292292	0.696856176748414
172.412015706976	0.695631402036777
175.311851824619	0.694374446213031
177.558295927827	0.693450576066304
180.292649685931	0.692353574680546
182.926202598286	0.691319996586005
185.617782061356	0.69032872546831
188.133644658387	0.68940641168804
191.08047154003	0.688365885429263
193.536916897569	0.687539536735497
196.153188634133	0.686650617906816
198.923994547548	0.685760993013222
201.143714092883	0.685054047559352
203.866082617558	0.684217994105331
206.806623949553	0.683338434977817
208.982102445677	0.682697178437173
211.722029904856	0.681912346588157
214.357717597878	0.681172721156472
217.027248147655	0.68045432182293
219.566321896429	0.679768781131319
222.456347586648	0.679011354076958
224.907917410838	0.67838722289672
227.517707483751	0.677730241632318
230.352362942689	0.677022791204235
232.666510307139	0.676445774004094
235.320671928081	0.675808276103446
238.239374634434	0.675106485768095
240.455952177116	0.67459044910382
243.170401068526	0.673959095035073
245.84085854241	0.673331630399795
248.490113697995	0.67274417638895
250.855162610099	0.978423328050064
253.792756770661	0.968182463776655
256.077826265686	0.924864404160712
258.852686724586	0.922005936059114
261.636278466697	0.89536115172347
263.943958797222	0.86976035548798
266.716319449328	0.862564384603495
269.657719761404	0.800966025659444
271.903172757544	0.825098166559679
274.587127178216	0.8052206604788
277.29268338127	0.793708835852991
280.022388442067	0.781876763352347
282.638657649911	0.751902098612499
285.492872660687	0.754553301068855
288.070757080854	0.739741850139054
290.867774509085	0.737406700847992
293.71809255395	0.731359531699747
296.084695200147	0.716408624272085
299.078778695544	0.7138331208575
301.655612692583	0.705520104938229
304.03879831054	0.704747916224232
306.899996243795	0.700354056198694
309.53775545443	0.691641986581681
311.99395147888	0.695525629090869
315.011274273628	0.688599168199202
317.49147813353	0.68706272577495
320.276348320837	0.684549943940656
323.195340263904	0.680323768196414
325.700935016366	0.680565594176924
328.236303007347	0.677450405562136
331.216348169056	0.676139118120746
333.886992035782	0.673395211999756
336.182227160763	0.670334885749378
339.109022788032	0.669992977643693
341.640940112936	0.666295515760068
344.188438597436	0.666740314439135
347.311103555687	0.664167512736428
349.858262509148	0.662128942120074
352.450103664439	0.661046462408361
355.47276898152	0.658918008332215
357.757650735634	0.658068551912589
360.583023777971	0.656298219003361
363.608788181302	0.654175820038399
365.918711535082	0.654241514697649
368.390107758674	0.65321560331114
371.253716835907	0.652039620499558
373.988414493584	0.651205391847716
376.576559740118	0.649494608130354
379.558430826955	0.648491234738294
382.015122709054	0.646868599639063
384.79334242746	0.646470408945552
387.712113256268	0.645647689706007
390.09204624134	0.644835190329171
392.988688583004	0.643669017008633
395.634206422156	0.642445563685267
397.956012655287	0.641971079540604
400.810904728331	0.640877792026988
403.470749989512	0.639627331848541
406.036173162409	0.639132332781647
408.978899133888	0.638050263495248
411.56269157823	0.637175903586621
414.33742231475	0.636105547737332
417.200415881259	0.635179769411291
419.817040006789	0.634357174733501
422.309890704137	0.633110616052279
425.26669121677	0.63238483890341
427.947541446715	0.631487502454144
430.282513639995	0.630545674108795
433.158066737273	0.629657824805522
435.779341976731	0.628852724394964
438.181247889164	0.628043335233691
441.352314583917	0.626892340351066
443.86464032087	0.626060463589962
446.444740339178	0.625359098256288
449.556676972606	0.624217775487283
451.78008254102	0.623624675237506
454.526249097124	0.62275679484785
457.497793180259	0.621674206359474
459.979203257175	0.620935404957609
462.312718244528	0.620059627275107
465.227836327332	0.619216082733103
467.887860546795	0.61829347617811
470.462942009866	0.617383307883905
473.499422237763	0.616358637199211
475.956882400794	0.615483103755259
478.704560860557	0.614536935376503
481.63145844644	0.613482604952719
483.996933093092	0.612626003442001
486.775777101702	0.611714736749961
489.692897645228	0.61068915693131
491.933104421152	0.609982524946737
494.673164192229	0.608962003419231
497.336076667018	0.608086235807877
500	0.607236951487148


==> data/lambda_0p001/data/reference_trajectory.dat <==
0	1.5	2.4
0.249931485064342	2.10874195880667	2.86770677950014
1.31507639916267	0.184264830728571	-0.0878906320204529
2.52064848235832	3.31637698527179	-0.635735623006086
3.68169794417104	0.822179829297974	-2.2394990422792
5.18925853598686	0.133080064547016	2.55571415555504
6.73646809165167	-3.44201034394401	1.79041319643906
7.92684917505889	-0.375973957754195	-2.02731805693587
9.84059010503202	0.715905262230034	-0.757481745335351
11.0931158332381	3.81901796475695	2.36292631849118
11.7391985540305	1.74470209066784	2.34016217558178
13.1530596120649	0.76580022376853	-0.173360276454039
14.9944490691026	-3.41367022051057	-1.71412287059301
16.3980015968707	-1.6156361049876	1.06024747044953
18.0036877543026	-0.882310753146137	1.55588372052518
19.4660675167758	2.48286087653704	-1.92902990991408
21.3072622838985	1.86678810704426	-0.571300822297435
23.5503172528872	-2.07442003405134	0.907392112646025
25.5729500719888	-2.61926975103187	-2.33322367545003
27.4278969974045	1.29776885203541	0.101423568065355
29.5503741177606	2.79858421998006	0.715125059995802
31.9786364695904	-1.20497896809306	-1.89524126311775
34.1647120852748	-2.6359063839035	1.53894638068777
36.2198813591794	0.430448862694469	-1.30095958805255
38.5918244782188	2.72865087622652	-0.115592560148519
40.945681533599	-0.737878196233347	0.777167792191212
42.9089953778629	-2.52898337670216	-2.14350969874622
45.1610900070221	0.262230557331361	1.51254349983593
47.6313205083307	2.18086447114785	-1.11579087779366
50.2804969223222	-1.70061059913579	0.753847984835088
52.4995993081394	-1.94684130753694	0.845073590099343
55.3659072915658	2.19505038112961	-0.768069610812895
57.7560457493474	1.03603872812197	1.46315718968279
60.2484452552426	-2.31210055498576	-1.95835770610768
62.8691284265744	0.145627655320865	2.02511017058656
65.5930231195927	2.37961670654084	-1.9258901715439
68.1571274233782	-1.33425688061883	1.84474171642452
70.6514543269316	-1.77759065597991	-1.37303360438394
73.4247275821131	2.27828652483235	1.21304729044045
75.7345017287684	0.957086140377478	-0.119511462198096
78.3548843966354	-2.4816771257436	-0.396687649289079
81.2217592786396	0.753325296640405	0.381284548179711
83.3931904625208	2.41303918488656	-1.62137362629733
86.1273574666029	-1.41198732927376	1.75832618933788
88.7873989584481	-1.57567862540103	-1.92458867195027
91.4296164478342	2.29958853866453	1.99879001046836
93.9847580190011	0.457519043339478	-1.91672219884895
96.8571693070256	-2.41869775103092	1.92681837961571
99.3481537107064	1.03915159636016	-1.56419263921288
102.004490977754	1.88394355772435	1.25509756622722
104.768635112843	-2.2065579251533	-1.09163887846134
107.103239704458	-1.03297862203613	0.00767831171129449
109.737595153673	2.47090868352901	0.475332390839712
112.574566214695	-0.648449599865683	-0.515875239693629
114.792314700718	-2.42594388579249	1.64176696598063
117.475310123545	1.30950490727646	-1.82817663761761
120.150640799574	1.64385774192369	1.95231141451267
122.791991769698	-2.26251368798847	-1.99970095414965
125.343502925058	-0.555675383536484	1.87721588832361
128.26951697932	2.42024479173901	-1.92474133891441
130.666610635563	-0.881716132541557	1.4218406267303
133.311978280263	-2.00314497965666	-1.06087694390792
136.033371936835	2.07006911461448	0.799158992923961
138.298290213874	1.37124972147538	0.47370418782216
141.023284026753	-2.42602712467412	-0.747824960277271
143.894784506952	0.485358695997084	0.716076570605148
146.141105897098	2.45163913087251	-1.72156508528233
148.771886402297	-1.12722659524322	1.91861492781193
151.480882901539	-1.75380720155842	-1.98450471911259
154.172831962157	2.2357139335381	1.99687732924089
156.623821658971	0.784203663735403	-1.75382858522628
159.595099287284	-2.45499628123726	1.86132319862065
161.974666388248	0.702727947074614	-1.24533655951466
164.632422724492	2.09857326709474	0.877284783718313
167.478034037184	-2.09784385732241	-0.856702212230909
169.667806292292	-1.43842494668875	-0.572241680091043
172.412015706976	2.41409694714324	0.802971056195366
175.311851824619	-0.487316924525948	-0.713732664631594
177.558295927827	-2.45120536625786	1.72014863680655
180.292649685931	1.28780211954668	-1.84089109849153
182.926202598286	1.71678141791768	1.97543502948896
185.617782061356	-2.25797989061304	-1.99942583968557
188.133644658387	-0.626597311492065	1.84359378989458
191.08047154003	2.42914952060956	-1.91174016192692
193.536916897569	-0.944358064330462	1.48004588662982
196.153188634133	-1.99330445916938	-1.07827169051827
198.923994547548	2.12596624671511	0.91592981905855
201.143714092883	1.35133048043009	0.444646234280167
203.866082617558	-2.43058094871049	-0.725437832457832
206.806623949553	0.621839221348783	0.54921414334782
208.982102445677	2.44845686974147	-1.71123986182108
211.722029904856	-1.30792464254167	1.82912090152153
214.357717597878	-1.69684911624817	-1.96978634065141
217.027248147655	2.25310395731394	1.99903481287599
219.566321896429	0.598176834360172	-1.85756638700108
222.456347586648	-2.44476052046088	1.88400746896274
224.907917410838	0.871107546069549	-1.41178990656966
227.517707483751	2.04630010909074	0.981346551383217
230.352362942689	-2.13734165630543	-0.940176254908973
232.666510307139	-1.19035178264157	-0.212875850141525
235.320671928081	2.4455225139294	0.645540239369665
238.239374634434	-0.650312371204819	-0.513531911973319
240.455952177116	-2.42597291469404	1.64185323548391
243.170401068526	1.3559710933293	-1.79909341674096
245.84085854241	1.60862167736295	1.93882227249116
248.490113697995	-2.28747551015015	-1.9995771283554
250.855162610099	-0.811466838354567	1.73616019695051
253.792756770661	2.47005012313549	-1.81817010692764
256.077826265686	-0.456664352386136	0.981702255634427
258.852686724586	-2.12435167779451	-0.822491389060269
261.636278466697	2.00855586908613	0.674846958104666
263.943958797222	1.39753342240327	0.512161909694859
266.716319449328	-2.43790820293726	-0.687602117746252
269.657719761404	0.654398266486779	0.50838759086104
271.903172757544	2.41216371592224	-1.60157441985228
274.587127178216	-1.35714643322865	1.79832431929306
277.29268338127	-1.56002928772258	-1.91793175428313
280.022388442067	2.36195390786992	1.97797426602528
282.638657649911	0.183028155662625	-1.98675528531015
285.492872660687	-2.34509029220188	1.98630198267145
288.070757080854	1.38591317613279	-1.82370239470844
290.867774509085	1.4035077460065	1.76663966643617
293.71809255395	-2.46325896867904	-1.76075239049247
296.084695200147	-0.21430789812786	1.02539734450695
299.078778695544	2.26269456908486	-1.27342025934815
301.655612692583	-1.55681348922741	0.747685995974154
304.03879831054	-1.79537750564648	0.273023751666045
306.899996243795	2.33163159558945	-0.261676384575667
309.53775545443	0.233320654253085	0.725601959844202
311.99395147888	-2.49620916710389	-1.45002003834217
315.011274273628	1.40418193916002	1.18407793996053
317.49147813353	1.80906870951598	-1.73180813377382
320.276348320837	-2.27196508177415	1.80469932675788
323.195340263904	0.10513680016274	-1.74067957518094
325.700935016366	2.43688085239387	1.98326195167407
328.236303007347	-1.04024142460788	-1.95037856265471
331.216348169056	-1.46560573405743	1.99247658574707
333.886992035782	2.36691595910002	-1.916116049256
336.182227160763	0.719407001608589	1.23146157948585
339.109022788032	-2.4568468829032	-1.35034070924817
341.640940112936	0.944956824287938	0.750584443992941
344.188438597436	2.06324160529748	-0.0907042767288942
347.311103555687	-2.34354378551637	0.664534720851744
349.858262509148	-0.357379539495987	0.00202260902820358
352.450103664439	2.4874981161142	-0.574929271461114
355.47276898152	-1.5032331256063	0.216056528422945
357.757650735634	-1.95373494934263	-1.34334231080807
360.583023777971	2.20572392924664	1.3924779724106
363.608788181302	-0.142789216620878	-1.10172335301392
365.918711535082	-2.48667406763737	1.85229991584114
368.390107758674	0.648685792023395	-1.99868000176202
371.253716835907	1.91819910801508	1.99921848796339
373.988414493584	-2.15563067618593	-1.97401242953717
376.576559740118	-0.715338311096535	1.79562941037517
379.558430826955	2.43624557517719	-1.90000712635518
382.015122709054	-0.916170612692362	1.45410032716438
384.79334242746	-1.8306396585959	-1.33144965957093
387.712113256268	2.34904389247287	1.43125213664494
390.09204624134	0.628504969935714	-0.540886966199022
392.988688583004	-2.44880400556709	0.626413055280969
395.634206422156	1.16284607229883	-0.173869329326152
397.956012655287	2.14650620894219	-0.959836021266844
400.810904728331	-2.05638436385318	0.961960824320185
403.470749989512	-0.771721119494974	-1.31505968401414
406.036173162409	2.49014658538667	1.72192887545134
408.978899133888	-0.974231811993789	-1.61718591930586
411.56269157823	-2.00798860617684	1.89233171707617
414.33742231475	2.11664269348757	-1.94256666184434
417.200415881259	0.318694630259805	1.93884492116879
419.817040006789	-2.47791638663474	-1.9997635811222
422.309890704137	0.756010768770885	1.83036731577577
425.26669121677	1.73065388166125	-1.90832643416918
427.947541446715	-2.24143998950707	1.75841273454104
430.282513639995	-0.962332428276216	-0.960729675059102
433.158066737273	2.49724446563813	0.998245988264577
435.779341976731	-0.765150771417151	-0.522653578115728
438.181247889164	-2.28109882544369	-0.465879786838675
441.352314583917	2.19364929681849	-0.22250058237064
443.86464032087	0.768416630087588	-0.526816021443637
446.444740339178	-2.49256338339675	1.07932456834108
449.556676972606	1.26471443636694	-0.569025760272623
451.78008254102	2.17450420035209	1.66581935010364
454.526249097124	-1.90681265333647	-1.78706691069454
457.497793180259	-0.481952290225933	1.658817412024
459.979203257175	2.49903368468095	-1.9674339778752
462.312718244528	-0.0871309793939016	1.84674661012346
465.227836327332	-2.18836448134409	-1.89274308655428
467.887860546795	1.78617517559828	1.71072244836296
470.462942009866	1.29212918162824	-1.31462143566514
473.499422237763	-2.4998326530189	1.58607632103468
475.956882400794	0.400754501668221	-0.918931879732517
478.704560860557	2.17748425755007	0.701267012351897
481.63145844644	-2.09226657876824	-0.845073109499569
483.996933093092	-1.18571629863227	-0.206289221153188
486.775777101702	2.48209366109474	0.374167475516799
489.692897645228	-0.860599810315151	-0.241315965287309
491.933104421152	-2.3494779855764	1.43236626590302
494.673164192229	1.60292713423253	-1.59825779965904
497.336076667018	1.37325954839917	1.81578897872483
500	-2.39733206260153	-1.95123216431424


==> data/lambda_0p001/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.249931485064342	-0.179933570360512	0.203254835930774	-0.27056674368151	-0.0509761095655743	0.336564370784927	-0.411261556644558	0.820683195986714	0.205586939713573	0.657659953124904	-0.606597683240722	0.098206710083617	-0.176053849052415	0.157774890797	0.121643392371613	-0.0629746222673185	0.0677212771230425	-0.887489720267956	-0.0605755107963431	0.10885871064557	-0.115867411421845	0.175698106324994	-0.208349313303583	0.217621227038142	-0.10679488308061	0.0426460216406873	-0.0651930008088192	0.049809932623875	0.0637966402891489
1.31507639916267	-0.078770945876828	0.271863195460749	-0.162512414495635	-0.0776882406345614	0.397852297815372	-0.308548777039468	0.732639279099679	0.0745277794730768	0.63319673181719	-0.609313469909953	0.174585475870626	-0.0812048673115909	0.246216115345778	0.226040949077697	0.00993884283677207	0.0631347581762853	-0.0193328943937976	-0.0653607225554368	0.0752175324136815	-0.0177216664817016	0.0526413515230252	-0.996486161888115	0.0886474347484623	-0.0430940351248258	0.0547623686167686	0.00482315854581661	0.060399905295246	0.0727578593195839
2.52064848235832	-0.149172292459962	0.177072344832594	0.0100199914661756	-0.344372474072864	0.633924204103966	-0.589031902355491	0.195437686480253	0.27117280300956	0.245648455233922	-0.267587595630959	0.140212015490684	0.0347183027471398	0.418889755699914	0.416999868018988	-0.0184094617235135	-0.00368775631132261	0.65071211948756	-0.105023220754366	0.0620347969149136	-0.0901302584289077	-0.064496330707395	-1.05625457974183	-0.0986072777123126	0.0481703085416804	0.00440182274348392	0.0554564466294153	0.0681015168218078	0.0784356081025594
3.68169794417104	-0.138216325094014	0.211274077355946	0.0292518055119012	-0.372172680722615	0.672351597096153	-0.58957077507867	0.177907766413741	0.134600991869124	0.339106332800151	-0.199585123550836	0.172420247631959	0.0448870726227598	0.442535855793736	0.493307389370667	-0.0114291569887477	-0.0229925976890129	0.715343900846871	-0.0854000864391743	0.01777644150002	-0.0451128498211357	-0.0764724469878044	-1.07098753142938	-0.090526919747012	0.0541289632074465	-0.0129802957857864	0.0612554222373851	0.0433569721111708	0.0424185097202234
5.18925853598686	0.0369655407376704	0.183656446421495	0.252362436454213	-0.340872428266243	0.613968280390085	-0.348729415438795	0.104492261435688	-0.0120715178020308	0.360559656964054	0.163335126750142	0.152699803994299	0.209529660450628	0.415376199140673	0.481854027796313	0.0519751310936732	-0.110798986729408	0.787395980780293	0.0167316394875668	-0.0388585984477096	0.00620767817281479	-0.088431930012116	-1.07872454658407	-0.132712170492677	0.0307741387109196	-0.0932438160808261	0.0716023413760268	0.00667348842639256	-0.00563041276954039
6.73646809165167	0.243903123469448	0.00158759434451856	0.426220695583254	0.0362606720280344	0.347617477465245	-0.136251022979334	-0.0740071384475825	0.0350617539457417	0.147767748903611	0.187699242016453	0.00856102395192802	0.368807108577825	0.233548524620096	0.313927887852506	0.0731436883293992	-0.177627971925542	0.825024120659673	0.0844372245760345	-0.0866894442353354	0.0129691711296391	-0.055991631959532	-1.11497565093398	-0.139282685020993	0.000298916590306546	-0.157531252463838	0.0797643495018264	-0.0298830458840406	-0.0504275322902857
7.92684917505889	0.243521013905963	0.0117320998368168	0.477059734894565	0.0157884567619588	0.219838751613405	-0.123686797663404	0.00811279149774506	0.134284798241176	0.135955020156237	0.146324173338491	0.0094001868626856	0.42081342095259	0.16206976933798	0.286716610274603	0.0709649134875725	-0.219003683993967	0.837418751485176	0.0864352650585569	-0.089001057594656	0.00302931400644612	-0.044726244841527	-1.09376630366938	-0.128364910472242	0.00652141268577521	-0.192508229384218	0.081247093209063	-0.0367292053768362	-0.0766633414614108
9.84059010503202	0.216264370829208	0.00749896448739427	0.531954640851661	-0.00353576636311364	0.142599180623789	-0.0730668410585489	0.000515920817197187	0.105340067810507	0.114317117529323	0.0492557749364244	0.00931483597485219	0.482328478326259	0.121163110962756	0.281359284660659	0.061582293629544	-0.279462453344712	0.849061815854284	0.07343430198325	-0.0817259357274381	-0.0156745345906023	-0.042149743718314	-1.08077177866784	-0.110752277768662	0.0237325682855015	-0.243505630060186	0.0814822409773753	-0.0337662654745979	-0.105485049931287
11.0931158332381	0.214550159468415	0.00476237817454526	0.537845216997231	-0.0473389171284084	0.104136962283911	-0.0548515378569025	-0.054533351574079	0.0505509932169661	0.0785136151864737	0.0338602745032465	0.0155802584714455	0.488856739345112	0.0877139116840258	0.279746410826989	0.0127843934723	-0.374353351905317	1.01688747792075	0.00595852805582405	-0.0246125773579243	-0.025479586214222	-0.0254201254418108	-1.00676185130457	-0.0661135609039036	0.0287639342958018	-0.322737131628286	0.0984596448735069	0.00793706661648817	-0.0975346572897333
11.7391985540305	0.211639690123356	0.00325167554542809	0.536770466614263	-0.0359284162102281	0.0657366354738391	-0.0694510914693952	-0.0195433261859105	0.0332262237705888	0.0317438658120611	-0.0193557185223363	0.0161525059312139	0.493752641156053	0.0745870256330379	0.263121221837831	0.00477106252274795	-0.411509192315994	0.986701354694389	0.00449876084664201	-0.0173853064000754	-0.0222019662514207	-0.030603649288147	-1.00789472843093	-0.0488889963143872	0.0308778959259032	-0.350564526563672	0.095581074338363	0.00359775676280675	-0.105481046345921
13.1530596120649	0.185131469084215	-0.0110839430198909	0.524638664785064	-0.0365090194850378	0.0322785958642257	-0.0697613408140591	-0.0215001220741885	0.0320064166881071	0.0529925334337453	0.00100026041204777	0.00656044301249522	0.481245971905381	0.0526372347919618	0.22967226850608	-0.0195898953646444	-0.485333168172091	0.981464630933037	0.00429742574929534	-0.00955689453259754	-0.0141635574320755	-0.0286269868736147	-1.00428540588768	-0.0376868595246792	0.0312887973944538	-0.408820203300134	0.0950365977981218	-0.000181938854124422	-0.118724779550938
14.9944490691026	0.151289529528157	-0.0163141478863243	0.528266004130079	-0.0344856019273311	0.0297520885692136	-0.0853916326535015	-0.0260321104236275	0.0281345357800836	0.0425122948825196	0.0291438016364606	0.00633737140675294	0.481828938571406	0.0547966096746858	0.212392316143592	-0.0136518084666132	-0.525114224999582	0.932944346340167	0.0280595912827001	-0.00884684919533992	0.026028240721583	-0.0190025824047055	-1.0181762916139	-0.0304071204669219	0.0127454044237662	-0.437872273368672	0.091692834674893	-0.0076472047672266	-0.125914935008454
16.3980015968707	0.139431896755417	-0.0232744420183163	0.538427088050923	-0.02503357352022	0.019575312841333	-0.0596114467938557	-0.0318219268723203	0.0400385648045408	0.0143211585811412	0.0456130082782958	0.00334795175341223	0.490407670227705	0.0392624496715577	0.182187270126292	-0.0105208280713764	-0.547892283895826	0.910978910975735	0.0266655863877691	-0.0058636550557462	0.0164349804304723	-0.0220463593256441	-1.01491323258078	-0.0140182562379038	0.00983529893249127	-0.450647819723407	0.0885846998353121	-0.00458570435389639	-0.119117272561362
18.0036877543026	0.129136662968151	-0.0337089500592688	0.548006411510068	-0.0175447605960459	0.0203954241461371	-0.034787221786493	-0.0400929311259552	0.0460827207776908	-0.000981243611601363	0.0701023539627915	-0.00138362559855361	0.497416311228431	0.0316960847057514	0.146173439022814	-0.0106379431875561	-0.559359363127934	0.900149089673931	0.0163271493919186	-0.00290800304546486	0.00613983512019266	-0.0140414715078125	-1.02275449274738	-0.00377958681543602	-0.000276663908320327	-0.453932286819194	0.0870193985478014	-3.9804919352453e-05	-0.104232220377175
19.4660675167758	0.120343274994216	-0.0191893594602586	0.537140114177837	0.0177224342866315	0.0158729720017171	-0.0205910983700779	0.0109838503411492	0.0137079542503954	0.0150398182749629	0.063742056143403	0.00752549498224922	0.488384366183472	0.0207663081340736	0.120820604104337	-0.0145064273030071	-0.580221380664574	0.92914830757137	-0.0111808048138268	0.00308868495778305	-0.00218832523679881	-0.0456071631956636	-1.00199156892394	-0.0115713839856163	4.43400886636724e-05	-0.461551884804776	0.0885512155880917	0.00635710423385921	-0.0902507208928335
21.3072622838985	0.107592226174239	-0.0123810651677957	0.531232485987951	0.0185704884604303	0.014993695526393	-0.0149095998157907	0.00548634575558409	0.0139623630180805	0.0175791940725376	0.0596246926658799	0.0140656181912457	0.483976788476898	0.0176882475603874	0.0970063878859524	-0.0142848423788609	-0.595720561003572	0.931688135477524	-0.0162593600444245	0.00412355459588242	-0.00469496501553252	-0.0427223214884316	-1.00288982299481	-0.0119282901803165	0.00170652890881258	-0.466193898968204	0.0869391692432843	0.00788040588881329	-0.0765471326893008
23.5503172528872	0.0845096707547095	-0.0175414423963421	0.516618698790494	-0.00369679458386342	0.0113605100428944	-0.0128615653022949	-0.00664811590002373	0.00638095070371259	0.0120961154863455	0.0639170270297321	0.0114470571368315	0.470377866491606	0.00872352042055999	0.0704798678325018	-0.00754584648935523	-0.604232213238058	0.950089943331099	-0.00663026633834166	0.0060192493940544	-0.00234200187727682	-0.0400561572213322	-0.995682445701082	-0.00737165923908939	0.0011918239560209	-0.462582314794375	0.0865792580836355	0.00846269335060642	-0.0602480693520573
25.5729500719888	0.069546627486911	-0.0124590975519297	0.514305973800124	-0.00591308449813097	0.0168113071591606	-0.00926601266509673	-0.00146635135438355	0.00446266095903677	0.00875299404104494	0.0620700372518771	0.0149615588610719	0.468883603101686	0.00543976745324984	0.0552254114684357	-0.00262342124395293	-0.613333160489909	0.944117599075078	-0.0034630933851388	0.00262235131656726	-0.00338715701390905	-0.0439884451273651	-0.998514266036431	-0.0065727596540156	0.00252588724504745	-0.459618947486084	0.0838507612996572	0.00714284825023748	-0.0499682003187836
27.4278969974045	0.0509763183672449	-0.005721054635047	0.520697933161725	-0.00569343671988468	0.0223098523275782	-0.00766775197192325	-0.00341266290091518	0.00633036289874724	0.00943540320586927	0.0627264992480992	0.0211780828901932	0.475207418770744	-0.000254821528632953	0.0413564235598709	0.00272933385706779	-0.618086397707821	0.941533530176637	-0.00151390896404609	-3.95845513537831e-05	-0.00356206258681068	-0.0408713005320808	-0.997819643269271	-0.00665893860143746	0.00267074020404035	-0.45431644784457	0.0817667330767463	0.00712718894186755	-0.0427187972888687
29.5503741177606	0.038581163302946	-0.00822911840027054	0.519449249579234	-0.00849711398384418	0.0231582074962205	-0.010106508447643	-0.0030914444811963	0.00484594415391659	0.00587626309259587	0.0569619203061115	0.0191044303549321	0.475075703081124	-0.00294191931939189	0.0293266549263487	0.00604722299116218	-0.622060055104398	0.944570720454937	-0.00132379144800835	0.000207842739356262	-0.00124167678949906	-0.0430108878022521	-0.997001803188597	-0.00489263348745252	0.00684115633734571	-0.446252592883589	0.0795226641320458	0.00552660774773057	-0.0356411428951688
31.9786364695904	0.0296729084809817	-0.00685673399530773	0.521174089185327	-0.00631663820404138	0.0219094050489116	-0.0149546719337603	8.51726866073706e-05	0.00330915755881197	0.00623655455339821	0.0651901107517909	0.0198980844356406	0.476070153293503	-0.00630316741949255	0.0234633008514434	0.00778321281449871	-0.627572188666901	0.943888648034794	-2.03793665302468e-05	0.000137878634875244	-0.000897165288748264	-0.0403263782451736	-0.998557705203611	-0.00470813172761122	0.00604420963711088	-0.438150017177776	0.077182212896228	0.00200787155730344	-0.0311199109463463
34.1647120852748	0.0235427282332463	-0.00577725105509807	0.523433096208805	-0.00257399735687676	0.0224581691095123	-0.0136013729173656	-0.00593724963099471	0.00538279733744868	0.00527442145112666	0.0641545629689529	0.0216532870719059	0.478646456860239	-0.00969758050791049	0.0196367487924447	0.00752601494601893	-0.632332067787993	0.947207213448899	-0.00165530127766336	1.54938266458515e-06	-0.00157391464606689	-0.0369410053221404	-0.997473860447354	-0.00379383566887628	0.00610057423630993	-0.430896885002858	0.0753672899156256	6.33690827295663e-05	-0.0290227131170876
36.2198813591794	0.0208122492484757	-0.00745934012721771	0.524089442715312	-0.00205101294925903	0.0215314557566512	-0.0111590138013936	-0.0063642988462848	0.00764503778719012	0.00283493905636245	0.0676299416725557	0.0204529348076674	0.479094521355801	-0.0108546313451556	0.0161474207323476	0.00483502680202337	-0.63483133065828	0.939266596228297	-0.00142047054193814	0.00124080696129108	-0.00344800381942664	-0.0358983352059204	-1.00019142502802	-0.00201724842367653	0.00296020886885851	-0.42185113682865	0.0729498673757309	0.000127807281662123	-0.0250057012514453
38.5918244782188	0.021509453615354	-0.00500453670062914	0.51937922489789	0.000999533734940625	0.0182795694777901	-0.0051737150996232	-0.00193441820696184	0.00372151752130961	0.00770692393534606	0.0585139631661042	0.0224762468999461	0.476043362399085	-0.0131230159674975	0.0124721079785943	0.00328650699344928	-0.642008719280312	0.946931745150838	-0.00347068648209459	0.00281073856868925	-0.00547184618252525	-0.036979079886983	-0.998200168751274	-0.00470504588147836	0.00579685947276707	-0.414981558436516	0.0710157991303727	0.000512561992220911	-0.0225274943303484
40.945681533599	0.0205989540926877	-0.00648949798139623	0.519296130170621	0.000640431110254872	0.0183478432686136	-0.00289998837966374	-0.00310843404867277	0.00238336295661183	0.00733399199883322	0.0618681006620162	0.0217281724087994	0.475719881097348	-0.0153044087719553	0.0126871335250761	0.00192792833181753	-0.647981590643024	0.940600303954236	-0.00309694217907149	0.00327428435019007	-0.00559102664227665	-0.0359980429150085	-0.997429498477487	-0.0028339123164321	0.00748789497663927	-0.407035041173762	0.0678280330781847	0.000369549687543991	-0.0195544047542452
42.9089953778629	0.018379581857773	-0.00515107923740004	0.518329575133299	-0.000779160508445098	0.0193072153627831	-0.00394905698190667	-0.000653466943660656	0.00199633959394436	0.00749337723223036	0.060146731162839	0.0229681273518166	0.475136975384632	-0.015745924497173	0.0131170199584441	0.00124820366453562	-0.654701282647662	0.944602673066535	6.98891521105796e-05	0.00302808335574718	-0.00569393936802097	-0.039372565914648	-0.999523423867795	-0.00341939295116179	0.00694815911783035	-0.401317321870809	0.0661751530408793	0.000649179715209964	-0.0175386302326524
45.1610900070221	0.0160130132296266	-0.0033329740638193	0.519062036301942	-0.00141122896736708	0.0198756272492155	-0.00400344012823619	-2.55074691163493e-05	0.00236843847209069	0.00794684513302319	0.0608392293582651	0.0247915595358683	0.475884813028944	-0.0170509058370206	0.0125930391872227	-0.000117601070978872	-0.660454472134248	0.942186678328682	-0.000853511088844723	0.00302330187806851	-0.00643010838037303	-0.0371228390980832	-0.99840176174583	-0.00340002298577525	0.00566596670617933	-0.393640263853094	0.0637228741990529	0.00115850726684511	-0.015334151177732
47.6313205083307	0.0151284279988133	-0.00496466435258221	0.518485846585674	-0.00240329666772563	0.0183921844105578	-0.00644308733205794	-0.00295433371851212	0.00154960316706568	0.00464704318835929	0.0557488716015462	0.0242934335312835	0.47611166266287	-0.0179681398895317	0.011565620779404	1.39646647675016e-05	-0.666866360043616	0.949156571197341	-0.000843931233046874	0.00216934667337935	-0.00327580275624353	-0.0375713051293718	-0.999866689156102	-0.00386244331476814	0.00942818463424255	-0.385078710062038	0.0613416482384878	0.000825004485056324	-0.0133409510314281
50.2804969223222	0.0121395958103009	-0.00560219354233181	0.520614099643326	-0.00271357481545917	0.0185507058347389	-0.00819717736958175	-0.00359518722751281	0.00262297467829077	0.00285097859216093	0.0589611855124225	0.0245558732207366	0.477937497721863	-0.018114542399104	0.0126475300394389	1.93472396153012e-05	-0.673188492176337	0.94996165331429	-0.000288685104000241	0.000683703233508956	-0.00138123227885092	-0.0351283675340943	-1.00101272140327	-0.00167993802867134	0.00566036094210203	-0.375885861709966	0.059164525607826	0.000555646483514506	-0.0136195846973252
52.4995993081394	0.0120715935796108	-0.00738083562960743	0.521198754646258	-0.00033056237794455	0.0171979814924729	-0.00668537285905965	-0.00556515600081962	0.0040330255819182	0.00178570862546275	0.05931015722249	0.0239444945829325	0.478632674168472	-0.0191182384109957	0.0122125738573145	1.09948398648071e-05	-0.679133149706584	0.951986556861496	-0.000241943457488319	0.000200477942316165	-0.0011015833657697	-0.0345958943445483	-1.00075966081628	-0.00192998009924468	0.00547478544286949	-0.368830391613003	0.0571284390665285	0.000698950090102819	-0.0134545903194793
55.3659072915658	0.00927810766950176	-0.00551836930836774	0.522904717003497	-0.00154216859226796	0.0151605318069508	-0.00683557475231627	-0.00226843056955136	0.00445758587112799	0.00310846776984806	0.0587070189006118	0.0264071873742768	0.480519102738993	-0.0204674256561954	0.0103112357945978	5.51610433514308e-05	-0.687299114421987	0.95648675575559	-0.00127708872748901	0.000700239505981557	-0.00259898237933107	-0.035718151604189	-1.00009905259431	-0.00198456963921973	0.00551452280134421	-0.360229554625559	0.0546689280024884	0.00105759674127579	-0.0135074363281558
57.7560457493474	0.00895428940878337	-0.00595168396708402	0.523109154313002	-0.00122410316579388	0.0151814560352656	-0.00625926978146459	-0.00297360247352014	0.00350168001153377	0.00289938065696489	0.0583868640677002	0.0270331318877984	0.480908011567979	-0.0204026578117832	0.0105087080417816	2.42514099580074e-06	-0.693154416367144	0.959683368841188	-0.000374253537865563	0.000893464146607051	-0.00172430560676905	-0.0346613467494591	-0.999085353869529	-0.000992866609128256	0.00614599327067499	-0.352688505710016	0.0525133185225866	0.00130649779836897	-0.0129657038626937
60.2484452552426	0.0071628359377306	-0.00556351514777059	0.523246340521461	-0.00250915796101192	0.0140731557410944	-0.0072652630315722	-0.00271886455015452	0.00348821653747592	0.00258112396913016	0.0576552044671321	0.0285018155467503	0.481326597476674	-0.0206702795400271	0.0101678551422295	3.74027960649826e-05	-0.699538083288627	0.960203349301985	1.58277694776107e-06	0.00133171771428859	-0.00141603361873752	-0.0348371959276265	-1.00152479459037	-0.00209491974064173	0.00478339579517684	-0.345088522152831	0.0503106991593301	0.00193380285780524	-0.0121810816161689
62.8691284265744	0.00862896580838703	-0.00808545020557045	0.525979126063918	-0.000349220113810199	0.0121274132624644	-0.00266384123312425	-0.0046466473401685	0.00528535484889908	-1.61126840859917e-05	0.0637493964155135	0.027461884759306	0.483340039759429	-0.0216315608780593	0.00815374715311496	-0.000625241931968974	-0.704678188593617	0.959759946067232	-0.00114603479828528	0.00245564230036397	-0.00401648231180676	-0.0328136497534906	-1.00134606252785	3.34035951213296e-05	0.00383747572405214	-0.336103525413853	0.0478446676711778	0.00279090660469125	-0.0101450239814993
65.5930231195927	0.00977131263948015	-0.00823437923423698	0.526025297750161	-1.30097589932133e-05	0.0118114865856391	-0.00291468314933489	-0.000317347190455179	0.00278732521349373	0.000925456994937994	0.0612692366400546	0.0278991820874762	0.483825416809023	-0.0213231529320128	0.007700016723244	5.60879073904542e-06	-0.711063988371332	0.962092873466243	-0.000716843130960434	0.00255213955262222	-0.00272932062808956	-0.0329926920031694	-1.00152139899598	8.58264836118186e-05	0.00552787167139895	-0.327573122789477	0.0452808385239124	0.00262996892132287	-0.00870093756933356
68.1571274233782	0.00943312805850284	-0.00972079056912707	0.526953212715228	0.000325158231340117	0.0107118334607793	-0.0020497636904634	-0.00084959000407108	0.00379046923324015	-0.000371575783296662	0.0633215129424157	0.0275545054948708	0.484563982602903	-0.0211843685118338	0.00741449885086804	-0.000170247423100321	-0.7154289889735	0.956109199923998	-0.000697874078641747	0.00300633720145835	-0.00467702900703731	-0.031319343978073	-1.0018128946069	0.00110212009438488	0.00337561303459638	-0.318387457859049	0.0425501946414043	0.00261833936912665	-0.00778158826608193
70.6514543269316	0.0090208318314124	-0.0106866753668313	0.526490266513206	0.000427830753685953	0.0111806491815361	-0.00175358426979777	-0.00123766083009143	0.00183506643384626	-3.11561464396386e-05	0.0631136827672128	0.0274645859969152	0.48423800616444	-0.0196721478349795	0.00729134795732928	-1.66266746735395e-05	-0.722190796193272	0.961841059232964	5.45442742938558e-05	0.00199950236313207	-0.00363191903619624	-0.0332548795107509	-1.00001743603549	-7.99162390119677e-05	0.00509916336184339	-0.311521506899903	0.0405310454616768	0.00213515414786806	-0.00780121008333669
73.4247275821131	0.0075423289466275	-0.0119299563740339	0.526450525814152	-0.000792912524399795	0.0106096901034149	-0.00210810107743211	-0.00176662946337655	0.00228016861143736	0.000459593301776515	0.0637682187362503	0.0274816662395114	0.484175217568364	-0.0189664271838082	0.00638108252812824	2.11190951841264e-05	-0.728103623324531	0.960887577919441	6.70192355461126e-05	0.000457323584745961	-0.00316235787134163	-0.0327337023041966	-1.00219814085678	-7.68650972871872e-05	0.00399207230381495	-0.302985453941378	0.0379560241206385	0.00111403461093675	-0.00867592524902246
75.7345017287684	0.00642936453154964	-0.0126238975549707	0.526140126713857	-0.000704260587947595	0.0100585726914243	-0.00201614743408655	-0.00199995272423145	0.00161053964869202	5.01942976987218e-05	0.0628757193566714	0.0277492217901463	0.484026749219877	-0.018714213800848	0.00602311918204654	0.000445917476996343	-0.73289631377237	0.963810169336833	0.000909193075805771	0.000869389437598406	-0.00296038505393411	-0.0304710837093569	-1.00008124297693	0.000109654706772599	0.00377478049602577	-0.296161046055913	0.0361061983004234	0.00114488300371233	-0.00860339611914401
78.3548843966354	0.00581598872054847	-0.0126120027060163	0.52669162112545	-4.49294579227515e-05	0.00990862509984943	-0.0028083305641439	-0.00167070295262576	0.00138547410353473	-5.64258481744324e-05	0.0639091110525027	0.0287640541435411	0.484440859516874	-0.0184519930923741	0.00586802115573806	0.000423677467302788	-0.738675294133205	0.966173575980976	0.00170623727732338	0.000961463893834799	-0.00339610166073118	-0.030888055050677	-1.00139519751042	-2.46017120136878e-06	0.00400500917447011	-0.288527181909703	0.0338510205550228	0.000908651028053501	-0.00868028035798059
81.2217592786396	0.00582923332257141	-0.0129148181087365	0.526765693170784	-0.000212519509669045	0.00953940586559419	-0.00242343364546726	-0.000480547600016274	0.00156372468084501	-0.000294000073197954	0.0643697473916703	0.0294195531966427	0.48445382454905	-0.0179161713032644	0.0055125221038004	0.00028705474537212	-0.744943087361171	0.968612212552414	0.00125235964280373	0.00137876482072593	-0.00459501668417249	-0.0296506186057466	-1.00089308905698	0.000477959245871881	0.00220091484997589	-0.280660638392869	0.0316871879966994	0.00101898114589987	-0.00790886629420585
83.3931904625208	0.00536650431308817	-0.0135841106010172	0.526420642677491	-0.00060585036820373	0.00894189120451996	-0.00289714123626911	-0.000174704815635945	0.000850390974493875	-5.55844693896245e-05	0.0632058863772948	0.0294411048587615	0.484277188395547	-0.0177196273599906	0.00538057187230343	0.000772304660181911	-0.750170016929311	0.971113517002023	0.000101473499351505	0.00212315925276488	-0.00484675788649951	-0.0301878283684979	-1.00082048557394	8.92064251282249e-05	0.00227074127973585	-0.275047811714146	0.0299685651460083	0.00180182956537676	-0.00707750989476064
86.1273574666029	0.00557223546987137	-0.0146215972573534	0.527601607781301	-0.000666510102997952	0.00817052725083022	-0.00132563009798153	-0.000229074989360015	0.00124641906813438	-9.89308507487192e-05	0.0643151569876431	0.0296703632047653	0.485268248062667	-0.0169859373722967	0.00560666097424387	0.00157376728225891	-0.755702989319889	0.973909858526131	0.000756717868553162	0.00229586999339972	-0.00488269286273598	-0.0285477278108176	-1.00089041142134	0.000255960639779082	0.00156091352106019	-0.267554891311477	0.0279008477904598	0.00260775960244149	-0.00636954551320061
88.7873989584481	0.00542775124183104	-0.0153129969790665	0.527449483627331	-0.000533796851448532	0.00806543308540791	-0.00123594540610627	-0.000829569555016988	0.000516310792001102	-9.47073554819371e-06	0.0636773291265341	0.0301607585356704	0.485191529782506	-0.0164358888859696	0.00567763073580468	0.00183233006650683	-0.761846534308144	0.976283976954339	0.000631328168181476	0.00173165513953335	-0.00457977189864179	-0.0280344861189593	-1.00022794707031	-5.87556421996724e-06	0.000897186985944574	-0.261124079044575	0.0258831082661492	0.00233485871632573	-0.00614345044598147
91.4296164478342	0.00455433637395446	-0.0159193070731009	0.527801541711333	-0.00087995582587048	0.00775876479734665	-0.00164164507488805	-0.00137040445574219	5.77683411962092e-05	-0.000151208550367255	0.0634753760282322	0.0308890379826879	0.485551233332032	-0.0165882893192372	0.00525779066388055	0.00233515443241617	-0.767373841700824	0.978492454297596	3.60169849705811e-05	0.00119804274527226	-0.00530985220051993	-0.0276372930653748	-1.00202594813103	4.71565551152815e-05	0.000830344889378596	-0.254330301119753	0.0238277871947503	0.00179927007807316	-0.00652140773384225
93.9847580190011	0.00449502409063153	-0.0165332807142524	0.527660838186243	-0.000165846687725293	0.007919470404293	-0.000804319909383187	-0.000109215757884649	0.000694530434837551	0.00025662920209645	0.0625521961654605	0.0312883627443076	0.485527753263584	-0.0159056339530229	0.00496792659048304	0.00207882291365957	-0.773280754078912	0.980741227436727	3.17652628365881e-05	0.00138322297441133	-0.00563439748023024	-0.0271306895531862	-0.999902698385914	9.78360507620226e-05	0.000868873067428441	-0.248607179920638	0.0218518386135542	0.00165627103127492	-0.00611311455443113
96.8571693070256	0.0041570412058535	-0.0168693676266793	0.527887459537365	1.34164349616435e-06	0.00749766347037549	-0.00109666227520153	-0.000134604098934748	0.000424806468708644	-1.46551997714328e-05	0.0634659283945194	0.0320973505877698	0.485598323420078	-0.0154712030306249	0.00441000721368415	0.00178066656173846	-0.779368422696464	0.983408257165853	4.50464021602118e-05	0.00136826797263945	-0.00588120152152828	-0.0265096835643864	-1.00151711611848	7.68877886108006e-05	0.00101546056701958	-0.241929153670159	0.0196355987926253	0.00169996979589811	-0.00619761973995396
99.3481537107064	0.00320101831217974	-0.016803792991523	0.527373058427215	-1.41173496080134e-05	0.00720158824392801	-0.000733758410163046	7.73345218637569e-06	0.000343964183911862	3.82412978379692e-05	0.0635543769496982	0.033190637872915	0.485047371657369	-0.0150700396183161	0.00429063514956907	0.0016168314034682	-0.783873878620968	0.983580054917399	5.18311326735124e-06	0.00127308086196671	-0.00591632973929323	-0.0256769244009401	-1.00037799407526	3.94910403679823e-05	0.00121687126000858	-0.235673124722441	0.0175106211915544	0.00219250065886646	-0.00580827842378315
102.004490977754	0.00281754055549526	-0.0173476246602678	0.527166742970876	-0.000526531434148572	0.0071552536078566	-0.000584232909960196	-0.000431646464685872	0.000388026980773637	-1.39820910135352e-05	0.0633541934087807	0.0338699972782954	0.484814191787518	-0.0148422432901257	0.00406638645697442	0.0008941877599137	-0.789359880641525	0.984865034313776	-0.000433503733731007	0.00105403761948476	-0.00644965552939026	-0.0257692436543704	-1.00187192871418	-0.000282841476903847	0.00123920938938708	-0.22977726627982	0.0153832725919621	0.0019790250010515	-0.00569417923429671
104.768635112843	0.00271012889417787	-0.0180759630776934	0.526751277499132	-9.41970465772266e-06	0.00748533774034405	-0.000717680024136751	-0.00152002141183792	3.93219050168447e-05	1.78209779262325e-05	0.0630323782085593	0.0346231614337951	0.48437546822815	-0.0143230950963817	0.00434811086940177	0.001227820958995	-0.794925235175966	0.987385690410747	0.000786103780649903	0.0013230544148374	-0.00635180612535603	-0.0250984301277489	-0.999962170432969	0.000181093104272255	0.00126256705622924	-0.223771127552674	0.0133089817026627	0.00195979881033077	-0.00474168602718706
107.103239704458	0.0029270718986043	-0.0188639988430905	0.52666162349902	-5.9071985336574e-05	0.00704726609911944	-0.000889904561995383	-0.000541878869005905	0.000346518970016632	0.000208775790215672	0.063332160682241	0.0349124010223648	0.484170745953178	-0.0142141160178669	0.00443966403029608	0.00192686907306137	-0.79971127044029	0.988437114372246	0.000431302513132282	0.00121506047124185	-0.00626712306885555	-0.023991231394147	-0.99990766969182	9.89921286013415e-05	0.000984283280764807	-0.219041178101669	0.0114980883283329	0.00192595143253076	-0.00443611431510374
109.737595153673	0.00220261547932001	-0.0187281577142205	0.526624884848467	-0.000343924015559766	0.00691758266634938	-0.000889348994410124	-2.62474693835192e-05	0.000430257022560913	2.29598723460763e-05	0.0630388757041966	0.0361833185797045	0.484050775148215	-0.0138376342290075	0.00449616524520787	0.00150735128623605	-0.8041473348655	0.990127964101345	-8.17793593189714e-06	0.000940642876805799	-0.00634272230920169	-0.0233035853486056	-1.0006380834052	3.697481080799e-05	0.00121453774849761	-0.212997105512801	0.00945041197303182	0.00171190676621339	-0.00410481177163833
112.574566214695	0.0015926132997741	-0.0190886700716548	0.527096834088289	-0.000209207427271027	0.0066532898975186	-0.00085566379118838	1.39429011746447e-05	0.000492389302622258	7.70713603410054e-05	0.0627194256690812	0.036975052605582	0.484422031667537	-0.013615779783779	0.00414522198510198	0.000967478941804222	-0.809188776101275	0.992874149201018	-1.67498769692929e-05	0.000743877919659234	-0.0061708409738369	-0.0224510779705615	-1.00019503210703	6.15084465330948e-06	0.000475325335996847	-0.206945390522928	0.00748125642369602	0.00167313297800463	-0.00412061143660208
114.792314700718	0.00142393288940576	-0.0197088331236812	0.527100855878528	2.65663804545268e-05	0.0062459351143675	-2.39139249412493e-05	-0.000125261973389726	0.000762183618655707	-2.98737488455981e-06	0.062133980572666	0.0373995562980304	0.484403515075084	-0.0137961833160543	0.00385572979186092	0.00162275454764435	-0.813592008078759	0.994255132068643	1.45654175653832e-05	0.000260433660293453	-0.00560255772753962	-0.0218574297142639	-1.00060784117511	6.34792985888055e-05	0.000122140973413325	-0.202846106026244	0.00585997170008812	0.00134310479278207	-0.00435496329443762
117.475310123545	0.000859885182897923	-0.0200335959675588	0.527776564548587	-8.22566335608333e-05	0.00615453979741843	-0.000681530050953828	-3.74104637726259e-05	0.00083900088941569	0.000325810812802074	0.0621319970552134	0.0382623480532937	0.48491383369526	-0.0137853464462039	0.00342615037268212	0.00189920083183775	-0.81841980647704	0.995954535445621	5.25200901414147e-05	0.000128940347935706	-0.00581478143347242	-0.0211775549206221	-1.00005481819092	0.000318597710028344	-0.00024286009807327	-0.19760433077118	0.00410698736372142	0.00127456841803164	-0.00469180319920038
120.150640799574	0.000575512746569313	-0.0208132162802109	0.527932726826113	-4.24244751851256e-05	0.0063108162080333	-0.00122266552199797	-7.85580722409308e-08	0.000544780376042901	-0.000101631721640349	0.0613762333446935	0.0386560310653994	0.485014793152238	-0.0134457107544247	0.00339643606893237	0.00173635805776749	-0.823230649253256	0.998243760061089	-4.4237285256834e-05	0.000339019457635104	-0.0062340358913384	-0.021063508716998	-1.00021844926063	-3.64931057670199e-05	1.47942733239971e-06	-0.192556641455753	0.00242096049997995	0.00144226235431789	-0.00431740089926424
122.791991769698	0.000158821440314298	-0.020876311833249	0.528209667887402	-7.2620201623197e-05	0.00621332147345402	-0.00124417073068074	-2.10840436378176e-05	0.00054654743608768	-9.10788641062841e-05	0.0615791730317562	0.039551253211034	0.485109076496991	-0.0130819872103092	0.00361501394092692	0.00187111919362544	-0.82764876465072	0.998477903974555	0.000168805026613353	0.000875943194652663	-0.0060616096156674	-0.0210583087152154	-1.00273031136981	-0.000464368128234142	-0.000486556067509751	-0.187495897871312	0.000723855119954992	0.00179094686594879	-0.00389125359655787
125.343502925058	0.00034533478449681	-0.022115216753978	0.528464505721568	3.6198060105596e-06	0.0056203493912279	-0.000556049646409836	-0.000267482508646337	0.000964469028611694	-0.000425164013917627	0.0628317966088867	0.0396418531860675	0.485038896265909	-0.0131518997946011	0.00330320636329684	0.00122126587060355	-0.831737826967128	0.998340903798415	1.3306002435242e-05	0.000858493819344622	-0.00709488385245466	-0.0200557491396727	-1.000005151935	0.000371344359757681	-0.000773630930319821	-0.182702077669774	-4.07076932134626e-06	0.00161456280314723	-0.00352023542006807
128.26951697932	0.000781477916487767	-0.0225934579783196	0.528797409219641	2.21566797648546e-05	0.00579881470317705	-0.000110907682696836	0.000153413181398679	7.52163645347683e-05	1.51283035159782e-05	0.0628071304254141	0.0405787159694901	0.485167422417527	-0.0129460066600126	0.0036195849656898	0.00157001002944442	-0.836526774788514	1.00037558425131	0.000369042911290751	0.00054393631489105	-0.00596184859465597	-0.0190441441778865	-1.00186014485612	0.000213797167051973	-1.79025690285285e-06	-0.177508747707698	7.5827279898378e-06	0.00134997026292801	-0.00347040961801504
130.666610635563	0.000550208209392701	-0.0229311469381539	0.528592262200228	3.19413813974077e-06	0.00577111678476748	-0.000706191940148211	0.00014362900059043	2.43992066107946e-05	4.77684004915642e-05	0.0623808796599775	0.0411930652049676	0.484849672541915	-0.0127174631355721	0.00400310824832969	0.00223144161332301	-0.839970470525882	0.997566688140986	5.75163985733569e-05	0.000645834597774205	-0.00659970754727333	-0.0184918896681732	-1.0005668266135	0.000233756765603324	-0.000287762521917578	-0.172939162518054	-6.59728915306237e-05	0.00153376385989368	-0.00308675937513702
133.311978280263	0.000108511055729355	-0.0240778155717421	0.528441052732784	0.000501605428191983	0.00571974653282403	-1.08411324449419e-05	-0.000411562280482669	-0.000311931884545052	-0.000164999253070901	0.0633709439306541	0.0412076381638865	0.48437324236249	-0.0122342795630113	0.00373171896845675	0.0018375805202872	-0.844425471333298	0.998711605894589	0.000835099026783571	0.000255663754591105	-0.00644341470098651	-0.0192351885359169	-1.00060492378648	-5.28349768763871e-05	0.000241161923376926	-0.16850629832848	1.42093592347157e-05	0.00166795591603033	-0.00316054716997012
136.033371936835	1.35369453021797e-06	-0.0245171800897184	0.528128527812922	-0.0001665358884532	0.00516579727682088	-2.92306939222243e-06	-0.000215949354228496	-4.28479218327906e-05	2.43377283478172e-05	0.063156897850106	0.0418152873144559	0.483873780143139	-0.0122141859496898	0.0031447422524849	0.00193287813823498	-0.848357083394196	0.997285329842901	0.00095351928230665	-1.6092807719427e-05	-0.00599933412631312	-0.0179673410941175	-1.00101012837036	-1.94596747941902e-05	-2.1389142429042e-05	-0.163815598785185	1.5479066792598e-05	0.00148418640585933	-0.00313300751539685
138.298290213874	1.20932915668409e-05	-0.0248436335814199	0.528264287996989	-6.76906872044958e-06	0.00533566276866403	-1.2287483931122e-05	0.000356085008513803	-3.15823636092964e-05	5.37510845681097e-05	0.0631547256011758	0.0422169863803918	0.483806671594936	-0.0119412395884906	0.00313451721912586	0.00177494434131301	-0.851991757461888	0.997127855314702	0.000497176716198791	7.22902295212026e-05	-0.00591231766095736	-0.017980928912547	-0.999943932723938	9.83080398644771e-06	4.77630468108951e-06	-0.160282171894814	2.28046075672015e-05	0.000916179558948658	-0.00342949728961725
141.023284026753	6.21997691561518e-05	-0.0251756157272297	0.528557483774433	0.000174675686232679	0.00529735914014544	-0.000198271403497178	-8.47297624805421e-05	-0.000161209249719613	-7.65117432953148e-05	0.0636114787226497	0.0429238837868134	0.483765192593674	-0.0119577622512328	0.00302047775905727	0.00265783634676721	-0.855220561009448	0.997413365031652	0.00118589023380115	7.39783752856618e-05	-0.0059662799986699	-0.0169068726023371	-1.00104931597823	-4.24669731938578e-05	-3.54571911842051e-06	-0.155219745405508	2.54880136153237e-05	0.000815211567963171	-0.0033160709419626
143.894784506952	0.000112791944528036	-0.0255541077014162	0.528832482433318	-2.70361459095757e-07	0.00511690852494028	-3.05043908177132e-05	0.000561194675055169	-1.78891768854512e-05	-1.6025387853314e-05	0.0636817503538726	0.043513205754582	0.48373253829215	-0.0117965347377842	0.00297954391129868	0.0025146461834153	-0.859351903404109	0.996691165189159	0.00100159150671103	2.29963241457544e-05	-0.00648586861959602	-0.0166803712192539	-0.999898943825214	-1.38441051930418e-05	1.185488160448e-05	-0.150727280857215	5.19561944098889e-06	0.000805804053540315	-0.00322293484115323
146.141105897098	-7.82596872576162e-06	-0.0263936357961721	0.528771684407081	-9.17997199861576e-05	0.00497173043928114	-0.000489005845437925	0.000399597261447318	-5.96998860397929e-05	-7.45773454455085e-05	0.0628487909549662	0.043668155943135	0.483558546558314	-0.0116001207870051	0.00308178489840418	0.00318370019138879	-0.86249408075655	0.998293370926887	0.000522965513054098	0.000217546220125272	-0.00639507828505768	-0.0164088354438475	-1.000557796146	7.2609254216862e-05	-6.95753204744022e-05	-0.147223302346522	3.02617767645185e-06	0.00135924098723885	-0.00272222692758787
148.771886402297	0.00014524905167659	-0.0267330811135522	0.529613206384628	-8.49739740471814e-06	0.00506125964401303	-0.000222629326910894	0.000253794255587259	4.63742535408237e-05	-1.2915532062175e-05	0.0625815130797851	0.0444672534789895	0.484127976288434	-0.0109868586387256	0.00366785979065418	0.00353139267669407	-0.86601084185109	0.998677628500906	0.000643893118776795	0.000158425315817597	-0.00622090984916157	-0.0158027476126897	-1.00048356706172	0.000117110871223233	-0.000111682515448767	-0.143174339949209	-1.98702730034865e-05	0.00192875344298481	-0.00245234758810672
151.480882901539	2.53788243546333e-05	-0.0275209441279228	0.529947150278414	-3.37973268556592e-06	0.00479916370858089	5.32076470182288e-05	0.00055313586538077	-5.11008265698702e-05	-0.0001855008686737	0.0627939064406337	0.0448242024063934	0.484127131793047	-0.010941282678884	0.0035573853363523	0.00372033301005675	-0.869818497346193	0.998168980996372	0.000649111050057042	0.00025228494734065	-0.00583754333484112	-0.0158026376046674	-1.00093599922623	-0.000355472247228212	-0.000649834865604982	-0.139305008946264	4.79248170052251e-06	0.00182048397170716	-0.00223810424979821
154.172831962157	1.88939328421785e-05	-0.0278420179159467	0.530432985801376	-0.000180343748650718	0.00467886328009547	-5.43195826963526e-05	0.000172225058786759	-0.000152699419103033	-0.000272558144368817	0.0628107668215246	0.0456352924610092	0.484293551623452	-0.011055247811247	0.00337957442093776	0.00380817508114738	-0.873280113283838	0.99878785884079	4.48973409250214e-05	1.78636726342895e-05	-0.00663893430750632	-0.015260244205393	-1.00188103461222	-0.000134444806547128	-0.000262902114440452	-0.135333014717869	-1.20242667230226e-05	0.00106589920958958	-0.00276329061926769
156.623821658971	1.83136574423693e-05	-0.0286319120748962	0.530755463536708	3.08774841418666e-06	0.00510110459549487	9.06713057803988e-06	0.000637910781306959	0.000225552817644962	8.30297716217571e-06	0.0628482162776632	0.0458274538459823	0.484318106595738	-0.0105099696250214	0.00336445044585649	0.00339347352247555	-0.876824172096507	1.00045794692473	5.06790478984811e-07	0.000157998722852136	-0.00704614850415635	-0.0149588809143205	-0.999804725763909	-0.000137054457836653	-6.78531596673827e-05	-0.132261561448328	-6.00243507634601e-06	0.00111608472989086	-0.0023449544978925
159.595099287284	2.44506641077559e-05	-0.0291405523456813	0.530766666690279	2.8405663375423e-05	0.00479795587946803	1.57654226513485e-05	0.000986707598729219	2.70884446530886e-05	-1.97461933168932e-05	0.0628315002884921	0.0466002143037378	0.483969527937929	-0.0102499762276207	0.00292021062584955	0.00341438915080295	-0.880430492661027	0.999075999620487	1.07280992519246e-05	0.000147644515338802	-0.00675762710886609	-0.0140221491255319	-1.00216776015076	0.000180814351445504	-0.000158796666610709	-0.12813974506534	-2.4842552238984e-05	0.00124116326286102	-0.00249857692866127
161.974666388248	0.000101161044581056	-0.0293224043530545	0.530583542884385	2.02567311170723e-06	0.00456026390841584	8.02935532308691e-05	0.00109094283662669	-8.9158425820578e-06	5.34858457789558e-05	0.0629822859591381	0.0474233454559995	0.483466242607113	-0.0101862264436336	0.00275917166820479	0.00362427254371807	-0.883091878689445	0.998384422043785	1.78841121344819e-05	3.47826457429624e-06	-0.00677294287961194	-0.0138121767518916	-0.999963765987412	2.92588342119764e-05	-1.91090894020469e-05	-0.124709991578663	-7.05400845223248e-06	0.00150169649680549	-0.00233086239078731
164.632422724492	3.385865234042e-05	-0.0298596040379254	0.530580641542353	-0.000283188821999743	0.00466348292312592	-1.01759771324397e-05	0.000675225188373531	-0.000125386042012566	-9.68181142968147e-05	0.0631662926518335	0.0480698150428768	0.483086266929263	-0.0101400849986049	0.00278083959093185	0.00270985393488989	-0.8861215550586	0.998758183769097	-0.000317017232780246	1.75949511617024e-05	-0.00706268741542803	-0.0138108946699507	-1.00101035111901	-9.53876024202016e-05	2.26535577756243e-05	-0.121096030274028	8.47827628009007e-07	0.00160849107486819	-0.00221629673756086
167.478034037184	0.000135993095824839	-0.030665864726358	0.530278587178627	0.00039564028869006	0.00491268294155637	9.94101556260428e-07	-0.000321514453571404	-0.000243793357978245	-2.7400012684195e-05	0.0625771432737511	0.0486265412559862	0.482478249652632	-0.00985020338755154	0.00302938625356345	0.00295698295014336	-0.889986915539865	0.999041609707825	0.00103933125203683	-2.49575733172053e-05	-0.00686999584480945	-0.0144575703867717	-0.999720074289987	1.55045586679173e-05	4.43804767048334e-05	-0.117835859415465	4.75840118868063e-06	0.0015652330934144	-0.00178541771516517
169.667806292292	0.000116702100327902	-0.0312945521859806	0.530405043350212	9.56351854228993e-05	0.00449623102173022	-3.35296842195809e-05	0.000432777850684847	-1.19034371924177e-05	1.14200308771396e-05	0.0630017961277854	0.0488783170988275	0.482236007747008	-0.00987003868547775	0.00309812588753394	0.00327594246050663	-0.892303562217414	0.998735795985665	0.000228637708846829	8.79309130284909e-05	-0.00675306054986952	-0.0129378020350468	-0.999899120544412	-2.35978024289686e-05	4.40584527059388e-05	-0.115080830462336	-2.24830701948602e-05	0.00134165849490334	-0.0017657166108587
172.412015706976	9.78784544181073e-06	-0.0313321655270945	0.530520480903034	-0.000111268235070299	0.00449949252466273	-1.73306665484338e-05	0.00164249874560853	0.000119521938105911	-4.8324928648057e-05	0.0628619384958257	0.0498638006196889	0.481949734972735	-0.00953522196716992	0.00319178215848711	0.00320524644197732	-0.895149376750834	0.998133908826077	-0.000173683748510296	3.49734195530604e-07	-0.00710475681987545	-0.0130705277766759	-1.0008309781013	-2.03135984332154e-05	7.05891321583528e-05	-0.111532528458595	3.74269615069365e-05	0.00110629078313335	-0.00157888893661338
175.311851824619	2.51570067149731e-06	-0.0318645054556561	0.530912000875176	-1.10868090564945e-05	0.00440909376201704	-2.74611282913996e-05	0.00139749857826074	1.77710819039873e-05	2.16972147718082e-05	0.0623281679645724	0.0506198131184981	0.481955136368607	-0.00940793266032018	0.0029691610685958	0.00266966241633594	-0.897971293129203	0.999472344910841	6.00520951327442e-06	2.81724249329743e-05	-0.00710206531440386	-0.0119674420479024	-0.999974030900501	1.28879191889963e-05	4.90108071444634e-06	-0.107867361559835	2.25401962109255e-06	0.00116550200818727	-0.00163866599234299
177.558295927827	2.74712240675232e-05	-0.0324298266602224	0.530979657515623	6.14563523542304e-05	0.00430293845123448	1.75374015339203e-05	0.00100318360287908	0.000136565547014765	-5.58477734157119e-05	0.0617375665422645	0.0511023935466473	0.481751622716641	-0.00953842492386013	0.00283491639704636	0.00343952203076986	-0.900748315618533	0.998828235244577	-5.69844008690029e-06	6.4302088896854e-05	-0.00662849457108041	-0.0115598148170756	-1.0005646870109	5.90386470198578e-05	-4.565818647561e-05	-0.105685275896814	2.10808879208103e-05	0.000704289721988835	-0.00197046846570844
180.292649685931	-1.15225735074084e-05	-0.032842106143703	0.531729448417953	-7.30069035001047e-05	0.00413249857526902	-0.00015058928881434	0.00097928914052551	0.000243464412937899	4.75090068271113e-05	0.0616747711116228	0.0518927559898121	0.48204188746661	-0.00967412038623721	0.00241530921023948	0.00385129916755163	-0.903618068991723	0.998269697617929	7.17572232488383e-05	-3.29933833459396e-05	-0.00658639125552424	-0.0110129962539641	-1.00048232741689	0.000283874090499979	-0.000414172011535271	-0.102670123342425	-5.94815686446241e-06	0.000678398454409929	-0.0022177516084068
182.926202598286	-7.98791349306296e-06	-0.0336424134667944	0.532081805292895	-2.55343888105196e-05	0.00424142246911417	-0.000407196643081314	0.00153073392471666	6.02541497245104e-05	-0.000278533402499815	0.0612007206757693	0.0522377277603668	0.482007106138941	-0.00946597835200407	0.00243202497947059	0.0036719296780085	-0.906417749326957	0.999211246892578	-4.67057318062019e-05	-2.70718072082277e-05	-0.00703734526092663	-0.0111781032199157	-1.00021913682486	-4.83099062631809e-05	-5.27785219172314e-06	-0.0998621694366384	-2.93404412887205e-06	0.000874748273581729	-0.00182797785211009
185.617782061356	9.60023054853464e-06	-0.0339626862188005	0.532623215768151	-4.46751863373851e-06	0.00411977101411025	-0.000372010695067789	0.00155313202837841	0.000200676377446831	-0.000125887012331704	0.0614890412163299	0.0531539722163846	0.48203790163291	-0.00924565331431886	0.00259095833390214	0.00358614060614656	-0.909036251061806	0.997765990399288	0.000198353914208132	0.000282317496247427	-0.00698135483517616	-0.0113310828168998	-1.00264775273507	-0.000445212298687376	-0.000372896765204731	-0.0969538565465582	-5.35580485668677e-06	0.00114305005106361	-0.00156692307420957
188.133644658387	4.36065374643177e-05	-0.0349267287021978	0.53288325410339	1.17657987081409e-05	0.00373750581170003	-5.99293240601208e-05	0.00104038349492755	0.000535046239696168	-0.000263458981956774	0.0621278305416538	0.0534334526746675	0.481772576023258	-0.00932148648538184	0.00245524692316382	0.00307348243160618	-0.911360246799621	0.997760164061435	2.12055415291209e-05	7.94394566235402e-05	-0.00755403488069372	-0.0106799778099267	-0.999866808171944	8.87088242841826e-05	-0.000285415303082356	-0.0942835515130153	-1.17020766182576e-05	0.0010111936991701	-0.00141550218528282
191.08047154003	-3.73668104382494e-06	-0.0354125247323024	0.533240552336822	2.66159024037968e-05	0.00388388926499215	-3.26281280795702e-05	0.00153630996039907	4.24249209048728e-06	-2.76965981262662e-05	0.0621124769211615	0.0542412746149831	0.481595874699911	-0.00928144879870185	0.00273535300702177	0.00345027506470785	-0.914157146306011	0.999121702915921	0.00033243769840046	3.9389010162421e-06	-0.00670261002490044	-0.00980913460852983	-1.00201391679523	2.50412310875552e-05	1.70610351910622e-05	-0.0913957501584414	6.85608819478188e-06	0.000863845125590247	-0.00158559455438977
193.536916897569	1.83923491090774e-05	-0.0358405216652279	0.533119553738726	1.65422180534239e-05	0.00397309395654043	-0.000281385655394374	0.00167300425196384	-6.86680426799907e-06	-1.62503390337458e-06	0.0617968159521602	0.0549452087847566	0.481066823102308	-0.00910414510960372	0.00303204331110718	0.00383169961957657	-0.91617795966681	0.996999210141635	-3.3157987180071e-06	7.89280720568244e-05	-0.00724865498463509	-0.00944598370437575	-1.0003823153956	0.000115542211396899	-0.000210383181790415	-0.0887704889626749	-2.26853210235439e-05	0.0011422998460159	-0.00124938035736934
196.153188634133	6.79264084240188e-05	-0.0368920554965426	0.533130743931537	0.000410838118262139	0.00395846309703858	4.66681904160878e-06	0.00106193118243228	-0.000384242863962644	-0.000167605904291723	0.0626036340211859	0.0552190314285152	0.480481824209552	-0.00875539130514395	0.00278111708957114	0.00353579786262147	-0.918784927272466	0.998235179415417	0.000636603360420301	4.11677572349304e-05	-0.00705733307457631	-0.0101048883010919	-1.00038396664433	-0.000114743316815903	0.000234684430360868	-0.0863774788997007	1.82321483580151e-05	0.00102315244888324	-0.00151972872115024
198.923994547548	1.03181911588979e-05	-0.0373967225571148	0.533043377384419	-9.3112441968632e-05	0.00348808175363851	9.21812071649845e-06	0.00117904151627728	-9.26305241144487e-05	3.94101611612264e-05	0.0624628318404089	0.0559868051766074	0.479882878863542	-0.00887759209714887	0.00231741431606204	0.00342438558791568	-0.921178910047297	0.997050338561639	0.000536836521605451	-0.000105261697166196	-0.00676445896052366	-0.00947672856241942	-1.00113806548536	-0.000108457346769911	-4.71490608555078e-05	-0.0838251019957574	1.87342311513658e-05	0.000847974540615929	-0.00139327550278283
201.143714092883	-4.56944438965478e-05	-0.0379170028244016	0.533276124840674	-1.55452776941606e-05	0.00362581337604382	3.66381069857053e-05	0.00187458158091387	-2.9715318767249e-05	5.41764392876087e-05	0.0625024380000467	0.0564024113157379	0.47966635313403	-0.00874395552878907	0.00231072251320025	0.00324186900907994	-0.923216286226149	0.997006248776012	0.000277283659183989	3.64375260516808e-05	-0.00663620724424529	-0.00932126975510942	-0.99971963206469	8.0452225855324e-06	5.1096889017561e-05	-0.0819441202409555	3.39693018881763e-05	0.000381538563004698	-0.00168244941514019
203.866082617558	1.05634512562142e-05	-0.0382824360217126	0.53360460063899	0.000167764154208332	0.0036170582668549	-2.2576461531133e-05	0.00159974297430109	-0.00016180139324775	-7.89294796057888e-05	0.0627976052935118	0.0573117445377931	0.479385739953808	-0.0088136335990726	0.00221480780796597	0.00381342534524071	-0.924885552883793	0.997162642158943	0.000950484149801894	5.30188896399259e-05	-0.00660823593976688	-0.00864966827803988	-1.00080088113073	-7.39837547471055e-05	1.726291478197e-05	-0.0789907588454273	8.79002537058863e-06	0.000420182054636055	-0.00153932401371436
206.806623949553	7.85204624178208e-06	-0.0387908884208434	0.533994287908919	-5.99679334817588e-06	0.00353201006969103	-3.83797446201301e-05	0.00219189307435362	1.69023876909583e-06	-4.9190125410576e-06	0.0626630671864242	0.058081847071429	0.479168381596607	-0.0086992957313801	0.00225322242745957	0.00372029872948468	-0.927291028235286	0.996869756926053	0.000700316963018835	2.70902903977541e-05	-0.00696070908588049	-0.00855342246828044	-0.99970675692714	-1.6005776702848e-05	-2.89887754514863e-06	-0.0764830644196016	2.14936529586815e-05	0.000407461857779203	-0.00160501891135719
208.982102445677	-2.57186522033203e-05	-0.0396300271024591	0.534084374317565	-8.69306753806096e-05	0.00341466242107927	-0.000107049946528554	0.00182476793046321	-6.02370500244854e-05	-6.33117340252424e-05	0.0619986999516636	0.0583327447438219	0.478889544841477	-0.00855278804033543	0.00232520564710675	0.00421066160413641	-0.928950512842267	0.997916138658266	0.000388565255794466	-9.59702573556121e-06	-0.00695818710039607	-0.00833375558716371	-1.00038567558021	2.34972340645017e-06	-5.10977803486847e-05	-0.0745766584796558	-4.31718462380508e-06	0.000897955269788465	-0.00120578121863362
211.722029904856	4.22669498440434e-05	-0.0401326668777438	0.535073794576278	1.32186279710578e-06	0.00343673420839822	0.000109536634551836	0.00169680533533754	6.17352601917315e-05	-0.000105006018726575	0.0619975461442871	0.0591566667747799	0.479259204883185	-0.00815464733047	0.00273370595397297	0.00450966528173827	-0.930999220707211	0.998400055712083	0.000527877562916898	0.000112415091267251	-0.00654192623956498	-0.00789378598021561	-1.0003589101353	7.85172005901909e-05	0.000221763250052015	-0.0722751623571134	-3.12079926222965e-05	0.00125485930781526	-0.00113795545569923
214.357717597878	2.14781647161197e-06	-0.0409029652601792	0.535435470202523	-6.58846965647034e-07	0.00339499705972154	3.11800232260078e-05	0.00224466959141339	-5.27470216155862e-05	-0.000178818039379153	0.0617890588045099	0.0595972426798009	0.479060515998481	-0.00810606204847195	0.00271840524461194	0.0046130511374172	-0.933085608536429	0.997654626501967	0.000509110627833622	0.000117039924697612	-0.00632733802025638	-0.0081681811973309	-1.00087172507559	-0.000378776235407088	-0.000334608558477322	-0.070213512252992	-4.38931826397889e-06	0.00119418396440162	-0.000950237067562124
217.027248147655	-1.39725404297284e-06	-0.0412777089495136	0.53600815447112	-3.7601629795283e-05	0.0032932091031244	4.34430137337467e-06	0.0020026546645085	-0.000101771961561688	-0.00018690633524304	0.0618832683321144	0.0605315678065861	0.47901034047348	-0.00824147130954772	0.00255990340217696	0.0046072079204963	-0.935004327265908	0.998301240902084	6.43216976023774e-05	-1.08325233235362e-05	-0.00689115415197752	-0.00766252530910082	-1.00007235183934	-7.40149571452077e-05	3.64749474284496e-05	-0.0680791533142777	-1.56323260403713e-06	0.00060774012733863	-0.00141421866367431
219.566321896429	2.72991232288357e-05	-0.0421637362710653	0.536403460624233	-3.20060957832454e-05	0.00364406866030369	4.25658469876139e-05	0.00228929215694673	0.000112874153322472	3.49364367240826e-05	0.0617973802904616	0.0608661980181021	0.478832645292173	-0.00783322165831195	0.0025732147740861	0.00417536319582595	-0.937138687656781	0.999041898760923	2.13906909339084e-05	-2.58746408937488e-05	-0.00724265087533942	-0.0075590061082002	-0.999808305207142	-9.58519606407044e-05	-5.74986739265522e-05	-0.0664389626466724	-2.36134786165872e-05	0.000714991200865397	-0.00102188785636395
222.456347586648	3.54485287615757e-06	-0.0427321462279802	0.536641473460545	2.26131262974652e-05	0.00345774834609909	4.62092438162208e-05	0.0026398997331608	-2.4783977304454e-06	-2.68718248779395e-05	0.0619962698298977	0.0616667423253989	0.478368985310329	-0.00763275722376237	0.00228976191028079	0.00410009750798276	-0.939001109830215	0.998413169067201	1.12010124602042e-05	4.8052197147491e-05	-0.00695466647504789	-0.00701754322111278	-1.00193279667124	0.000102002852509363	-6.12904197948762e-05	-0.0641872220675909	-2.03116044899321e-05	0.000669857244300781	-0.00126875348235681
224.907917410838	4.01467100606719e-05	-0.0430565829191048	0.536529020598723	-1.15043923945292e-06	0.00321048561533959	0.000178385769452464	0.00274481279925473	-4.91503248940184e-05	4.89279879687674e-06	0.0619629860849277	0.0625407207400776	0.477683229289669	-0.00768384513467911	0.00209701207330379	0.0042103655427622	-0.940486994688044	0.998947271038982	-1.27288320349296e-05	1.64286409108934e-05	-0.00721468115580054	-0.00687484451002582	-0.999792371584098	-3.54810078305052e-05	0.000105009350338477	-0.0622471045459829	2.71194843331095e-06	0.000953242327343631	-0.0010267842710265
227.517707483751	8.24782281691435e-06	-0.0438037054511645	0.536733768798368	-0.000231193220029534	0.00335854324355841	6.27553100417102e-06	0.00233125122219766	-0.000172366193898768	-5.58159997607694e-05	0.0623182828978294	0.063123975043616	0.477206861630119	-0.00766116914391224	0.00220211336511228	0.00327281664948322	-0.941992870592371	0.998171415355198	-0.000344053112888115	-1.31635304881891e-05	-0.00730718949641573	-0.00711011376232606	-1.00111187656795	-0.000102700047639705	2.49719535102582e-07	-0.0601883929764637	-2.65992379982667e-05	0.00102995035945493	-0.00103794725308709
230.352362942689	1.72884641815003e-05	-0.0446385975231502	0.536574369693437	0.00030651926285208	0.00358213006864488	-2.67312685656196e-05	0.00136470322900901	-0.000222118839191243	-5.51159889912299e-05	0.061643165756116	0.0637729138217622	0.476446962053613	-0.00742686969813898	0.00243550259537725	0.00355785670074836	-0.944246744479645	0.998962297669646	0.000752960642124429	-4.03532498349692e-05	-0.00706220534481596	-0.00733708217061931	-0.999520235165869	4.84416504890322e-05	2.44136549097477e-05	-0.0585763327039788	3.14089634285421e-07	0.000988646854990725	-0.000776520185058348
232.666510307139	8.2533378043762e-05	-0.0454020797650661	0.536820770914058	9.62506750863271e-05	0.00323003022538126	-6.82638557087589e-05	0.00221424434748313	-4.88472085421077e-06	8.74716506658019e-06	0.0620360938290787	0.0640391428580953	0.476060969719002	-0.00745133737267593	0.00249028934693955	0.00399944017049711	-0.945632775754554	0.998325545306981	0.000249818586252496	1.67414108846973e-05	-0.00698170947009373	-0.00650471242530995	-0.999864489058165	5.1107787000598e-05	1.32816669216886e-05	-0.0570513695486169	4.48453053470791e-05	0.000892237075552886	-0.000728690498551173
235.320671928081	-5.38013802089331e-06	-0.045494804769581	0.537118552602061	-0.000156383865102578	0.00330205503517866	-1.53904314782003e-05	0.00318723833807731	-3.24996639062756e-05	-4.59898574632909e-05	0.0619159023476956	0.0650936382983365	0.475682870466023	-0.00719878672287295	0.00256003463938316	0.00382961032092451	-0.946901564087058	0.997862149199779	-0.000160196382740854	2.09186952712886e-05	-0.00733098976513198	-0.00661227664419668	-1.00052577765709	-5.75722137732369e-06	5.74029953943678e-05	-0.0550100850655713	1.18647053080319e-05	0.00069494691213628	-0.000591582051014279
238.239374634434	-2.37505911049649e-05	-0.046074887174585	0.53766155834893	-3.55070370620719e-05	0.00323203302928144	-4.22522853610664e-06	0.00310239390509966	2.29002845548016e-05	8.41910391933567e-06	0.0614129886415253	0.0659267268434041	0.475521298610991	-0.00714768905355409	0.00238491411835849	0.00323241741330941	-0.948330191872134	0.998922472863884	-2.18479477236405e-05	1.50756240267717e-05	-0.00736942020314469	-0.0059131032556225	-0.999941139279702	8.77208367446079e-06	2.22997242759366e-05	-0.0529345992452854	1.20344697084304e-05	0.000767842364703086	-0.000688972078586984
240.455952177116	1.44396575496648e-05	-0.0467212797111921	0.537816339967954	6.4965247480069e-05	0.00317955823266208	1.94646610102629e-05	0.00269074871708935	9.02006214500066e-05	-5.69347927896435e-05	0.0608787374029354	0.0664112918206584	0.475165336585607	-0.00726386707038018	0.00230982747941614	0.0041030274945807	-0.950021835352994	0.998373190840591	-1.01471788641231e-05	3.06447335880517e-05	-0.0068492119415808	-0.00564674820497876	-1.00046304970429	5.65851993519984e-05	-3.12718947165565e-05	-0.0520002873543486	1.27603669664898e-05	0.000404359674170225	-0.000953459162479282
243.170401068526	-2.34406163768846e-05	-0.0472157014954957	0.538740658291766	-5.80766910207234e-05	0.00309089866982165	-0.000154699212434979	0.00266922363930361	0.000234402014354405	-9.87273972958267e-05	0.060988457667612	0.0672203568538967	0.475321027556308	-0.00737335760632929	0.00198286561000731	0.00446666215941079	-0.95157686365391	0.998056156449135	5.05119813986564e-05	-5.44915770106628e-05	-0.00687331996760715	-0.00525291862190107	-0.999934746706201	0.000168080392685863	-0.000234156663570632	-0.0504295430424076	3.76898683363117e-06	0.000464398263950409	-0.00110884652209481
245.84085854241	-2.11278685685686e-05	-0.0480130192289321	0.539186951093751	1.66226383183264e-06	0.00312766421779091	-0.000214682521779251	0.00331974164041314	3.88093195211997e-05	-0.000195358926133702	0.0604170582253838	0.0676595899192763	0.475104482938903	-0.00723267222816811	0.00198639066331358	0.00434074945724591	-0.953116290369016	0.998761913979609	-4.12715721941482e-05	-6.35907269545249e-05	-0.00715009198588184	-0.00548643228178685	-1.00017549276641	-1.83447984525055e-05	1.37725139056783e-05	-0.0489024697297735	-5.63010881936827e-06	0.000615300745231282	-0.000749690419272757
248.490113697995	-3.19990750345142e-06	-0.0484184300335902	0.539858381697769	3.13789012826298e-05	0.00299290016531092	-0.000150172501624439	0.00331754928131465	0.000110751735036809	-0.000104216868661099	0.0606700663625097	0.0685604186304852	0.474994742104758	-0.00710468946918571	0.00209848810738184	0.00411939125668986	-0.954500372416873	0.997212137973481	0.00019998364213946	0.000152706445354874	-0.00722204950580291	-0.00581887802874548	-1.0026533519885	-0.000375411623341398	-0.000296731917500112	-0.0473757028214518	-1.5641659328616e-05	0.000784177917002859	-0.000640404934133911
250.855162610099	1.25172652302623e-05	-0.0493121502877474	0.540193203750396	1.30531790226764e-05	0.00270939397059603	1.7554175075637e-05	0.00292792508866906	0.000400415388169368	-0.000175959004989203	0.0610852248611866	0.0688921913652265	0.474610257117917	-0.00718911971987597	0.00201296755857816	-0.00856252459691507	-0.939775900784128	0.992124159853466	-0.0209929070936705	0.00868248053352851	-0.0108752142526042	0.0224393523356571	-1.00461603381082	0.0011698555727317	0.00783685756620216	-0.0350712936610394	-0.000566486111122927	0.0125567414995264	0.0046794676566274
253.792756770661	2.44865620293215e-05	-0.0498933824068014	0.540672684726094	-5.24639646371823e-06	0.00289854162121491	-7.04987053198556e-05	0.00313812971112159	9.79757024121042e-05	-9.76476903260563e-05	0.0611197794033026	0.0697167596782757	0.474240842115391	-0.00716505895733469	0.00227533721464441	-0.00418677872464323	-0.941891445702219	0.944224232184749	0.0311678522380543	-0.0503721855397029	0.0237846741647911	0.158525343393784	-1.1196730407117	0.00601397458057728	0.0144937267223951	-0.0494338686910196	-0.00306011411021783	-0.0260025191805603	-0.0286613336955857
256.077826265686	-2.00187550756374e-05	-0.0503514058416145	0.540861287774611	4.2075725086223e-06	0.00288132302188097	-6.44319311265489e-05	0.00339049545327603	-8.10613232003811e-06	-1.75683940026757e-06	0.0610412488812561	0.0703507966568327	0.473775929088897	-0.00712502680283114	0.00240403770680791	-0.016502875276845	-0.966367450725629	1.03390763805387	0.0250549447619426	-0.0505959311419874	0.0295397752502983	0.145908037938006	-1.10036213815335	0.011155069854817	-0.00723625523707063	-0.0674858355133765	0.00789945769959885	-0.0072944723590714	-0.0162201709984727
258.852686724586	8.66397926818699e-05	-0.0512559312000943	0.540890824027496	0.000447418902552939	0.00284507949653194	2.72156406928365e-05	0.0029460893283877	-0.000280620140781527	-9.03548718544053e-05	0.0615292518820286	0.07086909985314	0.472935756561366	-0.00690750560049336	0.00220533678281188	0.0107788947283501	-0.991405932337445	0.971435277952522	0.0867180501428029	-0.0257033648516513	-0.00153258213643022	0.00412696923431931	-1.17579132168305	0.0543915179231311	-0.0543479974649472	-0.0720489507129984	0.00675728924834324	0.00924386405456282	-0.00490342058254136
261.636278466697	-6.20707533389004e-06	-0.0519192764280197	0.540900631277507	-0.000199023770747375	0.00251687797268084	-1.80931390825685e-06	0.00282595504061666	-0.000157866157096006	3.38090221754652e-08	0.0612579649169308	0.0715713234775745	0.472159600763906	-0.0069964900167921	0.00190633909052483	-0.0160289804308885	-1.02063398818056	1.02402721815657	0.0386376369125475	-0.0262869035637616	-0.0678454493784824	-0.0208301412873169	-1.17401648161799	0.0633750085386695	0.0521782863748371	-0.0905249576153106	-0.00216643272806936	0.0250113591332753	-0.00665605760973308
263.943958797222	-4.86144891329793e-06	-0.0524485654640791	0.541265373298008	-2.48015233243335e-06	0.00270604058229576	4.17893318224787e-05	0.00367849513710349	-7.13463334600314e-05	-1.84183979915667e-05	0.0613116523502071	0.0720366253508717	0.47181749062125	-0.00686228513655836	0.00192722153614063	-0.0267918462813967	-1.02936597688606	1.06017835382795	0.00376346510897753	-0.0484735221483553	-0.0822418180614979	-0.0899506102374056	-1.19950190678135	0.0246227014512574	0.00628984303870111	-0.0877430923225626	0.0072445540854975	0.0254421619779126	-0.00880121168121251
266.716319449328	9.08657840158932e-07	-0.0528644362603756	0.541759565107131	0.000232546440394093	0.00268767136216898	6.68327460258263e-06	0.00338761911453755	-0.000176522995516227	-0.000100638254930124	0.0616702015473311	0.0729603350744866	0.471398218384961	-0.0069505669501792	0.00182856221823678	-0.0294899141837214	-1.03110225499481	1.07029855916283	-0.00810451217994387	-0.0408789308159377	-0.0790527288349167	-0.0822431093207931	-1.20076981429304	-0.00544581138614327	-0.0205154789086409	-0.0859621243091432	0.0104707393577615	0.0332233785474541	0.0016403613391804
269.657719761404	3.57873262392839e-05	-0.0533467466004394	0.542308648481193	2.0060742501026e-05	0.00265387787754614	-3.05878541252341e-06	0.00400556133378195	-1.4560322840457e-05	-4.90392142452816e-06	0.0614338255759709	0.0737858937585376	0.471050204096338	-0.00686015801314897	0.00190971630298453	-0.00377079302818954	-1.01520126937591	1.15632234090112	-0.0240302533487445	-0.0377675212444165	-0.0217657772759479	0.0250075280497781	-1.24506335514709	-0.0242007507439365	0.0459682989817859	-0.0796627430713448	0.00912457528241768	0.0486919468488744	-0.00918664711906017
271.903172757544	-6.38124841176845e-06	-0.0542186333300882	0.542528050250857	-9.50675291430376e-05	0.00259755272988655	-8.52339821229914e-05	0.0034629189336081	4.76971176780653e-05	-5.076357632967e-05	0.0608038277749696	0.0740760557615504	0.470648840435776	-0.00670861670286626	0.00197268121205655	0.0285733375154158	-0.98506641965308	1.0845790416091	0.0203012624671799	-0.0676086076334286	-0.0173464979351814	0.0823085307052846	-1.28252749860242	0.00458440821061222	0.0141485969133516	-0.0564206472827253	0.00517306100881682	0.0282332229063937	-0.0246789364432036
274.587127178216	5.33479965654692e-05	-0.0547285520940119	0.543607112047962	4.81613827117712e-05	0.00256569760670413	0.000121176842479256	0.0034341807341465	5.89450731915276e-05	-0.000143822331031903	0.0609386219771654	0.0748670942445822	0.470828120475698	-0.00646313505474094	0.00227171566945012	0.044659711483802	-0.9844832060944	1.12126423860629	0.00552668807788434	-0.0541278868362083	0.0155965209954376	0.0699489343855867	-1.28744122292874	0.0397915503965489	0.0311330234907531	-0.0498723241598613	0.00519125046398748	0.0442329738983275	-0.00710103300896354
277.29268338127	3.52120881752795e-05	-0.0554743335831767	0.544071972116086	-4.75983095310326e-06	0.00260691401624875	7.32870395762753e-05	0.00405982701705917	-5.78526064903383e-05	-0.000102004939129035	0.060604734582721	0.0753573852682288	0.470457397205129	-0.00640616522198231	0.00228569789987048	0.0525118836476855	-1.00217102430069	1.12176100541186	0.0345758904246175	-0.0436045549338711	0.0177432595159893	-0.0443806830106514	-1.32287388770442	0.0140783273924306	0.00773936660032811	-0.0499700568851306	0.00712773383410479	0.0532883602784369	-0.0068608054427034
280.022388442067	6.86213286926186e-06	-0.0558698913681877	0.54472030545142	-5.04425471153538e-05	0.00255778440770265	3.71890557931138e-06	0.00393583858565665	-5.58178533067078e-05	-8.83563629722815e-05	0.0607313503224482	0.0762835819717284	0.470187666487656	-0.00651550194752462	0.00215061773782637	0.0272520552448857	-1.00138969990203	1.13214381685684	0.0200964916966269	-0.05922709265883	-0.00166976496998735	-0.0649845097831442	-1.35078545833585	0.0010358808974874	0.00108760828615576	-0.0415707601310722	0.00788262981017511	0.0392178088663751	-0.0219402771373268
282.638657649911	5.86217262100075e-05	-0.0566929506805185	0.545062205165102	4.06481724052778e-05	0.00274199149708608	0.000331176866286036	0.00412979883706784	6.44578192885208e-06	8.94161075734305e-06	0.0599739032572444	0.0767150854376842	0.4697647744123	-0.00624383823905491	0.00209848308027377	0.0220754887997622	-1.00192650850935	1.20972542832206	0.0269684467542509	-0.0513477192043665	-0.0418719636320638	-0.0462752890537871	-1.33731767477911	-0.026229960299381	0.0431894901098498	-0.0405158480271154	0.00907733043736052	0.0456000968920306	-0.0106811221770889
285.492872660687	-4.46464707028418e-06	-0.0572903269129848	0.545599952617162	1.67622694419955e-05	0.00267312163304484	3.52557186303896e-05	0.00444187352355269	-1.27999188644417e-05	-8.77579090334184e-06	0.0607036060485709	0.0774592122764859	0.469244486696421	-0.00605116701656116	0.00193426043745275	0.00320870663875278	-0.983102949383852	1.18379199137585	-0.0129096436992886	-0.0499625576116205	-0.0564083543922319	0.0572457362820214	-1.37399718257674	0.0131455626782651	0.032380106368429	-0.0310205517691916	0.00700744915587837	0.0438256013080318	-0.0145384049222985
288.070757080854	3.08121852158912e-06	-0.0577756465997548	0.545783460194116	-7.28153905244399e-05	0.00268849291605499	-2.93368817631051e-05	0.00432561309379655	0.000127773823204473	-0.000181702160839883	0.0611752108527967	0.0782464539717757	0.46849124380185	-0.00599439027484542	0.00193181917339793	-0.000646426925350755	-0.996511016468449	1.21921246370892	-0.00904673373806844	-0.0493836250645087	-0.0608536159341792	0.0512633422667681	-1.37372175489228	0.00937958202776625	0.0303268685164513	-0.0401945456840738	0.00988956267907097	0.0381304243382692	-0.0180433068954899
290.867774509085	-1.71710466839152e-05	-0.0583768507366829	0.546099190977314	-2.54623889013954e-05	0.00270102059546871	2.90219381933768e-05	0.00446078607992105	-3.09981462761428e-05	-1.12903380795105e-05	0.0612185675402394	0.0789593461195933	0.467841652237865	-0.00606464272712376	0.00195981073425916	-0.00818366623146695	-1.00300098676749	1.22046301136877	-0.0227700890313874	-0.0554595782981635	-0.0467917107252275	0.0169216697576302	-1.37002353067638	0.0233261660766347	0.0201329476193415	-0.0399577658443421	0.0103978039360708	0.0334573584011987	-0.0213191241939475
293.71809255395	2.67318325902377e-06	-0.0590264095097337	0.546201376441571	-0.000204738606912954	0.00231976528828161	-1.15752396493637e-05	0.00491891196227398	0.000297073828972704	6.83727470645059e-05	0.0606507068788781	0.0795917163347411	0.467035419359482	-0.0062443427194617	0.00193224186074126	0.0153921065681388	-1.02384699643366	1.22360813743455	0.0201608799490996	-0.0381816971686316	-0.0115426552320718	-0.048627640527638	-1.40915161217906	0.0148384208937572	0.0542482118058831	-0.0487170781459104	0.00552465753040371	0.0418943584349003	-0.0112185613347605
296.084695200147	-1.30096208771499e-05	-0.0597446256422815	0.546152038520292	-1.8914604360918e-07	0.00253010545787081	-8.85030242374496e-05	0.00431782236887106	4.33081567737322e-06	1.31270397208972e-05	0.0605168663129518	0.0800678949160353	0.466184309733669	-0.0058762011768205	0.00219827521387138	0.00887661460581592	-1.01189719311632	1.25729237875813	0.012623004440353	-0.0362363185611892	-0.00746061316157712	-0.0376925189186009	-1.40032383226831	0.0074271646020436	0.0374002117803203	-0.0372984884796966	0.0103156903088881	0.032122263540227	-0.0152874907465725
299.078778695544	-1.26197223117248e-05	-0.060280470683395	0.54696464835912	-0.0002639139067946	0.00270551071753735	-5.82421808555053e-05	0.00451492209697248	0.000270701791950091	-0.000154245197772604	0.0605714030970815	0.0808972158187645	0.465906190130543	-0.00566329902876839	0.00221293676968705	0.0196865810651649	-1.00921829904215	1.25649321540379	0.0294647696060608	-0.0407674790423626	-3.75018851878241e-05	0.00557961484574659	-1.41607436656438	0.00125966768294029	0.0378102833202349	-0.03734183512195	0.00936348195935261	0.0265476875583939	-0.0185825958134442
301.655612692583	-1.01432083625383e-05	-0.0605259375070019	0.547422989864737	-4.80079445363067e-05	0.0025709007575986	1.27264694119258e-05	0.00497484639760297	-1.60989213077546e-05	-1.44801766190505e-07	0.0598462370869482	0.081778282483135	0.465527799709178	-0.00567643022119986	0.00205846352257169	0.00406346772597239	-1.00398326279588	1.28087636948464	0.0219137369502244	-0.0399105999446569	-0.0140133893048562	0.00844786480195396	-1.41567060521055	0.00125361967377859	0.0515181691106801	-0.031596287337491	0.00932861931533443	0.0262098204890692	-0.0169785303448961
304.03879831054	5.97917307055154e-05	-0.0613476459788164	0.547822495234433	8.19692856870583e-05	0.00250576141717987	2.83281203378589e-05	0.00459455047606334	4.77341768413747e-05	-2.44699064276892e-05	0.0595496446502927	0.0821210219957001	0.465103039095634	-0.00584406722339474	0.00197680801945747	-0.000604912207187533	-0.99773561533191	1.27232307336248	0.0116697995800107	-0.0275819456698109	-0.0194079140963783	0.0185641757040025	-1.42990621277559	0.0158382264829455	0.0349378093139433	-0.0257824387027976	0.0100476453943945	0.0322654142787792	-0.010647428160346
306.899996243795	-1.46022781308398e-05	-0.0619576649471007	0.548998078909141	0.00012412689498796	0.00260108428005057	-1.62980125398511e-05	0.00485672077368471	3.72997254518516e-05	-2.07122018179758e-05	0.0598423905477426	0.0828065550264541	0.465156745745129	-0.00585838785803484	0.00184892267607879	-0.00844711942390415	-0.998068139001536	1.28965217436539	0.000616979421720112	-0.026198743397433	-0.0308484261146299	0.0111648547181938	-1.42145028255477	0.0180463442185377	0.0446305665537189	-0.0230812393401156	0.00977678643472093	0.031955910223501	-0.0124867907025413
309.53775545443	5.9312221165885e-06	-0.062276906939686	0.550061115794825	3.91463713576072e-05	0.00267377540754831	8.22653406251504e-06	0.00519144182321069	0.000179738642147513	-5.16215298343038e-05	0.060013335795103	0.0836698333188517	0.46519415027623	-0.00558178274436547	0.00204628529326738	-0.000920584302655809	-1.00008765571086	1.31101435704699	2.2816520978209e-05	-0.0258213607007218	-0.0233825628174611	-0.014099837818825	-1.43739579130824	0.0143287719518586	0.0451342841491546	-0.0196670383415698	0.0111209707344667	0.033452169580576	-0.00692561380804508
311.99395147888	3.07943243277545e-06	-0.0629599860680339	0.550182299906682	-7.39292540504126e-05	0.0021514945934509	-0.000114894516004143	0.00556780957260177	0.000354279650682767	-7.21712714389478e-05	0.0594433376999292	0.0841039888201918	0.464482070444557	-0.00585070488669619	0.00177473538348932	0.000508386337939856	-1.00416980227636	1.29043206858938	0.00393942870159505	-0.0201207982599245	-0.0207674637755513	-0.0215642051288227	-1.44588307833203	0.00181082440342227	0.031472696539642	-0.0196558428258566	0.0104436242397696	0.0367218493613287	-0.0035825843817481
315.011274273628	3.39947878588687e-05	-0.0636221806910636	0.551213916819791	0.000126057852142455	0.00265548404019404	0.000257323109469121	0.00504271667042299	0.000438208017117444	0.000114538646050524	0.0607542027873972	0.0848973845898641	0.464183491121394	-0.00548704126186196	0.0021815891196411	0.00290777535924059	-1.0025516170658	1.31437241914383	0.000451912286910403	-0.0185712057693985	-0.000804819921333948	-0.0110150494992081	-1.44277581748941	-0.0044258974137412	0.049626913478502	-0.0163234066141083	0.0097816921505397	0.0346955756537117	-0.00411263673913874
317.49147813353	-3.35777877283719e-05	-0.0645458308949166	0.55138702555885	-6.94298598591026e-05	0.00240185703543702	-9.98293476726325e-05	0.00467829528338747	0.00020689347692619	-0.000251990837011431	0.0600005065702202	0.0851774292613442	0.463515513374679	-0.00573214621987466	0.00203756359945551	0.00653170139098464	-0.99841254043801	1.31336102839592	0.010551968212847	-0.0211986473556182	0.000939652054303071	0.0160058995478315	-1.45477943283177	0.00625956873858052	0.0394934639795625	-0.0135067320986295	0.0105119299603152	0.0349481628561827	-0.00367986554172017
320.276348320837	6.1787935599411e-06	-0.06506758697675	0.551571335994762	9.79594012125208e-05	0.00193731174978832	-6.81746605651892e-06	0.00502751441562834	0.000114260941123113	-0.000101481803798325	0.0600582201613543	0.0858980998728919	0.462619759023432	-0.00593558153016854	0.00181406210338475	0.00731992925302914	-1.00161820944849	1.31862005950178	0.00531936008797738	-0.0172255187602739	-0.00327237747470588	0.0195058430601296	-1.46105033579114	0.0113700957284823	0.0316280886997502	-0.0151497059498113	0.0115924278090983	0.0391764650498772	3.55399859463082e-05
323.195340263904	1.02691331602086e-05	-0.0656086978422334	0.551939340744531	1.96347696399188e-05	0.00205835053148146	-1.95744961180108e-05	0.00540638931338809	-1.01136505031565e-05	-3.03661782360518e-05	0.0607040066244118	0.0866403016064165	0.461769608787327	-0.00559706109015759	0.00170330756812068	0.00954943874977587	-1.00426309753221	1.33455057883848	0.00999679513120048	-0.017353546774565	-0.00997129298955238	0.00693258020190572	-1.45824581331306	0.0131331574269379	0.0386673044841016	-0.0145931163047355	0.0117407387424291	0.0386508158621742	2.16436144793683e-05
325.700935016366	-8.68666565889365e-06	-0.0661482580460017	0.552042846351982	-5.68950276986092e-06	0.00210517058969442	-5.41753092923889e-06	0.00570220295980252	-3.41810333948148e-05	-1.17792252422875e-05	0.0599035369408365	0.0871883296437151	0.46100221744821	-0.00557510928187179	0.0016224801106211	0.00139814285791861	-1.01300541631845	1.3289118514442	-0.00259011026268675	-0.0214154747690614	-0.0166570982613227	-0.0144586914324017	-1.47020047551961	0.00283050813101591	0.0344115950547748	-0.0190570146919653	0.011322529889477	0.0371312915468678	-3.20099138561242e-05
328.236303007347	1.11141898097586e-05	-0.0664602060302751	0.552759770671796	3.48328651746724e-05	0.00169513666930503	-0.000477209661023858	0.00542378298414783	-5.29915620253588e-05	0.000185693628112063	0.0612839129329766	0.0880208296560758	0.460515819292082	-0.00590139596403543	0.00121810848286138	0.00138875761524648	-1.00986875494084	1.33960915123811	0.000486958349287796	-0.0187928539043836	-0.0199338543607653	-0.00980874769985901	-1.4695211326847	0.000287565850574292	0.0337639340639061	-0.0153709658528406	0.0120803702169509	0.0415114476812136	0.00228584243848524
331.216348169056	2.17593312971329e-06	-0.0672673244228949	0.55311649640816	9.50650686367386e-06	0.00175867657768658	2.80322058950188e-05	0.00549786655132046	-9.6031209322016e-06	-0.000187610761575634	0.060313843707078	0.0885208625413976	0.459803134116712	-0.00581515873229616	0.00137542778073301	-2.77909410949414e-05	-1.00920355414223	1.34072787144496	-0.00260807371894372	-0.018083700230047	-0.017881053934436	0.00318782522349837	-1.46843872523786	0.00161795826660441	0.0267876095208099	-0.0148447452577539	0.0126542673426415	0.0418249246864444	0.00323990384070704
333.886992035782	-2.6325945928671e-05	-0.06795997312705	0.55357831866754	-0.00010274994465465	0.00199800293922585	-6.71949176465561e-05	0.00503842023126204	-6.42798163424681e-05	-4.65236102523917e-05	0.0594579114070115	0.0890652053956867	0.459297980123107	-0.00558274759327594	0.00160910783771032	0.0110021518685963	-1.00502617582497	1.34870707695798	0.00334173934104778	-0.022809332631535	-0.00870367568968867	0.0119906886624098	-1.47805712875406	0.00413603293739046	0.0320190571803629	-0.0111710299334816	0.0124262512258691	0.0383972994898067	0.000630040427079502
336.182227160763	1.75539351670729e-05	-0.0685186347245602	0.55409621928595	-5.4654646684801e-05	0.00193695988733798	3.74340236224738e-05	0.00510014046959947	1.08341286180254e-05	4.01878885535714e-05	0.0591887155607594	0.08951768404731	0.458914735296791	-0.00540754526844935	0.0016879276786058	0.0133534519993285	-1.00564723451171	1.36167512015508	0.00154475126998627	-0.021764168646771	-0.0073610344965262	0.00889023755716028	-1.47196405148769	0.00629326700309117	0.0298753837999816	-0.0104144285269849	0.0136770442522695	0.0408902387548045	0.00189822605883458
339.109022788032	9.10545305098613e-06	-0.0690417967444291	0.55526538888334	-5.57520419830969e-05	0.00184062978434236	-1.6860907091066e-06	0.00585171693590978	-2.44715101617693e-05	-2.95121376221383e-05	0.0593455180987973	0.0902100296043079	0.458832491376086	-0.00535467493674116	0.0017692776569103	0.0178812200314544	-1.00672913606527	1.35967706916774	0.00514545739181761	-0.0213809197680545	-0.0042932206459176	-0.000565271660556975	-1.47707543326477	0.00589523578817534	0.031245975436422	-0.00891190454236908	0.0129649590386764	0.0415649160101999	0.0029737107838181
341.640940112936	1.1749286804308e-05	-0.0693283448604106	0.556098297366362	-3.90716444860172e-07	0.00191070867061637	2.64854407127441e-06	0.00589818824317345	1.30290165170415e-05	-3.02074668302731e-05	0.0593607944060382	0.0910299634387347	0.458598771859999	-0.00542824983003892	0.00170881224174693	0.0120407389085563	-1.00595398036337	1.37409865762011	0.00494442579243482	-0.0210831433527553	-0.00742350803601922	-0.00143518719793369	-1.47525576605971	0.0039982393204643	0.0302239948015061	-0.00592085299414874	0.0142355630401022	0.0395333207446922	0.000848007892181616
344.188438597436	2.50574107660133e-05	-0.0701123872361603	0.556515084577741	-0.000234189262566681	0.00212148837818834	5.10965441937448e-05	0.00550823546016801	6.38468763930376e-05	3.3647011494064e-05	0.0591886037727688	0.0914253242507271	0.457976374796762	-0.00523887570055537	0.00174819037306509	0.0130465421091012	-1.0073343198813	1.36684643987687	0.00531120465127687	-0.0239922876847475	-0.0087771539608338	-0.00122824076079655	-1.48131249213266	-0.00112785910870847	0.0244646435733305	-0.00495396420794298	0.0140441579655292	0.0383578907286368	4.86155529133028e-06
347.311103555687	3.01791542901095e-05	-0.070678564441641	0.557190658981553	-0.000216875795679146	0.00218322356857911	3.78563684946471e-05	0.00637097084152136	-7.65559244764672e-05	5.15770572112105e-06	0.0592242948787945	0.0921305021211962	0.457328004161216	-0.00495372128840212	0.00166169413436086	0.00827992146782918	-1.00638837384501	1.37857992884139	-0.000116329887246709	-0.0271667445037433	-0.0160194001943243	0.000820891326928931	-1.47819290798225	0.00110415034979787	0.0316066648915103	-0.00199535263231902	0.0139510713484553	0.0360868699940608	-0.00125822938684632
349.858262509148	-4.77360053242683e-05	-0.071265300311626	0.557686869055447	6.94225495192687e-06	0.0019808972833985	-2.60100478172592e-06	0.00607089229140826	-2.92955769393154e-05	-1.8165697757835e-05	0.0593975494981734	0.0927096727831251	0.456714355506863	-0.00501925458002797	0.00157119595844948	0.00925400205697953	-1.00890080237323	1.38465051015329	0.000110126981152951	-0.0262296885898758	-0.0156572588398673	0.00546518472507467	-1.48212324567424	0.00401624955436871	0.0264278868596036	-0.00350920749843763	0.0150014391615557	0.0347147085738722	-0.00234194069450628
352.450103664439	3.10504779982138e-05	-0.0717304282204029	0.557884589816337	-7.5958795295913e-05	0.00211720739505913	4.16923361317711e-05	0.006332082460165	6.57188983408769e-05	-3.58490959614502e-05	0.0594329079146396	0.0933461245558988	0.455803621606914	-0.00498640382399054	0.00164641034378547	0.00442300865599161	-1.00915582660383	1.38658898148908	-0.00102512294898745	-0.0258843831471746	-0.0157510767746171	0.00405294140068853	-1.4830041216756	0.00602051786101245	0.0239963081341544	-0.00257745804713384	0.0153227268749078	0.035327880943425	-0.00219396346245775
355.47276898152	-1.86493921639573e-05	-0.0721912956665539	0.558150585923959	-0.000176853926913962	0.00213328919430321	-2.7962882749688e-05	0.00632226231293484	-7.20876961495857e-06	-2.93623421541868e-05	0.0589796532769464	0.094159969275829	0.45483144145755	-0.00497353577199528	0.00174129428350704	0.00603654458470916	-1.01159276290774	1.39677821746332	0.00150153431174286	-0.0274291774682653	-0.0097499750123385	0.00205982932071811	-1.48128921896806	0.00651190095235591	0.0313213855464768	-0.00349965803988557	0.0151498174883935	0.0337101947395773	-0.00326099227118811
357.757650735634	3.79859170524272e-06	-0.0729245104088629	0.558616016702915	1.81376761151705e-05	0.00181773557260454	-3.11328757986672e-05	0.00631229113662359	4.69545632870581e-05	-3.08579481397554e-05	0.059055979533768	0.0944110272679559	0.454292530899409	-0.00511895693192854	0.00168565893534448	0.00756566486577645	-1.01230194748151	1.39549353400172	0.00321122458042534	-0.0236047854072243	-0.00870558068327961	-0.00301619063798124	-1.48667269867007	0.00234861273112665	0.0253027978178164	-0.00268003376983173	0.0156409623878233	0.0346266637629445	-0.00216960141455112
360.583023777971	-1.18817113605613e-05	-0.0733665999722491	0.559100089333518	-7.00594437343149e-06	0.00210140413686595	3.9100829633681e-06	0.00655768213127365	0.000190229029696715	-7.94738333890816e-06	0.0591819485074173	0.0951335322666629	0.453512248718427	-0.00475101291929388	0.00189972370701136	0.00778415579282274	-1.01080153378035	1.40100762669	0.00159524609688698	-0.0239497470077544	-0.00706517509539023	-0.0024219211375279	-1.48933581528819	0.000192397433567649	0.0244689077211851	-0.000397251320020679	0.0161262360840535	0.0325063081767657	-0.00374676527219735
363.608788181302	-1.35800994888217e-05	-0.0739617869384772	0.559821842083738	-8.23327459371146e-06	0.00208670986443852	-3.59807987230408e-05	0.00646591757157146	3.97383658030876e-05	1.1309098812019e-05	0.05868251155548	0.0958103079624639	0.452952982597494	-0.00470903969836424	0.00181971260167862	0.00710594525462507	-1.01035236317868	1.41143030198714	0.00310645795520643	-0.0239778125550611	-0.0094471529268494	0.00119109817320551	-1.48866010132523	0.000599481010799388	0.0264544245704089	-0.000262166751468203	0.0166761725558816	0.0325455465675983	-0.00372323257231977
365.918711535082	5.10053983983476e-06	-0.0744582196613309	0.560184188208461	4.62708659627884e-05	0.00203390212392502	3.51277585358954e-05	0.00624057304785983	9.32634327589582e-05	-4.62640466386485e-05	0.0579120390427407	0.096308369296155	0.452393545365269	-0.0048184046287594	0.00172353349928503	0.0037378780822589	-1.00818726564091	1.40514894981428	0.000876161715743421	-0.0219505328670717	-0.00989942535276698	0.00627887338602656	-1.49328183766688	0.00389692631290899	0.0229444118824393	-6.82702471300107e-06	0.0164234071419148	0.0335612389354217	-0.00332914457238573
368.390107758674	-8.43933335183672e-06	-0.074781168139753	0.561171839087342	4.09281625301556e-05	0.00169968792581208	0.000113914566151089	0.00619001511153596	2.56825316941434e-05	0.0002358293790691	0.0579571829247397	0.0970043588148675	0.45224696248464	-0.00505392963508196	0.00130373301944048	0.00205912091484484	-1.0071404636566	1.40728383632188	0.00158148142775965	-0.0236128883206445	-0.0105768092889338	0.00476727645214964	-1.49037918033237	0.00601910557011407	0.0202251642691014	1.63125931959966e-05	0.016858891985295	0.0311027295687055	-0.00528248183878746
371.253716835907	-6.57542571526133e-06	-0.0755516244109317	0.561984974247247	-2.68999636070922e-05	0.00194836362810871	-0.000119659710349246	0.00661588994212125	-5.06593362554488e-05	-0.000190583050306852	0.0576768655179411	0.0973843031064719	0.451791535768576	-0.00486869398769976	0.00150980542459841	0.000707392484544532	-1.00862506616165	1.4102669637524	-5.91775354953118e-05	-0.0223926557486102	-0.0120735559180781	-0.000624592541960613	-1.49234334349279	0.00208842020738881	0.0210372361536355	-6.36314802397552e-05	0.0168840307215236	0.0317618437691721	-0.00412204516410319
373.988414493584	-8.42010722517097e-06	-0.0759488782766113	0.562849177924632	4.9279607984238e-05	0.00182967219092229	-3.51834445257318e-05	0.00660353642138977	1.13167879977693e-05	-0.000151947501995702	0.0577065398810511	0.0981358598382579	0.451393653874401	-0.00481249742727568	0.00153410822420191	0.00295200923958841	-1.0073059620704	1.41018785507492	0.00159859566129933	-0.020018428357479	-0.00936811803732862	-0.00412955823534014	-1.49859913852742	-0.000434006422886806	0.0189981793262845	-8.84945421356439e-05	0.0170428365403197	0.0333634956015561	-0.00262303991711661
376.576559740118	3.37314035649394e-05	-0.0767944239813632	0.563462084634393	3.71280319806477e-05	0.00156717474212179	3.97522283972675e-06	0.0063144896317301	0.000302989938421725	-0.000150844409134415	0.0580826464715824	0.0984152235266168	0.450770076780921	-0.00493668121237141	0.00141198655524588	0.00166679668120288	-1.00718027181658	1.4175091239747	0.000386256558900187	-0.0211309550305586	-0.00785402408675071	-0.00147818538344098	-1.49230950385895	-0.0012680234469616	0.0184462750489242	-0.000256902014323746	0.0176991422077822	0.0310429332831661	-0.00335647831689311
379.558430826955	3.71291120033007e-06	-0.0772675895773926	0.564157709446915	-4.6725845211469e-06	0.00175896665469172	-3.45657942715044e-05	0.00652736451541155	2.35713002510506e-05	-3.66499579413341e-05	0.0579867483691138	0.0991349211045754	0.450098533721324	-0.00490300877015591	0.00163987724827328	0.00367468400626165	-1.00477114303801	1.41923921076257	0.0022819833439104	-0.019755879874955	-0.00505098548384714	0.00308351742832454	-1.49711576319145	0.00135638331395992	0.0205198848505582	-4.35843713441564e-06	0.0174897045474433	0.0320976903835892	-0.00207611573193366
382.015122709054	-2.40464985153929e-05	-0.0775712397335731	0.564370547067561	3.93326364566967e-06	0.00183387423770061	-0.000126345263564728	0.00678164685599428	-8.16642702545255e-08	-9.18867201112889e-06	0.0576628382837567	0.09980814659195	0.449216575989829	-0.00480398156103973	0.00181751533663565	0.0047614792767868	-1.00636123974171	1.42846776575013	0.001465673633356	-0.019883305710484	-0.00437289637327983	0.00167623368476772	-1.49214293217246	0.000528169277149201	0.020422828166966	-0.000790489276514218	0.0183143806181881	0.032757965398	-0.00174949344558511
384.79334242746	-2.56912951267607e-06	-0.0783951072653554	0.564803886146905	0.000160455688705	0.0018011880331236	2.28341548963972e-05	0.0065425782978419	-0.000179582287530441	-9.55907104066748e-05	0.058222167064563	0.100158799517483	0.448279854138276	-0.0046426150967758	0.00162470040146579	0.00488471205739345	-1.00515362111659	1.42450824106361	0.000223089266350528	-0.0191383597304423	-0.00761804043238826	0.00299734386138143	-1.49210363930386	0.00350626969779159	0.0168126948487275	-1.49946928254604e-05	0.0183167996383018	0.0325500074139041	-0.000838104192746183
387.712113256268	-3.29135855966404e-06	-0.078683109284688	0.565291524269508	0.000237634188885882	0.00173382075036726	2.37529181488077e-05	0.00747166665728962	0.000186635534379155	0.00015628330985865	0.0581247144293833	0.100909395375339	0.447408692541443	-0.00464167188454593	0.00141825282307213	0.00367921753154873	-1.00669335885836	1.42453123933032	-0.000269066895591629	-0.0186417949242748	-0.00893760491958854	-0.000651188517560991	-1.49669917847312	0.00106249234135572	0.0169884912948246	-0.000477810118561595	0.018201096405722	0.0326534380126956	-0.00025209286633743
390.09204624134	9.29770496051134e-06	-0.0793158588862201	0.565670802417041	1.34106809532603e-05	0.00156993065008852	2.75773914303546e-05	0.00697380049533435	5.59159900749611e-06	1.82328346176609e-05	0.0580000086077375	0.101275138252853	0.446678809727307	-0.00481749337498254	0.00131053675313593	0.00450170544267177	-1.00540102778783	1.42605080537663	0.000675585902149228	-0.0189015425255575	-0.00871304053610886	0.000566303627775494	-1.49422248643817	0.000927838869049467	0.0156940579493554	7.40885781909923e-05	0.0184520025107043	0.0329849899288072	-9.02925478557122e-05
392.988688583004	6.42131633012072e-05	-0.0796467593155477	0.566365146805807	0.000257846895096452	0.00155990120918991	6.79411502242486e-06	0.0070538890474203	-9.29508943730994e-05	-5.58138623354906e-05	0.0580963746416685	0.102052683518036	0.44596494022883	-0.00483923623946653	0.0012625435561794	0.00289197126244252	-1.00643745251553	1.42913864683008	0.000238063885289581	-0.0183812693483492	-0.00879554168454347	1.68122751177732e-05	-1.49324768538919	-1.02450998804447e-05	0.0139931580866185	-2.46017739979664e-05	0.0188854883621762	0.0330237683584135	3.38132020995367e-06
395.634206422156	6.39598862544401e-06	-0.0800076256342842	0.567037945859509	-1.14142461952122e-06	0.0014921406902572	-7.31536909209524e-06	0.00721695850743967	-1.71649345933509e-05	-2.97539223681401e-05	0.0577789234104208	0.102689916372333	0.44540116186216	-0.00484153683834459	0.00130921039901408	0.00526880328584875	-1.00571727919803	1.433942584935	0.00027402721711658	-0.017904135605222	-0.00703938356694248	0.000746517515468385	-1.49359601032854	1.31480174010679e-05	0.0154283514840577	0.000110989525728344	0.0191121113973014	0.0330838602104581	0.000109133725061661
397.956012655287	-5.27748162007279e-05	-0.0809173447376044	0.567504331274643	-0.000148622306223228	0.00148708038263252	-2.19586651506385e-05	0.00644027086531628	3.04205617752638e-05	-4.59076320456379e-05	0.0572497533526303	0.102807121476704	0.444818158883676	-0.00465795771365117	0.00136025094122694	0.00656381878491651	-1.0049604431481	1.43196894607177	0.000146884127352086	-0.0189343199258126	-0.00740047602265047	0.00107103772167384	-1.49506365116848	0.00105456194822088	0.0136770510306996	-3.56375725027886e-06	0.0190959736615817	0.0325867195834969	-4.2405814134987e-06
400.810904728331	-1.6489958474244e-06	-0.0814325580773926	0.56887381790541	-7.00737995596397e-05	0.00126426039001251	2.40981158279451e-05	0.00640894859997389	6.91616368330114e-06	-6.64480237656536e-05	0.057602256542967	0.103420634721859	0.444726251792583	-0.00468542915136976	0.00141556269635469	0.00874760765580846	-1.00363821049981	1.43530601735459	0.0012533978960039	-0.0185396637467025	-0.00636548383227722	0.000641069404582247	-1.49426526153326	0.00112404423410941	0.0141700880124639	2.13945036985151e-06	0.0192960971207787	0.0330575009327874	4.80083253107708e-05
403.470749989512	-2.67911690532903e-05	-0.0815941238539265	0.569825020499367	-9.54301420872508e-05	0.00122809733845061	-9.03721411950722e-05	0.00747336328234587	-1.20807965936128e-05	3.7576572454422e-05	0.057929445627702	0.104145382788379	0.444317970687886	-0.00473475857538482	0.00128341625119316	0.00859938801964193	-1.0035217966167	1.44026560055323	0.000811003634320615	-0.0188311131308044	-0.00711113873862909	0.000436539194705143	-1.49428742816439	0.000695130521203469	0.0138787981097216	5.12825881906553e-05	0.0197606957661127	0.0321901016684324	-0.000136293825404538
406.036173162409	2.3113041966506e-05	-0.0819941126221437	0.5703354844243	5.14474440576485e-05	0.00176097042808489	2.33975483654019e-05	0.00789704655060967	0.000250947292705096	1.38922421021518e-05	0.0574683745932008	0.104690422158751	0.44363170469452	-0.00444870116643946	0.00155805414200623	0.00732656505442461	-1.00316633297203	1.43707868408232	0.00047406489475202	-0.0192396919807868	-0.0072789188634756	-0.000817965019074766	-1.49765085742913	-0.000408113970762131	0.0123417717264957	-3.8619387407667e-05	0.0196337464060603	0.0317118443569248	-3.60219160841e-05
408.978899133888	1.1990382209103e-05	-0.082632977666011	0.571448573120637	-1.0472182496641e-05	0.00134756192727659	-0.000275484728864633	0.00745573627677403	0.000153646919982156	0.000299438956294461	0.0581747457649645	0.105247861380973	0.443183728671231	-0.00455753891860755	0.00120939322096637	0.00678807550714077	-1.00352048412113	1.4400653436662	0.000179081371541923	-0.0193029278837984	-0.00823097566104403	-0.000168379086928252	-1.49569967379218	-0.000234864789524578	0.0129132880332434	-4.56941443402326e-05	0.0198028062914171	0.0316549887482133	-8.17098470352691e-05
411.56269157823	3.35520255652781e-05	-0.0833409877547546	0.57170328821724	4.04063549424267e-05	0.00156286537964244	6.05988432808423e-05	0.0073586930769185	6.98444699690588e-05	-9.30049986390936e-05	0.0573525610360336	0.105561207298414	0.44226859289425	-0.0042843551601802	0.00137410296107736	0.00494007731761682	-1.00159432929269	1.44094318055316	-0.000100051308822637	-0.019614145974306	-0.00964995335625175	0.00138139622569926	-1.49763409255205	0.00202919683088197	0.0117740458461904	-2.42654958381588e-05	0.02000564345659	0.0309089112952306	-0.000386760480344657
414.33742231475	1.12395767488108e-05	-0.083725202340706	0.572074675455835	-7.70049955234856e-05	0.00171777494476574	-1.23122348811061e-05	0.00754125001329351	9.87528005721936e-05	-9.75769176833758e-05	0.0574725419427142	0.106232352303079	0.441235693053706	-0.00420623801316011	0.00144515439568741	0.00461804176656275	-1.00257668865829	1.44389331413686	8.21107960553251e-05	-0.0199527126534644	-0.00967781978170985	0.00147595837951197	-1.49930665907893	0.00210074572240944	0.011481561084463	6.49624843361044e-06	0.0203154366323947	0.030387515530681	-0.000764607803048921
417.200415881259	3.38284783338481e-05	-0.0842426313383605	0.572644454786636	-4.62300209355443e-05	0.00165272893956407	2.06234438799495e-07	0.00751704604066813	-4.38382618762069e-05	-5.15693332018982e-05	0.0574680762914696	0.106792962441995	0.440365960760838	-0.00431736207683964	0.00143757998446419	0.00349786071386205	-1.00225657187524	1.44523534275348	1.91274394028316e-05	-0.0195500908786533	-0.0091142884682642	0.00100583501444771	-1.49622470888604	0.00229711979256631	0.0130101848987461	-2.22137707842799e-05	0.0202246869698965	0.0305532941513869	-0.000434677327304268
419.817040006789	2.09027934291129e-06	-0.0847326242459517	0.57299551631973	-1.27960574785173e-06	0.00147597141666125	9.70388881554755e-06	0.00780408188833101	6.76264295481235e-05	-1.91154046976659e-05	0.0570562885513211	0.107238708375158	0.439452396704527	-0.0043629435509351	0.00147049765663908	0.00523222161463955	-1.00392616727913	1.44525514007788	0.00140731536062972	-0.01857865058216	-0.00756769889345302	-0.00192901428512461	-1.50194463963016	-0.000300137784256576	0.0115297345166903	-0.000205962490377937	0.0204216173766806	0.0305975237220389	-0.000543667537760584
422.309890704137	4.52309261539406e-05	-0.0850816928251886	0.573714794435151	-5.84600528493922e-06	0.00188408405597652	0.000510887174555981	0.00745836926918733	1.90095085547572e-05	0.000180607975763779	0.058287596230852	0.107852044304164	0.438732094040818	-0.00397284466444689	0.001894466389051	0.00536540401916161	-1.00228658812213	1.45110840683392	0.000254029940722064	-0.0191540035595768	-0.00699077187661418	-1.12605802014634e-06	-1.4976745403456	5.98227508786652e-05	0.0116757886671313	-3.13581288806689e-05	0.0209610796232012	0.0292199485768784	-0.00132442884977655
425.26669121677	-1.05690016806428e-05	-0.0857450277427386	0.57432240311076	-4.92728950829221e-05	0.0020046739974525	-7.02196525171979e-05	0.00749918983167919	0.000359255585539476	-0.000340236703317977	0.0572386786959836	0.108269224764468	0.437960654098538	-0.00386032763253699	0.00177415314380877	0.00531977949362446	-1.00156796638205	1.44896869358182	0.000177130591431035	-0.0189882995257736	-0.00710535410850559	0.000381747629252537	-1.49950759621413	0.000293959119657028	0.0117249216933375	-1.43970012996351e-06	0.0207457591356464	0.029234053559337	-0.00117605968803918
427.947541446715	3.78616163826677e-05	-0.0861523015469276	0.574964532590265	0.000162089643520189	0.00145681147579403	6.67016768595995e-05	0.00704782709102713	0.000338780405548748	-0.000149523204137749	0.0563618211279073	0.108883968231018	0.43733619623603	-0.00418294605651403	0.00144829026255898	0.00448830138175805	-1.00149721814355	1.45033736498371	0.000504091531457467	-0.0188095100148343	-0.00763144965281019	0.0013553077310621	-1.5020508112098	0.000875748437176359	0.0112784886773775	-0.000163178796761529	0.0209358452818953	0.0292712874620439	-0.00141600753438203
430.282513639995	4.05658732596467e-06	-0.0866627987355674	0.575358830463848	6.95135403536042e-05	0.00175347306096979	8.96938443884607e-06	0.00739008912635487	7.21164027904533e-06	3.14844590206113e-06	0.0558855253422887	0.109174339015235	0.436592914347952	-0.00404625854701611	0.00156969679612298	0.00481259899689703	-1.00246312342603	1.45323598431457	0.00116390537643651	-0.0187345140957092	-0.00766966005136845	0.000507352363936625	-1.49808403543722	0.00155724746654193	0.010105447104659	1.76054380414774e-05	0.0213695424054816	0.0288154716261932	-0.00155857646798801
433.158066737273	1.51869503669067e-05	-0.0869679747654431	0.576792736541466	-1.02580215126035e-05	0.00174999815131692	-1.12803417771399e-05	0.00812247749576601	7.96105250672744e-05	-1.84451997994556e-05	0.0560992965928236	0.109819148121533	0.43646992366463	-0.00410406323898264	0.00142999056827835	0.00372223199461608	-1.00212354970305	1.45329896396052	-4.45889443188218e-05	-0.0185577579086303	-0.00840702707054932	-0.000413254230293175	-1.49946276101489	0.000729427071134453	0.0103502347468579	-2.14054576221009e-05	0.0213410802900438	0.0286264283856053	-0.00154971986581475
435.779341976731	4.40407673760382e-06	-0.0872432388357696	0.577782565436952	-1.4764184262083e-05	0.00162418822046613	-2.41240419982541e-05	0.00813954889880368	4.17271608471257e-05	-3.21122522858974e-05	0.0558908198759485	0.110497560072381	0.436100504480746	-0.00401996258351625	0.00145828713585105	0.0047511138979546	-1.00208406934872	1.45378421141015	5.88439709133228e-05	-0.0183596135577678	-0.00816460628834987	4.41613837796897e-05	-1.49800216946128	0.00103237802257096	0.0108413534616247	-2.28384867676058e-06	0.0213339262230566	0.0287472718559285	-0.00133710292616446
438.181247889164	1.40926137164492e-05	-0.087951569419929	0.578193415884321	0.000178622240206122	0.00145828149210924	-5.75160388269542e-05	0.00759556314103517	2.20497643032037e-05	-1.47042379363785e-05	0.0557429048764347	0.110740051891421	0.435276753845993	-0.00410506408119388	0.00136514616059394	0.00275347156480986	-1.00097576698794	1.45384413251696	-0.000483213391323893	-0.0178947081889031	-0.00765815241377159	0.000884464165369701	-1.49909146081886	-0.000144920081433972	0.00856849052984673	-1.03525717370208e-05	0.0216402527214705	0.0283613852923002	-0.00117845533157829
441.352314583917	8.64527289513619e-06	-0.0885486271037583	0.579237870835083	2.43997734396289e-05	0.00144079578921767	-2.6241277038136e-05	0.00745613706911107	7.56393333557428e-06	-8.98482094485551e-06	0.0562161736428728	0.111301325196072	0.434575411807577	-0.00417838888227902	0.00145338921167557	0.00360142139694436	-1.00120805748917	1.45649155327374	0.0010789269723162	-0.0175702918945994	-0.00639038194428672	0.00139247281383898	-1.49826364151089	4.28418279466117e-05	0.00976326531376414	1.42167250216783e-05	0.0217662828810262	0.0282440160888594	-0.00109531182761255
443.86464032087	1.43303539386178e-05	-0.089079006794647	0.579944413465977	9.43091089397751e-05	0.00153177281183067	-2.34608458240743e-05	0.00797190629265744	-1.51360955647974e-05	-5.53042171157671e-05	0.0561055312134127	0.111608891966066	0.433958194824431	-0.00409550013172498	0.00157675810073405	0.00341971918285023	-1.00139747063679	1.45747529749521	0.000276583926831773	-0.0172932618627524	-0.00664255397482124	4.41654357678976e-05	-1.4979688884724	-1.44415333545192e-05	0.00956305840396099	-3.22936774849009e-05	0.0218990418614158	0.028630498713177	-0.000754914637590224
446.444740339178	4.71346100828552e-06	-0.0893062150391982	0.580168391663012	3.75191524838106e-05	0.00131077449837104	-1.22436043063487e-05	0.00857807443132851	-4.8625058245032e-06	-7.29974070380288e-05	0.0561024111451241	0.112219378527844	0.432817547046544	-0.00420515993031566	0.00134170945218365	0.00406878579249608	-1.00104014036116	1.45603732316619	0.000201270571001836	-0.0170993659765295	-0.00765284404003582	-5.38167001339846e-05	-1.49907754808365	0.000418259888337222	0.00822447931709486	-3.9392381373071e-05	0.0219538691740231	0.0286545193224813	-0.00050692953456008
449.556676972606	1.42615162127442e-05	-0.0897186398312725	0.580694232745907	5.07609902586492e-05	0.00123772055543987	9.87511327670344e-06	0.00845410931198644	-4.89772911253842e-05	-2.14221742857151e-06	0.0562219149462722	0.112902465119304	0.4316664215977	-0.00413224569102723	0.0011956014525669	0.00322603121737408	-1.00131088193876	1.45867716435153	1.18857671681584e-05	-0.0164797479057323	-0.00821648772337445	3.03243815533204e-05	-1.49794440655895	1.27465845429953e-05	0.00787225243164863	-0.000233500361385236	0.022276900944935	0.0287137123801888	-9.45596475386387e-06
451.78008254102	4.7638852177494e-07	-0.0901541311578923	0.581191250924365	4.66277759413614e-05	0.00143749054941384	-4.56595914013894e-06	0.00883670369789532	3.04007512630052e-05	5.58132567176072e-05	0.0560663550857646	0.113187398918728	0.430989681234772	-0.00400719245273183	0.00122719884701872	0.00343504622800655	-1.00102390136531	1.45672339320247	2.82833555643082e-05	-0.0169401667730457	-0.00752062151828814	-5.18450106533917e-06	-1.49906512489378	0.000199938301641283	0.00761052275904112	-4.39292665035341e-05	0.0221301927424693	0.0282256405059531	-0.000192256597868258
454.526249097124	-5.57350071760755e-06	-0.0905966078705547	0.581774329924673	5.76810383722576e-05	0.0013072564601077	3.50690280730573e-05	0.00809485673144049	-8.91712696115137e-05	-2.61296485559228e-05	0.0559830239095943	0.113763151193719	0.430092044716539	-0.00418984037466371	0.00110559060402373	0.00350331166998687	-1.00114706433093	1.45654345884288	0.000328356547536232	-0.0163466251601172	-0.00705662749588466	-1.29420440248827e-05	-1.49997326413418	-0.000473104204594639	0.00626475661245988	-7.88460384784661e-05	0.0223007565220535	0.028429648434451	-4.62961047671867e-06
457.497793180259	2.48247165186464e-05	-0.0909996334472888	0.582517226138052	4.23702244653419e-05	0.00113716687258551	5.03590988925685e-05	0.0085126453882467	-8.82972921831895e-06	-4.26476000927319e-05	0.0558201816676152	0.114301036723914	0.429236780905707	-0.00422369803969465	0.00106579092870568	0.00346568174232797	-1.00159130526064	1.45873315024097	0.000139672278388782	-0.0168474968357285	-0.0069946448059008	-1.73085862346047e-05	-1.49762282332145	1.72251853207582e-05	0.0069743338158947	-1.45393761596238e-05	0.02243635270245	0.0279370752627705	-5.16048561590168e-05
459.979203257175	-1.01492939894586e-06	-0.0915924713294732	0.583131160037233	-5.39444873246275e-05	0.00109437231332743	-4.36203968021947e-05	0.00831176075427704	-0.000131347867663062	-2.16536525175688e-05	0.0551323417098358	0.114581873837082	0.428589428266966	-0.00414793162371419	0.00112753552410986	0.00505430898417839	-1.00061536728903	1.45803255514878	0.000438677119828363	-0.0169358504075527	-0.00713616834575464	0.000332101266051994	-1.50027180553854	0.000296535596134172	0.00628718461741058	-2.13724250477114e-05	0.0224780726467802	0.0278478977310135	-5.92841386535486e-05
462.312718244528	7.8649035001358e-06	-0.0918754181202199	0.584571274442278	1.07301899537846e-06	0.00137030515380275	0.000614464502380457	0.00806572738133887	-1.01914650344295e-05	5.38004969111192e-06	0.0565781840830531	0.115112523231128	0.428533937254175	-0.0038591346796933	0.00143803501418238	0.00594469629184745	-0.999834566356282	1.46050976443518	0.000704614748216186	-0.0165506581106415	-0.00681340729095209	0.000121312536325947	-1.49777197649658	4.29654573164259e-05	0.00712765031081526	-2.02112601066926e-06	0.0226201679180808	0.0281262574066753	-1.02475755716782e-05
465.227836327332	1.51142283828319e-05	-0.0923936596841425	0.585233156714007	-1.46233605100513e-06	0.0010908057143631	5.5791213635312e-05	0.00879975743275228	-3.95485550060345e-05	-5.5443027680193e-05	0.0553480291952872	0.115496421035888	0.427752889828994	-0.00397602579781282	0.00126443782929038	0.00637742970124733	-0.999842810612216	1.45874821055476	0.000788938784140355	-0.0165806147155748	-0.00646890984389359	-0.000258068243800515	-1.50043619819776	-0.000401611105870163	0.0063511522314707	-5.23082101543397e-05	0.0225810297332363	0.0279030026955308	3.19902403431541e-06
467.887860546795	-1.72734128030179e-05	-0.0925654471953253	0.58622420205249	-1.26729186832756e-05	0.00140740619091656	4.48267929807187e-05	0.00880210534736021	2.94287831273582e-05	-2.98261611466153e-05	0.0553504532432111	0.116211520433603	0.427261211332032	-0.00385830837103321	0.00138479078870599	0.00559693614821765	-0.999546835266275	1.45967544003942	0.000271072006360291	-0.0169350538698514	-0.00705946980335564	-0.000258368067276862	-1.50013646875074	-0.00042201139060661	0.00587262900919471	-9.54948206437371e-05	0.0227514522206295	0.0272781253732745	-0.000242235800791801
470.462942009866	1.35621913388343e-05	-0.0933343412897919	0.586886030448516	-5.87048544230216e-05	0.00156830024232241	3.1691738727636e-05	0.0084038021392679	0.000210218624007849	-6.5506763831237e-05	0.055135712078417	0.116373698560588	0.426524784319702	-0.00368359236019679	0.00140287544634574	0.00554486926293671	-0.999769654161852	1.46085224916963	0.000277738379794581	-0.0167060807354417	-0.00684165290410378	-0.000241498408670403	-1.49874312660856	-0.000273862742645684	0.0066951544982278	-4.68072594436601e-05	0.0227814340720662	0.0271658959949384	-6.83077688620102e-05
473.499422237763	8.39608111442747e-07	-0.0937419282381931	0.587680335568173	3.52944390316556e-05	0.00137305622180185	3.09626293994763e-05	0.00875068146330497	5.27044458189098e-05	-4.56231096082948e-05	0.055051044631655	0.11693672324582	0.425636896523685	-0.00366689988327678	0.0012351347573942	0.00423679512107572	-0.999286327373311	1.4614769624545	-4.16466510762234e-05	-0.0170880990450357	-0.00767206795615212	0.000433123088034512	-1.50087561919791	0.00036122357559352	0.00653335943316199	-1.56346015403786e-05	0.0228770605800266	0.0267795509491267	-0.000519803491333329
475.956882400794	4.5149818206952e-05	-0.0940610366937195	0.588247403693964	1.07651321083114e-05	0.00130311881781321	4.39458538430578e-05	0.00884799160245615	-4.77648264302577e-06	3.92276835642169e-06	0.0551002227667733	0.117433500602429	0.424821152445219	-0.00369437047044309	0.00116560946521336	0.00493111554431462	-0.999642737472145	1.46267832799598	-1.09333087346596e-05	-0.0169987364422181	-0.00765109916732413	2.19184885602842e-05	-1.49867863933736	0.000536704811236846	0.00576327400346832	-2.73196692159194e-06	0.0231164992707323	0.0264980866455657	-0.000695854198209646
478.704560860557	4.81842404716959e-06	-0.0945602569339355	0.588753213507884	-0.000194603302433229	0.00142533624246431	3.09609002917987e-05	0.00863354165553781	-7.41884240304115e-05	-5.39056223813128e-05	0.0552340063279059	0.117869551561569	0.423770674379164	-0.0036823694697585	0.00125185511217019	0.00339854650618991	-0.999544007129273	1.46365899781816	-0.000182360436752732	-0.0166701317926591	-0.0084720278352187	0.000122418730591956	-1.49934644759549	0.000238256619517193	0.0063549804249951	-3.57491762244891e-05	0.023158048473489	0.0267080113238449	-0.000317907851947634
481.63145844644	1.83267976996562e-05	-0.0951569558134064	0.589139721420311	0.000222381748903884	0.00155952633835676	7.13920132714109e-06	0.00782857285267917	-0.000133986512756133	-4.05163511131595e-05	0.0546104185125377	0.118313121244532	0.422599170116084	-0.00354140112761768	0.00140173284729868	0.00403860170207631	-1.00019679630101	1.46536565205246	0.00046299214091588	-0.017135763079271	-0.00771954491772006	0.000369526813443094	-1.49783134778088	0.000636655570101156	0.00745574772901541	-0.000278808691539421	0.0232181006034047	0.0261085828955327	-0.000519564565048792
483.996933093092	0.000100568502188166	-0.095679042167737	0.589770095168581	5.49339168455202e-05	0.00133691917241008	-7.17389783907398e-06	0.00850689331492705	-2.61214406752788e-05	-7.96866519514083e-06	0.0547904772777866	0.118471300068537	0.421868413169221	-0.00361544129435327	0.00138230631573072	0.00386825358791614	-0.999600225038157	1.46587525316104	2.64478151262222e-05	-0.0164481168299723	-0.00768390748987103	0.000168268971723936	-1.49844275089557	2.27878404877611e-05	0.00560721752859477	-2.0635593323096e-05	0.023530928385233	0.0259014626791953	-0.000566856822797827
486.775777101702	-5.3858767432892e-05	-0.0957393587768536	0.590522256465123	-0.000322253287012235	0.00144357036731415	1.16394220883801e-05	0.00877477607770891	-8.07511810233189e-05	-4.27793538744503e-05	0.0547070039874539	0.119241338847616	0.421042196246381	-0.0034906418223211	0.00144295300439733	0.00426155663166046	-0.999305481972699	1.46569204622428	-7.14078849590931e-05	-0.0161813556262901	-0.00716871425980846	-0.000547735788226409	-1.49975671683088	5.54772595758515e-05	0.00688781681423358	9.06223372675321e-07	0.0233890065588498	0.0259168255023939	-0.000287499375166266
489.692897645228	-1.62076234229682e-05	-0.0960337328135384	0.591465144341807	-6.86702446162933e-06	0.00141781887159822	2.44490468521579e-05	0.00916015995802769	1.57847022887603e-06	6.70160799107173e-06	0.054256839404102	0.119809410901937	0.420372460349554	-0.00347494469074307	0.00135213626110579	0.00354646202202567	-0.99858116036459	1.46680324642148	1.32991309322832e-05	-0.0162753975781217	-0.00744564213857961	-1.88995853569978e-06	-1.49963752417597	1.10651595398231e-05	0.0068997435468302	-1.31382308133032e-07	0.0235207492701721	0.0258656084276534	-0.000421280651930244
491.933104421152	4.53307764104252e-06	-0.0965429647680426	0.591939689712723	8.1335733632792e-05	0.0013967578032676	2.97138049293334e-05	0.00868551031616034	8.27303035500784e-05	-6.86693664030803e-05	0.0537409597053028	0.120066854103583	0.419638351132868	-0.00356837141873074	0.00132715484697145	0.00459362733739136	-0.999527058241175	1.46583511134903	0.000249679957177032	-0.0160080000938087	-0.00680401749375836	0.000279703826784304	-1.50059226577602	0.00019958599869131	0.00589910177341336	3.36762109592289e-06	0.0235856335809381	0.0258773222333051	-0.000408973990582216
494.673164192229	-1.95662529123566e-05	-0.0969873204294	0.593368363759805	-8.80693585196192e-05	0.00160370740120307	-0.000239435684351751	0.00837933149634854	0.000376978828814005	-0.000278751790973657	0.0543306349624731	0.12051264742206	0.419388496237729	-0.00349128984388719	0.00129836840532616	0.00447977165078527	-0.999891343413653	1.46771958464291	0.000137934819662044	-0.0160013642230475	-0.00757674196608924	3.57640954207884e-05	-1.500270438808	0.000291986505119493	0.00582328469448059	-9.89929107774957e-07	0.0238156010829669	0.0255528919548833	-0.000585722816274867
497.336076667018	-2.3603148489215e-05	-0.0973147765342304	0.594068653471468	-6.07623027809773e-06	0.00140839877388492	-5.87195328460701e-05	0.0093671505979559	6.41157254728254e-05	-2.63021757094331e-05	0.0535838802886608	0.120896683911669	0.418649579544889	-0.00354940673357187	0.00119801446267322	0.0045448847423047	-0.999967500226034	1.46711956635762	0.000104158720045505	-0.0158745569056631	-0.00732663058018226	-8.14593200517167e-05	-1.50032850935563	0.000569566211363691	0.00654842312223834	-6.51758226493205e-05	0.0236901982963291	0.0254516156102486	-0.000398579756873542
500	-1.58875793790094e-05	-0.097594272283254	0.594976608092164	-1.7550405812034e-05	0.00116305875298782	-7.70929395708761e-05	0.00941112333570328	0.000130167248665911	5.41450954878522e-07	0.053581910827217	0.121455897481615	0.418008903397845	-0.00361350403162946	0.00113287979726477	0.00389998245471293	-0.999881472393301	1.46603575327617	0.000323885211496052	-0.0154247054485523	-0.00748557323473425	-0.00109056450021157	-1.50082232232483	-0.000236056591699044	0.00514787580788655	-1.6795171881151e-06	0.0238049955037661	0.0255281048010157	-0.000448861315720824


==> data/lambda_0p001/data/threshold_nonzero_counts.dat <==
0.001	19
0.01	11
0.05	8
0.1	6


==> data/lambda_0p001/data/tracking_error_norm.dat <==
0	3.76961536499415
0.249931485064342	0.17571740525983
1.31507639916267	0.0602500566313329
2.52064848235832	0.0412057354618007
3.68169794417104	0.0242531465065024
5.18925853598686	0.0014567792909564
6.73646809165167	0.00744577845024736
7.92684917505889	0.0335106174205134
9.84059010503202	0.0462080848451561
11.0931158332381	0.00852750332783876
11.7391985540305	0.020211157218734
13.1530596120649	0.00958395749685561
14.9944490691026	0.00196309040191611
16.3980015968707	0.00882275889520482
18.0036877543026	0.00411404947218015
19.4660675167758	0.00213068282080169
21.3072622838985	0.00630170741475473
23.5503172528872	0.00498594524619079
25.5729500719888	0.00136077548337278
27.4278969974045	0.00688582464191892
29.5503741177606	0.00201564313723769
31.9786364695904	0.0024403215133553
34.1647120852748	0.000448025212122554
36.2198813591794	0.000871542678408674
38.5918244782188	0.000654040143507773
40.945681533599	0.00430069019129619
42.9089953778629	0.000983037505266167
45.1610900070221	0.00238733766573009
47.6313205083307	0.000955266923887378
50.2804969223222	0.000830822712882299
52.4995993081394	0.00122819244315951
55.3659072915658	0.000447761368505302
57.7560457493474	0.00201899147147948
60.2484452552426	0.000105397510830248
62.8691284265744	0.00154406974430486
65.5930231195927	0.000212843019786594
68.1571274233782	0.00178519264209748
70.6514543269316	0.000504292419136807
73.4247275821131	0.000502265890596441
75.7345017287684	0.00289758333353941
78.3548843966354	0.00051034970600415
81.2217592786396	0.0023001218384913
83.3931904625208	0.000677869225953105
86.1273574666029	0.000782343311891711
88.7873989584481	0.000283683639794024
91.4296164478342	0.000401053163181174
93.9847580190011	0.000594898145763442
96.8571693070256	0.000195105528234328
99.3481537107064	0.000644556496245776
102.004490977754	0.000588937513268337
104.768635112843	0.000673706675002105
107.103239704458	0.00114934545763726
109.737595153673	0.000500599665210175
112.574566214695	0.000698749193990381
114.792314700718	0.000193115484535068
117.475310123545	0.000964003348978237
120.150640799574	0.000315897294540331
122.791991769698	0.000544867654445896
125.343502925058	0.000525215657905472
128.26951697932	0.000392477995813571
130.666610635563	0.00110009886092484
133.311978280263	0.000531459151706588
136.033371936835	0.000854083895738345
138.298290213874	0.000866966331480902
141.023284026753	0.000215123367801766
143.894784506952	0.000869079866378427
146.141105897098	0.00036315555239762
148.771886402297	0.000459052369519128
151.480882901539	0.000372981384512601
154.172831962157	0.000340705434360353
156.623821658971	0.00033273874625061
159.595099287284	0.000261405576130339
161.974666388248	0.000919471211049907
164.632422724492	0.000560072031484824
167.478034037184	0.000638586925802374
169.667806292292	0.00070023146489438
172.412015706976	0.000194063098426927
175.311851824619	0.000670894485000464
177.558295927827	0.000199902698763013
180.292649685931	0.000812943837116438
182.926202598286	0.000294048059071872
185.617782061356	0.000580762090406319
188.133644658387	0.000480908353892466
191.08047154003	0.000484412983669689
193.536916897569	0.000583481503110367
196.153188634133	0.000441242256282394
198.923994547548	0.000864930535331602
201.143714092883	0.00077144047715602
203.866082617558	0.000291248416466508
206.806623949553	0.000835712544413898
208.982102445677	0.000352913331652385
211.722029904856	0.000638387651459067
214.357717597878	0.000275336546002475
217.027248147655	0.000166899317484755
219.566321896429	0.00045356247755633
222.456347586648	0.00019527617929462
224.907917410838	0.0010618114302828
227.517707483751	0.00049291130124665
230.352362942689	0.000659776074201002
232.666510307139	0.000996138426931068
235.320671928081	0.000250086669843879
238.239374634434	0.000465066450118625
240.455952177116	0.00023673163310955
243.170401068526	0.00089946111354358
245.84085854241	0.000211367435851925
248.490113697995	0.000599258397318435
250.855162610099	0.0291184498459181
253.792756770661	0.0183313839860959
256.077826265686	0.0324305651436036
258.852686724586	0.0436711267236743
261.636278466697	0.0369238732371349
263.943958797222	0.0348366853881629
266.716319449328	0.0194582484945868
269.657719761404	0.0258178744730764
271.903172757544	0.00574595716471837
274.587127178216	0.00990810284881213
277.29268338127	0.00830109412224333
280.022388442067	0.00306813226900316
282.638657649911	0.0102069066585727
285.492872660687	0.00485929513381407
288.070757080854	0.00755779611964538
290.867774509085	0.00896522080313964
293.71809255395	0.00773346252080269
296.084695200147	0.0131072728852342
299.078778695544	0.00583076578485221
301.655612692583	0.0075932901687802
304.03879831054	0.00757320875984911
306.899996243795	0.00435700813521222
309.53775545443	0.0142195930612033
311.99395147888	0.00452428950668312
315.011274273628	0.00280575980950574
317.49147813353	0.00228737653359844
320.276348320837	7.54283591636123e-05
323.195340263904	0.00617744462330258
325.700935016366	0.000900691058238906
328.236303007347	0.00449475620122343
331.216348169056	0.000724425277449219
333.886992035782	0.00182228583418482
336.182227160763	0.0055076429442023
339.109022788032	0.00211194441010734
341.640940112936	0.00432569948527542
344.188438597436	0.00186057659567224
347.311103555687	0.000856325863481455
349.858262509148	0.00262843081664751
352.450103664439	0.000703111472171889
355.47276898152	0.00174134704311679
357.757650735634	0.00448364932151363
360.583023777971	0.000395873622753609
363.608788181302	0.00548197777902192
365.918711535082	0.000214483306208214
368.390107758674	0.000764700012197341
371.253716835907	0.000322379952479053
373.988414493584	0.00148103343865169
376.576559740118	0.000478817691923806
379.558430826955	0.00146060850488032
382.015122709054	0.00088472353494982
384.79334242746	0.000913466252305807
387.712113256268	0.000875047730503383
390.09204624134	0.00099565431952784
392.988688583004	0.000553621231953905
395.634206422156	0.00207402958761317
397.956012655287	0.000552244324233419
400.810904728331	0.00100789447003798
403.470749989512	0.00420856871710499
406.036173162409	0.000549837294148792
408.978899133888	0.00216444946603073
411.56269157823	0.000351899435105674
414.33742231475	0.000378450017475215
417.200415881259	0.000698240237027964
419.817040006789	0.00112974314622303
422.309890704137	0.00090574600253289
425.26669121677	0.000343649986997619
427.947541446715	0.000881908060769932
430.282513639995	0.00239608580038439
433.158066737273	0.00052248608286487
435.779341976731	0.00030556405072534
438.181247889164	0.000319193284089366
441.352314583917	0.000717397943498872
443.86464032087	0.00117301388073088
446.444740339178	0.000587564075284613
449.556676972606	0.000478542016208766
451.78008254102	0.000303224253448492
454.526249097124	0.000323677332832862
457.497793180259	0.000955682513014818
459.979203257175	0.000314177174770657
462.312718244528	0.000746795157176329
465.227836327332	0.000868596840568921
467.887860546795	0.00022440904702771
470.462942009866	0.00130926917842109
473.499422237763	0.000612112232483716
475.956882400794	0.000987885443857152
478.704560860557	0.000463564719857539
481.63145844644	0.000879810738611378
483.996933093092	0.00025138011655235
486.775777101702	0.000393891911241622
489.692897645228	0.000561076231940873
491.933104421152	0.000343890969969446
494.673164192229	0.000933964999141941
497.336076667018	0.00045139155167178
500	0.000301595469262227


==> data/lambda_0p001/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.249931485064342	-0.139231697683614	0.107196739089331
1.31507639916267	0.0572791844239798	0.0186859400566985
2.52064848235832	-0.0410102470248668	-0.00400902405920789
3.68169794417104	-0.0240288552380173	0.00329077975809344
5.18925853598686	-0.000494686371765113	0.00137021578452057
6.73646809165167	-0.00430878551548908	-0.00607239525324887
7.92684917505889	0.0309000925882644	-0.0129671029123974
9.84059010503202	0.00080183864924388	-0.0462011272572188
11.0931158332381	-0.00478075098814346	0.00706135489801119
11.7391985540305	-0.0202024304513075	-0.000593868655905272
13.1530596120649	-0.00393760209304239	-0.00873770742577268
14.9944490691026	-0.00160930696260797	0.00112421306974997
16.3980015968707	0.00788765992475993	-0.00395296033805703
18.0036877543026	0.00176692681073776	-0.00371528904730734
19.4660675167758	0.00176750296452122	-0.00118984980281889
21.3072622838985	-0.00597047232955172	0.00201617868831905
23.5503172528872	-0.00387969199865212	0.00313171518398581
25.5729500719888	0.00135096049584771	-0.000163143050134984
27.4278969974045	-0.00391361006670499	0.00566553062343177
29.5503741177606	0.00201400639927485	8.12125629034988e-05
31.9786364695904	-0.00243265936145898	-0.000193229189437538
34.1647120852748	0.000445972268163342	4.28407134243081e-05
36.2198813591794	0.000834972907061027	0.000249813700108348
38.5918244782188	-0.000271032679235006	-0.00059523927634722
40.945681533599	-0.000328493625367576	-0.00428812640434073
42.9089953778629	0.000236326758284555	0.000954207734237489
45.1610900070221	0.00229742259210569	0.000649022775791375
47.6313205083307	-0.000896798638136076	-0.000329070051068969
50.2804969223222	0.000828666839947756	-5.98134484217638e-05
52.4995993081394	-0.00113048429039231	0.00048006452338234
55.3659072915658	0.000440900228162011	-7.80847740114998e-05
57.7560457493474	0.00171776204000929	0.0010609524663292
60.2484452552426	-5.6537981674154e-05	8.89499405138938e-05
62.8691284265744	-6.76752957937121e-06	0.00154405491347331
65.5930231195927	0.000205200351262036	5.65240383714194e-05
68.1571274233782	0.00145854979382443	0.00102934215318995
70.6514543269316	-3.40290384475139e-05	-0.000503142990154082
73.4247275821131	0.000414178225536688	-0.000284125715745542
75.7345017287684	0.000310762107388562	0.00288087071688696
78.3548843966354	-0.000206559577391463	0.000466679722514685
81.2217592786396	0.000198781840993201	0.00229151614692019
83.3931904625208	-0.000632212018030653	-0.000244570341112471
86.1273574666029	0.000771498710234075	0.00012981062271189
88.7873989584481	-0.000239341661050441	-0.000152289122304916
91.4296164478342	5.8339698104426e-05	-0.00039678724692549
93.9847580190011	0.000594883912951039	4.11508746478439e-06
96.8571693070256	0.000166704860605549	0.000101368913371314
99.3481537107064	-9.06543393985881e-05	-0.000638149565228119
102.004490977754	8.86695482085198e-05	-0.000582224274446874
104.768635112843	-0.000391284510412593	-0.000548431505161373
107.103239704458	-0.000645700369909186	0.000950823860286721
109.737595153673	2.21446697246108e-06	0.000500594767196549
112.574566214695	-0.000689769069443735	-0.000111664976339632
114.792314700718	9.97456842930511e-05	-0.000165361388577034
117.475310123545	-0.000736577122602666	-0.000621897579428987
120.150640799574	-2.89362972232254e-05	0.000314569215596361
122.791991769698	-6.51157084030629e-05	0.000540962757849872
125.343502925058	0.00033800871063483	0.00040199701347654
128.26951697932	0.00022761679661798	0.000319733593942217
130.666610635563	-0.000120568788463671	-0.00109347184282749
133.311978280263	0.000478232928497135	-0.000231823415628662
136.033371936835	7.08595878240459e-05	-0.000851139365658171
138.298290213874	-0.000178162301731843	0.000848462618011581
141.023284026753	1.80302586190173e-05	0.0002143664459483
143.894784506952	0.000592053244028223	0.000636217549569329
146.141105897098	-0.000315157135539312	-0.000180438175439335
148.771886402297	0.000447371833411925	0.000102895678387283
151.480882901539	0.000147358757896399	0.000342637577717575
154.172831962157	-1.3497129371931e-05	-0.000340437983341157
156.623821658971	0.000332716633458352	-3.83602353593027e-06
159.595099287284	5.13513692101952e-05	-0.000256312138050996
161.974666388248	0.000671180825367435	-0.000628445389519783
164.632422724492	-8.73650000716708e-05	-0.000553216085462105
167.478034037184	0.000176480071228724	-0.000613716584642154
169.667806292292	0.000614888125368251	0.000335017458812592
172.412015706976	8.0724362923057e-05	0.000176476806979631
175.311851824619	-0.00053725482274658	-0.000401816706272373
177.558295927827	8.96629604398846e-05	-0.000178666288084495
180.292649685931	-0.000643067009162834	-0.000497335403959909
182.926202598286	-0.000171639370491139	0.000238755497405485
185.617782061356	-7.89995762531248e-05	0.000575363947953766
188.133644658387	0.000176514521672111	0.000447342674559925
191.08047154003	0.000178332490590627	0.00045039256382351
193.536916897569	2.47759752355359e-05	-0.000582955243155991
196.153188634133	0.000247503535638405	-0.000365289923999645
198.923994547548	0.000413147555315074	-0.000759877574669887
201.143714092883	-0.00024826923848642	0.000730399065590914
203.866082617558	2.53796836449105e-05	0.000290140503467429
206.806623949553	0.000511521017049765	0.000660879494315814
208.982102445677	-0.000275122804450412	-0.000221032264905663
211.722029904856	0.000618597415164013	0.000157721372958219
214.357717597878	8.91131841211923e-05	0.000260516897686802
217.027248147655	6.00626557738515e-05	0.000155717242328102
219.566321896429	0.000402674545150306	0.000208739387119516
222.456347586648	4.41637180736976e-06	-0.000195226232509782
224.907917410838	0.000281686019917071	-0.00102376584220343
227.517707483751	-2.74389637242578e-05	-0.000492146984310993
230.352362942689	-0.000216867850397318	-0.000623115401472418
232.666510307139	9.42549551312677e-05	0.000991669183267235
235.320671928081	1.87998882501539e-05	0.000249379042093323
238.239374634434	-0.000413376262581755	0.000213088874791434
240.455952177116	0.000128390994440952	-0.000198890971794041
243.170401068526	-0.00069917582309631	-0.000565847561782018
245.84085854241	2.10602826460349e-05	0.000210315613860423
248.490113697995	-8.46303218966504e-05	0.000593252337013794
250.855162610099	0.000343689882334464	0.0291164214609905
253.792756770661	4.52443307432659e-05	0.0183313281514523
256.077826265686	-0.000813753720324217	0.0324203541068906
258.852686724586	0.000517684066715152	0.0436680582637045
261.636278466697	-0.000220229111021375	-0.0369232164629609
263.943958797222	-0.000303989257296911	0.0348353590388457
266.716319449328	4.11607381409773e-05	-0.0194582049601376
269.657719761404	0.000463882185435249	0.0258137067393578
271.903172757544	-0.000303724243597703	-0.00573792430436559
274.587127178216	0.000640423764083797	-0.00988738385342836
277.29268338127	-9.91850674147976e-05	-0.00830050154802375
280.022388442067	0.000154270631453457	-0.00306425132656729
282.638657649911	0.000239750618906298	-0.0102040905120226
285.492872660687	-2.43439521687705e-05	-0.00485923415462786
288.070757080854	-0.00038585792303647	0.00754793984139757
290.867774509085	0.000262255275667922	0.00896138416872261
293.71809255395	-0.000186794916812616	0.00773120625903312
296.084695200147	-0.000742876369861506	0.0130862040786126
299.078778695544	-0.000372311237268441	0.00581886707017842
301.655612692583	-0.000202149444767485	-0.00759059886894797
304.03879831054	-0.000117868364485352	0.00757229146090593
306.899996243795	0.000456192149135948	-0.00433305995958655
309.53775545443	0.000374571525090989	0.0142146587366286
311.99395147888	-9.74561259430295e-05	-0.00452323975086433
315.011274273628	0.000157049584059266	0.00280136101507544
317.49147813353	-0.000643447345901604	-0.00219500954884233
320.276348320837	1.38552448847307e-06	7.54156329152433e-05
323.195340263904	-0.00025340935140146	-0.00617224479217993
325.700935016366	-5.7281246855112e-05	-0.000898867755095401
328.236303007347	0.000271533215327802	0.00448654689281303
331.216348169056	-0.000280428568975699	0.000667945956129401
333.886992035782	0.000263442656556201	0.00180314270876636
336.182227160763	0.00109353646822696	0.00539799118130802
339.109022788032	-0.000208431161282441	0.00210163404102381
341.640940112936	0.000292683081547174	0.00431578644637198
344.188438597436	-0.000135413115954552	0.00185564235681092
347.311103555687	-0.000429930574374016	-0.000740576590020026
349.858262509148	-0.00100623093631241	0.00242819848050157
352.450103664439	0.000251427324481579	-0.000656620166309074
355.47276898152	-0.000294822121508886	0.00171620786655946
357.757650735634	7.20952141506359e-05	-0.00448306965353051
360.583023777971	0.000362705427218835	0.000158621241509671
363.608788181302	-0.000557711676103773	-0.00545353445538099
365.918711535082	4.17064852951121e-05	0.000210389300408398
368.390107758674	0.000713999510828622	0.000273807975031959
371.253716835907	-0.00032219995052718	1.07715198871539e-05
373.988414493584	1.81655198883135e-05	0.00148092203045658
376.576559740118	0.000178843670811224	0.000444163622452365
379.558430826955	5.36952422649506e-05	0.0014596211924629
382.015122709054	-3.32101172806354e-05	0.000884100006449673
384.79334242746	-0.000112323597246222	-0.000906534060917341
387.712113256268	0.000365387574066123	-0.000795110339121052
390.09204624134	0.000990182436665155	0.000104241383885206
392.988688583004	-0.000176525089036428	0.00052472408121873
395.634206422156	0.000397059546082712	0.00203566756793919
397.956012655287	-2.67392527453225e-06	-0.000552237850723447
400.810904728331	-0.000576868258518104	0.000826483076080464
403.470749989512	-0.00108085914612943	-0.00406740631764557
406.036173162409	0.000380820005961624	-0.000396607076457611
408.978899133888	-0.00089347247402205	-0.00197143309020764
411.56269157823	0.000345722715867858	6.56430968239974e-05
414.33742231475	-7.68025589930055e-05	0.000370574935281809
417.200415881259	0.000225178443595764	0.000660934260834356
419.817040006789	3.28997406371379e-05	0.00112926400080049
422.309890704137	0.000793544770243182	0.000436649194118122
425.26669121677	5.83003096890078e-05	0.000338668551025378
427.947541446715	-0.000147515926258723	-0.000869483110331082
430.282513639995	-0.000230556498302725	-0.00238496768613206
433.158066737273	0.000298222085100885	-0.000429016660219106
435.779341976731	-0.000281630147192735	0.000118548932040219
438.181247889164	0.000317590906619536	-3.19432096123062e-05
441.352314583917	0.000589503901899491	0.000408833656860202
443.86464032087	0.00110012020374983	-0.000407059088694428
446.444740339178	-0.000327250541777069	0.000487994493280075
449.556676972606	0.000446242623847626	0.00017282934339613
451.78008254102	0.000238990177040765	-0.000186624336991237
454.526249097124	-0.00018789193355695	-0.000263559551323844
457.497793180259	0.00016813527653553	0.000940776059679793
459.979203257175	9.72353963852868e-05	0.000298751694282506
462.312718244528	0.00019388866568161	0.000721186655521455
465.227836327332	8.56279707761587e-05	0.000864365849664983
467.887860546795	0.000198751205107595	0.000104198746903039
470.462942009866	-0.000243848091513232	-0.0012863607152851
473.499422237763	5.1839407474219e-05	-0.000609913158563513
475.956882400794	0.00068087914246695	-0.000715766193346901
478.704560860557	-9.2784055169659e-05	-0.00045418428925148
481.63145844644	7.70442614150824e-06	-0.000879777004469728
483.996933093092	6.77133773465677e-05	0.000242088540675089
486.775777101702	-0.000140515632132576	0.000367975807449294
489.692897645228	-0.000277596351807019	0.000487592866552006
491.933104421152	8.79277022791669e-05	0.000332460100460841
494.673164192229	-0.000672181994741505	-0.000648430401483102
497.336076667018	0.000447681325985494	5.77560670798061e-05
500	-0.00021522632796378	-0.000211275779091524


==> data/lambda_0p005/data/forgetting_factor.dat <==
0	0
0.289089686777358	5
1.909412837408	3.95713589535218
3.30269173438588	5
5.04725468321966	5
6.8544466776831	5
8.53314132602602	5
10.7317333960166	5
11.6145172847039	5
13.1928145441429	5
15.2819036271059	5
17.1500425993889	5
19.0778249739405	5
21.095806554195	5
23.7955528018322	5
25.9872819392691	5
28.5949139192659	5
31.0663646943531	5
33.7546847951662	5
36.0828440751422	5
38.7882139377156	5
41.3452057773509	5
43.5498467090531	5
46.2905653609822	5
48.8574725498064	5
51.5291130603299	5
54.0068684789251	5
56.7769279646809	5
59.4346257802799	5
62.179254069699	5
64.8577549888437	5
67.3361551485874	5
69.9736855175288	5
72.5951763953606	5
74.9762522445948	5
77.6118515713259	5
80.1831273410646	5
82.8752561308588	5
85.2711055376876	5
87.8625439458347	5
90.420415191784	5
92.8675814113587	5
95.5398565062424	5
97.9526000242733	5
100.516731835308	5
103.118985890974	5
105.712553839245	5
108.146680119709	5
110.755854393673	5
113.296500533142	5
115.738025842943	5
118.348832191814	5
120.784689010866	5
123.379113736765	5
125.889684126356	5
128.393647810888	5
130.856476247205	5
133.403141019255	5
136.053787064643	5
138.393601360514	5
141.01073943151	5
143.556905355788	5
146.096014868378	5
148.566716970913	5
151.196442399032	5
153.733249866538	5
156.219934979776	5
158.836413685734	5
161.195878963271	5
163.820755635413	5
166.367623352386	5
168.846650469422	5
171.363846529801	5
173.944632013647	5
176.54184157324	5
178.886069792761	5
181.534742221217	5
183.958910168141	5
186.468439128477	5
189.065114081682	5
191.586062029174	5
194.11868647372	5
196.611692327904	5
199.225771128857	5
201.571638815183	5
204.194512982234	5
206.767055060376	5
209.216157870645	5
211.795834781219	5
214.34965309099	5
216.938443764003	5
219.378266608765	5
222.007868586806	5
224.399069575724	5
226.965986759737	5
229.525661421049	5
231.910666511838	5
234.481820261677	5
237.009599848025	5
239.61420394779	5
241.982686677206	5
244.639425926818	5
247.014154393966	5
249.493981979313	5
251.958783238419	5
254.559321021721	5
257.416064950782	5
259.998710693209	5
262.679510962922	5
265.155407428036	5
267.943174060149	5
270.789530324815	5
273.336244770669	5
276.210678006968	5
278.898484837114	5
281.647765264384	5
284.467338314586	5
287.08967002333	5
289.866569960979	5
292.646620769611	5
295.262340905207	5
298.084075148909	5
300.994577333417	5
303.58858603308	5
306.401713484072	5
309.292784795308	5
311.923674629477	5
314.62140729761	5
317.228464655647	5
319.96780895457	5
322.574614710691	5
325.244083247058	5
327.73581639268	5
330.431799139308	5
333.093794677851	5
335.752337922296	5
338.43286155003	5
341.043641296728	5
343.649991025993	5
346.344393100396	5
348.9130699358	5
351.586927801568	5
354.192661151504	5
356.887184612324	5
359.340929021477	5
362.081514662967	5
364.747541943997	5
367.351687014668	5
370.006502533326	5
372.552149268002	5
375.129093918158	5
377.802664248669	5
380.402283129662	5
383.026373507163	5
385.698782108126	5
388.273109484946	5
390.562927154046	5
393.209934265963	5
395.74103696164	5
398.194364502686	5
400.776976876731	5
403.400496785292	5
405.977023206145	5
408.5846342061	5
411.177034153202	5
413.641331431956	5
416.228414374466	5
418.819454591148	5
421.248031391094	5
423.870622025678	5
426.499919117111	5
429.00442544556	5
431.498041263509	5
434.117051022291	5
436.610763860889	5
439.11840471432	5
441.741354733236	5
444.040907194176	5
446.646180614269	5
449.227165659089	5
451.578975244458	5
454.029139470561	5
456.682472156742	5
459.334392422164	5
461.794276975654	5
464.373687235593	5
466.936235967344	5
469.485106830722	5
472.190423206452	5
474.596027143797	5
477.188539474724	5
479.700552531666	5
482.291329721278	5
484.620108431794	5
487.250049105877	5
489.781862331445	5
492.158197589761	5
494.796781433542	5
497.358575468787	5
500	5


==> data/lambda_0p005/data/information_matrix_eigenvalues.dat <==
0	0	0
0.289089686777358	9.81547934327352e-16	3.48352474348743
1.909412837408	8.24540912068219e-08	2.58285435814087
3.30269173438588	2.95138086145723e-06	30.504871960405
5.04725468321966	3.46277251252675e-05	6.65187454485298
6.8544466776831	7.89547256848116e-05	24.0262735362192
8.53314132602602	0.00011803654472103	22.6387472761652
10.7317333960166	0.000177311153354533	7.3075324468443
11.6145172847039	0.000220420359424012	72.1951563090822
13.1928145441429	0.00026685495200255	8.42388396353323
15.2819036271059	0.000293694995179949	36.9202594276497
17.1500425993889	0.000308570171454507	13.8439893532185
19.0778249739405	0.000349470014242785	8.32065129040514
21.095806554195	0.000363907206820751	8.2666561575798
23.7955528018322	0.000399274665824981	5.79550906092421
25.9872819392691	0.000423284093786301	19.1085237277091
28.5949139192659	0.000464052362739497	5.71928392392745
31.0663646943531	0.000501647094450816	5.67865440354256
33.7546847951662	0.000525386903773434	9.14005196157538
36.0828440751422	0.000535699253705163	5.38168328940452
38.7882139377156	0.000542046452983267	12.6672842740501
41.3452057773509	0.000559528985746832	6.50272004096127
43.5498467090531	0.000571228718000093	12.2085090059534
46.2905653609822	0.000591503480663032	5.70584807231032
48.8574725498064	0.000607957291177608	6.34005352217724
51.5291130603299	0.000620404142110253	9.51852431768158
54.0068684789251	0.000630799924789706	4.71679060699633
56.7769279646809	0.000644371437711421	7.26409867751058
59.4346257802799	0.000664581243729406	3.68220505759074
62.179254069699	0.000674990206300262	5.15598248966254
64.8577549888437	0.000691355633844306	4.37262910660459
67.3361551485874	0.000697759948349111	4.13973061068844
69.9736855175288	0.000706071482716172	8.16588040975445
72.5951763953606	0.000716021865432392	4.83200815836217
74.9762522445948	0.000725424534931006	10.7987624466164
77.6118515713259	0.00073987646497494	4.17128518867355
80.1831273410646	0.000748483965562054	5.27152177741711
82.8752561308588	0.000759783754096727	9.38653131625628
85.2711055376876	0.00076966712124311	4.23808134541502
87.8625439458347	0.000776283717754872	7.1407803083941
90.420415191784	0.00078671411538524	4.22919127507368
92.8675814113587	0.000793895213664538	6.76874435989039
95.5398565062424	0.000801527230545268	4.28205675429167
97.9526000242733	0.00080750171009446	5.77222014268285
100.516731835308	0.000813924748785804	7.02943154969685
103.118985890974	0.000820783901427461	5.16878548040691
105.712553839245	0.00082658870019165	11.8931542558145
108.146680119709	0.000833749031893366	4.00119645429562
110.755854393673	0.000839990124009936	6.3498993636831
113.296500533142	0.000847325554269553	3.77345430891224
115.738025842943	0.000851941489556662	4.67891340180097
118.348832191814	0.000858390487406797	3.75324116025563
120.784689010866	0.000864125026279266	4.6744478288704
123.379113736765	0.000872591691000753	11.0484262418991
125.889684126356	0.000879682762458945	4.83922282180212
128.393647810888	0.000885377859340275	10.7081028548328
130.856476247205	0.000891785506577892	3.87201630257887
133.403141019255	0.000897528652908035	5.40668600933228
136.053787064643	0.000903904954786795	4.05727974576502
138.393601360514	0.000910254001255076	4.11583243557025
141.01073943151	0.000915806401344194	5.23152883514554
143.556905355788	0.000922199612193774	5.19047217171534
146.096014868378	0.000928692096823768	13.2530944897178
148.566716970913	0.000936071032365603	4.06599484520797
151.196442399032	0.000941801289712262	8.63817750290899
153.733249866538	0.000949263643056889	3.74851752880609
156.219934979776	0.000955169533055555	5.03887601968326
158.836413685734	0.000960508502117368	4.23624282936023
161.195878963271	0.00096596634861151	4.19924891914521
163.820755635413	0.00097171091550642	8.47735321016375
166.367623352386	0.000978247742960019	5.14764544191152
168.846650469422	0.00098315054941563	13.4511714116341
171.363846529801	0.000989218449985161	3.9916192447038
173.944632013647	0.000995184909585434	5.73030527588466
176.54184157324	0.00100163887489738	3.76281434819902
178.886069792761	0.00100701405527805	4.19208464093237
181.534742221217	0.00101228691571328	4.24576655171316
183.958910168141	0.00101790909413886	4.64818980081463
186.468439128477	0.00102427183775372	11.328740956441
189.065114081682	0.00103055035683471	4.72502622994096
191.586062029174	0.00103648907196113	11.3786297056011
194.11868647372	0.0010421035596535	3.86575407460788
196.611692327904	0.00104799884251385	5.29024835157615
199.225771128857	0.00105365041096579	4.05880896664666
201.571638815183	0.00105952626139987	4.05704725865929
204.194512982234	0.00106527459732168	6.04447753668463
206.767055060376	0.00107088001139492	5.18934847871497
209.216157870645	0.00107686372417155	12.6228640631694
211.795834781219	0.00108304645236707	3.90596380217918
214.34965309099	0.00108892733126333	8.04109224253001
216.938443764003	0.00109527795528147	3.91731194804527
219.378266608765	0.00110097965061042	4.99408482808636
222.007868586806	0.00110628835310927	4.97492236025241
224.399069575724	0.00111210493238777	4.10753916092119
226.965986759737	0.0011182558917591	7.99053743311222
229.525661421049	0.00112426081394968	5.0102150237634
231.910666511838	0.00112920303155974	12.2852131095735
234.481820261677	0.00113494808179422	3.99149642788631
237.009599848025	0.00114076901300409	5.34655506971276
239.61420394779	0.00114691346526865	4.59856995493884
241.982686677206	0.00115278749855245	4.18851880579473
244.639425926818	0.00115847161635051	5.6100191681004
247.014154393966	0.00116405481938257	4.64106924599429
249.493981979313	0.00116911385252836	10.4473100287572
251.958783238419	0.00117568794359491	4.67413881955895
254.559321021721	0.00118131940266602	10.5154749715585
257.416064950782	0.00118773880685734	5.7087418472914
259.998710693209	0.00119399225989118	5.1463027584498
262.679510962922	0.00120025933242869	10.4979226929373
265.155407428036	0.00120661903313147	3.99947641234609
267.943174060149	0.00121201670781359	6.1327374195296
270.789530324815	0.0012198029694821	3.77731699090979
273.336244770669	0.00122608679076954	4.19012715948007
276.210678006968	0.00123148204785852	6.41819936617254
278.898484837114	0.00123822175582529	4.2582134240059
281.647765264384	0.001243825143137	5.19053502655706
284.467338314586	0.00125037732877315	4.26062894877067
287.08967002333	0.00125656772334573	4.19499092869643
289.866569960979	0.00126272861675331	7.78360116317017
292.646620769611	0.00127012279733542	4.25965928378106
295.262340905207	0.00127556105949247	6.05010930350702
298.084075148909	0.00128147340811616	5.22481860113526
300.994577333417	0.00128835234006693	5.1924717648914
303.58858603308	0.00129437275556968	11.5376025037484
306.401713484072	0.00130058032233837	3.78373835508032
309.292784795308	0.00130698648796564	4.67728109270202
311.923674629477	0.00131297514270102	11.2465310031456
314.62140729761	0.00131917740081532	4.78339288060932
317.228464655647	0.00132523040838832	11.4142418929184
319.96780895457	0.00133149392965408	3.87685083812664
322.574614710691	0.00133689509398976	5.23615650470977
325.244083247058	0.00134304779052907	6.94312185753301
327.73581639268	0.0013490921115771	4.00891560308346
330.431799139308	0.00135492543425139	6.58433875336877
333.093794677851	0.00136144954159481	3.80758536033439
335.752337922296	0.00136720897517139	4.30940793029984
338.43286155003	0.00137302031858914	3.76159568019548
341.043641296728	0.00137883009628011	4.65201559448511
343.649991025993	0.00138464829081247	10.9630895540062
346.344393100396	0.00139139318196177	4.56818799663977
348.9130699358	0.00139644727367112	9.72168192958594
351.586927801568	0.0014025154097322	5.16310261520463
354.192661151504	0.00140866926360994	5.19136125217718
356.887184612324	0.00141445094932286	10.0567738375325
359.340929021477	0.00142084110542343	3.99954849618937
362.081514662967	0.00142658899465221	6.35043190860439
364.747541943997	0.00143311734379251	3.7709265292972
367.351687014668	0.00143894016190236	4.19724309216439
370.006502533326	0.00144429325125749	4.14300333568231
372.552149268002	0.00145039997149112	4.64720942844862
375.129093918158	0.00145589570893654	10.6303005806666
377.802664248669	0.00146261623536144	4.52232890174409
380.402283129662	0.00146788400338037	8.9955089142038
383.026373507163	0.00147405056232562	5.35252402839614
385.698782108126	0.00148015724471553	5.18094030560855
388.273109484946	0.00148545936326671	9.666839677738
390.562927154046	0.00149137973882691	4.00672365352318
393.209934265963	0.00149720501727648	6.60318059321041
395.74103696164	0.00150315249955059	4.20484742893949
398.194364502686	0.00150841629624336	7.35378645452575
400.776976876731	0.00151400540094501	3.7602063531828
403.400496785292	0.00152014643053023	4.82613076534813
405.977023206145	0.00152580001448779	10.0653926210477
408.5846342061	0.00153227744078041	4.84907844247545
411.177034153202	0.00153723252465398	10.9471320607913
413.641331431956	0.00154360307416981	3.87539519466696
416.228414374466	0.00154894146110698	5.32488747777072
418.819454591148	0.00155552233533651	4.06210891877248
421.248031391094	0.00156140076800745	4.05998599305337
423.870622025678	0.00156676793685995	5.50941291270339
426.499919117111	0.00157284212060335	5.19100474952663
429.00442544556	0.00157817773201609	13.2648972957304
431.498041263509	0.00158409142080497	3.99840937059688
434.117051022291	0.00158961947993789	8.49451515042689
436.610763860889	0.0015954458726801	3.73622018152674
439.11840471432	0.00160090125755018	5.03872346317157
441.741354733236	0.00160686940570574	4.24339171849877
444.040907194176	0.00161241615091798	4.20428001461377
446.646180614269	0.0016178708209951	8.44722221225808
449.227165659089	0.00162431803572065	5.14416257422636
451.578975244458	0.00162898231982792	13.4644854223602
454.029139470561	0.00163479215065152	3.99855138184331
456.682472156742	0.0016405954453739	5.73928384523002
459.334392422164	0.00164724253831375	3.76792392372564
461.794276975654	0.00165322391360902	4.19392709621715
464.373687235593	0.00165815160468708	4.69431184125955
466.936235967344	0.00166446838145045	4.64327130057168
469.485106830722	0.00166950634659752	9.8924330405966
472.190423206452	0.00167611548599234	4.36796783924251
474.596027143797	0.00168103466123288	9.54623578476998
477.188539474724	0.00168711074444148	4.6698438159668
479.700552531666	0.00169250167741015	5.22158745091224
482.291329721278	0.00169859285806302	6.52474691798546
484.620108431794	0.00170478088891736	4.0360292577857
487.250049105877	0.00171017205874523	6.5300148148885
489.781862331445	0.00171657721186131	4.97190392744356
492.158197589761	0.00172127113771456	10.7357544477586
494.796781433542	0.00172731619681417	3.80601478383571
497.358575468787	0.00173275516788557	6.5242648775266
500	0.00173922881785603	7.65051563542994


==> data/lambda_0p005/data/information_matrix_rank.dat <==
0	0
0.289089686777358	10
1.909412837408	24
3.30269173438588	28
5.04725468321966	28
6.8544466776831	28
8.53314132602602	28
10.7317333960166	28
11.6145172847039	28
13.1928145441429	28
15.2819036271059	28
17.1500425993889	28
19.0778249739405	28
21.095806554195	28
23.7955528018322	28
25.9872819392691	28
28.5949139192659	28
31.0663646943531	28
33.7546847951662	28
36.0828440751422	28
38.7882139377156	28
41.3452057773509	28
43.5498467090531	28
46.2905653609822	28
48.8574725498064	28
51.5291130603299	28
54.0068684789251	28
56.7769279646809	28
59.4346257802799	28
62.179254069699	28
64.8577549888437	28
67.3361551485874	28
69.9736855175288	28
72.5951763953606	28
74.9762522445948	28
77.6118515713259	28
80.1831273410646	28
82.8752561308588	28
85.2711055376876	28
87.8625439458347	28
90.420415191784	28
92.8675814113587	28
95.5398565062424	28
97.9526000242733	28
100.516731835308	28
103.118985890974	28
105.712553839245	28
108.146680119709	28
110.755854393673	28
113.296500533142	28
115.738025842943	28
118.348832191814	28
120.784689010866	28
123.379113736765	28
125.889684126356	28
128.393647810888	28
130.856476247205	28
133.403141019255	28
136.053787064643	28
138.393601360514	28
141.01073943151	28
143.556905355788	28
146.096014868378	28
148.566716970913	28
151.196442399032	28
153.733249866538	28
156.219934979776	28
158.836413685734	28
161.195878963271	28
163.820755635413	28
166.367623352386	28
168.846650469422	28
171.363846529801	28
173.944632013647	28
176.54184157324	28
178.886069792761	28
181.534742221217	28
183.958910168141	28
186.468439128477	28
189.065114081682	28
191.586062029174	28
194.11868647372	28
196.611692327904	28
199.225771128857	28
201.571638815183	28
204.194512982234	28
206.767055060376	28
209.216157870645	28
211.795834781219	28
214.34965309099	28
216.938443764003	28
219.378266608765	28
222.007868586806	28
224.399069575724	28
226.965986759737	28
229.525661421049	28
231.910666511838	28
234.481820261677	28
237.009599848025	28
239.61420394779	28
241.982686677206	28
244.639425926818	28
247.014154393966	28
249.493981979313	28
251.958783238419	28
254.559321021721	28
257.416064950782	28
259.998710693209	28
262.679510962922	28
265.155407428036	28
267.943174060149	28
270.789530324815	28
273.336244770669	28
276.210678006968	28
278.898484837114	28
281.647765264384	28
284.467338314586	28
287.08967002333	28
289.866569960979	28
292.646620769611	28
295.262340905207	28
298.084075148909	28
300.994577333417	28
303.58858603308	28
306.401713484072	28
309.292784795308	28
311.923674629477	28
314.62140729761	28
317.228464655647	28
319.96780895457	28
322.574614710691	28
325.244083247058	28
327.73581639268	28
330.431799139308	28
333.093794677851	28
335.752337922296	28
338.43286155003	28
341.043641296728	28
343.649991025993	28
346.344393100396	28
348.9130699358	28
351.586927801568	28
354.192661151504	28
356.887184612324	28
359.340929021477	28
362.081514662967	28
364.747541943997	28
367.351687014668	28
370.006502533326	28
372.552149268002	28
375.129093918158	28
377.802664248669	28
380.402283129662	28
383.026373507163	28
385.698782108126	28
388.273109484946	28
390.562927154046	28
393.209934265963	28
395.74103696164	28
398.194364502686	28
400.776976876731	28
403.400496785292	28
405.977023206145	28
408.5846342061	28
411.177034153202	28
413.641331431956	28
416.228414374466	28
418.819454591148	28
421.248031391094	28
423.870622025678	28
426.499919117111	28
429.00442544556	28
431.498041263509	28
434.117051022291	28
436.610763860889	28
439.11840471432	28
441.741354733236	28
444.040907194176	28
446.646180614269	28
449.227165659089	28
451.578975244458	28
454.029139470561	28
456.682472156742	28
459.334392422164	28
461.794276975654	28
464.373687235593	28
466.936235967344	28
469.485106830722	28
472.190423206452	28
474.596027143797	28
477.188539474724	28
479.700552531666	28
482.291329721278	28
484.620108431794	28
487.250049105877	28
489.781862331445	28
492.158197589761	28
494.796781433542	28
497.358575468787	28
500	28


==> data/lambda_0p005/data/information_matrix_singular_values.dat <==
0	0	0
0.289089686777358	9.93776643901899e-16	3.48352474348743
1.909412837408	8.24540912279111e-08	2.58285435814087
3.30269173438588	2.95138086145106e-06	30.504871960405
5.04725468321966	3.46277251253837e-05	6.65187454485297
6.8544466776831	7.89547256848576e-05	24.0262735362191
8.53314132602602	0.000118036544721583	22.6387472761652
10.7317333960166	0.00017731115335476	7.3075324468443
11.6145172847039	0.000220420359424319	72.1951563090823
13.1928145441429	0.000266854952002648	8.42388396353322
15.2819036271059	0.000293694995180157	36.9202594276497
17.1500425993889	0.000308570171455045	13.8439893532185
19.0778249739405	0.00034947001424303	8.32065129040514
21.095806554195	0.000363907206820799	8.2666561575798
23.7955528018322	0.000399274665825478	5.79550906092421
25.9872819392691	0.000423284093786849	19.1085237277091
28.5949139192659	0.000464052362739505	5.71928392392745
31.0663646943531	0.000501647094450641	5.67865440354256
33.7546847951662	0.000525386903773908	9.14005196157538
36.0828440751422	0.00053569925370534	5.38168328940452
38.7882139377156	0.000542046452984076	12.6672842740501
41.3452057773509	0.000559528985746505	6.50272004096127
43.5498467090531	0.000571228718000323	12.2085090059534
46.2905653609822	0.000591503480662944	5.70584807231032
48.8574725498064	0.000607957291178229	6.34005352217724
51.5291130603299	0.000620404142109933	9.51852431768157
54.0068684789251	0.000630799924789539	4.71679060699633
56.7769279646809	0.000644371437711433	7.26409867751058
59.4346257802799	0.000664581243729534	3.68220505759074
62.179254069699	0.000674990206300215	5.15598248966254
64.8577549888437	0.000691355633844422	4.37262910660459
67.3361551485874	0.000697759948349334	4.13973061068844
69.9736855175288	0.000706071482715729	8.16588040975445
72.5951763953606	0.000716021865432345	4.83200815836217
74.9762522445948	0.00072542453493134	10.7987624466164
77.6118515713259	0.000739876464974654	4.17128518867355
80.1831273410646	0.000748483965562113	5.27152177741711
82.8752561308588	0.000759783754096797	9.38653131625627
85.2711055376876	0.000769667121243234	4.23808134541502
87.8625439458347	0.000776283717754962	7.1407803083941
90.420415191784	0.000786714115385277	4.22919127507369
92.8675814113587	0.00079389521366503	6.76874435989039
95.5398565062424	0.000801527230545132	4.28205675429167
97.9526000242733	0.000807501710094353	5.77222014268285
100.516731835308	0.000813924748785907	7.02943154969685
103.118985890974	0.000820783901427998	5.16878548040691
105.712553839245	0.000826588700191882	11.8931542558145
108.146680119709	0.000833749031893516	4.00119645429563
110.755854393673	0.00083999012400976	6.3498993636831
113.296500533142	0.000847325554269878	3.77345430891224
115.738025842943	0.000851941489556211	4.67891340180097
118.348832191814	0.000858390487407213	3.75324116025563
120.784689010866	0.000864125026279371	4.6744478288704
123.379113736765	0.000872591691001363	11.0484262418991
125.889684126356	0.000879682762459207	4.83922282180212
128.393647810888	0.000885377859340137	10.7081028548328
130.856476247205	0.000891785506577536	3.87201630257886
133.403141019255	0.000897528652908674	5.40668600933228
136.053787064643	0.000903904954786764	4.05727974576502
138.393601360514	0.000910254001255022	4.11583243557025
141.01073943151	0.000915806401344105	5.23152883514554
143.556905355788	0.000922199612194294	5.19047217171534
146.096014868378	0.000928692096824216	13.2530944897178
148.566716970913	0.000936071032365944	4.06599484520797
151.196442399032	0.0009418012897127	8.63817750290899
153.733249866538	0.000949263643056625	3.74851752880609
156.219934979776	0.000955169533055921	5.03887601968326
158.836413685734	0.000960508502117059	4.23624282936023
161.195878963271	0.000965966348611338	4.19924891914521
163.820755635413	0.000971710915505507	8.47735321016375
166.367623352386	0.000978247742960048	5.14764544191152
168.846650469422	0.000983150549415939	13.4511714116341
171.363846529801	0.000989218449985347	3.9916192447038
173.944632013647	0.000995184909585475	5.73030527588466
176.54184157324	0.00100163887489752	3.76281434819901
178.886069792761	0.00100701405527812	4.19208464093238
181.534742221217	0.00101228691571325	4.24576655171316
183.958910168141	0.00101790909413869	4.64818980081463
186.468439128477	0.00102427183775371	11.328740956441
189.065114081682	0.00103055035683462	4.72502622994096
191.586062029174	0.00103648907196176	11.3786297056011
194.11868647372	0.00104210355965343	3.86575407460788
196.611692327904	0.00104799884251393	5.29024835157615
199.225771128857	0.00105365041096586	4.05880896664666
201.571638815183	0.00105952626139997	4.05704725865929
204.194512982234	0.00106527459732194	6.04447753668463
206.767055060376	0.00107088001139467	5.18934847871496
209.216157870645	0.00107686372417163	12.6228640631694
211.795834781219	0.00108304645236767	3.90596380217918
214.34965309099	0.00108892733126343	8.04109224253001
216.938443764003	0.00109527795528157	3.91731194804528
219.378266608765	0.00110097965061073	4.99408482808636
222.007868586806	0.00110628835310961	4.97492236025242
224.399069575724	0.00111210493238765	4.10753916092119
226.965986759737	0.00111825589175952	7.99053743311222
229.525661421049	0.00112426081394941	5.0102150237634
231.910666511838	0.00112920303155997	12.2852131095735
234.481820261677	0.00113494808179413	3.99149642788631
237.009599848025	0.00114076901300435	5.34655506971276
239.61420394779	0.00114691346526856	4.59856995493883
241.982686677206	0.0011527874985522	4.18851880579473
244.639425926818	0.00115847161635076	5.6100191681004
247.014154393966	0.00116405481938301	4.64106924599429
249.493981979313	0.00116911385252841	10.4473100287571
251.958783238419	0.00117568794359485	4.67413881955895
254.559321021721	0.0011813194026658	10.5154749715585
257.416064950782	0.00118773880685741	5.7087418472914
259.998710693209	0.00119399225989125	5.1463027584498
262.679510962922	0.00120025933242846	10.4979226929373
265.155407428036	0.00120661903313155	3.99947641234609
267.943174060149	0.0012120167078138	6.13273741952961
270.789530324815	0.00121980296948206	3.77731699090979
273.336244770669	0.00122608679077033	4.19012715948007
276.210678006968	0.00123148204785885	6.41819936617254
278.898484837114	0.00123822175582544	4.2582134240059
281.647765264384	0.00124382514313709	5.19053502655706
284.467338314586	0.00125037732877376	4.26062894877067
287.08967002333	0.00125656772334614	4.19499092869643
289.866569960979	0.00126272861675351	7.78360116317017
292.646620769611	0.00127012279733541	4.25965928378106
295.262340905207	0.00127556105949276	6.05010930350702
298.084075148909	0.00128147340811597	5.22481860113526
300.994577333417	0.00128835234006732	5.19247176489139
303.58858603308	0.0012943727555695	11.5376025037484
306.401713484072	0.00130058032233862	3.78373835508032
309.292784795308	0.00130698648796573	4.67728109270201
311.923674629477	0.00131297514270115	11.2465310031456
314.62140729761	0.00131917740081397	4.78339288060932
317.228464655647	0.00132523040838844	11.4142418929184
319.96780895457	0.0013314939296542	3.87685083812664
322.574614710691	0.00133689509398977	5.23615650470977
325.244083247058	0.00134304779052951	6.94312185753301
327.73581639268	0.00134909211157731	4.00891560308346
330.431799139308	0.00135492543425142	6.58433875336878
333.093794677851	0.00136144954159482	3.80758536033439
335.752337922296	0.00136720897517152	4.30940793029984
338.43286155003	0.00137302031858866	3.76159568019548
341.043641296728	0.00137883009628025	4.65201559448511
343.649991025993	0.00138464829081243	10.9630895540062
346.344393100396	0.00139139318196311	4.56818799663977
348.9130699358	0.00139644727367123	9.72168192958593
351.586927801568	0.00140251540973206	5.16310261520463
354.192661151504	0.00140866926361021	5.19136125217718
356.887184612324	0.00141445094932364	10.0567738375325
359.340929021477	0.00142084110542313	3.99954849618937
362.081514662967	0.00142658899465214	6.35043190860439
364.747541943997	0.00143311734379245	3.7709265292972
367.351687014668	0.00143894016190227	4.19724309216439
370.006502533326	0.00144429325125727	4.14300333568231
372.552149268002	0.0014503999714915	4.64720942844862
375.129093918158	0.00145589570893654	10.6303005806666
377.802664248669	0.00146261623536132	4.52232890174409
380.402283129662	0.00146788400338064	8.99550891420379
383.026373507163	0.00147405056232541	5.35252402839614
385.698782108126	0.00148015724471514	5.18094030560855
388.273109484946	0.00148545936326709	9.666839677738
390.562927154046	0.001491379738827	4.00672365352318
393.209934265963	0.00149720501727672	6.60318059321041
395.74103696164	0.00150315249955017	4.2048474289395
398.194364502686	0.00150841629624325	7.35378645452575
400.776976876731	0.00151400540094495	3.7602063531828
403.400496785292	0.0015201464305304	4.82613076534812
405.977023206145	0.00152580001448832	10.0653926210477
408.5846342061	0.00153227744078043	4.84907844247545
411.177034153202	0.00153723252465439	10.9471320607913
413.641331431956	0.0015436030741691	3.87539519466696
416.228414374466	0.00154894146110731	5.32488747777072
418.819454591148	0.00155552233533665	4.06210891877248
421.248031391094	0.00156140076800738	4.05998599305337
423.870622025678	0.00156676793686023	5.50941291270339
426.499919117111	0.00157284212060353	5.19100474952663
429.00442544556	0.00157817773201666	13.2648972957304
431.498041263509	0.00158409142080558	3.99840937059688
434.117051022291	0.0015896194799379	8.49451515042689
436.610763860889	0.00159544587268033	3.73622018152674
439.11840471432	0.00160090125754982	5.03872346317157
441.741354733236	0.00160686940570601	4.24339171849877
444.040907194176	0.001612416150918	4.20428001461377
446.646180614269	0.00161787082099553	8.44722221225808
449.227165659089	0.0016243180357205	5.14416257422636
451.578975244458	0.00162898231982765	13.4644854223602
454.029139470561	0.00163479215065195	3.9985513818433
456.682472156742	0.00164059544537369	5.73928384523002
459.334392422164	0.00164724253831377	3.76792392372564
461.794276975654	0.00165322391360903	4.19392709621715
464.373687235593	0.00165815160468675	4.69431184125955
466.936235967344	0.00166446838145085	4.64327130057168
469.485106830722	0.00166950634659852	9.8924330405966
472.190423206452	0.00167611548599226	4.36796783924252
474.596027143797	0.00168103466123347	9.54623578476998
477.188539474724	0.00168711074444156	4.6698438159668
479.700552531666	0.00169250167741007	5.22158745091225
482.291329721278	0.00169859285806314	6.52474691798546
484.620108431794	0.0017047808889173	4.03602925778571
487.250049105877	0.00171017205874501	6.5300148148885
489.781862331445	0.00171657721186123	4.97190392744356
492.158197589761	0.00172127113771402	10.7357544477586
494.796781433542	0.00172731619681454	3.80601478383571
497.358575468787	0.00173275516788622	6.5242648775266
500	0.00173922881785628	7.65051563542994


==> data/lambda_0p005/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
0.289089686777358	-0.183981517134067	0.193793381082529	-1.28312258956155	-0.0686407721758907	0.311134772653414	-0.447314755125673	0.783812874090641	0.153770268381866	0.586880462796355	-0.708171232566862	0.0935169109441782	-0.177047008311535	0.154349041324822	0.109991588133655	-0.0636137635538462	1.0613105297829	-1.93032441431047	-0.0689216354610704	0.0941125367868673	-0.130226404551113	0.152817022377264	0.537957539101693	0.180529215252256	-0.14871722938648	0.0391609119587075	-0.0645420818783704	0.0461911094678286	0.0567786742997021
1.909412837408	-0.158615256326249	0.151424921888526	-0.969544856388315	-0.277296869678337	0.636442580908549	-0.630720910472762	0.408289323270102	0.339046219173683	0.147810779162089	-0.0972912822407088	0.0980974865982454	0.0357696538279062	0.386241344199524	0.405593934412334	-0.0161973861246612	1.00768389972338	-0.449675314430251	-0.0899431969559854	0.0716255562578246	-0.0886456198822322	-0.0179842527467937	-0.0283983529997545	-0.0674756390804007	0.0297551404965258	0.00945622609728744	0.0479674717595075	0.0686351180386232	0.0839932208379863
3.30269173438588	-0.125912214478175	0.19155553813059	-0.985169993250518	-0.348562371242313	0.638844422565019	-0.542558150300063	0.154712262285425	0.164304229300753	0.353376403371446	-0.266080807321018	0.15374731480785	0.0400128420568364	0.422245774118652	0.446171575324785	-0.00634210873177616	0.977874544247312	-0.305423831805521	-0.0817249598434094	0.0188361394797498	-0.0573598664942104	-0.0750710141933373	-0.0863320160657406	-0.105550658552108	0.0674883955811556	-0.0133087375384525	0.0563716924401285	0.0377749308182852	0.046767520920613
5.04725468321966	0.0397238537333537	0.172367362441809	-0.753499283729985	-0.323522726750256	0.606291025925234	-0.320671454251895	0.101847149521509	0.000135360113462726	0.364414176320996	0.24587411916692	0.138809088751003	0.196232738734345	0.398760703827113	0.465882889690909	0.0513985597225488	0.896172046459478	-0.261870233423073	0.0202640073221356	-0.0436035317380533	0.00179688823362609	-0.0914294332589893	-0.0760715737670934	-0.134207462903575	0.027699232112534	-0.0864194718155031	0.0644181606410722	-0.0049380896124127	-0.0115819271913214
6.8544466776831	0.234830006525357	-0.00403369772000494	-0.591310885841653	0.0414324497030444	0.33209370705788	-0.129161855819423	-0.059841999563495	0.0252336526544416	0.13811451274668	0.17915977668372	-0.0034555476214621	0.353080701567348	0.214479936325247	0.290627117721977	0.0694647293383084	0.8255820863993	-0.208877780536856	0.0861340524648523	-0.0904198878815454	0.0088443405058677	-0.0496135047775436	-0.107816660607036	-0.137175845091758	0.0051743946068637	-0.153336791255733	0.071767633761387	-0.0364628039049268	-0.054653932414047
8.53314132602602	0.230749773551762	0.00307099294851804	-0.542129624445801	0.000826794373310135	0.176434725686391	-0.0680760089458969	0.00188038569667268	0.116873289254544	0.113133147021515	0.0543625912328507	-3.10873626593859e-05	0.411434467731593	0.127347778325839	0.261036272131038	0.0619145985149406	0.771942243173394	-0.1875231562637	0.0867635356430061	-0.0883246976330223	-0.010217942066841	-0.0439365477341639	-0.0899474739351389	-0.119055538060628	0.023550945637655	-0.196223691227069	0.0713614511094852	-0.0372617525141859	-0.0839762191256791
10.7317333960166	0.187129872428781	-0.00363022121626913	-0.489143997366356	-0.0359517885275023	0.108506811668464	-0.0471461982995831	-0.0460178485450709	0.061676355729509	0.0924774314055441	0.0411798146138546	0.00173900432800447	0.459387250858852	0.0781467430961143	0.249763638156297	0.00473011697969202	0.65549431984072	0.0146941170479171	0.00230766452655334	-0.0327949948555015	-0.0271460640642701	-0.0364562485263884	-0.0188863045738343	-0.0953036728662438	0.0239650368991472	-0.292960763563489	0.0909770122111032	0.00760623599291879	-0.0830858299514811
11.6145172847039	0.182389320859275	-0.000100917722298622	-0.485941555458967	-0.0337266957559753	0.0703560751698131	-0.053158867709034	-0.0217377088606041	0.0269362226210495	0.0315665827197235	-0.00511652281647395	0.00332679726082052	0.466693728057571	0.0617490040759594	0.242357025071586	-0.00350673533875111	0.603527698558723	-0.0228649492249408	0.00545087593732804	-0.0175098666385304	-0.0194502434453939	-0.0300269046369039	-0.00869416708970894	-0.052062507341723	0.0315837289769116	-0.331625966757801	0.0862724596849395	0.000491547831906345	-0.0931015605938673
13.1928145441429	0.152507701019299	-0.00351005711938259	-0.494642549011335	-0.029218224792567	0.0343516933136636	-0.0535151270037859	-0.0185140971928252	0.0265381521136595	0.047807604935376	0.00665608363004469	7.82923256818973e-05	0.457515821261522	0.0393218601034267	0.207108416222417	-0.0233802057735565	0.51867240397354	-0.028713518783242	0.00483355467472312	-0.00926040161856043	-0.0114461092354106	-0.0275454999551073	-0.0041080402640854	-0.0381429804425183	0.030879498280336	-0.396854784141781	0.0847171267027553	-0.000324331544576098	-0.106788098468868
15.2819036271059	0.111630528161402	0.000299007808112766	-0.486945319525075	-0.0273795769278578	0.0298876018086541	-0.0698882251118775	-0.011500652657699	0.0214798115963913	0.0357369440509002	0.0340949655688174	0.000569220277533081	0.460300416884537	0.0388667081469504	0.18742015078439	-0.00916457114414346	0.47473353328157	-0.0762385392542708	0.0336404044328077	-0.00975241457219677	0.0215036969127691	-0.0288516895108431	-0.0115637694470114	-0.027653809063722	0.0139995473429863	-0.425618960883221	0.0795610785263001	-0.00397633998464085	-0.113289535606447
17.1500425993889	0.100162354334856	-0.0123557040441373	-0.468805644963381	-0.0105633830160548	0.0172148792883802	-0.0370286111794294	-0.0337435641866372	0.0370156680942582	0.00679084178935932	0.0587920462007167	-0.00201010343374783	0.474082664103858	0.0190218883123346	0.1454077492813	-0.000308684350432919	0.448519358453908	-0.102930613840342	0.0222437141586418	-0.00701563087330726	0.00720011927460015	-0.0163581280496589	-0.0173785877970203	-0.00972939582976403	0.00488906185721014	-0.438016669091853	0.0749045624769495	2.30718529774875e-05	-0.100346970597307
19.0778249739405	0.0881028729998306	-0.00342291343288784	-0.469786411738862	0.016959517862512	0.0167786084305958	-0.017446766836599	0.00286238662767779	0.0170886657618986	0.00765292708231263	0.0667923007100913	0.00318538859148817	0.471299810034204	0.00845535171595121	0.109625676608728	-0.0036948473226982	0.422393949862708	-0.073469829940416	-0.00662933754388709	0.000340836003790406	-0.00217152384403146	-0.0469559436867946	-0.000587316274354599	-0.0112030378908537	-8.19499877562634e-05	-0.446494864501497	0.0754983541459476	0.00392564766126273	-0.0831397673024659
21.095806554195	0.0757687866075359	0.000158392102514657	-0.475261576231646	0.0177563349943897	0.015470796508399	-0.00954074364877203	0.00255598401602774	0.0119504952389452	0.0158925210231252	0.0597999993145947	0.00037116320234589	0.466062794374314	0.00334074455171083	0.0842037055427012	-0.00288492485839039	0.402086416690518	-0.0653781273175627	-0.013850706569539	0.00053188476193329	-0.00613875991973938	-0.0465899120278046	0.0010671638707298	-0.0141025532705384	0.00221888824581991	-0.45181275920604	0.0729631125602744	0.00330852664943662	-0.0638159196263018
23.7955528018322	0.0542020186276601	-0.000124424151851625	-0.484947670677203	9.8330377251371e-05	0.013481762269326	-0.00629819529788804	-0.00701531243769593	0.00677533643455303	0.00944256346277656	0.0644989400595894	4.35583784648988e-05	0.455005837232692	0.0014962303265702	0.0562814162125737	-5.8331253814109e-05	0.389153491917025	-0.0539568804181372	-0.0023058959828925	0.000199711285293522	-0.00263310211720869	-0.0397514597341662	0.00301528108892657	-0.00723481066775435	0.00102861967132953	-0.44707167964611	0.0698617362399834	7.92806745431392e-05	-0.0417592994226208
25.9872819392691	0.0400765013699362	2.77875696529718e-05	-0.484586343193851	-0.000542145814331699	0.0171151819136432	-0.00418962398293608	-0.000406720071277513	0.00629461975737413	0.00913889592951098	0.0637165286579266	5.54205615645928e-05	0.454155747393692	4.79289267394972e-05	0.0430044592231824	-7.05766456803134e-05	0.378303074683843	-0.0566593348390658	-2.57204148754424e-07	-2.18512693011745e-05	-0.00303394221182179	-0.0415529595049792	0.00204681252270456	-0.00672651623071893	0.00176479235895922	-0.442530642732796	0.065793599698051	1.33809259439139e-05	-0.0314746939365353
28.5949139192659	0.0195212153623929	3.07161592033039e-05	-0.480819799162447	-0.00688413375632383	0.0165664708766159	-0.00484485219742717	-0.0130594013507863	0.000994711470285239	0.00322902295336473	0.0569270988639082	0.000570248512029972	0.456898202576475	4.3072962726709e-05	0.0267033776199837	0.000169326935261873	0.374052077893552	-0.0497402910483602	0.00174708460797041	-1.61031549117156e-05	-0.000226744703146811	-0.0341870792023008	0.00529824838385584	-0.00341144325251665	0.00600663733307195	-0.43042020113184	0.0615735176239433	0.000100177555055309	-0.025738666179673
31.0663646943531	0.0126240376540518	-2.02121168712677e-05	-0.480070431725318	-0.00010308409638073	0.0171289001733042	-0.00436892289493369	-5.4311268924618e-05	0.00157501911739047	0.00464853540329431	0.0564935906828527	5.80856736537649e-05	0.45610959552212	8.40030150861861e-06	0.0202181721036361	4.14759969374547e-05	0.366127702329097	-0.0503987255511189	5.0100836092648e-05	-0.000220749078456178	-5.50597499907569e-05	-0.0393436051849652	0.00386320326139467	-0.00493579262809573	0.00528100258282969	-0.420896339715422	0.0574982676932414	-2.68682385619216e-05	-0.0221982538612743
33.7546847951662	0.00305024213795955	0.000124319930352817	-0.47318944068483	0.000301502707686536	0.0158053630123669	-0.00753259960751062	-0.00584174479424392	0.00488155014409794	0.00421875817496399	0.0625792409888795	0.00368575949273202	0.460033724650885	-1.13591719876532e-05	0.0137503535594356	2.85340973299473e-05	0.359097882950102	-0.0452028464304831	-7.58768951177871e-05	-0.000277843981973205	-8.22356345477473e-05	-0.0354470076519863	0.00138020996429922	-0.00436819573254852	0.00391525275477184	-0.410283792159936	0.0536783018879173	-1.03122296703813e-05	-0.0220201803027046
36.0828440751422	0.00219220985579507	5.99654973493017e-05	-0.471281461160565	6.87466816960287e-06	0.015065119317643	-0.00587231139900598	-0.00624282839408586	0.0066419882086506	0.00185668623175697	0.0651668202916549	0.00278660427586734	0.459983631760652	-2.01278329596271e-05	0.00944433963290429	1.49886697960531e-05	0.354865214016193	-0.0513319762650956	-3.0029332590263e-05	-0.000106078125753267	-0.00240008183225049	-0.0335122765038303	0.000643251082198426	-0.00196618539339253	0.000554157852695953	-0.399322660829356	0.0496091498668372	-0.000103944541594855	-0.0189102012600589
38.7882139377156	0.000254166446768819	-2.65188674634834e-05	-0.475426594732231	0.00100371949862134	0.012683913450484	-0.00123102180326462	-0.00219021794134691	0.00280510294918645	0.00694506985314656	0.0557279022026714	0.00422203221608764	0.455441666226579	-7.97710450317561e-05	0.00598401983814777	-7.77546480581358e-05	0.34526934007002	-0.0428711177682518	-0.00387258395351062	5.22853391016063e-05	-0.00497139473317293	-0.0370166489706477	0.00239600159403286	-0.00492562025523905	0.00385738801100475	-0.390360469912663	0.0455290010949985	6.99009654119678e-05	-0.0132303631418238
41.3452057773509	0.00312060812736378	6.15797517660984e-05	-0.472811496274507	0.00154881894856794	0.010732232514645	-3.52869282222275e-06	-0.00243060852439301	0.00237874991212243	0.00720958408443024	0.0600748360479369	0.00388776034837549	0.455588209301857	-5.79424570921153e-05	0.00613606696458101	5.92264425185108e-06	0.338278635653757	-0.0445406937439037	-0.00317015927964579	0.00016171442793017	-0.00521486125363733	-0.0330798948931087	0.00415764571009625	-0.00258269196561076	0.00525498013557419	-0.380399021161256	0.0408872903271001	4.21889604663375e-05	-0.00871347741721092
43.5498467090531	0.00160565259702328	0.000247384541631241	-0.471939975824093	1.74667875246265e-05	0.010015246310634	-0.000873224085217928	4.6382594636048e-05	0.00307224732967073	0.00838350868446784	0.0591964845098645	0.00561848634399723	0.454974670224871	-0.000141429771235258	0.00576832799555144	5.26513359418996e-05	0.328773214054735	-0.0414042032409926	-3.03058720616034e-05	4.79334209731029e-05	-0.00556675655503755	-0.0361324696211414	0.00189267955994232	-0.00383752396504207	0.00225657138892521	-0.374189494468246	0.0377967667234491	4.04025321485152e-05	-0.0056758214787094
46.2905653609822	0.000642940562083184	0.000138989185819711	-0.470097842342957	2.88577818657322e-06	0.00921630937187579	-0.00107596660188896	-0.000895062166823444	-1.47594206594387e-06	0.00349386232561087	0.0545259713774249	0.00797039900598248	0.455404896774314	-8.91716312260613e-05	0.00440208702498584	-3.50644508758522e-07	0.32249726000485	-0.0370389036402835	-0.00278951535519185	8.01127913649934e-05	-0.00419265090082441	-0.0350655505921234	-0.000102606858061183	-0.00400511882852678	0.00509183652772547	-0.362231381787056	0.0332318954378762	-3.93701685869746e-05	-0.0030079674295004
48.8574725498064	0.000215751770016411	6.0933044454473e-05	-0.468032136836371	-7.2282259987378e-05	0.00981789039783361	-0.00192799417014411	-0.00369593066036485	0.0020014934611774	0.000932592228906714	0.0577242766856181	0.00657885356236578	0.455227214386094	-5.12959039071331e-05	0.00502251975457934	-9.27365636346773e-05	0.315589424173599	-0.036843801262521	-0.000599190052170526	2.74278363248394e-05	-0.0029069629600634	-0.0333149060951522	-0.000277071984814858	-0.00116862704078714	0.00368067324541145	-0.352130767217852	0.0291662983658714	8.63085848944825e-05	-0.00198543357546446
51.5291130603299	0.000387482884065695	6.33576559659317e-05	-0.466382490789962	0.00080108214202698	0.00702507701470886	-2.16383040541701e-05	-0.00614970493233026	0.00345415191269317	-1.53280375946866e-05	0.0563599859325886	0.00506363345331786	0.455205209278861	-6.41504758326525e-05	0.00450011570628533	-1.2625160233399e-05	0.306524516437526	-0.0328912755998019	-1.68421321694017e-05	-9.84971241000351e-05	-0.000174269299042982	-0.0344194463223953	0.00132863030248354	-0.00179092835927874	0.000508155881681345	-0.343286253452791	0.0255785178405692	-0.00012047833648639	-0.00431425699205343
54.0068684789251	6.64724318803363e-05	6.09566143940665e-05	-0.461711745353572	-4.03732671149035e-05	0.00510250244555795	-0.00410330056769315	-0.00113485167048642	0.0038813215023653	0.00174327856669674	0.0622111480361235	0.00692169697797133	0.457261485711609	-0.000440881805842346	0.00260720563892206	-2.29417090172183e-05	0.299447665602466	-0.0230374645835031	-5.86434809830828e-05	-0.000171523923230136	-0.0030062229737296	-0.0312676641492807	0.00167834298643177	-4.95805400167147e-05	0.00262634093098204	-0.334604132912737	0.02235603354137	-0.000128981183334922	-0.00620061015694059
56.7769279646809	6.01236286376705e-05	2.74083524978067e-05	-0.461721039941631	-2.69627282799238e-05	0.00590540217105729	-0.000860679489845119	-0.00184326049351414	0.00175372640381603	0.00149650529279234	0.0559479584898589	0.00756064596652193	0.45617045624548	-2.61803798052422e-05	0.00257351886620881	-1.92154218023239e-05	0.290608062770109	-0.0223016640165143	-0.000122234900504135	-0.000178066553087288	-0.00246671927196651	-0.033528235859837	0.000154692002868106	-0.00125183824060187	1.95343973910522e-05	-0.325554547046489	0.0183020669099357	-7.02914278506589e-06	-0.00462837962676948
59.4346257802799	6.42259739450888e-05	0.000285008367077122	-0.459751092388104	-0.00166873594663924	0.0026907716624305	-0.00409708249085344	-0.00062664394307579	0.00300651160896347	0.00246563879527354	0.0560207636767168	0.00977105059373447	0.456311809417169	-0.00119262048358029	0.00139574451518685	-5.98653931479048e-05	0.284304979993839	-0.0170713476483469	-4.55698964804192e-05	4.76360059700602e-05	-0.00125763470647148	-0.0307944131472277	0.000739470611805682	-0.000486632803039342	0.000580387370557838	-0.315731041772877	0.0145256982626326	0.000150862887635548	-0.00293751571031126
62.179254069699	0.000220630149811509	-5.27223907199018e-05	-0.459103734355062	-6.11172623640875e-05	0.00081817676375852	-0.00327495214875451	-0.00414900173669527	0.00382392169499434	0.000391284635010213	0.056218524691728	0.00937390465745229	0.45514497052529	-0.00101663937325998	0.000823788647399743	-3.56579406968135e-05	0.276547705691122	-0.0165201553134089	-6.71601111040888e-05	0.000109909146824747	-0.00230515888159625	-0.0314391943309744	0.000722528099330377	-3.47509831838541e-06	5.09130494518573e-05	-0.306594612426952	0.0108061757866958	6.59364598989859e-05	-0.00157244512224864
64.8577549888437	8.80267206735453e-05	0.000145870984610071	-0.455457600905644	-2.62794345806749e-06	0.00107145618499132	-0.000176998093841014	-0.00154007033998416	0.002378501152055	5.73739808360531e-05	0.0593115792609069	0.00817608390228338	0.456465269141329	-5.18861999090058e-05	0.000504151708425014	-1.47864622209068e-05	0.269449730842929	-0.0102579231478078	-1.29546356278215e-05	9.61344559466579e-05	-0.00142738113318214	-0.031408576426994	0.00153556948859845	-0.000195400926149761	0.000458179363563084	-0.297490608599534	0.00749190477230567	0.000174783253388856	-8.19473331410512e-05
67.3361551485874	6.65088871308907e-07	4.01347015051228e-05	-0.45454616981946	-4.520868556777e-05	0.000723671792076944	-0.000127956013739202	-0.000146024307478476	0.00159634984945581	7.59314771548832e-05	0.0590680710247328	0.00797854658088543	0.455742572888755	-0.00026833337074785	0.00054180177237394	2.30442058423304e-05	0.263797606530172	-0.00914369026339179	5.66744718259018e-05	1.08243207644434e-05	-0.000747369856341743	-0.028231688131875	0.000891199253720498	-7.20404268058211e-05	0.000453467063811522	-0.288892728619876	0.003756595687204	-2.14179664494164e-05	-6.56235748770171e-05
69.9736855175288	3.48841905060625e-05	-2.43123276213939e-05	-0.454212994044453	7.64018488394535e-05	6.14331469700932e-05	-8.4217349668228e-05	-0.00119045812358713	0.00237347521148038	-3.69093984987413e-05	0.0598285430682692	0.00617716279284664	0.454247893958041	-0.00122156811635625	4.29479259331906e-05	-1.66221406494282e-05	0.257820534518618	-0.00947025920862865	0.00127939219479266	8.21713056906689e-05	-0.00111217586564782	-0.0309262687897271	0.0017478210637174	-0.00013438611662291	0.00027739348248157	-0.279374166358498	3.52769644797533e-05	-2.56020744275746e-06	-0.000260035388278429
72.5951763953606	0.000130010667515275	0.000187171280325585	-0.45373405084311	5.15178789293041e-05	2.27109818174325e-05	-5.0075133862172e-05	-0.000786336027502016	0.00160660839173189	0.000175012917698056	0.0593150442611169	0.00594435314058061	0.453026551082164	-0.000745292953406065	6.22486824869128e-05	2.34264959760224e-05	0.251073406862841	-0.010264428547726	6.30873419938733e-05	-7.99878623279925e-05	-0.0020694555861058	-0.0280707112323873	0.00194523727341323	9.27808479053703e-05	0.000158064074706572	-0.271469148888939	-8.68889845157822e-06	0.000114443216652329	-0.000531469022057492
74.9762522445948	4.52883219200318e-05	-2.70760868034943e-05	-0.454042966130985	3.84510341901805e-05	3.13927957529337e-05	8.40036280309434e-06	-3.50096842243277e-05	0.0017936265598123	0.000276472935244105	0.0574038884933654	0.00584018237784217	0.451385517592013	-0.00117970160113634	0.000159870688183213	-7.92770567805106e-05	0.244714766430019	-0.0144688731706449	7.70049296902084e-05	-1.73742536692413e-05	-0.00109798139392603	-0.0289598742075327	-0.000352557948781085	-6.2391223112752e-05	1.59772324768402e-05	-0.264442561699279	3.7909402212081e-06	-2.73877420935357e-06	-0.00262431080353111
77.6118515713259	-1.34339567643783e-06	7.1840227632969e-05	-0.452069713049415	-2.39187507620436e-05	0.000167571654437221	-0.000486142799037665	-0.00116163502380411	0.000838286823329505	0.000193092825511199	0.0596575430628635	0.00694089226860755	0.451208063404695	-0.00240900029906116	7.01159409791584e-05	-8.6591251828472e-06	0.240156145333953	-0.0131808057000603	0.0018860475431768	-0.000105586524052505	-0.00131064785610695	-0.0256891052411063	-0.000714234553245374	-0.000108805285010621	2.32104617919749e-05	-0.255033098811372	-1.80948777176094e-05	4.85725885161566e-06	-0.00302448037104505
80.1831273410646	-2.48590878580671e-05	3.2513697972079e-05	-0.451160827856155	-5.5556235687859e-05	8.08603953448616e-05	-9.81463352252695e-05	-0.00156764353913195	0.0013114490265197	0.000117226534500095	0.059572673499671	0.00660873022923274	0.450358199874633	-0.00298529511627853	4.23045309360674e-05	-8.41444404517186e-06	0.23371307198067	-0.0112781816501616	0.00151648948973659	-0.000122689111197742	-0.00118673128930937	-0.0266834270797119	0.000500009777994581	1.51235185944209e-05	0.000286624590188021	-0.247522839876153	0.000113740700242935	-3.84034932118378e-05	-0.00330521984969741
82.8752561308588	3.78641817473595e-05	5.65001844521405e-05	-0.450840092848155	-0.000186189816691588	0.000156657985468266	-0.00170207234780008	-0.00243574011656754	0.00108451357255866	-8.77169797927985e-06	0.0580753534626963	0.00577127227614055	0.449070061413931	-0.00263832862528591	-7.88285290180795e-07	0.00010330177212872	0.22680379671386	-0.0105428304882921	0.000351823516988187	-6.77757480656352e-05	-0.0028102747064297	-0.0269894069996072	-0.000836745535115924	0.00010230607069657	1.98199335296105e-05	-0.240072900928218	0.000198604507561197	1.81061788202529e-05	-0.000253611463523274
85.2711055376876	0.000179957844006572	3.06185341702672e-05	-0.448058363243267	-0.000103389602117611	0.000172143342540261	3.88971499291425e-05	-0.000283133844769413	0.000534277632236215	7.74936945782505e-06	0.0616327883515903	0.00623182895090279	0.449682709971414	-0.00212497835509829	0.000205134608474018	7.26675617243616e-05	0.221300532682622	-0.0085858825922327	0.000311405131447103	5.00242892647609e-05	-0.00240723484131672	-0.0247627016871833	0.00214435767753429	-3.16445279930744e-05	3.48979701461051e-05	-0.233307685776983	3.01145523515889e-05	0.000182013824783277	-3.68304305970849e-06
87.8625439458347	1.35887589697659e-05	6.39637530462555e-05	-0.447533777951285	-7.77542120866595e-05	4.37691459266264e-05	-6.76185342667613e-05	-0.000875750380697673	0.00022703529689431	-4.6911065347536e-05	0.0583969558945512	0.00559147383981992	0.448859425601832	-0.00370397067604384	4.278726340713e-06	9.34266438939156e-06	0.215024535102514	-0.00916293134212354	0.00071996536229759	0.000181874231667557	-0.0020492437273731	-0.0252359562721034	0.00129795525296017	5.32419397736991e-05	0.000142938499269902	-0.226278445874097	4.22900737728275e-05	3.7482149994619e-05	-8.21058165751356e-05
90.420415191784	1.28420366791292e-05	3.50495894790497e-05	-0.446384768782682	8.74067722992566e-06	0.000196468208809786	4.13519052989816e-05	-0.00164904160302534	3.51220068715711e-05	-4.97494830673047e-05	0.0577205710296448	0.00628471436382867	0.448357059587492	-0.00346936923777258	5.42261393757632e-05	9.2068985892851e-05	0.209846827721105	-0.00807901441359582	0.000758261556665858	2.0390523138952e-05	-0.00181673976999559	-0.0237090169160034	0.00239126784940336	-3.60619601466143e-05	0.000120878815288105	-0.21878895143143	0.000155392591822755	1.47550320444036e-05	-3.48956899133035e-05
92.8675814113587	0.000155154488561818	5.45185017268766e-05	-0.445712683041842	-5.42683007360936e-05	0.000243249126481169	-2.88257799522362e-05	-0.00199237501203396	0.000889689543013589	2.99896330556982e-05	0.058203412802931	0.00570055764778162	0.447335258088288	-0.00112358245911191	1.72191384848018e-05	6.8724076270773e-05	0.202993456860357	-0.0126618063823519	0.000181535470464681	-5.99030152141815e-05	-0.00122546453366465	-0.0238851048420452	0.0015127610781589	-9.57576968222288e-07	-4.84110175986391e-05	-0.213373157225036	6.65315711433825e-05	0.000127170206345286	-9.33673691691426e-05
95.5398565062424	0.000111971115830948	-2.73339063231224e-05	-0.44377389497803	0.000143423370549471	8.1091845505734e-05	2.40508777036434e-05	-0.00137244091276749	3.15875771380658e-05	0.000161149114628494	0.0589791436280627	0.00571882749419656	0.44732696727046	-0.00203081355708469	5.19166021034957e-05	0.00016644811415156	0.195923423595758	-0.00807789532437964	0.000525994236407764	2.9637652898873e-06	-0.00378949133654709	-0.024343864939067	0.00087307957224092	-1.04502566116231e-05	-1.04715846153232e-05	-0.207393555111809	0.00020744344615206	1.29257609465173e-05	-4.92778005407757e-05
97.9526000242733	4.93997788559351e-05	0.000112157256581084	-0.442808624621575	3.19852692466693e-05	1.60760860549887e-05	-8.38049833609604e-06	-0.00165296524486803	0.000814454216226122	3.99493230765133e-05	0.0591419458001426	0.00526077099807454	0.446639095291984	-0.00270627219100681	4.90892195211491e-06	-3.82578704310713e-05	0.190695977010078	-0.00710860164888916	8.97441326437316e-05	3.04292840466803e-05	-0.00326752843249865	-0.0223344039125505	0.00140502701415013	-0.000159578760245233	7.64759418744851e-05	-0.201375256652976	1.37977126207401e-05	0.000120428949456848	-7.42679736896249e-05
100.516731835308	1.21488182906832e-05	-2.4517484838845e-05	-0.442827781760238	-0.000122178317146693	0.000631276735288325	-5.15498663654017e-05	-0.0020974242395835	0.00129054870873227	-2.47648528575305e-06	0.0594777047997389	0.00569167967736023	0.444865864641699	-0.000841348283860757	4.05214266163235e-06	-5.16026066794087e-05	0.185981374893874	-0.00861787968418504	-0.000125040903896439	5.2208610146023e-06	-0.00513320523490117	-0.0216811403009598	0.0016970084340282	6.11763490372712e-06	0.000699036942817375	-0.194446621951173	0.000153741010101423	7.04018637269305e-05	-0.000102751732598552
103.118985890974	8.3417847635113e-05	7.61532008671581e-05	-0.441699170530239	-2.04774215649284e-05	0.000116875190778247	6.23634143844532e-05	-0.000893299187172084	0.000398202727917581	-5.38841989618199e-06	0.0607223267164405	0.00653439066548609	0.444044163683455	-0.00035950977639184	4.00279104062238e-05	2.80104034655665e-05	0.180869680970942	-0.00784624297042702	-6.91817478550764e-05	-2.72823377157736e-05	-0.00344731724081245	-0.0199093534632436	0.00204082591356169	-0.000165023456503339	0.00140048653606393	-0.188056406788757	0.000225316009142171	0.000202148886051021	-9.95720752781604e-05
105.712553839245	1.55649805463413e-05	4.43826413955222e-05	-0.442214282074119	-4.84269999745764e-05	0.000111350249498621	-0.000136480778645549	-0.000107389279305396	9.24962175804397e-05	1.00283293853903e-05	0.0570109169001564	0.00653617963396825	0.442269940510374	-0.000458834527926967	6.60728838819137e-05	4.05723676604018e-05	0.174350243504836	-0.0109188691062072	0.000179497979200321	0.000154358245082566	-0.00404174631366309	-0.0202938833402043	-0.000375869614888336	-0.000251912590926293	-2.96915070157532e-05	-0.183001815335603	9.76715815977206e-05	8.93167187168362e-05	-4.12504443620427e-05
108.146680119709	7.23712195660777e-05	0.000175961571425041	-0.440309938025797	-5.33012090971894e-06	0.000750273893653964	0.000659771088963858	-0.000153730621832305	7.79794525436286e-05	0.000449097489303917	0.0603425904561618	0.00761130488626984	0.442006852614285	-3.4915046196564e-05	0.000614418602017075	5.34778890221146e-05	0.170119710118193	-0.0094491986534001	-0.000187962161467091	2.41009609302805e-05	-0.00401355061252972	-0.0170229880518023	0.00233442425147634	7.78947448656168e-05	0.000300716829876253	-0.177228412930695	9.74242336323016e-06	7.10853979310508e-05	-7.7099751148095e-06
110.755854393673	0.000127575764584671	0.000108774917106072	-0.439762681989136	-5.6235434054864e-05	0.000972338206338275	-7.92970526872732e-05	-0.00280371833681704	0.00101411968226255	-0.000137265986086998	0.0583537142721095	0.00760342216461175	0.441009318077263	-0.00013093710695326	0.00013068124025971	-4.45411478721695e-05	0.165194921522876	-0.00962510556005602	-0.000242128214367017	3.93925808142284e-05	-0.005330089950052	-0.0200509380578717	0.00274177717818413	-8.11832250752164e-05	0.000234265074919671	-0.170865928796116	-1.29542497672095e-06	-3.76294662038452e-05	-4.93258542638611e-05
113.296500533142	8.38822351190214e-05	2.57015041225735e-05	-0.439234302746855	8.35862020077161e-05	9.75607331474263e-05	1.92912052162918e-05	-0.00115594602236019	6.94947050499226e-05	-5.97233650474494e-05	0.0560911602862877	0.00823385041016646	0.440080636138676	-0.000366672186910869	0.0001107019417269	7.72602157408726e-06	0.159662040372496	-0.0105458648460844	5.59241198725759e-05	4.01168614392715e-05	-0.0033840984269611	-0.0190686732208479	0.00301445679867107	-0.000103602907320147	-3.66258092659888e-06	-0.16604459276709	0.000111118941042512	3.59044804264311e-05	-0.000223168302266704
115.738025842943	1.36272599970446e-05	0.000134859018343726	-0.438610068610989	8.27563853186765e-05	0.000163575733513473	0.000111699728422933	-0.00216592873786162	-1.50232668938087e-05	4.31709769389901e-05	0.0559149835918472	0.0072064929825491	0.439044548779058	-0.00102719654545391	0.000109870814817987	0.000186628431065379	0.153979433507897	-0.0129723739817107	0.000661119163560609	5.10400452561396e-06	-0.00260081976574482	-0.0199597441319897	0.00161674361649233	2.46695265990913e-05	2.96921841063195e-05	-0.161729014573289	3.26449732173163e-05	2.39942567289589e-05	-3.89402871426434e-05
118.348832191814	-4.28750155260726e-05	0.000132194760488199	-0.435883751290609	0.000108063621721358	0.000907003911587782	-9.57156722640518e-05	-0.00219572944441708	1.57482493350265e-05	1.22000657213682e-06	0.0570149439198537	0.00745652764835502	0.439734363868731	-0.000575043083505772	5.83480544140919e-05	-1.50822620207533e-05	0.149796372944897	-0.00793041839159847	5.25047511062053e-05	0.000133330023241074	-0.00561347518987298	-0.0174869587260637	0.00255997603294977	-4.51035034297012e-05	5.29419550704418e-05	-0.155953001362608	9.55058311540237e-05	0.000109862325408702	-8.25604052599765e-05
120.784689010866	2.34398997510091e-05	0.000106729656397778	-0.434355837858166	-1.44667283253877e-05	0.00126494955031281	5.91803402837397e-05	-0.000734813938411671	7.37318915041823e-05	0.000171918831694565	0.0583683059966618	0.00850768838935112	0.439358764943738	-3.77709271265812e-05	0.000562925111443693	-2.4148196856311e-05	0.145728004032426	-0.00892797292531367	-0.000113645806609	3.64039962965167e-06	-0.00499937536434976	-0.0162262697612502	0.00219346686407207	-7.86501582777561e-05	4.34812633505713e-05	-0.150843846364772	0.000179277799401193	5.80900544393671e-06	-0.00015302100539979
123.379113736765	-7.68918532957013e-05	0.000114667094260706	-0.434736084546648	9.9600198102807e-06	6.96227354431716e-05	-0.000164597869354917	-0.000363293456320489	0.000109531738852519	7.53720210587221e-06	0.0559377871727435	0.00842485314632264	0.437564536782268	-0.00222574930250211	4.96036728124323e-07	7.87217192828962e-06	0.141533034297951	-0.0111121899476421	-7.74820507155985e-06	0.000171809793343162	-0.00502993527931679	-0.0164220090182084	2.23661735806457e-05	-0.000221411870286189	5.02595013578394e-05	-0.145356743598398	-1.72001554796839e-05	0.00015399522023034	-4.25931725671189e-05
125.889684126356	1.51951557863825e-06	2.69962582388797e-05	-0.433144196504138	-9.59515641418123e-05	2.92488780035313e-05	3.50827822880188e-05	-0.00101126493550187	9.17022547970957e-05	1.09828674893755e-05	0.0584016068930277	0.00705031747170773	0.437076327525021	-0.00273684520448551	0.000181227697575003	1.38562188669638e-05	0.136536582864737	-0.00575264088179617	2.80243760767105e-05	0.000163509339142607	-0.00359661287070079	-0.0156758922807233	0.00140313146260473	-0.000120823892089466	0.000882576287259386	-0.141164745824036	0.000143984426361712	6.32676757197342e-05	-6.74417296578156e-05
128.393647810888	0.000106341003697881	4.12227776148653e-05	-0.43203307441237	-3.49804606602398e-05	0.000160211382540223	-9.81055031203306e-06	-0.00257052478479474	0.000173761588264745	-0.000124721523986973	0.05726030966785	0.00750948753598347	0.436574009904122	-0.00139974469116966	5.00778060489186e-05	1.83887500705195e-05	0.13241436713927	-0.00697469160901243	7.62500722783107e-05	6.50807181444584e-05	-0.0040913765937879	-0.0150238066773233	0.00115099223395521	-5.35482950398371e-05	2.0566938336865e-05	-0.136387876307719	0.000152496039746692	3.73487885635503e-05	-5.79503145281927e-05
130.856476247205	4.66914532125634e-05	0.000119540453227185	-0.432167135295569	-1.98683891110644e-05	2.18613532470749e-05	-0.000101918785123872	-0.000529619291235065	0.000162948298613404	-8.261072625114e-06	0.056674504578448	0.00754795043411716	0.434827933792282	-0.0020636378462842	0.000141297252667426	6.61603635751548e-05	0.129222170618512	-0.0101611932969896	0.000110848923099949	-4.32811391079458e-05	-0.00388206697279671	-0.0127175393419722	0.00149778062083239	-0.00013073175109145	0.000171059738416617	-0.131284253159272	4.75799579470251e-05	-1.13669298246445e-05	-0.000131559770529383
133.403141019255	-6.21682685893316e-05	-2.76701091489153e-05	-0.431786016475181	9.41204335300461e-05	8.77502015906844e-05	-6.66382036563711e-05	-0.00174522837653128	2.24509511985071e-05	-0.000110893631023798	0.0570904136710576	0.00665777162645976	0.43338704175151	-0.00300122848345997	8.42958201978849e-05	5.22479163231705e-05	0.124964021426758	-0.0100010706628186	0.00155438213959501	-2.2616320066463e-05	-0.0039168632955382	-0.0146672993208702	0.00162405936285148	-0.000168452118102497	0.000317128743130152	-0.126599248566701	0.000153070392502696	4.18695918024183e-05	-1.42263060476476e-05
136.053787064643	-6.9984867047024e-05	8.79439682378902e-05	-0.431797613961179	-0.00011834795463762	4.93246213459233e-05	-5.79333698889835e-05	-0.00144097920617831	-0.000155576087463685	-1.33298413777834e-05	0.0551140762741088	0.00700058065285035	0.431791842338631	-0.00330224363945284	0.000134234119547606	0.000101657010247727	0.120173890526839	-0.0128448479342949	-3.32949365062356e-07	-6.30609787926352e-05	-0.00348675015208455	-0.013596535828342	0.00030579528528718	-0.000152446166608691	-1.37049890946208e-05	-0.122639541315618	-4.85918594939911e-06	-7.72304874834002e-05	-4.63599181234072e-05
138.393601360514	-2.49401628984526e-06	3.90991714535937e-05	-0.43096463095039	0.000111574787627806	7.33385501896635e-05	6.18919281812066e-05	-4.21447105605201e-05	0.000139198316067228	0.000165773835413944	0.0551923896942696	0.00757172613417561	0.430958210318013	-0.00238187163459928	0.000136028975994603	-9.64655627352232e-06	0.116521264600409	-0.0132108813703715	5.58695317931357e-05	-4.54862323627213e-05	-0.00326535851215831	-0.0130548997837705	0.00152942005995516	-3.63565299102986e-05	0.000107532997616835	-0.118779938376571	9.16584621596984e-05	5.0523686804734e-05	-0.000160909081241612
141.01073943151	6.50345266306387e-05	6.80907812574305e-05	-0.4299136517743	0.0002062784536086	7.59640805165427e-05	4.8874292307554e-06	-0.0014670509221645	3.09307073965307e-05	-2.17018889316138e-05	0.0558625890499586	0.00824538108649613	0.430042445757693	-0.0030934690338539	5.82577447464452e-05	4.77129878313749e-05	0.114274309882076	-0.0132483847703316	0.00233704407817906	-3.52305069150435e-06	-0.00321918294684666	-0.0124417197436006	0.000406372829146462	-0.000131088547821178	1.98584031778216e-05	-0.11284796086416	1.36128525598949e-05	0.000115409518691819	-0.000158723025741976
143.556905355788	1.36842836467766e-05	4.7556434612214e-06	-0.428387999960679	5.72662129482364e-05	-1.36689744285303e-05	3.11016426840394e-05	-0.00128133179313744	-3.79729929175109e-05	-2.62954444071643e-05	0.056883153222492	0.00756170729307	0.429589210058973	-0.00380041791210222	6.96055881384462e-05	0.000139783011183925	0.110419185015523	-0.0111011590809575	0.00126579167241187	-2.39146080616445e-05	-0.0029885163437047	-0.0123762183406199	0.00157683472182835	-5.97215711062675e-05	0.000478904758670386	-0.108825596189023	2.35110429744549e-05	9.21677614476096e-06	-0.000131918487457472
146.096014868378	-8.77975234352488e-05	7.4346282016507e-05	-0.42813122089319	-0.000292487831284694	6.35102578766426e-05	-0.000682830764931249	-0.00343203695308249	0.00010011787109501	-8.41890700141598e-05	0.0553936710216721	0.0068420853559126	0.428261497971283	-0.00286624543739114	4.85631050422886e-05	0.00011157314381449	0.1063707404305	-0.0110631820866408	8.54873471125568e-05	-2.54775881999144e-05	-0.00455561421573327	-0.0124513400334723	0.00146223605681828	-6.96052802275476e-05	-5.28573747619293e-05	-0.105103762534954	0.00017208284258752	9.85155994993274e-05	-4.38703878759634e-05
148.566716970913	-5.76721373961273e-05	3.27872604082214e-06	-0.425859875713195	-0.000145729286146169	2.63385010532165e-06	-0.000181828554581838	-0.00047658353399778	6.15987089197403e-05	5.35717670197842e-05	0.0557943184596129	0.00775670675241367	0.428654937632165	-0.0022469354265694	0.000167484513077682	0.000106219881843054	0.103161322829682	-0.00746995858645227	0.000716712896017613	-4.89222407673255e-05	-0.00289738843974714	-0.0106351976864304	0.00237529676545989	3.23357716966391e-05	0.00106529540648805	-0.101187931620681	0.000106136435397153	6.51098297134876e-05	-6.61466919039669e-06
151.196442399032	2.03699996655897e-05	0.00010784562603075	-0.424910280673893	-4.15215592663226e-05	0.00010344667847863	-1.00577070432574e-05	-0.000853062605486729	2.56593991204527e-05	2.16545187764869e-06	0.055113842501342	0.00730319469600533	0.42780016986692	-0.00345897894539239	0.000122800430218501	0.000123083010280289	0.0994832386910002	-0.0104498322473375	0.000652926185360006	5.31703359658561e-05	-0.00302026806495796	-0.0117200036985557	0.000758273573767565	1.24832577286359e-05	4.67008678172039e-05	-0.0971324012820542	0.00012790066145553	5.53443833663319e-05	-0.000129426131218063
153.733249866538	0.000155814117858556	3.81405532144527e-05	-0.423294236140618	7.67923653194353e-05	0.000809232150663372	-2.27412555039655e-05	-9.81921172203453e-05	0.00057855076467247	5.39929784249213e-05	0.0557550546572756	0.00855547100306484	0.427489852772742	-0.00201377778475897	0.000177549642435093	6.76466003273157e-06	0.0958661960144492	-0.014393618298316	0.000152745654688802	-0.000180512586802805	-0.00300677663038992	-0.0116427776207333	-0.000111622323534455	-0.000161923296404226	1.39577643085779e-06	-0.0934984969153174	8.11099498085016e-05	-1.28454239424154e-05	-5.30049850159641e-05
156.219934979776	6.24694580328226e-05	5.31012826797194e-05	-0.422990468148831	2.42440314494061e-05	0.000275142814102011	-1.17983957604476e-05	-0.00185360492521584	0.000360004243109877	1.81663305492621e-06	0.0551566453081289	0.00728122566330292	0.426114979329196	-0.000816477967087901	0.000145287574266335	9.546613423428e-05	0.0917634847636946	-0.0104369804846784	-3.79346160397752e-05	7.00260117875149e-05	-0.0025639926829494	-0.0114619284378346	0.00263062110449186	-0.000119908139131558	0.000220270218517847	-0.0906259936586981	0.00020996776434674	0.000171500982469989	-9.62868894108038e-05
158.836413685734	4.30367681871422e-05	3.22695249058151e-05	-0.421404323376899	1.26285988400091e-05	2.35537573558828e-05	-1.77438720996088e-05	-0.00170142718193074	0.000122681746317676	-4.68604052780584e-05	0.0551755715971895	0.00729402405183844	0.425783205132864	-0.00198299398929852	0.000192476421402397	1.41031828784029e-05	0.0879267669936391	-0.0094323228244152	-3.50238937903546e-05	3.53223610909338e-05	-0.00411247826656209	-0.0116217443207525	0.0015496681991034	-0.000128969730361864	1.48538935001106e-05	-0.0873185852428856	0.000112670333313767	0.000151144641756394	1.52715978311337e-05
161.195878963271	1.71320522403602e-05	-1.88939857975458e-05	-0.420547481251761	3.83410590341871e-05	8.28824075186592e-05	-1.53698749246391e-05	-0.000959743854445502	-3.29087079222075e-05	1.69323447689181e-06	0.0556522635526732	0.00712490494262385	0.424870017919257	-0.00236380422937054	0.000205497847146191	6.58648157674833e-05	0.0851050655418742	-0.00828205626523337	3.276183594262e-06	-8.03861391212121e-05	-0.00396110979981596	-0.00937135872162808	0.00135331313516074	-4.92434331155087e-06	3.96620045126367e-05	-0.0841147383500532	0.000225789682238976	0.000119129823838741	2.55308774802681e-06
163.820755635413	0.000107189284378972	0.000105357052175709	-0.420314192028675	-2.98581024439666e-05	0.000155302072834094	-2.83483749640695e-05	-0.00198718909393876	7.34439256397844e-05	-7.11672174249583e-05	0.0560462878982325	0.00691783742278677	0.423169356668233	-0.000701901667067166	2.50630597829354e-05	-1.09260494746761e-05	0.0829611767126902	-0.00928203968850738	-7.62424023523931e-05	2.08101908854689e-05	-0.00546670896552529	-0.00971191652964505	0.00203125834617179	-0.000137082821029878	6.54035880268055e-05	-0.0796103119193794	6.09259236660633e-05	-6.24429771451542e-06	-4.56966975926551e-05
166.367623352386	6.49452647140619e-05	5.14385356063999e-05	-0.41923837588339	-1.41107617235479e-05	3.53019698475927e-05	0.000119488004308794	-0.00107557791325738	4.29386151126048e-05	3.21861099669101e-05	0.0568474385359375	0.00752983186746261	0.422277391745856	-0.000715828613318838	0.000109443569563581	-5.37465690078863e-05	0.0803435240432198	-0.00932871845408589	-5.02897059476749e-05	5.54996393669689e-05	-0.00423027928089087	-0.00782375271532687	0.00223663388768192	-0.00010191928704236	0.000946200027348922	-0.0760819388975959	1.26223071759739e-05	8.12132391726495e-05	1.17582033226262e-05
168.846650469422	9.07727536977052e-05	3.52453220501063e-05	-0.419724548343232	2.20467452817422e-05	4.04366369727177e-05	-0.000105670183946314	-0.000176926290224268	7.62846779493599e-05	9.16468120667301e-05	0.0538368338202012	0.00751901103714143	0.420412785171216	-0.000779389440359409	0.000189847882045431	6.51862429104495e-05	0.0761852723463852	-0.0111379644242356	7.82298539098527e-05	0.000175941230853166	-0.0044027094860489	-0.00865773950643615	0.000102635331284184	-0.000226551966010209	-7.78590658896148e-05	-0.0739954834716638	5.51724461886637e-05	0.000160987297481522	-2.18632934862319e-05
171.363846529801	0.000115188746769522	-7.42523866467015e-06	-0.417833722614943	2.51383738107951e-05	0.000410916659524578	9.91288076770784e-05	-0.000176099059035957	-4.89902591169014e-05	-0.00010772254336715	0.0567973557356922	0.00865560137363709	0.42001958893814	-0.000195359571483536	0.000385044325314041	-1.13673477396663e-05	0.0745078943044986	-0.0107415145847652	-9.51821084821946e-05	3.8426037897695e-05	-0.00453502757251654	-0.00521869224687993	0.0018375734732422	-0.000145553062150769	4.93425025040143e-05	-0.0702219819868538	2.53230900861313e-05	-1.73898465918586e-05	-4.52104974192884e-07
173.944632013647	-1.32250565731522e-05	7.29596928025015e-06	-0.416908106469516	2.25135085616886e-06	0.00112104987496716	-3.18209303650982e-05	-0.00257051383109564	0.000733211871737524	-3.68029786910242e-05	0.0560942362410168	0.00804518212441771	0.419128715060081	-2.63593611296733e-05	0.000170669910872577	0.000141754109742693	0.0714804137024804	-0.00986012106336176	-0.000104840627068902	3.55464175202874e-05	-0.0061152838804258	-0.00843577874791139	0.00220131086506992	-2.72904827016444e-05	0.000583153375531279	-0.0668998052525101	0.000195207154015795	4.74697117705432e-05	1.97775459316392e-05
176.54184157324	3.73722075565255e-05	5.87561461285868e-05	-0.416238741268776	0.000761065975788329	7.05636214717441e-06	0.000561708337823055	-0.00391550010172922	0.000882352236607912	-0.000128337551265094	0.053805694109374	0.00828843675457671	0.418186403286283	-0.00125277155895942	0.000207260512910557	-4.27698130324728e-05	0.0680400791832325	-0.0119731341754088	0.000123212843743441	4.67692487297584e-05	-0.00358729396329756	-0.00757229869726206	0.00179378534862851	-1.93733522348324e-06	9.49540340724617e-05	-0.0645720002948546	0.000183552471004973	6.98759469936801e-05	-5.72752648767322e-05
178.886069792761	0.00011087689122451	6.48978399798219e-05	-0.415947000157267	-2.60963781576169e-05	0.000129713835380842	0.000242811757417219	-0.00138423443458386	4.94666964777815e-05	0.000100603083835691	0.0527691719092314	0.00797382839213025	0.416901286848656	-0.000871315015329191	0.000219266266880701	7.29897253753718e-05	0.0645117159687447	-0.0148717992138541	0.000393044526287272	1.91478379050698e-05	-0.00310618754534726	-0.00816215058851818	0.00185040300174266	-0.000110076228992953	-0.000136985364477423	-0.0627975918136439	4.96850706594978e-05	6.64720286974091e-05	-8.6825264588167e-05
181.534742221217	4.11357028715639e-05	-4.53579101103082e-05	-0.413354189277663	-4.59975487628382e-06	0.000486071176173304	4.87686627745351e-05	-0.00175549547966805	1.78089200366366e-06	7.38360954790447e-05	0.0536164250450192	0.00813123330422969	0.4173416732483	-0.000521408944463393	6.82638533892422e-05	-5.61651765439493e-06	0.0626704842400073	-0.00928376435747869	-7.53884412333056e-05	9.34996157704332e-05	-0.00584449880165341	-0.00656779630346702	0.00239540164015861	2.10959627085755e-05	0.000183299361578938	-0.0591627140589896	0.00021403564885988	9.88271182342132e-05	-4.66567871553218e-06
183.958910168141	-7.92688732622345e-06	9.37686019377982e-05	-0.411586372921601	2.08948104402937e-05	0.000522644540832368	8.44076894575261e-06	-0.0010114326304653	2.50709145327814e-05	-0.000112772876398887	0.0542612671614216	0.00930580686924038	0.417184303821096	-0.000353932635958707	5.55280056229195e-05	-2.81433903798895e-05	0.0605134976808238	-0.00901585650177539	-0.000139430398864365	8.06259626061133e-05	-0.00534514111796493	-0.00597049126675525	0.00238723137830665	-7.34232190274372e-05	-1.02406223806112e-05	-0.0563416442740588	5.39758382682329e-05	0.000138369534451658	-0.000139604004045826
186.468439128477	-9.11684631360717e-05	7.4818605014136e-05	-0.412023722798016	-8.61447804202413e-05	0.000108859514115118	-0.000171413132523464	-0.000664170170839349	2.47282615376031e-05	4.50687697928208e-05	0.0528290220569839	0.00880099175233649	0.415121625873627	-0.0020597116160312	5.45627297282326e-05	5.08473895380941e-05	0.0584183446686188	-0.0125306295178776	-1.35052552621048e-05	0.000131311726951403	-0.00600236857275262	-0.00640010410831204	0.000660227495364651	-6.90065822670023e-05	7.2500466707124e-05	-0.0533407741737406	6.80792044493187e-05	8.20226566803612e-05	-3.649558282338e-05
189.065114081682	5.96497788567224e-05	-3.31250250067677e-06	-0.409680842638717	-1.77087155263564e-05	0.000359047662842631	1.13898290220291e-05	-0.000516589557522913	2.2895354515859e-05	0.000216842212048111	0.0567824569233561	0.00787934001410344	0.414965450627949	-0.00176566548605726	0.000180130431061078	2.56655441637087e-05	0.0551855765683339	-0.00840511411872591	2.91058716549391e-05	0.000125625291623155	-0.00426426514641422	-0.00588338169161357	0.00128405134763465	-7.16450595379793e-05	0.000495432414126301	-0.0513865676640857	3.31542604373566e-06	0.000133457147185255	1.08702949089119e-05
191.586062029174	2.03832232670362e-05	9.22897593665815e-05	-0.409075264479427	-5.76328106739403e-05	0.000163854212431638	-9.84164573275054e-05	-0.00260053099056998	0.000205674851165234	-4.14857503772851e-05	0.0546011866719098	0.00786134371008322	0.413970326122152	-0.00103851917877273	3.40704123557749e-06	1.89397517801763e-05	0.053042083220885	-0.00781536238582792	0.000104657799028379	-3.09572525386608e-05	-0.00462177544515844	-0.0054588752232422	0.00193138834692141	-4.22481178452442e-05	0.000253436587671443	-0.0486928860796001	-2.05754491430226e-05	0.000131138380708794	-0.000115220723045586
194.11868647372	-1.61780156144644e-05	4.15370775032158e-05	-0.40889768734013	1.00573193957832e-05	0.000111429754370221	9.86155199813026e-05	-0.0014187390375829	0.000234299440044649	-5.91063046971008e-05	0.0552531646258746	0.0077197170598001	0.412174635600849	-0.00241238620208784	0.000117325748529167	-4.50974493258554e-05	0.0511355568873646	-0.00902987252012044	0.000683437100418565	-0.000133078740669601	-0.00339261567806949	-0.00421034423881909	0.00215304271674988	-0.000158252716099517	0.00139383517127886	-0.0459893283781416	0.000188914763208521	3.81069641732503e-05	-0.000165119570065078
196.611692327904	-1.90698852678415e-05	7.62221003694447e-05	-0.408456320634681	2.62629241310189e-05	6.34306305349953e-05	-6.76679905481505e-05	-0.000725279127316548	0.000149844799399054	0.000100225425949191	0.0546752097423149	0.00758831053580328	0.410821541784728	-0.00282385603009166	0.000112347448280852	7.65280534002167e-05	0.0492015502111045	-0.0104072949054006	0.0010559847507717	-6.12354544987116e-05	-0.00458206433749886	-0.00460848456764067	0.00215125858209653	-0.000182159368095718	0.000442900627800696	-0.0433076717080515	4.54663213587224e-05	-2.98661843490977e-06	-2.2707400262054e-05
199.225771128857	-5.193027741306e-05	0.000128820095541014	-0.408683314198714	7.21340253942734e-05	1.13062713823592e-05	0.000112810149220541	-9.95741823774191e-05	-1.23274213469972e-05	9.19055902876337e-05	0.05187433892667	0.007888393764843	0.409017545981314	-0.00267303196902746	-3.16025317909969e-05	8.46904297517771e-05	0.0459479595724741	-0.0140138579929848	-2.43098700685546e-05	-0.000150331435143166	-0.00392893992546362	-0.00559914060781785	-0.000126075606016629	-0.000137252965381222	-6.58037395504301e-06	-0.041741470529531	1.67969436752911e-05	-3.81392666876541e-05	5.65288084413258e-06
201.571638815183	-3.80124374909486e-05	0.000129228031636867	-0.407930981464199	0.0001236239438913	3.38009366713932e-05	-3.15147031795692e-05	-1.28984111101972e-05	0.000114086697682038	0.000143834659490549	0.0517975169119953	0.00843294571224328	0.408000065874327	-0.00234205759057514	4.32721031118625e-05	-1.50094274935295e-05	0.0446714997770493	-0.0136828967125152	0.000478036457418156	1.16100831603796e-05	-0.00367512282904835	-0.00326713237569532	0.00166113513884891	1.14007252798007e-05	-3.74504577131282e-05	-0.0392966189880583	0.000170349916334409	7.2836785955903e-05	2.10282528385901e-05
204.194512982234	2.30946327483175e-05	0.000106077841455024	-0.406683625882902	4.22997009922845e-05	3.23002621956447e-05	3.1373011541737e-05	-0.00154708014961568	7.25064792705721e-05	0.000125213513367405	0.0528602863959113	0.0089751062115735	0.407083483707004	-0.00262877743191203	4.36286230232011e-05	0.000140488329814366	0.0435832536311102	-0.0130248966916887	0.00267881244925169	-0.000166965401320503	-0.0037970035148634	-0.00543305051166718	0.00185543356133278	5.19956628323173e-07	3.62879370511949e-05	-0.0357626986938294	0.000232790714019246	1.98885990287378e-05	-9.09147497092272e-05
206.767055060376	8.22736954832436e-05	4.87669008844642e-05	-0.404928155938411	0.000110160038834026	6.15968907344514e-05	-0.000154198978833596	-0.00121505237984162	-4.66160914717218e-05	0.000122177512458376	0.0530951984554541	0.00866067142515894	0.4068073201738	-0.00299635969731205	9.53700592812051e-05	0.000195084419276511	0.0416151711955086	-0.0117538488142069	0.0011578642523139	-7.09298282784159e-05	-0.00367419584201714	-0.00410041850921273	0.00172508640216529	8.45045108597502e-05	-1.6415063980065e-05	-0.0336984195801984	0.000188580333352217	-6.26548892067452e-06	-8.00396817581265e-05
209.216157870645	-5.03630130740854e-05	7.82492866432476e-05	-0.404768083427152	-0.000295796494711399	0.000116231222195337	-0.000287997485929925	-0.00370601777070244	5.35231072772438e-05	-2.6583369980293e-05	0.0520967878951132	0.00774179506311849	0.405251634663105	-0.00224520179243842	5.40612622380551e-05	0.000124163119332269	0.0390878880284176	-0.0114032699664874	6.28265697151204e-05	-3.01749344077477e-05	-0.00502894079010375	-0.00490988814387479	0.00238637143106935	-0.000109134580170672	3.79418933732687e-05	-0.0321473990647415	2.09062808791425e-05	0.000123753301072086	-5.27864398488847e-05
211.795834781219	0.000143973905404321	-5.5139255349973e-05	-0.402258605115078	-1.10237650517958e-05	-3.67436459912375e-05	4.14134805073066e-05	-0.000872484097549421	9.03612796983456e-05	-8.45559917158422e-05	0.0530255834741853	0.00859268883458074	0.405597808610072	-0.00211127825841723	0.000124313145462594	6.3931981151615e-06	0.0375922078280509	-0.00894416470839754	0.00103854434431694	-2.50406526483185e-05	-0.00296293570575201	-0.00267498799277647	0.00242542475278396	1.62453300588604e-05	0.00135513044408636	-0.0299004183495305	0.00021065091218178	4.89139607027013e-05	-0.000121234873660675
214.34965309099	-2.35261683790702e-05	8.59494350105765e-05	-0.40147426344085	-0.000108127528139721	8.48011518502453e-05	-0.000128303143462955	-0.000812866428802814	-1.08892780600588e-05	0.000103987376084252	0.0519275023218781	0.00833880538983666	0.404557967175694	-0.00294934538676653	0.000118109774193532	8.08293492816883e-05	0.0356931382902511	-0.0112164488291809	0.000556599866290138	2.632128488207e-05	-0.0032519458082163	-0.00385669064652875	0.00113150268535034	-0.000205815713710024	-5.49629990798717e-05	-0.0277959347605458	0.00019499399307247	1.03982498657247e-05	-2.16889462809148e-05
216.938443764003	0.000121098191781111	4.36390732350856e-06	-0.400210243088019	-1.97041909592119e-05	2.00699785304275e-05	1.85241229017999e-05	-0.000699419549468113	7.4665070317692e-05	7.36212144194496e-06	0.0518907432698243	0.00933772155824981	0.403817592370389	-0.00148548896008944	-2.51473152604589e-05	7.45842510935588e-05	0.0334865056327276	-0.0138959363368432	1.27547645400752e-05	-4.69379546783749e-05	-0.00298287776968631	-0.00378143389413659	0.000231692684238172	-0.000191283166004989	-4.9447092246314e-05	-0.0260923660636453	0.000178063790665621	3.75446168413298e-06	-6.54045136701268e-05
219.378266608765	1.46313534454386e-05	7.73176399494135e-05	-0.39926033643535	-3.02927595989311e-05	0.00021137419909636	3.60741457948667e-05	-0.00144500865712057	0.00017834213340601	-0.000108786587652542	0.052408826181395	0.00788843344554416	0.402815782328247	-0.000368544709311809	0.000176827284125058	8.45539955130831e-05	0.0306725074002061	-0.00669569983744744	5.6494462689879e-05	0.00013902942372569	-0.00431972371550172	-0.00406058688524017	0.00236692074298561	-0.000429574312185299	0.000975604615770151	-0.0252623690547399	-1.67801964062988e-05	0.000133620350990012	2.37477986747442e-05
222.007868586806	4.23833820167139e-05	7.73637080541638e-05	-0.39789876883517	6.43464769031187e-05	2.63118517773316e-05	0.000133840355127325	-0.00215222722986411	0.000199753654062049	-9.00050713889773e-05	0.0518475498453851	0.00813993833196799	0.402193066743739	-0.00180268649668238	6.82099201848658e-05	1.65378191233465e-05	0.0292765522359217	-0.0102594061555331	-1.18574420303521e-05	3.23714030896502e-05	-0.0043117699125913	-0.00300448211633996	0.000912607959479561	4.32756183814637e-05	9.84832388128218e-06	-0.0230705825989964	1.58111205796664e-05	-2.60627293670402e-06	-6.57085038256293e-05
224.399069575724	-2.70701211326283e-05	2.21988787161173e-05	-0.397164659270598	7.52213462020705e-05	9.75969330529648e-05	2.37855345783081e-05	-0.000700070694472187	2.65147530124247e-05	-2.2435006157777e-05	0.0521818585974382	0.00822769289772102	0.401025046400418	-0.00177656065323315	-1.10879164469788e-05	3.07747432912562e-05	0.0278320857466704	-0.0113894796960747	-0.000133913534640744	-6.46321083108127e-05	-0.00458212076867088	-0.00168660347236818	0.000965313590068018	2.205258425131e-05	5.98913391821987e-05	-0.0213619704974187	1.19248366727132e-05	4.98003822405901e-05	-0.000133331337744671
226.965986759737	3.32606455548286e-05	-8.24286216126361e-06	-0.396809876037836	-8.10880556630552e-05	2.95284640061108e-05	0.000103507290336247	-0.00160434745643002	0.000168491041906647	-2.39725257221001e-05	0.0526766646088408	0.007728400189489	0.399332006875497	-0.000351649029886625	8.77651950212321e-05	1.01452966225374e-05	0.0271519152514664	-0.00977776570469258	5.76659209930939e-06	9.13734571798207e-05	-0.00553365820378163	-0.00240280216573126	0.00218841394815417	-3.17911999916588e-05	0.00017547230964635	-0.0186690666028753	0.000162368591151789	-1.40704776813564e-05	-7.56337036133261e-05
229.525661421049	8.10245068340972e-05	0.000117326097244765	-0.396086146688094	1.83699670430005e-05	0.000207813103560533	1.15937056770541e-06	-0.00106555313403625	-6.47588591640192e-07	-1.49732029173308e-05	0.0523012656841211	0.00827011972846298	0.398108440900884	-0.000636427758801688	-9.46793987143955e-06	1.77839421576306e-05	0.0257443926315963	-0.00917099434623359	3.54578495939039e-05	0.000115304167110275	-0.00451926888363991	-0.0012402869523665	0.00251182927848836	-0.000114183774029599	0.000607621720796383	-0.0169089890555236	2.6591833698172e-05	3.01228161989567e-05	-0.000139220184665555
231.910666511838	1.97842601294365e-05	9.70284810390244e-05	-0.396083456896653	-1.76355752146428e-05	7.64141757619111e-05	-3.20711995399151e-05	-0.000122904433720009	-6.32828686243842e-06	0.000103362921937027	0.0506698532522306	0.00827211133371383	0.396479953787062	-0.000728849614931567	2.08844047050196e-05	0.000135433477286493	0.0231898381476103	-0.0111141970922422	2.12650395569783e-05	0.000143595291937656	-0.00456962165518041	-0.00203837340460839	0.000764082594325366	-0.000178848601832223	-4.32302328425193e-05	-0.0162952786766268	8.81331025026616e-05	6.91424336560035e-05	-5.69297915742064e-05
234.481820261677	9.68644983876203e-05	0.000111284088030334	-0.394481400943743	1.03714963243775e-06	0.000111630200596987	9.41068626151758e-05	-0.000341383654271002	1.3827382224187e-06	-0.000102443905133934	0.0523188600869638	0.0092980907920662	0.395806551387006	-0.000319117704619471	0.000173017334917448	1.51525060575429e-05	0.0230946223267222	-0.012336860405827	-0.000135865442256499	-7.21930216034696e-05	-0.00527066768004138	-0.000169223119431023	0.000830256675593999	-0.000199490837206598	-8.48782705925358e-05	-0.0139707045451408	-1.94098184206392e-05	-1.24163260422048e-05	-8.74443444149654e-05
237.009599848025	3.74566437301224e-05	0.000120892280132815	-0.393223204217522	-6.57714485380619e-05	0.000953533001735954	1.50036884866384e-05	-0.00197263308401052	0.000152409195070367	3.61012707844642e-06	0.0527635799742919	0.00861447555286176	0.394998124617599	-0.000223630592948596	5.22119079213665e-06	0.00012774175853792	0.0214844169529732	-0.0103254144244801	-4.02931670341382e-05	-3.1908692451252e-05	-0.00629003971214467	-0.00197255185654054	0.00203485943144033	-1.53204477016543e-05	0.000684644372924783	-0.0123739306814941	2.29439911211162e-05	0.000114449500714014	-1.01742977825121e-05
239.61420394779	0.000123099780445719	3.88797642955313e-05	-0.392576710712758	0.00039153820940155	4.87574606262743e-05	0.00043786895252372	-0.00341785720770154	0.000294950598843173	-5.37016810963227e-05	0.0504505496958575	0.00874664620300224	0.393898690436585	-0.00103451573905279	4.5509272909989e-05	-4.60510380432162e-05	0.0193818778885527	-0.0124845236628263	3.4867027842116e-06	-9.78138838000972e-05	-0.00354213898976113	-0.00146471629314169	0.00128241186980416	-8.65760030712091e-05	-6.58926756551079e-05	-0.0115405906674062	0.000102981880135341	-6.48664368580564e-06	1.81689443451448e-05
241.982686677206	2.36801374867296e-05	0.000180032784540045	-0.391603246203204	-3.45623832859232e-05	4.53514134439143e-05	-6.4747717361381e-05	-0.00082990876754904	5.55219100731933e-05	8.48673990149703e-05	0.0501067211572549	0.00892918032021396	0.393044870654871	-0.000998915046111024	3.54794735083628e-05	0.000101896190102356	0.0175310381458171	-0.0128127387699152	5.22005269179853e-05	4.40976693211869e-06	-0.00352031410495815	-0.000940811359381728	0.00261438938158187	-1.32869809466652e-05	7.26341940627068e-05	-0.0107560511470808	6.93076190777216e-05	1.02555466076854e-06	1.49085320676528e-05
244.639425926818	7.9871454362109e-05	1.7044817718158e-05	-0.38952016994344	6.21971068493936e-05	0.00029871798892117	0.000100859099977325	-0.00134838469372635	7.4727814870947e-05	-3.55744847972467e-05	0.0502413447097041	0.00870473576289133	0.392943444975408	-0.000302881928237994	0.000128119601887767	3.38244655088736e-05	0.0164944664298897	-0.0104131925108387	-0.000198334104823317	-4.97997493338325e-05	-0.00585142601335341	-0.00197818781278429	0.00111230147315955	-2.69040987262127e-06	0.000155933008791208	-0.00898676683414249	0.00021133880641908	-3.18186484382668e-05	-0.000141800493784243
247.014154393966	-0.000103449519869684	1.55688713075439e-05	-0.38802695880502	-7.28511665105019e-05	6.42680378167255e-05	-0.000139603281698583	-0.00108839729594908	-9.07914459025059e-05	-0.000127779348131944	0.0502053041981889	0.00970905878734573	0.392525273348372	-0.000317126697944765	0.000123669440667754	1.26156120023012e-05	0.0155707195550985	-0.00977251334617024	5.06119306427257e-06	-5.39679306055027e-05	-0.00551749836441324	-0.000530089292956805	0.00230032343247843	4.10805000468623e-05	6.42257393608571e-05	-0.0075848637477383	2.69922821543807e-05	-3.17407543407987e-05	2.8832398631861e-05
249.493981979313	-9.46165947970431e-05	-5.17055132933805e-05	-0.388095367350164	-1.76221175452785e-05	6.86975060098107e-06	-8.62201906816098e-05	-0.00124057514047748	9.51199082018556e-05	-5.44642950027573e-05	0.0496113416084708	0.00922234864875188	0.390600383047093	-0.00167536546976378	5.82956260890583e-05	6.6596279496696e-05	0.0147570225304864	-0.0131518116820579	5.05601636790332e-06	2.28181229630402e-05	-0.00631130031487477	-0.00141429321864815	0.000836342579170535	-3.77282788903338e-05	2.70066979405057e-05	-0.00583707296505708	9.10379528287288e-05	0.000174792802101928	3.24639362150961e-05
251.958783238419	4.84387231129034e-05	9.09092294532573e-05	-0.385619144259843	0.000113507312472958	0.000410596392083665	0.000104953017244125	-0.00033105692289758	5.70077938308637e-05	0.000190531275092771	0.0534302043135517	0.00853562335248133	0.390560448330899	-0.00123734147982508	0.000290540189584411	-0.000238543887812561	0.0255837662994504	-0.525662292125754	-0.00658640177613363	-0.0025233823225964	0.0284847705617059	0.012248921779617	0.490768808385151	-0.0210881437430612	0.0600916809576834	-0.00401640804842237	-0.000584351757717434	0.00642247488321076	-0.00327938268176863
254.559321021721	3.62959262071767e-06	-2.66880236773787e-05	-0.384918543933122	-0.000164714607258293	0.000153777860606777	-0.000122806037175711	-0.00268842837317153	0.000327812449020643	-9.58112309268823e-05	0.0515953183590238	0.00829450653729184	0.389422554702861	-0.000683154717703796	0.000122723473095472	-6.41487848140775e-05	0.02779369379935	-0.546019184309999	0.0305553590196304	-0.0525336340500402	0.0289128839090603	0.156728581506872	0.396546497985001	0.0181260523811999	-0.00697936423044879	-0.015965594602087	0.00745168345519191	-0.0185965931803919	-0.0244164690054325
257.416064950782	-3.4854982213119e-05	2.96944985568588e-06	-0.384684458492589	0.000199851804101044	7.86567534035132e-06	9.45211245651257e-05	-0.00212114289176252	0.000321597571138402	-0.000120146134359652	0.052025747835715	0.00812137284711904	0.387325154858213	-0.00251190762534852	5.78577831981054e-05	-0.00028750626577151	0.0192720381789647	-0.529423100662472	0.00663362521400019	-0.0346667543214721	0.00776060653096711	0.179080067660745	0.364883491360325	0.0448505625709026	-0.0413266250171596	-0.0254904178263234	0.0130022104289678	0.000221526141857953	-0.00529853831907044
259.998710693209	-7.9251935653257e-05	4.16827165769309e-05	-0.383799235672215	7.49957231806396e-05	0.000140227439751919	-0.000155057887939009	-0.000837054669990861	5.95811306675075e-05	4.42281788838744e-05	0.0525753448779027	0.00853559166455437	0.386058526476538	-0.00258261234179241	3.0885767862584e-05	0.00783600824167112	-0.0165574827216206	-0.459707272872578	0.0699145127082978	-0.0265359925725344	-0.0342946939349806	0.0246479448679354	0.352146506844193	0.0747898875047504	0.0138672585425092	-0.0388311765442554	0.0124121911140319	0.0159185451206386	-0.0113753641973436
262.679510962922	-5.05282048827715e-06	0.000105589862078397	-0.384035914692642	6.29356922653533e-05	-2.85267529645712e-06	-1.37422256820066e-05	-2.20980763430892e-05	7.72070583972158e-05	7.44224194850108e-05	0.0491428727589591	0.00852058542029353	0.384142779146983	-0.00188315882914939	1.11463176119678e-05	-0.0290211754023494	-0.0673646333143951	-0.502300520295413	-0.0129880838023276	-0.0549147201622816	-0.0817222877127515	-0.11880566950305	0.279827027610799	0.0193341908416082	0.0153125629986674	-0.0662952548969846	0.00451115964507915	0.000720686852790897	-0.016485164656375
265.155407428036	-4.93701830013276e-05	8.25774092956804e-05	-0.382393336529033	0.000103521949421616	-0.000115817054863302	-0.000587848792745161	-0.000100467663686563	6.83204033193092e-05	0.000134169536478201	0.0511100504423812	0.00931864199357958	0.383491595180631	-0.00263170562667564	-8.28968642977806e-05	-0.0228718893485225	-0.0446509380469688	-0.373023989434225	-0.00039386448603127	-0.0526468050714653	-0.109254634921193	-0.0908040430336862	0.29691492552224	0.0210458961196556	0.0324155073268378	-0.044909039121647	0.0117214643025679	0.0192811575151722	-0.00801257682965049
267.943174060149	8.29278830766967e-05	-1.26232415117377e-05	-0.381320130007312	6.00980691113789e-05	-0.000158554849939112	2.23802651869585e-05	-0.00288632977069812	0.000629447271646345	-9.96250951094957e-05	0.0505479832963009	0.00914055361633502	0.382365746337914	-0.00311776157218209	-4.34933680916786e-05	-0.0287772404743017	-0.029726166658518	-0.497284748874255	-0.0301349417446283	-0.0266249899303217	-0.0797291903941726	0.0440356663919285	0.238459829079603	0.00477891639568614	-0.0323693235400425	-0.0422669935453416	0.00775058240323311	0.0409493904553494	9.15448367433477e-06
270.789530324815	-6.32876312617547e-05	-0.000182797252040138	-0.380219792839791	-0.000922052677482617	0.000139567847438249	-0.000589966038440543	-0.00434095071630382	0.000788019592145271	-0.000260777603707812	0.0490219050794546	0.00887562168409557	0.381345595180326	-0.0016698231860891	5.63038803062741e-05	0.0216321594677008	-0.00975810223829221	-0.443639872212728	0.0134972260975654	-0.0598683808673337	-0.0168804732772948	0.0764788955837355	0.210916967815376	0.000202416644281418	0.0249258565423208	-0.027671213435042	0.00307690575331702	0.0224078726598209	-0.0203692165741407
273.336244770669	2.00349500047132e-05	-2.89789837759449e-06	-0.37940126021865	-4.78820043104309e-05	1.69281176516419e-05	-9.43482497856115e-05	-0.00110582268417056	-6.62509432753825e-06	7.19781332424044e-05	0.0483447451575994	0.00874146129223857	0.380185412849679	-0.00174500690652947	0.00011249123100477	0.019574420786788	-0.0167053791267595	-0.398736126994508	0.00173295046342954	-0.066923973702459	-0.00974212017252419	0.0560644021786254	0.221297806943968	0.0132205841777831	0.00420915716514299	-0.0304810594035272	0.00717137134122398	0.0269704037576579	-0.0207469968702847
276.210678006968	5.45122024850788e-05	0.000111099127183425	-0.377108327195734	-8.07306009997944e-05	8.95447438732734e-06	5.62612064311347e-05	-0.00133231063343436	2.74842647469805e-05	-3.47238132667196e-05	0.0485788731473487	0.00876069289211482	0.38003504278622	-0.00242429897014071	6.00255848464713e-05	0.0462872360948207	-0.0189349408643371	-0.395452394379244	0.0386108933494669	-0.0438549789371528	0.0142435590294048	-0.0339420624064938	0.177367797187288	0.0306410161883975	0.0243048454723811	-0.0199779237962547	0.00161731009212483	0.0464467243282785	-0.00209828874168769
278.898484837114	2.49926225482664e-05	4.08680429409698e-05	-0.375919101906501	3.17331849861656e-06	3.31318053870769e-06	7.32401559185506e-05	-0.00106868208735695	1.38302680816835e-05	-6.41908025638769e-05	0.0479539823786362	0.00971466040103281	0.37909667007826	-0.00215933086085298	0.000116614693876665	0.0225461225269837	-0.013610527116775	-0.337288064578699	0.0337892234244415	-0.0427808605682152	0.00376671641843471	-0.0371602348782542	0.18107489486764	0.0215647721648541	0.0211563448372334	-0.00961827070676202	0.0048001475663346	0.0412581548448897	-0.0129616458111535
281.647765264384	0.000121766965614505	-7.1556685716976e-05	-0.375234500739862	2.32244244677199e-06	8.89059902320255e-05	0.000104976469892057	-0.00209263682513382	9.30969230441188e-05	2.89295201125382e-05	0.0483860889105997	0.00908174910330534	0.377481834754278	-0.000680433347808222	0.00012264172537502	0.0267091765121264	-0.0125813132188715	-0.379034582008419	0.0436194391681178	-0.059286020741951	1.1130918339131e-05	-0.0258575698226855	0.150292258588572	-0.00232611876179069	-0.00124501032268448	-0.00472004247023226	0.0018918618014372	0.0330717941809929	-0.0201661834237582
284.467338314586	-3.82259446412001e-05	0.000107953277819538	-0.373294141877962	0.000111625099182173	2.69816422980565e-05	-3.54942574858212e-05	-0.00193827724562775	0.000110495072583912	4.7815395907082e-05	0.0486867632079074	0.00877156089074653	0.377029755858721	-0.00141858265063871	-2.30688691845953e-05	-0.000673131497857297	-0.00699071665335449	-0.31445163402169	-0.00278070576826411	-0.0572492684393568	-0.0463859627768891	0.0211236325126271	0.156717689693367	-0.0107033644429418	0.0511750683794514	-0.00123618844321875	-2.03920024880508e-05	0.0331277744311879	-0.013840114789824
287.08967002333	2.88072312572166e-06	2.58592547747255e-05	-0.372346851012481	-4.15568509872983e-05	8.50311709997209e-05	8.01925296420638e-06	-0.000787208904354393	9.07596423519613e-05	-5.80255945098077e-05	0.0489363349831094	0.00878706733200648	0.37578036203157	-0.00154052780785267	0.000168031991109773	0.00384220038633218	-0.0130189347210128	-0.294673830480002	-0.00455353281791612	-0.0496656619612846	-0.0500283532333977	0.0513376723547453	0.134246198929691	0.00719140793843104	0.0256060933337649	-0.00888542894338582	0.00343196794531325	0.0300711183042671	-0.018268863781142
289.866569960979	4.31950147453979e-05	-1.62022381936139e-05	-0.371926195952374	-4.04211057261858e-05	0.000104693648139515	0.000131543186740253	-0.00165557819303211	2.73813747785093e-06	-6.31250904723315e-05	0.0492782797446353	0.00840536236291931	0.373882493476338	-0.000136392425794824	3.45320984942051e-05	-0.00269161427288352	-0.0178490130895446	-0.285045633774571	-0.0193590226082231	-0.0489118521662366	-0.0475842087722801	0.0227340174604807	0.128824608207816	0.017722350133997	0.0147563779524581	-0.0100369570889627	0.00316339587392521	0.0321473826243093	-0.018012985726833
292.646620769611	8.09989275563628e-05	-2.64676729095641e-05	-0.371450038830437	-8.37224411437891e-05	0.000119250565223131	-0.000101307410614027	-0.000845162488809441	-2.18693749244646e-05	-1.79319191265094e-05	0.0480050804922816	0.00896156354826011	0.372242028146694	-0.000418438398748182	1.16289698530947e-05	0.00198874161359294	-0.0235894182872354	-0.253037815100088	-0.0114781906962932	-0.0509192811245749	-0.0138539403419059	0.0181175325190717	0.133621613282198	0.0304413264537015	0.0660950949056336	-0.0138882844696933	5.80568886429548e-05	0.0239100456827025	-0.0156815597724533
295.262340905207	6.5527638640349e-05	9.61163068871768e-05	-0.371041946668368	2.96179495309222e-05	0.000109765506975964	-0.000156104221761624	-0.000147612487116028	-5.84127133298669e-05	-1.3870214900486e-05	0.0469380746737064	0.00879508443645336	0.370639872473264	-0.000474066404876577	6.72997571216122e-06	0.00687819718313331	-0.0344329606565901	-0.249110840799537	0.0135317444871591	-0.0346786597950948	-0.00613554224836017	-0.0332185631395115	0.103987232776557	0.00763281306821792	0.0381778228898826	-0.0157361351042078	0.00397693231541048	0.0274515202142935	-0.0117010572194249
298.084075148909	3.17337247966641e-05	2.00422415628725e-05	-0.369534038279215	-0.000177722446543637	0.000160217726724747	-1.5581644370699e-05	-0.00123422322386432	-7.93078086907967e-05	-0.000126943553656751	0.0479633149578944	0.00980086049947541	0.369639745998828	-0.000382159061251107	-1.41613406319142e-05	0.00754895599181027	-0.0298327538823371	-0.234486257780182	0.0151686915291566	-0.0331226023007306	-2.78966158908229e-06	-0.0272142041898031	0.104849039709704	0.000355364639667618	0.0387285411990013	-0.00956284314069786	0.00277334790221765	0.0251599141165832	-0.0142864403763839
300.994577333417	-6.25359411112215e-05	-2.87415844755508e-06	-0.367602995135546	-2.07438279140854e-05	0.000135286410968325	3.31378285369153e-05	-0.0011084957751437	2.83374530002098e-05	-2.78122603113864e-05	0.0480064378657044	0.00950732591105366	0.369107564165219	-0.000289549662804247	9.59739471580405e-05	-0.000298549127327965	-0.0224720708902182	-0.202617087258833	0.0219921887872274	-0.0350866422927065	-0.0142611009003275	0.00604209792054173	0.0888755376828427	0.000136269243202136	0.0515307706647199	-0.00640424373634142	0.00157513433678474	0.0210065051366477	-0.0125612417338598
303.58858603308	4.02394721985306e-06	3.59626999362728e-05	-0.367213362190277	0.000129729000893413	0.000109590671654601	0.000198852206193666	-0.00330902581510842	0.000253644135075755	9.31888886081326e-06	0.0468183198058874	0.0089932736614032	0.367514381408036	-0.000806513372682037	2.94441303224045e-05	-1.22456867810955e-05	-0.00915176795744088	-0.233930248636193	0.00290169127431011	-0.023480688935692	-0.0145266289181852	0.0274301171184828	0.0744509276609782	0.0107319474292701	0.034361497677428	-0.000304982707495871	0.000821621127055861	0.0280509895678514	-0.00667580591375051
306.401713484072	3.32228559132631e-05	1.25333040981926e-05	-0.364169706005711	-0.000156311832562306	0.00103962825321571	-4.89002636567727e-05	-0.00258915879669911	0.000562949116512238	-0.000109599239261608	0.0486747229718672	0.00925629058175732	0.367887633810128	-7.61227526431045e-05	0.00010330633304977	-0.0018516780927581	-0.00837172374848483	-0.211938084585478	0.00277850357922507	-0.0232820374841805	-0.0291378744943893	0.02348224219013	0.0774229831390572	0.0171584839828036	0.0427641100190268	-0.000139110481092592	0.000149848579298305	0.0248171337621225	-0.00979195207509709
309.292784795308	-1.60357201163718e-05	1.95456758981212e-05	-0.362669304411764	0.000119435847202526	0.000860958669952257	4.52417748343972e-05	-0.000710507542206312	4.53323444147442e-05	5.20528341920531e-05	0.0485922925827174	0.0101989702050989	0.366958192385506	-0.000155686975260813	0.000316892690204096	0.000440085402144286	-0.014253115589	-0.195722706080761	-8.62424486609523e-05	-0.0205704735601091	-0.0240670691992703	-0.0114115801510311	0.0645425038692118	0.0121443690378509	0.0433452604303567	3.74615473405696e-05	0.000976435892630267	0.027477094226942	-0.0037855282392329
311.923674629477	-0.000116150491761901	1.92925238062929e-05	-0.362793297573566	2.07182911222846e-05	0.000158187533928599	-7.92106255268495e-05	-0.000398675016372442	5.73676300781872e-05	5.31305025127839e-05	0.0463026504497514	0.00993049517120333	0.364975758565344	-0.00154083420609016	5.68724294687417e-05	-8.90706222786932e-05	-0.0146584449409688	-0.211720014825972	0.0017240898025736	-0.0150824004440248	-0.0196494773095524	-0.0211918377430221	0.0546295018833796	8.94216928073181e-05	0.0294549494518594	-0.000680074711636707	0.000438398290806817	0.0314229040446011	-0.000234321111299958
314.62140729761	0.000132247653276136	-2.99512654315687e-05	-0.360577483121464	9.23695962848829e-05	0.000244609411249692	0.00016220932694033	-0.000585189558698385	0.00011320808844225	0.000111929807006601	0.0496472567460668	0.00880747422054537	0.364459897241795	-0.00132214585588592	-2.25736986655834e-07	9.64457633743045e-05	-0.0133332876781602	-0.184955941942174	6.487796306033e-05	-0.0155236043945272	-0.000382359722565596	-0.00999230149015149	0.0569887800397282	-0.0051276844327761	0.0464402056131785	-0.000243138901049689	0.000196037312918783	0.0282349069132379	-0.00254517645262869
317.228464655647	-8.71205937851724e-05	-3.17256672208129e-05	-0.359666191600693	-0.000156386521406604	0.000101075965829459	-2.58606524161248e-05	-0.00262718620715578	0.000211535699081495	-0.000112757235098665	0.0478230634996372	0.00885105565051529	0.363412264911485	-0.000606466664720589	0.000176268031562726	0.000776143972347576	-0.00379551628305275	-0.189063803097854	0.0106372786412206	-0.0176380868623243	0.000600797624895859	0.0176543398432344	0.0433631537823584	0.00613154146726627	0.0363708251498396	2.72094994331369e-05	0.000747136813368628	0.0288386264679344	-0.00136965309518429
319.96780895457	-2.29097025522184e-05	1.07626178555921e-06	-0.359277352726411	3.39559799270577e-05	-3.2083875921151e-08	7.22391285906749e-06	-0.00163243752063428	0.000187504788957325	-0.000178468280810462	0.0486913730198572	0.00875465936280882	0.361395866383487	-0.00207397777008902	0.000103808962972594	0.00183220747754665	-0.00643463093608432	-0.181977603079631	0.00414479033110751	-0.0135468080239977	-0.00248489168679478	0.0191033257909679	0.0399440007558014	0.00911516947720857	0.0298164342573589	-0.00224515113903845	0.000227082006105055	0.0332883936806771	3.01632782635308e-05
322.574614710691	1.33038311084356e-05	0.000131140331295723	-0.358348168948994	5.75266157387441e-05	1.34466321049747e-05	-6.7329701009466e-05	-0.000658810374126774	-3.53934780754805e-06	-2.20949513297054e-05	0.0490756731058323	0.0090232452793569	0.360073977787916	-0.00233374430005422	0.000103515624949972	0.00151740814476723	-0.00831368685372436	-0.174573073866766	0.0103226702009305	-0.0130572886100205	-0.00295069691028411	0.00630937207793273	0.0438186143668451	0.00987755428642792	0.0295100211426059	-0.00220230896881813	0.000131518927322288	0.0329886964957712	-0.000156580751443839
325.244083247058	-6.40722037726569e-05	-4.36631517819326e-05	-0.358636256999108	2.48402533525103e-05	8.3912078395531e-05	1.32943302331991e-05	5.24082993416502e-05	0.000117477936107332	6.90688835560357e-05	0.045470304786323	0.00908609380058791	0.358043275072877	-0.00177051694513661	5.69250151991022e-05	-0.000106807634038112	-0.0165787685840419	-0.172466380400608	-0.000681990454586792	-0.0166229282058257	-0.012962689588316	-0.0123740647727202	0.02966232247929	0.00280001282511877	0.0335781902631512	-0.00691479149863578	0.000243297580720235	0.0312164043770875	-7.2529246808904e-05
327.73581639268	-3.02072553181159e-05	-4.03370345237675e-05	-0.35788519393675	0.000108510024463578	0.000107859724038586	-7.05484246140168e-06	-5.46624844408044e-05	-1.15182351261991e-05	5.33830708326096e-05	0.0451887558177051	0.00954282522158057	0.356729759420781	-0.00211135431506814	0.000131121057227997	-0.000834660698215067	-0.0128850653586841	-0.139112996215784	0.00106263766103046	-0.0163248601452363	-0.0170209030964469	-0.00522356326353227	0.03486516828812	0.00171753059774601	0.0327656569155533	-0.00180695399889834	0.00158500558286625	0.0348261854980351	-8.23230518329526e-06
330.431799139308	1.80807381142593e-05	-1.40581811329516e-05	-0.356276684705075	0.000174487123298045	-1.13223813353128e-05	-5.1340427485526e-05	-0.00219669557358291	0.000217680733583278	-0.000158870955806562	0.0463028655688456	0.00997628182409706	0.355879092294336	-0.0023388168642834	3.51498274755824e-05	-7.72199888665939e-05	-0.0125240187530116	-0.157420232635971	-0.000114322858895276	-0.0153528298677884	-0.0141873701088689	0.00297456697996617	0.0322507304535644	0.000192036491679057	0.0264161639900524	-0.00050291502899434	0.000232732066940156	0.0353143269571215	5.04039672280544e-05
333.093794677851	-0.000107306343239818	-7.03595378347901e-05	-0.355242153406434	-4.21700366110847e-05	-3.51373906213605e-07	-0.00025095196507516	-0.00114653402602898	2.38080701159247e-05	-9.42277948006305e-08	0.0448103277957701	0.0102941876428532	0.354847690059795	-0.00232445365595427	3.40091311362467e-05	0.00407989438226174	-0.00960346023968772	-0.142362476241602	0.000112447583220313	-0.0150344022737616	-0.00670540471831262	0.00258607200907655	0.0337245429190758	4.95652419406441e-05	0.0338728226124852	-5.94736767712828e-05	6.14642220105535e-05	0.0353892846647228	0.000135630328797451
335.752337922296	-0.000105665100425657	3.91455069114277e-05	-0.354381788469848	-0.000177884831976376	-1.44522846732158e-05	-4.65815864937581e-05	-0.00233037111051891	-2.89830561825654e-05	4.94051910031254e-05	0.044515403223375	0.00884303645025237	0.353497179721331	-0.00178154180903527	-2.37924482541548e-05	0.00249889643890928	-0.00880185458481608	-0.146968016082861	0.000390131730087761	-0.0201691054896516	-0.00706031880726948	0.00560136169105657	0.0281960941512633	0.00381669233102048	0.0255949062769704	-0.000900470583936855	2.17343498466443e-05	0.0335922646882922	-0.000107563076498415
338.43286155003	5.27106357903955e-05	-3.51419623771822e-05	-0.351489753807374	6.55355818733028e-05	-1.49018546076513e-05	-0.000113808437846132	-0.00179314139764884	-2.97622515718349e-06	8.69630001320469e-06	0.0454618267217557	0.00924650306440784	0.353909349564893	-0.00228602067075114	0.000139531536202742	0.00804325654096525	-0.00581257172627758	-0.134366809390181	0.00389699346944246	-0.0184454753452645	-0.000828951800444733	0.0018655932574811	0.0305470594805275	0.00564022783916647	0.0299278019441669	-0.000173749950264008	2.5157739496158e-05	0.0352369906823392	2.48466288889001e-05
341.043641296728	-1.62486644009506e-05	-7.36097243790129e-07	-0.349664273149906	-0.000100071365141786	4.13260480347239e-05	-7.59508737076887e-05	-0.000987372071378589	-6.55101230471299e-05	-0.000122398255023867	0.0459729516565101	0.010403791107534	0.35341398483213	-0.00261466930520775	3.08449107856507e-05	0.00318479832984586	-0.0059940316355136	-0.116921535268309	0.00461021088975096	-0.0183245487111419	-0.0051489675321487	-0.0010049451171089	0.0250700148796121	0.00309670023247854	0.029245987928309	-6.32969485049986e-06	0.000759613660348053	0.0336769946757618	-5.61148024295535e-05
343.649991025993	-4.35573720573439e-05	-8.01369595769207e-05	-0.349789067395355	-6.59729936380728e-06	-9.72885914625579e-06	3.97398329971019e-05	-0.000726265835427894	-3.22561626378754e-05	-8.88714210164836e-06	0.0447500586768406	0.0101696729572542	0.351274432493502	-0.000816924855463465	3.05112973702052e-05	0.00301542062415512	-0.00722249650649731	-0.128941236700194	0.00313513328072575	-0.0199789991874435	-0.00383827321183259	-0.00490649954594444	0.0210087211779226	-1.8475641673029e-05	0.0225398677801211	-9.03799366325503e-05	8.6350045599181e-06	0.0331460426758686	-8.11041922959314e-05
346.344393100396	-9.13791961095554e-05	0.00011554195216068	-0.347132170285312	-5.40303803521839e-06	-4.46182421233117e-05	-1.77926526047112e-05	-1.39856768696452e-05	5.29063254672383e-05	0.00019180843164255	0.0478543408826498	0.0095495321429215	0.351175309368043	-0.00154449936853015	9.38879397561539e-05	0.000125935822787176	-0.00734498355634106	-0.113337253909076	0.00154809351586962	-0.0217615168536677	-0.0121768077967289	-0.00171874143209979	0.0238286432497703	0.000213056397311671	0.0292020250921216	-2.99373636319413e-05	4.0834073140312e-05	0.0324407293252027	-0.000279587785992417
348.9130699358	0.000110344846644192	1.30577699858814e-05	-0.346443353096018	7.15600094074808e-05	5.59493307594891e-05	9.29988195157194e-05	-0.00244725423774661	0.000303609031122761	-0.000215631871199379	0.0465930989534128	0.00903595247387397	0.34984498633317	-0.00171127772178778	1.77702110585635e-05	1.89017595789104e-05	-0.00130138081140374	-0.114626912154772	4.34362200295626e-05	-0.0209754627375446	-0.0134351130329789	0.00508882005456894	0.0182534973724715	0.00276429529085248	0.0232122235553511	-8.74120665768209e-05	0.000260772709733675	0.0316237883296672	6.4826116493912e-06
351.586927801568	8.18780791080514e-06	-0.000103114127992285	-0.346175404313211	-3.31602795085794e-05	0.000453907705112665	-0.00010631975068607	-0.0019773454698723	0.000404539788780374	-0.000143876339426196	0.0471420896066249	0.00899250106323369	0.347776019014752	-9.28134344470891e-05	0.000102841000737964	0.000161070442320421	-0.0019001504979812	-0.109571877761268	2.11201274349702e-05	-0.0217265072533416	-0.0127637562957912	0.00658529800159179	0.015615461366393	0.00434230758285093	0.0210920716101983	-7.67523303010865e-05	7.26926418242299e-05	0.0301289484805686	-0.000123125759033837
354.192661151504	-2.63353656526434e-05	6.23412699096403e-05	-0.345074220118975	-2.70037431312793e-05	0.000268144287252355	0.00012093615468825	-0.000837299237562895	0.000164477486974696	1.46286114835528e-05	0.0476228490496538	0.00945485615799123	0.346579210190878	-8.22320482809899e-05	0.000161870788954817	0.000102582944498773	-0.00169674630251926	-0.10353525667115	-7.05589286302436e-05	-0.0207651571030064	-0.010597061797433	0.00246552827463142	0.0187484666587709	0.00542085144367068	0.0247275296550422	-0.000130762992503158	0.000154883509020039	0.0306634197655588	-2.07532550675399e-05
356.887184612324	3.12043815948103e-05	7.59013702529776e-05	-0.345466070125747	-0.000112989345329542	0.000168336660498702	1.9630120522654e-05	-8.85845129513904e-05	5.37580852030645e-05	-1.62925497084914e-05	0.0437702756309385	0.00929880608249943	0.344427922412794	-0.000398824824650262	4.15425813905613e-05	0.000542590251846882	-0.0061815865872572	-0.104883476906126	0.0033304111120281	-0.0181317154892946	-0.0054485897093207	-0.00532414886618807	0.00885488492427422	1.87442002751108e-07	0.0235228475270223	-0.00207989286754102	0.00015866488665089	0.0313355946153679	-5.88324914412982e-05
359.340929021477	8.5009994282588e-05	4.39874836741304e-05	-0.344114454363459	-6.90827177538511e-05	0.000241711525341237	0.000369154017107294	-0.000181241491722246	0.000149072142319869	1.4146796358484e-05	0.0450417788034083	0.00980431749534409	0.343488708364261	-0.00014997341545267	0.000190301586022859	0.0016148947318687	-0.00269026332673761	-0.0831577967538528	0.00021282293321744	-0.0190073097780776	-0.00229673363591898	-2.66885487074538e-05	0.0138876524678291	0.00022751046290708	0.0250459805981052	-1.79841989212647e-05	0.000334005320057048	0.0283955013785704	-0.00037815273091253
362.081514662967	-1.43533988783606e-05	-0.000153846292211275	-0.342692917075112	-0.000152179291038476	0.00088289950616775	-6.05458490873328e-06	-0.00297571357037323	0.000665102129423284	-0.000223122617496142	0.0451033553035629	0.0100142099120417	0.342532555100237	-9.77091085982427e-05	6.85605784467106e-05	0.000127774549196542	-0.000359231608775712	-0.0957581203142293	9.3625246775519e-05	-0.0190198948186855	-0.00560378989869502	0.000364751394398811	0.0116934084747717	7.40040080151085e-05	0.0213832465427014	-0.000152709932623934	9.67044562454154e-05	0.0282890344448302	-0.000307374388795705
364.747541943997	0.000170619384501681	-9.06035197331048e-05	-0.341780676755623	0.000204383363551342	-2.5331230585734e-05	0.000328803180161321	-0.00236850124361442	0.000293097776088288	-8.86426332513758e-05	0.0430725392844912	0.0102966440698527	0.341425359451778	-0.000449633501204213	0.000118917080119281	0.000148229090928591	7.53777678534906e-05	-0.0867317827108085	0.00237102571744639	-0.0211301350972252	-0.0062567342063711	-0.000368648992210311	0.013473185224254	3.15614414876441e-05	0.0220410418914348	-0.00109055751607722	0.000224475431466373	0.0267763897211054	-0.00193854692010609
367.351687014668	3.31009403734949e-05	-4.35151650053589e-05	-0.341071107472457	1.06019375531796e-05	0.000181692690230134	0.000101529869581866	-0.00160591816743687	0.000155832008614987	6.08704657324951e-05	0.0425862648580026	0.00945868127844742	0.339973303165203	-0.000380746797073372	0.000152127122563402	-2.35058177663418e-05	-0.00105021221341861	-0.0891475045379113	0.00213455670328199	-0.018189689653356	-0.0053585203606351	0.000794016832058914	0.0112456277851434	0.00209164193207298	0.0162037445700857	-0.0011967201184065	0.000328296803631409	0.0274793301477696	-0.00100962302206615
370.006502533326	-3.14186545759415e-05	5.32812432071783e-05	-0.33828863060045	6.91803758360562e-05	0.000370082563554681	1.96203342841223e-06	-0.00184314463829499	7.94575405378524e-05	-6.0031982448719e-05	0.043541190014735	0.00964370469444306	0.340271587953699	-0.000243517670160128	0.000101876376280216	-5.03639965774919e-06	0.000684357976365235	-0.0820104119282923	-4.03208732605614e-05	-0.0174876843572897	-0.0104107124259153	0.000844862742045389	0.0125256955135171	0.00149388729915461	0.0194682580319309	-0.000114175796760624	3.58076070993661e-05	0.0272086145032398	-0.00136602572838964
372.552149268002	7.97622670518254e-05	3.20703831169271e-05	-0.336522406453364	-7.47981598684892e-05	0.00022673125136693	-2.96190940927294e-05	-0.00104342339540113	-7.4715899843263e-05	-0.000164720508457062	0.0437191094520465	0.0107529402574785	0.339792451269532	-0.000125599374576467	0.000172143399764083	0.000517832950771232	-0.000452079047102982	-0.0738340067043279	-4.84548439280167e-05	-0.0171987236969644	-0.00787689839471308	-7.24682302936138e-05	0.0110576056286562	0.00140355893698567	0.0202694576335796	-0.000122084249534893	0.000153313769494859	0.0279159857384988	-0.000142406825795037
375.129093918158	3.91122356442382e-05	2.47606977655752e-05	-0.336682216055497	5.34250197194475e-05	8.59934546602677e-05	-9.14758227393482e-06	-0.00110761750401773	0.000105983195635933	-5.91699845108394e-06	0.042737665047696	0.0102946708071694	0.337588635377776	-0.00119173346207933	0.000128976354979978	-2.63381005838054e-05	0.00145019529268153	-0.0790485035278525	-0.000420354430552073	-0.0160544193716358	-0.00831885544558116	0.000155111710135912	0.00915442601532535	-1.32125750005812e-06	0.0155905879949785	-4.80012118647117e-05	2.74623322906005e-05	0.0277229646893724	-1.61425224083095e-05
377.802664248669	0.000132955222012332	0.000107101699712214	-0.333958593517921	3.29340082647331e-05	0.000432917560721014	0.000133159584049359	-1.05729316400457e-05	1.7254183370798e-05	0.000109345775772649	0.0460448514210468	0.00974260940155137	0.337520040751902	-0.000436798813237011	0.000102380749441933	-3.95601001688602e-06	-0.000318738243482386	-0.0703292005385323	4.68978241882325e-06	-0.0152700475407107	-0.00342321567175281	-3.22147095944382e-05	0.00964030971018581	-2.26507458755078e-05	0.018893942372658	-0.00017801948330294	8.68418851818739e-05	0.027334705743516	-0.000104341351538469
380.402283129662	-0.000139721250182985	-1.96322477782712e-05	-0.333139985173587	-0.000174400775610075	0.000243261312922987	-0.000166068485238726	-0.0026045164703928	0.000358352590464357	-3.11400217086001e-05	0.0449625653169987	0.00911658428056599	0.336241772390757	-0.000220643680518348	5.81340821177951e-05	0.00014219579034307	0.00326027143399388	-0.0695552076668033	0.00103919103345032	-0.0157328709325095	-0.00290009759931868	0.000914536405753878	0.0084787913244444	0.000158126979857194	0.0166011926680546	-0.000151027534766286	4.3139527987552e-05	0.027665825030923	-7.226260872225e-05
383.026373507163	-3.67204472630074e-05	4.169478509007e-05	-0.333003108549079	0.000142326340721037	-1.16526844032363e-05	0.000109099304167405	-0.00203188325657657	0.000337467683551268	-0.000152936585176348	0.0452484734321112	0.00916525185350308	0.334100328454071	-0.00199019577301981	0.00010090822898086	6.03480251046724e-05	0.00273247424000356	-0.0698616091272128	4.87671348676175e-05	-0.0147324171397903	-0.00479673226256442	0.00202120926525023	0.00616242823084079	0.00153135852457398	0.014556579283108	-8.79576208420118e-05	4.00298411006655e-05	0.0286170919513808	-9.8711805557508e-06
385.698782108126	-0.000111840573377471	-3.63775399129564e-05	-0.331947187354036	7.48129666196884e-05	0.000124131712990012	-1.77780131465833e-05	-0.000847812061728174	1.64975672811789e-05	4.02285854105567e-05	0.0458945482627179	0.00964493288637227	0.332760725792	-0.00198854949140665	-8.15429223901094e-06	3.49536461458522e-05	0.0026846374393118	-0.0680203378382709	0.000606262586589128	-0.0151647176484233	-0.00491813084939266	6.52295424948191e-05	0.00869731976636867	0.000603274919246901	0.0138539201004518	-6.43341835578731e-05	2.02445364603157e-05	0.0277876233523707	-0.000113466236693431
388.273109484946	-5.87521965104976e-05	-2.21657451931539e-05	-0.332259796918994	3.17595288404635e-05	-2.75455693142002e-05	-2.8105069161856e-05	-3.82024233127499e-06	0.000118219694292545	8.10567976388918e-05	0.04214064681281	0.00958908210178672	0.330751259853769	-0.00142565270500194	0.000125690080962316	2.42251047833539e-05	0.000394022725452636	-0.0679643986833114	-2.0290694044798e-05	-0.0159241434456525	-0.00583884570729681	-0.000874483471352242	0.00336997632654668	-1.53670724309121e-05	0.0118552469881028	-0.000368126554235138	3.78797216699292e-05	0.0274240124046416	-0.000133821918769255
390.562927154046	-0.000125769830670304	-4.12584182041417e-05	-0.331618222134149	0.000119434464726179	0.00012919858366752	-8.96086259918568e-05	-4.70597765192892e-05	0.000118092663160166	6.14087752584821e-05	0.0416450989356185	0.0099777170714417	0.329484063891025	-0.00187145626142975	7.83141272594671e-05	2.7967472180879e-05	0.00163253733889368	-0.0555696090405502	9.51189018659707e-05	-0.0151876363172046	-0.00695547703463587	1.31278975298843e-05	0.00711521746964983	8.84935426245393e-05	0.0131220484062462	-4.48209181800233e-05	0.000563944264166328	0.0283294225520878	-3.20920839126442e-05
393.209934265963	-3.20332024632669e-05	-0.000112189764761139	-0.330032697384187	0.000215053709958636	3.17400939650736e-05	5.94389445806141e-05	-0.00205689814866975	8.02994997803175e-05	-1.71172591952431e-05	0.0427433143967623	0.0104898861557613	0.32860607941576	-0.00202110625270674	-3.24913948074244e-05	3.19571442140207e-05	0.00178700648807217	-0.0624932302300905	0.000812482481205303	-0.0157378973440031	-0.00601176839019447	-0.000947085573630711	0.00833418367644434	0.000110758539584861	0.0113576686400928	-1.43943244025564e-05	9.97709003919235e-05	0.027788215665529	-6.14589817769148e-05
395.74103696164	-1.57403879709987e-05	0.000108821076091907	-0.328829325965562	4.57711745179043e-05	1.97901400862586e-05	-0.000209441683802621	-0.00100387334845587	-3.39539805606419e-05	-2.95129756860893e-06	0.0415335086175673	0.0107999531429677	0.32776521732105	-0.00199543543923582	-2.70030307156784e-05	0.00063298272096731	0.0025939115993705	-0.0587863076226187	0.000575721642619605	-0.015120049027888	-0.00442677806841977	-5.29840707713235e-05	0.00760852525521649	-1.30972759393688e-05	0.0126302313064495	-3.82901424282289e-05	0.000149682466041169	0.0279701892070288	-2.07565875306234e-05
398.194364502686	-3.62968536633898e-05	-9.12370202886131e-05	-0.328024662257576	-7.25178279532929e-05	-2.37472208746883e-05	-0.000108756030519292	-0.00320415726914095	1.50125672378952e-05	-0.000121182061422976	0.0412625826746113	0.00939239177857231	0.326488041229032	-0.00136047727001057	-2.34560316284457e-05	3.36604810237416e-05	0.00222281491378296	-0.0598813018057607	8.6582370816119e-05	-0.0158797657534797	-0.00595770071478069	3.8250095251018e-06	0.00688897557133417	8.17621134443471e-05	0.00981093439218163	-3.16852871643701e-05	0.000107245325443363	0.0279069689627236	-0.000121463015351811
400.776976876731	6.80133769250337e-06	5.3756522977597e-06	-0.324952118916569	0.000147181785132454	-9.25270279921508e-05	7.50034004917471e-05	-0.00294384430348028	0.000346393577582975	-4.07508205397246e-05	0.0430067284578123	0.00971153636706271	0.327012600794354	-0.00218487825190604	-1.66242114482655e-05	0.000713829638212812	0.00426973141064502	-0.0540990452459611	0.00196368004910472	-0.0157023336668668	-0.00277025381762054	-0.000171802531503021	0.00861936075343395	0.000154431548059052	0.0121561159131267	-0.000215580703674756	0.000204057674628092	0.0282368561110795	-8.84625701531503e-05
403.400496785292	-4.99203202948846e-05	-2.27787403801848e-05	-0.323758688738103	-1.06952984693383e-05	-2.49757224411483e-05	-7.70277632753954e-05	-0.000605965926297216	4.6706543991686e-05	0.000107833401614497	0.0432163063514748	0.0105515103130182	0.325895502791366	-0.0023538552338269	-6.72200130226357e-05	5.28006582775409e-05	0.00408040672400301	-0.0495896243365803	0.00141738502924063	-0.0158737226974401	-0.0035005847702469	-0.000123369746171935	0.00739211403588769	0.000198743008836648	0.0115818465296797	-0.000126013673415197	5.84428710491158e-05	0.0275852570332594	-0.000219607013533397
405.977023206145	9.73003480578047e-05	-3.4067741586122e-05	-0.323444911069554	0.000119730723609469	0.000176470728565185	8.41928866615857e-05	-0.000350914460554175	3.91090698508266e-05	-4.16035824376382e-05	0.0413188534596638	0.010792346900763	0.32425262353718	-0.000640769015486595	0.000136846336885062	3.60864999977686e-05	0.00362890043887865	-0.0545362769424986	0.000626582506755991	-0.0160162628960593	-0.00289943187107064	-0.00156612842568053	0.00339352402847326	-0.000178515452545273	0.00872478860134074	-0.000130967813853497	0.000126703891227876	0.0273044552666717	-5.96798390399959e-05
408.5846342061	-9.42939963783079e-05	-2.57071291068197e-05	-0.321687721529652	0.0001243723979474	2.36549347668135e-05	-0.000145998292195298	-0.000671808972739394	3.84797549376041e-05	0.000151176248861439	0.0430162596049149	0.00938435523171625	0.323509429387912	-0.000543615021831163	0.000126676616087839	8.89700539480301e-05	0.00190298208781126	-0.0500184166132849	0.000164890525328136	-0.0154498206370156	-0.00550038973084586	-0.000358065843123095	0.00574554706708108	-5.25191718415975e-05	0.0105269882685116	-5.0978646413626e-05	0.000185867696527739	0.0275635820594573	4.17346035696007e-05
411.177034153202	4.64292286118473e-05	3.69274389256822e-05	-0.320457338275017	0.000127579539054373	6.61778015623487e-05	3.63996628703998e-05	-0.00241713058442278	5.23099112522315e-05	-7.30981645810933e-05	0.0420218416364321	0.00969700955692683	0.322604425101601	-0.00129924857236236	2.65935639977688e-06	1.14744688698487e-05	0.00476846098148531	-0.0485185067515466	1.75217318575918e-05	-0.0162234827255996	-0.00663543622373373	0.000275426447380978	0.0030721601612218	0.000332556621516898	0.00829951329824437	-6.73037631418002e-05	3.14380520359721e-05	0.0266469993688436	3.34799152383939e-05
413.641331431956	-2.96946061627138e-05	-0.000147294378348009	-0.320292838993156	-0.000123008487072701	0.000100085909219942	-3.98508515450302e-05	-0.000488709312168219	8.81447593623505e-05	-8.36801424678924e-05	0.0417062844769573	0.00995614130446357	0.320692578678903	-0.000564918270149101	0.000112955729907162	-3.23754985493752e-06	0.00384057168768182	-0.0393039720825854	-0.000219749869874499	-0.015225714703602	-0.00853795450561542	-9.08547835919359e-05	0.00564056886573128	-0.000106310216804045	0.0100279632971755	-0.000265886879729665	-1.21860478001822e-06	0.0267417357391222	-1.49786944783602e-05
416.228414374466	0.000106911776973228	7.49293695444072e-06	-0.31946865359322	-2.66982712478614e-05	3.68111180352888e-05	9.95617055290833e-05	-0.00140933232619223	0.000199119702091414	-1.179286826704e-05	0.042073480400087	0.00938928797842207	0.319229865892954	-0.00016887554288064	-1.35352729887647e-05	4.80748648320068e-05	0.00560851617049185	-0.0455789403228064	-6.23680905267901e-05	-0.0156909841660439	-0.00753204384112127	-0.000186152923739693	0.00416611875630268	1.36977542010855e-05	0.00854500403659091	-0.000149797866791446	5.26091993773937e-05	0.0262502500784518	-5.91076706962585e-05
418.819454591148	1.51803212235077e-05	-4.22283612845152e-06	-0.319337583933182	6.26008170935434e-05	9.87064183589361e-05	-0.000118705763590651	-0.00195212263672669	1.72387871625043e-05	4.60981375713912e-05	0.0400544619032673	0.00969599627513462	0.317403111355188	-0.000155205689405599	5.42101815849665e-05	7.64655443767578e-05	0.00416068408727799	-0.0417845211773993	0.000104208552389637	-0.016300334270864	-0.00531865048347044	0.000229522298521932	0.00589023517836651	3.90030766873155e-05	0.010657544422821	-0.000979564327436426	4.43329238857117e-05	0.0254805142308871	-4.99972366477352e-06
421.248031391094	6.94865808860077e-05	5.52088911303608e-05	-0.318589501482535	-0.000131462973353311	0.000208335516496483	2.76641766205471e-05	-9.18034594008902e-05	6.73050688085344e-06	-1.89757357518827e-05	0.039731208123863	0.00976803780431677	0.316093511117416	-7.38947423579153e-05	2.41387591080635e-05	8.92750031550993e-05	0.00510588838737025	-0.0403555728283287	1.74895277315779e-05	-0.015066065191187	-0.00591562852497932	-5.65901358913946e-05	0.00382874640499287	-3.49628435960959e-05	0.00732825849746246	-0.000245435815501427	4.50660378697907e-05	0.0252844206581565	-5.2425157767871e-05
423.870622025678	-4.3848530949516e-05	3.47386433122122e-05	-0.317117910256512	-0.000113571224401884	8.98024178354972e-05	9.09632182117973e-05	-0.00142083897995258	-0.000104583692101611	-7.11200928590957e-05	0.0408751521360836	0.01080438349004	0.31510734254017	-0.000181686465764114	0.000154519149695189	-5.84375817440036e-06	0.00610482041683946	-0.0413214749112347	-7.58817705441924e-05	-0.0148311014788534	-0.00591126828477373	-0.000473448395113407	0.00317889264855298	-7.48455297049128e-06	0.0084967615357474	-0.000160936486554259	3.58544676502964e-05	0.0251863598334299	-5.7618089718612e-05
426.499919117111	-4.78157987347454e-06	-3.83157828245874e-05	-0.315261730417435	-0.000118299859322877	8.76360940679241e-05	9.51318923156774e-05	-0.00111752786281584	8.72969233507962e-05	0.000101432353440845	0.0413226989567566	0.0104018470864309	0.314585871214185	-9.89108730861245e-05	9.33841130894819e-05	1.10873332966259e-05	0.00659845981480545	-0.0354902029258688	3.8072817818071e-05	-0.0148014733065908	-0.00722473877167294	4.19944760128555e-07	0.00309037749358465	-2.30641659187903e-05	0.0100286349764703	-0.000161169280574963	5.61034859369921e-05	0.025372565515619	-3.45337177897983e-05
429.00442544556	3.11780428512274e-05	-2.72019567695519e-05	-0.314765138621491	7.34313635844393e-05	1.03863781819565e-05	0.000224874551323793	-0.00325547383637849	9.32814086978105e-05	-0.000138874266900919	0.0400258825712885	0.0100464776166227	0.313101002420396	-0.000508718247481438	6.30945665251152e-05	7.04485995766942e-05	0.00534478856439369	-0.0404472808820215	6.16473435060651e-06	-0.0153292020562058	-0.00309793947304706	3.59638239980514e-05	0.0033692071586382	1.39869285955858e-05	0.00548492953545981	-0.000128643314784041	5.14634630770238e-06	0.0247193159352248	-0.000173150131996249
431.498041263509	-8.48832506867838e-05	-2.64798496527541e-06	-0.312464211774701	2.31372588206175e-05	0.0001749352060153	-2.12660830953209e-05	-0.000268158954958361	-9.25656903718306e-07	3.09863915355585e-05	0.0406097804745206	0.010838667442392	0.313110735633541	-0.000673616937812509	1.27688571024891e-05	2.37077032501637e-06	0.00534272126424939	-0.0345614589357046	0.000116959636225955	-0.0154404294634211	-0.00659797970953552	0.00014421553989245	0.00365929645602181	5.81502662632115e-05	0.00724653713650434	-1.06947295722884e-05	0.000124127293143187	0.0240389009639113	-4.37122181086806e-05
434.117051022291	-4.27472233922206e-05	-5.57776867202606e-05	-0.311326967195558	7.37021488152109e-06	0.000220417888292634	6.99624568041845e-05	-0.000714883376695658	0.000115449341117016	8.0185048735804e-05	0.039737220409281	0.0103460599684403	0.312075775674329	-0.000125731550820339	-9.57546185270016e-06	9.69209630807124e-05	0.00434176085457727	-0.0348802786377753	-6.32451098521544e-05	-0.0146398594486663	-0.00669833487270723	-5.8091590604411e-05	0.00358231960302557	0.000122172670254797	0.00701015420422302	-0.000107329543649242	0.000110772869128411	0.024348473140801	-8.66603981382869e-05
436.610763860889	1.01730876693223e-05	-2.73609467870356e-05	-0.310048049837205	-4.32418825999889e-05	8.92067183998497e-05	-3.6731799802508e-06	-0.000336032515032081	0.000159649787472576	6.57601451409887e-05	0.0396335160302985	0.0112858910576651	0.31119086454377	-0.00114903575071972	3.10021992311933e-05	0.000104942205847778	0.00594683561754106	-0.0364245301393444	-1.79184461678343e-05	-0.0143697805807026	-0.00702221517721999	-0.000587270241553008	0.000573001996861278	-0.000275406221356261	0.00692844923065559	-0.000136550738045214	0.000105166260654923	0.0244182742519539	-2.55131897975049e-06
439.11840471432	-1.18438702226349e-05	2.70237502940851e-06	-0.309362082408382	-9.04811224849478e-05	9.38585402578779e-05	-2.75421179560392e-05	-0.00183326285330054	0.000158047033531134	2.69866926235674e-05	0.0396689453095467	0.00987057412573674	0.309710990825103	-0.00160992928339487	6.15769156230362e-05	8.81799510516568e-05	0.00471754315172235	-0.0307551572045852	4.53245056978273e-05	-0.0150139775136854	-0.00585681321363746	-0.00228862392303463	0.00387757782146081	-0.000220080269861834	0.00590214865849641	-0.000321507902063092	0.00013375225780377	0.0231195743359547	-0.000137854756742117
441.741354733236	-5.54530853790848e-05	6.78917594392378e-06	-0.307640760538625	-0.000139593996456471	5.35778989028137e-05	1.67710290349372e-05	-0.00219592809499531	6.10183926195632e-05	-4.41935800359132e-05	0.039694101724862	0.00987489581599001	0.30912116095663	-0.000540201106740661	5.87210781685636e-05	3.9192820696462e-05	0.00539872017135745	-0.0306785577715294	0.00010440475711046	-0.0134155015082122	-0.00425538263494089	6.79084491620716e-05	0.00328765683302112	6.01951313443169e-05	0.00679980400331584	-9.49275414630553e-05	7.3601627501936e-05	0.0242555251595805	-7.8139120875536e-05
444.040907194176	0.000114462126145407	2.43282253395962e-05	-0.3066134294135	-3.21150662146144e-05	7.97284940717548e-05	-5.24998654566534e-05	-0.000974655956050797	7.51302868925686e-05	-4.09012966631945e-05	0.0402512574377317	0.00967649276294389	0.308069367867971	-0.000558239064513562	5.42750086403506e-05	8.58289229668868e-05	0.00520149223534683	-0.0292882862358843	7.76307944426985e-05	-0.012955112549618	-0.00444594266487612	2.70392958591552e-05	0.00335839088006229	3.31954027556603e-05	0.00659676092310506	-0.000105491494939912	1.17350653338013e-05	0.0248457183076277	-8.44458592015495e-05
446.646180614269	-7.50642770761655e-05	-2.98554383099371e-05	-0.306390221392625	0.000169845137719558	0.000132851724119915	2.57227544708747e-05	-0.00166518452825248	8.50809689494476e-05	1.93266698876925e-05	0.0405971720803638	0.0096012367625992	0.306010540003074	-0.0017804416574025	3.76936615637454e-06	0.000171614089967912	0.00588343382199152	-0.0311924704380375	0.00105537988443798	-0.0140938427633702	-0.00492283811743501	-0.00117488904576978	0.00415159578216273	-7.96835746867015e-06	0.00576133888129558	-1.93845529635938e-05	0.000124503585004934	0.0240081611153211	-4.39673306947433e-05
449.227165659089	2.8055415663429e-05	-7.80218469111596e-05	-0.305351375410164	-2.29662587824673e-05	0.000140419742098538	-0.000134171439183741	-0.00102437740204855	0.00014343686656654	-4.12751898532513e-05	0.0409826823420452	0.010126235393091	0.30475483068751	-0.00141122120754493	0.000142332128596859	3.62764264681022e-05	0.00596776811681221	-0.0267069602043306	-9.26218056583333e-06	-0.0132785075647925	-0.00641188154224935	-1.41232233156459e-05	0.00404146446018117	-5.65223533850295e-05	0.00636530218640368	-0.000161917222861081	7.71902020361092e-05	0.0243928811467552	-1.29296510440077e-05
451.578975244458	-4.62234227581309e-05	5.37373599349503e-05	-0.305478414522455	1.97847646442721e-05	1.29710824424761e-05	-6.61378192866281e-06	-7.52457363641684e-05	4.11738290820755e-05	-8.9561299499223e-06	0.0386179044293252	0.0101099075124073	0.302927257345308	-0.00122238432641675	7.96545761069535e-05	-1.86404824479582e-05	0.00548970743258237	-0.0315807333587552	8.43228353624852e-05	-0.0139694636375825	-0.00396966760198122	-1.18064295032199e-05	0.00238548362879887	-3.8073706682944e-05	0.00266054648803049	-0.000140198680675656	4.19935970108004e-05	0.0238853612407909	-0.000116132099457245
454.029139470561	-8.63407577674813e-05	-1.30178089424314e-05	-0.303411038302849	0.000138350478377328	-6.83948816313401e-06	-0.00035261886736754	-3.09406311340974e-05	9.0812041651929e-05	8.59548851063502e-05	0.041821109249547	0.0112117442487989	0.302399142908904	-0.00211303244730459	-3.25582987309277e-05	0.000181749377102654	0.0064693637062494	-0.0310574244353874	0.000241182047089597	-0.0138916793218891	-0.00533973165402031	-3.04797421446057e-05	0.00248664004310561	-0.00013812394175559	0.00398104601845298	-9.07356019954235e-05	0.000139903101720762	0.0238950887667258	-1.36732978933667e-05
456.682472156742	-1.08666729495642e-06	-0.000132638108777058	-0.302518830971946	1.66809012414017e-05	-0.000102540847836564	0.000131526791482817	-0.00262163576567735	0.000656284955099159	-0.000205107104034243	0.0406998188718255	0.0105382299924733	0.301133413759777	-0.00246754325330445	-0.000104041587312825	2.2762819283067e-05	0.00664466186380408	-0.0305401427186869	0.000987140981465402	-0.0145752854873826	-0.00448681437089101	-0.000436947341347342	0.00342922850993799	-5.98267407104541e-05	0.00346277341818331	-1.35860325047524e-05	0.00017948197791354	0.0234061616800896	-3.31137085044771e-05
459.334392422164	-1.9013085768169e-06	-2.24134598529652e-05	-0.301666460375578	-0.000692106606510193	8.2724313516079e-05	-0.00049631960615563	-0.00407739185691681	0.000699292669232708	-0.000121054579085385	0.0383913419183997	0.0104572413695166	0.299993944447214	-0.00085851216117692	1.1010962977756e-05	0.000117893714626508	0.00650876421839564	-0.0291053115326634	0.000266702421990407	-0.0133870452057494	-0.00526245118441153	-0.000893361504358954	0.002036188048677	8.70546492762336e-05	0.0032816138333853	-0.000100704947901225	0.000155722989535385	0.0241617465745952	-5.8544016600761e-05
461.794276975654	4.72723132196866e-05	-3.0392034969767e-05	-0.300911584796208	3.90811459371356e-05	6.8054134901771e-05	-1.19175862167134e-05	-0.00117300347084333	0.000168885847594798	0.000127871403812419	0.0375566404984672	0.0102822188700211	0.298738632174939	-0.0010914235555628	0.000149063684759066	0.000157490526823522	0.00689633494533226	-0.0283188708000111	0.000519527479745059	-0.0134560550349738	-0.00565354461422099	-0.00010948429165704	0.00419884666440473	3.76901933515159e-05	0.00243534966790577	-5.38576105029553e-05	3.24718369983904e-05	0.0241869810706268	-1.14137321555953e-05
464.373687235593	-1.68496266694677e-05	1.48673655787552e-05	-0.298463446354882	4.07384426500083e-05	-1.74793383810771e-05	-9.41591854581732e-05	-0.00175857149295673	2.9731777605652e-05	-3.42850281555638e-05	0.0381253698062516	0.0102408433978051	0.298807530637604	-0.00169932929141021	-3.7971908530029e-05	0.00013067695669093	0.00732676464044357	-0.026991920680689	0.00177895393466056	-0.0139478577829804	-0.00330074891563983	-0.000520340816303687	0.0043758993973193	4.10299023691655e-06	0.00422496342996374	-8.426601193492e-05	9.92970042248955e-05	0.0238647315242378	-4.97670541576026e-05
466.936235967344	8.15393133884125e-05	-0.000113903732268963	-0.296909597230258	-5.68678925077939e-05	0.000134986804042309	-2.63347070324313e-05	-0.00103652847295821	-3.76486024980822e-06	-0.000149152222025828	0.0380533739831067	0.0112446185322278	0.298126553533011	-0.00179936440156197	-2.8235030691034e-06	8.80240350842745e-05	0.00785708030768195	-0.0254443777884854	0.00071528601857309	-0.0138738619883924	-0.00383913768739352	-6.70564577960656e-05	0.00336533941453854	-2.39163536462716e-05	0.00323418564458594	-1.18426164541385e-05	3.96107300414355e-05	0.0234515568166277	-2.80750499814078e-05
469.485106830722	0.000105151185633542	-0.000135773055739807	-0.296782386957924	-9.18404566137944e-05	7.51374574892958e-05	3.21937320508955e-05	-0.00130566179639076	-1.67404743718149e-05	3.19310284873811e-05	0.0375994694606413	0.011043752869963	0.296140829239421	-0.000603383151097907	1.29134470369896e-05	0.000108122103393197	0.00653854768112461	-0.0285384825791757	1.26379764921822e-05	-0.013801303546554	-0.0021645338968999	-0.00154058268929197	0.00282734616639724	-4.41130620969725e-05	0.00264374420811571	-2.11360260071948e-05	4.35362632973487e-05	0.0233081535359628	-6.89644099809673e-05
472.190423206452	-7.0963870729491e-05	3.99260938337105e-05	-0.294124301224653	4.51235686412848e-05	-1.08897765115892e-05	-2.36361624322261e-05	-0.000106044135690008	3.52147124072506e-05	0.000126111399443969	0.0399836459704734	0.0105789467594278	0.296091745595092	-0.00137408751634526	3.34392792705043e-06	-2.80578124137746e-05	0.00622500224318856	-0.0223242679707445	4.24491208811105e-05	-0.0148700001759084	-0.00556120530248712	-3.07342496165378e-05	0.0039753192811276	0.000128468357736984	0.00415161909887237	-0.000133972807202894	6.26488310741216e-06	0.022458694401026	8.58230982817166e-06
474.596027143797	-1.64576516015161e-05	2.01287877875996e-05	-0.29333784666043	6.54967527622039e-05	3.94295850902194e-05	1.2907721326107e-05	-0.00247845481320041	0.000327139391588415	-4.24350307689962e-05	0.0395496797796312	0.00993420653654052	0.294856367379101	-0.00134715652650662	5.82713706273954e-05	5.09968741952498e-05	0.00656366644383755	-0.0230485211131581	3.55573330264114e-05	-0.0145010215143325	-0.0047807084813604	-1.73062148876168e-05	0.00295843382861971	-0.000119213713848088	0.00260649515730648	-9.29440008159333e-05	7.76320506576572e-05	0.0225835243319376	-0.000178914820363745
477.188539474724	2.52772858846509e-05	8.31294038535239e-08	-0.293089660262838	-0.000141773623373618	0.000503246349930583	-0.000143580746498046	-0.00187444180954806	0.000402596988230082	-6.40284365717333e-05	0.0401365225568689	0.00999313916069536	0.292804361248216	-3.97710608686209e-05	8.52646734272677e-05	0.000129685114912663	0.00692690509702454	-0.0229568227685935	-9.13302543955409e-05	-0.012871283521862	-0.00656760698488191	8.61098697804647e-05	0.00183907354966562	4.73225922580754e-05	0.00333486391311525	-1.19342135034064e-05	0.000119095840539076	0.0232003197453433	-3.65727930681328e-05
479.700552531666	0.00012468553652716	3.98941888302155e-05	-0.292089639534732	5.30556248847729e-06	0.000465943614640253	2.0003369671297e-05	-0.000726596008235484	9.14650653131345e-06	0.000149296721080585	0.0403030739544543	0.0103771531659536	0.291603922387478	-9.0005167733738e-05	0.00016887310141175	8.95842212274332e-05	0.00778041190389611	-0.021359064194209	-0.000136812371803064	-0.0126716508469001	-0.00567682880853204	8.83432365421199e-05	0.00297815994326411	0.000103355427171636	0.00429124331829954	4.94195790616892e-06	0.000207726253568156	0.0230075936963566	-0.000144664702688312
482.291329721278	0.000110733122257275	-8.02750412465144e-05	-0.292519451943884	-0.000139526230703898	7.36423088309295e-05	4.81078766893265e-05	-0.000216619203889183	4.17222364720079e-05	1.07965922839274e-05	0.0363960988243493	0.0102355022243426	0.289490816402428	-0.000221121545808997	1.14609581075774e-05	9.64895525682099e-05	0.00642076990673646	-0.0229743781252358	0.000303517129437556	-0.0126210619903062	-0.0052724056195073	-0.000530644671556398	-0.00102979006338888	-0.000294048851260712	0.00310379600573793	-2.91725315100379e-05	8.23764569074333e-05	0.0227758517153819	-1.36767601544257e-05
484.620108431794	-4.54041977650108e-06	-6.52509575872152e-05	-0.292001285103845	-4.07446958267464e-05	2.32602410672601e-05	-1.41189154905941e-05	-0.000218315445114512	-1.11518416334507e-05	3.56248262122333e-06	0.0359900147829871	0.0105038994790827	0.288063316981173	-0.000143605328105698	0.000162425462906416	3.34653966238967e-05	0.00682693263028999	-0.0178956287354297	-0.000119297826521857	-0.0128597528712356	-0.00538525842528362	9.70139274287315e-05	0.00230082521168007	-9.01319722535215e-05	0.00211117776272749	-0.000188962438081256	0.000113813290514682	0.0220701596848174	-0.000161379768825573
487.250049105877	-4.31656536595681e-05	-0.000114861106303034	-0.29025947411253	-0.000203053741764303	0.000218373287141387	3.43320311454501e-05	-0.00176161438647456	7.93351877614717e-05	-7.19081965978642e-05	0.0373860388631836	0.0112457469344272	0.287313900612976	-0.000100791493467315	9.85266753940039e-05	0.00010508925569528	0.00869327588265367	-0.0223504323578425	-0.000116193577601315	-0.0122178305561833	-0.00579220206528991	-7.08931609808255e-05	0.00173251251474316	1.6423508405161e-05	0.00333506165433358	-9.93150943087286e-05	-5.51108895211563e-06	0.0223267839534196	3.3008382196078e-05
489.781862331445	1.2173406888562e-05	-3.54871782603063e-05	-0.288711985675554	-1.11748052686256e-05	7.74241413460757e-05	0.000148969648347958	-0.00102829521314896	-4.88685594813978e-05	-3.29621741413247e-05	0.0365211965522525	0.0113884068204362	0.286767247126199	-1.36079383771251e-05	0.000112224694674468	-5.31304589039453e-06	0.008834026331763	-0.0230243471471581	2.72590979767939e-05	-0.0123883562459635	-0.00554580678446392	-3.59258571880145e-05	0.00145916996923057	5.43149877915267e-05	0.00281803737912928	-3.93951165007946e-05	0.000170939469085797	0.0224089501259307	-0.000106759524953102
492.158197589761	7.73815291484864e-06	-0.000154320811389422	-0.288085363209035	0.000109837579105685	4.13301566938431e-05	7.1275494077802e-05	-0.00338109971722492	0.000203404772487225	-0.000141052812857166	0.0361814781772483	0.010405041665998	0.285399442716181	-0.000410610469661884	1.01397133918508e-05	9.34551809738664e-05	0.00665519429254346	-0.0218085675810349	0.000111506174912063	-0.0138029011920162	-0.00228288856028008	-0.000578975719365885	0.00293643271646116	-0.000113535525769161	0.000638997945339976	-7.7052909307906e-05	0.000172860629546965	0.0211693109002604	-0.000117944664464874
494.796781433542	2.34353080590931e-05	-9.58871000267394e-05	-0.285146693699528	-2.44883183036812e-05	0.000768469335389882	-6.03777727253963e-05	-0.00192616934639484	0.000478375932690762	-0.000289934334096037	0.0382047531630001	0.0107571487469839	0.285725529422809	-0.000162986961896428	0.000129771588540615	0.000121014813774245	0.00657530503571802	-0.0172851883186032	-0.000162978042068627	-0.0124098346292088	-0.00661020632200815	-5.26574075337963e-05	0.00321440778426063	-9.97315513773253e-06	0.00341518642556901	-7.12492744711648e-05	7.77047785788851e-05	0.02170729556464	2.84787422565378e-06
497.358575468787	5.07519165833769e-05	2.40346901606498e-05	-0.284362058375741	1.72799905653222e-05	0.000514468209722909	4.26077794305599e-05	-0.000538103241648609	8.63293060335973e-05	-1.13025058279019e-05	0.0370281313428859	0.0110345576665486	0.284463459905293	-0.000184721642570331	1.53369596915876e-05	6.06921257502137e-05	0.00650655463495409	-0.018356614946859	1.44586247997287e-05	-0.0122560228657557	-0.00554474365900652	-6.73850836512707e-05	0.00193069757882069	-8.91788964297011e-05	0.00293525561655421	-0.000181009684812006	6.51073287206197e-05	0.0215837403302427	-8.40848864528703e-06
500	4.22136871058599e-05	-0.000160453920502076	-0.283641638166006	-0.000167522676781219	2.74483905958225e-05	-9.2603617426046e-05	-0.000679044221197197	6.02183063419396e-05	1.41038218665039e-05	0.03569106261394	0.0115250732093247	0.283093640635704	-0.000857851052209248	5.83218443633345e-05	2.09110855969113e-06	0.00738240250307354	-0.0217658841990147	0.000107410695790308	-0.0115521590318639	-0.00635903199434938	-0.000906355502335346	-0.00156444001503453	-0.000292751330768045	0.0013603131807242	-8.8207808209249e-05	4.34513292110367e-05	0.0218692794085779	-9.43605020540144e-05


==> data/lambda_0p005/data/parameter_estimation_error_norm.dat <==
0	2
0.289089686777358	2.97405993591292
1.909412837408	1.94039272961999
3.30269173438588	1.89524143395389
5.04725468321966	1.65316406313283
6.8544466776831	1.28672232671208
8.53314132602602	1.18029229246923
10.7317333960166	1.06273948224941
11.6145172847039	1.02818801582214
13.1928145441429	0.989883026573158
15.2819036271059	0.97101366674365
17.1500425993889	0.951107385655314
19.0778249739405	0.93090412496683
21.095806554195	0.917963776198165
23.7955528018322	0.902985294480676
25.9872819392691	0.893473833528139
28.5949139192659	0.882132734712785
31.0663646943531	0.872786951210934
33.7546847951662	0.862575404363177
36.0828440751422	0.854612547306951
38.7882139377156	0.844969872708846
41.3452057773509	0.836070864988629
43.5498467090531	0.828327521456234
46.2905653609822	0.818864712945717
48.8574725498064	0.810397273157751
51.5291130603299	0.801744396155503
54.0068684789251	0.793692302299387
56.7769279646809	0.78545561562604
59.4346257802799	0.77772013516819
62.179254069699	0.770124705809528
64.8577549888437	0.762661615595277
67.3361551485874	0.756183970715147
69.9736855175288	0.749566769456706
72.5951763953606	0.74316901596114
74.9762522445948	0.737637698038305
77.6118515713259	0.731530302897633
80.1831273410646	0.725753304367048
82.8752561308588	0.719907761793833
85.2711055376876	0.71478466415942
87.8625439458347	0.70949422807716
90.420415191784	0.704422252140236
92.8675814113587	0.69975996439219
95.5398565062424	0.694712481436192
97.9526000242733	0.690348580604398
100.516731835308	0.685967885499032
103.118985890974	0.68158604655692
105.712553839245	0.677410335010803
108.146680119709	0.673568926120902
110.755854393673	0.669603310637524
113.296500533142	0.665861465318631
115.738025842943	0.662393856179116
118.348832191814	0.658665600161238
120.784689010866	0.655397792970881
123.379113736765	0.652105899339429
125.889684126356	0.648831979348005
128.393647810888	0.645771568328481
130.856476247205	0.642910303089659
133.403141019255	0.639967430817257
136.053787064643	0.637053666424269
138.393601360514	0.634514523156252
141.01073943151	0.63174543686435
143.556905355788	0.629044705334363
146.096014868378	0.626499828318746
148.566716970913	0.623976048755045
151.196442399032	0.621493115208337
153.733249866538	0.619190358264326
156.219934979776	0.616832302538198
158.836413685734	0.614472479403517
161.195878963271	0.612389901685826
163.820755635413	0.610216970234793
166.367623352386	0.608099207362891
168.846650469422	0.606109989142682
171.363846529801	0.604112493089691
173.944632013647	0.602077275650756
176.54184157324	0.600110651779598
178.886069792761	0.598394480502741
181.534742221217	0.5963030630041
183.958910168141	0.594530029519238
186.468439128477	0.592836447432785
189.065114081682	0.590877358418774
191.586062029174	0.589122709240049
194.11868647372	0.587412527598037
196.611692327904	0.585763863359584
199.225771128857	0.584101521484726
201.571638815183	0.582568096716529
204.194512982234	0.580857489685243
206.767055060376	0.5791406783035
209.216157870645	0.577585985857907
211.795834781219	0.575868381458211
214.34965309099	0.574302807845839
216.938443764003	0.572746047497546
219.378266608765	0.571092280510606
222.007868586806	0.569533289615683
224.399069575724	0.568102683616741
226.965986759737	0.566554555181659
229.525661421049	0.56501457724347
231.910666511838	0.563619937790917
234.481820261677	0.562149213813097
237.009599848025	0.560607270816007
239.61420394779	0.559096323448657
241.982686677206	0.557706784678397
244.639425926818	0.556087500889399
247.014154393966	0.554696962776262
249.493981979313	0.553357733795832
251.958783238419	0.909469084681738
254.559321021721	0.888500114955483
257.416064950782	0.867484231189624
259.998710693209	0.806267563592431
262.679510962922	0.814127304715519
265.155407428036	0.743543374648256
267.943174060149	0.783989577867181
270.789530324815	0.739308069725289
273.336244770669	0.713849037254494
276.210678006968	0.698775121224488
278.898484837114	0.664785366386249
281.647765264384	0.678577961209964
284.467338314586	0.646026119248503
287.08967002333	0.630102362977046
289.866569960979	0.621562845012985
292.646620769611	0.609030948736814
295.262340905207	0.59718167804303
298.084075148909	0.589080163401468
300.994577333417	0.573130827893176
303.58858603308	0.579826160538886
306.401713484072	0.571134605592196
309.292784795308	0.561479823309339
311.923674629477	0.563930316795286
314.62140729761	0.553492318020776
317.228464655647	0.551699510792612
319.96780895457	0.547316164713584
322.574614710691	0.543522589154202
325.244083247058	0.540946593035161
327.73581639268	0.530179273896496
330.431799139308	0.533109837877141
333.093794677851	0.527660300128409
335.752337922296	0.526669361228188
338.43286155003	0.522084693297115
341.043641296728	0.515873602718195
343.649991025993	0.516755549663185
346.344393100396	0.512062601082614
348.9130699358	0.510238507114368
351.586927801568	0.507342548915305
354.192661151504	0.50473378114439
356.887184612324	0.503025711257443
359.340929021477	0.497436329716819
362.081514662967	0.49786465671182
364.747541943997	0.494728010184967
367.351687014668	0.493235689115797
370.006502533326	0.490548499278357
372.552149268002	0.487707589796569
375.129093918158	0.486754076751844
377.802664248669	0.483789170168479
380.402283129662	0.482049784262227
383.026373507163	0.480476029693468
385.698782108126	0.478593033304089
388.273109484946	0.476943093668387
390.562927154046	0.474092023534494
393.209934265963	0.47330074773507
395.74103696164	0.47129264619618
398.194364502686	0.469892034871052
400.776976876731	0.467666211550653
403.400496785292	0.465515154724313
405.977023206145	0.464401877689694
408.5846342061	0.462340609635652
411.177034153202	0.460550260440025
413.641331431956	0.458238270990493
416.228414374466	0.457186718416761
418.819454591148	0.455279344713034
421.248031391094	0.453555742489771
423.870622025678	0.452064812227405
426.499919117111	0.449999564993917
429.00442544556	0.448759339117698
431.498041263509	0.446752973248982
434.117051022291	0.445142704546955
436.610763860889	0.443770400060323
439.11840471432	0.44172449349492
441.741354733236	0.440103210114736
444.040907194176	0.438609421243948
446.646180614269	0.43717679998281
449.227165659089	0.435337140620471
451.578975244458	0.434164437332333
454.029139470561	0.432670655622981
456.682472156742	0.431001416042028
459.334392422164	0.42929813744241
461.794276975654	0.427764947776362
464.373687235593	0.426061570820611
466.936235967344	0.424384600024924
469.485106830722	0.423001160508155
472.190423206452	0.420973391037798
474.596027143797	0.419513276765592
477.188539474724	0.417956145212256
479.700552531666	0.41635121498092
482.291329721278	0.414835143554365
484.620108431794	0.413169607836596
487.250049105877	0.411822598329019
489.781862331445	0.410316132188577
492.158197589761	0.408715443506405
494.796781433542	0.406891477510386
497.358575468787	0.405355640328913
500	0.403965568509183


==> data/lambda_0p005/data/reference_trajectory.dat <==
0	1.5	2.4
0.289089686777358	2.13200828446704	2.86773464920333
1.909412837408	2.45716907485434	-2.11873994975765
3.30269173438588	2.56420185291005	-2.28423247668048
5.04725468321966	0.197161418516862	2.44496581181642
6.8544466776831	-3.63224183032453	1.67367410411318
8.53314132602602	-0.102842863132468	-2.57186624908552
10.7317333960166	3.32267417866609	1.48063155456582
11.6145172847039	2.23086770031511	2.48749652699517
13.1928145441429	0.73412377030534	-0.137992028279671
15.2819036271059	-3.20030748192738	-0.88425679453925
17.1500425993889	-1.21444902644184	1.76253365050538
19.0778249739405	2.64670826581216	-1.69663582654786
21.095806554195	1.64798890396446	-1.24842371110624
23.7955528018322	-2.2329309487569	1.00557928509768
25.9872819392691	-2.18927311762681	-2.07120867600576
28.5949139192659	1.61096902055071	2.30016799782722
31.0663646943531	0.426967897269759	-1.51086888399339
33.7546847951662	-2.74043425740954	1.51831170659369
36.0828440751422	0.37694722167779	-0.971535760932234
38.7882139377156	2.46853721703123	0.438868099401014
41.3452057773509	-1.35969807789867	0.339505688046569
43.5498467090531	-1.70925836239294	-1.35697760238067
46.2905653609822	2.37978550172645	1.68294701690402
48.8574725498064	0.979095705045374	-1.98901131618374
51.5291130603299	-2.42497052911115	1.80483090459212
54.0068684789251	0.330212433112199	-2.00370125517565
56.7769279646809	2.26201282237624	1.92073233992121
59.4346257802799	-1.75730906243389	-1.64851946238209
62.179254069699	-1.10923067930041	1.42326407129965
64.8577549888437	2.48700535221529	-1.26053551500569
67.3361551485874	-0.0660775542675197	0.490362001052532
69.9736855175288	-2.43983582417062	0.0211185658946404
72.5951763953606	1.28900874208656	-0.509941897268721
74.9762522445948	1.96887832591647	1.39804014639698
77.6118515713259	-2.00950348856936	-1.71291977922401
80.1831273410646	-1.02395005695354	1.9477489883423
82.8752561308588	2.48303963458584	-1.98876481586629
85.2711055376876	0.00104410609554249	1.8045567073444
87.8625439458347	-2.4245437975074	-1.47698081822986
90.420415191784	1.11640616940889	0.961586176323377
92.8675814113587	2.05717990436034	-0.105580556185818
95.5398565062424	-1.96505103347639	-0.297884784815348
97.9526000242733	-1.30291293560688	1.18972156001446
100.516731835308	2.36982645033069	-1.63624012002381
103.118985890974	0.183187944491567	1.88977275088963
105.712553839245	-2.46338427891674	-1.99798603031434
108.146680119709	0.749427003425768	1.82685193220043
110.755854393673	2.11803410661226	-1.54163406464931
113.296500533142	-1.73626672817701	1.01665368116911
115.738025842943	-1.54223644379222	-0.154497841313579
118.348832191814	2.29476791404633	-0.382390492478667
120.784689010866	0.675785436255753	1.2175726738438
123.379113736765	-2.49899056409993	-1.61777241323517
125.889684126356	0.393814301858992	1.93852759266039
128.393647810888	2.35675086971679	-1.98080506899406
130.856476247205	-1.18393975723715	1.68257244885831
133.403141019255	-1.90367981622509	-1.22528032246537
136.053787064643	2.08988843975618	0.840125972344787
138.393601360514	1.22883706706124	0.267758019873211
141.01073943151	-2.4206328835432	-0.773349203815083
143.556905355788	-0.102798923428919	1.34537230670962
146.096014868378	2.46586119812262	-1.76991739123863
148.566716970913	-0.796244437302617	1.99633231410439
151.196442399032	-2.07155348523789	-1.96463876603271
153.733249866538	1.79186494500358	1.7160048009588
156.219934979776	1.41529397861155	-1.17040353289299
158.836413685734	-2.35601027685745	0.707659872315366
161.195878963271	-0.64323349456089	0.366945607947019
163.820755635413	2.49994884674366	-0.8496098362269
166.367623352386	-0.541689696014929	1.40482963640639
168.846650469422	-2.31893386977315	-1.85928939619252
171.363846529801	1.35784882536549	1.99997817276038
173.944632013647	1.72388143534472	-1.91181796565519
176.54184157324	-2.17742809979454	1.66993919432136
178.886069792761	-1.07266225226864	-0.824889217511808
181.534742221217	2.46799531271355	0.391619153910315
183.958910168141	0.0851377337065176	0.548721675391148
186.468439128477	-2.47124658182532	-1.22470966383786
189.065114081682	0.970524875004994	1.62015698298718
191.586062029174	2.07379026752569	-1.93382459716656
194.11868647372	-1.78395232738714	1.99045345621893
196.611692327904	-1.41550775670709	-1.75800370049181
199.225771128857	2.35451503906725	1.4453418981027
201.571638815183	0.670495546435048	-0.488062505343352
204.194512982234	-2.49995028285984	-0.0198205779689445
206.767055060376	0.554540012018433	0.632372549057717
209.216157870645	2.33329375282474	-1.3912454936474
211.795834781219	-1.41620314972507	1.75749768565424
214.34965309099	-1.70718623152875	-1.97278103999248
216.938443764003	2.18145466206672	1.98344541628655
219.378266608765	0.911616866007763	-1.66572025130604
222.007868586806	-2.48666593722875	1.34150779303692
224.399069575724	-0.000709941197433382	-0.444171702888056
226.965986759737	2.43655969618193	-0.187784040708351
229.525661421049	-1.08006415394401	0.815486301406725
231.910666511838	-2.13724140693268	-1.61283437063542
234.481820261677	1.74831866812386	1.89884502679122
237.009599848025	1.40683765132048	-1.99826715882257
239.61420394779	-2.3524651674562	1.89962612828463
241.982686677206	-0.638164546261408	-1.31331178386921
244.639425926818	2.49881440705191	0.953926951965429
247.014154393966	-0.305018465594449	0.0643782816275337
249.493981979313	-2.39746374335139	-0.862679072081757
251.958783238419	1.06927914254101	1.53673729757279
254.559321021721	1.92566242293108	-1.83143456248009
257.416064950782	-2.2507564843509	1.83077039291407
259.998710693209	-0.52915804539257	-1.98709750929526
262.679510962922	2.48931521169056	1.99375244429667
265.155407428036	-0.630174767423356	-1.75787296326048
267.943174060149	-2.01199842697567	1.68140403387621
270.789530324815	2.17734997416597	-1.66982919089775
273.336244770669	0.743051855327323	1.20682059473651
276.210678006968	-2.47570492877934	-1.2389201464078
278.898484837114	1.08785247511779	0.928964000157156
281.647765264384	1.73476861967297	-0.715141585559468
284.467338314586	-2.33620356081622	0.639760538073771
287.08967002333	-0.24749596861255	-0.137043211438865
289.866569960979	2.40682667371397	-0.0368526788242719
292.646620769611	-1.51119822233389	0.203575113297993
295.262340905207	-1.53570652338827	-0.716260698192818
298.084075148909	2.41785476822256	0.78610630286177
300.994577333417	-0.519918202972568	-0.674491824582688
303.58858603308	-2.24619491620187	1.18179837186044
306.401713484072	1.88297633297417	-1.25653670507657
309.292784795308	0.654637431441545	1.19557707956732
311.923674629477	-2.49995674071754	-1.55206870486942
314.62140729761	0.794715853677094	1.74709165357789
317.228464655647	2.09437979727713	-1.94524893311518
319.96780895457	-1.9956305214213	1.98872947474212
322.574614710691	-0.956111905940623	-1.97187786703826
325.244083247058	2.48881973800213	1.86242490548942
327.73581639268	-0.196815533498917	-1.43058027508858
330.431799139308	-2.30729957793683	1.16374233105582
333.093794677851	1.58709707878188	-0.792869272844406
335.752337922296	1.39673954542287	0.378571936298014
338.43286155003	-2.39757203083597	0.00516348497955741
341.043641296728	-0.0762200998196802	-0.53792693069228
343.649991025993	2.43800979983931	1.04012586418125
346.344393100396	-1.2819951637917	-1.32578429175214
348.9130699358	-1.80221180192533	1.72554013499612
351.586927801568	2.18893468827631	-1.89226336358664
354.192661151504	0.620827319878384	1.99703721183632
356.887184612324	-2.49481545655125	-1.984846201529
359.340929021477	0.524176423233348	1.68847820010817
362.081514662967	2.11966134964133	-1.53917570721571
364.747541943997	-1.88523644634547	1.24076892165536
367.351687014668	-1.11975336212622	-0.764444087433993
370.006502533326	2.46101033830005	0.340146786175768
372.552149268002	-0.085768765160044	0.339305101942895
375.129093918158	-2.41116660976577	-0.918997283883459
377.802664248669	1.34504088052463	1.25462265987631
380.402283129662	1.71099436485931	-1.63850679130472
383.026373507163	-2.20852019344729	1.87487882041032
385.698782108126	-0.466795997039111	-1.97643744904162
388.273109484946	2.49764460649034	1.97565720741589
390.562927154046	-0.188541178950211	-1.42326991715658
393.209934265963	-2.34185176688228	1.06565406161115
395.74103696164	1.32494019847417	-0.406269055737686
398.194364502686	1.90385825906443	-0.472246267738291
400.776976876731	-2.02204252832682	1.02671613178568
403.400496785292	-0.887679973401557	-1.42746670604532
405.977023206145	2.47883373080226	1.78443116638126
408.5846342061	-0.309981339817769	-1.96196029536223
411.177034153202	-2.33244536262294	1.99105665266845
413.641331431956	1.24742073251238	-1.73017635588709
416.228414374466	1.80765840913207	1.36258184401668
418.819454591148	-2.11107667816929	-0.884447099642907
421.248031391094	-1.05599085056424	-0.0241631607152523
423.870622025678	2.46350779671556	0.531197315936662
426.499919117111	-0.246203509363706	-0.990618330553191
429.00442544556	-2.40194692553945	1.57263579506441
431.498041263509	1.10030411130973	-1.92894621749595
434.117051022291	1.88240506250704	1.99995547418734
436.610763860889	-1.94746536659415	-1.8484191400833
439.11840471432	-1.18361019446705	1.42880922713693
441.741354733236	2.43534164817625	-1.02728583781497
444.040907194176	0.469784487533351	-0.145191605568363
446.646180614269	-2.4949045227994	0.682885765422386
449.227165659089	0.738204847074197	-1.21190187258596
451.578975244458	2.32606664582681	1.86808077485334
454.029139470561	-1.2412013896244	-1.99341366878255
456.682472156742	-1.7308377431042	1.90823054484793
459.334392422164	2.2184420867641	-1.72704250393783
461.794276975654	0.805492744332878	1.13997578313865
464.373687235593	-2.48913642314081	-0.595337452040209
466.936235967344	0.323414066698852	-0.0410757075106637
469.485106830722	2.35425508835471	0.701504003286179
472.190423206452	-1.54474726776058	-1.00090029987399
474.596027143797	-1.7787002931601	1.70374166234168
477.188539474724	2.13438925419776	-1.93204775815808
479.700552531666	0.880749134800093	1.98633640818401
482.291329721278	-2.48282660928446	-1.83527984713888
484.620108431794	-0.144745721648266	1.09966633585058
487.250049105877	2.44390827563134	-0.654716803928414
489.781862331445	-1.00500989781534	-0.0461789479519208
492.158197589761	-2.18631013941744	1.04659397466751
494.796781433542	1.76273395703422	-1.42051764943049
497.358575468787	1.34018971104711	1.7944858089796
500	-2.39733206260153	-1.95123216431424


==> data/lambda_0p005/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.289089686777358	-0.183981517134067	0.193793381082529	-0.283122589561548	-0.0686407721758907	0.311134772653414	-0.447314755125673	0.783812874090641	0.153770268381866	0.586880462796355	-0.708171232566862	0.0935169109441782	-0.177047008311535	0.154349041324822	0.109991588133655	-0.0636137635538462	0.0613105297828966	-0.930324414310466	-0.0689216354610704	0.0941125367868673	-0.130226404551113	0.152817022377264	-0.462042460898307	0.180529215252256	-0.14871722938648	0.0391609119587075	-0.0645420818783704	0.0461911094678286	0.0567786742997021
1.909412837408	-0.158615256326249	0.151424921888526	0.0304551436116852	-0.277296869678337	0.636442580908549	-0.630720910472762	0.408289323270102	0.339046219173683	0.147810779162089	-0.0972912822407088	0.0980974865982454	0.0357696538279062	0.386241344199524	0.405593934412334	-0.0161973861246612	0.00768389972337778	0.550324685569749	-0.0899431969559854	0.0716255562578246	-0.0886456198822322	-0.0179842527467937	-1.02839835299975	-0.0674756390804007	0.0297551404965258	0.00945622609728744	0.0479674717595075	0.0686351180386232	0.0839932208379863
3.30269173438588	-0.125912214478175	0.19155553813059	0.0148300067494815	-0.348562371242313	0.638844422565019	-0.542558150300063	0.154712262285425	0.164304229300753	0.353376403371446	-0.266080807321018	0.15374731480785	0.0400128420568364	0.422245774118652	0.446171575324785	-0.00634210873177616	-0.0221254557526881	0.694576168194479	-0.0817249598434094	0.0188361394797498	-0.0573598664942104	-0.0750710141933373	-1.08633201606574	-0.105550658552108	0.0674883955811556	-0.0133087375384525	0.0563716924401285	0.0377749308182852	0.046767520920613
5.04725468321966	0.0397238537333537	0.172367362441809	0.246500716270015	-0.323522726750256	0.606291025925234	-0.320671454251895	0.101847149521509	0.000135360113462726	0.364414176320996	0.24587411916692	0.138809088751003	0.196232738734345	0.398760703827113	0.465882889690909	0.0513985597225488	-0.103827953540522	0.738129766576927	0.0202640073221356	-0.0436035317380533	0.00179688823362609	-0.0914294332589893	-1.07607157376709	-0.134207462903575	0.027699232112534	-0.0864194718155031	0.0644181606410722	-0.0049380896124127	-0.0115819271913214
6.8544466776831	0.234830006525357	-0.00403369772000494	0.408689114158347	0.0414324497030444	0.33209370705788	-0.129161855819423	-0.059841999563495	0.0252336526544416	0.13811451274668	0.17915977668372	-0.0034555476214621	0.353080701567348	0.214479936325247	0.290627117721977	0.0694647293383084	-0.1744179136007	0.791122219463144	0.0861340524648523	-0.0904198878815454	0.0088443405058677	-0.0496135047775436	-1.10781666060704	-0.137175845091758	0.0051743946068637	-0.153336791255733	0.071767633761387	-0.0364628039049268	-0.054653932414047
8.53314132602602	0.230749773551762	0.00307099294851804	0.457870375554199	0.000826794373310135	0.176434725686391	-0.0680760089458969	0.00188038569667268	0.116873289254544	0.113133147021515	0.0543625912328507	-3.10873626593859e-05	0.411434467731593	0.127347778325839	0.261036272131038	0.0619145985149406	-0.228057756826606	0.8124768437363	0.0867635356430061	-0.0883246976330223	-0.010217942066841	-0.0439365477341639	-1.08994747393514	-0.119055538060628	0.023550945637655	-0.196223691227069	0.0713614511094852	-0.0372617525141859	-0.0839762191256791
10.7317333960166	0.187129872428781	-0.00363022121626913	0.510856002633644	-0.0359517885275023	0.108506811668464	-0.0471461982995831	-0.0460178485450709	0.061676355729509	0.0924774314055441	0.0411798146138546	0.00173900432800447	0.459387250858852	0.0781467430961143	0.249763638156297	0.00473011697969202	-0.34450568015928	1.01469411704792	0.00230766452655334	-0.0327949948555015	-0.0271460640642701	-0.0364562485263884	-1.01888630457383	-0.0953036728662438	0.0239650368991472	-0.292960763563489	0.0909770122111032	0.00760623599291879	-0.0830858299514811
11.6145172847039	0.182389320859275	-0.000100917722298622	0.514058444541033	-0.0337266957559753	0.0703560751698131	-0.053158867709034	-0.0217377088606041	0.0269362226210495	0.0315665827197235	-0.00511652281647395	0.00332679726082052	0.466693728057571	0.0617490040759594	0.242357025071586	-0.00350673533875111	-0.396472301441277	0.977135050775059	0.00545087593732804	-0.0175098666385304	-0.0194502434453939	-0.0300269046369039	-1.00869416708971	-0.052062507341723	0.0315837289769116	-0.331625966757801	0.0862724596849395	0.000491547831906345	-0.0931015605938673
13.1928145441429	0.152507701019299	-0.00351005711938259	0.505357450988665	-0.029218224792567	0.0343516933136636	-0.0535151270037859	-0.0185140971928252	0.0265381521136595	0.047807604935376	0.00665608363004469	7.82923256818973e-05	0.457515821261522	0.0393218601034267	0.207108416222417	-0.0233802057735565	-0.48132759602646	0.971286481216758	0.00483355467472312	-0.00926040161856043	-0.0114461092354106	-0.0275454999551073	-1.00410804026409	-0.0381429804425183	0.030879498280336	-0.396854784141781	0.0847171267027553	-0.000324331544576098	-0.106788098468868
15.2819036271059	0.111630528161402	0.000299007808112766	0.513054680474925	-0.0273795769278578	0.0298876018086541	-0.0698882251118775	-0.011500652657699	0.0214798115963913	0.0357369440509002	0.0340949655688174	0.000569220277533081	0.460300416884537	0.0388667081469504	0.18742015078439	-0.00916457114414346	-0.52526646671843	0.923761460745729	0.0336404044328077	-0.00975241457219677	0.0215036969127691	-0.0288516895108431	-1.01156376944701	-0.027653809063722	0.0139995473429863	-0.425618960883221	0.0795610785263001	-0.00397633998464085	-0.113289535606447
17.1500425993889	0.100162354334856	-0.0123557040441373	0.531194355036619	-0.0105633830160548	0.0172148792883802	-0.0370286111794294	-0.0337435641866372	0.0370156680942582	0.00679084178935932	0.0587920462007167	-0.00201010343374783	0.474082664103858	0.0190218883123346	0.1454077492813	-0.000308684350432919	-0.551480641546092	0.897069386159658	0.0222437141586418	-0.00701563087330726	0.00720011927460015	-0.0163581280496589	-1.01737858779702	-0.00972939582976403	0.00488906185721014	-0.438016669091853	0.0749045624769495	2.30718529774875e-05	-0.100346970597307
19.0778249739405	0.0881028729998306	-0.00342291343288784	0.530213588261138	0.016959517862512	0.0167786084305958	-0.017446766836599	0.00286238662767779	0.0170886657618986	0.00765292708231263	0.0667923007100913	0.00318538859148817	0.471299810034204	0.00845535171595121	0.109625676608728	-0.0036948473226982	-0.577606050137292	0.926530170059584	-0.00662933754388709	0.000340836003790406	-0.00217152384403146	-0.0469559436867946	-1.00058731627435	-0.0112030378908537	-8.19499877562634e-05	-0.446494864501497	0.0754983541459476	0.00392564766126273	-0.0831397673024659
21.095806554195	0.0757687866075359	0.000158392102514657	0.524738423768354	0.0177563349943897	0.015470796508399	-0.00954074364877203	0.00255598401602774	0.0119504952389452	0.0158925210231252	0.0597999993145947	0.00037116320234589	0.466062794374314	0.00334074455171083	0.0842037055427012	-0.00288492485839039	-0.597913583309482	0.934621872682437	-0.013850706569539	0.00053188476193329	-0.00613875991973938	-0.0465899120278046	-0.99893283612927	-0.0141025532705384	0.00221888824581991	-0.45181275920604	0.0729631125602744	0.00330852664943662	-0.0638159196263018
23.7955528018322	0.0542020186276601	-0.000124424151851625	0.515052329322797	9.8330377251371e-05	0.013481762269326	-0.00629819529788804	-0.00701531243769593	0.00677533643455303	0.00944256346277656	0.0644989400595894	4.35583784648988e-05	0.455005837232692	0.0014962303265702	0.0562814162125737	-5.8331253814109e-05	-0.610846508082975	0.946043119581863	-0.0023058959828925	0.000199711285293522	-0.00263310211720869	-0.0397514597341662	-0.996984718911073	-0.00723481066775435	0.00102861967132953	-0.44707167964611	0.0698617362399834	7.92806745431392e-05	-0.0417592994226208
25.9872819392691	0.0400765013699362	2.77875696529718e-05	0.515413656806149	-0.000542145814331699	0.0171151819136432	-0.00418962398293608	-0.000406720071277513	0.00629461975737413	0.00913889592951098	0.0637165286579266	5.54205615645928e-05	0.454155747393692	4.79289267394972e-05	0.0430044592231824	-7.05766456803134e-05	-0.621696925316157	0.943340665160934	-2.57204148754424e-07	-2.18512693011745e-05	-0.00303394221182179	-0.0415529595049792	-0.997953187477295	-0.00672651623071893	0.00176479235895922	-0.442530642732796	0.065793599698051	1.33809259439139e-05	-0.0314746939365353
28.5949139192659	0.0195212153623929	3.07161592033039e-05	0.519180200837553	-0.00688413375632383	0.0165664708766159	-0.00484485219742717	-0.0130594013507863	0.000994711470285239	0.00322902295336473	0.0569270988639082	0.000570248512029972	0.456898202576475	4.3072962726709e-05	0.0267033776199837	0.000169326935261873	-0.625947922106448	0.95025970895164	0.00174708460797041	-1.61031549117156e-05	-0.000226744703146811	-0.0341870792023008	-0.994701751616144	-0.00341144325251665	0.00600663733307195	-0.43042020113184	0.0615735176239433	0.000100177555055309	-0.025738666179673
31.0663646943531	0.0126240376540518	-2.02121168712677e-05	0.519929568274682	-0.00010308409638073	0.0171289001733042	-0.00436892289493369	-5.4311268924618e-05	0.00157501911739047	0.00464853540329431	0.0564935906828527	5.80856736537649e-05	0.45610959552212	8.40030150861861e-06	0.0202181721036361	4.14759969374547e-05	-0.633872297670903	0.949601274448881	5.0100836092648e-05	-0.000220749078456178	-5.50597499907569e-05	-0.0393436051849652	-0.996136796738605	-0.00493579262809573	0.00528100258282969	-0.420896339715422	0.0574982676932414	-2.68682385619216e-05	-0.0221982538612743
33.7546847951662	0.00305024213795955	0.000124319930352817	0.52681055931517	0.000301502707686536	0.0158053630123669	-0.00753259960751062	-0.00584174479424392	0.00488155014409794	0.00421875817496399	0.0625792409888795	0.00368575949273202	0.460033724650885	-1.13591719876532e-05	0.0137503535594356	2.85340973299473e-05	-0.640902117049898	0.954797153569517	-7.58768951177871e-05	-0.000277843981973205	-8.22356345477473e-05	-0.0354470076519863	-0.998619790035701	-0.00436819573254852	0.00391525275477184	-0.410283792159936	0.0536783018879173	-1.03122296703813e-05	-0.0220201803027046
36.0828440751422	0.00219220985579507	5.99654973493017e-05	0.528718538839435	6.87466816960287e-06	0.015065119317643	-0.00587231139900598	-0.00624282839408586	0.0066419882086506	0.00185668623175697	0.0651668202916549	0.00278660427586734	0.459983631760652	-2.01278329596271e-05	0.00944433963290429	1.49886697960531e-05	-0.645134785983807	0.948668023734904	-3.0029332590263e-05	-0.000106078125753267	-0.00240008183225049	-0.0335122765038303	-0.999356748917802	-0.00196618539339253	0.000554157852695953	-0.399322660829356	0.0496091498668372	-0.000103944541594855	-0.0189102012600589
38.7882139377156	0.000254166446768819	-2.65188674634834e-05	0.524573405267769	0.00100371949862134	0.012683913450484	-0.00123102180326462	-0.00219021794134691	0.00280510294918645	0.00694506985314656	0.0557279022026714	0.00422203221608764	0.455441666226579	-7.97710450317561e-05	0.00598401983814777	-7.77546480581358e-05	-0.65473065992998	0.957128882231748	-0.00387258395351062	5.22853391016063e-05	-0.00497139473317293	-0.0370166489706477	-0.997603998405967	-0.00492562025523905	0.00385738801100475	-0.390360469912663	0.0455290010949985	6.99009654119678e-05	-0.0132303631418238
41.3452057773509	0.00312060812736378	6.15797517660984e-05	0.527188503725493	0.00154881894856794	0.010732232514645	-3.52869282222275e-06	-0.00243060852439301	0.00237874991212243	0.00720958408443024	0.0600748360479369	0.00388776034837549	0.455588209301857	-5.79424570921153e-05	0.00613606696458101	5.92264425185108e-06	-0.661721364346243	0.955459306256096	-0.00317015927964579	0.00016171442793017	-0.00521486125363733	-0.0330798948931087	-0.995842354289904	-0.00258269196561076	0.00525498013557419	-0.380399021161256	0.0408872903271001	4.21889604663375e-05	-0.00871347741721092
43.5498467090531	0.00160565259702328	0.000247384541631241	0.528060024175907	1.74667875246265e-05	0.010015246310634	-0.000873224085217928	4.6382594636048e-05	0.00307224732967073	0.00838350868446784	0.0591964845098645	0.00561848634399723	0.454974670224871	-0.000141429771235258	0.00576832799555144	5.26513359418996e-05	-0.671226785945265	0.958595796759007	-3.03058720616034e-05	4.79334209731029e-05	-0.00556675655503755	-0.0361324696211414	-0.998107320440058	-0.00383752396504207	0.00225657138892521	-0.374189494468246	0.0377967667234491	4.04025321485152e-05	-0.0056758214787094
46.2905653609822	0.000642940562083184	0.000138989185819711	0.529902157657043	2.88577818657322e-06	0.00921630937187579	-0.00107596660188896	-0.000895062166823444	-1.47594206594387e-06	0.00349386232561087	0.0545259713774249	0.00797039900598248	0.455404896774314	-8.91716312260613e-05	0.00440208702498584	-3.50644508758522e-07	-0.67750273999515	0.962961096359716	-0.00278951535519185	8.01127913649934e-05	-0.00419265090082441	-0.0350655505921234	-1.00010260685806	-0.00400511882852678	0.00509183652772547	-0.362231381787056	0.0332318954378762	-3.93701685869746e-05	-0.0030079674295004
48.8574725498064	0.000215751770016411	6.0933044454473e-05	0.531967863163629	-7.2282259987378e-05	0.00981789039783361	-0.00192799417014411	-0.00369593066036485	0.0020014934611774	0.000932592228906714	0.0577242766856181	0.00657885356236578	0.455227214386094	-5.12959039071331e-05	0.00502251975457934	-9.27365636346773e-05	-0.684410575826401	0.963156198737479	-0.000599190052170526	2.74278363248394e-05	-0.0029069629600634	-0.0333149060951522	-1.00027707198481	-0.00116862704078714	0.00368067324541145	-0.352130767217852	0.0291662983658714	8.63085848944825e-05	-0.00198543357546446
51.5291130603299	0.000387482884065695	6.33576559659317e-05	0.533617509210038	0.00080108214202698	0.00702507701470886	-2.16383040541701e-05	-0.00614970493233026	0.00345415191269317	-1.53280375946866e-05	0.0563599859325886	0.00506363345331786	0.455205209278861	-6.41504758326525e-05	0.00450011570628533	-1.2625160233399e-05	-0.693475483562474	0.967108724400198	-1.68421321694017e-05	-9.84971241000351e-05	-0.000174269299042982	-0.0344194463223953	-0.998671369697516	-0.00179092835927874	0.000508155881681345	-0.343286253452791	0.0255785178405692	-0.00012047833648639	-0.00431425699205343
54.0068684789251	6.64724318803363e-05	6.09566143940665e-05	0.538288254646428	-4.03732671149035e-05	0.00510250244555795	-0.00410330056769315	-0.00113485167048642	0.0038813215023653	0.00174327856669674	0.0622111480361235	0.00692169697797133	0.457261485711609	-0.000440881805842346	0.00260720563892206	-2.29417090172183e-05	-0.700552334397534	0.976962535416497	-5.86434809830828e-05	-0.000171523923230136	-0.0030062229737296	-0.0312676641492807	-0.998321657013568	-4.95805400167147e-05	0.00262634093098204	-0.334604132912737	0.02235603354137	-0.000128981183334922	-0.00620061015694059
56.7769279646809	6.01236286376705e-05	2.74083524978067e-05	0.538278960058369	-2.69627282799238e-05	0.00590540217105729	-0.000860679489845119	-0.00184326049351414	0.00175372640381603	0.00149650529279234	0.0559479584898589	0.00756064596652193	0.45617045624548	-2.61803798052422e-05	0.00257351886620881	-1.92154218023239e-05	-0.709391937229891	0.977698335983486	-0.000122234900504135	-0.000178066553087288	-0.00246671927196651	-0.033528235859837	-0.999845307997132	-0.00125183824060187	1.95343973910522e-05	-0.325554547046489	0.0183020669099357	-7.02914278506589e-06	-0.00462837962676948
59.4346257802799	6.42259739450888e-05	0.000285008367077122	0.540248907611896	-0.00166873594663924	0.0026907716624305	-0.00409708249085344	-0.00062664394307579	0.00300651160896347	0.00246563879527354	0.0560207636767168	0.00977105059373447	0.456311809417169	-0.00119262048358029	0.00139574451518685	-5.98653931479048e-05	-0.715695020006161	0.982928652351653	-4.55698964804192e-05	4.76360059700602e-05	-0.00125763470647148	-0.0307944131472277	-0.999260529388194	-0.000486632803039342	0.000580387370557838	-0.315731041772877	0.0145256982626326	0.000150862887635548	-0.00293751571031126
62.179254069699	0.000220630149811509	-5.27223907199018e-05	0.540896265644938	-6.11172623640875e-05	0.00081817676375852	-0.00327495214875451	-0.00414900173669527	0.00382392169499434	0.000391284635010213	0.056218524691728	0.00937390465745229	0.45514497052529	-0.00101663937325998	0.000823788647399743	-3.56579406968135e-05	-0.723452294308878	0.983479844686591	-6.71601111040888e-05	0.000109909146824747	-0.00230515888159625	-0.0314391943309744	-0.99927747190067	-3.47509831838541e-06	5.09130494518573e-05	-0.306594612426952	0.0108061757866958	6.59364598989859e-05	-0.00157244512224864
64.8577549888437	8.80267206735453e-05	0.000145870984610071	0.544542399094356	-2.62794345806749e-06	0.00107145618499132	-0.000176998093841014	-0.00154007033998416	0.002378501152055	5.73739808360531e-05	0.0593115792609069	0.00817608390228338	0.456465269141329	-5.18861999090058e-05	0.000504151708425014	-1.47864622209068e-05	-0.730550269157071	0.989742076852192	-1.29546356278215e-05	9.61344559466579e-05	-0.00142738113318214	-0.031408576426994	-0.998464430511402	-0.000195400926149761	0.000458179363563084	-0.297490608599534	0.00749190477230567	0.000174783253388856	-8.19473331410512e-05
67.3361551485874	6.65088871308907e-07	4.01347015051228e-05	0.54545383018054	-4.520868556777e-05	0.000723671792076944	-0.000127956013739202	-0.000146024307478476	0.00159634984945581	7.59314771548832e-05	0.0590680710247328	0.00797854658088543	0.455742572888755	-0.00026833337074785	0.00054180177237394	2.30442058423304e-05	-0.736202393469828	0.990856309736608	5.66744718259018e-05	1.08243207644434e-05	-0.000747369856341743	-0.028231688131875	-0.99910880074628	-7.20404268058211e-05	0.000453467063811522	-0.288892728619876	0.003756595687204	-2.14179664494164e-05	-6.56235748770171e-05
69.9736855175288	3.48841905060625e-05	-2.43123276213939e-05	0.545787005955547	7.64018488394535e-05	6.14331469700932e-05	-8.4217349668228e-05	-0.00119045812358713	0.00237347521148038	-3.69093984987413e-05	0.0598285430682692	0.00617716279284664	0.454247893958041	-0.00122156811635625	4.29479259331906e-05	-1.66221406494282e-05	-0.742179465481382	0.990529740791371	0.00127939219479266	8.21713056906689e-05	-0.00111217586564782	-0.0309262687897271	-0.998252178936283	-0.00013438611662291	0.00027739348248157	-0.279374166358498	3.52769644797533e-05	-2.56020744275746e-06	-0.000260035388278429
72.5951763953606	0.000130010667515275	0.000187171280325585	0.54626594915689	5.15178789293041e-05	2.27109818174325e-05	-5.0075133862172e-05	-0.000786336027502016	0.00160660839173189	0.000175012917698056	0.0593150442611169	0.00594435314058061	0.453026551082164	-0.000745292953406065	6.22486824869128e-05	2.34264959760224e-05	-0.748926593137159	0.989735571452274	6.30873419938733e-05	-7.99878623279925e-05	-0.0020694555861058	-0.0280707112323873	-0.998054762726587	9.27808479053703e-05	0.000158064074706572	-0.271469148888939	-8.68889845157822e-06	0.000114443216652329	-0.000531469022057492
74.9762522445948	4.52883219200318e-05	-2.70760868034943e-05	0.545957033869015	3.84510341901805e-05	3.13927957529337e-05	8.40036280309434e-06	-3.50096842243277e-05	0.0017936265598123	0.000276472935244105	0.0574038884933654	0.00584018237784217	0.451385517592013	-0.00117970160113634	0.000159870688183213	-7.92770567805106e-05	-0.755285233569981	0.985531126829355	7.70049296902084e-05	-1.73742536692413e-05	-0.00109798139392603	-0.0289598742075327	-1.00035255794878	-6.2391223112752e-05	1.59772324768402e-05	-0.264442561699279	3.7909402212081e-06	-2.73877420935357e-06	-0.00262431080353111
77.6118515713259	-1.34339567643783e-06	7.1840227632969e-05	0.547930286950585	-2.39187507620436e-05	0.000167571654437221	-0.000486142799037665	-0.00116163502380411	0.000838286823329505	0.000193092825511199	0.0596575430628635	0.00694089226860755	0.451208063404695	-0.00240900029906116	7.01159409791584e-05	-8.6591251828472e-06	-0.759843854666047	0.98681919429994	0.0018860475431768	-0.000105586524052505	-0.00131064785610695	-0.0256891052411063	-1.00071423455325	-0.000108805285010621	2.32104617919749e-05	-0.255033098811372	-1.80948777176094e-05	4.85725885161566e-06	-0.00302448037104505
80.1831273410646	-2.48590878580671e-05	3.2513697972079e-05	0.548839172143845	-5.5556235687859e-05	8.08603953448616e-05	-9.81463352252695e-05	-0.00156764353913195	0.0013114490265197	0.000117226534500095	0.059572673499671	0.00660873022923274	0.450358199874633	-0.00298529511627853	4.23045309360674e-05	-8.41444404517186e-06	-0.76628692801933	0.988721818349838	0.00151648948973659	-0.000122689111197742	-0.00118673128930937	-0.0266834270797119	-0.999499990222005	1.51235185944209e-05	0.000286624590188021	-0.247522839876153	0.000113740700242935	-3.84034932118378e-05	-0.00330521984969741
82.8752561308588	3.78641817473595e-05	5.65001844521405e-05	0.549159907151845	-0.000186189816691588	0.000156657985468266	-0.00170207234780008	-0.00243574011656754	0.00108451357255866	-8.77169797927985e-06	0.0580753534626963	0.00577127227614055	0.449070061413931	-0.00263832862528591	-7.88285290180795e-07	0.00010330177212872	-0.77319620328614	0.989457169511708	0.000351823516988187	-6.77757480656352e-05	-0.0028102747064297	-0.0269894069996072	-1.00083674553512	0.00010230607069657	1.98199335296105e-05	-0.240072900928218	0.000198604507561197	1.81061788202529e-05	-0.000253611463523274
85.2711055376876	0.000179957844006572	3.06185341702672e-05	0.551941636756733	-0.000103389602117611	0.000172143342540261	3.88971499291425e-05	-0.000283133844769413	0.000534277632236215	7.74936945782505e-06	0.0616327883515903	0.00623182895090279	0.449682709971414	-0.00212497835509829	0.000205134608474018	7.26675617243616e-05	-0.778699467317378	0.991414117407767	0.000311405131447103	5.00242892647609e-05	-0.00240723484131672	-0.0247627016871833	-0.997855642322466	-3.16445279930744e-05	3.48979701461051e-05	-0.233307685776983	3.01145523515889e-05	0.000182013824783277	-3.68304305970849e-06
87.8625439458347	1.35887589697659e-05	6.39637530462555e-05	0.552466222048715	-7.77542120866595e-05	4.37691459266264e-05	-6.76185342667613e-05	-0.000875750380697673	0.00022703529689431	-4.6911065347536e-05	0.0583969558945512	0.00559147383981992	0.448859425601832	-0.00370397067604384	4.278726340713e-06	9.34266438939156e-06	-0.784975464897486	0.990837068657876	0.00071996536229759	0.000181874231667557	-0.0020492437273731	-0.0252359562721034	-0.99870204474704	5.32419397736991e-05	0.000142938499269902	-0.226278445874097	4.22900737728275e-05	3.7482149994619e-05	-8.21058165751356e-05
90.420415191784	1.28420366791292e-05	3.50495894790497e-05	0.553615231217318	8.74067722992566e-06	0.000196468208809786	4.13519052989816e-05	-0.00164904160302534	3.51220068715711e-05	-4.97494830673047e-05	0.0577205710296448	0.00628471436382867	0.448357059587492	-0.00346936923777258	5.42261393757632e-05	9.2068985892851e-05	-0.790153172278895	0.991920985586404	0.000758261556665858	2.0390523138952e-05	-0.00181673976999559	-0.0237090169160034	-0.997608732150597	-3.60619601466143e-05	0.000120878815288105	-0.21878895143143	0.000155392591822755	1.47550320444036e-05	-3.48956899133035e-05
92.8675814113587	0.000155154488561818	5.45185017268766e-05	0.554287316958158	-5.42683007360936e-05	0.000243249126481169	-2.88257799522362e-05	-0.00199237501203396	0.000889689543013589	2.99896330556982e-05	0.058203412802931	0.00570055764778162	0.447335258088288	-0.00112358245911191	1.72191384848018e-05	6.8724076270773e-05	-0.797006543139643	0.987338193617648	0.000181535470464681	-5.99030152141815e-05	-0.00122546453366465	-0.0238851048420452	-0.998487238921841	-9.57576968222288e-07	-4.84110175986391e-05	-0.213373157225036	6.65315711433825e-05	0.000127170206345286	-9.33673691691426e-05
95.5398565062424	0.000111971115830948	-2.73339063231224e-05	0.55622610502197	0.000143423370549471	8.1091845505734e-05	2.40508777036434e-05	-0.00137244091276749	3.15875771380658e-05	0.000161149114628494	0.0589791436280627	0.00571882749419656	0.44732696727046	-0.00203081355708469	5.19166021034957e-05	0.00016644811415156	-0.804076576404242	0.99192210467562	0.000525994236407764	2.9637652898873e-06	-0.00378949133654709	-0.024343864939067	-0.999126920427759	-1.04502566116231e-05	-1.04715846153232e-05	-0.207393555111809	0.00020744344615206	1.29257609465173e-05	-4.92778005407757e-05
97.9526000242733	4.93997788559351e-05	0.000112157256581084	0.557191375378425	3.19852692466693e-05	1.60760860549887e-05	-8.38049833609604e-06	-0.00165296524486803	0.000814454216226122	3.99493230765133e-05	0.0591419458001426	0.00526077099807454	0.446639095291984	-0.00270627219100681	4.90892195211491e-06	-3.82578704310713e-05	-0.809304022989922	0.992891398351111	8.97441326437316e-05	3.04292840466803e-05	-0.00326752843249865	-0.0223344039125505	-0.99859497298585	-0.000159578760245233	7.64759418744851e-05	-0.201375256652976	1.37977126207401e-05	0.000120428949456848	-7.42679736896249e-05
100.516731835308	1.21488182906832e-05	-2.4517484838845e-05	0.557172218239762	-0.000122178317146693	0.000631276735288325	-5.15498663654017e-05	-0.0020974242395835	0.00129054870873227	-2.47648528575305e-06	0.0594777047997389	0.00569167967736023	0.444865864641699	-0.000841348283860757	4.05214266163235e-06	-5.16026066794087e-05	-0.814018625106126	0.991382120315815	-0.000125040903896439	5.2208610146023e-06	-0.00513320523490117	-0.0216811403009598	-0.998302991565972	6.11763490372712e-06	0.000699036942817375	-0.194446621951173	0.000153741010101423	7.04018637269305e-05	-0.000102751732598552
103.118985890974	8.3417847635113e-05	7.61532008671581e-05	0.558300829469761	-2.04774215649284e-05	0.000116875190778247	6.23634143844532e-05	-0.000893299187172084	0.000398202727917581	-5.38841989618199e-06	0.0607223267164405	0.00653439066548609	0.444044163683455	-0.00035950977639184	4.00279104062238e-05	2.80104034655665e-05	-0.819130319029058	0.992153757029573	-6.91817478550764e-05	-2.72823377157736e-05	-0.00344731724081245	-0.0199093534632436	-0.997959174086438	-0.000165023456503339	0.00140048653606393	-0.188056406788757	0.000225316009142171	0.000202148886051021	-9.95720752781604e-05
105.712553839245	1.55649805463413e-05	4.43826413955222e-05	0.557785717925881	-4.84269999745764e-05	0.000111350249498621	-0.000136480778645549	-0.000107389279305396	9.24962175804397e-05	1.00283293853903e-05	0.0570109169001564	0.00653617963396825	0.442269940510374	-0.000458834527926967	6.60728838819137e-05	4.05723676604018e-05	-0.825649756495164	0.989081130893793	0.000179497979200321	0.000154358245082566	-0.00404174631366309	-0.0202938833402043	-1.00037586961489	-0.000251912590926293	-2.96915070157532e-05	-0.183001815335603	9.76715815977206e-05	8.93167187168362e-05	-4.12504443620427e-05
108.146680119709	7.23712195660777e-05	0.000175961571425041	0.559690061974203	-5.33012090971894e-06	0.000750273893653964	0.000659771088963858	-0.000153730621832305	7.79794525436286e-05	0.000449097489303917	0.0603425904561618	0.00761130488626984	0.442006852614285	-3.4915046196564e-05	0.000614418602017075	5.34778890221146e-05	-0.829880289881807	0.9905508013466	-0.000187962161467091	2.41009609302805e-05	-0.00401355061252972	-0.0170229880518023	-0.997665575748524	7.78947448656168e-05	0.000300716829876253	-0.177228412930695	9.74242336323016e-06	7.10853979310508e-05	-7.7099751148095e-06
110.755854393673	0.000127575764584671	0.000108774917106072	0.560237318010864	-5.6235434054864e-05	0.000972338206338275	-7.92970526872732e-05	-0.00280371833681704	0.00101411968226255	-0.000137265986086998	0.0583537142721095	0.00760342216461175	0.441009318077263	-0.00013093710695326	0.00013068124025971	-4.45411478721695e-05	-0.834805078477124	0.990374894439944	-0.000242128214367017	3.93925808142284e-05	-0.005330089950052	-0.0200509380578717	-0.997258222821816	-8.11832250752164e-05	0.000234265074919671	-0.170865928796116	-1.29542497672095e-06	-3.76294662038452e-05	-4.93258542638611e-05
113.296500533142	8.38822351190214e-05	2.57015041225735e-05	0.560765697253145	8.35862020077161e-05	9.75607331474263e-05	1.92912052162918e-05	-0.00115594602236019	6.94947050499226e-05	-5.97233650474494e-05	0.0560911602862877	0.00823385041016646	0.440080636138676	-0.000366672186910869	0.0001107019417269	7.72602157408726e-06	-0.840337959627504	0.989454135153916	5.59241198725759e-05	4.01168614392715e-05	-0.0033840984269611	-0.0190686732208479	-0.996985543201329	-0.000103602907320147	-3.66258092659888e-06	-0.16604459276709	0.000111118941042512	3.59044804264311e-05	-0.000223168302266704
115.738025842943	1.36272599970446e-05	0.000134859018343726	0.561389931389011	8.27563853186765e-05	0.000163575733513473	0.000111699728422933	-0.00216592873786162	-1.50232668938087e-05	4.31709769389901e-05	0.0559149835918472	0.0072064929825491	0.439044548779058	-0.00102719654545391	0.000109870814817987	0.000186628431065379	-0.846020566492103	0.987027626018289	0.000661119163560609	5.10400452561396e-06	-0.00260081976574482	-0.0199597441319897	-0.998383256383508	2.46695265990913e-05	2.96921841063195e-05	-0.161729014573289	3.26449732173163e-05	2.39942567289589e-05	-3.89402871426434e-05
118.348832191814	-4.28750155260726e-05	0.000132194760488199	0.564116248709391	0.000108063621721358	0.000907003911587782	-9.57156722640518e-05	-0.00219572944441708	1.57482493350265e-05	1.22000657213682e-06	0.0570149439198537	0.00745652764835502	0.439734363868731	-0.000575043083505772	5.83480544140919e-05	-1.50822620207533e-05	-0.850203627055103	0.992069581608402	5.25047511062053e-05	0.000133330023241074	-0.00561347518987298	-0.0174869587260637	-0.99744002396705	-4.51035034297012e-05	5.29419550704418e-05	-0.155953001362608	9.55058311540237e-05	0.000109862325408702	-8.25604052599765e-05
120.784689010866	2.34398997510091e-05	0.000106729656397778	0.565644162141834	-1.44667283253877e-05	0.00126494955031281	5.91803402837397e-05	-0.000734813938411671	7.37318915041823e-05	0.000171918831694565	0.0583683059966618	0.00850768838935112	0.439358764943738	-3.77709271265812e-05	0.000562925111443693	-2.4148196856311e-05	-0.854271995967574	0.991072027074686	-0.000113645806609	3.64039962965167e-06	-0.00499937536434976	-0.0162262697612502	-0.997806533135928	-7.86501582777561e-05	4.34812633505713e-05	-0.150843846364772	0.000179277799401193	5.80900544393671e-06	-0.00015302100539979
123.379113736765	-7.68918532957013e-05	0.000114667094260706	0.565263915453352	9.9600198102807e-06	6.96227354431716e-05	-0.000164597869354917	-0.000363293456320489	0.000109531738852519	7.53720210587221e-06	0.0559377871727435	0.00842485314632264	0.437564536782268	-0.00222574930250211	4.96036728124323e-07	7.87217192828962e-06	-0.858466965702049	0.988887810052358	-7.74820507155985e-06	0.000171809793343162	-0.00502993527931679	-0.0164220090182084	-0.999977633826419	-0.000221411870286189	5.02595013578394e-05	-0.145356743598398	-1.72001554796839e-05	0.00015399522023034	-4.25931725671189e-05
125.889684126356	1.51951557863825e-06	2.69962582388797e-05	0.566855803495862	-9.59515641418123e-05	2.92488780035313e-05	3.50827822880188e-05	-0.00101126493550187	9.17022547970957e-05	1.09828674893755e-05	0.0584016068930277	0.00705031747170773	0.437076327525021	-0.00273684520448551	0.000181227697575003	1.38562188669638e-05	-0.863463417135263	0.994247359118204	2.80243760767105e-05	0.000163509339142607	-0.00359661287070079	-0.0156758922807233	-0.998596868537395	-0.000120823892089466	0.000882576287259386	-0.141164745824036	0.000143984426361712	6.32676757197342e-05	-6.74417296578156e-05
128.393647810888	0.000106341003697881	4.12227776148653e-05	0.56796692558763	-3.49804606602398e-05	0.000160211382540223	-9.81055031203306e-06	-0.00257052478479474	0.000173761588264745	-0.000124721523986973	0.05726030966785	0.00750948753598347	0.436574009904122	-0.00139974469116966	5.00778060489186e-05	1.83887500705195e-05	-0.86758563286073	0.993025308390988	7.62500722783107e-05	6.50807181444584e-05	-0.0040913765937879	-0.0150238066773233	-0.998849007766045	-5.35482950398371e-05	2.0566938336865e-05	-0.136387876307719	0.000152496039746692	3.73487885635503e-05	-5.79503145281927e-05
130.856476247205	4.66914532125634e-05	0.000119540453227185	0.567832864704431	-1.98683891110644e-05	2.18613532470749e-05	-0.000101918785123872	-0.000529619291235065	0.000162948298613404	-8.261072625114e-06	0.056674504578448	0.00754795043411716	0.434827933792282	-0.0020636378462842	0.000141297252667426	6.61603635751548e-05	-0.870777829381488	0.98983880670301	0.000110848923099949	-4.32811391079458e-05	-0.00388206697279671	-0.0127175393419722	-0.998502219379168	-0.00013073175109145	0.000171059738416617	-0.131284253159272	4.75799579470251e-05	-1.13669298246445e-05	-0.000131559770529383
133.403141019255	-6.21682685893316e-05	-2.76701091489153e-05	0.568213983524819	9.41204335300461e-05	8.77502015906844e-05	-6.66382036563711e-05	-0.00174522837653128	2.24509511985071e-05	-0.000110893631023798	0.0570904136710576	0.00665777162645976	0.43338704175151	-0.00300122848345997	8.42958201978849e-05	5.22479163231705e-05	-0.875035978573242	0.989998929337181	0.00155438213959501	-2.2616320066463e-05	-0.0039168632955382	-0.0146672993208702	-0.998375940637149	-0.000168452118102497	0.000317128743130152	-0.126599248566701	0.000153070392502696	4.18695918024183e-05	-1.42263060476476e-05
136.053787064643	-6.9984867047024e-05	8.79439682378902e-05	0.568202386038821	-0.00011834795463762	4.93246213459233e-05	-5.79333698889835e-05	-0.00144097920617831	-0.000155576087463685	-1.33298413777834e-05	0.0551140762741088	0.00700058065285035	0.431791842338631	-0.00330224363945284	0.000134234119547606	0.000101657010247727	-0.879826109473161	0.987155152065705	-3.32949365062356e-07	-6.30609787926352e-05	-0.00348675015208455	-0.013596535828342	-0.999694204714713	-0.000152446166608691	-1.37049890946208e-05	-0.122639541315618	-4.85918594939911e-06	-7.72304874834002e-05	-4.63599181234072e-05
138.393601360514	-2.49401628984526e-06	3.90991714535937e-05	0.56903536904961	0.000111574787627806	7.33385501896635e-05	6.18919281812066e-05	-4.21447105605201e-05	0.000139198316067228	0.000165773835413944	0.0551923896942696	0.00757172613417561	0.430958210318013	-0.00238187163459928	0.000136028975994603	-9.64655627352232e-06	-0.883478735399591	0.986789118629628	5.58695317931357e-05	-4.54862323627213e-05	-0.00326535851215831	-0.0130548997837705	-0.998470579940045	-3.63565299102986e-05	0.000107532997616835	-0.118779938376571	9.16584621596984e-05	5.0523686804734e-05	-0.000160909081241612
141.01073943151	6.50345266306387e-05	6.80907812574305e-05	0.5700863482257	0.0002062784536086	7.59640805165427e-05	4.8874292307554e-06	-0.0014670509221645	3.09307073965307e-05	-2.17018889316138e-05	0.0558625890499586	0.00824538108649613	0.430042445757693	-0.0030934690338539	5.82577447464452e-05	4.77129878313749e-05	-0.885725690117924	0.986751615229668	0.00233704407817906	-3.52305069150435e-06	-0.00321918294684666	-0.0124417197436006	-0.999593627170854	-0.000131088547821178	1.98584031778216e-05	-0.11284796086416	1.36128525598949e-05	0.000115409518691819	-0.000158723025741976
143.556905355788	1.36842836467766e-05	4.7556434612214e-06	0.571612000039321	5.72662129482364e-05	-1.36689744285303e-05	3.11016426840394e-05	-0.00128133179313744	-3.79729929175109e-05	-2.62954444071643e-05	0.056883153222492	0.00756170729307	0.429589210058973	-0.00380041791210222	6.96055881384462e-05	0.000139783011183925	-0.889580814984477	0.988898840919042	0.00126579167241187	-2.39146080616445e-05	-0.0029885163437047	-0.0123762183406199	-0.998423165278172	-5.97215711062675e-05	0.000478904758670386	-0.108825596189023	2.35110429744549e-05	9.21677614476096e-06	-0.000131918487457472
146.096014868378	-8.77975234352488e-05	7.4346282016507e-05	0.57186877910681	-0.000292487831284694	6.35102578766426e-05	-0.000682830764931249	-0.00343203695308249	0.00010011787109501	-8.41890700141598e-05	0.0553936710216721	0.0068420853559126	0.428261497971283	-0.00286624543739114	4.85631050422886e-05	0.00011157314381449	-0.8936292595695	0.988936817913359	8.54873471125568e-05	-2.54775881999144e-05	-0.00455561421573327	-0.0124513400334723	-0.998537763943182	-6.96052802275476e-05	-5.28573747619293e-05	-0.105103762534954	0.00017208284258752	9.85155994993274e-05	-4.38703878759634e-05
148.566716970913	-5.76721373961273e-05	3.27872604082214e-06	0.574140124286805	-0.000145729286146169	2.63385010532165e-06	-0.000181828554581838	-0.00047658353399778	6.15987089197403e-05	5.35717670197842e-05	0.0557943184596129	0.00775670675241367	0.428654937632165	-0.0022469354265694	0.000167484513077682	0.000106219881843054	-0.896838677170318	0.992530041413548	0.000716712896017613	-4.89222407673255e-05	-0.00289738843974714	-0.0106351976864304	-0.99762470323454	3.23357716966391e-05	0.00106529540648805	-0.101187931620681	0.000106136435397153	6.51098297134876e-05	-6.61466919039669e-06
151.196442399032	2.03699996655897e-05	0.00010784562603075	0.575089719326107	-4.15215592663226e-05	0.00010344667847863	-1.00577070432574e-05	-0.000853062605486729	2.56593991204527e-05	2.16545187764869e-06	0.055113842501342	0.00730319469600533	0.42780016986692	-0.00345897894539239	0.000122800430218501	0.000123083010280289	-0.900516761309	0.989550167752662	0.000652926185360006	5.31703359658561e-05	-0.00302026806495796	-0.0117200036985557	-0.999241726426232	1.24832577286359e-05	4.67008678172039e-05	-0.0971324012820542	0.00012790066145553	5.53443833663319e-05	-0.000129426131218063
153.733249866538	0.000155814117858556	3.81405532144527e-05	0.576705763859382	7.67923653194353e-05	0.000809232150663372	-2.27412555039655e-05	-9.81921172203453e-05	0.00057855076467247	5.39929784249213e-05	0.0557550546572756	0.00855547100306484	0.427489852772742	-0.00201377778475897	0.000177549642435093	6.76466003273157e-06	-0.904133803985551	0.985606381701684	0.000152745654688802	-0.000180512586802805	-0.00300677663038992	-0.0116427776207333	-1.00011162232353	-0.000161923296404226	1.39577643085779e-06	-0.0934984969153174	8.11099498085016e-05	-1.28454239424154e-05	-5.30049850159641e-05
156.219934979776	6.24694580328226e-05	5.31012826797194e-05	0.577009531851169	2.42440314494061e-05	0.000275142814102011	-1.17983957604476e-05	-0.00185360492521584	0.000360004243109877	1.81663305492621e-06	0.0551566453081289	0.00728122566330292	0.426114979329196	-0.000816477967087901	0.000145287574266335	9.546613423428e-05	-0.908236515236305	0.989563019515322	-3.79346160397752e-05	7.00260117875149e-05	-0.0025639926829494	-0.0114619284378346	-0.997369378895508	-0.000119908139131558	0.000220270218517847	-0.0906259936586981	0.00020996776434674	0.000171500982469989	-9.62868894108038e-05
158.836413685734	4.30367681871422e-05	3.22695249058151e-05	0.578595676623101	1.26285988400091e-05	2.35537573558828e-05	-1.77438720996088e-05	-0.00170142718193074	0.000122681746317676	-4.68604052780584e-05	0.0551755715971895	0.00729402405183844	0.425783205132864	-0.00198299398929852	0.000192476421402397	1.41031828784029e-05	-0.912073233006361	0.990567677175585	-3.50238937903546e-05	3.53223610909338e-05	-0.00411247826656209	-0.0116217443207525	-0.998450331800897	-0.000128969730361864	1.48538935001106e-05	-0.0873185852428856	0.000112670333313767	0.000151144641756394	1.52715978311337e-05
161.195878963271	1.71320522403602e-05	-1.88939857975458e-05	0.579452518748239	3.83410590341871e-05	8.28824075186592e-05	-1.53698749246391e-05	-0.000959743854445502	-3.29087079222075e-05	1.69323447689181e-06	0.0556522635526732	0.00712490494262385	0.424870017919257	-0.00236380422937054	0.000205497847146191	6.58648157674833e-05	-0.914894934458126	0.991717943734767	3.276183594262e-06	-8.03861391212121e-05	-0.00396110979981596	-0.00937135872162808	-0.998646686864839	-4.92434331155087e-06	3.96620045126367e-05	-0.0841147383500532	0.000225789682238976	0.000119129823838741	2.55308774802681e-06
163.820755635413	0.000107189284378972	0.000105357052175709	0.579685807971325	-2.98581024439666e-05	0.000155302072834094	-2.83483749640695e-05	-0.00198718909393876	7.34439256397844e-05	-7.11672174249583e-05	0.0560462878982325	0.00691783742278677	0.423169356668233	-0.000701901667067166	2.50630597829354e-05	-1.09260494746761e-05	-0.91703882328731	0.990717960311493	-7.62424023523931e-05	2.08101908854689e-05	-0.00546670896552529	-0.00971191652964505	-0.997968741653828	-0.000137082821029878	6.54035880268055e-05	-0.0796103119193794	6.09259236660633e-05	-6.24429771451542e-06	-4.56966975926551e-05
166.367623352386	6.49452647140619e-05	5.14385356063999e-05	0.58076162411661	-1.41107617235479e-05	3.53019698475927e-05	0.000119488004308794	-0.00107557791325738	4.29386151126048e-05	3.21861099669101e-05	0.0568474385359375	0.00752983186746261	0.422277391745856	-0.000715828613318838	0.000109443569563581	-5.37465690078863e-05	-0.91965647595678	0.990671281545914	-5.02897059476749e-05	5.54996393669689e-05	-0.00423027928089087	-0.00782375271532687	-0.997763366112318	-0.00010191928704236	0.000946200027348922	-0.0760819388975959	1.26223071759739e-05	8.12132391726495e-05	1.17582033226262e-05
168.846650469422	9.07727536977052e-05	3.52453220501063e-05	0.580275451656768	2.20467452817422e-05	4.04366369727177e-05	-0.000105670183946314	-0.000176926290224268	7.62846779493599e-05	9.16468120667301e-05	0.0538368338202012	0.00751901103714143	0.420412785171216	-0.000779389440359409	0.000189847882045431	6.51862429104495e-05	-0.923814727653615	0.988862035575764	7.82298539098527e-05	0.000175941230853166	-0.0044027094860489	-0.00865773950643615	-0.999897364668716	-0.000226551966010209	-7.78590658896148e-05	-0.0739954834716638	5.51724461886637e-05	0.000160987297481522	-2.18632934862319e-05
171.363846529801	0.000115188746769522	-7.42523866467015e-06	0.582166277385057	2.51383738107951e-05	0.000410916659524578	9.91288076770784e-05	-0.000176099059035957	-4.89902591169014e-05	-0.00010772254336715	0.0567973557356922	0.00865560137363709	0.42001958893814	-0.000195359571483536	0.000385044325314041	-1.13673477396663e-05	-0.925492105695501	0.989258485415235	-9.51821084821946e-05	3.8426037897695e-05	-0.00453502757251654	-0.00521869224687993	-0.998162426526758	-0.000145553062150769	4.93425025040143e-05	-0.0702219819868538	2.53230900861313e-05	-1.73898465918586e-05	-4.52104974192884e-07
173.944632013647	-1.32250565731522e-05	7.29596928025015e-06	0.583091893530484	2.25135085616886e-06	0.00112104987496716	-3.18209303650982e-05	-0.00257051383109564	0.000733211871737524	-3.68029786910242e-05	0.0560942362410168	0.00804518212441771	0.419128715060081	-2.63593611296733e-05	0.000170669910872577	0.000141754109742693	-0.92851958629752	0.990139878936638	-0.000104840627068902	3.55464175202874e-05	-0.0061152838804258	-0.00843577874791139	-0.99779868913493	-2.72904827016444e-05	0.000583153375531279	-0.0668998052525101	0.000195207154015795	4.74697117705432e-05	1.97775459316392e-05
176.54184157324	3.73722075565255e-05	5.87561461285868e-05	0.583761258731224	0.000761065975788329	7.05636214717441e-06	0.000561708337823055	-0.00391550010172922	0.000882352236607912	-0.000128337551265094	0.053805694109374	0.00828843675457671	0.418186403286283	-0.00125277155895942	0.000207260512910557	-4.27698130324728e-05	-0.931959920816767	0.988026865824591	0.000123212843743441	4.67692487297584e-05	-0.00358729396329756	-0.00757229869726206	-0.998206214651371	-1.93733522348324e-06	9.49540340724617e-05	-0.0645720002948546	0.000183552471004973	6.98759469936801e-05	-5.72752648767322e-05
178.886069792761	0.00011087689122451	6.48978399798219e-05	0.584052999842733	-2.60963781576169e-05	0.000129713835380842	0.000242811757417219	-0.00138423443458386	4.94666964777815e-05	0.000100603083835691	0.0527691719092314	0.00797382839213025	0.416901286848656	-0.000871315015329191	0.000219266266880701	7.29897253753718e-05	-0.935488284031255	0.985128200786146	0.000393044526287272	1.91478379050698e-05	-0.00310618754534726	-0.00816215058851818	-0.998149596998257	-0.000110076228992953	-0.000136985364477423	-0.0627975918136439	4.96850706594978e-05	6.64720286974091e-05	-8.6825264588167e-05
181.534742221217	4.11357028715639e-05	-4.53579101103082e-05	0.586645810722337	-4.59975487628382e-06	0.000486071176173304	4.87686627745351e-05	-0.00175549547966805	1.78089200366366e-06	7.38360954790447e-05	0.0536164250450192	0.00813123330422969	0.4173416732483	-0.000521408944463393	6.82638533892422e-05	-5.61651765439493e-06	-0.937329515759993	0.990716235642521	-7.53884412333056e-05	9.34996157704332e-05	-0.00584449880165341	-0.00656779630346702	-0.997604598359841	2.10959627085755e-05	0.000183299361578938	-0.0591627140589896	0.00021403564885988	9.88271182342132e-05	-4.66567871553218e-06
183.958910168141	-7.92688732622345e-06	9.37686019377982e-05	0.588413627078399	2.08948104402937e-05	0.000522644540832368	8.44076894575261e-06	-0.0010114326304653	2.50709145327814e-05	-0.000112772876398887	0.0542612671614216	0.00930580686924038	0.417184303821096	-0.000353932635958707	5.55280056229195e-05	-2.81433903798895e-05	-0.939486502319176	0.990984143498225	-0.000139430398864365	8.06259626061133e-05	-0.00534514111796493	-0.00597049126675525	-0.997612768621693	-7.34232190274372e-05	-1.02406223806112e-05	-0.0563416442740588	5.39758382682329e-05	0.000138369534451658	-0.000139604004045826
186.468439128477	-9.11684631360717e-05	7.4818605014136e-05	0.587976277201984	-8.61447804202413e-05	0.000108859514115118	-0.000171413132523464	-0.000664170170839349	2.47282615376031e-05	4.50687697928208e-05	0.0528290220569839	0.00880099175233649	0.415121625873627	-0.0020597116160312	5.45627297282326e-05	5.08473895380941e-05	-0.941581655331381	0.987469370482122	-1.35052552621048e-05	0.000131311726951403	-0.00600236857275262	-0.00640010410831204	-0.999339772504635	-6.90065822670023e-05	7.2500466707124e-05	-0.0533407741737406	6.80792044493187e-05	8.20226566803612e-05	-3.649558282338e-05
189.065114081682	5.96497788567224e-05	-3.31250250067677e-06	0.590319157361283	-1.77087155263564e-05	0.000359047662842631	1.13898290220291e-05	-0.000516589557522913	2.2895354515859e-05	0.000216842212048111	0.0567824569233561	0.00787934001410344	0.414965450627949	-0.00176566548605726	0.000180130431061078	2.56655441637087e-05	-0.944814423431666	0.991594885881274	2.91058716549391e-05	0.000125625291623155	-0.00426426514641422	-0.00588338169161357	-0.998715948652365	-7.16450595379793e-05	0.000495432414126301	-0.0513865676640857	3.31542604373566e-06	0.000133457147185255	1.08702949089119e-05
191.586062029174	2.03832232670362e-05	9.22897593665815e-05	0.590924735520573	-5.76328106739403e-05	0.000163854212431638	-9.84164573275054e-05	-0.00260053099056998	0.000205674851165234	-4.14857503772851e-05	0.0546011866719098	0.00786134371008322	0.413970326122152	-0.00103851917877273	3.40704123557749e-06	1.89397517801763e-05	-0.946957916779115	0.992184637614172	0.000104657799028379	-3.09572525386608e-05	-0.00462177544515844	-0.0054588752232422	-0.998068611653079	-4.22481178452442e-05	0.000253436587671443	-0.0486928860796001	-2.05754491430226e-05	0.000131138380708794	-0.000115220723045586
194.11868647372	-1.61780156144644e-05	4.15370775032158e-05	0.59110231265987	1.00573193957832e-05	0.000111429754370221	9.86155199813026e-05	-0.0014187390375829	0.000234299440044649	-5.91063046971008e-05	0.0552531646258746	0.0077197170598001	0.412174635600849	-0.00241238620208784	0.000117325748529167	-4.50974493258554e-05	-0.948864443112635	0.99097012747988	0.000683437100418565	-0.000133078740669601	-0.00339261567806949	-0.00421034423881909	-0.99784695728325	-0.000158252716099517	0.00139383517127886	-0.0459893283781416	0.000188914763208521	3.81069641732503e-05	-0.000165119570065078
196.611692327904	-1.90698852678415e-05	7.62221003694447e-05	0.591543679365319	2.62629241310189e-05	6.34306305349953e-05	-6.76679905481505e-05	-0.000725279127316548	0.000149844799399054	0.000100225425949191	0.0546752097423149	0.00758831053580328	0.410821541784728	-0.00282385603009166	0.000112347448280852	7.65280534002167e-05	-0.950798449788895	0.989592705094599	0.0010559847507717	-6.12354544987116e-05	-0.00458206433749886	-0.00460848456764067	-0.997848741417903	-0.000182159368095718	0.000442900627800696	-0.0433076717080515	4.54663213587224e-05	-2.98661843490977e-06	-2.2707400262054e-05
199.225771128857	-5.193027741306e-05	0.000128820095541014	0.591316685801286	7.21340253942734e-05	1.13062713823592e-05	0.000112810149220541	-9.95741823774191e-05	-1.23274213469972e-05	9.19055902876337e-05	0.05187433892667	0.007888393764843	0.409017545981314	-0.00267303196902746	-3.16025317909969e-05	8.46904297517771e-05	-0.954052040427526	0.985986142007015	-2.43098700685546e-05	-0.000150331435143166	-0.00392893992546362	-0.00559914060781785	-1.00012607560602	-0.000137252965381222	-6.58037395504301e-06	-0.041741470529531	1.67969436752911e-05	-3.81392666876541e-05	5.65288084413258e-06
201.571638815183	-3.80124374909486e-05	0.000129228031636867	0.592069018535801	0.0001236239438913	3.38009366713932e-05	-3.15147031795692e-05	-1.28984111101972e-05	0.000114086697682038	0.000143834659490549	0.0517975169119953	0.00843294571224328	0.408000065874327	-0.00234205759057514	4.32721031118625e-05	-1.50094274935295e-05	-0.955328500222951	0.986317103287485	0.000478036457418156	1.16100831603796e-05	-0.00367512282904835	-0.00326713237569532	-0.998338864861151	1.14007252798007e-05	-3.74504577131282e-05	-0.0392966189880583	0.000170349916334409	7.2836785955903e-05	2.10282528385901e-05
204.194512982234	2.30946327483175e-05	0.000106077841455024	0.593316374117098	4.22997009922845e-05	3.23002621956447e-05	3.1373011541737e-05	-0.00154708014961568	7.25064792705721e-05	0.000125213513367405	0.0528602863959113	0.0089751062115735	0.407083483707004	-0.00262877743191203	4.36286230232011e-05	0.000140488329814366	-0.95641674636889	0.986975103308311	0.00267881244925169	-0.000166965401320503	-0.0037970035148634	-0.00543305051166718	-0.998144566438667	5.19956628323173e-07	3.62879370511949e-05	-0.0357626986938294	0.000232790714019246	1.98885990287378e-05	-9.09147497092272e-05
206.767055060376	8.22736954832436e-05	4.87669008844642e-05	0.595071844061589	0.000110160038834026	6.15968907344514e-05	-0.000154198978833596	-0.00121505237984162	-4.66160914717218e-05	0.000122177512458376	0.0530951984554541	0.00866067142515894	0.4068073201738	-0.00299635969731205	9.53700592812051e-05	0.000195084419276511	-0.958384828804491	0.988246151185793	0.0011578642523139	-7.09298282784159e-05	-0.00367419584201714	-0.00410041850921273	-0.998274913597835	8.45045108597502e-05	-1.6415063980065e-05	-0.0336984195801984	0.000188580333352217	-6.26548892067452e-06	-8.00396817581265e-05
209.216157870645	-5.03630130740854e-05	7.82492866432476e-05	0.595231916572848	-0.000295796494711399	0.000116231222195337	-0.000287997485929925	-0.00370601777070244	5.35231072772438e-05	-2.6583369980293e-05	0.0520967878951132	0.00774179506311849	0.405251634663105	-0.00224520179243842	5.40612622380551e-05	0.000124163119332269	-0.960912111971582	0.988596730033513	6.28265697151204e-05	-3.01749344077477e-05	-0.00502894079010375	-0.00490988814387479	-0.997613628568931	-0.000109134580170672	3.79418933732687e-05	-0.0321473990647415	2.09062808791425e-05	0.000123753301072086	-5.27864398488847e-05
211.795834781219	0.000143973905404321	-5.5139255349973e-05	0.597741394884922	-1.10237650517958e-05	-3.67436459912375e-05	4.14134805073066e-05	-0.000872484097549421	9.03612796983456e-05	-8.45559917158422e-05	0.0530255834741853	0.00859268883458074	0.405597808610072	-0.00211127825841723	0.000124313145462594	6.3931981151615e-06	-0.962407792171949	0.991055835291602	0.00103854434431694	-2.50406526483185e-05	-0.00296293570575201	-0.00267498799277647	-0.997574575247216	1.62453300588604e-05	0.00135513044408636	-0.0299004183495305	0.00021065091218178	4.89139607027013e-05	-0.000121234873660675
214.34965309099	-2.35261683790702e-05	8.59494350105765e-05	0.59852573655915	-0.000108127528139721	8.48011518502453e-05	-0.000128303143462955	-0.000812866428802814	-1.08892780600588e-05	0.000103987376084252	0.0519275023218781	0.00833880538983666	0.404557967175694	-0.00294934538676653	0.000118109774193532	8.08293492816883e-05	-0.964306861709749	0.988783551170819	0.000556599866290138	2.632128488207e-05	-0.0032519458082163	-0.00385669064652875	-0.99886849731465	-0.000205815713710024	-5.49629990798717e-05	-0.0277959347605458	0.00019499399307247	1.03982498657247e-05	-2.16889462809148e-05
216.938443764003	0.000121098191781111	4.36390732350856e-06	0.599789756911981	-1.97041909592119e-05	2.00699785304275e-05	1.85241229017999e-05	-0.000699419549468113	7.4665070317692e-05	7.36212144194496e-06	0.0518907432698243	0.00933772155824981	0.403817592370389	-0.00148548896008944	-2.51473152604589e-05	7.45842510935588e-05	-0.966513494367272	0.986104063663157	1.27547645400752e-05	-4.69379546783749e-05	-0.00298287776968631	-0.00378143389413659	-0.999768307315762	-0.000191283166004989	-4.9447092246314e-05	-0.0260923660636453	0.000178063790665621	3.75446168413298e-06	-6.54045136701268e-05
219.378266608765	1.46313534454386e-05	7.73176399494135e-05	0.60073966356465	-3.02927595989311e-05	0.00021137419909636	3.60741457948667e-05	-0.00144500865712057	0.00017834213340601	-0.000108786587652542	0.052408826181395	0.00788843344554416	0.402815782328247	-0.000368544709311809	0.000176827284125058	8.45539955130831e-05	-0.969327492599794	0.993304300162553	5.6494462689879e-05	0.00013902942372569	-0.00431972371550172	-0.00406058688524017	-0.997633079257014	-0.000429574312185299	0.000975604615770151	-0.0252623690547399	-1.67801964062988e-05	0.000133620350990012	2.37477986747442e-05
222.007868586806	4.23833820167139e-05	7.73637080541638e-05	0.60210123116483	6.43464769031187e-05	2.63118517773316e-05	0.000133840355127325	-0.00215222722986411	0.000199753654062049	-9.00050713889773e-05	0.0518475498453851	0.00813993833196799	0.402193066743739	-0.00180268649668238	6.82099201848658e-05	1.65378191233465e-05	-0.970723447764078	0.989740593844467	-1.18574420303521e-05	3.23714030896502e-05	-0.0043117699125913	-0.00300448211633996	-0.99908739204052	4.32756183814637e-05	9.84832388128218e-06	-0.0230705825989964	1.58111205796664e-05	-2.60627293670402e-06	-6.57085038256293e-05
224.399069575724	-2.70701211326283e-05	2.21988787161173e-05	0.602835340729402	7.52213462020705e-05	9.75969330529648e-05	2.37855345783081e-05	-0.000700070694472187	2.65147530124247e-05	-2.2435006157777e-05	0.0521818585974382	0.00822769289772102	0.401025046400418	-0.00177656065323315	-1.10879164469788e-05	3.07747432912562e-05	-0.97216791425333	0.988610520303925	-0.000133913534640744	-6.46321083108127e-05	-0.00458212076867088	-0.00168660347236818	-0.999034686409932	2.205258425131e-05	5.98913391821987e-05	-0.0213619704974187	1.19248366727132e-05	4.98003822405901e-05	-0.000133331337744671
226.965986759737	3.32606455548286e-05	-8.24286216126361e-06	0.603190123962164	-8.10880556630552e-05	2.95284640061108e-05	0.000103507290336247	-0.00160434745643002	0.000168491041906647	-2.39725257221001e-05	0.0526766646088408	0.007728400189489	0.399332006875497	-0.000351649029886625	8.77651950212321e-05	1.01452966225374e-05	-0.972848084748534	0.990222234295307	5.76659209930939e-06	9.13734571798207e-05	-0.00553365820378163	-0.00240280216573126	-0.997811586051846	-3.17911999916588e-05	0.00017547230964635	-0.0186690666028753	0.000162368591151789	-1.40704776813564e-05	-7.56337036133261e-05
229.525661421049	8.10245068340972e-05	0.000117326097244765	0.603913853311906	1.83699670430005e-05	0.000207813103560533	1.15937056770541e-06	-0.00106555313403625	-6.47588591640192e-07	-1.49732029173308e-05	0.0523012656841211	0.00827011972846298	0.398108440900884	-0.000636427758801688	-9.46793987143955e-06	1.77839421576306e-05	-0.974255607368404	0.990829005653766	3.54578495939039e-05	0.000115304167110275	-0.00451926888363991	-0.0012402869523665	-0.997488170721512	-0.000114183774029599	0.000607621720796383	-0.0169089890555236	2.6591833698172e-05	3.01228161989567e-05	-0.000139220184665555
231.910666511838	1.97842601294365e-05	9.70284810390244e-05	0.603916543103347	-1.76355752146428e-05	7.64141757619111e-05	-3.20711995399151e-05	-0.000122904433720009	-6.32828686243842e-06	0.000103362921937027	0.0506698532522306	0.00827211133371383	0.396479953787062	-0.000728849614931567	2.08844047050196e-05	0.000135433477286493	-0.97681016185239	0.988885802907758	2.12650395569783e-05	0.000143595291937656	-0.00456962165518041	-0.00203837340460839	-0.999235917405675	-0.000178848601832223	-4.32302328425193e-05	-0.0162952786766268	8.81331025026616e-05	6.91424336560035e-05	-5.69297915742064e-05
234.481820261677	9.68644983876203e-05	0.000111284088030334	0.605518599056257	1.03714963243775e-06	0.000111630200596987	9.41068626151758e-05	-0.000341383654271002	1.3827382224187e-06	-0.000102443905133934	0.0523188600869638	0.0092980907920662	0.395806551387006	-0.000319117704619471	0.000173017334917448	1.51525060575429e-05	-0.976905377673278	0.987663139594173	-0.000135865442256499	-7.21930216034696e-05	-0.00527066768004138	-0.000169223119431023	-0.999169743324406	-0.000199490837206598	-8.48782705925358e-05	-0.0139707045451408	-1.94098184206392e-05	-1.24163260422048e-05	-8.74443444149654e-05
237.009599848025	3.74566437301224e-05	0.000120892280132815	0.606776795782478	-6.57714485380619e-05	0.000953533001735954	1.50036884866384e-05	-0.00197263308401052	0.000152409195070367	3.61012707844642e-06	0.0527635799742919	0.00861447555286176	0.394998124617599	-0.000223630592948596	5.22119079213665e-06	0.00012774175853792	-0.978515583047027	0.98967458557552	-4.02931670341382e-05	-3.1908692451252e-05	-0.00629003971214467	-0.00197255185654054	-0.99796514056856	-1.53204477016543e-05	0.000684644372924783	-0.0123739306814941	2.29439911211162e-05	0.000114449500714014	-1.01742977825121e-05
239.61420394779	0.000123099780445719	3.88797642955313e-05	0.607423289287242	0.00039153820940155	4.87574606262743e-05	0.00043786895252372	-0.00341785720770154	0.000294950598843173	-5.37016810963227e-05	0.0504505496958575	0.00874664620300224	0.393898690436585	-0.00103451573905279	4.5509272909989e-05	-4.60510380432162e-05	-0.980618122111447	0.987515476337174	3.4867027842116e-06	-9.78138838000972e-05	-0.00354213898976113	-0.00146471629314169	-0.998717588130196	-8.65760030712091e-05	-6.58926756551079e-05	-0.0115405906674062	0.000102981880135341	-6.48664368580564e-06	1.81689443451448e-05
241.982686677206	2.36801374867296e-05	0.000180032784540045	0.608396753796796	-3.45623832859232e-05	4.53514134439143e-05	-6.4747717361381e-05	-0.00082990876754904	5.55219100731933e-05	8.48673990149703e-05	0.0501067211572549	0.00892918032021396	0.393044870654871	-0.000998915046111024	3.54794735083628e-05	0.000101896190102356	-0.982468961854183	0.987187261230085	5.22005269179853e-05	4.40976693211869e-06	-0.00352031410495815	-0.000940811359381728	-0.997385610618418	-1.32869809466652e-05	7.26341940627068e-05	-0.0107560511470808	6.93076190777216e-05	1.02555466076854e-06	1.49085320676528e-05
244.639425926818	7.9871454362109e-05	1.7044817718158e-05	0.61047983005656	6.21971068493936e-05	0.00029871798892117	0.000100859099977325	-0.00134838469372635	7.4727814870947e-05	-3.55744847972467e-05	0.0502413447097041	0.00870473576289133	0.392943444975408	-0.000302881928237994	0.000128119601887767	3.38244655088736e-05	-0.98350553357011	0.989586807489161	-0.000198334104823317	-4.97997493338325e-05	-0.00585142601335341	-0.00197818781278429	-0.99888769852684	-2.69040987262127e-06	0.000155933008791208	-0.00898676683414249	0.00021133880641908	-3.18186484382668e-05	-0.000141800493784243
247.014154393966	-0.000103449519869684	1.55688713075439e-05	0.61197304119498	-7.28511665105019e-05	6.42680378167255e-05	-0.000139603281698583	-0.00108839729594908	-9.07914459025059e-05	-0.000127779348131944	0.0502053041981889	0.00970905878734573	0.392525273348372	-0.000317126697944765	0.000123669440667754	1.26156120023012e-05	-0.984429280444902	0.99022748665383	5.06119306427257e-06	-5.39679306055027e-05	-0.00551749836441324	-0.000530089292956805	-0.997699676567522	4.10805000468623e-05	6.42257393608571e-05	-0.0075848637477383	2.69922821543807e-05	-3.17407543407987e-05	2.8832398631861e-05
249.493981979313	-9.46165947970431e-05	-5.17055132933805e-05	0.611904632649836	-1.76221175452785e-05	6.86975060098107e-06	-8.62201906816098e-05	-0.00124057514047748	9.51199082018556e-05	-5.44642950027573e-05	0.0496113416084708	0.00922234864875188	0.390600383047093	-0.00167536546976378	5.82956260890583e-05	6.6596279496696e-05	-0.985242977469514	0.986848188317942	5.05601636790332e-06	2.28181229630402e-05	-0.00631130031487477	-0.00141429321864815	-0.999163657420829	-3.77282788903338e-05	2.70066979405057e-05	-0.00583707296505708	9.10379528287288e-05	0.000174792802101928	3.24639362150961e-05
251.958783238419	4.84387231129034e-05	9.09092294532573e-05	0.614380855740157	0.000113507312472958	0.000410596392083665	0.000104953017244125	-0.00033105692289758	5.70077938308637e-05	0.000190531275092771	0.0534302043135517	0.00853562335248133	0.390560448330899	-0.00123734147982508	0.000290540189584411	-0.000238543887812561	-0.97441623370055	0.974337707874246	-0.00658640177613363	-0.0025233823225964	0.0284847705617059	0.012248921779617	-1.00923119161485	-0.0210881437430612	0.0600916809576834	-0.00401640804842237	-0.000584351757717434	0.00642247488321076	-0.00327938268176863
254.559321021721	3.62959262071767e-06	-2.66880236773787e-05	0.615081456066878	-0.000164714607258293	0.000153777860606777	-0.000122806037175711	-0.00268842837317153	0.000327812449020643	-9.58112309268823e-05	0.0515953183590238	0.00829450653729184	0.389422554702861	-0.000683154717703796	0.000122723473095472	-6.41487848140775e-05	-0.97220630620065	0.953980815690001	0.0305553590196304	-0.0525336340500402	0.0289128839090603	0.156728581506872	-1.103453502015	0.0181260523811999	-0.00697936423044879	-0.015965594602087	0.00745168345519191	-0.0185965931803919	-0.0244164690054325
257.416064950782	-3.4854982213119e-05	2.96944985568588e-06	0.615315541507411	0.000199851804101044	7.86567534035132e-06	9.45211245651257e-05	-0.00212114289176252	0.000321597571138402	-0.000120146134359652	0.052025747835715	0.00812137284711904	0.387325154858213	-0.00251190762534852	5.78577831981054e-05	-0.00028750626577151	-0.980727961821035	0.970576899337528	0.00663362521400019	-0.0346667543214721	0.00776060653096711	0.179080067660745	-1.13511650863967	0.0448505625709026	-0.0413266250171596	-0.0254904178263234	0.0130022104289678	0.000221526141857953	-0.00529853831907044
259.998710693209	-7.9251935653257e-05	4.16827165769309e-05	0.616200764327785	7.49957231806396e-05	0.000140227439751919	-0.000155057887939009	-0.000837054669990861	5.95811306675075e-05	4.42281788838744e-05	0.0525753448779027	0.00853559166455437	0.386058526476538	-0.00258261234179241	3.0885767862584e-05	0.00783600824167112	-1.01655748272162	1.04029272712742	0.0699145127082978	-0.0265359925725344	-0.0342946939349806	0.0246479448679354	-1.14785349315581	0.0747898875047504	0.0138672585425092	-0.0388311765442554	0.0124121911140319	0.0159185451206386	-0.0113753641973436
262.679510962922	-5.05282048827715e-06	0.000105589862078397	0.615964085307358	6.29356922653533e-05	-2.85267529645712e-06	-1.37422256820066e-05	-2.20980763430892e-05	7.72070583972158e-05	7.44224194850108e-05	0.0491428727589591	0.00852058542029353	0.384142779146983	-0.00188315882914939	1.11463176119678e-05	-0.0290211754023494	-1.0673646333144	0.997699479704587	-0.0129880838023276	-0.0549147201622816	-0.0817222877127515	-0.11880566950305	-1.2201729723892	0.0193341908416082	0.0153125629986674	-0.0662952548969846	0.00451115964507915	0.000720686852790897	-0.016485164656375
265.155407428036	-4.93701830013276e-05	8.25774092956804e-05	0.617606663470967	0.000103521949421616	-0.000115817054863302	-0.000587848792745161	-0.000100467663686563	6.83204033193092e-05	0.000134169536478201	0.0511100504423812	0.00931864199357958	0.383491595180631	-0.00263170562667564	-8.28968642977806e-05	-0.0228718893485225	-1.04465093804697	1.12697601056577	-0.00039386448603127	-0.0526468050714653	-0.109254634921193	-0.0908040430336862	-1.20308507447776	0.0210458961196556	0.0324155073268378	-0.044909039121647	0.0117214643025679	0.0192811575151722	-0.00801257682965049
267.943174060149	8.29278830766967e-05	-1.26232415117377e-05	0.618679869992688	6.00980691113789e-05	-0.000158554849939112	2.23802651869585e-05	-0.00288632977069812	0.000629447271646345	-9.96250951094957e-05	0.0505479832963009	0.00914055361633502	0.382365746337914	-0.00311776157218209	-4.34933680916786e-05	-0.0287772404743017	-1.02972616665852	1.00271525112575	-0.0301349417446283	-0.0266249899303217	-0.0797291903941726	0.0440356663919285	-1.2615401709204	0.00477891639568614	-0.0323693235400425	-0.0422669935453416	0.00775058240323311	0.0409493904553494	9.15448367433477e-06
270.789530324815	-6.32876312617547e-05	-0.000182797252040138	0.619780207160209	-0.000922052677482617	0.000139567847438249	-0.000589966038440543	-0.00434095071630382	0.000788019592145271	-0.000260777603707812	0.0490219050794546	0.00887562168409557	0.381345595180326	-0.0016698231860891	5.63038803062741e-05	0.0216321594677008	-1.00975810223829	1.05636012778727	0.0134972260975654	-0.0598683808673337	-0.0168804732772948	0.0764788955837355	-1.28908303218462	0.000202416644281418	0.0249258565423208	-0.027671213435042	0.00307690575331702	0.0224078726598209	-0.0203692165741407
273.336244770669	2.00349500047132e-05	-2.89789837759449e-06	0.62059873978135	-4.78820043104309e-05	1.69281176516419e-05	-9.43482497856115e-05	-0.00110582268417056	-6.62509432753825e-06	7.19781332424044e-05	0.0483447451575994	0.00874146129223857	0.380185412849679	-0.00174500690652947	0.00011249123100477	0.019574420786788	-1.01670537912676	1.10126387300549	0.00173295046342954	-0.066923973702459	-0.00974212017252419	0.0560644021786254	-1.27870219305603	0.0132205841777831	0.00420915716514299	-0.0304810594035272	0.00717137134122398	0.0269704037576579	-0.0207469968702847
276.210678006968	5.45122024850788e-05	0.000111099127183425	0.622891672804266	-8.07306009997944e-05	8.95447438732734e-06	5.62612064311347e-05	-0.00133231063343436	2.74842647469805e-05	-3.47238132667196e-05	0.0485788731473487	0.00876069289211482	0.38003504278622	-0.00242429897014071	6.00255848464713e-05	0.0462872360948207	-1.01893494086434	1.10454760562076	0.0386108933494669	-0.0438549789371528	0.0142435590294048	-0.0339420624064938	-1.32263220281271	0.0306410161883975	0.0243048454723811	-0.0199779237962547	0.00161731009212483	0.0464467243282785	-0.00209828874168769
278.898484837114	2.49926225482664e-05	4.08680429409698e-05	0.624080898093499	3.17331849861656e-06	3.31318053870769e-06	7.32401559185506e-05	-0.00106868208735695	1.38302680816835e-05	-6.41908025638769e-05	0.0479539823786362	0.00971466040103281	0.37909667007826	-0.00215933086085298	0.000116614693876665	0.0225461225269837	-1.01361052711678	1.1627119354213	0.0337892234244415	-0.0427808605682152	0.00376671641843471	-0.0371602348782542	-1.31892510513236	0.0215647721648541	0.0211563448372334	-0.00961827070676202	0.0048001475663346	0.0412581548448897	-0.0129616458111535
281.647765264384	0.000121766965614505	-7.1556685716976e-05	0.624765499260138	2.32244244677199e-06	8.89059902320255e-05	0.000104976469892057	-0.00209263682513382	9.30969230441188e-05	2.89295201125382e-05	0.0483860889105997	0.00908174910330534	0.377481834754278	-0.000680433347808222	0.00012264172537502	0.0267091765121264	-1.01258131321887	1.12096541799158	0.0436194391681178	-0.059286020741951	1.1130918339131e-05	-0.0258575698226855	-1.34970774141143	-0.00232611876179069	-0.00124501032268448	-0.00472004247023226	0.0018918618014372	0.0330717941809929	-0.0201661834237582
284.467338314586	-3.82259446412001e-05	0.000107953277819538	0.626705858122038	0.000111625099182173	2.69816422980565e-05	-3.54942574858212e-05	-0.00193827724562775	0.000110495072583912	4.7815395907082e-05	0.0486867632079074	0.00877156089074653	0.377029755858721	-0.00141858265063871	-2.30688691845953e-05	-0.000673131497857297	-1.00699071665335	1.18554836597831	-0.00278070576826411	-0.0572492684393568	-0.0463859627768891	0.0211236325126271	-1.34328231030663	-0.0107033644429418	0.0511750683794514	-0.00123618844321875	-2.03920024880508e-05	0.0331277744311879	-0.013840114789824
287.08967002333	2.88072312572166e-06	2.58592547747255e-05	0.627653148987519	-4.15568509872983e-05	8.50311709997209e-05	8.01925296420638e-06	-0.000787208904354393	9.07596423519613e-05	-5.80255945098077e-05	0.0489363349831094	0.00878706733200648	0.37578036203157	-0.00154052780785267	0.000168031991109773	0.00384220038633218	-1.01301893472101	1.20532616952	-0.00455353281791612	-0.0496656619612846	-0.0500283532333977	0.0513376723547453	-1.36575380107031	0.00719140793843104	0.0256060933337649	-0.00888542894338582	0.00343196794531325	0.0300711183042671	-0.018268863781142
289.866569960979	4.31950147453979e-05	-1.62022381936139e-05	0.628073804047626	-4.04211057261858e-05	0.000104693648139515	0.000131543186740253	-0.00165557819303211	2.73813747785093e-06	-6.31250904723315e-05	0.0492782797446353	0.00840536236291931	0.373882493476338	-0.000136392425794824	3.45320984942051e-05	-0.00269161427288352	-1.01784901308954	1.21495436622543	-0.0193590226082231	-0.0489118521662366	-0.0475842087722801	0.0227340174604807	-1.37117539179218	0.017722350133997	0.0147563779524581	-0.0100369570889627	0.00316339587392521	0.0321473826243093	-0.018012985726833
292.646620769611	8.09989275563628e-05	-2.64676729095641e-05	0.628549961169563	-8.37224411437891e-05	0.000119250565223131	-0.000101307410614027	-0.000845162488809441	-2.18693749244646e-05	-1.79319191265094e-05	0.0480050804922816	0.00896156354826011	0.372242028146694	-0.000418438398748182	1.16289698530947e-05	0.00198874161359294	-1.02358941828724	1.24696218489991	-0.0114781906962932	-0.0509192811245749	-0.0138539403419059	0.0181175325190717	-1.3663783867178	0.0304413264537015	0.0660950949056336	-0.0138882844696933	5.80568886429548e-05	0.0239100456827025	-0.0156815597724533
295.262340905207	6.5527638640349e-05	9.61163068871768e-05	0.628958053331632	2.96179495309222e-05	0.000109765506975964	-0.000156104221761624	-0.000147612487116028	-5.84127133298669e-05	-1.3870214900486e-05	0.0469380746737064	0.00879508443645336	0.370639872473264	-0.000474066404876577	6.72997571216122e-06	0.00687819718313331	-1.03443296065659	1.25088915920046	0.0135317444871591	-0.0346786597950948	-0.00613554224836017	-0.0332185631395115	-1.39601276722344	0.00763281306821792	0.0381778228898826	-0.0157361351042078	0.00397693231541048	0.0274515202142935	-0.0117010572194249
298.084075148909	3.17337247966641e-05	2.00422415628725e-05	0.630465961720785	-0.000177722446543637	0.000160217726724747	-1.5581644370699e-05	-0.00123422322386432	-7.93078086907967e-05	-0.000126943553656751	0.0479633149578944	0.00980086049947541	0.369639745998828	-0.000382159061251107	-1.41613406319142e-05	0.00754895599181027	-1.02983275388234	1.26551374221982	0.0151686915291566	-0.0331226023007306	-2.78966158908229e-06	-0.0272142041898031	-1.3951509602903	0.000355364639667618	0.0387285411990013	-0.00956284314069786	0.00277334790221765	0.0251599141165832	-0.0142864403763839
300.994577333417	-6.25359411112215e-05	-2.87415844755508e-06	0.632397004864454	-2.07438279140854e-05	0.000135286410968325	3.31378285369153e-05	-0.0011084957751437	2.83374530002098e-05	-2.78122603113864e-05	0.0480064378657044	0.00950732591105366	0.369107564165219	-0.000289549662804247	9.59739471580405e-05	-0.000298549127327965	-1.02247207089022	1.29738291274117	0.0219921887872274	-0.0350866422927065	-0.0142611009003275	0.00604209792054173	-1.41112446231716	0.000136269243202136	0.0515307706647199	-0.00640424373634142	0.00157513433678474	0.0210065051366477	-0.0125612417338598
303.58858603308	4.02394721985306e-06	3.59626999362728e-05	0.632786637809723	0.000129729000893413	0.000109590671654601	0.000198852206193666	-0.00330902581510842	0.000253644135075755	9.31888886081326e-06	0.0468183198058874	0.0089932736614032	0.367514381408036	-0.000806513372682037	2.94441303224045e-05	-1.22456867810955e-05	-1.00915176795744	1.26606975136381	0.00290169127431011	-0.023480688935692	-0.0145266289181852	0.0274301171184828	-1.42554907233902	0.0107319474292701	0.034361497677428	-0.000304982707495871	0.000821621127055861	0.0280509895678514	-0.00667580591375051
306.401713484072	3.32228559132631e-05	1.25333040981926e-05	0.635830293994289	-0.000156311832562306	0.00103962825321571	-4.89002636567727e-05	-0.00258915879669911	0.000562949116512238	-0.000109599239261608	0.0486747229718672	0.00925629058175732	0.367887633810128	-7.61227526431045e-05	0.00010330633304977	-0.0018516780927581	-1.00837172374848	1.28806191541452	0.00277850357922507	-0.0232820374841805	-0.0291378744943893	0.02348224219013	-1.42257701686094	0.0171584839828036	0.0427641100190268	-0.000139110481092592	0.000149848579298305	0.0248171337621225	-0.00979195207509709
309.292784795308	-1.60357201163718e-05	1.95456758981212e-05	0.637330695588236	0.000119435847202526	0.000860958669952257	4.52417748343972e-05	-0.000710507542206312	4.53323444147442e-05	5.20528341920531e-05	0.0485922925827174	0.0101989702050989	0.366958192385506	-0.000155686975260813	0.000316892690204096	0.000440085402144286	-1.014253115589	1.30427729391924	-8.62424486609523e-05	-0.0205704735601091	-0.0240670691992703	-0.0114115801510311	-1.43545749613079	0.0121443690378509	0.0433452604303567	3.74615473405696e-05	0.000976435892630267	0.027477094226942	-0.0037855282392329
311.923674629477	-0.000116150491761901	1.92925238062929e-05	0.637206702426434	2.07182911222846e-05	0.000158187533928599	-7.92106255268495e-05	-0.000398675016372442	5.73676300781872e-05	5.31305025127839e-05	0.0463026504497514	0.00993049517120333	0.364975758565344	-0.00154083420609016	5.68724294687417e-05	-8.90706222786932e-05	-1.01465844494097	1.28827998517403	0.0017240898025736	-0.0150824004440248	-0.0196494773095524	-0.0211918377430221	-1.44537049811662	8.94216928073181e-05	0.0294549494518594	-0.000680074711636707	0.000438398290806817	0.0314229040446011	-0.000234321111299958
314.62140729761	0.000132247653276136	-2.99512654315687e-05	0.639422516878536	9.23695962848829e-05	0.000244609411249692	0.00016220932694033	-0.000585189558698385	0.00011320808844225	0.000111929807006601	0.0496472567460668	0.00880747422054537	0.364459897241795	-0.00132214585588592	-2.25736986655834e-07	9.64457633743045e-05	-1.01333328767816	1.31504405805783	6.487796306033e-05	-0.0155236043945272	-0.000382359722565596	-0.00999230149015149	-1.44301121996027	-0.0051276844327761	0.0464402056131785	-0.000243138901049689	0.000196037312918783	0.0282349069132379	-0.00254517645262869
317.228464655647	-8.71205937851724e-05	-3.17256672208129e-05	0.640333808399307	-0.000156386521406604	0.000101075965829459	-2.58606524161248e-05	-0.00262718620715578	0.000211535699081495	-0.000112757235098665	0.0478230634996372	0.00885105565051529	0.363412264911485	-0.000606466664720589	0.000176268031562726	0.000776143972347576	-1.00379551628305	1.31093619690215	0.0106372786412206	-0.0176380868623243	0.000600797624895859	0.0176543398432344	-1.45663684621764	0.00613154146726627	0.0363708251498396	2.72094994331369e-05	0.000747136813368628	0.0288386264679344	-0.00136965309518429
319.96780895457	-2.29097025522184e-05	1.07626178555921e-06	0.640722647273589	3.39559799270577e-05	-3.2083875921151e-08	7.22391285906749e-06	-0.00163243752063428	0.000187504788957325	-0.000178468280810462	0.0486913730198572	0.00875465936280882	0.361395866383487	-0.00207397777008902	0.000103808962972594	0.00183220747754665	-1.00643463093608	1.31802239692037	0.00414479033110751	-0.0135468080239977	-0.00248489168679478	0.0191033257909679	-1.4600559992442	0.00911516947720857	0.0298164342573589	-0.00224515113903845	0.000227082006105055	0.0332883936806771	3.01632782635308e-05
322.574614710691	1.33038311084356e-05	0.000131140331295723	0.641651831051006	5.75266157387441e-05	1.34466321049747e-05	-6.7329701009466e-05	-0.000658810374126774	-3.53934780754805e-06	-2.20949513297054e-05	0.0490756731058323	0.0090232452793569	0.360073977787916	-0.00233374430005422	0.000103515624949972	0.00151740814476723	-1.00831368685372	1.32542692613323	0.0103226702009305	-0.0130572886100205	-0.00295069691028411	0.00630937207793273	-1.45618138563315	0.00987755428642792	0.0295100211426059	-0.00220230896881813	0.000131518927322288	0.0329886964957712	-0.000156580751443839
325.244083247058	-6.40722037726569e-05	-4.36631517819326e-05	0.641363743000892	2.48402533525103e-05	8.3912078395531e-05	1.32943302331991e-05	5.24082993416502e-05	0.000117477936107332	6.90688835560357e-05	0.045470304786323	0.00908609380058791	0.358043275072877	-0.00177051694513661	5.69250151991022e-05	-0.000106807634038112	-1.01657876858404	1.32753361959939	-0.000681990454586792	-0.0166229282058257	-0.012962689588316	-0.0123740647727202	-1.47033767752071	0.00280001282511877	0.0335781902631512	-0.00691479149863578	0.000243297580720235	0.0312164043770875	-7.2529246808904e-05
327.73581639268	-3.02072553181159e-05	-4.03370345237675e-05	0.64211480606325	0.000108510024463578	0.000107859724038586	-7.05484246140168e-06	-5.46624844408044e-05	-1.15182351261991e-05	5.33830708326096e-05	0.0451887558177051	0.00954282522158057	0.356729759420781	-0.00211135431506814	0.000131121057227997	-0.000834660698215067	-1.01288506535868	1.36088700378422	0.00106263766103046	-0.0163248601452363	-0.0170209030964469	-0.00522356326353227	-1.46513483171188	0.00171753059774601	0.0327656569155533	-0.00180695399889834	0.00158500558286625	0.0348261854980351	-8.23230518329526e-06
330.431799139308	1.80807381142593e-05	-1.40581811329516e-05	0.643723315294925	0.000174487123298045	-1.13223813353128e-05	-5.1340427485526e-05	-0.00219669557358291	0.000217680733583278	-0.000158870955806562	0.0463028655688456	0.00997628182409706	0.355879092294336	-0.0023388168642834	3.51498274755824e-05	-7.72199888665939e-05	-1.01252401875301	1.34257976736403	-0.000114322858895276	-0.0153528298677884	-0.0141873701088689	0.00297456697996617	-1.46774926954644	0.000192036491679057	0.0264161639900524	-0.00050291502899434	0.000232732066940156	0.0353143269571215	5.04039672280544e-05
333.093794677851	-0.000107306343239818	-7.03595378347901e-05	0.644757846593566	-4.21700366110847e-05	-3.51373906213605e-07	-0.00025095196507516	-0.00114653402602898	2.38080701159247e-05	-9.42277948006305e-08	0.0448103277957701	0.0102941876428532	0.354847690059795	-0.00232445365595427	3.40091311362467e-05	0.00407989438226174	-1.00960346023969	1.3576375237584	0.000112447583220313	-0.0150344022737616	-0.00670540471831262	0.00258607200907655	-1.46627545708092	4.95652419406441e-05	0.0338728226124852	-5.94736767712828e-05	6.14642220105535e-05	0.0353892846647228	0.000135630328797451
335.752337922296	-0.000105665100425657	3.91455069114277e-05	0.645618211530152	-0.000177884831976376	-1.44522846732158e-05	-4.65815864937581e-05	-0.00233037111051891	-2.89830561825654e-05	4.94051910031254e-05	0.044515403223375	0.00884303645025237	0.353497179721331	-0.00178154180903527	-2.37924482541548e-05	0.00249889643890928	-1.00880185458482	1.35303198391714	0.000390131730087761	-0.0201691054896516	-0.00706031880726948	0.00560136169105657	-1.47180390584874	0.00381669233102048	0.0255949062769704	-0.000900470583936855	2.17343498466443e-05	0.0335922646882922	-0.000107563076498415
338.43286155003	5.27106357903955e-05	-3.51419623771822e-05	0.648510246192626	6.55355818733028e-05	-1.49018546076513e-05	-0.000113808437846132	-0.00179314139764884	-2.97622515718349e-06	8.69630001320469e-06	0.0454618267217557	0.00924650306440784	0.353909349564893	-0.00228602067075114	0.000139531536202742	0.00804325654096525	-1.00581257172628	1.36563319060982	0.00389699346944246	-0.0184454753452645	-0.000828951800444733	0.0018655932574811	-1.46945294051947	0.00564022783916647	0.0299278019441669	-0.000173749950264008	2.5157739496158e-05	0.0352369906823392	2.48466288889001e-05
341.043641296728	-1.62486644009506e-05	-7.36097243790129e-07	0.650335726850094	-0.000100071365141786	4.13260480347239e-05	-7.59508737076887e-05	-0.000987372071378589	-6.55101230471299e-05	-0.000122398255023867	0.0459729516565101	0.010403791107534	0.35341398483213	-0.00261466930520775	3.08449107856507e-05	0.00318479832984586	-1.00599403163551	1.38307846473169	0.00461021088975096	-0.0183245487111419	-0.0051489675321487	-0.0010049451171089	-1.47492998512039	0.00309670023247854	0.029245987928309	-6.32969485049986e-06	0.000759613660348053	0.0336769946757618	-5.61148024295535e-05
343.649991025993	-4.35573720573439e-05	-8.01369595769207e-05	0.650210932604645	-6.59729936380728e-06	-9.72885914625579e-06	3.97398329971019e-05	-0.000726265835427894	-3.22561626378754e-05	-8.88714210164836e-06	0.0447500586768406	0.0101696729572542	0.351274432493502	-0.000816924855463465	3.05112973702052e-05	0.00301542062415512	-1.0072224965065	1.37105876329981	0.00313513328072575	-0.0199789991874435	-0.00383827321183259	-0.00490649954594444	-1.47899127882208	-1.8475641673029e-05	0.0225398677801211	-9.03799366325503e-05	8.6350045599181e-06	0.0331460426758686	-8.11041922959314e-05
346.344393100396	-9.13791961095554e-05	0.00011554195216068	0.652867829714688	-5.40303803521839e-06	-4.46182421233117e-05	-1.77926526047112e-05	-1.39856768696452e-05	5.29063254672383e-05	0.00019180843164255	0.0478543408826498	0.0095495321429215	0.351175309368043	-0.00154449936853015	9.38879397561539e-05	0.000125935822787176	-1.00734498355634	1.38666274609092	0.00154809351586962	-0.0217615168536677	-0.0121768077967289	-0.00171874143209979	-1.47617135675023	0.000213056397311671	0.0292020250921216	-2.99373636319413e-05	4.0834073140312e-05	0.0324407293252027	-0.000279587785992417
348.9130699358	0.000110344846644192	1.30577699858814e-05	0.653556646903982	7.15600094074808e-05	5.59493307594891e-05	9.29988195157194e-05	-0.00244725423774661	0.000303609031122761	-0.000215631871199379	0.0465930989534128	0.00903595247387397	0.34984498633317	-0.00171127772178778	1.77702110585635e-05	1.89017595789104e-05	-1.0013013808114	1.38537308784523	4.34362200295626e-05	-0.0209754627375446	-0.0134351130329789	0.00508882005456894	-1.48174650262753	0.00276429529085248	0.0232122235553511	-8.74120665768209e-05	0.000260772709733675	0.0316237883296672	6.4826116493912e-06
351.586927801568	8.18780791080514e-06	-0.000103114127992285	0.653824595686789	-3.31602795085794e-05	0.000453907705112665	-0.00010631975068607	-0.0019773454698723	0.000404539788780374	-0.000143876339426196	0.0471420896066249	0.00899250106323369	0.347776019014752	-9.28134344470891e-05	0.000102841000737964	0.000161070442320421	-1.00190015049798	1.39042812223873	2.11201274349702e-05	-0.0217265072533416	-0.0127637562957912	0.00658529800159179	-1.48438453863361	0.00434230758285093	0.0210920716101983	-7.67523303010865e-05	7.26926418242299e-05	0.0301289484805686	-0.000123125759033837
354.192661151504	-2.63353656526434e-05	6.23412699096403e-05	0.654925779881025	-2.70037431312793e-05	0.000268144287252355	0.00012093615468825	-0.000837299237562895	0.000164477486974696	1.46286114835528e-05	0.0476228490496538	0.00945485615799123	0.346579210190878	-8.22320482809899e-05	0.000161870788954817	0.000102582944498773	-1.00169674630252	1.39646474332885	-7.05589286302436e-05	-0.0207651571030064	-0.010597061797433	0.00246552827463142	-1.48125153334123	0.00542085144367068	0.0247275296550422	-0.000130762992503158	0.000154883509020039	0.0306634197655588	-2.07532550675399e-05
356.887184612324	3.12043815948103e-05	7.59013702529776e-05	0.654533929874253	-0.000112989345329542	0.000168336660498702	1.9630120522654e-05	-8.85845129513904e-05	5.37580852030645e-05	-1.62925497084914e-05	0.0437702756309385	0.00929880608249943	0.344427922412794	-0.000398824824650262	4.15425813905613e-05	0.000542590251846882	-1.00618158658726	1.39511652309387	0.0033304111120281	-0.0181317154892946	-0.0054485897093207	-0.00532414886618807	-1.49114511507573	1.87442002751108e-07	0.0235228475270223	-0.00207989286754102	0.00015866488665089	0.0313355946153679	-5.88324914412982e-05
359.340929021477	8.5009994282588e-05	4.39874836741304e-05	0.655885545636541	-6.90827177538511e-05	0.000241711525341237	0.000369154017107294	-0.000181241491722246	0.000149072142319869	1.4146796358484e-05	0.0450417788034083	0.00980431749534409	0.343488708364261	-0.00014997341545267	0.000190301586022859	0.0016148947318687	-1.00269026332674	1.41684220324615	0.00021282293321744	-0.0190073097780776	-0.00229673363591898	-2.66885487074538e-05	-1.48611234753217	0.00022751046290708	0.0250459805981052	-1.79841989212647e-05	0.000334005320057048	0.0283955013785704	-0.00037815273091253
362.081514662967	-1.43533988783606e-05	-0.000153846292211275	0.657307082924888	-0.000152179291038476	0.00088289950616775	-6.05458490873328e-06	-0.00297571357037323	0.000665102129423284	-0.000223122617496142	0.0451033553035629	0.0100142099120417	0.342532555100237	-9.77091085982427e-05	6.85605784467106e-05	0.000127774549196542	-1.00035923160878	1.40424187968577	9.3625246775519e-05	-0.0190198948186855	-0.00560378989869502	0.000364751394398811	-1.48830659152523	7.40040080151085e-05	0.0213832465427014	-0.000152709932623934	9.67044562454154e-05	0.0282890344448302	-0.000307374388795705
364.747541943997	0.000170619384501681	-9.06035197331048e-05	0.658219323244377	0.000204383363551342	-2.5331230585734e-05	0.000328803180161321	-0.00236850124361442	0.000293097776088288	-8.86426332513758e-05	0.0430725392844912	0.0102966440698527	0.341425359451778	-0.000449633501204213	0.000118917080119281	0.000148229090928591	-0.999924622232147	1.41326821728919	0.00237102571744639	-0.0211301350972252	-0.0062567342063711	-0.000368648992210311	-1.48652681477575	3.15614414876441e-05	0.0220410418914348	-0.00109055751607722	0.000224475431466373	0.0267763897211054	-0.00193854692010609
367.351687014668	3.31009403734949e-05	-4.35151650053589e-05	0.658928892527543	1.06019375531796e-05	0.000181692690230134	0.000101529869581866	-0.00160591816743687	0.000155832008614987	6.08704657324951e-05	0.0425862648580026	0.00945868127844742	0.339973303165203	-0.000380746797073372	0.000152127122563402	-2.35058177663418e-05	-1.00105021221342	1.41085249546209	0.00213455670328199	-0.018189689653356	-0.0053585203606351	0.000794016832058914	-1.48875437221486	0.00209164193207298	0.0162037445700857	-0.0011967201184065	0.000328296803631409	0.0274793301477696	-0.00100962302206615
370.006502533326	-3.14186545759415e-05	5.32812432071783e-05	0.66171136939955	6.91803758360562e-05	0.000370082563554681	1.96203342841223e-06	-0.00184314463829499	7.94575405378524e-05	-6.0031982448719e-05	0.043541190014735	0.00964370469444306	0.340271587953699	-0.000243517670160128	0.000101876376280216	-5.03639965774919e-06	-0.999315642023635	1.41798958807171	-4.03208732605614e-05	-0.0174876843572897	-0.0104107124259153	0.000844862742045389	-1.48747430448648	0.00149388729915461	0.0194682580319309	-0.000114175796760624	3.58076070993661e-05	0.0272086145032398	-0.00136602572838964
372.552149268002	7.97622670518254e-05	3.20703831169271e-05	0.663477593546636	-7.47981598684892e-05	0.00022673125136693	-2.96190940927294e-05	-0.00104342339540113	-7.4715899843263e-05	-0.000164720508457062	0.0437191094520465	0.0107529402574785	0.339792451269532	-0.000125599374576467	0.000172143399764083	0.000517832950771232	-1.0004520790471	1.42616599329567	-4.84548439280167e-05	-0.0171987236969644	-0.00787689839471308	-7.24682302936138e-05	-1.48894239437134	0.00140355893698567	0.0202694576335796	-0.000122084249534893	0.000153313769494859	0.0279159857384988	-0.000142406825795037
375.129093918158	3.91122356442382e-05	2.47606977655752e-05	0.663317783944503	5.34250197194475e-05	8.59934546602677e-05	-9.14758227393482e-06	-0.00110761750401773	0.000105983195635933	-5.91699845108394e-06	0.042737665047696	0.0102946708071694	0.337588635377776	-0.00119173346207933	0.000128976354979978	-2.63381005838054e-05	-0.998549804707318	1.42095149647215	-0.000420354430552073	-0.0160544193716358	-0.00831885544558116	0.000155111710135912	-1.49084557398467	-1.32125750005812e-06	0.0155905879949785	-4.80012118647117e-05	2.74623322906005e-05	0.0277229646893724	-1.61425224083095e-05
377.802664248669	0.000132955222012332	0.000107101699712214	0.666041406482079	3.29340082647331e-05	0.000432917560721014	0.000133159584049359	-1.05729316400457e-05	1.7254183370798e-05	0.000109345775772649	0.0460448514210468	0.00974260940155137	0.337520040751902	-0.000436798813237011	0.000102380749441933	-3.95601001688602e-06	-1.00031873824348	1.42967079946147	4.68978241882325e-06	-0.0152700475407107	-0.00342321567175281	-3.22147095944382e-05	-1.49035969028981	-2.26507458755078e-05	0.018893942372658	-0.00017801948330294	8.68418851818739e-05	0.027334705743516	-0.000104341351538469
380.402283129662	-0.000139721250182985	-1.96322477782712e-05	0.666860014826413	-0.000174400775610075	0.000243261312922987	-0.000166068485238726	-0.0026045164703928	0.000358352590464357	-3.11400217086001e-05	0.0449625653169987	0.00911658428056599	0.336241772390757	-0.000220643680518348	5.81340821177951e-05	0.00014219579034307	-0.996739728566006	1.4304447923332	0.00103919103345032	-0.0157328709325095	-0.00290009759931868	0.000914536405753878	-1.49152120867556	0.000158126979857194	0.0166011926680546	-0.000151027534766286	4.3139527987552e-05	0.027665825030923	-7.226260872225e-05
383.026373507163	-3.67204472630074e-05	4.169478509007e-05	0.666996891450921	0.000142326340721037	-1.16526844032363e-05	0.000109099304167405	-0.00203188325657657	0.000337467683551268	-0.000152936585176348	0.0452484734321112	0.00916525185350308	0.334100328454071	-0.00199019577301981	0.00010090822898086	6.03480251046724e-05	-0.997267525759996	1.43013839087279	4.87671348676175e-05	-0.0147324171397903	-0.00479673226256442	0.00202120926525023	-1.49383757176916	0.00153135852457398	0.014556579283108	-8.79576208420118e-05	4.00298411006655e-05	0.0286170919513808	-9.8711805557508e-06
385.698782108126	-0.000111840573377471	-3.63775399129564e-05	0.668052812645964	7.48129666196884e-05	0.000124131712990012	-1.77780131465833e-05	-0.000847812061728174	1.64975672811789e-05	4.02285854105567e-05	0.0458945482627179	0.00964493288637227	0.332760725792	-0.00198854949140665	-8.15429223901094e-06	3.49536461458522e-05	-0.997315362560688	1.43197966216173	0.000606262586589128	-0.0151647176484233	-0.00491813084939266	6.52295424948191e-05	-1.49130268023363	0.000603274919246901	0.0138539201004518	-6.43341835578731e-05	2.02445364603157e-05	0.0277876233523707	-0.000113466236693431
388.273109484946	-5.87521965104976e-05	-2.21657451931539e-05	0.667740203081006	3.17595288404635e-05	-2.75455693142002e-05	-2.8105069161856e-05	-3.82024233127499e-06	0.000118219694292545	8.10567976388918e-05	0.04214064681281	0.00958908210178672	0.330751259853769	-0.00142565270500194	0.000125690080962316	2.42251047833539e-05	-0.999605977274547	1.43203560131669	-2.0290694044798e-05	-0.0159241434456525	-0.00583884570729681	-0.000874483471352242	-1.49663002367345	-1.53670724309121e-05	0.0118552469881028	-0.000368126554235138	3.78797216699292e-05	0.0274240124046416	-0.000133821918769255
390.562927154046	-0.000125769830670304	-4.12584182041417e-05	0.668381777865851	0.000119434464726179	0.00012919858366752	-8.96086259918568e-05	-4.70597765192892e-05	0.000118092663160166	6.14087752584821e-05	0.0416450989356185	0.0099777170714417	0.329484063891025	-0.00187145626142975	7.83141272594671e-05	2.7967472180879e-05	-0.998367462661106	1.44443039095945	9.51189018659707e-05	-0.0151876363172046	-0.00695547703463587	1.31278975298843e-05	-1.49288478253035	8.84935426245393e-05	0.0131220484062462	-4.48209181800233e-05	0.000563944264166328	0.0283294225520878	-3.20920839126442e-05
393.209934265963	-3.20332024632669e-05	-0.000112189764761139	0.669967302615813	0.000215053709958636	3.17400939650736e-05	5.94389445806141e-05	-0.00205689814866975	8.02994997803175e-05	-1.71172591952431e-05	0.0427433143967623	0.0104898861557613	0.32860607941576	-0.00202110625270674	-3.24913948074244e-05	3.19571442140207e-05	-0.998212993511928	1.43750676976991	0.000812482481205303	-0.0157378973440031	-0.00601176839019447	-0.000947085573630711	-1.49166581632356	0.000110758539584861	0.0113576686400928	-1.43943244025564e-05	9.97709003919235e-05	0.027788215665529	-6.14589817769148e-05
395.74103696164	-1.57403879709987e-05	0.000108821076091907	0.671170674034438	4.57711745179043e-05	1.97901400862586e-05	-0.000209441683802621	-0.00100387334845587	-3.39539805606419e-05	-2.95129756860893e-06	0.0415335086175673	0.0107999531429677	0.32776521732105	-0.00199543543923582	-2.70030307156784e-05	0.00063298272096731	-0.997406088400629	1.44121369237738	0.000575721642619605	-0.015120049027888	-0.00442677806841977	-5.29840707713235e-05	-1.49239147474478	-1.30972759393688e-05	0.0126302313064495	-3.82901424282289e-05	0.000149682466041169	0.0279701892070288	-2.07565875306234e-05
398.194364502686	-3.62968536633898e-05	-9.12370202886131e-05	0.671975337742424	-7.25178279532929e-05	-2.37472208746883e-05	-0.000108756030519292	-0.00320415726914095	1.50125672378952e-05	-0.000121182061422976	0.0412625826746113	0.00939239177857231	0.326488041229032	-0.00136047727001057	-2.34560316284457e-05	3.36604810237416e-05	-0.997777185086217	1.44011869819424	8.6582370816119e-05	-0.0158797657534797	-0.00595770071478069	3.8250095251018e-06	-1.49311102442867	8.17621134443471e-05	0.00981093439218163	-3.16852871643701e-05	0.000107245325443363	0.0279069689627236	-0.000121463015351811
400.776976876731	6.80133769250337e-06	5.3756522977597e-06	0.675047881083431	0.000147181785132454	-9.25270279921508e-05	7.50034004917471e-05	-0.00294384430348028	0.000346393577582975	-4.07508205397246e-05	0.0430067284578123	0.00971153636706271	0.327012600794354	-0.00218487825190604	-1.66242114482655e-05	0.000713829638212812	-0.995730268589355	1.44590095475404	0.00196368004910472	-0.0157023336668668	-0.00277025381762054	-0.000171802531503021	-1.49138063924657	0.000154431548059052	0.0121561159131267	-0.000215580703674756	0.000204057674628092	0.0282368561110795	-8.84625701531503e-05
403.400496785292	-4.99203202948846e-05	-2.27787403801848e-05	0.676241311261897	-1.06952984693383e-05	-2.49757224411483e-05	-7.70277632753954e-05	-0.000605965926297216	4.6706543991686e-05	0.000107833401614497	0.0432163063514748	0.0105515103130182	0.325895502791366	-0.0023538552338269	-6.72200130226357e-05	5.28006582775409e-05	-0.995919593275997	1.45041037566342	0.00141738502924063	-0.0158737226974401	-0.0035005847702469	-0.000123369746171935	-1.49260788596411	0.000198743008836648	0.0115818465296797	-0.000126013673415197	5.84428710491158e-05	0.0275852570332594	-0.000219607013533397
405.977023206145	9.73003480578047e-05	-3.4067741586122e-05	0.676555088930446	0.000119730723609469	0.000176470728565185	8.41928866615857e-05	-0.000350914460554175	3.91090698508266e-05	-4.16035824376382e-05	0.0413188534596638	0.010792346900763	0.32425262353718	-0.000640769015486595	0.000136846336885062	3.60864999977686e-05	-0.996371099561121	1.4454637230575	0.000626582506755991	-0.0160162628960593	-0.00289943187107064	-0.00156612842568053	-1.49660647597153	-0.000178515452545273	0.00872478860134074	-0.000130967813853497	0.000126703891227876	0.0273044552666717	-5.96798390399959e-05
408.5846342061	-9.42939963783079e-05	-2.57071291068197e-05	0.678312278470348	0.0001243723979474	2.36549347668135e-05	-0.000145998292195298	-0.000671808972739394	3.84797549376041e-05	0.000151176248861439	0.0430162596049149	0.00938435523171625	0.323509429387912	-0.000543615021831163	0.000126676616087839	8.89700539480301e-05	-0.998097017912189	1.44998158338672	0.000164890525328136	-0.0154498206370156	-0.00550038973084586	-0.000358065843123095	-1.49425445293292	-5.25191718415975e-05	0.0105269882685116	-5.0978646413626e-05	0.000185867696527739	0.0275635820594573	4.17346035696007e-05
411.177034153202	4.64292286118473e-05	3.69274389256822e-05	0.679542661724983	0.000127579539054373	6.61778015623487e-05	3.63996628703998e-05	-0.00241713058442278	5.23099112522315e-05	-7.30981645810933e-05	0.0420218416364321	0.00969700955692683	0.322604425101601	-0.00129924857236236	2.65935639977688e-06	1.14744688698487e-05	-0.995231539018515	1.45148149324845	1.75217318575918e-05	-0.0162234827255996	-0.00663543622373373	0.000275426447380978	-1.49692783983878	0.000332556621516898	0.00829951329824437	-6.73037631418002e-05	3.14380520359721e-05	0.0266469993688436	3.34799152383939e-05
413.641331431956	-2.96946061627138e-05	-0.000147294378348009	0.679707161006844	-0.000123008487072701	0.000100085909219942	-3.98508515450302e-05	-0.000488709312168219	8.81447593623505e-05	-8.36801424678924e-05	0.0417062844769573	0.00995614130446357	0.320692578678903	-0.000564918270149101	0.000112955729907162	-3.23754985493752e-06	-0.996159428312318	1.46069602791741	-0.000219749869874499	-0.015225714703602	-0.00853795450561542	-9.08547835919359e-05	-1.49435943113427	-0.000106310216804045	0.0100279632971755	-0.000265886879729665	-1.21860478001822e-06	0.0267417357391222	-1.49786944783602e-05
416.228414374466	0.000106911776973228	7.49293695444072e-06	0.68053134640678	-2.66982712478614e-05	3.68111180352888e-05	9.95617055290833e-05	-0.00140933232619223	0.000199119702091414	-1.179286826704e-05	0.042073480400087	0.00938928797842207	0.319229865892954	-0.00016887554288064	-1.35352729887647e-05	4.80748648320068e-05	-0.994391483829508	1.45442105967719	-6.23680905267901e-05	-0.0156909841660439	-0.00753204384112127	-0.000186152923739693	-1.4958338812437	1.36977542010855e-05	0.00854500403659091	-0.000149797866791446	5.26091993773937e-05	0.0262502500784518	-5.91076706962585e-05
418.819454591148	1.51803212235077e-05	-4.22283612845152e-06	0.680662416066818	6.26008170935434e-05	9.87064183589361e-05	-0.000118705763590651	-0.00195212263672669	1.72387871625043e-05	4.60981375713912e-05	0.0400544619032673	0.00969599627513462	0.317403111355188	-0.000155205689405599	5.42101815849665e-05	7.64655443767578e-05	-0.995839315912722	1.4582154788226	0.000104208552389637	-0.016300334270864	-0.00531865048347044	0.000229522298521932	-1.49410976482163	3.90030766873155e-05	0.010657544422821	-0.000979564327436426	4.43329238857117e-05	0.0254805142308871	-4.99972366477352e-06
421.248031391094	6.94865808860077e-05	5.52088911303608e-05	0.681410498517465	-0.000131462973353311	0.000208335516496483	2.76641766205471e-05	-9.18034594008902e-05	6.73050688085344e-06	-1.89757357518827e-05	0.039731208123863	0.00976803780431677	0.316093511117416	-7.38947423579153e-05	2.41387591080635e-05	8.92750031550993e-05	-0.99489411161263	1.45964442717167	1.74895277315779e-05	-0.015066065191187	-0.00591562852497932	-5.65901358913946e-05	-1.49617125359501	-3.49628435960959e-05	0.00732825849746246	-0.000245435815501427	4.50660378697907e-05	0.0252844206581565	-5.2425157767871e-05
423.870622025678	-4.3848530949516e-05	3.47386433122122e-05	0.682882089743488	-0.000113571224401884	8.98024178354972e-05	9.09632182117973e-05	-0.00142083897995258	-0.000104583692101611	-7.11200928590957e-05	0.0408751521360836	0.01080438349004	0.31510734254017	-0.000181686465764114	0.000154519149695189	-5.84375817440036e-06	-0.993895179583161	1.45867852508877	-7.58817705441924e-05	-0.0148311014788534	-0.00591126828477373	-0.000473448395113407	-1.49682110735145	-7.48455297049128e-06	0.0084967615357474	-0.000160936486554259	3.58544676502964e-05	0.0251863598334299	-5.7618089718612e-05
426.499919117111	-4.78157987347454e-06	-3.83157828245874e-05	0.684738269582565	-0.000118299859322877	8.76360940679241e-05	9.51318923156774e-05	-0.00111752786281584	8.72969233507962e-05	0.000101432353440845	0.0413226989567566	0.0104018470864309	0.314585871214185	-9.89108730861245e-05	9.33841130894819e-05	1.10873332966259e-05	-0.993401540185195	1.46450979707413	3.8072817818071e-05	-0.0148014733065908	-0.00722473877167294	4.19944760128555e-07	-1.49690962250642	-2.30641659187903e-05	0.0100286349764703	-0.000161169280574963	5.61034859369921e-05	0.025372565515619	-3.45337177897983e-05
429.00442544556	3.11780428512274e-05	-2.72019567695519e-05	0.685234861378509	7.34313635844393e-05	1.03863781819565e-05	0.000224874551323793	-0.00325547383637849	9.32814086978105e-05	-0.000138874266900919	0.0400258825712885	0.0100464776166227	0.313101002420396	-0.000508718247481438	6.30945665251152e-05	7.04485995766942e-05	-0.994655211435606	1.45955271911798	6.16473435060651e-06	-0.0153292020562058	-0.00309793947304706	3.59638239980514e-05	-1.49663079284136	1.39869285955858e-05	0.00548492953545981	-0.000128643314784041	5.14634630770238e-06	0.0247193159352248	-0.000173150131996249
431.498041263509	-8.48832506867838e-05	-2.64798496527541e-06	0.687535788225299	2.31372588206175e-05	0.0001749352060153	-2.12660830953209e-05	-0.000268158954958361	-9.25656903718306e-07	3.09863915355585e-05	0.0406097804745206	0.010838667442392	0.313110735633541	-0.000673616937812509	1.27688571024891e-05	2.37077032501637e-06	-0.994657278735751	1.4654385410643	0.000116959636225955	-0.0154404294634211	-0.00659797970953552	0.00014421553989245	-1.49634070354398	5.81502662632115e-05	0.00724653713650434	-1.06947295722884e-05	0.000124127293143187	0.0240389009639113	-4.37122181086806e-05
434.117051022291	-4.27472233922206e-05	-5.57776867202606e-05	0.688673032804442	7.37021488152109e-06	0.000220417888292634	6.99624568041845e-05	-0.000714883376695658	0.000115449341117016	8.0185048735804e-05	0.039737220409281	0.0103460599684403	0.312075775674329	-0.000125731550820339	-9.57546185270016e-06	9.69209630807124e-05	-0.995658239145423	1.46511972136222	-6.32451098521544e-05	-0.0146398594486663	-0.00669833487270723	-5.8091590604411e-05	-1.49641768039697	0.000122172670254797	0.00701015420422302	-0.000107329543649242	0.000110772869128411	0.024348473140801	-8.66603981382869e-05
436.610763860889	1.01730876693223e-05	-2.73609467870356e-05	0.689951950162795	-4.32418825999889e-05	8.92067183998497e-05	-3.6731799802508e-06	-0.000336032515032081	0.000159649787472576	6.57601451409887e-05	0.0396335160302985	0.0112858910576651	0.31119086454377	-0.00114903575071972	3.10021992311933e-05	0.000104942205847778	-0.994053164382459	1.46357546986066	-1.79184461678343e-05	-0.0143697805807026	-0.00702221517721999	-0.000587270241553008	-1.49942699800314	-0.000275406221356261	0.00692844923065559	-0.000136550738045214	0.000105166260654923	0.0244182742519539	-2.55131897975049e-06
439.11840471432	-1.18438702226349e-05	2.70237502940851e-06	0.690637917591618	-9.04811224849478e-05	9.38585402578779e-05	-2.75421179560392e-05	-0.00183326285330054	0.000158047033531134	2.69866926235674e-05	0.0396689453095467	0.00987057412573674	0.309710990825103	-0.00160992928339487	6.15769156230362e-05	8.81799510516568e-05	-0.995282456848278	1.46924484279541	4.53245056978273e-05	-0.0150139775136854	-0.00585681321363746	-0.00228862392303463	-1.49612242217854	-0.000220080269861834	0.00590214865849641	-0.000321507902063092	0.00013375225780377	0.0231195743359547	-0.000137854756742117
441.741354733236	-5.54530853790848e-05	6.78917594392378e-06	0.692359239461375	-0.000139593996456471	5.35778989028137e-05	1.67710290349372e-05	-0.00219592809499531	6.10183926195632e-05	-4.41935800359132e-05	0.039694101724862	0.00987489581599001	0.30912116095663	-0.000540201106740661	5.87210781685636e-05	3.9192820696462e-05	-0.994601279828643	1.46932144222847	0.00010440475711046	-0.0134155015082122	-0.00425538263494089	6.79084491620716e-05	-1.49671234316698	6.01951313443169e-05	0.00679980400331584	-9.49275414630553e-05	7.3601627501936e-05	0.0242555251595805	-7.8139120875536e-05
444.040907194176	0.000114462126145407	2.43282253395962e-05	0.6933865705865	-3.21150662146144e-05	7.97284940717548e-05	-5.24998654566534e-05	-0.000974655956050797	7.51302868925686e-05	-4.09012966631945e-05	0.0402512574377317	0.00967649276294389	0.308069367867971	-0.000558239064513562	5.42750086403506e-05	8.58289229668868e-05	-0.994798507764653	1.47071171376412	7.76307944426985e-05	-0.012955112549618	-0.00444594266487612	2.70392958591552e-05	-1.49664160911994	3.31954027556603e-05	0.00659676092310506	-0.000105491494939912	1.17350653338013e-05	0.0248457183076277	-8.44458592015495e-05
446.646180614269	-7.50642770761655e-05	-2.98554383099371e-05	0.693609778607375	0.000169845137719558	0.000132851724119915	2.57227544708747e-05	-0.00166518452825248	8.50809689494476e-05	1.93266698876925e-05	0.0405971720803638	0.0096012367625992	0.306010540003074	-0.0017804416574025	3.76936615637454e-06	0.000171614089967912	-0.994116566178008	1.46880752956196	0.00105537988443798	-0.0140938427633702	-0.00492283811743501	-0.00117488904576978	-1.49584840421784	-7.96835746867015e-06	0.00576133888129558	-1.93845529635938e-05	0.000124503585004934	0.0240081611153211	-4.39673306947433e-05
449.227165659089	2.8055415663429e-05	-7.80218469111596e-05	0.694648624589836	-2.29662587824673e-05	0.000140419742098538	-0.000134171439183741	-0.00102437740204855	0.00014343686656654	-4.12751898532513e-05	0.0409826823420452	0.010126235393091	0.30475483068751	-0.00141122120754493	0.000142332128596859	3.62764264681022e-05	-0.994032231883188	1.47329303979567	-9.26218056583333e-06	-0.0132785075647925	-0.00641188154224935	-1.41232233156459e-05	-1.49595853553982	-5.65223533850295e-05	0.00636530218640368	-0.000161917222861081	7.71902020361092e-05	0.0243928811467552	-1.29296510440077e-05
451.578975244458	-4.62234227581309e-05	5.37373599349503e-05	0.694521585477545	1.97847646442721e-05	1.29710824424761e-05	-6.61378192866281e-06	-7.52457363641684e-05	4.11738290820755e-05	-8.9561299499223e-06	0.0386179044293252	0.0101099075124073	0.302927257345308	-0.00122238432641675	7.96545761069535e-05	-1.86404824479582e-05	-0.994510292567418	1.46841926664124	8.43228353624852e-05	-0.0139694636375825	-0.00396966760198122	-1.18064295032199e-05	-1.4976145163712	-3.8073706682944e-05	0.00266054648803049	-0.000140198680675656	4.19935970108004e-05	0.0238853612407909	-0.000116132099457245
454.029139470561	-8.63407577674813e-05	-1.30178089424314e-05	0.696588961697151	0.000138350478377328	-6.83948816313401e-06	-0.00035261886736754	-3.09406311340974e-05	9.0812041651929e-05	8.59548851063502e-05	0.041821109249547	0.0112117442487989	0.302399142908904	-0.00211303244730459	-3.25582987309277e-05	0.000181749377102654	-0.993530636293751	1.46894257556461	0.000241182047089597	-0.0138916793218891	-0.00533973165402031	-3.04797421446057e-05	-1.49751335995689	-0.00013812394175559	0.00398104601845298	-9.07356019954235e-05	0.000139903101720762	0.0238950887667258	-1.36732978933667e-05
456.682472156742	-1.08666729495642e-06	-0.000132638108777058	0.697481169028054	1.66809012414017e-05	-0.000102540847836564	0.000131526791482817	-0.00262163576567735	0.000656284955099159	-0.000205107104034243	0.0406998188718255	0.0105382299924733	0.301133413759777	-0.00246754325330445	-0.000104041587312825	2.2762819283067e-05	-0.993355338136196	1.46945985728131	0.000987140981465402	-0.0145752854873826	-0.00448681437089101	-0.000436947341347342	-1.49657077149006	-5.98267407104541e-05	0.00346277341818331	-1.35860325047524e-05	0.00017948197791354	0.0234061616800896	-3.31137085044771e-05
459.334392422164	-1.9013085768169e-06	-2.24134598529652e-05	0.698333539624422	-0.000692106606510193	8.2724313516079e-05	-0.00049631960615563	-0.00407739185691681	0.000699292669232708	-0.000121054579085385	0.0383913419183997	0.0104572413695166	0.299993944447214	-0.00085851216117692	1.1010962977756e-05	0.000117893714626508	-0.993491235781604	1.47089468846734	0.000266702421990407	-0.0133870452057494	-0.00526245118441153	-0.000893361504358954	-1.49796381195132	8.70546492762336e-05	0.0032816138333853	-0.000100704947901225	0.000155722989535385	0.0241617465745952	-5.8544016600761e-05
461.794276975654	4.72723132196866e-05	-3.0392034969767e-05	0.699088415203792	3.90811459371356e-05	6.8054134901771e-05	-1.19175862167134e-05	-0.00117300347084333	0.000168885847594798	0.000127871403812419	0.0375566404984672	0.0102822188700211	0.298738632174939	-0.0010914235555628	0.000149063684759066	0.000157490526823522	-0.993103665054668	1.47168112919999	0.000519527479745059	-0.0134560550349738	-0.00565354461422099	-0.00010948429165704	-1.4958011533356	3.76901933515159e-05	0.00243534966790577	-5.38576105029553e-05	3.24718369983904e-05	0.0241869810706268	-1.14137321555953e-05
464.373687235593	-1.68496266694677e-05	1.48673655787552e-05	0.701536553645118	4.07384426500083e-05	-1.74793383810771e-05	-9.41591854581732e-05	-0.00175857149295673	2.9731777605652e-05	-3.42850281555638e-05	0.0381253698062516	0.0102408433978051	0.298807530637604	-0.00169932929141021	-3.7971908530029e-05	0.00013067695669093	-0.992673235359556	1.47300807931931	0.00177895393466056	-0.0139478577829804	-0.00330074891563983	-0.000520340816303687	-1.49562410060268	4.10299023691655e-06	0.00422496342996374	-8.426601193492e-05	9.92970042248955e-05	0.0238647315242378	-4.97670541576026e-05
466.936235967344	8.15393133884125e-05	-0.000113903732268963	0.703090402769742	-5.68678925077939e-05	0.000134986804042309	-2.63347070324313e-05	-0.00103652847295821	-3.76486024980822e-06	-0.000149152222025828	0.0380533739831067	0.0112446185322278	0.298126553533011	-0.00179936440156197	-2.8235030691034e-06	8.80240350842745e-05	-0.992142919692318	1.47455562221151	0.00071528601857309	-0.0138738619883924	-0.00383913768739352	-6.70564577960656e-05	-1.49663466058546	-2.39163536462716e-05	0.00323418564458594	-1.18426164541385e-05	3.96107300414355e-05	0.0234515568166277	-2.80750499814078e-05
469.485106830722	0.000105151185633542	-0.000135773055739807	0.703217613042076	-9.18404566137944e-05	7.51374574892958e-05	3.21937320508955e-05	-0.00130566179639076	-1.67404743718149e-05	3.19310284873811e-05	0.0375994694606413	0.011043752869963	0.296140829239421	-0.000603383151097907	1.29134470369896e-05	0.000108122103393197	-0.993461452318875	1.47146151742082	1.26379764921822e-05	-0.013801303546554	-0.0021645338968999	-0.00154058268929197	-1.4971726538336	-4.41130620969725e-05	0.00264374420811571	-2.11360260071948e-05	4.35362632973487e-05	0.0233081535359628	-6.89644099809673e-05
472.190423206452	-7.0963870729491e-05	3.99260938337105e-05	0.705875698775347	4.51235686412848e-05	-1.08897765115892e-05	-2.36361624322261e-05	-0.000106044135690008	3.52147124072506e-05	0.000126111399443969	0.0399836459704734	0.0105789467594278	0.296091745595092	-0.00137408751634526	3.34392792705043e-06	-2.80578124137746e-05	-0.993774997756811	1.47767573202926	4.24491208811105e-05	-0.0148700001759084	-0.00556120530248712	-3.07342496165378e-05	-1.49602468071887	0.000128468357736984	0.00415161909887237	-0.000133972807202894	6.26488310741216e-06	0.022458694401026	8.58230982817166e-06
474.596027143797	-1.64576516015161e-05	2.01287877875996e-05	0.70666215333957	6.54967527622039e-05	3.94295850902194e-05	1.2907721326107e-05	-0.00247845481320041	0.000327139391588415	-4.24350307689962e-05	0.0395496797796312	0.00993420653654052	0.294856367379101	-0.00134715652650662	5.82713706273954e-05	5.09968741952498e-05	-0.993436333556162	1.47695147888684	3.55573330264114e-05	-0.0145010215143325	-0.0047807084813604	-1.73062148876168e-05	-1.49704156617138	-0.000119213713848088	0.00260649515730648	-9.29440008159333e-05	7.76320506576572e-05	0.0225835243319376	-0.000178914820363745
477.188539474724	2.52772858846509e-05	8.31294038535239e-08	0.706910339737162	-0.000141773623373618	0.000503246349930583	-0.000143580746498046	-0.00187444180954806	0.000402596988230082	-6.40284365717333e-05	0.0401365225568689	0.00999313916069536	0.292804361248216	-3.97710608686209e-05	8.52646734272677e-05	0.000129685114912663	-0.993073094902975	1.47704317723141	-9.13302543955409e-05	-0.012871283521862	-0.00656760698488191	8.61098697804647e-05	-1.49816092645033	4.73225922580754e-05	0.00333486391311525	-1.19342135034064e-05	0.000119095840539076	0.0232003197453433	-3.65727930681328e-05
479.700552531666	0.00012468553652716	3.98941888302155e-05	0.707910360465268	5.30556248847729e-06	0.000465943614640253	2.0003369671297e-05	-0.000726596008235484	9.14650653131345e-06	0.000149296721080585	0.0403030739544543	0.0103771531659536	0.291603922387478	-9.0005167733738e-05	0.00016887310141175	8.95842212274332e-05	-0.992219588096104	1.47864093580579	-0.000136812371803064	-0.0126716508469001	-0.00567682880853204	8.83432365421199e-05	-1.49702184005674	0.000103355427171636	0.00429124331829954	4.94195790616892e-06	0.000207726253568156	0.0230075936963566	-0.000144664702688312
482.291329721278	0.000110733122257275	-8.02750412465144e-05	0.707480548056116	-0.000139526230703898	7.36423088309295e-05	4.81078766893265e-05	-0.000216619203889183	4.17222364720079e-05	1.07965922839274e-05	0.0363960988243493	0.0102355022243426	0.289490816402428	-0.000221121545808997	1.14609581075774e-05	9.64895525682099e-05	-0.993579230093264	1.47702562187476	0.000303517129437556	-0.0126210619903062	-0.0052724056195073	-0.000530644671556398	-1.50102979006339	-0.000294048851260712	0.00310379600573793	-2.91725315100379e-05	8.23764569074333e-05	0.0227758517153819	-1.36767601544257e-05
484.620108431794	-4.54041977650108e-06	-6.52509575872152e-05	0.707998714896155	-4.07446958267464e-05	2.32602410672601e-05	-1.41189154905941e-05	-0.000218315445114512	-1.11518416334507e-05	3.56248262122333e-06	0.0359900147829871	0.0105038994790827	0.288063316981173	-0.000143605328105698	0.000162425462906416	3.34653966238967e-05	-0.99317306736971	1.48210437126457	-0.000119297826521857	-0.0128597528712356	-0.00538525842528362	9.70139274287315e-05	-1.49769917478832	-9.01319722535215e-05	0.00211117776272749	-0.000188962438081256	0.000113813290514682	0.0220701596848174	-0.000161379768825573
487.250049105877	-4.31656536595681e-05	-0.000114861106303034	0.70974052588747	-0.000203053741764303	0.000218373287141387	3.43320311454501e-05	-0.00176161438647456	7.93351877614717e-05	-7.19081965978642e-05	0.0373860388631836	0.0112457469344272	0.287313900612976	-0.000100791493467315	9.85266753940039e-05	0.00010508925569528	-0.991306724117346	1.47764956764216	-0.000116193577601315	-0.0122178305561833	-0.00579220206528991	-7.08931609808255e-05	-1.49826748748526	1.6423508405161e-05	0.00333506165433358	-9.93150943087286e-05	-5.51108895211563e-06	0.0223267839534196	3.3008382196078e-05
489.781862331445	1.2173406888562e-05	-3.54871782603063e-05	0.711288014324446	-1.11748052686256e-05	7.74241413460757e-05	0.000148969648347958	-0.00102829521314896	-4.88685594813978e-05	-3.29621741413247e-05	0.0365211965522525	0.0113884068204362	0.286767247126199	-1.36079383771251e-05	0.000112224694674468	-5.31304589039453e-06	-0.991165973668237	1.47697565285284	2.72590979767939e-05	-0.0123883562459635	-0.00554580678446392	-3.59258571880145e-05	-1.49854083003077	5.43149877915267e-05	0.00281803737912928	-3.93951165007946e-05	0.000170939469085797	0.0224089501259307	-0.000106759524953102
492.158197589761	7.73815291484864e-06	-0.000154320811389422	0.711914636790965	0.000109837579105685	4.13301566938431e-05	7.1275494077802e-05	-0.00338109971722492	0.000203404772487225	-0.000141052812857166	0.0361814781772483	0.010405041665998	0.285399442716181	-0.000410610469661884	1.01397133918508e-05	9.34551809738664e-05	-0.993344805707457	1.47819143241897	0.000111506174912063	-0.0138029011920162	-0.00228288856028008	-0.000578975719365885	-1.49706356728354	-0.000113535525769161	0.000638997945339976	-7.7052909307906e-05	0.000172860629546965	0.0211693109002604	-0.000117944664464874
494.796781433542	2.34353080590931e-05	-9.58871000267394e-05	0.714853306300472	-2.44883183036812e-05	0.000768469335389882	-6.03777727253963e-05	-0.00192616934639484	0.000478375932690762	-0.000289934334096037	0.0382047531630001	0.0107571487469839	0.285725529422809	-0.000162986961896428	0.000129771588540615	0.000121014813774245	-0.993424694964282	1.4827148116814	-0.000162978042068627	-0.0124098346292088	-0.00661020632200815	-5.26574075337963e-05	-1.49678559221574	-9.97315513773253e-06	0.00341518642556901	-7.12492744711648e-05	7.77047785788851e-05	0.02170729556464	2.84787422565378e-06
497.358575468787	5.07519165833769e-05	2.40346901606498e-05	0.715637941624259	1.72799905653222e-05	0.000514468209722909	4.26077794305599e-05	-0.000538103241648609	8.63293060335973e-05	-1.13025058279019e-05	0.0370281313428859	0.0110345576665486	0.284463459905293	-0.000184721642570331	1.53369596915876e-05	6.06921257502137e-05	-0.993493445365046	1.48164338505314	1.44586247997287e-05	-0.0122560228657557	-0.00554474365900652	-6.73850836512707e-05	-1.49806930242118	-8.91788964297011e-05	0.00293525561655421	-0.000181009684812006	6.51073287206197e-05	0.0215837403302427	-8.40848864528703e-06
500	4.22136871058599e-05	-0.000160453920502076	0.716358361833994	-0.000167522676781219	2.74483905958225e-05	-9.2603617426046e-05	-0.000679044221197197	6.02183063419396e-05	1.41038218665039e-05	0.03569106261394	0.0115250732093247	0.283093640635704	-0.000857851052209248	5.83218443633345e-05	2.09110855969113e-06	-0.992617597496926	1.47823411580099	0.000107410695790308	-0.0115521590318639	-0.00635903199434938	-0.000906355502335346	-1.50156444001503	-0.000292751330768045	0.0013603131807242	-8.8207808209249e-05	4.34513292110367e-05	0.0218692794085779	-9.43605020540144e-05


==> data/lambda_0p005/data/threshold_nonzero_counts.dat <==
0.001	11
0.01	9
0.05	5
0.1	5


==> data/lambda_0p005/data/tracking_error_norm.dat <==
0	3.76961536499415
0.289089686777358	0.188132138171448
1.909412837408	0.0320294367144842
3.30269173438588	0.030660056952792
5.04725468321966	0.0152521105065159
6.8544466776831	0.0105047132681049
8.53314132602602	0.00105088769012953
10.7317333960166	0.0131842136666692
11.6145172847039	0.0214160688430865
13.1928145441429	0.01038971679233
15.2819036271059	0.0102609646947302
17.1500425993889	0.021067153528848
19.0778249739405	0.00391399691717376
21.095806554195	0.00158919998106947
23.7955528018322	0.000960949304839621
25.9872819392691	0.00245254457041748
28.5949139192659	0.00112326695510827
31.0663646943531	0.00243315640309271
33.7546847951662	0.000220128589393428
36.0828440751422	0.00108358048647163
38.7882139377156	0.00187240851450166
41.3452057773509	0.000902455305084208
43.5498467090531	0.00263127024208035
46.2905653609822	0.00090463937879541
48.8574725498064	0.000800583542104029
51.5291130603299	0.000178365351531497
54.0068684789251	0.000931204847168448
56.7769279646809	0.000143445499202285
59.4346257802799	0.00158562659877228
62.179254069699	0.00307088596565395
64.8577549888437	0.000235087883791638
67.3361551485874	0.001948361769391
69.9736855175288	0.00126999045503459
72.5951763953606	0.00063157863266964
74.9762522445948	0.00111480211418236
77.6118515713259	0.000601970104322329
80.1831273410646	5.74452887988505e-05
82.8752561308588	0.000693289259156662
85.2711055376876	0.00223043552037846
87.8625439458347	0.000324660103095152
90.420415191784	0.00229093768476308
92.8675814113587	0.000504214099283617
95.5398565062424	0.00246610604561439
97.9526000242733	0.00035784149218065
100.516731835308	0.000583064625624267
103.118985890974	0.000923171760607488
105.712553839245	0.0004819058376632
108.146680119709	0.0030156778827087
110.755854393673	0.00135817447073834
113.296500533142	0.00201925063221063
115.738025842943	0.00216871315902174
118.348832191814	0.000208753751394507
120.784689010866	0.00253228803485692
123.379113736765	0.000234688227419911
125.889684126356	0.00158572707388884
128.393647810888	0.000324685646266926
130.856476247205	0.00146677372155886
133.403141019255	8.42368317896236e-05
136.053787064643	0.00117929688552937
138.393601360514	0.00093672803186695
141.01073943151	0.000812885447459343
143.556905355788	0.00129252215857437
146.096014868378	0.000506956821818659
148.566716970913	0.000683063213908209
151.196442399032	0.000373332778003726
153.733249866538	0.00100956847527126
156.219934979776	0.00221444043726569
158.836413685734	0.000260467328239804
161.195878963271	0.00223305950679733
163.820755635413	0.000191622137123966
166.367623352386	0.000376300170385156
168.846650469422	0.000337035443826943
171.363846529801	0.000282720899111731
173.944632013647	0.000658363126453585
176.54184157324	0.000462556026261895
178.886069792761	0.00121342757450737
181.534742221217	0.000440052197224849
183.958910168141	0.0013411015413348
186.468439128477	0.000249070632974228
189.065114081682	0.0021346895978686
191.586062029174	0.00081015790171456
194.11868647372	0.000768076667282295
196.611692327904	0.00113572461621163
199.225771128857	0.000697227810364338
201.571638815183	0.00133819807193577
204.194512982234	0.00075433591589312
206.767055060376	0.00183423482646534
209.216157870645	0.000823770862507626
211.795834781219	0.00136206295195069
214.34965309099	0.000402122453573923
216.938443764003	0.000263184012085029
219.378266608765	0.0021201653623343
222.007868586806	0.000457119320677913
224.399069575724	0.00157610822875924
226.965986759737	0.000141399860598931
229.525661421049	0.00139061631622201
231.910666511838	0.00032885002535034
234.481820261677	0.000599073455803837
237.009599848025	0.000432100574756486
239.61420394779	0.000291081570803052
241.982686677206	0.00337533153146485
244.639425926818	0.000684338579292799
247.014154393966	0.00206704349031604
249.493981979313	0.000726236555273636
251.958783238419	0.0248594689523135
254.559321021721	0.00537382889472588
257.416064950782	0.00351601019165346
259.998710693209	0.0328158246211446
262.679510962922	0.00706716735978217
265.155407428036	0.00547791096017666
267.943174060149	0.00742527140069256
270.789530324815	0.00806274591933659
273.336244770669	0.0277323564456182
276.210678006968	0.0157958527301569
278.898484837114	0.0116471110308213
281.647765264384	0.00597265922794512
284.467338314586	0.0131242231710095
287.08967002333	0.00310968007596001
289.866569960979	0.0109717230635163
292.646620769611	0.00262578641458258
295.262340905207	0.0176542497053315
298.084075148909	0.00604332268774984
300.994577333417	0.0127756432678355
303.58858603308	0.00606517849351589
306.401713484072	0.00257558689791643
309.292784795308	0.0138463991231113
311.923674629477	0.00326780555723227
314.62140729761	0.00320745877363046
317.228464655647	0.00111783475151385
319.96780895457	0.00131564967570945
322.574614710691	0.00189866922590784
325.244083247058	0.00242064922068848
327.73581639268	0.0106717455416364
330.431799139308	0.00173347373735031
333.093794677851	0.000848629703194527
335.752337922296	0.00228731050086701
338.43286155003	0.000363742559080987
341.043641296728	0.00733186200197846
343.649991025993	0.00147867345001393
346.344393100396	0.00429371717142948
348.9130699358	0.00189643105127174
351.586927801568	0.000608708661879567
354.192661151504	0.00190983126168758
356.887184612324	0.00181436531529714
359.340929021477	0.00390244064832634
362.081514662967	0.00119181525615424
364.747541943997	0.00191245242953855
367.351687014668	0.00399330957050129
370.006502533326	0.000195781592210779
372.552149268002	0.0046058295813893
375.129093918158	0.00186196831551219
377.802664248669	0.00146950579530365
380.402283129662	0.00172186894512921
383.026373507163	0.000544123545711098
385.698782108126	0.00109800976485914
388.273109484946	0.000921632497663457
390.562927154046	0.00560462366578993
393.209934265963	0.000782826751421372
395.74103696164	0.000909964026923178
398.194364502686	0.000249038683567671
400.776976876731	0.00132329991996456
403.400496785292	0.00421667888252805
405.977023206145	0.000529719195145949
408.5846342061	0.00140682416539242
411.177034153202	0.000702840321426785
413.641331431956	0.00173712056770835
416.228414374466	0.000549819130482101
418.819454591148	0.000733512282098448
421.248031391094	0.00140259640842019
423.870622025678	0.000302938735159475
426.499919117111	0.00320628615468226
429.00442544556	0.000716039217313614
431.498041263509	0.00109432556487292
434.117051022291	0.000414076104173826
436.610763860889	0.000917515822371152
439.11840471432	0.00183189715358434
441.741354733236	0.000317946315378509
444.040907194176	0.00137243999995839
446.646180614269	0.00100852039851346
449.227165659089	0.00248891431942026
451.578975244458	0.000262565488247878
454.029139470561	0.000341404924352014
456.682472156742	0.000748618173558993
459.334392422164	0.000437313649703962
461.794276975654	0.00248779920718386
464.373687235593	0.000227215705841688
466.936235967344	0.00103126419753738
469.485106830722	0.000568251887596743
472.190423206452	0.00118251958324908
474.596027143797	0.00124542372445234
477.188539474724	0.000619346012042888
479.700552531666	0.00132615449199136
482.291329721278	0.00112621035291515
484.620108431794	0.0018584546959772
487.250049105877	0.000473704029038405
489.781862331445	0.00211917325177236
492.158197589761	0.00116952256352638
494.796781433542	0.00188516917684708
497.358575468787	0.00122674652078833
500	0.000524621430538664


==> data/lambda_0p005/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.289089686777358	-0.0623703815059851	-0.177492639069226
1.909412837408	0.0262306135623489	-0.0183804169808486
3.30269173438588	-0.0297793315708939	0.00729592376188348
5.04725468321966	-0.0142401890631725	-0.00546295619130088
6.8544466776831	-0.00866117223633056	-0.00594416489826077
8.53314132602602	-0.00104943825330348	5.5175082864789e-05
10.7317333960166	-0.00968669583190707	0.0089437919177775
11.6145172847039	-0.0213214396035202	-0.00201102409862752
13.1928145441429	-0.00510635855199326	-0.00904827703838187
15.2819036271059	-0.00689193100235252	0.00760188683981233
17.1500425993889	0.0197611165380545	-0.00730227573962283
19.0778249739405	0.00380930639798605	-0.000899197772410654
21.095806554195	-0.000589178528827672	-0.00147594892899439
23.7955528018322	-0.000667703247232421	0.000691083164392703
25.9872819392691	-0.00233243496019142	0.00075810423185807
28.5949139192659	-0.000698038675060797	0.00088004014712828
31.0663646943531	-0.00243016332020896	0.000120649571163867
33.7546847951662	2.70794175838418e-05	-0.000218456634167197
36.0828440751422	0.000721667368743739	0.000808296282035603
38.7882139377156	-0.0010833571149238	-0.00152717091601506
41.3452057773509	-0.000105247116010121	0.000896297172954474
43.5498467090531	-0.00262297204039674	-0.000208807955199397
46.2905653609822	-6.99785512470186e-05	-0.000901928715604905
48.8574725498064	-0.000780767353888989	0.000177020752989643
51.5291130603299	9.53765469935419e-05	0.00015072329916288
54.0068684789251	0.000929933301506813	4.86469129405975e-05
56.7769279646809	2.75593872482993e-05	-0.000140773191396271
59.4346257802799	-0.0014633481448838	0.000610593086760147
62.179254069699	0.00270102297535546	-0.00146110078387918
64.8577549888437	-0.000122585287448462	-0.000200597009964776
67.3361551485874	0.000284562569945385	0.00192746925480292
69.9736855175288	0.000469318621195036	0.00118009143191473
72.5951763953606	0.000619772086794423	0.000121548877721422
74.9762522445948	0.000542904220808937	-0.000973672820208771
77.6118515713259	-0.000337535785274401	0.000498435151405907
80.1831273410646	-3.53307798084401e-06	5.73365377849466e-05
82.8752561308588	-0.000112996382250152	0.00068401886995928
85.2711055376876	0.00218928337348121	0.000426474994770665
87.8625439458347	-0.00026668942353858	0.000185151111026682
90.420415191784	0.00225857332268165	0.000383721281060123
92.8675814113587	-0.000503655476161491	-2.3728026654804e-05
95.5398565062424	0.00114247093365183	0.00218550662181027
97.9526000242733	0.000355489554874522	4.09598571919911e-05
100.516731835308	-0.000444653424467756	-0.000377157380629711
103.118985890974	0.000834630206924564	0.000394510478025856
105.712553839245	-2.89876287449253e-05	0.000481033214813298
108.146680119709	0.00285537310133388	0.000970132745781394
110.755854393673	-0.00102785071104083	-0.000887784212958431
113.296500533142	0.00136620475651861	0.00148689531539681
115.738025842943	-7.50591595266581e-05	0.00216741387111119
118.348832191814	0.000196194706908237	7.13145546327731e-05
120.784689010866	0.00252812813354653	0.000145089048001923
123.379113736765	-0.000214684079146821	9.48119731383201e-05
125.889684126356	0.00149239566623754	0.000535990231496308
128.393647810888	-0.000310874496972868	9.36899995924723e-05
130.856476247205	0.00110000903477481	0.00097026041538828
133.403141019255	-7.69933063951012e-05	-3.41741803164819e-05
136.053787064643	-0.000153086298708693	-0.00116931848927782
138.393601360514	0.000408456557430936	0.000842984368999211
141.01073943151	0.000391433599539415	0.000712434198956502
143.556905355788	0.00128606534809797	0.000129032750987523
146.096014868378	-0.000481192162651745	-0.000159559774977946
148.566716970913	-0.000363574949824197	0.000578263443471005
151.196442399032	4.12611422699882e-05	0.000371045659280034
153.733249866538	0.000868864191659657	-0.000514104583439146
156.219934979776	-0.000858585321755534	-0.002041219658798
158.836413685734	-4.60670613833258e-06	-0.00026042658723513
161.195878963271	-0.00152592497295789	0.00163037042962677
163.820755635413	9.74029123788078e-05	-0.000165020350551326
166.367623352386	0.00031437825312941	0.00020680457487976
168.846650469422	-0.00019529977431576	0.000274683251305641
171.363846529801	-0.000257923735706767	-0.000115786239914817
173.944632013647	-0.000472570237650238	-0.00045838780171481
176.54184157324	0.000399589733112382	0.000232993825288075
178.886069792761	-0.00119387928271864	0.000216930258078674
181.534742221217	-7.71002311013014e-05	-0.000433245300778373
183.958910168141	0.000831200664014126	0.00105245370459373
186.468439128477	0.00019705685549587	0.000152331139010586
189.065114081682	0.00211581461123922	-0.000283245847480629
191.586062029174	-0.000716187802298762	-0.000378722665745013
194.11868647372	0.000543094230848862	0.00054313020836827
196.611692327904	-0.00113499306802689	-4.07570779124011e-05
199.225771128857	0.000549165881629676	-0.000429585211569661
201.571638815183	0.00119209708266099	0.000608012027219662
204.194512982234	9.20988970181114e-05	0.000748692505087609
206.767055060376	0.00168541836857561	0.000723728071506335
209.216157870645	-0.000534997987443386	-0.000626398904331804
211.795834781219	0.00133079027427807	0.000290194298640634
214.34965309099	-0.00035750503368881	0.000184099480052158
216.938443764003	4.06195586486469e-05	-0.000260030528346888
219.378266608765	-0.000886666734292385	-0.00192585650190802
222.007868586806	0.000433844467010225	-0.000144003651973312
224.399069575724	-0.000438250196788003	0.00151395307515717
226.965986759737	-0.000112856084274249	8.51905207149284e-05
229.525661421049	-0.000515875194271764	0.00129138937694173
231.910666511838	-0.000328849696561218	-4.65020982831632e-07
234.481820261677	5.49953695911931e-05	-0.000596543807923844
237.009599848025	-2.4475397342627e-05	-0.000431406840035953
239.61420394779	0.000247270254952525	-0.000153577022620199
241.982686677206	-0.00292689431015225	-0.00168111648748659
244.639425926818	0.00018056986767867	-0.000660086217092126
247.014154393966	-0.00044258853743584	0.00201910479603916
249.493981979313	0.00053013144308478	0.000496366988495978
251.958783238419	0.00197862088811451	-0.0247806024134232
254.559321021721	-0.000956451599700259	-0.00528802773510328
257.416064950782	0.000506433829292163	-0.00347934655421955
259.998710693209	-0.000550396377966167	-0.0328112085939065
262.679510962922	0.000150560316830362	-0.00706556339453313
265.155407428036	-0.00319523339561267	-0.00444949345826973
267.943174060149	0.0011214060056508	-0.00734010244781591
270.789530324815	-0.000368627603923422	0.00805431471010443
273.336244770669	0.00277366786513655	0.0275933028215314
276.210678006968	-0.000161336289304703	0.0157950287772628
278.898484837114	0.00164412111101053	0.0115304839940311
281.647765264384	-0.000717013613913409	0.00592946453995813
284.467338314586	-2.01162306354696e-05	-0.0131242077543647
287.08967002333	-0.00107264137582486	0.00291882693109599
289.866569960979	-0.000168181572657744	-0.0109704339905545
292.646620769611	-4.4218814282182e-05	0.00262541406095684
295.262340905207	0.00018121350995437	-0.0176533196402832
298.084075148909	-0.000394149084296913	0.0060304556716404
300.994577333417	-0.00158155475552324	-0.012677371394034
303.58858603308	0.000422850092417271	0.00605042047774784
306.401713484072	-0.00129039382574381	-0.00222902033261274
309.292784795308	0.00228062645606231	0.0136572878582977
311.923674629477	-0.000102419062285364	-0.00326620016158818
314.62140729761	0.00191343750543493	0.00257420836323208
317.228464655647	-0.000718799191302466	0.000856085424636444
319.96780895457	0.000493724305099308	-0.00121949595314974
322.574614710691	-0.000989027302968459	-0.00162073126192852
325.244083247058	0.000381542347685837	-0.00239039078113645
327.73581639268	-0.00227844112114406	-0.0104256826617213
330.431799139308	0.000771074103913971	-0.00155253854198745
333.093794677851	-0.000755989572663429	-0.000385554327129389
335.752337922296	0.000342868768699045	0.00226146641249153
338.43286155003	0.000132804896587846	0.000338631818837328
341.043641296728	-0.00079679204748162	-0.00728843761372255
343.649991025993	-0.000376926047050308	0.0014298258379366
346.344393100396	-0.0012148288441991	-0.00411827609899218
348.9130699358	0.00099516599934546	0.00161434053593856
351.586927801568	-0.000574643036094002	0.000200777528911678
354.192661151504	0.000723803663595035	0.00176736066061389
356.887184612324	-0.000204998146597024	0.00180274714179363
359.340929021477	0.00335049372873331	0.00200080853342555
362.081514662967	-0.00111975090532512	0.000408143987859155
364.747541943997	0.00190358688638725	-0.000183932762775951
367.351687014668	-0.00102163835440705	-0.00386041142867721
370.006502533326	-4.36209778040819e-05	-0.000190860268636517
372.552149268002	0.000268763425994592	0.00459798133463463
375.129093918158	0.000432164042137639	-0.00181112126834582
377.802664248669	0.0011091296040171	0.000963991080832116
380.402283129662	-0.00112246121768012	-0.00130572335469825
383.026373507163	0.000501038620619454	-0.000212204461887522
385.698782108126	-0.000681737313151909	-0.000860732060273373
388.273109484946	0.000173711085480477	-0.000905113760546472
390.562927154046	-0.00221396942359731	-0.00514880042597388
393.209934265963	0.000721730527772468	0.000303187677886507
395.74103696164	0.000454154028866727	0.000788529421365092
398.194364502686	-0.00022621276784518	-0.000104153970528931
400.776976876731	0.000667061395315027	0.00114286997206969
403.400496785292	-0.00213599814676058	-0.00363564199494304
405.977023206145	0.000259382223561477	-0.000461869340621757
408.5846342061	-0.00128155717885625	-0.000580314940057614
411.177034153202	0.000397665956988202	-0.000579522479353445
413.641331431956	-0.00143793094889788	-0.000974649913023651
416.228414374466	0.000353873288293727	-0.000420802533352971
418.819454591148	0.000266615776018497	-0.000683342005124321
421.248031391094	-0.00054837220984516	0.00129095491957804
423.870622025678	-0.000292500833492415	-7.88361570998042e-05
426.499919117111	-0.00148366176756204	-0.00284236145927674
429.00442544556	0.000493208631382469	0.000519092869013749
431.498041263509	-0.000697875627899247	-0.000842922327334295
434.117051022291	0.000133140311728841	0.000392087588990675
436.610763860889	-0.000181364887283708	0.000899412064607752
439.11840471432	0.000959819521802574	0.00156031845047
441.741354733236	-0.000312909475209011	-5.63694934090364e-05
444.040907194176	0.00126391742255327	0.000534887186659089
446.646180614269	-1.91231053112695e-05	0.00100833908039955
449.227165659089	-9.10692648621314e-05	-0.00248724765120256
451.578975244458	0.000255000525907878	-6.25728967329486e-05
454.029139470561	3.57044351271263e-05	0.000339532790292862
456.682472156742	0.000660193466260228	0.000352950077050718
459.334392422164	-0.000243512685761615	0.000363242068172953
461.794276975654	0.00237732437917371	0.000733125972429693
464.373687235593	3.89021069935325e-05	-0.000223860677772136
466.936235967344	0.00039889436110635	0.000950993761178257
469.485106830722	-0.000567892854084651	-2.01968818596132e-05
472.190423206452	-7.34597796947511e-05	-0.00118023566525283
474.596027143797	0.00103493642170371	0.000692810837429558
477.188539474724	-0.000613498675368973	-8.49049936926249e-05
479.700552531666	0.000945614852880694	0.000929783999991551
482.291329721278	-0.000325482711661884	0.00107815154937629
484.620108431794	0.000383394615830451	0.00181847805198521
487.250049105877	-0.000439958874304036	-0.000175589567025902
489.781862331445	-0.00122231975279918	0.00173113537683926
492.158197589761	0.000444925869375279	0.00108158402232927
494.796781433542	-0.00165757871286654	-0.000897939661662184
497.358575468787	0.00122013193689652	0.000127220606944922
500	-0.000140949191022255	0.000505332535001068


==> data/lambda_0p01/data/forgetting_factor.dat <==
0	0
1.74974433300209	4.20133122498571
4.56481953316688	5
7.59029003323061	5
11.0532034569261	5
13.2948837810564	5
16.7540526439374	5
19.6773340745866	5
22.3727345416839	5
25.0516929290667	5
27.8271633229969	5
30.3602527341992	5
33.002160580334	5
35.6770068899866	5
38.2303913407106	5
40.8382228866309	5
43.3589528926248	5
45.8640723306904	5
48.4013673589171	5
50.914281659034	5
53.3904524159973	5
55.9448410999663	5
58.4268707219956	5
60.9309067940776	5
63.4535552606827	5
65.8946775473247	5
68.3610963347221	5
70.8434928796432	5
73.3389836614921	5
75.7749900980562	5
78.2782595012306	5
80.75622562362	5
83.2792380912058	5
85.7663008736039	5
88.2116398515336	5
90.6955830166544	5
93.1664941024082	5
95.6387882078174	5
98.1174296187769	5
100.585283517156	5
103.078740255926	5
105.578016496472	5
108.025568478656	5
110.526083153551	5
113.014669054976	5
115.478533171231	5
117.95786984595	5
120.413240861331	5
122.884253629389	5
125.345441926241	5
127.806120150494	5
130.270900210829	5
132.740781522837	5
135.179342487228	5
137.704934019828	5
140.184248688309	5
142.66122028603	5
145.230683331859	5
147.663311943912	5
150.123475690995	5
152.606583075018	5
155.067242306054	5
157.526387304506	5
160.035456017745	5
162.498139909122	5
164.997352371312	5
167.450305018146	5
169.916414592578	5
172.373745466713	5
174.884415448923	5
177.336662078501	5
179.830273480567	5
182.311358533529	5
184.802767660185	5
187.296950142723	5
189.733346851399	5
192.206971503144	5
194.663800395221	5
197.106567223937	5
199.585240874213	5
202.043739058303	5
204.488687752991	5
207.005323445269	5
209.479802687446	5
211.930437476901	5
214.382068716585	5
216.845283310644	5
219.275405428265	5
221.755458124979	5
224.205426776447	5
226.663774056504	5
229.120073191912	5
231.576362933526	5
234.03725478565	5
236.48907684059	5
238.983517390298	5
241.459913980166	5
243.936911379529	5
246.423440408246	5
248.900208920651	5
251.328513178522	5
253.894267551268	5
256.474445813238	5
258.974269074399	5
261.574324893491	5
264.13089000045	5
266.664434147783	5
269.319177916166	5
272.082125985877	5
274.675670502584	5
277.264090966767	5
279.827128992039	5
282.317033552441	5
284.875200275729	5
287.467929858707	5
290.029464041411	5
292.550974436253	5
295.19657131085	5
297.763304268766	5
300.292246238	5
302.90937774505	5
305.476577004654	5
308.026184844498	5
310.59314645232	5
313.112989074308	5
315.608618015573	5
318.101677938949	5
320.592578623323	5
323.106047264158	5
325.648017078544	5
328.168903210386	5
330.663686203008	5
333.2262233973	5
335.784417596319	5
338.285328174646	5
340.8194666618	5
343.324293157777	5
345.794140362916	5
348.318571381558	5
350.794433143536	5
353.327610608161	5
355.85142063509	5
358.382559252517	5
360.854921162238	5
363.318880531159	5
365.819006815743	5
368.336045736462	5
370.842225369504	5
373.338503197208	5
375.825946936089	5
378.310381901235	5
380.811775871599	5
383.284823825614	5
385.777157345564	5
388.307141539103	5
390.750722730224	5
393.196567562088	5
395.701390513038	5
398.220588888999	5
400.72168891162	5
403.195647849645	5
405.701952016034	5
408.186818622944	5
410.656408678706	5
413.146539307225	5
415.624087424819	5
418.074905755443	5
420.529825287772	5
423.004282067749	5
425.455991399953	5
427.999043336352	5
430.455117789479	5
432.960954755278	5
435.455599265322	5
437.903147561815	5
440.367496668529	5
442.863582215122	5
445.360043239898	5
447.818668579252	5
450.312327115684	5
452.761585051802	5
455.231979123688	5
457.732009621521	5
460.229917742417	5
462.72935304291	5
465.234947780345	5
467.716857535361	5
470.198754488965	5
472.705091816656	5
475.202634488875	5
477.702659260822	5
480.166366011002	5
482.615901140745	5
485.088189728256	5
487.575996132249	5
490.110100903614	5
492.557409041514	5
495.037841430949	5
497.521267568226	5
500	5


==> data/lambda_0p01/data/information_matrix_eigenvalues.dat <==
0	0	0
1.74974433300209	7.6899762449475e-08	2.68053248999429
4.56481953316688	1.79767568821636e-05	7.93873089512485
7.59029003323061	8.420245482235e-05	41.5905541873941
11.0532034569261	0.00020375882788676	38.1157439345818
13.2948837810564	0.000267184522579327	8.21814861068159
16.7540526439374	0.000307286636930798	14.586227213449
19.6773340745866	0.000353758398128424	13.4241283788903
22.3727345416839	0.000387628496687837	6.31166498375598
25.0516929290667	0.000410341136275192	5.26974240163451
27.8271633229969	0.000453840003158527	4.51388960846823
30.3602527341992	0.000492205598887862	8.17465157113614
33.002160580334	0.000523634665249383	5.07336881889544
35.6770068899866	0.000533116356826318	5.46916838042805
38.2303913407106	0.000540853315383316	10.3364609251111
40.8382228866309	0.000555873403995834	7.58506145065442
43.3589528926248	0.000569950984556357	16.3539733599541
45.8640723306904	0.000589964072132108	5.51823860314202
48.4013673589171	0.00060819195875409	6.47591392619658
50.914281659034	0.000620744668791803	4.74898119029083
53.3904524159973	0.000629090330726093	4.74152156204887
55.9448410999663	0.000636439412015405	4.40254726466242
58.4268707219956	0.000657431294305044	4.75247423665161
60.9309067940776	0.000668640206718158	10.2227348162311
63.4535552606827	0.000681387056298325	4.84439112468746
65.8946775473247	0.000694341694127565	11.6751614143425
68.3610963347221	0.000703540048912764	3.93567983828362
70.8434928796432	0.000712303108377767	5.45158193275215
73.3389836614921	0.000720644225735348	4.22812888691893
75.7749900980562	0.000735603508197635	4.22568274039526
78.2782595012306	0.000742378884499983	5.67593411654684
80.75622562362	0.000750620336996451	5.26483782102934
83.2792380912058	0.000760629825434177	13.1736247297857
85.7663008736039	0.000770918042632474	4.12458278172911
88.2116398515336	0.000778489763586981	8.42367622839769
90.6955830166544	0.000788488106960316	3.84349912152883
93.1664941024082	0.000795869169251413	5.17222449536411
95.6387882078174	0.000802528212932951	4.27966683628438
98.1174296187769	0.000808295277249733	4.22557638656546
100.585283517156	0.000814930605290009	7.41506304295037
103.078740255926	0.000821501960949982	5.17030884278451
105.578016496472	0.000827027739957989	10.3161086006962
108.025568478656	0.000834363748673221	4.00191942250302
110.526083153551	0.000840589082145604	6.57634522202437
113.014669054976	0.000847232976234819	4.13861365637097
115.478533171231	0.000852096159996813	7.03725351816662
117.95786984595	0.000858027848997407	3.76970523651004
120.413240861331	0.000864727501772418	6.20735622264426
122.884253629389	0.000872821748003909	6.10435130782032
125.345441926241	0.000879332909470507	4.93361103232453
127.806120150494	0.00088439335145298	5.35783951981957
130.270900210829	0.000890529397953205	4.0279286965192
132.740781522837	0.00089647314129702	7.91777270922837
135.179342487228	0.000902112699377447	5.10466744853372
137.704934019828	0.000908041824917009	11.8964736374242
140.184248688309	0.000915404189148673	3.9895457206672
142.66122028603	0.000921026852935235	5.4935316476141
145.230683331859	0.000928733706352732	3.76428775791679
147.663311943912	0.000935574004757623	4.18933964291795
150.123475690995	0.00093982978517937	4.2642348570898
152.606583075018	0.00094589616107221	4.64730652532284
155.067242306054	0.000952010798448296	11.2978490425335
157.526387304506	0.000958267636672681	4.78130621994353
160.035456017745	0.000963949470808413	11.5548300352033
162.498139909122	0.000970010254117314	3.86558017167533
164.997352371312	0.000975361812938468	5.29437863027335
167.450305018146	0.000981549778178391	4.05866233825605
169.916414592578	0.000987638255758041	4.056378421523
172.373745466713	0.000992185395795139	5.11228393081226
174.884415448923	0.000998227142074071	5.19172361578284
177.336662078501	0.00100397409681223	12.0781277388411
179.830273480567	0.00100986677031668	4.1162938572673
182.311358533529	0.001015719199421	8.02298449480754
184.802767660185	0.00102193194452819	3.97816719666825
187.296950142723	0.00102671140701656	5.54505032331005
189.733346851399	0.00103284156495263	4.2751605415446
192.206971503144	0.00103842087905407	5.7032969558863
194.663800395221	0.00104424700186307	6.36122008955193
197.106567223937	0.00104986195052857	5.18871880425093
199.585240874213	0.00105560600674245	7.0256659616988
202.043739058303	0.00106181591445685	4.00421360878314
204.488687752991	0.00106674665320175	6.51045525305282
207.005323445269	0.00107342180504001	5.0446748134322
209.479802687446	0.00107800532617069	9.97829233467044
211.930437476901	0.00108432497144785	3.84946205471128
214.382068716585	0.00108995009726763	7.90897432424511
216.845283310644	0.00109608138441196	3.72912008364988
219.275405428265	0.00110160989648458	5.02255689694058
221.755458124979	0.00110710942548829	4.23355691613155
224.205426776447	0.00111298703113679	4.18867989767197
226.663774056504	0.00111813441648001	8.47390615129114
229.120073191912	0.00112411752135992	5.1504063369688
231.576362933526	0.00112956975232531	13.3194836745644
234.03725478565	0.00113509557690403	3.99521197840474
236.48907684059	0.00114078706967982	6.23758055352014
238.983517390298	0.00114712337863507	3.76896582878777
241.459913980166	0.00115232039612909	4.41862552910055
243.936911379529	0.0011576765589917	3.75258769036406
246.423440408246	0.00116334236627337	4.68784681321815
248.900208920651	0.00116911825645489	10.0963164523959
251.328513178522	0.00117518016718769	4.85933059450771
253.894267551268	0.00118104961684713	9.28307827482597
256.474445813238	0.00118670707993469	3.89098033483941
258.974269074399	0.00119210035836237	5.6055867100795
261.574324893491	0.00119919433592352	4.07023609851798
264.13089000045	0.00120529567980344	4.06691638634464
266.664434147783	0.00120984126039892	5.21341561216881
269.319177916166	0.0012169241112964	5.19091284752493
272.082125985877	0.00122313316905407	12.3554513336058
274.675670502584	0.00122890558981324	3.88993531494081
277.264090966767	0.00123482274391564	7.6184084516726
279.827128992039	0.00124084641828001	4.45871610924975
282.317033552441	0.00124665191949514	4.96174067671251
284.875200275729	0.00125193183471043	5.25011129177461
287.467929858707	0.00125854544235481	3.98406785897001
290.029464041411	0.00126377236219172	7.1342602862419
292.550974436253	0.00127069198379147	4.51441646136113
295.19657131085	0.00127651737594645	6.83023797715715
297.763304268766	0.00128212561705024	4.45582502400086
300.292246238	0.00128760978371817	5.19520055682197
302.90937774505	0.001293798594007	11.0383303840221
305.476577004654	0.0012994726520045	4.12668799349308
308.026184844498	0.00130535364902133	8.1748962583208
310.59314645232	0.00131112188199474	3.85817368921967
313.112989074308	0.00131660605674802	5.11874581192049
315.608618015573	0.00132228405615024	4.28148777616855
318.101677938949	0.00132762397592238	4.21450782103868
320.592578623323	0.00133374572181498	7.85041159537813
323.106047264158	0.00133909955267382	5.16291009111742
325.648017078544	0.00134495846923213	12.1275763512977
328.168903210386	0.00135089035245147	4.00219431818989
330.663686203008	0.00135611694964063	6.34589396345524
333.2262233973	0.00136285491272355	3.77530982931688
335.784417596319	0.00136824847321215	4.26136571893668
338.285328174646	0.00137385718862272	3.7569606222333
340.8194666618	0.00137946985219242	4.65607404305877
343.324293157777	0.00138507125146923	11.1970987555726
345.794140362916	0.00139109198313602	4.84488455067963
348.318571381558	0.0013958797289536	10.770670617045
350.794433143536	0.00140230263062479	3.8779660844601
353.327610608161	0.00140766876152257	5.38928598317758
355.85142063509	0.00141394869858393	4.06327000830432
358.382559252517	0.00142011032939292	4.06084025504226
360.854921162238	0.0014248250588054	5.0802574559823
363.318880531159	0.00143048236559264	5.19310294166824
365.819006815743	0.00143624702115395	11.9332249026095
368.336045736462	0.00144193874741953	4.11672024387572
370.842225369504	0.00144769072261878	8.1402506120998
373.338503197208	0.00145347066464178	3.93302884632343
375.825946936089	0.00145843939534909	5.40360623686391
378.310381901235	0.00146456074660834	4.28098723269663
380.811775871599	0.00146997731508129	4.6328331326056
383.284823825614	0.0014756305960117	7.16580697772657
385.777157345564	0.00148136870719513	5.17213045914271
388.307141539103	0.00148659205813993	10.1298680298794
390.750722730224	0.00149285039845835	4.00011504420591
393.196567562088	0.00149822323862895	6.60023535768405
395.701390513038	0.0015041797231412	4.3592355856169
398.220588888999	0.00150962537517132	7.05305208897246
400.72168891162	0.00151505579052582	3.76723702693846
403.195647849645	0.00152027763040365	5.9354789557922
405.701952016034	0.00152671076123408	7.03560372803701
408.186818622944	0.00153213320361998	4.91505189466642
410.656408678706	0.00153736663704275	6.33485473266883
413.146539307225	0.00154373107966106	3.96597601939332
415.624087424819	0.00154890185154464	7.41055242495081
418.074905755443	0.00155480751033455	4.91464650541748
420.529825287772	0.00156047516250803	11.0127814066895
423.004282067749	0.00156554155363521	3.99454119470102
425.455991399953	0.0015709655002668	5.41361043164123
427.999043336352	0.0015772689663341	3.77331752726544
430.455117789479	0.00158309877226307	4.19167911798252
432.960954755278	0.0015881760508212	4.70898187579168
435.455599265322	0.00159418889788163	4.64454783029474
437.903147561815	0.00159928129510733	10.9474806908454
440.367496668529	0.00160507534798353	4.7438617263057
442.863582215122	0.00161086604605083	11.4995492939787
445.360043239898	0.00161612808278513	3.87326556446464
447.818668579252	0.00162160757715539	5.29750247443184
450.312327115684	0.00162775195389542	4.06367111217656
452.761585051802	0.00163353283511819	4.0616471227991
455.231979123688	0.00163848918103484	5.38835832006163
457.732009621521	0.00164449245745967	5.19240613793358
460.229917742417	0.00164963417185232	13.1488784028577
462.72935304291	0.00165602993316191	4.06969183899705
465.234947780345	0.00166125595660369	8.51229561219865
467.716857535361	0.00166731267087806	3.81676097180072
470.198754488965	0.0016727903107395	5.10728516480476
472.705091816656	0.00167834033502889	4.27135768951755
475.202634488875	0.00168400066412707	4.20747758097311
477.702659260822	0.00168986850875989	7.97405709625438
480.166366011002	0.00169518361677399	5.16108907944345
482.615901140745	0.00170047866759387	10.9114178895258
485.088189728256	0.00170679189788753	3.99991522228211
487.575996132249	0.00171207994234503	6.53795245391037
490.110100903614	0.00171825826405215	3.86964617387225
492.557409041514	0.00172378935058743	6.09649786943076
495.037841430949	0.0017288134169135	3.75937914208631
497.521267568226	0.0017343233907507	5.41374704893586
500	0.0017404982272288	7.65957362680733


==> data/lambda_0p01/data/information_matrix_rank.dat <==
0	0
1.74974433300209	22
4.56481953316688	28
7.59029003323061	28
11.0532034569261	28
13.2948837810564	28
16.7540526439374	28
19.6773340745866	28
22.3727345416839	28
25.0516929290667	28
27.8271633229969	28
30.3602527341992	28
33.002160580334	28
35.6770068899866	28
38.2303913407106	28
40.8382228866309	28
43.3589528926248	28
45.8640723306904	28
48.4013673589171	28
50.914281659034	28
53.3904524159973	28
55.9448410999663	28
58.4268707219956	28
60.9309067940776	28
63.4535552606827	28
65.8946775473247	28
68.3610963347221	28
70.8434928796432	28
73.3389836614921	28
75.7749900980562	28
78.2782595012306	28
80.75622562362	28
83.2792380912058	28
85.7663008736039	28
88.2116398515336	28
90.6955830166544	28
93.1664941024082	28
95.6387882078174	28
98.1174296187769	28
100.585283517156	28
103.078740255926	28
105.578016496472	28
108.025568478656	28
110.526083153551	28
113.014669054976	28
115.478533171231	28
117.95786984595	28
120.413240861331	28
122.884253629389	28
125.345441926241	28
127.806120150494	28
130.270900210829	28
132.740781522837	28
135.179342487228	28
137.704934019828	28
140.184248688309	28
142.66122028603	28
145.230683331859	28
147.663311943912	28
150.123475690995	28
152.606583075018	28
155.067242306054	28
157.526387304506	28
160.035456017745	28
162.498139909122	28
164.997352371312	28
167.450305018146	28
169.916414592578	28
172.373745466713	28
174.884415448923	28
177.336662078501	28
179.830273480567	28
182.311358533529	28
184.802767660185	28
187.296950142723	28
189.733346851399	28
192.206971503144	28
194.663800395221	28
197.106567223937	28
199.585240874213	28
202.043739058303	28
204.488687752991	28
207.005323445269	28
209.479802687446	28
211.930437476901	28
214.382068716585	28
216.845283310644	28
219.275405428265	28
221.755458124979	28
224.205426776447	28
226.663774056504	28
229.120073191912	28
231.576362933526	28
234.03725478565	28
236.48907684059	28
238.983517390298	28
241.459913980166	28
243.936911379529	28
246.423440408246	28
248.900208920651	28
251.328513178522	28
253.894267551268	28
256.474445813238	28
258.974269074399	28
261.574324893491	28
264.13089000045	28
266.664434147783	28
269.319177916166	28
272.082125985877	28
274.675670502584	28
277.264090966767	28
279.827128992039	28
282.317033552441	28
284.875200275729	28
287.467929858707	28
290.029464041411	28
292.550974436253	28
295.19657131085	28
297.763304268766	28
300.292246238	28
302.90937774505	28
305.476577004654	28
308.026184844498	28
310.59314645232	28
313.112989074308	28
315.608618015573	28
318.101677938949	28
320.592578623323	28
323.106047264158	28
325.648017078544	28
328.168903210386	28
330.663686203008	28
333.2262233973	28
335.784417596319	28
338.285328174646	28
340.8194666618	28
343.324293157777	28
345.794140362916	28
348.318571381558	28
350.794433143536	28
353.327610608161	28
355.85142063509	28
358.382559252517	28
360.854921162238	28
363.318880531159	28
365.819006815743	28
368.336045736462	28
370.842225369504	28
373.338503197208	28
375.825946936089	28
378.310381901235	28
380.811775871599	28
383.284823825614	28
385.777157345564	28
388.307141539103	28
390.750722730224	28
393.196567562088	28
395.701390513038	28
398.220588888999	28
400.72168891162	28
403.195647849645	28
405.701952016034	28
408.186818622944	28
410.656408678706	28
413.146539307225	28
415.624087424819	28
418.074905755443	28
420.529825287772	28
423.004282067749	28
425.455991399953	28
427.999043336352	28
430.455117789479	28
432.960954755278	28
435.455599265322	28
437.903147561815	28
440.367496668529	28
442.863582215122	28
445.360043239898	28
447.818668579252	28
450.312327115684	28
452.761585051802	28
455.231979123688	28
457.732009621521	28
460.229917742417	28
462.72935304291	28
465.234947780345	28
467.716857535361	28
470.198754488965	28
472.705091816656	28
475.202634488875	28
477.702659260822	28
480.166366011002	28
482.615901140745	28
485.088189728256	28
487.575996132249	28
490.110100903614	28
492.557409041514	28
495.037841430949	28
497.521267568226	28
500	28


==> data/lambda_0p01/data/information_matrix_singular_values.dat <==
0	0	0
1.74974433300209	7.68997624450376e-08	2.68053248999428
4.56481953316688	1.79767568818079e-05	7.93873089512485
7.59029003323061	8.42024548219794e-05	41.5905541873941
11.0532034569261	0.000203758827886664	38.1157439345818
13.2948837810564	0.000267184522579372	8.21814861068159
16.7540526439374	0.00030728663693175	14.586227213449
19.6773340745866	0.000353758398129342	13.4241283788903
22.3727345416839	0.000387628496688034	6.31166498375598
25.0516929290667	0.000410341136275495	5.26974240163451
27.8271633229969	0.000453840003158998	4.51388960846823
30.3602527341992	0.000492205598888388	8.17465157113614
33.002160580334	0.000523634665249407	5.07336881889544
35.6770068899866	0.000533116356826445	5.46916838042806
38.2303913407106	0.000540853315384131	10.3364609251111
40.8382228866309	0.000555873403996795	7.58506145065442
43.3589528926248	0.000569950984557432	16.3539733599541
45.8640723306904	0.000589964072132165	5.51823860314203
48.4013673589171	0.000608191958754364	6.47591392619658
50.914281659034	0.00062074466879194	4.74898119029083
53.3904524159973	0.000629090330726198	4.74152156204887
55.9448410999663	0.000636439412015459	4.40254726466242
58.4268707219956	0.000657431294305184	4.75247423665161
60.9309067940776	0.000668640206718024	10.2227348162311
63.4535552606827	0.000681387056298258	4.84439112468746
65.8946775473247	0.000694341694127693	11.6751614143425
68.3610963347221	0.000703540048912772	3.93567983828362
70.8434928796432	0.0007123031083782	5.45158193275215
73.3389836614921	0.00072064422573583	4.22812888691893
75.7749900980562	0.000735603508197767	4.22568274039526
78.2782595012306	0.000742378884500333	5.67593411654684
80.75622562362	0.000750620336996159	5.26483782102934
83.2792380912058	0.000760629825434453	13.1736247297857
85.7663008736039	0.000770918042632623	4.12458278172911
88.2116398515336	0.000778489763586772	8.42367622839769
90.6955830166544	0.000788488106960502	3.84349912152883
93.1664941024082	0.000795869169251907	5.17222449536411
95.6387882078174	0.000802528212932714	4.27966683628437
98.1174296187769	0.000808295277249809	4.22557638656547
100.585283517156	0.000814930605290286	7.41506304295037
103.078740255926	0.000821501960949868	5.17030884278451
105.578016496472	0.000827027739958821	10.3161086006962
108.025568478656	0.000834363748673366	4.00191942250302
110.526083153551	0.000840589082145625	6.57634522202436
113.014669054976	0.000847232976234794	4.13861365637097
115.478533171231	0.000852096159996689	7.03725351816661
117.95786984595	0.000858027848997538	3.76970523651004
120.413240861331	0.000864727501772602	6.20735622264426
122.884253629389	0.000872821748004147	6.10435130782031
125.345441926241	0.000879332909470425	4.93361103232453
127.806120150494	0.000884393351452599	5.35783951981957
130.270900210829	0.000890529397952783	4.0279286965192
132.740781522837	0.000896473141296571	7.91777270922837
135.179342487228	0.000902112699377304	5.10466744853371
137.704934019828	0.000908041824917172	11.8964736374242
140.184248688309	0.000915404189148499	3.9895457206672
142.66122028603	0.00092102685293522	5.4935316476141
145.230683331859	0.000928733706352683	3.76428775791679
147.663311943912	0.000935574004757675	4.18933964291795
150.123475690995	0.000939829785179114	4.2642348570898
152.606583075018	0.000945896161072428	4.64730652532284
155.067242306054	0.000952010798448446	11.2978490425335
157.526387304506	0.000958267636672592	4.78130621994353
160.035456017745	0.000963949470809555	11.5548300352033
162.498139909122	0.000970010254117545	3.86558017167534
164.997352371312	0.000975361812938293	5.29437863027336
167.450305018146	0.000981549778178276	4.05866233825605
169.916414592578	0.00098763825575901	4.056378421523
172.373745466713	0.000992185395795531	5.11228393081226
174.884415448923	0.000998227142074143	5.19172361578284
177.336662078501	0.00100397409681238	12.0781277388411
179.830273480567	0.00100986677031657	4.1162938572673
182.311358533529	0.00101571919942099	8.02298449480755
184.802767660185	0.00102193194452844	3.97816719666825
187.296950142723	0.00102671140701721	5.54505032331004
189.733346851399	0.00103284156495206	4.2751605415446
192.206971503144	0.0010384208790542	5.70329695588629
194.663800395221	0.00104424700186334	6.36122008955192
197.106567223937	0.0010498619505289	5.18871880425093
199.585240874213	0.00105560600674243	7.0256659616988
202.043739058303	0.00106181591445666	4.00421360878314
204.488687752991	0.00106674665320216	6.51045525305282
207.005323445269	0.00107342180504009	5.0446748134322
209.479802687446	0.00107800532617089	9.97829233467043
211.930437476901	0.00108432497144803	3.84946205471128
214.382068716585	0.00108995009726774	7.90897432424511
216.845283310644	0.00109608138441225	3.72912008364988
219.275405428265	0.00110160989648416	5.02255689694058
221.755458124979	0.00110710942548843	4.23355691613154
224.205426776447	0.00111298703113703	4.18867989767197
226.663774056504	0.0011181344164804	8.47390615129113
229.120073191912	0.00112411752135923	5.1504063369688
231.576362933526	0.00112956975232544	13.3194836745644
234.03725478565	0.00113509557690393	3.99521197840473
236.48907684059	0.00114078706967982	6.23758055352013
238.983517390298	0.00114712337863542	3.76896582878776
241.459913980166	0.00115232039612918	4.41862552910055
243.936911379529	0.0011576765589919	3.75258769036406
246.423440408246	0.00116334236627364	4.68784681321815
248.900208920651	0.00116911825645463	10.0963164523959
251.328513178522	0.00117518016718798	4.85933059450771
253.894267551268	0.00118104961684707	9.28307827482596
256.474445813238	0.0011867070799349	3.89098033483941
258.974269074399	0.00119210035836224	5.60558671007951
261.574324893491	0.00119919433592429	4.07023609851798
264.13089000045	0.00120529567980378	4.06691638634464
266.664434147783	0.00120984126039869	5.2134156121688
269.319177916166	0.00121692411129655	5.19091284752492
272.082125985877	0.00122313316905408	12.3554513336058
274.675670502584	0.00122890558981312	3.88993531494081
277.264090966767	0.00123482274391537	7.61840845167259
279.827128992039	0.00124084641828008	4.45871610924975
282.317033552441	0.00124665191949515	4.96174067671251
284.875200275729	0.0012519318347101	5.25011129177461
287.467929858707	0.00125854544235438	3.98406785897001
290.029464041411	0.00126377236219148	7.1342602862419
292.550974436253	0.00127069198379162	4.51441646136113
295.19657131085	0.00127651737594677	6.83023797715716
297.763304268766	0.00128212561705021	4.45582502400086
300.292246238	0.00128760978371832	5.19520055682197
302.90937774505	0.00129379859400693	11.0383303840221
305.476577004654	0.00129947265200456	4.12668799349308
308.026184844498	0.0013053536490217	8.1748962583208
310.59314645232	0.0013111218819949	3.85817368921967
313.112989074308	0.00131660605674826	5.1187458119205
315.608618015573	0.0013222840561508	4.28148777616855
318.101677938949	0.00132762397592257	4.21450782103869
320.592578623323	0.00133374572181514	7.85041159537813
323.106047264158	0.00133909955267376	5.16291009111742
325.648017078544	0.00134495846923229	12.1275763512977
328.168903210386	0.00135089035245146	4.00219431818989
330.663686203008	0.00135611694964109	6.34589396345523
333.2262233973	0.00136285491272364	3.77530982931688
335.784417596319	0.0013682484732124	4.26136571893668
338.285328174646	0.00137385718862261	3.7569606222333
340.8194666618	0.00137946985219234	4.65607404305877
343.324293157777	0.00138507125146877	11.1970987555726
345.794140362916	0.00139109198313565	4.84488455067963
348.318571381558	0.0013958797289548	10.7706706170449
350.794433143536	0.00140230263062484	3.8779660844601
353.327610608161	0.00140766876152305	5.38928598317758
355.85142063509	0.00141394869858438	4.06327000830432
358.382559252517	0.00142011032939308	4.06084025504226
360.854921162238	0.0014248250588057	5.0802574559823
363.318880531159	0.0014304823655927	5.19310294166825
365.819006815743	0.00143624702115399	11.9332249026095
368.336045736462	0.0014419387474194	4.11672024387572
370.842225369504	0.00144769072261892	8.1402506120998
373.338503197208	0.00145347066464204	3.93302884632343
375.825946936089	0.00145843939534935	5.40360623686391
378.310381901235	0.00146456074660832	4.28098723269663
380.811775871599	0.00146997731508105	4.63283313260559
383.284823825614	0.0014756305960121	7.16580697772656
385.777157345564	0.00148136870719514	5.17213045914271
388.307141539103	0.00148659205813969	10.1298680298794
390.750722730224	0.00149285039845832	4.00011504420591
393.196567562088	0.00149822323862864	6.60023535768405
395.701390513038	0.00150417972314115	4.3592355856169
398.220588888999	0.00150962537517175	7.05305208897245
400.72168891162	0.00151505579052552	3.76723702693846
403.195647849645	0.00152027763040407	5.9354789557922
405.701952016034	0.0015267107612342	7.03560372803701
408.186818622944	0.00153213320362013	4.91505189466642
410.656408678706	0.00153736663704284	6.33485473266882
413.146539307225	0.00154373107966124	3.96597601939331
415.624087424819	0.00154890185154514	7.41055242495081
418.074905755443	0.00155480751033462	4.91464650541747
420.529825287772	0.00156047516250775	11.0127814066895
423.004282067749	0.00156554155363506	3.99454119470102
425.455991399953	0.00157096550026668	5.41361043164123
427.999043336352	0.00157726896633424	3.77331752726544
430.455117789479	0.00158309877226287	4.19167911798252
432.960954755278	0.00158817605082089	4.70898187579168
435.455599265322	0.00159418889788115	4.64454783029474
437.903147561815	0.0015992812951077	10.9474806908454
440.367496668529	0.00160507534798419	4.7438617263057
442.863582215122	0.00161086604605153	11.4995492939787
445.360043239898	0.00161612808278472	3.87326556446464
447.818668579252	0.00162160757715537	5.29750247443184
450.312327115684	0.00162775195389576	4.06367111217656
452.761585051802	0.00163353283511822	4.0616471227991
455.231979123688	0.00163848918103497	5.38835832006163
457.732009621521	0.0016444924574597	5.19240613793358
460.229917742417	0.00164963417185273	13.1488784028577
462.72935304291	0.00165602993316219	4.06969183899705
465.234947780345	0.00166125595660309	8.51229561219866
467.716857535361	0.00166731267087812	3.81676097180072
470.198754488965	0.00167279031073945	5.10728516480476
472.705091816656	0.00167834033502897	4.27135768951755
475.202634488875	0.00168400066412651	4.20747758097311
477.702659260822	0.00168986850876039	7.97405709625438
480.166366011002	0.00169518361677405	5.16108907944344
482.615901140745	0.00170047866759406	10.9114178895258
485.088189728256	0.00170679189788764	3.99991522228211
487.575996132249	0.00171207994234474	6.53795245391037
490.110100903614	0.00171825826405209	3.86964617387226
492.557409041514	0.00172378935058775	6.09649786943076
495.037841430949	0.00172881341691376	3.75937914208631
497.521267568226	0.00173432339075082	5.41374704893586
500	0.00174049822722868	7.65957362680733


==> data/lambda_0p01/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
1.74974433300209	-0.12074087296509	0.197116458786092	-1.02581718273422	-0.158158758662206	0.516243840394584	-0.486352140006188	0.600575246926806	0.156915025667513	0.385456346449738	-0.3096896570278	0.116205813943684	0.0112617095654653	0.319930714116116	0.330106502459414	-0.0165559105631949	1.00004550779112	-0.414956825639166	-0.0904146997015449	0.0807949305863872	-0.0885051925019357	-0.0362552455153365	0.333053937086463	-0.0754922468174056	0.0575990033015457	0.00298346580984209	0.0483774421514242	0.067240528349231	0.0835571769576521
4.56481953316688	-0.0702525044541302	0.169199721214753	-0.924213930292805	-0.316069281568425	0.613537755585711	-0.583361521709948	0.114156928845332	0.0509789250456069	0.35556134203588	-0.124965251084575	0.131301514149056	0.0835647787359252	0.389233949401831	0.452783099772057	0.0386430940500251	0.919912864068705	-0.249033005298926	0.0137372959012704	-0.0298487934174826	0.00526104678579507	-0.101074651238015	-0.0580031759615895	-0.127050767307884	0.0808311130463417	-0.0624759588862031	0.0568079241634899	-0.00948177833004376	-0.00671624720691573
7.59029003323061	0.21280518374855	0.00578273151377917	-0.586558818415173	0.0121276918205297	0.229163704388113	-0.09448565011281	0.0145908578884702	0.127515979739243	0.0955539273424557	0.163206620298163	-0.000424015373468909	0.357634857563895	0.142445503572874	0.24649647584383	0.0560945715358705	0.811891160692102	-0.24406807076025	0.0955967336010991	-0.0917326118302161	0.00300672707074308	-0.0473354003882989	-0.0984598142422641	-0.131521138044589	0.0104203226260398	-0.158906035308954	0.0619787896868368	-0.0404284215561487	-0.06625586789614
11.0532034569261	0.148395062960253	6.03335363695825e-05	-0.515790825068253	-0.0355230901751959	0.0929550091907773	-0.032946578992563	-0.0439610718082636	0.0409021402039946	0.0683279300798459	0.0419951435074405	0.000157869874702574	0.429730344205103	0.050138965351772	0.216018981790233	-0.00797522179371083	0.648230494497113	-0.0104961481620524	0.00942302211575732	-0.0227422959794385	-0.0182805934339845	-0.0262321032881155	-0.00727693158441167	-0.0707188347868038	0.0317283142952549	-0.288409463974288	0.0784638106092367	0.00654112861956354	-0.0749801562769141
13.2948837810564	0.108466820836793	3.44781695799325e-05	-0.516371813659894	-0.0189474457859204	0.0379429182990473	-0.033185337739879	-0.0139817315779503	0.0194860400620075	0.0411597352694033	0.0133755791276208	0.000154378881790367	0.428986063619739	0.0224554788212481	0.178667108352222	-0.023527460504026	0.520956043353936	-0.0427533246359055	0.00585628630972277	-0.00930054863023278	-0.00822643664928467	-0.0253476712268616	-0.00376317959034678	-0.0378091440770499	0.0300323585381984	-0.382429291171244	0.0722892567213581	-4.26915154638555e-06	-0.0929868682758977
16.7540526439374	0.0549950142702945	-0.00252698465820419	-0.490173560643209	-0.00385896487939008	0.0176815015359982	-0.0310512338624879	-0.0250006889368599	0.0274928288921338	0.0122703057986077	0.0551780197112627	-3.56836539456555e-05	0.443375032802028	0.00448683107063418	0.13221355932701	1.2940482936367e-05	0.452348013154373	-0.0855282739729931	0.0303516529099825	-0.0123079500150333	0.00689043026236586	-0.0252987311935268	-0.00801440194347913	-0.0174201469435247	0.00745816513048652	-0.419290532135388	0.0628257885519382	-0.000103626927741245	-0.08957773688112
19.6773340745866	0.0420773697369123	0.000100549316954571	-0.482016231518718	0.0154311497619514	0.013040401126042	-0.00513632108740545	-1.33418710762808e-05	0.0127110489736241	0.0106986366989697	0.0634649609103297	6.84883778297595e-05	0.445743440306275	0.000206596660874612	0.0807699459848775	-0.000117109367476269	0.413679880108395	-0.0736800800748039	-0.00594669098227757	0.000107689924057818	-0.00386816651223321	-0.0473776661690695	0.00485865479112491	-0.0142369336345583	0.000462574602346859	-0.429590265487259	0.0581338472051948	5.09837703830133e-05	-0.0646864542697193
22.3727345416839	0.0263204101111095	-0.00013516932549727	-0.486462288658672	0.00150645103147285	0.0104882493203775	-0.00414827805274679	-0.012286277387998	0.0074593514778212	0.00834861926885813	0.0575587128412375	0.000144837449300218	0.438258496809467	1.56996511948835e-05	0.0529430532816287	-7.87912889626792e-06	0.392603078592377	-0.0423926650926325	-0.0015179783982758	2.28057441942733e-05	0.000964025323166374	-0.0335081506244646	0.00492008065924765	-0.00725435197632759	0.00985472022209721	-0.429266750218783	0.0533370777970335	0.000119657027226428	-0.0379738523349758
25.0516929290667	0.0159113620719561	0.000351895300770282	-0.48385710223124	-0.000494699210158362	0.0105869654891137	-0.000548582602259239	0.00449361725950183	0.0118389321017244	0.0111388008763656	0.0671066227016687	1.30844996461308e-05	0.435470841909184	7.34491095546314e-05	0.0339373139391878	-5.44841187584449e-05	0.374694704831902	-0.0551071701117621	-3.23546771924009e-05	-0.00011755298341206	-0.00178827747085202	-0.0419545847621357	0.00499802348285272	-0.00721096824270639	0.000943578295142128	-0.423661632634061	0.0463334297277076	-9.35201640627714e-05	-0.0243603676629752
27.8271633229969	0.00239335263242834	-1.6764893092115e-05	-0.47757111772925	-3.93196272858671e-05	0.0172265015133269	-0.000141167781987934	-0.00301919863792698	0.00537695145263392	0.00639618256930262	0.0616000727493491	5.07676085661672e-05	0.437622108647756	-6.46208351651438e-05	0.0220816963100639	0.000118710374591584	0.366298335171047	-0.0512196875003472	0.000265824503436268	-0.00162452869826026	-0.000355945096724955	-0.0361362956578167	0.00358696062203478	-0.00712782051015505	0.00080362465686096	-0.410624102533937	0.0396563439492639	2.05725758196177e-05	-0.0191653413174504
30.3602527341992	0.000161284197859442	0.000140920781935777	-0.477139341101177	2.2872596729885e-05	0.0154933185633691	-3.78501501659982e-05	-0.000980927489159812	0.00273609752578019	0.00270271163101846	0.0559402160878996	-1.86219720169397e-05	0.434703594906232	3.47061202795757e-05	0.014146553478288	0.000122875180908852	0.35775481178806	-0.042260303262132	5.44465775872619e-05	-0.000299319152922371	-0.000214258895351815	-0.0405318435377846	0.00761656876699024	-0.00598812733171636	0.00402961621389719	-0.398441354673221	0.0337148028948969	3.25956973363483e-06	-0.0146478197565213
33.002160580334	7.27612970729641e-05	1.01138480629851e-05	-0.468505486107685	0.000268013676397026	0.0144374056867273	-0.00514527773299644	-0.000422327765289646	0.00301443256366928	0.00479845641868779	0.0613951040462567	0.000382574302411222	0.437895042974633	9.32269062647929e-05	0.00678528922177885	6.86109120321695e-05	0.34867982859889	-0.0333407155840193	1.68330064528607e-05	-0.0024037821460229	-3.47039518789572e-05	-0.0382394738392179	0.00741357420351618	-0.00505035633744606	0.00229728291253229	-0.386747229969959	0.0281345399684025	-9.17179351607448e-05	-0.0147374509508307
35.6770068899866	7.87698823168563e-05	7.34965995312947e-05	-0.463624803941287	3.88229890740679e-05	0.0140870587702519	-0.00115417115836492	-0.00499950322900156	0.00620496299374752	0.000301515456274277	0.0632444775094365	3.43518981951583e-05	0.438013675819356	0.00013895801262327	0.00107338716779628	9.31981992673901e-06	0.342370576899074	-0.0365787028251954	-7.40946286467054e-05	-9.75383175659115e-05	-0.00123487217821425	-0.0310923361553574	0.00236687886577702	-0.00290152217707858	0.000142403732070042	-0.373079064034409	0.0216196678527577	-0.000138440075261576	-0.0126585473396684
38.2303913407106	1.5530277550428e-05	0.000145267475184993	-0.466658096146627	0.00018808946429201	0.0139575028230696	-0.000202831498411568	-0.000828265244746384	0.00298712623722071	0.00508160991065561	0.0537606268531297	4.24436887000722e-05	0.432276048582724	9.25350149992294e-05	0.00013052362750884	-0.000117476745982412	0.333042438578291	-0.0316009587880496	-0.00300923355507864	-5.19605701143242e-06	-0.00524734575449666	-0.0334930574058384	0.00636282897940288	-0.00561341896125322	0.00195381508398071	-0.362543068472091	0.0159239252778683	5.23800367191056e-05	-0.00524414305069842
40.8382228866309	0.000333732825429634	0.000135791935683774	-0.462100042529961	0.000163288562038328	0.0108627708324799	1.61148669677351e-05	-0.00140511931974944	0.00310471466376431	0.00613320254743571	0.0608677693495551	-2.43872618588857e-05	0.431490357058555	-4.21274757115271e-05	5.47337887850623e-05	-0.000106514148932293	0.323271610058523	-0.026461870883157	-0.00175852415954565	-8.40984723427885e-05	-0.00259793901990463	-0.0306139441754434	0.00706506213965685	-0.00278189609536879	0.00409432179892786	-0.352246050515571	0.00959617282077074	-2.3342766477961e-05	-0.000395654707522555
43.3589528926248	6.43850258442802e-05	2.90512136025214e-05	-0.460791835504248	3.52577989408641e-05	0.00873797130443285	-6.24662870853897e-05	5.0337670420948e-05	0.00388056118386866	0.00716341764751524	0.0563874832215739	0.000128281569641545	0.42921295258929	-4.24031253725244e-05	8.7536212485482e-05	-6.67208809017308e-05	0.311991844856476	-0.0270633225300634	-0.000125877712705994	-6.54103400234048e-06	-0.00525600093999831	-0.0333678954388171	0.00397542699346909	-0.00408926946752498	0.000158040459579648	-0.343589648024064	0.00429771673855679	0.000118394234400258	-0.000115764751970061
45.8640723306904	3.18001897819255e-05	9.06245223761227e-05	-0.455775465138768	-3.69962348996854e-05	0.00925550464930244	-3.09220116385828e-05	-9.7263186938622e-05	0.000737917575644998	0.00394190033386573	0.0559229956818477	-7.32049645251037e-06	0.429972134582748	9.3765784900381e-06	4.51943990167298e-05	-5.66528733249546e-06	0.306668102761835	-0.0184681081781923	-0.00278273094082092	4.53347224351918e-05	-0.00323034300410838	-0.0288739728205313	0.00358384301532666	-0.00257535420221778	0.0020214848091825	-0.330893660268781	4.22055561194247e-05	0.000119009626015806	-9.05938337963228e-05
48.4013673589171	-1.73949374769789e-05	-4.62203496751613e-06	-0.45308932532027	-8.63366176775232e-05	0.00981635585600627	-0.000136720925701514	-0.00364023768546997	0.0031035402298333	0.000134946452793197	0.0554361299588939	0.000155974883134899	0.428525552316893	2.8889412161682e-05	0.000182106169736484	-0.000136152204644898	0.298169508509419	-0.0187668905569083	-0.00180074707887912	8.43188791207094e-05	-0.00427050588873148	-0.0323305707553162	0.00380362939358014	-0.00321434399424996	0.00325912940100243	-0.319926625687746	2.24836161144687e-05	8.1673493557625e-05	-4.87104448005093e-05
50.914281659034	5.60087256633033e-05	1.15203044070616e-05	-0.450492029327992	0.00106498140048639	0.0057678797472938	2.16603248553035e-05	-0.00663243246002161	0.00418983631480772	2.86042784252911e-05	0.0530428220017344	0.000197036836758823	0.427344210960667	-6.03034172315595e-05	6.72573879243178e-05	0.000123937316071086	0.288484660173645	-0.0257257786532532	0.000120543075539852	-8.05373139876862e-05	-4.03563856498973e-05	-0.0330576211887343	0.00426069148336583	-0.00179603888403053	-5.91762406834133e-06	-0.310877637464935	0.000225749324103221	-9.3279038353972e-05	-2.12580120611326e-05
53.3904524159973	2.07029697752106e-05	0.000160072088087805	-0.448346974027013	-1.915632753845e-05	0.00487669868344874	-4.20916953801951e-05	-0.000167200438816313	0.00361771378087984	0.000504694954125407	0.052925400094536	0.000380040765161453	0.425531888938153	-0.000105190159679512	6.24667540505285e-05	-0.000153174519188805	0.279551912555454	-0.0256947273433118	-7.63538306282279e-05	-0.000104811498947133	-5.3884794544332e-05	-0.0305124740965977	0.00468034017204466	-4.39858970126911e-05	6.25531390708916e-05	-0.301987010933538	0.000111758045798591	-4.79401250677047e-05	-1.37977404599036e-05
55.9448410999663	0.000128630858826333	6.53079521859003e-05	-0.443403167546585	7.51811223124975e-05	0.005496081953949	-6.01502981268936e-05	-0.00124278055985325	0.00105338880172228	6.96242190211504e-05	0.0526741610008273	3.39016042042616e-05	0.426226975105274	-0.000101531131854332	1.07372533277006e-05	-0.000128304134545481	0.27116691626371	-0.0195972565734928	-0.000108738902808072	-8.69402543745397e-05	-0.00264698005757228	-0.031294537169407	0.00370471753058266	-6.64366030155689e-06	4.95539642097949e-05	-0.292009363200518	-1.24399240040144e-05	-7.98678280340765e-05	-9.37756688131761e-05
58.4268707219956	0.000104871986450874	1.88791870930774e-05	-0.440334660310071	-3.52020826496189e-05	0.00509361420589691	-7.492231419624e-05	-0.00126268236384059	6.30637181451808e-05	7.22525243826563e-05	0.0522569614880096	0.000216753703158682	0.42533361949252	-0.000150093568103552	7.91063182671856e-05	-6.24653505836654e-06	0.264511328611135	-0.0150266506114949	-4.3283211026486e-05	-2.51788284361063e-05	-0.000269135431389296	-0.0275680311516318	0.00507433102627997	-5.64509740429331e-05	2.73604156416757e-05	-0.281814391166402	0.000183669956458215	3.94603748563389e-05	1.71485734148489e-05
60.9309067940776	-6.14812295714459e-05	8.60289870534404e-05	-0.439763749017404	-0.000859221423440765	3.65041347294052e-05	-0.00289932033493307	-0.000295973634583703	0.00200045758454899	0.000550993763476565	0.0513138732687291	2.00017233900106e-05	0.42221828049154	-0.00011441982138662	2.98832211202096e-05	-0.000114039065681959	0.25754870826531	-0.0201198894934904	-2.05421321107799e-05	6.03719523518218e-05	-0.000466208218240416	-0.0292977899372396	0.00268186197549225	-0.000737627472970009	0.000177208665726754	-0.271606542762103	9.26086176180016e-05	-6.08004570929417e-06	-0.000132576211603522
63.4535552606827	5.62053610547708e-05	0.000163483054926412	-0.433464792730782	1.16438803772527e-05	0.000338188542877693	2.45285725700138e-05	-0.00109555886286245	0.0033798354124518	0.000218579792459218	0.0610735711417637	9.13119396946157e-05	0.423154613427934	-9.45133729163844e-05	4.44504086329779e-05	4.72664148011511e-05	0.249468061743719	-0.0145263873288605	-2.87696592834959e-05	0.000150602393332893	-2.7368569675931e-05	-0.0262378233712615	0.00246496117023098	-2.75791694377578e-05	8.60659492097608e-05	-0.263073325304838	4.01107784487217e-05	0.000130363713183607	-1.2324376179828e-05
65.8946775473247	8.59751585544648e-05	6.50234309257904e-05	-0.431647538021929	-0.000127513188858599	3.33719841940037e-05	-4.33645301103353e-05	-0.00172147987985801	0.00273383018623925	-1.36488819522522e-05	0.0560568797886436	1.76408805615327e-05	0.421825804498301	1.1370779820202e-05	1.934962173845e-05	-5.45890253621223e-05	0.241832477600436	-0.014013569731434	1.04537890629435e-05	9.00144164587171e-05	-0.000131552034556087	-0.0273360001547835	0.00582004802939939	-0.000376418778353131	0.00125305917648769	-0.254517806876312	5.17859534651687e-05	4.24741641656366e-05	-4.23439201193111e-05
68.3610963347221	0.000116514539009968	-8.68897522916944e-06	-0.430009121422808	9.93395546296459e-05	-0.00010930276314113	2.17206803403507e-05	-0.000137718850846547	0.00238593539106224	-5.23767989132329e-05	0.0577498784885564	-7.55116963683398e-06	0.419454831797803	-0.000115058072990896	3.68145901208867e-06	0.000109455531333256	0.236656029953469	-0.0187215996077553	0.000378245035521411	-0.000129404189069447	5.01075252997514e-05	-0.0230751411203204	0.0053542253360559	-0.000445268480680173	0.002414636269303	-0.24463334749516	0.000157626300581077	5.56393487768961e-05	-0.0001084362045621
70.8434928796432	-4.28735734861263e-05	0.000175365717122516	-0.428938415661248	-0.000114736481310279	-9.18599012531813e-05	-0.000132698410199169	5.15900570520682e-05	0.0029966938975621	0.000267221086237809	0.0564719179587161	-1.92197483125877e-06	0.41690327118145	-4.79968209531075e-05	9.77486910334742e-05	0.000131955231952411	0.230062117330306	-0.0212790536983462	0.00138993594190172	2.92667324822554e-05	-0.000145578631113133	-0.0247342836356776	0.00487251568818314	-7.9473932887189e-05	0.000703736693933305	-0.235548181848556	0.000109790407093698	3.6787633001931e-05	-3.91491042902791e-05
73.3389836614921	3.11315139633845e-05	0.000168841332318004	-0.42894539378191	3.44785011108003e-05	0.000122736223659697	7.5111166423596e-05	-0.000100095742090793	0.00025455599162333	4.80124298398827e-05	0.0512138907463411	0.000126330747570581	0.413793979597347	-0.000201658427051588	0.000115977819868504	5.55539128813297e-06	0.221260672058659	-0.0273049368572557	-9.93756060817143e-05	-0.000165891220309254	-5.44253172146824e-05	-0.0261793488367004	0.00100795034058698	-6.42125072807848e-05	8.91910465726443e-05	-0.228717253139538	6.61498869994278e-05	-0.000124922495263632	-4.98555862855999e-05
75.7749900980562	0.000100593645184383	8.86140601488578e-05	-0.427387022515881	1.85184853882162e-05	5.90124560080147e-05	4.07877998503657e-05	-7.49120029491531e-05	0.000955156959128709	7.48244365660852e-05	0.0512381331375974	0.000107985351460663	0.411618573477018	1.43222198265319e-05	0.000105680837119247	-2.38505379922158e-05	0.215225504155122	-0.026662994785517	1.28857861459186e-05	-2.70143850393344e-05	-8.33841423883127e-05	-0.0220859714627907	0.00362025674014743	2.57804845157565e-05	-2.64028082444791e-06	-0.220666616906259	3.89241972252179e-05	3.34096000331429e-05	-8.58080389551367e-05
78.2782595012306	4.54794234463766e-05	0.00014977962937554	-0.423934541994152	4.35011046981746e-06	3.97868477904882e-05	-5.24787746883251e-05	-0.000356816969072898	0.000376955218837405	-4.65465746596249e-06	0.0542245580694259	0.00023128831564594	0.410737942639629	5.00799924671563e-06	0.000137053857422864	7.86035412855966e-05	0.211100485663384	-0.0264076572840128	0.00399472301855448	-6.54604864031251e-05	-8.34383957229669e-05	-0.0234289405745769	0.00184420735858826	-0.000139233371464473	7.43648007273724e-06	-0.209965120949985	8.66165065894859e-05	5.14047107656979e-05	5.87125759609825e-06
80.75622562362	0.000141149673921205	8.80637827703982e-05	-0.42107316427153	7.45966279743764e-05	-1.19586993054736e-05	-8.31596591270268e-05	-0.000120420199930098	0.000529502965892731	0.000101247361686971	0.0559489226346565	7.21964088443634e-05	0.409515075046489	-0.000115903744670101	0.000124210585058733	-2.0017428774089e-05	0.204095764534931	-0.0228384946208758	0.00115303847646786	-0.000150980031877675	-0.000182295294139856	-0.022077013611456	0.0026233666662453	1.70871752290561e-05	0.00123730638044889	-0.202702979462387	4.05251397491079e-05	-6.1719110348263e-05	-4.54947690701901e-05
83.2792380912058	-1.28135391185123e-05	2.56847018169352e-05	-0.421222879658672	-9.83773821853041e-05	0.000124670070271904	-0.00187611645936765	-0.0030081689617064	0.00162313326089852	-2.07934547589033e-05	0.0522570713409205	3.13249842589791e-05	0.406091264398422	-3.55882417531629e-05	-4.05569750649472e-05	2.37653588004838e-06	0.196708148334781	-0.0219735649801271	2.24527783671487e-05	9.83384970857358e-05	-0.00121834448840612	-0.0235367927706037	0.00528664987645278	-2.1464344708088e-05	0.000203540389818709	-0.195461808635474	0.00015024921461023	5.63939688082673e-05	-1.0052889367372e-05
85.7663008736039	4.26388886578799e-05	0.000176274976798507	-0.416771263583188	-0.000135748754800614	5.15373958812591e-05	1.82204525981161e-05	-0.000178746114496468	3.87758192134578e-05	9.12753625497845e-05	0.0548731544431918	1.33665137567727e-05	0.406304413218095	-5.1368698966111e-06	8.03872336728276e-05	0.000113243212135109	0.190813851597937	-0.0167605426916222	0.000211476025048184	-1.87224738974195e-05	-6.19943602324627e-05	-0.018917494473644	0.00497748925993236	6.27259257526688e-06	0.00149396052062015	-0.188000451008858	6.42886348661104e-07	4.96363436726547e-05	-8.0242791412833e-05
88.2116398515336	6.34330229184679e-05	7.72016196533616e-05	-0.414691384285883	-0.000153873792371475	-5.58950695776109e-05	-8.88808372018309e-05	-3.72600031713269e-05	0.0012804165774064	3.02771003178112e-05	0.0534825884172408	8.17109623976973e-05	0.404824181502845	-0.000492290923079455	7.42526444912002e-05	0.000106652058199911	0.184148970986872	-0.021517931816007	0.000153485157810493	4.49307372446187e-05	9.61518514971864e-07	-0.0213477632581005	0.00321405589295987	-0.000121036016806981	3.05312295532261e-06	-0.181007871673092	3.29590514173685e-06	0.000133881869485787	-3.08784360209997e-05
90.6955830166544	9.43432222616563e-05	8.36331762287249e-05	-0.412926637690405	7.786658581579e-05	4.59770524490924e-05	8.79885028533113e-05	-3.18053170089793e-05	0.00052778273041933	0.000132542894304959	0.0516014039796846	0.000138088349085665	0.403107385804184	-3.90390078941651e-05	4.94666487926959e-05	3.4742659060487e-05	0.17854160181862	-0.0260416747831487	1.17746932677932e-06	-6.12810794731597e-05	7.05313494770639e-06	-0.0195692080725885	0.00228150891082102	-5.44957875688362e-05	5.1811292736869e-05	-0.173434233112593	3.13799188723627e-05	-6.89494908955774e-05	-0.000108204715109687
93.1664941024082	0.000126473173803795	0.000109705049804704	-0.412203496140921	9.75944818264122e-05	3.01068258912504e-05	3.62376415453479e-05	-0.00117696085052697	0.000718597351325361	-1.47923042760054e-05	0.0520188648275806	0.000184291500843427	0.400135276133837	-1.13720548219585e-05	5.64169868154771e-05	8.08398477728029e-05	0.170747123745195	-0.025310458540917	-4.96387372153817e-05	7.56911393712176e-05	-4.89268920850432e-05	-0.0209592287713983	0.00448234523908664	-9.0550185952387e-06	4.15538827106238e-05	-0.167758643810954	-2.42845539632155e-08	-1.54541055806763e-05	-1.28897541773817e-05
95.6387882078174	-3.30708740598642e-05	5.90540701389408e-06	-0.408341666095968	7.39385584969914e-05	-3.42269330741238e-05	-5.09666848572857e-05	-0.000360610926641894	4.83916580477964e-05	9.58560198450476e-05	0.0531405824808641	9.80876841553984e-05	0.400075100316796	-8.59394621080717e-05	0.00013800666135049	0.000102549373294533	0.163118969191945	-0.0194978235794692	0.000330188578183481	-0.000133765918098054	-0.00126624854841521	-0.0215651971257738	0.00305006516474748	-2.87378145878212e-05	0.000151324054838919	-0.162408391547632	1.91880665650813e-06	0.000126782300050629	-4.20659284430381e-05
98.1174296187769	0.000129006014562628	2.07617786183566e-05	-0.406275643759903	0.000106230034762583	5.67010553432593e-06	5.37324574093244e-05	-0.000729796368988119	0.000151496720169626	-1.76482227456554e-07	0.0535311930131938	4.62386325540207e-05	0.398398670427508	-0.000203896924603058	0.000135834686883127	3.31708738281723e-05	0.157606318814256	-0.0161863135120753	-4.72298346773196e-05	-6.14066590195192e-05	-0.000415757860952851	-0.0176876183311419	0.00326832143939304	-7.62026960228442e-05	0.000186325398975637	-0.155732022607522	4.36344668963268e-05	2.9636482333197e-05	-0.000179828523628939
100.585283517156	0.000125240680475049	-2.12543119655599e-05	-0.405820136035168	-3.70623266345743e-05	7.62279878859074e-05	-0.000116832314137101	-0.00209757422540716	0.00167658346557904	-1.27817416230385e-05	0.0543122638294523	0.000103841583980116	0.395137211799356	-5.14679412808668e-05	6.34529170086034e-05	4.24197182856941e-05	0.153054459233966	-0.0201193544772957	-0.000390024657663538	5.66153030093127e-05	-0.00383111638530109	-0.0172339744240804	0.00568264762230475	-0.000192370737419913	0.00183056285353556	-0.148423830305253	4.62690572134231e-05	4.53893874640746e-05	1.50104621053897e-05
103.078740255926	5.51418636442374e-05	3.59196627433426e-05	-0.403381137112293	4.08134119783731e-05	7.99918330233412e-05	-2.31362390126329e-05	-5.82802342950319e-05	0.000123866524011984	3.99781939426502e-05	0.0564283561566681	0.000234509448010336	0.393566345535057	-0.00015179693392412	0.00016057347756916	1.66560154244955e-06	0.148058357196767	-0.0183248726120415	-9.11592487894134e-05	5.57851587211294e-05	-0.00100224229660826	-0.0143229649206947	0.00466664788173332	-1.19062906210464e-05	0.0019655057540632	-0.141833911650726	0.000174656888471827	0.000149607877017095	-0.000142994299685816
105.578016496472	0.000103371293382301	0.00020104023120401	-0.403615832621599	-5.90068244362449e-05	7.8647807666531e-05	2.60497753173459e-05	6.16503675078419e-05	0.00146240412925325	0.000582556921372046	0.0504094452451867	0.000166053153592195	0.390451373833287	-0.000188752496679318	0.00013759559832012	9.86441592507719e-05	0.140587222030145	-0.0234355566018495	3.99046174614153e-06	0.000173289746261287	-0.0016888047038309	-0.0152385867761762	0.00209571151433385	-0.000112459371854144	-3.8075190368554e-05	-0.137359663991414	2.50372696294766e-05	0.000149619734947599	-5.65722338890772e-05
108.025568478656	0.000213464099403236	0.000184098195131243	-0.400986487438918	5.1537366334575e-05	0.000271829711926173	0.000165069379925917	-6.03782083946342e-05	5.32024568707843e-05	0.00020570135384561	0.0520014993903839	0.000227765847503061	0.38918445585284	-0.000101176265040016	0.000187041878305213	-6.51364503383701e-06	0.136444041135824	-0.0206861897428214	-0.000127264242752208	5.64003141587685e-05	-0.00155956897842819	-0.00991232283524051	0.00478737790309658	-7.23199630414793e-06	0.000218672666508653	-0.131102663896718	0.00016735435792149	0.000129799785413751	-7.56271938362227e-05
110.526083153551	8.83019360795888e-05	6.03533505634251e-05	-0.399156883132305	1.29658492012339e-05	0.000167998500854852	5.35196610341198e-05	-0.00239711449234579	0.000484189211635338	2.78375305329499e-05	0.0509484641920216	-1.23871543765999e-05	0.387412824040419	-9.42886369757238e-05	3.19204814079479e-05	1.82542691359199e-05	0.132180130094816	-0.0228118152829645	-0.00104668224014689	5.04724289866806e-05	-0.00364544997808737	-0.0156767170799596	0.00579911060102634	-0.000214709331110356	9.70488914038054e-05	-0.123678400263604	0.000211477451976521	4.00029330447915e-05	4.77123139835794e-05
113.014669054976	-2.67678976009706e-05	9.11010523496399e-05	-0.397566814321574	-7.78968487239781e-05	8.80314504638291e-05	0.000104387250111088	-1.1071585481725e-05	0.00012156066598957	-2.72007434738691e-05	0.0483657614064665	0.000296480921828465	0.38564136761264	-0.000111631695617385	0.000201908673225009	0.000118496337350399	0.126781060548014	-0.0267282492548984	6.51644268103017e-05	-7.29858557351326e-05	-0.00142578491037907	-0.0133320871075235	0.00429180148110386	-1.18762698262651e-05	-5.14665721422204e-05	-0.118547443117699	0.000102691730291807	3.27339196234562e-05	-0.000146937727628987
115.478533171231	0.000138260554569516	0.000150841243318012	-0.396830708590627	8.57407508910609e-05	9.34068705401524e-05	1.76408363040996e-05	-0.00297214704500799	8.16964736309518e-05	8.16479423986624e-05	0.048095816607074	0.000130098266128697	0.38280320642637	-1.22205328778282e-06	9.55629917736681e-05	1.75048717153478e-05	0.120191631264098	-0.0258716753321939	9.54646366459564e-05	2.49194227231356e-05	-7.87556479332201e-05	-0.0153073405191391	0.00516596932111435	-3.62564934603069e-06	-8.70482990025678e-05	-0.114332366065403	0.000111967811827424	1.6659611935223e-05	-6.60754144969224e-05
117.95786984595	-2.58427017109615e-05	8.25499938800767e-06	-0.391645669670204	-5.08912769656507e-05	0.000754944812690767	3.97691596139394e-05	-0.00255931228103818	0.000596251468641241	1.47624962208065e-05	0.0515445570450921	9.71970269916188e-05	0.383726584328805	2.43384310141772e-07	6.21664568051124e-05	-0.000135542025051202	0.115352587874292	-0.0153994671459785	-0.00121560094146887	5.09659499082361e-05	-0.00571413154672597	-0.0119479947759541	0.00774501424211804	-5.26409339257545e-05	0.00171303598403179	-0.109212460034289	5.47996121807513e-05	6.44435767214927e-06	1.80905834292691e-05
120.413240861331	6.72308816564731e-05	2.72186864871729e-05	-0.389702630975979	-1.70725572453003e-05	0.000979422836153458	4.94190028115816e-05	-3.66063374132057e-05	0.000213128298298943	0.000193614263434622	0.0523838898410557	0.000181444179420979	0.381923242028108	-0.00012812495780586	0.000172045706317843	9.0267184638347e-06	0.111063250930891	-0.0208115691730918	-0.000138266282979774	2.0833923085532e-05	-0.00405300137982274	-0.0113537112282597	0.00382259238485261	-0.000124628844951841	6.6563180779522e-05	-0.103647563188113	0.000107413727815293	6.78034567400476e-05	-0.000120147839815599
122.884253629389	-1.34273347777866e-05	1.96498158671025e-06	-0.38896738610136	-8.63874692747425e-05	2.24656914119683e-05	-4.84937113087577e-05	-9.83455966922745e-06	0.000520820906697694	5.70299779890834e-06	0.0498793709430389	0.000146280296174738	0.379400087194534	-3.70056781986735e-05	0.000121847218008678	4.18480790192796e-05	0.107045312042895	-0.0239721084332873	5.15132806768079e-05	4.92422739663614e-06	-0.00360529949670851	-0.0114970628107781	0.0016308004239709	-0.0001148907813701	4.04890525712931e-05	-0.0979515811987672	4.51528657712115e-05	8.04851571473184e-05	5.71307395310626e-06
125.345441926241	2.987574255972e-05	0.00013002189671478	-0.387103435835296	-0.000119444105766864	-5.62558154401319e-05	-4.91042016603382e-05	-8.2979716555179e-05	2.60082415500565e-05	-4.34593330938204e-05	0.0507902801607294	6.78652575111654e-06	0.377539234821073	-5.02322345652529e-05	3.25300336376424e-05	-3.3839388482542e-05	0.101157908066459	-0.014353412904473	0.000109229639294381	0.00013411129298747	-0.0022403205827866	-0.0116045709604267	0.00344599162754633	-0.000100808914948355	0.00092236294551397	-0.0941955789503496	7.34174512045358e-05	-1.93131266934162e-05	3.85871505236287e-06
127.806120150494	-2.58975032844229e-05	4.18338765831423e-05	-0.384554134941767	-7.17378989873618e-05	7.85433156929836e-05	-0.00014044131439019	-0.00278894835654675	2.58820875609931e-05	1.30523357854974e-05	0.0488582672064229	9.06705044498228e-07	0.376707933464193	-4.54419945507895e-05	1.26998056725553e-05	-2.62897676573765e-05	0.096870649794355	-0.016163080531015	8.5913645923054e-05	0.00017159205971908	-0.00216977568551916	-0.0111910740636734	0.0053088636061015	-0.000123912745574548	5.37089680987243e-05	-0.0892081687441303	0.000233747142719259	1.44054574962667e-05	-3.6665524398062e-06
130.270900210829	6.65719454343054e-05	7.19337009063886e-05	-0.383261939211273	-0.000141288572399691	3.62267297366115e-05	-9.84385481749616e-06	-0.000182027178480347	0.000115012513072604	7.3608541620425e-05	0.0488618526349016	2.60552878740138e-05	0.374409697084847	-5.07249616141238e-05	0.000110429991774393	5.16539415469771e-05	0.0935523798559468	-0.0180406636192213	6.9964942814051e-05	1.16435583383338e-05	-0.00111521048758047	-0.00652332795176087	0.00258531760988345	-2.15573746721452e-05	3.39884923712895e-05	-0.0840214325490166	1.99138702611676e-05	8.19980777410061e-05	3.07293999934562e-05
132.740781522837	3.3664366618721e-05	-5.68497692810031e-07	-0.382418029844481	6.64480904673253e-05	-8.40918779300224e-05	-3.99686070698748e-05	-0.00133320291959278	8.04864246229962e-05	1.11177024317643e-05	0.0498777692580295	0.000161857402443559	0.371547635760401	-9.3151254689327e-05	0.000104865814491751	-1.19906172927735e-05	0.090340062848221	-0.02031214608719	0.002780081233306	-0.000109238891775774	-0.000594396281877587	-0.0107907520855503	0.00439430179924194	-2.89458208521031e-05	0.000798935781817618	-0.0780285391901097	0.000224096129206119	3.9708781810758e-05	-0.000140568835930423
135.179342487228	-0.000121940312462651	4.86126646192323e-05	-0.380502218093131	9.2273460272439e-06	9.27724326162031e-05	-7.10049539339356e-05	-9.03677033996173e-05	8.47863663761708e-05	0.000114571202056595	0.0500411959553402	0.0001544184373516	0.369864852953987	-0.000164092945287179	8.74596769371367e-05	5.13724811822837e-05	0.0860257685442778	-0.016293902559592	0.000192903392208483	9.49084491953117e-05	-0.00318569965355338	-0.00738117674446858	0.00506831797281981	-4.2782502323371e-05	0.00191972296360217	-0.0741508961188628	0.000107282034625155	3.14468809393066e-05	-1.73789351236978e-05
137.704934019828	1.43720922697013e-05	0.000121790026499455	-0.380135571527918	9.97385613534488e-05	-2.02470493098544e-05	6.33002860925388e-05	5.65236611759298e-05	0.00127410506383051	0.000558789293334507	0.0477165289270702	0.00023224333659892	0.366889736009183	-0.000147824908575095	-1.52613290015387e-05	5.73040363105593e-05	0.0809420168274778	-0.0273715154182367	3.86800279680143e-06	-7.85462638355739e-07	-0.000344411980278853	-0.00874285199107884	0.00105293489264813	-1.11464210843098e-05	-1.97185810093447e-05	-0.070515464706233	-7.24944308480655e-06	-8.96080108183916e-05	-5.35517933761945e-05
140.184248688309	-2.534071746401e-06	9.0021767423055e-05	-0.376718041970208	-0.000143347736319028	4.14971912480393e-05	-7.88580967281155e-05	1.07234067571198e-05	5.89532160470972e-05	4.18795255999885e-06	0.0511691567975254	0.00017179026860523	0.366161923705057	-0.000182246100625131	-7.01409978537415e-05	0.000137951059474292	0.0799958568820044	-0.0252561042795023	0.00152191743888103	-5.35144887181346e-05	-0.00124075383338521	-0.00361016337466125	0.00284114780465594	-6.39287317425184e-05	-2.67952717468362e-05	-0.0640164501125067	0.000100741536467293	-2.45209151343221e-05	-4.88869943412305e-05
142.66122028603	5.69920039920478e-05	6.02114969784729e-05	-0.374971280549407	0.00011329026442003	-4.44570941532595e-06	4.38726926332794e-05	-0.00195999214190673	0.00103249495648937	-0.000147879723096444	0.0500155015157568	0.000122019441997306	0.364428445559075	-0.000753200933981731	-7.34199266271405e-05	0.000141378949843677	0.0762680049408541	-0.0209997266382006	0.00251339063352925	1.35044914720229e-05	-8.74747962213928e-06	-0.00825139459597491	0.00521354143930775	-9.41503842821488e-05	0.0011718986113376	-0.059197512124686	0.000232221432671883	-0.000133304165284491	-0.000100672839500165
145.230683331859	-0.000148597019388316	0.000133735643564652	-0.374140813851632	-0.000792021646904253	-4.079705907225e-05	-0.00110981949035318	-0.00440762470659573	0.000863400210596851	-3.35729221678049e-05	0.045961309250282	5.21116599443299e-05	0.362074666787222	-7.84907401236768e-05	-4.65012730905673e-05	0.000113047878323167	0.0710469485786603	-0.0206624241328978	7.0083578067087e-05	0.000102112125652423	-0.00239511940452395	-0.00976598343379076	0.00552199690661836	2.37187473224068e-06	9.3240285631118e-06	-0.056050269428532	-1.71968138200457e-06	0.000114607537460534	9.37722749941609e-06
147.663311943912	9.69383249097834e-05	7.35097023132043e-05	-0.37298640644345	4.39734823863122e-05	0.000108440710870714	-2.62527248431835e-05	-7.44770709627366e-05	9.01138645307179e-05	6.01730901053649e-05	0.0450589927411914	0.000471101981517115	0.359837674688595	-7.19401068897005e-05	1.58769115845525e-05	7.70911801656132e-05	0.067530126793191	-0.0234371072429689	0.000107383554861759	-9.7650860869803e-05	-0.00230425693537798	-0.00614962078988879	0.00486002534588137	-4.94652842087955e-05	0.000130775011662453	-0.0524384316076003	0.000113807958444586	-3.66808633185963e-05	9.66846769646186e-06
150.123475690995	-4.74768679839327e-05	7.90107848224625e-05	-0.368988728255222	-5.26642565439717e-05	-7.92256023769108e-05	3.86747282262909e-06	-0.00101487926809172	3.78125303471032e-05	5.20155182163681e-05	0.0461733615332651	0.000176031419316966	0.359998407053929	-0.000253203741430975	3.37069733291012e-05	9.26454458734273e-05	0.0638763301544345	-0.0198322996713259	0.00203193916288207	-7.99019225612898e-05	-8.12895310971568e-05	-0.00854419810977684	0.00435211689335691	7.98792576384288e-05	0.000178036505083846	-0.0483973937206731	7.51944360939246e-05	-2.4942308455149e-05	-4.02225999245012e-06
152.606583075018	4.21133269287212e-05	1.17169659215119e-05	-0.365887711806315	-3.89501824476375e-05	-2.54881312536368e-05	-3.77228870650173e-05	-0.000135485341494461	1.79998556434542e-05	-0.000104042001894184	0.0471009816534365	0.000400604412944349	0.359312619650285	-0.00052868164736872	-4.83181399510381e-06	0.000102427242113234	0.0614310896564777	-0.0188766937093584	0.000110974531510658	3.68676885083145e-06	-0.000550730185632086	-0.00576050421864303	0.0038838858965633	-7.05931635824498e-05	5.19565309437596e-05	-0.0439256819909975	3.00435231972373e-05	0.000114974650021397	-2.97484537466591e-05
155.067242306054	-2.85459145941755e-06	1.24875473045845e-06	-0.366000562751712	2.06268938336663e-05	0.000144337521744917	0.000139168587490118	2.16545691340436e-05	0.000529714707477404	5.57395096907703e-05	0.0464839818430543	9.58311604244552e-05	0.355797240557303	-4.22788786749629e-05	4.39860155711293e-06	-2.82269271422564e-05	0.0565768163331473	-0.0278886226604557	4.0214748951789e-05	-5.44969408669321e-05	-7.53783159835908e-05	-0.00707978831148107	0.00220745673210976	-0.000108584356828734	0.000147451912902969	-0.0413384051926168	-3.75898089499866e-06	-2.46418935432644e-05	-1.9729925747433e-05
157.526387304506	-0.000112439049070918	2.19908855111983e-05	-0.362783460902338	-7.25713136732891e-06	2.78065439010154e-05	-8.63048048909876e-05	-3.99126979464449e-05	4.95105909080547e-05	3.19714258150747e-05	0.050766808037874	5.33761693257064e-05	0.354859683302351	-0.000145233474970754	2.90428521729596e-05	4.01151682352049e-05	0.0519463528068992	-0.0168010782032328	6.86827262549469e-05	-6.38578155543936e-05	-0.00343796273359986	-0.00443266421497244	0.00319710557131414	4.51548248557633e-05	0.0017108854637689	-0.0392517263397125	0.000152710492398729	-8.29492131449574e-05	-5.11274577314429e-05
160.035456017745	-3.21894061042012e-05	1.2469832059901e-05	-0.361006375115653	3.36264367728252e-05	-0.000134699512077524	7.2350063590478e-05	-0.00268866563941196	0.000289237187220569	-1.04743395096858e-05	0.047166792927524	5.36006984074883e-06	0.353471665341997	-6.78801314645134e-05	-2.02608471205292e-05	1.53148111405067e-05	0.0489339902737573	-0.0188270041709654	0.000115157514321329	-7.51215046844505e-05	-0.00137335688875058	-0.00500360506048954	0.00441491555924434	-0.000189834380029734	0.00010059465467726	-0.0352008368167756	9.80773741105295e-06	5.65009561685756e-05	-3.37152406001934e-05
162.498139909122	-2.54132857697423e-05	2.77008923398308e-05	-0.360223077191042	-6.921252978907e-06	1.14050981553856e-05	-0.000187829000601331	-0.000283971989228453	0.000187245002565583	-1.13756703840596e-05	0.0476872028752557	0.000196247320118156	0.350654128119698	-0.000117855009635165	7.93173471317391e-05	-0.000115887872617311	0.0462337364230561	-0.0153917881035689	-3.49524303140877e-05	1.22793189862067e-05	-0.00543680983139939	-0.00259504815061373	0.00516357454286942	-0.000813158894440182	0.00269242758033622	-0.031660986618901	-1.98624646417911e-07	7.15072717272239e-05	6.39104588176595e-05
164.997352371312	0.000119588466211008	9.95823230395242e-05	-0.358982225976494	6.60370146212204e-05	0.000177839811462886	0.000171636247061864	3.99025056903488e-05	0.000568633019595518	0.000194382783775908	0.0467979226181084	0.000251105909430915	0.348422417544143	-2.95360016788519e-05	0.000192669878162442	-0.000126894426315138	0.0434486743701958	-0.0230361867659811	-0.000569327068343642	-6.06903191924384e-05	-0.00340295613761951	-0.00452990865216066	0.00259814399665215	-0.00016854428207335	6.69400163840177e-05	-0.0277778540748579	5.18254281076075e-05	-2.87480619210231e-05	-0.000109333123573411
167.450305018146	0.000123690409026366	0.000145647770699485	-0.358815282748057	0.000107813415549411	7.93877772846764e-05	3.7511611196064e-05	-0.000153374272811132	9.90919452140743e-05	0.000138311159003592	0.0427731118271567	3.02585889955881e-05	0.345618502059692	-0.00014199601463115	7.97905122413015e-05	1.04169183018543e-05	0.0384985373054678	-0.0225385143033465	0.000133453803229953	5.39875873266932e-05	-0.00227165086916701	-0.00565127855494234	0.00264656213232062	-3.13392265519105e-05	0.000119651753149721	-0.0262247975979686	6.26230839435871e-05	0.000139128456365305	-3.82913054891008e-05
169.916414592578	6.93187988897844e-06	0.000160173107895071	-0.356806926915833	3.15581872274263e-05	6.39912036686084e-05	2.42186107896648e-05	5.37694223902604e-05	3.26697813336895e-05	0.000149947538339581	0.0433129578290186	7.96348178166405e-05	0.343986099443004	-5.577312120424e-05	6.6192959493204e-05	5.33179701974244e-05	0.0359723109539689	-0.0233055198305936	0.000129166911651942	-6.14614277371245e-06	-0.00228512302879033	-0.0015610111147946	0.00428548855183741	-1.80611753247861e-05	-5.88267309997561e-06	-0.0232268159931255	3.18012714963928e-05	-2.97724296711049e-05	6.04785583095338e-05
172.373745466713	0.00013509649423033	-1.21377935051166e-05	-0.354092613938896	-6.05983064860769e-07	2.64824955016232e-05	9.79119325400811e-05	5.17340228801196e-06	3.80964035121132e-05	-4.21232871624776e-05	0.0456829973901753	0.000109707228036126	0.342782790811931	-0.000131118684583297	0.000153204031776488	-4.42853741632467e-05	0.0360001652555499	-0.0266197155661231	-0.00177591985074565	-3.07808996214698e-05	-0.00483171267582258	-0.0032337578484321	0.00220008514978043	-3.68253719343577e-05	5.99531924422546e-05	-0.0183137203116065	2.1322074512227e-05	8.73334807332123e-05	7.75915159806256e-05
174.884415448923	6.14516936576559e-05	4.63484964707882e-05	-0.351902479776113	2.91145095603254e-05	7.9619177206206e-05	-6.57508409134031e-05	-9.25768470515584e-05	-1.84230991975139e-05	-1.92693624571177e-05	0.0462274179679834	0.000252558098863458	0.341252452548897	-2.26868911162387e-05	0.000172781652508111	-0.000117599080802955	0.0329688924757099	-0.0180111737522224	-0.000128724383441162	0.000111487065753941	-0.00626636509542422	-0.00192285399947039	0.00328413436577302	-0.000138441059893391	0.00290523115044659	-0.0156596530437617	0.000186253856863504	0.000135639461709999	1.40875664793606e-05
177.336662078501	0.00012808367025789	6.17882749054359e-05	-0.351644274749894	0.000123393534926796	5.42695981461587e-05	0.00043069839941192	-0.00393677677423721	0.000103620588209257	-7.10735447625985e-05	0.0431375934811906	9.47837264395163e-05	0.338435368024414	-3.74246261483234e-05	-1.64570155625709e-05	-3.01636829962496e-05	0.0294894934141176	-0.0266610346879934	0.00011455138095545	4.45539809819418e-05	-0.000107396404364026	-0.00205398152217578	0.00537301396436241	-0.000103294004855728	7.99399610220495e-05	-0.0135553863323078	6.61129406143972e-05	2.45842470204943e-05	2.77769948004464e-05
179.830273480567	4.09745305342473e-05	6.18874535572793e-05	-0.347361017299341	0.000143623405591818	9.28502439190555e-05	0.000128529293751777	-9.29813016857615e-05	0.00011387102755022	7.83966597864407e-06	0.0467295139979577	0.00039494187104497	0.338559116927019	-0.00015284351057917	0.000135553121721405	1.68379561915405e-05	0.0274105555827487	-0.0157476565205256	-3.00745179406467e-05	-8.09082817311625e-05	-0.00483661970871384	-6.10953828783198e-05	0.00465844573419472	-0.000120898704851015	0.0022611945852109	-0.0107284781284752	-1.55747367169331e-05	8.07232566282346e-05	-0.000106675147286358
182.311358533529	7.9245697808357e-05	7.50225218886607e-05	-0.345771175905122	0.000104438442126225	0.000566965002576255	0.000156699932119475	5.3300027273014e-05	0.000577929351214786	9.94343748946337e-05	0.0435235117361926	1.98298224751935e-05	0.33698168280416	4.00483090628141e-05	0.000168788133895494	8.67201142025507e-06	0.0241390053183901	-0.0221456289611404	-5.55256270456686e-05	4.30799121399177e-05	-0.00465820079588383	-0.00275569547403776	0.00229798191602371	-0.000170175505715234	3.14991975505577e-05	-0.00849912902822215	5.18486537594588e-06	-2.76297909501191e-05	3.01216184710899e-05
184.802767660185	-2.51248464660782e-05	2.00045421241305e-05	-0.344670018218667	-2.44712303773344e-05	-7.12762335839726e-06	-0.000201615899787193	-0.000180809109874497	5.81172750378715e-05	4.67178681978572e-06	0.0410242555051198	2.85661322303401e-05	0.334855143382075	-8.14444028036316e-06	2.21428098106712e-05	-0.000113066438898892	0.0223207491869146	-0.0232552727603723	-4.81713709234499e-05	8.86034337813361e-05	-0.0045705333764699	-0.000209876781141418	0.00388336593998917	-7.34947991364013e-05	0.000162823917634277	-0.00551609823895594	6.11290453979671e-05	8.6288182898787e-05	3.74719044731308e-05
187.296950142723	3.98952655552626e-06	1.05959196333825e-05	-0.34375488541385	-0.000106234973085949	-7.26303124985307e-05	-9.66567516862039e-05	-0.00110018798551535	2.09927303722871e-05	0.00010316332245564	0.0424202269150103	6.48542473683277e-05	0.332034926555538	-4.2779527276224e-05	0.00013651907463704	9.50127135791687e-05	0.0194048680352576	-0.0231335476073548	7.16326307827107e-05	5.37106317971614e-05	-0.00549482833083009	-0.00441760666813096	0.00453520644386296	-0.000144818144674645	7.15933253097018e-05	-0.0028682546027208	0.000180370458727757	5.79786771924996e-05	-2.65726088784475e-05
189.733346851399	5.49279899350807e-05	7.63383604580531e-05	-0.339768376854431	3.01944063113761e-05	0.000135834853350322	7.05531717645823e-06	-9.47857788771036e-05	0.000113096414100021	1.13237904879257e-05	0.0448343447492871	0.000252737872192618	0.332130156507082	-0.000107295221988038	4.4465770346548e-05	6.45820710068157e-05	0.0161611939028317	-0.0191894826385043	-8.7033699386099e-05	0.000129456247576537	-0.00298211171451991	-0.00109288697212102	0.00354306216251166	-1.22513144247868e-05	5.65453516985462e-05	-0.00151769025892179	0.000199351048560571	8.38839683628785e-05	-5.22247125121096e-05
192.206971503144	-5.78218472991773e-05	0.000134968634998916	-0.337831767025732	-2.23232605669495e-05	7.46804412347727e-05	-4.38715655450999e-05	-0.00148755765735086	0.000146041197799072	-0.000100867301638061	0.0449694059307703	3.78397108228035e-05	0.330495804622293	-2.96485050933788e-05	0.000137485516043384	4.01034621867431e-05	0.0144073503054767	-0.0137137366432701	0.000118361840857428	0.000163032853505301	-0.00329429910302279	-0.000417505703892585	0.00563002280541103	-0.000119018694866814	0.00175777579714046	-0.000168060958363638	4.10337824724294e-05	0.000156265270651577	0.000143099522109041
194.663800395221	5.17345497090267e-05	0.000123171786520033	-0.337521326695251	0.000152158002832268	3.29260600504006e-05	-1.8313511578845e-05	-0.0020719941336256	0.000897340294279532	-6.5508282983545e-05	0.0458717975470172	-4.14035395048614e-06	0.327217420393001	-0.000131082869073703	6.29474751114279e-05	-2.77769279728978e-05	0.0171983249547353	-0.0205553507981522	0.000353692844368552	4.99391318325477e-05	-0.000694110681918172	-8.36939478829005e-06	0.00475574269997148	-5.02435150272607e-05	0.00154323640910585	-3.51411817304478e-05	0.000169749968433769	-3.93271937264702e-05	-0.000126535735817359
197.106567223937	1.62991975254312e-06	0.000157074160590032	-0.335303050500602	-8.45421646842955e-05	-0.000117294744300253	-0.000238046210993058	-0.000108297864261001	0.000108290943080596	0.000170965206956775	0.0474797101188864	0.000169660230252698	0.325703594732983	-6.96121692148245e-05	1.64127750154057e-06	-1.39093320836681e-05	0.0179716757356696	-0.0192351892010429	0.000326433156372115	2.25084843672398e-05	-0.00270559672587997	-7.1521733669081e-05	0.00473558449053968	4.25369324616582e-05	0.00175497784298743	4.52114442141969e-06	-1.22411148579649e-05	7.45225273628682e-05	-0.00014229035465405
199.585240874213	-8.60330343775875e-05	0.000102693376933097	-0.335983152690619	9.0641314110489e-05	5.30811099347758e-05	3.46242541501987e-05	0.000837438310376978	0.00108990338284423	0.000325266838134099	0.0402542135885622	7.99206045398841e-06	0.322485275004686	-0.000159592976094408	7.79020407529046e-05	-2.74929832591382e-05	0.0153225372215643	-0.0270624483271789	1.34372294835336e-05	-5.19802285803421e-05	-0.000734395635972189	-0.00105131129704161	0.00136774521967087	-7.12074633622112e-06	-2.4539613894234e-06	-0.000114333046215259	4.79531650455006e-05	-0.000110483732994246	7.54332489652604e-06
202.043739058303	-0.000129841658096836	8.15817063227914e-05	-0.334522326521827	1.50014648273298e-05	-4.22967052998145e-05	1.9915504671032e-05	-0.000131690999856148	0.000130621881194624	6.00211716789475e-05	0.0394852680975535	5.20270353785968e-05	0.32053530518344	-0.000172519403403502	-5.87217075236259e-05	-4.65395700828979e-05	0.0163220967243738	-0.021220899360921	0.000251374886113956	-1.36956324662527e-05	-0.00097049923672054	-0.000135905551552973	0.00331528234749778	-1.98272823624047e-05	0.000111935227454665	-9.07365150388065e-05	0.000102229980073974	5.41328677490667e-05	-6.33284647765212e-06
204.488687752991	3.56812969956781e-05	3.38980375557996e-05	-0.331870782530337	2.83599187688421e-05	-0.000118294230428897	-0.000111680972691309	-0.00133127823696669	0.000192066326510239	-1.73149394325957e-05	0.0414319270709116	7.5605261323016e-05	0.319377677461047	-6.69671309152294e-05	-6.21662194149663e-05	9.17651213760891e-05	0.0192636160635832	-0.024454094353462	0.00237010600580557	-6.99751500379322e-05	-0.00102903520151489	-0.0023716045866484	0.004351955171225	0.000122849746847328	8.8445671828827e-05	-5.13660013749341e-05	1.32622156049403e-05	2.24274502898972e-05	-4.80729289971665e-05
207.005323445269	-1.42528563473156e-06	2.82062426430813e-05	-0.329396932494087	7.07556760543146e-05	3.15480777146725e-05	-1.50232243382309e-05	-2.82154855651238e-05	-2.89941966019053e-05	8.7905599877789e-05	0.0403429599529048	0.000501086495186253	0.318366661077977	-0.000104652091223692	-2.37692634875945e-05	5.88828803962359e-05	0.019560601206416	-0.0239046424335707	0.000880767395735815	-7.00776903390372e-05	-0.00111946374584038	-0.000399617017854287	0.00356527919575911	-5.03800038732211e-05	6.99887214769995e-05	-6.59476954740302e-05	1.47920557983271e-05	-1.51651167588952e-05	-5.91513055510251e-05
209.479802687446	-2.37334437517457e-05	3.06244850829871e-05	-0.329272415793688	-0.000114690739209707	-7.62957399852932e-05	-0.000303617110137348	-0.00375817565676395	9.80746479775147e-05	1.3747157006239e-05	0.0393202347518123	0.000137633329741335	0.315141915314297	-7.41326585163529e-05	1.98549337392898e-06	5.72545007644034e-05	0.0174980875122709	-0.0224626203371613	7.25280405156844e-05	-2.34672118464318e-06	-0.00306036614738521	-0.00293729798557635	0.00549534975728549	-0.00010311601053875	5.81699947104122e-05	-2.12509932820685e-05	0.000138953554862638	3.89553156381682e-06	-1.66128004378757e-05
211.930437476901	2.14122132878715e-05	5.29319972469209e-05	-0.324673319159282	1.89743500885775e-05	7.5134332042542e-06	9.08284590208259e-05	-0.000528691783824126	0.000261741219040308	-7.87037983050738e-05	0.0427632061537645	0.000198387118724082	0.315679821280146	-0.000265047188878114	3.35952286184831e-05	4.78460966823425e-05	0.018332486477715	-0.0186945655318578	0.000490729974276164	-0.000120545187951763	-5.65116143012751e-05	6.20530632982395e-06	0.00558209741893589	-5.42089902605202e-05	0.00201759606010902	-9.37676835155068e-06	1.53256981321822e-05	-5.78598116995989e-06	-0.000128822422044391
214.382068716585	-9.69010074018417e-05	8.37285746803296e-05	-0.322841228286303	-0.00014343148348471	-6.27364160654646e-05	-0.000105120606957099	-0.000116101405520731	0.000251438224583762	0.000122968228326502	0.0423230458110529	0.000215451376344286	0.314061753974012	-0.00062182403356894	6.32757133379929e-06	0.000114256353357788	0.018349169623231	-0.0213562159355003	4.05256188049081e-05	3.28774985897289e-05	-0.000317990257865101	-0.000801318986845225	0.00416290699855026	3.35501767787424e-05	0.000111567108572827	-8.12656585463564e-05	3.009905700608e-05	2.54188238767983e-05	1.95693570821602e-05
216.845283310644	0.00010415430726628	0.000155929005381676	-0.321405815122073	8.8012917043593e-05	-1.39086471452476e-05	1.00577193260091e-05	1.10878755945523e-06	0.000722897434567873	4.32570780600002e-07	0.0412627089029783	0.000328069599910615	0.312126921436709	-2.73204660485424e-05	6.59556747571095e-05	5.59737130854498e-05	0.0177206679338603	-0.0290764900660926	4.81385176502382e-05	-5.66998648071236e-05	-7.11976755741343e-05	-0.00127921571729384	0.00232922941137614	-3.09462305926385e-05	-3.68379422630728e-05	-1.22959837560075e-05	1.94692385876687e-05	5.73997080465185e-05	-0.00013172751878234
219.275405428265	5.5803445834053e-05	0.00012569240170561	-0.320596092927657	9.9198462657458e-05	0.000112041457417176	1.06887829224443e-05	-0.000506923065940542	6.11819920587951e-05	3.42392504113408e-06	0.0403250560132164	1.00002096415064e-05	0.309636462431403	2.19636560641989e-06	-7.35328076340703e-06	-7.83675598582419e-05	0.014976544247834	-0.0173593761660528	-6.99907160951341e-05	0.000169130525044147	-0.00127401049630822	-0.00285223548918355	0.00539689766197604	-0.000428436070320511	0.000926925390039226	-0.000646350862403836	5.48033433296879e-05	6.3453451729555e-05	1.32810993652453e-05
221.755458124979	1.00310720751364e-06	7.07857516172257e-05	-0.317765082758484	0.000157500148351111	3.69689274390509e-05	-4.02550262259835e-05	-0.00188455200345395	4.91461347613374e-05	5.65758665987105e-05	0.0396954359264638	0.000107271486331176	0.308978796697362	-0.000100800359273055	0.000135468799214219	-6.99940846748201e-06	0.0143977090162365	-0.0204260442328518	6.93363017443121e-05	-0.000120580217933612	-0.00181520107354806	-0.0021947099090083	0.00360073432885244	-7.57328095624756e-05	0.000149459339870092	-7.33704319417194e-06	0.000108167949577567	-5.04557823914071e-05	-0.0001426821448476
224.205426776447	-0.000128103079423265	0.000101654716768926	-0.316211726996176	-6.4508323740042e-05	0.000146696978135483	7.83175974792012e-05	-0.000108007584920912	0.000103995117981264	8.84372220989057e-05	0.0401705487311334	2.17665714793745e-05	0.306987319365843	3.05195893450801e-06	0.000130543217758286	-2.30032053726952e-05	0.014192629489705	-0.019697589610014	-0.000110465194660959	-1.65507736684202e-05	-0.00181633157121174	-4.37183022082943e-05	0.00234371942827738	2.90859361108106e-05	2.15318478741499e-05	-7.66546690134292e-05	0.000104704973132546	2.19029968962308e-07	2.78643813376407e-05
226.663774056504	3.20305437288445e-05	6.05798870089074e-05	-0.315493841594231	1.30128851381569e-05	0.000107377290060793	0.000126419810281052	-0.0020290930874155	1.33370130819206e-05	2.8117302017973e-05	0.041165599725757	8.94129889875411e-05	0.304118435001968	-0.000127788828686338	-1.74227318878176e-06	3.32515413427311e-05	0.0161357077973883	-0.0207008080767195	-0.000249067416330738	-1.89851281074414e-05	-0.00389983468147237	-0.00152976572404137	0.00508090449065901	-8.19814659623912e-05	0.000510364458480526	-7.87638640822366e-05	7.3561170032237e-05	0.000133570241091497	-6.24409560059756e-05
229.120073191912	-5.81137358407078e-06	4.09223546220767e-05	-0.313284376561579	-1.97354032734218e-05	3.57372981086319e-06	5.27964373478786e-05	-0.00015120823744854	6.20139311664186e-05	-7.38393734863018e-06	0.042900201519369	6.79580220026592e-05	0.302594615981654	-0.000156254028625221	-1.09836348399982e-05	8.47035803818081e-07	0.0174978102382626	-0.0188961259285781	-1.61872358631078e-05	-2.37355494882734e-05	-0.00144159378334021	-5.55025703307998e-05	0.00463012880944202	-2.28191001794485e-05	0.00189909551495356	-1.52640452032909e-05	2.16428811966209e-05	0.00014128869288854	3.2658515386344e-05
231.576362933526	-9.6617154996248e-06	0.000140120467688463	-0.313487707272345	-0.000141213640717315	2.60359916011453e-05	-0.000134141668342815	-1.01087274395888e-06	0.00110181871246244	0.000582334636828813	0.038611968848213	1.07986375301415e-05	0.299524607460317	1.6571123423678e-05	-2.0324142016295e-05	9.53533231706219e-05	0.0146903352972723	-0.023724347006704	0.000116055409928848	0.000182086447678972	-0.00216987967839041	-0.000207159790376542	0.00208602037003258	-2.90266905149383e-05	-4.97383690673457e-05	-8.76306082494807e-05	0.000214138666194164	0.000145597566206057	-3.02283618377902e-05
234.03725478565	1.18078296004431e-05	7.77497261012295e-05	-0.309643332178868	9.84089187934796e-05	0.000292088370022852	0.00110073640650758	-2.99375896217993e-05	-3.15228284713857e-06	0.000430655252970019	0.0441030950552973	0.000815573908772703	0.299068898394769	4.45627274730709e-06	0.000104163045071153	6.39618851710136e-05	0.01684262314222	-0.020775053318392	-1.52997401540453e-05	2.38735718367703e-05	-0.00227739788003609	0.000103474576579695	0.00497237623045388	-4.96740949036104e-05	0.000413981994532597	-7.74307698961018e-05	9.04417825033785e-05	-1.08977821199424e-05	-4.0437309339886e-05
236.48907684059	-2.05407882682289e-05	7.0679284674109e-07	-0.308904079310872	-2.88322693030461e-05	0.000536326753966635	-0.000107162415796294	-0.00303868141679567	0.00109349827038451	-0.000149137905232716	0.0395427372155259	0.000173837174235983	0.29695092844871	-2.37561381691317e-05	0.000173943417430904	-1.83661484954519e-05	0.0173573518766993	-0.0214249844622452	-6.97542732992009e-05	7.16970108332073e-05	-0.00449430574390855	-0.00223140912363949	0.00637161131085862	-4.74497460622319e-05	0.000326219342806891	-3.71806875557922e-05	0.000170151036383994	1.77227906381022e-05	0.000109619872511778
238.983517390298	8.1612611987222e-05	9.48884620925183e-05	-0.308253753953614	0.00013569484773306	4.24932703931275e-05	0.000135064266962541	-0.000694914766385508	-6.71906035064415e-06	-0.000104700850871664	0.0355581256666435	0.000249178765807653	0.294625392247566	-0.000155363945200888	3.99282930605799e-06	6.51527584780178e-06	0.0161863061054673	-0.0241183085951878	8.39436251542686e-06	-6.457536609149e-05	-0.000747966626567683	-0.00156124968363667	0.0064088254181196	-0.000175602494269783	0.000117735678047901	-0.000514478237726893	2.6830521907349e-06	1.65308552030209e-05	-0.000127956526961046
241.459913980166	8.87360481487184e-05	0.000175313350229717	-0.307433994420607	0.000135438099263851	0.000161482936825924	5.19179053824707e-05	-0.00140888654858177	3.80495598135691e-06	-4.29606115769993e-05	0.0355364949955083	3.06192927126427e-05	0.291969997255879	-6.11498905117471e-05	8.57755295957456e-05	0.000155088671244092	0.0141444352299155	-0.0284831278656861	7.478452430125e-05	0.000110319375481895	-6.09740296400955e-05	-0.00286557987176232	0.00389448662030467	-4.23955197833426e-06	-3.21453144082504e-05	-0.000283638796391298	6.39216965918719e-06	0.000146200235229709	5.33057425620099e-05
243.936911379529	-3.21554886489222e-05	-2.50181120420736e-05	-0.302473286261054	5.86187333619283e-05	0.000231771711755268	0.000120845758147207	-0.00244948987463915	0.000132039314609634	-4.19207429659561e-05	0.038032714982346	0.000118870185302654	0.2929697024363	-2.26503825876009e-05	8.62863700318958e-05	6.50808280123661e-05	0.0152907905392705	-0.0188486078262196	-0.000204856484966669	-1.89123974850792e-05	-0.00551898456027632	-0.0012694218734384	0.00539642707381827	-5.38613097439488e-05	0.000334547750472865	-3.88075468833941e-05	0.000170200390426027	-3.12602972605439e-05	2.73548435230581e-05
246.423440408246	6.81425947058304e-05	4.04736272311287e-05	-0.299606532242929	-7.53273795420533e-06	0.000827964723440552	0.000139563455597716	-0.000243074621722565	-1.91515302611068e-05	2.1312901175109e-05	0.0406581535780843	0.00107355530209752	0.291926476270174	-8.81936804310141e-05	4.38948014359896e-05	2.8318283867254e-05	0.0155899930005892	-0.0205899628712615	-1.92599086195647e-05	0.000107526482652387	-0.00407549559836434	3.25157389859226e-06	0.00429060856236096	-3.62665575341146e-06	5.65055567566009e-05	-3.5248166872512e-05	0.000177143634247928	0.000121799958263656	1.43983531953219e-05
248.900208920651	-0.000137615385316937	8.1595728838612e-05	-0.299776513980827	-0.000135675191262558	-7.52412822893863e-05	-1.19458053913101e-05	6.22527898441974e-05	0.00056830547745201	0.000175467117411165	0.0380585718529854	5.51860597940615e-05	0.2886766249915	5.22466308224906e-06	3.37386948264881e-05	7.41873706943981e-06	0.0165725713349111	-0.0254591770994713	3.82994735698561e-05	0.000151670459400418	-0.00488248738686012	-0.000846433376444483	0.00195471934471336	-0.00016097040122914	0.000124778958597158	-8.74821427778507e-05	5.91483526537422e-05	0.000126229360901916	6.19685166400405e-05
251.328513178522	-4.46489797563922e-05	5.66233210263262e-05	-0.297752244159218	1.14317332813189e-05	-3.65616856188073e-05	0.00013488077714761	-6.08265643751468e-05	2.38653141592198e-05	0.000127053717407829	0.0394397187144107	8.67653899381832e-05	0.287091320415292	-9.783362549985e-05	8.42617984588566e-05	0.00467764975460371	0.0321815797102279	-0.448318853142504	-0.00418456958050785	0.000286778487317028	0.0360827131305299	0.012827698335623	0.499111091497528	-0.0177841051813858	0.075562551913059	-0.00304256201108323	0.00252121419076581	0.00414527467453216	-0.00231241450974304
253.894267551268	-5.82256096690201e-05	4.59140022156916e-05	-0.295300326515587	-6.56687528009363e-05	9.18102810364814e-05	-6.84798396390387e-05	-0.0031216186947998	9.37703531471254e-05	-0.000150901385557453	0.0371818387537753	7.42430964757021e-05	0.286192895304735	-4.31306664686975e-05	4.48020731337285e-05	2.22878516136647e-05	0.0389955065784514	-0.578928102609415	0.0297436250131774	-0.0479031305378201	0.0214094397971817	0.162164582946311	0.38319336595363	0.0120108767793857	0.00582679173972042	-0.0113426534603184	0.00338862108391653	-0.0220380502346273	-0.0218434050960054
256.474445813238	1.37403434731877e-05	2.97550540555549e-05	-0.294818641104992	-0.000129173063115504	1.13146250995189e-06	3.46858205037784e-05	-9.59696894647647e-05	3.34672796896519e-05	-3.20998531847092e-05	0.0363422617794067	0.000171395817803049	0.283192041556413	-0.000119477745011351	2.89801644397088e-05	0.00397184440834023	0.0110067913530575	-0.465751062777702	0.0236512925136558	-0.0547787631138252	0.037006138291677	0.143362898629421	0.405285026481694	0.000514912744417948	0.0052553123181723	-0.034223853555358	0.0138645726132165	-0.00446765372575297	-0.0142610383614121
258.974269074399	-8.28339364025391e-05	2.88486985418993e-05	-0.293425273627853	-6.52290455369395e-05	-5.80430324697227e-05	2.62556655116983e-06	-0.000345928428634967	5.58727182269765e-05	-5.81376627953907e-05	0.0373177144376774	6.8365033438764e-05	0.28095005257653	-6.24098241122878e-05	9.95814241179876e-05	0.0103308747233303	-0.0120515139498794	-0.571694196699404	0.087858768451485	-0.0170948746835018	0.000469818206886856	-0.00378104319878137	0.32298385238415	0.0441813096309274	-0.0460804343634052	-0.0384825546531128	0.0109869358461885	0.0124381144089709	0.000115301845277632
261.574324893491	-5.09590733238845e-05	0.000126556331437813	-0.292837853381196	-3.64195577504157e-05	-4.84376917362652e-05	-2.97093305679128e-05	-0.000113238340028639	0.000140217799519159	-1.52888308939902e-05	0.0340483451709861	6.29545251585083e-06	0.278348340571764	-0.000147962914815146	2.91669855708327e-05	-0.00864679088233995	-0.0318077458970996	-0.490967883416036	0.0424959792641884	-0.0136219079714408	-0.063424360543312	-0.00676463155949668	0.341174382755976	0.060860955197668	0.0526381930486634	-0.0530623845721152	0.00278863826035778	0.0151677538794786	-0.00111331899362384
264.13089000045	1.34420192284864e-05	0.000207471608176559	-0.290845794924895	-2.20212759631397e-06	2.87856679477436e-05	8.35465020107909e-05	1.54333891563085e-05	0.000151333906707131	6.02628046567031e-05	0.0343931347848291	0.000409457127562516	0.276701189182987	-0.000171136883716138	7.89223410473807e-05	-0.00885158265479161	-0.0407841768533312	-0.463625245264141	0.00497435810816106	-0.0438970543372392	-0.0780319950190849	-0.0824041598501881	0.299015474180508	0.0200494780538644	-8.52329586853628e-05	-0.0465378023912271	0.0068880658829923	0.0127430198473744	-0.00374503188582068
266.664434147783	8.52573296557036e-06	0.00016038339968089	-0.2881732096544	7.83889849517533e-05	6.41807355172655e-06	-5.42928704014988e-06	-1.28013882963091e-05	-1.25012216115046e-05	-1.90538373650002e-05	0.0365101796893717	0.000437028736989653	0.275482798779482	-8.29470734660029e-05	-2.64801611629736e-06	-0.00767945337517143	-0.0472142973044223	-0.454873527834071	-0.00292293364878151	-0.0320467901735342	-0.0739005701163763	-0.0861281195724416	0.300400560457046	-0.00342558128646769	-0.0134586004471848	-0.0457062497554412	0.00730640921814814	0.0185434817731133	4.94856756977827e-06
269.319177916166	6.09771017120931e-05	0.000157001935699858	-0.285719669635071	-3.51034381562831e-05	-3.99165967322616e-05	-7.1223017615809e-05	-4.33678671107543e-05	-1.20035922211264e-05	0.000143972497403423	0.0370582510005449	0.000104189536741923	0.274105608932288	-0.000104745082067918	-3.19936089158684e-05	0.00333709362125929	-0.0290233194500185	-0.367732153733737	-0.0148474522175072	-0.0361273630251665	-0.0205021699518991	0.0263107576615672	0.25291548796834	-0.0252882608659655	0.0487452007743224	-0.0401958200790468	0.00700041562369821	0.0280132868985026	-0.0116214568593914
272.082125985877	1.10820374629434e-05	3.80742544938982e-06	-0.2855399354028	-4.44526357272634e-05	-1.27692466946524e-05	-0.000361048535700623	-0.0039735398417632	4.01305908177439e-05	-3.13195888321717e-05	0.0338874554365368	6.15627443732173e-05	0.270890767333444	-0.000115427809005514	2.61125137837384e-05	0.0176830161459473	0.000285273734201175	-0.43055951923813	0.0168145009450838	-0.0590018408232997	-0.0130975191037103	0.0747864607967119	0.224138540075672	0.00178532315033789	0.00968313927006974	-0.0188107197672745	0.0014085778167398	0.0150635942936524	-0.0195300995821905
274.675670502584	-2.15227096217717e-05	-1.59625128909876e-06	-0.281241606578425	3.60779179276482e-05	-0.00017852485916917	1.91462891130838e-05	-0.000142579050128808	0.000175685616027941	-0.00021954241605779	0.0366731600218256	4.68811541036272e-05	0.271096249326543	-0.000149757977466258	-5.49241858442951e-05	0.0276346180343426	0.0025263125017414	-0.392092966818026	0.00501294255625621	-0.0457358829454675	0.0151722068683606	0.06832100185231	0.214253953348392	0.0373216226321195	0.0310927439185849	-0.0138954761858278	9.50276578974103e-05	0.0303800023350097	-0.00125008731459677
277.264090966767	-4.40921135089659e-06	0.000165930195103979	-0.279160061203431	-0.000156729176060822	-5.38298317266922e-05	-1.71244863669153e-05	-0.000133958280336403	1.42486168720809e-05	3.4170354682714e-05	0.0366626238164239	0.000337377162599694	0.269540213483005	-0.000508935857436472	3.83623210835761e-05	0.0351511423618495	-0.0175182711153787	-0.392523495500317	0.0355471904044689	-0.0362034556640243	0.0166228004701251	-0.0407223458607459	0.180246720647997	0.00967263635470748	0.00715463128432307	-0.0163523831769742	0.00172455149320115	0.0389999085362968	-0.00207198523752421
279.827128992039	9.32681362510651e-05	6.38297126631393e-05	-0.277955015701792	2.72390397002598e-05	6.28930153443195e-05	6.53395255504913e-06	-6.45794558893464e-05	0.000398489680417121	1.31509528180566e-05	0.0352352004361069	0.000540836638509384	0.267360365863679	-0.000147422202553367	3.10877998521122e-05	0.00992433939653384	-0.0173453109038046	-0.382071406624903	0.0231751483600268	-0.0499868829711625	1.29940449263208e-05	-0.0587621217493035	0.154677128323812	-0.000181868140475403	0.00162858771626038	-0.00635105350027364	0.000304714546776079	0.0262768690827056	-0.0161728658758195
282.317033552441	-6.88684179294331e-05	-2.22587859188173e-05	-0.276626568551474	-1.62314477611033e-05	0.00016376951407408	2.33004481919824e-06	-2.25691135506578e-05	-5.89554224973085e-06	9.31387422599562e-06	0.0353036744922193	8.88753795952959e-05	0.265218391100306	-6.71841571526027e-05	-1.88648261856149e-05	0.00760405302906333	-0.0192345563105947	-0.311981697654003	0.0288508745995045	-0.0446584618040022	-0.0190460838250298	-0.0424506823314506	0.168164531139981	-0.0189448076219232	0.0220970884942763	-0.00562513887611707	0.0035288193776664	0.0321092838965504	-0.00739200193466932
284.875200275729	-4.68215078603168e-05	5.13018363574082e-05	-0.274119326334127	0.000186414941941613	4.1715310226966e-05	0.000122624101596377	-0.0025985556004993	0.000132703093310579	-0.000100837752950701	0.0336460614176916	0.000251521904189005	0.264353283822222	-2.5192655177353e-05	0.00010440508755489	-6.041515180465e-05	0.000149507200839172	-0.332160869294137	-0.00897459131609889	-0.0472598937356684	-0.0452557826435647	0.0472425891399003	0.137431352315417	0.000167162230024838	0.0448144256552657	-7.80740463065704e-05	0.000116108045516453	0.0297439467290252	-0.00921373592511157
287.467929858707	-1.416334889879e-05	8.35636357752252e-05	-0.273042991281692	0.000114492616142931	0.000124103496273972	-2.60864779526223e-05	-5.09992853721321e-05	-2.94175662838023e-05	7.82038395513461e-05	0.0335281336660739	0.000210254256622785	0.261856523402304	1.23224375189026e-05	0.000138346003576963	-0.00073052876594879	-0.0060773611747158	-0.291665230036309	-0.00317294252963255	-0.0429395445111021	-0.0481790510717459	0.0497465870740217	0.135624300701782	0.00392297827758274	0.0240559484700122	-0.00657924332663552	0.00204596210717679	0.0229697478000065	-0.0145248863874677
290.029464041411	2.81619838174494e-05	6.02358460661002e-05	-0.272025793647521	-1.68604097641764e-05	0.000193933056055578	-1.48501326579946e-05	-0.00113868041541432	7.13369277841563e-05	3.5536162497803e-05	0.0345986560451144	7.53901752697856e-05	0.259194635561957	-6.48583905491729e-05	9.18471316773612e-06	-0.000215048001232164	-0.0117406344274953	-0.29583906947771	-0.0210364309933617	-0.0439378384580115	-0.0431994923407479	0.0138516621940751	0.125530880381587	0.0149869708231988	0.0136555008826123	-0.00811212684713103	1.27767587846682e-05	0.0236199934001355	-0.0143940292573793
292.550974436253	-3.4285794767619e-05	0.000148706922241801	-0.270837069124425	2.9909605548801e-05	0.000171517689547499	-7.3965824689704e-06	-0.00016940399726814	0.00010291820032376	4.54743451928674e-07	0.0329370105244419	0.000164492880278208	0.257113573324568	-0.000146179955477156	7.60256466534976e-05	0.000143618103478646	-0.0154518948263827	-0.260644164564315	-0.00950155940119717	-0.045403495085198	-0.0094252678454183	0.0160082455310377	0.135240790672896	0.0266663378821519	0.0660412362831851	-0.0112460846749732	0.000189945604316788	0.0162286861729504	-0.012225389986067
295.19657131085	2.94236392270844e-06	0.000186257113275006	-0.269501395223607	1.28397012056631e-05	0.000111211089802422	-2.30839730755746e-05	4.22698474149331e-07	0.000344263321704434	4.56128373642684e-06	0.0324369040780289	0.000222934843331359	0.254857157287918	-1.02031442899975e-06	0.000146420214212045	-7.78640927180366e-05	-0.0286181202050928	-0.262350989894954	0.0130633870866141	-0.0276467313765579	-0.00261931013034247	-0.0325014747976881	0.105754248429902	0.00561615339964803	0.0375410434570766	-0.0134958034800604	0.00222939928916276	0.0216072307171454	-0.00684712081566582
297.763304268766	-3.39572844604206e-05	0.000101375002300879	-0.266746927082217	1.64535441036195e-05	0.000115973997557973	0.000134774760862836	0.000110222058451701	-1.39223967168452e-05	5.88220239066125e-06	0.0347293562758587	0.000861372250480748	0.253705140508789	-0.000146232857260887	8.19564016199059e-05	6.75271359995714e-05	-0.0231209702714135	-0.252754564200946	0.00306480586715273	-0.0272879219284975	1.88433677652552e-05	-0.0342603511298494	0.0993487765172931	7.88007981259335e-05	0.036774924452685	-0.00344619225921038	5.47540182076322e-05	0.0179184887337169	-0.00937005074274526
300.292246238	-3.91367647592449e-05	8.0640220259546e-05	-0.264900447906959	-5.8086229939314e-05	0.000103092529080692	6.27776136251579e-05	-0.000367156489267098	5.06355575085031e-05	2.88762979378323e-05	0.0345578287360353	0.000109468670230574	0.252063740682264	-3.83981637798167e-05	8.09918612596177e-05	-3.48061516100055e-05	-0.013040477620744	-0.24040666737734	0.0147125011664185	-0.0259920221251295	-0.00525634720052076	0.0050055662896555	0.0908362247063252	-0.000562793313285601	0.0437287273683018	-0.00111387258660053	0.000221358785418026	0.015837490591138	-0.00601915016611795
302.90937774505	7.48393970018313e-05	2.40430746817504e-05	-0.264486796658515	0.00022225066085309	0.000154165855441502	0.00067531690348354	-0.00396789238644601	0.000235499468542776	-0.000184764784048538	0.0312550688586157	0.0001643486810134	0.249338341550468	-8.18386243988508e-05	0.000164429543396806	-1.23232565410461e-05	0.000554033842646406	-0.256797291600619	-6.86016297068168e-06	-0.015055215573098	-0.0107443370745689	0.0320899528227434	0.0706411621772434	0.00975818328290036	0.0315154452987011	-0.000114994961130216	0.000183947641259513	0.0236044181993735	-0.00155928744959636
305.476577004654	3.65523924306518e-05	8.27677102373381e-05	-0.260284188519231	4.5829455150793e-05	-1.62229265666754e-05	9.92583982418553e-05	-6.61903157110141e-05	-4.96991055674168e-05	6.24299030133108e-05	0.0350933206908452	0.000944598460001756	0.249403330252197	-3.28085305359176e-05	4.58797940349183e-05	-0.000957800710938225	0.00145077359893053	-0.216535122483388	0.00187816249618202	-0.0195386381980036	-0.0287878492040538	0.0219931896655903	0.0762244984175202	0.0158370228161814	0.0446067268362185	-3.07572903723939e-05	0.00014034532432584	0.0166983884631097	-0.00707545947439639
308.026184844498	-2.21092478157168e-05	1.09754365920497e-05	-0.258770761926866	8.33656710086856e-05	0.000645042560550741	-8.6935580167421e-06	-1.59259070376087e-05	0.000422284012409597	6.3360208319278e-06	0.0318759602855642	0.00022821603272241	0.247813046723123	-3.09938938518513e-05	9.57048079236279e-05	-0.000103537395757426	-0.00688305485673091	-0.238025574432303	-0.00284172009999092	-0.0176986230035383	-0.0297785201219369	-0.015946738892053	0.0600216190186453	0.00436437398562155	0.0356622872639053	-0.00253900341375053	0.000153681269285003	0.0169188023330554	-0.00439936202620259
310.59314645232	-6.59859908690805e-05	2.2424847104607e-05	-0.257486087185775	1.77625184111901e-06	-6.75938581745411e-06	-8.62095860151909e-05	-7.72212229090644e-05	6.30737639505709e-05	5.11916420242915e-05	0.029925500707181	0.000745965420640031	0.245837954422137	-0.000180856715539425	-4.12333137037557e-06	3.33043819061155e-05	-0.00196665522689421	-0.205624544695596	-0.00270664594890577	-0.0173439118838696	-0.0229064905681276	-0.00898909484993891	0.0657645354529424	0.0101172951817941	0.0416888803149879	-4.44294659808972e-05	0.000146596626577908	0.0194049093023801	-0.00153306283257566
313.112989074308	3.33410975074e-05	-1.84567162968113e-05	-0.256787767952289	-0.00012965931272317	-4.70157969562831e-05	-1.80566143766292e-05	-0.00112168471954483	2.07609437125428e-06	0.000105449265285662	0.0307060294247346	0.000128123979526091	0.243004682819691	-0.000134901555703212	-2.06399463521921e-05	-3.01337339351963e-05	-0.00270490735451712	-0.221424119964551	-0.00348076317451193	-0.00793024987792084	-0.0169739820799902	-0.00777887514203885	0.056547251973236	9.46544959956415e-06	0.0260072579624429	-0.000141338124764228	1.98783693983603e-05	0.0222340979043631	-8.06908485179639e-05
315.608618015573	-4.06226634000377e-05	8.36364405579154e-05	-0.253287375216767	-7.16904047643804e-05	0.000125872433569505	-6.27570423452773e-05	-0.000624808118666039	3.838900769842e-05	3.89510639161605e-05	0.0320121831647791	0.00027794483631373	0.242841650659357	-6.98007678752132e-05	-3.99745047557876e-06	-9.63676053029704e-07	-0.00244766966405741	-0.195732500138949	0.00169315665244113	-0.00508702480912939	-2.56596626617479e-05	-0.000712856034923865	0.0607943141877534	-0.000602335719458364	0.0467911171514785	-4.54213983935393e-05	0.000179555103282307	0.0241408429273933	-0.000156362100502356
318.101677938949	3.20486558272235e-05	0.000141305884985954	-0.251372200292434	-8.74685884461785e-05	0.000138293357586315	-8.3347597801533e-05	-0.000496621575100647	0.000133812150940167	6.15934929000202e-05	0.0323776385885725	0.000119936710956339	0.241284044076836	3.71853648675536e-06	7.92013786336312e-06	-0.0001398862660283	0.0025216587681598	-0.17982587895017	0.00484990548588075	-0.00839331597586945	-2.85123807352423e-05	0.0108413401704087	0.0498563456547669	5.56204897761996e-05	0.0361212866872262	-0.00230427005133523	0.000312366796575434	0.0255189809956769	0.00012623426454816
320.592578623323	-1.64590024275949e-05	0.000115550333674029	-0.251010172018204	9.78274873239882e-05	-0.000143879086842171	-0.000103876710088811	-0.00238262133490855	0.000606099672253361	5.84266619714554e-06	0.0333438696441066	0.000237218574565773	0.238152159700085	-0.000133970617687007	4.28029836281949e-05	4.18327740588246e-06	0.00341426669575806	-0.186999621146916	0.00389143502889172	-0.00811894262244723	-6.94289540322336e-05	0.0147328079088715	0.0473635357070856	0.00549171416593623	0.0297869275824017	-0.00182052560911742	0.000165022248735678	0.0259167277044714	-8.91216502785997e-05
323.106047264158	-0.00011971278861279	6.11123041484431e-05	-0.248823172422101	-4.87969135694846e-05	1.6368148274849e-05	-0.000202557734650952	-4.94498166333547e-05	7.33403218719755e-05	8.78463038820483e-05	0.0353334864195469	0.000126665034154362	0.236628241876122	-3.71150106527371e-05	9.37506259544698e-05	8.61028775884791e-05	0.0025481792173454	-0.173478679356994	0.00869275873765284	-0.00823124453953666	-0.00581899621476309	0.0037166873576549	0.0448364451273402	0.00940367531743213	0.0389168632032658	-0.00126900242000815	9.22328140869372e-05	0.0258679576039602	-2.06791655942518e-05
325.648017078544	-1.04639476898262e-05	3.70552799728272e-06	-0.249274646832203	7.97596021221665e-05	0.000133078385291292	5.21305184841617e-05	0.000224530592950528	0.00110496999024382	0.000499332263278312	0.0294935623415511	8.16013917178653e-05	0.23353104215732	-0.00015185084700874	4.74334929034348e-05	1.66473867398314e-05	-0.00737172366572914	-0.182908235419292	-1.08332153013517e-05	-0.013297756494068	-0.0102958655385163	-0.0123688948102433	0.0323120166228812	-1.09571161852818e-05	0.0284643587121577	-0.00638976222735687	2.21412589297276e-05	0.0236984219059496	-0.000154200805010817
328.168903210386	-4.18232306463944e-05	0.000118193598536775	-0.2455752402027	5.40355505948581e-06	-5.79977574329506e-05	-0.00119414901374302	-5.46922509028143e-05	0.00012502486508693	0.000540220810947159	0.0346460432443704	0.000797594292138496	0.233033765686081	-0.000298108455187367	-5.99834485987669e-05	2.03026424032622e-05	-0.00435894861995245	-0.156337378816553	0.000153803856164372	-0.0116402031430417	-0.0177297214303829	-0.00401598296287449	0.0361263102480394	-6.57497112102896e-05	0.0348011906711164	-0.000201132390162341	0.000121531662210065	0.0277198220542706	0.000151483468363751
330.663686203008	5.76913889868334e-05	9.36866600576406e-05	-0.244837612643242	7.50793506613376e-05	1.55594627349947e-06	-2.04410187555583e-05	-0.00292644498462362	0.000844204536875207	1.14560608835074e-05	0.0305075784902055	6.45571279351066e-07	0.230942694017261	-0.000508469831104414	2.61797533285071e-05	-6.70874553336263e-05	-0.00268638930457898	-0.170832028619854	5.24527610366126e-05	-0.0110740106918454	-0.0115397358786594	0.00213961199338998	0.033436043758603	8.04338299341279e-05	0.0256430327423256	-3.33674949629941e-05	2.0028545684831e-05	0.0283021778084322	6.52059611401115e-05
333.2262233973	-0.00014122441962635	0.000138206346172694	-0.24400680269368	-2.32378487023021e-05	7.07005455922479e-05	-0.000222666198227457	-0.000679011784396191	7.61334029584227e-05	-5.31857106708534e-06	0.0270275120415289	0.000578817327702201	0.228776009931523	-2.92527020307793e-05	3.67748231301752e-05	3.93837168442761e-05	0.000982765192115931	-0.154617917804759	9.49567239992061e-05	-0.0106564326588861	-0.00420007631753221	1.33982144275466e-05	0.036378458127319	-8.09233669344946e-05	0.0331415677227719	-0.000191087644109546	2.79996607894699e-06	0.0284356046615352	2.25411545885684e-06
335.784417596319	-0.000114781607243847	-1.49816766425281e-05	-0.243212297958604	-3.56036535565864e-05	-6.66261588941052e-05	-3.50141540783533e-05	-0.00100789889174617	5.00864460762169e-05	-5.62073660458121e-05	0.0269048808956976	0.000146023444102779	0.226145108447534	-1.26269894920115e-05	-3.30226466274264e-05	6.87628379329208e-05	0.00196188207289605	-0.15955621174956	0.000283303522683255	-0.0161432899658947	-0.00535922100614783	0.00207528334416673	0.030368585403896	0.00215242111805419	0.0238199133152705	-0.000820531672554083	3.99522425637449e-06	0.0265908120652338	-4.6163164780306e-05
338.285328174646	6.47945107356374e-06	4.63672957776887e-05	-0.238460621879703	-2.88651917651965e-05	-0.000110830142042478	2.68899942804558e-05	-0.00188156815700138	0.000117563431311689	4.06947846077577e-05	0.0291219369896745	1.86677827128212e-05	0.227094279344481	-0.000402919830835306	1.68490572435012e-05	0.000855097432371416	0.00439832216472325	-0.145017440313753	0.00293629205514894	-0.0145125882478614	1.12967330413285e-05	-0.000123959973041515	0.0320262655014183	0.00363003744168182	0.0299898946142728	-0.000329679122943486	8.6216828523803e-05	0.0282304657910968	-5.79224126715693e-05
340.8194666618	-2.5624866318913e-05	9.75541023787441e-05	-0.235406092288471	-7.4167311000288e-05	-0.000111552058880515	-0.000178150084757902	-1.80194936058124e-05	0.000131876767780135	5.65008923437151e-05	0.0314609984390008	0.0016445628007705	0.226357671794658	-0.000677118856079048	4.39377358661462e-05	4.14117363178071e-06	0.00219854886494897	-0.126658938667558	0.00455912532982239	-0.0144540219652027	-0.00229393355746588	-0.000925820020030055	0.0271819694632527	0.00212939512258331	0.0300871125484239	-0.000134324585032854	0.000409843253170991	0.0270160384063763	-0.00013700385292088
343.324293157777	-1.91791399169971e-05	8.67566282932546e-05	-0.235945361871872	0.000180998506449711	0.000120012438508511	1.65617099251505e-05	2.1395257876279e-05	0.000538499978328621	7.22123780169022e-06	0.029228225731775	0.000469710783562596	0.222813467607357	-4.82640751077548e-05	7.00820277200669e-05	4.75510778966476e-05	0.000813036494189845	-0.142865844552242	0.00187089374507738	-0.0156409008763001	-2.65930578239973e-05	-0.00750363929839531	0.021705843578504	8.87086491415796e-06	0.0214115438469642	-8.49007808593231e-06	0.000212746108056115	0.0263829982187828	-0.000145709701888825
345.794140362916	-6.44994146293004e-05	7.37536177329611e-05	-0.2334705673675	2.97685772308394e-06	-5.93318759846888e-06	-0.000167347039094327	-1.67214007597862e-05	7.01518533775568e-05	4.27384139380443e-05	0.0320692217738629	0.00010920002470335	0.221570821358719	-1.77146903469271e-05	0.000123548116581045	5.4108746779476e-05	-0.00171417454865996	-0.128489012395716	0.000567086654035151	-0.0142704501868223	-0.00792739164260176	-0.00347760804340128	0.0232284379146761	-0.000734234399896795	0.0282398171436921	-4.36624201268452e-05	0.000128998981698974	0.0277674966527764	2.43203834497589e-05
348.318571381558	-3.80348945946402e-05	5.11262367791366e-05	-0.231453950093067	0.000150478904910275	-1.50594284000007e-05	0.000149849689097583	-0.0029260309581494	0.000161113911783105	4.33175392570017e-06	0.02916792532842	0.000183126014325685	0.220545808665716	-0.00012442749371214	4.38057725150036e-05	6.72944234919776e-05	0.00639110466569515	-0.128018403853188	-7.52676572895079e-06	-0.0156868843433539	-0.0107971165559375	0.00464543545829578	0.0171624476361079	0.00132955743763867	0.0224384195800921	-0.000101174687774232	0.000154658170022997	0.0258621693201421	6.5050172958427e-06
350.794433143536	3.96125609679112e-05	9.50117186532204e-06	-0.231200563079607	6.69837662551341e-06	0.000101954827229726	3.64175842776588e-05	-6.7927140224247e-05	-1.88898913385225e-06	1.00440531693136e-06	0.0281961795664676	3.05483465788898e-05	0.217642258662671	-2.70738657336573e-05	5.64698009232717e-05	-0.000111805235348804	0.00495564092963041	-0.106133012846916	-0.000108714540631615	-0.0141429212713675	-0.0137320782214134	0.000644307423793357	0.0218729151148798	-1.59736211081912e-05	0.0254211416310606	-0.0017146663225812	0.000161994537423508	0.0251674157805551	2.6436903826357e-05
353.327610608161	2.27163976728452e-05	8.52645126711151e-05	-0.229883501996889	0.000141309515130028	0.000173012845755641	-1.82824651549201e-05	-6.93263582946835e-05	0.000118885536264941	9.35160989266542e-06	0.0288971753778128	9.52496428972628e-05	0.215486908162881	-0.000121806856784653	3.33839328701759e-05	7.70163238375616e-06	0.00781297741943532	-0.11971001772729	-4.64432655775363e-05	-0.0157061660639633	-0.00960162282348117	6.28838576830661e-05	0.0193333094129409	2.55993131374486e-05	0.0204415601781335	-0.000175906878221846	-8.56021032462032e-06	0.0240976583018512	-3.14342240987132e-05
355.85142063509	-1.89865876448529e-05	0.000125580776958906	-0.229553180367045	1.6975649009683e-05	1.71764169239632e-06	3.35596091222256e-05	-0.000101416118902002	0.000117770638192862	0.000146632891355381	0.0253716893949221	0.000166999022104604	0.212939600960867	-2.75218271331656e-05	5.20321078607069e-05	3.63295019155152e-05	0.00473222349542868	-0.111469380401547	-1.50396849407065e-05	-0.0171931718317287	-0.0032404446669304	0.0001300347552783	0.020359394443815	0.00130503710369749	0.0279181610709542	-0.00313334983327673	9.78727545991849e-05	0.0223999018260116	1.94403528226026e-05
358.382559252517	-1.71083109858977e-05	9.6007587755325e-05	-0.227689829379526	-2.03237966462976e-05	4.22384936720306e-05	-0.000109704182900691	-4.93803256706286e-05	1.06714826590294e-05	2.31598465103374e-05	0.0258384532825328	0.000567583769983276	0.211355538785055	-6.27174896198051e-05	2.07517481996515e-06	4.23074318640161e-05	0.00539393759186446	-0.108698598246516	2.74238721447508e-07	-0.0129283931595956	-0.00414628567237307	-0.000131540228941002	0.0156653012058348	4.97611565132042e-05	0.0196167421028416	-0.000231373193685858	5.49363942717678e-05	0.0228201999232468	1.57775111248724e-05
360.854921162238	1.93451703720539e-06	0.000146035701664074	-0.225215409720842	8.68385354524401e-05	2.98407779133373e-05	0.000124959375865044	-1.9470446555412e-05	-2.42034439161662e-05	-4.01885441845916e-05	0.028132492886255	0.00115845072365065	0.210180813411224	-5.79205084790034e-05	5.99337776142635e-05	-7.69181270437971e-06	0.00645439042589679	-0.108920890847782	-9.21651159318397e-05	-0.0135485871916329	-0.0048541568315605	-0.00108638859395788	0.0140988904914539	5.37923673430583e-05	0.0199471777477452	-6.48432963859655e-05	2.21253901533934e-05	0.0219989307624826	-4.17637053360866e-05
363.318880531159	2.20896350108562e-05	6.97537299969932e-05	-0.2231870778738	1.93265304880904e-05	2.47472883516822e-05	7.22841940426883e-05	-0.000169247688931537	0.00013171583369759	8.23734339052595e-05	0.0287932621435199	0.000208407357337057	0.20882155438771	-4.45943167714439e-05	0.00015986593633541	-6.83020660579475e-06	0.00816602304206837	-0.0994709290208935	-0.000121073741509541	-0.0126134430823054	-0.00708005884502012	-3.33118675898977e-05	0.0140673247819041	-0.000106505785976392	0.0248944292807077	-0.000102597093920958	9.06923613403935e-05	0.0226402726860959	-2.91767034318518e-05
365.819006815743	5.4250060338724e-05	-2.44762333111453e-05	-0.222984256090688	0.00021411296782054	6.85403074786667e-05	0.000682769360154164	-0.0039627909324398	1.81089743148534e-05	-0.000172642208506293	0.0256998217813528	0.000127959212080093	0.20615847129523	-0.000145918625956615	3.45426600238574e-05	-2.19581126908131e-05	0.00886506861233893	-0.108489006285718	-3.64327402435428e-05	-0.0122685591598593	-0.0011444202638297	0.00136504826481757	0.0110457817258054	5.69529886477083e-05	0.0142109334908862	-8.53920061141945e-05	0.000145567164634044	0.0225058818708863	-0.000183448854586561
368.336045736462	-3.19342357213645e-05	8.35487644041509e-05	-0.218875782658717	4.13856834384193e-05	-9.5220799555957e-06	0.000100544706618666	-8.9726540320763e-05	-3.99221714972599e-05	3.73079490276886e-05	0.0293066468282638	0.0011091060544373	0.206364619304395	-2.38443817346511e-05	2.92245423032437e-05	-3.56467359425496e-05	0.00953471130331873	-0.0903662007164563	-2.95733391616807e-05	-0.0146860764126215	-0.00897807523747937	2.30739026634918e-05	0.0132231282664079	0.00128554936887103	0.0199641469591751	1.98501978435108e-06	6.14922767113033e-05	0.0196207849047811	-0.00060530799691244
370.842225369504	0.00012230946531208	0.000104215883045409	-0.217414848419779	2.47574910262458e-05	0.000549954522175652	7.65743286537345e-05	-2.92303071112067e-05	0.000399018912181477	0.000117079776179278	0.0262471564026411	0.00020485979124654	0.204897155684135	-9.7581002506023e-05	1.94518874453065e-05	5.44985174798661e-05	0.00629710833470187	-0.0959330769810276	-3.94857726119028e-05	-0.0124447362523961	-0.00915335541745018	-0.00166758340273343	0.0106768064736611	1.48497787998719e-05	0.0174676820898787	-0.000102774388891583	7.69065912534583e-05	0.0207700302877061	-9.37454193629168e-05
373.338503197208	-8.3912681208774e-05	1.53754295642989e-05	-0.216387742285517	-0.000104851223235862	3.28544267812869e-05	-7.10951060908148e-06	-1.80918121799075e-05	7.60910616261293e-05	-6.12338493709115e-06	0.0239292922157858	0.000935324463841084	0.202954284132498	-8.93004428619921e-05	1.27213479648211e-05	-4.25769437398984e-05	0.00907522258581217	-0.0839668083985443	-0.000574733153724308	-0.012598628702262	-0.00838674946647079	5.72503396293075e-05	0.0156627835954237	0.000611397538528746	0.0201368754064473	3.42853905272537e-05	0.000244180586794983	0.0208541000938697	-0.000155852770030259
375.825946936089	-5.22797601930929e-05	8.33575915983112e-05	-0.215656862597709	2.58134294258104e-05	5.36561507798993e-05	-4.22592846562382e-05	-0.00113251162438681	7.18006696087106e-05	0.000139684204406212	0.0251894573184389	0.000228544707313731	0.200266386530585	-0.000157485595490812	0.000113378771292424	6.96632340465072e-05	0.00891195033523262	-0.0891200816733628	7.92370967465962e-05	-0.0105366393050507	-0.00703458805268449	-0.00362828416476974	0.012591630563157	-0.000130657220837642	0.0153410167492586	-5.34161215520573e-05	7.21435088736999e-05	0.021131722191282	-7.91955411520699e-05
378.310381901235	-6.1892900632166e-05	1.28163456187044e-05	-0.21203035982716	2.50810278259083e-05	1.87904917569692e-06	-2.43376496220301e-05	-6.24310019267978e-05	6.96194726916217e-05	4.52191644182454e-05	0.0270367656553639	0.000689195844265486	0.200310485207086	-5.63862407246013e-05	0.000122959420774205	0.000107266256374367	0.00773157236692912	-0.080456933541261	6.76520002385795e-05	-0.00890563070379366	-0.0012225109303175	-0.000107334607142459	0.0128573180474894	-6.48533137112163e-05	0.0185609705620656	-0.000124065629513567	1.24765251343634e-05	0.0218438867211908	-0.000128512501107669
380.811775871599	-1.1697516453894e-05	2.7935627526519e-05	-0.210176568057957	-8.21306740701547e-05	5.79764738022852e-05	-0.000111628264599774	-0.00098897102100799	3.53969047417942e-05	6.52009266765842e-06	0.0272977283781749	9.11046634517036e-05	0.198835853913155	-0.000164978793654523	-1.1138859970443e-07	-0.00010818295760653	0.0105310978547331	-0.073194019212105	4.94775535552493e-05	-0.00843846244858019	-0.00191862056690491	-9.09376268513092e-05	0.01215249700187	-2.2056175326571e-05	0.0171356695482103	-0.000548113804295603	4.35939125222325e-05	0.0230569098968074	3.84158649901662e-05
383.284823825614	2.84048840529661e-06	-3.96977175464951e-05	-0.209968044627868	0.00014269477267536	-3.39630800507141e-05	1.05603603467409e-05	-0.00225394472295	0.000765901677642116	-0.00013475752992239	0.0282912739666542	7.00554139541823e-06	0.195718262413194	-4.44663322563593e-05	2.41325586175573e-05	-2.54967813758071e-05	0.0123198205046231	-0.079677198790298	0.000164558007026831	-0.0102238655283901	-0.00229053784322744	0.000110231075253614	0.0101252462518544	4.32454293916648e-05	0.0146319334541256	-1.50439410403645e-05	0.000121634244218866	0.0221634932332244	-0.000139039433934111
385.777157345564	-0.000158356530931045	3.23685092917912e-05	-0.207824548496422	-6.71858284205023e-05	-7.15205904369354e-05	-3.84764971454011e-06	-7.21837109675351e-06	3.44893870865936e-05	7.21557030607673e-06	0.0302973503838604	0.000458573007799036	0.194320324336197	-9.83420287296211e-07	8.68978674825908e-05	0.000147278490899544	0.0127209056897823	-0.0766026905532458	0.000132475138047098	-0.0110446872053258	-0.00335021572740233	8.72344672873643e-05	0.0109250654397579	9.50195957491802e-05	0.0160421103911672	-1.19072749989182e-05	9.13910432132793e-05	0.0213752065241338	-0.000165327128054825
388.307141539103	3.57572167270505e-05	4.97544819872636e-05	-0.208513792103478	0.000162595569880968	5.74188482276188e-05	3.60920581119157e-05	0.000498155452992827	0.00110880467659215	0.000447866968757433	0.023650916422281	1.50610250388327e-05	0.191259521256332	-2.33339246112482e-06	0.000101497684575581	-4.94783575925992e-05	0.008405626636382	-0.0803131977598057	-1.660733919599e-05	-0.0123501028705303	-0.00198579834958603	-0.000458170807291659	0.00666185315706791	4.60476016311027e-05	0.00914955201044171	-0.000100004324945597	0.000187163536757401	0.0207782320879993	-8.19188223835377e-05
390.750722730224	1.30359939463364e-05	8.4118552923115e-05	-0.206303080970995	4.15049431462359e-05	8.27598889888393e-06	-8.89076417662208e-05	-6.96954952157135e-05	5.77469450284219e-05	1.61029418980985e-05	0.0247239011062904	0.000513024536822174	0.190112551682922	-6.19933809890465e-06	-0.000115320356574573	1.62986464496188e-05	0.0106675878947893	-0.0596924040847717	6.53365583932823e-05	-0.011436490751671	-0.00539643168717338	-0.00011177146230243	0.0090442513320399	-8.72328531353249e-06	0.0138468347032725	-0.000154458432093577	2.61382990367778e-05	0.0218811743938966	-6.5067474859792e-05
393.196567562088	-3.56504763393985e-05	0.000131438324372117	-0.204723854060906	8.30726667723407e-05	-7.01528125098569e-05	4.18272871916039e-05	-0.0021155176919934	0.000103621512045622	2.85019779519643e-05	0.0243759549754064	0.00048636865993079	0.1885478325595	-0.000165094611512434	-3.14768029779538e-05	7.90892103329669e-05	0.011883894650618	-0.0744904714422057	0.0015543948953088	-0.0124687316145964	-0.00288529708432756	-0.00184532804747836	0.0107469275915264	0.000117730607729005	0.0111315027452015	-1.03777590147171e-05	1.4148671751587e-05	0.0213916776997682	-6.9897567988843e-05
395.701390513038	4.01551995793147e-05	6.77487079747211e-05	-0.203067443761272	-3.98261960608964e-05	-9.28104845584565e-05	-0.000241686769069916	-4.74881988264094e-05	-2.04645646047737e-05	9.30351964403114e-05	0.0223749163130653	0.000935117782431264	0.187208863269511	-0.000128128935862127	-2.24005532908151e-05	0.000137347975444619	0.0126419371013857	-0.0709536418355661	0.000474916290926005	-0.0115323247766316	-0.00154152071236785	7.9787812616965e-06	0.00939318272664957	0.000105175529181155	0.0122656570947413	-8.8329544127059e-05	4.2765402893961e-05	0.0217152203051799	-3.32617802368433e-05
398.220588888999	-0.000120464504963219	4.21944176817895e-05	-0.202678924501634	-9.87253033944631e-05	-3.07581443491533e-05	-7.26364647607623e-05	-0.00299589284075612	3.05540980393832e-05	3.50535326501514e-05	0.021888437992528	5.04269253464175e-05	0.184438797664019	-6.10089900428925e-05	3.72423178955777e-05	0.000141340093340316	0.0108386394857863	-0.069817260397905	-8.13543413554358e-06	-0.0106858545320258	-0.00443934163601857	-0.000920659445107542	0.00973973676498208	-1.80131101867849e-05	0.00882224932526666	-6.96373443078882e-05	2.51985653994238e-05	0.0230089698634614	1.93405868851615e-05
400.72168891162	9.79258374318001e-05	3.08335416567023e-07	-0.197818972326481	5.28296900321981e-05	-0.000178271535368391	1.3121767282305e-05	-0.00236563266270092	0.000190630528994662	-0.000127231896083769	0.0253333995065748	-7.70788246884009e-06	0.185487611740337	-0.000617077180242056	-0.000132657514821804	-1.54624221485243e-05	0.0129302981498541	-0.0631733609747749	0.00184106107588001	-0.0116838103034368	-9.08637554932317e-05	-0.000276967948268433	0.0118428522366922	9.67392545552179e-05	0.0130176802759649	-9.1549483986328e-05	-5.76925663326791e-07	0.0225747647699894	-2.66533599998413e-05
403.195647849645	2.07392741479382e-05	3.61382940421493e-05	-0.195974949099544	-2.94382525590648e-05	-7.77596737879061e-05	-0.000250074523011318	-4.31320841393977e-05	8.0113395118413e-05	1.0913636981392e-05	0.02657959418834	0.00113569432279923	0.183972249631409	-0.000557470390318134	1.50818903221851e-05	6.40715819135972e-05	0.01222316657355	-0.0621029762186858	0.000738477319337112	-0.0116840444790186	-0.000498441450831782	-0.000163181333973332	0.00977544552141874	5.83907010388484e-05	0.0108989555183629	1.60985267844786e-05	2.31029170713811e-05	0.0222490789644537	-8.15168260123119e-05
405.701952016034	2.60766862999402e-06	4.59358502110835e-05	-0.195565084441199	-4.11788708256152e-06	4.52075770665891e-05	0.000141298659163696	7.31961937648802e-05	0.000292942237078776	8.67568786884782e-05	0.024093714692048	0.00117384453914586	0.18151862218152	-2.21692897894903e-05	0.000139100253289016	2.95891961476131e-05	0.0121091811243618	-0.0678706483722327	0.000160923663503025	-0.0119339391925942	-1.81266499425738e-06	-0.00165392643808878	0.00599782936483351	-6.88518638052165e-05	0.00755163430055746	-0.000163387390211264	0.000201052918076198	0.0217506075569158	-4.57413629477946e-05
408.186818622944	1.45426025283444e-05	-1.38801456033521e-05	-0.193997302703096	-3.12987564944227e-06	0.000137651404666828	-7.71176941045797e-05	4.58517429544204e-06	4.27637780908089e-05	5.86112702124222e-05	0.0247233136030742	0.000118692678169793	0.179813570616447	-4.70214927282295e-05	3.37172520092959e-05	7.03052195995805e-06	0.0086515255606564	-0.0547349078173096	0.00012117491106252	-0.00960984435518771	-0.00414982667546757	-0.00171658686669054	0.00735846630009895	-0.00114592411403699	0.0128095804483269	-0.000342939923599568	0.000204480724039908	0.0231785976094848	-6.25922297767648e-05
410.656408678706	7.42265998738676e-05	-8.32439733679179e-06	-0.191772447946195	5.67545003467534e-05	-5.80877787387825e-05	3.60981067294922e-05	-0.00279122466087736	0.000125648016074896	1.27966333107253e-06	0.0227093231174047	7.58955360744629e-05	0.179115526623139	-6.06881030861592e-05	-6.18188283916115e-06	6.96234889376987e-05	0.0109603166855754	-0.0576358414924387	8.58032531401204e-05	-0.0134694846877912	-0.00373057908532416	4.94217113411048e-06	0.00731604792060425	-1.08160725273588e-05	0.00912233396042853	-9.43230275395615e-05	6.48552659643764e-05	0.0204046734829634	-5.08801691072732e-05
413.146539307225	-2.05682171390521e-05	6.40756553877031e-05	-0.19097606499713	0.000130594564992775	0.000122856700935967	0.000131108309735877	-0.000151603756025056	5.92346039917958e-05	0.000126033523780143	0.0224951382502165	8.78011365542407e-05	0.176782959127759	-5.8690746358723e-05	-2.30219935782349e-05	-0.00011721618270084	0.0114412999255163	-0.055763071222517	-0.000105393770577362	-0.0124821296510516	-0.00394564826943937	2.65361853831868e-05	0.00580052681980558	4.96292461010635e-06	0.00704818082573609	-2.08725345884821e-05	0.00011437162992693	0.0202764861044649	-3.53051256242108e-05
415.624087424819	4.18995387496008e-05	0.00014436498271559	-0.19013425111346	-7.95496504809445e-06	7.25395144548896e-05	0.000123085160688373	-0.00119162294627125	0.00010182558543271	-1.68713672034185e-06	0.0236717687712243	4.35552222612393e-05	0.174336609179576	-5.09118293171942e-05	0.000121848455117715	-2.02965404113026e-06	0.0126529697882362	-0.0561582425291909	-0.000252036760251187	-0.0102794600493557	-0.00510175167260102	-0.00018279220557976	0.00687047645190297	-4.83553617214693e-05	0.00860773484429087	-3.41498043817615e-06	4.27780650216202e-05	0.0213718023352193	-0.000100303086575891
418.074905755443	-3.06437155173925e-05	1.06935514121572e-05	-0.188853766139012	-3.9367421294012e-05	0.000141918947953925	1.53420131057437e-06	-0.000162792589796161	2.22758550699831e-05	0.000115707057987557	0.0227654490884437	0.000215945938724278	0.172623669791012	-2.49346688556648e-05	-8.84254406478672e-07	7.06609945482835e-05	0.0134429492462077	-0.0492145317155881	2.66630028884865e-05	-0.0112019204581043	-0.00164658143408112	-6.26881788216115e-05	0.00845141708066466	-2.2731966443346e-06	0.0118438747035101	-0.000429372467813098	5.72761475666055e-05	0.0200938963359704	6.1992250487066e-06
420.529825287772	-5.10470773751376e-06	4.09040986070571e-05	-0.188206662527399	-0.000167725471963164	6.75318479987778e-05	-5.26425699732917e-05	6.97529018211177e-05	0.000885267960950234	0.000361714701488517	0.021967920255707	0.000228801816051066	0.170285630691906	-0.000110011657410048	4.41696369420873e-05	-2.2882546238709e-05	0.0115664554471293	-0.053291611917337	3.1324508332346e-05	-0.00919463466327119	-0.00371949974368432	7.16725155076694e-05	0.00642270853492932	-2.4463440068763e-05	0.00654199478853803	-9.93113796654213e-05	8.79578770586962e-05	0.020778010237799	-4.76872894067124e-05
423.004282067749	2.97439984778722e-05	0.000149633453330249	-0.185272890936654	4.89200879586483e-05	0.000141435829178147	0.000143663462847644	3.43080014069592e-05	-1.94493934061281e-05	5.20540818805665e-05	0.0252037653836871	0.00154150505249394	0.169604669989633	7.12379480582824e-06	0.000151587882734215	4.53870768527558e-05	0.0149246283780725	-0.0546299434817272	-0.000143709068523621	-0.009546754105466	-0.00373794282416247	2.44690699847838e-06	0.00507792020006614	-2.56427309686267e-05	0.00743332666070393	-6.7760725548626e-05	0.000104845109686709	0.0201005449878083	-0.000117703496991912
425.455991399953	3.92662706436687e-05	0.000135786707054862	-0.183750062494616	2.89620560639703e-05	0.000523877580479496	-5.79555333074496e-06	-0.00172616806713596	0.000591387991561779	-4.8713309995159e-05	0.0243439589454391	9.10606622580003e-05	0.168131910177762	8.77247804167213e-06	0.00017340531419148	4.65723966742958e-05	0.0141209873566691	-0.0520911666552875	-9.44135124328741e-05	-0.00875664881310772	-0.00532718817324656	-0.000575259546124259	0.00640482316084445	-1.63497980084023e-06	0.00959471063548895	-6.17240354218344e-05	5.84374564196238e-05	0.0203924844513865	-4.8153078260005e-05
427.999043336352	4.64845088418632e-05	0.000102759063756093	-0.183319949510045	0.00079770925232185	8.07433305367156e-05	0.000884843373851979	-0.00441168537762511	0.000537941668335017	-4.4671207176932e-05	0.02001519661588	4.55207961890468e-05	0.165960256295618	-3.6968562318933e-05	0.000130648248545961	-2.04839867315849e-05	0.0125136596142833	-0.0528956059576222	-1.36889074246241e-07	-0.0121524572076018	-1.52324340222956e-05	-0.000364375852034761	0.00677398812422214	-0.00016428300635676	0.00440885866530212	-2.01273515116298e-05	0.00024429680251562	0.0181916251296829	-0.000153248800754363
430.455117789479	-0.000135902212774071	0.000109870104314801	-0.18206148941361	7.17041056361526e-06	-1.16306506981109e-05	-2.8034744794652e-05	-8.73029824460716e-05	0.000177599521818185	5.27765163105865e-05	0.0196239026070532	0.00096668297330951	0.164204431818302	-0.000104013880120491	-4.60760117994802e-05	-0.000142208153264489	0.0114924418070661	-0.0477554202202044	-4.37763568587635e-05	-0.0115279468426247	-0.000586206887346354	-3.87421542406329e-05	0.00682277063936909	0.000214842800917237	0.0025488620280029	-4.12294847353485e-05	0.000255922535231649	0.0180550123793874	1.73613421098063e-06
432.960954755278	-5.23023034064156e-05	3.78728321467053e-05	-0.178670810277254	-4.13851602503298e-05	0.00013756341822492	0.000107822584155344	-0.000707607961780176	-2.86516710005825e-05	6.5411189296499e-05	0.0202637354410199	7.50734914096796e-06	0.164277812699184	-1.73812547413629e-06	3.6554651835943e-05	7.97793733846557e-05	0.0115445959578149	-0.0468775897778604	-6.22220242022763e-05	-0.00947584775713349	-0.00572122050281807	-0.000922146106400951	0.00507530858080862	4.8831684249571e-05	0.00687751080732765	-0.000185247091056988	0.000201584615979432	0.0191044922350234	-2.55105109626964e-05
435.455599265322	-5.72627038679622e-05	0.000124059050609325	-0.17624199373119	5.40089733892797e-05	0.000149746002428709	-2.97429666668988e-07	-0.000115795596220228	-8.36143291034741e-05	1.95422144179007e-05	0.0203970629304893	0.0016709572084049	0.16352972974094	-0.000136957503019035	-1.69211098811714e-05	4.69093900365105e-05	0.0123632729677966	-0.0430281304072602	-2.81563911509189e-05	-0.00911333391771899	-0.00418083697767253	-1.07687953149389e-05	0.00575119568961968	0.00010406431201149	0.00701254319385786	-9.74138139139906e-06	0.00022126091551667	0.0192715309632708	1.70775436818916e-07
437.903147561815	-0.000100920597637903	0.000151963262327745	-0.176322531819703	-8.34531143543693e-05	7.49456751718838e-05	-9.12139682533224e-05	1.52118835944469e-05	5.30169172275017e-05	5.50603108210574e-05	0.0206514939599674	0.000894688265003481	0.16042209692813	-4.52968750724223e-05	9.01362324357982e-06	-8.62821907681401e-05	0.0147168877415216	-0.0470045342803775	-7.49773323691976e-05	-0.00837718135635167	-0.00556034994103375	-7.18991963686115e-05	0.00475635312185019	-9.55079189672428e-05	0.00528818654207724	-2.15736032339894e-05	-7.77339429048625e-06	0.0193413258529006	3.6677435530553e-05
440.367496668529	0.000108337663600376	-2.77960659400636e-06	-0.173114904388825	-4.9366192081288e-05	1.95865663324797e-05	6.49633369098194e-06	-5.6235642408622e-05	9.82525499250034e-05	0.000112140802422719	0.0255471467769103	0.000252804663527591	0.159876147438093	-4.70200901637939e-05	8.40043020411399e-05	0.000140808167892689	0.0117382378133188	-0.0405136501057579	8.50169847696982e-05	-0.00852484129784603	-0.00190322462272208	-0.000167476349864966	0.00481616206311397	2.67484366246833e-05	0.00717529561063843	-1.29392551236002e-05	4.44840082450197e-05	0.0189293080337976	1.6173131039191e-05
442.863582215122	-1.05174750958877e-05	-1.54088569200993e-05	-0.171707222290217	-0.000135637173649194	0.000169477473888607	-6.49742015128782e-05	-0.00272222326273378	0.000302280666204445	-0.000160479049422683	0.0220281198911772	0.000128774075402595	0.158642779920212	-4.30243193904191e-05	0.000130601031950902	0.000124965308829191	0.0130904041730565	-0.0402395449655506	1.16954969887846e-05	-0.00795537255409289	-0.00201947150610211	-0.000144352434478656	0.00617043321705046	-8.56912428485064e-05	0.00637210051455986	-5.78478904295612e-05	6.06381967876948e-05	0.0193457470118424	-0.000144453858458071
445.360043239898	1.06269779015031e-05	4.32653046713517e-06	-0.171096052993981	-3.02798931730008e-05	-0.000132038158206741	5.94803357475054e-05	-0.000675989417943045	0.000462519411838693	-0.000142963962359071	0.0230327113290136	-1.4613116570803e-05	0.156051434340248	-2.42893570988046e-05	-4.44548191348087e-05	0.000111118089760586	0.0140683727163378	-0.0402672853581267	0.000125362702964236	-0.00987359593911924	-0.000660661953306212	2.26500815665647e-05	0.00554386672944873	-3.26631088273496e-05	0.00719932893662003	-3.41507410682626e-05	4.31221510198718e-05	0.0185302560410217	-0.000128658955661553
447.818668579252	2.12263522987989e-05	-3.23103360431475e-06	-0.170104363118043	-7.62791464835576e-05	-5.10553179799464e-05	-9.81046337804885e-05	-0.000100245780600517	0.000589665453307544	8.49822459698694e-05	0.0217826812711409	0.000148545182250649	0.154186007686736	-0.000166962582806262	-9.91962871437417e-05	0.000126544856287379	0.0153308825652408	-0.0409124362017446	0.000275434891432943	-0.0103938276581026	-0.00260882907208314	-5.6052981826421e-05	0.00703012166616968	0.000103657082183718	0.00617073416891236	-0.000207937349289417	0.000119352426709569	0.0181660610936635	-4.89218771034528e-05
450.312327115684	2.48635685832367e-05	5.66134354225751e-05	-0.170540770314582	4.83662871386663e-05	-4.21840877887437e-05	0.000134627083420664	-5.38841421114052e-05	1.53061936710227e-05	0.000119532833388043	0.0169239244508736	7.76845182854123e-05	0.151373548791141	-0.000217421236296535	-1.35070303715964e-05	4.2789553321044e-05	0.0131652721484065	-0.0449831488904446	2.97497420647836e-05	-0.0101377335866911	-0.00138546510626706	-0.000707327633116558	0.00284009467421842	1.20531435666602e-05	0.00205341841775356	-0.000111782955255684	6.71397742509739e-07	0.0184257027960727	-1.34440712066244e-05
452.761585051802	-4.50449535777344e-05	0.000178886856308792	-0.168754380148428	-4.38050320850482e-05	5.60254433811566e-05	7.66328286875505e-05	6.93207377399296e-06	2.14654270855109e-05	1.41441845946496e-05	0.0175833017232327	0.000836155647194274	0.15005436985141	-4.85234031890147e-05	-1.48377924235204e-05	6.74507725287302e-05	0.0136920385288077	-0.0436348944558427	9.64713694670447e-05	-0.0106266306595293	-0.000159219830209003	3.63519139473239e-05	0.00483111763221356	3.46837981476808e-05	0.000199090518001474	-9.40304091214976e-05	3.26049003703865e-05	0.0181002679037754	-4.650592201839e-05
455.231979123688	-0.000137605890471754	-1.41826322245707e-05	-0.166432543554375	0.000107344919784087	-1.56170673558447e-05	-9.31083055456677e-05	-2.06595064266566e-05	9.05880306007198e-05	0.000101546248378512	0.0198212902185645	0.00151318248588533	0.149003861273894	-0.00016179723209794	2.5923178544451e-05	9.00998330854704e-06	0.017034391627651	-0.0439902950794486	0.000761969947406405	-0.0112416945734088	-0.00136184435005871	-0.000358745981796672	0.00405516287613983	-1.741247898762e-05	0.00285674109177203	-5.83924878228436e-05	0.00024101004220732	0.0182021807225826	-0.000186935075751675
457.732009621521	5.41703788355487e-05	2.81531466934658e-05	-0.164244617350192	6.82805859036358e-05	-9.21260088820311e-06	5.28736096234068e-05	-9.25564148178355e-05	9.92742314711962e-05	7.77023629330235e-05	0.020709058904047	9.46295818852804e-05	0.147987406776384	-0.000135014840586798	-4.93933491260475e-05	7.60165635567782e-05	0.016228873297649	-0.0384461195181165	0.00099117813920193	-0.0118387717926143	-2.096694091101e-05	-0.000352214025440502	0.00491638141492201	8.88036420242661e-05	0.0062287883022696	-7.42481436316585e-05	9.82714471756864e-05	0.0176256717200166	-0.000153099936789648
460.229917742417	-4.73143816756718e-06	-1.40915362084969e-05	-0.164270574749136	-3.90687556246617e-05	-3.033502380263e-05	-0.000523155785735036	-0.00391916404017314	8.60438121975098e-05	-0.000143775562527552	0.0179637578499437	2.25711124428907e-05	0.145335883724767	-0.000213676587082499	-6.69511604496087e-05	-3.55511430139037e-05	0.0155314836833695	-0.0397695271259944	7.63600260207601e-05	-0.00901792101925977	-0.00406853827095113	-0.000799500741209062	0.00702382313586636	-0.000113031508394254	0.0021745107397943	-5.14539956876262e-05	0.000124002416509312	0.0195174760540284	-0.000105821481156557
462.72935304291	2.97949257530948e-05	5.71788120435231e-05	-0.16049634280868	-6.76981732306019e-05	-4.34301711109599e-05	-0.000142948024481224	-0.000180282981875606	0.000103241070831238	5.6246293787665e-05	0.0204515071771406	0.00130209034998253	0.145660690328223	-0.00011073855567838	-1.45247930550341e-05	0.000138719950610077	0.0165339491133936	-0.0332137589568386	0.000186557028673666	-0.00937804810671999	-5.87799190883702e-05	-5.70312475057708e-05	0.00657452909457779	0.000121948938546369	0.00608764582863841	-0.000138125112585238	0.000215882827822115	0.0194838206185735	-6.77400801943453e-05
465.234947780345	-9.69966549362331e-05	7.03988426896111e-05	-0.158849422856879	-0.000106973769103975	-0.000162931125855743	-1.83041307692998e-05	-1.63305242470141e-05	0.000409811565240851	1.96945553008157e-05	0.0189031849951215	0.000527355700795862	0.144453541823204	-0.000422945906179763	-0.000116741780482064	-8.79265744884231e-07	0.0161256221629729	-0.0380587304141313	0.000575903417321595	-0.0100677698612815	-1.62807245564259e-05	-0.0007905974348083	0.00494816535917142	-5.07237096998183e-05	0.00316959866735487	-4.0290647977161e-05	3.57169206252018e-05	0.0190420400275216	-4.78823661199474e-06
467.716857535361	0.000149094637399764	0.000144650933335692	-0.157792406790354	2.17402685235328e-05	0.000105311921896665	9.788558415582e-05	1.08450954508391e-06	7.76333716455621e-05	0.000115811763823332	0.0169613434231854	0.00165092412924542	0.142782899826961	-6.93232435483801e-05	0.000119181418367301	-1.51009027598587e-05	0.0163283654940555	-0.0414728574350214	0.00056527308810581	-0.00993439017807652	-1.50478732619707e-05	-0.000413682408577026	0.0039044059515807	-4.02668384477777e-05	0.00149723622915251	-2.41598443128262e-05	0.00013439282938586	0.0187113075437863	-7.68302500949316e-05
470.198754488965	0.000134239113781701	0.000126430416607258	-0.157445652923306	9.60144408661839e-05	1.8305715250552e-05	4.78460849572175e-05	-0.00119406775234378	3.94447358711215e-05	2.49087713353053e-05	0.0174310341120528	0.000152235479762275	0.140115229250209	-0.000122604663989246	5.06089714893139e-05	5.96262184934469e-05	0.0144491653043374	-0.0400792803445078	4.39126953209805e-05	-0.00972911074037062	-9.1855892135171e-05	-0.00163565742872876	0.0055345435719476	6.06871910009886e-06	0.00192617809392207	-8.70445990457918e-06	1.72561064905188e-05	0.0186491618843431	-0.000141771888911625
472.705091816656	6.59998460714676e-05	7.04307287340962e-05	-0.154198915545066	0.000109299500049747	4.1594354077037e-05	4.39002208908399e-05	-0.000684582560616909	9.08197207367834e-05	0.000116458720541616	0.018670986133573	0.000711259875541431	0.140122304577919	-8.4838177691105e-05	-4.44347615699114e-05	2.27310335046972e-05	0.0127690087521177	-0.0342458129494001	0.000134375262615602	-0.0113068421452176	-0.00267996241378399	-0.00285724705663519	0.00528818024447597	-0.000133881636989112	0.00287085701170247	-0.000110102292251793	1.70373301619302e-05	0.0174790605028165	-7.5789473353202e-05
475.202634488875	-6.10751125085375e-05	0.000131006787594469	-0.152543168253997	3.75164917265972e-05	9.09348544940916e-05	-1.58893668681651e-05	-0.000359575875031379	8.55521820327884e-05	5.95917316315403e-05	0.0191070330946181	0.000117829949768557	0.138723409372068	-0.000110528279278911	4.12121233009607e-05	0.000126069564251281	0.0126220107130838	-0.0296381775586803	0.000109607987689032	-0.0120776322452805	-0.00168920622576307	-4.63790473495879e-05	0.00469846936699492	-3.63724047842163e-05	0.00234573853455352	-3.49413216997454e-05	1.27883069841163e-05	0.0166438630159404	-8.16300632022999e-05
477.702659260822	8.54674377734769e-05	0.000127207449324077	-0.152414403869377	-0.000103969613596221	2.31042538192156e-05	0.000102846205658239	-0.00230114894505525	0.000530456262327159	5.12655216745572e-06	0.0200429806605211	6.35114180192519e-05	0.1357879048582	3.60477603505071e-05	-1.67255559489263e-05	1.48562385208057e-05	0.0145714629173488	-0.0340543612061877	-0.000194370353459526	-0.00787125089732922	-0.00485705411737828	-0.000301279550026311	0.00597516299737211	-6.55619384895871e-05	0.00404236080779009	-0.00020106082783143	0.000180964821960309	0.0187620387620552	-0.000124903555884422
480.166366011002	0.000124694455986703	8.14469681616894e-06	-0.150402587885546	3.46227866700551e-05	7.37647368059067e-05	-5.68576205986204e-06	-4.73341702239116e-05	5.82169813525306e-05	0.000126151599188465	0.0222435616839953	0.000724878230830854	0.134560751905122	-0.000135080166305585	1.30975116387735e-05	7.12982582192435e-06	0.0159763179688374	-0.0317627908319067	-0.000143137506761378	-0.00773002327133339	-0.00209396065428304	-7.9559489221877e-05	0.00503649022616703	-1.76049237464214e-05	0.00562189327468176	-0.000165276812003906	0.00013778375616317	0.0184078358664104	2.26199782162457e-05
482.615901140745	3.13460639034312e-06	2.20132517323777e-05	-0.151172910001835	-4.47112831058906e-05	-2.75110206721847e-07	-0.000150018882896146	0.000452938836794429	0.0010901145869188	0.000471371827808667	0.0161605692474967	0.000225343290639661	0.13173799270222	-5.33360717681999e-05	0.000101071098315579	0.000108668695500968	0.0138894845406334	-0.034659355977577	7.16499760408396e-05	-0.00722509495706642	-0.00315871730860455	-6.43513103311045e-05	0.00288285123256249	-5.38210291247138e-05	0.0011211375329998	-0.000238352265236019	6.72119754495331e-05	0.0183643755056888	2.60507398384122e-06
485.088189728256	0.000111903032388736	7.50266568786192e-05	-0.148609754602138	3.86626077568009e-05	7.12671315749633e-05	0.0003920042893797	-5.6764864391202e-05	0.000199743879173961	9.47050062172677e-05	0.0186582545012513	0.00119528780924224	0.130994020163661	-6.15564681363994e-05	0.000116962538765475	0.00012882636699526	0.0158920629730542	-0.0292768369292644	-4.93253939821081e-05	-0.00770696181007721	-0.00265472752696891	-1.0967306510485e-05	0.00473657813015071	-4.50004722939316e-05	0.00264253173130497	-4.33544886455702e-05	9.77651547500332e-05	0.017708439075368	3.13381905593072e-05
487.575996132249	4.50579410047395e-05	-4.49333847258336e-05	-0.147556304059583	-5.8065581517836e-05	0.000289818397364226	-3.7569982968095e-05	-0.0026370700887859	0.000376993341506575	-1.14108735206188e-05	0.0169421418756375	0.00106756040054976	0.129344814841236	-9.36245457864541e-06	0.000195589239440629	5.59640106944181e-07	0.0169084058227619	-0.0341070951264846	-0.000436496148165427	-0.00709558700979242	-0.00451470233700834	-0.00151963607324648	0.00536717755335525	-4.92108116075081e-05	0.00277853157781776	-7.72604855217548e-05	9.24167279204786e-05	0.0179971417123207	1.20500774939021e-05
490.110100903614	-2.59594564570684e-05	0.000121170212786979	-0.146590916671914	1.32821815589234e-05	3.25472077399927e-05	4.51137919534274e-05	-0.000192918420242705	-2.99407951361108e-05	0.000130724842887331	0.0141137652262488	0.00135141283315033	0.127708767398833	1.67882932268411e-05	0.000146199248766786	-2.43100112873395e-06	0.015931979064492	-0.0364593243709093	0.000109514140951611	-0.00824891053405727	-0.00165629929159923	-0.000861025163225491	0.00537540824940708	-0.000142377387776651	6.74445618319912e-05	-0.000384283513892792	0.000213266606075769	0.0173827887744055	9.96938723461945e-06
492.557409041514	5.95178029013208e-05	6.92379559729626e-06	-0.146103714902975	0.000159007747551795	0.000175503156356222	0.000134494363912537	-0.00266811078086966	2.27765382837078e-05	6.34499467644205e-06	0.014074876738685	-2.36432810155027e-06	0.125358493112419	-1.60317195655531e-05	3.30630371486462e-05	9.04801200358896e-05	0.0129603930815091	-0.0353033635689264	0.000212247045920103	-0.010140036073737	-5.43342864309259e-05	-0.0030206930227847	0.00518212066894308	-4.61345497720357e-05	1.7073902527839e-05	-0.000108426314938082	6.98075588176942e-05	0.0156403246905233	1.50189136934907e-06
495.037841430949	-0.000135879572105883	4.73068604220831e-05	-0.141326652475019	-5.67234984699486e-05	0.000592672191695111	6.64684220727188e-06	-0.00276203058753566	8.22592253858624e-05	-4.76994006396233e-06	0.0174407358691851	0.000210055673224985	0.126661401989151	-4.95226810680369e-05	0.000160241951826582	6.3512987438835e-05	0.0138465551372057	-0.0280232797302289	-0.000173793749735757	-0.00751763623331942	-0.00609330511365123	-0.000641147265013322	0.00635902762687168	2.3854378627148e-05	0.00387907277069233	-0.000100245138780355	9.20331423150389e-05	0.0171607023633426	-0.000115976534564339
497.521267568226	-2.74761026674097e-05	0.000121286379935385	-0.139527385209267	5.55101802629697e-05	0.000919016848571718	9.98385114553708e-05	1.52925974627197e-05	1.03780399086236e-05	0.000100021760386603	0.0189909842589432	0.00169829242616081	0.125345084834753	-6.28146924954957e-05	4.68650117183701e-06	-4.01531603421401e-05	0.0137181788128959	-0.0291911152518662	1.34312187518214e-06	-0.00759885725032907	-0.00407018468074035	-5.25167514453846e-05	0.00430270073594374	-7.29137682408193e-05	0.00199784851607637	-9.24866777554081e-05	0.000140172712712797	0.01688878617447	-0.000105688965952998
500	-7.4131988672859e-05	0.000111501156923954	-0.139326337396378	-6.45086485542623e-05	2.52147778521038e-05	-0.000161717408536512	-1.49615934154918e-05	0.000332821805845752	0.000121961545314585	0.0166025400585647	0.00179498014818159	0.123016817412496	-0.000101660685486392	-3.74848518034149e-05	-8.07133587456354e-05	0.0157975840354678	-0.0329183711891243	-3.20605164609041e-05	-0.00680154293963937	-0.00515803390773073	-0.00042304425855214	0.00239850225825022	-3.45538924434348e-05	0.000965547990984679	-2.43217345548494e-05	5.37769231100617e-05	0.0171995061585941	-6.61420539731377e-05


==> data/lambda_0p01/data/parameter_estimation_error_norm.dat <==
0	2
1.74974433300209	1.95416140934807
4.56481953316688	1.78806128139506
7.59029003323061	1.2312836903409
11.0532034569261	1.03247299783405
13.2948837810564	0.968135305515535
16.7540526439374	0.930131096417402
19.6773340745866	0.902913383970147
22.3727345416839	0.884150285644535
25.0516929290667	0.870380113122555
27.8271633229969	0.856138958965291
30.3602527341992	0.843711286026499
33.002160580334	0.830757172117336
35.6770068899866	0.818792976058824
38.2303913407106	0.80784997072429
40.8382228866309	0.796233906577233
43.3589528926248	0.785615986847536
45.8640723306904	0.7749767402686
48.4013673589171	0.764741196486573
50.914281659034	0.755062968359947
53.3904524159973	0.745579950218906
55.9448410999663	0.735709472813248
58.4268707219956	0.726607863533775
60.9309067940776	0.718108459291098
63.4535552606827	0.709254416355186
65.8946775473247	0.701178270664848
68.3610963347221	0.693513110656685
70.8434928796432	0.6859278776868
73.3389836614921	0.678632850101778
75.7749900980562	0.671523221927888
78.2782595012306	0.664290056643572
80.75622562362	0.657189656700323
83.2792380912058	0.650423406776468
85.7663008736039	0.643593574483179
88.2116398515336	0.637430570772482
90.6955830166544	0.631418975330444
93.1664941024082	0.625400243684915
95.6387882078174	0.619247691600956
98.1174296187769	0.61345385942226
100.585283517156	0.608266475281833
103.078740255926	0.602827438576101
105.578016496472	0.597764971796568
108.025568478656	0.592718917705996
110.526083153551	0.587876591732557
113.014669054976	0.583230368819069
115.478533171231	0.578604657506442
117.95786984595	0.573591590232803
120.413240861331	0.569341467125761
122.884253629389	0.565246906933884
125.345441926241	0.560739560563415
127.806120150494	0.556729021083529
130.270900210829	0.552853983767232
132.740781522837	0.549170055160658
135.179342487228	0.545293070944489
137.704934019828	0.541978747456675
140.184248688309	0.538302649748797
142.66122028603	0.534587553891484
145.230683331859	0.53100077454625
147.663311943912	0.527786710273982
150.123475690995	0.524210467500517
152.606583075018	0.520870947983254
155.067242306054	0.518123346059654
157.526387304506	0.514471198590409
160.035456017745	0.511404384653724
162.498139909122	0.508370964249542
164.997352371312	0.505654352101939
167.450305018146	0.502744721985049
169.916414592578	0.499916385514107
172.373745466713	0.497343416748883
174.884415448923	0.494109873971956
177.336662078501	0.491798864155381
179.830273480567	0.488498258803332
182.311358533529	0.485993177394305
184.802767660185	0.483439748620967
187.296950142723	0.480838491171812
189.733346851399	0.47793062532328
192.206971503144	0.475209327992342
194.663800395221	0.473122857296244
197.106567223937	0.470628748039824
199.585240874213	0.468481155306812
202.043739058303	0.465763935942773
204.488687752991	0.463529014000817
207.005323445269	0.460930012534108
209.479802687446	0.458425664274155
211.930437476901	0.455649822257351
214.382068716585	0.453281316625877
216.845283310644	0.451214767059218
219.275405428265	0.448161849287983
221.755458124979	0.445721413743572
224.205426776447	0.443219022159056
226.663774056504	0.440971406259407
229.120073191912	0.438453505255603
231.576362933526	0.436199401114997
234.03725478565	0.43360563948155
236.48907684059	0.431279804628551
238.983517390298	0.428926104128271
241.459913980166	0.426687181395671
243.936911379529	0.423585176177207
246.423440408246	0.421120217624099
248.900208920651	0.419046908482258
251.328513178522	0.794569581015184
253.894267551268	0.827787882147859
256.474445813238	0.759506892093904
258.974269074399	0.782103914896327
261.574324893491	0.733836834895655
264.13089000045	0.697180793803035
266.664434147783	0.69014523370524
269.319177916166	0.60533297585566
272.082125985877	0.634508580155017
274.675670502584	0.604018976046762
277.264090966767	0.5886274372393
279.827128992039	0.572511493281796
282.317033552441	0.530205264099815
284.875200275729	0.533810118672916
287.467929858707	0.505742555926184
290.029464041411	0.501465921437005
292.550974436253	0.484889751443842
295.19657131085	0.472870492514855
297.763304268766	0.463376471841737
300.292246238	0.45195689750804
302.90937774505	0.455051064307516
305.476577004654	0.43376286158668
308.026184844498	0.439046470217276
310.59314645232	0.421158789486125
313.112989074308	0.423985094261567
315.608618015573	0.411055794212632
318.101677938949	0.399320546781558
320.592578623323	0.399943662942984
323.106047264158	0.392085230768707
325.648017078544	0.392362576983074
328.168903210386	0.379507361234122
330.663686203008	0.382423840609292
333.2262233973	0.374003244459093
335.784417596319	0.372795574563133
338.285328174646	0.365091522979834
340.8194666618	0.355399363157894
343.324293157777	0.358486263704796
345.794140362916	0.351469136395103
348.318571381558	0.348358041716611
350.794433143536	0.339198661488189
353.327610608161	0.340909015535653
355.85142063509	0.336367224142243
358.382559252517	0.332207275282819
360.854921162238	0.32997750762016
363.318880531159	0.325190294060575
365.819006815743	0.325165732987939
368.336045736462	0.317595297480496
370.842225369504	0.316664361214326
373.338503197208	0.311505967737386
375.825946936089	0.310300498711822
378.310381901235	0.305636384681
380.811775871599	0.301616495376741
383.284823825614	0.301025320595031
385.777157345564	0.298104538669092
388.307141539103	0.296406349606357
390.750722730224	0.289662867921731
393.196567562088	0.290891425647002
395.701390513038	0.287793786497221
398.220588888999	0.285330229687931
400.72168891162	0.281608374270964
403.195647849645	0.278949870638098
405.701952016034	0.277922907441179
408.186818622944	0.272982436697905
410.656408678706	0.271243562115916
413.146539307225	0.268582399947252
415.624087424819	0.266701771285317
418.074905755443	0.263305327505247
420.529825287772	0.261706921594201
423.004282067749	0.259859385361928
425.455991399953	0.257285742896089
427.999043336352	0.255087348201762
430.455117789479	0.251834590022741
432.960954755278	0.249427163893886
435.455599265322	0.246537296693783
437.903147561815	0.245365121968934
440.367496668529	0.241806569378991
442.863582215122	0.239697117673185
445.360043239898	0.237698156459042
447.818668579252	0.23584978443283
450.312327115684	0.234389479463335
452.761585051802	0.232076988679417
455.231979123688	0.230233530484976
457.732009621521	0.227072513604854
460.229917742417	0.225393330168211
462.72935304291	0.222082606879611
465.234947780345	0.220603586305078
467.716857535361	0.219155966261101
470.198754488965	0.216844164550593
472.705091816656	0.213499402514648
475.202634488875	0.210641816929476
477.702659260822	0.209613234821605
480.166366011002	0.20723669561376
482.615901140745	0.205607119493214
485.088189728256	0.202764089143307
487.575996132249	0.201695826117654
490.110100903614	0.199963677288313
492.557409041514	0.197646506443091
495.037841430949	0.194292877657072
497.521267568226	0.192265738190301
500	0.191135478726099


==> data/lambda_0p01/data/reference_trajectory.dat <==
0	1.5	2.4
1.74974433300209	1.81725088969373	-1.89467758636634
4.56481953316688	-0.813425446967319	0.958243127701797
7.59029003323061	-1.96653845753625	-1.10867215398141
11.0532034569261	3.83676425436289	2.30718719729192
13.2948837810564	0.658748175709199	-0.100265934552891
16.7540526439374	-1.39702098281487	0.911905923025199
19.6773340745866	2.34458934797583	-1.61466659181942
22.3727345416839	0.240901299153696	2.214166982004
25.0516929290667	-1.94203039913447	-1.71177993849397
27.8271633229969	1.84901977168625	1.06954695876814
30.3602527341992	1.91027223964806	-0.797286866927379
33.002160580334	-1.87811009032699	0.658275715841636
35.6770068899866	0.106561039798751	0.0759368939867118
38.2303913407106	2.81039757527215	-1.00179390680448
40.8382228866309	-0.556695711655686	0.898837855028481
43.3589528926248	-1.91018417185941	-1.73241113579222
45.8640723306904	1.6120547916621	2.10938071524507
48.4013673589171	1.4892223078379	-1.81811272019014
50.914281659034	-2.26471540157961	1.75352681440223
53.3904524159973	-0.989186294398167	-1.20311038235256
55.9448410999663	2.35654878658267	0.47671324172727
58.4268707219956	-0.201650019671869	0.239558995966602
60.9309067940776	-2.48787799608596	-0.965388797953947
63.4535552606827	1.0778731706934	1.58821195209485
65.8946775473247	2.14335429239769	-1.92792981178179
68.3610963347221	-1.62805703558251	1.95584210390701
70.8434928796432	-1.51613750233262	-1.65528206999538
73.3389836614921	2.20388029735896	1.0525985517678
75.7749900980562	0.89215172059716	-0.205378934348551
78.2782595012306	-2.46446551910498	-0.562454710794049
80.75622562362	-0.0615394608042469	1.29992197539204
83.2792380912058	2.45635050333942	-1.75260611682292
85.7663008736039	-0.851929854841628	1.98982910665494
88.2116398515336	-2.2101701095749	-1.87546385025593
90.6955830166544	1.52374941265631	1.44105808607846
93.1664941024082	1.71690392647442	-0.744451431640595
95.6387882078174	-2.06729068757956	-0.0813058984948765
98.1174296187769	-1.04861192288335	0.880320512461172
100.585283517156	2.40529008228051	-1.54494746787339
103.078740255926	0.253346493196045	1.91689973729015
105.578016496472	-2.49255694757427	-1.98937773637792
108.025568478656	0.544779279610292	1.70253994947849
110.526083153551	2.30339346931881	-1.1740421925919
113.014669054976	-1.35003132943851	0.442753734676919
115.478533171231	-1.87230827166409	0.41323380630792
117.95786984595	1.94126224579258	-1.16603581172034
120.413240861331	1.27187677004908	1.74775578137044
122.884253629389	-2.326433443289	-1.99291540741671
125.345441926241	-0.552366502434265	1.87868325808974
127.806120150494	2.49368249069059	-1.41486524776785
130.270900210829	-0.208365986507017	0.696164213927639
132.740781522837	-2.42741267878734	0.138287008233218
135.179342487228	0.922098639415904	-1.00826003318313
137.704934019828	2.09814677399735	1.55642730388962
140.184248688309	-1.68498453791415	-1.93037683527628
142.66122028603	-1.54876004214009	1.97685243391225
145.230683331859	2.26157781187476	-1.78541916585445
147.663311943912	0.758453257040491	1.19057190364783
150.123475690995	-2.46928289401764	-0.401667518201937
152.606583075018	0.0261443495829637	-0.41293949721537
155.067242306054	2.46721703935687	1.19893089263156
157.526387304506	-0.769139225178994	-1.76331784075899
160.035456017745	-2.19601467629773	1.98795321418715
162.498139909122	1.51567608500726	-1.89668446800068
164.997352371312	1.68716208935387	1.50981101431134
167.450305018146	-2.07105622580949	-0.801188439847401
169.916414592578	-1.06265554590949	-0.0334121191394571
172.373745466713	2.3958273756072	0.879347735909041
174.884415448923	0.257101327418327	-1.48271544272528
177.336662078501	-2.4977155060431	1.91557958627806
179.830273480567	0.539437098288043	-1.98855415428039
182.311358533529	2.31844998953576	1.73619911718377
184.802767660185	-1.32083802314271	-1.21087948880309
187.296950142723	-1.85998223128129	0.499314628268025
189.733346851399	1.90508965609506	0.415413366177117
192.206971503144	1.29305968171332	-1.17802360047062
194.663800395221	-2.30785666357952	1.753359392099
197.106567223937	-0.631773922083305	-1.9977602089477
199.585240874213	2.48960938582289	1.86629824180245
202.043739058303	-0.147284489795359	-1.38627229196013
204.488687752991	-2.45035714080255	0.617125718825431
207.005323445269	0.951544631144971	0.119152592698436
209.479802687446	2.12895118825978	-0.922275661843387
211.930437476901	-1.60374901520137	1.59744789348208
214.382068716585	-1.66530895837321	-1.9598040582987
216.845283310644	2.09723895028114	1.94677047812261
219.275405428265	1.07672284647874	-1.53008583430653
221.755458124979	-2.40262777255944	0.883544674428381
224.205426776447	-0.338541530951378	-0.0218918574066873
226.663774056504	2.49974749846369	-0.827309107436686
229.120073191912	-0.405268433974087	1.52365302392872
231.576362933526	-2.37973907255709	-1.93018799477504
234.03725478565	1.11716799719821	1.97129887145945
236.48907684059	2.05092370064965	-1.63446290784068
238.983517390298	-1.76538482203584	1.06047821026496
241.459913980166	-1.46084388947684	-0.281712332687347
243.936911379529	2.23906289590115	-0.54418972720218
246.423440408246	0.717725231703742	1.26066290309251
248.900208920651	-2.47946935699568	-1.78162240422507
251.328513178522	0.00192655965201338	1.99999853352647
253.894267551268	2.4364249623668	-1.89969287026772
256.474445813238	-1.11285048318037	1.62607203064714
258.974269074399	-2.00462594963004	-1.05823604445557
261.574324893491	1.94213405117131	0.545075371978581
264.13089000045	1.11511710004997	0.106632329308307
266.664434147783	-2.41619397557165	-0.793613840511535
269.319177916166	0.0696542998512758	1.17733592966918
272.082125985877	2.31119461762156	-1.33635996889538
274.675670502584	-1.48458862092145	1.7046905809801
277.264090966767	-1.59881367041047	-1.93481471882306
279.827128992039	2.2282970357669	1.99561411002674
282.317033552441	0.735010937807269	-1.78409949173351
284.875200275729	-2.49230245376245	1.39836194321092
287.467929858707	0.412162338626653	-0.931817136746089
290.029464041411	2.31426479414686	0.320129219320485
292.550974436253	-1.37457275145102	0.411392490048811
295.19657131085	-1.62486849444382	-0.849365079527691
297.763304268766	2.21563911791221	1.37319340986952
300.292246238	0.696018194192016	-1.79718755893821
302.90937774505	-2.49945193145245	1.96344187720805
305.476577004654	0.509660638858289	-1.98409991467631
308.026184844498	2.28350394637745	1.78925164433132
310.59314645232	-1.50361416581052	-1.420225289343
313.112989074308	-1.67162805784447	0.815324429598614
315.608618015573	2.12310344665892	-0.0469788697175315
318.101677938949	0.931719580168723	-0.733912971349794
320.592578623323	-2.44556105671241	1.40276759160042
323.106047264158	-0.0510913768093426	-1.82887361250793
325.648017078544	2.45588239773628	1.9949246909823
328.168903210386	-0.931869646470303	-1.91222570882614
330.663686203008	-2.12142421377185	1.53650053667417
333.2262233973	1.75908699225521	-1.05099812946136
335.784417596319	1.34983080500014	0.447621300461815
338.285328174646	-2.31178225681912	0.328245148804254
340.8194666618	-0.465799488135314	-0.991865714160736
343.324293157777	2.4999708052428	1.57308782295469
345.794140362916	-0.38166151995779	-1.94227434264976
348.318571381558	-2.34880076761549	1.98467454286843
350.794433143536	1.22453461948058	-1.71333682339094
353.327610608161	1.88887322526941	1.24773083866202
355.85142063509	-1.97402754278944	-0.606835249933079
358.382559252517	-1.10902075322088	-0.0980863328139608
360.854921162238	2.38851566056713	0.907657553806084
363.318880531159	0.363181695873164	-1.56950256884514
365.819006815743	-2.49859702531273	1.92373419179378
368.336045736462	0.556874957830812	-1.99082899375548
370.842225369504	2.29462796968705	1.77343810944388
373.338503197208	-1.38000233738742	-1.280021449574
375.825946936089	-1.82037682207182	0.570194107462582
378.310381901235	1.99426930872297	0.238643074109998
380.811775871599	1.12581951445065	-0.975771088929548
383.284823825614	-2.38326582085143	1.60432214011573
385.777157345564	-0.331416693819253	-1.94274018512047
388.307141539103	2.49435152377828	1.98591613932215
390.750722730224	-0.513677737679241	-1.68120845281401
393.196567562088	-2.3499368054161	1.04065506732739
395.701390513038	1.26560134440363	-0.320506161767404
398.220588888999	1.87379546829359	-0.415995314192745
400.72168891162	-1.96364543936895	1.12913642569082
403.195647849645	-1.21254844920866	-1.70437078285251
405.701952016034	2.37090207055983	1.9725103895525
408.186818622944	0.383871435851935	-1.94160186167146
410.656408678706	-2.49998234426374	1.57100013384972
413.146539307225	0.437863341923663	-0.96070188149207
415.624087424819	2.35726930819081	0.16932719724386
418.074905755443	-1.1640105863811	0.706284102016522
420.529825287772	-2.01717130337647	-1.43764712489243
423.004282067749	1.78165919714478	1.87943196203965
425.455991399953	1.47711714823089	-1.99084566049057
427.999043336352	-2.27989182264853	1.80954560425576
430.455117789479	-0.677212513182679	-1.27451635094009
432.960954755278	2.48965072377891	0.602042150148958
435.455599265322	-0.210829517516369	0.183183865349606
437.903147561815	-2.43591010876855	-1.0300040438568
440.367496668529	0.930011350423494	1.65182485473512
442.863582215122	2.12127755365133	-1.95890040809067
445.360043239898	-1.67527609355185	1.96309384595696
447.818668579252	-1.58399952784022	-1.61663079922358
450.312327115684	2.18011049571521	1.03292877738561
452.761585051802	0.898788400131099	-0.190327476985717
455.231979123688	-2.44545761848953	-0.645912024522381
457.732009621521	-0.0750985287502214	1.31938619098849
460.229917742417	2.47278210761647	-1.79520844719258
462.72935304291	-0.80183377795601	1.99586970125047
465.234947780345	-2.18232024577725	-1.89773977929113
467.716857535361	1.56451467793761	1.48680662540364
470.198754488965	1.66363240639032	-0.827625787731901
472.705091816656	-2.13851689644695	0.0840089349057523
475.202634488875	-0.896988718683587	0.690075275082574
477.702659260822	2.45606384595321	-1.35424361796282
480.166366011002	0.0848780013000761	1.84565677725408
482.615901140745	-2.4849120451595	-1.99733109405204
485.088189728256	0.666168918765399	1.77973432575918
487.575996132249	2.26145902918826	-1.27623119100486
490.110100903614	-1.49994056423553	0.663146933150419
492.557409041514	-1.7670727957211	0.222702789927244
495.037841430949	2.03542331345283	-1.00190646486192
497.521267568226	1.0916828103689	1.6086323336184
500	-2.39733206260153	-1.95123216431424


==> data/lambda_0p01/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.74974433300209	-0.12074087296509	0.197116458786092	-0.0258171827342213	-0.158158758662206	0.516243840394584	-0.486352140006188	0.600575246926806	0.156915025667513	0.385456346449738	-0.3096896570278	0.116205813943684	0.0112617095654653	0.319930714116116	0.330106502459414	-0.0165559105631949	4.55077911196058e-05	0.585043174360834	-0.0904146997015449	0.0807949305863872	-0.0885051925019357	-0.0362552455153365	-0.666946062913537	-0.0754922468174056	0.0575990033015457	0.00298346580984209	0.0483774421514242	0.067240528349231	0.0835571769576521
4.56481953316688	-0.0702525044541302	0.169199721214753	0.0757860697071954	-0.316069281568425	0.613537755585711	-0.583361521709948	0.114156928845332	0.0509789250456069	0.35556134203588	-0.124965251084575	0.131301514149056	0.0835647787359252	0.389233949401831	0.452783099772057	0.0386430940500251	-0.0800871359312951	0.750966994701074	0.0137372959012704	-0.0298487934174826	0.00526104678579507	-0.101074651238015	-1.05800317596159	-0.127050767307884	0.0808311130463417	-0.0624759588862031	0.0568079241634899	-0.00948177833004376	-0.00671624720691573
7.59029003323061	0.21280518374855	0.00578273151377917	0.413441181584827	0.0121276918205297	0.229163704388113	-0.09448565011281	0.0145908578884702	0.127515979739243	0.0955539273424557	0.163206620298163	-0.000424015373468909	0.357634857563895	0.142445503572874	0.24649647584383	0.0560945715358705	-0.188108839307898	0.75593192923975	0.0955967336010991	-0.0917326118302161	0.00300672707074308	-0.0473354003882989	-1.09845981424226	-0.131521138044589	0.0104203226260398	-0.158906035308954	0.0619787896868368	-0.0404284215561487	-0.06625586789614
11.0532034569261	0.148395062960253	6.03335363695825e-05	0.484209174931747	-0.0355230901751959	0.0929550091907773	-0.032946578992563	-0.0439610718082636	0.0409021402039946	0.0683279300798459	0.0419951435074405	0.000157869874702574	0.429730344205103	0.050138965351772	0.216018981790233	-0.00797522179371083	-0.351769505502887	0.989503851837948	0.00942302211575732	-0.0227422959794385	-0.0182805934339845	-0.0262321032881155	-1.00727693158441	-0.0707188347868038	0.0317283142952549	-0.288409463974288	0.0784638106092367	0.00654112861956354	-0.0749801562769141
13.2948837810564	0.108466820836793	3.44781695799325e-05	0.483628186340106	-0.0189474457859204	0.0379429182990473	-0.033185337739879	-0.0139817315779503	0.0194860400620075	0.0411597352694033	0.0133755791276208	0.000154378881790367	0.428986063619739	0.0224554788212481	0.178667108352222	-0.023527460504026	-0.479043956646064	0.957246675364094	0.00585628630972277	-0.00930054863023278	-0.00822643664928467	-0.0253476712268616	-1.00376317959035	-0.0378091440770499	0.0300323585381984	-0.382429291171244	0.0722892567213581	-4.26915154638555e-06	-0.0929868682758977
16.7540526439374	0.0549950142702945	-0.00252698465820419	0.509826439356791	-0.00385896487939008	0.0176815015359982	-0.0310512338624879	-0.0250006889368599	0.0274928288921338	0.0122703057986077	0.0551780197112627	-3.56836539456555e-05	0.443375032802028	0.00448683107063418	0.13221355932701	1.2940482936367e-05	-0.547651986845627	0.914471726027007	0.0303516529099825	-0.0123079500150333	0.00689043026236586	-0.0252987311935268	-1.00801440194348	-0.0174201469435247	0.00745816513048652	-0.419290532135388	0.0628257885519382	-0.000103626927741245	-0.08957773688112
19.6773340745866	0.0420773697369123	0.000100549316954571	0.517983768481282	0.0154311497619514	0.013040401126042	-0.00513632108740545	-1.33418710762808e-05	0.0127110489736241	0.0106986366989697	0.0634649609103297	6.84883778297595e-05	0.445743440306275	0.000206596660874612	0.0807699459848775	-0.000117109367476269	-0.586320119891605	0.926319919925196	-0.00594669098227757	0.000107689924057818	-0.00386816651223321	-0.0473776661690695	-0.995141345208875	-0.0142369336345583	0.000462574602346859	-0.429590265487259	0.0581338472051948	5.09837703830133e-05	-0.0646864542697193
22.3727345416839	0.0263204101111095	-0.00013516932549727	0.513537711341328	0.00150645103147285	0.0104882493203775	-0.00414827805274679	-0.012286277387998	0.0074593514778212	0.00834861926885813	0.0575587128412375	0.000144837449300218	0.438258496809467	1.56996511948835e-05	0.0529430532816287	-7.87912889626792e-06	-0.607396921407623	0.957607334907367	-0.0015179783982758	2.28057441942733e-05	0.000964025323166374	-0.0335081506244646	-0.995079919340752	-0.00725435197632759	0.00985472022209721	-0.429266750218783	0.0533370777970335	0.000119657027226428	-0.0379738523349758
25.0516929290667	0.0159113620719561	0.000351895300770282	0.51614289776876	-0.000494699210158362	0.0105869654891137	-0.000548582602259239	0.00449361725950183	0.0118389321017244	0.0111388008763656	0.0671066227016687	1.30844996461308e-05	0.435470841909184	7.34491095546314e-05	0.0339373139391878	-5.44841187584449e-05	-0.625305295168098	0.944892829888238	-3.23546771924009e-05	-0.00011755298341206	-0.00178827747085202	-0.0419545847621357	-0.995001976517147	-0.00721096824270639	0.000943578295142128	-0.423661632634061	0.0463334297277076	-9.35201640627714e-05	-0.0243603676629752
27.8271633229969	0.00239335263242834	-1.6764893092115e-05	0.52242888227075	-3.93196272858671e-05	0.0172265015133269	-0.000141167781987934	-0.00301919863792698	0.00537695145263392	0.00639618256930262	0.0616000727493491	5.07676085661672e-05	0.437622108647756	-6.46208351651438e-05	0.0220816963100639	0.000118710374591584	-0.633701664828953	0.948780312499653	0.000265824503436268	-0.00162452869826026	-0.000355945096724955	-0.0361362956578167	-0.996413039377965	-0.00712782051015505	0.00080362465686096	-0.410624102533937	0.0396563439492639	2.05725758196177e-05	-0.0191653413174504
30.3602527341992	0.000161284197859442	0.000140920781935777	0.522860658898823	2.2872596729885e-05	0.0154933185633691	-3.78501501659982e-05	-0.000980927489159812	0.00273609752578019	0.00270271163101846	0.0559402160878996	-1.86219720169397e-05	0.434703594906232	3.47061202795757e-05	0.014146553478288	0.000122875180908852	-0.64224518821194	0.957739696737868	5.44465775872619e-05	-0.000299319152922371	-0.000214258895351815	-0.0405318435377846	-0.99238343123301	-0.00598812733171636	0.00402961621389719	-0.398441354673221	0.0337148028948969	3.25956973363483e-06	-0.0146478197565213
33.002160580334	7.27612970729641e-05	1.01138480629851e-05	0.531494513892315	0.000268013676397026	0.0144374056867273	-0.00514527773299644	-0.000422327765289646	0.00301443256366928	0.00479845641868779	0.0613951040462567	0.000382574302411222	0.437895042974633	9.32269062647929e-05	0.00678528922177885	6.86109120321695e-05	-0.65132017140111	0.966659284415981	1.68330064528607e-05	-0.0024037821460229	-3.47039518789572e-05	-0.0382394738392179	-0.992586425796484	-0.00505035633744606	0.00229728291253229	-0.386747229969959	0.0281345399684025	-9.17179351607448e-05	-0.0147374509508307
35.6770068899866	7.87698823168563e-05	7.34965995312947e-05	0.536375196058713	3.88229890740679e-05	0.0140870587702519	-0.00115417115836492	-0.00499950322900156	0.00620496299374752	0.000301515456274277	0.0632444775094365	3.43518981951583e-05	0.438013675819356	0.00013895801262327	0.00107338716779628	9.31981992673901e-06	-0.657629423100926	0.963421297174805	-7.40946286467054e-05	-9.75383175659115e-05	-0.00123487217821425	-0.0310923361553574	-0.997633121134223	-0.00290152217707858	0.000142403732070042	-0.373079064034409	0.0216196678527577	-0.000138440075261576	-0.0126585473396684
38.2303913407106	1.5530277550428e-05	0.000145267475184993	0.533341903853373	0.00018808946429201	0.0139575028230696	-0.000202831498411568	-0.000828265244746384	0.00298712623722071	0.00508160991065561	0.0537606268531297	4.24436887000722e-05	0.432276048582724	9.25350149992294e-05	0.00013052362750884	-0.000117476745982412	-0.666957561421709	0.96839904121195	-0.00300923355507864	-5.19605701143242e-06	-0.00524734575449666	-0.0334930574058384	-0.993637171020597	-0.00561341896125322	0.00195381508398071	-0.362543068472091	0.0159239252778683	5.23800367191056e-05	-0.00524414305069842
40.8382228866309	0.000333732825429634	0.000135791935683774	0.537899957470039	0.000163288562038328	0.0108627708324799	1.61148669677351e-05	-0.00140511931974944	0.00310471466376431	0.00613320254743571	0.0608677693495551	-2.43872618588857e-05	0.431490357058555	-4.21274757115271e-05	5.47337887850623e-05	-0.000106514148932293	-0.676728389941477	0.973538129116843	-0.00175852415954565	-8.40984723427885e-05	-0.00259793901990463	-0.0306139441754434	-0.992934937860343	-0.00278189609536879	0.00409432179892786	-0.352246050515571	0.00959617282077074	-2.3342766477961e-05	-0.000395654707522555
43.3589528926248	6.43850258442802e-05	2.90512136025214e-05	0.539208164495752	3.52577989408641e-05	0.00873797130443285	-6.24662870853897e-05	5.0337670420948e-05	0.00388056118386866	0.00716341764751524	0.0563874832215739	0.000128281569641545	0.42921295258929	-4.24031253725244e-05	8.7536212485482e-05	-6.67208809017308e-05	-0.688008155143524	0.972936677469937	-0.000125877712705994	-6.54103400234048e-06	-0.00525600093999831	-0.0333678954388171	-0.996024573006531	-0.00408926946752498	0.000158040459579648	-0.343589648024064	0.00429771673855679	0.000118394234400258	-0.000115764751970061
45.8640723306904	3.18001897819255e-05	9.06245223761227e-05	0.544224534861232	-3.69962348996854e-05	0.00925550464930244	-3.09220116385828e-05	-9.7263186938622e-05	0.000737917575644998	0.00394190033386573	0.0559229956818477	-7.32049645251037e-06	0.429972134582748	9.3765784900381e-06	4.51943990167298e-05	-5.66528733249546e-06	-0.693331897238165	0.981531891821808	-0.00278273094082092	4.53347224351918e-05	-0.00323034300410838	-0.0288739728205313	-0.996416156984673	-0.00257535420221778	0.0020214848091825	-0.330893660268781	4.22055561194247e-05	0.000119009626015806	-9.05938337963228e-05
48.4013673589171	-1.73949374769789e-05	-4.62203496751613e-06	0.54691067467973	-8.63366176775232e-05	0.00981635585600627	-0.000136720925701514	-0.00364023768546997	0.0031035402298333	0.000134946452793197	0.0554361299588939	0.000155974883134899	0.428525552316893	2.8889412161682e-05	0.000182106169736484	-0.000136152204644898	-0.701830491490581	0.981233109443092	-0.00180074707887912	8.43188791207094e-05	-0.00427050588873148	-0.0323305707553162	-0.99619637060642	-0.00321434399424996	0.00325912940100243	-0.319926625687746	2.24836161144687e-05	8.1673493557625e-05	-4.87104448005093e-05
50.914281659034	5.60087256633033e-05	1.15203044070616e-05	0.549507970672008	0.00106498140048639	0.0057678797472938	2.16603248553035e-05	-0.00663243246002161	0.00418983631480772	2.86042784252911e-05	0.0530428220017344	0.000197036836758823	0.427344210960667	-6.03034172315595e-05	6.72573879243178e-05	0.000123937316071086	-0.711515339826355	0.974274221346747	0.000120543075539852	-8.05373139876862e-05	-4.03563856498973e-05	-0.0330576211887343	-0.995739308516634	-0.00179603888403053	-5.91762406834133e-06	-0.310877637464935	0.000225749324103221	-9.3279038353972e-05	-2.12580120611326e-05
53.3904524159973	2.07029697752106e-05	0.000160072088087805	0.551653025972987	-1.915632753845e-05	0.00487669868344874	-4.20916953801951e-05	-0.000167200438816313	0.00361771378087984	0.000504694954125407	0.052925400094536	0.000380040765161453	0.425531888938153	-0.000105190159679512	6.24667540505285e-05	-0.000153174519188805	-0.720448087444546	0.974305272656688	-7.63538306282279e-05	-0.000104811498947133	-5.3884794544332e-05	-0.0305124740965977	-0.995319659827955	-4.39858970126911e-05	6.25531390708916e-05	-0.301987010933538	0.000111758045798591	-4.79401250677047e-05	-1.37977404599036e-05
55.9448410999663	0.000128630858826333	6.53079521859003e-05	0.556596832453415	7.51811223124975e-05	0.005496081953949	-6.01502981268936e-05	-0.00124278055985325	0.00105338880172228	6.96242190211504e-05	0.0526741610008273	3.39016042042616e-05	0.426226975105274	-0.000101531131854332	1.07372533277006e-05	-0.000128304134545481	-0.72883308373629	0.980402743426507	-0.000108738902808072	-8.69402543745397e-05	-0.00264698005757228	-0.031294537169407	-0.996295282469417	-6.64366030155689e-06	4.95539642097949e-05	-0.292009363200518	-1.24399240040144e-05	-7.98678280340765e-05	-9.37756688131761e-05
58.4268707219956	0.000104871986450874	1.88791870930774e-05	0.559665339689929	-3.52020826496189e-05	0.00509361420589691	-7.492231419624e-05	-0.00126268236384059	6.30637181451808e-05	7.22525243826563e-05	0.0522569614880096	0.000216753703158682	0.42533361949252	-0.000150093568103552	7.91063182671856e-05	-6.24653505836654e-06	-0.735488671388865	0.984973349388505	-4.3283211026486e-05	-2.51788284361063e-05	-0.000269135431389296	-0.0275680311516318	-0.99492566897372	-5.64509740429331e-05	2.73604156416757e-05	-0.281814391166402	0.000183669956458215	3.94603748563389e-05	1.71485734148489e-05
60.9309067940776	-6.14812295714459e-05	8.60289870534404e-05	0.560236250982596	-0.000859221423440765	3.65041347294052e-05	-0.00289932033493307	-0.000295973634583703	0.00200045758454899	0.000550993763476565	0.0513138732687291	2.00017233900106e-05	0.42221828049154	-0.00011441982138662	2.98832211202096e-05	-0.000114039065681959	-0.74245129173469	0.97988011050651	-2.05421321107799e-05	6.03719523518218e-05	-0.000466208218240416	-0.0292977899372396	-0.997318138024508	-0.000737627472970009	0.000177208665726754	-0.271606542762103	9.26086176180016e-05	-6.08004570929417e-06	-0.000132576211603522
63.4535552606827	5.62053610547708e-05	0.000163483054926412	0.566535207269218	1.16438803772527e-05	0.000338188542877693	2.45285725700138e-05	-0.00109555886286245	0.0033798354124518	0.000218579792459218	0.0610735711417637	9.13119396946157e-05	0.423154613427934	-9.45133729163844e-05	4.44504086329779e-05	4.72664148011511e-05	-0.750531938256281	0.98547361267114	-2.87696592834959e-05	0.000150602393332893	-2.7368569675931e-05	-0.0262378233712615	-0.997535038829769	-2.75791694377578e-05	8.60659492097608e-05	-0.263073325304838	4.01107784487217e-05	0.000130363713183607	-1.2324376179828e-05
65.8946775473247	8.59751585544648e-05	6.50234309257904e-05	0.568352461978071	-0.000127513188858599	3.33719841940037e-05	-4.33645301103353e-05	-0.00172147987985801	0.00273383018623925	-1.36488819522522e-05	0.0560568797886436	1.76408805615327e-05	0.421825804498301	1.1370779820202e-05	1.934962173845e-05	-5.45890253621223e-05	-0.758167522399564	0.985986430268566	1.04537890629435e-05	9.00144164587171e-05	-0.000131552034556087	-0.0273360001547835	-0.994179951970601	-0.000376418778353131	0.00125305917648769	-0.254517806876312	5.17859534651687e-05	4.24741641656366e-05	-4.23439201193111e-05
68.3610963347221	0.000116514539009968	-8.68897522916944e-06	0.569990878577192	9.93395546296459e-05	-0.00010930276314113	2.17206803403507e-05	-0.000137718850846547	0.00238593539106224	-5.23767989132329e-05	0.0577498784885564	-7.55116963683398e-06	0.419454831797803	-0.000115058072990896	3.68145901208867e-06	0.000109455531333256	-0.763343970046531	0.981278400392245	0.000378245035521411	-0.000129404189069447	5.01075252997514e-05	-0.0230751411203204	-0.994645774663944	-0.000445268480680173	0.002414636269303	-0.24463334749516	0.000157626300581077	5.56393487768961e-05	-0.0001084362045621
70.8434928796432	-4.28735734861263e-05	0.000175365717122516	0.571061584338752	-0.000114736481310279	-9.18599012531813e-05	-0.000132698410199169	5.15900570520682e-05	0.0029966938975621	0.000267221086237809	0.0564719179587161	-1.92197483125877e-06	0.41690327118145	-4.79968209531075e-05	9.77486910334742e-05	0.000131955231952411	-0.769937882669694	0.978720946301654	0.00138993594190172	2.92667324822554e-05	-0.000145578631113133	-0.0247342836356776	-0.995127484311817	-7.9473932887189e-05	0.000703736693933305	-0.235548181848556	0.000109790407093698	3.6787633001931e-05	-3.91491042902791e-05
73.3389836614921	3.11315139633845e-05	0.000168841332318004	0.57105460621809	3.44785011108003e-05	0.000122736223659697	7.5111166423596e-05	-0.000100095742090793	0.00025455599162333	4.80124298398827e-05	0.0512138907463411	0.000126330747570581	0.413793979597347	-0.000201658427051588	0.000115977819868504	5.55539128813297e-06	-0.778739327941341	0.972695063142744	-9.93756060817143e-05	-0.000165891220309254	-5.44253172146824e-05	-0.0261793488367004	-0.998992049659413	-6.42125072807848e-05	8.91910465726443e-05	-0.228717253139538	6.61498869994278e-05	-0.000124922495263632	-4.98555862855999e-05
75.7749900980562	0.000100593645184383	8.86140601488578e-05	0.572612977484119	1.85184853882162e-05	5.90124560080147e-05	4.07877998503657e-05	-7.49120029491531e-05	0.000955156959128709	7.48244365660852e-05	0.0512381331375974	0.000107985351460663	0.411618573477018	1.43222198265319e-05	0.000105680837119247	-2.38505379922158e-05	-0.784774495844878	0.973337005214483	1.28857861459186e-05	-2.70143850393344e-05	-8.33841423883127e-05	-0.0220859714627907	-0.996379743259853	2.57804845157565e-05	-2.64028082444791e-06	-0.220666616906259	3.89241972252179e-05	3.34096000331429e-05	-8.58080389551367e-05
78.2782595012306	4.54794234463766e-05	0.00014977962937554	0.576065458005848	4.35011046981746e-06	3.97868477904882e-05	-5.24787746883251e-05	-0.000356816969072898	0.000376955218837405	-4.65465746596249e-06	0.0542245580694259	0.00023128831564594	0.410737942639629	5.00799924671563e-06	0.000137053857422864	7.86035412855966e-05	-0.788899514336616	0.973592342715987	0.00399472301855448	-6.54604864031251e-05	-8.34383957229669e-05	-0.0234289405745769	-0.998155792641412	-0.000139233371464473	7.43648007273724e-06	-0.209965120949985	8.66165065894859e-05	5.14047107656979e-05	5.87125759609825e-06
80.75622562362	0.000141149673921205	8.80637827703982e-05	0.57892683572847	7.45966279743764e-05	-1.19586993054736e-05	-8.31596591270268e-05	-0.000120420199930098	0.000529502965892731	0.000101247361686971	0.0559489226346565	7.21964088443634e-05	0.409515075046489	-0.000115903744670101	0.000124210585058733	-2.0017428774089e-05	-0.795904235465069	0.977161505379124	0.00115303847646786	-0.000150980031877675	-0.000182295294139856	-0.022077013611456	-0.997376633333755	1.70871752290561e-05	0.00123730638044889	-0.202702979462387	4.05251397491079e-05	-6.1719110348263e-05	-4.54947690701901e-05
83.2792380912058	-1.28135391185123e-05	2.56847018169352e-05	0.578777120341328	-9.83773821853041e-05	0.000124670070271904	-0.00187611645936765	-0.0030081689617064	0.00162313326089852	-2.07934547589033e-05	0.0522570713409205	3.13249842589791e-05	0.406091264398422	-3.55882417531629e-05	-4.05569750649472e-05	2.37653588004838e-06	-0.803291851665219	0.978026435019873	2.24527783671487e-05	9.83384970857358e-05	-0.00121834448840612	-0.0235367927706037	-0.994713350123547	-2.1464344708088e-05	0.000203540389818709	-0.195461808635474	0.00015024921461023	5.63939688082673e-05	-1.0052889367372e-05
85.7663008736039	4.26388886578799e-05	0.000176274976798507	0.583228736416812	-0.000135748754800614	5.15373958812591e-05	1.82204525981161e-05	-0.000178746114496468	3.87758192134578e-05	9.12753625497845e-05	0.0548731544431918	1.33665137567727e-05	0.406304413218095	-5.1368698966111e-06	8.03872336728276e-05	0.000113243212135109	-0.809186148402063	0.983239457308378	0.000211476025048184	-1.87224738974195e-05	-6.19943602324627e-05	-0.018917494473644	-0.995022510740068	6.27259257526688e-06	0.00149396052062015	-0.188000451008858	6.42886348661104e-07	4.96363436726547e-05	-8.0242791412833e-05
88.2116398515336	6.34330229184679e-05	7.72016196533616e-05	0.585308615714117	-0.000153873792371475	-5.58950695776109e-05	-8.88808372018309e-05	-3.72600031713269e-05	0.0012804165774064	3.02771003178112e-05	0.0534825884172408	8.17109623976973e-05	0.404824181502845	-0.000492290923079455	7.42526444912002e-05	0.000106652058199911	-0.815851029013128	0.978482068183993	0.000153485157810493	4.49307372446187e-05	9.61518514971864e-07	-0.0213477632581005	-0.99678594410704	-0.000121036016806981	3.05312295532261e-06	-0.181007871673092	3.29590514173685e-06	0.000133881869485787	-3.08784360209997e-05
90.6955830166544	9.43432222616563e-05	8.36331762287249e-05	0.587073362309595	7.786658581579e-05	4.59770524490924e-05	8.79885028533113e-05	-3.18053170089793e-05	0.00052778273041933	0.000132542894304959	0.0516014039796846	0.000138088349085665	0.403107385804184	-3.90390078941651e-05	4.94666487926959e-05	3.4742659060487e-05	-0.82145839818138	0.973958325216851	1.17746932677932e-06	-6.12810794731597e-05	7.05313494770639e-06	-0.0195692080725885	-0.997718491089179	-5.44957875688362e-05	5.1811292736869e-05	-0.173434233112593	3.13799188723627e-05	-6.89494908955774e-05	-0.000108204715109687
93.1664941024082	0.000126473173803795	0.000109705049804704	0.587796503859079	9.75944818264122e-05	3.01068258912504e-05	3.62376415453479e-05	-0.00117696085052697	0.000718597351325361	-1.47923042760054e-05	0.0520188648275806	0.000184291500843427	0.400135276133837	-1.13720548219585e-05	5.64169868154771e-05	8.08398477728029e-05	-0.829252876254805	0.974689541459083	-4.96387372153817e-05	7.56911393712176e-05	-4.89268920850432e-05	-0.0209592287713983	-0.995517654760913	-9.0550185952387e-06	4.15538827106238e-05	-0.167758643810954	-2.42845539632155e-08	-1.54541055806763e-05	-1.28897541773817e-05
95.6387882078174	-3.30708740598642e-05	5.90540701389408e-06	0.591658333904032	7.39385584969914e-05	-3.42269330741238e-05	-5.09666848572857e-05	-0.000360610926641894	4.83916580477964e-05	9.58560198450476e-05	0.0531405824808641	9.80876841553984e-05	0.400075100316796	-8.59394621080717e-05	0.00013800666135049	0.000102549373294533	-0.836881030808055	0.980502176420531	0.000330188578183481	-0.000133765918098054	-0.00126624854841521	-0.0215651971257738	-0.996949934835253	-2.87378145878212e-05	0.000151324054838919	-0.162408391547632	1.91880665650813e-06	0.000126782300050629	-4.20659284430381e-05
98.1174296187769	0.000129006014562628	2.07617786183566e-05	0.593724356240097	0.000106230034762583	5.67010553432593e-06	5.37324574093244e-05	-0.000729796368988119	0.000151496720169626	-1.76482227456554e-07	0.0535311930131938	4.62386325540207e-05	0.398398670427508	-0.000203896924603058	0.000135834686883127	3.31708738281723e-05	-0.842393681185744	0.983813686487925	-4.72298346773196e-05	-6.14066590195192e-05	-0.000415757860952851	-0.0176876183311419	-0.996731678560607	-7.62026960228442e-05	0.000186325398975637	-0.155732022607522	4.36344668963268e-05	2.9636482333197e-05	-0.000179828523628939
100.585283517156	0.000125240680475049	-2.12543119655599e-05	0.594179863964832	-3.70623266345743e-05	7.62279878859074e-05	-0.000116832314137101	-0.00209757422540716	0.00167658346557904	-1.27817416230385e-05	0.0543122638294523	0.000103841583980116	0.395137211799356	-5.14679412808668e-05	6.34529170086034e-05	4.24197182856941e-05	-0.846945540766034	0.979880645522704	-0.000390024657663538	5.66153030093127e-05	-0.00383111638530109	-0.0172339744240804	-0.994317352377695	-0.000192370737419913	0.00183056285353556	-0.148423830305253	4.62690572134231e-05	4.53893874640746e-05	1.50104621053897e-05
103.078740255926	5.51418636442374e-05	3.59196627433426e-05	0.596618862887707	4.08134119783731e-05	7.99918330233412e-05	-2.31362390126329e-05	-5.82802342950319e-05	0.000123866524011984	3.99781939426502e-05	0.0564283561566681	0.000234509448010336	0.393566345535057	-0.00015179693392412	0.00016057347756916	1.66560154244955e-06	-0.851941642803233	0.981675127387958	-9.11592487894134e-05	5.57851587211294e-05	-0.00100224229660826	-0.0143229649206947	-0.995333352118267	-1.19062906210464e-05	0.0019655057540632	-0.141833911650726	0.000174656888471827	0.000149607877017095	-0.000142994299685816
105.578016496472	0.000103371293382301	0.00020104023120401	0.596384167378401	-5.90068244362449e-05	7.8647807666531e-05	2.60497753173459e-05	6.16503675078419e-05	0.00146240412925325	0.000582556921372046	0.0504094452451867	0.000166053153592195	0.390451373833287	-0.000188752496679318	0.00013759559832012	9.86441592507719e-05	-0.859412777969855	0.976564443398151	3.99046174614153e-06	0.000173289746261287	-0.0016888047038309	-0.0152385867761762	-0.997904288485666	-0.000112459371854144	-3.8075190368554e-05	-0.137359663991414	2.50372696294766e-05	0.000149619734947599	-5.65722338890772e-05
108.025568478656	0.000213464099403236	0.000184098195131243	0.599013512561082	5.1537366334575e-05	0.000271829711926173	0.000165069379925917	-6.03782083946342e-05	5.32024568707843e-05	0.00020570135384561	0.0520014993903839	0.000227765847503061	0.38918445585284	-0.000101176265040016	0.000187041878305213	-6.51364503383701e-06	-0.863555958864176	0.979313810257179	-0.000127264242752208	5.64003141587685e-05	-0.00155956897842819	-0.00991232283524051	-0.995212622096903	-7.23199630414793e-06	0.000218672666508653	-0.131102663896718	0.00016735435792149	0.000129799785413751	-7.56271938362227e-05
110.526083153551	8.83019360795888e-05	6.03533505634251e-05	0.600843116867695	1.29658492012339e-05	0.000167998500854852	5.35196610341198e-05	-0.00239711449234579	0.000484189211635338	2.78375305329499e-05	0.0509484641920216	-1.23871543765999e-05	0.387412824040419	-9.42886369757238e-05	3.19204814079479e-05	1.82542691359199e-05	-0.867819869905184	0.977188184717036	-0.00104668224014689	5.04724289866806e-05	-0.00364544997808737	-0.0156767170799596	-0.994200889398974	-0.000214709331110356	9.70488914038054e-05	-0.123678400263604	0.000211477451976521	4.00029330447915e-05	4.77123139835794e-05
113.014669054976	-2.67678976009706e-05	9.11010523496399e-05	0.602433185678426	-7.78968487239781e-05	8.80314504638291e-05	0.000104387250111088	-1.1071585481725e-05	0.00012156066598957	-2.72007434738691e-05	0.0483657614064665	0.000296480921828465	0.38564136761264	-0.000111631695617385	0.000201908673225009	0.000118496337350399	-0.873218939451986	0.973271750745102	6.51644268103017e-05	-7.29858557351326e-05	-0.00142578491037907	-0.0133320871075235	-0.995708198518896	-1.18762698262651e-05	-5.14665721422204e-05	-0.118547443117699	0.000102691730291807	3.27339196234562e-05	-0.000146937727628987
115.478533171231	0.000138260554569516	0.000150841243318012	0.603169291409373	8.57407508910609e-05	9.34068705401524e-05	1.76408363040996e-05	-0.00297214704500799	8.16964736309518e-05	8.16479423986624e-05	0.048095816607074	0.000130098266128697	0.38280320642637	-1.22205328778282e-06	9.55629917736681e-05	1.75048717153478e-05	-0.879808368735902	0.974128324667806	9.54646366459564e-05	2.49194227231356e-05	-7.87556479332201e-05	-0.0153073405191391	-0.994834030678886	-3.62564934603069e-06	-8.70482990025678e-05	-0.114332366065403	0.000111967811827424	1.6659611935223e-05	-6.60754144969224e-05
117.95786984595	-2.58427017109615e-05	8.25499938800767e-06	0.608354330329796	-5.08912769656507e-05	0.000754944812690767	3.97691596139394e-05	-0.00255931228103818	0.000596251468641241	1.47624962208065e-05	0.0515445570450921	9.71970269916188e-05	0.383726584328805	2.43384310141772e-07	6.21664568051124e-05	-0.000135542025051202	-0.884647412125708	0.984600532854021	-0.00121560094146887	5.09659499082361e-05	-0.00571413154672597	-0.0119479947759541	-0.992254985757882	-5.26409339257545e-05	0.00171303598403179	-0.109212460034289	5.47996121807513e-05	6.44435767214927e-06	1.80905834292691e-05
120.413240861331	6.72308816564731e-05	2.72186864871729e-05	0.610297369024021	-1.70725572453003e-05	0.000979422836153458	4.94190028115816e-05	-3.66063374132057e-05	0.000213128298298943	0.000193614263434622	0.0523838898410557	0.000181444179420979	0.381923242028108	-0.00012812495780586	0.000172045706317843	9.0267184638347e-06	-0.888936749069109	0.979188430826908	-0.000138266282979774	2.0833923085532e-05	-0.00405300137982274	-0.0113537112282597	-0.996177407615147	-0.000124628844951841	6.6563180779522e-05	-0.103647563188113	0.000107413727815293	6.78034567400476e-05	-0.000120147839815599
122.884253629389	-1.34273347777866e-05	1.96498158671025e-06	0.61103261389864	-8.63874692747425e-05	2.24656914119683e-05	-4.84937113087577e-05	-9.83455966922745e-06	0.000520820906697694	5.70299779890834e-06	0.0498793709430389	0.000146280296174738	0.379400087194534	-3.70056781986735e-05	0.000121847218008678	4.18480790192796e-05	-0.892954687957105	0.976027891566713	5.15132806768079e-05	4.92422739663614e-06	-0.00360529949670851	-0.0114970628107781	-0.998369199576029	-0.0001148907813701	4.04890525712931e-05	-0.0979515811987672	4.51528657712115e-05	8.04851571473184e-05	5.71307395310626e-06
125.345441926241	2.987574255972e-05	0.00013002189671478	0.612896564164704	-0.000119444105766864	-5.62558154401319e-05	-4.91042016603382e-05	-8.2979716555179e-05	2.60082415500565e-05	-4.34593330938204e-05	0.0507902801607294	6.78652575111654e-06	0.377539234821073	-5.02322345652529e-05	3.25300336376424e-05	-3.3839388482542e-05	-0.898842091933541	0.985646587095527	0.000109229639294381	0.00013411129298747	-0.0022403205827866	-0.0116045709604267	-0.996554008372454	-0.000100808914948355	0.00092236294551397	-0.0941955789503496	7.34174512045358e-05	-1.93131266934162e-05	3.85871505236287e-06
127.806120150494	-2.58975032844229e-05	4.18338765831423e-05	0.615445865058233	-7.17378989873618e-05	7.85433156929836e-05	-0.00014044131439019	-0.00278894835654675	2.58820875609931e-05	1.30523357854974e-05	0.0488582672064229	9.06705044498228e-07	0.376707933464193	-4.54419945507895e-05	1.26998056725553e-05	-2.62897676573765e-05	-0.903129350205645	0.983836919468985	8.5913645923054e-05	0.00017159205971908	-0.00216977568551916	-0.0111910740636734	-0.994691136393899	-0.000123912745574548	5.37089680987243e-05	-0.0892081687441303	0.000233747142719259	1.44054574962667e-05	-3.6665524398062e-06
130.270900210829	6.65719454343054e-05	7.19337009063886e-05	0.616738060788727	-0.000141288572399691	3.62267297366115e-05	-9.84385481749616e-06	-0.000182027178480347	0.000115012513072604	7.3608541620425e-05	0.0488618526349016	2.60552878740138e-05	0.374409697084847	-5.07249616141238e-05	0.000110429991774393	5.16539415469771e-05	-0.906447620144053	0.981959336380779	6.9964942814051e-05	1.16435583383338e-05	-0.00111521048758047	-0.00652332795176087	-0.997414682390117	-2.15573746721452e-05	3.39884923712895e-05	-0.0840214325490166	1.99138702611676e-05	8.19980777410061e-05	3.07293999934562e-05
132.740781522837	3.3664366618721e-05	-5.68497692810031e-07	0.617581970155519	6.64480904673253e-05	-8.40918779300224e-05	-3.99686070698748e-05	-0.00133320291959278	8.04864246229962e-05	1.11177024317643e-05	0.0498777692580295	0.000161857402443559	0.371547635760401	-9.3151254689327e-05	0.000104865814491751	-1.19906172927735e-05	-0.909659937151779	0.97968785391281	0.002780081233306	-0.000109238891775774	-0.000594396281877587	-0.0107907520855503	-0.995605698200758	-2.89458208521031e-05	0.000798935781817618	-0.0780285391901097	0.000224096129206119	3.9708781810758e-05	-0.000140568835930423
135.179342487228	-0.000121940312462651	4.86126646192323e-05	0.619497781906869	9.2273460272439e-06	9.27724326162031e-05	-7.10049539339356e-05	-9.03677033996173e-05	8.47863663761708e-05	0.000114571202056595	0.0500411959553402	0.0001544184373516	0.369864852953987	-0.000164092945287179	8.74596769371367e-05	5.13724811822837e-05	-0.913974231455722	0.983706097440408	0.000192903392208483	9.49084491953117e-05	-0.00318569965355338	-0.00738117674446858	-0.99493168202718	-4.2782502323371e-05	0.00191972296360217	-0.0741508961188628	0.000107282034625155	3.14468809393066e-05	-1.73789351236978e-05
137.704934019828	1.43720922697013e-05	0.000121790026499455	0.619864428472082	9.97385613534488e-05	-2.02470493098544e-05	6.33002860925388e-05	5.65236611759298e-05	0.00127410506383051	0.000558789293334507	0.0477165289270702	0.00023224333659892	0.366889736009183	-0.000147824908575095	-1.52613290015387e-05	5.73040363105593e-05	-0.919057983172522	0.972628484581763	3.86800279680143e-06	-7.85462638355739e-07	-0.000344411980278853	-0.00874285199107884	-0.998947065107352	-1.11464210843098e-05	-1.97185810093447e-05	-0.070515464706233	-7.24944308480655e-06	-8.96080108183916e-05	-5.35517933761945e-05
140.184248688309	-2.534071746401e-06	9.0021767423055e-05	0.623281958029792	-0.000143347736319028	4.14971912480393e-05	-7.88580967281155e-05	1.07234067571198e-05	5.89532160470972e-05	4.18795255999885e-06	0.0511691567975254	0.00017179026860523	0.366161923705057	-0.000182246100625131	-7.01409978537415e-05	0.000137951059474292	-0.920004143117996	0.974743895720498	0.00152191743888103	-5.35144887181346e-05	-0.00124075383338521	-0.00361016337466125	-0.997158852195344	-6.39287317425184e-05	-2.67952717468362e-05	-0.0640164501125067	0.000100741536467293	-2.45209151343221e-05	-4.88869943412305e-05
142.66122028603	5.69920039920478e-05	6.02114969784729e-05	0.625028719450593	0.00011329026442003	-4.44570941532595e-06	4.38726926332794e-05	-0.00195999214190673	0.00103249495648937	-0.000147879723096444	0.0500155015157568	0.000122019441997306	0.364428445559075	-0.000753200933981731	-7.34199266271405e-05	0.000141378949843677	-0.923731995059146	0.979000273361799	0.00251339063352925	1.35044914720229e-05	-8.74747962213928e-06	-0.00825139459597491	-0.994786458560692	-9.41503842821488e-05	0.0011718986113376	-0.059197512124686	0.000232221432671883	-0.000133304165284491	-0.000100672839500165
145.230683331859	-0.000148597019388316	0.000133735643564652	0.625859186148368	-0.000792021646904253	-4.079705907225e-05	-0.00110981949035318	-0.00440762470659573	0.000863400210596851	-3.35729221678049e-05	0.045961309250282	5.21116599443299e-05	0.362074666787222	-7.84907401236768e-05	-4.65012730905673e-05	0.000113047878323167	-0.92895305142134	0.979337575867102	7.0083578067087e-05	0.000102112125652423	-0.00239511940452395	-0.00976598343379076	-0.994478003093382	2.37187473224068e-06	9.3240285631118e-06	-0.056050269428532	-1.71968138200457e-06	0.000114607537460534	9.37722749941609e-06
147.663311943912	9.69383249097834e-05	7.35097023132043e-05	0.62701359355655	4.39734823863122e-05	0.000108440710870714	-2.62527248431835e-05	-7.44770709627366e-05	9.01138645307179e-05	6.01730901053649e-05	0.0450589927411914	0.000471101981517115	0.359837674688595	-7.19401068897005e-05	1.58769115845525e-05	7.70911801656132e-05	-0.932469873206809	0.976562892757031	0.000107383554861759	-9.7650860869803e-05	-0.00230425693537798	-0.00614962078988879	-0.995139974654119	-4.94652842087955e-05	0.000130775011662453	-0.0524384316076003	0.000113807958444586	-3.66808633185963e-05	9.66846769646186e-06
150.123475690995	-4.74768679839327e-05	7.90107848224625e-05	0.631011271744778	-5.26642565439717e-05	-7.92256023769108e-05	3.86747282262909e-06	-0.00101487926809172	3.78125303471032e-05	5.20155182163681e-05	0.0461733615332651	0.000176031419316966	0.359998407053929	-0.000253203741430975	3.37069733291012e-05	9.26454458734273e-05	-0.936123669845565	0.980167700328674	0.00203193916288207	-7.99019225612898e-05	-8.12895310971568e-05	-0.00854419810977684	-0.995647883106643	7.98792576384288e-05	0.000178036505083846	-0.0483973937206731	7.51944360939246e-05	-2.4942308455149e-05	-4.02225999245012e-06
152.606583075018	4.21133269287212e-05	1.17169659215119e-05	0.634112288193685	-3.89501824476375e-05	-2.54881312536368e-05	-3.77228870650173e-05	-0.000135485341494461	1.79998556434542e-05	-0.000104042001894184	0.0471009816534365	0.000400604412944349	0.359312619650285	-0.00052868164736872	-4.83181399510381e-06	0.000102427242113234	-0.938568910343522	0.981123306290642	0.000110974531510658	3.68676885083145e-06	-0.000550730185632086	-0.00576050421864303	-0.996116114103437	-7.05931635824498e-05	5.19565309437596e-05	-0.0439256819909975	3.00435231972373e-05	0.000114974650021397	-2.97484537466591e-05
155.067242306054	-2.85459145941755e-06	1.24875473045845e-06	0.633999437248288	2.06268938336663e-05	0.000144337521744917	0.000139168587490118	2.16545691340436e-05	0.000529714707477404	5.57395096907703e-05	0.0464839818430543	9.58311604244552e-05	0.355797240557303	-4.22788786749629e-05	4.39860155711293e-06	-2.82269271422564e-05	-0.943423183666853	0.972111377339544	4.0214748951789e-05	-5.44969408669321e-05	-7.53783159835908e-05	-0.00707978831148107	-0.99779254326789	-0.000108584356828734	0.000147451912902969	-0.0413384051926168	-3.75898089499866e-06	-2.46418935432644e-05	-1.9729925747433e-05
157.526387304506	-0.000112439049070918	2.19908855111983e-05	0.637216539097662	-7.25713136732891e-06	2.78065439010154e-05	-8.63048048909876e-05	-3.99126979464449e-05	4.95105909080547e-05	3.19714258150747e-05	0.050766808037874	5.33761693257064e-05	0.354859683302351	-0.000145233474970754	2.90428521729596e-05	4.01151682352049e-05	-0.948053647193101	0.983198921796767	6.86827262549469e-05	-6.38578155543936e-05	-0.00343796273359986	-0.00443266421497244	-0.996802894428686	4.51548248557633e-05	0.0017108854637689	-0.0392517263397125	0.000152710492398729	-8.29492131449574e-05	-5.11274577314429e-05
160.035456017745	-3.21894061042012e-05	1.2469832059901e-05	0.638993624884347	3.36264367728252e-05	-0.000134699512077524	7.2350063590478e-05	-0.00268866563941196	0.000289237187220569	-1.04743395096858e-05	0.047166792927524	5.36006984074883e-06	0.353471665341997	-6.78801314645134e-05	-2.02608471205292e-05	1.53148111405067e-05	-0.951066009726243	0.981172995829035	0.000115157514321329	-7.51215046844505e-05	-0.00137335688875058	-0.00500360506048954	-0.995585084440756	-0.000189834380029734	0.00010059465467726	-0.0352008368167756	9.80773741105295e-06	5.65009561685756e-05	-3.37152406001934e-05
162.498139909122	-2.54132857697423e-05	2.77008923398308e-05	0.639776922808958	-6.921252978907e-06	1.14050981553856e-05	-0.000187829000601331	-0.000283971989228453	0.000187245002565583	-1.13756703840596e-05	0.0476872028752557	0.000196247320118156	0.350654128119698	-0.000117855009635165	7.93173471317391e-05	-0.000115887872617311	-0.953766263576944	0.984608211896431	-3.49524303140877e-05	1.22793189862067e-05	-0.00543680983139939	-0.00259504815061373	-0.994836425457131	-0.000813158894440182	0.00269242758033622	-0.031660986618901	-1.98624646417911e-07	7.15072717272239e-05	6.39104588176595e-05
164.997352371312	0.000119588466211008	9.95823230395242e-05	0.641017774023506	6.60370146212204e-05	0.000177839811462886	0.000171636247061864	3.99025056903488e-05	0.000568633019595518	0.000194382783775908	0.0467979226181084	0.000251105909430915	0.348422417544143	-2.95360016788519e-05	0.000192669878162442	-0.000126894426315138	-0.956551325629804	0.976963813234019	-0.000569327068343642	-6.06903191924384e-05	-0.00340295613761951	-0.00452990865216066	-0.997401856003348	-0.00016854428207335	6.69400163840177e-05	-0.0277778540748579	5.18254281076075e-05	-2.87480619210231e-05	-0.000109333123573411
167.450305018146	0.000123690409026366	0.000145647770699485	0.641184717251943	0.000107813415549411	7.93877772846764e-05	3.7511611196064e-05	-0.000153374272811132	9.90919452140743e-05	0.000138311159003592	0.0427731118271567	3.02585889955881e-05	0.345618502059692	-0.00014199601463115	7.97905122413015e-05	1.04169183018543e-05	-0.961501462694532	0.977461485696653	0.000133453803229953	5.39875873266932e-05	-0.00227165086916701	-0.00565127855494234	-0.997353437867679	-3.13392265519105e-05	0.000119651753149721	-0.0262247975979686	6.26230839435871e-05	0.000139128456365305	-3.82913054891008e-05
169.916414592578	6.93187988897844e-06	0.000160173107895071	0.643193073084167	3.15581872274263e-05	6.39912036686084e-05	2.42186107896648e-05	5.37694223902604e-05	3.26697813336895e-05	0.000149947538339581	0.0433129578290186	7.96348178166405e-05	0.343986099443004	-5.577312120424e-05	6.6192959493204e-05	5.33179701974244e-05	-0.964027689046031	0.976694480169406	0.000129166911651942	-6.14614277371245e-06	-0.00228512302879033	-0.0015610111147946	-0.995714511448163	-1.80611753247861e-05	-5.88267309997561e-06	-0.0232268159931255	3.18012714963928e-05	-2.97724296711049e-05	6.04785583095338e-05
172.373745466713	0.00013509649423033	-1.21377935051166e-05	0.645907386061104	-6.05983064860769e-07	2.64824955016232e-05	9.79119325400811e-05	5.17340228801196e-06	3.80964035121132e-05	-4.21232871624776e-05	0.0456829973901753	0.000109707228036126	0.342782790811931	-0.000131118684583297	0.000153204031776488	-4.42853741632467e-05	-0.96399983474445	0.973380284433877	-0.00177591985074565	-3.07808996214698e-05	-0.00483171267582258	-0.0032337578484321	-0.99779991485022	-3.68253719343577e-05	5.99531924422546e-05	-0.0183137203116065	2.1322074512227e-05	8.73334807332123e-05	7.75915159806256e-05
174.884415448923	6.14516936576559e-05	4.63484964707882e-05	0.648097520223887	2.91145095603254e-05	7.9619177206206e-05	-6.57508409134031e-05	-9.25768470515584e-05	-1.84230991975139e-05	-1.92693624571177e-05	0.0462274179679834	0.000252558098863458	0.341252452548897	-2.26868911162387e-05	0.000172781652508111	-0.000117599080802955	-0.96703110752429	0.981988826247778	-0.000128724383441162	0.000111487065753941	-0.00626636509542422	-0.00192285399947039	-0.996715865634227	-0.000138441059893391	0.00290523115044659	-0.0156596530437617	0.000186253856863504	0.000135639461709999	1.40875664793606e-05
177.336662078501	0.00012808367025789	6.17882749054359e-05	0.648355725250106	0.000123393534926796	5.42695981461587e-05	0.00043069839941192	-0.00393677677423721	0.000103620588209257	-7.10735447625985e-05	0.0431375934811906	9.47837264395163e-05	0.338435368024414	-3.74246261483234e-05	-1.64570155625709e-05	-3.01636829962496e-05	-0.970510506585882	0.973338965312007	0.00011455138095545	4.45539809819418e-05	-0.000107396404364026	-0.00205398152217578	-0.994626986035638	-0.000103294004855728	7.99399610220495e-05	-0.0135553863323078	6.61129406143972e-05	2.45842470204943e-05	2.77769948004464e-05
179.830273480567	4.09745305342473e-05	6.18874535572793e-05	0.652638982700659	0.000143623405591818	9.28502439190555e-05	0.000128529293751777	-9.29813016857615e-05	0.00011387102755022	7.83966597864407e-06	0.0467295139979577	0.00039494187104497	0.338559116927019	-0.00015284351057917	0.000135553121721405	1.68379561915405e-05	-0.972589444417251	0.984252343479474	-3.00745179406467e-05	-8.09082817311625e-05	-0.00483661970871384	-6.10953828783198e-05	-0.995341554265805	-0.000120898704851015	0.0022611945852109	-0.0107284781284752	-1.55747367169331e-05	8.07232566282346e-05	-0.000106675147286358
182.311358533529	7.9245697808357e-05	7.50225218886607e-05	0.654228824094878	0.000104438442126225	0.000566965002576255	0.000156699932119475	5.3300027273014e-05	0.000577929351214786	9.94343748946337e-05	0.0435235117361926	1.98298224751935e-05	0.33698168280416	4.00483090628141e-05	0.000168788133895494	8.67201142025507e-06	-0.97586099468161	0.97785437103886	-5.55256270456686e-05	4.30799121399177e-05	-0.00465820079588383	-0.00275569547403776	-0.997702018083976	-0.000170175505715234	3.14991975505577e-05	-0.00849912902822215	5.18486537594588e-06	-2.76297909501191e-05	3.01216184710899e-05
184.802767660185	-2.51248464660782e-05	2.00045421241305e-05	0.655329981781333	-2.44712303773344e-05	-7.12762335839726e-06	-0.000201615899787193	-0.000180809109874497	5.81172750378715e-05	4.67178681978572e-06	0.0410242555051198	2.85661322303401e-05	0.334855143382075	-8.14444028036316e-06	2.21428098106712e-05	-0.000113066438898892	-0.977679250813085	0.976744727239628	-4.81713709234499e-05	8.86034337813361e-05	-0.0045705333764699	-0.000209876781141418	-0.996116634060011	-7.34947991364013e-05	0.000162823917634277	-0.00551609823895594	6.11290453979671e-05	8.6288182898787e-05	3.74719044731308e-05
187.296950142723	3.98952655552626e-06	1.05959196333825e-05	0.65624511458615	-0.000106234973085949	-7.26303124985307e-05	-9.66567516862039e-05	-0.00110018798551535	2.09927303722871e-05	0.00010316332245564	0.0424202269150103	6.48542473683277e-05	0.332034926555538	-4.2779527276224e-05	0.00013651907463704	9.50127135791687e-05	-0.980595131964742	0.976866452392645	7.16326307827107e-05	5.37106317971614e-05	-0.00549482833083009	-0.00441760666813096	-0.995464793556137	-0.000144818144674645	7.15933253097018e-05	-0.0028682546027208	0.000180370458727757	5.79786771924996e-05	-2.65726088784475e-05
189.733346851399	5.49279899350807e-05	7.63383604580531e-05	0.660231623145569	3.01944063113761e-05	0.000135834853350322	7.05531717645823e-06	-9.47857788771036e-05	0.000113096414100021	1.13237904879257e-05	0.0448343447492871	0.000252737872192618	0.332130156507082	-0.000107295221988038	4.4465770346548e-05	6.45820710068157e-05	-0.983838806097168	0.980810517361496	-8.7033699386099e-05	0.000129456247576537	-0.00298211171451991	-0.00109288697212102	-0.996456937837488	-1.22513144247868e-05	5.65453516985462e-05	-0.00151769025892179	0.000199351048560571	8.38839683628785e-05	-5.22247125121096e-05
192.206971503144	-5.78218472991773e-05	0.000134968634998916	0.662168232974268	-2.23232605669495e-05	7.46804412347727e-05	-4.38715655450999e-05	-0.00148755765735086	0.000146041197799072	-0.000100867301638061	0.0449694059307703	3.78397108228035e-05	0.330495804622293	-2.96485050933788e-05	0.000137485516043384	4.01034621867431e-05	-0.985592649694523	0.98628626335673	0.000118361840857428	0.000163032853505301	-0.00329429910302279	-0.000417505703892585	-0.994369977194589	-0.000119018694866814	0.00175777579714046	-0.000168060958363638	4.10337824724294e-05	0.000156265270651577	0.000143099522109041
194.663800395221	5.17345497090267e-05	0.000123171786520033	0.662478673304749	0.000152158002832268	3.29260600504006e-05	-1.8313511578845e-05	-0.0020719941336256	0.000897340294279532	-6.5508282983545e-05	0.0458717975470172	-4.14035395048614e-06	0.327217420393001	-0.000131082869073703	6.29474751114279e-05	-2.77769279728978e-05	-0.982801675045265	0.979444649201848	0.000353692844368552	4.99391318325477e-05	-0.000694110681918172	-8.36939478829005e-06	-0.995244257300029	-5.02435150272607e-05	0.00154323640910585	-3.51411817304478e-05	0.000169749968433769	-3.93271937264702e-05	-0.000126535735817359
197.106567223937	1.62991975254312e-06	0.000157074160590032	0.664696949499398	-8.45421646842955e-05	-0.000117294744300253	-0.000238046210993058	-0.000108297864261001	0.000108290943080596	0.000170965206956775	0.0474797101188864	0.000169660230252698	0.325703594732983	-6.96121692148245e-05	1.64127750154057e-06	-1.39093320836681e-05	-0.98202832426433	0.980764810798957	0.000326433156372115	2.25084843672398e-05	-0.00270559672587997	-7.1521733669081e-05	-0.99526441550946	4.25369324616582e-05	0.00175497784298743	4.52114442141969e-06	-1.22411148579649e-05	7.45225273628682e-05	-0.00014229035465405
199.585240874213	-8.60330343775875e-05	0.000102693376933097	0.664016847309381	9.0641314110489e-05	5.30811099347758e-05	3.46242541501987e-05	0.000837438310376978	0.00108990338284423	0.000325266838134099	0.0402542135885622	7.99206045398841e-06	0.322485275004686	-0.000159592976094408	7.79020407529046e-05	-2.74929832591382e-05	-0.984677462778436	0.972937551672821	1.34372294835336e-05	-5.19802285803421e-05	-0.000734395635972189	-0.00105131129704161	-0.998632254780329	-7.12074633622112e-06	-2.4539613894234e-06	-0.000114333046215259	4.79531650455006e-05	-0.000110483732994246	7.54332489652604e-06
202.043739058303	-0.000129841658096836	8.15817063227914e-05	0.665477673478173	1.50014648273298e-05	-4.22967052998145e-05	1.9915504671032e-05	-0.000131690999856148	0.000130621881194624	6.00211716789475e-05	0.0394852680975535	5.20270353785968e-05	0.32053530518344	-0.000172519403403502	-5.87217075236259e-05	-4.65395700828979e-05	-0.983677903275626	0.978779100639079	0.000251374886113956	-1.36956324662527e-05	-0.00097049923672054	-0.000135905551552973	-0.996684717652502	-1.98272823624047e-05	0.000111935227454665	-9.07365150388065e-05	0.000102229980073974	5.41328677490667e-05	-6.33284647765212e-06
204.488687752991	3.56812969956781e-05	3.38980375557996e-05	0.668129217469663	2.83599187688421e-05	-0.000118294230428897	-0.000111680972691309	-0.00133127823696669	0.000192066326510239	-1.73149394325957e-05	0.0414319270709116	7.5605261323016e-05	0.319377677461047	-6.69671309152294e-05	-6.21662194149663e-05	9.17651213760891e-05	-0.980736383936417	0.975545905646538	0.00237010600580557	-6.99751500379322e-05	-0.00102903520151489	-0.0023716045866484	-0.995648044828775	0.000122849746847328	8.8445671828827e-05	-5.13660013749341e-05	1.32622156049403e-05	2.24274502898972e-05	-4.80729289971665e-05
207.005323445269	-1.42528563473156e-06	2.82062426430813e-05	0.670603067505913	7.07556760543146e-05	3.15480777146725e-05	-1.50232243382309e-05	-2.82154855651238e-05	-2.89941966019053e-05	8.7905599877789e-05	0.0403429599529048	0.000501086495186253	0.318366661077977	-0.000104652091223692	-2.37692634875945e-05	5.88828803962359e-05	-0.980439398793584	0.976095357566429	0.000880767395735815	-7.00776903390372e-05	-0.00111946374584038	-0.000399617017854287	-0.996434720804241	-5.03800038732211e-05	6.99887214769995e-05	-6.59476954740302e-05	1.47920557983271e-05	-1.51651167588952e-05	-5.91513055510251e-05
209.479802687446	-2.37334437517457e-05	3.06244850829871e-05	0.670727584206312	-0.000114690739209707	-7.62957399852932e-05	-0.000303617110137348	-0.00375817565676395	9.80746479775147e-05	1.3747157006239e-05	0.0393202347518123	0.000137633329741335	0.315141915314297	-7.41326585163529e-05	1.98549337392898e-06	5.72545007644034e-05	-0.982501912487729	0.977537379662839	7.25280405156844e-05	-2.34672118464318e-06	-0.00306036614738521	-0.00293729798557635	-0.994504650242715	-0.00010311601053875	5.81699947104122e-05	-2.12509932820685e-05	0.000138953554862638	3.89553156381682e-06	-1.66128004378757e-05
211.930437476901	2.14122132878715e-05	5.29319972469209e-05	0.675326680840718	1.89743500885775e-05	7.5134332042542e-06	9.08284590208259e-05	-0.000528691783824126	0.000261741219040308	-7.87037983050738e-05	0.0427632061537645	0.000198387118724082	0.315679821280146	-0.000265047188878114	3.35952286184831e-05	4.78460966823425e-05	-0.981667513522285	0.981305434468142	0.000490729974276164	-0.000120545187951763	-5.65116143012751e-05	6.20530632982395e-06	-0.994417902581064	-5.42089902605202e-05	0.00201759606010902	-9.37676835155068e-06	1.53256981321822e-05	-5.78598116995989e-06	-0.000128822422044391
214.382068716585	-9.69010074018417e-05	8.37285746803296e-05	0.677158771713697	-0.00014343148348471	-6.27364160654646e-05	-0.000105120606957099	-0.000116101405520731	0.000251438224583762	0.000122968228326502	0.0423230458110529	0.000215451376344286	0.314061753974012	-0.00062182403356894	6.32757133379929e-06	0.000114256353357788	-0.981650830376769	0.9786437840645	4.05256188049081e-05	3.28774985897289e-05	-0.000317990257865101	-0.000801318986845225	-0.99583709300145	3.35501767787424e-05	0.000111567108572827	-8.12656585463564e-05	3.009905700608e-05	2.54188238767983e-05	1.95693570821602e-05
216.845283310644	0.00010415430726628	0.000155929005381676	0.678594184877927	8.8012917043593e-05	-1.39086471452476e-05	1.00577193260091e-05	1.10878755945523e-06	0.000722897434567873	4.32570780600002e-07	0.0412627089029783	0.000328069599910615	0.312126921436709	-2.73204660485424e-05	6.59556747571095e-05	5.59737130854498e-05	-0.98227933206614	0.970923509933907	4.81385176502382e-05	-5.66998648071236e-05	-7.11976755741343e-05	-0.00127921571729384	-0.997670770588624	-3.09462305926385e-05	-3.68379422630728e-05	-1.22959837560075e-05	1.94692385876687e-05	5.73997080465185e-05	-0.00013172751878234
219.275405428265	5.5803445834053e-05	0.00012569240170561	0.679403907072343	9.9198462657458e-05	0.000112041457417176	1.06887829224443e-05	-0.000506923065940542	6.11819920587951e-05	3.42392504113408e-06	0.0403250560132164	1.00002096415064e-05	0.309636462431403	2.19636560641989e-06	-7.35328076340703e-06	-7.83675598582419e-05	-0.985023455752166	0.982640623833947	-6.99907160951341e-05	0.000169130525044147	-0.00127401049630822	-0.00285223548918355	-0.994603102338024	-0.000428436070320511	0.000926925390039226	-0.000646350862403836	5.48033433296879e-05	6.3453451729555e-05	1.32810993652453e-05
221.755458124979	1.00310720751364e-06	7.07857516172257e-05	0.682234917241516	0.000157500148351111	3.69689274390509e-05	-4.02550262259835e-05	-0.00188455200345395	4.91461347613374e-05	5.65758665987105e-05	0.0396954359264638	0.000107271486331176	0.308978796697362	-0.000100800359273055	0.000135468799214219	-6.99940846748201e-06	-0.985602290983764	0.979573955767148	6.93363017443121e-05	-0.000120580217933612	-0.00181520107354806	-0.0021947099090083	-0.996399265671148	-7.57328095624756e-05	0.000149459339870092	-7.33704319417194e-06	0.000108167949577567	-5.04557823914071e-05	-0.0001426821448476
224.205426776447	-0.000128103079423265	0.000101654716768926	0.683788273003824	-6.4508323740042e-05	0.000146696978135483	7.83175974792012e-05	-0.000108007584920912	0.000103995117981264	8.84372220989057e-05	0.0401705487311334	2.17665714793745e-05	0.306987319365843	3.05195893450801e-06	0.000130543217758286	-2.30032053726952e-05	-0.985807370510295	0.980302410389986	-0.000110465194660959	-1.65507736684202e-05	-0.00181633157121174	-4.37183022082943e-05	-0.997656280571723	2.90859361108106e-05	2.15318478741499e-05	-7.66546690134292e-05	0.000104704973132546	2.19029968962308e-07	2.78643813376407e-05
226.663774056504	3.20305437288445e-05	6.05798870089074e-05	0.684506158405769	1.30128851381569e-05	0.000107377290060793	0.000126419810281052	-0.0020290930874155	1.33370130819206e-05	2.8117302017973e-05	0.041165599725757	8.94129889875411e-05	0.304118435001968	-0.000127788828686338	-1.74227318878176e-06	3.32515413427311e-05	-0.983864292202612	0.979299191923281	-0.000249067416330738	-1.89851281074414e-05	-0.00389983468147237	-0.00152976572404137	-0.994919095509341	-8.19814659623912e-05	0.000510364458480526	-7.87638640822366e-05	7.3561170032237e-05	0.000133570241091497	-6.24409560059756e-05
229.120073191912	-5.81137358407078e-06	4.09223546220767e-05	0.686715623438421	-1.97354032734218e-05	3.57372981086319e-06	5.27964373478786e-05	-0.00015120823744854	6.20139311664186e-05	-7.38393734863018e-06	0.042900201519369	6.79580220026592e-05	0.302594615981654	-0.000156254028625221	-1.09836348399982e-05	8.47035803818081e-07	-0.982502189761737	0.981103874071422	-1.61872358631078e-05	-2.37355494882734e-05	-0.00144159378334021	-5.55025703307998e-05	-0.995369871190558	-2.28191001794485e-05	0.00189909551495356	-1.52640452032909e-05	2.16428811966209e-05	0.00014128869288854	3.2658515386344e-05
231.576362933526	-9.6617154996248e-06	0.000140120467688463	0.686512292727655	-0.000141213640717315	2.60359916011453e-05	-0.000134141668342815	-1.01087274395888e-06	0.00110181871246244	0.000582334636828813	0.038611968848213	1.07986375301415e-05	0.299524607460317	1.6571123423678e-05	-2.0324142016295e-05	9.53533231706219e-05	-0.985309664702728	0.976275652993296	0.000116055409928848	0.000182086447678972	-0.00216987967839041	-0.000207159790376542	-0.997913979629967	-2.90266905149383e-05	-4.97383690673457e-05	-8.76306082494807e-05	0.000214138666194164	0.000145597566206057	-3.02283618377902e-05
234.03725478565	1.18078296004431e-05	7.77497261012295e-05	0.690356667821132	9.84089187934796e-05	0.000292088370022852	0.00110073640650758	-2.99375896217993e-05	-3.15228284713857e-06	0.000430655252970019	0.0441030950552973	0.000815573908772703	0.299068898394769	4.45627274730709e-06	0.000104163045071153	6.39618851710136e-05	-0.98315737685778	0.979224946681608	-1.52997401540453e-05	2.38735718367703e-05	-0.00227739788003609	0.000103474576579695	-0.995027623769546	-4.96740949036104e-05	0.000413981994532597	-7.74307698961018e-05	9.04417825033785e-05	-1.08977821199424e-05	-4.0437309339886e-05
236.48907684059	-2.05407882682289e-05	7.0679284674109e-07	0.691095920689128	-2.88322693030461e-05	0.000536326753966635	-0.000107162415796294	-0.00303868141679567	0.00109349827038451	-0.000149137905232716	0.0395427372155259	0.000173837174235983	0.29695092844871	-2.37561381691317e-05	0.000173943417430904	-1.83661484954519e-05	-0.982642648123301	0.978575015537755	-6.97542732992009e-05	7.16970108332073e-05	-0.00449430574390855	-0.00223140912363949	-0.993628388689141	-4.74497460622319e-05	0.000326219342806891	-3.71806875557922e-05	0.000170151036383994	1.77227906381022e-05	0.000109619872511778
238.983517390298	8.1612611987222e-05	9.48884620925183e-05	0.691746246046386	0.00013569484773306	4.24932703931275e-05	0.000135064266962541	-0.000694914766385508	-6.71906035064415e-06	-0.000104700850871664	0.0355581256666435	0.000249178765807653	0.294625392247566	-0.000155363945200888	3.99282930605799e-06	6.51527584780178e-06	-0.983813693894533	0.975881691404812	8.39436251542686e-06	-6.457536609149e-05	-0.000747966626567683	-0.00156124968363667	-0.99359117458188	-0.000175602494269783	0.000117735678047901	-0.000514478237726893	2.6830521907349e-06	1.65308552030209e-05	-0.000127956526961046
241.459913980166	8.87360481487184e-05	0.000175313350229717	0.692566005579393	0.000135438099263851	0.000161482936825924	5.19179053824707e-05	-0.00140888654858177	3.80495598135691e-06	-4.29606115769993e-05	0.0355364949955083	3.06192927126427e-05	0.291969997255879	-6.11498905117471e-05	8.57755295957456e-05	0.000155088671244092	-0.985855564770085	0.971516872134314	7.478452430125e-05	0.000110319375481895	-6.09740296400955e-05	-0.00286557987176232	-0.996105513379695	-4.23955197833426e-06	-3.21453144082504e-05	-0.000283638796391298	6.39216965918719e-06	0.000146200235229709	5.33057425620099e-05
243.936911379529	-3.21554886489222e-05	-2.50181120420736e-05	0.697526713738946	5.86187333619283e-05	0.000231771711755268	0.000120845758147207	-0.00244948987463915	0.000132039314609634	-4.19207429659561e-05	0.038032714982346	0.000118870185302654	0.2929697024363	-2.26503825876009e-05	8.62863700318958e-05	6.50808280123661e-05	-0.984709209460729	0.98115139217378	-0.000204856484966669	-1.89123974850792e-05	-0.00551898456027632	-0.0012694218734384	-0.994603572926182	-5.38613097439488e-05	0.000334547750472865	-3.88075468833941e-05	0.000170200390426027	-3.12602972605439e-05	2.73548435230581e-05
246.423440408246	6.81425947058304e-05	4.04736272311287e-05	0.700393467757071	-7.53273795420533e-06	0.000827964723440552	0.000139563455597716	-0.000243074621722565	-1.91515302611068e-05	2.1312901175109e-05	0.0406581535780843	0.00107355530209752	0.291926476270174	-8.81936804310141e-05	4.38948014359896e-05	2.8318283867254e-05	-0.984410006999411	0.979410037128739	-1.92599086195647e-05	0.000107526482652387	-0.00407549559836434	3.25157389859226e-06	-0.995709391437639	-3.62665575341146e-06	5.65055567566009e-05	-3.5248166872512e-05	0.000177143634247928	0.000121799958263656	1.43983531953219e-05
248.900208920651	-0.000137615385316937	8.1595728838612e-05	0.700223486019173	-0.000135675191262558	-7.52412822893863e-05	-1.19458053913101e-05	6.22527898441974e-05	0.00056830547745201	0.000175467117411165	0.0380585718529854	5.51860597940615e-05	0.2886766249915	5.22466308224906e-06	3.37386948264881e-05	7.41873706943981e-06	-0.983427428665089	0.974540822900529	3.82994735698561e-05	0.000151670459400418	-0.00488248738686012	-0.000846433376444483	-0.998045280655287	-0.00016097040122914	0.000124778958597158	-8.74821427778507e-05	5.91483526537422e-05	0.000126229360901916	6.19685166400405e-05
251.328513178522	-4.46489797563922e-05	5.66233210263262e-05	0.702247755840782	1.14317332813189e-05	-3.65616856188073e-05	0.00013488077714761	-6.08265643751468e-05	2.38653141592198e-05	0.000127053717407829	0.0394397187144107	8.67653899381832e-05	0.287091320415292	-9.783362549985e-05	8.42617984588566e-05	0.00467764975460371	-0.967818420289772	1.0516811468575	-0.00418456958050785	0.000286778487317028	0.0360827131305299	0.012827698335623	-1.00088890850247	-0.0177841051813858	0.075562551913059	-0.00304256201108323	0.00252121419076581	0.00414527467453216	-0.00231241450974304
253.894267551268	-5.82256096690201e-05	4.59140022156916e-05	0.704699673484413	-6.56687528009363e-05	9.18102810364814e-05	-6.84798396390387e-05	-0.0031216186947998	9.37703531471254e-05	-0.000150901385557453	0.0371818387537753	7.42430964757021e-05	0.286192895304735	-4.31306664686975e-05	4.48020731337285e-05	2.22878516136647e-05	-0.961004493421549	0.921071897390585	0.0297436250131774	-0.0479031305378201	0.0214094397971817	0.162164582946311	-1.11680663404637	0.0120108767793857	0.00582679173972042	-0.0113426534603184	0.00338862108391653	-0.0220380502346273	-0.0218434050960054
256.474445813238	1.37403434731877e-05	2.97550540555549e-05	0.705181358895008	-0.000129173063115504	1.13146250995189e-06	3.46858205037784e-05	-9.59696894647647e-05	3.34672796896519e-05	-3.20998531847092e-05	0.0363422617794067	0.000171395817803049	0.283192041556413	-0.000119477745011351	2.89801644397088e-05	0.00397184440834023	-0.988993208646943	1.0342489372223	0.0236512925136558	-0.0547787631138252	0.037006138291677	0.143362898629421	-1.09471497351831	0.000514912744417948	0.0052553123181723	-0.034223853555358	0.0138645726132165	-0.00446765372575297	-0.0142610383614121
258.974269074399	-8.28339364025391e-05	2.88486985418993e-05	0.706574726372147	-6.52290455369395e-05	-5.80430324697227e-05	2.62556655116983e-06	-0.000345928428634967	5.58727182269765e-05	-5.81376627953907e-05	0.0373177144376774	6.8365033438764e-05	0.28095005257653	-6.24098241122878e-05	9.95814241179876e-05	0.0103308747233303	-1.01205151394988	0.928305803300596	0.087858768451485	-0.0170948746835018	0.000469818206886856	-0.00378104319878137	-1.17701614761585	0.0441813096309274	-0.0460804343634052	-0.0384825546531128	0.0109869358461885	0.0124381144089709	0.000115301845277632
261.574324893491	-5.09590733238845e-05	0.000126556331437813	0.707162146618804	-3.64195577504157e-05	-4.84376917362652e-05	-2.97093305679128e-05	-0.000113238340028639	0.000140217799519159	-1.52888308939902e-05	0.0340483451709861	6.29545251585083e-06	0.278348340571764	-0.000147962914815146	2.91669855708327e-05	-0.00864679088233995	-1.0318077458971	1.00903211658396	0.0424959792641884	-0.0136219079714408	-0.063424360543312	-0.00676463155949668	-1.15882561724402	0.060860955197668	0.0526381930486634	-0.0530623845721152	0.00278863826035778	0.0151677538794786	-0.00111331899362384
264.13089000045	1.34420192284864e-05	0.000207471608176559	0.709154205075105	-2.20212759631397e-06	2.87856679477436e-05	8.35465020107909e-05	1.54333891563085e-05	0.000151333906707131	6.02628046567031e-05	0.0343931347848291	0.000409457127562516	0.276701189182987	-0.000171136883716138	7.89223410473807e-05	-0.00885158265479161	-1.04078417685333	1.03637475473586	0.00497435810816106	-0.0438970543372392	-0.0780319950190849	-0.0824041598501881	-1.20098452581949	0.0200494780538644	-8.52329586853628e-05	-0.0465378023912271	0.0068880658829923	0.0127430198473744	-0.00374503188582068
266.664434147783	8.52573296557036e-06	0.00016038339968089	0.7118267903456	7.83889849517533e-05	6.41807355172655e-06	-5.42928704014988e-06	-1.28013882963091e-05	-1.25012216115046e-05	-1.90538373650002e-05	0.0365101796893717	0.000437028736989653	0.275482798779482	-8.29470734660029e-05	-2.64801611629736e-06	-0.00767945337517143	-1.04721429730442	1.04512647216593	-0.00292293364878151	-0.0320467901735342	-0.0739005701163763	-0.0861281195724416	-1.19959943954295	-0.00342558128646769	-0.0134586004471848	-0.0457062497554412	0.00730640921814814	0.0185434817731133	4.94856756977827e-06
269.319177916166	6.09771017120931e-05	0.000157001935699858	0.714280330364929	-3.51034381562831e-05	-3.99165967322616e-05	-7.1223017615809e-05	-4.33678671107543e-05	-1.20035922211264e-05	0.000143972497403423	0.0370582510005449	0.000104189536741923	0.274105608932288	-0.000104745082067918	-3.19936089158684e-05	0.00333709362125929	-1.02902331945002	1.13226784626626	-0.0148474522175072	-0.0361273630251665	-0.0205021699518991	0.0263107576615672	-1.24708451203166	-0.0252882608659655	0.0487452007743224	-0.0401958200790468	0.00700041562369821	0.0280132868985026	-0.0116214568593914
272.082125985877	1.10820374629434e-05	3.80742544938982e-06	0.7144600645972	-4.44526357272634e-05	-1.27692466946524e-05	-0.000361048535700623	-0.0039735398417632	4.01305908177439e-05	-3.13195888321717e-05	0.0338874554365368	6.15627443732173e-05	0.270890767333444	-0.000115427809005514	2.61125137837384e-05	0.0176830161459473	-0.999714726265799	1.06944048076187	0.0168145009450838	-0.0590018408232997	-0.0130975191037103	0.0747864607967119	-1.27586145992433	0.00178532315033789	0.00968313927006974	-0.0188107197672745	0.0014085778167398	0.0150635942936524	-0.0195300995821905
274.675670502584	-2.15227096217717e-05	-1.59625128909876e-06	0.718758393421575	3.60779179276482e-05	-0.00017852485916917	1.91462891130838e-05	-0.000142579050128808	0.000175685616027941	-0.00021954241605779	0.0366731600218256	4.68811541036272e-05	0.271096249326543	-0.000149757977466258	-5.49241858442951e-05	0.0276346180343426	-0.997473687498259	1.10790703318197	0.00501294255625621	-0.0457358829454675	0.0151722068683606	0.06832100185231	-1.28574604665161	0.0373216226321195	0.0310927439185849	-0.0138954761858278	9.50276578974103e-05	0.0303800023350097	-0.00125008731459677
277.264090966767	-4.40921135089659e-06	0.000165930195103979	0.720839938796569	-0.000156729176060822	-5.38298317266922e-05	-1.71244863669153e-05	-0.000133958280336403	1.42486168720809e-05	3.4170354682714e-05	0.0366626238164239	0.000337377162599694	0.269540213483005	-0.000508935857436472	3.83623210835761e-05	0.0351511423618495	-1.01751827111538	1.10747650449968	0.0355471904044689	-0.0362034556640243	0.0166228004701251	-0.0407223458607459	-1.319753279352	0.00967263635470748	0.00715463128432307	-0.0163523831769742	0.00172455149320115	0.0389999085362968	-0.00207198523752421
279.827128992039	9.32681362510651e-05	6.38297126631393e-05	0.722044984298208	2.72390397002598e-05	6.28930153443195e-05	6.53395255504913e-06	-6.45794558893464e-05	0.000398489680417121	1.31509528180566e-05	0.0352352004361069	0.000540836638509384	0.267360365863679	-0.000147422202553367	3.10877998521122e-05	0.00992433939653384	-1.0173453109038	1.1179285933751	0.0231751483600268	-0.0499868829711625	1.29940449263208e-05	-0.0587621217493035	-1.34532287167619	-0.000181868140475403	0.00162858771626038	-0.00635105350027364	0.000304714546776079	0.0262768690827056	-0.0161728658758195
282.317033552441	-6.88684179294331e-05	-2.22587859188173e-05	0.723373431448526	-1.62314477611033e-05	0.00016376951407408	2.33004481919824e-06	-2.25691135506578e-05	-5.89554224973085e-06	9.31387422599562e-06	0.0353036744922193	8.88753795952959e-05	0.265218391100306	-6.71841571526027e-05	-1.88648261856149e-05	0.00760405302906333	-1.01923455631059	1.188018302346	0.0288508745995045	-0.0446584618040022	-0.0190460838250298	-0.0424506823314506	-1.33183546886002	-0.0189448076219232	0.0220970884942763	-0.00562513887611707	0.0035288193776664	0.0321092838965504	-0.00739200193466932
284.875200275729	-4.68215078603168e-05	5.13018363574082e-05	0.725880673665873	0.000186414941941613	4.1715310226966e-05	0.000122624101596377	-0.0025985556004993	0.000132703093310579	-0.000100837752950701	0.0336460614176916	0.000251521904189005	0.264353283822222	-2.5192655177353e-05	0.00010440508755489	-6.041515180465e-05	-0.999850492799161	1.16783913070586	-0.00897459131609889	-0.0472598937356684	-0.0452557826435647	0.0472425891399003	-1.36256864768458	0.000167162230024838	0.0448144256552657	-7.80740463065704e-05	0.000116108045516453	0.0297439467290252	-0.00921373592511157
287.467929858707	-1.416334889879e-05	8.35636357752252e-05	0.726957008718308	0.000114492616142931	0.000124103496273972	-2.60864779526223e-05	-5.09992853721321e-05	-2.94175662838023e-05	7.82038395513461e-05	0.0335281336660739	0.000210254256622785	0.261856523402304	1.23224375189026e-05	0.000138346003576963	-0.00073052876594879	-1.00607736117472	1.20833476996369	-0.00317294252963255	-0.0429395445111021	-0.0481790510717459	0.0497465870740217	-1.36437569929822	0.00392297827758274	0.0240559484700122	-0.00657924332663552	0.00204596210717679	0.0229697478000065	-0.0145248863874677
290.029464041411	2.81619838174494e-05	6.02358460661002e-05	0.727974206352479	-1.68604097641764e-05	0.000193933056055578	-1.48501326579946e-05	-0.00113868041541432	7.13369277841563e-05	3.5536162497803e-05	0.0345986560451144	7.53901752697856e-05	0.259194635561957	-6.48583905491729e-05	9.18471316773612e-06	-0.000215048001232164	-1.0117406344275	1.20416093052229	-0.0210364309933617	-0.0439378384580115	-0.0431994923407479	0.0138516621940751	-1.37446911961841	0.0149869708231988	0.0136555008826123	-0.00811212684713103	1.27767587846682e-05	0.0236199934001355	-0.0143940292573793
292.550974436253	-3.4285794767619e-05	0.000148706922241801	0.729162930875575	2.9909605548801e-05	0.000171517689547499	-7.3965824689704e-06	-0.00016940399726814	0.00010291820032376	4.54743451928674e-07	0.0329370105244419	0.000164492880278208	0.257113573324568	-0.000146179955477156	7.60256466534976e-05	0.000143618103478646	-1.01545189482638	1.23935583543568	-0.00950155940119717	-0.045403495085198	-0.0094252678454183	0.0160082455310377	-1.3647592093271	0.0266663378821519	0.0660412362831851	-0.0112460846749732	0.000189945604316788	0.0162286861729504	-0.012225389986067
295.19657131085	2.94236392270844e-06	0.000186257113275006	0.730498604776393	1.28397012056631e-05	0.000111211089802422	-2.30839730755746e-05	4.22698474149331e-07	0.000344263321704434	4.56128373642684e-06	0.0324369040780289	0.000222934843331359	0.254857157287918	-1.02031442899975e-06	0.000146420214212045	-7.78640927180366e-05	-1.02861812020509	1.23764901010505	0.0130633870866141	-0.0276467313765579	-0.00261931013034247	-0.0325014747976881	-1.3942457515701	0.00561615339964803	0.0375410434570766	-0.0134958034800604	0.00222939928916276	0.0216072307171454	-0.00684712081566582
297.763304268766	-3.39572844604206e-05	0.000101375002300879	0.733253072917783	1.64535441036195e-05	0.000115973997557973	0.000134774760862836	0.000110222058451701	-1.39223967168452e-05	5.88220239066125e-06	0.0347293562758587	0.000861372250480748	0.253705140508789	-0.000146232857260887	8.19564016199059e-05	6.75271359995714e-05	-1.02312097027141	1.24724543579905	0.00306480586715273	-0.0272879219284975	1.88433677652552e-05	-0.0342603511298494	-1.40065122348271	7.88007981259335e-05	0.036774924452685	-0.00344619225921038	5.47540182076322e-05	0.0179184887337169	-0.00937005074274526
300.292246238	-3.91367647592449e-05	8.0640220259546e-05	0.735099552093041	-5.8086229939314e-05	0.000103092529080692	6.27776136251579e-05	-0.000367156489267098	5.06355575085031e-05	2.88762979378323e-05	0.0345578287360353	0.000109468670230574	0.252063740682264	-3.83981637798167e-05	8.09918612596177e-05	-3.48061516100055e-05	-1.01304047762074	1.25959333262266	0.0147125011664185	-0.0259920221251295	-0.00525634720052076	0.0050055662896555	-1.40916377529367	-0.000562793313285601	0.0437287273683018	-0.00111387258660053	0.000221358785418026	0.015837490591138	-0.00601915016611795
302.90937774505	7.48393970018313e-05	2.40430746817504e-05	0.735513203341485	0.00022225066085309	0.000154165855441502	0.00067531690348354	-0.00396789238644601	0.000235499468542776	-0.000184764784048538	0.0312550688586157	0.0001643486810134	0.249338341550468	-8.18386243988508e-05	0.000164429543396806	-1.23232565410461e-05	-0.999445966157354	1.24320270839938	-6.86016297068168e-06	-0.015055215573098	-0.0107443370745689	0.0320899528227434	-1.42935883782276	0.00975818328290036	0.0315154452987011	-0.000114994961130216	0.000183947641259513	0.0236044181993735	-0.00155928744959636
305.476577004654	3.65523924306518e-05	8.27677102373381e-05	0.739715811480769	4.5829455150793e-05	-1.62229265666754e-05	9.92583982418553e-05	-6.61903157110141e-05	-4.96991055674168e-05	6.24299030133108e-05	0.0350933206908452	0.000944598460001756	0.249403330252197	-3.28085305359176e-05	4.58797940349183e-05	-0.000957800710938225	-0.998549226401069	1.28346487751661	0.00187816249618202	-0.0195386381980036	-0.0287878492040538	0.0219931896655903	-1.42377550158248	0.0158370228161814	0.0446067268362185	-3.07572903723939e-05	0.00014034532432584	0.0166983884631097	-0.00707545947439639
308.026184844498	-2.21092478157168e-05	1.09754365920497e-05	0.741229238073134	8.33656710086856e-05	0.000645042560550741	-8.6935580167421e-06	-1.59259070376087e-05	0.000422284012409597	6.3360208319278e-06	0.0318759602855642	0.00022821603272241	0.247813046723123	-3.09938938518513e-05	9.57048079236279e-05	-0.000103537395757426	-1.00688305485673	1.2619744255677	-0.00284172009999092	-0.0176986230035383	-0.0297785201219369	-0.015946738892053	-1.43997838098135	0.00436437398562155	0.0356622872639053	-0.00253900341375053	0.000153681269285003	0.0169188023330554	-0.00439936202620259
310.59314645232	-6.59859908690805e-05	2.2424847104607e-05	0.742513912814225	1.77625184111901e-06	-6.75938581745411e-06	-8.62095860151909e-05	-7.72212229090644e-05	6.30737639505709e-05	5.11916420242915e-05	0.029925500707181	0.000745965420640031	0.245837954422137	-0.000180856715539425	-4.12333137037557e-06	3.33043819061155e-05	-1.00196665522689	1.2943754553044	-0.00270664594890577	-0.0173439118838696	-0.0229064905681276	-0.00898909484993891	-1.43423546454706	0.0101172951817941	0.0416888803149879	-4.44294659808972e-05	0.000146596626577908	0.0194049093023801	-0.00153306283257566
313.112989074308	3.33410975074e-05	-1.84567162968113e-05	0.743212232047711	-0.00012965931272317	-4.70157969562831e-05	-1.80566143766292e-05	-0.00112168471954483	2.07609437125428e-06	0.000105449265285662	0.0307060294247346	0.000128123979526091	0.243004682819691	-0.000134901555703212	-2.06399463521921e-05	-3.01337339351963e-05	-1.00270490735452	1.27857588003545	-0.00348076317451193	-0.00793024987792084	-0.0169739820799902	-0.00777887514203885	-1.44345274802676	9.46544959956415e-06	0.0260072579624429	-0.000141338124764228	1.98783693983603e-05	0.0222340979043631	-8.06908485179639e-05
315.608618015573	-4.06226634000377e-05	8.36364405579154e-05	0.746712624783233	-7.16904047643804e-05	0.000125872433569505	-6.27570423452773e-05	-0.000624808118666039	3.838900769842e-05	3.89510639161605e-05	0.0320121831647791	0.00027794483631373	0.242841650659357	-6.98007678752132e-05	-3.99745047557876e-06	-9.63676053029704e-07	-1.00244766966406	1.30426749986105	0.00169315665244113	-0.00508702480912939	-2.56596626617479e-05	-0.000712856034923865	-1.43920568581225	-0.000602335719458364	0.0467911171514785	-4.54213983935393e-05	0.000179555103282307	0.0241408429273933	-0.000156362100502356
318.101677938949	3.20486558272235e-05	0.000141305884985954	0.748627799707566	-8.74685884461785e-05	0.000138293357586315	-8.3347597801533e-05	-0.000496621575100647	0.000133812150940167	6.15934929000202e-05	0.0323776385885725	0.000119936710956339	0.241284044076836	3.71853648675536e-06	7.92013786336312e-06	-0.0001398862660283	-0.99747834123184	1.32017412104983	0.00484990548588075	-0.00839331597586945	-2.85123807352423e-05	0.0108413401704087	-1.45014365434523	5.56204897761996e-05	0.0361212866872262	-0.00230427005133523	0.000312366796575434	0.0255189809956769	0.00012623426454816
320.592578623323	-1.64590024275949e-05	0.000115550333674029	0.748989827981796	9.78274873239882e-05	-0.000143879086842171	-0.000103876710088811	-0.00238262133490855	0.000606099672253361	5.84266619714554e-06	0.0333438696441066	0.000237218574565773	0.238152159700085	-0.000133970617687007	4.28029836281949e-05	4.18327740588246e-06	-0.996585733304242	1.31300037885308	0.00389143502889172	-0.00811894262244723	-6.94289540322336e-05	0.0147328079088715	-1.45263646429291	0.00549171416593623	0.0297869275824017	-0.00182052560911742	0.000165022248735678	0.0259167277044714	-8.91216502785997e-05
323.106047264158	-0.00011971278861279	6.11123041484431e-05	0.751176827577899	-4.87969135694846e-05	1.6368148274849e-05	-0.000202557734650952	-4.94498166333547e-05	7.33403218719755e-05	8.78463038820483e-05	0.0353334864195469	0.000126665034154362	0.236628241876122	-3.71150106527371e-05	9.37506259544698e-05	8.61028775884791e-05	-0.997451820782655	1.32652132064301	0.00869275873765284	-0.00823124453953666	-0.00581899621476309	0.0037166873576549	-1.45516355487266	0.00940367531743213	0.0389168632032658	-0.00126900242000815	9.22328140869372e-05	0.0258679576039602	-2.06791655942518e-05
325.648017078544	-1.04639476898262e-05	3.70552799728272e-06	0.750725353167797	7.97596021221665e-05	0.000133078385291292	5.21305184841617e-05	0.000224530592950528	0.00110496999024382	0.000499332263278312	0.0294935623415511	8.16013917178653e-05	0.23353104215732	-0.00015185084700874	4.74334929034348e-05	1.66473867398314e-05	-1.00737172366573	1.31709176458071	-1.08332153013517e-05	-0.013297756494068	-0.0102958655385163	-0.0123688948102433	-1.46768798337712	-1.09571161852818e-05	0.0284643587121577	-0.00638976222735687	2.21412589297276e-05	0.0236984219059496	-0.000154200805010817
328.168903210386	-4.18232306463944e-05	0.000118193598536775	0.7544247597973	5.40355505948581e-06	-5.79977574329506e-05	-0.00119414901374302	-5.46922509028143e-05	0.00012502486508693	0.000540220810947159	0.0346460432443704	0.000797594292138496	0.233033765686081	-0.000298108455187367	-5.99834485987669e-05	2.03026424032622e-05	-1.00435894861995	1.34366262118345	0.000153803856164372	-0.0116402031430417	-0.0177297214303829	-0.00401598296287449	-1.46387368975196	-6.57497112102896e-05	0.0348011906711164	-0.000201132390162341	0.000121531662210065	0.0277198220542706	0.000151483468363751
330.663686203008	5.76913889868334e-05	9.36866600576406e-05	0.755162387356758	7.50793506613376e-05	1.55594627349947e-06	-2.04410187555583e-05	-0.00292644498462362	0.000844204536875207	1.14560608835074e-05	0.0305075784902055	6.45571279351066e-07	0.230942694017261	-0.000508469831104414	2.61797533285071e-05	-6.70874553336263e-05	-1.00268638930458	1.32916797138015	5.24527610366126e-05	-0.0110740106918454	-0.0115397358786594	0.00213961199338998	-1.4665639562414	8.04338299341279e-05	0.0256430327423256	-3.33674949629941e-05	2.0028545684831e-05	0.0283021778084322	6.52059611401115e-05
333.2262233973	-0.00014122441962635	0.000138206346172694	0.75599319730632	-2.32378487023021e-05	7.07005455922479e-05	-0.000222666198227457	-0.000679011784396191	7.61334029584227e-05	-5.31857106708534e-06	0.0270275120415289	0.000578817327702201	0.228776009931523	-2.92527020307793e-05	3.67748231301752e-05	3.93837168442761e-05	-0.999017234807884	1.34538208219524	9.49567239992061e-05	-0.0106564326588861	-0.00420007631753221	1.33982144275466e-05	-1.46362154187268	-8.09233669344946e-05	0.0331415677227719	-0.000191087644109546	2.79996607894699e-06	0.0284356046615352	2.25411545885684e-06
335.784417596319	-0.000114781607243847	-1.49816766425281e-05	0.756787702041396	-3.56036535565864e-05	-6.66261588941052e-05	-3.50141540783533e-05	-0.00100789889174617	5.00864460762169e-05	-5.62073660458121e-05	0.0269048808956976	0.000146023444102779	0.226145108447534	-1.26269894920115e-05	-3.30226466274264e-05	6.87628379329208e-05	-0.998038117927104	1.34044378825044	0.000283303522683255	-0.0161432899658947	-0.00535922100614783	0.00207528334416673	-1.4696314145961	0.00215242111805419	0.0238199133152705	-0.000820531672554083	3.99522425637449e-06	0.0265908120652338	-4.6163164780306e-05
338.285328174646	6.47945107356374e-06	4.63672957776887e-05	0.761539378120297	-2.88651917651965e-05	-0.000110830142042478	2.68899942804558e-05	-0.00188156815700138	0.000117563431311689	4.06947846077577e-05	0.0291219369896745	1.86677827128212e-05	0.227094279344481	-0.000402919830835306	1.68490572435012e-05	0.000855097432371416	-0.995601677835277	1.35498255968625	0.00293629205514894	-0.0145125882478614	1.12967330413285e-05	-0.000123959973041515	-1.46797373449858	0.00363003744168182	0.0299898946142728	-0.000329679122943486	8.6216828523803e-05	0.0282304657910968	-5.79224126715693e-05
340.8194666618	-2.5624866318913e-05	9.75541023787441e-05	0.764593907711529	-7.4167311000288e-05	-0.000111552058880515	-0.000178150084757902	-1.80194936058124e-05	0.000131876767780135	5.65008923437151e-05	0.0314609984390008	0.0016445628007705	0.226357671794658	-0.000677118856079048	4.39377358661462e-05	4.14117363178071e-06	-0.997801451135051	1.37334106133244	0.00455912532982239	-0.0144540219652027	-0.00229393355746588	-0.000925820020030055	-1.47281803053675	0.00212939512258331	0.0300871125484239	-0.000134324585032854	0.000409843253170991	0.0270160384063763	-0.00013700385292088
343.324293157777	-1.91791399169971e-05	8.67566282932546e-05	0.764054638128128	0.000180998506449711	0.000120012438508511	1.65617099251505e-05	2.1395257876279e-05	0.000538499978328621	7.22123780169022e-06	0.029228225731775	0.000469710783562596	0.222813467607357	-4.82640751077548e-05	7.00820277200669e-05	4.75510778966476e-05	-0.99918696350581	1.35713415544776	0.00187089374507738	-0.0156409008763001	-2.65930578239973e-05	-0.00750363929839531	-1.4782941564215	8.87086491415796e-06	0.0214115438469642	-8.49007808593231e-06	0.000212746108056115	0.0263829982187828	-0.000145709701888825
345.794140362916	-6.44994146293004e-05	7.37536177329611e-05	0.7665294326325	2.97685772308394e-06	-5.93318759846888e-06	-0.000167347039094327	-1.67214007597862e-05	7.01518533775568e-05	4.27384139380443e-05	0.0320692217738629	0.00010920002470335	0.221570821358719	-1.77146903469271e-05	0.000123548116581045	5.4108746779476e-05	-1.00171417454866	1.37151098760428	0.000567086654035151	-0.0142704501868223	-0.00792739164260176	-0.00347760804340128	-1.47677156208532	-0.000734234399896795	0.0282398171436921	-4.36624201268452e-05	0.000128998981698974	0.0277674966527764	2.43203834497589e-05
348.318571381558	-3.80348945946402e-05	5.11262367791366e-05	0.768546049906933	0.000150478904910275	-1.50594284000007e-05	0.000149849689097583	-0.0029260309581494	0.000161113911783105	4.33175392570017e-06	0.02916792532842	0.000183126014325685	0.220545808665716	-0.00012442749371214	4.38057725150036e-05	6.72944234919776e-05	-0.993608895334305	1.37198159614681	-7.52676572895079e-06	-0.0156868843433539	-0.0107971165559375	0.00464543545829578	-1.48283755236389	0.00132955743763867	0.0224384195800921	-0.000101174687774232	0.000154658170022997	0.0258621693201421	6.5050172958427e-06
350.794433143536	3.96125609679112e-05	9.50117186532204e-06	0.768799436920393	6.69837662551341e-06	0.000101954827229726	3.64175842776588e-05	-6.7927140224247e-05	-1.88898913385225e-06	1.00440531693136e-06	0.0281961795664676	3.05483465788898e-05	0.217642258662671	-2.70738657336573e-05	5.64698009232717e-05	-0.000111805235348804	-0.99504435907037	1.39386698715308	-0.000108714540631615	-0.0141429212713675	-0.0137320782214134	0.000644307423793357	-1.47812708488512	-1.59736211081912e-05	0.0254211416310606	-0.0017146663225812	0.000161994537423508	0.0251674157805551	2.6436903826357e-05
353.327610608161	2.27163976728452e-05	8.52645126711151e-05	0.770116498003111	0.000141309515130028	0.000173012845755641	-1.82824651549201e-05	-6.93263582946835e-05	0.000118885536264941	9.35160989266542e-06	0.0288971753778128	9.52496428972628e-05	0.215486908162881	-0.000121806856784653	3.33839328701759e-05	7.70163238375616e-06	-0.992187022580565	1.38028998227271	-4.64432655775363e-05	-0.0157061660639633	-0.00960162282348117	6.28838576830661e-05	-1.48066669058706	2.55993131374486e-05	0.0204415601781335	-0.000175906878221846	-8.56021032462032e-06	0.0240976583018512	-3.14342240987132e-05
355.85142063509	-1.89865876448529e-05	0.000125580776958906	0.770446819632955	1.6975649009683e-05	1.71764169239632e-06	3.35596091222256e-05	-0.000101416118902002	0.000117770638192862	0.000146632891355381	0.0253716893949221	0.000166999022104604	0.212939600960867	-2.75218271331656e-05	5.20321078607069e-05	3.63295019155152e-05	-0.995267776504571	1.38853061959845	-1.50396849407065e-05	-0.0171931718317287	-0.0032404446669304	0.0001300347552783	-1.47964060555619	0.00130503710369749	0.0279181610709542	-0.00313334983327673	9.78727545991849e-05	0.0223999018260116	1.94403528226026e-05
358.382559252517	-1.71083109858977e-05	9.6007587755325e-05	0.772310170620474	-2.03237966462976e-05	4.22384936720306e-05	-0.000109704182900691	-4.93803256706286e-05	1.06714826590294e-05	2.31598465103374e-05	0.0258384532825328	0.000567583769983276	0.211355538785055	-6.27174896198051e-05	2.07517481996515e-06	4.23074318640161e-05	-0.994606062408136	1.39130140175348	2.74238721447508e-07	-0.0129283931595956	-0.00414628567237307	-0.000131540228941002	-1.48433469879417	4.97611565132042e-05	0.0196167421028416	-0.000231373193685858	5.49363942717678e-05	0.0228201999232468	1.57775111248724e-05
360.854921162238	1.93451703720539e-06	0.000146035701664074	0.774784590279158	8.68385354524401e-05	2.98407779133373e-05	0.000124959375865044	-1.9470446555412e-05	-2.42034439161662e-05	-4.01885441845916e-05	0.028132492886255	0.00115845072365065	0.210180813411224	-5.79205084790034e-05	5.99337776142635e-05	-7.69181270437971e-06	-0.993545609574103	1.39107910915222	-9.21651159318397e-05	-0.0135485871916329	-0.0048541568315605	-0.00108638859395788	-1.48590110950855	5.37923673430583e-05	0.0199471777477452	-6.48432963859655e-05	2.21253901533934e-05	0.0219989307624826	-4.17637053360866e-05
363.318880531159	2.20896350108562e-05	6.97537299969932e-05	0.7768129221262	1.93265304880904e-05	2.47472883516822e-05	7.22841940426883e-05	-0.000169247688931537	0.00013171583369759	8.23734339052595e-05	0.0287932621435199	0.000208407357337057	0.20882155438771	-4.45943167714439e-05	0.00015986593633541	-6.83020660579475e-06	-0.991833976957932	1.40052907097911	-0.000121073741509541	-0.0126134430823054	-0.00708005884502012	-3.33118675898977e-05	-1.4859326752181	-0.000106505785976392	0.0248944292807077	-0.000102597093920958	9.06923613403935e-05	0.0226402726860959	-2.91767034318518e-05
365.819006815743	5.4250060338724e-05	-2.44762333111453e-05	0.777015743909312	0.00021411296782054	6.85403074786667e-05	0.000682769360154164	-0.0039627909324398	1.81089743148534e-05	-0.000172642208506293	0.0256998217813528	0.000127959212080093	0.20615847129523	-0.000145918625956615	3.45426600238574e-05	-2.19581126908131e-05	-0.991134931387661	1.39151099371428	-3.64327402435428e-05	-0.0122685591598593	-0.0011444202638297	0.00136504826481757	-1.48895421827419	5.69529886477083e-05	0.0142109334908862	-8.53920061141945e-05	0.000145567164634044	0.0225058818708863	-0.000183448854586561
368.336045736462	-3.19342357213645e-05	8.35487644041509e-05	0.781124217341283	4.13856834384193e-05	-9.5220799555957e-06	0.000100544706618666	-8.9726540320763e-05	-3.99221714972599e-05	3.73079490276886e-05	0.0293066468282638	0.0011091060544373	0.206364619304395	-2.38443817346511e-05	2.92245423032437e-05	-3.56467359425496e-05	-0.990465288696681	1.40963379928354	-2.95733391616807e-05	-0.0146860764126215	-0.00897807523747937	2.30739026634918e-05	-1.48677687173359	0.00128554936887103	0.0199641469591751	1.98501978435108e-06	6.14922767113033e-05	0.0196207849047811	-0.00060530799691244
370.842225369504	0.00012230946531208	0.000104215883045409	0.782585151580221	2.47574910262458e-05	0.000549954522175652	7.65743286537345e-05	-2.92303071112067e-05	0.000399018912181477	0.000117079776179278	0.0262471564026411	0.00020485979124654	0.204897155684135	-9.7581002506023e-05	1.94518874453065e-05	5.44985174798661e-05	-0.993702891665298	1.40406692301897	-3.94857726119028e-05	-0.0124447362523961	-0.00915335541745018	-0.00166758340273343	-1.48932319352634	1.48497787998719e-05	0.0174676820898787	-0.000102774388891583	7.69065912534583e-05	0.0207700302877061	-9.37454193629168e-05
373.338503197208	-8.3912681208774e-05	1.53754295642989e-05	0.783612257714483	-0.000104851223235862	3.28544267812869e-05	-7.10951060908148e-06	-1.80918121799075e-05	7.60910616261293e-05	-6.12338493709115e-06	0.0239292922157858	0.000935324463841084	0.202954284132498	-8.93004428619921e-05	1.27213479648211e-05	-4.25769437398984e-05	-0.990924777414188	1.41603319160146	-0.000574733153724308	-0.012598628702262	-0.00838674946647079	5.72503396293075e-05	-1.48433721640458	0.000611397538528746	0.0201368754064473	3.42853905272537e-05	0.000244180586794983	0.0208541000938697	-0.000155852770030259
375.825946936089	-5.22797601930929e-05	8.33575915983112e-05	0.784343137402291	2.58134294258104e-05	5.36561507798993e-05	-4.22592846562382e-05	-0.00113251162438681	7.18006696087106e-05	0.000139684204406212	0.0251894573184389	0.000228544707313731	0.200266386530585	-0.000157485595490812	0.000113378771292424	6.96632340465072e-05	-0.991088049664767	1.41087991832664	7.92370967465962e-05	-0.0105366393050507	-0.00703458805268449	-0.00362828416476974	-1.48740836943684	-0.000130657220837642	0.0153410167492586	-5.34161215520573e-05	7.21435088736999e-05	0.021131722191282	-7.91955411520699e-05
378.310381901235	-6.1892900632166e-05	1.28163456187044e-05	0.78796964017284	2.50810278259083e-05	1.87904917569692e-06	-2.43376496220301e-05	-6.24310019267978e-05	6.96194726916217e-05	4.52191644182454e-05	0.0270367656553639	0.000689195844265486	0.200310485207086	-5.63862407246013e-05	0.000122959420774205	0.000107266256374367	-0.992268427633071	1.41954306645874	6.76520002385795e-05	-0.00890563070379366	-0.0012225109303175	-0.000107334607142459	-1.48714268195251	-6.48533137112163e-05	0.0185609705620656	-0.000124065629513567	1.24765251343634e-05	0.0218438867211908	-0.000128512501107669
380.811775871599	-1.1697516453894e-05	2.7935627526519e-05	0.789823431942043	-8.21306740701547e-05	5.79764738022852e-05	-0.000111628264599774	-0.00098897102100799	3.53969047417942e-05	6.52009266765842e-06	0.0272977283781749	9.11046634517036e-05	0.198835853913155	-0.000164978793654523	-1.1138859970443e-07	-0.00010818295760653	-0.989468902145267	1.4268059807879	4.94775535552493e-05	-0.00843846244858019	-0.00191862056690491	-9.09376268513092e-05	-1.48784750299813	-2.2056175326571e-05	0.0171356695482103	-0.000548113804295603	4.35939125222325e-05	0.0230569098968074	3.84158649901662e-05
383.284823825614	2.84048840529661e-06	-3.96977175464951e-05	0.790031955372132	0.00014269477267536	-3.39630800507141e-05	1.05603603467409e-05	-0.00225394472295	0.000765901677642116	-0.00013475752992239	0.0282912739666542	7.00554139541823e-06	0.195718262413194	-4.44663322563593e-05	2.41325586175573e-05	-2.54967813758071e-05	-0.987680179495377	1.4203228012097	0.000164558007026831	-0.0102238655283901	-0.00229053784322744	0.000110231075253614	-1.48987475374815	4.32454293916648e-05	0.0146319334541256	-1.50439410403645e-05	0.000121634244218866	0.0221634932332244	-0.000139039433934111
385.777157345564	-0.000158356530931045	3.23685092917912e-05	0.792175451503578	-6.71858284205023e-05	-7.15205904369354e-05	-3.84764971454011e-06	-7.21837109675351e-06	3.44893870865936e-05	7.21557030607673e-06	0.0302973503838604	0.000458573007799036	0.194320324336197	-9.83420287296211e-07	8.68978674825908e-05	0.000147278490899544	-0.987279094310218	1.42339730944675	0.000132475138047098	-0.0110446872053258	-0.00335021572740233	8.72344672873643e-05	-1.48907493456024	9.50195957491802e-05	0.0160421103911672	-1.19072749989182e-05	9.13910432132793e-05	0.0213752065241338	-0.000165327128054825
388.307141539103	3.57572167270505e-05	4.97544819872636e-05	0.791486207896522	0.000162595569880968	5.74188482276188e-05	3.60920581119157e-05	0.000498155452992827	0.00110880467659215	0.000447866968757433	0.023650916422281	1.50610250388327e-05	0.191259521256332	-2.33339246112482e-06	0.000101497684575581	-4.94783575925992e-05	-0.991594373363618	1.41968680224019	-1.660733919599e-05	-0.0123501028705303	-0.00198579834958603	-0.000458170807291659	-1.49333814684293	4.60476016311027e-05	0.00914955201044171	-0.000100004324945597	0.000187163536757401	0.0207782320879993	-8.19188223835377e-05
390.750722730224	1.30359939463364e-05	8.4118552923115e-05	0.793696919029005	4.15049431462359e-05	8.27598889888393e-06	-8.89076417662208e-05	-6.96954952157135e-05	5.77469450284219e-05	1.61029418980985e-05	0.0247239011062904	0.000513024536822174	0.190112551682922	-6.19933809890465e-06	-0.000115320356574573	1.62986464496188e-05	-0.989332412105211	1.44030759591523	6.53365583932823e-05	-0.011436490751671	-0.00539643168717338	-0.00011177146230243	-1.49095574866796	-8.72328531353249e-06	0.0138468347032725	-0.000154458432093577	2.61382990367778e-05	0.0218811743938966	-6.5067474859792e-05
393.196567562088	-3.56504763393985e-05	0.000131438324372117	0.795276145939094	8.30726667723407e-05	-7.01528125098569e-05	4.18272871916039e-05	-0.0021155176919934	0.000103621512045622	2.85019779519643e-05	0.0243759549754064	0.00048636865993079	0.1885478325595	-0.000165094611512434	-3.14768029779538e-05	7.90892103329669e-05	-0.988116105349382	1.42550952855779	0.0015543948953088	-0.0124687316145964	-0.00288529708432756	-0.00184532804747836	-1.48925307240847	0.000117730607729005	0.0111315027452015	-1.03777590147171e-05	1.4148671751587e-05	0.0213916776997682	-6.9897567988843e-05
395.701390513038	4.01551995793147e-05	6.77487079747211e-05	0.796932556238728	-3.98261960608964e-05	-9.28104845584565e-05	-0.000241686769069916	-4.74881988264094e-05	-2.04645646047737e-05	9.30351964403114e-05	0.0223749163130653	0.000935117782431264	0.187208863269511	-0.000128128935862127	-2.24005532908151e-05	0.000137347975444619	-0.987358062898614	1.42904635816443	0.000474916290926005	-0.0115323247766316	-0.00154152071236785	7.9787812616965e-06	-1.49060681727335	0.000105175529181155	0.0122656570947413	-8.8329544127059e-05	4.2765402893961e-05	0.0217152203051799	-3.32617802368433e-05
398.220588888999	-0.000120464504963219	4.21944176817895e-05	0.797321075498366	-9.87253033944631e-05	-3.07581443491533e-05	-7.26364647607623e-05	-0.00299589284075612	3.05540980393832e-05	3.50535326501514e-05	0.021888437992528	5.04269253464175e-05	0.184438797664019	-6.10089900428925e-05	3.72423178955777e-05	0.000141340093340316	-0.989161360514214	1.43018273960209	-8.13543413554358e-06	-0.0106858545320258	-0.00443934163601857	-0.000920659445107542	-1.49026026323502	-1.80131101867849e-05	0.00882224932526666	-6.96373443078882e-05	2.51985653994238e-05	0.0230089698634614	1.93405868851615e-05
400.72168891162	9.79258374318001e-05	3.08335416567023e-07	0.802181027673519	5.28296900321981e-05	-0.000178271535368391	1.3121767282305e-05	-0.00236563266270092	0.000190630528994662	-0.000127231896083769	0.0253333995065748	-7.70788246884009e-06	0.185487611740337	-0.000617077180242056	-0.000132657514821804	-1.54624221485243e-05	-0.987069701850146	1.43682663902523	0.00184106107588001	-0.0116838103034368	-9.08637554932317e-05	-0.000276967948268433	-1.48815714776331	9.67392545552179e-05	0.0130176802759649	-9.1549483986328e-05	-5.76925663326791e-07	0.0225747647699894	-2.66533599998413e-05
403.195647849645	2.07392741479382e-05	3.61382940421493e-05	0.804025050900456	-2.94382525590648e-05	-7.77596737879061e-05	-0.000250074523011318	-4.31320841393977e-05	8.0113395118413e-05	1.0913636981392e-05	0.02657959418834	0.00113569432279923	0.183972249631409	-0.000557470390318134	1.50818903221851e-05	6.40715819135972e-05	-0.98777683342645	1.43789702378131	0.000738477319337112	-0.0116840444790186	-0.000498441450831782	-0.000163181333973332	-1.49022455447858	5.83907010388484e-05	0.0108989555183629	1.60985267844786e-05	2.31029170713811e-05	0.0222490789644537	-8.15168260123119e-05
405.701952016034	2.60766862999402e-06	4.59358502110835e-05	0.804434915558801	-4.11788708256152e-06	4.52075770665891e-05	0.000141298659163696	7.31961937648802e-05	0.000292942237078776	8.67568786884782e-05	0.024093714692048	0.00117384453914586	0.18151862218152	-2.21692897894903e-05	0.000139100253289016	2.95891961476131e-05	-0.987890818875638	1.43212935162777	0.000160923663503025	-0.0119339391925942	-1.81266499425738e-06	-0.00165392643808878	-1.49400217063517	-6.88518638052165e-05	0.00755163430055746	-0.000163387390211264	0.000201052918076198	0.0217506075569158	-4.57413629477946e-05
408.186818622944	1.45426025283444e-05	-1.38801456033521e-05	0.806002697296904	-3.12987564944227e-06	0.000137651404666828	-7.71176941045797e-05	4.58517429544204e-06	4.27637780908089e-05	5.86112702124222e-05	0.0247233136030742	0.000118692678169793	0.179813570616447	-4.70214927282295e-05	3.37172520092959e-05	7.03052195995805e-06	-0.991348474439344	1.44526509218269	0.00012117491106252	-0.00960984435518771	-0.00414982667546757	-0.00171658686669054	-1.4926415336999	-0.00114592411403699	0.0128095804483269	-0.000342939923599568	0.000204480724039908	0.0231785976094848	-6.25922297767648e-05
410.656408678706	7.42265998738676e-05	-8.32439733679179e-06	0.808227552053805	5.67545003467534e-05	-5.80877787387825e-05	3.60981067294922e-05	-0.00279122466087736	0.000125648016074896	1.27966333107253e-06	0.0227093231174047	7.58955360744629e-05	0.179115526623139	-6.06881030861592e-05	-6.18188283916115e-06	6.96234889376987e-05	-0.989039683314425	1.44236415850756	8.58032531401204e-05	-0.0134694846877912	-0.00373057908532416	4.94217113411048e-06	-1.4926839520794	-1.08160725273588e-05	0.00912233396042853	-9.43230275395615e-05	6.48552659643764e-05	0.0204046734829634	-5.08801691072732e-05
413.146539307225	-2.05682171390521e-05	6.40756553877031e-05	0.80902393500287	0.000130594564992775	0.000122856700935967	0.000131108309735877	-0.000151603756025056	5.92346039917958e-05	0.000126033523780143	0.0224951382502165	8.78011365542407e-05	0.176782959127759	-5.8690746358723e-05	-2.30219935782349e-05	-0.00011721618270084	-0.988558700074484	1.44423692877748	-0.000105393770577362	-0.0124821296510516	-0.00394564826943937	2.65361853831868e-05	-1.49419947318019	4.96292461010635e-06	0.00704818082573609	-2.08725345884821e-05	0.00011437162992693	0.0202764861044649	-3.53051256242108e-05
415.624087424819	4.18995387496008e-05	0.00014436498271559	0.80986574888654	-7.95496504809445e-06	7.25395144548896e-05	0.000123085160688373	-0.00119162294627125	0.00010182558543271	-1.68713672034185e-06	0.0236717687712243	4.35552222612393e-05	0.174336609179576	-5.09118293171942e-05	0.000121848455117715	-2.02965404113026e-06	-0.987347030211764	1.44384175747081	-0.000252036760251187	-0.0102794600493557	-0.00510175167260102	-0.00018279220557976	-1.4931295235481	-4.83553617214693e-05	0.00860773484429087	-3.41498043817615e-06	4.27780650216202e-05	0.0213718023352193	-0.000100303086575891
418.074905755443	-3.06437155173925e-05	1.06935514121572e-05	0.811146233860988	-3.9367421294012e-05	0.000141918947953925	1.53420131057437e-06	-0.000162792589796161	2.22758550699831e-05	0.000115707057987557	0.0227654490884437	0.000215945938724278	0.172623669791012	-2.49346688556648e-05	-8.84254406478672e-07	7.06609945482835e-05	-0.986557050753792	1.45078546828441	2.66630028884865e-05	-0.0112019204581043	-0.00164658143408112	-6.26881788216115e-05	-1.49154858291934	-2.2731966443346e-06	0.0118438747035101	-0.000429372467813098	5.72761475666055e-05	0.0200938963359704	6.1992250487066e-06
420.529825287772	-5.10470773751376e-06	4.09040986070571e-05	0.811793337472601	-0.000167725471963164	6.75318479987778e-05	-5.26425699732917e-05	6.97529018211177e-05	0.000885267960950234	0.000361714701488517	0.021967920255707	0.000228801816051066	0.170285630691906	-0.000110011657410048	4.41696369420873e-05	-2.2882546238709e-05	-0.988433544552871	1.44670838808266	3.1324508332346e-05	-0.00919463466327119	-0.00371949974368432	7.16725155076694e-05	-1.49357729146507	-2.4463440068763e-05	0.00654199478853803	-9.93113796654213e-05	8.79578770586962e-05	0.020778010237799	-4.76872894067124e-05
423.004282067749	2.97439984778722e-05	0.000149633453330249	0.814727109063346	4.89200879586483e-05	0.000141435829178147	0.000143663462847644	3.43080014069592e-05	-1.94493934061281e-05	5.20540818805665e-05	0.0252037653836871	0.00154150505249394	0.169604669989633	7.12379480582824e-06	0.000151587882734215	4.53870768527558e-05	-0.985075371621927	1.44537005651827	-0.000143709068523621	-0.009546754105466	-0.00373794282416247	2.44690699847838e-06	-1.49492207979993	-2.56427309686267e-05	0.00743332666070393	-6.7760725548626e-05	0.000104845109686709	0.0201005449878083	-0.000117703496991912
425.455991399953	3.92662706436687e-05	0.000135786707054862	0.816249937505384	2.89620560639703e-05	0.000523877580479496	-5.79555333074496e-06	-0.00172616806713596	0.000591387991561779	-4.8713309995159e-05	0.0243439589454391	9.10606622580003e-05	0.168131910177762	8.77247804167213e-06	0.00017340531419148	4.65723966742958e-05	-0.985879012643331	1.44790883334471	-9.44135124328741e-05	-0.00875664881310772	-0.00532718817324656	-0.000575259546124259	-1.49359517683916	-1.63497980084023e-06	0.00959471063548895	-6.17240354218344e-05	5.84374564196238e-05	0.0203924844513865	-4.8153078260005e-05
427.999043336352	4.64845088418632e-05	0.000102759063756093	0.816680050489955	0.00079770925232185	8.07433305367156e-05	0.000884843373851979	-0.00441168537762511	0.000537941668335017	-4.4671207176932e-05	0.02001519661588	4.55207961890468e-05	0.165960256295618	-3.6968562318933e-05	0.000130648248545961	-2.04839867315849e-05	-0.987486340385717	1.44710439404238	-1.36889074246241e-07	-0.0121524572076018	-1.52324340222956e-05	-0.000364375852034761	-1.49322601187578	-0.00016428300635676	0.00440885866530212	-2.01273515116298e-05	0.00024429680251562	0.0181916251296829	-0.000153248800754363
430.455117789479	-0.000135902212774071	0.000109870104314801	0.81793851058639	7.17041056361526e-06	-1.16306506981109e-05	-2.8034744794652e-05	-8.73029824460716e-05	0.000177599521818185	5.27765163105865e-05	0.0196239026070532	0.00096668297330951	0.164204431818302	-0.000104013880120491	-4.60760117994802e-05	-0.000142208153264489	-0.988507558192934	1.4522445797798	-4.37763568587635e-05	-0.0115279468426247	-0.000586206887346354	-3.87421542406329e-05	-1.49317722936063	0.000214842800917237	0.0025488620280029	-4.12294847353485e-05	0.000255922535231649	0.0180550123793874	1.73613421098063e-06
432.960954755278	-5.23023034064156e-05	3.78728321467053e-05	0.821329189722746	-4.13851602503298e-05	0.00013756341822492	0.000107822584155344	-0.000707607961780176	-2.86516710005825e-05	6.5411189296499e-05	0.0202637354410199	7.50734914096796e-06	0.164277812699184	-1.73812547413629e-06	3.6554651835943e-05	7.97793733846557e-05	-0.988455404042185	1.45312241022214	-6.22220242022763e-05	-0.00947584775713349	-0.00572122050281807	-0.000922146106400951	-1.49492469141919	4.8831684249571e-05	0.00687751080732765	-0.000185247091056988	0.000201584615979432	0.0191044922350234	-2.55105109626964e-05
435.455599265322	-5.72627038679622e-05	0.000124059050609325	0.82375800626881	5.40089733892797e-05	0.000149746002428709	-2.97429666668988e-07	-0.000115795596220228	-8.36143291034741e-05	1.95422144179007e-05	0.0203970629304893	0.0016709572084049	0.16352972974094	-0.000136957503019035	-1.69211098811714e-05	4.69093900365105e-05	-0.987636727032203	1.45697186959274	-2.81563911509189e-05	-0.00911333391771899	-0.00418083697767253	-1.07687953149389e-05	-1.49424880431038	0.00010406431201149	0.00701254319385786	-9.74138139139906e-06	0.00022126091551667	0.0192715309632708	1.70775436818916e-07
437.903147561815	-0.000100920597637903	0.000151963262327745	0.823677468180297	-8.34531143543693e-05	7.49456751718838e-05	-9.12139682533224e-05	1.52118835944469e-05	5.30169172275017e-05	5.50603108210574e-05	0.0206514939599674	0.000894688265003481	0.16042209692813	-4.52968750724223e-05	9.01362324357982e-06	-8.62821907681401e-05	-0.985283112258478	1.45299546571962	-7.49773323691976e-05	-0.00837718135635167	-0.00556034994103375	-7.18991963686115e-05	-1.49524364687815	-9.55079189672428e-05	0.00528818654207724	-2.15736032339894e-05	-7.77339429048625e-06	0.0193413258529006	3.6677435530553e-05
440.367496668529	0.000108337663600376	-2.77960659400636e-06	0.826885095611175	-4.9366192081288e-05	1.95865663324797e-05	6.49633369098194e-06	-5.6235642408622e-05	9.82525499250034e-05	0.000112140802422719	0.0255471467769103	0.000252804663527591	0.159876147438093	-4.70200901637939e-05	8.40043020411399e-05	0.000140808167892689	-0.988261762186681	1.45948634989424	8.50169847696982e-05	-0.00852484129784603	-0.00190322462272208	-0.000167476349864966	-1.49518383793689	2.67484366246833e-05	0.00717529561063843	-1.29392551236002e-05	4.44840082450197e-05	0.0189293080337976	1.6173131039191e-05
442.863582215122	-1.05174750958877e-05	-1.54088569200993e-05	0.828292777709783	-0.000135637173649194	0.000169477473888607	-6.49742015128782e-05	-0.00272222326273378	0.000302280666204445	-0.000160479049422683	0.0220281198911772	0.000128774075402595	0.158642779920212	-4.30243193904191e-05	0.000130601031950902	0.000124965308829191	-0.986909595826943	1.45976045503445	1.16954969887846e-05	-0.00795537255409289	-0.00201947150610211	-0.000144352434478656	-1.49382956678295	-8.56912428485064e-05	0.00637210051455986	-5.78478904295612e-05	6.06381967876948e-05	0.0193457470118424	-0.000144453858458071
445.360043239898	1.06269779015031e-05	4.32653046713517e-06	0.828903947006019	-3.02798931730008e-05	-0.000132038158206741	5.94803357475054e-05	-0.000675989417943045	0.000462519411838693	-0.000142963962359071	0.0230327113290136	-1.4613116570803e-05	0.156051434340248	-2.42893570988046e-05	-4.44548191348087e-05	0.000111118089760586	-0.985931627283662	1.45973271464187	0.000125362702964236	-0.00987359593911924	-0.000660661953306212	2.26500815665647e-05	-1.49445613327055	-3.26631088273496e-05	0.00719932893662003	-3.41507410682626e-05	4.31221510198718e-05	0.0185302560410217	-0.000128658955661553
447.818668579252	2.12263522987989e-05	-3.23103360431475e-06	0.829895636881957	-7.62791464835576e-05	-5.10553179799464e-05	-9.81046337804885e-05	-0.000100245780600517	0.000589665453307544	8.49822459698694e-05	0.0217826812711409	0.000148545182250649	0.154186007686736	-0.000166962582806262	-9.91962871437417e-05	0.000126544856287379	-0.984669117434759	1.45908756379826	0.000275434891432943	-0.0103938276581026	-0.00260882907208314	-5.6052981826421e-05	-1.49296987833383	0.000103657082183718	0.00617073416891236	-0.000207937349289417	0.000119352426709569	0.0181660610936635	-4.89218771034528e-05
450.312327115684	2.48635685832367e-05	5.66134354225751e-05	0.829459229685418	4.83662871386663e-05	-4.21840877887437e-05	0.000134627083420664	-5.38841421114052e-05	1.53061936710227e-05	0.000119532833388043	0.0169239244508736	7.76845182854123e-05	0.151373548791141	-0.000217421236296535	-1.35070303715964e-05	4.2789553321044e-05	-0.986834727851594	1.45501685110956	2.97497420647836e-05	-0.0101377335866911	-0.00138546510626706	-0.000707327633116558	-1.49715990532578	1.20531435666602e-05	0.00205341841775356	-0.000111782955255684	6.71397742509739e-07	0.0184257027960727	-1.34440712066244e-05
452.761585051802	-4.50449535777344e-05	0.000178886856308792	0.831245619851572	-4.38050320850482e-05	5.60254433811566e-05	7.66328286875505e-05	6.93207377399296e-06	2.14654270855109e-05	1.41441845946496e-05	0.0175833017232327	0.000836155647194274	0.15005436985141	-4.85234031890147e-05	-1.48377924235204e-05	6.74507725287302e-05	-0.986307961471192	1.45636510554416	9.64713694670447e-05	-0.0106266306595293	-0.000159219830209003	3.63519139473239e-05	-1.49516888236779	3.46837981476808e-05	0.000199090518001474	-9.40304091214976e-05	3.26049003703865e-05	0.0181002679037754	-4.650592201839e-05
455.231979123688	-0.000137605890471754	-1.41826322245707e-05	0.833567456445625	0.000107344919784087	-1.56170673558447e-05	-9.31083055456677e-05	-2.06595064266566e-05	9.05880306007198e-05	0.000101546248378512	0.0198212902185645	0.00151318248588533	0.149003861273894	-0.00016179723209794	2.5923178544451e-05	9.00998330854704e-06	-0.982965608372349	1.45600970492055	0.000761969947406405	-0.0112416945734088	-0.00136184435005871	-0.000358745981796672	-1.49594483712386	-1.741247898762e-05	0.00285674109177203	-5.83924878228436e-05	0.00024101004220732	0.0182021807225826	-0.000186935075751675
457.732009621521	5.41703788355487e-05	2.81531466934658e-05	0.835755382649808	6.82805859036358e-05	-9.21260088820311e-06	5.28736096234068e-05	-9.25564148178355e-05	9.92742314711962e-05	7.77023629330235e-05	0.020709058904047	9.46295818852804e-05	0.147987406776384	-0.000135014840586798	-4.93933491260475e-05	7.60165635567782e-05	-0.983771126702351	1.46155388048188	0.00099117813920193	-0.0118387717926143	-2.096694091101e-05	-0.000352214025440502	-1.49508361858508	8.88036420242661e-05	0.0062287883022696	-7.42481436316585e-05	9.82714471756864e-05	0.0176256717200166	-0.000153099936789648
460.229917742417	-4.73143816756718e-06	-1.40915362084969e-05	0.835729425250864	-3.90687556246617e-05	-3.033502380263e-05	-0.000523155785735036	-0.00391916404017314	8.60438121975098e-05	-0.000143775562527552	0.0179637578499437	2.25711124428907e-05	0.145335883724767	-0.000213676587082499	-6.69511604496087e-05	-3.55511430139037e-05	-0.98446851631663	1.46023047287401	7.63600260207601e-05	-0.00901792101925977	-0.00406853827095113	-0.000799500741209062	-1.49297617686413	-0.000113031508394254	0.0021745107397943	-5.14539956876262e-05	0.000124002416509312	0.0195174760540284	-0.000105821481156557
462.72935304291	2.97949257530948e-05	5.71788120435231e-05	0.83950365719132	-6.76981732306019e-05	-4.34301711109599e-05	-0.000142948024481224	-0.000180282981875606	0.000103241070831238	5.6246293787665e-05	0.0204515071771406	0.00130209034998253	0.145660690328223	-0.00011073855567838	-1.45247930550341e-05	0.000138719950610077	-0.983466050886606	1.46678624104316	0.000186557028673666	-0.00937804810671999	-5.87799190883702e-05	-5.70312475057708e-05	-1.49342547090542	0.000121948938546369	0.00608764582863841	-0.000138125112585238	0.000215882827822115	0.0194838206185735	-6.77400801943453e-05
465.234947780345	-9.69966549362331e-05	7.03988426896111e-05	0.841150577143121	-0.000106973769103975	-0.000162931125855743	-1.83041307692998e-05	-1.63305242470141e-05	0.000409811565240851	1.96945553008157e-05	0.0189031849951215	0.000527355700795862	0.144453541823204	-0.000422945906179763	-0.000116741780482064	-8.79265744884231e-07	-0.983874377837027	1.46194126958587	0.000575903417321595	-0.0100677698612815	-1.62807245564259e-05	-0.0007905974348083	-1.49505183464083	-5.07237096998183e-05	0.00316959866735487	-4.0290647977161e-05	3.57169206252018e-05	0.0190420400275216	-4.78823661199474e-06
467.716857535361	0.000149094637399764	0.000144650933335692	0.842207593209646	2.17402685235328e-05	0.000105311921896665	9.788558415582e-05	1.08450954508391e-06	7.76333716455621e-05	0.000115811763823332	0.0169613434231854	0.00165092412924542	0.142782899826961	-6.93232435483801e-05	0.000119181418367301	-1.51009027598587e-05	-0.983671634505945	1.45852714256498	0.00056527308810581	-0.00993439017807652	-1.50478732619707e-05	-0.000413682408577026	-1.49609559404842	-4.02668384477777e-05	0.00149723622915251	-2.41598443128262e-05	0.00013439282938586	0.0187113075437863	-7.68302500949316e-05
470.198754488965	0.000134239113781701	0.000126430416607258	0.842554347076694	9.60144408661839e-05	1.8305715250552e-05	4.78460849572175e-05	-0.00119406775234378	3.94447358711215e-05	2.49087713353053e-05	0.0174310341120528	0.000152235479762275	0.140115229250209	-0.000122604663989246	5.06089714893139e-05	5.96262184934469e-05	-0.985550834695663	1.45992071965549	4.39126953209805e-05	-0.00972911074037062	-9.1855892135171e-05	-0.00163565742872876	-1.49446545642805	6.06871910009886e-06	0.00192617809392207	-8.70445990457918e-06	1.72561064905188e-05	0.0186491618843431	-0.000141771888911625
472.705091816656	6.59998460714676e-05	7.04307287340962e-05	0.845801084454934	0.000109299500049747	4.1594354077037e-05	4.39002208908399e-05	-0.000684582560616909	9.08197207367834e-05	0.000116458720541616	0.018670986133573	0.000711259875541431	0.140122304577919	-8.4838177691105e-05	-4.44347615699114e-05	2.27310335046972e-05	-0.987230991247882	1.4657541870506	0.000134375262615602	-0.0113068421452176	-0.00267996241378399	-0.00285724705663519	-1.49471181975552	-0.000133881636989112	0.00287085701170247	-0.000110102292251793	1.70373301619302e-05	0.0174790605028165	-7.5789473353202e-05
475.202634488875	-6.10751125085375e-05	0.000131006787594469	0.847456831746003	3.75164917265972e-05	9.09348544940916e-05	-1.58893668681651e-05	-0.000359575875031379	8.55521820327884e-05	5.95917316315403e-05	0.0191070330946181	0.000117829949768557	0.138723409372068	-0.000110528279278911	4.12121233009607e-05	0.000126069564251281	-0.987377989286916	1.47036182244132	0.000109607987689032	-0.0120776322452805	-0.00168920622576307	-4.63790473495879e-05	-1.49530153063301	-3.63724047842163e-05	0.00234573853455352	-3.49413216997454e-05	1.27883069841163e-05	0.0166438630159404	-8.16300632022999e-05
477.702659260822	8.54674377734769e-05	0.000127207449324077	0.847585596130623	-0.000103969613596221	2.31042538192156e-05	0.000102846205658239	-0.00230114894505525	0.000530456262327159	5.12655216745572e-06	0.0200429806605211	6.35114180192519e-05	0.1357879048582	3.60477603505071e-05	-1.67255559489263e-05	1.48562385208057e-05	-0.985428537082651	1.46594563879381	-0.000194370353459526	-0.00787125089732922	-0.00485705411737828	-0.000301279550026311	-1.49402483700263	-6.55619384895871e-05	0.00404236080779009	-0.00020106082783143	0.000180964821960309	0.0187620387620552	-0.000124903555884422
480.166366011002	0.000124694455986703	8.14469681616894e-06	0.849597412114454	3.46227866700551e-05	7.37647368059067e-05	-5.68576205986204e-06	-4.73341702239116e-05	5.82169813525306e-05	0.000126151599188465	0.0222435616839953	0.000724878230830854	0.134560751905122	-0.000135080166305585	1.30975116387735e-05	7.12982582192435e-06	-0.984023682031163	1.46823720916809	-0.000143137506761378	-0.00773002327133339	-0.00209396065428304	-7.9559489221877e-05	-1.49496350977383	-1.76049237464214e-05	0.00562189327468176	-0.000165276812003906	0.00013778375616317	0.0184078358664104	2.26199782162457e-05
482.615901140745	3.13460639034312e-06	2.20132517323777e-05	0.848827089998165	-4.47112831058906e-05	-2.75110206721847e-07	-0.000150018882896146	0.000452938836794429	0.0010901145869188	0.000471371827808667	0.0161605692474967	0.000225343290639661	0.13173799270222	-5.33360717681999e-05	0.000101071098315579	0.000108668695500968	-0.986110515459367	1.46534064402242	7.16499760408396e-05	-0.00722509495706642	-0.00315871730860455	-6.43513103311045e-05	-1.49711714876744	-5.38210291247138e-05	0.0011211375329998	-0.000238352265236019	6.72119754495331e-05	0.0183643755056888	2.60507398384122e-06
485.088189728256	0.000111903032388736	7.50266568786192e-05	0.851390245397862	3.86626077568009e-05	7.12671315749633e-05	0.0003920042893797	-5.6764864391202e-05	0.000199743879173961	9.47050062172677e-05	0.0186582545012513	0.00119528780924224	0.130994020163661	-6.15564681363994e-05	0.000116962538765475	0.00012882636699526	-0.984107937026946	1.47072316307074	-4.93253939821081e-05	-0.00770696181007721	-0.00265472752696891	-1.0967306510485e-05	-1.49526342186985	-4.50004722939316e-05	0.00264253173130497	-4.33544886455702e-05	9.77651547500332e-05	0.017708439075368	3.13381905593072e-05
487.575996132249	4.50579410047395e-05	-4.49333847258336e-05	0.852443695940417	-5.8065581517836e-05	0.000289818397364226	-3.7569982968095e-05	-0.0026370700887859	0.000376993341506575	-1.14108735206188e-05	0.0169421418756375	0.00106756040054976	0.129344814841236	-9.36245457864541e-06	0.000195589239440629	5.59640106944181e-07	-0.983091594177238	1.46589290487352	-0.000436496148165427	-0.00709558700979242	-0.00451470233700834	-0.00151963607324648	-1.49463282244664	-4.92108116075081e-05	0.00277853157781776	-7.72604855217548e-05	9.24167279204786e-05	0.0179971417123207	1.20500774939021e-05
490.110100903614	-2.59594564570684e-05	0.000121170212786979	0.853409083328086	1.32821815589234e-05	3.25472077399927e-05	4.51137919534274e-05	-0.000192918420242705	-2.99407951361108e-05	0.000130724842887331	0.0141137652262488	0.00135141283315033	0.127708767398833	1.67882932268411e-05	0.000146199248766786	-2.43100112873395e-06	-0.984068020935508	1.46354067562909	0.000109514140951611	-0.00824891053405727	-0.00165629929159923	-0.000861025163225491	-1.49462459175059	-0.000142377387776651	6.74445618319912e-05	-0.000384283513892792	0.000213266606075769	0.0173827887744055	9.96938723461945e-06
492.557409041514	5.95178029013208e-05	6.92379559729626e-06	0.853896285097025	0.000159007747551795	0.000175503156356222	0.000134494363912537	-0.00266811078086966	2.27765382837078e-05	6.34499467644205e-06	0.014074876738685	-2.36432810155027e-06	0.125358493112419	-1.60317195655531e-05	3.30630371486462e-05	9.04801200358896e-05	-0.987039606918491	1.46469663643107	0.000212247045920103	-0.010140036073737	-5.43342864309259e-05	-0.0030206930227847	-1.49481787933106	-4.61345497720357e-05	1.7073902527839e-05	-0.000108426314938082	6.98075588176942e-05	0.0156403246905233	1.50189136934907e-06
495.037841430949	-0.000135879572105883	4.73068604220831e-05	0.858673347524981	-5.67234984699486e-05	0.000592672191695111	6.64684220727188e-06	-0.00276203058753566	8.22592253858624e-05	-4.76994006396233e-06	0.0174407358691851	0.000210055673224985	0.126661401989151	-4.95226810680369e-05	0.000160241951826582	6.3512987438835e-05	-0.986153444862794	1.47197672026977	-0.000173793749735757	-0.00751763623331942	-0.00609330511365123	-0.000641147265013322	-1.49364097237313	2.3854378627148e-05	0.00387907277069233	-0.000100245138780355	9.20331423150389e-05	0.0171607023633426	-0.000115976534564339
497.521267568226	-2.74761026674097e-05	0.000121286379935385	0.860472614790733	5.55101802629697e-05	0.000919016848571718	9.98385114553708e-05	1.52925974627197e-05	1.03780399086236e-05	0.000100021760386603	0.0189909842589432	0.00169829242616081	0.125345084834753	-6.28146924954957e-05	4.68650117183701e-06	-4.01531603421401e-05	-0.986281821187104	1.47080888474813	1.34312187518214e-06	-0.00759885725032907	-0.00407018468074035	-5.25167514453846e-05	-1.49569729926406	-7.29137682408193e-05	0.00199784851607637	-9.24866777554081e-05	0.000140172712712797	0.01688878617447	-0.000105688965952998
500	-7.4131988672859e-05	0.000111501156923954	0.860673662603622	-6.45086485542623e-05	2.52147778521038e-05	-0.000161717408536512	-1.49615934154918e-05	0.000332821805845752	0.000121961545314585	0.0166025400585647	0.00179498014818159	0.123016817412496	-0.000101660685486392	-3.74848518034149e-05	-8.07133587456354e-05	-0.984202415964532	1.46708162881088	-3.20605164609041e-05	-0.00680154293963937	-0.00515803390773073	-0.00042304425855214	-1.49760149774175	-3.45538924434348e-05	0.000965547990984679	-2.43217345548494e-05	5.37769231100617e-05	0.0171995061585941	-6.61420539731377e-05


==> data/lambda_0p01/data/threshold_nonzero_counts.dat <==
0.001	10
0.01	7
0.05	5
0.1	5


==> data/lambda_0p01/data/tracking_error_norm.dat <==
0	3.76961536499415
1.74974433300209	0.376840149883593
4.56481953316688	0.257411908277945
7.59029003323061	0.0323471958081963
11.0532034569261	0.00797072198494486
13.2948837810564	0.010349319005828
16.7540526439374	0.00523585593460139
19.6773340745866	0.00276733422371394
22.3727345416839	0.00413831057910248
25.0516929290667	0.00182560295442968
27.8271633229969	0.00334506223033773
30.3602527341992	0.00175944389753818
33.002160580334	0.00363236752581845
35.6770068899866	0.00193544030514853
38.2303913407106	0.00044347390766363
40.8382228866309	0.00311442784401317
43.3589528926248	0.00244513262326916
45.8640723306904	0.00104459502895088
48.4013673589171	0.00220547168202463
50.914281659034	0.000816996885079378
53.3904524159973	0.00640437882464105
55.9448410999663	0.000967190290588576
58.4268707219956	0.00197933464463813
60.9309067940776	0.000975834574844658
63.4535552606827	0.00304006479963605
65.8946775473247	0.00134067379358285
68.3610963347221	0.00221750327996917
70.8434928796432	0.00244116333437638
73.3389836614921	0.0015878609368341
75.7749900980562	0.0019409117917273
78.2782595012306	0.00145005193111034
80.75622562362	0.00260838760480087
83.2792380912058	0.000898885161915364
85.7663008736039	0.00109561336762877
88.2116398515336	0.000871432103219073
90.6955830166544	0.00444157190701387
93.1664941024082	0.00248559501996693
95.6387882078174	0.00296548094617866
98.1174296187769	0.0014672510568581
100.585283517156	0.00109813824548704
103.078740255926	0.00166605041053796
105.578016496472	0.000693047855315081
108.025568478656	0.00577918137192114
110.526083153551	0.00193141275279845
113.014669054976	0.00416391317977576
115.478533171231	0.00270124808640542
117.95786984595	0.00275494675042398
120.413240861331	0.00269841752911218
122.884253629389	0.00085972219287215
125.345441926241	0.0022585031725446
127.806120150494	0.000977122442633177
130.270900210829	0.0019923086227191
132.740781522837	0.00159915031521725
135.179342487228	0.00317416551064729
137.704934019828	0.00165249504445581
140.184248688309	0.0010209527845854
142.66122028603	0.00163103244891674
145.230683331859	0.000624821142241963
147.663311943912	0.00450038443312302
150.123475690995	0.00054308199433748
152.606583075018	0.00118863091179271
155.067242306054	0.000710233539192167
157.526387304506	0.00326858636271025
160.035456017745	0.00109402403953754
162.498139909122	0.00288598334202566
164.997352371312	0.0023529020569514
167.450305018146	0.000858430088053827
169.916414592578	0.00353107508790448
172.373745466713	0.000936184875872002
174.884415448923	0.00312046554719725
177.336662078501	0.000607401917884807
179.830273480567	0.00159658111478735
182.311358533529	0.0013229359795173
184.802767660185	0.00368832433319878
187.296950142723	0.00240568396482572
189.733346851399	0.000803974964723336
192.206971503144	0.00295433527556365
194.663800395221	0.000945060986580275
197.106567223937	0.00176119807949119
199.585240874213	0.000954348045768464
202.043739058303	0.00540370267597453
204.488687752991	0.000972143895840837
207.005323445269	0.00238629563347908
209.479802687446	0.00106963046476181
211.930437476901	0.00245178233248968
214.382068716585	0.0013431430329885
216.845283310644	0.000852409328483985
219.275405428265	0.00464690720225942
221.755458124979	0.000694966673461825
224.205426776447	0.00308343441994709
226.663774056504	0.000563281235044746
229.120073191912	0.00147481101188073
231.576362933526	0.000937220362774819
234.03725478565	0.00177115877928209
236.48907684059	0.00202239770918614
238.983517390298	0.00322011132036017
241.459913980166	0.00286719407666951
243.936911379529	0.000598814030100862
246.423440408246	0.00363292775435067
248.900208920651	0.000896110768042333
251.328513178522	0.017614034061586
253.894267551268	0.01588165430891
256.474445813238	0.00410219438975819
258.974269074399	0.0389921644185414
261.574324893491	0.0316585541014524
264.13089000045	0.0289813493192305
266.664434147783	0.0167200972948748
269.319177916166	0.038838753980728
272.082125985877	0.0101831291465595
274.675670502584	0.00945625500990663
277.264090966767	0.00751597320568074
279.827128992039	0.00373035307365344
282.317033552441	0.0235274149072316
284.875200275729	0.00930595889441757
287.467929858707	0.0174799575810145
290.029464041411	0.0110012927697205
292.550974436253	0.00317851606171829
295.19657131085	0.0159692543768925
297.763304268766	0.0016589199710507
300.292246238	0.0106461979173839
302.90937774505	0.00112283827666518
305.476577004654	0.000291019251010589
308.026184844498	0.00391730941986352
310.59314645232	0.00456997010400674
313.112989074308	0.00207387447218318
315.608618015573	0.00303065731281188
318.101677938949	0.00944744601909972
320.592578623323	0.00181033351456429
323.106047264158	0.00655982772804388
325.648017078544	0.00133277310881856
328.168903210386	0.00428042595571383
330.663686203008	0.002330002811188
333.2262233973	0.00213222100100825
335.784417596319	0.00320323085898613
338.285328174646	0.00100426933455324
340.8194666618	0.0105826953903559
343.324293157777	0.000722431947515366
345.794140362916	0.00290331616608547
348.318571381558	0.00168308505816179
350.794433143536	0.00238829588470657
353.327610608161	0.00086005890985921
355.85142063509	0.000511946654023045
358.382559252517	0.00167370370211885
360.854921162238	0.000465238108170975
363.318880531159	0.0053057638069091
365.819006815743	0.000673827445911279
368.336045736462	0.000628436054018246
370.842225369504	0.00141128512142763
373.338503197208	0.00507438551317992
375.825946936089	0.00369348648285145
378.310381901235	0.000668635376078947
380.811775871599	0.00449290017895507
383.284823825614	0.00078827737334641
385.777157345564	0.00238211860623632
388.307141539103	0.000835627377562045
390.750722730224	0.00738078073096929
393.196567562088	0.0013805489267106
395.701390513038	0.00126283552004412
398.220588888999	0.000903690934825661
400.72168891162	0.00246670744857294
403.195647849645	0.00362606093748755
405.701952016034	0.000796226229764807
408.186818622944	0.00204727773012763
410.656408678706	0.000856761879301001
413.146539307225	0.00376659246931625
415.624087424819	0.000694729775103712
418.074905755443	0.00436295587409852
420.529825287772	0.00203334563831866
423.004282067749	0.00102917195150993
425.455991399953	0.00113675326954104
427.999043336352	0.000730895110055517
430.455117789479	0.007034256613472
432.960954755278	0.000936160768565379
435.455599265322	0.00304199994920708
437.903147561815	0.000461096742421291
440.367496668529	0.00286685358270465
442.863582215122	0.00111691816493365
445.360043239898	0.00195664488304004
447.818668579252	0.00210796012054829
450.312327115684	0.0014489022602926
452.761585051802	0.00168887561703799
455.231979123688	0.00137795853525102
457.732009621521	0.00274792863376913
460.229917742417	0.000666484984231643
462.72935304291	0.000964775726002909
465.234947780345	0.00113547186702695
467.716857535361	0.00368269138369327
470.198754488965	0.00245902375069367
472.705091816656	0.00278258356636948
475.202634488875	0.00320457839543891
477.702659260822	0.00085737053404071
480.166366011002	0.00160106392077791
482.615901140745	0.00083996101945441
485.088189728256	0.00543647255393767
487.575996132249	0.00181322929477758
490.110100903614	0.00499668010271703
492.557409041514	0.0028780186075436
495.037841430949	0.00181602617558567
497.521267568226	0.00285589416882013
500	0.000734480950485386


==> data/lambda_0p01/data/trajectory_error_data.dat <==
0	-3.5	-1.4
1.74974433300209	-0.374399327667519	-0.0428210463020051
4.56481953316688	0.247608403934237	0.0703631211959299
7.59029003323061	-0.0321223895206262	0.00380698937993729
11.0532034569261	-0.00471752074723675	0.00642474956404326
13.2948837810564	-0.00583612838607483	-0.00854681281798329
16.7540526439374	0.00511986363720651	0.00109598526646626
19.6773340745866	-0.000244216090141691	-0.00275653717679525
22.3727345416839	0.00369930469764765	0.00185492835524004
25.0516929290667	-0.00181307302911971	0.000213523624690737
27.8271633229969	-0.00264903858991783	-0.0020425562107218
30.3602527341992	-0.000676736974738024	-0.00162409048257994
33.002160580334	0.00299403953924648	0.00205665288273182
35.6770068899866	0.000864625641999808	0.00173157491145773
38.2303913407106	0.000378777974371136	-0.00023064334568712
40.8382228866309	0.00307796623363754	-0.000475168033596152
43.3589528926248	-0.00244513215102171	1.51967597306069e-06
45.8640723306904	-0.000283816749113486	-0.00100529937204374
48.4013673589171	-0.00217860977024165	-0.000343168776581138
50.914281659034	0.000659281527018329	0.000482526453535748
53.3904524159973	-0.00553705842383723	-0.0032182374276184
55.9448410999663	-0.000424100484771817	-0.000869250157909174
58.4268707219956	0.000667164520308766	0.00186350667782703
60.9309067940776	0.000316630205560386	0.000923037610495392
63.4535552606827	0.00303534978178854	-0.000169250371291785
65.8946775473247	-0.000995922718533659	-0.000897521119254785
68.3610963347221	0.00137224109525991	0.00174191709709559
70.8434928796432	-0.00237864628358331	-0.000548926482052847
73.3389836614921	0.000474306679944192	-0.00151536646659611
75.7749900980562	0.00164811544656029	0.00102511172955705
78.2782595012306	0.000452265458425583	0.00137771788042107
80.75622562362	0.00245270000987725	0.000887664665528032
83.2792380912058	-0.00078391748519957	-0.00043984987292256
85.7663008736039	8.19658434438875e-05	0.00109254302058792
88.2116398515336	-0.000658466868344476	0.00057080232463913
90.6955830166544	0.00406540781310238	-0.00178886006113976
93.1664941024082	-0.00111754858685065	-0.00222019543268437
95.6387882078174	0.000944998650340256	0.00281088149750283
98.1174296187769	0.000238495062868882	0.00144773815617272
100.585283517156	-0.000772749650586935	-0.000780234313343842
103.078740255926	0.00146376939794118	0.000795677774042103
105.578016496472	-0.00049110164386601	0.000489013808750771
108.025568478656	0.0056380793576315	0.00126925115190413
110.526083153551	-0.00142599032305224	-0.00130265376068772
113.014669054976	-0.000940817689174756	0.00405623409635664
115.478533171231	4.12608193984809e-05	0.00270093294420493
117.95786984595	-0.00187743859794076	-0.00201617358097805
120.413240861331	0.00269824264661156	-3.07210258054802e-05
122.884253629389	-0.000663897013358561	0.000546226147827511
125.345441926241	0.00155375779053302	0.00163910747321583
127.806120150494	-0.00089920141206612	-0.00038236773979472
130.270900210829	0.000474804864854406	0.00193490412901298
132.740781522837	0.000194448252215818	0.00158728435003613
135.179342487228	-0.000354930472246218	-0.00315425919176815
137.704934019828	0.00127020140762957	-0.00105703749035069
140.184248688309	-0.00088196142717778	0.000514284580094726
142.66122028603	0.000814655515743556	0.00141301211604428
145.230683331859	-0.000609366271015155	-0.000138109404247633
147.663311943912	0.00449790000278294	-0.000149517928226706
150.123475690995	0.000162860287360012	0.000518087424451308
152.606583075018	-0.00118093672950054	-0.000135025499020558
155.067242306054	0.000393058471609198	-0.00059155449291648
157.526387304506	-0.00297255474719782	-0.00135925534223968
160.035456017745	0.000908456956402404	0.000609585562042048
162.498139909122	-0.00240446957210816	-0.00159606576532911
164.997352371312	0.00193697549083138	-0.00133576720933126
167.450305018146	0.000214359406420339	0.00083123538240093
169.916414592578	-0.0016067252766685	0.00314434812985683
172.373745466713	-2.45580814399737e-05	-0.000935862715598534
174.884415448923	-0.00176180682462179	-0.00257552750790224
177.336662078501	0.000584303665486008	0.000165910567323957
179.830273480567	3.29250065591591e-05	-0.00159624158573779
182.311358533529	0.00120318908884842	-0.000549996020328791
184.802767660185	-0.00368549623624648	-0.000144408723695255
187.296950142723	0.00105558845555809	0.00216172346777105
189.733346851399	-0.000144546491946951	-0.000790874234987915
192.206971503144	-0.000969478747786523	-0.00279073608175873
194.663800395221	0.000926556830640912	0.000186098651120181
197.106567223937	-0.00147623380282602	-0.00096049593158809
199.585240874213	0.000881104157295809	-0.000366654682853129
202.043739058303	-0.00354906515667616	-0.00407481767984796
204.488687752991	0.000807734360422696	0.000540951899167696
207.005323445269	0.00230490273526429	0.000617924130725228
209.479802687446	-0.000445923824336614	-0.00097224548033692
211.930437476901	0.00236283839211393	0.000654393871197589
214.382068716585	-0.00133775134454583	-0.000120227065302903
216.845283310644	0.000758898397168473	-0.000388168630960362
219.275405428265	-0.00189932135562065	-0.0042410287589798
221.755458124979	0.000694459302649442	-2.65509733577973e-05
224.205426776447	-0.00138924580946687	0.00275273752889614
226.663774056504	-0.000204798793778327	-0.000524731554054525
229.120073191912	0.00106025006575777	0.00102515233932587
231.576362933526	-0.000822927588458811	0.000448522231949688
234.03725478565	0.00171950645873542	0.000424618605097793
236.48907684059	-0.0016513282821351	-0.0011675647300009
238.983517390298	0.00211795853687113	0.00242556561478069
241.459913980166	-0.00084937833291332	0.00273849563097445
243.936911379529	-0.000116357454845506	-0.000587400362059398
246.423440408246	0.00363243517361589	5.98228870039019e-05
248.900208920651	-0.000813273941438375	0.000376297760794175
251.328513178522	0.00150115946402502	0.0175499491790228
253.894267551268	-0.000805132073467885	0.0158612327998802
256.474445813238	0.00195031558172087	-0.00360891506453953
258.974269074399	-0.000335073644130102	0.0389907246880021
261.574324893491	-0.000381402284456822	-0.0316562565710476
264.13089000045	0.00161905188124178	0.0289360895659574
266.664434147783	0.000180306180430634	-0.0167191250737405
269.319177916166	0.00234003579394637	0.0387681962858548
272.082125985877	-0.000673436974510722	-0.010160836671105
274.675670502584	0.00200192323732074	-0.00924191874906177
277.264090966767	-0.00150734682089304	-0.00736327093009992
279.827128992039	0.000623393984945597	-0.00367789532119245
282.317033552441	-0.00157879923087678	-0.0234743827438679
284.875200275729	0.00084778052501111	-0.00926726168433811
287.467929858707	-0.000350327885791368	-0.0174764466470305
290.029464041411	-0.00022204935776271	-0.0109990516267459
292.550974436253	-0.000152976627065371	0.00317483267372831
295.19657131085	-0.00139584742092236	-0.015908132993265
297.763304268766	0.000732804551604627	0.00148829196043598
300.292246238	-0.000719823568079203	-0.0106218352522973
302.90937774505	0.000531912391433575	-0.000988855400644528
305.476577004654	-0.000127127073977107	-0.000261784093330331
308.026184844498	0.00110973858419694	-0.00375683289030748
310.59314645232	-0.00375205436489612	0.00260896814744438
313.112989074308	0.00130081760360534	0.00161518695157048
315.608618015573	-0.00107790756805315	0.00283248989802856
318.101677938949	0.000365171021373012	-0.00944038592478891
320.592578623323	0.000574566958024825	0.00171673534497918
323.106047264158	-0.00122032159558361	-0.00644532039738643
325.648017078544	0.000713234532867979	-0.00112586884703081
328.168903210386	-0.00346572793695954	0.00251212583867266
330.663686203008	0.00163083388948859	-0.00166411956452639
333.2262233973	-0.00208074653506851	-0.00046568256778734
335.784417596319	0.00132857152585464	0.00291471879203625
338.285328174646	7.56409253988011e-05	0.00100141666988762
340.8194666618	-0.00322695379674248	-0.0100787008547109
343.324293157777	0.000653670072111368	0.000307609095471451
345.794140362916	-0.00225336006669086	-0.00183074115322079
348.318571381558	0.000821343893006254	-0.00146907097256355
350.794433143536	-0.00214701797041461	-0.00104607412147661
353.327610608161	0.000825049008044365	-0.000242889816075564
355.85142063509	0.000286549034255845	0.000424239351701883
358.382559252517	-0.001605515294963	-0.000472868607676827
360.854921162238	2.79853617897174e-05	-0.000464395646857296
363.318880531159	-0.0013324771742057	-0.00513572138603013
365.819006815743	0.000559197841596415	-0.000375953721643008
368.336045736462	-0.000116872448970629	-0.000617472837185273
370.842225369504	0.00109400062421328	-0.000891565100362257
373.338503197208	-0.00367123273257675	-0.00350306131257039
375.825946936089	0.00118200891715414	0.00349924239211497
378.310381901235	-0.000613848194999322	0.000265072932681382
380.811775871599	-0.000353365474301759	-0.00447898256969437
383.284823825614	0.000760425497785988	0.000207687938135193
385.777157345564	-0.00130767192478948	-0.0019911009997724
388.307141539103	0.000755974619130129	-0.000356055458267779
390.750722730224	-0.00538545755847086	-0.00504705568470931
393.196567562088	0.0012297238534007	0.000627450861358181
395.701390513038	0.00126191391710906	-4.82370862674997e-05
398.220588888999	-0.00015879181393208	-0.000889630521910212
400.72168891162	0.00182908802707238	0.00165501740959595
403.195647849645	-0.0026050364776582	-0.00252232092970806
405.701952016034	0.000672922334680859	-0.00042561924351836
408.186818622944	-0.00138253749155393	-0.00150994575688146
410.656408678706	0.000791047504308917	-0.000329066503536923
413.146539307225	-0.00040368604738289	-0.00374489738244699
415.624087424819	-0.000182329587957053	-0.000670377044483972
418.074905755443	-2.48047471245183e-05	0.00436288536221741
420.529825287772	-0.00115676292005062	-0.00167224221680518
423.004282067749	0.000776854174319386	-0.000675049996383459
425.455991399953	-0.000823957821373789	-0.000783135687099756
427.999043336352	0.00071662776353465	0.000143709117436552
430.455117789479	-0.00476539972609458	-0.00517414065857436
432.960954755278	-2.05786482876391e-05	-0.000935934561727247
435.455599265322	0.000375530312394623	0.00301873163355881
437.903147561815	-0.000210913927844558	-0.000410031121883092
440.367496668529	0.00286662974242458	3.58243564257954e-05
442.863582215122	-0.00107417598196413	-0.000306026382735469
445.360043239898	0.00194309357632028	0.000229883779309548
447.818668579252	-0.00206057485186006	-0.000444440265619406
450.312327115684	0.000375615822871822	-0.00139936789783435
452.761585051802	0.00162946346395931	0.000444015393254754
455.231979123688	0.00042046037018606	0.00131224342329239
457.732009621521	0.00189081545344535	0.00199397309342442
460.229917742417	-0.000606524972393441	-0.000276278287365095
462.72935304291	0.000318592280617036	0.000910654248447607
465.234947780345	-0.000926157784436832	0.000656907998989764
467.716857535361	0.00354565136922047	-0.000995274934615376
470.198754488965	-0.00141481684530542	-0.00201124118412377
472.705091816656	0.0011644150043808	0.00252723346792542
475.202634488875	-0.000386486639581185	0.00318118700643943
477.702659260822	-0.000563592187676321	-0.000646102219955536
480.166366011002	0.00120378833641265	0.00105560377013991
482.615901140745	-0.000766384363437567	0.000343787029541964
485.088189728256	0.00525477034625021	0.00139377991013179
487.575996132249	-0.00147755195084409	-0.00105101889040893
490.110100903614	0.000248640209464579	0.00499048996543683
492.557409041514	-2.9211341714408e-06	0.00287801712509539
495.037841430949	-0.00145534949629456	-0.00108623612260295
497.521267568226	0.00285320415303514	0.000123925641430045
500	-0.000688661029891069	0.000255359065896021


==> data/lambda_0p05/data/forgetting_factor.dat <==
0	0
3.62672625617936	5
8.00079534813377	5
10.7413303340347	5
13.4114985714032	5
15.974585032861	5
18.5059946572072	5
21.0369848847981	5
23.5391920195868	5
26.0634099724133	5
28.5769861784431	5
31.0794367998634	5
33.5856809683889	5
36.0919223614941	5
38.6223541378412	5
41.1227616177664	5
43.6866389437222	5
46.1936575787244	5
48.6971291451775	5
51.1968461887307	5
53.711099187895	5
56.2241298690221	5
58.7437758654974	5
61.2206688338126	5
63.7065944301011	5
66.2099202347503	5
68.7184303519957	5
71.2231626547175	5
73.7061927671785	5
76.1803376286377	5
78.6663011305979	5
81.1642775038178	5
83.6684804057707	5
86.1506014760376	5
88.6352297291506	5
91.1122379411256	5
93.5856493365755	5
96.0817055889286	5
98.6228163859319	5
101.121127997244	5
103.623232220837	5
106.120319272183	5
108.592110684642	5
111.073925719832	5
113.551576766243	5
116.03434015703	5
118.514710390359	5
120.997108891531	5
123.466542510542	5
125.958682116148	5
128.447909861509	5
130.950832173557	5
133.445660597017	5
135.938901058433	5
138.415119452171	5
140.890220209653	5
143.388507828626	5
145.879172825294	5
148.36729996335	5
150.857757525074	5
153.34097948989	5
155.803981473843	5
158.293490041995	5
160.823475482248	5
163.325982605291	5
165.821156160272	5
168.31422047285	5
170.791408739486	5
173.269173408022	5
175.75161831768	5
178.238412516162	5
180.718147638968	5
183.21896775811	5
185.684294205885	5
188.162595371911	5
190.64824934081	5
193.162329881587	5
195.661221528904	5
198.15945235087	5
200.637516197393	5
203.11722425019	5
205.604775464598	5
208.089801434095	5
210.595896184141	5
213.089897987613	5
215.561992924647	5
218.034967273559	5
220.517860314174	5
223.028023249043	5
225.531046447351	5
228.03484211866	5
230.526133908172	5
233.005478413081	5
235.479538065464	5
237.964503370977	5
240.463272736148	5
242.935047939698	5
245.432758748282	5
247.899026588427	5
250.366185349863	5
252.869549445487	5
255.422945304396	5
257.980102259025	5
260.498947219197	5
263.02824945363	5
265.525799702986	5
268.047908027185	5
270.556921699576	5
273.084465795604	5
275.608287158172	5
278.111788230347	5
280.61173024891	5
283.11805646763	5
285.616045822023	5
288.164295735379	5
290.687830589867	5
293.186363366364	5
295.692823284922	5
298.176932141098	5
300.659500579665	5
303.159964218051	5
305.645584376926	5
308.120967674893	5
310.592532276897	5
313.071092253858	5
315.569658978742	5
318.066896288986	5
320.583380958021	5
323.065733165212	5
325.552714549666	5
328.025647313618	5
330.5068247721	5
333.017383745987	5
335.520729783845	5
338.000931839028	5
340.474524346135	5
342.950327903484	5
345.436950490862	5
347.924115912609	5
350.420732923914	5
352.938342262613	5
355.421564232681	5
357.929664423575	5
360.41913988706	5
362.960516524064	5
365.442186395364	5
367.917851589422	5
370.403534188386	5
372.885182234018	5
375.364925813194	5
377.854203058352	5
380.350203054176	5
382.857328091681	5
385.337543174849	5
387.82654464156	5
390.322174531531	5
392.802084049455	5
395.317517695467	5
397.821546995518	5
400.289393196028	5
402.757546461807	5
405.23922493135	5
407.715819356647	5
410.199507682459	5
412.702904258656	5
415.23240873089	5
417.728457631579	5
420.22285032127	5
422.706069694214	5
425.24158248056	5
427.735824066921	5
430.224998320852	5
432.717425481417	5
435.196801059313	5
437.680303434281	5
440.172052074298	5
442.69490415658	5
445.190845029946	5
447.677482770849	5
450.158139196162	5
452.6315589378	5
455.118140609215	5
457.631292399962	5
460.13588048513	5
462.617739431546	5
465.09519887804	5
467.572349537971	5
470.042845732415	5
472.535644676639	5
475.063140670853	5
477.578740212876	5
480.094455933927	5
482.581648757924	5
485.049047862996	5
487.554549486191	5
490.064527229643	5
492.550059082867	5
495.031787682361	5
497.524298855227	5
500	5


==> data/lambda_0p05/data/information_matrix_eigenvalues.dat <==
0	0	0
3.62672625617936	3.32824000177515e-06	22.7158895361331
8.00079534813377	9.31389501929735e-05	22.8176074825859
10.7413303340347	0.000177574646397508	7.86507085951779
13.4114985714032	0.000269968362107564	8.18153023783474
15.974585032861	0.000309256545756975	17.1431553798427
18.5059946572072	0.000339399196527679	11.6760421396675
21.0369848847981	0.000368929203879945	8.34677676655287
23.5391920195868	0.000400676004005564	5.88725789645029
26.0634099724133	0.000428726227965608	18.6772647814114
28.5769861784431	0.000468396001151757	5.64012528265156
31.0794367998634	0.000506204372734657	5.69218835310964
33.5856809683889	0.000530027651238665	5.90874602893342
36.0919223614941	0.000541415949296099	5.43080430687578
38.6223541378412	0.000546469674298238	13.2697164681565
41.1227616177664	0.000564943374411018	7.30287241316174
43.6866389437222	0.000578054567853758	9.54445804109197
46.1936575787244	0.00059743545771924	5.51533116039082
48.6971291451775	0.000615030678356164	6.38460758921561
51.1968461887307	0.000627527173275216	6.47642220419278
53.711099187895	0.000636695826908111	4.72464951197482
56.2241298690221	0.000647847822251767	4.9252384278864
58.7437758654974	0.00066576545062421	4.70228952136377
61.2206688338126	0.000678221830536014	8.87012034270166
63.7065944301011	0.000688770780405946	4.61084138675383
66.2099202347503	0.000701679167110869	9.57951497901749
68.7184303519957	0.000712168952711486	3.96711379066546
71.2231626547175	0.000721687793203336	5.39881107175786
73.7061927671785	0.000730256694144105	4.58993222426359
76.1803376286377	0.000745503526045944	4.22056443854978
78.6663011305979	0.000750695727930074	6.42396756379214
81.1642775038178	0.000760614520843974	5.26599116636044
83.6684804057707	0.000768483279207541	11.4683329395668
86.1506014760376	0.000778607246563846	3.97455129569461
88.6352297291506	0.000786400402923298	8.30827891739463
91.1122379411256	0.000798178184520814	3.73464365341013
93.5856493365755	0.000805485148256107	5.05215779597028
96.0817055889286	0.000812041460852664	4.25235705948266
98.6228163859319	0.000817414036487021	4.18488573607461
101.121127997244	0.000823872535358022	8.34666647492583
103.623232220837	0.000830717516987682	5.14555474503097
106.120319272183	0.000835796606597447	13.2195458956202
108.592110684642	0.000843012027969379	4.00927590343506
111.073925719832	0.000849669462028408	5.76641815410909
113.551576766243	0.000856596352789204	3.78785498907865
116.03434015703	0.000862338761847933	4.20433371250341
118.514710390359	0.000867856596657978	3.77263781861479
120.997108891531	0.000873786656203599	4.66381159636723
123.466542510542	0.000882038210340158	11.4120206944309
125.958682116148	0.000889059809305647	4.84177555717254
128.447909861509	0.000894910583526811	10.9681685283374
130.950832173557	0.000901596317116755	3.87840298817783
133.445660597017	0.00090711085546539	5.34756414475804
135.938901058433	0.000913033345228372	4.06828992622778
138.415119452171	0.000920091874681382	4.06694437647931
140.890220209653	0.000925061852125791	4.99137649167625
143.388507828626	0.000931166801159229	5.19684630458429
145.879172825294	0.000938391349824553	11.5930645166016
148.36729996335	0.000945483396566458	4.13775610426335
150.857757525074	0.000951253485086288	7.93737104298279
153.34097948989	0.000958280911964837	4.05802719314055
155.803981473843	0.000963105474516336	6.01826200786603
158.293490041995	0.00096934169903122	4.28567766810858
160.823475482248	0.000975537803261119	5.35495746955922
163.325982605291	0.000980793000378683	6.87383490849978
165.821156160272	0.00098720984811931	5.16680173284875
168.31422047285	0.000992270769499216	9.06815454215438
170.791408739486	0.000998730214802006	4.00510634507985
173.269173408022	0.00100449250209576	6.58793076622346
175.75161831768	0.0010107573060459	4.51562196535885
178.238412516162	0.00101557912735027	7.84609765919218
180.718147638968	0.00102155072190526	3.79647582244347
183.21896775811	0.00102729264053028	6.42515549416866
185.684294205885	0.00103367025175409	5.75601188226454
188.162595371911	0.00103971781759053	4.95110104849966
190.64824934081	0.00104453692589378	5.41523266410046
193.162329881587	0.00105087155354667	4.00718446714492
195.661221528904	0.00105645766876025	7.57949381890211
198.15945235087	0.00106227090550105	4.92698215129105
200.637516197393	0.00106790157516979	10.8223278790497
203.11722425019	0.00107379752801228	4.00073526711931
205.604775464598	0.00107925420216492	5.32198893961931
208.089801434095	0.00108626922421814	3.78456708919646
210.595896184141	0.00109260132272087	4.19483536226694
213.089897987613	0.00109766116056899	4.89946073415288
215.561992924647	0.00110362867681265	4.65773811608849
218.034967273559	0.00110857271356723	10.7642509505447
220.517860314174	0.00111493702802616	4.72145205603656
223.028023249043	0.00112063784656946	11.2287571925054
225.531046447351	0.00112634799570059	3.87593001334522
228.03484211866	0.00113216808169751	5.28429477329431
230.526133908172	0.00113815138728875	4.07017333627304
233.005478413081	0.00114407640706271	4.06818295140618
235.479538065464	0.00114968406960187	5.79317500966031
237.964503370977	0.00115548226418274	5.19592573620403
240.463272736148	0.00116074339639518	13.3157326321151
242.935047939698	0.00116694045685634	4.03537018982117
245.432758748282	0.00117236609456405	8.69529044269867
247.899026588427	0.00117828363328539	3.77837673581957
250.366185349863	0.00118377060051661	5.05627279521045
252.869549445487	0.00118968225367242	4.28500234376532
255.422945304396	0.00119529380399817	4.22505760162434
257.980102259025	0.00120088700759385	8.35534462676416
260.498947219197	0.0012074844718686	5.11008955224374
263.02824945363	0.00121343854536232	13.3872648011321
265.525799702986	0.0012193379984407	4.00163276757288
268.047908027185	0.00122466537564342	5.88834841442444
270.556921699576	0.00123154092664577	3.79372230251979
273.084465795604	0.00123724251139913	4.19878853677956
275.608287158172	0.00124254563767772	3.77791189209245
278.111788230347	0.00124806491035606	4.66288003802512
280.61173024891	0.00125396316363035	11.4906145410812
283.11805646763	0.00125991694565953	4.82381972435304
285.616045822023	0.00126540051430305	11.2568839644247
288.164295735379	0.00127144323398613	3.8917364343798
290.687830589867	0.00127675231607005	5.28141551755984
293.186363366364	0.00128371940046631	4.07131053566223
295.692823284922	0.00128954904037335	4.06902857579199
298.176932141098	0.00129448604582693	5.47913360827422
300.659500579665	0.00130072152776569	5.18942213152211
303.159964218051	0.00130570337935928	13.0878773048404
305.645584376926	0.0013118507118359	4.08068514458426
308.120967674893	0.00131741679347565	8.47757736754387
310.592532276897	0.00132298302441281	3.86500348259488
313.071092253858	0.00132822224611676	5.1990265070511
315.569658978742	0.00133424228688668	4.29542189379822
318.066896288986	0.00133954528774619	4.22713261366782
320.583380958021	0.00134565625446158	7.75565465252002
323.065733165212	0.00135112673654796	5.15199022546451
325.552714549666	0.00135667508538895	11.1427766926387
328.025647313618	0.00136290912888086	4.00346820882071
330.5068247721	0.00136806093363936	6.50143185820789
333.017383745987	0.00137442568233349	3.90482388241262
335.520729783845	0.00138023840292683	5.65807645769568
338.000931839028	0.00138520287867302	3.77396441566856
340.474524346135	0.00139076990995331	5.2499904594958
342.950327903484	0.00139688196378499	8.06450132231075
345.436950490862	0.0014023262716468	4.91885813096939
347.924115912609	0.00140800308837978	7.25709367409394
350.420732923914	0.00141432119596658	3.94271291259431
352.938342262613	0.00141939738074383	6.76097659586662
355.421564232681	0.00142599990643738	4.40678804257277
357.929664423575	0.00143170730579804	8.1076148722711
360.41913988706	0.00143667834359734	4.02102042684781
362.960516524064	0.00144283986334368	5.20210816356697
365.442186395364	0.00144819980387101	6.76540901399449
367.917851589422	0.00145440247840238	4.19286203182496
370.403534188386	0.0014597508162688	6.15958035207284
372.885182234018	0.00146533610384253	4.63746714032382
375.364925813194	0.0014707848389835	8.92149982476367
377.854203058352	0.00147695802749488	4.47878380141282
380.350203054176	0.00148207844956788	9.48454694806165
382.857328091681	0.00148836873287057	4.00402546980831
385.337543174849	0.00149367084871758	5.24631011390744
387.82654464156	0.00149948245953946	4.10205792641989
390.322174531531	0.00150567372694415	4.05508119632351
392.802084049455	0.00151055614460115	6.29305160846942
395.317517695467	0.00151663340904335	5.19276746627693
397.821546995518	0.00152229387077697	11.6381507907444
400.289393196028	0.00152795072194196	3.92582486229685
402.757546461807	0.00153356128072941	8.41350721155935
405.23922493135	0.00153960096204894	3.73735069241993
407.715819356647	0.00154505214323118	5.05278450324509
410.199507682459	0.00155077877394718	4.25469639765165
412.702904258656	0.00155685560361545	4.20877072699932
415.23240873089	0.0015621645993111	8.40390107259553
417.728457631579	0.0015686138975005	5.14633689436389
420.22285032127	0.00157353416103435	13.4342020212519
422.706069694214	0.00157952812795179	4.00729965442782
425.24158248056	0.00158513903470711	5.75218264772659
427.735824066921	0.00159127812960278	3.7877507797574
430.224998320852	0.00159711036182392	4.20380368005395
432.717425481417	0.00160235886495916	3.78776855372231
435.196801059313	0.00160775099171868	4.66665537906575
437.680303434281	0.00161377007110249	11.4948357804477
440.172052074298	0.00161958016327874	4.83201216126448
442.69490415658	0.00162500928484719	11.3392906041184
445.190845029946	0.00163090341222775	3.88512451195434
447.677482770849	0.00163615934704389	5.30653591704374
450.158139196162	0.00164256879925126	4.07402106162887
452.6315589378	0.0016483775927064	4.0719711833554
455.118140609215	0.00165315445470278	5.15619296730506
457.631292399962	0.00165923049805998	5.19963165943077
460.13588048513	0.00166488194607925	12.5226152835252
462.617739431546	0.00167099300638958	4.11726210045767
465.09519887804	0.00167662290133857	8.21347888158294
467.572349537971	0.00168269154606926	3.95746260354144
470.042845732415	0.00168746596198379	5.55711434404558
472.535644676639	0.00169376943367267	4.29161516300844
475.063140670853	0.0016996049984863	4.59254031600599
477.578740212876	0.00170511929473843	7.40776088820651
480.094455933927	0.0017110002372763	5.16228573148046
482.581648757924	0.00171620910060941	10.5232972899619
485.049047862996	0.00172254269914857	4.0102994272776
487.554549486191	0.00172792219855549	6.5300217641707
490.064527229643	0.00173415025124038	3.9717454967331
492.550059082867	0.00173979587082017	6.14961867198927
495.031787682361	0.00174502706862823	3.77572105811325
497.524298855227	0.00175051540065797	5.4235112063289
500	0.00175667012365856	7.70525292288407


==> data/lambda_0p05/data/information_matrix_rank.dat <==
0	0
3.62672625617936	28
8.00079534813377	28
10.7413303340347	28
13.4114985714032	28
15.974585032861	28
18.5059946572072	28
21.0369848847981	28
23.5391920195868	28
26.0634099724133	28
28.5769861784431	28
31.0794367998634	28
33.5856809683889	28
36.0919223614941	28
38.6223541378412	28
41.1227616177664	28
43.6866389437222	28
46.1936575787244	28
48.6971291451775	28
51.1968461887307	28
53.711099187895	28
56.2241298690221	28
58.7437758654974	28
61.2206688338126	28
63.7065944301011	28
66.2099202347503	28
68.7184303519957	28
71.2231626547175	28
73.7061927671785	28
76.1803376286377	28
78.6663011305979	28
81.1642775038178	28
83.6684804057707	28
86.1506014760376	28
88.6352297291506	28
91.1122379411256	28
93.5856493365755	28
96.0817055889286	28
98.6228163859319	28
101.121127997244	28
103.623232220837	28
106.120319272183	28
108.592110684642	28
111.073925719832	28
113.551576766243	28
116.03434015703	28
118.514710390359	28
120.997108891531	28
123.466542510542	28
125.958682116148	28
128.447909861509	28
130.950832173557	28
133.445660597017	28
135.938901058433	28
138.415119452171	28
140.890220209653	28
143.388507828626	28
145.879172825294	28
148.36729996335	28
150.857757525074	28
153.34097948989	28
155.803981473843	28
158.293490041995	28
160.823475482248	28
163.325982605291	28
165.821156160272	28
168.31422047285	28
170.791408739486	28
173.269173408022	28
175.75161831768	28
178.238412516162	28
180.718147638968	28
183.21896775811	28
185.684294205885	28
188.162595371911	28
190.64824934081	28
193.162329881587	28
195.661221528904	28
198.15945235087	28
200.637516197393	28
203.11722425019	28
205.604775464598	28
208.089801434095	28
210.595896184141	28
213.089897987613	28
215.561992924647	28
218.034967273559	28
220.517860314174	28
223.028023249043	28
225.531046447351	28
228.03484211866	28
230.526133908172	28
233.005478413081	28
235.479538065464	28
237.964503370977	28
240.463272736148	28
242.935047939698	28
245.432758748282	28
247.899026588427	28
250.366185349863	28
252.869549445487	28
255.422945304396	28
257.980102259025	28
260.498947219197	28
263.02824945363	28
265.525799702986	28
268.047908027185	28
270.556921699576	28
273.084465795604	28
275.608287158172	28
278.111788230347	28
280.61173024891	28
283.11805646763	28
285.616045822023	28
288.164295735379	28
290.687830589867	28
293.186363366364	28
295.692823284922	28
298.176932141098	28
300.659500579665	28
303.159964218051	28
305.645584376926	28
308.120967674893	28
310.592532276897	28
313.071092253858	28
315.569658978742	28
318.066896288986	28
320.583380958021	28
323.065733165212	28
325.552714549666	28
328.025647313618	28
330.5068247721	28
333.017383745987	28
335.520729783845	28
338.000931839028	28
340.474524346135	28
342.950327903484	28
345.436950490862	28
347.924115912609	28
350.420732923914	28
352.938342262613	28
355.421564232681	28
357.929664423575	28
360.41913988706	28
362.960516524064	28
365.442186395364	28
367.917851589422	28
370.403534188386	28
372.885182234018	28
375.364925813194	28
377.854203058352	28
380.350203054176	28
382.857328091681	28
385.337543174849	28
387.82654464156	28
390.322174531531	28
392.802084049455	28
395.317517695467	28
397.821546995518	28
400.289393196028	28
402.757546461807	28
405.23922493135	28
407.715819356647	28
410.199507682459	28
412.702904258656	28
415.23240873089	28
417.728457631579	28
420.22285032127	28
422.706069694214	28
425.24158248056	28
427.735824066921	28
430.224998320852	28
432.717425481417	28
435.196801059313	28
437.680303434281	28
440.172052074298	28
442.69490415658	28
445.190845029946	28
447.677482770849	28
450.158139196162	28
452.6315589378	28
455.118140609215	28
457.631292399962	28
460.13588048513	28
462.617739431546	28
465.09519887804	28
467.572349537971	28
470.042845732415	28
472.535644676639	28
475.063140670853	28
477.578740212876	28
480.094455933927	28
482.581648757924	28
485.049047862996	28
487.554549486191	28
490.064527229643	28
492.550059082867	28
495.031787682361	28
497.524298855227	28
500	28


==> data/lambda_0p05/data/information_matrix_singular_values.dat <==
0	0	0
3.62672625617936	3.32824000165826e-06	22.7158895361331
8.00079534813377	9.31389501948327e-05	22.8176074825858
10.7413303340347	0.0001775746463973	7.8650708595178
13.4114985714032	0.000269968362107685	8.18153023783474
15.974585032861	0.000309256545757727	17.1431553798427
18.5059946572072	0.000339399196527931	11.6760421396675
21.0369848847981	0.00036892920387977	8.34677676655286
23.5391920195868	0.000400676004005507	5.88725789645029
26.0634099724133	0.000428726227967171	18.6772647814114
28.5769861784431	0.000468396001151803	5.64012528265156
31.0794367998634	0.000506204372735072	5.69218835310964
33.5856809683889	0.000530027651238786	5.90874602893342
36.0919223614941	0.000541415949295639	5.43080430687578
38.6223541378412	0.000546469674298898	13.2697164681565
41.1227616177664	0.000564943374411311	7.30287241316174
43.6866389437222	0.000578054567853728	9.54445804109196
46.1936575787244	0.000597435457719045	5.51533116039082
48.6971291451775	0.000615030678356337	6.38460758921561
51.1968461887307	0.000627527173275233	6.47642220419278
53.711099187895	0.000636695826908594	4.72464951197482
56.2241298690221	0.000647847822251788	4.9252384278864
58.7437758654974	0.000665765450624336	4.70228952136377
61.2206688338126	0.000678221830536439	8.87012034270165
63.7065944301011	0.000688770780405887	4.61084138675383
66.2099202347503	0.000701679167110959	9.57951497901749
68.7184303519957	0.000712168952711805	3.96711379066546
71.2231626547175	0.000721687793203101	5.39881107175786
73.7061927671785	0.00073025669414439	4.58993222426359
76.1803376286377	0.000745503526045793	4.22056443854978
78.6663011305979	0.000750695727929826	6.42396756379214
81.1642775038178	0.000760614520843556	5.26599116636044
83.6684804057707	0.000768483279207701	11.4683329395668
86.1506014760376	0.000778607246564	3.97455129569461
88.6352297291506	0.000786400402923239	8.30827891739462
91.1122379411256	0.000798178184520835	3.73464365341013
93.5856493365755	0.000805485148256738	5.05215779597029
96.0817055889286	0.000812041460852296	4.25235705948266
98.6228163859319	0.000817414036486775	4.18488573607461
101.121127997244	0.000823872535358685	8.34666647492583
103.623232220837	0.000830717516987528	5.14555474503097
106.120319272183	0.000835796606598316	13.2195458956202
108.592110684642	0.00084301202796937	4.00927590343506
111.073925719832	0.000849669462028754	5.76641815410909
113.551576766243	0.000856596352789232	3.78785498907864
116.03434015703	0.000862338761848225	4.20433371250341
118.514710390359	0.000867856596658093	3.77263781861479
120.997108891531	0.000873786656204243	4.66381159636724
123.466542510542	0.000882038210340191	11.4120206944309
125.958682116148	0.000889059809305753	4.84177555717254
128.447909861509	0.000894910583527539	10.9681685283374
130.950832173557	0.000901596317116459	3.87840298817783
133.445660597017	0.000907110855465706	5.34756414475804
135.938901058433	0.000913033345228621	4.06828992622779
138.415119452171	0.000920091874681559	4.06694437647931
140.890220209653	0.000925061852125771	4.99137649167625
143.388507828626	0.000931166801159003	5.19684630458429
145.879172825294	0.000938391349824656	11.5930645166016
148.36729996335	0.000945483396566604	4.13775610426335
150.857757525074	0.000951253485085612	7.93737104298279
153.34097948989	0.000958280911965146	4.05802719314055
155.803981473843	0.000963105474516423	6.01826200786603
158.293490041995	0.000969341699031425	4.28567766810858
160.823475482248	0.000975537803260871	5.35495746955922
163.325982605291	0.000980793000378735	6.87383490849977
165.821156160272	0.000987209848119438	5.16680173284875
168.31422047285	0.000992270769498829	9.06815454215438
170.791408739486	0.000998730214802053	4.00510634507985
173.269173408022	0.00100449250209551	6.58793076622346
175.75161831768	0.00101075730604577	4.51562196535885
178.238412516162	0.00101557912735031	7.84609765919217
180.718147638968	0.00102155072190523	3.79647582244347
183.21896775811	0.00102729264053036	6.42515549416865
185.684294205885	0.00103367025175488	5.75601188226454
188.162595371911	0.00103971781759118	4.95110104849966
190.64824934081	0.00104453692589369	5.41523266410046
193.162329881587	0.00105087155354682	4.00718446714492
195.661221528904	0.00105645766876081	7.57949381890211
198.15945235087	0.00106227090550096	4.92698215129104
200.637516197393	0.00106790157517031	10.8223278790497
203.11722425019	0.00107379752801232	4.00073526711931
205.604775464598	0.00107925420216511	5.32198893961931
208.089801434095	0.0010862692242184	3.78456708919646
210.595896184141	0.00109260132272109	4.19483536226694
213.089897987613	0.00109766116056944	4.89946073415288
215.561992924647	0.00110362867681288	4.65773811608849
218.034967273559	0.00110857271356735	10.7642509505447
220.517860314174	0.00111493702802599	4.72145205603656
223.028023249043	0.00112063784656985	11.2287571925054
225.531046447351	0.00112634799570081	3.87593001334522
228.03484211866	0.00113216808169763	5.28429477329431
230.526133908172	0.00113815138728872	4.07017333627304
233.005478413081	0.00114407640706279	4.06818295140618
235.479538065464	0.00114968406960173	5.79317500966031
237.964503370977	0.00115548226418297	5.19592573620403
240.463272736148	0.00116074339639622	13.3157326321151
242.935047939698	0.00116694045685606	4.03537018982117
245.432758748282	0.00117236609456425	8.69529044269867
247.899026588427	0.00117828363328517	3.77837673581957
250.366185349863	0.00118377060051629	5.05627279521044
252.869549445487	0.0011896822536719	4.28500234376532
255.422945304396	0.00119529380399836	4.22505760162434
257.980102259025	0.00120088700759433	8.35534462676416
260.498947219197	0.00120748447186803	5.11008955224374
263.02824945363	0.00121343854536252	13.3872648011321
265.525799702986	0.00121933799844054	4.00163276757288
268.047908027185	0.00122466537564365	5.88834841442444
270.556921699576	0.00123154092664567	3.79372230251979
273.084465795604	0.00123724251139944	4.19878853677956
275.608287158172	0.00124254563767721	3.77791189209245
278.111788230347	0.00124806491035626	4.66288003802512
280.61173024891	0.00125396316363081	11.4906145410812
283.11805646763	0.00125991694566024	4.82381972435304
285.616045822023	0.00126540051430251	11.2568839644247
288.164295735379	0.00127144323398644	3.8917364343798
290.687830589867	0.00127675231607008	5.28141551755983
293.186363366364	0.00128371940046615	4.07131053566223
295.692823284922	0.00128954904037364	4.06902857579199
298.176932141098	0.00129448604582671	5.47913360827422
300.659500579665	0.00130072152776586	5.1894221315221
303.159964218051	0.00130570337935934	13.0878773048404
305.645584376926	0.00131185071183628	4.08068514458426
308.120967674893	0.00131741679347562	8.47757736754387
310.592532276897	0.00132298302441272	3.86500348259489
313.071092253858	0.00132822224611694	5.1990265070511
315.569658978742	0.00133424228688645	4.29542189379822
318.066896288986	0.00133954528774739	4.22713261366781
320.583380958021	0.00134565625446134	7.75565465252002
323.065733165212	0.00135112673654763	5.15199022546451
325.552714549666	0.00135667508538909	11.1427766926388
328.025647313618	0.00136290912888062	4.00346820882071
330.5068247721	0.00136806093363977	6.50143185820789
333.017383745987	0.00137442568233366	3.90482388241262
335.520729783845	0.00138023840292672	5.65807645769568
338.000931839028	0.00138520287867258	3.77396441566856
340.474524346135	0.0013907699099533	5.24999045949581
342.950327903484	0.00139688196378539	8.06450132231075
345.436950490862	0.00140232627164693	4.91885813096939
347.924115912609	0.00140800308838076	7.25709367409394
350.420732923914	0.0014143211959671	3.94271291259431
352.938342262613	0.00141939738074418	6.76097659586662
355.421564232681	0.00142599990643715	4.40678804257277
357.929664423575	0.00143170730579842	8.10761487227111
360.41913988706	0.00143667834359717	4.02102042684781
362.960516524064	0.00144283986334392	5.20210816356697
365.442186395364	0.00144819980387103	6.76540901399449
367.917851589422	0.00145440247840276	4.19286203182496
370.403534188386	0.00145975081626852	6.15958035207285
372.885182234018	0.00146533610384245	4.63746714032382
375.364925813194	0.00147078483898361	8.92149982476367
377.854203058352	0.00147695802749461	4.47878380141282
380.350203054176	0.00148207844956853	9.48454694806165
382.857328091681	0.00148836873287083	4.00402546980831
385.337543174849	0.00149367084871772	5.24631011390744
387.82654464156	0.00149948245953976	4.10205792641989
390.322174531531	0.00150567372694454	4.05508119632351
392.802084049455	0.00151055614460158	6.29305160846942
395.317517695467	0.00151663340904381	5.19276746627693
397.821546995518	0.00152229387077682	11.6381507907444
400.289393196028	0.00152795072194198	3.92582486229684
402.757546461807	0.00153356128072928	8.41350721155935
405.23922493135	0.00153960096204912	3.73735069241993
407.715819356647	0.00154505214323088	5.05278450324509
410.199507682459	0.00155077877394689	4.25469639765165
412.702904258656	0.00155685560361586	4.20877072699932
415.23240873089	0.00156216459931101	8.40390107259553
417.728457631579	0.00156861389750068	5.14633689436389
420.22285032127	0.0015735341610343	13.4342020212519
422.706069694214	0.00157952812795199	4.00729965442782
425.24158248056	0.00158513903470697	5.75218264772659
427.735824066921	0.00159127812960278	3.7877507797574
430.224998320852	0.00159711036182316	4.20380368005395
432.717425481417	0.00160235886495951	3.78776855372231
435.196801059313	0.00160775099171869	4.66665537906575
437.680303434281	0.00161377007110232	11.4948357804477
440.172052074298	0.00161958016327868	4.83201216126448
442.69490415658	0.00162500928484775	11.3392906041184
445.190845029946	0.00163090341222761	3.88512451195434
447.677482770849	0.00163615934704376	5.30653591704374
450.158139196162	0.00164256879925135	4.07402106162887
452.6315589378	0.00164837759270654	4.07197118335539
455.118140609215	0.0016531544547029	5.15619296730506
457.631292399962	0.00165923049806006	5.19963165943077
460.13588048513	0.00166488194607929	12.5226152835252
462.617739431546	0.00167099300638951	4.11726210045767
465.09519887804	0.00167662290133811	8.21347888158293
467.572349537971	0.00168269154606898	3.95746260354144
470.042845732415	0.00168746596198466	5.55711434404558
472.535644676639	0.00169376943367269	4.29161516300844
475.063140670853	0.00169960499848643	4.59254031600599
477.578740212876	0.00170511929473866	7.40776088820651
480.094455933927	0.00171100023727623	5.16228573148045
482.581648757924	0.00171620910060917	10.5232972899619
485.049047862996	0.00172254269914866	4.0102994272776
487.554549486191	0.00172792219855522	6.5300217641707
490.064527229643	0.00173415025124051	3.9717454967331
492.550059082867	0.00173979587082019	6.14961867198927
495.031787682361	0.00174502706862775	3.77572105811325
497.524298855227	0.00175051540065849	5.4235112063289
500	0.00175667012365841	7.70525292288407


==> data/lambda_0p05/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
3.62672625617936	-8.55664950848864e-05	0.0410905490835754	-0.999989024573416	-0.169809558387983	0.512757469918578	-0.408293673312226	0.0862682462325356	0.0547696567249148	0.228661376885255	-0.0766093484849205	4.46480308103581e-05	0.000685259173699836	0.26911922303874	0.301811501082792	2.71947525856606e-06	0.999288244440831	-0.763403790935569	-7.80157624101703e-05	5.03133616821519e-05	-0.0103533452003021	-0.0723055519557129	0.0659311086874993	-0.14816224467631	0.083701005442713	-0.000110006138184193	0.000109995937780174	-1.17376607375483e-05	0.000856096554795684
8.00079534813377	-1.27400554431889e-06	9.52715107346582e-06	-0.775852103710044	-0.00591742157565331	0.0820590665364674	-0.0242066370763442	-5.59319791338152e-05	0.0614084008853333	0.0413931518812913	0.173575257222674	-5.6334729230506e-05	0.148845780504681	-1.60138312457988e-05	0.0014287060209642	-2.05551207123328e-05	0.895680128251577	-0.438051623299968	0.129704136203163	-0.104869123706848	-0.00439871909618208	-0.0375353047739255	-0.0686110085890206	-0.113010510892377	0.072097646891061	-0.0600178896916842	0.000663994817514957	-0.000103400443982105	-0.0066458174207057
10.7413303340347	3.45882652486362e-05	-1.58626908669637e-06	-0.728869907603635	2.40326009592068e-07	0.00965621214708206	-1.27251315767192e-05	-0.0015198354806493	0.0274584108355915	0.0309808521368094	0.0796689618839745	8.04887475576296e-06	0.176351043570316	3.05318769502572e-05	6.94063434411358e-05	-0.013174734292612	0.7593571773367	-0.141789203727371	0.00664850611841522	-0.0165269662273744	-0.00904557826747993	-0.0432233810102018	-0.00393246876266229	-0.0958162517838412	0.0440026876093934	-0.140157586675251	0.0236650386146059	0.000118093181055382	-0.00011799457322112
13.4114985714032	3.4613070534942e-05	0.000117954637205447	-0.668833191102225	0.000124929948712066	0.000172241028919297	5.86064234135178e-05	1.15555135264359e-05	0.00433704674221635	0.0233153726532423	0.0633199471444743	8.61777475699175e-05	0.208696274509246	0.000117114894597834	0.0120903445242986	1.57665190478746e-05	0.567899754744783	-0.158835536532893	0.00706012951823876	-0.00664087078347786	4.60834449208728e-06	-0.0137715529535447	0.00790072464743041	-0.0382584171989659	0.0289400129826978	-0.259823333707448	0.00121516299742069	-2.16477503040613e-05	-2.97582080481185e-05
15.974585032861	0.00014312512003897	-6.79019697507893e-05	-0.606347685885599	0.000249961222645814	-0.000139278652782549	0.000143281083336688	-0.0111832739755208	0.023799981196894	0.00559366977940592	0.0741567246672668	-5.54109573436731e-05	0.240731774431186	-0.000145100618334836	-1.77377812091972e-05	0.000142548424733204	0.506439572547867	-0.174436048720148	0.057739038928772	-0.0305377911958963	-1.74937535556208e-05	-0.0398079661563123	0.0229214860922411	-0.0304641280444736	0.0138257397236023	-0.266793523987822	0.000171585282075933	-0.000212761102643179	-0.00109634946845107
18.5059946572072	0.000141424167732478	-2.45055334231846e-05	-0.546472058791581	3.61171021446044e-05	-1.76073008616786e-05	-2.69016021208368e-05	-0.00717783004519849	0.0136266123962911	0.000185309890639161	0.0674080894286371	9.34294397398305e-05	0.273947782393814	8.16177879963171e-05	3.35076161958644e-05	3.14053704227541e-05	0.442068932597663	-0.171666585695829	0.0298499355267644	-0.0137415753335278	-0.000105496364318662	-0.0114516059549035	-0.00614480025939224	-0.0213818084066323	0.00522731926185724	-0.279994655309883	0.000113535333856471	-0.000131100718541245	-0.000634671158268282
21.0369848847981	4.33164908789579e-05	-0.000136883657192311	-0.522066824429681	-0.000123211960912745	0.00305134789347948	-9.6476256594329e-05	-0.0152004225703263	0.0223533527487738	-6.3196608057253e-05	0.0679239029297213	-9.6615582356586e-05	0.27360329479646	2.68930013296528e-05	8.75733846463494e-05	1.2071404269348e-05	0.379592276687153	-0.123964753299638	-0.000144763109966975	-0.000103256318582384	-0.00264913770194925	-0.0487989479231326	0.0264978185706598	-0.0268857048053958	0.00796304703672731	-0.284636369037364	8.63664502085066e-05	7.35470184655502e-05	4.54671008224449e-06
23.5391920195868	6.58928751792596e-05	-0.000132527722316994	-0.492213058813326	0.00621265015394561	0.000200352988139271	4.22462676023201e-05	-0.009153411949482	0.0155726790279635	-4.8299744125428e-05	0.0626014957135351	1.56222954354137e-05	0.279223965858275	4.48767168219233e-05	6.26421072415991e-05	-8.94278496799457e-06	0.34415783247839	-0.131043585239877	0.00214930736120384	-0.00012373836327816	-2.57006369925146e-05	-0.0400683514314742	0.0337679273281379	-0.0160889709087778	0.0114981380572028	-0.272816306232538	8.24372801276274e-05	-2.8918724248136e-05	-1.37807601416181e-05
26.0634099724133	6.87651110455335e-05	-1.6630234464224e-05	-0.473809744387619	8.64852520091561e-06	5.59024590363197e-05	4.39758783618898e-05	0.000207412983510868	0.013128883175179	0.000282732586616587	0.0598938715677106	-2.44993612484364e-05	0.273849965938525	0.000126042936161969	4.56002901935579e-05	3.50281372353661e-05	0.324495693363063	-0.140725568051963	1.01592040643887e-05	-0.000102018220380239	-2.99391552251073e-05	-0.0304133342912713	0.0225075530833702	-0.0116710244379933	0.00168159909770747	-0.247454196688396	8.98843851594222e-05	-0.00010052694683674	-0.000152622613581688
28.5769861784431	-1.43117771990393e-05	0.000126214576698878	-0.452521069224756	4.91585468896146e-05	0.00510597282651456	0.000143473833818799	-8.40680864099304e-05	0.00829553131972969	0.000167816647801136	0.0595941712662062	-1.74268998101472e-05	0.271167393721167	2.55908595979141e-05	9.89266548545054e-06	7.37423134678214e-05	0.307937576350239	-0.146924175107751	6.39745316942264e-05	-5.33688603662848e-05	-7.30659999096477e-05	-0.0182038043517011	0.0258535466636047	-0.00957224385829691	0.00576186988212382	-0.220941920626945	0.000116273782079848	-0.000141591799933905	-6.24473179885119e-05
31.0794367998634	-8.52349465900963e-05	-1.66077571332767e-05	-0.434568493209596	0.000184694151264443	0.00537765127120976	-0.000142258661855177	-3.46321357881253e-05	0.00463978985353866	1.14408493320596e-06	0.0521309025581815	-3.70772496022091e-05	0.266487056397014	0.000142303625825645	2.4006540472925e-05	-8.43158400850764e-07	0.28397575910542	-0.0991565174622745	-3.44833902619337e-05	-4.09777859533025e-05	-2.77345990256101e-05	-0.0306861094202871	0.0255075165974729	-0.0128422816085726	0.0118688837679502	-0.199692496002241	4.82309904249423e-05	-4.10255834341381e-05	4.35070950217142e-07
33.5856809683889	-4.32731816165217e-05	6.44460257865321e-05	-0.411148813199501	0.00117675905829882	1.2397050067276e-05	7.03897733060478e-05	-0.00583339595020971	0.00616341989473703	5.48100172732061e-05	0.0485003725640113	0.000105255946809192	0.266356520486485	0.000118429614779212	2.15030251128876e-05	-6.91949447471837e-05	0.267154200956807	-0.115886582929505	-2.72664998996589e-05	-1.23559050538025e-05	-1.15244952370544e-05	-0.0230196947271141	0.0256689328760172	-0.00827586457444314	0.00211885045480824	-0.175086283780823	0.000124934130969919	-0.000101249983483153	-0.000181211097550081
36.0919223614941	2.00451326606377e-05	2.79201065224945e-05	-0.40005130322922	7.2342678967833e-05	0.000195782494796935	2.54867339632647e-05	-0.000143768550750901	8.63061486784717e-05	6.04559003960822e-05	0.0429522475337074	2.04019346895577e-05	0.255111688716966	7.166963876508e-05	6.65554498680008e-05	1.90978335498591e-05	0.25276567093229	-0.140907492868585	3.123256479484e-05	1.63444248251657e-05	-0.000100382450764648	-0.00817192828420901	0.01758695321085	-0.00017704003580624	7.85583335566813e-05	-0.150696930497522	8.20695089489654e-06	-6.40679997498292e-05	-2.97085004751485e-05
38.6223541378412	1.00811621499422e-05	-2.19924003981285e-05	-0.394399405770058	2.2393735127637e-06	0.00648159574438704	3.00916687454255e-05	-0.000863297617987466	0.00417372745643621	8.49140643164828e-05	0.0401404222336377	-3.18903471475107e-05	0.238308480480477	8.35634222888559e-05	5.85056367522013e-05	-0.000135306655150923	0.230631913105094	-0.134889755731149	-0.00546427656232407	-1.27097832047706e-05	-0.0014955225353998	-0.0229131702116555	0.0270728510912567	-0.00786100542759874	0.0097980867894156	-0.133299443504179	0.000191629406133223	0.000120341271791977	-0.000101644318343156
41.1227616177664	-1.52925059905406e-05	-1.55009855206612e-05	-0.376822005901882	7.51703329490098e-05	3.63929377600517e-05	-5.58428693434026e-05	-9.88473121554458e-05	0.00278890408492525	2.05138325405618e-05	0.0400092704736052	-2.4620283045549e-05	0.232844824037299	-1.37683750056253e-05	3.07402984047877e-06	3.35292370166659e-05	0.208133982103111	-0.117177427060391	-3.81715581550302e-05	4.37379512722557e-05	-7.47181621412961e-05	-0.00871820349082879	0.0289071904569114	-0.00120424062821415	0.0110920399807061	-0.119313808820479	1.51001017144905e-05	-2.32865485063933e-06	6.33816500137049e-06
43.6866389437222	-5.31725768577745e-05	0.000175329936132739	-0.365627614251828	-9.366668315801e-05	7.29680066592938e-05	-0.000155759752047502	0.000108405916228005	0.0111231050384324	0.000636483631001825	0.0409133061362006	3.74128274371254e-05	0.22088346490583	-1.72414675543782e-05	8.51530765922075e-05	6.93712293972446e-06	0.185166934689934	-0.138218145823135	-4.22301007030599e-05	8.54063504185272e-05	-0.00211462359302829	-0.0106510401435871	0.0190848068411452	-0.00656938348681044	4.55119073439992e-05	-0.104689742768412	5.04933390550775e-05	2.35481740603173e-05	6.53863396533613e-05
46.1936575787244	-3.37543832346507e-05	2.56157740291762e-05	-0.347009501055916	0.000142332909336623	0.00228336276477277	0.00010928188131587	0.000155113941757814	0.00543551622952596	9.41030060928782e-05	0.0478720995789278	0.000141518646435251	0.215799027922079	0.000151399548455423	0.000146813603578418	-0.000137360183224727	0.179936745465866	-0.134092238533947	-0.0117182084609434	1.55618674730022e-05	-0.00441619378985074	-0.00354114261293018	0.0109241381646797	-0.0074329138804038	2.11791370935501e-05	-0.078852038069304	6.55140938938777e-06	0.000109341917651603	8.81827080353362e-05
48.6971291451775	2.35285576889833e-05	1.7274258226847e-05	-0.333758295714423	-7.82225255639779e-05	0.00511310000503925	-2.03861948591031e-05	-0.000147705466013351	0.00479207380365283	-0.000138197685193134	0.0470020483819402	5.40038290609064e-05	0.206711889705397	0.000116544615895466	9.13774266785274e-05	-0.00010098630681577	0.161207396523268	-0.117714068236872	-0.00184226619289174	3.43253102705984e-05	-0.00645623908572531	-0.0139923946854407	0.0224680259630021	-0.00977816768967736	0.0194085002640575	-0.0610834286518472	-2.70416626159435e-06	0.000104906228121123	0.000122124376734185
51.1968461887307	0.000123830066212533	3.79820578672748e-05	-0.328923922847467	-9.6339788524175e-06	3.18650558031372e-05	9.29959783706534e-05	-0.0119796515366388	0.00932451803242963	-3.30289180543742e-05	0.0243651056561959	-2.0153930172187e-05	0.192627553338634	-4.27864535149281e-05	-1.25808167066947e-05	3.60549831634034e-06	0.142830163685658	-0.146087258831453	4.40583828260675e-05	4.30331176893825e-05	1.26081294486222e-05	-0.0189276379036323	0.0272336336238928	-0.00138188455224164	3.76922398617908e-05	-0.0454547744660916	0.000171861894867894	1.14600858187762e-05	4.49327009723939e-05
53.711099187895	-0.000119291469057618	5.41514221168934e-05	-0.312930721435675	6.13587029523803e-05	4.88693209971668e-05	-3.20061767782786e-05	-8.17557541507215e-05	0.00257037873286309	6.79187623850364e-05	0.0347931517021981	-1.23880283768419e-05	0.184995155286697	4.15582120055608e-05	-1.70856995676378e-05	1.91292032649153e-05	0.130160174610591	-0.121817920381035	1.69311387170485e-05	-0.000119025286975981	-0.000540933926242681	-0.000171255075898406	0.0256413242979446	4.65719587600369e-05	0.00440014228176034	-0.0271143745318805	0.000148396237384997	-0.000102951473833003	3.48130836477181e-05
56.2241298690221	9.54908268730399e-05	6.09620537797643e-05	-0.299486470250037	5.33379135846568e-05	0.00059790733818248	0.000119492617191339	0.00258563608892011	0.00183477835457981	1.52073735877715e-05	0.0220360358667943	2.11213464115055e-06	0.177886903940452	-1.46024241642834e-05	4.04797271393173e-05	-7.17485578842381e-05	0.111146284869784	-0.130098184566857	-5.48733494382409e-05	-2.64058549869836e-05	1.7672382934439e-06	-0.0144505542218587	0.0163761811123232	-0.000199159603549795	7.63584309666542e-05	-0.0138137531307429	0.000117739652769618	-4.90808437215224e-06	-1.7822701356208e-05
58.7437758654974	-0.000115128023186947	5.70647765329852e-05	-0.290745799141741	-0.000116373597248864	1.48245112943262e-05	-0.000161239719769656	-4.202106393186e-05	1.10838339904179e-06	-7.58066392218337e-05	0.0149107327014548	0.000105939823562945	0.165821870301438	5.38407344550728e-05	-3.14339049999395e-05	-0.000130061227296648	0.102578371892129	-0.129762495570303	-8.79045890731248e-05	0.000110928150373774	-0.00014175335272162	-7.9428972251171e-06	0.0212770372894129	-2.71956861554202e-05	9.36035933154912e-05	-4.03175008417386e-05	1.88925163004354e-05	0.000100158612988662	-4.25788156260974e-05
61.2206688338126	-5.34553775151342e-05	3.54553543766727e-05	-0.282350365800893	-0.000558613380629056	6.2431300825011e-05	-6.1577314032757e-05	4.42162339043624e-05	0.00351441514723679	0.000120698323642253	0.0214095522858538	0.000115449379516132	0.152404388644771	-0.000101990976489191	7.16612322490698e-05	-0.000118175352393574	0.100850181456562	-0.138846356934305	9.50649795378265e-05	5.72519979988978e-05	-0.000384231846229671	-0.0137104908447959	0.0180899632964174	-0.000138206264575675	9.96552174465774e-05	-8.08204864227617e-05	3.47385749953284e-05	-2.37891004373898e-05	-4.46088680231334e-05
63.7065944301011	3.78610973993042e-05	6.1426328595188e-05	-0.258472684363721	9.71377260186769e-05	5.40659098150351e-05	-4.59430873267661e-05	-1.88137106531503e-05	0.00228245339503676	0.000105425479585587	0.037660644138051	3.7261637782165e-05	0.152353282611917	7.77227636197926e-05	-1.39321744103779e-05	-1.60539623789119e-05	0.0890720070212956	-0.111027879480467	-7.63890800446277e-06	-1.11290033625945e-05	-2.91618971291711e-05	-0.000807037832364572	0.0155386303525555	-0.000100619264521763	0.0025516674846528	-1.26989563122591e-05	0.000127133458894653	2.41286002449896e-06	2.3132014971054e-05
66.2099202347503	-4.66619088259047e-05	-7.41678276978542e-06	-0.247603061259549	-1.96275308296078e-05	7.20504697529216e-05	-0.00015833353096007	-0.00256453759127334	0.00596751561156691	-6.70857650656387e-06	0.032194281957845	-2.08631815904436e-05	0.142695500776138	-2.60534188919584e-05	0.000120770087668289	-1.41558139063137e-05	0.0860126933817822	-0.0988218277584543	-4.28929302208375e-05	-7.55368375808334e-08	-4.90671589450146e-06	-0.00476425796281067	0.0295304714354883	-0.00348691335877756	0.00952182069152477	5.65620670812091e-06	3.40133102000558e-06	0.000151611131366819	0.000110125288915602
68.7184303519957	7.7760841432099e-05	-5.72074645413452e-05	-0.239058390184546	5.92138581225167e-05	-0.000144521738593441	-2.94159901067627e-05	-0.000131158518891037	0.00435824294204223	-0.00010791836984687	0.0365473408133852	7.10463996167959e-05	0.129658717819457	-2.73163307925445e-05	-5.60868874771699e-05	-1.94618120380971e-05	0.0901152658864038	-0.115711406666327	0.00205224714052238	4.84314820489007e-06	1.47723216926525e-05	-3.09753923792298e-05	0.027995251052209	-0.00187707912049098	0.0152184550963379	8.23924899937341e-06	0.000121692684097507	-5.11085926934394e-05	-0.000111260477251043
71.2231626547175	-7.60173582475156e-06	-1.50255201474542e-05	-0.227939996186815	3.87082773248759e-05	-5.61899571167602e-05	-0.000107521951646518	-3.47935452090489e-05	0.00434101517030089	5.84814609828795e-05	0.037105014461688	-8.17048397749409e-06	0.119605317678237	-6.86555521662906e-05	3.00729994855757e-05	1.0717179801053e-05	0.0956931222790541	-0.115245307801658	0.00235015369398784	-3.07073919081752e-05	-0.000137432723536097	-2.92236112145852e-05	0.0259424334290778	-8.2235634881473e-05	0.00762901572303614	-3.62280658850618e-05	0.00019715997785295	-0.000103940508334294	-0.000144695211082211
73.7061927671785	4.16322283991952e-05	1.74285289801507e-06	-0.225720455740132	0.000141767250944092	2.18604713109016e-05	6.5254183343919e-05	0.00876256843675241	0.0047333869901203	-1.14202579728287e-05	0.00475200104899279	-2.87910155079565e-05	0.105575932573263	-6.5617072728132e-05	2.64797042149282e-05	1.24204090426211e-05	0.0828194667181524	-0.13831158095301	0.000107891865963793	-0.000172532529067965	1.96681693747933e-05	-0.00594872101610973	0.0116919271901974	-0.000152947249688085	0.000125510051952889	-0.00014390431070258	1.83244440144651e-05	-0.000139934802705399	-0.000128183032321038
76.1803376286377	-0.000118672364420025	8.42026742335425e-05	-0.217659812581093	0.000122662574361249	-4.48615835479756e-05	2.88967528011004e-06	3.73428904230208e-05	0.000180192491451062	0.000108458415992874	0.00378489379246191	9.53994318492552e-05	0.093336259479185	2.95004796221414e-05	8.75178926294412e-06	-1.20823502715391e-05	0.082974450914847	-0.11836404152549	0.000196191480496941	-0.000125839991174992	-7.36917014643949e-06	-3.37180639750539e-05	0.0203490942449003	8.9709833859143e-06	8.74465606578681e-05	-0.000107794907472041	7.43624832548276e-06	5.46757819879563e-05	-0.00011125988422731
78.6663011305979	3.75475790067858e-05	-5.16265426076764e-06	-0.203873708406474	0.000163430978349981	-0.000146998343369498	2.8805112273021e-06	-6.99737501008033e-05	5.76329396262906e-05	3.23953259511367e-05	0.0139973392627127	-3.42384754471555e-05	0.0850167363402018	-0.000132578815907492	-9.11049092533484e-05	-2.0034806195129e-05	0.0981486922386452	-0.132539162842223	0.00959334531549924	-6.579928386484e-05	3.7885577405794e-05	-0.0106983872521997	0.0222812537233726	-0.000122648633472387	0.000122945289188891	1.28231658621822e-05	1.17201178611869e-05	-0.000125922524824517	-6.24773485956778e-05
81.1642775038178	4.11282837397442e-05	4.57079095359676e-06	-0.190140973368442	7.57261897470231e-05	1.74700524200045e-05	-3.22383921382657e-05	-5.27813468553341e-05	0.00013859672289086	1.20690310973992e-05	0.0138161211787284	0.000125987946346835	0.0780132837463369	-0.000101663617590206	1.92334854360482e-05	0.000134972733973105	0.0954704325763858	-0.126996237849631	0.000219245093579585	-0.000146416577256439	-1.23250838737855e-05	-0.00129712845826903	0.0171261682992117	-7.03597195250885e-05	0.00216471423420021	-3.40015376643416e-05	0.000104294250281385	-4.94315566592637e-05	-9.52610979858194e-05
83.6684804057707	-0.00011581262787423	-3.97995345049707e-05	-0.188311991928994	-0.000164733112366473	-5.42963799983298e-05	-0.000111392015382605	-0.0103881028699957	0.00404820122222599	-2.6898436216581e-05	0.00574674236699639	-2.00688354735692e-05	0.0608858260987536	-0.000132026832438968	-6.60502021366611e-05	7.27635231138507e-06	0.0894583676359919	-0.124799711328211	-1.29601102753157e-05	0.000128740088999089	-0.000157127470581241	-0.0117677107474613	0.029782554283998	-4.58250429085881e-05	6.51594791414058e-05	-0.000193378688119289	0.000120078268434521	9.82902255149925e-05	6.29112673884942e-07
86.1506014760376	2.86446252654807e-05	9.72216807251942e-06	-0.167031607979919	-2.16196637580337e-05	-2.55880679494422e-05	0.000118419528009367	-0.000157036009699159	0.000121243408439165	-0.000130805008490915	0.0248603906717601	5.67846344588659e-05	0.0592424887870486	-5.5078527361136e-05	-6.28063756677976e-05	-3.07327493061719e-05	0.0904572596798061	-0.0964134261978841	0.000479667378621942	-0.000140680209307582	0.000151377925324109	-0.000115443199917976	0.0300713988863617	-6.54060858245933e-05	0.0173302520775306	-4.67371317980359e-06	0.000148135177108445	3.12366077700919e-05	1.14698057352703e-05
88.6352297291506	2.66681076733705e-05	6.09431478989831e-05	-0.156494142295852	-0.000147760748274304	-5.70675940458499e-05	-0.000158131458485313	2.70590060384586e-06	0.00500931877581444	0.000307150131234069	0.0202203276253843	0.00012909132296186	0.0501657769053494	1.88653827607484e-05	-2.13687890758897e-05	-2.51513596836094e-05	0.0866463408297835	-0.117015190776141	7.86734457231604e-06	-1.9324331451546e-05	7.32535392882979e-06	-0.0037987032356707	0.0181613006002967	1.87542760678205e-05	0.000207949315923765	-0.000122487020358757	8.50818886535824e-05	-4.27844920717316e-06	3.74748246259155e-05
91.1122379411256	5.10358365367834e-05	0.000124021622720173	-0.150661050058217	0.000778232737554452	6.65824570562242e-05	0.00195078624229204	0.000607974498101034	0.00671485987764442	0.0022546614593342	0.0151255144424846	0.000131443220414891	0.0374242139658298	-1.45110613372837e-05	-2.83912005329318e-05	3.60301841873609e-05	0.0885653233128562	-0.137093100951237	0.000146790544828256	-3.17210048182986e-05	4.92691968306833e-05	-0.00184811402439406	0.0131612983808034	-0.000167640943894632	5.36370978046413e-05	-7.43527169441112e-05	3.56713698267087e-05	-7.10922902876007e-05	2.39137585972367e-05
93.5856493365755	-3.22144025974133e-05	-0.000114621350518391	-0.143057977202396	2.34253390733562e-05	7.21638714021678e-05	-6.15682525581083e-05	1.40313323265054e-05	0.00187268396722322	-5.41822627407283e-05	0.00928168992859021	-0.000124937416745721	0.0261302924615687	0.000137793077675487	0.000130990797591233	-2.17296311368979e-06	0.0781019125706673	-0.0936879642504466	-0.000133015786855375	-1.18671536779032e-05	-0.000138395305354911	-0.013469944352472	0.0257121709089037	-0.000681236282633314	0.00325777818325265	-0.000710655083185701	0.000113927836912849	6.60776748999688e-05	0.000112260722072543
96.0817055889286	7.25891818323295e-05	4.29341638106135e-05	-0.128353967638779	0.000181743940675574	-0.000133170366688187	-3.48326637089439e-05	-0.00469499446286193	2.92770789646664e-05	-0.000149141389251147	0.00111011301850501	-1.03103100334911e-05	0.0217664347949998	-1.06998514891421e-05	3.13299886680704e-05	-5.73189992916244e-05	0.0742946487956512	-0.102324773207693	-3.07313454629451e-05	-5.57655444530667e-05	-9.43697177999719e-05	-0.0101430534961583	0.0220847742423557	-9.97983052961853e-05	0.000201680684086036	6.3539657279917e-06	0.000117764365874373	-0.000105489054322021	-0.000136151213531971
98.6228163859319	-4.68487573709734e-05	0.000144066342041713	-0.117754940258693	3.82683192785712e-05	1.03320286427591e-05	-4.39985851556763e-05	6.93253855197472e-05	1.04595049721202e-05	-1.65658556508259e-05	0.00248160964506151	8.95049786773192e-05	0.0120147434336391	-9.88415468054798e-05	-4.65864431653845e-05	-2.30813626081263e-05	0.0744769318719485	-0.103726362190659	-6.37572510877258e-05	3.3052254912225e-05	-1.09521262458434e-05	-9.04400137337436e-05	0.0124665583956245	3.24731397920148e-05	7.03077627041419e-05	-0.000176443004708632	4.96472768118809e-05	-2.68671511920266e-05	3.75227647231036e-05
101.121127997244	3.59416919820029e-05	-1.06034641631088e-05	-0.112003385991954	1.04344159226633e-05	5.17591377026908e-05	1.85462128182699e-05	-0.00373674925515286	0.00130123389856301	-9.66113756679223e-05	0.00811583045738742	-2.37377848948986e-05	8.03280461139934e-05	0.000105263436882636	0.000125962293217765	-0.000110875491551482	0.0810458411034948	-0.11215811291209	-0.00363658174524701	-1.31384004883717e-05	-4.96873607527375e-05	-0.00703890029084142	0.0255072995138355	-6.99227675404795e-05	0.0053657645418505	-6.54442684819266e-05	6.74497914802911e-05	9.83928164435931e-05	7.02413738218903e-05
103.623232220837	0.000138931870984437	-2.9580065434863e-08	-0.103108211037392	-3.37702060299664e-05	3.71998763461388e-05	0.000119145188793192	-0.000140644715635499	0.000178648214235766	4.0121611087228e-05	0.0131397633984882	1.07146522234759e-05	0.000207551297080584	-0.000109923250361694	-4.36981869179093e-05	-2.28451552167303e-05	0.0871339602048549	-0.0943146068635512	-8.80288248699913e-05	-2.76820242753414e-05	-2.95333607069583e-05	-0.000155643669929899	0.0241394352184408	2.74204075818835e-06	0.0121964680134132	-0.000175991413814175	4.53863656330525e-05	-2.97492497057785e-05	-2.85777456949593e-06
106.120319272183	7.16494682223569e-05	-1.32673393000927e-05	-0.110535630463739	-0.000152073485166283	-2.65144536281592e-05	1.92559952875247e-05	0.0060644198572902	0.00481960807379962	0.000252071033751725	0.00187782813547214	-3.59052565338357e-05	5.40559947496864e-05	1.37436758210567e-05	-4.5060278296919e-05	5.14076523885035e-05	0.0742726141679627	-0.131040772561907	2.92326028272072e-05	2.06592135577725e-06	-3.21500122819733e-05	-0.000241793285420556	0.0119858433516686	-9.50218090654427e-05	0.000138050866504575	-6.37285819631143e-05	8.84503807408689e-05	4.70937447152589e-05	2.79266258693888e-05
108.592110684642	6.93682362893358e-05	2.45105645911637e-05	-0.104820266166843	-1.83548016451632e-05	2.27040884287807e-05	0.000137749813670966	1.64846945660736e-05	8.99471946586401e-05	9.40169511386186e-05	0.0199879670099088	0.000130449617571525	0.000241418957433061	0.000103224278160385	0.000135639224896047	3.5797594426758e-05	0.0883422489057667	-0.117257514053033	-2.59208738332184e-05	6.53258787064647e-05	-0.000159748639500849	2.0892269949161e-05	0.0226784657737711	-0.00013755805624204	0.0010312963026414	4.20726438066308e-06	0.000111612916342229	7.70730235010475e-05	0.000104546594350204
111.073925719832	-6.46105956489344e-05	3.23563645992494e-05	-0.104119628953198	-9.60457183391737e-06	1.84257714284275e-05	-3.99578444608992e-05	-0.00416734758332531	0.00712707844578221	-0.000158967845914901	0.00947696398384811	1.27919354637727e-07	0.000102239665990813	0.00014058854685553	5.81671312863267e-05	-0.000112795537563199	0.0868765798386864	-0.10887941205889	-0.00225663025907775	-2.33792900019118e-05	-0.000149056402918396	-0.0101060319970893	0.0329993970152088	-0.000819364392279094	0.00557014346319577	-6.23051070127628e-05	5.00629631053253e-05	9.16814301178614e-05	-3.48682744229852e-05
113.551576766243	1.13053159880106e-05	2.36485651275809e-05	-0.109456275952821	0.000459903584039198	-6.65480552283344e-05	4.72101181818077e-06	-0.00756138293218497	0.00282414468250672	-7.87849212049704e-05	0.000228636533551665	-5.96355795099834e-05	9.69006070305906e-05	-2.85065331916112e-05	6.78262298389711e-05	0.000106827302222011	0.080231779051205	-0.116243547516146	8.38207797122279e-05	-4.14832881212466e-05	0.000130995962220207	-0.0120792575180557	0.0323218508588896	-0.000170539477801715	7.19143867680451e-05	-0.000117053898268801	4.83152771300512e-06	-0.00012046055068411	4.33923630994468e-05
116.03434015703	-3.43666783723067e-05	0.000119292189949688	-0.117184725768088	-5.69317838398698e-05	2.11736910530389e-05	2.97425940008863e-05	-8.56391289495928e-05	0.000159468478969141	-5.62361431435995e-06	5.41441429225251e-05	-2.44222198618885e-05	0.0001053851345977	5.2591213321433e-05	4.44360369285993e-05	-1.06349648507362e-05	0.0770761667239687	-0.138881873875754	2.04185704905262e-05	-3.55321806824311e-05	0.000123256480233893	-0.00635525373033659	0.0220052657615598	-9.85544347376271e-05	-2.61318885289213e-05	-7.69123496712829e-05	0.000134095231094005	5.0050466630524e-05	-1.25362013670571e-05
118.514710390359	4.92769926353487e-05	-5.02666531436657e-05	-0.102081601724369	-3.54577256342609e-05	8.66217178472156e-05	8.01069024425179e-05	-0.000652403424054227	-4.33392961332006e-05	2.17157534565807e-05	5.65221886739337e-05	0.000127575429217047	0.000168817060546719	-4.73370594400634e-05	0.000125585692095755	-0.000126883237597199	0.0777555529530025	-0.103525815568093	-0.00260656409284341	-1.45133264240569e-05	-0.000110496109258964	-0.00849194501790894	0.0218237981958294	-8.43007701625365e-05	0.00151770932072312	-5.7029167265295e-05	6.43453225959188e-05	7.09234331686038e-06	7.95734008713972e-05
120.997108891531	0.00010161493622436	0.000102511098746875	-0.0941904953977525	-5.72051926298659e-05	-7.61952480006329e-06	-5.00010530689261e-05	2.18708778737267e-05	0.000110805353202901	-2.54617631648585e-07	0.0064620431046749	0.000115460873593376	6.1356405659639e-05	5.186885977575e-05	0.000104638433864754	1.36781686925575e-05	0.080484450338359	-0.0974122413454275	-6.81504818745931e-05	0.000134670157485852	-6.39665790011227e-05	-0.000187521431423586	0.0203155350661141	-5.41519855074947e-05	0.000101193583743452	-9.88654333038198e-05	0.000210232467224399	4.9191383379186e-05	5.95350356090389e-05
123.466542510542	-0.000121852867637369	0.00011481689578584	-0.104172744538941	-9.42620221070385e-05	-0.000104956243132545	-0.000110398148132111	0.00230943034098083	0.00430504381411672	1.90011993334981e-05	0.00613608542675463	4.89275246452626e-05	0.000132539201694612	-3.1419663829919e-05	-3.50318890788794e-05	-0.000128136340548684	0.0820243249058901	-0.12536377625842	-3.50325682071786e-06	4.6091521369729e-05	-0.00016920915091697	-0.00511388194209971	0.011587750375882	-5.17128417065832e-05	8.08438004088671e-05	-1.64490242925929e-05	9.32061994216756e-05	0.000133874241898101	-2.34312717898232e-05
125.958682116148	-4.53585241743476e-05	7.90678008921817e-05	-0.0983473332175687	-6.74225910060979e-05	0.000120387985124045	0.000125204306375253	-3.18415593879485e-05	-1.83485472067409e-05	0.000142231448691165	0.0178823023142944	-2.55294703327628e-05	9.00585656085694e-06	-6.78167176972448e-05	0.000132190848823244	-3.57011382152462e-05	0.0719869405143356	-0.0888747537892793	7.97355690969017e-06	3.20293181118919e-05	-3.37928855125769e-05	-0.000121536714811704	0.0157605838837034	-0.000111249192982367	0.0108972903183204	-5.72872257489654e-05	8.67615683642646e-05	8.38512885698097e-05	-3.40977923825325e-05
128.447909861509	-5.61090891673607e-05	-7.86838055245136e-05	-0.0940307726514339	-0.000155295081843961	0.000158004230602932	-0.000182317506419089	-0.00728169439175595	0.00272342211976657	-5.67621341615571e-05	0.00496648817285015	1.98814163886008e-05	9.53755715961053e-05	-2.09647493331243e-05	5.50219907345175e-05	1.23768623215664e-05	0.0722151651515934	-0.0926391907823394	6.65643483596484e-06	0.000135424703128354	-0.000133451217514786	-0.0033960776176102	0.0267161205363341	-0.000109196872371902	0.00134042862875258	-2.2100047948329e-05	0.000151166900724496	-8.8682423297246e-06	2.30644609661634e-05
130.950832173557	1.61547262464522e-05	-9.86716015356816e-05	-0.0957245782930698	-3.69864039539666e-06	-0.000164383355927336	2.31462758389246e-05	-5.13575988706887e-05	0.000232157871769594	-4.53982243208012e-05	0.00635728838607225	-3.70759316138972e-05	0.000142627576796554	-6.69991033218207e-05	-6.52542811237389e-05	5.23494839372572e-05	0.0784969085674633	-0.0828143548231499	0.000420104701372215	-3.08368877985684e-05	7.06309672232101e-07	-9.02882452550182e-05	0.0272387303956693	-0.000850882293190392	0.00839053023945432	-3.26647821700997e-05	8.37655487676651e-05	-0.000129064790322851	-7.74639615859596e-05
133.445660597017	-7.54673295948743e-05	7.29580512246632e-05	-0.0985739327972751	-0.00013902731238456	-9.53629576761889e-05	-3.38314033680413e-05	9.80027932659192e-05	0.00197888499949671	-8.00535275335306e-07	0.00376097257097524	0.000144316491272863	5.66828131840698e-05	-7.68974110141195e-05	1.8866451609768e-05	9.03158727506579e-05	0.080988444283012	-0.113678485599715	0.0058705876938477	-7.47171865016438e-05	-6.93740625831982e-05	-0.0040550600287449	0.0183405306311392	-8.97874475495192e-05	0.00186049735119292	-8.38679972781925e-05	5.39701220416171e-05	-9.49982389075259e-06	-2.30678348233644e-05
135.938901058433	-4.68364194166725e-05	-1.38157121608213e-05	-0.103234656306115	0.00010967638853364	1.61654817845103e-07	2.47298471979009e-05	0.000142462152959729	0.000125050976974221	-3.94010757860588e-05	1.34650688710649e-05	4.61250870948865e-05	3.14596463545397e-05	-9.71960615750344e-06	1.84864519747925e-06	-3.10251266368509e-05	0.0758336382425635	-0.122864547724992	-1.18932392117692e-05	-2.79749673664492e-05	2.86257305938122e-05	-0.00428643283173089	0.0133142587067271	-0.000126716493508105	3.57895068474469e-05	-0.000737127431419419	8.34249173587827e-05	-0.000135143005033485	3.60578462632397e-05
138.415119452171	1.18544377025032e-05	0.000139189082108509	-0.106329147305136	6.01869156186969e-05	-4.53546431211758e-05	9.94643781977829e-05	1.34105056524712e-05	0.00014181047226398	0.000147322489646594	0.00014439062672534	-2.37745184425805e-05	5.43527710125732e-05	-0.000140018454167962	-7.12438045715745e-05	-6.42881160968132e-05	0.0721321638931927	-0.130285821968188	0.000143601664778918	3.334578873163e-05	1.96380612512001e-05	-0.000127591352921423	0.0184904036551291	-3.97838460861932e-05	6.59690099838496e-05	-3.00195759120979e-05	8.48634432821507e-05	2.19889930109619e-05	4.23934307226224e-05
140.890220209653	-8.41723759065688e-05	3.02108198247317e-05	-0.102575920952487	-0.00014453562844488	-0.00016070663951507	-3.66626027424413e-05	0.00304066214553105	0.000757391526001613	0.000137640930612758	0.00700528932186058	9.34816660640767e-05	0.000105161554705464	-4.57196033860224e-05	-0.000117362854994726	-4.06418090150253e-05	0.0907476993830657	-0.134679358501616	0.00639366891040105	-0.000111276497524814	2.33473350310571e-05	-0.00319128775074432	0.0112220783811618	-5.75026410491065e-06	0.000177618422878124	-5.70710213132808e-06	0.000152309314960813	-4.61150185528746e-05	-9.97078809418405e-05
143.388507828626	6.35532412820566e-05	7.93848401685161e-05	-0.0990375092742608	0.000134984474560409	-2.95180165360977e-05	1.53899144972187e-06	-3.0105189576841e-05	3.00400165939075e-05	-6.147581090619e-05	0.0137835884888948	-4.29750004811817e-05	6.39200046315486e-05	-0.000120990797093074	-0.0001205831448576	7.05306016705494e-05	0.0858630300048199	-0.0985479843219542	0.000193771333487276	-0.000103992111934845	0.000147542319196806	-0.00224237986653531	0.018723085703685	-6.11994061775076e-05	0.0172153047103383	-6.74583020659381e-05	7.75546592998029e-06	-4.17191116044705e-06	-0.000140890765784176
145.879172825294	-0.00014169720430882	2.14550151781244e-05	-0.107885687384482	-0.000102314060821327	-6.3773819924019e-06	-4.25558204578842e-05	-0.0100345483255582	0.00335752271244428	-0.000101238943021931	0.000121556212028047	-1.05164464896244e-05	0.000153845015521553	-9.68075435234212e-05	-9.0445485769531e-05	-3.86484075342243e-05	0.083803696135235	-0.120058099410641	8.79411564734044e-05	9.03712627581945e-05	-2.03961853512874e-05	-0.00691410359452781	0.027824575831245	-1.33563052011187e-05	8.9851326246894e-05	1.03388093841743e-05	1.09769398780299e-06	7.13770852278493e-05	5.18921814948534e-05
148.36729996335	9.68320006906191e-05	8.19062918996911e-06	-0.102343292378983	-4.55757983517838e-05	-0.000125557270140756	0.000131407841334632	-9.28280061409469e-06	4.15049620564945e-06	-0.00013740880355128	0.0171881253888489	0.000131597000495141	0.00278796772482581	-4.21553185082755e-05	-5.36747106444792e-05	4.38617685374695e-05	0.0865151102869337	-0.081318874290244	0.000113215099852741	-4.32631905292521e-05	0.000202277285971415	-3.80532088939537e-05	0.0229511323804049	-4.97979897666741e-05	0.0118391545197595	-0.0002456818334833	0.000106806121141836	1.18824171629017e-05	-3.46730206644198e-05
150.857757525074	-1.77944051194599e-05	2.95690689211996e-05	-0.097823059470088	-4.86432198092419e-05	-0.000233232045456337	-2.25129660032564e-05	0.00476119996743454	0.00192652306525891	0.000156055095680232	0.00139138849878437	9.9443717801647e-05	0.000125180467676611	-0.000178384801262758	-0.000120813943396102	3.19150576481311e-05	0.0807423369942378	-0.110890356560276	2.89337849759258e-05	-0.000107923115834468	4.51488811061767e-05	-0.00740575994309871	0.0144910845621236	5.57275628720343e-06	2.87228432109959e-06	-0.000130625729428192	8.2478802406991e-05	7.39850071708816e-05	-7.91590651345046e-05
153.34097948989	3.41782668075332e-05	-1.11742891996144e-05	-0.101729312031333	0.000127744514200934	2.53918482697455e-05	5.97778276263498e-07	5.07138131512422e-05	2.46254673465404e-07	6.94704193882455e-05	6.20444503630175e-05	0.000117043465519385	0.000133468647575331	-5.25743445553816e-05	0.000111135466805403	5.63884957524224e-05	0.0845474557886219	-0.121010606414471	-3.05133539179568e-06	-9.69280095908445e-05	0.00013131327694801	-1.26094412278659e-05	0.0177589551713158	3.31782451856239e-05	9.2270611868621e-05	-5.70830853200517e-05	4.87093608723097e-05	-3.9926738725906e-05	-5.74507601691565e-05
155.803981473843	9.68463167416982e-05	5.33525950096395e-05	-0.104810812576793	4.07134720491235e-05	0.000106656552681433	1.71948364407359e-05	-5.73180897812165e-05	0.000169445243544263	9.51278219396629e-06	0.000106424314278076	-4.30956888061861e-05	0.000170254952934048	1.40375227795945e-06	8.0750164532955e-05	8.12349733224986e-05	0.0796016747922361	-0.124901985418524	0.000109807165150737	-0.000118856807736434	6.33694412410946e-05	-0.0108214056201696	0.0192567158718397	-0.000127430194821372	0.000219972571078024	-7.07848958715766e-06	8.21084262689144e-05	4.56635624735861e-05	-6.87475638525075e-05
158.293490041995	-3.05519056183681e-05	0.000111198247579609	-0.0935047918559678	-0.000112030479180737	-0.000106400416143401	1.96982919892433e-05	4.75113579293187e-05	-7.62627542662942e-06	-9.5168034077392e-06	0.00357669738112499	-3.00007782328165e-05	6.19251809859448e-05	6.4769062728812e-06	-3.34582257109888e-05	4.73576136446798e-05	0.0713130797408824	-0.102770563870269	3.72981970516507e-05	-9.40268066663778e-05	-0.000133312050924775	-0.00338891524073208	0.0142772995343212	-7.17037148190685e-05	0.000209215741625183	-6.40328285935524e-05	-2.18130690542994e-06	1.8260186483978e-05	-8.80238639271363e-05
160.823475482248	0.000115010181384505	-2.09727699317026e-05	-0.0887805616808501	3.85677076741543e-05	-4.17545142400051e-05	0.000143424168813825	-0.000153889763036621	2.64184998884108e-05	-3.75454444097749e-05	0.00914529292510183	-2.85376702621278e-06	0.000184632996692836	-5.81013336078574e-05	-3.93366236596558e-05	3.17084627937177e-05	0.0692600995937398	-0.081811764758273	6.11956610042314e-06	-6.08428093974305e-05	2.96938766693458e-05	-0.00240418014134098	0.0240072232465594	-0.000183916356630513	0.00425108728541152	-8.49673160179777e-05	0.000120457510819584	-3.54971360462224e-05	-3.11456319680727e-05
163.325982605291	-1.44455380578808e-05	-3.69313583045934e-05	-0.0941438635648461	-6.70114141552767e-05	5.55437415849561e-05	2.52171110728489e-05	-0.00241421620833904	0.00381843381266573	-9.3333505623314e-05	0.0138484449759663	3.15962890789474e-05	0.000111860507117215	7.91384654889973e-06	0.000100005525750946	-5.10018328967296e-05	0.0772741969235777	-0.108438279897011	-0.000960134548927378	-2.69990225803678e-07	-0.000154357361615585	-0.0014254208989511	0.0296391703112229	-2.59719088940656e-05	0.0106136936460451	-2.65427633997633e-05	9.548288258122e-05	0.000132233421613351	2.62748696584146e-05
165.821156160272	0.000115890483686145	-3.87516931831323e-06	-0.0922827671852798	2.49597512544108e-05	-1.24012469539597e-05	0.00013702441233603	3.90546707296866e-05	7.18785287351763e-05	-3.54536496090267e-05	0.0178918187985664	8.53753683616221e-05	0.000128169855168514	6.91287649068897e-05	-3.29632949182645e-05	3.74118813882645e-05	0.0830540305694687	-0.0966235773317046	-0.000117667468413359	-2.92388187731578e-05	-3.56270975074588e-06	-1.32843052630124e-05	0.0233683977009295	-8.08203216504476e-05	0.00959290427674199	2.34501387843593e-06	0.000168006171898694	7.24686460229025e-05	2.93918532894006e-05
168.31422047285	5.84169762879646e-05	9.63384312150886e-05	-0.103219357054476	-0.000103100063968327	3.74189732921404e-05	-6.32733372906637e-05	0.00689191498271072	0.00278595104885267	-4.60020920251631e-07	2.77824856713745e-05	-3.61339507318494e-05	0.000235914737260026	1.58828213532003e-05	-8.43774664797588e-06	8.64646279783266e-05	0.0719389446304883	-0.126649334417707	5.17544358489201e-05	-1.13742657670817e-05	-0.000123823176329541	-0.00162527056681802	0.0105961079915812	-9.46660434673256e-05	0.000104812295386941	-1.46044431299348e-05	0.000124140241201203	2.49493707009046e-06	-8.72514557455891e-06
170.791408739486	0.000106196866888709	0.000125954159389933	-0.105008430704301	-3.21225208326173e-05	6.06278178303167e-05	4.94561002499592e-05	5.13999281982654e-06	0.000130063554116505	2.67787585602954e-05	0.00224906240404374	0.000114827091422743	0.000103296857279487	1.09109913097558e-06	0.000126138510037622	1.11010298105921e-05	0.0778918020758882	-0.0997390553360549	-6.17601754219145e-05	3.66063456018051e-05	-0.000105878625391556	-7.2497290338194e-05	0.0215191145279087	-6.72627814555552e-05	0.000650466951648247	-7.08336417661928e-05	0.00013548361231265	0.000141523649219413	-3.53194904047291e-05
173.269173408022	5.48653190742506e-05	-5.400114750112e-05	-0.102873604311539	-3.07568944675823e-05	7.78963201884095e-05	6.72344148985794e-06	-0.00431670658943002	0.000315965814010063	-0.000136897252674197	2.13979475725686e-06	5.40032113367055e-05	0.000127018967831344	1.34297167896273e-05	5.19362234804989e-05	1.87390122377687e-06	0.0868656821431906	-0.120070489721474	-0.00453921807682889	1.17292616560429e-05	-8.15159791787915e-05	-0.00896461929757301	0.0265917813782508	-4.8759919571468e-05	1.963438496545e-05	-0.000109874241455202	4.56675380189172e-06	9.68383359099302e-05	-4.00951256745322e-05
175.75161831768	-6.5730794504883e-06	-3.13228273610782e-05	-0.102038624616172	-2.97610558874659e-05	6.34776002540393e-05	2.45333128968143e-05	-0.000128753820260207	-1.92618835289775e-05	1.60698904340905e-06	9.12906238009742e-05	0.000132432461658602	0.000162291510626373	1.99010483763654e-05	0.000109641145567415	6.76959541941444e-05	0.0850523912703177	-0.135909251433393	-1.34590922424991e-05	0.00013699913477545	6.0671065877666e-06	-4.75928706086234e-05	0.0191403094422825	1.09132648005159e-05	8.21549568614964e-05	-4.19457410017906e-05	5.46542603484173e-05	9.16913373947989e-05	-2.36589887153265e-05
178.238412516162	0.000112541936818506	-3.93972432492353e-05	-0.109557396441455	3.23743199308238e-05	0.000123453173171093	0.000164240253268363	-0.00712690966444671	7.99838668406153e-05	3.20694890537107e-05	8.30422590897809e-05	3.55580716172615e-06	0.000239090054411601	-2.8853871991788e-05	-3.52317379810431e-05	1.72830312742733e-05	0.0782588332893464	-0.123984855612597	1.54168355347986e-05	-8.65146998909944e-05	2.83512184457066e-05	-0.0116785653871252	0.0271971468234583	1.7787356969743e-05	-3.31588480524679e-05	-0.000156168154355311	6.59279395966764e-05	-7.75634481438925e-05	1.72674377502338e-05
180.718147638968	-3.73936963931211e-06	-0.000103730476576846	-0.0970855200508445	-0.000190681088105673	8.60992700638769e-05	-0.000132626319511727	-0.00199550092216296	0.000426864892101156	-0.000181136523734912	0.011143157143956	5.99033108289773e-05	0.000400588755615136	3.16465743987331e-05	5.93468429383517e-05	-0.000135396205525809	0.0790449857728679	-0.0908201555206594	-0.0026412842123148	-1.37595835601045e-05	-0.00419176116581545	-0.00165723625277324	0.033621645837725	-3.72742740216809e-05	0.0117729147882673	-1.32860806226894e-05	0.000110942643871277	0.000113246384464107	6.24405931540551e-05
183.21896775811	0.000107324350520568	1.80762281370944e-05	-0.0919431942947768	3.52695012431455e-05	1.23624250232687e-06	-1.37404796883244e-05	9.88899783275284e-05	0.000183306818674717	0.000130104504122248	0.0139261420734097	3.28838356477117e-05	6.45902411773133e-05	0.00010294920296447	6.84299594635744e-05	4.87543573679156e-05	0.0763974706967536	-0.109061754105325	-5.06796211210992e-05	0.000116555920492796	-0.000196003796652628	-0.000146252730186464	0.019348779310625	3.9818220331233e-05	4.40144926213126e-05	-0.000110280723828983	6.60690320171453e-06	-1.64025572343464e-05	0.000117639587625664
185.684294205885	-0.000121405307968549	-2.04510030807714e-06	-0.0983217212856812	-0.000135974397020549	-4.99317955722296e-05	-4.5044626525347e-05	0.000197483950512457	0.00463363440210759	0.000667585017203288	0.00934003338836641	0.000117622326164175	6.29890265830719e-05	-3.03386494806663e-05	-7.30393531957862e-05	-0.000122363955771622	0.0811494023025168	-0.124953279245517	-3.54127693113056e-05	0.000155044270646403	-5.21313172249798e-05	-0.00176542677365085	0.0111638661744546	-0.000177960136883019	7.46465721481937e-06	-6.75569047384205e-05	5.23642175429978e-05	0.000109732501888737	-2.98620556278238e-05
188.162595371911	8.41464827283397e-05	-7.34296308741684e-05	-0.0973563130857541	-9.39256122543569e-05	4.61115279122363e-06	3.20074526761834e-06	-3.43437048385374e-05	0.000143124941530397	-4.04444605804199e-05	0.0116601829745129	6.86768690773302e-05	0.000380360041602152	2.65904416829921e-05	2.13468403486835e-05	6.64032199915388e-05	0.0703501474704433	-0.0740144417253148	0.000105197896443037	6.95764947900954e-05	0.000101884018281935	-0.00545503885396843	0.0176207611020527	-0.000113288986707412	0.00984941211767278	-8.57097617619873e-05	3.08108278307715e-05	7.12436983735198e-05	-4.55609465125486e-05
190.64824934081	-6.08920383027676e-05	3.25745971384671e-05	-0.0927656968752291	-3.69286833400201e-05	5.56482389688796e-05	-6.67475517269096e-05	-0.00681787826292271	0.000168518778564365	-0.000139156171384884	0.000171214956941236	3.43894261474922e-05	0.000105278898944246	5.62877183169424e-05	-2.97007440513689e-05	-5.73882496826257e-05	0.069628798252104	-0.09312849436957	3.42146858793784e-05	0.000152981810086796	-6.09758543991072e-05	-0.00573514034309513	0.0251117296270347	-0.000107681479350594	0.000247319370177558	-3.46490580357004e-05	7.63146911029543e-05	0.000144192644531591	0.000138866998464606
193.162329881587	7.19267055757797e-05	1.4468069628671e-05	-0.0921914822569536	4.34094514574766e-05	-5.27916021634218e-05	1.40279266308729e-05	2.96950313413372e-05	7.29999267701472e-05	-3.80455783882743e-05	6.09937183505107e-05	3.11018336076305e-05	9.55426961803285e-06	-7.88845939259185e-05	-1.50053047332302e-05	0.000101023192668363	0.0744303142044207	-0.104159922259217	4.54738227579592e-05	6.41762983587097e-05	2.49249974831009e-05	2.58880389368455e-05	0.0136400610203626	-7.34382766986962e-05	8.64034986214726e-05	-9.31553340505376e-05	7.07692977085665e-05	-4.711309239517e-05	4.05716613436477e-05
195.661221528904	6.72761906534571e-05	1.67619001620911e-05	-0.0960011156602979	3.49028757126488e-06	1.31382698707e-05	2.06146827542546e-06	-0.000364011493702618	6.78740656222499e-05	1.14841629069101e-05	0.00254413419649708	1.39025997840529e-05	4.14329566532179e-05	-3.02765209570601e-05	-6.65060301791054e-05	0.000118044531638078	0.0795018331841628	-0.108405845457533	0.00676099061162253	-1.14632332258777e-05	2.59558663409396e-05	-0.00898044041868229	0.0212209773289705	-4.54693420817957e-05	0.00310808326513856	-0.000172684931546777	0.000109256817177804	-5.57438261384539e-05	-2.15458923576585e-05
198.15945235087	2.78014523653675e-05	-8.09088599350749e-05	-0.0939560792385058	-4.18581528826538e-05	2.67070394463426e-05	7.16964481438328e-05	3.48877494082873e-05	9.14052246419883e-06	1.07200923808447e-05	0.00109764754317721	-9.60943758358102e-06	5.00288008457259e-05	-3.01647597475003e-05	-6.65589621998645e-05	-6.69047642062193e-05	0.0824749769982468	-0.0937312223762621	-4.86114257272619e-06	2.508722029433e-05	-0.000102540767634004	-5.85995227562878e-05	0.0242357548195218	-8.79202619141788e-05	0.00533798616884971	-0.000485752767286782	0.000117972922720971	0.000120469269360718	0.000114575886876789
200.637516197393	-5.81244344811463e-05	5.74553508381709e-06	-0.102672219823447	0.000148814559101271	-1.49428687905208e-05	5.23489503550187e-05	0.00600839113161316	0.00325399791444087	3.0085833038698e-05	4.16324169557193e-05	0.00013229236708054	8.86716603803655e-07	-3.69618959538757e-05	5.38500017039867e-05	-8.6005928059375e-06	0.0720705631042471	-0.13341832398499	0.00010293391389123	-9.37631468563221e-05	-0.000125482625837913	-0.000331627516893324	0.0111921229089214	-3.62604158948815e-05	0.000136226414169685	-7.77534455830144e-05	1.47328916578443e-06	-0.000114033725851527	-0.000131283414787958
203.11722425019	3.64549791413128e-05	2.59985330156007e-05	-0.0990057888144061	-9.03650543167498e-05	-0.00016308232270666	-3.81934561054563e-05	3.8765384828815e-06	3.97751352451097e-05	5.6753487387373e-05	0.016043908611269	0.000121503867431258	0.000170940247665508	-8.07011582197149e-05	-2.41286244941056e-05	1.5182561341764e-05	0.0901212333196899	-0.123341169635408	2.84159527502115e-05	-9.70738330905229e-05	8.92320608087353e-05	1.23989457353847e-05	0.0184791789592257	-1.77828007968413e-05	4.4886095197026e-05	-9.55295900131226e-05	0.000226814008837014	1.73970796936903e-06	2.90006750456596e-05
205.604775464598	1.81099746607105e-05	-2.47850179895983e-05	-0.0968519767892916	7.02129986780171e-05	-3.82541648452995e-05	6.38183781081342e-05	-7.03472800705702e-05	0.00365353062073854	3.20957693598732e-06	0.0138780238989316	7.75450832120663e-06	3.51010377468254e-05	-6.30897765158123e-05	-4.74381175626513e-05	-1.14704559271849e-06	0.0873673187925782	-0.102356930139113	0.00354066161797554	-0.000178900495981811	7.24228673543984e-05	-0.00748442794142816	0.0286775635792467	-0.000542971883542251	0.011149428701907	-0.000169105458014457	-6.59611556775905e-06	-9.40359344151054e-05	-3.99654607619467e-05
208.089801434095	-0.000114827610272705	-3.28570739007219e-05	-0.103566508755355	-9.62921704729235e-05	-5.13705176369111e-05	-0.000121195470660876	-0.011139526751113	0.00414129338821287	-8.68579852848865e-05	3.44583138161933e-05	1.69379746727024e-05	0.000187093297228685	-0.000100390838619873	5.40459590278815e-05	-2.01677035938355e-05	0.0820512171828307	-0.115096780597692	7.99862428998273e-06	-2.49440595023765e-05	-0.00018403352914745	-0.0114395156042549	0.0286229366927017	-6.63136616846426e-05	4.12556303768087e-05	-0.000141117044855529	9.20000887167582e-05	-3.37657203488274e-05	5.32475440885774e-05
210.595896184141	0.000101726430308362	-2.09155133624843e-05	-0.109326465509038	-4.54969702404694e-05	-2.24695174009713e-05	4.81198108713198e-05	-0.000122031272474025	-1.11039727329039e-05	9.24553028033124e-05	0.000344453190155655	1.11593119228716e-05	0.000794486040841317	-2.56591012894289e-05	-2.48483068933363e-05	0.000130665025716644	0.082207529381578	-0.122505128334462	9.71588273410607e-05	-2.26203266881844e-05	2.89484821538647e-06	-0.000125098434825821	0.0253926473572131	8.98949094110207e-05	7.67313951102868e-05	-9.09487453006942e-05	7.66880785110901e-05	6.65006234257749e-05	3.23448549157114e-06
213.089897987613	-2.85952568458918e-05	-1.27936346361241e-05	-0.0977407006637195	-3.29780709332366e-05	-5.29169437747442e-05	2.54738981010009e-05	0.000149561405776363	1.18958749529759e-05	7.36004318724723e-05	4.14924708809491e-05	8.36213673433097e-05	0.000165639717390199	-3.46958288393474e-05	2.37844668582494e-05	2.37358796739724e-05	0.0796169033789264	-0.106261106789027	0.00187085143638072	3.76288472648061e-05	7.9197449447401e-05	-0.0107647870845479	0.0175794992352366	-7.56101048327288e-05	0.000113721525048156	-0.000232613982080288	0.000171359844877803	-2.99889424146259e-05	2.41680014270307e-05
215.561992924647	-4.41688218245529e-06	6.13965501037327e-05	-0.0922504063568677	-4.72680891829793e-05	-0.000105658683846778	4.1023728980479e-05	2.94689279043728e-05	4.67555777465126e-05	-0.000139214513963819	0.000138941497455499	9.50990434729357e-06	0.000193222665439393	-7.82517531768767e-05	9.62131585986524e-06	7.92164500007068e-05	0.0837893831137355	-0.104606523573332	4.59590962431377e-05	4.03519165315943e-06	-2.6679984769697e-05	-5.9675692176494e-05	0.0191585009983091	-9.0064797740136e-05	7.52467265427362e-05	3.32701209842535e-06	6.87246795410263e-05	5.06667342637388e-05	-0.000118331115323112
218.034967273559	-2.97100223085609e-05	0.000140962007976879	-0.100316253186035	8.40086938927251e-05	-8.59459912256526e-07	8.09471664339549e-05	0.00253252953213863	0.00139968212729391	0.000129019258896267	0.0012138097513641	0.000101976231988737	0.000120223324268515	-2.16571286056074e-05	-2.80201325370165e-05	5.64929732152947e-05	0.0807837989386905	-0.130250577035047	5.5749176205948e-05	-6.87259791645937e-05	6.65528148259019e-05	-0.00835572341099047	0.0128999531739435	-0.000127601236605745	4.57782619736761e-05	-9.83719412784958e-06	5.45024138205378e-05	4.356512039939e-05	3.50186467168271e-05
220.517860314174	-9.76365056780164e-05	-2.20362449742905e-05	-0.0925911167753073	-4.96924964057567e-07	3.02083854091149e-06	-2.04524262997295e-05	6.03835718680628e-05	8.3401984352924e-05	0.00013731591049121	0.0161653860404824	-2.05660137074875e-06	0.000163682810030011	-0.000119102341151849	-0.000101237050188135	-6.52549146620945e-05	0.0716635706714737	-0.0928352997116807	7.9607154840409e-06	-0.000141952938793732	-5.69453766998871e-05	-4.88130884608711e-05	0.0165754540203592	-3.18026222993442e-05	0.0082638619805551	-0.000112198846618106	0.000118553732336913	-4.05511694531375e-05	-5.54457865991374e-05
223.028023249043	8.81332604970287e-05	-3.21395795044491e-05	-0.0890256178633322	3.64195651958414e-05	-4.33066302303806e-05	0.000170064902133828	-0.00510272580289185	0.00288381685740933	-0.00014417790120191	0.00834875302958982	-3.06249883445036e-05	9.77367371574198e-05	1.96552523910035e-06	-1.31213423356623e-05	5.07580606513228e-05	0.0715746751837548	-0.0924901457220068	-5.61295241458714e-06	2.02998199658322e-05	-3.71519169776693e-05	-0.00354487239795346	0.0265256924656103	-0.000101638899209926	0.00243801565119842	-0.00023738825986752	4.4940234422553e-05	1.59044687226626e-05	-0.000140284927790481
225.531046447351	-4.00541196232996e-05	-0.000138127873714973	-0.0905496206789004	-5.45477211833144e-05	9.85535726038041e-06	-7.61082717972056e-05	-4.68428756922628e-05	0.00120747876188062	-0.000263528648632	0.0152200232892326	1.60545759847417e-05	8.09206918502374e-05	0.000110232295387414	4.69666471329086e-06	-4.65572800208859e-05	0.0761014270003364	-0.0947984372652544	-9.31166549989758e-05	0.000124341790140527	-0.000790997738393744	-8.37324013513658e-06	0.0271744731682017	-0.00199463002607457	0.0130746296036842	-2.81976439583055e-05	0.000111165088605734	5.07901939130142e-05	0.000134438711734223
228.03484211866	0.000133424260596065	6.75750550830048e-05	-0.0917192785372115	9.90129392093056e-05	0.000104248855294608	0.000108747835045758	6.87086670279475e-05	0.00391879878465489	8.77925096785036e-05	0.00999189060423549	0.000119777720380698	0.000202244692595135	0.000106760636591887	4.9912727669879e-05	-4.45969419682334e-05	0.0782838505549838	-0.114937987197834	-0.0012517851715369	0.000105788639133598	-3.06266019038715e-05	-0.000142359797107647	0.0217733575106193	-0.00010089368451449	3.89492674187988e-06	-0.000109753635401959	7.75274144827497e-05	-2.21847837379156e-05	-6.39338358179557e-05
230.526133908172	-1.89632203286321e-05	3.24883780667657e-06	-0.100806010851963	-0.000248515426137181	-5.11936117284966e-05	-5.60324117402463e-05	0.0034361643711406	0.000254503853755112	5.75498934629577e-05	8.69229602172898e-05	0.000119951564914406	0.000122591138225838	3.46547446596001e-05	1.49794745675452e-06	-4.39230491933166e-05	0.0721327767047829	-0.12384098417035	-2.21120718118348e-05	2.9252575045287e-05	-0.00015204377085384	-0.00445172841434225	0.0136462821729566	-5.4062808552186e-05	6.93465744712507e-05	-4.87610669309761e-05	3.96279000419105e-05	-1.23894778790951e-06	0.000100443828683026
233.005478413081	-9.02931019737902e-06	4.5472433351855e-05	-0.104765424405828	-7.19790297755193e-05	0.000142569950951696	-0.000120958508412837	-2.355353901214e-05	0.000140236034219893	2.47766144047003e-05	6.99042414511434e-05	1.21791521705546e-06	-2.22659777609803e-07	-4.68393701822661e-05	9.6892083760499e-05	-2.30833474605047e-05	0.0705470206805349	-0.114709401036167	-7.22131473519883e-05	-4.41541711165278e-05	-4.38212342229412e-05	3.94064587452942e-05	0.0221203157985878	-0.000133289954071307	0.000169512055142512	-2.04757922753013e-06	0.000168876085055995	1.42269579720258e-05	2.07177324144413e-06
235.479538065464	2.19865745255891e-05	0.000140062747305827	-0.100507531014442	-4.86418540508266e-05	-9.46594775008939e-06	-4.92586121500018e-05	4.90480989330916e-05	6.94367567519394e-05	3.85172828194124e-05	0.000369552299092917	8.3772797055031e-05	0.000232795482101147	-3.10453773515452e-06	-1.82486382983997e-05	-1.49864287958615e-05	0.0865084991147229	-0.129451888326507	-0.00698837706512951	0.000115165105555126	1.90351728484045e-05	-0.00729119562458332	0.0174726247144595	8.54772637868701e-06	0.000137834837943874	-0.000108843298820372	3.51182358690203e-05	0.000129847337888879	-2.65292068461426e-05
237.964503370977	-2.51790830350218e-05	5.07926756414788e-05	-0.0952967468435447	4.06490256849701e-06	3.84299684757301e-05	5.35020432582835e-05	-9.82055836809138e-05	-3.57314474349007e-05	4.25809923209934e-05	0.00700395770465797	-3.14330926688489e-05	9.17382232315494e-05	-1.88602479203658e-05	6.98359322570793e-05	-0.000139816482109918	0.0823334043094054	-0.100284115296408	-0.000168656290512997	3.83276572704671e-05	-0.000914302526037544	-8.73820090448296e-05	0.0166468318827078	-2.82762454613715e-05	0.0103062863877476	-0.000156087242145841	0.000139135641577006	-4.27071431918557e-05	6.6627070762835e-05
240.463272736148	-1.14645126240369e-05	-8.32911441149746e-05	-0.106095658475896	0.000175439428144431	0.000129605346628479	-9.9087658247762e-06	-0.00982014574060211	0.00210157457111983	-0.000171306424588235	0.000102998469738649	0.000121288255033622	4.10314264085871e-05	3.00128412696565e-05	0.000113517868938724	7.38817488165803e-05	0.0799909871425531	-0.125518957892522	3.30303907308759e-05	-1.74094624297053e-05	0.000138091147191964	-0.00562674110578043	0.0286158363177893	-4.43154413890245e-05	4.14441277349033e-05	-1.32076650478456e-05	1.2324151854718e-05	-0.00013026875337969	-6.55115480605325e-05
242.935047939698	2.10698908514131e-05	2.3677836892933e-05	-0.099121138462133	-1.96345488027204e-05	6.89439933171836e-05	-9.8605767274806e-05	-0.000134735881625809	2.70979743481269e-05	-1.9878469973357e-05	0.0145800392945931	1.10275530774911e-05	0.0015606531908114	0.000112726447781778	1.06165589697928e-05	-8.43557509650999e-05	0.0824902429741424	-0.0870250176424882	-4.46428185986404e-05	-2.44487851691787e-05	-0.00474807334697868	-1.22254582537359e-05	0.0255084799915898	-5.91030135862756e-05	0.0155313377196634	-5.23444439771994e-05	0.000110209093373343	3.0799607427835e-05	2.33762269140313e-05
245.432758748282	2.91542734776538e-05	6.02912431141402e-05	-0.0935265948517822	0.00016125884926327	5.7808619636329e-05	-1.71358577657663e-05	0.00290573315999435	0.0037281643060794	0.000239810864095389	0.00601623026700127	0.000129510262935298	4.53919368967736e-06	0.000140563197828433	5.05970961693693e-05	-2.2727834644002e-05	0.0756630337698302	-0.113944393712951	-0.000181498508541226	3.37872968237775e-05	-0.000249758064090524	-0.00490608899196072	0.0133321244416492	-0.000153796749771697	5.05722456848396e-05	-7.31270663836436e-05	7.41473771286705e-05	4.40593797796097e-05	5.09138418588469e-05
247.899026588427	-0.000146335361130104	5.83519862819496e-05	-0.0983824875797142	-0.000140423046147434	-4.37057831357815e-05	-0.000356270733948142	0.000233023972819828	0.00071379684421835	2.63614279996615e-05	0.00189896116576501	5.18686374768512e-05	6.56937141257437e-05	1.75624290808709e-05	3.13931789558505e-05	-0.000130559390948877	0.0815825635728445	-0.115943619639602	-8.75807159417725e-05	-4.77917145222276e-06	-0.000104358292339511	-7.89205141889404e-05	0.0180358637177573	-2.62055453496512e-05	0.000107341762558903	-4.60495720097387e-05	0.000136629961914199	5.27059434961172e-05	0.000135323232354108
250.366185349863	-7.53466473323245e-06	2.34504056025718e-05	-0.102972324645796	-4.95016304654977e-05	-9.92800608136217e-05	-4.46362046555365e-05	-0.000107179298271254	1.64456520585323e-05	-6.30031090515934e-05	1.63946050060895e-05	6.82711092698729e-05	5.13268274575197e-06	-5.02066224182228e-05	-6.5479061280889e-06	-0.00014149743984754	0.0932632452732817	-0.655940768218675	-0.015489692920691	0.00127581625052225	-0.00497179435611865	0.0120960605659015	0.49485340269817	5.93613218354779e-05	7.32647262965873e-05	-8.01503549156014e-06	8.21354523992168e-05	0.000200669482782795	3.6456969157109e-05
252.869549445487	1.98374128945151e-05	1.48802940956306e-05	-0.0927621589845407	1.5498358192839e-05	9.27104602691475e-05	-2.5858076232189e-05	-4.0418572515701e-05	9.25040805678144e-05	-4.78115612382693e-05	1.24640893430108e-05	0.000111999952746483	0.000129492736619043	1.11843590239317e-05	1.32514716550616e-05	6.39641547825212e-05	0.0724563207467755	-0.640948934361897	-0.0124354434128397	-9.98169432535302e-05	5.01410927648325e-05	-0.00418509861613385	0.496776359660542	-0.0319696933079489	0.042113253186912	-0.011771505504091	4.47313777409652e-05	-0.000151037826902786	-6.72454084024515e-05
255.422945304396	2.70025240005065e-05	8.00480843404521e-05	-0.0875764962223471	-7.236394645599e-05	0.000139742240209178	-6.11875591310109e-05	-4.88785316950281e-05	2.02751513621138e-05	6.20903693630641e-05	0.00184530818573399	7.03392451965125e-05	0.000105431514949049	-7.31402594329094e-05	-4.23586999629527e-05	-8.26416778306033e-05	0.0845403020424392	-0.585452014499303	0.00012805896821387	-0.0177304451065377	7.49566127342344e-05	0.126399222447065	0.414722979731408	0.000110370778962702	-2.71437829541157e-05	-0.0156711206737846	0.00664339295207215	-9.64053610600691e-05	1.29059171330307e-05
257.980102259025	5.48470638824926e-06	2.08448866820795e-05	-0.0934453860898281	0.000160305834177313	-0.000142039006987394	-4.77648021606977e-05	-0.00435937571727296	0.00169956003891902	-5.44767027351466e-05	0.0069010164716329	4.0772094867572e-05	0.000181315017952781	-1.90217453024457e-05	5.2608471935106e-05	0.000143900056003791	0.0917014043467125	-0.628479155637483	0.00699997416140992	-0.00784335424500294	5.27578006632112e-05	0.133489677512438	0.413888868630549	0.0203261065387012	-0.00351473699850578	-0.0126309938784216	0.00310768082023242	-3.88523978986214e-05	-2.56991821061357e-05
260.498947219197	-8.8024224353311e-05	6.1344492394748e-05	-0.0911019375673439	-1.53837685932822e-05	1.80268386283304e-05	-0.000145373084720907	3.76471672501055e-05	7.75108189494471e-05	-6.66583826090149e-05	0.0140201095100574	6.57219267763562e-05	-1.50126291049842e-06	2.18354376414009e-05	-2.4919363101447e-05	-0.000160876025696283	0.0550516362910727	-0.509614146147458	0.0543902265326289	-3.3984782451513e-05	-0.0535008695141805	0.00089751895256704	0.367258433835312	0.0514965252830932	0.0790043569294866	-0.0243385085134317	0.00307761403036257	5.93855091986569e-05	-1.89897801717773e-05
263.02824945363	2.5046755450003e-05	0.000103996305069117	-0.101610678340236	0.000153490511744152	0.000117815650820073	0.000141975375082261	0.00636825072326904	0.00375973035867717	0.000127706367139335	0.000564674743546284	-3.85477839279032e-05	0.000173816628971889	-5.28649798434105e-06	-1.25018614507703e-05	-2.36684295662808e-05	-0.00285830674578791	-0.595529256943161	-0.00113642135328236	-0.0411064691243605	-0.0603370088658678	-0.118894032394595	0.294582393786433	0.00014072265457228	1.90191601610395e-05	-0.0453951414467464	6.38338716334191e-05	-0.000135649380203018	-7.21752211664293e-05
265.525799702986	-7.34403218291414e-05	4.52283249628201e-05	-0.0970878326589397	4.14620927211383e-05	-6.12235455854409e-05	-8.3673799008938e-05	-4.21469816893866e-05	0.000140219225892696	1.42030001103516e-05	0.0182857780391001	2.09717791441567e-05	0.000157577390696692	-0.000146312700275023	-0.000131117297107483	-3.51296957384763e-05	0.012201262060958	-0.539564329694242	0.00151506955666077	-0.0205506306989468	-0.0799461660430967	-0.0760225890090924	0.305268905408629	-0.000161299366607001	0.00908921986855113	-0.0110650902664464	3.39786231711178e-05	1.45581510416263e-05	1.49884630350327e-05
268.047908027185	2.65489274178796e-05	-0.000141984235504961	-0.097160122294209	3.2978607019444e-05	-0.000254537952461361	8.04322916378891e-05	-0.00531553320432905	0.00593407898863245	-4.73728816299117e-06	0.00530863250302264	2.52380897174949e-05	0.000216852449321455	-9.49565736563429e-05	-0.000146272982997325	-2.59993727892926e-05	0.0441766561055928	-0.629747391604523	-3.03938723066021e-05	-0.000266743321111356	-0.0549900686843275	0.0375727240036096	0.253893716546111	6.70212242261644e-05	-0.00139372745758693	-2.02194258327892e-05	0.000868336091285238	1.17314006388572e-05	-0.000149815423271334
270.556921699576	6.27691896675243e-06	1.79947555032137e-05	-0.102324493019326	-8.9784167649953e-06	-3.80716911719179e-05	-0.000147576098285174	-0.00383342196056597	0.000628367178587617	-4.71134779569829e-05	0.000196345208746733	1.66893354349324e-05	5.41230790239433e-05	-5.66472593944517e-05	-3.83812789154904e-05	0.000179023156592403	0.0557426857963476	-0.52356135096587	0.00208646378893265	-0.0151229856180768	-7.95521205591786e-05	0.0267895776338824	0.242793159702513	5.12703204260719e-05	0.0255971544765458	-0.000106464637655732	0.000205204689347914	-7.18556748682147e-05	-0.00132110194573545
273.084465795604	4.93399713826906e-05	7.73418426470743e-05	-0.109462214022263	-2.05104016902573e-05	-9.5008309925818e-05	1.51518344514615e-05	2.3577582626461e-05	4.63409995795689e-05	-3.08868428801051e-05	0.000136148563469183	0.000134810560742723	0.000136375351573443	-8.62354630705101e-05	-0.000123375350407266	2.3170266883625e-05	0.0551127629921362	-0.53477650222688	2.13393156634633e-05	-0.0465003175565124	-9.39156389745246e-05	0.0211630482074969	0.236452306550188	1.36570461971279e-05	8.19028084358104e-05	-0.0100933966573305	0.000165165563526713	-2.71304787547038e-05	-0.000415049492129849
275.608287158172	-6.54438940351122e-06	-5.89806040191099e-07	-0.0951054779993422	0.000150162657845568	-2.83325399615954e-05	-3.54578386198142e-05	-0.000400627312881118	0.000113102826607654	2.53438314033258e-05	0.000105137998695586	-4.02884351672342e-05	-7.9016426668854e-07	-6.70356264742547e-05	-1.20415821367192e-05	7.14380888788549e-05	0.0641342439241285	-0.456895150115234	0.0155191862491443	-0.0204789974195681	0.00572802873876805	0.00570056509910162	0.233832834512045	0.0210322575805767	0.0285965250364741	-0.00248486211317908	0.000126049473632943	7.2478110116209e-05	-0.000170038758660977
278.111788230347	-0.00011474607686095	9.34180644160687e-05	-0.0877948911406935	-3.43344627463474e-05	-2.88976965589185e-05	-3.4647477800774e-05	3.27594913171059e-05	-6.32274495445899e-05	-2.25647719963229e-05	0.00421143022440616	6.70135710490276e-06	0.00013216325777209	-0.000122980222257253	-1.39700475627569e-05	-4.40314328929654e-05	0.0462716628775082	-0.402334514426062	0.0285943571897838	-0.0138018831103355	-2.11015458647654e-05	-0.0362686093481344	0.192586617408137	0.00597724969587779	0.024821073954658	-4.20237796497638e-05	0.000158297893632219	0.000138678998189997	-8.13212938739697e-05
280.61173024891	0.000116940663923821	0.000126809199217487	-0.0981021020290729	8.41369506132952e-05	6.52133663557547e-05	9.20100629895195e-05	0.00260889713718419	0.00335604328280206	8.32209325016045e-05	0.00384400310199992	0.00010358726742618	0.000114109284848304	3.47339697147757e-05	0.000136666161117432	-9.3634279960508e-06	0.0357880699965001	-0.465542639142638	0.012950169940294	-0.0272419157733266	0.000100619695584038	-0.0628112556506993	0.171021114652894	-4.67617166385549e-05	8.00342860399155e-05	-8.93693226258613e-05	0.00025163303285391	1.42583779708019e-05	-0.000148492418629856
283.11805646763	-4.74221569743087e-06	8.48906328192318e-05	-0.0926275495610458	0.000114429261036824	3.93101393248531e-05	-1.60110248488678e-05	3.54828636294484e-05	8.13825214677967e-05	0.0001118328251469	0.0166328704789065	-3.13540459344544e-05	0.000102364973475401	-0.000113984749478051	-6.44368486611072e-05	6.30787073583646e-05	0.0302846094369038	-0.383468255967728	0.00543408192647255	-0.0168749556361636	-0.0319258960424079	-0.0409632768149972	0.178646865415441	-0.00835034941305199	0.0648194314619217	-1.37097024192312e-06	8.95665681081227e-06	0.000128915322420571	-0.000209353379008451
285.616045822023	-9.1860970591447e-06	-3.01998507161026e-05	-0.0887163904820701	5.95087228174035e-05	-5.16716765309384e-05	6.6019452827561e-05	-0.00679634924374996	0.00254180509531721	-9.92915539277384e-06	0.00519577956817333	-3.65424789308009e-05	0.00012863237867668	-6.92322509755196e-05	-2.90373961602282e-05	-0.000120522298316253	0.0651740368877162	-0.405745379871847	-0.000184352581882364	-0.00883316533974396	-0.0297139250771815	0.0401353098359632	0.135523407667389	-9.1183068019597e-06	0.0153319006918309	-4.58951817895061e-06	2.38138794874041e-05	1.65435708984217e-05	-8.01724358409223e-05
288.164295735379	-9.26126226035037e-05	-0.000103896072544877	-0.090118633151036	-0.000139935681075737	-7.72132195388722e-07	-0.000181822762868628	1.4952044878626e-05	0.000281608351709965	-8.82727286128958e-05	0.0100600960529923	5.63138763522166e-05	0.000155063977125375	0.000121821318003566	5.02195765043788e-05	-5.9416453926636e-05	0.0610779104683851	-0.362084588408178	-0.00345845058647279	-0.00301116291804921	-0.0378205386855238	0.028252298542953	0.142958537758121	0.000140059380481649	0.0277863746446639	-0.00710098236414296	-1.21231551782276e-05	9.92858482397733e-05	-8.43144196829652e-06
290.687830589867	0.000122982985881416	0.000131459480752637	-0.0922593383910157	5.19235068900916e-05	8.50931211925082e-05	5.29239744616982e-05	0.000215066897879668	0.00328142419642465	0.000197444138461211	0.0049745000403112	5.01600980732337e-05	0.000172455493334173	0.000122226700684607	2.33628263439802e-05	7.49655355856594e-06	0.0564720223858117	-0.402274228606343	-0.0249847410592991	-0.0111998570884874	-0.0230267976159121	0.000114248688726138	0.13627153775598	2.12513783647965e-05	0.00973790132249942	-0.0039338862548858	5.96461557994619e-05	0.000102517554899329	-0.000173096088601975
293.186363366364	-4.85599098042822e-05	0.000108152305100687	-0.0994691297192997	-2.34936430499139e-06	0.00012089917707444	-1.06821332116957e-05	1.43084823978638e-05	0.00012508375292827	0.000115015268570711	6.65190175885532e-05	0.000143547458876267	7.54532470815408e-05	-3.14410623559228e-05	0.000106123066662033	7.80770578418054e-05	0.0444316372556864	-0.381372152921643	0.00075277821457855	-0.00420252493096181	-0.000122980472885291	-0.015092501710028	0.119142120921438	0.00142900592531805	0.0516477090613248	-0.0131194888817739	3.81407022747135e-06	3.87784464476235e-05	-0.000117949512334085
295.692823284922	-2.54730507243783e-05	2.51094101492616e-05	-0.102686346162746	-4.94647249088772e-05	0.000142571535519333	-8.58097361108352e-05	9.28584083132638e-05	9.29971640307209e-05	0.000109965679062851	6.91464034891241e-05	1.75557622446969e-05	7.17347470976804e-05	2.44217742072096e-05	-3.05820750632145e-05	0.00012459810223018	0.0339321865956451	-0.363831742903583	0.000135189082222717	-5.23332169778703e-05	-7.46063652078547e-05	-0.0161806315594288	0.117717369157569	0.00014187616484219	0.0187121789136565	-8.35554683930531e-05	3.52529803531509e-05	2.78154608335556e-05	3.99857660188206e-06
298.176932141098	-4.2149069588589e-05	-1.35942981534797e-05	-0.0986463632169993	0.000115320595439209	0.000180476634486918	7.29324347676458e-05	0.00147700099397421	6.73996787511918e-05	-4.77265186578187e-06	0.00196170858581881	0.000110370176024814	9.69449659957836e-05	0.000109469475202988	-2.53701758178235e-05	-8.27493078793271e-06	0.0457148848129526	-0.358729539258581	-0.000132809123683247	-6.03421310336128e-05	-1.551493270939e-05	-0.0229005345200158	0.112959359971516	-3.39307212246774e-05	0.0269060330385649	-3.47191222099928e-05	0.000172809415351942	8.07641173795487e-05	-9.96095088269503e-05
300.659500579665	-6.7031472131071e-05	-9.90292736921687e-06	-0.0941126796387791	1.56493241097118e-05	3.64947563587397e-05	-0.000101995419853605	7.05166893535283e-06	-2.71521771494932e-05	5.45294110188134e-05	0.00995364232251632	0.000128051706870453	-2.73107919569593e-06	1.08449367970533e-05	7.76692793628276e-05	-5.95526782142033e-05	0.0636865415808034	-0.309084416796809	-4.60000188470251e-05	-4.74334982790745e-05	-0.0135974163794231	4.18996661433867e-05	0.0998512267371854	-9.30609996164313e-05	0.0626220738287789	-6.36119088618581e-05	0.000237949012176177	5.83820890476527e-05	-0.000133833346126973
303.159964218051	0.00014019462946182	2.7573361513965e-05	-0.10428203776375	0.000209086948306069	9.35813044536914e-05	9.85621206325753e-05	-0.00978473335017169	0.00237653440441356	-0.000156914236497074	8.82784623629513e-05	-1.83420314925385e-05	0.000155395061588279	4.21898316554043e-05	-3.40921075823972e-05	-1.98956236029206e-05	0.0769458294033974	-0.367416901854044	-0.000113311788857544	-0.000121611463228223	-5.56501022412915e-05	0.010475292474927	0.0871855712120873	8.72405230605365e-05	0.00742118741925613	-3.14407090685018e-06	0.000178632177510955	1.0654491537209e-05	-3.57710445216878e-05
305.645584376926	-3.01666804721765e-05	-3.03069972291242e-06	-0.0980639599181362	3.5288117927998e-06	6.56821936638267e-05	-0.000138301527344443	-0.000126045550512426	0.000145634581572775	1.31780327774679e-05	0.0150744962703775	0.00011898118709301	0.00194482615647644	-1.9423646376374e-05	2.72557814400766e-06	-5.25106130937306e-05	0.0776794023433838	-0.29791403200617	-0.000126818183727684	-0.000109340850411944	-0.0251689186107003	3.78960096716806e-05	0.0920997194206157	1.34775060712361e-05	0.051451595587326	-9.26918101979094e-05	9.81064896645766e-05	0.00013297786022748	3.29272360903395e-05
308.120967674893	0.000108234515406029	7.92003894642817e-06	-0.0931872457033716	1.73810748635518e-05	6.26457820046263e-06	0.00015095496323743	0.00405869481164467	0.00299036910361531	0.000112089699292171	0.00339013908841357	-2.9604415983436e-05	1.3581952272149e-05	2.9707126925684e-05	5.33549205990872e-05	1.29989477600841e-05	0.0570870636340817	-0.330680739370233	-0.000161279982560809	-4.14530771532885e-05	-0.0191883593826131	-0.0211782284496102	0.0689430811032168	2.81521112104855e-05	0.0278952239330954	-0.000140668536396008	2.0591953591181e-05	4.47942812930258e-05	-0.000113278933510811
310.592532276897	-4.18339333574928e-05	0.000110333049208815	-0.0982412144036154	-4.17093917687177e-05	2.24791295412439e-05	-0.000122618235883149	2.53786634017957e-05	0.000115604613625133	5.67010521494791e-05	0.000140572448519009	1.6750987770473e-05	8.68187795650773e-05	-4.43898299387417e-05	-0.000112732044040301	-4.72917776394888e-05	0.0616694699773067	-0.292806662796039	-0.00134587725481267	-5.06776075046019e-06	-0.0118955107742766	-0.00460319900316321	0.0825522977819093	8.0525880171106e-05	0.0382407735552126	-0.000100402885169285	5.43307712574014e-06	8.03338999990769e-05	-4.74387273676498e-05
313.071092253858	-3.34357730026544e-05	-5.96526978821868e-05	-0.102122354671191	-5.6436835657466e-05	-4.63616437186719e-05	-6.28107753275361e-05	-1.44703400260243e-05	0.000211842742449594	-4.5504249085741e-06	8.63773943290128e-05	6.41547627534947e-05	8.02306135833405e-05	-0.000120874901950199	-3.36309535079318e-05	2.58419707661418e-05	0.0576573176627738	-0.309246960300996	-0.000129834236128337	1.6156608218803e-05	-0.0106336928264402	-0.0152929102237729	0.0737845413208915	2.07198640583601e-05	0.0222599816598702	-1.58306669679518e-05	0.00012453711855436	4.69497105166487e-05	1.79687303632057e-05
315.569658978742	1.33070099571069e-05	0.000127817875730336	-0.0911399306542764	5.54586194220535e-05	1.55148994967066e-05	1.72595278079982e-05	-1.68693406257375e-05	9.8404673327024e-05	-7.23166339427931e-05	0.000166339844001332	0.000141685688280927	8.74853515092303e-05	4.17915828971834e-05	-4.08747665412058e-05	8.47243605601019e-05	0.0513637549310519	-0.276339719988158	-3.0735086061155e-05	-2.61022384303424e-05	-5.86292531292646e-05	-0.00734163046152877	0.0756718609246911	-0.000101910091437966	0.0445853344619152	-7.48110519042444e-05	8.87619463141133e-05	0.000116749311206141	5.31383106791182e-06
318.066896288986	-9.65955794441731e-05	-7.73952559105426e-05	-0.0858346495735337	3.9493806420775e-05	0.000109041498490501	3.22376314973707e-05	-0.000135636883881755	-1.14511046364946e-05	-7.51442749697348e-05	0.00541680298214515	4.14768517645545e-05	6.8182765709848e-05	6.29938759350391e-05	9.93586094619403e-06	2.38090009867932e-05	0.065469428763565	-0.24058939569643	0.000123809307613273	9.75789434043821e-05	-0.000135004239394935	3.64301818456655e-06	0.0658568355387856	-0.000119125397506158	0.0343513800133529	-0.00291012653845266	2.03680838517492e-05	0.00143658197121983	-2.54997596333657e-05
320.583380958021	4.6996403774605e-05	-5.74462562691843e-05	-0.0919546769044343	0.000178755528602743	-4.5964812174636e-05	3.85768280869254e-05	-0.00374669264579461	0.00323881591098099	-0.000158627273012826	0.0103884774487807	6.45822369356399e-05	3.08848793556361e-05	-0.000125984616074954	-0.000135076959724922	-3.73100212185364e-05	0.0768181989257603	-0.276302011882652	2.91901473579459e-05	-0.000134782878757563	3.95834233505882e-05	0.00212292464692289	0.0595620984652496	4.60366284614877e-06	0.0286283884755968	-7.04981396412591e-05	0.00011088950974486	-1.09108577478137e-05	-9.97518271268848e-05
323.065733165212	-8.20629743978577e-05	-1.99110823355125e-05	-0.0897753989240262	0.00010623523711428	5.37428517685719e-06	-0.000153460016421989	-5.6629841608437e-06	6.73028790729662e-05	-6.51333280830719e-05	0.0163461235519402	3.42579090852789e-06	-7.77959885372538e-07	-0.00011991245690519	5.04109912110844e-05	1.60419674587462e-05	0.0761366299302373	-0.251645475425784	0.00329483247066441	-0.000120730003840226	-0.000192869659325443	3.2878028348333e-05	0.0605374299167523	8.54056757007982e-05	0.0504831392723886	-1.75077751932684e-05	9.62182065135398e-05	8.94976072963403e-05	4.02171901425456e-05
325.552714549666	-6.32845261641593e-05	-9.67882971109369e-06	-0.100854837773071	2.11312953520334e-05	0.000146082081586375	4.77509665794436e-05	0.00664210948277308	0.00312312345731344	0.000181908436983073	0.000156571664397231	0.000122359210084014	2.24403835451019e-05	-3.03657276913739e-05	3.90230793803036e-05	-0.000105272752623183	0.0522760763181147	-0.281874393802774	0.000115917765671376	-0.000255696395746521	1.11596384324108e-05	-0.00946168464404501	0.0409648466202892	-1.26800669545379e-05	0.0102201196568771	-0.00108980988955617	4.59372665825731e-05	6.61485586598475e-05	-0.000142970870441002
328.025647313618	-1.78329368731439e-05	-1.72892158073792e-05	-0.100192764240433	-2.14971430117226e-06	-0.000159740062337139	-7.91480550331483e-05	-5.32414956941202e-05	0.000172038896036564	4.56282893094306e-05	0.00816152296931012	6.48995756654601e-05	0.000415206892860289	-4.53862559820026e-05	-1.8290314950099e-05	-1.92264402159795e-05	0.060836618532784	-0.207614384495291	9.07633959538942e-05	-0.00021806050789673	-0.00635740241201206	-7.41983476438823e-05	0.0532599620593444	9.04292745159585e-05	0.0349582313560321	-4.27472925201375e-05	0.000196591820092032	4.85744964884954e-05	-5.01152564915129e-05
330.5068247721	7.64193229918243e-05	-2.16118187486809e-05	-0.0997016651027736	3.90867797376647e-05	-6.88810189526776e-05	0.000131417752420206	-0.00551138720912584	0.00170009937831422	-5.79415936979711e-05	0.000298925264765508	9.3834491699106e-05	0.000200589763596566	-8.71896025881935e-05	-5.37930532993854e-06	6.09531472743286e-05	0.0701164078729754	-0.264728032421033	0.00406028034625218	-3.44510004493151e-05	-0.000140471577627497	-0.00304377711986498	0.0542621786782589	2.02829533608717e-06	0.0239362383594108	-9.57907592669833e-05	7.90806240739443e-05	7.89046413244706e-05	-8.75095948874807e-06
333.017383745987	-6.97969515037016e-05	-2.78848205488476e-05	-0.101535630001496	1.86018994198481e-05	-6.03829716896451e-05	-4.15573815636067e-05	-5.30358032324432e-05	0.000102859051223796	-3.48172055271999e-06	-3.62229301236443e-05	9.6654743095879e-06	-9.87129568406937e-07	-7.06383588542365e-05	3.04856667624579e-05	3.06293149707027e-05	0.0709288474765409	-0.25885093705342	-4.59209122770927e-05	-0.000101604756134851	-0.000233658272974793	-0.000301758466364863	0.05321153848305	-8.3912522616794e-05	0.0245515194627987	-6.40086901444382e-05	0.000134701966247769	6.17295265129682e-05	-4.7970897391523e-05
335.520729783845	-0.000123069002100262	5.87878545139686e-05	-0.1079817891248	-2.43819229890348e-05	-0.0001379653345882	9.67131965440712e-06	-0.00344233885960201	0.000134128891272304	3.36445098432563e-05	4.60413835018969e-05	5.28922679229636e-05	3.86189179865777e-05	-0.000117604090877258	-8.34181014701124e-06	-0.000138336531971006	0.0630531691402365	-0.250859803148969	-8.23726705916455e-05	-7.99906634761887e-05	-0.000120878159829095	-0.00782087830822445	0.0489921851077486	2.40632288206996e-05	0.0134980409252769	-0.000105597596865389	4.44842240759294e-05	-9.99068696135022e-06	-0.000134699750196343
338.000931839028	9.1075122933736e-05	-3.48000709700919e-05	-0.0940492830647591	7.32518586136616e-05	1.16893874258286e-05	5.26098914264717e-05	-0.0057847027665173	-1.49333630439356e-05	-2.61145469488859e-06	0.00600961035667689	7.09093105121407e-05	4.74162252323148e-05	-6.04995520700629e-05	-9.56469955857982e-05	4.61952148726471e-05	0.0671774884763024	-0.22309241735835	0.00410872280833504	-5.54122073182864e-05	8.11594612560446e-07	-0.000767225591610664	0.0554074930206683	4.25975110223031e-05	0.0363993801319792	-3.28444222027683e-05	3.30885214887287e-05	8.93478887681736e-05	1.70799076133507e-05
340.474524346135	-0.000111454902765412	4.99703537587468e-06	-0.0887482635048984	-0.000129423610914746	1.17871453139912e-05	-8.55258273242017e-05	-3.93247904231515e-06	6.14975386662895e-05	0.000170357619810132	0.01331472273617	3.33223004468907e-05	0.000260022557021282	-5.45488026251401e-05	-5.45235675267135e-05	0.000113552998932802	0.0626534690334141	-0.216655342910522	0.000100073169607329	1.54864520318583e-05	-9.32198304157677e-05	-0.000368171480269246	0.0436099566955113	6.98596222724959e-05	0.0267822536685742	-8.71824452118353e-05	7.49281207792036e-05	0.000147343045077362	-4.06288560387209e-05
342.950327903484	0.000135155391720892	0.00011984132951157	-0.0966482194247213	7.74886308678526e-05	1.54730438757509e-05	1.27153710987381e-05	0.000744026858736716	0.00468498411021188	9.8275199880759e-05	0.00844843609732728	9.05411614373474e-05	8.57693491516374e-05	-2.44261467853752e-05	9.04232292230232e-05	4.71318295721309e-05	0.0655145651558815	-0.240996357191037	3.26214904199502e-05	-0.000201310340553021	1.30089996678762e-05	-0.00936198287652804	0.0298529432932038	-5.24595069946588e-05	0.0146754882278871	-0.000125732107285542	8.47469263954856e-05	0.000138547591333884	1.50936881662745e-06
345.436950490862	-7.62305451006782e-05	5.54148802937737e-05	-0.0941670594841725	7.92615059596674e-06	0.000113597547866522	-0.000121271579194931	-1.69439458945641e-05	3.54869698833611e-05	-0.000100358986809026	0.01437230859872	-5.15734177889348e-06	0.000177534596417378	4.30994297051207e-05	3.31314097808589e-05	5.60776045419526e-05	0.0538157287760281	-0.187127927771371	0.000101475162870911	-4.87605585474788e-05	-0.0021552889599448	-0.00591451560190144	0.0345183080511322	-6.3541356893214e-05	0.0406745487426434	-0.000134608220759313	0.000155449558607208	2.81632329202782e-05	-1.5745264349435e-05
347.924115912609	5.46952124394008e-05	-8.13025186354123e-06	-0.0903228732036968	0.00018466962238496	-0.000129387747069553	6.66297886287566e-05	-0.00790124231140876	0.000439597360245028	-0.00015123158372301	0.000249975123858275	0.000136067219375019	3.10951337723292e-05	-5.99097165742946e-05	2.83526650199646e-05	-6.77100214138732e-05	0.0601349612499547	-0.203700860500603	-2.17830085819733e-05	-1.48426389449588e-05	1.18170973199372e-06	-0.000134571893279046	0.0359536808006777	-1.81604740011741e-06	0.0216862987406227	-0.000164289598385814	0.000139865820210513	0.000148942436896633	-0.000115045432044679
350.420732923914	3.38348528354433e-05	4.31669763027038e-05	-0.0918691637673418	4.39801949454361e-05	-3.34564800841079e-05	-2.24492331945316e-05	2.5432058458751e-05	2.5410711949282e-06	3.05154112759101e-05	8.85656742933774e-07	0.000144152582318812	5.62506365983188e-05	3.90556981078952e-05	-7.08234359410083e-06	-0.000149131557965055	0.0657977778140375	-0.197278915210772	-0.000155881141158593	-0.000127420347583949	-4.56260850558254e-05	-7.27345576237222e-06	0.031481343491349	1.65226288139276e-05	0.016091804122492	-0.000175142588560857	0.000145040196238079	0.00022689816381231	-7.22760650664871e-05
352.938342262613	-1.5951224677389e-05	1.95309615003395e-05	-0.0947982629209682	-5.86979330895099e-05	6.46207448744305e-05	0.000122543901256786	-8.13720857114266e-05	7.75552766324176e-05	-8.96019963416345e-05	0.00129518967965605	9.60685908741578e-05	1.15695376907074e-05	-1.21380335712518e-05	9.80168742437182e-05	-0.000110431037877015	0.0671976304897045	-0.209718673991253	-0.00412222566688683	-8.59944281207203e-06	4.46164273908075e-06	-0.00535558266419928	0.034546579215766	-8.96895260697204e-06	0.0220308528046762	-0.000197162016223334	0.000154947905418434	5.12339300535838e-06	-5.8769063302367e-05
355.421564232681	5.19229880688569e-05	-2.00243984484015e-05	-0.0939829592303764	3.14446644718733e-05	-2.74319953526492e-05	-0.000125584706140487	1.24947570346849e-05	0.000141462174907948	3.40162660027776e-05	1.75611150176771e-05	1.94428221262438e-05	0.000165957448404621	-5.93645645356018e-05	6.97789730669094e-05	0.000106233336508618	0.0680683798542299	-0.189624427507578	0.000112718757629201	-5.5760637563221e-05	-0.0001516883936834	-0.000223851550737315	0.0394317766893952	0.000104691011687577	0.0285229280143881	-0.00185025385303428	0.000193100471050989	4.37017474445341e-05	3.53029596811045e-05
357.929664423575	-3.51820649910102e-06	2.1243844961569e-05	-0.100891303221568	1.14765374597731e-05	-1.65358683205706e-06	-1.48636323456735e-05	0.00468864099620048	0.0015076054127158	6.4578976204241e-05	2.32739891855966e-05	0.000139478942900627	1.90784410055679e-05	-9.59284110513376e-05	6.03482016803977e-05	-4.51658959171942e-05	0.0595412875268017	-0.203888991585514	-1.73040646304521e-06	-6.02334433575675e-05	-4.33372104306316e-05	3.66554231345486e-06	0.0311937808635636	1.53653176659697e-05	0.0038282596462064	-7.79687152435181e-05	0.000168430189584308	0.000108688223360219	-1.89081118670506e-06
360.41913988706	0.000146112127240119	0.00013984298357094	-0.0974351052441099	7.4349442768066e-05	0.000124656443416027	6.56416748217241e-05	0.000422896863790228	0.0013239266464869	0.000123656106633651	0.0135888543795095	-1.41388872236483e-05	-4.77617719183951e-06	0.000140753980706001	6.42047191949543e-05	-0.000119864291973398	0.0763991008346797	-0.214195248305466	-0.00065004324285476	-0.00014992534639645	-5.19958327779427e-05	-6.84643360353283e-05	0.0250009520740699	-0.000170086375654521	0.0126500086753605	-0.000141047002582802	7.17828619966774e-05	5.27230499740195e-05	-4.94602164782139e-05
362.960516524064	3.3463061684408e-05	1.72825528122384e-05	-0.0950107057922709	-0.000104725217746759	1.18971548280438e-05	-4.75771191389778e-05	-0.000131621864065416	8.29228864692363e-05	-4.82685919877544e-05	0.014663005026503	0.000123769826736063	-6.18810490025901e-06	5.12661548400462e-05	6.35683386574142e-05	-0.000116191940018596	0.0705875449443683	-0.185614088723054	-5.15183203326551e-05	-7.38412194485023e-05	-0.00259827111454239	-0.00212992328232635	0.0353930587844116	5.84682542832458e-06	0.0361067533417252	-4.89487130891608e-05	4.18160338664124e-05	5.12430246634541e-05	7.20737271069772e-05
365.442186395364	0.00010256245357968	2.51088538851274e-05	-0.102941721625659	4.582603121975e-05	-3.00182579431739e-05	8.55703419846273e-05	-0.0104602403761813	0.00344561830099013	-9.18594015297645e-05	1.66839601456704e-05	8.934177271875e-05	-9.18181136480332e-06	4.33754785581384e-05	0.00013822453106633	0.000108325963841706	0.0691503276429402	-0.201178661051348	4.94069561103832e-05	-0.000165195012530712	3.84704191199325e-05	-0.00366068397388388	0.0374380216551582	-4.8962609493715e-05	0.00705036265851482	-0.000124472086250971	0.000155917054191385	6.6063116036029e-05	-0.000114549439187237
367.917851589422	-9.11561301025542e-05	0.000109633952291172	-0.103568061329637	3.17475197026226e-05	0.000136578134970147	-8.04803631924907e-05	-0.000123681163559957	3.12983258612282e-06	3.7995212964495e-05	0.00652190120207777	9.6425520358664e-05	0.00227997129743859	4.03738578277695e-05	7.92575109516176e-05	-0.000130374362246389	0.0734710049980509	-0.151740111794984	-2.0522421255669e-05	-2.96040701724348e-05	-0.00191061655974858	3.47470327541737e-05	0.0313450418986254	4.45759685728534e-05	0.014375077491599	-0.00016450263971857	1.33678255501489e-06	3.30432931601565e-05	-3.64661570187702e-05
370.403534188386	-2.41344869349221e-05	0.000129742604072851	-0.0961772096074128	2.7687616794264e-05	6.24989761146547e-06	9.7156108594571e-05	0.00233257385899923	0.000101640739076718	3.60970150038432e-05	7.79674089970475e-05	0.000109773500675161	9.63184382671279e-05	0.000135299849048163	0.000121631609372359	-0.00010625397312205	0.0663895881165556	-0.183135997806252	-3.14136803748014e-05	6.32432615718431e-06	-9.2246440358882e-05	-0.00809545433393631	0.0234510786795772	-0.000130121401855195	0.0162491828189287	-0.00023669073769573	0.000105739386841336	0.000173741079117643	-5.49166865848334e-05
372.885182234018	-9.79194438980472e-05	4.14020813182416e-05	-0.0948479127273103	9.34409110581656e-07	9.74122478038285e-05	-0.000129968099273221	6.53755382730724e-06	4.84504755931705e-05	-7.36757940634352e-05	0.000117376121108121	0.000114554788055691	6.05755474588417e-06	-4.64064614960973e-05	6.94662848807646e-05	-0.0001268037987275	0.070168176166595	-0.178440230736346	-7.23917108723492e-05	-0.000127911113604839	-3.06445462543165e-05	-3.06085873079308e-05	0.027468964466651	4.29360127464105e-06	0.0142713826577093	-5.79216980179115e-05	7.70853380592498e-05	0.000164978140025215	6.29883863975545e-05
375.364925813194	2.61784059136351e-05	8.48724308320739e-05	-0.100082061974034	-2.07940202234062e-05	-5.39634430387099e-05	-0.000150830830123165	0.000450167343263954	6.83314399142108e-05	0.000117225231846509	0.000223009923706306	0.00012710559021027	5.92626320089157e-05	7.55642351749184e-06	-6.01489941479624e-05	1.00007730137906e-05	0.0727055847840923	-0.184813531754063	-0.000103161780174256	4.15972793979429e-05	-0.000838178331019402	-0.00842212506952465	0.0228966928702836	-0.000114444988253748	0.0100972464818647	-0.000108015296934103	6.53436274172871e-05	3.79668174453188e-06	-4.17438799134208e-05
377.854203058352	-8.65148216007068e-06	-1.49735373374873e-05	-0.0905909102561211	-3.50929226174671e-05	1.86399099292691e-05	0.000103552448219117	-1.85958488517649e-05	4.13101295612259e-05	3.46534826877138e-05	0.0115636868975359	0.000135964356211452	8.48113938622144e-05	8.20023803789463e-05	9.5708431367287e-05	-1.12600981084708e-05	0.0639453795619828	-0.159681513206502	1.38812012518956e-05	3.63650181793645e-05	-1.15998509975574e-05	-0.000193467815150858	0.0248383203949165	-0.000104124779898544	0.0205906615781237	-8.84272569615878e-05	0.000114316537532358	0.000122515234361042	-2.5126030231352e-05
380.350203054176	-0.000101228525404167	-3.11229814176907e-05	-0.0872141156442524	-0.000151095444798508	2.04447148709988e-05	-6.93292284264248e-06	-0.00323078482425791	0.00237003788949703	-0.000236748953783731	0.0100499573220696	-3.36621991972099e-05	0.000176426298124269	-3.37874282553237e-05	-3.26906581059906e-05	-6.10878087398325e-05	0.0658349744602349	-0.149943935166502	3.81776021913686e-05	2.62786145242074e-06	-0.000151727000229894	-0.000211207400677971	0.0354165814819907	-0.000164534388468802	0.0215005536829532	-0.000162587908527035	0.000138980825726865	9.14834639753354e-05	6.09582273379446e-06
382.857328091681	-1.95695022246078e-05	-0.000126393719714366	-0.0901903655345924	5.10860288732291e-05	-4.16242409123221e-05	1.1266298257308e-05	-0.000104150864447163	0.00179510840111787	-0.00012926507496068	0.0156928406844862	6.19145230394845e-06	0.000188385789684793	-7.53043592512091e-05	-0.000146267217826705	4.96258401629485e-05	0.0722393977436253	-0.164644307909325	5.14302869355773e-05	-3.86909091043283e-05	-4.88089811391331e-05	-1.40039164280109e-05	0.0306024029137535	-8.51400362618458e-05	0.0240891933959548	-0.000108162619457118	0.000118349762700289	0.000142652155817187	2.50092696130895e-05
385.337543174849	-0.000123042429327957	9.30812087529889e-05	-0.0892949459597331	-7.54047440085875e-06	-5.50503441837557e-05	1.31239312368493e-05	-3.71697610649736e-05	0.00152830465863322	6.45064142859516e-05	0.0153675794929527	7.20590461002431e-06	6.31060449220617e-05	-3.50186329648392e-05	-5.50267741070333e-05	2.14575420030417e-05	0.0772506011562067	-0.163306270324426	1.97897251022872e-05	-8.18096336776287e-05	-3.14535350991331e-05	2.46736792677833e-05	0.031763182426265	3.92055465677778e-05	0.0185586559636229	-0.000162598968458964	-4.84843729131226e-06	5.05574038727933e-05	2.22125052585149e-05
387.82654464156	4.07490281067473e-06	-3.37328357106723e-05	-0.100133653187134	0.000103012562066139	-2.7615917212753e-05	4.61771461617342e-05	0.00619696162077071	0.00115909375854674	-3.87805246749537e-06	0.000102968076858443	-2.99229685540192e-05	0.000205705029416491	-9.21415243121581e-06	-6.83811903935313e-05	2.92256821830262e-05	0.0662933640521205	-0.180570234559664	0.000132185391142846	-1.63011782678652e-05	-5.08792601585976e-05	-0.00110281034166788	0.0158593875263606	1.88824144458855e-05	3.3873374466511e-05	-6.80835828134187e-05	0.000195095958918433	0.000117410402010166	-4.00094957337644e-05
390.322174531531	-8.65386362386411e-05	7.24450270274968e-05	-0.104571239788008	7.52366644552191e-05	3.87110088644725e-05	0.000127170872517706	-3.25905672314388e-05	0.000136114079502946	0.000119336687244953	1.29200659481551e-06	0.000118691822332982	7.00137821980809e-05	-0.000100475245316529	-7.52668640932793e-05	1.81333839566147e-05	0.0691843017477307	-0.156951869335403	0.000108597808622087	-3.44511182526483e-05	-0.00011654631352111	7.53408245234088e-05	0.0245127550709214	5.15637356217023e-05	0.000239267923726153	-0.000216095831198938	1.95889240313263e-05	0.000185315426874851	-0.000126345155825624
392.802084049455	5.38206892569972e-05	5.59815152683795e-06	-0.100441637004353	0.000136455448592035	-1.26883428183509e-05	-6.19730941230066e-05	-4.91506386108407e-05	0.000132012197704878	4.07204891766991e-05	0.000129452360199481	9.84181967707187e-05	0.000197223808099533	-3.96695292638692e-05	3.62508744447873e-05	5.86454286735332e-05	0.0840085020402481	-0.174067146415317	0.00846489781347856	-1.02015158813329e-05	8.94155335024076e-06	-0.00891838555281402	0.0260065966174716	-3.13825643352855e-05	0.00813043086806062	-9.23817976787011e-05	0.000154259221134715	3.45967476087462e-05	-5.6012180645216e-05
395.317517695467	-4.28484874626653e-05	0.000139310207118653	-0.0954197676881168	4.1967187684322e-05	-0.00010224106340424	-4.11297638231182e-06	-8.5324411945152e-05	-1.94166041051797e-05	6.28269467946475e-05	0.000144085260968088	3.76940152625501e-05	6.26554834791714e-05	-2.40245112733897e-06	-1.17205069875349e-05	3.2832482614422e-06	0.0812073433390849	-0.163414812873533	1.00316409514716e-05	-4.27215417399349e-05	-2.91473240359911e-05	-0.000103126627218062	0.0219014859931144	-6.6134068566869e-05	0.0143648891120895	-7.11694201601208e-05	0.000170209071940593	-9.43050352527038e-06	3.3934447420753e-05
397.821546995518	-0.000120390713865603	-3.97672070898539e-05	-0.105887476582671	-9.59704219581543e-05	1.42564600247808e-05	-1.89522872063607e-05	-0.00941388657437142	0.000665329106379084	3.53822003428445e-06	6.918498528839e-05	5.77826105780069e-05	0.000172109761611407	1.31838278244837e-05	-5.88570033305415e-06	-1.18658236125261e-06	0.0753828443044178	-0.163225248948466	-5.50332867744789e-05	1.48301988292542e-05	-3.36547189834549e-06	-0.0101068956457179	0.033922636384033	-0.00010756310730605	0.00229662936337608	-1.56243052992461e-05	5.7154042449162e-05	3.84727477836741e-05	-6.68762502406723e-05
400.289393196028	0.000103304850195997	-2.94486671386473e-05	-0.0968658264776494	0.000104007415799001	-4.5180137772964e-05	0.000135749015562126	-1.28987536671211e-05	0.000170023525069912	-3.2597536804852e-05	0.0136113953710151	2.75776393166227e-05	0.000716509108261931	-3.67904197711955e-05	-3.29761283429657e-05	0.00012490150752743	0.0786642254245005	-0.136380370981827	0.000215986165924503	-0.000176494069992999	5.22363902677024e-05	-8.11088865718632e-05	0.0324709082944328	-4.19144204075393e-05	0.0261312015061678	-0.000237903295250353	6.17200314504173e-05	2.70085994159481e-05	-0.000130888117509773
402.757546461807	4.30765357260925e-05	5.24736431797651e-05	-0.0913955428361414	-6.48571146642239e-05	-0.000224217125536428	-9.28783149330472e-05	8.80610748674752e-05	0.00338533470783951	0.000621655031282798	0.0100094378137539	1.92256887959522e-05	0.000119106867615561	-6.16014975228513e-05	-0.00014234957334079	0.000125320845032124	0.0736060456764821	-0.151280272401391	8.29633131014763e-06	-6.14773268859237e-05	9.05642775054662e-05	-0.00150856935700228	0.0220488905095919	-4.23609112369312e-05	0.00475701687642635	-7.98146342866015e-05	0.000239730034562349	3.30698551794873e-05	-0.00010053785048159
405.23922493135	5.7829843031129e-05	4.32912139481732e-05	-0.0957904084991108	0.000265463135764004	7.49574783025582e-05	0.00126938771210777	0.0012645284290618	0.00458503034321299	0.00206607666203307	0.00787611549763283	0.000124452707808108	0.000149348929804169	-3.830320091177e-05	0.000107425949242684	2.29154250244859e-05	0.0785608558479929	-0.163226005905686	9.69435570731221e-05	-8.95708395188929e-05	0.000118494710703591	-0.000449568722601117	0.0174203446756138	-3.48474288390177e-06	0.00338154032449411	-4.53007085889e-05	0.000137054981243668	0.000148197375378078	-5.50033605877168e-06
407.715819356647	-7.05047176644741e-05	1.87833885678412e-05	-0.0998577887264041	3.54561112603051e-05	0.000149116767738888	5.98997809464996e-06	1.69028317938263e-05	0.000200104858777156	-1.59621053799056e-05	0.00206275459775183	-4.43268894399931e-05	0.000175258102741389	1.05364698772014e-05	4.38120736714036e-05	1.31956434944133e-05	0.0675019740710994	-0.127356623825394	1.92443778196902e-05	-2.55588007885841e-05	-0.000176967941777893	-0.0128008910961028	0.0294149978129317	-0.000339561555566063	0.00958371653071161	-0.000748165102793995	6.88689136338505e-05	0.000337408465272828	0.000126800694746162
410.199507682459	5.58781513855492e-05	-4.68381794874057e-05	-0.0917089943555577	0.000103797076789239	-0.000123172263261868	9.63000062022932e-05	-0.00292557666129846	1.21492060188176e-05	3.30432010704374e-05	4.00408961916675e-05	-2.46602397944046e-05	2.25425065110285e-05	-1.34165957030554e-05	-8.1469222567114e-05	-3.78819105660588e-05	0.0649915239725517	-0.133926445223058	7.24534837672235e-05	-4.48141804397119e-05	3.71526863081103e-05	-0.00980197774258092	0.0252695453749128	2.37567526056611e-05	0.00582221253103346	2.71042036158647e-06	0.00012519200533416	0.000136231801414734	-0.000129310407535937
412.702904258656	2.12652549886295e-05	6.70325781047618e-05	-0.0879923704702669	3.73222169654641e-05	-5.15288196212693e-05	-3.56174677186179e-05	-1.63527235620627e-06	6.53209586325421e-05	2.46241100675294e-05	2.08666918657872e-05	3.63142471929649e-05	-3.11800925204241e-06	-0.00013450316938428	-2.18259846165818e-05	5.73598981859776e-05	0.0641680760820231	-0.130993613591064	-5.62774098901142e-05	2.21126807459788e-05	-0.000156386411945662	-0.000135515254456228	0.0162147123203633	-7.47081018829293e-05	0.00555564912521822	-8.99227819154903e-05	0.000121628369944853	0.000182273718009786	-9.20085883201035e-05
415.23240873089	-5.93295523679889e-05	-4.57330947727689e-05	-0.093471130321897	-0.00014798664502565	4.66169214068492e-05	4.55061133370339e-05	-0.00387530231821369	0.000130906455344432	3.38422999728661e-05	0.00472300766260576	8.02712191615405e-05	5.22841575283288e-05	3.14847403619459e-05	-2.62383896088294e-06	4.42361860984188e-05	0.0724707420737318	-0.1440284428039	-0.0027513774904297	-0.000126398767420048	-3.7312002620355e-05	-0.00605323322538435	0.0290511311469503	-6.51301932414985e-05	0.0133718222883001	-1.2893147602268e-05	8.96588725378875e-06	8.01297747069202e-06	-6.54310724284338e-05
417.728457631579	0.00010790017111288	-5.83596346476735e-05	-0.0906666503425765	4.98649879555297e-06	4.16226643951663e-06	0.000142254417635603	-0.000131619935549849	5.5346461859703e-05	-8.4713743256644e-05	0.0107327931449451	3.1724896457058e-05	6.00557420670472e-05	-3.7862156152445e-05	5.33349090730552e-05	7.30353459772188e-05	0.0798968383211869	-0.124220215550249	-0.000149652119267258	-3.06957934825898e-05	-4.11566766008122e-06	2.69416396076713e-06	0.0266848888076474	-6.02964113227019e-05	0.0222570800017514	-7.42530643690035e-05	0.000172496404472798	5.02095046940937e-05	-0.000141550613415234
420.22285032127	6.1840367494232e-05	0.000103743820004855	-0.101323641863044	-3.15743103236388e-05	3.82243163268498e-05	-7.4529230845425e-05	0.00636761894671624	0.00378073504492023	9.48961435466471e-05	0.000330574887261581	5.81540725198936e-05	0.00024774749282275	-5.31937910336312e-05	-3.81990451622874e-05	0.000134139641071604	0.0670892480399509	-0.154700055835267	5.13058598147082e-06	0.000111459567363308	-6.17402299871305e-05	-0.000154547821205509	0.0163300689784498	-2.99478379059493e-05	7.73117268998753e-05	-9.86146196305865e-05	5.55748073382145e-05	9.70503726947541e-05	-5.85562079444231e-06
422.706069694214	-2.75197331650416e-05	-3.89836027280482e-06	-0.0973112507069043	3.69113603776765e-05	3.25839823387958e-05	8.86678563950081e-05	-2.89820901155711e-05	0.000103926089783279	9.88161060620631e-05	0.0183305832889699	5.64532917131429e-05	3.03796458555258e-05	7.86714593510352e-05	7.25319407415962e-05	-1.03237063869332e-05	0.0823433501526835	-0.141719718477884	-8.16991869954457e-05	-5.713741643071e-06	-9.05611397517884e-05	3.91695647757083e-05	0.024792786045541	-0.000104913126618524	0.00879466961082136	-8.74626959781179e-05	5.36832006428752e-05	0.000226298365411469	1.45901836329888e-05
425.24158248056	4.84253307282058e-05	3.73031306133377e-05	-0.0967640927284633	-7.16636758801942e-05	0.000189956557863782	-0.000137651935371807	-0.00403826909649848	0.00621667310305391	-4.09473645894861e-06	0.00827010495384671	-1.56387539673605e-05	0.000167102059033329	3.43305682848218e-05	-9.4739436245756e-06	-0.000134873852020935	0.0801859804403466	-0.135504597904001	-0.00156995603765215	-2.67744963007724e-05	-0.000146572036719616	-0.00902743553186342	0.0348105762823403	-0.000311476217474941	0.0121102179230174	-0.000237022637160444	0.000236776341108749	1.25033761142274e-05	0.000131302410898398
427.735824066921	4.02087436509066e-05	-6.91105399032239e-06	-0.102475943145815	0.000277765513587627	-0.00012644950721201	0.000176192538991239	-0.00784722443573021	0.00263304663607066	-8.43232344361722e-05	0.000190098962353506	1.40366124273721e-05	0.000192776553237166	6.56244564483287e-06	4.22978278654203e-05	-4.17752062120391e-05	0.0739680137326461	-0.139922971037263	-7.0297562396292e-06	-3.9092783998772e-05	8.26186765961543e-05	-0.0122039668024894	0.0345364028257804	-0.000189029816693589	0.000101749013579273	-0.000228683131181543	0.000113968827494917	-2.11125075231407e-05	-8.83523931392438e-05
430.224998320852	1.08027444974298e-05	0.000103503914551028	-0.110431633941555	-4.57813050093179e-05	0.000122888613156229	0.000154351662298976	-5.94959233714264e-05	8.40297377158717e-05	-2.71367401839349e-05	0.000154279134737915	-1.72783126363508e-05	0.000113539909467497	4.41775562947962e-06	2.67701384287897e-06	-4.83660339245378e-05	0.0714889753231424	-0.161409559137071	-0.00011360003584936	2.30533721485716e-05	9.89246596258771e-05	-0.00389302060547477	0.025059273611971	9.96582085046607e-06	0.000139834386457413	-3.99107472870721e-05	9.68996553654479e-05	1.92464492885449e-05	3.32004670157788e-06
432.717425481417	-1.85462673209137e-05	5.00397530950191e-05	-0.0958710995467744	-1.11874075915284e-05	7.44436385277669e-05	8.28361929086426e-05	-9.79164688897175e-05	-3.3939396098962e-05	4.26511057893393e-05	3.21523408349605e-05	0.000133731497985594	0.000131356153340722	6.28658260274401e-05	0.000122899060223041	-8.16475973108654e-05	0.0726571496122003	-0.12941024536146	-0.00231879077013143	-1.72402483413046e-05	-9.45727259673563e-05	-0.00776370523252792	0.0235093363492496	-4.26734152495998e-05	0.00788577459956461	4.23307286200231e-06	4.30015531600276e-05	2.0761557344091e-05	-3.61802669141071e-05
435.196801059313	0.000140159509999569	-1.08381521867524e-06	-0.0882921428598539	5.03680881114189e-05	-7.46502489565272e-06	-4.94768539186274e-05	8.39349882980321e-06	-3.85110051077617e-05	-3.01357636321404e-05	0.00352108020600106	-3.94404441641657e-05	2.38630430545604e-05	-5.60424595859172e-05	8.04712977372675e-05	3.95101970175569e-05	0.0764046580731103	-0.11670005515091	1.04164972319135e-05	-9.23617094113633e-05	-8.56445558086211e-05	-0.000211642640758249	0.0224270731987213	-3.3292965895903e-05	0.00440708114919571	-1.96425445294794e-05	1.57656616267199e-05	1.92764128978172e-05	-2.82350730717598e-05
437.680303434281	2.01194785352641e-06	-1.07928283746739e-05	-0.0985448220642129	-4.17136858243298e-05	1.77153943647104e-05	-0.000159949911116014	0.0026148067333161	0.00340270555051543	6.33367702163575e-05	0.00414105552712162	0.000138065076463581	0.000117833309649615	-6.87476237144915e-06	-6.62545678843391e-05	-0.000122952139244475	0.0785579028154396	-0.143353387463426	-1.07096663694399e-05	-1.76673474570858e-05	-9.47957058585895e-05	-0.00454735188151914	0.0137966585948677	-4.02948343824678e-05	8.29352179057628e-05	-0.000107389186231699	0.00011761398938282	1.81570654694884e-05	-5.66444724498421e-05
440.172052074298	5.8014647387419e-05	-2.29952137173686e-05	-0.0928514895592639	-0.000118140890443691	0.000128306820314156	7.69441003450132e-06	-6.24381791924653e-05	0.000150282484982225	-7.52364896858597e-06	0.0166310849697085	0.000142822989542604	1.77529312468288e-05	-6.96200223816052e-05	7.33266094747659e-05	8.05412566391773e-05	0.0677996988177501	-0.112432027001395	-7.95726667609533e-06	-3.13077971800884e-05	3.76939638822811e-05	-0.000123150000167278	0.0179703428447444	-0.00011204977217277	0.0162674894040637	-2.90344128676678e-06	9.15906824719276e-05	-2.77580503203046e-06	-2.41502112772305e-06
442.69490415658	-1.27785741653769e-05	-5.95116487032325e-06	-0.0888224952894716	-6.44811359061594e-05	0.000186667379276576	-0.000160027081023193	-0.00679747468511209	0.00259343986537722	-0.000144263723705702	0.00520674011042789	1.11836308224349e-05	0.000245407232687644	-2.16189127963441e-05	8.75544536664063e-05	6.09600785382752e-05	0.0690523169530192	-0.113667453343741	-9.66103259939302e-06	7.01576271236058e-05	-1.92457772864675e-05	-0.00213572990128543	0.0281572201843812	-9.193962064798e-05	0.00706114713857741	-0.000177085738309652	0.000161687076383444	4.73528774293147e-05	8.07196425330184e-06
445.190845029946	0.000130739566157427	-0.000123855741369822	-0.0906415901027331	7.04254175141407e-05	4.80026214392542e-06	0.000152178072804054	2.42092111173491e-05	3.27884406393719e-05	-0.000172045200656862	0.00829522648459804	-4.32438169562589e-05	1.92538786753348e-05	-8.13363485838679e-05	-1.46695010113784e-05	-9.65827323746221e-06	0.0743133463202871	-0.10073066814717	0.000559111981150005	4.14399692446789e-06	8.41507652552294e-05	-2.18685082072131e-05	0.0294955508937689	-0.00116251357815156	0.0148043093163951	4.08083635845445e-06	0.000167333528617456	0.000135106827514349	-5.64537786080391e-05
447.677482770849	-0.000135376586749773	7.29409467740131e-05	-0.0932433780261311	-5.81691376784805e-06	-4.07199583778769e-05	-6.80387249932176e-05	8.69622854293911e-05	0.00245226886119809	4.23462421536303e-05	0.00337839647610442	0.000107404889317711	3.44297761323093e-05	1.20079557816949e-05	-0.000110528478617644	8.4936795940604e-05	0.0777310125652414	-0.134684647794965	0.00488751306894385	-0.000146387821592894	-0.000124519374015787	-0.00155066906459265	0.0213014738749158	-3.26888127600869e-05	0.00718379848654395	-3.17894808162151e-05	9.85258568225107e-06	0.00016498531650097	-9.14879988440528e-06
450.158139196162	1.58795059483233e-05	0.000105636025373157	-0.0989950170231181	3.27778297903514e-05	-2.86393463538727e-05	5.48980958753165e-06	8.77280625807053e-05	6.83073385982071e-05	0.000103482379535339	-5.89312193964507e-06	-1.79383031269983e-05	0.000184042404333436	-0.000122512905936442	9.1550250628413e-06	2.51106185761327e-05	0.071938523182226	-0.142976404004561	-5.80580343644769e-05	-1.15057027016732e-05	-1.62303580026882e-05	-0.00357532656074055	0.0137875471026287	1.0188617359886e-05	5.86869735047141e-05	-0.000467686745385218	3.0424297676741e-05	9.98279224179817e-05	-6.75570025348528e-05
452.6315589378	3.27114291734971e-05	0.000122582975152195	-0.102129276085278	0.000111192383568349	-6.15410292201264e-05	8.72787354104825e-05	0.000127489689425027	4.38178802277603e-05	-2.82253441365544e-05	5.27788192749033e-05	9.29762111197367e-05	0.000123319990722465	-0.000115283852292945	-6.59959227367685e-05	2.82940765151975e-06	0.0699014117894798	-0.145134067163178	-1.17636297692948e-05	-6.49558758123455e-05	-2.51744311447293e-05	3.08315706522371e-05	0.0201395337209329	-2.95302066239048e-06	7.83211792463046e-05	-8.3226411880302e-05	0.000181627439567302	7.96942631077758e-05	-0.000144060674766135
455.118140609215	5.16294067365816e-06	-2.08911655736953e-05	-0.0985241295904664	-0.000132795806475116	-4.46815387664064e-05	-9.59400686600595e-05	0.00276452772643296	3.36234113981755e-05	-1.93918784089948e-05	0.00449729565519705	-3.1564649110496e-05	9.9950991349861e-05	-4.34957357733916e-05	-7.73044775238143e-05	0.000134608558481239	0.0882022532775201	-0.148917853865162	0.00642250268573583	-0.000193711589040068	3.96828407060864e-05	-0.00361282560674931	0.0129603206992981	2.85283675055669e-05	4.67327290577814e-05	-2.3723041889579e-05	4.56759153182029e-05	-5.35212803536969e-06	-1.6575822729184e-05
457.631292399962	1.21437600820908e-05	7.20196484275711e-05	-0.0946894686327692	-1.92653127245848e-05	1.50958099524246e-05	9.62045718522606e-05	-8.59542012596939e-05	1.8926422669813e-06	-1.88476626713782e-05	0.0116491075821616	-3.5930879660543e-06	8.50722576454576e-05	-4.7826335761329e-05	-0.000114961149179503	2.63774130009596e-05	0.0826488464714957	-0.116626678182818	3.04228507183853e-07	1.40066988068751e-05	7.30883826494401e-05	-0.001373040541709	0.0189857186664917	-0.000138059217938612	0.0207979404701913	-3.96449948531076e-05	0.00016028184787299	4.32694983127021e-05	-0.000121367108107812
460.13588048513	-0.000134562341060033	-5.97462501886163e-05	-0.104383287066664	-2.25614536761689e-05	3.0499253528909e-05	-0.000105802034783023	-0.00979328882422652	0.00276646202389147	-2.34328880566314e-05	0.000112230705671455	8.18284924737736e-05	9.42011729664309e-05	-0.000144255410106046	1.77732972568531e-05	-6.9496805675558e-05	0.0801922759878226	-0.136211226077589	-2.51847273779133e-07	-2.0875766842554e-07	-2.94994953418303e-05	-0.0073878014905569	0.0293234546921912	-6.23117896138769e-05	7.46738080625977e-05	-0.000114516102285509	6.03299743953118e-05	6.48412322608173e-05	4.19819320312126e-05
462.617739431546	-4.9270760659087e-05	2.18237444561234e-05	-0.0986008203403961	-6.5131826248409e-05	-5.36596993586088e-05	4.02959852636084e-05	-0.00010280775423301	1.02759533908998e-05	2.04456413022953e-05	0.0159933731684079	-1.02041249052189e-05	0.00250438043391041	-4.71560474129709e-05	-4.71046805216391e-06	4.22610627851693e-05	0.0834875374509703	-0.0974704949569301	-6.48137135025538e-06	-6.09828933341033e-05	8.70894665137222e-05	-3.90515232353034e-05	0.024024375024968	-0.000102749164542195	0.017302531053339	-1.02357382946916e-05	1.66839869893392e-05	8.47642954399285e-05	-0.000105606670249527
465.09519887804	-7.21387355103581e-05	0.000113536650773741	-0.0940685896328644	-2.68005742390617e-06	-7.76293583514121e-05	-6.60446518905593e-05	0.00451500114958666	0.00235416925012053	0.000115856888676819	0.00192660365688026	0.000134261492743023	3.22712186185723e-05	-7.36735137257495e-05	-0.000131828235998108	8.79772377370299e-05	0.0775446300521271	-0.125038030964626	8.62549023059284e-05	-7.16477198240802e-05	-2.54435436233659e-06	-0.00566019553188443	0.0159269143885983	-0.000119601031834818	-1.80868126163961e-06	-0.000107753363955447	-4.18996035805888e-06	-1.56729185051302e-05	-0.000143994203693737
467.572349537971	-6.67846014241585e-06	-1.3193702071608e-05	-0.0986513032116443	-2.10252477892954e-05	0.000106871452018961	4.77783474232097e-05	-1.20552205628707e-05	0.000146548527736017	-2.59468660017645e-05	0.000111146980303701	0.000130761583651741	4.98238426924026e-05	-1.64902933977387e-05	0.0001039049284661	2.51431246894463e-05	0.0819186994364726	-0.133366994554491	1.63881888469192e-05	-4.6860405531818e-05	1.97601652800723e-05	-0.000161861239855592	0.0187216977588058	-5.37613757244741e-05	1.46003901842254e-05	-3.96092438566331e-05	4.03020376942812e-05	0.000173096847002398	2.32164618695435e-05
470.042845732415	7.05229888542392e-05	-7.75803059460741e-06	-0.102100607560015	-1.63759121312255e-05	0.000113008933081383	0.000105674463996409	-0.000196068916001514	0.000114621428457533	2.5258588572794e-05	3.69854247992825e-05	-2.02870389938635e-05	7.63582292579214e-05	-4.66718590700795e-05	4.97903044450329e-05	9.07486466180533e-05	0.0766889855204791	-0.134810685017267	2.85548333886145e-06	-6.61788677281699e-05	0.000147194437985786	-0.0109828205256304	0.0214688743877582	-9.93415329754446e-05	0.000161791051085665	-5.30214861397386e-05	0.000138842506896277	0.000103290196380791	-4.17666084051669e-05
472.535644676639	-2.90010134348211e-05	8.17754714089907e-05	-0.0908849238063941	-0.000113324899357024	4.39552456722761e-06	7.37190593630101e-05	0.000131840161741623	0.000137034948273129	-5.1135746204967e-06	0.00105522441168963	0.000118223088369367	4.44962599471843e-05	-0.000104327247301305	3.03625909962365e-05	0.00011777466979505	0.0685199630034921	-0.116044873231922	7.48300553670826e-05	-2.07460413045061e-05	-0.000121391627399855	-0.00497215111680049	0.0162932774071973	-6.60436268314477e-05	0.00117199229082912	-0.000129718644922955	8.3792493013334e-05	0.000170660167421511	-9.39301809873398e-05
475.063140670853	0.000105275178664119	-0.000123011524902487	-0.0858885545709042	0.000119486710607658	-9.1960099711092e-05	3.97111333617122e-05	-3.41479610305602e-05	2.03104577853007e-05	-0.000105431362992602	0.00707959141604459	7.42633173793078e-05	0.00014856869548581	-4.30901895602973e-05	1.78625105836336e-05	0.000130536083078597	0.0664028413506846	-0.0941026743050624	3.90173085353942e-05	-0.000186043440076797	-7.98798228994282e-05	-0.00140507172851923	0.0234755296153615	-9.47579201640766e-05	0.00678794582312778	-4.02309970335515e-05	9.31920939398427e-05	9.67972266462221e-05	-0.000141264414899573
477.578740212876	-4.07309672213247e-06	-0.000109743398267852	-0.0919140376118148	9.12417461197379e-06	0.000157622488488689	-3.59634177588453e-06	-0.00316258317650254	0.00355421007603468	-0.000187547689259757	0.0118516975828315	7.78454250368586e-05	2.52052274306734e-05	-1.48670295891478e-05	0.000127620057734342	2.85261421964252e-05	0.0746914065899033	-0.121799633384335	-0.00100713921093757	-5.77073581841454e-05	-3.65747345537351e-05	-0.00185957368428658	0.0304443213889656	-0.00012303038171666	0.0129471394643832	7.85626796065752e-06	4.69984312158478e-05	0.000192365488827011	5.32558805036313e-05
480.094455933927	7.86695922551071e-05	6.54965952208665e-05	-0.0899013427003501	2.86135384106129e-05	9.44198248552171e-05	0.000161118974894763	-0.000133702299113613	7.14241422252859e-05	1.49422307127695e-05	0.0166735102740282	0.000110786250969481	0.000177746366910371	-4.0089626071686e-05	-2.27490372437013e-05	9.67117304076134e-06	0.0813195028755376	-0.108375354057978	-8.34902804414314e-05	-0.000113206701768893	-4.26197217902614e-05	-7.03279732796971e-05	0.0238094824562674	-4.3221805278322e-05	0.0146174315053112	8.97141566942853e-06	0.00010167079721631	5.09749599456612e-05	5.08415894301059e-05
482.581648757924	-2.9823466592556e-05	-3.49743522642859e-05	-0.10105907904352	-2.36253410768435e-05	-1.65728520092329e-05	-5.98180046957505e-05	0.00673307774754087	0.00294126626567584	9.63179238991071e-05	0.000156120405053775	0.000131067805517157	0.00020231357511645	-0.000131491128101043	8.05418113857984e-05	-2.10141276165444e-05	0.0693916703353952	-0.137570955497067	3.0769819280142e-05	9.64481273236803e-05	-5.27406818918441e-05	-0.00048440420501149	0.0115281438094943	-4.25153867310192e-06	-8.41126833950317e-06	-1.24548134875574e-05	0.000147219589615059	7.21793913301448e-05	0.000117843122750485
485.049047862996	2.54606990241467e-05	2.95417683282049e-06	-0.101555206170672	-2.27897521770661e-05	9.6676617369435e-05	0.00016495032102256	-2.74652454572205e-05	2.8987949540107e-05	0.000185741341500425	0.00531966075295798	2.61900317892689e-05	0.000270059849818735	-1.38541018744683e-06	5.25235171341349e-05	6.79300439739414e-05	0.0777645883657284	-0.105297439673447	1.15614050719307e-05	4.41815405516308e-05	-2.0164478760703e-05	2.03353897614457e-05	0.023099899389305	2.19473450059593e-05	0.00380600085154823	-0.000178121544669019	1.39581584259816e-05	0.000132357206536465	-4.24102939245898e-05
487.554549486191	-3.39672522078367e-05	-7.75435264283185e-05	-0.100312462613572	2.1179620870642e-06	5.45833516850249e-05	1.53781212977526e-06	-0.00534435249387466	0.00133584518777557	2.65356479312647e-05	9.12365227912802e-05	6.9227971527628e-05	0.000143976003557269	5.62042875220001e-05	5.0519246103083e-05	-3.80801735493788e-05	0.0845089586100182	-0.126543892290788	-0.00382821144631383	-2.82006747647545e-05	-3.26272521398626e-05	-0.00916812463143468	0.0293134138073377	-4.5601641805622e-05	0.000463143471886531	-7.8495200102063e-05	9.42147206658198e-05	8.26328176045291e-05	9.01241085995074e-05
490.064527229643	0.000110343975973466	1.85185465313352e-05	-0.10176712244348	-1.06922080163298e-06	7.59453610095483e-05	6.66500112328005e-05	-6.31521780420987e-05	2.17841146627813e-05	5.02016769688445e-05	0.000116586664854893	2.25052199820214e-05	-8.02738821511584e-06	9.46881259420492e-05	0.000116798385234207	9.61347587766102e-05	0.0817382568892447	-0.141621946613413	4.71076042696601e-06	-0.000130168919972961	8.50327444602438e-05	-0.000965022853233896	0.0242521655567882	1.23525834708256e-05	5.572500513102e-05	-0.000131850895133666	6.32549108902753e-05	0.000152831802381628	-0.000127343100034702
492.550059082867	0.000112026534944184	8.60284561286202e-06	-0.108327054907151	0.00015726505169734	5.09801491963988e-05	0.000100824554915565	-0.00446390080455643	3.68782444278965e-05	-2.07362436245952e-05	0.000130742335951142	-3.38699015155447e-06	2.02448227490413e-05	-5.49754161420976e-05	9.37140752438039e-05	0.000121322895533862	0.0749218420532265	-0.134728471712367	0.000142749902263627	8.90250669353213e-06	7.76742572878581e-05	-0.0129716121480712	0.0257918244831643	2.94980355616597e-05	6.73060894999366e-05	-9.21574676113355e-06	7.70764825819333e-05	4.46455061310185e-05	-5.06062564558573e-05
495.031787682361	-7.79334173944011e-05	1.98888223005115e-05	-0.0946951960436098	9.68686702302888e-06	6.55700279902305e-05	-6.91173408138215e-05	-0.00509354760985908	3.48253609380636e-06	-8.01861911187425e-06	0.00729152544492889	2.33572668116254e-05	0.000285664198147644	5.48395411637277e-05	0.000147414054412185	-0.000108639058619624	0.07622169961456	-0.102677214373552	-0.00416208343926682	-3.88269225129467e-05	-0.00347985489851416	-0.00405870163569619	0.0333197761455306	-0.000109969724773183	0.0114789609504136	-6.85093860943521e-05	0.000152160398343961	4.11124959734938e-05	-2.20318924812227e-05
497.524298855227	-4.07294127986865e-05	-1.25857886707126e-06	-0.0893533428750661	-7.09464226607496e-06	0.000169995674642919	0.0001563867661984	9.67415135914122e-05	9.54264206297143e-05	3.08715100852114e-05	0.0134833590734279	1.80114954859048e-05	0.000256372501517401	0.000145228285221044	8.19535828808034e-05	4.96129215313929e-06	0.0754926228299976	-0.111010371180065	-0.000159820725473809	2.41284108195722e-05	1.51477846977733e-05	-0.00016101535844803	0.0217405476386268	4.99036665693719e-05	0.00046683694315626	1.28525063685509e-05	0.000151241237335992	2.60357166662999e-05	8.06264615305368e-05
500	-0.000100954635227112	9.38546911652293e-07	-0.0970093106523069	-0.000140867976967483	-3.36577542061451e-05	-0.000103764906761812	0.000640474048403641	0.00463801656524304	0.00021702917197279	0.00866217219032154	7.77192099964647e-05	3.79300880049946e-05	-4.43720349096006e-06	-1.79477051621153e-05	1.92277752218324e-05	0.0799361426278339	-0.132165211694956	-2.62026959842887e-05	-1.03781092186206e-05	-5.28435936527445e-05	-0.00230914405903483	0.0118036340335028	-0.000124972794044027	6.37821529657598e-05	-0.000132550024268765	3.67216529286032e-05	7.9783075075301e-05	9.0083923997042e-05


==> data/lambda_0p05/data/parameter_estimation_error_norm.dat <==
0	2
3.62672625617936	1.81995650766594
8.00079534813377	1.31025790083511
10.7413303340347	1.09590724075749
13.4114985714032	0.955774985530183
15.974585032861	0.892981613860131
18.5059946572072	0.826731693142699
21.0369848847981	0.772734427955072
23.5391920195868	0.733287700285178
26.0634099724133	0.700824263514697
28.5769861784431	0.669556393427477
31.0794367998634	0.628396930474474
33.5856809683889	0.599277054338503
36.0919223614941	0.577753501116458
38.6223541378412	0.551920524870497
41.1227616177664	0.51975214574859
43.6866389437222	0.499146762476144
46.1936575787244	0.47563749863515
48.6971291451775	0.448526929623029
51.1968461887307	0.437070269789868
53.711099187895	0.408117298787075
56.2241298690221	0.389588045536823
58.7437758654974	0.37425371290098
61.2206688338126	0.365218323113065
63.7065944301011	0.334593598040973
66.2099202347503	0.317662612236547
68.7184303519957	0.312806752836313
71.2231626547175	0.301385494457667
73.7061927671785	0.297286372668938
76.1803376286377	0.278228058586322
78.6663011305979	0.277292516877923
81.1642775038178	0.26071640412877
83.6684804057707	0.252842347214194
86.1506014760376	0.225189604461576
88.6352297291506	0.221326947374037
91.1122379411256	0.226270058099862
93.5856493365755	0.192274959492019
96.0817055889286	0.183173853765228
98.6228163859319	0.174580160344969
101.121127997244	0.180323121203191
103.623232220837	0.167401342287867
106.120319272183	0.187386309077248
108.592110684642	0.182910054916535
111.073925719832	0.1778458277521
113.551576766243	0.182171713082634
116.03434015703	0.198710637331473
118.514710390359	0.166559978164447
120.997108891531	0.15903906874864
123.466542510542	0.183079599146826
125.958682116148	0.15310160077899
128.447909861509	0.153137857204941
130.950832173557	0.151779482008387
133.445660597017	0.172068790988754
135.938901058433	0.178045277562252
138.415119452171	0.183916861781178
140.890220209653	0.19269555766614
143.388507828626	0.166537392426735
145.879172825294	0.184419192065306
148.36729996335	0.159819015376482
150.857757525074	0.169347885706025
153.34097948989	0.180156040197183
155.803981473843	0.182785076835699
158.293490041995	0.156903620863004
160.823475482248	0.14161961392063
163.325982605291	0.166732117995764
165.821156160272	0.160338852154388
168.31422047285	0.178996727377736
170.791408739486	0.165862891657425
173.269173408022	0.182681305867073
175.75161831768	0.191006808209388
178.238412516162	0.185543944644672
180.718147638968	0.159207335676853
183.21896775811	0.163563766478308
185.684294205885	0.179172557122892
188.162595371911	0.14310487813168
190.64824934081	0.151118474438601
193.162329881587	0.158349483652984
195.661221528904	0.166977892623934
198.15945235087	0.158217597126127
200.637516197393	0.183598494319741
203.11722425019	0.183673870064119
205.604775464598	0.169445870950027
208.089801434095	0.178317802169865
210.595896184141	0.185373980613258
213.089897987613	0.166168954466938
215.561992924647	0.163830775910727
218.034967273559	0.183849873090976
220.517860314174	0.151432115292935
223.028023249043	0.149764032806486
225.531046447351	0.155321261651155
228.03484211866	0.168352525337699
230.526133908172	0.175839833654986
233.005478413081	0.172047660048566
235.479538065464	0.186415832336563
237.964503370977	0.16232847548055
240.463272736148	0.185368308549524
242.935047939698	0.159161974669664
245.432758748282	0.166481427099816
247.899026588427	0.173515106067224
250.366185349863	0.833577963554166
252.869549445487	0.82131810757492
255.422945304396	0.739019816559027
257.980102259025	0.775903073526241
260.498947219197	0.649175697564307
263.02824945363	0.688004400323305
265.525799702986	0.637988001435116
268.047908027185	0.690627032397519
270.556921699576	0.5901402515955
273.084465795604	0.599689370469699
275.608287158172	0.527808042590378
278.111788230347	0.46022264786398
280.61173024891	0.511635729611471
283.11805646763	0.442740609909626
285.616045822023	0.444972753203794
288.164295735379	0.408127228451616
290.687830589867	0.439910582530433
293.186363366364	0.41784643118023
295.692823284922	0.398169433022623
298.176932141098	0.393093139238038
300.659500579665	0.350174596871275
303.159964218051	0.399572667792244
305.645584376926	0.341171024690211
308.120967674893	0.357319987950254
310.592532276897	0.32807325766152
313.071092253858	0.340108463917388
315.569658978742	0.30834475696636
318.066896288986	0.274033261266143
320.583380958021	0.308551191816727
323.065733165212	0.289263514377698
325.552714549666	0.30705868059153
328.025647313618	0.2470010251766
330.5068247721	0.297513416768607
333.017383745987	0.292879949180015
335.520729783845	0.284994760553402
338.000931839028	0.260019842401399
340.474524346135	0.248068541598219
342.950327903484	0.270186114209088
345.436950490862	0.223321959265478
347.924115912609	0.234721822781117
350.420732923914	0.230083657878513
352.938342262613	0.243332022845024
355.421564232681	0.227586468234341
357.929664423575	0.237290954100083
360.41913988706	0.249363825308987
362.960516524064	0.226373541193487
365.442186395364	0.239661811730521
367.917851589422	0.200972792329836
370.403534188386	0.219275240348255
372.885182234018	0.216145763984229
375.364925813194	0.223957098027791
377.854203058352	0.197404890016596
380.350203054176	0.19041447779413
382.857328091681	0.205492186722223
385.337543174849	0.205431456816361
387.82654464156	0.217531157401734
390.322174531531	0.202377545102053
392.802084049455	0.219861588147396
395.317517695467	0.207581587028644
397.821546995518	0.211859703450123
400.289393196028	0.189983936779371
402.757546461807	0.193080369431826
405.23922493135	0.205903342510887
407.715819356647	0.178532792431378
410.199507682459	0.177053464587262
412.702904258656	0.171211750679061
415.23240873089	0.189307822610099
417.728457631579	0.177080275295321
420.22285032127	0.197538259013895
422.706069694214	0.193293977419817
425.24158248056	0.188999152880829
427.735824066921	0.192253930146885
430.224998320852	0.209766881890534
432.717425481417	0.178600032106673
435.196801059313	0.166694256798628
437.680303434281	0.191518513451983
440.172052074298	0.16347309663524
442.69490415658	0.162805010640228
445.190845029946	0.158255574185341
447.677482770849	0.182826719984813
450.158139196162	0.188734267925327
452.6315589378	0.191797489310456
455.118140609215	0.199783434916383
457.631292399962	0.174153446688854
460.13588048513	0.192089297750301
462.617739431546	0.165322306959597
465.09519887804	0.175533680474252
467.572349537971	0.185957404513406
470.042845732415	0.187246866024426
472.535644676639	0.16344521442012
475.063140670853	0.145914245855105
477.578740212876	0.173563705523005
480.094455933927	0.165828394776405
482.581648757924	0.184773385105134
485.049047862996	0.167406514617862
487.554549486191	0.184949570796601
490.064527229643	0.194122972766097
492.550059082867	0.190665518889903
495.031787682361	0.163360662375346
497.524298855227	0.163283134985099
500	0.183057375946493


==> data/lambda_0p05/data/reference_trajectory.dat <==
0	1.5	2.4
3.62672625617936	1.12142617645874	-2.35967216616733
8.00079534813377	-0.141410764579527	-2.18777949661307
10.7413303340347	3.35191908187953	1.51543094257273
13.4114985714032	0.587334586092154	-0.175852510491271
15.974585032861	-1.80810440660434	1.31310243050838
18.5059946572072	1.19268283152195	0.0797028416430413
21.0369848847981	1.61041146682816	-1.40669604950997
23.5391920195868	-2.06558873655198	0.906472203040059
26.0634099724133	-1.99957448299395	-1.91776350892515
28.5769861784431	1.61062363730143	2.30189531526343
31.0794367998634	0.392937597484017	-1.53780839397811
33.5856809683889	-2.69112776477879	1.5374038544831
36.0919223614941	0.380122063556605	-0.994085717928358
38.6223541378412	2.69837021276436	-0.028793819356708
41.1227616177664	-1.02290348544753	0.600655243689003
43.6866389437222	-1.59016333762178	-1.04084107054742
46.1936575787244	2.24626612058913	1.81769028268317
48.6971291451775	1.15755641968996	-1.99871835938331
51.1968461887307	-2.3733317355079	1.83130828418612
53.711099187895	-0.316772586042836	-1.73927233237724
56.2241298690221	2.3419158365319	1.1056366177213
58.7437758654974	-0.765536810382901	-0.346448072537489
61.2206688338126	-2.34187815701074	-0.323887037599666
63.7065944301011	1.39601498882126	1.16521348999036
66.2099202347503	1.77614266847042	-1.71118974391482
68.7184303519957	-2.06187479472742	1.91723340814707
71.2231626547175	-0.960848650763829	-1.98443001055165
73.7061927671785	2.45940213526205	1.65289877251161
76.1803376286377	0.210643185005173	-1.01970123064015
78.6663011305979	-2.48181345112946	0.290421220827708
81.1642775038178	0.654744050761398	0.505198715972245
83.6684804057707	2.24698331917967	-1.2020448131247
86.1506014760376	-1.44530893433633	1.73356645561526
88.6352297291506	-1.77363505200948	-1.98918326513205
91.1122379411256	2.02821788370244	1.90661745195961
93.5856493365755	1.11771988899581	-1.49215328779596
96.0817055889286	-2.39769506965191	0.863738772455014
98.6228163859319	-0.197457200718635	-0.199968499739584
101.121127997244	2.48776989633698	-0.578222681419029
103.623232220837	-0.690003755112235	1.2615885668267
106.120319272183	-2.24367561927579	-1.76143346475562
108.592110684642	1.44495533359005	1.99498932383383
111.073925719832	1.77248088807224	-1.88497835830914
113.551576766243	-2.02812586332589	1.45383788855652
116.03434015703	-1.10397687214001	-0.784859380351047
118.514710390359	2.39424130320504	-0.0198270643871464
120.997108891531	0.311749894599405	0.817105715411365
123.466542510542	-2.49865681361897	-1.49737987647017
125.958682116148	0.512547649775128	1.8956373777614
128.447909861509	2.32337655967771	-1.99376720592176
130.950832173557	-1.32668498074754	1.78553360652568
133.445660597017	-1.85461185922942	-1.29784630212734
135.938901058433	1.97291689031576	0.604667663444849
138.415119452171	1.19590530720601	0.22077376249046
140.890220209653	-2.35936526920985	-1.01036621046544
143.388507828626	-0.395850539136605	1.59491594795178
145.879172825294	2.4997667681408	-1.9398544113275
148.36729996335	-0.458766396581077	1.97483929527454
150.857757525074	-2.34230685271683	-1.69357748406945
153.34097948989	1.25202734788699	1.12907112888504
155.803981473843	1.94732198477337	-0.333593482870778
158.293490041995	-1.87770619475311	-0.466761944110322
160.823475482248	-1.2441582710757	1.11962896854719
163.325982605291	2.35693332137376	-1.66432575417621
165.821156160272	0.408457762897677	1.96366853786959
168.31422047285	-2.499869189584	-1.95675782220713
170.791408739486	0.431491637097067	1.62191500278311
173.269173408022	2.3592910397055	-1.01060971580597
175.75161831768	-1.20737238136636	0.237104958822784
178.238412516162	-1.95336149722243	0.566703077088363
180.718147638968	1.85993354103634	-1.29022590404235
183.21896775811	1.31102356110288	1.77497270161841
185.684294205885	-2.30547654285749	-1.99757973581149
188.162595371911	-0.577425409878242	1.86734636415104
190.64824934081	2.49489561028344	-1.4307530356609
193.162329881587	-0.312050998273051	0.817453918954201
195.661221528904	-2.38568502409261	-0.0564863094632533
198.15945235087	1.15786125009517	-0.714443785162904
200.637516197393	1.9971657234128	1.40800021835115
203.11722425019	-1.81138586114253	-1.86037849525898
205.604775464598	-1.39073478563999	1.99913464089781
208.089801434095	2.2815000959163	-1.81164250489667
210.595896184141	0.588736354801992	1.36097212940086
213.089897987613	-2.49508397917223	-0.6862372776104
215.561992924647	0.241989700398351	-0.143981598574497
218.034967273559	2.41774379952592	0.947200387350887
220.517860314174	-1.02957690015344	-1.5713473167028
223.028023249043	-2.04800244219371	1.91842194008249
225.531046447351	1.77957415833479	-1.98967240819015
228.03484211866	1.40507041381754	1.76552532485309
230.526133908172	-2.27890624752249	-1.25842359906914
233.005478413081	-0.640244236916421	0.526182593878008
235.479538065464	2.48801984708862	0.306590436708727
237.964503370977	-0.176706827461888	-1.06581491167462
240.463272736148	-2.42284662494246	1.63260347347172
242.935047939698	0.993152431005557	-1.96279848260129
245.432758748282	2.0827168424433	1.95976135187041
247.899026588427	-1.68889761010256	-1.61648897109243
250.366185349863	-1.55806069919648	0.982364852011726
252.869549445487	2.20430037621192	-0.250449869525883
255.422945304396	0.678192514980173	-0.411642128434958
257.980102259025	-2.49614984359474	1.0214410784842
260.498947219197	0.341155065624154	-1.57517725157986
263.02824945363	2.35970405716838	1.90796381466357
265.525799702986	-1.22936372894603	-1.99195265343421
268.047908027185	-1.89790320104603	1.79475125380976
270.556921699576	1.94940561454789	-1.33687811625152
273.084465795604	1.15006795530464	0.724748373553353
275.608287158172	-2.40114959155787	-0.0108495519330153
278.111788230347	-0.250809260191951	-0.746141766277486
280.61173024891	2.49226771415382	1.39796414202083
283.11805646763	-0.648262094170323	-1.83249181309683
285.616045822023	-2.26177418230469	1.99966199963209
288.164295735379	1.51908308433792	-1.89838733118602
290.687830589867	1.65229446465327	1.54777843523261
293.186363366364	-2.13928856770571	-0.944343276332165
295.692823284922	-0.881010418592864	0.214120770057341
298.176932141098	2.45403325005927	0.594491927398572
300.659500579665	0.0626369067312508	-1.30756774432467
303.159964218051	-2.470232712341	1.7857203667685
305.645584376926	0.794974836723391	-1.99643352131812
308.120967674893	2.21101029682086	1.87253790979177
310.592532276897	-1.50275534884193	-1.41927361138755
313.071092253858	-1.72541998161495	0.730322318921228
315.569658978742	2.08631997674869	0.0387242701309225
318.066896288986	0.987920628061582	-0.804539992001029
320.583380958021	-2.44216968650089	1.41711863417961
323.065733165212	-0.121596612052682	-1.86295968230814
325.552714549666	2.4815902331142	1.99887272425037
328.025647313618	-0.694947169157346	-1.79657204857651
330.5068247721	-2.25359412656564	1.29386640793847
333.017383745987	1.48155922831664	-0.63592176538571
335.520729783845	1.71310909678333	-0.128579330814854
338.000931839028	-2.07791754140987	0.91948359886839
340.474524346135	-1.03961904091644	-1.5645945483332
342.950327903484	2.41167495043413	1.93570830707135
345.436950490862	0.241545063938519	-1.97692059554635
347.924115912609	-2.49325931400628	1.69686849781351
350.420732923914	0.619202806853674	-1.15833343943056
352.938342262613	2.25994136813341	0.486051240480029
355.421564232681	-1.43068333703955	0.327645886592485
357.929664423575	-1.75222978309108	-1.04067677488458
360.41913988706	2.05652438378859	1.62731576316618
362.960516524064	0.965811242485443	-1.9252294551974
365.442186395364	-2.43401156272182	1.98113595534001
367.917851589422	-0.170122134158641	-1.69894080259828
370.403534188386	2.4872394096042	1.14186129889392
372.885182234018	-0.660651807855197	-0.389218688270733
375.364925813194	-2.26984217959718	-0.432585154889464
377.854203058352	1.4201758697038	1.16435330407347
380.350203054176	1.77629385668509	-1.70148446837336
382.857328091681	-2.05477219274947	1.97128942108505
385.337543174849	-1.066404552469	-1.94089847244854
387.82654464156	2.40997104524779	1.59530703123794
390.322174531531	0.232261303594343	-1.00587625659825
392.802084049455	-2.49350450560674	0.226120642979229
395.317517695467	0.647794926117596	0.516698510402336
397.821546995518	2.25745877454167	-1.20794092761844
400.289393196028	-1.41331634596366	1.75959431973309
402.757546461807	-1.8159777556361	-1.99527709144712
405.23922493135	1.99522503359599	1.88349361384672
407.715819356647	1.16299423066572	-1.44919220864859
410.199507682459	-2.37615894265949	0.780517592120464
412.702904258656	-0.335215181678633	-0.0261117397190791
415.23240873089	2.49466106536827	-0.678428492196479
417.728457631579	-0.598635258744938	1.35155700790664
420.22285032127	-2.28568712499738	-1.81708408495753
422.706069694214	1.37953818260023	1.99956052963607
425.24158248056	1.76209430288945	-1.89106833951061
427.735824066921	-2.0533765620697	1.49102673194594
430.224998320852	-1.05442354084283	-0.847902825363083
432.717425481417	2.41501254836039	0.075743903326001
435.196801059313	0.241439743475606	0.735146984175823
437.680303434281	-2.4937140391086	-1.41526023706792
440.172052074298	0.604829736039977	1.85435557653604
442.69490415658	2.26235116297808	-1.99969259246496
445.190845029946	-1.44427185700388	1.85842188917007
447.677482770849	-1.76711144247722	-1.41503723993707
450.158139196162	2.03561921539666	0.729026759732044
452.6315589378	1.10710679594681	0.0954053045558734
455.118140609215	-2.39635478046179	-0.877259912106627
457.631292399962	-0.250941650670909	1.47748038515132
460.13588048513	2.49162644121361	-1.87664411089146
462.617739431546	-0.614571137419756	1.99657913432534
465.09519887804	-2.29100503389172	-1.7786917447746
467.572349537971	1.35960523588977	1.2563191671182
470.042845732415	1.85698955472755	-0.504759416648696
472.535644676639	-1.97025994421505	-0.287747969776555
475.063140670853	-1.12021407455377	0.968878528582103
477.578740212876	2.40640249406048	-1.54167556461897
480.094455933927	0.210487470452154	1.90076340296468
482.581648757924	-2.49077274582961	-1.99202281121977
485.049047862996	0.599905507814664	1.7388110212196
487.554549486191	2.27720318271197	-1.23955161936776
490.064527229643	-1.43538363278755	0.567763241022556
492.550059082867	-1.77614804759918	0.238764686164451
495.031787682361	2.029253853642	-1.01341076666145
497.524298855227	1.08690809380692	1.60466076824031
500	-2.39733206260153	-1.95123216431424


==> data/lambda_0p05/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.62672625617936	-8.55664950848864e-05	0.0410905490835754	1.09754265838217e-05	-0.169809558387983	0.512757469918578	-0.408293673312226	0.0862682462325356	0.0547696567249148	0.228661376885255	-0.0766093484849205	4.46480308103581e-05	0.000685259173699836	0.26911922303874	0.301811501082792	2.71947525856606e-06	-0.000711755559168883	0.236596209064431	-7.80157624101703e-05	5.03133616821519e-05	-0.0103533452003021	-0.0723055519557129	-0.934068891312501	-0.14816224467631	0.083701005442713	-0.000110006138184193	0.000109995937780174	-1.17376607375483e-05	0.000856096554795684
8.00079534813377	-1.27400554431889e-06	9.52715107346582e-06	0.224147896289956	-0.00591742157565331	0.0820590665364674	-0.0242066370763442	-5.59319791338152e-05	0.0614084008853333	0.0413931518812913	0.173575257222674	-5.6334729230506e-05	0.148845780504681	-1.60138312457988e-05	0.0014287060209642	-2.05551207123328e-05	-0.104319871748423	0.561948376700032	0.129704136203163	-0.104869123706848	-0.00439871909618208	-0.0375353047739255	-1.06861100858902	-0.113010510892377	0.072097646891061	-0.0600178896916842	0.000663994817514957	-0.000103400443982105	-0.0066458174207057
10.7413303340347	3.45882652486362e-05	-1.58626908669637e-06	0.271130092396365	2.40326009592068e-07	0.00965621214708206	-1.27251315767192e-05	-0.0015198354806493	0.0274584108355915	0.0309808521368094	0.0796689618839745	8.04887475576296e-06	0.176351043570316	3.05318769502572e-05	6.94063434411358e-05	-0.013174734292612	-0.2406428226633	0.858210796272629	0.00664850611841522	-0.0165269662273744	-0.00904557826747993	-0.0432233810102018	-1.00393246876266	-0.0958162517838412	0.0440026876093934	-0.140157586675251	0.0236650386146059	0.000118093181055382	-0.00011799457322112
13.4114985714032	3.4613070534942e-05	0.000117954637205447	0.331166808897775	0.000124929948712066	0.000172241028919297	5.86064234135178e-05	1.15555135264359e-05	0.00433704674221635	0.0233153726532423	0.0633199471444743	8.61777475699175e-05	0.208696274509246	0.000117114894597834	0.0120903445242986	1.57665190478746e-05	-0.432100245255216	0.841164463467107	0.00706012951823876	-0.00664087078347786	4.60834449208728e-06	-0.0137715529535447	-0.99209927535257	-0.0382584171989659	0.0289400129826978	-0.259823333707448	0.00121516299742069	-2.16477503040613e-05	-2.97582080481185e-05
15.974585032861	0.00014312512003897	-6.79019697507893e-05	0.393652314114401	0.000249961222645814	-0.000139278652782549	0.000143281083336688	-0.0111832739755208	0.023799981196894	0.00559366977940592	0.0741567246672668	-5.54109573436731e-05	0.240731774431186	-0.000145100618334836	-1.77377812091972e-05	0.000142548424733204	-0.493560427452133	0.825563951279852	0.057739038928772	-0.0305377911958963	-1.74937535556208e-05	-0.0398079661563123	-0.977078513907759	-0.0304641280444736	0.0138257397236023	-0.266793523987822	0.000171585282075933	-0.000212761102643179	-0.00109634946845107
18.5059946572072	0.000141424167732478	-2.45055334231846e-05	0.453527941208419	3.61171021446044e-05	-1.76073008616786e-05	-2.69016021208368e-05	-0.00717783004519849	0.0136266123962911	0.000185309890639161	0.0674080894286371	9.34294397398305e-05	0.273947782393814	8.16177879963171e-05	3.35076161958644e-05	3.14053704227541e-05	-0.557931067402337	0.828333414304171	0.0298499355267644	-0.0137415753335278	-0.000105496364318662	-0.0114516059549035	-1.00614480025939	-0.0213818084066323	0.00522731926185724	-0.279994655309883	0.000113535333856471	-0.000131100718541245	-0.000634671158268282
21.0369848847981	4.33164908789579e-05	-0.000136883657192311	0.477933175570319	-0.000123211960912745	0.00305134789347948	-9.6476256594329e-05	-0.0152004225703263	0.0223533527487738	-6.3196608057253e-05	0.0679239029297213	-9.6615582356586e-05	0.27360329479646	2.68930013296528e-05	8.75733846463494e-05	1.2071404269348e-05	-0.620407723312847	0.876035246700362	-0.000144763109966975	-0.000103256318582384	-0.00264913770194925	-0.0487989479231326	-0.97350218142934	-0.0268857048053958	0.00796304703672731	-0.284636369037364	8.63664502085066e-05	7.35470184655502e-05	4.54671008224449e-06
23.5391920195868	6.58928751792596e-05	-0.000132527722316994	0.507786941186674	0.00621265015394561	0.000200352988139271	4.22462676023201e-05	-0.009153411949482	0.0155726790279635	-4.8299744125428e-05	0.0626014957135351	1.56222954354137e-05	0.279223965858275	4.48767168219233e-05	6.26421072415991e-05	-8.94278496799457e-06	-0.65584216752161	0.868956414760123	0.00214930736120384	-0.00012373836327816	-2.57006369925146e-05	-0.0400683514314742	-0.966232072671862	-0.0160889709087778	0.0114981380572028	-0.272816306232538	8.24372801276274e-05	-2.8918724248136e-05	-1.37807601416181e-05
26.0634099724133	6.87651110455335e-05	-1.6630234464224e-05	0.526190255612381	8.64852520091561e-06	5.59024590363197e-05	4.39758783618898e-05	0.000207412983510868	0.013128883175179	0.000282732586616587	0.0598938715677106	-2.44993612484364e-05	0.273849965938525	0.000126042936161969	4.56002901935579e-05	3.50281372353661e-05	-0.675504306636937	0.859274431948037	1.01592040643887e-05	-0.000102018220380239	-2.99391552251073e-05	-0.0304133342912713	-0.97749244691663	-0.0116710244379933	0.00168159909770747	-0.247454196688396	8.98843851594222e-05	-0.00010052694683674	-0.000152622613581688
28.5769861784431	-1.43117771990393e-05	0.000126214576698878	0.547478930775244	4.91585468896146e-05	0.00510597282651456	0.000143473833818799	-8.40680864099304e-05	0.00829553131972969	0.000167816647801136	0.0595941712662062	-1.74268998101472e-05	0.271167393721167	2.55908595979141e-05	9.89266548545054e-06	7.37423134678214e-05	-0.692062423649761	0.853075824892249	6.39745316942264e-05	-5.33688603662848e-05	-7.30659999096477e-05	-0.0182038043517011	-0.974146453336395	-0.00957224385829691	0.00576186988212382	-0.220941920626945	0.000116273782079848	-0.000141591799933905	-6.24473179885119e-05
31.0794367998634	-8.52349465900963e-05	-1.66077571332767e-05	0.565431506790404	0.000184694151264443	0.00537765127120976	-0.000142258661855177	-3.46321357881253e-05	0.00463978985353866	1.14408493320596e-06	0.0521309025581815	-3.70772496022091e-05	0.266487056397014	0.000142303625825645	2.4006540472925e-05	-8.43158400850764e-07	-0.71602424089458	0.900843482537726	-3.44833902619337e-05	-4.09777859533025e-05	-2.77345990256101e-05	-0.0306861094202871	-0.974492483402527	-0.0128422816085726	0.0118688837679502	-0.199692496002241	4.82309904249423e-05	-4.10255834341381e-05	4.35070950217142e-07
33.5856809683889	-4.32731816165217e-05	6.44460257865321e-05	0.588851186800499	0.00117675905829882	1.2397050067276e-05	7.03897733060478e-05	-0.00583339595020971	0.00616341989473703	5.48100172732061e-05	0.0485003725640113	0.000105255946809192	0.266356520486485	0.000118429614779212	2.15030251128876e-05	-6.91949447471837e-05	-0.732845799043193	0.884113417070495	-2.72664998996589e-05	-1.23559050538025e-05	-1.15244952370544e-05	-0.0230196947271141	-0.974331067123983	-0.00827586457444314	0.00211885045480824	-0.175086283780823	0.000124934130969919	-0.000101249983483153	-0.000181211097550081
36.0919223614941	2.00451326606377e-05	2.79201065224945e-05	0.59994869677078	7.2342678967833e-05	0.000195782494796935	2.54867339632647e-05	-0.000143768550750901	8.63061486784717e-05	6.04559003960822e-05	0.0429522475337074	2.04019346895577e-05	0.255111688716966	7.166963876508e-05	6.65554498680008e-05	1.90978335498591e-05	-0.74723432906771	0.859092507131415	3.123256479484e-05	1.63444248251657e-05	-0.000100382450764648	-0.00817192828420901	-0.98241304678915	-0.00017704003580624	7.85583335566813e-05	-0.150696930497522	8.20695089489654e-06	-6.40679997498292e-05	-2.97085004751485e-05
38.6223541378412	1.00811621499422e-05	-2.19924003981285e-05	0.605600594229942	2.2393735127637e-06	0.00648159574438704	3.00916687454255e-05	-0.000863297617987466	0.00417372745643621	8.49140643164828e-05	0.0401404222336377	-3.18903471475107e-05	0.238308480480477	8.35634222888559e-05	5.85056367522013e-05	-0.000135306655150923	-0.769368086894906	0.865110244268851	-0.00546427656232407	-1.27097832047706e-05	-0.0014955225353998	-0.0229131702116555	-0.972927148908743	-0.00786100542759874	0.0097980867894156	-0.133299443504179	0.000191629406133223	0.000120341271791977	-0.000101644318343156
41.1227616177664	-1.52925059905406e-05	-1.55009855206612e-05	0.623177994098118	7.51703329490098e-05	3.63929377600517e-05	-5.58428693434026e-05	-9.88473121554458e-05	0.00278890408492525	2.05138325405618e-05	0.0400092704736052	-2.4620283045549e-05	0.232844824037299	-1.37683750056253e-05	3.07402984047877e-06	3.35292370166659e-05	-0.791866017896889	0.882822572939609	-3.81715581550302e-05	4.37379512722557e-05	-7.47181621412961e-05	-0.00871820349082879	-0.971092809543089	-0.00120424062821415	0.0110920399807061	-0.119313808820479	1.51001017144905e-05	-2.32865485063933e-06	6.33816500137049e-06
43.6866389437222	-5.31725768577745e-05	0.000175329936132739	0.634372385748172	-9.366668315801e-05	7.29680066592938e-05	-0.000155759752047502	0.000108405916228005	0.0111231050384324	0.000636483631001825	0.0409133061362006	3.74128274371254e-05	0.22088346490583	-1.72414675543782e-05	8.51530765922075e-05	6.93712293972446e-06	-0.814833065310066	0.861781854176865	-4.22301007030599e-05	8.54063504185272e-05	-0.00211462359302829	-0.0106510401435871	-0.980915193158855	-0.00656938348681044	4.55119073439992e-05	-0.104689742768412	5.04933390550775e-05	2.35481740603173e-05	6.53863396533613e-05
46.1936575787244	-3.37543832346507e-05	2.56157740291762e-05	0.652990498944084	0.000142332909336623	0.00228336276477277	0.00010928188131587	0.000155113941757814	0.00543551622952596	9.41030060928782e-05	0.0478720995789278	0.000141518646435251	0.215799027922079	0.000151399548455423	0.000146813603578418	-0.000137360183224727	-0.820063254534134	0.865907761466053	-0.0117182084609434	1.55618674730022e-05	-0.00441619378985074	-0.00354114261293018	-0.98907586183532	-0.0074329138804038	2.11791370935501e-05	-0.078852038069304	6.55140938938777e-06	0.000109341917651603	8.81827080353362e-05
48.6971291451775	2.35285576889833e-05	1.7274258226847e-05	0.666241704285577	-7.82225255639779e-05	0.00511310000503925	-2.03861948591031e-05	-0.000147705466013351	0.00479207380365283	-0.000138197685193134	0.0470020483819402	5.40038290609064e-05	0.206711889705397	0.000116544615895466	9.13774266785274e-05	-0.00010098630681577	-0.838792603476732	0.882285931763128	-0.00184226619289174	3.43253102705984e-05	-0.00645623908572531	-0.0139923946854407	-0.977531974036998	-0.00977816768967736	0.0194085002640575	-0.0610834286518472	-2.70416626159435e-06	0.000104906228121123	0.000122124376734185
51.1968461887307	0.000123830066212533	3.79820578672748e-05	0.671076077152533	-9.6339788524175e-06	3.18650558031372e-05	9.29959783706534e-05	-0.0119796515366388	0.00932451803242963	-3.30289180543742e-05	0.0243651056561959	-2.0153930172187e-05	0.192627553338634	-4.27864535149281e-05	-1.25808167066947e-05	3.60549831634034e-06	-0.857169836314342	0.853912741168547	4.40583828260675e-05	4.30331176893825e-05	1.26081294486222e-05	-0.0189276379036323	-0.972766366376107	-0.00138188455224164	3.76922398617908e-05	-0.0454547744660916	0.000171861894867894	1.14600858187762e-05	4.49327009723939e-05
53.711099187895	-0.000119291469057618	5.41514221168934e-05	0.687069278564325	6.13587029523803e-05	4.88693209971668e-05	-3.20061767782786e-05	-8.17557541507215e-05	0.00257037873286309	6.79187623850364e-05	0.0347931517021981	-1.23880283768419e-05	0.184995155286697	4.15582120055608e-05	-1.70856995676378e-05	1.91292032649153e-05	-0.869839825389409	0.878182079618965	1.69311387170485e-05	-0.000119025286975981	-0.000540933926242681	-0.000171255075898406	-0.974358675702055	4.65719587600369e-05	0.00440014228176034	-0.0271143745318805	0.000148396237384997	-0.000102951473833003	3.48130836477181e-05
56.2241298690221	9.54908268730399e-05	6.09620537797643e-05	0.700513529749963	5.33379135846568e-05	0.00059790733818248	0.000119492617191339	0.00258563608892011	0.00183477835457981	1.52073735877715e-05	0.0220360358667943	2.11213464115055e-06	0.177886903940452	-1.46024241642834e-05	4.04797271393173e-05	-7.17485578842381e-05	-0.888853715130216	0.869901815433143	-5.48733494382409e-05	-2.64058549869836e-05	1.7672382934439e-06	-0.0144505542218587	-0.983623818887677	-0.000199159603549795	7.63584309666542e-05	-0.0138137531307429	0.000117739652769618	-4.90808437215224e-06	-1.7822701356208e-05
58.7437758654974	-0.000115128023186947	5.70647765329852e-05	0.709254200858259	-0.000116373597248864	1.48245112943262e-05	-0.000161239719769656	-4.202106393186e-05	1.10838339904179e-06	-7.58066392218337e-05	0.0149107327014548	0.000105939823562945	0.165821870301438	5.38407344550728e-05	-3.14339049999395e-05	-0.000130061227296648	-0.897421628107871	0.870237504429697	-8.79045890731248e-05	0.000110928150373774	-0.00014175335272162	-7.9428972251171e-06	-0.978722962710587	-2.71956861554202e-05	9.36035933154912e-05	-4.03175008417386e-05	1.88925163004354e-05	0.000100158612988662	-4.25788156260974e-05
61.2206688338126	-5.34553775151342e-05	3.54553543766727e-05	0.717649634199107	-0.000558613380629056	6.2431300825011e-05	-6.1577314032757e-05	4.42162339043624e-05	0.00351441514723679	0.000120698323642253	0.0214095522858538	0.000115449379516132	0.152404388644771	-0.000101990976489191	7.16612322490698e-05	-0.000118175352393574	-0.899149818543438	0.861153643065695	9.50649795378265e-05	5.72519979988978e-05	-0.000384231846229671	-0.0137104908447959	-0.981910036703583	-0.000138206264575675	9.96552174465774e-05	-8.08204864227617e-05	3.47385749953284e-05	-2.37891004373898e-05	-4.46088680231334e-05
63.7065944301011	3.78610973993042e-05	6.1426328595188e-05	0.741527315636279	9.71377260186769e-05	5.40659098150351e-05	-4.59430873267661e-05	-1.88137106531503e-05	0.00228245339503676	0.000105425479585587	0.037660644138051	3.7261637782165e-05	0.152353282611917	7.77227636197926e-05	-1.39321744103779e-05	-1.60539623789119e-05	-0.910927992978704	0.888972120519533	-7.63890800446277e-06	-1.11290033625945e-05	-2.91618971291711e-05	-0.000807037832364572	-0.984461369647444	-0.000100619264521763	0.0025516674846528	-1.26989563122591e-05	0.000127133458894653	2.41286002449896e-06	2.3132014971054e-05
66.2099202347503	-4.66619088259047e-05	-7.41678276978542e-06	0.752396938740451	-1.96275308296078e-05	7.20504697529216e-05	-0.00015833353096007	-0.00256453759127334	0.00596751561156691	-6.70857650656387e-06	0.032194281957845	-2.08631815904436e-05	0.142695500776138	-2.60534188919584e-05	0.000120770087668289	-1.41558139063137e-05	-0.913987306618218	0.901178172241546	-4.28929302208375e-05	-7.55368375808334e-08	-4.90671589450146e-06	-0.00476425796281067	-0.970469528564512	-0.00348691335877756	0.00952182069152477	5.65620670812091e-06	3.40133102000558e-06	0.000151611131366819	0.000110125288915602
68.7184303519957	7.7760841432099e-05	-5.72074645413452e-05	0.760941609815454	5.92138581225167e-05	-0.000144521738593441	-2.94159901067627e-05	-0.000131158518891037	0.00435824294204223	-0.00010791836984687	0.0365473408133852	7.10463996167959e-05	0.129658717819457	-2.73163307925445e-05	-5.60868874771699e-05	-1.94618120380971e-05	-0.909884734113596	0.884288593333673	0.00205224714052238	4.84314820489007e-06	1.47723216926525e-05	-3.09753923792298e-05	-0.972004748947791	-0.00187707912049098	0.0152184550963379	8.23924899937341e-06	0.000121692684097507	-5.11085926934394e-05	-0.000111260477251043
71.2231626547175	-7.60173582475156e-06	-1.50255201474542e-05	0.772060003813185	3.87082773248759e-05	-5.61899571167602e-05	-0.000107521951646518	-3.47935452090489e-05	0.00434101517030089	5.84814609828795e-05	0.037105014461688	-8.17048397749409e-06	0.119605317678237	-6.86555521662906e-05	3.00729994855757e-05	1.0717179801053e-05	-0.904306877720946	0.884754692198342	0.00235015369398784	-3.07073919081752e-05	-0.000137432723536097	-2.92236112145852e-05	-0.974057566570922	-8.2235634881473e-05	0.00762901572303614	-3.62280658850618e-05	0.00019715997785295	-0.000103940508334294	-0.000144695211082211
73.7061927671785	4.16322283991952e-05	1.74285289801507e-06	0.774279544259868	0.000141767250944092	2.18604713109016e-05	6.5254183343919e-05	0.00876256843675241	0.0047333869901203	-1.14202579728287e-05	0.00475200104899279	-2.87910155079565e-05	0.105575932573263	-6.5617072728132e-05	2.64797042149282e-05	1.24204090426211e-05	-0.917180533281848	0.86168841904699	0.000107891865963793	-0.000172532529067965	1.96681693747933e-05	-0.00594872101610973	-0.988308072809803	-0.000152947249688085	0.000125510051952889	-0.00014390431070258	1.83244440144651e-05	-0.000139934802705399	-0.000128183032321038
76.1803376286377	-0.000118672364420025	8.42026742335425e-05	0.782340187418907	0.000122662574361249	-4.48615835479756e-05	2.88967528011004e-06	3.73428904230208e-05	0.000180192491451062	0.000108458415992874	0.00378489379246191	9.53994318492552e-05	0.093336259479185	2.95004796221414e-05	8.75178926294412e-06	-1.20823502715391e-05	-0.917025549085153	0.88163595847451	0.000196191480496941	-0.000125839991174992	-7.36917014643949e-06	-3.37180639750539e-05	-0.9796509057551	8.9709833859143e-06	8.74465606578681e-05	-0.000107794907472041	7.43624832548276e-06	5.46757819879563e-05	-0.00011125988422731
78.6663011305979	3.75475790067858e-05	-5.16265426076764e-06	0.796126291593526	0.000163430978349981	-0.000146998343369498	2.8805112273021e-06	-6.99737501008033e-05	5.76329396262906e-05	3.23953259511367e-05	0.0139973392627127	-3.42384754471555e-05	0.0850167363402018	-0.000132578815907492	-9.11049092533484e-05	-2.0034806195129e-05	-0.901851307761355	0.867460837157777	0.00959334531549924	-6.579928386484e-05	3.7885577405794e-05	-0.0106983872521997	-0.977718746276627	-0.000122648633472387	0.000122945289188891	1.28231658621822e-05	1.17201178611869e-05	-0.000125922524824517	-6.24773485956778e-05
81.1642775038178	4.11282837397442e-05	4.57079095359676e-06	0.809859026631558	7.57261897470231e-05	1.74700524200045e-05	-3.22383921382657e-05	-5.27813468553341e-05	0.00013859672289086	1.20690310973992e-05	0.0138161211787284	0.000125987946346835	0.0780132837463369	-0.000101663617590206	1.92334854360482e-05	0.000134972733973105	-0.904529567423614	0.873003762150369	0.000219245093579585	-0.000146416577256439	-1.23250838737855e-05	-0.00129712845826903	-0.982873831700788	-7.03597195250885e-05	0.00216471423420021	-3.40015376643416e-05	0.000104294250281385	-4.94315566592637e-05	-9.52610979858194e-05
83.6684804057707	-0.00011581262787423	-3.97995345049707e-05	0.811688008071006	-0.000164733112366473	-5.42963799983298e-05	-0.000111392015382605	-0.0103881028699957	0.00404820122222599	-2.6898436216581e-05	0.00574674236699639	-2.00688354735692e-05	0.0608858260987536	-0.000132026832438968	-6.60502021366611e-05	7.27635231138507e-06	-0.910541632364008	0.875200288671789	-1.29601102753157e-05	0.000128740088999089	-0.000157127470581241	-0.0117677107474613	-0.970217445716002	-4.58250429085881e-05	6.51594791414058e-05	-0.000193378688119289	0.000120078268434521	9.82902255149925e-05	6.29112673884942e-07
86.1506014760376	2.86446252654807e-05	9.72216807251942e-06	0.832968392020081	-2.16196637580337e-05	-2.55880679494422e-05	0.000118419528009367	-0.000157036009699159	0.000121243408439165	-0.000130805008490915	0.0248603906717601	5.67846344588659e-05	0.0592424887870486	-5.5078527361136e-05	-6.28063756677976e-05	-3.07327493061719e-05	-0.909542740320194	0.903586573802116	0.000479667378621942	-0.000140680209307582	0.000151377925324109	-0.000115443199917976	-0.969928601113638	-6.54060858245933e-05	0.0173302520775306	-4.67371317980359e-06	0.000148135177108445	3.12366077700919e-05	1.14698057352703e-05
88.6352297291506	2.66681076733705e-05	6.09431478989831e-05	0.843505857704148	-0.000147760748274304	-5.70675940458499e-05	-0.000158131458485313	2.70590060384586e-06	0.00500931877581444	0.000307150131234069	0.0202203276253843	0.00012909132296186	0.0501657769053494	1.88653827607484e-05	-2.13687890758897e-05	-2.51513596836094e-05	-0.913353659170216	0.882984809223859	7.86734457231604e-06	-1.9324331451546e-05	7.32535392882979e-06	-0.0037987032356707	-0.981838699399703	1.87542760678205e-05	0.000207949315923765	-0.000122487020358757	8.50818886535824e-05	-4.27844920717316e-06	3.74748246259155e-05
91.1122379411256	5.10358365367834e-05	0.000124021622720173	0.849338949941783	0.000778232737554452	6.65824570562242e-05	0.00195078624229204	0.000607974498101034	0.00671485987764442	0.0022546614593342	0.0151255144424846	0.000131443220414891	0.0374242139658298	-1.45110613372837e-05	-2.83912005329318e-05	3.60301841873609e-05	-0.911434676687144	0.862906899048763	0.000146790544828256	-3.17210048182986e-05	4.92691968306833e-05	-0.00184811402439406	-0.986838701619197	-0.000167640943894632	5.36370978046413e-05	-7.43527169441112e-05	3.56713698267087e-05	-7.10922902876007e-05	2.39137585972367e-05
93.5856493365755	-3.22144025974133e-05	-0.000114621350518391	0.856942022797604	2.34253390733562e-05	7.21638714021678e-05	-6.15682525581083e-05	1.40313323265054e-05	0.00187268396722322	-5.41822627407283e-05	0.00928168992859021	-0.000124937416745721	0.0261302924615687	0.000137793077675487	0.000130990797591233	-2.17296311368979e-06	-0.921898087429333	0.906312035749553	-0.000133015786855375	-1.18671536779032e-05	-0.000138395305354911	-0.013469944352472	-0.974287829091096	-0.000681236282633314	0.00325777818325265	-0.000710655083185701	0.000113927836912849	6.60776748999688e-05	0.000112260722072543
96.0817055889286	7.25891818323295e-05	4.29341638106135e-05	0.871646032361221	0.000181743940675574	-0.000133170366688187	-3.48326637089439e-05	-0.00469499446286193	2.92770789646664e-05	-0.000149141389251147	0.00111011301850501	-1.03103100334911e-05	0.0217664347949998	-1.06998514891421e-05	3.13299886680704e-05	-5.73189992916244e-05	-0.925705351204349	0.897675226792307	-3.07313454629451e-05	-5.57655444530667e-05	-9.43697177999719e-05	-0.0101430534961583	-0.977915225757644	-9.97983052961853e-05	0.000201680684086036	6.3539657279917e-06	0.000117764365874373	-0.000105489054322021	-0.000136151213531971
98.6228163859319	-4.68487573709734e-05	0.000144066342041713	0.882245059741307	3.82683192785712e-05	1.03320286427591e-05	-4.39985851556763e-05	6.93253855197472e-05	1.04595049721202e-05	-1.65658556508259e-05	0.00248160964506151	8.95049786773192e-05	0.0120147434336391	-9.88415468054798e-05	-4.65864431653845e-05	-2.30813626081263e-05	-0.925523068128052	0.896273637809341	-6.37572510877258e-05	3.3052254912225e-05	-1.09521262458434e-05	-9.04400137337436e-05	-0.987533441604376	3.24731397920148e-05	7.03077627041419e-05	-0.000176443004708632	4.96472768118809e-05	-2.68671511920266e-05	3.75227647231036e-05
101.121127997244	3.59416919820029e-05	-1.06034641631088e-05	0.887996614008046	1.04344159226633e-05	5.17591377026908e-05	1.85462128182699e-05	-0.00373674925515286	0.00130123389856301	-9.66113756679223e-05	0.00811583045738742	-2.37377848948986e-05	8.03280461139934e-05	0.000105263436882636	0.000125962293217765	-0.000110875491551482	-0.918954158896505	0.88784188708791	-0.00363658174524701	-1.31384004883717e-05	-4.96873607527375e-05	-0.00703890029084142	-0.974492700486165	-6.99227675404795e-05	0.0053657645418505	-6.54442684819266e-05	6.74497914802911e-05	9.83928164435931e-05	7.02413738218903e-05
103.623232220837	0.000138931870984437	-2.9580065434863e-08	0.896891788962608	-3.37702060299664e-05	3.71998763461388e-05	0.000119145188793192	-0.000140644715635499	0.000178648214235766	4.0121611087228e-05	0.0131397633984882	1.07146522234759e-05	0.000207551297080584	-0.000109923250361694	-4.36981869179093e-05	-2.28451552167303e-05	-0.912866039795145	0.905685393136449	-8.80288248699913e-05	-2.76820242753414e-05	-2.95333607069583e-05	-0.000155643669929899	-0.975860564781559	2.74204075818835e-06	0.0121964680134132	-0.000175991413814175	4.53863656330525e-05	-2.97492497057785e-05	-2.85777456949593e-06
106.120319272183	7.16494682223569e-05	-1.32673393000927e-05	0.889464369536261	-0.000152073485166283	-2.65144536281592e-05	1.92559952875247e-05	0.0060644198572902	0.00481960807379962	0.000252071033751725	0.00187782813547214	-3.59052565338357e-05	5.40559947496864e-05	1.37436758210567e-05	-4.5060278296919e-05	5.14076523885035e-05	-0.925727385832037	0.868959227438093	2.92326028272072e-05	2.06592135577725e-06	-3.21500122819733e-05	-0.000241793285420556	-0.988014156648331	-9.50218090654427e-05	0.000138050866504575	-6.37285819631143e-05	8.84503807408689e-05	4.70937447152589e-05	2.79266258693888e-05
108.592110684642	6.93682362893358e-05	2.45105645911637e-05	0.895179733833157	-1.83548016451632e-05	2.27040884287807e-05	0.000137749813670966	1.64846945660736e-05	8.99471946586401e-05	9.40169511386186e-05	0.0199879670099088	0.000130449617571525	0.000241418957433061	0.000103224278160385	0.000135639224896047	3.5797594426758e-05	-0.911657751094233	0.882742485946967	-2.59208738332184e-05	6.53258787064647e-05	-0.000159748639500849	2.0892269949161e-05	-0.977321534226229	-0.00013755805624204	0.0010312963026414	4.20726438066308e-06	0.000111612916342229	7.70730235010475e-05	0.000104546594350204
111.073925719832	-6.46105956489344e-05	3.23563645992494e-05	0.895880371046802	-9.60457183391737e-06	1.84257714284275e-05	-3.99578444608992e-05	-0.00416734758332531	0.00712707844578221	-0.000158967845914901	0.00947696398384811	1.27919354637727e-07	0.000102239665990813	0.00014058854685553	5.81671312863267e-05	-0.000112795537563199	-0.913123420161314	0.89112058794111	-0.00225663025907775	-2.33792900019118e-05	-0.000149056402918396	-0.0101060319970893	-0.967000602984791	-0.000819364392279094	0.00557014346319577	-6.23051070127628e-05	5.00629631053253e-05	9.16814301178614e-05	-3.48682744229852e-05
113.551576766243	1.13053159880106e-05	2.36485651275809e-05	0.890543724047179	0.000459903584039198	-6.65480552283344e-05	4.72101181818077e-06	-0.00756138293218497	0.00282414468250672	-7.87849212049704e-05	0.000228636533551665	-5.96355795099834e-05	9.69006070305906e-05	-2.85065331916112e-05	6.78262298389711e-05	0.000106827302222011	-0.919768220948795	0.883756452483854	8.38207797122279e-05	-4.14832881212466e-05	0.000130995962220207	-0.0120792575180557	-0.96767814914111	-0.000170539477801715	7.19143867680451e-05	-0.000117053898268801	4.83152771300512e-06	-0.00012046055068411	4.33923630994468e-05
116.03434015703	-3.43666783723067e-05	0.000119292189949688	0.882815274231912	-5.69317838398698e-05	2.11736910530389e-05	2.97425940008863e-05	-8.56391289495928e-05	0.000159468478969141	-5.62361431435995e-06	5.41441429225251e-05	-2.44222198618885e-05	0.0001053851345977	5.2591213321433e-05	4.44360369285993e-05	-1.06349648507362e-05	-0.922923833276031	0.861118126124246	2.04185704905262e-05	-3.55321806824311e-05	0.000123256480233893	-0.00635525373033659	-0.97799473423844	-9.85544347376271e-05	-2.61318885289213e-05	-7.69123496712829e-05	0.000134095231094005	5.0050466630524e-05	-1.25362013670571e-05
118.514710390359	4.92769926353487e-05	-5.02666531436657e-05	0.897918398275631	-3.54577256342609e-05	8.66217178472156e-05	8.01069024425179e-05	-0.000652403424054227	-4.33392961332006e-05	2.17157534565807e-05	5.65221886739337e-05	0.000127575429217047	0.000168817060546719	-4.73370594400634e-05	0.000125585692095755	-0.000126883237597199	-0.922244447046997	0.896474184431907	-0.00260656409284341	-1.45133264240569e-05	-0.000110496109258964	-0.00849194501790894	-0.978176201804171	-8.43007701625365e-05	0.00151770932072312	-5.7029167265295e-05	6.43453225959188e-05	7.09234331686038e-06	7.95734008713972e-05
120.997108891531	0.00010161493622436	0.000102511098746875	0.905809504602248	-5.72051926298659e-05	-7.61952480006329e-06	-5.00010530689261e-05	2.18708778737267e-05	0.000110805353202901	-2.54617631648585e-07	0.0064620431046749	0.000115460873593376	6.1356405659639e-05	5.186885977575e-05	0.000104638433864754	1.36781686925575e-05	-0.919515549661641	0.902587758654573	-6.81504818745931e-05	0.000134670157485852	-6.39665790011227e-05	-0.000187521431423586	-0.979684464933886	-5.41519855074947e-05	0.000101193583743452	-9.88654333038198e-05	0.000210232467224399	4.9191383379186e-05	5.95350356090389e-05
123.466542510542	-0.000121852867637369	0.00011481689578584	0.895827255461059	-9.42620221070385e-05	-0.000104956243132545	-0.000110398148132111	0.00230943034098083	0.00430504381411672	1.90011993334981e-05	0.00613608542675463	4.89275246452626e-05	0.000132539201694612	-3.1419663829919e-05	-3.50318890788794e-05	-0.000128136340548684	-0.91797567509411	0.87463622374158	-3.50325682071786e-06	4.6091521369729e-05	-0.00016920915091697	-0.00511388194209971	-0.988412249624118	-5.17128417065832e-05	8.08438004088671e-05	-1.64490242925929e-05	9.32061994216756e-05	0.000133874241898101	-2.34312717898232e-05
125.958682116148	-4.53585241743476e-05	7.90678008921817e-05	0.901652666782431	-6.74225910060979e-05	0.000120387985124045	0.000125204306375253	-3.18415593879485e-05	-1.83485472067409e-05	0.000142231448691165	0.0178823023142944	-2.55294703327628e-05	9.00585656085694e-06	-6.78167176972448e-05	0.000132190848823244	-3.57011382152462e-05	-0.928013059485664	0.911125246210721	7.97355690969017e-06	3.20293181118919e-05	-3.37928855125769e-05	-0.000121536714811704	-0.984239416116297	-0.000111249192982367	0.0108972903183204	-5.72872257489654e-05	8.67615683642646e-05	8.38512885698097e-05	-3.40977923825325e-05
128.447909861509	-5.61090891673607e-05	-7.86838055245136e-05	0.905969227348566	-0.000155295081843961	0.000158004230602932	-0.000182317506419089	-0.00728169439175595	0.00272342211976657	-5.67621341615571e-05	0.00496648817285015	1.98814163886008e-05	9.53755715961053e-05	-2.09647493331243e-05	5.50219907345175e-05	1.23768623215664e-05	-0.927784834848407	0.907360809217661	6.65643483596484e-06	0.000135424703128354	-0.000133451217514786	-0.0033960776176102	-0.973283879463666	-0.000109196872371902	0.00134042862875258	-2.2100047948329e-05	0.000151166900724496	-8.8682423297246e-06	2.30644609661634e-05
130.950832173557	1.61547262464522e-05	-9.86716015356816e-05	0.90427542170693	-3.69864039539666e-06	-0.000164383355927336	2.31462758389246e-05	-5.13575988706887e-05	0.000232157871769594	-4.53982243208012e-05	0.00635728838607225	-3.70759316138972e-05	0.000142627576796554	-6.69991033218207e-05	-6.52542811237389e-05	5.23494839372572e-05	-0.921503091432537	0.91718564517685	0.000420104701372215	-3.08368877985684e-05	7.06309672232101e-07	-9.02882452550182e-05	-0.972761269604331	-0.000850882293190392	0.00839053023945432	-3.26647821700997e-05	8.37655487676651e-05	-0.000129064790322851	-7.74639615859596e-05
133.445660597017	-7.54673295948743e-05	7.29580512246632e-05	0.901426067202725	-0.00013902731238456	-9.53629576761889e-05	-3.38314033680413e-05	9.80027932659192e-05	0.00197888499949671	-8.00535275335306e-07	0.00376097257097524	0.000144316491272863	5.66828131840698e-05	-7.68974110141195e-05	1.8866451609768e-05	9.03158727506579e-05	-0.919011555716988	0.886321514400285	0.0058705876938477	-7.47171865016438e-05	-6.93740625831982e-05	-0.0040550600287449	-0.981659469368861	-8.97874475495192e-05	0.00186049735119292	-8.38679972781925e-05	5.39701220416171e-05	-9.49982389075259e-06	-2.30678348233644e-05
135.938901058433	-4.68364194166725e-05	-1.38157121608213e-05	0.896765343693885	0.00010967638853364	1.61654817845103e-07	2.47298471979009e-05	0.000142462152959729	0.000125050976974221	-3.94010757860588e-05	1.34650688710649e-05	4.61250870948865e-05	3.14596463545397e-05	-9.71960615750344e-06	1.84864519747925e-06	-3.10251266368509e-05	-0.924166361757436	0.877135452275008	-1.18932392117692e-05	-2.79749673664492e-05	2.86257305938122e-05	-0.00428643283173089	-0.986685741293273	-0.000126716493508105	3.57895068474469e-05	-0.000737127431419419	8.34249173587827e-05	-0.000135143005033485	3.60578462632397e-05
138.415119452171	1.18544377025032e-05	0.000139189082108509	0.893670852694864	6.01869156186969e-05	-4.53546431211758e-05	9.94643781977829e-05	1.34105056524712e-05	0.00014181047226398	0.000147322489646594	0.00014439062672534	-2.37745184425805e-05	5.43527710125732e-05	-0.000140018454167962	-7.12438045715745e-05	-6.42881160968132e-05	-0.927867836106807	0.869714178031812	0.000143601664778918	3.334578873163e-05	1.96380612512001e-05	-0.000127591352921423	-0.981509596344871	-3.97838460861932e-05	6.59690099838496e-05	-3.00195759120979e-05	8.48634432821507e-05	2.19889930109619e-05	4.23934307226224e-05
140.890220209653	-8.41723759065688e-05	3.02108198247317e-05	0.897424079047513	-0.00014453562844488	-0.00016070663951507	-3.66626027424413e-05	0.00304066214553105	0.000757391526001613	0.000137640930612758	0.00700528932186058	9.34816660640767e-05	0.000105161554705464	-4.57196033860224e-05	-0.000117362854994726	-4.06418090150253e-05	-0.909252300616934	0.865320641498384	0.00639366891040105	-0.000111276497524814	2.33473350310571e-05	-0.00319128775074432	-0.988777921618838	-5.75026410491065e-06	0.000177618422878124	-5.70710213132808e-06	0.000152309314960813	-4.61150185528746e-05	-9.97078809418405e-05
143.388507828626	6.35532412820566e-05	7.93848401685161e-05	0.900962490725739	0.000134984474560409	-2.95180165360977e-05	1.53899144972187e-06	-3.0105189576841e-05	3.00400165939075e-05	-6.147581090619e-05	0.0137835884888948	-4.29750004811817e-05	6.39200046315486e-05	-0.000120990797093074	-0.0001205831448576	7.05306016705494e-05	-0.91413696999518	0.901452015678046	0.000193771333487276	-0.000103992111934845	0.000147542319196806	-0.00224237986653531	-0.981276914296315	-6.11994061775076e-05	0.0172153047103383	-6.74583020659381e-05	7.75546592998029e-06	-4.17191116044705e-06	-0.000140890765784176
145.879172825294	-0.00014169720430882	2.14550151781244e-05	0.892114312615518	-0.000102314060821327	-6.3773819924019e-06	-4.25558204578842e-05	-0.0100345483255582	0.00335752271244428	-0.000101238943021931	0.000121556212028047	-1.05164464896244e-05	0.000153845015521553	-9.68075435234212e-05	-9.0445485769531e-05	-3.86484075342243e-05	-0.916196303864765	0.879941900589359	8.79411564734044e-05	9.03712627581945e-05	-2.03961853512874e-05	-0.00691410359452781	-0.972175424168755	-1.33563052011187e-05	8.9851326246894e-05	1.03388093841743e-05	1.09769398780299e-06	7.13770852278493e-05	5.18921814948534e-05
148.36729996335	9.68320006906191e-05	8.19062918996911e-06	0.897656707621017	-4.55757983517838e-05	-0.000125557270140756	0.000131407841334632	-9.28280061409469e-06	4.15049620564945e-06	-0.00013740880355128	0.0171881253888489	0.000131597000495141	0.00278796772482581	-4.21553185082755e-05	-5.36747106444792e-05	4.38617685374695e-05	-0.913484889713066	0.918681125709756	0.000113215099852741	-4.32631905292521e-05	0.000202277285971415	-3.80532088939537e-05	-0.977048867619595	-4.97979897666741e-05	0.0118391545197595	-0.0002456818334833	0.000106806121141836	1.18824171629017e-05	-3.46730206644198e-05
150.857757525074	-1.77944051194599e-05	2.95690689211996e-05	0.902176940529912	-4.86432198092419e-05	-0.000233232045456337	-2.25129660032564e-05	0.00476119996743454	0.00192652306525891	0.000156055095680232	0.00139138849878437	9.9443717801647e-05	0.000125180467676611	-0.000178384801262758	-0.000120813943396102	3.19150576481311e-05	-0.919257663005762	0.889109643439724	2.89337849759258e-05	-0.000107923115834468	4.51488811061767e-05	-0.00740575994309871	-0.985508915437876	5.57275628720343e-06	2.87228432109959e-06	-0.000130625729428192	8.2478802406991e-05	7.39850071708816e-05	-7.91590651345046e-05
153.34097948989	3.41782668075332e-05	-1.11742891996144e-05	0.898270687968667	0.000127744514200934	2.53918482697455e-05	5.97778276263498e-07	5.07138131512422e-05	2.46254673465404e-07	6.94704193882455e-05	6.20444503630175e-05	0.000117043465519385	0.000133468647575331	-5.25743445553816e-05	0.000111135466805403	5.63884957524224e-05	-0.915452544211378	0.878989393585529	-3.05133539179568e-06	-9.69280095908445e-05	0.00013131327694801	-1.26094412278659e-05	-0.982241044828684	3.31782451856239e-05	9.2270611868621e-05	-5.70830853200517e-05	4.87093608723097e-05	-3.9926738725906e-05	-5.74507601691565e-05
155.803981473843	9.68463167416982e-05	5.33525950096395e-05	0.895189187423207	4.07134720491235e-05	0.000106656552681433	1.71948364407359e-05	-5.73180897812165e-05	0.000169445243544263	9.51278219396629e-06	0.000106424314278076	-4.30956888061861e-05	0.000170254952934048	1.40375227795945e-06	8.0750164532955e-05	8.12349733224986e-05	-0.920398325207764	0.875098014581476	0.000109807165150737	-0.000118856807736434	6.33694412410946e-05	-0.0108214056201696	-0.98074328412816	-0.000127430194821372	0.000219972571078024	-7.07848958715766e-06	8.21084262689144e-05	4.56635624735861e-05	-6.87475638525075e-05
158.293490041995	-3.05519056183681e-05	0.000111198247579609	0.906495208144032	-0.000112030479180737	-0.000106400416143401	1.96982919892433e-05	4.75113579293187e-05	-7.62627542662942e-06	-9.5168034077392e-06	0.00357669738112499	-3.00007782328165e-05	6.19251809859448e-05	6.4769062728812e-06	-3.34582257109888e-05	4.73576136446798e-05	-0.928686920259118	0.897229436129731	3.72981970516507e-05	-9.40268066663778e-05	-0.000133312050924775	-0.00338891524073208	-0.985722700465679	-7.17037148190685e-05	0.000209215741625183	-6.40328285935524e-05	-2.18130690542994e-06	1.8260186483978e-05	-8.80238639271363e-05
160.823475482248	0.000115010181384505	-2.09727699317026e-05	0.91121943831915	3.85677076741543e-05	-4.17545142400051e-05	0.000143424168813825	-0.000153889763036621	2.64184998884108e-05	-3.75454444097749e-05	0.00914529292510183	-2.85376702621278e-06	0.000184632996692836	-5.81013336078574e-05	-3.93366236596558e-05	3.17084627937177e-05	-0.93073990040626	0.918188235241727	6.11956610042314e-06	-6.08428093974305e-05	2.96938766693458e-05	-0.00240418014134098	-0.975992776753441	-0.000183916356630513	0.00425108728541152	-8.49673160179777e-05	0.000120457510819584	-3.54971360462224e-05	-3.11456319680727e-05
163.325982605291	-1.44455380578808e-05	-3.69313583045934e-05	0.905856136435154	-6.70114141552767e-05	5.55437415849561e-05	2.52171110728489e-05	-0.00241421620833904	0.00381843381266573	-9.3333505623314e-05	0.0138484449759663	3.15962890789474e-05	0.000111860507117215	7.91384654889973e-06	0.000100005525750946	-5.10018328967296e-05	-0.922725803076422	0.891561720102989	-0.000960134548927378	-2.69990225803678e-07	-0.000154357361615585	-0.0014254208989511	-0.970360829688777	-2.59719088940656e-05	0.0106136936460451	-2.65427633997633e-05	9.548288258122e-05	0.000132233421613351	2.62748696584146e-05
165.821156160272	0.000115890483686145	-3.87516931831323e-06	0.90771723281472	2.49597512544108e-05	-1.24012469539597e-05	0.00013702441233603	3.90546707296866e-05	7.18785287351763e-05	-3.54536496090267e-05	0.0178918187985664	8.53753683616221e-05	0.000128169855168514	6.91287649068897e-05	-3.29632949182645e-05	3.74118813882645e-05	-0.916945969430531	0.903376422668295	-0.000117667468413359	-2.92388187731578e-05	-3.56270975074588e-06	-1.32843052630124e-05	-0.976631602299071	-8.08203216504476e-05	0.00959290427674199	2.34501387843593e-06	0.000168006171898694	7.24686460229025e-05	2.93918532894006e-05
168.31422047285	5.84169762879646e-05	9.63384312150886e-05	0.896780642945524	-0.000103100063968327	3.74189732921404e-05	-6.32733372906637e-05	0.00689191498271072	0.00278595104885267	-4.60020920251631e-07	2.77824856713745e-05	-3.61339507318494e-05	0.000235914737260026	1.58828213532003e-05	-8.43774664797588e-06	8.64646279783266e-05	-0.928061055369512	0.873350665582293	5.17544358489201e-05	-1.13742657670817e-05	-0.000123823176329541	-0.00162527056681802	-0.989403892008419	-9.46660434673256e-05	0.000104812295386941	-1.46044431299348e-05	0.000124140241201203	2.49493707009046e-06	-8.72514557455891e-06
170.791408739486	0.000106196866888709	0.000125954159389933	0.894991569295699	-3.21225208326173e-05	6.06278178303167e-05	4.94561002499592e-05	5.13999281982654e-06	0.000130063554116505	2.67787585602954e-05	0.00224906240404374	0.000114827091422743	0.000103296857279487	1.09109913097558e-06	0.000126138510037622	1.11010298105921e-05	-0.922108197924112	0.900260944663945	-6.17601754219145e-05	3.66063456018051e-05	-0.000105878625391556	-7.2497290338194e-05	-0.978480885472091	-6.72627814555552e-05	0.000650466951648247	-7.08336417661928e-05	0.00013548361231265	0.000141523649219413	-3.53194904047291e-05
173.269173408022	5.48653190742506e-05	-5.400114750112e-05	0.897126395688461	-3.07568944675823e-05	7.78963201884095e-05	6.72344148985794e-06	-0.00431670658943002	0.000315965814010063	-0.000136897252674197	2.13979475725686e-06	5.40032113367055e-05	0.000127018967831344	1.34297167896273e-05	5.19362234804989e-05	1.87390122377687e-06	-0.913134317856809	0.879929510278526	-0.00453921807682889	1.17292616560429e-05	-8.15159791787915e-05	-0.00896461929757301	-0.973408218621749	-4.8759919571468e-05	1.963438496545e-05	-0.000109874241455202	4.56675380189172e-06	9.68383359099302e-05	-4.00951256745322e-05
175.75161831768	-6.5730794504883e-06	-3.13228273610782e-05	0.897961375383828	-2.97610558874659e-05	6.34776002540393e-05	2.45333128968143e-05	-0.000128753820260207	-1.92618835289775e-05	1.60698904340905e-06	9.12906238009742e-05	0.000132432461658602	0.000162291510626373	1.99010483763654e-05	0.000109641145567415	6.76959541941444e-05	-0.914947608729682	0.864090748566607	-1.34590922424991e-05	0.00013699913477545	6.0671065877666e-06	-4.75928706086234e-05	-0.980859690557717	1.09132648005159e-05	8.21549568614964e-05	-4.19457410017906e-05	5.46542603484173e-05	9.16913373947989e-05	-2.36589887153265e-05
178.238412516162	0.000112541936818506	-3.93972432492353e-05	0.890442603558545	3.23743199308238e-05	0.000123453173171093	0.000164240253268363	-0.00712690966444671	7.99838668406153e-05	3.20694890537107e-05	8.30422590897809e-05	3.55580716172615e-06	0.000239090054411601	-2.8853871991788e-05	-3.52317379810431e-05	1.72830312742733e-05	-0.921741166710654	0.876015144387403	1.54168355347986e-05	-8.65146998909944e-05	2.83512184457066e-05	-0.0116785653871252	-0.972802853176542	1.7787356969743e-05	-3.31588480524679e-05	-0.000156168154355311	6.59279395966764e-05	-7.75634481438925e-05	1.72674377502338e-05
180.718147638968	-3.73936963931211e-06	-0.000103730476576846	0.902914479949156	-0.000190681088105673	8.60992700638769e-05	-0.000132626319511727	-0.00199550092216296	0.000426864892101156	-0.000181136523734912	0.011143157143956	5.99033108289773e-05	0.000400588755615136	3.16465743987331e-05	5.93468429383517e-05	-0.000135396205525809	-0.920955014227132	0.909179844479341	-0.0026412842123148	-1.37595835601045e-05	-0.00419176116581545	-0.00165723625277324	-0.966378354162275	-3.72742740216809e-05	0.0117729147882673	-1.32860806226894e-05	0.000110942643871277	0.000113246384464107	6.24405931540551e-05
183.21896775811	0.000107324350520568	1.80762281370944e-05	0.908056805705223	3.52695012431455e-05	1.23624250232687e-06	-1.37404796883244e-05	9.88899783275284e-05	0.000183306818674717	0.000130104504122248	0.0139261420734097	3.28838356477117e-05	6.45902411773133e-05	0.00010294920296447	6.84299594635744e-05	4.87543573679156e-05	-0.923602529303246	0.890938245894675	-5.06796211210992e-05	0.000116555920492796	-0.000196003796652628	-0.000146252730186464	-0.980651220689375	3.9818220331233e-05	4.40144926213126e-05	-0.000110280723828983	6.60690320171453e-06	-1.64025572343464e-05	0.000117639587625664
185.684294205885	-0.000121405307968549	-2.04510030807714e-06	0.901678278714319	-0.000135974397020549	-4.99317955722296e-05	-4.5044626525347e-05	0.000197483950512457	0.00463363440210759	0.000667585017203288	0.00934003338836641	0.000117622326164175	6.29890265830719e-05	-3.03386494806663e-05	-7.30393531957862e-05	-0.000122363955771622	-0.918850597697483	0.875046720754483	-3.54127693113056e-05	0.000155044270646403	-5.21313172249798e-05	-0.00176542677365085	-0.988836133825545	-0.000177960136883019	7.46465721481937e-06	-6.75569047384205e-05	5.23642175429978e-05	0.000109732501888737	-2.98620556278238e-05
188.162595371911	8.41464827283397e-05	-7.34296308741684e-05	0.902643686914246	-9.39256122543569e-05	4.61115279122363e-06	3.20074526761834e-06	-3.43437048385374e-05	0.000143124941530397	-4.04444605804199e-05	0.0116601829745129	6.86768690773302e-05	0.000380360041602152	2.65904416829921e-05	2.13468403486835e-05	6.64032199915388e-05	-0.929649852529557	0.925985558274685	0.000105197896443037	6.95764947900954e-05	0.000101884018281935	-0.00545503885396843	-0.982379238897947	-0.000113288986707412	0.00984941211767278	-8.57097617619873e-05	3.08108278307715e-05	7.12436983735198e-05	-4.55609465125486e-05
190.64824934081	-6.08920383027676e-05	3.25745971384671e-05	0.907234303124771	-3.69286833400201e-05	5.56482389688796e-05	-6.67475517269096e-05	-0.00681787826292271	0.000168518778564365	-0.000139156171384884	0.000171214956941236	3.43894261474922e-05	0.000105278898944246	5.62877183169424e-05	-2.97007440513689e-05	-5.73882496826257e-05	-0.930371201747896	0.90687150563043	3.42146858793784e-05	0.000152981810086796	-6.09758543991072e-05	-0.00573514034309513	-0.974888270372965	-0.000107681479350594	0.000247319370177558	-3.46490580357004e-05	7.63146911029543e-05	0.000144192644531591	0.000138866998464606
193.162329881587	7.19267055757797e-05	1.4468069628671e-05	0.907808517743046	4.34094514574766e-05	-5.27916021634218e-05	1.40279266308729e-05	2.96950313413372e-05	7.29999267701472e-05	-3.80455783882743e-05	6.09937183505107e-05	3.11018336076305e-05	9.55426961803285e-06	-7.88845939259185e-05	-1.50053047332302e-05	0.000101023192668363	-0.925569685795579	0.895840077740783	4.54738227579592e-05	6.41762983587097e-05	2.49249974831009e-05	2.58880389368455e-05	-0.986359938979637	-7.34382766986962e-05	8.64034986214726e-05	-9.31553340505376e-05	7.07692977085665e-05	-4.711309239517e-05	4.05716613436477e-05
195.661221528904	6.72761906534571e-05	1.67619001620911e-05	0.903998884339702	3.49028757126488e-06	1.31382698707e-05	2.06146827542546e-06	-0.000364011493702618	6.78740656222499e-05	1.14841629069101e-05	0.00254413419649708	1.39025997840529e-05	4.14329566532179e-05	-3.02765209570601e-05	-6.65060301791054e-05	0.000118044531638078	-0.920498166815837	0.891594154542467	0.00676099061162253	-1.14632332258777e-05	2.59558663409396e-05	-0.00898044041868229	-0.978779022671029	-4.54693420817957e-05	0.00310808326513856	-0.000172684931546777	0.000109256817177804	-5.57438261384539e-05	-2.15458923576585e-05
198.15945235087	2.78014523653675e-05	-8.09088599350749e-05	0.906043920761494	-4.18581528826538e-05	2.67070394463426e-05	7.16964481438328e-05	3.48877494082873e-05	9.14052246419883e-06	1.07200923808447e-05	0.00109764754317721	-9.60943758358102e-06	5.00288008457259e-05	-3.01647597475003e-05	-6.65589621998645e-05	-6.69047642062193e-05	-0.917525023001753	0.906268777623738	-4.86114257272619e-06	2.508722029433e-05	-0.000102540767634004	-5.85995227562878e-05	-0.975764245180478	-8.79202619141788e-05	0.00533798616884971	-0.000485752767286782	0.000117972922720971	0.000120469269360718	0.000114575886876789
200.637516197393	-5.81244344811463e-05	5.74553508381709e-06	0.897327780176553	0.000148814559101271	-1.49428687905208e-05	5.23489503550187e-05	0.00600839113161316	0.00325399791444087	3.0085833038698e-05	4.16324169557193e-05	0.00013229236708054	8.86716603803655e-07	-3.69618959538757e-05	5.38500017039867e-05	-8.6005928059375e-06	-0.927929436895753	0.86658167601501	0.00010293391389123	-9.37631468563221e-05	-0.000125482625837913	-0.000331627516893324	-0.988807877091079	-3.62604158948815e-05	0.000136226414169685	-7.77534455830144e-05	1.47328916578443e-06	-0.000114033725851527	-0.000131283414787958
203.11722425019	3.64549791413128e-05	2.59985330156007e-05	0.900994211185594	-9.03650543167498e-05	-0.00016308232270666	-3.81934561054563e-05	3.8765384828815e-06	3.97751352451097e-05	5.6753487387373e-05	0.016043908611269	0.000121503867431258	0.000170940247665508	-8.07011582197149e-05	-2.41286244941056e-05	1.5182561341764e-05	-0.90987876668031	0.876658830364592	2.84159527502115e-05	-9.70738330905229e-05	8.92320608087353e-05	1.23989457353847e-05	-0.981520821040774	-1.77828007968413e-05	4.4886095197026e-05	-9.55295900131226e-05	0.000226814008837014	1.73970796936903e-06	2.90006750456596e-05
205.604775464598	1.81099746607105e-05	-2.47850179895983e-05	0.903148023210708	7.02129986780171e-05	-3.82541648452995e-05	6.38183781081342e-05	-7.03472800705702e-05	0.00365353062073854	3.20957693598732e-06	0.0138780238989316	7.75450832120663e-06	3.51010377468254e-05	-6.30897765158123e-05	-4.74381175626513e-05	-1.14704559271849e-06	-0.912632681207422	0.897643069860887	0.00354066161797554	-0.000178900495981811	7.24228673543984e-05	-0.00748442794142816	-0.971322436420753	-0.000542971883542251	0.011149428701907	-0.000169105458014457	-6.59611556775905e-06	-9.40359344151054e-05	-3.99654607619467e-05
208.089801434095	-0.000114827610272705	-3.28570739007219e-05	0.896433491244645	-9.62921704729235e-05	-5.13705176369111e-05	-0.000121195470660876	-0.011139526751113	0.00414129338821287	-8.68579852848865e-05	3.44583138161933e-05	1.69379746727024e-05	0.000187093297228685	-0.000100390838619873	5.40459590278815e-05	-2.01677035938355e-05	-0.917948782817169	0.884903219402308	7.99862428998273e-06	-2.49440595023765e-05	-0.00018403352914745	-0.0114395156042549	-0.971377063307298	-6.63136616846426e-05	4.12556303768087e-05	-0.000141117044855529	9.20000887167582e-05	-3.37657203488274e-05	5.32475440885774e-05
210.595896184141	0.000101726430308362	-2.09155133624843e-05	0.890673534490962	-4.54969702404694e-05	-2.24695174009713e-05	4.81198108713198e-05	-0.000122031272474025	-1.11039727329039e-05	9.24553028033124e-05	0.000344453190155655	1.11593119228716e-05	0.000794486040841317	-2.56591012894289e-05	-2.48483068933363e-05	0.000130665025716644	-0.917792470618422	0.877494871665538	9.71588273410607e-05	-2.26203266881844e-05	2.89484821538647e-06	-0.000125098434825821	-0.974607352642787	8.98949094110207e-05	7.67313951102868e-05	-9.09487453006942e-05	7.66880785110901e-05	6.65006234257749e-05	3.23448549157114e-06
213.089897987613	-2.85952568458918e-05	-1.27936346361241e-05	0.90225929933628	-3.29780709332366e-05	-5.29169437747442e-05	2.54738981010009e-05	0.000149561405776363	1.18958749529759e-05	7.36004318724723e-05	4.14924708809491e-05	8.36213673433097e-05	0.000165639717390199	-3.46958288393474e-05	2.37844668582494e-05	2.37358796739724e-05	-0.920383096621074	0.893738893210973	0.00187085143638072	3.76288472648061e-05	7.9197449447401e-05	-0.0107647870845479	-0.982420500764763	-7.56101048327288e-05	0.000113721525048156	-0.000232613982080288	0.000171359844877803	-2.99889424146259e-05	2.41680014270307e-05
215.561992924647	-4.41688218245529e-06	6.13965501037327e-05	0.907749593643132	-4.72680891829793e-05	-0.000105658683846778	4.1023728980479e-05	2.94689279043728e-05	4.67555777465126e-05	-0.000139214513963819	0.000138941497455499	9.50990434729357e-06	0.000193222665439393	-7.82517531768767e-05	9.62131585986524e-06	7.92164500007068e-05	-0.916210616886264	0.895393476426668	4.59590962431377e-05	4.03519165315943e-06	-2.6679984769697e-05	-5.9675692176494e-05	-0.980841499001691	-9.0064797740136e-05	7.52467265427362e-05	3.32701209842535e-06	6.87246795410263e-05	5.06667342637388e-05	-0.000118331115323112
218.034967273559	-2.97100223085609e-05	0.000140962007976879	0.899683746813965	8.40086938927251e-05	-8.59459912256526e-07	8.09471664339549e-05	0.00253252953213863	0.00139968212729391	0.000129019258896267	0.0012138097513641	0.000101976231988737	0.000120223324268515	-2.16571286056074e-05	-2.80201325370165e-05	5.64929732152947e-05	-0.91921620106131	0.869749422964953	5.5749176205948e-05	-6.87259791645937e-05	6.65528148259019e-05	-0.00835572341099047	-0.987100046826056	-0.000127601236605745	4.57782619736761e-05	-9.83719412784958e-06	5.45024138205378e-05	4.356512039939e-05	3.50186467168271e-05
220.517860314174	-9.76365056780164e-05	-2.20362449742905e-05	0.907408883224693	-4.96924964057567e-07	3.02083854091149e-06	-2.04524262997295e-05	6.03835718680628e-05	8.3401984352924e-05	0.00013731591049121	0.0161653860404824	-2.05660137074875e-06	0.000163682810030011	-0.000119102341151849	-0.000101237050188135	-6.52549146620945e-05	-0.928336429328526	0.907164700288319	7.9607154840409e-06	-0.000141952938793732	-5.69453766998871e-05	-4.88130884608711e-05	-0.983424545979641	-3.18026222993442e-05	0.0082638619805551	-0.000112198846618106	0.000118553732336913	-4.05511694531375e-05	-5.54457865991374e-05
223.028023249043	8.81332604970287e-05	-3.21395795044491e-05	0.910974382136668	3.64195651958414e-05	-4.33066302303806e-05	0.000170064902133828	-0.00510272580289185	0.00288381685740933	-0.00014417790120191	0.00834875302958982	-3.06249883445036e-05	9.77367371574198e-05	1.96552523910035e-06	-1.31213423356623e-05	5.07580606513228e-05	-0.928425324816245	0.907509854277993	-5.61295241458714e-06	2.02998199658322e-05	-3.71519169776693e-05	-0.00354487239795346	-0.97347430753439	-0.000101638899209926	0.00243801565119842	-0.00023738825986752	4.4940234422553e-05	1.59044687226626e-05	-0.000140284927790481
225.531046447351	-4.00541196232996e-05	-0.000138127873714973	0.9094503793211	-5.45477211833144e-05	9.85535726038041e-06	-7.61082717972056e-05	-4.68428756922628e-05	0.00120747876188062	-0.000263528648632	0.0152200232892326	1.60545759847417e-05	8.09206918502374e-05	0.000110232295387414	4.69666471329086e-06	-4.65572800208859e-05	-0.923898572999664	0.905201562734746	-9.31166549989758e-05	0.000124341790140527	-0.000790997738393744	-8.37324013513658e-06	-0.972825526831798	-0.00199463002607457	0.0130746296036842	-2.81976439583055e-05	0.000111165088605734	5.07901939130142e-05	0.000134438711734223
228.03484211866	0.000133424260596065	6.75750550830048e-05	0.908280721462788	9.90129392093056e-05	0.000104248855294608	0.000108747835045758	6.87086670279475e-05	0.00391879878465489	8.77925096785036e-05	0.00999189060423549	0.000119777720380698	0.000202244692595135	0.000106760636591887	4.9912727669879e-05	-4.45969419682334e-05	-0.921716149445016	0.885062012802166	-0.0012517851715369	0.000105788639133598	-3.06266019038715e-05	-0.000142359797107647	-0.978226642489381	-0.00010089368451449	3.89492674187988e-06	-0.000109753635401959	7.75274144827497e-05	-2.21847837379156e-05	-6.39338358179557e-05
230.526133908172	-1.89632203286321e-05	3.24883780667657e-06	0.899193989148037	-0.000248515426137181	-5.11936117284966e-05	-5.60324117402463e-05	0.0034361643711406	0.000254503853755112	5.75498934629577e-05	8.69229602172898e-05	0.000119951564914406	0.000122591138225838	3.46547446596001e-05	1.49794745675452e-06	-4.39230491933166e-05	-0.927867223295217	0.87615901582965	-2.21120718118348e-05	2.9252575045287e-05	-0.00015204377085384	-0.00445172841434225	-0.986353717827043	-5.4062808552186e-05	6.93465744712507e-05	-4.87610669309761e-05	3.96279000419105e-05	-1.23894778790951e-06	0.000100443828683026
233.005478413081	-9.02931019737902e-06	4.5472433351855e-05	0.895234575594172	-7.19790297755193e-05	0.000142569950951696	-0.000120958508412837	-2.355353901214e-05	0.000140236034219893	2.47766144047003e-05	6.99042414511434e-05	1.21791521705546e-06	-2.22659777609803e-07	-4.68393701822661e-05	9.6892083760499e-05	-2.30833474605047e-05	-0.929452979319465	0.885290598963833	-7.22131473519883e-05	-4.41541711165278e-05	-4.38212342229412e-05	3.94064587452942e-05	-0.977879684201412	-0.000133289954071307	0.000169512055142512	-2.04757922753013e-06	0.000168876085055995	1.42269579720258e-05	2.07177324144413e-06
235.479538065464	2.19865745255891e-05	0.000140062747305827	0.899492468985558	-4.86418540508266e-05	-9.46594775008939e-06	-4.92586121500018e-05	4.90480989330916e-05	6.94367567519394e-05	3.85172828194124e-05	0.000369552299092917	8.3772797055031e-05	0.000232795482101147	-3.10453773515452e-06	-1.82486382983997e-05	-1.49864287958615e-05	-0.913491500885277	0.870548111673493	-0.00698837706512951	0.000115165105555126	1.90351728484045e-05	-0.00729119562458332	-0.98252737528554	8.54772637868701e-06	0.000137834837943874	-0.000108843298820372	3.51182358690203e-05	0.000129847337888879	-2.65292068461426e-05
237.964503370977	-2.51790830350218e-05	5.07926756414788e-05	0.904703253156455	4.06490256849701e-06	3.84299684757301e-05	5.35020432582835e-05	-9.82055836809138e-05	-3.57314474349007e-05	4.25809923209934e-05	0.00700395770465797	-3.14330926688489e-05	9.17382232315494e-05	-1.88602479203658e-05	6.98359322570793e-05	-0.000139816482109918	-0.917666595690595	0.899715884703592	-0.000168656290512997	3.83276572704671e-05	-0.000914302526037544	-8.73820090448296e-05	-0.983353168117292	-2.82762454613715e-05	0.0103062863877476	-0.000156087242145841	0.000139135641577006	-4.27071431918557e-05	6.6627070762835e-05
240.463272736148	-1.14645126240369e-05	-8.32911441149746e-05	0.893904341524104	0.000175439428144431	0.000129605346628479	-9.9087658247762e-06	-0.00982014574060211	0.00210157457111983	-0.000171306424588235	0.000102998469738649	0.000121288255033622	4.10314264085871e-05	3.00128412696565e-05	0.000113517868938724	7.38817488165803e-05	-0.920009012857447	0.874481042107478	3.30303907308759e-05	-1.74094624297053e-05	0.000138091147191964	-0.00562674110578043	-0.971384163682211	-4.43154413890245e-05	4.14441277349033e-05	-1.32076650478456e-05	1.2324151854718e-05	-0.00013026875337969	-6.55115480605325e-05
242.935047939698	2.10698908514131e-05	2.3677836892933e-05	0.900878861537867	-1.96345488027204e-05	6.89439933171836e-05	-9.8605767274806e-05	-0.000134735881625809	2.70979743481269e-05	-1.9878469973357e-05	0.0145800392945931	1.10275530774911e-05	0.0015606531908114	0.000112726447781778	1.06165589697928e-05	-8.43557509650999e-05	-0.917509757025858	0.912974982357512	-4.46428185986404e-05	-2.44487851691787e-05	-0.00474807334697868	-1.22254582537359e-05	-0.97449152000841	-5.91030135862756e-05	0.0155313377196634	-5.23444439771994e-05	0.000110209093373343	3.0799607427835e-05	2.33762269140313e-05
245.432758748282	2.91542734776538e-05	6.02912431141402e-05	0.906473405148218	0.00016125884926327	5.7808619636329e-05	-1.71358577657663e-05	0.00290573315999435	0.0037281643060794	0.000239810864095389	0.00601623026700127	0.000129510262935298	4.53919368967736e-06	0.000140563197828433	5.05970961693693e-05	-2.2727834644002e-05	-0.92433696623017	0.886055606287049	-0.000181498508541226	3.37872968237775e-05	-0.000249758064090524	-0.00490608899196072	-0.986667875558351	-0.000153796749771697	5.05722456848396e-05	-7.31270663836436e-05	7.41473771286705e-05	4.40593797796097e-05	5.09138418588469e-05
247.899026588427	-0.000146335361130104	5.83519862819496e-05	0.901617512420286	-0.000140423046147434	-4.37057831357815e-05	-0.000356270733948142	0.000233023972819828	0.00071379684421835	2.63614279996615e-05	0.00189896116576501	5.18686374768512e-05	6.56937141257437e-05	1.75624290808709e-05	3.13931789558505e-05	-0.000130559390948877	-0.918417436427155	0.884056380360398	-8.75807159417725e-05	-4.77917145222276e-06	-0.000104358292339511	-7.89205141889404e-05	-0.981964136282243	-2.62055453496512e-05	0.000107341762558903	-4.60495720097387e-05	0.000136629961914199	5.27059434961172e-05	0.000135323232354108
250.366185349863	-7.53466473323245e-06	2.34504056025718e-05	0.897027675354204	-4.95016304654977e-05	-9.92800608136217e-05	-4.46362046555365e-05	-0.000107179298271254	1.64456520585323e-05	-6.30031090515934e-05	1.63946050060895e-05	6.82711092698729e-05	5.13268274575197e-06	-5.02066224182228e-05	-6.5479061280889e-06	-0.00014149743984754	-0.906736754726718	0.844059231781325	-0.015489692920691	0.00127581625052225	-0.00497179435611865	0.0120960605659015	-1.00514659730183	5.93613218354779e-05	7.32647262965873e-05	-8.01503549156014e-06	8.21354523992168e-05	0.000200669482782795	3.6456969157109e-05
252.869549445487	1.98374128945151e-05	1.48802940956306e-05	0.907237841015459	1.5498358192839e-05	9.27104602691475e-05	-2.5858076232189e-05	-4.0418572515701e-05	9.25040805678144e-05	-4.78115612382693e-05	1.24640893430108e-05	0.000111999952746483	0.000129492736619043	1.11843590239317e-05	1.32514716550616e-05	6.39641547825212e-05	-0.927543679253224	0.859051065638103	-0.0124354434128397	-9.98169432535302e-05	5.01410927648325e-05	-0.00418509861613385	-1.00322364033946	-0.0319696933079489	0.042113253186912	-0.011771505504091	4.47313777409652e-05	-0.000151037826902786	-6.72454084024515e-05
255.422945304396	2.70025240005065e-05	8.00480843404521e-05	0.912423503777653	-7.236394645599e-05	0.000139742240209178	-6.11875591310109e-05	-4.88785316950281e-05	2.02751513621138e-05	6.20903693630641e-05	0.00184530818573399	7.03392451965125e-05	0.000105431514949049	-7.31402594329094e-05	-4.23586999629527e-05	-8.26416778306033e-05	-0.915459697957561	0.914547985500697	0.00012805896821387	-0.0177304451065377	7.49566127342344e-05	0.126399222447065	-1.08527702026859	0.000110370778962702	-2.71437829541157e-05	-0.0156711206737846	0.00664339295207215	-9.64053610600691e-05	1.29059171330307e-05
257.980102259025	5.48470638824926e-06	2.08448866820795e-05	0.906554613910172	0.000160305834177313	-0.000142039006987394	-4.77648021606977e-05	-0.00435937571727296	0.00169956003891902	-5.44767027351466e-05	0.0069010164716329	4.0772094867572e-05	0.000181315017952781	-1.90217453024457e-05	5.2608471935106e-05	0.000143900056003791	-0.908298595653288	0.871520844362517	0.00699997416140992	-0.00784335424500294	5.27578006632112e-05	0.133489677512438	-1.08611113136945	0.0203261065387012	-0.00351473699850578	-0.0126309938784216	0.00310768082023242	-3.88523978986214e-05	-2.56991821061357e-05
260.498947219197	-8.8024224353311e-05	6.1344492394748e-05	0.908898062432656	-1.53837685932822e-05	1.80268386283304e-05	-0.000145373084720907	3.76471672501055e-05	7.75108189494471e-05	-6.66583826090149e-05	0.0140201095100574	6.57219267763562e-05	-1.50126291049842e-06	2.18354376414009e-05	-2.4919363101447e-05	-0.000160876025696283	-0.944948363708927	0.990385853852542	0.0543902265326289	-3.3984782451513e-05	-0.0535008695141805	0.00089751895256704	-1.13274156616469	0.0514965252830932	0.0790043569294866	-0.0243385085134317	0.00307761403036257	5.93855091986569e-05	-1.89897801717773e-05
263.02824945363	2.5046755450003e-05	0.000103996305069117	0.898389321659764	0.000153490511744152	0.000117815650820073	0.000141975375082261	0.00636825072326904	0.00375973035867717	0.000127706367139335	0.000564674743546284	-3.85477839279032e-05	0.000173816628971889	-5.28649798434105e-06	-1.25018614507703e-05	-2.36684295662808e-05	-1.00285830674579	0.904470743056839	-0.00113642135328236	-0.0411064691243605	-0.0603370088658678	-0.118894032394595	-1.20541760621357	0.00014072265457228	1.90191601610395e-05	-0.0453951414467464	6.38338716334191e-05	-0.000135649380203018	-7.21752211664293e-05
265.525799702986	-7.34403218291414e-05	4.52283249628201e-05	0.90291216734106	4.14620927211383e-05	-6.12235455854409e-05	-8.3673799008938e-05	-4.21469816893866e-05	0.000140219225892696	1.42030001103516e-05	0.0182857780391001	2.09717791441567e-05	0.000157577390696692	-0.000146312700275023	-0.000131117297107483	-3.51296957384763e-05	-0.987798737939042	0.960435670305758	0.00151506955666077	-0.0205506306989468	-0.0799461660430967	-0.0760225890090924	-1.19473109459137	-0.000161299366607001	0.00908921986855113	-0.0110650902664464	3.39786231711178e-05	1.45581510416263e-05	1.49884630350327e-05
268.047908027185	2.65489274178796e-05	-0.000141984235504961	0.902839877705791	3.2978607019444e-05	-0.000254537952461361	8.04322916378891e-05	-0.00531553320432905	0.00593407898863245	-4.73728816299117e-06	0.00530863250302264	2.52380897174949e-05	0.000216852449321455	-9.49565736563429e-05	-0.000146272982997325	-2.59993727892926e-05	-0.955823343894407	0.870252608395477	-3.03938723066021e-05	-0.000266743321111356	-0.0549900686843275	0.0375727240036096	-1.24610628345389	6.70212242261644e-05	-0.00139372745758693	-2.02194258327892e-05	0.000868336091285238	1.17314006388572e-05	-0.000149815423271334
270.556921699576	6.27691896675243e-06	1.79947555032137e-05	0.897675506980674	-8.9784167649953e-06	-3.80716911719179e-05	-0.000147576098285174	-0.00383342196056597	0.000628367178587617	-4.71134779569829e-05	0.000196345208746733	1.66893354349324e-05	5.41230790239433e-05	-5.66472593944517e-05	-3.83812789154904e-05	0.000179023156592403	-0.944257314203652	0.97643864903413	0.00208646378893265	-0.0151229856180768	-7.95521205591786e-05	0.0267895776338824	-1.25720684029749	5.12703204260719e-05	0.0255971544765458	-0.000106464637655732	0.000205204689347914	-7.18556748682147e-05	-0.00132110194573545
273.084465795604	4.93399713826906e-05	7.73418426470743e-05	0.890537785977737	-2.05104016902573e-05	-9.5008309925818e-05	1.51518344514615e-05	2.3577582626461e-05	4.63409995795689e-05	-3.08868428801051e-05	0.000136148563469183	0.000134810560742723	0.000136375351573443	-8.62354630705101e-05	-0.000123375350407266	2.3170266883625e-05	-0.944887237007864	0.96522349777312	2.13393156634633e-05	-0.0465003175565124	-9.39156389745246e-05	0.0211630482074969	-1.26354769344981	1.36570461971279e-05	8.19028084358104e-05	-0.0100933966573305	0.000165165563526713	-2.71304787547038e-05	-0.000415049492129849
275.608287158172	-6.54438940351122e-06	-5.89806040191099e-07	0.904894522000658	0.000150162657845568	-2.83325399615954e-05	-3.54578386198142e-05	-0.000400627312881118	0.000113102826607654	2.53438314033258e-05	0.000105137998695586	-4.02884351672342e-05	-7.9016426668854e-07	-6.70356264742547e-05	-1.20415821367192e-05	7.14380888788549e-05	-0.935865756075872	1.04310484988477	0.0155191862491443	-0.0204789974195681	0.00572802873876805	0.00570056509910162	-1.26616716548796	0.0210322575805767	0.0285965250364741	-0.00248486211317908	0.000126049473632943	7.2478110116209e-05	-0.000170038758660977
278.111788230347	-0.00011474607686095	9.34180644160687e-05	0.912205108859307	-3.43344627463474e-05	-2.88976965589185e-05	-3.4647477800774e-05	3.27594913171059e-05	-6.32274495445899e-05	-2.25647719963229e-05	0.00421143022440616	6.70135710490276e-06	0.00013216325777209	-0.000122980222257253	-1.39700475627569e-05	-4.40314328929654e-05	-0.953728337122492	1.09766548557394	0.0285943571897838	-0.0138018831103355	-2.11015458647654e-05	-0.0362686093481344	-1.30741338259186	0.00597724969587779	0.024821073954658	-4.20237796497638e-05	0.000158297893632219	0.000138678998189997	-8.13212938739697e-05
280.61173024891	0.000116940663923821	0.000126809199217487	0.901897897970927	8.41369506132952e-05	6.52133663557547e-05	9.20100629895195e-05	0.00260889713718419	0.00335604328280206	8.32209325016045e-05	0.00384400310199992	0.00010358726742618	0.000114109284848304	3.47339697147757e-05	0.000136666161117432	-9.3634279960508e-06	-0.9642119300035	1.03445736085736	0.012950169940294	-0.0272419157733266	0.000100619695584038	-0.0628112556506993	-1.32897888534711	-4.67617166385549e-05	8.00342860399155e-05	-8.93693226258613e-05	0.00025163303285391	1.42583779708019e-05	-0.000148492418629856
283.11805646763	-4.74221569743087e-06	8.48906328192318e-05	0.907372450438954	0.000114429261036824	3.93101393248531e-05	-1.60110248488678e-05	3.54828636294484e-05	8.13825214677967e-05	0.0001118328251469	0.0166328704789065	-3.13540459344544e-05	0.000102364973475401	-0.000113984749478051	-6.44368486611072e-05	6.30787073583646e-05	-0.969715390563096	1.11653174403227	0.00543408192647255	-0.0168749556361636	-0.0319258960424079	-0.0409632768149972	-1.32135313458456	-0.00835034941305199	0.0648194314619217	-1.37097024192312e-06	8.95665681081227e-06	0.000128915322420571	-0.000209353379008451
285.616045822023	-9.1860970591447e-06	-3.01998507161026e-05	0.91128360951793	5.95087228174035e-05	-5.16716765309384e-05	6.6019452827561e-05	-0.00679634924374996	0.00254180509531721	-9.92915539277384e-06	0.00519577956817333	-3.65424789308009e-05	0.00012863237867668	-6.92322509755196e-05	-2.90373961602282e-05	-0.000120522298316253	-0.934825963112284	1.09425462012815	-0.000184352581882364	-0.00883316533974396	-0.0297139250771815	0.0401353098359632	-1.36447659233261	-9.1183068019597e-06	0.0153319006918309	-4.58951817895061e-06	2.38138794874041e-05	1.65435708984217e-05	-8.01724358409223e-05
288.164295735379	-9.26126226035037e-05	-0.000103896072544877	0.909881366848964	-0.000139935681075737	-7.72132195388722e-07	-0.000181822762868628	1.4952044878626e-05	0.000281608351709965	-8.82727286128958e-05	0.0100600960529923	5.63138763522166e-05	0.000155063977125375	0.000121821318003566	5.02195765043788e-05	-5.9416453926636e-05	-0.938922089531615	1.13791541159182	-0.00345845058647279	-0.00301116291804921	-0.0378205386855238	0.028252298542953	-1.35704146224188	0.000140059380481649	0.0277863746446639	-0.00710098236414296	-1.21231551782276e-05	9.92858482397733e-05	-8.43144196829652e-06
290.687830589867	0.000122982985881416	0.000131459480752637	0.907740661608984	5.19235068900916e-05	8.50931211925082e-05	5.29239744616982e-05	0.000215066897879668	0.00328142419642465	0.000197444138461211	0.0049745000403112	5.01600980732337e-05	0.000172455493334173	0.000122226700684607	2.33628263439802e-05	7.49655355856594e-06	-0.943527977614188	1.09772577139366	-0.0249847410592991	-0.0111998570884874	-0.0230267976159121	0.000114248688726138	-1.36372846224402	2.12513783647965e-05	0.00973790132249942	-0.0039338862548858	5.96461557994619e-05	0.000102517554899329	-0.000173096088601975
293.186363366364	-4.85599098042822e-05	0.000108152305100687	0.9005308702807	-2.34936430499139e-06	0.00012089917707444	-1.06821332116957e-05	1.43084823978638e-05	0.00012508375292827	0.000115015268570711	6.65190175885532e-05	0.000143547458876267	7.54532470815408e-05	-3.14410623559228e-05	0.000106123066662033	7.80770578418054e-05	-0.955568362744314	1.11862784707836	0.00075277821457855	-0.00420252493096181	-0.000122980472885291	-0.015092501710028	-1.38085787907856	0.00142900592531805	0.0516477090613248	-0.0131194888817739	3.81407022747135e-06	3.87784464476235e-05	-0.000117949512334085
295.692823284922	-2.54730507243783e-05	2.51094101492616e-05	0.897313653837254	-4.94647249088772e-05	0.000142571535519333	-8.58097361108352e-05	9.28584083132638e-05	9.29971640307209e-05	0.000109965679062851	6.91464034891241e-05	1.75557622446969e-05	7.17347470976804e-05	2.44217742072096e-05	-3.05820750632145e-05	0.00012459810223018	-0.966067813404355	1.13616825709642	0.000135189082222717	-5.23332169778703e-05	-7.46063652078547e-05	-0.0161806315594288	-1.38228263084243	0.00014187616484219	0.0187121789136565	-8.35554683930531e-05	3.52529803531509e-05	2.78154608335556e-05	3.99857660188206e-06
298.176932141098	-4.2149069588589e-05	-1.35942981534797e-05	0.901353636783001	0.000115320595439209	0.000180476634486918	7.29324347676458e-05	0.00147700099397421	6.73996787511918e-05	-4.77265186578187e-06	0.00196170858581881	0.000110370176024814	9.69449659957836e-05	0.000109469475202988	-2.53701758178235e-05	-8.27493078793271e-06	-0.954285115187047	1.14127046074142	-0.000132809123683247	-6.03421310336128e-05	-1.551493270939e-05	-0.0229005345200158	-1.38704064002848	-3.39307212246774e-05	0.0269060330385649	-3.47191222099928e-05	0.000172809415351942	8.07641173795487e-05	-9.96095088269503e-05
300.659500579665	-6.7031472131071e-05	-9.90292736921687e-06	0.905887320361221	1.56493241097118e-05	3.64947563587397e-05	-0.000101995419853605	7.05166893535283e-06	-2.71521771494932e-05	5.45294110188134e-05	0.00995364232251632	0.000128051706870453	-2.73107919569593e-06	1.08449367970533e-05	7.76692793628276e-05	-5.95526782142033e-05	-0.936313458419197	1.19091558320319	-4.60000188470251e-05	-4.74334982790745e-05	-0.0135974163794231	4.18996661433867e-05	-1.40014877326281	-9.30609996164313e-05	0.0626220738287789	-6.36119088618581e-05	0.000237949012176177	5.83820890476527e-05	-0.000133833346126973
303.159964218051	0.00014019462946182	2.7573361513965e-05	0.89571796223625	0.000209086948306069	9.35813044536914e-05	9.85621206325753e-05	-0.00978473335017169	0.00237653440441356	-0.000156914236497074	8.82784623629513e-05	-1.83420314925385e-05	0.000155395061588279	4.21898316554043e-05	-3.40921075823972e-05	-1.98956236029206e-05	-0.923054170596603	1.13258309814596	-0.000113311788857544	-0.000121611463228223	-5.56501022412915e-05	0.010475292474927	-1.41281442878791	8.72405230605365e-05	0.00742118741925613	-3.14407090685018e-06	0.000178632177510955	1.0654491537209e-05	-3.57710445216878e-05
305.645584376926	-3.01666804721765e-05	-3.03069972291242e-06	0.901936040081864	3.5288117927998e-06	6.56821936638267e-05	-0.000138301527344443	-0.000126045550512426	0.000145634581572775	1.31780327774679e-05	0.0150744962703775	0.00011898118709301	0.00194482615647644	-1.9423646376374e-05	2.72557814400766e-06	-5.25106130937306e-05	-0.922320597656616	1.20208596799383	-0.000126818183727684	-0.000109340850411944	-0.0251689186107003	3.78960096716806e-05	-1.40790028057938	1.34775060712361e-05	0.051451595587326	-9.26918101979094e-05	9.81064896645766e-05	0.00013297786022748	3.29272360903395e-05
308.120967674893	0.000108234515406029	7.92003894642817e-06	0.906812754296628	1.73810748635518e-05	6.26457820046263e-06	0.00015095496323743	0.00405869481164467	0.00299036910361531	0.000112089699292171	0.00339013908841357	-2.9604415983436e-05	1.3581952272149e-05	2.9707126925684e-05	5.33549205990872e-05	1.29989477600841e-05	-0.942912936365918	1.16931926062977	-0.000161279982560809	-4.14530771532885e-05	-0.0191883593826131	-0.0211782284496102	-1.43105691889678	2.81521112104855e-05	0.0278952239330954	-0.000140668536396008	2.0591953591181e-05	4.47942812930258e-05	-0.000113278933510811
310.592532276897	-4.18339333574928e-05	0.000110333049208815	0.901758785596385	-4.17093917687177e-05	2.24791295412439e-05	-0.000122618235883149	2.53786634017957e-05	0.000115604613625133	5.67010521494791e-05	0.000140572448519009	1.6750987770473e-05	8.68187795650773e-05	-4.43898299387417e-05	-0.000112732044040301	-4.72917776394888e-05	-0.938330530022693	1.20719333720396	-0.00134587725481267	-5.06776075046019e-06	-0.0118955107742766	-0.00460319900316321	-1.41744770221809	8.0525880171106e-05	0.0382407735552126	-0.000100402885169285	5.43307712574014e-06	8.03338999990769e-05	-4.74387273676498e-05
313.071092253858	-3.34357730026544e-05	-5.96526978821868e-05	0.897877645328809	-5.6436835657466e-05	-4.63616437186719e-05	-6.28107753275361e-05	-1.44703400260243e-05	0.000211842742449594	-4.5504249085741e-06	8.63773943290128e-05	6.41547627534947e-05	8.02306135833405e-05	-0.000120874901950199	-3.36309535079318e-05	2.58419707661418e-05	-0.942342682337226	1.190753039699	-0.000129834236128337	1.6156608218803e-05	-0.0106336928264402	-0.0152929102237729	-1.42621545867911	2.07198640583601e-05	0.0222599816598702	-1.58306669679518e-05	0.00012453711855436	4.69497105166487e-05	1.79687303632057e-05
315.569658978742	1.33070099571069e-05	0.000127817875730336	0.908860069345724	5.54586194220535e-05	1.55148994967066e-05	1.72595278079982e-05	-1.68693406257375e-05	9.8404673327024e-05	-7.23166339427931e-05	0.000166339844001332	0.000141685688280927	8.74853515092303e-05	4.17915828971834e-05	-4.08747665412058e-05	8.47243605601019e-05	-0.948636245068948	1.22366028001184	-3.0735086061155e-05	-2.61022384303424e-05	-5.86292531292646e-05	-0.00734163046152877	-1.42432813907531	-0.000101910091437966	0.0445853344619152	-7.48110519042444e-05	8.87619463141133e-05	0.000116749311206141	5.31383106791182e-06
318.066896288986	-9.65955794441731e-05	-7.73952559105426e-05	0.914165350426466	3.9493806420775e-05	0.000109041498490501	3.22376314973707e-05	-0.000135636883881755	-1.14511046364946e-05	-7.51442749697348e-05	0.00541680298214515	4.14768517645545e-05	6.8182765709848e-05	6.29938759350391e-05	9.93586094619403e-06	2.38090009867932e-05	-0.934530571236435	1.25941060430357	0.000123809307613273	9.75789434043821e-05	-0.000135004239394935	3.64301818456655e-06	-1.43414316446121	-0.000119125397506158	0.0343513800133529	-0.00291012653845266	2.03680838517492e-05	0.00143658197121983	-2.54997596333657e-05
320.583380958021	4.6996403774605e-05	-5.74462562691843e-05	0.908045323095566	0.000178755528602743	-4.5964812174636e-05	3.85768280869254e-05	-0.00374669264579461	0.00323881591098099	-0.000158627273012826	0.0103884774487807	6.45822369356399e-05	3.08848793556361e-05	-0.000125984616074954	-0.000135076959724922	-3.73100212185364e-05	-0.92318180107424	1.22369798811735	2.91901473579459e-05	-0.000134782878757563	3.95834233505882e-05	0.00212292464692289	-1.44043790153475	4.60366284614877e-06	0.0286283884755968	-7.04981396412591e-05	0.00011088950974486	-1.09108577478137e-05	-9.97518271268848e-05
323.065733165212	-8.20629743978577e-05	-1.99110823355125e-05	0.910224601075974	0.00010623523711428	5.37428517685719e-06	-0.000153460016421989	-5.6629841608437e-06	6.73028790729662e-05	-6.51333280830719e-05	0.0163461235519402	3.42579090852789e-06	-7.77959885372538e-07	-0.00011991245690519	5.04109912110844e-05	1.60419674587462e-05	-0.923863370069763	1.24835452457422	0.00329483247066441	-0.000120730003840226	-0.000192869659325443	3.2878028348333e-05	-1.43946257008325	8.54056757007982e-05	0.0504831392723886	-1.75077751932684e-05	9.62182065135398e-05	8.94976072963403e-05	4.02171901425456e-05
325.552714549666	-6.32845261641593e-05	-9.67882971109369e-06	0.899145162226929	2.11312953520334e-05	0.000146082081586375	4.77509665794436e-05	0.00664210948277308	0.00312312345731344	0.000181908436983073	0.000156571664397231	0.000122359210084014	2.24403835451019e-05	-3.03657276913739e-05	3.90230793803036e-05	-0.000105272752623183	-0.947723923681885	1.21812560619723	0.000115917765671376	-0.000255696395746521	1.11596384324108e-05	-0.00946168464404501	-1.45903515337971	-1.26800669545379e-05	0.0102201196568771	-0.00108980988955617	4.59372665825731e-05	6.61485586598475e-05	-0.000142970870441002
328.025647313618	-1.78329368731439e-05	-1.72892158073792e-05	0.899807235759567	-2.14971430117226e-06	-0.000159740062337139	-7.91480550331483e-05	-5.32414956941202e-05	0.000172038896036564	4.56282893094306e-05	0.00816152296931012	6.48995756654601e-05	0.000415206892860289	-4.53862559820026e-05	-1.8290314950099e-05	-1.92264402159795e-05	-0.939163381467216	1.29238561550471	9.07633959538942e-05	-0.00021806050789673	-0.00635740241201206	-7.41983476438823e-05	-1.44674003794066	9.04292745159585e-05	0.0349582313560321	-4.27472925201375e-05	0.000196591820092032	4.85744964884954e-05	-5.01152564915129e-05
330.5068247721	7.64193229918243e-05	-2.16118187486809e-05	0.900298334897226	3.90867797376647e-05	-6.88810189526776e-05	0.000131417752420206	-0.00551138720912584	0.00170009937831422	-5.79415936979711e-05	0.000298925264765508	9.3834491699106e-05	0.000200589763596566	-8.71896025881935e-05	-5.37930532993854e-06	6.09531472743286e-05	-0.929883592127025	1.23527196757897	0.00406028034625218	-3.44510004493151e-05	-0.000140471577627497	-0.00304377711986498	-1.44573782132174	2.02829533608717e-06	0.0239362383594108	-9.57907592669833e-05	7.90806240739443e-05	7.89046413244706e-05	-8.75095948874807e-06
333.017383745987	-6.97969515037016e-05	-2.78848205488476e-05	0.898464369998504	1.86018994198481e-05	-6.03829716896451e-05	-4.15573815636067e-05	-5.30358032324432e-05	0.000102859051223796	-3.48172055271999e-06	-3.62229301236443e-05	9.6654743095879e-06	-9.87129568406937e-07	-7.06383588542365e-05	3.04856667624579e-05	3.06293149707027e-05	-0.929071152523459	1.24114906294658	-4.59209122770927e-05	-0.000101604756134851	-0.000233658272974793	-0.000301758466364863	-1.44678846151695	-8.3912522616794e-05	0.0245515194627987	-6.40086901444382e-05	0.000134701966247769	6.17295265129682e-05	-4.7970897391523e-05
335.520729783845	-0.000123069002100262	5.87878545139686e-05	0.8920182108752	-2.43819229890348e-05	-0.0001379653345882	9.67131965440712e-06	-0.00344233885960201	0.000134128891272304	3.36445098432563e-05	4.60413835018969e-05	5.28922679229636e-05	3.86189179865777e-05	-0.000117604090877258	-8.34181014701124e-06	-0.000138336531971006	-0.936946830859763	1.24914019685103	-8.23726705916455e-05	-7.99906634761887e-05	-0.000120878159829095	-0.00782087830822445	-1.45100781489225	2.40632288206996e-05	0.0134980409252769	-0.000105597596865389	4.44842240759294e-05	-9.99068696135022e-06	-0.000134699750196343
338.000931839028	9.1075122933736e-05	-3.48000709700919e-05	0.905950716935241	7.32518586136616e-05	1.16893874258286e-05	5.26098914264717e-05	-0.0057847027665173	-1.49333630439356e-05	-2.61145469488859e-06	0.00600961035667689	7.09093105121407e-05	4.74162252323148e-05	-6.04995520700629e-05	-9.56469955857982e-05	4.61952148726471e-05	-0.932822511523698	1.27690758264165	0.00410872280833504	-5.54122073182864e-05	8.11594612560446e-07	-0.000767225591610664	-1.44459250697933	4.25975110223031e-05	0.0363993801319792	-3.28444222027683e-05	3.30885214887287e-05	8.93478887681736e-05	1.70799076133507e-05
340.474524346135	-0.000111454902765412	4.99703537587468e-06	0.911251736495102	-0.000129423610914746	1.17871453139912e-05	-8.55258273242017e-05	-3.93247904231515e-06	6.14975386662895e-05	0.000170357619810132	0.01331472273617	3.33223004468907e-05	0.000260022557021282	-5.45488026251401e-05	-5.45235675267135e-05	0.000113552998932802	-0.937346530966586	1.28334465708948	0.000100073169607329	1.54864520318583e-05	-9.32198304157677e-05	-0.000368171480269246	-1.45639004330449	6.98596222724959e-05	0.0267822536685742	-8.71824452118353e-05	7.49281207792036e-05	0.000147343045077362	-4.06288560387209e-05
342.950327903484	0.000135155391720892	0.00011984132951157	0.903351780575279	7.74886308678526e-05	1.54730438757509e-05	1.27153710987381e-05	0.000744026858736716	0.00468498411021188	9.8275199880759e-05	0.00844843609732728	9.05411614373474e-05	8.57693491516374e-05	-2.44261467853752e-05	9.04232292230232e-05	4.71318295721309e-05	-0.934485434844119	1.25900364280896	3.26214904199502e-05	-0.000201310340553021	1.30089996678762e-05	-0.00936198287652804	-1.4701470567068	-5.24595069946588e-05	0.0146754882278871	-0.000125732107285542	8.47469263954856e-05	0.000138547591333884	1.50936881662745e-06
345.436950490862	-7.62305451006782e-05	5.54148802937737e-05	0.905832940515828	7.92615059596674e-06	0.000113597547866522	-0.000121271579194931	-1.69439458945641e-05	3.54869698833611e-05	-0.000100358986809026	0.01437230859872	-5.15734177889348e-06	0.000177534596417378	4.30994297051207e-05	3.31314097808589e-05	5.60776045419526e-05	-0.946184271223972	1.31287207222863	0.000101475162870911	-4.87605585474788e-05	-0.0021552889599448	-0.00591451560190144	-1.46548169194887	-6.3541356893214e-05	0.0406745487426434	-0.000134608220759313	0.000155449558607208	2.81632329202782e-05	-1.5745264349435e-05
347.924115912609	5.46952124394008e-05	-8.13025186354123e-06	0.909677126796303	0.00018466962238496	-0.000129387747069553	6.66297886287566e-05	-0.00790124231140876	0.000439597360245028	-0.00015123158372301	0.000249975123858275	0.000136067219375019	3.10951337723292e-05	-5.99097165742946e-05	2.83526650199646e-05	-6.77100214138732e-05	-0.939865038750045	1.2962991394994	-2.17830085819733e-05	-1.48426389449588e-05	1.18170973199372e-06	-0.000134571893279046	-1.46404631919932	-1.81604740011741e-06	0.0216862987406227	-0.000164289598385814	0.000139865820210513	0.000148942436896633	-0.000115045432044679
350.420732923914	3.38348528354433e-05	4.31669763027038e-05	0.908130836232658	4.39801949454361e-05	-3.34564800841079e-05	-2.24492331945316e-05	2.5432058458751e-05	2.5410711949282e-06	3.05154112759101e-05	8.85656742933774e-07	0.000144152582318812	5.62506365983188e-05	3.90556981078952e-05	-7.08234359410083e-06	-0.000149131557965055	-0.934202222185962	1.30272108478923	-0.000155881141158593	-0.000127420347583949	-4.56260850558254e-05	-7.27345576237222e-06	-1.46851865650865	1.65226288139276e-05	0.016091804122492	-0.000175142588560857	0.000145040196238079	0.00022689816381231	-7.22760650664871e-05
352.938342262613	-1.5951224677389e-05	1.95309615003395e-05	0.905201737079032	-5.86979330895099e-05	6.46207448744305e-05	0.000122543901256786	-8.13720857114266e-05	7.75552766324176e-05	-8.96019963416345e-05	0.00129518967965605	9.60685908741578e-05	1.15695376907074e-05	-1.21380335712518e-05	9.80168742437182e-05	-0.000110431037877015	-0.932802369510295	1.29028132600875	-0.00412222566688683	-8.59944281207203e-06	4.46164273908075e-06	-0.00535558266419928	-1.46545342078423	-8.96895260697204e-06	0.0220308528046762	-0.000197162016223334	0.000154947905418434	5.12339300535838e-06	-5.8769063302367e-05
355.421564232681	5.19229880688569e-05	-2.00243984484015e-05	0.906017040769624	3.14446644718733e-05	-2.74319953526492e-05	-0.000125584706140487	1.24947570346849e-05	0.000141462174907948	3.40162660027776e-05	1.75611150176771e-05	1.94428221262438e-05	0.000165957448404621	-5.93645645356018e-05	6.97789730669094e-05	0.000106233336508618	-0.93193162014577	1.31037557249242	0.000112718757629201	-5.5760637563221e-05	-0.0001516883936834	-0.000223851550737315	-1.4605682233106	0.000104691011687577	0.0285229280143881	-0.00185025385303428	0.000193100471050989	4.37017474445341e-05	3.53029596811045e-05
357.929664423575	-3.51820649910102e-06	2.1243844961569e-05	0.899108696778432	1.14765374597731e-05	-1.65358683205706e-06	-1.48636323456735e-05	0.00468864099620048	0.0015076054127158	6.4578976204241e-05	2.32739891855966e-05	0.000139478942900627	1.90784410055679e-05	-9.59284110513376e-05	6.03482016803977e-05	-4.51658959171942e-05	-0.940458712473198	1.29611100841449	-1.73040646304521e-06	-6.02334433575675e-05	-4.33372104306316e-05	3.66554231345486e-06	-1.46880621913644	1.53653176659697e-05	0.0038282596462064	-7.79687152435181e-05	0.000168430189584308	0.000108688223360219	-1.89081118670506e-06
360.41913988706	0.000146112127240119	0.00013984298357094	0.90256489475589	7.4349442768066e-05	0.000124656443416027	6.56416748217241e-05	0.000422896863790228	0.0013239266464869	0.000123656106633651	0.0135888543795095	-1.41388872236483e-05	-4.77617719183951e-06	0.000140753980706001	6.42047191949543e-05	-0.000119864291973398	-0.92360089916532	1.28580475169453	-0.00065004324285476	-0.00014992534639645	-5.19958327779427e-05	-6.84643360353283e-05	-1.47499904792593	-0.000170086375654521	0.0126500086753605	-0.000141047002582802	7.17828619966774e-05	5.27230499740195e-05	-4.94602164782139e-05
362.960516524064	3.3463061684408e-05	1.72825528122384e-05	0.904989294207729	-0.000104725217746759	1.18971548280438e-05	-4.75771191389778e-05	-0.000131621864065416	8.29228864692363e-05	-4.82685919877544e-05	0.014663005026503	0.000123769826736063	-6.18810490025901e-06	5.12661548400462e-05	6.35683386574142e-05	-0.000116191940018596	-0.929412455055632	1.31438591127695	-5.15183203326551e-05	-7.38412194485023e-05	-0.00259827111454239	-0.00212992328232635	-1.46460694121559	5.84682542832458e-06	0.0361067533417252	-4.89487130891608e-05	4.18160338664124e-05	5.12430246634541e-05	7.20737271069772e-05
365.442186395364	0.00010256245357968	2.51088538851274e-05	0.897058278374341	4.582603121975e-05	-3.00182579431739e-05	8.55703419846273e-05	-0.0104602403761813	0.00344561830099013	-9.18594015297645e-05	1.66839601456704e-05	8.934177271875e-05	-9.18181136480332e-06	4.33754785581384e-05	0.00013822453106633	0.000108325963841706	-0.93084967235706	1.29882133894865	4.94069561103832e-05	-0.000165195012530712	3.84704191199325e-05	-0.00366068397388388	-1.46256197834484	-4.8962609493715e-05	0.00705036265851482	-0.000124472086250971	0.000155917054191385	6.6063116036029e-05	-0.000114549439187237
367.917851589422	-9.11561301025542e-05	0.000109633952291172	0.896431938670363	3.17475197026226e-05	0.000136578134970147	-8.04803631924907e-05	-0.000123681163559957	3.12983258612282e-06	3.7995212964495e-05	0.00652190120207777	9.6425520358664e-05	0.00227997129743859	4.03738578277695e-05	7.92575109516176e-05	-0.000130374362246389	-0.926528995001949	1.34825988820502	-2.0522421255669e-05	-2.96040701724348e-05	-0.00191061655974858	3.47470327541737e-05	-1.46865495810137	4.45759685728534e-05	0.014375077491599	-0.00016450263971857	1.33678255501489e-06	3.30432931601565e-05	-3.64661570187702e-05
370.403534188386	-2.41344869349221e-05	0.000129742604072851	0.903822790392587	2.7687616794264e-05	6.24989761146547e-06	9.7156108594571e-05	0.00233257385899923	0.000101640739076718	3.60970150038432e-05	7.79674089970475e-05	0.000109773500675161	9.63184382671279e-05	0.000135299849048163	0.000121631609372359	-0.00010625397312205	-0.933610411883444	1.31686400219375	-3.14136803748014e-05	6.32432615718431e-06	-9.2246440358882e-05	-0.00809545433393631	-1.47654892132042	-0.000130121401855195	0.0162491828189287	-0.00023669073769573	0.000105739386841336	0.000173741079117643	-5.49166865848334e-05
372.885182234018	-9.79194438980472e-05	4.14020813182416e-05	0.90515208727269	9.34409110581656e-07	9.74122478038285e-05	-0.000129968099273221	6.53755382730724e-06	4.84504755931705e-05	-7.36757940634352e-05	0.000117376121108121	0.000114554788055691	6.05755474588417e-06	-4.64064614960973e-05	6.94662848807646e-05	-0.0001268037987275	-0.929831823833405	1.32155976926365	-7.23917108723492e-05	-0.000127911113604839	-3.06445462543165e-05	-3.06085873079308e-05	-1.47253103553335	4.29360127464105e-06	0.0142713826577093	-5.79216980179115e-05	7.70853380592498e-05	0.000164978140025215	6.29883863975545e-05
375.364925813194	2.61784059136351e-05	8.48724308320739e-05	0.899917938025966	-2.07940202234062e-05	-5.39634430387099e-05	-0.000150830830123165	0.000450167343263954	6.83314399142108e-05	0.000117225231846509	0.000223009923706306	0.00012710559021027	5.92626320089157e-05	7.55642351749184e-06	-6.01489941479624e-05	1.00007730137906e-05	-0.927294415215908	1.31518646824594	-0.000103161780174256	4.15972793979429e-05	-0.000838178331019402	-0.00842212506952465	-1.47710330712972	-0.000114444988253748	0.0100972464818647	-0.000108015296934103	6.53436274172871e-05	3.79668174453188e-06	-4.17438799134208e-05
377.854203058352	-8.65148216007068e-06	-1.49735373374873e-05	0.909409089743879	-3.50929226174671e-05	1.86399099292691e-05	0.000103552448219117	-1.85958488517649e-05	4.13101295612259e-05	3.46534826877138e-05	0.0115636868975359	0.000135964356211452	8.48113938622144e-05	8.20023803789463e-05	9.5708431367287e-05	-1.12600981084708e-05	-0.936054620438017	1.3403184867935	1.38812012518956e-05	3.63650181793645e-05	-1.15998509975574e-05	-0.000193467815150858	-1.47516167960508	-0.000104124779898544	0.0205906615781237	-8.84272569615878e-05	0.000114316537532358	0.000122515234361042	-2.5126030231352e-05
380.350203054176	-0.000101228525404167	-3.11229814176907e-05	0.912785884355748	-0.000151095444798508	2.04447148709988e-05	-6.93292284264248e-06	-0.00323078482425791	0.00237003788949703	-0.000236748953783731	0.0100499573220696	-3.36621991972099e-05	0.000176426298124269	-3.37874282553237e-05	-3.26906581059906e-05	-6.10878087398325e-05	-0.934165025539765	1.3500560648335	3.81776021913686e-05	2.62786145242074e-06	-0.000151727000229894	-0.000211207400677971	-1.46458341851801	-0.000164534388468802	0.0215005536829532	-0.000162587908527035	0.000138980825726865	9.14834639753354e-05	6.09582273379446e-06
382.857328091681	-1.95695022246078e-05	-0.000126393719714366	0.909809634465408	5.10860288732291e-05	-4.16242409123221e-05	1.1266298257308e-05	-0.000104150864447163	0.00179510840111787	-0.00012926507496068	0.0156928406844862	6.19145230394845e-06	0.000188385789684793	-7.53043592512091e-05	-0.000146267217826705	4.96258401629485e-05	-0.927760602256375	1.33535569209067	5.14302869355773e-05	-3.86909091043283e-05	-4.88089811391331e-05	-1.40039164280109e-05	-1.46939759708625	-8.51400362618458e-05	0.0240891933959548	-0.000108162619457118	0.000118349762700289	0.000142652155817187	2.50092696130895e-05
385.337543174849	-0.000123042429327957	9.30812087529889e-05	0.910705054040267	-7.54047440085875e-06	-5.50503441837557e-05	1.31239312368493e-05	-3.71697610649736e-05	0.00152830465863322	6.45064142859516e-05	0.0153675794929527	7.20590461002431e-06	6.31060449220617e-05	-3.50186329648392e-05	-5.50267741070333e-05	2.14575420030417e-05	-0.922749398843793	1.33669372967557	1.97897251022872e-05	-8.18096336776287e-05	-3.14535350991331e-05	2.46736792677833e-05	-1.46823681757374	3.92055465677778e-05	0.0185586559636229	-0.000162598968458964	-4.84843729131226e-06	5.05574038727933e-05	2.22125052585149e-05
387.82654464156	4.07490281067473e-06	-3.37328357106723e-05	0.899866346812866	0.000103012562066139	-2.7615917212753e-05	4.61771461617342e-05	0.00619696162077071	0.00115909375854674	-3.87805246749537e-06	0.000102968076858443	-2.99229685540192e-05	0.000205705029416491	-9.21415243121581e-06	-6.83811903935313e-05	2.92256821830262e-05	-0.93370663594788	1.31942976544034	0.000132185391142846	-1.63011782678652e-05	-5.08792601585976e-05	-0.00110281034166788	-1.48414061247364	1.88824144458855e-05	3.3873374466511e-05	-6.80835828134187e-05	0.000195095958918433	0.000117410402010166	-4.00094957337644e-05
390.322174531531	-8.65386362386411e-05	7.24450270274968e-05	0.895428760211992	7.52366644552191e-05	3.87110088644725e-05	0.000127170872517706	-3.25905672314388e-05	0.000136114079502946	0.000119336687244953	1.29200659481551e-06	0.000118691822332982	7.00137821980809e-05	-0.000100475245316529	-7.52668640932793e-05	1.81333839566147e-05	-0.930815698252269	1.3430481306646	0.000108597808622087	-3.44511182526483e-05	-0.00011654631352111	7.53408245234088e-05	-1.47548724492908	5.15637356217023e-05	0.000239267923726153	-0.000216095831198938	1.95889240313263e-05	0.000185315426874851	-0.000126345155825624
392.802084049455	5.38206892569972e-05	5.59815152683795e-06	0.899558362995647	0.000136455448592035	-1.26883428183509e-05	-6.19730941230066e-05	-4.91506386108407e-05	0.000132012197704878	4.07204891766991e-05	0.000129452360199481	9.84181967707187e-05	0.000197223808099533	-3.96695292638692e-05	3.62508744447873e-05	5.86454286735332e-05	-0.915991497959752	1.32593285358468	0.00846489781347856	-1.02015158813329e-05	8.94155335024076e-06	-0.00891838555281402	-1.47399340338253	-3.13825643352855e-05	0.00813043086806062	-9.23817976787011e-05	0.000154259221134715	3.45967476087462e-05	-5.6012180645216e-05
395.317517695467	-4.28484874626653e-05	0.000139310207118653	0.904580232311883	4.1967187684322e-05	-0.00010224106340424	-4.11297638231182e-06	-8.5324411945152e-05	-1.94166041051797e-05	6.28269467946475e-05	0.000144085260968088	3.76940152625501e-05	6.26554834791714e-05	-2.40245112733897e-06	-1.17205069875349e-05	3.2832482614422e-06	-0.918792656660915	1.33658518712647	1.00316409514716e-05	-4.27215417399349e-05	-2.91473240359911e-05	-0.000103126627218062	-1.47809851400689	-6.6134068566869e-05	0.0143648891120895	-7.11694201601208e-05	0.000170209071940593	-9.43050352527038e-06	3.3934447420753e-05
397.821546995518	-0.000120390713865603	-3.97672070898539e-05	0.894112523417329	-9.59704219581543e-05	1.42564600247808e-05	-1.89522872063607e-05	-0.00941388657437142	0.000665329106379084	3.53822003428445e-06	6.918498528839e-05	5.77826105780069e-05	0.000172109761611407	1.31838278244837e-05	-5.88570033305415e-06	-1.18658236125261e-06	-0.924617155695582	1.33677475105153	-5.50332867744789e-05	1.48301988292542e-05	-3.36547189834549e-06	-0.0101068956457179	-1.46607736361597	-0.00010756310730605	0.00229662936337608	-1.56243052992461e-05	5.7154042449162e-05	3.84727477836741e-05	-6.68762502406723e-05
400.289393196028	0.000103304850195997	-2.94486671386473e-05	0.903134173522351	0.000104007415799001	-4.5180137772964e-05	0.000135749015562126	-1.28987536671211e-05	0.000170023525069912	-3.2597536804852e-05	0.0136113953710151	2.75776393166227e-05	0.000716509108261931	-3.67904197711955e-05	-3.29761283429657e-05	0.00012490150752743	-0.9213357745755	1.36361962901817	0.000215986165924503	-0.000176494069992999	5.22363902677024e-05	-8.11088865718632e-05	-1.46752909170557	-4.19144204075393e-05	0.0261312015061678	-0.000237903295250353	6.17200314504173e-05	2.70085994159481e-05	-0.000130888117509773
402.757546461807	4.30765357260925e-05	5.24736431797651e-05	0.908604457163859	-6.48571146642239e-05	-0.000224217125536428	-9.28783149330472e-05	8.80610748674752e-05	0.00338533470783951	0.000621655031282798	0.0100094378137539	1.92256887959522e-05	0.000119106867615561	-6.16014975228513e-05	-0.00014234957334079	0.000125320845032124	-0.926393954323518	1.34871972759861	8.29633131014763e-06	-6.14773268859237e-05	9.05642775054662e-05	-0.00150856935700228	-1.47795110949041	-4.23609112369312e-05	0.00475701687642635	-7.98146342866015e-05	0.000239730034562349	3.30698551794873e-05	-0.00010053785048159
405.23922493135	5.7829843031129e-05	4.32912139481732e-05	0.904209591500889	0.000265463135764004	7.49574783025582e-05	0.00126938771210777	0.0012645284290618	0.00458503034321299	0.00206607666203307	0.00787611549763283	0.000124452707808108	0.000149348929804169	-3.830320091177e-05	0.000107425949242684	2.29154250244859e-05	-0.921439144152007	1.33677399409431	9.69435570731221e-05	-8.95708395188929e-05	0.000118494710703591	-0.000449568722601117	-1.48257965532439	-3.48474288390177e-06	0.00338154032449411	-4.53007085889e-05	0.000137054981243668	0.000148197375378078	-5.50033605877168e-06
407.715819356647	-7.05047176644741e-05	1.87833885678412e-05	0.900142211273596	3.54561112603051e-05	0.000149116767738888	5.98997809464996e-06	1.69028317938263e-05	0.000200104858777156	-1.59621053799056e-05	0.00206275459775183	-4.43268894399931e-05	0.000175258102741389	1.05364698772014e-05	4.38120736714036e-05	1.31956434944133e-05	-0.932498025928901	1.37264337617461	1.92443778196902e-05	-2.55588007885841e-05	-0.000176967941777893	-0.0128008910961028	-1.47058500218707	-0.000339561555566063	0.00958371653071161	-0.000748165102793995	6.88689136338505e-05	0.000337408465272828	0.000126800694746162
410.199507682459	5.58781513855492e-05	-4.68381794874057e-05	0.908291005644442	0.000103797076789239	-0.000123172263261868	9.63000062022932e-05	-0.00292557666129846	1.21492060188176e-05	3.30432010704374e-05	4.00408961916675e-05	-2.46602397944046e-05	2.25425065110285e-05	-1.34165957030554e-05	-8.1469222567114e-05	-3.78819105660588e-05	-0.935008476027448	1.36607355477694	7.24534837672235e-05	-4.48141804397119e-05	3.71526863081103e-05	-0.00980197774258092	-1.47473045462509	2.37567526056611e-05	0.00582221253103346	2.71042036158647e-06	0.00012519200533416	0.000136231801414734	-0.000129310407535937
412.702904258656	2.12652549886295e-05	6.70325781047618e-05	0.912007629529733	3.73222169654641e-05	-5.15288196212693e-05	-3.56174677186179e-05	-1.63527235620627e-06	6.53209586325421e-05	2.46241100675294e-05	2.08666918657872e-05	3.63142471929649e-05	-3.11800925204241e-06	-0.00013450316938428	-2.18259846165818e-05	5.73598981859776e-05	-0.935831923917977	1.36900638640894	-5.62774098901142e-05	2.21126807459788e-05	-0.000156386411945662	-0.000135515254456228	-1.48378528767964	-7.47081018829293e-05	0.00555564912521822	-8.99227819154903e-05	0.000121628369944853	0.000182273718009786	-9.20085883201035e-05
415.23240873089	-5.93295523679889e-05	-4.57330947727689e-05	0.906528869678103	-0.00014798664502565	4.66169214068492e-05	4.55061133370339e-05	-0.00387530231821369	0.000130906455344432	3.38422999728661e-05	0.00472300766260576	8.02712191615405e-05	5.22841575283288e-05	3.14847403619459e-05	-2.62383896088294e-06	4.42361860984188e-05	-0.927529257926268	1.3559715571961	-0.0027513774904297	-0.000126398767420048	-3.7312002620355e-05	-0.00605323322538435	-1.47094886885305	-6.51301932414985e-05	0.0133718222883001	-1.2893147602268e-05	8.96588725378875e-06	8.01297747069202e-06	-6.54310724284338e-05
417.728457631579	0.00010790017111288	-5.83596346476735e-05	0.909333349657424	4.98649879555297e-06	4.16226643951663e-06	0.000142254417635603	-0.000131619935549849	5.5346461859703e-05	-8.4713743256644e-05	0.0107327931449451	3.1724896457058e-05	6.00557420670472e-05	-3.7862156152445e-05	5.33349090730552e-05	7.30353459772188e-05	-0.920103161678813	1.37577978444975	-0.000149652119267258	-3.06957934825898e-05	-4.11566766008122e-06	2.69416396076713e-06	-1.47331511119235	-6.02964113227019e-05	0.0222570800017514	-7.42530643690035e-05	0.000172496404472798	5.02095046940937e-05	-0.000141550613415234
420.22285032127	6.1840367494232e-05	0.000103743820004855	0.898676358136956	-3.15743103236388e-05	3.82243163268498e-05	-7.4529230845425e-05	0.00636761894671624	0.00378073504492023	9.48961435466471e-05	0.000330574887261581	5.81540725198936e-05	0.00024774749282275	-5.31937910336312e-05	-3.81990451622874e-05	0.000134139641071604	-0.932910751960049	1.34529994416473	5.13058598147082e-06	0.000111459567363308	-6.17402299871305e-05	-0.000154547821205509	-1.48366993102155	-2.99478379059493e-05	7.73117268998753e-05	-9.86146196305865e-05	5.55748073382145e-05	9.70503726947541e-05	-5.85562079444231e-06
422.706069694214	-2.75197331650416e-05	-3.89836027280482e-06	0.902688749293096	3.69113603776765e-05	3.25839823387958e-05	8.86678563950081e-05	-2.89820901155711e-05	0.000103926089783279	9.88161060620631e-05	0.0183305832889699	5.64532917131429e-05	3.03796458555258e-05	7.86714593510352e-05	7.25319407415962e-05	-1.03237063869332e-05	-0.917656649847317	1.35828028152212	-8.16991869954457e-05	-5.713741643071e-06	-9.05611397517884e-05	3.91695647757083e-05	-1.47520721395446	-0.000104913126618524	0.00879466961082136	-8.74626959781179e-05	5.36832006428752e-05	0.000226298365411469	1.45901836329888e-05
425.24158248056	4.84253307282058e-05	3.73031306133377e-05	0.903235907271537	-7.16636758801942e-05	0.000189956557863782	-0.000137651935371807	-0.00403826909649848	0.00621667310305391	-4.09473645894861e-06	0.00827010495384671	-1.56387539673605e-05	0.000167102059033329	3.43305682848218e-05	-9.4739436245756e-06	-0.000134873852020935	-0.919814019559653	1.364495402096	-0.00156995603765215	-2.67744963007724e-05	-0.000146572036719616	-0.00902743553186342	-1.46518942371766	-0.000311476217474941	0.0121102179230174	-0.000237022637160444	0.000236776341108749	1.25033761142274e-05	0.000131302410898398
427.735824066921	4.02087436509066e-05	-6.91105399032239e-06	0.897524056854185	0.000277765513587627	-0.00012644950721201	0.000176192538991239	-0.00784722443573021	0.00263304663607066	-8.43232344361722e-05	0.000190098962353506	1.40366124273721e-05	0.000192776553237166	6.56244564483287e-06	4.22978278654203e-05	-4.17752062120391e-05	-0.926031986267354	1.36007702896274	-7.0297562396292e-06	-3.9092783998772e-05	8.26186765961543e-05	-0.0122039668024894	-1.46546359717422	-0.000189029816693589	0.000101749013579273	-0.000228683131181543	0.000113968827494917	-2.11125075231407e-05	-8.83523931392438e-05
430.224998320852	1.08027444974298e-05	0.000103503914551028	0.889568366058445	-4.57813050093179e-05	0.000122888613156229	0.000154351662298976	-5.94959233714264e-05	8.40297377158717e-05	-2.71367401839349e-05	0.000154279134737915	-1.72783126363508e-05	0.000113539909467497	4.41775562947962e-06	2.67701384287897e-06	-4.83660339245378e-05	-0.928511024676858	1.33859044086293	-0.00011360003584936	2.30533721485716e-05	9.89246596258771e-05	-0.00389302060547477	-1.47494072638803	9.96582085046607e-06	0.000139834386457413	-3.99107472870721e-05	9.68996553654479e-05	1.92464492885449e-05	3.32004670157788e-06
432.717425481417	-1.85462673209137e-05	5.00397530950191e-05	0.904128900453226	-1.11874075915284e-05	7.44436385277669e-05	8.28361929086426e-05	-9.79164688897175e-05	-3.3939396098962e-05	4.26511057893393e-05	3.21523408349605e-05	0.000133731497985594	0.000131356153340722	6.28658260274401e-05	0.000122899060223041	-8.16475973108654e-05	-0.9273428503878	1.37058975463854	-0.00231879077013143	-1.72402483413046e-05	-9.45727259673563e-05	-0.00776370523252792	-1.47649066365075	-4.26734152495998e-05	0.00788577459956461	4.23307286200231e-06	4.30015531600276e-05	2.0761557344091e-05	-3.61802669141071e-05
435.196801059313	0.000140159509999569	-1.08381521867524e-06	0.911707857140146	5.03680881114189e-05	-7.46502489565272e-06	-4.94768539186274e-05	8.39349882980321e-06	-3.85110051077617e-05	-3.01357636321404e-05	0.00352108020600106	-3.94404441641657e-05	2.38630430545604e-05	-5.60424595859172e-05	8.04712977372675e-05	3.95101970175569e-05	-0.92359534192689	1.38329994484909	1.04164972319135e-05	-9.23617094113633e-05	-8.56445558086211e-05	-0.000211642640758249	-1.47757292680128	-3.3292965895903e-05	0.00440708114919571	-1.96425445294794e-05	1.57656616267199e-05	1.92764128978172e-05	-2.82350730717598e-05
437.680303434281	2.01194785352641e-06	-1.07928283746739e-05	0.901455177935787	-4.17136858243298e-05	1.77153943647104e-05	-0.000159949911116014	0.0026148067333161	0.00340270555051543	6.33367702163575e-05	0.00414105552712162	0.000138065076463581	0.000117833309649615	-6.87476237144915e-06	-6.62545678843391e-05	-0.000122952139244475	-0.92144209718456	1.35664661253657	-1.07096663694399e-05	-1.76673474570858e-05	-9.47957058585895e-05	-0.00454735188151914	-1.48620334140513	-4.02948343824678e-05	8.29352179057628e-05	-0.000107389186231699	0.00011761398938282	1.81570654694884e-05	-5.66444724498421e-05
440.172052074298	5.8014647387419e-05	-2.29952137173686e-05	0.907148510440736	-0.000118140890443691	0.000128306820314156	7.69441003450132e-06	-6.24381791924653e-05	0.000150282484982225	-7.52364896858597e-06	0.0166310849697085	0.000142822989542604	1.77529312468288e-05	-6.96200223816052e-05	7.33266094747659e-05	8.05412566391773e-05	-0.93220030118225	1.38756797299861	-7.95726667609533e-06	-3.13077971800884e-05	3.76939638822811e-05	-0.000123150000167278	-1.48202965715526	-0.00011204977217277	0.0162674894040637	-2.90344128676678e-06	9.15906824719276e-05	-2.77580503203046e-06	-2.41502112772305e-06
442.69490415658	-1.27785741653769e-05	-5.95116487032325e-06	0.911177504710528	-6.44811359061594e-05	0.000186667379276576	-0.000160027081023193	-0.00679747468511209	0.00259343986537722	-0.000144263723705702	0.00520674011042789	1.11836308224349e-05	0.000245407232687644	-2.16189127963441e-05	8.75544536664063e-05	6.09600785382752e-05	-0.930947683046981	1.38633254665626	-9.66103259939302e-06	7.01576271236058e-05	-1.92457772864675e-05	-0.00213572990128543	-1.47184277981562	-9.193962064798e-05	0.00706114713857741	-0.000177085738309652	0.000161687076383444	4.73528774293147e-05	8.07196425330184e-06
445.190845029946	0.000130739566157427	-0.000123855741369822	0.909358409897267	7.04254175141407e-05	4.80026214392542e-06	0.000152178072804054	2.42092111173491e-05	3.27884406393719e-05	-0.000172045200656862	0.00829522648459804	-4.32438169562589e-05	1.92538786753348e-05	-8.13363485838679e-05	-1.46695010113784e-05	-9.65827323746221e-06	-0.925686653679713	1.39926933185283	0.000559111981150005	4.14399692446789e-06	8.41507652552294e-05	-2.18685082072131e-05	-1.47050444910623	-0.00116251357815156	0.0148043093163951	4.08083635845445e-06	0.000167333528617456	0.000135106827514349	-5.64537786080391e-05
447.677482770849	-0.000135376586749773	7.29409467740131e-05	0.906756621973869	-5.81691376784805e-06	-4.07199583778769e-05	-6.80387249932176e-05	8.69622854293911e-05	0.00245226886119809	4.23462421536303e-05	0.00337839647610442	0.000107404889317711	3.44297761323093e-05	1.20079557816949e-05	-0.000110528478617644	8.4936795940604e-05	-0.922268987434759	1.36531535220503	0.00488751306894385	-0.000146387821592894	-0.000124519374015787	-0.00155066906459265	-1.47869852612508	-3.26888127600869e-05	0.00718379848654395	-3.17894808162151e-05	9.85258568225107e-06	0.00016498531650097	-9.14879988440528e-06
450.158139196162	1.58795059483233e-05	0.000105636025373157	0.901004982976882	3.27778297903514e-05	-2.86393463538727e-05	5.48980958753165e-06	8.77280625807053e-05	6.83073385982071e-05	0.000103482379535339	-5.89312193964507e-06	-1.79383031269983e-05	0.000184042404333436	-0.000122512905936442	9.1550250628413e-06	2.51106185761327e-05	-0.928061476817774	1.35702359599544	-5.80580343644769e-05	-1.15057027016732e-05	-1.62303580026882e-05	-0.00357532656074055	-1.48621245289737	1.0188617359886e-05	5.86869735047141e-05	-0.000467686745385218	3.0424297676741e-05	9.98279224179817e-05	-6.75570025348528e-05
452.6315589378	3.27114291734971e-05	0.000122582975152195	0.897870723914722	0.000111192383568349	-6.15410292201264e-05	8.72787354104825e-05	0.000127489689425027	4.38178802277603e-05	-2.82253441365544e-05	5.27788192749033e-05	9.29762111197367e-05	0.000123319990722465	-0.000115283852292945	-6.59959227367685e-05	2.82940765151975e-06	-0.93009858821052	1.35486593283682	-1.17636297692948e-05	-6.49558758123455e-05	-2.51744311447293e-05	3.08315706522371e-05	-1.47986046627907	-2.95302066239048e-06	7.83211792463046e-05	-8.3226411880302e-05	0.000181627439567302	7.96942631077758e-05	-0.000144060674766135
455.118140609215	5.16294067365816e-06	-2.08911655736953e-05	0.901475870409534	-0.000132795806475116	-4.46815387664064e-05	-9.59400686600595e-05	0.00276452772643296	3.36234113981755e-05	-1.93918784089948e-05	0.00449729565519705	-3.1564649110496e-05	9.9950991349861e-05	-4.34957357733916e-05	-7.73044775238143e-05	0.000134608558481239	-0.91179774672248	1.35108214613484	0.00642250268573583	-0.000193711589040068	3.96828407060864e-05	-0.00361282560674931	-1.4870396793007	2.85283675055669e-05	4.67327290577814e-05	-2.3723041889579e-05	4.56759153182029e-05	-5.35212803536969e-06	-1.6575822729184e-05
457.631292399962	1.21437600820908e-05	7.20196484275711e-05	0.905310531367231	-1.92653127245848e-05	1.50958099524246e-05	9.62045718522606e-05	-8.59542012596939e-05	1.8926422669813e-06	-1.88476626713782e-05	0.0116491075821616	-3.5930879660543e-06	8.50722576454576e-05	-4.7826335761329e-05	-0.000114961149179503	2.63774130009596e-05	-0.917351153528504	1.38337332181718	3.04228507183853e-07	1.40066988068751e-05	7.30883826494401e-05	-0.001373040541709	-1.48101428133351	-0.000138059217938612	0.0207979404701913	-3.96449948531076e-05	0.00016028184787299	4.32694983127021e-05	-0.000121367108107812
460.13588048513	-0.000134562341060033	-5.97462501886163e-05	0.895616712933336	-2.25614536761689e-05	3.0499253528909e-05	-0.000105802034783023	-0.00979328882422652	0.00276646202389147	-2.34328880566314e-05	0.000112230705671455	8.18284924737736e-05	9.42011729664309e-05	-0.000144255410106046	1.77732972568531e-05	-6.9496805675558e-05	-0.919807724012177	1.36378877392241	-2.51847273779133e-07	-2.0875766842554e-07	-2.94994953418303e-05	-0.0073878014905569	-1.47067654530781	-6.23117896138769e-05	7.46738080625977e-05	-0.000114516102285509	6.03299743953118e-05	6.48412322608173e-05	4.19819320312126e-05
462.617739431546	-4.9270760659087e-05	2.18237444561234e-05	0.901399179659604	-6.5131826248409e-05	-5.36596993586088e-05	4.02959852636084e-05	-0.00010280775423301	1.02759533908998e-05	2.04456413022953e-05	0.0159933731684079	-1.02041249052189e-05	0.00250438043391041	-4.71560474129709e-05	-4.71046805216391e-06	4.22610627851693e-05	-0.91651246254903	1.40252950504307	-6.48137135025538e-06	-6.09828933341033e-05	8.70894665137222e-05	-3.90515232353034e-05	-1.47597562497503	-0.000102749164542195	0.017302531053339	-1.02357382946916e-05	1.66839869893392e-05	8.47642954399285e-05	-0.000105606670249527
465.09519887804	-7.21387355103581e-05	0.000113536650773741	0.905931410367136	-2.68005742390617e-06	-7.76293583514121e-05	-6.60446518905593e-05	0.00451500114958666	0.00235416925012053	0.000115856888676819	0.00192660365688026	0.000134261492743023	3.22712186185723e-05	-7.36735137257495e-05	-0.000131828235998108	8.79772377370299e-05	-0.922455369947873	1.37496196903537	8.62549023059284e-05	-7.16477198240802e-05	-2.54435436233659e-06	-0.00566019553188443	-1.4840730856114	-0.000119601031834818	-1.80868126163961e-06	-0.000107753363955447	-4.18996035805888e-06	-1.56729185051302e-05	-0.000143994203693737
467.572349537971	-6.67846014241585e-06	-1.3193702071608e-05	0.901348696788356	-2.10252477892954e-05	0.000106871452018961	4.77783474232097e-05	-1.20552205628707e-05	0.000146548527736017	-2.59468660017645e-05	0.000111146980303701	0.000130761583651741	4.98238426924026e-05	-1.64902933977387e-05	0.0001039049284661	2.51431246894463e-05	-0.918081300563527	1.36663300544551	1.63881888469192e-05	-4.6860405531818e-05	1.97601652800723e-05	-0.000161861239855592	-1.48127830224119	-5.37613757244741e-05	1.46003901842254e-05	-3.96092438566331e-05	4.03020376942812e-05	0.000173096847002398	2.32164618695435e-05
470.042845732415	7.05229888542392e-05	-7.75803059460741e-06	0.897899392439985	-1.63759121312255e-05	0.000113008933081383	0.000105674463996409	-0.000196068916001514	0.000114621428457533	2.5258588572794e-05	3.69854247992825e-05	-2.02870389938635e-05	7.63582292579214e-05	-4.66718590700795e-05	4.97903044450329e-05	9.07486466180533e-05	-0.923311014479521	1.36518931498273	2.85548333886145e-06	-6.61788677281699e-05	0.000147194437985786	-0.0109828205256304	-1.47853112561224	-9.93415329754446e-05	0.000161791051085665	-5.30214861397386e-05	0.000138842506896277	0.000103290196380791	-4.17666084051669e-05
472.535644676639	-2.90010134348211e-05	8.17754714089907e-05	0.909115076193606	-0.000113324899357024	4.39552456722761e-06	7.37190593630101e-05	0.000131840161741623	0.000137034948273129	-5.1135746204967e-06	0.00105522441168963	0.000118223088369367	4.44962599471843e-05	-0.000104327247301305	3.03625909962365e-05	0.00011777466979505	-0.931480036996508	1.38395512676808	7.48300553670826e-05	-2.07460413045061e-05	-0.000121391627399855	-0.00497215111680049	-1.4837067225928	-6.60436268314477e-05	0.00117199229082912	-0.000129718644922955	8.3792493013334e-05	0.000170660167421511	-9.39301809873398e-05
475.063140670853	0.000105275178664119	-0.000123011524902487	0.914111445429096	0.000119486710607658	-9.1960099711092e-05	3.97111333617122e-05	-3.41479610305602e-05	2.03104577853007e-05	-0.000105431362992602	0.00707959141604459	7.42633173793078e-05	0.00014856869548581	-4.30901895602973e-05	1.78625105836336e-05	0.000130536083078597	-0.933597158649315	1.40589732569494	3.90173085353942e-05	-0.000186043440076797	-7.98798228994282e-05	-0.00140507172851923	-1.47652447038464	-9.47579201640766e-05	0.00678794582312778	-4.02309970335515e-05	9.31920939398427e-05	9.67972266462221e-05	-0.000141264414899573
477.578740212876	-4.07309672213247e-06	-0.000109743398267852	0.908085962388185	9.12417461197379e-06	0.000157622488488689	-3.59634177588453e-06	-0.00316258317650254	0.00355421007603468	-0.000187547689259757	0.0118516975828315	7.78454250368586e-05	2.52052274306734e-05	-1.48670295891478e-05	0.000127620057734342	2.85261421964252e-05	-0.925308593410097	1.37820036661566	-0.00100713921093757	-5.77073581841454e-05	-3.65747345537351e-05	-0.00185957368428658	-1.46955567861103	-0.00012303038171666	0.0129471394643832	7.85626796065752e-06	4.69984312158478e-05	0.000192365488827011	5.32558805036313e-05
480.094455933927	7.86695922551071e-05	6.54965952208665e-05	0.91009865729965	2.86135384106129e-05	9.44198248552171e-05	0.000161118974894763	-0.000133702299113613	7.14241422252859e-05	1.49422307127695e-05	0.0166735102740282	0.000110786250969481	0.000177746366910371	-4.0089626071686e-05	-2.27490372437013e-05	9.67117304076134e-06	-0.918680497124462	1.39162464594202	-8.34902804414314e-05	-0.000113206701768893	-4.26197217902614e-05	-7.03279732796971e-05	-1.47619051754373	-4.3221805278322e-05	0.0146174315053112	8.97141566942853e-06	0.00010167079721631	5.09749599456612e-05	5.08415894301059e-05
482.581648757924	-2.9823466592556e-05	-3.49743522642859e-05	0.89894092095648	-2.36253410768435e-05	-1.65728520092329e-05	-5.98180046957505e-05	0.00673307774754087	0.00294126626567584	9.63179238991071e-05	0.000156120405053775	0.000131067805517157	0.00020231357511645	-0.000131491128101043	8.05418113857984e-05	-2.10141276165444e-05	-0.930608329664605	1.36242904450293	3.0769819280142e-05	9.64481273236803e-05	-5.27406818918441e-05	-0.00048440420501149	-1.48847185619051	-4.25153867310192e-06	-8.41126833950317e-06	-1.24548134875574e-05	0.000147219589615059	7.21793913301448e-05	0.000117843122750485
485.049047862996	2.54606990241467e-05	2.95417683282049e-06	0.898444793829328	-2.27897521770661e-05	9.6676617369435e-05	0.00016495032102256	-2.74652454572205e-05	2.8987949540107e-05	0.000185741341500425	0.00531966075295798	2.61900317892689e-05	0.000270059849818735	-1.38541018744683e-06	5.25235171341349e-05	6.79300439739414e-05	-0.922235411634272	1.39470256032655	1.15614050719307e-05	4.41815405516308e-05	-2.0164478760703e-05	2.03353897614457e-05	-1.47690010061069	2.19473450059593e-05	0.00380600085154823	-0.000178121544669019	1.39581584259816e-05	0.000132357206536465	-4.24102939245898e-05
487.554549486191	-3.39672522078367e-05	-7.75435264283185e-05	0.899687537386428	2.1179620870642e-06	5.45833516850249e-05	1.53781212977526e-06	-0.00534435249387466	0.00133584518777557	2.65356479312647e-05	9.12365227912802e-05	6.9227971527628e-05	0.000143976003557269	5.62042875220001e-05	5.0519246103083e-05	-3.80801735493788e-05	-0.915491041389982	1.37345610770921	-0.00382821144631383	-2.82006747647545e-05	-3.26272521398626e-05	-0.00916812463143468	-1.47068658619266	-4.5601641805622e-05	0.000463143471886531	-7.8495200102063e-05	9.42147206658198e-05	8.26328176045291e-05	9.01241085995074e-05
490.064527229643	0.000110343975973466	1.85185465313352e-05	0.89823287755652	-1.06922080163298e-06	7.59453610095483e-05	6.66500112328005e-05	-6.31521780420987e-05	2.17841146627813e-05	5.02016769688445e-05	0.000116586664854893	2.25052199820214e-05	-8.02738821511584e-06	9.46881259420492e-05	0.000116798385234207	9.61347587766102e-05	-0.918261743110755	1.35837805338659	4.71076042696601e-06	-0.000130168919972961	8.50327444602438e-05	-0.000965022853233896	-1.47574783444321	1.23525834708256e-05	5.572500513102e-05	-0.000131850895133666	6.32549108902753e-05	0.000152831802381628	-0.000127343100034702
492.550059082867	0.000112026534944184	8.60284561286202e-06	0.891672945092849	0.00015726505169734	5.09801491963988e-05	0.000100824554915565	-0.00446390080455643	3.68782444278965e-05	-2.07362436245952e-05	0.000130742335951142	-3.38699015155447e-06	2.02448227490413e-05	-5.49754161420976e-05	9.37140752438039e-05	0.000121322895533862	-0.925078157946774	1.36527152828763	0.000142749902263627	8.90250669353213e-06	7.76742572878581e-05	-0.0129716121480712	-1.47420817551684	2.94980355616597e-05	6.73060894999366e-05	-9.21574676113355e-06	7.70764825819333e-05	4.46455061310185e-05	-5.06062564558573e-05
495.031787682361	-7.79334173944011e-05	1.98888223005115e-05	0.90530480395639	9.68686702302888e-06	6.55700279902305e-05	-6.91173408138215e-05	-0.00509354760985908	3.48253609380636e-06	-8.01861911187425e-06	0.00729152544492889	2.33572668116254e-05	0.000285664198147644	5.48395411637277e-05	0.000147414054412185	-0.000108639058619624	-0.92377830038544	1.39732278562645	-0.00416208343926682	-3.88269225129467e-05	-0.00347985489851416	-0.00405870163569619	-1.46668022385447	-0.000109969724773183	0.0114789609504136	-6.85093860943521e-05	0.000152160398343961	4.11124959734938e-05	-2.20318924812227e-05
497.524298855227	-4.07294127986865e-05	-1.25857886707126e-06	0.910646657124934	-7.09464226607496e-06	0.000169995674642919	0.0001563867661984	9.67415135914122e-05	9.54264206297143e-05	3.08715100852114e-05	0.0134833590734279	1.80114954859048e-05	0.000256372501517401	0.000145228285221044	8.19535828808034e-05	4.96129215313929e-06	-0.924507377170002	1.38898962881994	-0.000159820725473809	2.41284108195722e-05	1.51477846977733e-05	-0.00016101535844803	-1.47825945236137	4.99036665693719e-05	0.00046683694315626	1.28525063685509e-05	0.000151241237335992	2.60357166662999e-05	8.06264615305368e-05
500	-0.000100954635227112	9.38546911652293e-07	0.902990689347693	-0.000140867976967483	-3.36577542061451e-05	-0.000103764906761812	0.000640474048403641	0.00463801656524304	0.00021702917197279	0.00866217219032154	7.77192099964647e-05	3.79300880049946e-05	-4.43720349096006e-06	-1.79477051621153e-05	1.92277752218324e-05	-0.920063857372166	1.36783478830504	-2.62026959842887e-05	-1.03781092186206e-05	-5.28435936527445e-05	-0.00230914405903483	-1.4881963659665	-0.000124972794044027	6.37821529657598e-05	-0.000132550024268765	3.67216529286032e-05	7.9783075075301e-05	9.0083923997042e-05


==> data/lambda_0p05/data/threshold_nonzero_counts.dat <==
0.001	7
0.01	4
0.05	4
0.1	4


==> data/lambda_0p05/data/tracking_error_norm.dat <==
0	3.76961536499415
3.62672625617936	0.0393513716091015
8.00079534813377	0.0229176004036624
10.7413303340347	0.00887079341282295
13.4114985714032	0.0224755305656951
15.974585032861	0.0321447286683083
18.5059946572072	0.0150431839151187
21.0369848847981	0.0156950582115793
23.5391920195868	0.00890159865280991
26.0634099724133	0.00748166724660166
28.5769861784431	0.00394101233282792
31.0794367998634	0.0235901907130333
33.5856809683889	0.00254941034697542
36.0919223614941	0.0165465871778855
38.6223541378412	0.00472454814343388
41.1227616177664	0.0168551892160281
43.6866389437222	0.0114422989215447
46.1936575787244	0.0073910788816462
48.6971291451775	0.0096976296586211
51.1968461887307	0.00354136109369925
53.711099187895	0.0261611786431832
56.2241298690221	0.0080296307322355
58.7437758654974	0.00706718721978662
61.2206688338126	0.00594472056198934
63.7065944301011	0.0110541344205242
66.2099202347503	0.0102835211365309
68.7184303519957	0.00666542234436521
71.2231626547175	0.00811922475179551
73.7061927671785	0.00544930958741675
76.1803376286377	0.0165305212522026
78.6663011305979	0.00495755846112093
81.1642775038178	0.00984103178365812
83.6684804057707	0.00577039212508552
86.1506014760376	0.0113687476899834
88.6352297291506	0.00613331215524514
91.1122379411256	0.0066176395133731
93.5856493365755	0.0212208633293677
96.0817055889286	0.00580030221839607
98.6228163859319	0.00470011153376689
101.121127997244	0.00429804107025724
103.623232220837	0.0140548010902273
106.120319272183	0.00520042096882033
108.592110684642	0.00587943409398306
111.073925719832	0.0103908410469287
113.551576766243	0.01224252130229
116.03434015703	0.0082394957681515
118.514710390359	0.00370303725338141
120.997108891531	0.0109044799849876
123.466542510542	0.00461154971977323
125.958682116148	0.00840096575434562
128.447909861509	0.00491829589325544
130.950832173557	0.0181891490624086
133.445660597017	0.00909230918678476
135.938901058433	0.00874226623938559
138.415119452171	0.00650102775662982
140.890220209653	0.00673471150726283
143.388507828626	0.0122522743271395
145.879172825294	0.00308566621862001
148.36729996335	0.0122040603911335
150.857757525074	0.00605232243124031
153.34097948989	0.0109842137770675
155.803981473843	0.00707323990478848
158.293490041995	0.00967516449444375
160.823475482248	0.013121681865907
163.325982605291	0.00589994948911567
165.821156160272	0.00806883657288517
168.31422047285	0.0044342895770623
170.791408739486	0.0195187538700538
173.269173408022	0.00731746215929148
175.75161831768	0.0111441236275897
178.238412516162	0.00798637006284245
180.718147638968	0.0130689674802982
183.21896775811	0.00841486976058295
185.684294205885	0.00527878151114007
188.162595371911	0.0144404658516317
190.64824934081	0.004527109304635
193.162329881587	0.00937615904066707
195.661221528904	0.00521776165723475
198.15945235087	0.0153725306607249
200.637516197393	0.00659500129233249
203.11722425019	0.00668237131596592
205.604775464598	0.010291372779713
208.089801434095	0.00443093153015177
210.595896184141	0.016018965232427
213.089897987613	0.00388537381745156
215.561992924647	0.00397512821274521
218.034967273559	0.00445010406299291
220.517860314174	0.0102000258116009
223.028023249043	0.00675885751054394
225.531046447351	0.00893670583867523
228.03484211866	0.0102373360595046
230.526133908172	0.00753808998260183
233.005478413081	0.0105944529452455
235.479538065464	0.00428386967541336
237.964503370977	0.0142658565162384
240.463272736148	0.00367956971919532
242.935047939698	0.00982041389393207
245.432758748282	0.00620816108505302
247.899026588427	0.0139907035737229
250.366185349863	0.0335677018542888
252.869549445487	0.0293671679565973
255.422945304396	0.0317057986668812
257.980102259025	0.0193469690092845
260.498947219197	0.0386001521126911
263.02824945363	0.00470951720409832
265.525799702986	0.0154089153751918
268.047908027185	0.00941568110962185
270.556921699576	0.0221891669966944
273.084465795604	0.00676356453413159
275.608287158172	0.0153240838791773
278.111788230347	0.0322582053364752
280.61173024891	0.00446489562505114
283.11805646763	0.0110326592165256
285.616045822023	0.00562760274919944
288.164295735379	0.0116925165189684
290.687830589867	0.00989637910817375
293.186363366364	0.0171083259109956
295.692823284922	0.00420984397198294
298.176932141098	0.00306356773621476
300.659500579665	0.0270342125734905
303.159964218051	0.00327829131352792
305.645584376926	0.00721696899333632
308.120967674893	0.00762878944465768
310.592532276897	0.0129496446032649
313.071092253858	0.00890330383590254
315.569658978742	0.00315804509097531
318.066896288986	0.0204325503072879
320.583380958021	0.00412964764796594
323.065733165212	0.0140758841313279
325.552714549666	0.00443552157577723
328.025647313618	0.0217221242531645
330.5068247721	0.00705949330009243
333.017383745987	0.0153726460221406
335.520729783845	0.00775774329165788
338.000931839028	0.00967649785406302
340.474524346135	0.0134425740068184
342.950327903484	0.00470343191003833
345.436950490862	0.0111200437791491
347.924115912609	0.00441950035324651
350.420732923914	0.0221941166680963
352.938342262613	0.00444942240767253
355.421564232681	0.0160308912865928
357.929664423575	0.00658281441469456
360.41913988706	0.00839596586801912
362.960516524064	0.0110421519664706
365.442186395364	0.0035713238526669
367.917851589422	0.0256589741262871
370.403534188386	0.00625754000772275
372.885182234018	0.00394675300519946
375.364925813194	0.00479753070872912
377.854203058352	0.00965424224324109
380.350203054176	0.0100888268630042
382.857328091681	0.00604687910289342
385.337543174849	0.0088715713716335
387.82654464156	0.00521084362034341
390.322174531531	0.0173129347696542
392.802084049455	0.00482621057858084
395.317517695467	0.010414038253866
397.821546995518	0.00577831970012749
400.289393196028	0.0106788345173771
402.757546461807	0.00623557070018359
405.23922493135	0.00781949752318759
407.715819356647	0.020488630060262
410.199507682459	0.00573100572959167
412.702904258656	0.00705178280223859
415.23240873089	0.00449737478057909
417.728457631579	0.0139832643047478
420.22285032127	0.00461581723230108
422.706069694214	0.00643389561692551
425.24158248056	0.0101999184744387
427.735824066921	0.0113797834821133
430.224998320852	0.00839497558139656
432.717425481417	0.00362741601530079
435.196801059313	0.0108970039140582
437.680303434281	0.00440445632864909
440.172052074298	0.00868814210533935
442.69490415658	0.00513663076256166
445.190845029946	0.0153885316706133
447.677482770849	0.0094788259503347
450.158139196162	0.00769644556229249
452.6315589378	0.00554029218271324
455.118140609215	0.00648654758693669
457.631292399962	0.0132376469752739
460.13588048513	0.00320135062334528
462.617739431546	0.0103325284991248
465.09519887804	0.00599010816471214
467.572349537971	0.0117056694259526
470.042845732415	0.0088637981560382
472.535644676639	0.0095448580022713
475.063140670853	0.0135745615559249
477.578740212876	0.00567503277298007
480.094455933927	0.00872185468586924
482.581648757924	0.00430423317087005
485.049047862996	0.0195880013821332
487.554549486191	0.00805501873120255
490.064527229643	0.0157528822957368
492.550059082867	0.00884184637467552
495.031787682361	0.0108427936472987
497.524298855227	0.0098407094477786
500	0.00484748353618736


==> data/lambda_0p05/data/trajectory_error_data.dat <==
0	-3.5	-1.4
3.62672625617936	-0.00933854765654951	-0.0382272412709046
8.00079534813377	0.013531001623363	-0.0184967133115723
10.7413303340347	-0.00259820650461817	0.00848176271374901
13.4114985714032	-0.00564219311404435	-0.0217558068357238
15.974585032861	0.0272393724728739	0.0170675179344626
18.5059946572072	0.0115172082940256	-0.00967735994040284
21.0369848847981	-0.0125523765765287	-0.00942192626514737
23.5391920195868	0.00414868638875587	0.00787571328982073
26.0634099724133	-0.00746788772534668	0.000453869706511068
28.5769861784431	0.00392299094051651	-0.000376457551560794
31.0794367998634	-0.0179322913511264	-0.0153274272066646
33.5856809683889	0.0024993167268379	0.000502900602717515
36.0919223614941	-0.00944439478032283	-0.0135864989776165
38.6223541378412	-0.000682779774875186	-0.00467495100922415
41.1227616177664	0.00795661106071766	0.0148589953878644
43.6866389437222	-0.0112562872110893	0.00205479994925328
46.1936575787244	0.00538359264373378	-0.0050640870135743
48.6971291451775	-0.00693474189519327	-0.00677889193326009
51.1968461887307	0.00325339866245811	0.00139879789071995
53.711099187895	-0.0211641322890688	-0.0153781264285133
56.2241298690221	0.00733284824953806	-0.00327174360934768
58.7437758654974	-0.00367429008506437	0.0060369468748957
61.2206688338126	-0.00191073748489767	0.00562927924551143
63.7065944301011	0.0106139829513021	-0.00308824443600031
66.2099202347503	-0.0072780328109705	-0.00726505646006381
68.7184303519957	0.00562627062056675	0.00357392416440394
71.2231626547175	-0.00732072979096576	-0.003511228545372
73.7061927671785	0.00481456288158411	-0.00255244181888337
76.1803376286377	-0.00990911532297226	-0.0132313100782031
78.6663011305979	0.00292083318906933	0.00400576077381848
81.1642775038178	0.00919256651276967	0.00351320757645701
83.6684804057707	-0.0037061659092581	-0.00442286779480261
86.1506014760376	0.00840857354277791	0.00765142568507327
88.6352297291506	-0.00608906903824535	0.000735361299742943
91.1122379411256	0.00613879913618787	-0.00247149709578953
93.5856493365755	-0.0134748051926434	-0.0163937386054558
96.0817055889286	0.00561211211230139	0.00146550450824634
98.6228163859319	-0.00103312002882444	0.00458516209483267
101.121127997244	-0.0024822494335841	-0.0035087882226047
103.623232220837	0.008384574143528	0.0112799091360496
106.120319272183	-0.00474875292036137	0.0021198405492644
108.592110684642	0.00587887042369295	-8.14113439187025e-05
111.073925719832	-0.00767666163125535	-0.00700274545173185
113.551576766243	0.011305125441587	0.00469824079704373
116.03434015703	-0.00791021455356966	0.00230603474169
118.514710390359	-0.00128129725308535	-0.00347430025316847
120.997108891531	0.00988758318730026	0.00459819339058432
123.466542510542	-0.00390110681716704	0.00245921866026455
125.958682116148	0.0075016401855541	0.00378174829042965
128.447909861509	-0.00446961057189599	-0.00205236834637668
130.950832173557	0.0128081487669356	0.0129149707231013
133.445660597017	-0.00854607214681624	0.00310398730820571
135.938901058433	0.0028264528964681	-0.00827274942351985
138.415119452171	0.00496335410987903	-0.00419862809408245
140.890220209653	-0.00386950978811873	0.00551209879135994
143.388507828626	0.00783174773271345	0.0094224176111346
145.879172825294	-0.00297485009788812	-0.000819513824061424
148.36729996335	0.00721144850586175	0.00984551169202175
150.857757525074	-0.00563484369347433	0.00220887830398309
153.34097948989	0.010950825828238	-0.000855783839479374
155.803981473843	-0.00295911255534165	-0.00642451364972568
158.293490041995	-0.00506769892958459	0.0082417980777032
160.823475482248	0.00798265706598422	0.0104142076586251
163.325982605291	-0.00478133098848055	-0.00345662811894942
165.821156160272	0.00584108795161714	0.00556667002627265
168.31422047285	-0.00380215254396132	0.00228178879077179
170.791408739486	0.0163435562434765	0.0106709850508779
173.269173408022	-0.00607934195046012	-0.0040726961465396
175.75161831768	-0.00133493564033116	0.0110638798919356
178.238412516162	0.00279083068102803	0.00748287183442953
180.718147638968	-0.0100581175763623	-0.00834458997321996
183.21896775811	0.00838304380806831	0.000731170020980665
185.684294205885	-0.00474877681306385	0.00230535312307278
188.162595371911	0.0101448964530692	0.0102765816285693
190.64824934081	-0.00427323103382538	-0.00149472913521631
193.162329881587	0.00510492124251566	0.00786461298879959
195.661221528904	0.0012801492753205	0.00505828573180733
198.15945235087	-0.00629262924978158	-0.0140256021631772
200.637516197393	0.0057212808154552	-0.00328039446965933
203.11722425019	-0.0063969753139832	0.00193204379783007
205.604775464598	0.00647918368090505	0.00799578217062669
208.089801434095	-0.00424874802399478	-0.00125749530953145
210.595896184141	0.0149333258807994	0.00579681164568524
213.089897987613	-0.00268195332318433	0.00281127303433848
215.561992924647	-0.00296728267287147	-0.00264516121380903
218.034967273559	0.00319153981447684	-0.00310120940667913
220.517860314174	-0.00939282077535353	-0.00397686364355287
223.028023249043	0.0054749808307073	0.00396317293985815
225.531046447351	-0.00723788737082764	-0.00524191736430724
228.03484211866	0.0100863257220223	-0.001751879854472
230.526133908172	-0.00691508563786636	0.0030007317785461
233.005478413081	0.00146167141035103	0.0104931382292041
235.479538065464	0.00158317627801274	-0.00398058943734014
237.964503370977	-0.00994784813027122	-0.0102252129424751
240.463272736148	0.00313941224260095	0.00191919881446045
242.935047939698	-0.00570469004073748	-0.0079935624465719
245.432758748282	0.00586227706668163	-0.00204327473713772
247.899026588427	-0.0139722307470009	0.000718717218622933
250.366185349863	0.00809551311973711	-0.0325768825259046
252.869549445487	-0.00187643010790328	0.0293071589179359
255.422945304396	-0.00354989077663548	-0.031506442905837
257.980102259025	0.00325483848550912	0.0190712148611321
260.498947219197	-0.00712334334192788	-0.0379371812705676
263.02824945363	0.00415946224623731	-0.00220871594321781
265.525799702986	-0.00816515344407076	0.0130677060831119
268.047908027185	0.00797948077055821	-0.00499829344780611
270.556921699576	-0.0113254299735432	0.0190812412573595
273.084465795604	0.00664818974792381	0.00124393660729294
275.608287158172	0.00146802532332746	0.0152536044391524
278.111788230347	-0.00906269500146661	-0.0309589949908033
280.61173024891	0.00371013022872146	0.00248399408786093
283.11805646763	-0.00793677117768588	-0.00766336953702762
285.616045822023	0.0046856279267864	-0.00311685797471051
288.164295735379	-0.0111918861809168	0.00338476384106068
290.687830589867	0.00988761792324699	-0.000416330705788948
293.186363366364	-0.00548931492775129	0.0162037723108174
295.692823284922	-0.00165174390624989	0.00387227689307046
298.176932141098	0.00216359828037449	0.00216893747155988
300.659500579665	-0.00925557878205906	-0.025400450997527
303.159964218051	0.00302502596634024	-0.00126349192293418
305.645584376926	-0.00525532087632119	-0.00494633641574049
308.120967674893	0.0057766603743068	-0.00498283286001389
310.592532276897	-0.0129350048978312	-0.000615583986106394
313.071092253858	0.00630151567952475	0.00628965176580554
315.569658978742	0.00074230083940563	-0.00306956646131843
318.066896288986	-0.00619063456670632	-0.0194721636117138
320.583380958021	0.00412905270570985	7.00960043140686e-05
323.065733165212	-0.00616198668273218	-0.012655450770336
325.552714549666	0.00375082983562702	-0.00236751498270982
328.025647313618	-0.0162902689613861	-0.0143693360749764
330.5068247721	0.0067947562909203	0.00191513252832509
333.017383745987	-0.00350505337619222	-0.0149677268331594
335.520729783845	-0.00132452726358112	-0.00764383467294349
338.000931839028	0.00701476876264451	0.00666540545850836
340.474524346135	-0.00964993814165904	-0.00935849826579793
342.950327903484	0.00427951893060108	-0.0019514070449278
345.436950490862	-0.00749476315018682	-0.00821485842682601
347.924115912609	0.00435102889490624	-0.000774939306034339
350.420732923914	-0.00749205908728012	-0.0208913346943123
352.938342262613	0.000911281247554019	-0.00435510347176216
355.421564232681	0.00399463825301649	0.0155252162841648
357.929664423575	-0.00642251726031651	-0.00144385513790235
360.41913988706	0.00699289944423276	-0.00464667625510873
362.960516524064	-0.00569654904475292	-0.00945930489155278
365.442186395364	0.00350575224423899	0.000681216017604402
367.917851589422	-0.01604238696753	-0.0200256029521584
370.403534188386	0.00527581981012792	-0.00336489706816012
372.885182234018	-0.00316751811843807	0.00235450382319025
375.364925813194	-0.00217668655736469	0.00427531712650497
377.854203058352	0.00964765681637325	0.000356526639492039
380.350203054176	-0.0068702564873544	-0.00738809875879043
382.857328091681	0.00567660606550513	0.00208348037237682
385.337543174849	-0.00833142882631366	-0.00304829006396323
387.82654464156	0.00447567350279776	-0.00266856477006416
390.322174531531	-0.0072052942673671	-0.0157423455958428
392.802084049455	0.00215010558131778	0.00432080484840403
395.317517695467	0.00825911100439269	0.00634344371537288
397.821546995518	-0.00344922420700433	-0.00463592827022774
400.289393196028	0.00784290464098003	0.00724750670520691
402.757546461807	-0.00623513814700183	7.3445522604576e-05
405.23922493135	0.00761162703239626	-0.00179099844635089
407.715819356647	-0.0117187989633183	-0.0168063592905663
410.199507682459	0.00547115046979485	0.00170614747588715
412.702904258656	0.000120720769880178	0.00705074940596157
415.23240873089	-0.00253676124991653	-0.00371365349459407
417.728457631579	0.00765973283694465	0.0116987252930849
420.22285032127	-0.00447027497776764	0.00114996101897069
422.706069694214	0.00643320852422158	9.40260249935321e-05
425.24158248056	-0.00771374073443343	-0.0066735703163403
427.735824066921	0.0104979689249971	0.00439227965293343
430.224998320852	-0.00837743658739387	-0.000542375549263618
432.717425481417	-0.00140553085814732	-0.00334404395229135
435.196801059313	0.0088954317119567	0.00629412336715085
437.680303434281	-0.00372527299402448	0.00234980353880254
440.172052074298	0.00780274597771446	0.00382112136025947
442.69490415658	-0.00466408687942232	-0.00215203837607403
445.190845029946	0.0118724942273354	0.00979034155682812
447.677482770849	-0.00914909988253876	0.00247832861744923
450.158139196162	0.00367316350498426	-0.00676336781189546
452.6315589378	0.00402997671131167	-0.00380185812151361
455.118140609215	-0.00327570567374647	0.00559866519239893
457.631292399962	0.00841594293416129	0.0102179842420567
460.13588048513	-0.0029763103001601	-0.00117907710127629
462.617739431546	0.00578380560957914	0.00856205219884965
465.09519887804	-0.0056781248412392	0.00190795547963085
467.572349537971	0.0117049636427313	0.000128541168575858
470.042845732415	-0.00439914019561671	-0.00769509475512131
472.535644676639	-0.00317893009370906	0.00899992876320882
475.063140670853	0.00712121528412291	0.011556686995535
477.578740212876	-0.00445768744086106	-0.00351212466378792
480.094455933927	0.00606938092441373	0.00626365423341535
482.581648757924	-0.00372618200150443	0.00215452799491733
485.049047862996	0.0167886293094647	0.0100911705988866
487.554549486191	-0.00667756234056727	-0.00450482940274788
490.064527229643	0.0026776683006271	0.0155236398146554
492.550059082867	0.00182089159545207	0.00865231767279581
495.031787682361	-0.00809095709156571	-0.00721821220388708
497.524298855227	0.00951514793030395	0.00251028331071046
500	-0.00435772820596547	0.00212327612818974


==> data_icl/lambda_0/data/full_state_data.dat <==
0	-2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.158596550449867	2.6583153970439	2.70981235856684	-0.184401487768149	0.18060042756558	-0.282524700799258	-0.106363428790366	0.283808589326433	-0.43966276712954	0.659163560865053	0.0646167849298708	0.535364454370942	-0.666535077300305	0.0947007043384004	-0.179263416725085	0.141743568674649	0.116014309920478	-0.0677043194678054	0.0696673191497223	-1.00465081288542	-0.0579384131015945	0.105822056997578	-0.149732152558208	0.20699099377543	-0.189932760765828	0.190727466294033	-0.212181908791129	0.0413308793312921	-0.0664881018018519	0.0564965347940483	0.0556913661630532	0.158596550449867	0	0.0944998522224171	0	0.348340950870689	0	0.377717740548615	0	0.343195573628563	0	0.824282367890039	0	0.590687344278775	0	0.958982608552928	0	1.06507403122041	0	2.05840507825938	0	0.0235080384452806	0	0.104802737994094	0	-0.000941301567245035	0	0.114367940604758	0	0	0.158596550449867	0	0.0944998522224171	0	0.348340950870689	0	0.377717740548615	0	0.343195573628563	0	0.824282367890039	0	0.590687344278775	0	0.958982608552928	0	1.06507403122041	0	2.05840507825938	0	0.0235080384452806	0	0.104802737994094	0	-0.000941301567245035	0	0.114367940604758	4.3105736990163	2.41513837547016
0.353736173203319	2.18496108094855	2.96101544310444	-0.18228751043603	0.191440349007783	-0.28024916696694	-0.0674902601879337	0.306342892108267	-0.443491759255384	0.779091525858511	0.155431953945401	0.576396033846981	-0.70613425471252	0.0922969586647911	-0.175167997554695	0.152736723294651	0.10667089539064	-0.0713418374341761	0.0592695474945734	-1.06685021821639	-0.0856757801396769	0.0850568276496426	-0.155658345068215	0.135026323563417	-0.792557244970436	0.15650276491252	-0.195405415687172	0.0396231622121284	-0.0714873052614184	0.0451197321555718	0.0543687479301619	0.353736173203319	0	0.504443963235565	0	0.900527722139384	0	1.24457552789075	0	1.49997178790946	0	2.39115301242018	0	2.43697946308732	0	3.39786376933118	0	4.33833999763847	0	6.5169565320857	0	0.189586326666359	0	0.164045778390357	0	0.126581456431528	0	0.58611632637283	0	0	0.353736173203319	0	0.504443963235565	0	0.900527722139384	0	1.24457552789075	0	1.49997178790946	0	2.39115301242018	0	2.43697946308732	0	3.39786376933118	0	4.33833999763847	0	6.5169565320857	0	0.189586326666359	0	0.164045778390357	0	0.126581456431528	0	0.58611632637283	3.28823082620769	4.95995413196758
0.806387276065025	0.993883757463576	1.88323799495376	-0.160835744771604	0.21962910104876	-0.234287900341572	-0.0286088568903603	0.36805701660049	-0.343942521568022	0.83486356540251	0.24252893370302	0.713285611708764	-0.48779915927144	0.112245601195312	-0.157526568437319	0.175082894307439	0.149520574957429	-0.061202160779394	0.0715219755662394	-0.853440321437936	-0.0706261841538195	0.111471734212557	-0.109898911990348	0.153939923445811	-0.455370172496536	0.215143864189668	-0.094780510681413	0.0490011225554537	-0.0630325553711433	0.0548043767038166	0.0740682311854488	0.806387276065025	0	1.25672585044814	0	1.99230479486315	0	2.5502251028116	0	3.35956360552415	0	5.0618042018258	0	4.78575796198799	0	6.69343879426734	0	8.99234301729137	0	13.1376139312547	0	0.613208310415624	0	0.453391592188236	0	0.575383559233159	0	1.60561924589272	0	0	0.806387276065025	0	1.25672585044814	0	1.99230479486315	0	2.5502251028116	0	3.35956360552415	0	5.0618042018258	0	4.78575796198799	0	6.69343879426734	0	8.99234301729137	0	13.1376139312547	0	0.613208310415624	0	0.453391592188236	0	0.575383559233159	0	1.60561924589272	1.00677017533979	6.83738335168943
1.59623555292219	0.925904911839913	-1.55806485202887	-0.0844615009446388	0.228142039717429	-0.124538233846606	-0.0690448610180473	0.377212946373757	-0.304049298769942	0.725775034041877	0.139883092926197	0.58167334958828	-0.483413695103465	0.135143970263453	-0.0583950718065958	0.222382342185367	0.196142113836939	-0.0231758869304695	0.0711714146356408	0.00427946859184079	-0.0960500940613325	0.132826373663782	-0.0900022123117983	0.0939636243950225	-0.875199735139142	0.141992717813374	-0.049039625027077	0.0566890796969323	0.0106661421420453	0.0916343668256677	0.113439714908225	1.59623555292219	0	1.62858952698072	0	2.29120010806727	0	2.77177193778987	0	3.4954549177183	0	6.01442810410344	0	4.93901929779424	0	6.77566248310338	0	9.60860563478101	0	13.8953733733655	0	0.960281941099389	0	0.642499560859789	0	0.642768683964545	0	1.73180190109349	0	0	1.59623555292219	0	1.62858952698072	0	2.29120010806727	0	2.77177193778987	0	3.4954549177183	0	6.01442810410344	0	4.93901929779424	0	6.77566248310338	0	9.60860563478101	0	13.8953733733655	0	0.960281941099389	0	0.642499560859789	0	0.642768683964545	0	1.73180190109349	0.628649282705363	3.55436432860423
2.07673963112888	2.91237898120318	-1.95129035047276	-0.148485228133138	0.118422922752257	0.0144934771971527	-0.251507409680856	0.547200913598511	-0.586767214991128	0.408027150977919	0.371867354539456	0.117103148540291	-0.0943976730896482	0.0695178998537096	0.0226443782200892	0.321737639317649	0.316022703846285	-0.0546328096615365	0.0339683617689804	0.364398588862066	-0.142588292703864	0.155955754639862	-0.202764294668154	0.0319102459961616	-0.892081544575273	-0.00870715704976742	-0.000370331140915589	0.028685954625881	0.0373215226224618	0.114716087615052	0.142530523753519	2.07673963112888	0	2.57833989373847	0	1.34302393574912	0	4.85982318005219	0	1.58492406319	0	7.89459125995208	0	9.88075556951546	0	2.52387393868591	0	13.4642802422347	0	10.1506422426439	0	1.30890846237977	0	0.204663662751875	0	-0.210446359060879	0	1.05144569248773	0	0	2.07673963112888	0	2.57833989373847	0	1.34302393574912	0	4.85982318005219	0	1.58492406319	0	7.89459125995208	0	9.88075556951546	0	2.52387393868591	0	13.4642802422347	0	10.1506422426439	0	1.30890846237977	0	0.204663662751875	0	-0.210446359060879	0	1.05144569248773	3.56560742598956	0.813663764975456
2.61744934013639	3.28880684035999	-0.510264542338471	-0.122933345563861	0.119987756411388	0.0181662562675539	-0.305518169880891	0.534874611322526	-0.5189513821597	0.170398390810878	0.362356572457185	0.170124679522281	-0.163913254739695	0.0917197402344211	0.0339565908019781	0.332655706360848	0.304113938360492	-0.0579072197447223	0.0269016585230029	0.446625283505479	-0.160839608922619	0.157634619220745	-0.205502961480867	-0.0243460002540795	-0.920849777702925	-0.0146831513430359	-0.00454846620443357	0.0270305879419409	0.0455038271396119	0.120774166024191	0.145588512592653	2.61744934013639	0	4.31481888741237	0	0.71346420349313	0	10.4420878672212	0	-0.413839535658881	0	8.74196258959286	0	27.8433434238103	0	-3.82963853951546	0	16.1265513397095	0	8.889272297046	0	1.27123069343635	0	-0.240442394411322	0	-1.63368898151002	0	1.07235000099245	0	0	2.61744934013639	0	4.31481888741237	0	0.71346420349313	0	10.4420878672212	0	-0.413839535658881	0	8.74196258959286	0	27.8433434238103	0	-3.82963853951546	0	16.1265513397095	0	8.889272297046	0	1.27123069343635	0	-0.240442394411322	0	-1.63368898151002	0	1.07235000099245	4.57010125391558	-1.72828672544979
3.40191555891551	2.19725517096658	-2.45283220953722	-0.0892053912370343	0.14380074286235	0.032855669662643	-0.282280079068237	0.506404406734901	-0.43889051438759	0.191990710349389	0.254867786049917	0.26311920747915	-0.188969768163029	0.110964019703645	0.0503286926566366	0.328294970750838	0.310622876146977	-0.0603508237848444	0.0255532669179033	0.553300386766863	-0.160242486561187	0.159610662731743	-0.198023827946445	-0.024195222374904	-1.03140306989188	0.00642742906191407	0.0112843364500858	0.025153326810817	0.053904628126716	0.124049226290622	0.152323145601213	3.40191555891551	0	6.68120419059345	0	-0.342349037853232	0	17.6536555372377	0	-3.44728172916099	0	10.526265507263	0	50.014380720245	0	-12.6581516996986	0	21.0535167651618	0	5.46100106778077	0	1.36058939684615	0	-0.836731809163169	0	-3.42372491042569	0	0.809596936790125	0	0	3.40191555891551	0	6.68120419059345	0	-0.342349037853232	0	17.6536555372377	0	-3.44728172916099	0	10.526265507263	0	50.014380720245	0	-12.6581516996986	0	21.0535167651618	0	5.46100106778077	0	1.36058939684615	0	-0.836731809163169	0	-3.42372491042569	0	0.809596936790125	4.53700445960899	-9.07371798338812
4.22110895914522	-1.21500718464618	-0.192117228162202	-0.0919780340414141	0.161538425021687	0.0834600541320441	-0.293937576849965	0.473936012381625	-0.474233337652517	0.172280063462781	0.177647546996742	0.272337418038064	-0.117032738201228	0.129577636706618	0.088602805159306	0.319564484151216	0.307512954332237	-0.0504548117168354	0.00707529281626174	0.545550062962043	-0.14771630603406	0.173761416580389	-0.188090542371145	-0.0504673484926523	-1.05411127766242	0.00769934174852374	0.0122035061052171	0.0102506350998809	0.0529432993156622	0.136498046069083	0.163519431937945	4.22110895914522	0	6.85380971692978	0	-1.71357592630349	0	18.6830471239248	0	-4.36393369656425	0	13.2650902486133	0	50.9404496888321	0	-14.6537936909628	0	23.6188375648178	0	-0.449967630013868	0	1.40716671829656	0	-1.44620970459569	0	-3.54015847475506	0	0.291224280364033	0	0	4.22110895914522	0	6.85380971692978	0	-1.71357592630349	0	18.6830471239248	0	-4.36393369656425	0	13.2650902486133	0	50.9404496888321	0	-14.6537936909628	0	23.6188375648178	0	-0.449967630013868	0	1.40716671829656	0	-1.44620970459569	0	-3.54015847475506	0	0.291224280364033	2.49988224845074	-7.26180620301533
5.10296329491632	0.206672454931062	2.52295436647863	0.0770297083546601	0.0939540458488067	0.248328182992967	-0.233898800086178	0.329298246819482	-0.176769416768009	0.0922723931831388	0.00851259920371009	0.198748296541354	0.136388225306917	0.074236635714316	0.211680710794908	0.252818179778616	0.225195509971821	0.0436182731853167	-0.0778424422414151	0.942171575031677	-0.055945362162748	0.12480751466312	-0.109068197065426	-0.0939655323028438	-1.13152715558214	-0.0314289826956078	0.019937186458026	-0.0652346342268159	0.0901632359335819	0.101913080913273	0.124375698221789	5.10296329491632	0	6.51018742279181	0	-0.531873599429771	0	19.0780680874365	0	-4.44436361871299	0	15.4177278792248	0	50.5482344893168	0	-14.4722516646781	0	23.7232588214711	0	3.8522106378883	0	1.12511552907019	0	-0.835335541400184	0	-3.67667998898244	0	0.230028745231018	0	0	5.10296329491632	0	6.51018742279181	0	-0.531873599429771	0	19.0780680874365	0	-4.44436361871299	0	15.4177278792248	0	50.5482344893168	0	-14.4722516646781	0	23.7232588214711	0	3.8522106378883	0	1.12511552907019	0	-0.835335541400184	0	-3.67667998898244	0	0.230028745231018	2.74536739753736	-5.88779463095374
5.91093594076255	-1.64773604437348	0.749262306518096	0.161839204073211	0.0101448953374229	0.316210138268272	-0.14876223467673	0.129859336551349	-0.0232560267390898	-0.00604177017906646	-0.0808550384967327	0.0146368716017288	0.137153490330076	0.00724921280106919	0.274362819425085	0.151599063224455	0.091525422424666	0.0945523938658866	-0.140637114474212	1.07956677610779	0.0322659373536278	0.0530130885884503	-0.0377184173936426	-0.115749205371899	-1.04547224835323	-0.0894513511253845	0.00845620944125192	-0.121257104217709	0.105025824591315	0.0546010094595791	0.0705383901461446	5.91093594076255	0	6.04058277310803	0	0.96229750795898	0	19.6268115627369	0	-5.02319494725641	0	18.4871854022951	0	49.8716766683488	0	-13.8405987632804	0	22.9544156961371	0	10.5960477773838	0	0.758436977559872	0	-0.201045096282609	0	-4.09322631207857	0	-0.239905410781178	0	0	5.91093594076255	0	6.04058277310803	0	0.96229750795898	0	19.6268115627369	0	-5.02319494725641	0	18.4871854022951	0	49.8716766683488	0	-13.8405987632804	0	22.9544156961371	0	10.5960477773838	0	0.758436977559872	0	-0.201045096282609	0	-4.09322631207857	0	-0.239905410781178	-0.59700939456588	-8.98902126556179
6.69986816587813	-3.37056473884448	1.78061593710405	0.184543042312087	-0.0230127594499796	0.347351752204217	0.0248821360288333	0.0385667621331163	-0.0146529101579177	-0.0389865558413706	-0.0599321937820149	0.00462877450222553	0.110112673568521	-0.0155258340908993	0.30719699734221	0.0840675042336188	0.0543280266102409	0.108423228799892	-0.17924423151851	1.05851707822094	0.0646542318225278	0.0509241687353098	-0.044469340499345	-0.0895141927312976	-1.09905368606603	-0.0863335907094856	-0.00259004492151004	-0.158418471198848	0.105369041768378	0.0441241257769241	0.0555192695206793	6.69986816587813	0	4.03847263820846	0	1.81892668488092	0	24.8940597626211	0	-7.34963475285848	0	19.5557252141957	0	35.5647110260022	0	-7.33404273571998	0	19.8909124425566	0	12.0784308781532	0	0.362254601157375	0	0.435436813637713	0	-5.76774464658727	0	-0.549075356254095	0	0	6.69986816587813	0	4.03847263820846	0	1.81892668488092	0	24.8940597626211	0	-7.34963475285848	0	19.5557252141957	0	35.5647110260022	0	-7.33404273571998	0	19.8909124425566	0	12.0784308781532	0	0.362254601157375	0	0.435436813637713	0	-5.76774464658727	0	-0.549075356254095	-3.18516230762471	-4.30420921420302
7.2316054260158	-3.46905589266713	0.339402121289595	0.175211388380855	-0.0197913508554263	0.361139578120462	0.00819520605404685	0.0311616244909599	-0.0278500639399959	-0.00478772785488727	-0.0487984667552698	-0.00651344960319249	0.11332055024379	-0.0147351458281204	0.319636099576101	0.079363330410767	0.0458152534894593	0.114815053838715	-0.207543213798662	1.06629179319053	0.0299912498263661	0.0616447326950168	-0.0499662012076111	-0.0622477013809398	-1.04814010595561	-0.102726436211483	-0.00950869441578668	-0.183249175714651	0.107354773690781	0.0472605157318592	0.0414723510431179	7.2316054260158	0	2.11073252499992	0	2.49966254729455	0	31.8884305737247	0	-9.81269323192909	0	20.5341195011545	0	10.1672792758649	0	1.58593314319688	0	16.36321183068	0	13.5786728261758	0	0.608332704683291	0	0.896514441855447	0	-7.44104668448034	0	-0.238519682538538	0	0	7.2316054260158	0	2.11073252499992	0	2.49966254729455	0	31.8884305737247	0	-9.81269323192909	0	20.5341195011545	0	10.1672792758649	0	1.58593314319688	0	16.36321183068	0	13.5786728261758	0	0.608332704683291	0	0.896514441855447	0	-7.44104668448034	0	-0.238519682538538	-3.95580902385413	0.572149475114527
7.99058594296873	-0.16637337548	-2.16497015759177	0.159081233944196	-0.00511413965752976	0.388254146516318	-0.0173191938244513	-0.0233229805657237	-0.0471638203303783	0.00675960273296656	0.0327668286233007	0.0234325805586681	0.114813453965139	-0.00389383749714787	0.344842208705784	0.0438865380060417	0.0184099019448628	0.130655491337133	-0.235382930257042	1.08518614961898	0.0460961047796999	0.0468152751646303	-0.0288496053372419	-0.0766670197110022	-1.05159306244284	-0.106427731118817	-0.0235046062259003	-0.206204118427231	0.111111495609736	0.0375909212861089	0.0297227583129189	7.99058594296873	0	0.697911280438632	0	1.67829487934468	0	35.3185971378334	0	-8.84348631476118	0	21.8224430377456	0	0.843993763740423	0	-0.00998860350023246	0	15.1064890424526	0	11.4059763359375	0	0.2136406804596	0	0.382750104747202	0	-6.73252038117141	0	0.320129767083406	0	0	7.99058594296873	0	0.697911280438632	0	1.67829487934468	0	35.3185971378334	0	-8.84348631476118	0	21.8224430377456	0	0.843993763740423	0	-0.00998860350023246	0	15.1064890424526	0	11.4059763359375	0	0.2136406804596	0	0.382750104747202	0	-6.73252038117141	0	0.320129767083406	0.169227655847545	-4.11635912908703
8.73507414530526	-0.417015067834006	-2.08477305805764	0.159103860772222	-0.00230488879118409	0.396914820860366	-0.0171012047670157	-0.0354076210111689	-0.0239858368982108	0.00493412207377102	0.043215486829342	0.0279386886561907	0.0906117043839487	-0.000984687102451799	0.355214847319864	0.0356056473493177	0.00931237104839852	0.142470592272214	-0.252676728228508	1.10686416345205	0.0438669824423583	0.0436337789064186	-0.0280991205691699	-0.0748253260963239	-1.05529967573242	-0.10382650484734	-0.0235158924841693	-0.220967615585553	0.113525741744444	0.0348775071705785	0.0228540473233909	8.73507414530526	0	0.69197961917939	0	-0.171821196137797	0	35.3440114579818	0	-8.84401752524015	0	26.4408069963605	0	0.840344419533487	0	-0.0704947414006105	0	15.1436658385327	0	-0.1717597708499	0	0.208312606744203	0	-0.0651099178353329	0	-6.71757003710854	0	0.318329846257521	0	0	8.73507414530526	0	0.69197961917939	0	-0.171821196137797	0	35.3440114579818	0	-8.84401752524015	0	26.4408069963605	0	0.840344419533487	0	-0.0704947414006105	0	15.1436658385327	0	-0.1717597708499	0	0.208312606744203	0	-0.0651099178353329	0	-6.71757003710854	0	0.318329846257521	1.76884492726626	-2.25612365512608
9.94637775875676	0.875678607961086	-0.879432378179753	0.12478118196637	0.00170813776053051	0.424678481935092	-0.0205935035995125	-0.0450430188285088	-0.03209253292264	0.00168362256819972	0.0428787953794502	0.0344021768292308	0.0869791692806134	0.00370487555288433	0.381690995172271	0.0289664600799286	-0.00161263908636616	0.155099257884491	-0.283697441144367	1.12461366244141	0.0392987600067731	0.0452674641773377	-0.028375961655599	-0.0663141409576665	-1.04676093360384	-0.10270747961494	-0.0282247466097861	-0.248811339926179	0.116334884998728	0.036117555116548	0.0191514702136446	9.94637775875676	0	0.637423438159967	0	-1.05637209342148	0	35.6124917302992	0	-8.69222435497216	0	27.418870318601	0	0.859563680383423	0	-0.320260080412475	0	14.8396758518143	0	-1.54528418990077	0	0.150762490372143	0	-0.749653647151981	0	-6.64443497715071	0	0.467726573150749	0	0	9.94637775875676	0	0.637423438159967	0	-1.05637209342148	0	35.6124917302992	0	-8.69222435497216	0	27.418870318601	0	0.859563680383423	0	-0.320260080412475	0	14.8396758518143	0	-1.54528418990077	0	0.150762490372143	0	-0.749653647151981	0	-6.64443497715071	0	0.467726573150749	3.94865750106129	-0.475470295443382
10.6080197093923	2.89872021418346	1.00645036288328	0.108776574578948	-0.00608814449828332	0.438733996274643	-0.0312104876943873	-0.0395654652032245	-0.0282630534000173	-0.000310112330451718	0.0439983705760666	0.0331597422216054	0.0816009965215708	-0.00294092875146827	0.395648671356996	0.034906298826847	0.000336999708688179	0.14006782087858	-0.320034734254555	1.1804891073576	-0.0154593068805926	0.0610687702324275	-0.0289862527481406	-0.0726348764913807	-0.997077076778763	-0.0916059165578329	-0.0405120230459896	-0.278912732348157	0.123690344366975	0.0514357309202871	0.0259743427206907	10.6080197093923	0	1.80789725919989	0	-1.2175711703022	0	37.9224860239538	0	-8.74285208847875	0	27.6936907052509	0	5.82889315959714	0	0.000446191095885048	0	15.281503371448	0	-1.64186393383554	0	0.689385375926732	0	-0.89526510206288	0	-6.69213293614133	0	0.271603370753433	0	0	10.6080197093923	0	1.80789725919989	0	-1.2175711703022	0	37.9224860239538	0	-8.74285208847875	0	27.6936907052509	0	5.82889315959714	0	0.000446191095885048	0	15.281503371448	0	-1.64186393383554	0	0.689385375926732	0	-0.89526510206288	0	-6.69213293614133	0	0.271603370753433	6.13438236773643	3.05844610699941
10.9966172484645	3.82725299691472	2.21436546635782	0.103284944790318	-0.00692470740673761	0.443050219915943	-0.0401589030701125	-0.0419992627342057	-0.0261551479543149	-0.0101052305151708	0.0305752290530099	0.0289221061096554	0.0782499930886435	-0.00288867357836838	0.40010034372027	0.0337670895030033	-0.000775798878684234	0.1431328747905	-0.33233708954564	1.15919690963473	-0.0094438255182646	0.0727613399487532	-0.0269006425487396	-0.057162765822314	-0.959386395243622	-0.0828380792966019	-0.0384728537980574	-0.289854218181856	0.121618207488549	0.0581173551793379	0.0274067954645629	10.9966172484645	0	3.15537818906914	0	-0.563143321384048	0	42.6252954130992	0	-6.43488328187446	0	28.8453920747656	0	22.3429644629934	0	8.18466132742468	0	19.4009208090307	0	0.459895269775161	0	0.569183207384692	0	-0.533407724662871	0	-5.43941867163676	0	0.0327543762475524	0	0	10.9966172484645	0	3.15537818906914	0	-0.563143321384048	0	42.6252954130992	0	-6.43488328187446	0	28.8453920747656	0	22.3429644629934	0	8.18466132742468	0	19.4009208090307	0	0.459895269775161	0	0.569183207384692	0	-0.533407724662871	0	-5.43941867163676	0	0.0327543762475524	6.40440057487433	13.1493893317753
11.5209631290985	2.61612852628633	2.54126112868038	0.0985258012647538	-0.00747204673369223	0.449385133423264	-0.0409300533907262	-0.0453473867738561	-0.0244402580530467	-0.00770175177407499	0.0205106940423993	0.0194832540102255	0.0749559681270715	-0.00371040793223625	0.406397013310991	0.0340307266906578	-0.00221757028276492	0.142029266056407	-0.347499148515486	1.13965658043534	-0.0152685103684252	0.0845289791790055	-0.025433593715054	-0.066185899464519	-0.98105898086386	-0.0679131459116282	-0.0318344851034973	-0.300556466575813	0.119300132963035	0.0617612980259437	0.0275575523038836	11.5209631290985	0	4.95557501282267	0	0.732133458672382	0	48.8805756839213	0	-2.00324318180469	0	32.0502465989778	0	44.3149664559484	0	23.5321100512954	0	30.3289388998252	0	8.40177981384981	0	0.426228800184424	0	-0.208924576231285	0	-4.31367530304261	0	-0.306191010628758	0	0	11.5209631290985	0	4.95557501282267	0	0.732133458672382	0	48.8805756839213	0	-2.00324318180469	0	32.0502465989778	0	44.3149664559484	0	23.5321100512954	0	30.3289388998252	0	8.40177981384981	0	0.426228800184424	0	-0.208924576231285	0	-4.31367530304261	0	-0.306191010628758	3.8933779162095	29.3263149475998
12.3551792957065	0.882024955532558	0.237300862696588	0.0938913907428813	-0.00586355529468664	0.460977418880018	-0.0325918097782589	-0.0426352031801797	-0.0172411632473794	-0.00488730301920133	0.0232856399643157	0.0201946922432146	0.0751009750961198	-0.00221079658089479	0.417245011673637	0.0378717808423402	-0.000179393924491051	0.120429124873139	-0.385324548246659	1.02283198738439	-0.0285517310047053	0.0702837445599987	-0.0587324914933862	-0.0612106170898961	-0.95782688897285	-0.0822929822901419	-0.0305809006209587	-0.33266217953014	0.108557595293914	0.047039871434239	0.000329246136209599	12.3551792957065	0	6.10388238936633	0	2.13789164287195	0	50.7038405580198	0	0.206399585326115	0	34.8440385610399	0	47.5969972637159	0	27.4225417322375	0	35.089093440333	0	14.391270790091	0	1.12897946715611	0	0.422535269644936	0	-3.46958939206551	0	0.899994637432618	0	0	12.3551792957065	0	6.10388238936633	0	2.13789164287195	0	50.7038405580198	0	0.206399585326115	0	34.8440385610399	0	47.5969972637159	0	27.4225417322375	0	35.089093440333	0	14.391270790091	0	1.12897946715611	0	0.422535269644936	0	-3.46958939206551	0	0.899994637432618	0.748184806894627	30.6589607582108
13.4772167120262	0.54779417671958	-0.292411823991904	0.0766788561369659	-0.0101677193832394	0.472905672214353	-0.0331358042434053	-0.0389005820388014	-0.0210924927224684	-0.00398367373446165	0.0227815560346672	0.0189606907704217	0.0690355054171001	-0.00621304106217032	0.429299984199626	0.043510619328319	0.00249103587170215	0.0856522963491966	-0.427209338967103	0.995535687779207	-0.0490189061841405	0.0904083872840511	-0.0608214795666863	-0.0588913009825306	-0.958139981297867	-0.0592491491008563	-0.0229068859989993	-0.36938593150038	0.105498741771584	0.0551695362817416	-0.00135479100120682	13.4772167120262	0	7.05450738050478	0	1.80017840939486	0	51.5322853921554	0	-0.0979966689513725	0	34.988385094744	0	48.3355886423382	0	27.1426082807959	0	35.224495916054	0	14.3244479317885	0	1.96154269862544	0	0.095816236873397	0	-3.76344747785641	0	0.637233657559445	0	0	13.4772167120262	0	7.05450738050478	0	1.80017840939486	0	51.5322853921554	0	-0.0979966689513725	0	34.988385094744	0	48.3355886423382	0	27.1426082807959	0	35.224495916054	0	14.3244479317885	0	1.96154269862544	0	0.095816236873397	0	-3.76344747785641	0	0.637233657559445	0.730307402082183	31.1205552848524
14.3472953106084	-1.21289579535826	-2.54967390853349	0.0654666433283699	-0.0119366215530772	0.482172108033868	-0.0272533200931831	-0.0319769577993645	-0.0193102312805409	-0.00209118236072115	0.020864832981144	0.0103268928243261	0.0533970295373518	-0.00823136440144729	0.439688069667394	0.0483782251657785	0.00844274263842815	0.0723467602469309	-0.441469862169564	0.957782126018539	-0.048879218397226	0.0924184892877011	-0.0667833100216719	-0.0695820112276341	-0.939961959024506	-0.0466568633615329	-0.00914269852306429	-0.380785948581122	0.100482477629848	0.0553914721613127	-0.00688721558777056	14.3472953106084	0	7.04732428910306	0	0.420915894769391	0	51.7542776002132	0	0.210213430370355	0	37.6558877713696	0	48.2399960168243	0	26.7218267747431	0	34.2492757237131	0	8.6590451080218	0	1.96934641365877	0	-0.550993480912702	0	-3.76905301187501	0	0.897528435289553	0	0	14.3472953106084	0	7.04732428910306	0	0.420915894769391	0	51.7542776002132	0	0.210213430370355	0	37.6558877713696	0	48.2399960168243	0	26.7218267747431	0	34.2492757237131	0	8.6590451080218	0	1.96934641365877	0	-0.550993480912702	0	-3.76905301187501	0	0.897528435289553	0.347176242886754	29.8177464097607
15.0733043292881	-3.43344310920022	-1.52014757921798	0.0585883264223623	-0.011800296501576	0.492354418153736	-0.0103173946365809	-0.0156358350168894	-0.0164201719847244	-0.00221919919195882	0.0123961188136794	-0.00172696149483732	0.0653508214552214	-0.00762987664211489	0.44775115060344	0.0530666888871725	0.0135018263977381	0.0640964264885281	-0.448252373122491	0.919345110125955	-0.0494311752389134	0.091514882903178	-0.0674691909682378	-0.0692719186439948	-0.932078608702896	-0.0440365399493242	-0.0134194597211439	-0.386879546689056	0.0973852323766526	0.0535392380489403	-0.0111004086585144	15.0733043292881	0	5.1397799223563	0	-1.16564318432073	0	57.1191743124105	0	4.23382861764484	0	41.1937548208842	0	32.4088293519185	0	15.7416334702918	0	25.5798146436204	0	0.629769865415096	0	1.70837052097701	0	-1.11468811788222	0	-2.20961496922428	0	1.57437032190997	0	0	15.0733043292881	0	5.1397799223563	0	-1.16564318432073	0	57.1191743124105	0	4.23382861764484	0	41.1937548208842	0	32.4088293519185	0	15.7416334702918	0	25.5798146436204	0	0.629769865415096	0	1.70837052097701	0	-1.11468811788222	0	-2.20961496922428	0	1.57437032190997	-0.28922397080657	19.5498124935023
15.8329828793884	-1.97401556766296	1.07848784700683	0.0529571735222533	-0.0115700780104244	0.497842783281381	-0.00863101402434711	-0.0145088789266913	-0.0170085227863851	-0.00309050756490449	0.0119139796161263	-0.00494841590589282	0.0676428212740946	-0.00714660760356064	0.45264936183863	0.052422205524998	0.0140597434652985	0.0581929132835544	-0.455846186435167	0.900396605465703	-0.0393484699269134	0.0889124809242397	-0.0701451006103543	-0.0837509932733917	-0.90560567113127	-0.0435047564933796	-0.0127776595193751	-0.392161869356709	0.0955299851348385	0.0504523300250163	-0.0150902749651665	15.8329828793884	0	3.02943839999355	0	-1.33799968496735	0	63.1519674965051	0	4.9977553416688	0	41.7121083516414	0	14.7153906991225	0	12.8036918172775	0	24.0260537564798	0	0.303370471070939	0	1.46933920638824	0	-1.23752534567382	0	-1.63487927129822	0	1.38052150094539	0	0	15.8329828793884	0	3.02943839999355	0	-1.33799968496735	0	63.1519674965051	0	4.9977553416688	0	41.7121083516414	0	14.7153906991225	0	12.8036918172775	0	24.0260537564798	0	0.303370471070939	0	1.46933920638824	0	-1.23752534567382	0	-1.63487927129822	0	1.38052150094539	1.33666836866834	17.2709558660575
16.9789965942331	-1.25080249030446	1.31992748556741	0.0521518907152494	-0.0124850967169375	0.500862223584303	-0.00667451828898825	-0.0140770294003502	-0.0130403271610062	-0.000837863580080408	0.012931132325981	-0.0117378353626445	0.0683929119256271	-0.00810696005002666	0.455350123549663	0.0514487063282438	0.0151329778670086	0.0560824847715667	-0.465358287549367	0.914745562499818	-0.0323570021431311	0.076041914262403	-0.0664079813674807	-0.0820331532361472	-0.896561603970657	-0.0595911263487035	-0.0107087292593752	-0.401005986900856	0.0966341458523735	0.0387606699653438	-0.0247956243840329	16.9789965942331	0	1.20867736596383	0	-0.0517568012000631	0	66.0830991948928	0	2.93563106121753	0	43.1899052496427	0	9.93711435301657	0	16.1538833851179	0	21.6364487768058	0	2.03826473405462	0	0.342565528138995	0	-0.22012554231114	0	-3.25927926969433	0	0.11689587431585	0	0	16.9789965942331	0	1.20867736596383	0	-0.0517568012000631	0	66.0830991948928	0	2.93563106121753	0	43.1899052496427	0	9.93711435301657	0	16.1538833851179	0	21.6364487768058	0	2.03826473405462	0	0.342565528138995	0	-0.22012554231114	0	-3.25927926969433	0	0.11689587431585	0.772855177439358	17.7690556300959
17.8000715049443	-1.27755665899882	2.05350975172625	0.0515245976814222	-0.0128473633185357	0.502405534493984	-0.00601858448678302	-0.0118926490553962	-0.0156870193407875	-0.00116119767429327	0.0130508512008125	-0.00808072967111585	0.0648604526208429	-0.00834987467225719	0.457191625995553	0.0512835214698982	0.0171957809529099	0.0525266542837128	-0.470147232996041	0.916224292051444	-0.0352262875228664	0.0751824629158764	-0.0596101383606654	-0.0748728490833927	-0.907937031387202	-0.0652369935277157	-0.00486597852768603	-0.406255277306138	0.0960441685391743	0.0371839747718635	-0.0282326952717954	17.8000715049443	0	0.150562063493192	0	1.63343097415963	0	67.4493691299965	0	0.752584189238723	0	46.723512392532	0	8.16948637337507	0	18.9872351941357	0	17.0377762995879	0	9.57646784046859	0	-0.444766587524396	0	0.473378940335451	0	-4.14859432689352	0	-1.50222729273882	0	0	17.8000715049443	0	0.150562063493192	0	1.63343097415963	0	67.4493691299965	0	0.752584189238723	0	46.723512392532	0	8.16948637337507	0	18.9872351941357	0	17.0377762995879	0	9.57646784046859	0	-0.444766587524396	0	0.473378940335451	0	-4.14859432689352	0	-1.50222729273882	-0.930362545313573	18.6000472808685
18.7600986292655	2.15218288194472	-0.734133065344272	0.0518828247757066	-0.0134143061892261	0.504985581494973	-0.00470121557260344	-0.0117310251751932	-0.0145940670780265	0.00158656786475652	0.0119768152100214	-0.00989248657876996	0.0655642623607893	-0.00916959546305527	0.459468159353679	0.0502597974393303	0.0176253942590687	0.0494232820120401	-0.475683710604728	0.914643945645367	-0.0336995682873408	0.0720684531042051	-0.0529374579953078	-0.0642483016025017	-0.93893585939013	-0.063271123084668	-0.000795530201873839	-0.41284860699528	0.0953673616855603	0.0328729614290769	-0.03236213226686	18.7600986292655	0	0.399996469322868	0	2.33783613103819	0	68.6527333365072	0	0.0800669183116186	0	47.8859446515072	0	9.30734761985703	0	19.2748035865404	0	16.1768310702634	0	11.3246998252597	0	-0.351859123353102	0	0.926211574507569	0	-4.57548528745943	0	-2.00325472859949	0	0	18.7600986292655	0	0.399996469322868	0	2.33783613103819	0	68.6527333365072	0	0.0800669183116186	0	47.8859446515072	0	9.30734761985703	0	19.2748035865404	0	16.1768310702634	0	11.3246998252597	0	-0.351859123353102	0	0.926211574507569	0	-4.57548528745943	0	-2.00325472859949	1.7989577929424	15.645549793001
19.5041118577639	2.4550575927068	-1.88364513100881	0.0519088826179402	-0.0148311271464865	0.506211298766418	0.00548424210040478	-0.0160597914494212	-0.0126112683517937	0.00587773249662616	0.00404972861111845	-0.00713772809486396	0.064926975751329	-0.0110103119179309	0.460702224342091	0.0468547163068718	0.0162892487542598	0.0519535107044115	-0.488837586059174	0.955285312713626	0.0147087773989471	0.0323373891367504	-0.0319132459610704	-0.0374793813371607	-1.00162853310772	-0.039787350525815	0.00280513948325558	-0.427768327483502	0.0990162747663131	0.00759091828080579	-0.0462940936474137	19.5041118577639	0	2.287997764169	0	1.12717829590733	0	73.4548381413014	0	-3.01869306600699	0	49.9658223233528	0	21.5478462735975	0	11.3308218253286	0	21.5268334021829	0	7.61891292019738	0	0.0673109379919096	0	0.23699601024285	0	-6.32989085038552	0	-2.66508050397756	0	0	19.5041118577639	0	2.287997764169	0	1.12717829590733	0	73.4548381413014	0	-3.01869306600699	0	49.9658223233528	0	21.5478462735975	0	11.3308218253286	0	21.5268334021829	0	7.61891292019738	0	0.0673109379919096	0	0.23699601024285	0	-6.32989085038552	0	-2.66508050397756	3.32597779467501	9.66151421731571
20.3438234364589	2.02042555061185	-1.42455410061928	0.0500607037811286	-0.0166703239581393	0.507733674329337	0.00436831469517536	-0.0164565520947937	-0.0142399871642621	0.00500353042072884	0.00474340884195875	-0.00665159609260059	0.0645555600430371	-0.0125570847366446	0.462178214649732	0.0463395153194546	0.0165459316142554	0.0438605824190637	-0.498035141245314	0.953451640827249	0.00929612648918767	0.0282006098075044	-0.0312703666998378	-0.0476718322356429	-0.980668071229779	-0.0273596881585109	-0.00575652921877919	-0.434903464633066	0.100022946450782	0.00721471673505043	-0.0451980063329942	20.3438234364589	0	4.17404580466253	0	-0.0491223774976981	0	77.7010062629818	0	-5.67545603174797	0	51.6515721131418	0	31.1297413219252	0	5.31525743331044	0	25.3576323819587	0	5.14434570319611	0	0.718840846544286	0	-0.571898068898393	0	-8.14757594288338	0	-3.56811018155693	0	0	20.3438234364589	0	4.17404580466253	0	-0.0491223774976981	0	77.7010062629818	0	-5.67545603174797	0	51.6515721131418	0	31.1297413219252	0	5.31525743331044	0	25.3576323819587	0	5.14434570319611	0	0.718840846544286	0	-0.571898068898393	0	-8.14757594288338	0	-3.56811018155693	4.08364945943864	7.18178480203963
21.4187285224981	1.9922903569525	-0.20558831988851	0.0495277086131156	-0.0176109968522653	0.508122655145163	0.00262045729006516	-0.0190069927242877	-0.0124328838771902	0.00292482856765575	0.00496559678299603	-0.00435939050727757	0.0622293451009142	-0.0131176393568216	0.462831477416696	0.0447751002739674	0.014759486549938	0.0377927823414729	-0.506363299927524	0.955123991497812	0.00119973518807299	0.0219621588851367	-0.0262360762126871	-0.054946928149089	-0.983947816743168	-0.0179195772406514	-0.00804751606041327	-0.441270458183394	0.100580217617063	0.00632436471796116	-0.0455104063667074	21.4187285224981	0	6.05310775300784	0	-1.52887931794492	0	81.0055991299725	0	-8.23026269903034	0	53.9219745150184	0	36.976691849101	0	0.879037202307792	0	29.257525715919	0	1.4892437637392	0	1.76721767335438	0	-1.52120889909802	0	-9.79323844177773	0	-5.01754316743922	0	0	21.4187285224981	0	6.05310775300784	0	-1.52887931794492	0	81.0055991299725	0	-8.23026269903034	0	53.9219745150184	0	36.976691849101	0	0.879037202307792	0	29.257525715919	0	1.4892437637392	0	1.76721767335438	0	-1.52120889909802	0	-9.79323844177773	0	-5.01754316743922	5.5424400693441	7.33707643462117
22.3808579331924	0.20807795510601	2.22649648800104	0.0495787701015714	-0.0178665203378738	0.509412165429239	-0.0023705439490186	-0.0205656079278804	-0.00706811597812527	0.00238351639071443	0.00412828858343112	0.00274259134615101	0.0679625814590567	-0.0130723195812721	0.463295090707139	0.0429423976306887	0.0153011586223197	0.0331540344500336	-0.514159779895863	0.968721307723033	-0.0160839416036913	0.00726786373692003	-0.018247113920171	-0.05738505547316	-1.00540876454367	-0.00535543650084883	0.00623335125998353	-0.447163141089827	0.100128180434977	-0.00297595162669271	-0.0476466736085293	22.3808579331924	0	7.58143992840735	0	-0.411766997139291	0	83.7628724063865	0	-6.81049377443393	0	55.7138214042801	0	42.2320909730004	0	3.08649509608436	0	31.2169910870228	0	4.63928273397604	0	2.57489774120322	0	-0.843879198649046	0	-8.81170521064487	0	-4.13175373660327	0	0	22.3808579331924	0	7.58143992840735	0	-0.411766997139291	0	83.7628724063865	0	-6.81049377443393	0	55.7138214042801	0	42.2320909730004	0	3.08649509608436	0	31.2169910870228	0	4.63928273397604	0	2.57489774120322	0	-0.843879198649046	0	-8.81170521064487	0	-4.13175373660327	2.64475204652448	12.3920535128861
23.1396132477924	-1.71141017002338	1.33997398501567	0.0496368971309668	-0.0185699972213396	0.509095144757488	-0.001284821571992	-0.0222682195298412	-0.00743363117135715	-1.32516089334165e-05	0.00458386107139283	0.00270387816154184	0.0646645443020509	-0.0134079872173497	0.463331059195402	0.0413647678520443	0.0147411735509397	0.0307160885352782	-0.516753114718403	0.964535661203378	-0.0150246986327855	0.00700141659666803	-0.0199014129253389	-0.06148156233162	-1.0090281839047	-0.00397433876560079	0.00534521738688862	-0.448937763795788	0.0998456314338072	-0.00302122563092816	-0.0460490567861609	23.1396132477924	0	6.84998625922207	0	1.12243443882556	0	84.706595267247	0	-8.1782610680734	0	58.8882892678623	0	40.924847858977	0	4.77611220605021	0	28.5890815868318	0	11.3334480220142	0	2.03909792745008	0	-0.194255124778448	0	-9.47747008615252	0	-5.1589751401927	0	0	23.1396132477924	0	6.84998625922207	0	1.12243443882556	0	84.706595267247	0	-8.1782610680734	0	58.8882892678623	0	40.924847858977	0	4.77611220605021	0	28.5890815868318	0	11.3334480220142	0	2.03909792745008	0	-0.194255124778448	0	-9.47747008615252	0	-5.1589751401927	-0.802438752331036	10.9368948986727
24.0771538241825	-2.23501572124134	0.950835371874473	0.0493698059918602	-0.0183704499020028	0.508977605812161	-0.00170601184379635	-0.0219740476983092	-0.00765015049125003	-0.000366471368786192	0.00370784699892783	0.00404151618134006	0.0644991909554721	-0.0131621586125489	0.463187812373006	0.0410797119106326	0.0153342055492885	0.0285475259743779	-0.51900933085354	0.962130304436683	-0.010113627930896	0.00620865881668425	-0.0208539473326044	-0.0638483908412224	-1.00999154018553	-0.00150246258845694	0.00574502095285246	-0.450557742289791	0.0995978192709678	-0.00345725619363236	-0.044042023604692	24.0771538241825	0	4.90437081344031	0	2.06991064926929	0	88.7725421628213	0	-10.1360131033598	0	59.8544668651648	0	32.3720420836364	0	8.85252564327025	0	26.6031337512141	0	12.3286363057232	0	1.23088597616419	0	0.596216009412653	0	-11.1142400702858	0	-5.97866368778671	0	0	24.0771538241825	0	4.90437081344031	0	2.06991064926929	0	88.7725421628213	0	-10.1360131033598	0	59.8544668651648	0	32.3720420836364	0	8.85252564327025	0	26.6031337512141	0	12.3286363057232	0	1.23088597616419	0	0.596216009412653	0	-11.1142400702858	0	-5.97866368778671	-2.28848317071734	11.7390623412054
25.0508660562569	-1.93793460974992	-1.71076512830906	0.0467710147772113	-0.0159656352178581	0.510923442356424	-0.00916459617123347	-0.0269358524841548	-0.00881721742389015	0.00410553033817388	0.0109356944003784	0.00477879982743352	0.065377612220831	-0.0114799183823979	0.464927864552062	0.0365174778594295	0.0130479806606472	0.0280067054965337	-0.522908369195851	0.960253061731403	-0.00264540170638131	0.0114131955403677	-0.0219489456845743	-0.0688150502172384	-1.02094894866821	-0.00174380298767751	0.00882717137780705	-0.45341788671206	0.0990189074272705	0.0008980333528169	-0.0397004696133833	25.0508660562569	0	3.04103070806567	0	1.75710257995998	0	92.363143257372	0	-9.64568165979868	0	60.6500097881226	0	25.4033939238882	0	8.12489862825513	0	25.1072080572907	0	11.5909412305768	0	0.325346668304339	0	0.393157154992212	0	-10.8174865808122	0	-5.64629426220337	0	0	25.0508660562569	0	3.04103070806567	0	1.75710257995998	0	92.363143257372	0	-9.64568165979868	0	60.6500097881226	0	25.4033939238882	0	8.12489862825513	0	25.1072080572907	0	11.5909412305768	0	0.325346668304339	0	0.393157154992212	0	-10.8174865808122	0	-5.64629426220337	-1.69025688293183	6.79842462599146
25.7306213808358	-2.59224014575323	-2.34241061967191	0.0472331088566431	-0.0152297986863392	0.51084299486839	-0.00561279341198258	-0.0229737180954654	-0.00326382769055274	0.00025713708044101	0.00244250268489296	-0.00282197330330473	0.0604433347701422	-0.0104135711944945	0.465432041082827	0.0371165362371878	0.0143299645510459	0.0274229402519143	-0.524514328272525	0.958311893201405	-0.00291264858598323	0.00942847551731603	-0.0245508766640422	-0.0638911431905672	-1.01154371913824	0.0036827876564416	0.0108668310169856	-0.455313766791306	0.0986022580341294	0.00107099574414384	-0.0390219769464588	25.7306213808358	0	1.41617784407277	0	0.296024212748744	0	96.2812919744506	0	-6.12380041676166	0	63.8158798857822	0	15.8784869300753	0	-0.433451344905449	0	17.416917313624	0	4.68028992527826	0	-0.126532014975317	0	-0.165083594078492	0	-9.49747534122758	0	-4.69483954606329	0	0	25.7306213808358	0	1.41617784407277	0	0.296024212748744	0	96.2812919744506	0	-6.12380041676166	0	63.8158798857822	0	15.8784869300753	0	-0.433451344905449	0	17.416917313624	0	4.68028992527826	0	-0.126532014975317	0	-0.165083594078492	0	-9.49747534122758	0	-4.69483954606329	-0.895718236323386	-2.55035781318817
26.4358243319465	-0.918666858787111	-0.900502987261962	0.0446511165968233	-0.0118197161175247	0.514414092205512	-0.00912352349443248	-0.026099033647143	-0.0057602281732731	0.00148667757900121	0.00672118815238189	0.000188463255810933	0.062868754909668	-0.00743184209690546	0.468486287656923	0.033329684278155	0.0117092665073611	0.028951339213107	-0.528167682344483	0.945664442483411	-0.000867650057379678	0.0129145976985606	-0.0230087287402866	-0.0659746837307853	-1.01136849534392	0.000606526567234933	0.0113208812797278	-0.458353558175912	0.0973784091992294	0.00470170429429128	-0.0355897833232015	26.4358243319465	0	0.0876193795088643	0	-0.960594814369384	0	98.9687203999304	0	-3.59604338905344	0	66.194938922597	0	10.1467995677054	0	-5.79963763460892	0	12.3900399377271	0	-0.0314511301614226	0	-0.71171190960053	0	-0.787431435670992	0	-8.34452229980174	0	-3.686033746948	0	0	26.4358243319465	0	0.0876193795088643	0	-0.960594814369384	0	98.9687203999304	0	-3.59604338905344	0	66.194938922597	0	10.1467995677054	0	-5.79963763460892	0	12.3900399377271	0	-0.0314511301614226	0	-0.71171190960053	0	-0.787431435670992	0	-8.34452229980174	0	-3.686033746948	2.02945536732589	-6.53847006845064
27.454462217127	1.34835404591446	0.139591738497077	0.0381597000599728	-0.00799039395841562	0.518644044626837	-0.0083362543471579	-0.0248329080497452	-0.00462495866724916	-0.000683430189555547	0.00412660037063389	-0.00156335256086491	0.0609836651006599	-0.00361220197865562	0.472777250726634	0.0315597626223179	0.010858394212959	0.0296337952567567	-0.531323074658898	0.93178498974886	-0.00293328284878723	0.0136674810765914	-0.0224890742301675	-0.0652133473999757	-1.00670476715785	0.000677028600327482	0.0137512065748613	-0.461352125221903	0.0957702465945144	0.00654944269941703	-0.0340815276986344	27.454462217127	0	0.377085304792693	0	-1.19986115517107	0	99.4701088492827	0	-3.51627837041975	0	66.310526921381	0	10.4951605499804	0	-5.87204097581628	0	12.3270579576744	0	-0.101726010675797	0	-0.476526397600655	0	-1.01527760543664	0	-8.27244169782748	0	-3.61396868600836	0	0	27.454462217127	0	0.377085304792693	0	-1.19986115517107	0	99.4701088492827	0	-3.51627837041975	0	66.310526921381	0	10.4951605499804	0	-5.87204097581628	0	12.3270579576744	0	-0.101726010675797	0	-0.476526397600655	0	-1.01527760543664	0	-8.27244169782748	0	-3.61396868600836	4.53126513349258	-5.05839663498153
28.2732717129364	1.75577087600365	2.12504388389069	0.0361717795966172	-0.00544703882884648	0.521223530939626	-0.0063507448663462	-0.0221622601293658	-0.00209646575431961	-0.000846550386446753	0.00517491398042768	0.000336366202861584	0.0614426368746721	-0.00126342849415423	0.475149023190403	0.0313859871944652	0.0113500856129771	0.0293488407703951	-0.533359350196705	0.924505362022256	-0.00388248029627898	0.0144109591333035	-0.021170834011419	-0.0650152416779106	-1.00544243056814	0.00147218443730694	0.0157465972252279	-0.463232060638305	0.0948325631080309	0.00740533529287881	-0.0332468687688028	28.2732717129364	0	1.81529616843967	0	-0.249790123537355	0	102.01468294769	0	-1.78819904569509	0	67.7303602199596	0	15.0260116357876	0	-2.72111017036616	0	14.9324499524664	0	2.27139123632975	0	0.319120139827969	0	-0.401781506132332	0	-7.16268898136677	0	-2.69677933427393	0	0	28.2732717129364	0	1.81529616843967	0	-0.249790123537355	0	102.01468294769	0	-1.78819904569509	0	67.7303602199596	0	15.0260116357876	0	-2.72111017036616	0	14.9324499524664	0	2.27139123632975	0	0.319120139827969	0	-0.401781506132332	0	-7.16268898136677	0	-2.69677933427393	3.99437156920419	0.570463997981394
29.0043826965326	2.00601557226133	1.99860692688568	0.033740222695479	-0.00384705276289716	0.522708253513823	-0.00700879698473167	-0.0209517401233415	-0.00125944561129371	-0.00210885972942609	0.00460200583937973	0.00117753155018516	0.0605946168500453	0.000345765622440272	0.476657379532017	0.0305263546414074	0.011150544872576	0.029124545010934	-0.534637380825993	0.918503447843463	-0.00425745375760743	0.015329535355133	-0.0200922340520477	-0.0654698000129067	-1.00448284113781	0.00237313751564609	0.0168505755080193	-0.464343613943951	0.0941424740974935	0.00797198653528707	-0.0324538214091863	29.0043826965326	0	3.06645910694646	0	1.37136485442595	0	104.163647976114	0	0.980046578219122	0	71.3299097011695	0	18.7313302628541	0	2.02252471744972	0	21.0660186162075	0	10.2740152009474	0	1.03918357798095	0	0.179791969994198	0	-6.16398685871179	0	-1.09893658172406	0	0	29.0043826965326	0	3.06645910694646	0	1.37136485442595	0	104.163647976114	0	0.980046578219122	0	71.3299097011695	0	18.7313302628541	0	2.02252471744972	0	21.0660186162075	0	10.2740152009474	0	1.03918357798095	0	0.179791969994198	0	-6.16398685871179	0	-1.09893658172406	2.62740669684845	4.82161568414148
29.9176392425699	2.63641198248217	-0.330495547408308	0.0312576341183532	-0.00247313348459174	0.524262739255599	-0.00480442256624073	-0.020875026101668	-0.00065306977805304	1.64594134219868e-06	0.00436346997524648	-0.000864060018300012	0.0584586480753796	0.00142888981474602	0.478388397374811	0.0290321250405855	0.00977549834338002	0.0293747511760567	-0.53706088773363	0.906918125450439	0.00503587154057683	0.0153645495470435	-0.0193227306097494	-0.0555067598014995	-1.00012563859666	-0.00382927994447571	0.0121861857394201	-0.467381127844011	0.0936265576086137	0.00834181052698765	-0.0334155350342133	29.9176392425699	0	5.42841649868086	0	2.22086174119499	0	110.326446645471	0	3.04711212524923	0	72.5916473381805	0	34.9375375749107	0	7.1080763604086	0	24.0490317079105	0	12.266852796991	0	1.50485191605089	0	0.741534744322076	0	-4.76467149810196	0	-0.564265898955916	0	0	29.9176392425699	0	5.42841649868086	0	2.22086174119499	0	110.326446645471	0	3.04711212524923	0	72.5916473381805	0	34.9375375749107	0	7.1080763604086	0	24.0490317079105	0	12.266852796991	0	1.50485191605089	0	0.741534744322076	0	-4.76467149810196	0	-0.564265898955916	2.42268986842074	9.09270046661945
31.1799908799845	0.12314577028049	-1.74190409862774	0.0272661815201706	-0.00134938971543552	0.527271476507643	-0.00484564962430014	-0.0208007911129908	-0.000829772463418834	-0.00102994320903018	0.00275248189480387	-0.00191085387006709	0.0616139396195883	0.00255722592429324	0.480847791707322	0.0270209385147406	0.00868470826554496	0.0262606783277309	-0.541517577489171	0.909378948026174	0.000781206650814703	0.0164148652214292	-0.0203765911329644	-0.0572002230297933	-0.998676991447658	-0.00530900054931724	0.0149318283904337	-0.471087464516636	0.0935842137569214	0.00921974753776105	-0.0322453931989219	31.1799908799845	0	7.3350497889238	0	1.03025512353245	0	113.859010047719	0	1.5394924832145	0	73.8522371814054	0	42.1490982587436	0	4.58060959535997	0	25.3560366697943	0	10.7884497693861	0	2.46531702137447	0	-0.22307944651771	0	-6.07734128311374	0	-1.42432096326155	0	0	31.1799908799845	0	7.3350497889238	0	1.03025512353245	0	113.859010047719	0	1.5394924832145	0	73.8522371814054	0	42.1490982587436	0	4.58060959535997	0	25.3560366697943	0	10.7884497693861	0	2.46531702137447	0	-0.22307944651771	0	-6.07734128311374	0	-1.42432096326155	1.10081945827337	8.2566793559343
32.037137640605	-1.21000611177829	-1.79527632753703	0.0248193828737532	-0.000366399127166008	0.529503980527238	-0.0033429071382062	-0.020467850940035	-0.00304149608274232	-0.00127217940758717	-7.7359147731479e-05	-0.00328925574202762	0.065509994171699	0.00351120436177736	0.482453564810356	0.0261546695919964	0.007558619830488	0.0252803392893894	-0.543455126889485	0.898668299158164	-0.00119553861988586	0.0170255554693541	-0.0162891745623285	-0.0555842667238909	-0.993338962657225	-0.00593820158948353	0.0109213916368405	-0.472991324303858	0.0930855767029541	0.00887026796992671	-0.0306591726691898	32.037137640605	0	6.68143960559529	0	-0.745071039119463	0	114.502000392903	0	2.90960830951173	0	77.5467968222947	0	41.4746853156391	0	3.24201766643563	0	22.4732686579347	0	3.06519780636807	0	1.91752718695805	0	-0.967367669006341	0	-5.51658791754266	0	-0.273148216858602	0	0	32.037137640605	0	6.68143960559529	0	-0.745071039119463	0	114.502000392903	0	2.90960830951173	0	77.5467968222947	0	41.4746853156391	0	3.24201766643563	0	22.4732686579347	0	3.06519780636807	0	1.91752718695805	0	-0.967367669006341	0	-5.51658791754266	0	-0.273148216858602	1.555003196998	7.99527824377328
33.0720983229148	-2.00988374716683	0.847829268289167	0.0212609902204667	0.00226040988155918	0.531720782494154	-0.00483881924344228	-0.0209041868845277	-0.0025059222510522	-0.000592838209666345	0.000190768528051853	-0.00333257694740651	0.0640668675361147	0.00591744299526823	0.484725138617526	0.0242512483941031	0.00560281609336166	0.0242594288196166	-0.54568979252386	0.905234660626573	-0.000455554408587038	0.0164006893664463	-0.0149069033566289	-0.0567190084857402	-0.993418596365876	-0.00655911190888707	0.0121249826093419	-0.47480321313487	0.0935938425705534	0.00733445864904662	-0.0303963827884071	33.0720983229148	0	5.25233822478607	0	-1.34018681800341	0	116.539895592604	0	3.54621780958051	0	78.5254089699232	0	38.4652013148469	0	2.62186385588474	0	21.2538144816281	0	1.85753779065618	0	0.932962109110693	0	-1.38297562713467	0	-5.08901331829898	0	0.278207323989922	0	0	33.0720983229148	0	5.25233822478607	0	-1.34018681800341	0	116.539895592604	0	3.54621780958051	0	78.5254089699232	0	38.4652013148469	0	2.62186385588474	0	21.2538144816281	0	1.85753779065618	0	0.932962109110693	0	-1.38297562713467	0	-5.08901331829898	0	0.278207323989922	1.35741464677449	9.18424507480515
33.9323063401099	-2.72305582244662	1.48294116911978	0.0200841511740683	0.00231533034211606	0.532213768690581	-0.00552408306481844	-0.0213286260140142	-0.00191783757217139	-0.000294246804014745	0.00128766940973683	-0.00266115840957549	0.0633402941995691	0.00597192287647412	0.485279480516433	0.0234175531661657	0.00511948156002918	0.0233749664454228	-0.546855253303724	0.908965341406753	-0.00167081726574816	0.0176179095410728	-0.0136087063105764	-0.0541373191167117	-0.999771126608322	-0.00526412225726307	0.0127338907826006	-0.476050123758774	0.0939000788743204	0.00729142946986186	-0.029736399084818	33.9323063401099	0	3.06723162001855	0	-0.145367519823297	0	122.132393929364	0	0.476111340404531	0	80.2160691776834	0	24.0546396323643	0	10.5593454381122	0	16.8701206212563	0	4.28419338180833	0	0.459122030173857	0	-0.551823930660245	0	-7.21048560375267	0	-0.354028232344845	0	0	33.9323063401099	0	3.06723162001855	0	-0.145367519823297	0	122.132393929364	0	0.476111340404531	0	80.2160691776834	0	24.0546396323643	0	10.5593454381122	0	16.8701206212563	0	4.28419338180833	0	0.459122030173857	0	-0.551823930660245	0	-7.21048560375267	0	-0.354028232344845	-0.565051514381407	14.3919512514733
34.7415112787981	-2.0244194963977	1.92300727807229	0.019615070559097	0.00233715537067597	0.532272231656793	-0.00614554189957146	-0.0209839795834215	-0.00197011482877323	4.14322439654849e-05	0.00110326906030861	-0.00126859468126828	0.0622201840624611	0.0059600304634208	0.485463515164337	0.0231055498759598	0.00515595181724874	0.0232080999193867	-0.548334444547278	0.910276129786138	-0.00131249567243948	0.0170589056782102	-0.0121418375726451	-0.0539707677736439	-0.999263883394376	-0.00677154156275482	0.0128558329927103	-0.477314650737073	0.0940242992188134	0.00640869619595831	-0.0298646764721306	34.7415112787981	0	1.06057056568523	0	1.22032238485042	0	127.139892808135	0	-2.8855406185225	0	82.5420845956868	0	11.4854117078631	0	18.8887338622497	0	11.1874419438444	0	8.28164180050305	0	-0.0280625739574348	0	0.241398571072033	0	-9.18092612215275	0	-1.19505689657442	0	0	34.7415112787981	0	1.06057056568523	0	1.22032238485042	0	127.139892808135	0	-2.8855406185225	0	82.5420845956868	0	11.4854117078631	0	18.8887338622497	0	11.1874419438444	0	8.28164180050305	0	-0.0280625739574348	0	0.241398571072033	0	-9.18092612215275	0	-1.19505689657442	-1.24658926245394	19.8039890038028
35.7968597348361	0.230349281897481	-0.238794112606752	0.0176050328714166	0.00316568332703657	0.53174160468878	-0.00476212478725009	-0.0206147374956894	-0.00334700332705247	-0.00072051115915365	0.00273461731152177	-0.000289126503505372	0.0610398674067181	0.00683194812462089	0.485077956071654	0.0229905492928187	0.00585103851369189	0.0213631158616494	-0.548240657658238	0.903852990034697	-0.00116942543959769	0.0181037417343539	-0.0136848674409527	-0.0535589788018532	-0.996474266527142	-0.00574482788430846	0.0121798636740368	-0.477122758719624	0.0935135141827732	0.00687303200146412	-0.0285751470313793	35.7968597348361	0	0.232342550417426	0	2.32981014921378	0	128.317229071096	0	-4.25142283739525	0	84.1948554455699	0	9.66432753076652	0	20.9097595837603	0	8.90046710437122	0	10.9368795954859	0	-0.592706176957211	0	0.968056173021712	0	-9.9844342622123	0	-2.09284257389381	0	0	35.7968597348361	0	0.232342550417426	0	2.32981014921378	0	128.317229071096	0	-4.25142283739525	0	84.1948554455699	0	9.66432753076652	0	20.9097595837603	0	8.90046710437122	0	10.9368795954859	0	-0.592706176957211	0	0.968056173021712	0	-9.9844342622123	0	-2.09284257389381	-0.0961242721884476	17.7302891355865
36.9152960935773	1.3164217112627	-1.94883030353922	0.0161526221497448	0.00351787656622128	0.531672394121161	-0.00406922529362532	-0.0205721700438323	-0.00419403761604098	-0.00074529238507191	0.00287109909771678	-0.000728116988060014	0.0605918635640222	0.00717784365711683	0.485042395490809	0.0226993981593766	0.00616237311451165	0.0205165220333885	-0.548419630158866	0.902721805813544	-4.60544885508122e-05	0.0163919572732594	-0.0136607032640927	-0.0526469111862174	-0.995379673348689	-0.00462659137428925	0.00888007575508741	-0.477240108461136	0.0938267446947503	0.00611374083230593	-0.0296480775104499	36.9152960935773	0	0.922195854169271	0	0.742211201218609	0	128.843449080472	0	-5.3888478665046	0	86.7973546889538	0	10.1362252910087	0	19.9563837490272	0	10.9309696601443	0	6.36966716822157	0	0.0225417662229517	0	0.0234878562515326	0	-10.5987665739501	0	-3.08859186111216	0	0	36.9152960935773	0	0.922195854169271	0	0.742211201218609	0	128.843449080472	0	-5.3888478665046	0	86.7973546889538	0	10.1362252910087	0	19.9563837490272	0	10.9309696601443	0	6.36966716822157	0	0.0225417662229517	0	0.0234878562515326	0	-10.5987665739501	0	-3.08859186111216	2.56016736377857	17.3555184932374
37.8806205707613	2.57942061365923	-1.37130830737032	0.0152792992262372	0.00380971897250242	0.531504601381131	-0.00366488912351162	-0.0203883301908986	-0.00489168373129696	-0.000223465841682535	0.0032004382721669	-0.00148375256919703	0.0603026680210629	0.0074298306057469	0.484894249126542	0.0224922179623827	0.00637972885769659	0.0197441662026068	-0.549020291928671	0.909366871401485	0.0028441393470746	0.0146677238649739	-0.0138520240967506	-0.0514937559136491	-1.00095204955514	-0.00399360825736902	0.0096141116615049	-0.477849887260934	0.0943736480441184	0.00526617144439495	-0.0299810774815662	37.8806205707613	0	2.89473787025321	0	-0.786512714514958	0	133.001638535409	0	-8.45103484378435	0	89.2487141911385	0	19.1384256326912	0	13.6129672306888	0	15.7389362391196	0	2.38785740740919	0	0.825317464365171	0	-0.926637683431489	0	-12.5440089297872	0	-4.38245258057825	0	0	37.8806205707613	0	2.89473787025321	0	-0.786512714514958	0	133.001638535409	0	-8.45103484378435	0	89.2487141911385	0	19.1384256326912	0	13.6129672306888	0	15.7389362391196	0	2.38785740740919	0	0.825317464365171	0	-0.926637683431489	0	-12.5440089297872	0	-4.38245258057825	5.36395859379748	15.1090013827964
38.7757966734845	2.48821176423926	0.403022221765033	0.0143212639496687	0.00359995785395258	0.53132169312203	-0.00400124733977407	-0.02051022817515	-0.00539180193572664	-0.00157971039496235	0.00295162357080131	-0.00183711717792018	0.059790054710653	0.0074360977105318	0.484764514662217	0.0221344280266842	0.00657290578859007	0.0187659949978462	-0.549932862228156	0.908179526915628	0.00286737561121758	0.0143585631266704	-0.0147601705972842	-0.054484160159054	-1.0024550851463	-0.00510244120004028	0.00964421722728998	-0.478242637417939	0.0942376424014303	0.00483036176976731	-0.0293974213246959	38.7757966734845	0	5.33925545168212	0	-1.40293680123622	0	139.684545041227	0	-10.1460484308053	0	89.9386418909106	0	37.4283702576135	0	8.94913914416607	0	17.6175072234872	0	1.61067988722993	0	1.18125449015446	0	-1.42262685100272	0	-13.9122116993611	0	-4.61728967917369	0	0	38.7757966734845	0	5.33925545168212	0	-1.40293680123622	0	139.684545041227	0	-10.1460484308053	0	89.9386418909106	0	37.4283702576135	0	8.94913914416607	0	17.6175072234872	0	1.61067988722993	0	1.18125449015446	0	-1.42262685100272	0	-13.9122116993611	0	-4.61728967917369	5.90205748749061	15.2799919747006
39.8314972929151	0.663608690137238	2.17085733600514	0.0139333174506035	0.00412874126006792	0.531721733163049	-0.00371836824708074	-0.0204807558476124	-0.00396509289344024	-0.00116449318540446	0.00237088139770319	0.000790075387576132	0.0628337475830588	0.00799404176504035	0.484734939554921	0.0216797045668563	0.00718110028757826	0.0186951805666278	-0.549112448141224	0.915118202051519	0.0033261826941551	0.0139897187540235	-0.0115765371414335	-0.0541381473459182	-1.00534269250768	-0.00141705162088064	0.0161502710592497	-0.477254542864662	0.0940594484491832	0.00394644348073917	-0.0285193391701013	39.8314972929151	0	6.87931626870868	0	0.182472710027078	0	142.267082800153	0	-8.14739983927832	0	92.6150959748996	0	42.2260333218661	0	11.8534933616871	0	20.6424692176772	0	6.44738996051823	0	2.07007045343795	0	-0.509580817335182	0	-12.6287777232408	0	-3.28861467500425	0	0	39.8314972929151	0	6.87931626870868	0	0.182472710027078	0	142.267082800153	0	-8.14739983927832	0	92.6150959748996	0	42.2260333218661	0	11.8534933616871	0	20.6424692176772	0	6.44738996051823	0	2.07007045343795	0	-0.509580817335182	0	-12.6287777232408	0	-3.28861467500425	2.48882781652535	19.9181656309021
40.992296950601	-0.816801941229653	0.727117410763903	0.012734749339899	0.00436894287477936	0.530786360426144	-0.00417010165517008	-0.0203803871457339	-0.00387996167412154	-0.00133365415168646	0.00148760907801848	0.000674258481243143	0.0631563255960264	0.00835206545384705	0.483764727943507	0.0216241566127844	0.00765554795922433	0.0167223547396936	-0.548768959744461	0.898010728575991	0.00295596476182881	0.0144887928142258	-0.0117918367431729	-0.0541890171991005	-1.00297179403434	-0.00239170906598205	0.0176685966611726	-0.476668013797945	0.0922150769919909	0.00412257780099489	-0.0273141985996131	40.992296950601	0	6.9342996651862	0	1.97570276176051	0	142.494179989601	0	-7.81511106890799	0	95.661122831814	0	42.2211157291345	0	12.1950067683574	0	21.5229531498856	0	11.9823671727871	0	2.12578352013724	0	0.51729851351943	0	-12.5610374149857	0	-2.96854182895407	0	0	40.992296950601	0	6.9342996651862	0	1.97570276176051	0	142.494179989601	0	-7.81511106890799	0	95.661122831814	0	42.2211157291345	0	12.1950067683574	0	21.5229531498856	0	11.9823671727871	0	2.12578352013724	0	0.51729851351943	0	-12.5610374149857	0	-2.96854182895407	-0.78708891757067	17.0911818304376
42.2476128326943	-2.72996542993967	-1.65165516665802	0.0115305736799694	0.00477009624803114	0.529336930859469	-0.00185028879402858	-0.0195480334498686	-0.00331539577434263	-0.00270783747975341	-0.000150361098797163	0.000158226794890131	0.063799357939949	0.0090472205645998	0.482236526956032	0.0224127275037957	0.0086648112873019	0.0150622879399261	-0.548528432394387	0.889967707135145	0.0012150858296657	0.0125916573690445	-0.0117458505371656	-0.051273994644161	-0.995395632048182	-0.00116929177461401	0.019630914128202	-0.476511358581824	0.0911783502407702	0.00257154077866686	-0.026918470150376	42.2476128326943	0	4.68196299972735	0	1.60845150695047	0	146.9384589385	0	-6.63467784890703	0	96.4547994839386	0	32.7986447135975	0	8.98813496890789	0	19.7085764575386	0	11.1901544109545	0	1.0890755350019	0	0.269428860805331	0	-11.7008195701338	0	-2.786668793558	0	0	42.2476128326943	0	4.68196299972735	0	1.60845150695047	0	146.9384589385	0	-6.63467784890703	0	96.4547994839386	0	32.7986447135975	0	8.98813496890789	0	19.7085764575386	0	11.1901544109545	0	1.0890755350019	0	0.269428860805331	0	-11.7008195701338	0	-2.786668793558	-2.33803102740802	9.61470391113245
42.9115898815256	-2.52513556704878	-2.14218566714105	0.0110263990021902	0.00516818717838234	0.528916848034287	-0.000975519575181063	-0.0180928273672293	-0.00242830632685151	-0.00301923701999442	-0.00206472313956723	-0.00163152758690221	0.0633097486326854	0.00949147675106335	0.481870770174069	0.0230708610698161	0.00933506084765414	0.0148125856196889	-0.549753706636544	0.888933620162971	0.000590249053204134	0.0119294239979186	-0.0118481544109088	-0.0532569111772841	-1.00210611752466	-0.00055062368986406	0.0209954045708827	-0.477271554926124	0.090893849100384	0.00198792424265454	-0.0266254867705125	42.9115898815256	0	2.8476937970356	0	0.276611649067773	0	152.010975813498	0	-2.95930625114244	0	99.1407075105373	0	18.7570166595327	0	-1.16547777098343	0	12.3045728457322	0	5.7464791067842	0	0.844430946298972	0	-0.326056961464412	0	-10.0539869161122	0	-2.29242035911411	0	0	42.9115898815256	0	2.8476937970356	0	0.276611649067773	0	152.010975813498	0	-2.95930625114244	0	99.1407075105373	0	18.7570166595327	0	-1.16547777098343	0	12.3045728457322	0	5.7464791067842	0	0.844430946298972	0	-0.326056961464412	0	-10.0539869161122	0	-2.29242035911411	-0.810338384101869	-1.52370782234869
43.746082166308	-1.54242283483633	-0.899062177878383	0.010348341098561	0.00581710326268153	0.529098358612206	-0.00259480628108309	-0.0179583127662932	-0.00238708838544403	-0.00196863237531051	-0.000973250568779901	-0.00161080229403878	0.0636169919441274	0.0100373986192388	0.481980203282275	0.0228864338049729	0.00945162843639698	0.0151749250689398	-0.550994516398603	0.885828831796193	0.000552874982631063	0.0129209003581756	-0.00973654069118595	-0.0518644000894349	-0.998387580306264	-0.00210069706584507	0.0208023390321905	-0.478323706564575	0.0906097529102849	0.00217914695033628	-0.0251408787089041	43.746082166308	0	1.19509774752698	0	-1.13299691468275	0	155.353725072651	0	-0.0810475175531336	0	101.63990249509	0	11.854881287081	0	-7.15488235574941	0	7.07168616084095	0	1.14923444151884	0	0.110337702739421	0	-1.09697089138932	0	-8.53273798344005	0	-1.0858094261652	0	0	43.746082166308	0	1.19509774752698	0	-1.13299691468275	0	155.353725072651	0	-0.0810475175531336	0	101.63990249509	0	11.854881287081	0	-7.15488235574941	0	7.07168616084095	0	1.14923444151884	0	0.110337702739421	0	-1.09697089138932	0	-8.53273798344005	0	-1.0858094261652	1.57181960949799	-6.5010667033723
45.1269801677504	0.211538920013006	1.44930029866249	0.00852440167644727	0.00689569734263349	0.528656515004136	-0.00297254161227273	-0.0168494139961318	-0.00240410959105438	-0.00183189536609858	-0.00194574595215129	-0.0025107182434879	0.0640543497106268	0.0111549698549476	0.481455803262601	0.0232465203057637	0.0102863298224886	0.0150635944227068	-0.55283279285184	0.881485293216187	4.64980585208348e-05	0.0122415133534857	-0.00963885630513957	-0.051410354593442	-0.999380168217046	-0.00260448042255466	0.023178811754862	-0.479764061361198	0.0898647083610249	0.00120929974189214	-0.0241260904552803	45.1269801677504	0	0.160744110146281	0	-0.673653068210398	0	156.510039734635	0	0.0234364288705022	0	102.332382282959	0	10.4542364328632	0	-7.4181138479462	0	6.85105221550831	0	1.69678181322434	0	-0.709452951037704	0	-0.72246477171127	0	-8.4407669547742	0	-1.04918621448577	0	0	45.1269801677504	0	0.160744110146281	0	-0.673653068210398	0	156.510039734635	0	0.0234364288705022	0	102.332382282959	0	10.4542364328632	0	-7.4181138479462	0	6.85105221550831	0	1.69678181322434	0	-0.709452951037704	0	-0.72246477171127	0	-8.4407669547742	0	-1.04918621448577	2.88108042202014	-5.91789736054345
45.9988916536347	1.89676543371154	2.02356102411777	0.00815502396341112	0.00725773111355985	0.528717624993299	-0.00273240006838113	-0.0168343887544324	-0.0019715979092319	-0.00160119628266422	-0.00255575708555306	-0.00216326618528677	0.0646475081889875	0.0115320342562756	0.481408435195536	0.0230954156868638	0.0105217082825093	0.0150378467609973	-0.553610174949068	0.879370394207557	-0.00107661588651676	0.0106190723815547	-0.00988710535805946	-0.0508199508017354	-1.00385008368401	-0.00255673841021258	0.023534549995795	-0.48038370408413	0.0895938300503028	0.000113035706368646	-0.0240578412361197	45.9988916536347	0	1.03207808099845	0	1.0297725740053	0	157.595578866982	0	1.79745898243726	0	105.694994006436	0	11.9840104462077	0	-5.16938904200634	0	10.4794013044828	0	8.39450566495717	0	-0.0645068092377384	0	0.0699327132068292	0	-7.66966134776437	0	0.253234411988713	0	0	45.9988916536347	0	1.03207808099845	0	1.0297725740053	0	157.595578866982	0	1.79745898243726	0	105.694994006436	0	11.9840104462077	0	-5.16938904200634	0	10.4794013044828	0	8.39450566495717	0	-0.0645068092377384	0	0.0699327132068292	0	-7.66966134776437	0	0.253234411988713	2.85362588963852	-3.91552509613151
46.8100057220875	2.56764019766729	0.626269612458546	0.00763835890551354	0.00723256318013905	0.528467734207635	-0.00215701991895382	-0.0160904482909846	-0.00183218331930772	-0.00238264911573317	-0.00173603328670711	-0.00163461059870528	0.0638668207221262	0.0116215501526359	0.481236837943338	0.0233231928572952	0.0105550438385939	0.0153815300366196	-0.554212057420214	0.879996670997875	-0.00125923485697302	0.00993316262374902	-0.00956712261071749	-0.0509944788930642	-1.00179134284692	-0.00237400553455508	0.0245413669040473	-0.480779487763994	0.0895169996967159	-0.000197051530331338	-0.0234638961407566	46.8100057220875	0	2.98210798553096	0	2.19831599952109	0	162.318837216094	0	4.54703184152143	0	107.513772650958	0	23.5015136439162	0	1.35534362032222	0	14.676122587621	0	11.3859958325956	0	0.468371771893449	0	0.809234326129389	0	-5.89783162878231	0	1.06204038506513	0	0	46.8100057220875	0	2.98210798553096	0	2.19831599952109	0	162.318837216094	0	4.54703184152143	0	107.513772650958	0	23.5015136439162	0	1.35534362032222	0	14.676122587621	0	11.3859958325956	0	0.468371771893449	0	0.809234326129389	0	-5.89783162878231	0	1.06204038506513	2.37074019480187	2.00447910611836
47.8614522233688	2.03328681987785	-1.34094722266499	0.00713337295515559	0.00743931851079139	0.528728384125841	-0.002413148644271	-0.0155642273211755	-0.00176370725073358	-0.00276873163595678	-0.00039070294632242	-0.00170710566856153	0.0637192395832954	0.0118985093495142	0.481474749526872	0.0236038346410191	0.0106886692778072	0.0150798793117769	-0.555039925978059	0.878449129274972	-0.00252314584448019	0.0106561531413164	-0.00913626674835706	-0.0537665480636706	-0.996552515138802	-0.00406191088892478	0.023864867762778	-0.481079005043333	0.0894413517239283	0.000448198638803739	-0.0224294001411601	47.8614522233688	0	5.4221584117009	0	1.62642954138874	0	168.005320313826	0	3.3114363889901	0	108.188379540939	0	36.8087413518226	0	-1.3114123797151	0	16.1556793972623	0	10.7091118286233	0	1.22902791190737	0	0.342915563918513	0	-6.90653132220845	0	0.585908475798744	0	0	47.8614522233688	0	5.4221584117009	0	1.62642954138874	0	168.005320313826	0	3.3114363889901	0	108.188379540939	0	36.8087413518226	0	-1.3114123797151	0	16.1556793972623	0	10.7091118286233	0	1.22902791190737	0	0.342915563918513	0	-6.90653132220845	0	0.585908475798744	2.42830755616369	0.379623596239684
48.8334359516808	1.00688107415165	-1.99568376874321	0.00701352739484462	0.00790523937406903	0.528554010428359	-0.00204318048217562	-0.0157370191864482	-0.000723625493863368	-0.00249009327948759	-0.000347400059957425	-0.00103713173935055	0.0623032613155967	0.0123442465295171	0.48146227324694	0.0235166420725872	0.0104241990319816	0.0157722477951626	-0.554738743772338	0.873319156969917	-0.00280235914752385	0.00960936073216814	-0.00607818517199069	-0.0533615091176545	-0.994764784379417	-0.00187667587014689	0.0207058610018228	-0.480692527675878	0.0893391296298156	0.000215097793158511	-0.0226977195954073	48.8334359516808	0	6.92153985773834	0	-0.0652149586525198	0	170.408154137054	0	0.764704262437866	0	111.177730513126	0	40.7907025648556	0	-5.29822604360361	0	20.5510557476132	0	5.35191401771688	0	2.1563099152873	0	-0.592908615519025	0	-8.35934362649554	0	-1.02688000770279	0	0	48.8334359516808	0	6.92153985773834	0	-0.0652149586525198	0	170.408154137054	0	0.764704262437866	0	111.177730513126	0	40.7907025648556	0	-5.29822604360361	0	20.5510557476132	0	5.35191401771688	0	2.1563099152873	0	-0.592908615519025	0	-8.35934362649554	0	-1.02688000770279	3.09269107124307	-1.05425419767126
49.9172211706669	-0.993175891255234	-0.129223606397083	0.00583663907224791	0.00845930580198164	0.529312599085431	-0.00245303553431749	-0.0154890976810503	-0.000923425448487114	-0.00248549760895844	-9.11380745996046e-06	-0.00154039636497689	0.0625365135910688	0.0129079973022256	0.482141148895877	0.0235749774208757	0.0104234627572227	0.0136476473020429	-0.554461949680509	0.890016230203248	-0.00368950202444989	0.00922423222622868	-0.00691730331523451	-0.0527015287895919	-0.997944197414898	-0.00318246751570013	0.0202491734830978	-0.480345652074009	0.0909944876942817	0.000250555641546215	-0.0225759395575921	49.9172211706669	0	7.07602462205545	0	-1.42063427529886	0	170.807653127008	0	0.206850160929938	0	113.225651322165	0	40.8891050922087	0	-5.8332176569032	0	21.6845869242174	0	1.98015971327028	0	2.29499516787519	0	-1.46578550438623	0	-8.61729198155088	0	-1.52876660918132	0	0	49.9172211706669	0	7.07602462205545	0	-1.42063427529886	0	170.807653127008	0	0.206850160929938	0	113.225651322165	0	40.8891050922087	0	-5.8332176569032	0	21.6845869242174	0	1.98015971327028	0	2.29499516787519	0	-1.46578550438623	0	-8.61729198155088	0	-1.52876660918132	2.44413488347349	1.7960733985437
50.9137697608385	-2.26491610450448	1.75281687898659	0.00550265246202281	0.00855359931071304	0.530067625699458	-0.000141517571264582	-0.016707462591088	-0.000399893181715181	-0.00326513499321225	0.00114764417191332	-0.00177373130319089	0.0621821954463469	0.0131470652374308	0.482905553179988	0.022445318152454	0.00957432890573488	0.0128283368283624	-0.55454223657829	0.894209626127187	-0.00241691990335444	0.00976778005086466	-0.00607317985176979	-0.0533278144536356	-1.00032700595197	-0.00311055096922059	0.0184109217932328	-0.480221892256643	0.0916384599902287	0.000730761790645541	-0.0223812189125885	50.9137697608385	0	5.28752930171821	0	-0.451416324413604	0	174.152910475561	0	-1.74181562518025	0	114.494146079915	0	34.4269393348412	0	-1.86543711734323	0	19.0486616783908	0	3.78760640883235	0	1.38881961679919	0	-0.765209753927238	0	-9.99858251410811	0	-2.3826571021347	0	0	50.9137697608385	0	5.28752930171821	0	-0.451416324413604	0	174.152910475561	0	-1.74181562518025	0	114.494146079915	0	34.4269393348412	0	-1.86543711734323	0	19.0486616783908	0	3.78760640883235	0	1.38881961679919	0	-0.765209753927238	0	-9.99858251410811	0	-2.3826571021347	0.19609355602647	4.89267998381476
51.8289012843885	-2.35668845428317	1.73102625020598	0.004829687229173	0.00857639213576351	0.530606282236714	-0.000688659934992193	-0.0162781608664589	-0.000980362443605363	-0.00349779569909229	0.000884249341529049	-0.00127979787464271	0.0622969386978339	0.013248271428152	0.483399629585327	0.0225007194903455	0.00960498201789996	0.0117937695155991	-0.554440868519021	0.897856832932759	-0.00239782118183084	0.0106396620404723	-0.00641315238083388	-0.0534064883340882	-1.00078943179438	-0.00217264923657254	0.0170932536721322	-0.480032392817721	0.0921590816875494	0.00137927679683201	-0.0222844203543014	51.8289012843885	0	3.10981719265336	0	1.19724571447929	0	179.336955758533	0	-5.66533258109146	0	117.464959248429	0	22.0820943987632	0	7.47505988977929	0	11.9782329810858	0	9.14203917737782	0	0.757724928067831	0	0.125345329449962	0	-12.1177584502432	0	-3.51944050439398	0	0	51.8289012843885	0	3.10981719265336	0	1.19724571447929	0	179.336955758533	0	-5.66533258109146	0	117.464959248429	0	22.0820943987632	0	7.47505988977929	0	11.9782329810858	0	9.14203917737782	0	0.757724928067831	0	0.125345329449962	0	-12.1177584502432	0	-3.51944050439398	-1.56255114789028	10.401376384529
52.8886932884131	-1.66980979481547	-0.0862381632753893	0.00486229345294291	0.00820366441537194	0.531218941842882	0.00105447091130644	-0.016503002417815	-0.00118124231692673	-0.0041733194798908	0.000921171780384099	-0.000733265534542202	0.0618213532346223	0.0130467706810782	0.484046227782785	0.0219868335539503	0.0092513676373667	0.0116993450793129	-0.555093561240876	0.904162843699768	0.000296616764350998	0.010523519941723	-0.00657192414898386	-0.0552573608947858	-1.00068242310206	-0.00109406631755369	0.0157095467021117	-0.480321124303039	0.0929554428519064	0.00119275894398294	-0.0226475875187911	52.8886932884131	0	0.953773271653684	0	2.2835325242601	0	183.765107984913	0	-7.99052667072184	0	118.902678630343	0	12.9036240632413	0	12.4781829322192	0	8.83767119472856	0	11.2031781280431	0	-0.171532273409969	0	0.905312389008792	0	-13.7667216310526	0	-4.42306100504028	0	0	52.8886932884131	0	0.953773271653684	0	2.2835325242601	0	183.765107984913	0	-7.99052667072184	0	118.902678630343	0	12.9036240632413	0	12.4781829322192	0	8.83767119472856	0	11.2031781280431	0	-0.171532273409969	0	0.905312389008792	0	-13.7667216310526	0	-4.42306100504028	-1.9776154990954	10.3511382889534
53.9642815106991	0.241739877653715	-1.98166313823495	0.00404867584195863	0.00851848287806147	0.532348979065917	0.000895260667105504	-0.0172815669237478	-0.00319451882574777	-0.00409655888662237	0.00102083760931536	0.000954361367967186	0.0624074252219696	0.013400633387119	0.485051435878552	0.0212155681262303	0.0081951372596478	0.0111545428424159	-0.554853745965916	0.908447021052261	0.000376436543282795	0.0103992611954962	-0.00763882917061155	-0.0548664898170383	-0.99941964951251	5.86064246369547e-05	0.012903085156459	-0.480039898950015	0.0937273894512793	0.00129157638983153	-0.0234713243521109	53.9642815106991	0	0.0427942712413836	0	0.99687629986235	0	184.891011306065	0	-7.24185003036225	0	120.789227252176	0	11.4072529492629	0	11.6926630215568	0	8.03262869894474	0	8.17829026083154	0	-0.856998223790019	0	0.0545985737905441	0	-13.1685193202835	0	-3.81313970140509	0	0	53.9642815106991	0	0.0427942712413836	0	0.99687629986235	0	184.891011306065	0	-7.24185003036225	0	120.789227252176	0	11.4072529492629	0	11.6926630215568	0	8.03262869894474	0	8.17829026083154	0	-0.856998223790019	0	0.0545985737905441	0	-13.1685193202835	0	-3.81313970140509	1.23024852945572	8.05412702981391
54.9591529885362	1.81042200583226	-1.33445056414373	0.0037648549692426	0.00827135543941466	0.532780813328616	0.000443492418685679	-0.0166402636601764	-0.00377072053438731	-0.00444838890355936	0.00212555330672149	0.00106219991075844	0.0614762861682376	0.0132702514420781	0.485572748540267	0.021433095704683	0.00818259176796753	0.0105623508005038	-0.555033687675138	0.912833755132128	-0.00033930348138357	0.0117901800368166	-0.00880992700234937	-0.0545397392623732	-0.995934317058291	0.000907254101342472	0.0112677984136079	-0.480177768915054	0.0943446572735515	0.00223803930109148	-0.0232272021046642	54.9591529885362	0	1.14406081065035	0	-0.793971795871454	0	186.310764762453	0	-9.13366817657106	0	124.060320330241	0	13.4034135817422	0	9.343258781583	0	11.3360195966386	0	2.12575465886617	0	-0.0528192269281233	0	-0.891086748488769	0	-14.2315776582917	0	-5.22506993277702	0	0	54.9591529885362	0	1.14406081065035	0	-0.793971795871454	0	186.310764762453	0	-9.13366817657106	0	124.060320330241	0	13.4034135817422	0	9.343258781583	0	11.3360195966386	0	2.12575465886617	0	-0.0528192269281233	0	-0.891086748488769	0	-14.2315776582917	0	-5.22506993277702	4.57978724841718	9.26017096000222
55.9778274965547	2.35514658816536	0.554242561906033	0.00367334500824471	0.0080818538638527	0.532888789350594	0.000444134265710655	-0.0169250308801486	-0.00407800757148598	-0.00533332566816911	0.0015966778341211	0.00175166665057351	0.0607832382205102	0.0132356426448308	0.485754900996634	0.0209633394175603	0.00780064608534597	0.0105027015829253	-0.555312059809881	0.914529044658498	0.000561728167612178	0.0117518950324318	-0.00907837601013092	-0.0553454512144883	-0.998415592865242	0.00149392436752027	0.0103051816041125	-0.480300261702432	0.0946173251757784	0.00220717135228977	-0.0234635376822678	55.9778274965547	0	3.38077884750618	0	-1.31626882213822	0	191.249463552079	0	-10.1967180564051	0	124.638991862557	0	24.3645360860194	0	7.17207430470321	0	12.5154806068031	0	1.55912769583994	0	0.761889948394933	0	-1.32469607472943	0	-15.1182019508763	0	-5.68860733617479	0	0	55.9778274965547	0	3.38077884750618	0	-1.31626882213822	0	191.249463552079	0	-10.1967180564051	0	124.638991862557	0	24.3645360860194	0	7.17207430470321	0	12.5154806068031	0	1.55912769583994	0	0.761889948394933	0	-1.32469607472943	0	-15.1182019508763	0	-5.68860733617479	5.66514946908748	11.7323284688531
57.0011749344742	2.13527681308024	2.05148290673115	0.00357711763400834	0.0081634465885262	0.53315223594361	0.000866571633495042	-0.017074358954918	-0.00432282984421459	-0.00488966188090722	0.00157624971202529	0.00235386437119513	0.0608992347641542	0.0132911291507452	0.485982682728384	0.0206074501946557	0.00756267054649562	0.0100538872195358	-0.555204435593511	0.916565926423061	0.000561330770865385	0.0110848413238128	-0.00962445117553944	-0.0558334968372942	-1.0004977483795	0.000541952823277756	0.00993120210371387	-0.480113460669897	0.0948512101605621	0.00178153914436371	-0.0238056553391903	57.0011749344742	0	5.73400560223289	0	0.204625864289716	0	196.664050617483	0	-6.72033868659097	0	127.103294633216	0	36.8303142183975	0	15.1235054601877	0	18.1198682350494	0	5.78414007073304	0	1.52408306146515	0	-0.402774922068239	0	-12.999806564431	0	-4.54217445124559	0	0	57.0011749344742	0	5.73400560223289	0	0.204625864289716	0	196.664050617483	0	-6.72033868659097	0	127.103294633216	0	36.8303142183975	0	15.1235054601877	0	18.1198682350494	0	5.78414007073304	0	1.52408306146515	0	-0.402774922068239	0	-12.999806564431	0	-4.54217445124559	3.94459263266113	22.0266081239845
58.1349518951026	0.32836335962455	0.771864866203936	0.00364506199364431	0.00808018720206231	0.533441278959647	0.00102700421295265	-0.0169501098342688	-0.00461402457523939	-0.00482964020599227	0.00133675195151842	0.0025296441676071	0.0608733574849522	0.0132361709284886	0.486248954058575	0.0205346639341898	0.00757738647955164	0.0104514326105896	-0.555016352383152	0.919257136504847	0.000944398207164148	0.0114110450379757	-0.00902326830531862	-0.0560688487143061	-1.00144027197937	0.00074154435315429	0.00972155411343301	-0.479878817618304	0.0951243407463194	0.00204019312406953	-0.0234840602859378	58.1349518951026	0	7.24293188586123	0	2.05580858595516	0	199.00788029962	0	-4.00876535437321	0	130.314578095446	0	40.8057613754092	0	19.5632356255512	0	23.1549116699748	0	11.5984988622165	0	2.47068749907546	0	0.636727493181627	0	-11.6083385824091	0	-2.92179991626824	0	0	58.1349518951026	0	7.24293188586123	0	2.05580858595516	0	199.00788029962	0	-4.00876535437321	0	130.314578095446	0	40.8057613754092	0	19.5632356255512	0	23.1549116699748	0	11.5984988622165	0	2.47068749907546	0	0.636727493181627	0	-11.6083385824091	0	-2.92179991626824	0.281922725014588	24.8601179511056
59.4695859650385	-1.79078794386743	-1.69860450188045	0.00280351541266399	0.00801520179469155	0.533231903845718	0.00190882877418859	-0.0162883685152204	-0.00430648323291993	-0.00539045590396255	0.000859773481765931	0.00202695639604006	0.0603785304255542	0.0132857361980752	0.486092213684258	0.0207789004383834	0.00790439483754115	0.0102105686796638	-0.554775962450925	0.921073825669596	0.00102885532110162	0.0115020083089596	-0.00902086036370308	-0.0560824220056354	-1.00143765292252	0.000432706520861307	0.00892085343445142	-0.479608243689162	0.095390365968399	0.00209892913555605	-0.0234386268952005	59.4695859650385	0	6.14306363650663	0	1.42292601740503	0	200.444354997411	0	-2.87483297756394	0	131.325645295596	0	38.8030190012081	0	17.9132127340492	0	21.7609633396781	0	10.4365382663246	0	1.668931031153	0	0.178575301622866	0	-10.7621264138812	0	-2.1596772439098	0	0	59.4695859650385	0	6.14306363650663	0	1.42292601740503	0	200.444354997411	0	-2.87483297756394	0	131.325645295596	0	38.8030190012081	0	17.9132127340492	0	21.7609633396781	0	10.4365382663246	0	1.668931031153	0	0.178575301622866	0	-10.7621264138812	0	-2.1596772439098	-1.19453264652849	20.2690457357287
60.2858629043637	-2.33250668922747	-1.93198064599349	0.00196659162674418	0.00860244734824186	0.533681501054268	0.00284924039088937	-0.0149739316797767	-0.0036382982366491	-0.00515336747706045	0.000357247938458073	0.00111124131529816	0.0605805653641591	0.0138340796703673	0.486485957438584	0.0211310960348898	0.00826384781971584	0.0100928418909551	-0.554739792058467	0.921018031778935	0.000670387479419664	0.0108826438067759	-0.00940617953203207	-0.0558054762610234	-0.99898212065162	0.000694902956246178	0.00870005728635297	-0.479581685666969	0.0954071674660814	0.00180455426532839	-0.02359547000129	60.2858629043637	0	4.43955293045286	0	-0.180973897437556	0	204.01844690011	0	0.481128251984513	0	134.484370981158	0	31.2654540252386	0	10.8553657503188	0	15.1356738004815	0	4.20238173114475	0	0.967259618694651	0	-0.571747057934616	0	-9.19909909150065	0	-0.784660430105434	0	0	60.2858629043637	0	4.43955293045286	0	-0.180973897437556	0	204.01844690011	0	0.481128251984513	0	134.484370981158	0	31.2654540252386	0	10.8553657503188	0	15.1356738004815	0	4.20238173114475	0	0.967259618694651	0	-0.571747057934616	0	-9.19909909150065	0	-0.784660430105434	-0.145731305979344	12.8895062034006
61.2950321129377	-2.28067949284834	-0.156702958453493	0.00109257280590625	0.00867734261166469	0.533647521762619	0.000461131092541139	-0.0148829311180974	-0.00311025295133463	-0.00397057091347806	0.000798906348669777	8.75732531125098e-06	0.0593932994252363	0.0138212919530515	0.486587003167047	0.0206771432238462	0.00860397593469063	0.0103158966851683	-0.555166849263053	0.920463112895674	-0.001089204073996	0.0107034441983166	-0.00882067694081557	-0.0550705146757124	-0.998431354587998	-0.000874396243519541	0.00775818794834487	-0.479994010404014	0.0954566788383335	0.00140907911580542	-0.0226793004752817	61.2950321129377	0	1.98202023932225	0	-1.36897256271921	0	210.006692801392	0	3.38169229187714	0	136.168464206994	0	16.6652084264489	0	3.77004765515794	0	11.0320546143294	0	1.59257346314238	0	0.313420079825019	0	-1.38011223064229	0	-7.22150595608187	0	-0.0204150664562587	0	0	61.2950321129377	0	1.98202023932225	0	-1.36897256271921	0	210.006692801392	0	3.38169229187714	0	136.168464206994	0	16.6652084264489	0	3.77004765515794	0	11.0320546143294	0	1.59257346314238	0	0.313420079825019	0	-1.38011223064229	0	-7.22150595608187	0	-0.0204150664562587	1.07430713769012	6.31804943426229
62.4084286943129	-0.711060843575611	1.71750539051771	0.00131435258456006	0.0080897832612483	0.534447675905986	0.00165111416438904	-0.0159056304201923	-0.00115801664074313	-0.00422379131258841	0.00210972946350422	-0.00153068058695938	0.0606071342453666	0.0133276975294768	0.487190134812901	0.0193200578627526	0.00801896783646886	0.00975001670793741	-0.554363635373238	0.913683003071696	-0.00195408055491738	0.0121319791189429	-0.0102268599864056	-0.054345042772	-0.999105199077602	0.00135493138347108	0.00650896424636073	-0.479261628931624	0.0949667629024637	0.00209814774979129	-0.0207397745893298	62.4084286943129	0	0.227058433041346	0	-0.393445781666091	0	213.006541362113	0	2.11614569515626	0	137.347814146016	0	11.2217746243809	0	5.54894538777549	0	9.63941230780657	0	3.1576744863096	0	-0.686785530696974	0	-0.640199348337413	0	-8.22509584256886	0	-0.894550996268302	0	0	62.4084286943129	0	0.227058433041346	0	-0.393445781666091	0	213.006541362113	0	2.11614569515626	0	137.347814146016	0	11.2217746243809	0	5.54894538777549	0	9.63941230780657	0	3.1576744863096	0	-0.686785530696974	0	-0.640199348337413	0	-8.22509584256886	0	-0.894550996268302	1.66776938075839	7.24347809939343
63.3117110010035	0.880899026331786	1.77451131053276	0.00095585177592356	0.00820253170249042	0.534641695292597	0.000882892186825391	-0.0157399732573726	0.000378645284394434	-0.00419415859410121	0.00144798894156361	-0.00188261309305411	0.0616840963984677	0.0134492389163095	0.487230396404209	0.0190423237927668	0.00824416924435728	0.0103169730143973	-0.55423738926188	0.92220074203583	-0.00223858536305173	0.0117916797898106	-0.00817370409971096	-0.0545545631033024	-1.00413202025484	0.00215502129505097	0.0104596709495073	-0.479051573352386	0.0952936586637884	0.00157802991782581	-0.0199571159061147	63.3117110010034	0	0.329803335533593	0	1.34988735505905	0	213.215394565634	0	2.32375703275825	0	140.719216280978	0	11.2834260639293	0	5.93942316166658	0	10.0576813403294	0	9.69023081056359	0	-0.593995794873567	0	0.202245219271211	0	-8.13198508837058	0	-0.706074320200551	0	0	63.3117110010034	0	0.329803335533593	0	1.34988735505905	0	213.215394565634	0	2.32375703275825	0	140.719216280978	0	11.2834260639293	0	5.93942316166658	0	10.0576813403294	0	9.69023081056359	0	-0.593995794873567	0	0.202245219271211	0	-8.13198508837058	0	-0.706074320200551	1.51373474236297	6.06376489834823
64.4191192757383	2.18808578953898	-0.394535202998167	-0.000352250116707366	0.00753382963493228	0.534083446746327	-0.00112484406306864	-0.0158070343385637	0.00100232778043746	-0.00441827716789296	0.00128039252841022	-0.00140162568636759	0.0615971770805052	0.0129032849642451	0.486683671963158	0.0182251278881053	0.00821810054626026	0.0101719392762135	-0.554473639162374	0.917337458483608	-0.00256836203400822	0.0114140567647022	-0.00812986788666389	-0.054289764511037	-1.00315756256961	0.00304622622686055	0.00966973609880393	-0.479212039953892	0.0949323792986901	0.000750829269654883	-0.0192470318231289	64.4191192757383	0	2.0671322315362	0	2.23134880873634	0	216.096914573874	0	3.44099704697083	0	141.878854785842	0	16.2879194971716	0	7.39888460384503	0	11.4717329534698	0	11.2851867567701	0	0.437086170183494	0	0.845782262825842	0	-7.29157199389766	0	0.114579787293584	0	0	64.4191192757383	0	2.0671322315362	0	2.23134880873634	0	216.096914573874	0	3.44099704697083	0	141.878854785842	0	16.2879194971716	0	7.39888460384503	0	11.4717329534698	0	11.2851867567701	0	0.437086170183494	0	0.845782262825842	0	-7.29157199389766	0	0.114579787293584	1.93952275349586	6.21127666821683
65.3824195925974	2.48154657927873	-1.82951619135489	-0.000652559473877667	0.00727411061254903	0.533806500871949	-0.000241882726909552	-0.0164572719739093	0.00153591460837758	-0.00417793799477346	0.000224436906449929	-0.00151780460723406	0.0614529762453885	0.0126754046359851	0.486418858484026	0.0172370585338075	0.00805419386706247	0.010345607852128	-0.554860640353482	0.91632881723581	-0.00175932580763349	0.0108598851472171	-0.00741450654398188	-0.0545753846988317	-1.00335446582445	0.0040222872575538	0.00959312767184133	-0.479454824400643	0.0948519863508493	-0.000140094622085913	-0.0188263862898193	65.3824195925973	0	4.42211623668444	0	1.02447477592348	0	221.863577831443	0	0.453221693589856	0	143.561915753605	0	30.4307765650426	0	-0.00485444985853547	0	15.6683346820477	0	8.77706978332422	0	1.05222001199959	0	0.00825719029028057	0	-9.35522008537492	0	-0.628725480929911	0	0	65.3824195925973	0	4.42211623668444	0	1.02447477592348	0	221.863577831443	0	0.453221693589856	0	143.561915753605	0	30.4307765650426	0	-0.00485444985853547	0	15.6683346820477	0	8.77706978332422	0	1.05222001199959	0	0.00825719029028057	0	-9.35522008537492	0	-0.628725480929911	3.45845020379563	0.945394562754942
66.1827781271308	1.81208549928937	-1.74107044878298	-0.00104152180225433	0.00703482455254631	0.533802835953399	-0.000609969166038452	-0.0161695301399419	0.00104467751422368	-0.0040056786064018	0.000546229155408078	-0.00258537030197716	0.0619528133762572	0.0124774698005533	0.486343015337484	0.0169292199245334	0.00841076658707492	0.0100502522189724	-0.555301783821046	0.915574565480528	-0.00188732547061355	0.0121186222583215	-0.00793267860612673	-0.0547007795966834	-1.00081475423122	0.00220589382446704	0.0105198032382262	-0.479761976124031	0.0946666452075811	-6.37465542294174e-05	-0.0175953794080133	66.1827781271308	0	6.19194298739806	0	-0.491747228187687	0	225.807565987806	0	-2.90399942858869	0	146.436558160466	0	39.284140692984	0	-7.49445177596285	0	22.0413489226391	0	3.32279149814024	0	1.68161112798685	0	-0.749471191984536	0	-11.0295557631753	0	-1.81907118123976	0	0	66.1827781271308	0	6.19194298739806	0	-0.491747228187687	0	225.807565987806	0	-2.90399942858869	0	146.436558160466	0	39.284140692984	0	-7.49445177596285	0	22.0413489226391	0	3.32279149814024	0	1.68161112798685	0	-0.749471191984536	0	-11.0295557631753	0	-1.81907118123976	4.31943135640811	-3.1570128542673
67.6255875091959	-0.51823992132753	1.0894572020724	-0.000258099108363759	0.00741925659614841	0.532938205367586	-0.000409654937043318	-0.0165860852601219	0.000914098566753352	-0.00389322566016413	0.000191366371005958	-0.00229750037903128	0.061934577058083	0.0129395010825631	0.485481491756665	0.0158918859440601	0.00854840104043353	0.0105833099687749	-0.555747266576132	0.912309174109617	-0.00150078114624249	0.0119970687267413	-0.00943419642593574	-0.0539925893954499	-1.00098954161105	0.0032083411383594	0.0112234537984086	-0.480063967552253	0.0942506636663254	-0.000942382283022161	-0.0161983375523367	67.6255875091958	0	7.13591817097076	0	-1.11015707148854	0	227.10991854606	0	-4.16313344056351	0	147.771270596488	0	41.0337814465564	0	-9.14607209061232	0	23.5839687627793	0	1.95161825876241	0	2.36506779737921	0	-1.16457110724798	0	-11.934328494164	0	-2.70802360714111	0	0	67.6255875091958	0	7.13591817097076	0	-1.11015707148854	0	227.10991854606	0	-4.16313344056351	0	147.771270596488	0	41.0337814465564	0	-9.14607209061232	0	23.5839687627793	0	1.95161825876241	0	2.36506779737921	0	-1.16457110724798	0	-11.934328494164	0	-2.70802360714111	2.59967121476147	-0.415140632709203
68.6115696209361	-1.94594178678544	1.9576841754295	-0.000225485528571243	0.00772658909485632	0.53236644297325	-0.000962942336009285	-0.0159864263626579	-8.49375198781434e-05	-0.00411745429465005	-0.000154993155867576	-0.000840839061728046	0.0619933810231499	0.0133165371200397	0.484904444653761	0.0157126666355227	0.00912389048501283	0.0106636565704186	-0.555884070536413	0.905479980615967	0.00114506146337861	0.00935854745153234	-0.00862925607699792	-0.0544231742241611	-0.997853831889978	0.00291021235810861	0.0141635853472076	-0.479983222192539	0.09322286277372	-0.00248289747620635	-0.0164445583196523	68.6115696209361	0	5.89117352261983	0	0.579285174007839	0	228.854259046629	0	-6.40192219657078	0	150.737182098488	0	38.4009830064178	0	-5.90526550421742	0	19.4933747322008	0	7.26229016138464	0	1.50557553196354	0	-0.223670349066844	0	-13.1155510337748	0	-4.21835030730703	0	0	68.6115696209361	0	5.89117352261983	0	0.579285174007839	0	228.854259046629	0	-6.40192219657078	0	150.737182098488	0	38.4009830064178	0	-5.90526550421742	0	19.4933747322008	0	7.26229016138464	0	1.50557553196354	0	-0.223670349066844	0	-13.1155510337748	0	-4.21835030730703	-0.509784530650202	0.775939478395286
69.4881421410492	-2.52422420930973	1.04010994630993	0.000179289216383458	0.00758807972943242	0.532358911932201	-0.00165608236426307	-0.0155266816922771	-0.00036580558701499	-0.0036920704737152	-0.000877429045951664	-0.000884213945521384	0.0632516867700454	0.013185503401577	0.484718786390626	0.0155454969653553	0.00903845263692352	0.00994320594949373	-0.555622406539408	0.900980202613935	0.000142179748118553	0.0101371340295682	-0.00947964986140935	-0.054046846743685	-1.00094159451357	0.00285058521094359	0.015946191827566	-0.479666419899179	0.0925654179806628	-0.0016644351400215	-0.0150582579809303	69.4881421410492	0	3.86922595966978	0	1.99058681268665	0	233.543553096256	0	-9.61985319943758	0	153.073181266777	0	27.4695113152193	0	1.47294049477421	0	14.2239984693544	0	11.220400516487	0	0.865400956627915	0	0.620695582863267	0	-15.063867926883	0	-5.27356291764749	0	0	69.4881421410492	0	3.86922595966978	0	1.99058681268665	0	233.543553096256	0	-9.61985319943758	0	153.073181266777	0	27.4695113152193	0	1.47294049477421	0	14.2239984693544	0	11.220400516487	0	0.865400956627915	0	0.620695582863267	0	-15.063867926883	0	-5.27356291764749	-2.51582911741019	3.81835999656895
70.4618963663764	-2.01325477762219	-1.03355926781567	0.000543644517542236	0.00760986909613971	0.531787682249266	-0.00121008282624526	-0.0152832355945212	-0.000562489284158879	-0.00443956727743227	-0.00184482159083682	-0.00115340305186898	0.0636977919612277	0.0133419399725572	0.484087530546038	0.0154893941094434	0.00908027184493029	0.00984585854039917	-0.555762592985369	0.898414087974939	0.000402936850543104	0.00939751337505492	-0.00918401509703252	-0.0543940474362302	-1.00068758740871	0.00202537576242327	0.0174285494272667	-0.479649718871524	0.0921240673122905	-0.00170430477818551	-0.0145601594263561	70.4618963663763	0	1.55082264514023	0	2.00361533586905	0	239.087492787959	0	-9.74000320489875	0	153.440632226986	0	14.1583655183608	0	1.96348723664698	0	13.3636855347157	0	11.2309187612645	0	0.202685174116011	0	0.632048981775548	0	-15.1706209882668	0	-5.22116347197534	0	0	70.4618963663763	0	1.55082264514023	0	2.00361533586905	0	239.087492787959	0	-9.74000320489875	0	153.440632226986	0	14.1583655183608	0	1.96348723664698	0	13.3636855347157	0	11.2309187612645	0	0.202685174116011	0	0.632048981775548	0	-15.1706209882668	0	-5.22116347197534	-2.03639213422156	-0.103887992000414
71.389079760883	-0.704306711452583	-2.01591590813396	0.000812272132825615	0.00778462705834077	0.531313828636831	-0.00159959778128651	-0.0149852293505936	-0.000258257043748869	-0.00410424736592514	-0.00222969846272765	-0.00187295538966845	0.0639971631693303	0.0135026996000469	0.483573202394368	0.0154211972745734	0.00924079575321667	0.010074200737305	-0.556054078191215	0.892849501199959	0.000449779304853637	0.00966998065201679	-0.00788194223778385	-0.053985167819299	-1.0005256309124	-8.77887296337665e-05	0.016228537643094	-0.479895856713042	0.0917407625770825	-0.00130045450343251	-0.0134262937315702	71.389079760883	0	0.26479715914898	0	0.448810042300605	0	241.005372621425	0	-7.68472655123959	0	156.129934049643	0	11.1304126973949	0	-0.965707923528833	0	9.96181369930318	0	6.46012811873825	0	-0.644486643839572	0	-0.249500978360744	0	-13.9429160161454	0	-3.81538225974225	0	0	71.389079760883	0	0.26479715914898	0	0.448810042300605	0	241.005372621425	0	-7.68472655123959	0	156.129934049643	0	11.1304126973949	0	-0.965707923528833	0	9.96181369930318	0	6.46012811873825	0	-0.644486643839572	0	-0.249500978360744	0	-13.9429160161454	0	-3.81538225974225	0.832162718849875	-3.73162600082595
72.5930688721024	1.28660788062271	-0.514572805333344	0.00148900414649581	0.00848140741472016	0.530529336739092	-0.00152091119376782	-0.0152366897626866	-0.000322595742347165	-0.00393184270992506	-0.001887937163985	-0.00217120598086908	0.0642875543087323	0.0141763267409594	0.482758139420423	0.0149547287110699	0.00884453916924411	0.00959577013711938	-0.556277821490221	0.895892190742056	0.000865297183462957	0.00911815980906226	-0.0088291611137668	-0.0532094218556331	-0.999791955772806	-0.000550427382049669	0.016699106146066	-0.480128024083337	0.0919701070957107	-0.00115887801707339	-0.0125344341777745	72.5930688721024	0	0.621997845929844	0	-1.31303215947011	0	241.521832685463	0	-7.89127859783208	0	158.961307486295	0	11.5249994444043	0	-1.50337899538837	0	9.92413018753483	0	1.63107491022206	0	-0.349238815187292	0	-1.32578855378496	0	-14.2088135580815	0	-3.97832471118226	0	0	72.5930688721024	0	0.621997845929844	0	-1.31303215947011	0	241.521832685463	0	-7.89127859783208	0	158.961307486295	0	11.5249994444043	0	-1.50337899538837	0	9.92413018753483	0	1.63107491022206	0	-0.349238815187292	0	-1.32578855378496	0	-14.2088135580815	0	-3.97832471118226	4.57892321429665	-0.633776311102423
73.6579360874905	2.4364849027971	1.58838360215688	0.00197944264080902	0.00883674644649205	0.53028327671037	-0.000644118764332979	-0.0139126909665683	0.000201752397674024	-0.00281744430117656	0.000297524717459517	-0.0013241642217138	0.0649261431486599	0.0144232597755585	0.482417697799704	0.015679299682927	0.00913081574807583	0.00913942508656875	-0.556641383428639	0.894424298088857	-0.00027260000537657	0.00789490637940842	-0.00936504417655386	-0.0538631277658313	-1.00038497527488	-0.00100345385659864	0.0166769347222415	-0.480325531548907	0.0918226367698921	-0.00168988661686176	-0.0122650237014489	73.6579360874905	0	2.69357391795151	0	-0.683874641912826	0	245.674111448259	0	-6.44237197712327	0	159.749072670005	0	20.066715455901	0	1.80826305673097	0	11.7000597377147	0	2.56284771300672	0	0.585186218079907	0	-0.83882690508329	0	-13.0897419097881	0	-3.49822044120793	0	0	73.6579360874905	0	2.69357391795151	0	-0.683874641912826	0	245.674111448259	0	-6.44237197712327	0	159.749072670005	0	20.066715455901	0	1.80826305673097	0	11.7000597377147	0	2.56284771300672	0	0.585186218079907	0	-0.83882690508329	0	-13.0897419097881	0	-3.49822044120793	5.11125063995936	6.22062396780505
74.5020764749741	2.367878393156	1.93857736809502	0.0020865340625502	0.00847851190895414	0.529596100945358	-0.00101320344628213	-0.0128566246960077	0.000872287522453699	-0.00400020119744209	0.000293938279239351	-7.53547256438881e-05	0.0649165154848147	0.0142761755050568	0.481739791723841	0.0160168763785507	0.00931674065393916	0.00918438778360177	-0.556641695483592	0.891731291350114	-0.00101673298087075	0.00848145930316083	-0.0100537646776817	-0.05433099336845	-1.0004829815381	-0.00149986649061142	0.0166290230997031	-0.480230777427169	0.0915644853553982	-0.00123537892052379	-0.0116746613865449	74.5020764749741	0	4.79084866073184	0	0.924389742748758	0	250.886361356932	0	-2.44647597287015	0	162.82538661271	0	33.0242450754342	0	11.7394770125465	0	19.3435833343112	0	8.46886301333851	0	1.10031401464171	0	-0.04729480742207	0	-11.1231386334572	0	-2.51692682397261	0	0	74.5020764749741	0	4.79084866073184	0	0.924389742748758	0	250.886361356932	0	-2.44647597287015	0	162.82538661271	0	33.0242450754342	0	11.7394770125465	0	19.3435833343112	0	8.46886301333851	0	1.10031401464171	0	-0.04729480742207	0	-11.1231386334572	0	-2.51692682397261	3.45064933647559	17.0038825949216
75.5119237610827	1.29632819327659	0.357449163890253	0.00158600819096795	0.00764058839230487	0.52891058954789	-0.00246362240559519	-0.0131551457575728	0.00140979478798516	-0.00438189642983325	-9.81735338811162e-05	0.000665575571492439	0.0655444467654091	0.013594209131734	0.480981000459179	0.0153630066868218	0.00863175025054048	0.00908231353233326	-0.556490532737083	0.889932363247153	-0.00131416711373151	0.00834808132734544	-0.0107177854840134	-0.0538492191397687	-0.996921496268135	-0.00211564109395581	0.0172284438147779	-0.480099904090745	0.0913161508393558	-0.00129695766724241	-0.0116876911276086	75.5119237610827	0	6.7108838647448	0	2.21655159425739	0	254.635258989854	0	0.159210136269297	0	164.70447473691	0	40.5178649889533	0	17.0894233028002	0	23.2760179395502	0	11.416518950937	0	2.0092746905988	0	0.817128304223678	0	-9.43029734707554	0	-1.39473419596784	0	0	75.5119237610827	0	6.7108838647448	0	2.21655159425739	0	254.635258989854	0	0.159210136269297	0	164.70447473691	0	40.5178649889533	0	17.0894233028002	0	23.2760179395502	0	11.416518950937	0	2.0092746905988	0	0.817128304223678	0	-9.43029734707554	0	-1.39473419596784	1.09721881544147	21.4112779790594
76.7484551604789	-0.760847940850823	-1.84007913461104	0.00156327163867073	0.00745063367752243	0.528673548316186	-0.00225317850185211	-0.0130224940413033	0.00143446453020063	-0.00439465430489691	-0.000289688899314301	0.00165813377574084	0.0670185804308955	0.013485175615737	0.480533295227136	0.0150347439854556	0.00815445996074286	0.0098364479638441	-0.555566798510469	0.895517262494087	-0.000369837839480395	0.00821681068797332	-0.0111933154524934	-0.0537498418346381	-1.00027043716818	-0.00289916233356577	0.0184036049877044	-0.479181255591444	0.0916869316058495	-0.0015110781225246	-0.0118728034826762	76.7484551604788	0	7.06688928313953	0	1.14686676921231	0	255.185760837393	0	0.337028772698514	0	166.161773935244	0	40.9239121717804	0	16.9070556028082	0	22.897458521735	0	9.31039217187028	0	2.30163884967887	0	0.0584797345925792	0	-9.35848449840595	0	-1.23149367054225	0	0	76.7484551604788	0	7.06688928313953	0	1.14686676921231	0	255.185760837393	0	0.337028772698514	0	166.161773935244	0	40.9239121717804	0	16.9070556028082	0	22.897458521735	0	9.31039217187028	0	2.30163884967887	0	0.0584797345925792	0	-9.35848449840595	0	-1.23149367054225	0.103959744471911	20.4597342418058
77.6204651996457	-2.01888701426845	-1.70316096710008	0.00155802193201539	0.0070805293990987	0.528376974265078	-0.00139699664906241	-0.0116396099070196	0.00261543552884069	-0.00399911300126399	-0.00115454739906718	0.000496493554678109	0.066150341017946	0.0131446683277622	0.480335891438198	0.0153535987634868	0.00861251045840739	0.00991877250571415	-0.555585367067018	0.896347829714999	0.000175528206269205	0.00917823229079108	-0.0103474624315967	-0.0536772732250244	-1.00034708359923	-0.0035779534235677	0.0172788929321869	-0.479170903761984	0.0918979326702267	-0.00135679659039053	-0.0114269144852703	77.6204651996457	0	5.81895792820825	0	-0.531970758678195	0	257.089379163816	0	2.7277320023747	0	169.399583269471	0	37.8684643843396	0	13.2828864074698	0	18.3080707135239	0	3.05557072104079	0	1.49511096097184	0	-0.756663177018805	0	-8.18853179839557	0	0.3229419970234	0	0	77.6204651996457	0	5.81895792820825	0	-0.531970758678195	0	257.089379163816	0	2.7277320023747	0	169.399583269471	0	37.8684643843396	0	13.2828864074698	0	18.3080707135239	0	3.05557072104079	0	1.49511096097184	0	-0.756663177018805	0	-8.18853179839557	0	0.3229419970234	0.528239753359093	17.4164504777746
78.7938641595165	-2.44997858131121	0.563667464511753	0.00127226186876773	0.00678364437696567	0.528293312693763	-0.00184153947648847	-0.011806153564028	0.00272204352996512	-0.00410381982177368	-0.00101431698769635	0.000568861095083495	0.0665437003051115	0.0129402255218935	0.480179415758576	0.0146350567955069	0.00825005780865118	0.00989188121128462	-0.555434170953248	0.89724544298247	-0.000741681812430309	0.00865928669332345	-0.0104177754999012	-0.0537371052696285	-0.998655217643288	-0.00409221002945275	0.0163994810719642	-0.47896903906103	0.0920817044346865	-0.0022866418993376	-0.0115654399465074	78.7938641595165	0	3.03468258283171	0	-1.31106164473041	0	263.718280978754	0	4.48207428448378	0	170.453763767985	0	22.0366108103036	0	9.319224035556	0	15.9530906143557	0	1.70197993407247	0	0.687404002254918	0	-1.33215709504498	0	-6.88204202777928	0	0.923110272596553	0	0	78.7938641595165	0	3.03468258283171	0	-1.31106164473041	0	263.718280978754	0	4.48207428448378	0	170.453763767985	0	22.0366108103036	0	9.319224035556	0	15.9530906143557	0	1.70197993407247	0	0.687404002254918	0	-1.33215709504498	0	-6.88204202777928	0	0.923110272596553	0.853662452712439	13.7137637778587
79.8407413563921	-1.52965268883298	1.97155112951573	0.00113196440910901	0.00676212605565086	0.528108514808223	-0.001838591233382	-0.011773799028126	0.00272907259766103	-0.00370173465210871	-0.00074855539298282	0.000695973899708652	0.0660056527163005	0.012931692337619	0.48004999761531	0.0140083788148042	0.00811765983501864	0.00993358843341179	-0.555126412470767	0.898404291097671	-0.000806116729222295	0.00886338964199035	-0.0105397562326624	-0.053442956325184	-0.999987040299725	-0.00403072278786844	0.0162530056040987	-0.478657630297554	0.092201735729711	-0.00270747951210883	-0.0115598618109314	79.8407413563921	0	0.854207512697329	0	0.178499309792597	0	268.336829302798	0	1.49260013657113	0	172.757704236144	0	12.1046908217666	0	15.4237365475933	0	11.4685028053207	0	5.47218714335843	0	-0.191372445142845	0	-0.384646147784805	0	-8.83639224369417	0	-0.379863128446778	0	0	79.8407413563921	0	0.854207512697329	0	0.178499309792597	0	268.336829302798	0	1.49260013657113	0	172.757704236144	0	12.1046908217666	0	15.4237365475933	0	11.4685028053207	0	5.47218714335843	0	-0.191372445142845	0	-0.384646147784805	0	-8.83639224369417	0	-0.379863128446778	0.268941984545493	17.57006155195
80.9327553441249	0.24993466122716	0.980227813894859	0.000679483130970233	0.00666869798465571	0.528122107647248	-0.00132460709682578	-0.0114885880000673	0.00179776881705374	-0.0041664931976162	0.00042164742010981	0.00109670295752194	0.0652562398375137	0.0129728683105036	0.480136197895827	0.0135973321249222	0.00826713947066152	0.00952030694486546	-0.554722923840358	0.89766973423155	-0.000420036421885169	0.00931792654803349	-0.0123001961862622	-0.054042022994224	-0.997377930423377	-0.00361084003005012	0.0149746392969696	-0.478129379093467	0.092285670100644	-0.00301142357630671	-0.0111844492051491	80.9327553441249	0	0.11527117937742	0	2.02273962789013	0	269.129752544632	0	0.0769300199628695	0	175.976695669025	0	11.1846316018541	0	16.9599610458706	0	8.75332227551706	0	11.2368347069661	0	-0.788668438416626	0	0.648402428800273	0	-9.53040619803336	0	-1.51785678622117	0	0	80.9327553441249	0	0.11527117937742	0	2.02273962789013	0	269.129752544632	0	0.0769300199628695	0	175.976695669025	0	11.1846316018541	0	16.9599610458706	0	8.75332227551706	0	11.2368347069661	0	-0.788668438416626	0	0.648402428800273	0	-9.53040619803336	0	-1.51785678622117	0.215930940551734	15.5491015467576
82.1085855745587	2.00631844144256	-1.41792351697605	0.000560139044707987	0.00672118881109905	0.528314312597725	-0.00153274908843463	-0.0113186299914805	0.00109867472428491	-0.00448103700415485	0.000581819702004193	7.01598144927139e-05	0.0652399910680757	0.0131314518435299	0.480303386560674	0.0132463394906527	0.00829255008592456	0.0107045411552203	-0.553609033335059	0.902188257622507	-0.000663668053883103	0.0101430743283614	-0.0133897033936188	-0.0542569982436463	-0.998886195937324	-0.00511713521285362	0.0138593339392735	-0.476936000373755	0.0928734781493676	-0.00273626626209387	-0.0105368058593431	82.1085855745586	0	1.52966952776156	0	1.72051477734842	0	271.142758760399	0	-0.718466490275662	0	176.653995245805	0	14.327815954601	0	15.4338245761119	0	9.75981651252136	0	10.7805282467525	0	0.17033710870977	0	0.416493622813991	0	-10.1712697923099	0	-1.9204758527132	0	0	82.1085855745586	0	1.52966952776156	0	1.72051477734842	0	271.142758760399	0	-0.718466490275662	0	176.653995245805	0	14.327815954601	0	15.4338245761119	0	9.75981651252136	0	10.7805282467525	0	0.17033710870977	0	0.416493622813991	0	-10.1712697923099	0	-1.9204758527132	2.26633040551559	13.3366746544653
83.0071834470483	2.49649750183533	-1.95164549266845	0.000605041023500768	0.00689754514975062	0.528446664695363	-0.00117319566335411	-0.0120438173182051	0.000966880412790969	-0.0039847152392707	-0.000444214085783024	-2.22196306135652e-06	0.0647870214175114	0.0132902736676586	0.48047238788031	0.0126296368757456	0.00807120198203044	0.0112858065660404	-0.553424034349655	0.908156228284999	0.00214336151766774	0.00652169852590179	-0.0120618939801652	-0.0526649561552998	-1.00371201714398	-0.00330494602208518	0.0127241755373702	-0.476854054361396	0.0935959120381909	-0.00458143653456878	-0.0114978069847022	83.0071834470483	0	3.62126928047905	0	0.072051638127669	0	276.030505187815	0	-4.57749236037803	0	179.703985403975	0	25.792758186334	0	6.36716133449412	0	16.9367231237594	0	5.09436506607052	0	0.816457519187195	0	-0.438437686816196	0	-12.1570458912471	0	-3.09161473394426	0	0	83.0071834470483	0	3.62126928047905	0	0.072051638127669	0	276.030505187815	0	-4.57749236037803	0	179.703985403975	0	25.792758186334	0	6.36716133449412	0	16.9367231237594	0	5.09436506607052	0	0.816457519187195	0	-0.438437686816196	0	-12.1570458912471	0	-3.09161473394426	4.42215900417728	7.49095539618085
83.8809342680063	2.0635992554397	-0.800298300982415	0.000548707669886399	0.00704983276506313	0.528868674320744	-0.00114248283421063	-0.0119327143668512	0.000476217761308936	-0.00393192327030838	-0.000213990711005963	-0.000595659712526953	0.0647253295486702	0.0134658301203987	0.480875573914784	0.0125844376210868	0.00827164482365138	0.0107199016234654	-0.554029043319372	0.911528796191719	0.000438259402302727	0.00729789469421515	-0.0124620538426832	-0.0543826809725339	-0.999790101122885	-0.0033036908867754	0.0103090614388778	-0.477124852511996	0.0942352682624548	-0.00347517936011556	-0.0105604235508833	83.8809342680063	0	5.6766986858165	0	-1.23376175572285	0	280.880536699764	0	-7.68794474938583	0	181.757273998526	0	37.270476649555	0	-1.06010993613751	0	21.876010826892	0	1.73564022565351	0	1.43124239065682	0	-1.26001793179715	0	-14.0956379893845	0	-3.98434133521704	0	0	83.8809342680063	0	5.6766986858165	0	-1.23376175572285	0	280.880536699764	0	-7.68794474938583	0	181.757273998526	0	37.270476649555	0	-1.06010993613751	0	21.876010826892	0	1.73564022565351	0	1.43124239065682	0	-1.26001793179715	0	-14.0956379893845	0	-3.98434133521704	5.31196407522523	4.58986102856063
85.1996957099954	0.127685964479131	1.73169064216113	0.000814712504384506	0.00690668070740092	0.529361359191445	-0.00167342652873536	-0.0120389791284609	0.00163899192385781	-0.00387268016144439	-0.000103970192222495	-0.000560119385618274	0.0646670084348102	0.013373182164773	0.48134236772635	0.0123691567323499	0.00864664034125391	0.0109893646871203	-0.554333693126961	0.91894357657629	-0.000268373202209035	0.00624050904152336	-0.00992525932013966	-0.0540309614539456	-1.00077232128213	-0.00198511963621559	0.00895162639707641	-0.4772999065926	0.095140738666284	-0.00313891040262687	-0.0101334599473171	85.1996957099953	0	7.24001650133006	0	-0.480938249422523	0	283.158840907367	0	-7.35913561905845	0	182.948207111335	0	40.9338508516074	0	-1.07396865632192	0	22.6650617157779	0	3.19139783947018	0	2.46829971535496	0	-0.724859413963443	0	-13.8643677660809	0	-3.59306417318149	0	0	85.1996957099953	0	7.24001650133006	0	-0.480938249422523	0	283.158840907367	0	-7.35913561905845	0	182.948207111335	0	40.9338508516074	0	-1.07396865632192	0	22.6650617157779	0	3.19139783947018	0	2.46829971535496	0	-0.724859413963443	0	-13.8643677660809	0	-3.59306417318149	2.61526172035134	7.91790127205508
86.0605223677584	-1.31365248002463	1.82313723216839	0.000868742244702702	0.00700528952472791	0.529335230716161	-0.00157939066259809	-0.0121266902868093	0.00119087008669886	-0.00415537078022573	0.00070985437725819	-0.000248340172683149	0.0632592580154161	0.0135327476990751	0.481484596879863	0.0122207442982569	0.00894549829202371	0.0108326682192315	-0.55437021965338	0.918507693775765	-0.000472434030896463	0.00590891494766665	-0.00959952611317365	-0.0540238046606178	-1.0002081950609	-0.00131569264732	0.00804633110454874	-0.477263409682583	0.0952204155637849	-0.00287003061536364	-0.00984768120693846	86.0605223677584	0	6.71127808178114	0	1.17490029431745	0	283.634367766471	0	-8.38629700772595	0	186.137623519223	0	40.4604367009434	0	-0.155830476935408	0	20.6683073875887	0	9.34280729789035	0	2.01400020624186	0	0.0809157578475648	0	-14.3563485818427	0	-4.47722167974313	0	0	86.0605223677584	0	6.71127808178114	0	1.17490029431745	0	283.634367766471	0	-8.38629700772595	0	186.137623519223	0	40.4604367009434	0	-0.155830476935408	0	20.6683073875887	0	9.34280729789035	0	2.01400020624186	0	0.0809157578475648	0	-14.3563485818427	0	-4.47722167974313	-0.470783142747168	6.755879907604
87.0713378939392	-2.37905720946414	0.0831694866368974	0.00113801846240883	0.00686063106140716	0.529669054919344	-0.00132131384148486	-0.0126583263945581	0.00157175861750689	-0.00395444458783873	0.00127299083750604	-0.000213863620776651	0.0627802427680149	0.0134156337844649	0.481847850783141	0.0117635254352544	0.00888635931426907	0.0108948001291487	-0.55454933096075	0.919021209011168	9.10308369548057e-05	0.00535090552242244	-0.00896811289285714	-0.0548969122495166	-0.999920520185559	-0.000788558194238996	0.00757045999411065	-0.477257637842312	0.095339071072602	-0.00268380170999048	-0.00967475885711327	87.0713378939392	0	4.76299898377886	0	2.25153771855921	0	287.488394377824	0	-10.302454036197	0	187.552276363461	0	32.6604330160316	0	3.34215554422388	0	18.2745636507021	0	11.3851505009088	0	1.11294529077279	0	0.855319748158148	0	-15.77569608615	0	-5.48826362843629	0	0	87.0713378939392	0	4.76299898377886	0	2.25153771855921	0	287.488394377824	0	-10.302454036197	0	187.552276363461	0	32.6604330160316	0	3.34215554422388	0	18.2745636507021	0	11.3851505009088	0	1.11294529077279	0	0.855319748158148	0	-15.77569608615	0	-5.48826362843629	-2.6237923990645	5.49549704104079
87.9337052872743	-2.39205348896639	-1.57805862021119	0.00129142137347375	0.0067364591686267	0.529916281771854	-0.00131106344955498	-0.0128765102780199	0.00177299489100878	-0.004212636608744	0.00166032899387905	8.89793276549087e-07	0.062572024615113	0.0133570252786289	0.482101612315752	0.0114930959284144	0.00896485259935803	0.0107134024748686	-0.554474077069145	0.919367289165646	-0.000565032988320023	0.0051007033500323	-0.00885820595596094	-0.054237948205321	-0.998791926816428	0.000211965147509977	0.00703478855205656	-0.47720608855999	0.0954488475707723	-0.00252877968533299	-0.00942579461474325	87.9337052872743	0	2.64206044501375	0	1.55351121211229	0	292.705668406358	0	-8.58331543544393	0	188.32250954579	0	19.8241801075596	0	-0.892492345442548	0	16.3823949964051	0	10.4445088501924	0	0.569555533478426	0	0.301104997928035	0	-14.4090917183268	0	-5.05024347284957	0	0	87.9337052872743	0	2.64206044501375	0	1.55351121211229	0	292.705668406358	0	-8.58331543544393	0	188.32250954579	0	19.8241801075596	0	-0.892492345442548	0	16.3823949964051	0	10.4445088501924	0	0.569555533478426	0	0.301104997928035	0	-14.4090917183268	0	-5.05024347284957	-1.95560552685089	-1.82247834407649
88.788984698187	-1.57383144553613	-1.9235029303427	0.00148316287527531	0.00663957970857113	0.530007187146872	-0.0014096561551134	-0.0125853611827326	0.00254326215211948	-0.00400070474248449	0.00134330642494155	-0.00100929457545845	0.0618766110380233	0.0132754126359322	0.482267262994972	0.0114447385208234	0.00924344130582123	0.0110267277766553	-0.554728252377971	0.921908609787991	-0.000963900981607993	0.00554259746182094	-0.0076110111840084	-0.0544053775979017	-1.00006863108122	-0.000920786276529614	0.00631420413493126	-0.477367941948839	0.0957858454974761	-0.00220490189681429	-0.00894079294424029	88.788984698187	0	0.892957955546256	0	-0.0651263922147595	0	296.331629729098	0	-5.29213915247735	0	191.398066689025	0	12.212309982036	0	-7.67507439508166	0	10.1627195171999	0	4.57920290131701	0	-0.169480539470491	0	-0.504417690551686	0	-12.756720977316	0	-3.6422611845382	0	0	88.788984698187	0	0.892957955546256	0	-0.0651263922147595	0	296.331629729098	0	-5.29213915247735	0	191.398066689025	0	12.212309982036	0	-7.67507439508166	0	10.1627195171999	0	4.57920290131701	0	-0.169480539470491	0	-0.504417690551686	0	-12.756720977316	0	-3.6422611845382	0.468836365208833	-9.06769642601039
90.0102234904074	0.437483887653624	0.103322725752915	0.000411078246925848	0.00720904962499088	0.531230028966833	-0.00132824371830374	-0.0132986817575015	0.0011999441662026	-0.00454877144769668	0.000466206466930133	-0.000316825310486309	0.0623540196593107	0.0139430347131601	0.483361289816493	0.0105912528739617	0.00855677543939001	0.0105564217283394	-0.554795221005109	0.927236785230939	-0.00156163483905021	0.00463837710345754	-0.00817908428421652	-0.0545702077778879	-1.00073768208058	-5.60989943641234e-06	0.00578924268555242	-0.477352946900334	0.0963578640347295	-0.00285695466551528	-0.00936908553458821	90.0102234904074	0	0.153057170338866	0	-1.38027897357218	0	297.202534700397	0	-4.06023445026788	0	193.266498627345	0	11.1915073869915	0	-9.09925496241399	0	8.15714965719491	0	1.68031207116226	0	-0.753038815634122	0	-1.39789406099548	0	-12.0070177410292	0	-2.68093307491863	0	0	90.0102234904074	0	0.153057170338866	0	-1.38027897357218	0	297.202534700397	0	-4.06023445026788	0	193.266498627345	0	11.1915073869915	0	-9.09925496241399	0	8.15714965719491	0	1.68031207116226	0	-0.753038815634122	0	-1.39789406099548	0	-12.0070177410292	0	-2.68093307491863	3.8054233312474	-7.88290286551922
91.1802579152465	2.09550609988697	1.94683049962562	0.000340653447827887	0.00749187103925941	0.531875705636391	-0.000914624643229469	-0.0127800243130275	0.001695248406372	-0.00436240387127434	0.000794579975520966	-0.00011897138640509	0.0623217904597627	0.0142348072081275	0.483967840176916	0.0104793728370727	0.00876019335329091	0.0114199586921083	-0.554712405754866	0.927185327107752	-0.00177796400314287	0.00440686300381014	-0.00791327742836391	-0.0546723894782639	-1.00149236491261	-9.41776849794764e-05	0.00505856616594112	-0.477213540979503	0.0964485180212589	-0.00321507521874163	-0.00952367106473668	91.1802579152465	0	1.72401493775043	0	0.0159125302876476	0	299.58751164063	0	-1.87218630692392	0	195.290523783783	0	15.1092388866031	0	-5.44851036950656	0	11.5712710471284	0	4.8807501014278	0	0.257963125772101	0	-0.464997791634099	0	-10.6280604278527	0	-1.39188314200186	0	0	91.1802579152465	0	1.72401493775043	0	0.0159125302876476	0	299.58751164063	0	-1.87218630692392	0	195.290523783783	0	15.1092388866031	0	-5.44851036950656	0	11.5712710471284	0	4.8807501014278	0	0.257963125772101	0	-0.464997791634099	0	-10.6280604278527	0	-1.39188314200186	4.06164427167006	-2.20451731106524
91.8806740804677	2.49066020030891	1.71811915778923	7.82260346752015e-06	0.00724805229310289	0.53187583829519	0.000189186798548329	-0.011705656222064	0.00219354073929852	-0.00370692825557963	0.00181069613539712	0.000433415382288367	0.0620298215492402	0.0139698561462383	0.483995338980604	0.0106881870364147	0.00883454137676005	0.0115466651886324	-0.554924276480176	0.924804984408424	-0.000959764596226937	0.00550819258065487	-0.0073433419615677	-0.0543191039711552	-0.999817514315624	0.000175490885163252	0.00504711556342171	-0.477427009469134	0.0962211199244222	-0.0029032812333786	-0.00948653815880695	91.8806740804676	0	3.36288176067762	0	1.36711801962401	0	303.431708289204	0	1.28470831193403	0	197.901630583312	0	24.1480048537331	0	1.94525766598851	0	17.6629876232241	0	9.9346691195134	0	0.757796946489897	0	0.188830103495798	0	-9.09670883440514	0	-0.424300415030119	0	0	91.8806740804676	0	3.36288176067762	0	1.36711801962401	0	303.431708289204	0	1.28470831193403	0	197.901630583312	0	24.1480048537331	0	1.94525766598851	0	17.6629876232241	0	9.9346691195134	0	0.757796946489897	0	0.188830103495798	0	-9.09670883440514	0	-0.424300415030119	3.1192177935335	5.25862296273189
92.8359423753726	2.08796356487858	-0.0360952622848963	-0.000644947946390434	0.00692959887736002	0.532016539435322	-0.000439804113448898	-0.0118269175206509	0.00171948338862024	-0.00444469675389792	0.00177608529984887	-1.17162945876577e-05	0.0615765355409636	0.013810873886168	0.484172167783355	0.0102860841385288	0.00829460958843521	0.0116187676994692	-0.55498751549436	0.92554948231737	-0.00168064926526971	0.00530037286272204	-0.00749977888949502	-0.054646392423324	-0.999629053311244	0.00035405739572302	0.00547955319787137	-0.477410516746302	0.0962332901499886	-0.00341511247371846	-0.00994458614486939	92.8359423753725	0	5.63515714526815	0	2.25336237950035	0	308.851393207157	0	3.45210997229776	0	198.979759095323	0	37.1080614747328	0	7.25093930678011	0	20.3246516606362	0	11.3837203730547	0	1.41268971657509	0	0.857379351995407	0	-7.46894440992579	0	0.142201460560894	0	0	92.8359423753725	0	5.63515714526815	0	2.25336237950035	0	308.851393207157	0	3.45210997229776	0	198.979759095323	0	37.1080614747328	0	7.25093930678011	0	20.3246516606362	0	11.3837203730547	0	1.41268971657509	0	0.857379351995407	0	-7.46894440992579	0	0.142201460560894	1.84878171088444	10.199566795997
93.9919276473621	0.445266775304759	-1.92130382462083	-0.0010297845268977	0.00687422055410075	0.532409218427268	-5.36390127565255e-05	-0.0113255427886057	0.00151553597462203	-0.00386173868922887	0.0019374256989133	-0.00102275836905239	0.0618674776233406	0.0137367030884147	0.484499176656	0.0102904071850391	0.00800540893897185	0.0116174905519971	-0.55517176685559	0.926137980051369	-0.002072049007764	0.00635887720661014	-0.00812222275137719	-0.0546223169209733	-0.999062234934245	-0.000321125954688444	0.00495999071269411	-0.477535545365554	0.096354988424531	-0.0030478138173368	-0.00974938728869992	93.991927647362	0	7.18476889132786	0	0.940275664874073	0	311.195838597113	0	1.99930849020106	0	200.838942779029	0	40.943761164632	0	5.41084354743102	0	22.146608213371	0	8.50365668801535	0	2.41338778436624	0	-0.0365917755266287	0	-8.53873360237825	0	-0.928810302467044	0	0	93.991927647362	0	7.18476889132786	0	0.940275664874073	0	311.195838597113	0	1.99930849020106	0	200.838942779029	0	40.943761164632	0	5.41084354743102	0	22.146608213371	0	8.50365668801535	0	2.41338778436624	0	-0.0365917755266287	0	-8.53873360237825	0	-0.928810302467044	1.51348482425856	9.34509589765267
94.9952275548172	-1.24972701861447	-1.36144199549493	-0.00150095240512475	0.00716458972089064	0.532910400292812	0.000308149260731679	-0.0114436382294121	0.000626833354517388	-0.00403345252007993	0.00121014961299295	-0.000709117730871332	0.0630141601293995	0.0140821187479475	0.484821757062537	0.00996041087879928	0.00714772161557261	0.0117625836316136	-0.555085304580241	0.928421846548845	-0.00169429711393087	0.00630123683713514	-0.00890525938316561	-0.0545345765002177	-1.0003107129307	-0.000298252204091287	0.00586309504527418	-0.477407762458361	0.0964552898898935	-0.00341633393882872	-0.0103492139353271	94.9952275548172	0	6.76327302623771	0	-0.89737066794712	0	311.617374162663	0	2.69034775548938	0	204.239462168822	0	40.566492066452	0	4.72419729848837	0	21.0025617331545	0	2.15472655372614	0	2.05150487911554	0	-0.989060949614472	0	-8.12374279952001	0	-0.331404957058906	0	0	94.9952275548172	0	6.76327302623771	0	-0.89737066794712	0	311.617374162663	0	2.69034775548938	0	204.239462168822	0	40.566492066452	0	4.72419729848837	0	21.0025617331545	0	2.15472655372614	0	2.05150487911554	0	-0.989060949614472	0	-8.12374279952001	0	-0.331404957058906	1.66486002008703	10.6506100769151
96.1048603330356	-2.40923667956307	0.908891374062921	-0.00159058510976528	0.00704573210682934	0.532604202839658	0.000414442645095007	-0.0105683777428469	0.000662345858346063	-0.00325796853815703	-0.000104568739688888	-0.00045678485289333	0.0625138496539717	0.0139466796801891	0.484568720883072	0.0105306783568883	0.00689861553695553	0.0124837541179241	-0.555619531810168	0.926018245970042	-0.000277229912232956	0.00731362172347639	-0.00945317938265999	-0.053973801147405	-1.00395063142402	0.000993394280523721	0.00685309057562986	-0.477878372046306	0.0960754992925535	-0.00253817379148067	-0.0104772200339559	96.1048603330356	0	4.6252781384654	0	-1.18412326705647	0	315.866147189838	0	2.99112923428229	0	204.814450884791	0	31.8963039371163	0	4.57862920381221	0	20.0374350176557	0	1.7658298777931	0	1.07180761578271	0	-1.21544532614991	0	-7.89877129787197	0	-0.00138174265416584	0	0	96.1048603330356	0	4.6252781384654	0	-1.18412326705647	0	315.866147189838	0	2.99112923428229	0	204.814450884791	0	31.8963039371163	0	4.57862920381221	0	20.0374350176557	0	1.7658298777931	0	1.07180761578271	0	-1.21544532614991	0	-7.89877129787197	0	-0.00138174265416584	0.78048051534139	10.918357246675
96.9721770892566	-2.36004156489513	1.97913051482428	-0.00172123990559162	0.00673343588042887	0.532588251311333	0.000114758999859745	-0.00997968610758281	-5.25178474164904e-05	-0.0036759383961381	-0.000626158701560615	0.00126167101664179	0.0625840660552458	0.0137545290342885	0.484533992530555	0.0109144668573762	0.00664859468317718	0.012738708014738	-0.556233088640162	0.924627052572829	-0.000252468744555743	0.00719897099967521	-0.00966185133698827	-0.0556680962646426	-1.00098055092932	0.000844217530603946	0.00702157768623469	-0.478194740136821	0.0959142081212742	-0.00240029719449315	-0.0109854385402745	96.9721770892566	0	2.49109618581368	0	0.173070781948933	0	321.11885286144	0	-0.346208794956591	0	207.026220551167	0	18.9653289449197	0	12.7871772738925	0	14.6043432231726	0	5.48998428976522	0	0.526201640293006	0	-0.391422100492163	0	-9.92750450420749	0	-0.856859323156439	0	0	96.9721770892566	0	2.49109618581368	0	0.173070781948933	0	321.11885286144	0	-0.346208794956591	0	207.026220551167	0	18.9653289449197	0	12.7871772738925	0	14.6043432231726	0	5.48998428976522	0	0.526201640293006	0	-0.391422100492163	0	-9.92750450420749	0	-0.856859323156439	-0.544440955067447	16.7198192104038
97.8806843465465	-1.40761974731655	1.3115925035524	-0.00134079613066901	0.00599607595034201	0.532778882057371	0.000708705231452369	-0.0106227250014565	0.000842724912253385	-0.00377134921480219	0.000189773075521646	0.000599871442663267	0.0631909260701691	0.0131293703227382	0.484626836949355	0.0106159539039254	0.00573791768287056	0.012875012581218	-0.556442659110502	0.921387571509465	-0.000547322422154574	0.00701149769564669	-0.00907061936147405	-0.0544230970558681	-1.00113559343607	8.46740149657077e-05	0.00811814606125158	-0.478462631828048	0.0954628808896302	-0.00199624392058671	-0.0115589536648066	97.8806843465464	0	0.71959161312247	0	1.80702081582339	0	324.643601060087	0	-3.58345412904795	0	210.004129970642	0	11.8230507954108	0	19.3192190578955	0	8.62052591055947	0	10.9804295625134	0	-0.285113892475936	0	0.47443226547586	0	-11.6078006333473	0	-2.30064417015429	0	0	97.8806843465464	0	0.71959161312247	0	1.80702081582339	0	324.643601060087	0	-3.58345412904795	0	210.004129970642	0	11.8230507954108	0	19.3192190578955	0	8.62052591055947	0	10.9804295625134	0	-0.285113892475936	0	0.47443226547586	0	-11.6078006333473	0	-2.30064417015429	-1.23671523959603	19.1937496015175
99.2554116520415	0.889915619852509	-1.42921159187535	-0.00126073034468762	0.00585591490840378	0.532396197471666	0.000513495024074694	-0.0101934094163488	0.00146194591514444	-0.00369641154386987	-0.000251536834272369	0.00199062805136065	0.0629355931751449	0.0130761284467361	0.48426552131681	0.0109707044679424	0.00527685326195388	0.0110576148056162	-0.555171415855326	0.910572179191723	-0.000953361153249233	0.00785883691403706	-0.00971127560410185	-0.0554265753409754	-0.998286750280007	0.000505354001715164	0.0103759944508905	-0.477030944402153	0.0940994393467252	-0.000432371738171894	-0.0110015752138994	99.2554116520414	0	0.33260371641606	0	1.70622735801031	0	325.3776205128	0	-4.31737101197128	0	210.941829541655	0	11.2816202114023	0	19.6843899768784	0	8.46807365189605	0	10.7906406224292	0	-0.588313051064573	0	0.402417768904833	0	-12.2088283907037	0	-2.91885883561282	0	0	99.2554116520414	0	0.33260371641606	0	1.70622735801031	0	325.3776205128	0	-4.31737101197128	0	210.941829541655	0	11.2816202114023	0	19.6843899768784	0	8.46807365189605	0	10.7906406224292	0	-0.588313051064573	0	0.402417768904833	0	-12.2088283907037	0	-2.91885883561282	1.16635667095985	16.5295980714325
100.212467299581	2.14775287102757	-1.92285660340535	-0.00118257612712338	0.00562883925426904	0.532220304913776	-0.000625924101112004	-0.00874686733240884	0.000961597694585082	-0.00407515777078891	0.000312265146059148	0.0011497077752705	0.0638246422561864	0.0129643080710139	0.483963641733032	0.0117089996736703	0.00566425005476278	0.0106845726744906	-0.554872808315924	0.909292643864182	-0.000281632761436918	0.00721646607712807	-0.00917503508941828	-0.0555047566775646	-0.999863733613933	0.00108546356357525	0.0113051308345303	-0.476685927641982	0.0938404095999144	-0.000177046210990782	-0.0113811171083296	100.21246729958	0	1.84257766389562	0	-0.0644334512439278	0	327.888893564429	0	-7.16385480606928	0	214.243821828914	0	15.6415809276361	0	14.8827548668224	0	13.865739448114	0	4.58955356516053	0	0.305538115781037	0	-0.504892538682536	0	-13.6295082209131	0	-4.57768998917299	0	0	100.21246729958	0	1.84257766389562	0	-0.0644334512439278	0	327.888893564429	0	-7.16385480606928	0	214.243821828914	0	15.6415809276361	0	14.8827548668224	0	13.865739448114	0	4.58955356516053	0	0.305538115781037	0	-0.504892538682536	0	-13.6295082209131	0	-4.57768998917299	4.19526835433134	14.5302606460307
101.308952366429	2.43383332526613	-0.173140836415873	-0.000553785501033748	0.00577638649444231	0.531870845444326	0.000910310641635843	-0.00884333587921821	0.0012597947545734	-0.00310609517558123	0.000267473010529036	0.00061464426728782	0.0644054699626853	0.0130637591961898	0.48353134470218	0.0113789813193683	0.00528851853508313	0.0103679548910749	-0.55469144580611	0.90838565866763	0.00219331173229653	0.00654666387518481	-0.00864542745097447	-0.0535239283485099	-0.999322145947448	-0.000140889552209855	0.0129832896651582	-0.476656552796059	0.0935194184642666	-0.000195433726215329	-0.0111329380012973	101.308952366429	0	4.48588775181204	0	-1.37629377689551	0	334.271989890254	0	-10.2828963380959	0	216.112434226478	0	31.0804373175158	0	7.45160782078946	0	18.2580660326518	0	1.68973294774804	0	1.03371366508166	0	-1.39491493450253	0	-15.764066539386	0	-5.47984657877055	0	0	101.308952366429	0	4.48588775181204	0	-1.37629377689551	0	334.271989890254	0	-10.2828963380959	0	216.112434226478	0	31.0804373175158	0	7.45160782078946	0	18.2580660326518	0	1.68973294774804	0	1.03371366508166	0	-1.39491493450253	0	-15.764066539386	0	-5.47984657877055	5.81457852353723	12.8133866094569
102.536236620755	1.15698409855754	1.90704411101854	-0.000764180203997638	0.00556615443748647	0.531292723222138	-0.000402003509134935	-0.00937752776151988	0.000327840731825569	-0.00378312584472785	-0.00158141639597421	6.47456723103245e-06	0.064718473347856	0.0130253283561226	0.482909719294364	0.0106453041806318	0.00459453293591625	0.00942531259226292	-0.554464661845156	0.907543713960013	0.00104626284677056	0.00578233178045016	-0.00918206532445378	-0.0547968514688565	-1.00303533123206	-0.000772368580725307	0.0155524240278961	-0.476218006998326	0.0930847610184075	-0.000630193730076908	-0.0113462208941764	102.536236620755	0	6.8354731668828	0	-0.11554212247157	0	338.944476765175	0	-8.14822496734219	0	217.885542664448	0	40.6688502191433	0	11.1986083598406	0	21.0934104630907	0	4.4047064821349	0	2.10767236965574	0	-0.530332760217894	0	-14.2419213042212	0	-4.29313205371503	0	0	102.536236620755	0	6.8354731668828	0	-0.11554212247157	0	338.944476765175	0	-8.14822496734219	0	217.885542664448	0	40.6688502191433	0	11.1986083598406	0	21.0934104630907	0	4.4047064821349	0	2.10767236965574	0	-0.530332760217894	0	-14.2419213042212	0	-4.29313205371503	3.2889471414747	19.7352808294706
103.502876724011	-0.485417698923997	1.45382566193056	-0.000604740212619702	0.0055733507477954	0.53091005324413	-1.72316358954014e-05	-0.00912431903432376	-0.000176416321728426	-0.00341404374469525	-0.00141321872901076	-0.000838921962076578	0.0644812240388477	0.0130276518239848	0.482556695655163	0.0106144141656353	0.004421608848603	0.00887265463060835	-0.554069581561362	0.899911766251942	0.0015026243201136	0.00615010675736181	-0.00982377938176857	-0.0552334790217891	-1.00231182529489	-0.00089246988179499	0.015975853362828	-0.47574298581667	0.0922960429242576	-0.000320386152259304	-0.0108026494308048	103.502876724011	0	7.17304872659203	0	1.68147093529777	0	339.282995466634	0	-7.45854883831513	0	221.249747455726	0	40.9376443536941	0	11.8549116075045	0	22.4903703141227	0	10.7423032430138	0	2.40246871031509	0	0.385043937657592	0	-13.9355272258392	0	-3.68796704017064	0	0	103.502876724011	0	7.17304872659203	0	1.68147093529777	0	339.282995466634	0	-7.45854883831513	0	221.249747455726	0	40.9376443536941	0	11.8549116075045	0	22.4903703141227	0	10.7423032430138	0	2.40246871031509	0	0.385043937657592	0	-13.9355272258392	0	-3.68796704017064	-0.158006488171221	18.4943106733328
104.733272945012	-2.17755540349074	-1.02688623077788	-0.000241230807623142	0.00551876746021173	0.530460767757528	0.00055820994660867	-0.0086812666376174	-0.000262352243352507	-0.00353350785749576	-0.00153827408610079	-0.000779527731849283	0.0646256108213115	0.0130472035039586	0.482087741966418	0.0106192329488675	0.00440736252693245	0.00815013394267666	-0.553599222793995	0.896473117764184	0.00222785154456952	0.0058499859107526	-0.0099542181112814	-0.0544398348893026	-0.999535397846085	-0.000206038111700946	0.0181707279627911	-0.475317140117553	0.0916857990737452	-0.000461678661400794	-0.0100918742875114	104.733272945012	0	5.42614309079465	0	1.99483242074897	0	342.065791342775	0	-7.4551259949545	0	222.001529027446	0	36.1591450313877	0	11.316556233443	0	21.6593527992087	0	11.2429280322147	0	1.32942074411167	0	0.621618792899747	0	-13.9038044405469	0	-3.8871773944626	0	0	104.733272945012	0	5.42614309079465	0	1.99483242074897	0	342.065791342775	0	-7.4551259949545	0	222.001529027446	0	36.1591450313877	0	11.316556233443	0	21.6593527992087	0	11.2429280322147	0	1.32942074411167	0	0.621618792899747	0	-13.9038044405469	0	-3.8871773944626	-2.15993797154722	13.4108017681094
105.748542277962	-2.45168948970406	-1.99215607653593	-0.000158530895016654	0.00551279650144128	0.530106588208917	0.000514381364726313	-0.00937223955340737	-0.00027974543974355	-0.00377464084570195	-0.000739084795764497	-0.0010286402209429	0.0647038562718601	0.0131110586637996	0.481720804098486	0.00998765817163463	0.00402889843802597	0.0076894226433707	-0.554148147887964	0.894181845748779	0.00157529923145235	0.00438111565416181	-0.010753183346108	-0.0553917256149819	-1.00307063217938	0.000855148599822211	0.0190100199093539	-0.47566714695821	0.0913540954985562	-0.00144522289633858	-0.010212642942616	105.748542277962	0	2.9721806723686	0	0.280307712262926	0	348.00576381614	0	-3.28417189179681	0	224.9859568215	0	21.7611360147055	0	1.15811882915548	0	14.3618912076753	0	5.91999097683992	0	0.659464639425349	0	-0.34273211852272	0	-11.5727144030831	0	-2.7750239635269	0	0	105.748542277962	0	2.9721806723686	0	0.280307712262926	0	348.00576381614	0	-3.28417189179681	0	224.9859568215	0	21.7611360147055	0	1.15811882915548	0	14.3618912076753	0	5.91999097683992	0	0.659464639425349	0	-0.34273211852272	0	-11.5727144030831	0	-2.7750239635269	-0.739360728700703	1.5640445276769
106.549955617633	-1.81623139860662	-1.13726641482504	-9.23694108441908e-05	0.00563446963429417	0.52982409500654	0.000531755806635312	-0.00943552675049722	-0.0004215510579912	-0.00365674133986111	-0.000436525261727454	-0.000921229135835833	0.0648958556805394	0.0132362914042745	0.481415359088796	0.00984941198431159	0.00405495778456602	0.00756611482595441	-0.554343025657361	0.894094461172867	0.0018220570250052	0.00461605071033736	-0.0112049551632388	-0.0552295555904775	-1.00117625176238	0.00117873728422939	0.0195739678699187	-0.475834959518616	0.0912752604654103	-0.00139304350164578	-0.00974792864327882	106.549955617633	0	1.21558622100057	0	-1.06179267621215	0	351.883783143287	0	-0.304454075316258	0	227.285665178157	0	13.1410833014919	0	-5.49997634483954	0	9.1983339757507	0	1.90071708307229	0	0.0191334713604976	0	-1.11406217646105	0	-9.88377905649301	0	-1.72338655957903	0	0	106.549955617633	0	1.21558622100057	0	-1.06179267621215	0	351.883783143287	0	-0.304454075316258	0	227.285665178157	0	13.1410833014919	0	-5.49997634483954	0	9.1983339757507	0	1.90071708307229	0	0.0191334713604976	0	-1.11406217646105	0	-9.88377905649301	0	-1.72338655957903	1.2240408167833	-4.63996074283801
107.759367609125	0.0836550354515531	1.32754207730702	-0.000439001223120117	0.00562914562091023	0.529378187241551	0.000726067354264292	-0.00930995254126269	-0.000932641065927896	-0.00361190338188759	-0.000441759251967018	-0.000765575830743543	0.0651863103329153	0.0132633912034068	0.480932496129343	0.0099143194580522	0.00435599144904129	0.00752933080763607	-0.554559271952207	0.891698513324776	0.00200350318468591	0.00435548099108542	-0.0115716422364232	-0.0553546939211094	-1.00090478604231	0.00178774641844901	0.0200643336847903	-0.47597435906009	0.0909838946493523	-0.00174688541323547	-0.00953790887762003	107.759367609125	0	0.0999566819886828	0	-0.926382625626392	0	353.285811189915	0	0.0623715933732592	0	227.951390086913	0	11.1846181642651	0	-6.23115854460632	0	8.70179123172889	0	2.10788641477839	0	-0.805276263854321	0	-1.0106136505109	0	-9.5634492186658	0	-1.53834877071883	0	0	107.759367609125	0	0.0999566819886828	0	-0.926382625626392	0	353.285811189915	0	0.0623715933732592	0	227.951390086913	0	11.1846181642651	0	-6.23115854460632	0	8.70179123172889	0	2.10788641477839	0	-0.805276263854321	0	-1.0106136505109	0	-9.5634492186658	0	-1.53834877071883	2.99972543854451	-4.16238809859938
108.768085823837	1.68455912021656	1.92982912387932	-0.000438520718140082	0.00567117240811521	0.529428005482623	0.000508789585766394	-0.00974976096930899	-0.000973046630571093	-0.00349896464161157	-0.00113663883640767	-0.00101930232913117	0.0653091883629492	0.013326376833037	0.480945648191451	0.00969000499484385	0.0043315644546924	0.0075410405388858	-0.554597628910057	0.891754160832411	0.00159498395231099	0.00386528998446243	-0.0119798035615513	-0.0551377297145413	-1.00345904332983	0.00176957458209371	0.0203762765347179	-0.475981880492607	0.0909458475322161	-0.0021587549548924	-0.00942661963641619	108.768085823837	0	1.03082219860853	0	0.909134015047233	0	354.363850838503	0	1.84103574502687	0	231.330626130507	0	12.5736174481198	0	-4.13223417376711	0	12.1156773823663	0	8.39213458943619	0	-0.0845743828412717	0	-0.0521268852723618	0	-8.69322132454546	0	-0.171764430803413	0	0	108.768085823837	0	1.03082219860853	0	0.909134015047233	0	354.363850838503	0	1.84103574502687	0	231.330626130507	0	12.5736174481198	0	-4.13223417376711	0	12.1156773823663	0	8.39213458943619	0	-0.0845743828412717	0	-0.0521268852723618	0	-8.69322132454546	0	-0.171764430803413	2.75315900462521	-2.3495262932947
109.510303892123	2.37945932465611	0.941995053273529	-0.000361794339714037	0.00569955631144162	0.529443079431564	0.00119370930594188	-0.00932385591257973	-0.000747812889994937	-0.00334773276673023	-0.000785883470774933	-0.000738474881710922	0.0653238879552528	0.0133508891064973	0.480946426309798	0.0100178107601673	0.00454108146945785	0.00779400453055039	-0.554639043724142	0.892804839198659	0.00199264252132835	0.00368483042933409	-0.0120324564365472	-0.0547826952544338	-1.00301679533049	0.00208984300640326	0.0208325865095311	-0.476020379322539	0.0909914646824741	-0.00225099551891027	-0.00920678629610307	109.510303892123	0	2.57411423678051	0	2.03820179265423	0	357.603285801382	0	4.14618016780178	0	233.110977195411	0	19.4343755174871	0	0.619368485100882	0	15.689939637848	0	11.2852166014342	0	0.550373043584799	0	0.658277891523142	0	-7.21897014438812	0	0.814326966211061	0	0	109.510303892123	0	2.57411423678051	0	2.03820179265423	0	357.603285801382	0	4.14618016780178	0	233.110977195411	0	19.4343755174871	0	0.619368485100882	0	15.689939637848	0	11.2852166014342	0	0.550373043584799	0	0.658277891523142	0	-7.21897014438812	0	0.814326966211061	2.33062950711136	1.84088220921069
110.520735951337	2.30669239606541	-1.16514837657731	-0.000430992318392372	0.00564410539271519	0.529553147914316	0.000958760610852139	-0.00936865377161733	-0.00085816299166782	-0.00375861730473258	-0.000457650428114456	-0.000879103874323408	0.0654982630887895	0.0133712198137016	0.481017229568005	0.0101166746373871	0.00460563024847856	0.0078764088993611	-0.555026706133091	0.892988497684104	0.00216025565624842	0.00408343469500371	-0.0124109039861953	-0.0561356767524375	-0.999444740102416	0.00124277770085585	0.0204417320224768	-0.476170764995635	0.091068376636885	-0.00181908348564498	-0.00884374095410389	110.520735951337	0	5.04566304427987	0	1.91211800732808	0	363.651388304407	0	3.85077659731936	0	233.516876374991	0	34.2409039948694	0	-0.0727922809698926	0	16.6639710973815	0	11.1434086969987	0	1.1970214758469	0	0.554516330561986	0	-7.4621287966444	0	0.724016006586239	0	0	110.520735951337	0	5.04566304427987	0	1.91211800732808	0	363.651388304407	0	3.85077659731936	0	233.516876374991	0	34.2409039948694	0	-0.0727922809698926	0	16.6639710973815	0	11.1434086969987	0	1.1970214758469	0	0.554516330561986	0	-7.4621287966444	0	0.724016006586239	2.40372642272951	1.63170221338756
111.377139159787	1.36204923854401	-1.99880986577023	-0.000379156359723206	0.00583770310310274	0.529444708329041	0.00122240366538497	-0.00944750810570466	-0.000550085141444549	-0.00333244522671511	-0.000468489595285652	-0.000741421906248704	0.0647941683208738	0.0135301875440754	0.480989524901662	0.0102344726303049	0.00454674859102582	0.00814469524321101	-0.554559582369239	0.891449102740529	0.0025429366619128	0.00375346743089046	-0.0117367613144607	-0.0547295252496849	-1.00127579994775	0.0017561716784035	0.0189994160802718	-0.475846504513492	0.0911003274277292	-0.00183364740424672	-0.00896718011610445	111.377139159787	0	6.66528130217128	0	0.447325464110978	0	366.779365059795	0	1.13667582086751	0	236.076199959531	0	40.3978760244947	0	-5.20996124405971	0	21.31691285374	0	6.58930325958059	0	1.97913945811756	0	-0.266953041124371	0	-9.0210873010048	0	-0.631368208793888	0	0	111.377139159787	0	6.66528130217128	0	0.447325464110978	0	366.779365059795	0	1.13667582086751	0	236.076199959531	0	40.3978760244947	0	-5.20996124405971	0	21.31691285374	0	6.58930325958059	0	1.97913945811756	0	-0.266953041124371	0	-9.0210873010048	0	-0.631368208793888	2.93271981819547	-1.24029411471167
112.413207704323	-0.372819939129604	-0.850978173411225	-0.000360600328852648	0.00603837372945861	0.529607822059991	0.000733949093843121	-0.00944761997993977	0.000144293217919648	-0.00364284381590247	0.000394803802939999	-0.000785921451727879	0.0644624878244954	0.0137988242270932	0.481173457014414	0.0103721533714225	0.00444066120073933	0.00823047328035653	-0.554352457835824	0.897203016129314	0.00210558644947917	0.00345892509312583	-0.0104559532273866	-0.0556230917109252	-1.00023036553947	0.00109268138592631	0.018029195672774	-0.475472434202637	0.0917694625452872	-0.00186693791508269	-0.00937847439381901	112.413207704323	0	7.20152865681626	0	-1.21222518211188	0	367.321610100847	0	0.0996212256775655	0	238.859794768602	0	40.9453150577263	0	-6.24100467867823	0	23.302284546569	0	1.75406812910373	0	2.42971285952271	0	-1.24101926860479	0	-9.53225832109408	0	-1.50146910454712	0	0	112.413207704323	0	7.20152865681626	0	-1.21222518211188	0	367.321610100847	0	0.0996212256775655	0	238.859794768602	0	40.9453150577263	0	-6.24100467867823	0	23.302284546569	0	1.75406812910373	0	2.42971285952271	0	-1.24101926860479	0	-9.53225832109408	0	-1.50146910454712	2.84732099643649	1.08832471619183
113.584295524999	-2.06143960259527	1.50211788912185	-0.000574381795567787	0.0063095335589561	0.530013550399317	0.00144671261598124	-0.00985737234923718	0.000778178922930921	-0.00394924529785643	0.000772257491212216	-0.00151151852273277	0.0644301259255873	0.0141453636421779	0.48155891820273	0.0101339705811121	0.00411896927442551	0.00759743183931819	-0.553749611782404	0.899976382675827	0.00247669557322548	0.00351417261014029	-0.00988687805474251	-0.0556026112737152	-1.00092437953599	0.000418910899573784	0.0167360132941119	-0.474812742777111	0.092208599697246	-0.00167297934613492	-0.00968897801189097	113.584295524999	0	5.69114533977749	0	-0.766655751877075	0	369.555149207311	0	-0.879264473101182	0	239.602133803189	0	37.3527433286235	0	-4.37785859712066	0	22.0710551368075	0	2.43532538930857	0	1.43573351124196	0	-0.899966918626273	0	-10.3015379137678	0	-1.99666365011519	0	0	113.584295524999	0	5.69114533977749	0	-0.766655751877075	0	369.555149207311	0	-0.879264473101182	0	239.602133803189	0	37.3527433286235	0	-4.37785859712066	0	22.0710551368075	0	2.43532538930857	0	1.43573351124196	0	-0.899966918626273	0	-10.3015379137678	0	-1.99666365011519	0.719909214276536	3.34454568468071
114.365485521821	-2.49665665987254	1.9803414102944	-0.000811602106473202	0.00624209795234807	0.53021970540294	-0.000337460041286717	-0.00804162931305391	-0.000272410551203409	-0.00309414179223902	-0.00114318469481957	-0.000202675585051473	0.0637500141621091	0.0140294510804304	0.481837268138684	0.0109970304415712	0.00467223206094521	0.00738835883911006	-0.553653568218935	0.902091091091369	0.00176256932737725	0.00457330351182249	-0.0101684404195421	-0.0552171481034834	-1.00279834264823	0.000867578503758164	0.0160437976272941	-0.474706538729344	0.0925004261923696	-0.00106746547474478	-0.00948818723540384	114.365485521821	0	3.86490351820309	0	0.684059782745269	0	373.837465882179	0	-4.28555990556385	0	242.313590309442	0	27.2818456037638	0	3.64288601098124	0	15.6787715082818	0	7.53308939095867	0	0.87802841862361	0	-0.158973803245178	0	-12.0304370349794	0	-3.02254595588902	0	0	114.365485521821	0	3.86490351820309	0	0.684059782745269	0	373.837465882179	0	-4.28555990556385	0	242.313590309442	0	27.2818456037638	0	3.64288601098124	0	15.6787715082818	0	7.53308939095867	0	0.87802841862361	0	-0.158973803245178	0	-12.0304370349794	0	-3.02254595588902	-1.18112415561345	8.57908364302693
115.363670365318	-1.99882421155545	0.657405983559259	-0.00038599626519035	0.00581050403609778	0.530872466490605	0.000987414740275299	-0.00829061467147472	-9.23149926292192e-06	-0.00393940484336525	-0.000357667635885402	-0.000392369004028023	0.063426025428356	0.0137865865597701	0.482501807526582	0.0104841134385934	0.00424420059738738	0.00754977906158829	-0.553856768167755	0.905100422850669	0.00178010716480589	0.00465678996684529	-0.00982033468147897	-0.0556428678526105	-1.00076622103878	0.000563105728467164	0.0150568888358262	-0.474761966457881	0.0929221724153831	-0.0011063101193859	-0.00988110480410822	115.363670365318	0	1.52539648489522	0	2.15066440528184	0	379.343535142403	0	-7.78226663457503	0	244.624826954871	0	14.2723980720113	0	12.0053291345442	0	10.0999593132455	0	11.3614189596725	0	0.171902324295972	0	0.758641808251491	0	-14.1927311892585	0	-4.02092788526777	0	0	115.363670365318	0	1.52539648489522	0	2.15066440528184	0	379.343535142403	0	-7.78226663457503	0	244.624826954871	0	14.2723980720113	0	12.0053291345442	0	10.0999593132455	0	11.3614189596725	0	0.171902324295972	0	0.758641808251491	0	-14.1927311892585	0	-4.02092788526777	-2.16895804791542	11.8266154860711
116.601645556822	-0.151145895463594	-1.71150229668938	-0.000859056930896035	0.00567457701792123	0.531876558260091	0.00134535710219275	-0.00807518517324412	-0.00205527034347251	-0.00373970070379033	-0.00036752626055964	0.000585299518011129	0.0637815211870934	0.0137212550654269	0.483418016594862	0.0101731398432635	0.00368534728780663	0.00748996397772597	-0.554175114236605	0.910266989660505	0.00286773962547514	0.00486205294940935	-0.0114254262044922	-0.0557936985652158	-1.00167558563562	0.00104640863354572	0.0136128031407425	-0.474920461532466	0.093613729149707	-0.00111944560107176	-0.010633071024304	116.601645556822	0	0.104331750580793	0	1.37356400370528	0	381.336829389211	0	-7.36070540098269	0	245.733713868292	0	11.1842106037501	0	11.8219811554226	0	9.39755843825477	0	9.95831426370352	0	-0.801004955067532	0	0.192192894336476	0	-13.8748165276409	0	-3.5917158379298	0	0	116.601645556822	0	0.104331750580793	0	1.37356400370528	0	381.336829389211	0	-7.36070540098269	0	245.733713868292	0	11.1842106037501	0	11.8219811554226	0	9.39755843825477	0	9.95831426370352	0	-0.801004955067532	0	0.192192894336476	0	-13.8748165276409	0	-3.5917158379298	0.46483285365519	8.62963959888562
117.512570526643	1.36401755180526	-1.79400129040419	-0.000852799334102386	0.00562686570106875	0.531978119165961	0.00125813778102028	-0.00787096161535187	-0.00196901519710613	-0.00394181960971512	0.000548635515325229	0.000759984653101096	0.0622178645538305	0.0137612842080716	0.483707361844328	0.0100698507287163	0.00331890110192972	0.00740217671000715	-0.55402403201431	0.909089546747811	0.00248970905261112	0.00554125867553647	-0.0114122222853272	-0.054838276100557	-0.997378956006622	0.00164549052957005	0.0107210295672321	-0.47481427238618	0.0938670694964095	-0.000769315660181058	-0.0109385394358863	117.512570526643	0	0.67719249774359	0	-0.370759223607223	0	381.873689527908	0	-8.46813177698801	0	249.079320363998	0	11.7391929569602	0	10.7924287258751	0	11.5403035449809	0	3.53142418643208	0	-0.315008935113229	0	-0.662770380956679	0	-14.4095767844243	0	-4.5335596778714	0	0	117.512570526643	0	0.67719249774359	0	-0.370759223607223	0	381.873689527908	0	-8.46813177698801	0	249.079320363998	0	11.7391929569602	0	10.7924287258751	0	11.5403035449809	0	3.53142418643208	0	-0.315008935113229	0	-0.662770380956679	0	-14.4095767844243	0	-4.5335596778714	3.71293804775272	9.84867209427414
118.547750206748	2.41014533375244	0.0531243113649436	-0.00087506264695354	0.00544326277742087	0.532360277752271	0.00153256778875383	-0.0075063348861604	-0.00247499276136402	-0.00363756263869382	0.00117050145663099	0.000814213896074631	0.0616474130778754	0.013613258581488	0.484134719640735	0.0100456664042367	0.00315518492208335	0.00736551864727433	-0.554410071521307	0.912093376786695	0.00263163017309952	0.00663079880675604	-0.0120983661666512	-0.0541254176042988	-0.995083533913052	0.00228049709731758	0.00925429619794118	-0.475185575591155	0.0943319841038341	6.92558998146565e-06	-0.0108406852202938	118.547750206748	0	2.7211306997344	0	-1.3838381000117	0	386.007294606252	0	-10.2981380963332	0	250.38152342473	0	20.2774238197208	0	7.41191226557261	0	13.7823481595078	0	1.68817655182586	0	0.591963899107934	0	-1.40189396269925	0	-15.7806945506232	0	-5.48285644032407	0	0	118.547750206748	0	2.7211306997344	0	-1.3838381000117	0	386.007294606252	0	-10.2981380963332	0	250.38152342473	0	20.2774238197208	0	7.41191226557261	0	13.7823481595078	0	1.68817655182586	0	0.591963899107934	0	-1.40189396269925	0	-15.7806945506232	0	-5.48285644032407	5.78460615535183	11.3769398365359
119.699763682112	2.14713881696543	1.92358935564972	-0.00103724454447786	0.00526333544050518	0.532676931767112	0.00137372943572436	-0.00742180175100637	-0.00291452061142222	-0.00403107508538732	0.00115305442846852	0.00144323638510675	0.0610681679457664	0.0135370366422051	0.484503252586151	0.00994273053294356	0.00284995253323682	0.00707523966658311	-0.554921672538572	0.914234915135874	0.00221260024537713	0.00626959712101919	-0.0127013099860568	-0.0562443061466448	-0.999262371371096	0.00147028472181047	0.00841711124894298	-0.475372159274799	0.0946395759038214	-5.5825533539286e-05	-0.011218891835432	119.699763682112	0	5.49844829723796	0	-0.064040780349632	0	392.713807321696	0	-7.16049739236518	0	252.254471782626	0	36.4968369875123	0	14.8866663694579	0	18.1841676479206	0	4.59512029630455	0	1.35709163831411	0	-0.504919195532472	0	-13.6296732596192	0	-4.57502646801479	0	0	119.699763682112	0	5.49844829723796	0	-0.064040780349632	0	392.713807321696	0	-7.16049739236518	0	252.254471782626	0	36.4968369875123	0	14.8866663694579	0	18.1841676479206	0	4.59512029630455	0	1.35709163831411	0	-0.504919195532472	0	-13.6296732596192	0	-4.57502646801479	4.22427446132585	22.1880169754666
120.586453860382	1.00325618433237	1.53283611979281	-0.000909071351333653	0.00526655595525314	0.533178249152079	0.00166499334012764	-0.00713798194577175	-0.00289739706701872	-0.003899110192416	0.0013471728556039	0.00190316571151941	0.061410545798222	0.0135598522043426	0.484928894838064	0.0100581015192935	0.00290665157445285	0.00738863609210492	-0.554771016729146	0.917072870456509	0.00246451422424672	0.00679773147446837	-0.012011221361756	-0.056036754689334	-0.998813564587386	0.00204243215263502	0.00854505692262458	-0.475220902586414	0.0948889719317273	0.000419070116519654	-0.0109209915757588	120.586453860382	0	6.9415590396009	0	1.60258214565186	0	395.160921261435	0	-4.41283816852955	0	255.402824961729	0	40.793804057345	0	19.5934614146056	0	23.4361116749483	0	10.5697794437077	0	2.19398894286373	0	0.332235208278606	0	-12.2757353178915	0	-3.00035922793363	0	0	120.586453860382	0	6.9415590396009	0	1.60258214565186	0	395.160921261435	0	-4.41283816852955	0	255.402824961729	0	40.793804057345	0	19.5934614146056	0	23.4361116749483	0	10.5697794437077	0	2.19398894286373	0	0.332235208278606	0	-12.2757353178915	0	-3.00035922793363	1.41550719299231	26.2944645558689
122.003151191333	-1.36831390146171	-1.26682856794469	-0.000807263851245332	0.00555428494467295	0.533840100239264	0.00148932786760804	-0.00682707697646374	-0.0028864705162159	-0.00416943054395245	0.000519268258535059	0.00186810041995763	0.060936172059655	0.0139230305594634	0.485608655183286	0.0103778399380476	0.00312981063280985	0.00786719826875494	-0.554710458248233	0.920312136094177	0.00244606934911801	0.00695458646596664	-0.0116802390561185	-0.0559355062777474	-0.999897779645051	0.00149468309139398	0.00742687360123843	-0.475116121357508	0.0953361140794294	0.00085442392494714	-0.0108949204590236	122.003151191333	0	6.65874414644631	0	1.84108296769123	0	395.904262833857	0	-3.62907889472502	0	256.450427353852	0	40.3854110860267	0	19.3882795616096	0	23.4905180685587	0	11.0440210279566	0	1.97435440969951	0	0.499274879120954	0	-11.6450028861195	0	-2.33224401959354	0	0	122.003151191333	0	6.65874414644631	0	1.84108296769123	0	395.904262833857	0	-3.62907889472502	0	256.450427353852	0	40.3854110860267	0	19.3882795616096	0	23.4905180685587	0	11.0440210279566	0	1.97435440969951	0	0.499274879120954	0	-11.6450028861195	0	-2.33224401959354	-1.19133296591367	22.7669374300356
122.977725830202	-2.38152224257378	-1.96567769349427	-0.000962121539946239	0.00575060292844779	0.534195623071708	0.00214206369713382	-0.00621085802246282	-0.00260682188292374	-0.00423820708327518	0.000237634838118032	0.00132406241448426	0.0607955349415737	0.0141508972061621	0.485958192881664	0.0107642282874414	0.00339977513060218	0.00798020109588624	-0.554830092550487	0.921110376422702	0.00221385440755005	0.00695354414454001	-0.0118966520203173	-0.0558372772886132	-0.998598366671838	0.00161236608902325	0.00673251540114658	-0.475200614717368	0.0954990122356352	0.00103190922236979	-0.0108723445578366	122.977725830202	0	4.75740873986543	0	0.0958623647079	0	399.699486706566	0	-0.162499512966946	0	259.62302458971	0	32.6539442261146	0	12.3605005905443	0	17.0893166737641	0	5.20193302671388	0	1.10913367829889	0	-0.428625550982924	0	-9.84339939663937	0	-0.800823907761861	0	0	122.977725830202	0	4.75740873986543	0	0.0958623647079	0	399.699486706566	0	-0.162499512966946	0	259.62302458971	0	32.6539442261146	0	12.3605005905443	0	17.0893166737641	0	5.20193302671388	0	1.10913367829889	0	-0.428625550982924	0	-9.84339939663937	0	-0.800823907761861	-0.470650270585546	14.9000863534398
123.787275711395	-2.41786676341042	-0.947266236953206	-0.00119972494503786	0.00576979442416312	0.534296804081299	0.000611052896801515	-0.00669964040753293	-0.00266453079715846	-0.00340996063544275	0.000799126663143647	0.000890231758092021	0.0600507177460789	0.0141168080376693	0.486138422356203	0.0104315051897137	0.00349259310151505	0.0081391532986082	-0.555087765876297	0.920259393591861	0.000134966961381086	0.00597050319530429	-0.0120039121512771	-0.0544015066634472	-0.998317831258865	0.00055643974526099	0.00556700866388787	-0.475547813901923	0.0955572891239194	0.000343080244888241	-0.0105919990006246	123.787275711395	0	2.76083396134183	0	-1.16810731859536	0	404.624406875049	0	2.9533941750736	0	261.670133379482	0	20.5037372459889	0	4.677932912202	0	12.0466782922607	0	1.78476506702288	0	0.603305658883277	0	-1.20186236260461	0	-7.93555844195137	0	-0.00999984473708276	0	0	123.787275711395	0	2.76083396134183	0	-1.16810731859536	0	404.624406875049	0	2.9533941750736	0	261.670133379482	0	20.5037372459889	0	4.677932912202	0	12.0466782922607	0	1.78476506702288	0	0.603305658883277	0	-1.20186236260461	0	-7.93555844195137	0	-0.00999984473708276	0.7412065320121	7.51673759448679
124.810740813625	-1.4048477316149	1.18132120654457	-0.000918869228563981	0.00557707143141334	0.534699312309124	0.00145414488262098	-0.00671563131306981	-0.0019197868871665	-0.00400056617062228	0.00148683519925186	0.000358896759048774	0.0601991079994698	0.0140389707841716	0.486498420079412	0.0102483848741521	0.0037019508702632	0.00867402155532857	-0.555193969731723	0.920442430589751	0.00109358768964559	0.00629310576816202	-0.0114991469136763	-0.0547680506261199	-0.998611187335589	0.000707204834157881	0.00556169937068853	-0.475561782342193	0.0955684296946525	0.000489346666017426	-0.00980687701698383	124.810740813625	0	0.716444590690097	0	-1.03286819125464	0	408.798649731878	0	2.87242499627394	0	262.0913114595	0	11.8130808216903	0	4.48605961403627	0	11.2666153527054	0	1.93966287311579	0	-0.287118506986021	0	-1.09097613686009	0	-7.99103660726362	0	-0.198488420801159	0	0	124.810740813625	0	0.716444590690097	0	-1.03286819125464	0	408.798649731878	0	2.87242499627394	0	262.0913114595	0	11.8130808216903	0	4.48605961403627	0	11.2666153527054	0	1.93966287311579	0	-0.287118506986021	0	-1.09097613686009	0	-7.99103660726362	0	-0.198488420801159	1.60599498412794	7.2664450488478
125.850521984738	0.326619431858515	1.95911315366601	-0.000734511261142667	0.00546719344613484	0.535254680357066	0.00137290050587806	-0.00746450064829289	-0.000598027977747036	-0.00360054581294566	0.00130722911060928	-0.00108378352265874	0.0613436358549445	0.0139042021348343	0.486874461547789	0.0096397456479366	0.00341370224275373	0.00899991470885153	-0.55528598191841	0.927049314767687	0.000241581645123492	0.00627579825027221	-0.0101532749826096	-0.0543464101728052	-1.00276946727661	0.000376375048763876	0.00914199336862278	-0.475657645966595	0.0957519473309952	0.000456723856453695	-0.00915331204122377	125.850521984738	0	0.129424387893445	0	0.805078704712045	0	409.394439821795	0	1.95416693943115	0	265.403318509594	0	11.1862591513473	0	5.38593924152851	0	9.80055312111821	0	8.0042548723243	0	-0.776423759045707	0	-0.102312730947053	0	-8.5633272353011	0	-0.974550818721667	0	0	125.850521984738	0	0.129424387893445	0	0.805078704712045	0	409.394439821795	0	1.95416693943115	0	265.403318509594	0	11.1862591513473	0	5.38593924152851	0	9.80055312111821	0	8.0042548723243	0	-0.776423759045707	0	-0.102312730947053	0	-8.5633272353011	0	-0.974550818721667	1.51017553441755	6.53600236510139
126.857493939443	1.8528432603494	0.508483503570879	-0.00137051916097276	0.00508180715278247	0.53519723522933	-0.000694356913451298	-0.00783734496326626	-0.00024871866902207	-0.00496289054123196	0.000570196644235644	-0.000869255553003344	0.0617718311378786	0.013753315363729	0.486747746189874	0.00913528551949763	0.00360397633225886	0.0083944870881334	-0.556293103031578	0.921655112366375	-0.0017919573828238	0.00531671637640903	-0.0105169205222632	-0.0557913261960325	-1.00258010915239	0.00161359083535581	0.00970185159867896	-0.476352094080408	0.095160906413969	-0.000570916504763382	-0.0089564311292595	126.857493939443	0	1.27486771966244	0	2.191830120909	0	410.896324004854	0	3.34170779613674	0	267.501753025394	0	13.3358369130854	0	7.0180715700232	0	11.6827168653971	0	11.3824312705683	0	0.0506222586782316	0	0.796907721800919	0	-7.58317984383696	0	0.0911508639597762	0	0	126.857493939443	0	1.27486771966244	0	2.191830120909	0	410.896324004854	0	3.34170779613674	0	267.501753025394	0	13.3358369130854	0	7.0180715700232	0	11.6827168653971	0	11.3824312705683	0	0.0506222586782316	0	0.796907721800919	0	-7.58317984383696	0	0.0911508639597762	1.63985105179305	6.48889732933649
127.930281528804	2.49955697100449	-1.59406543869279	-0.00131599443438103	0.00512339671048017	0.535004835198198	0.000443343199982195	-0.00807416999681891	0.000512431869873917	-0.00364573929749885	-0.000431318493897277	-0.000317828703633349	0.0617642409121363	0.0136893702751229	0.486544916251302	0.00855557124803057	0.003855140911103	0.00875582285566928	-0.556503873521506	0.919555210081896	-0.000637491258317498	0.00521367129516702	-0.00967309990439796	-0.0545386093488864	-1.00354165671855	0.00263556047119339	0.0099890953838427	-0.47662137158943	0.0949231945538375	-0.00114080564417172	-0.00837484259281498	127.930281528804	0	3.72690847687732	0	1.5318507928078	0	416.541463924181	0	1.70593973955964	0	268.323970649228	0	26.4192173156229	0	2.97537463585526	0	13.6936700519491	0	10.3999204853119	0	0.844997087552135	0	0.286760497393859	0	-8.84798502170952	0	-0.319622235521877	0	0	127.930281528804	0	3.72690847687732	0	1.5318507928078	0	416.541463924181	0	1.70593973955964	0	268.323970649228	0	26.4192173156229	0	2.97537463585526	0	13.6936700519491	0	10.3999204853119	0	0.844997087552135	0	0.286760497393859	0	-8.84798502170952	0	-0.319622235521877	2.96624064947073	3.45356224662211
128.644172040753	2.17482386996669	-1.98168610152547	-0.00155255667266592	0.00493460946870764	0.534948820715511	4.23577492461394e-05	-0.0080630286119786	0.000321339408795796	-0.00386252838278208	-6.11970560680146e-05	-0.000528549393360321	0.0619060422715799	0.0135673825230126	0.48646581787428	0.00828875919218503	0.0040307585964403	0.00873883409831001	-0.556849806913343	0.918428897524417	-0.000765444514283821	0.00544605227901613	-0.00954711466105856	-0.0549373057527727	-1.00226650544876	0.00235938174163549	0.0102377931866157	-0.476846743936612	0.0947871514841469	-0.00138320554387002	-0.00791304706588422	128.644172040753	0	5.43106510490955	0	0.185613594512201	0	420.61620796842	0	-1.50082172619194	0	270.873175117225	0	36.1777281230423	0	-4.67580166815578	0	19.7533644506551	0	5.55417933126576	0	1.33160208880399	0	-0.386973599517897	0	-10.4582235237607	0	-1.24224621656318	0	0	128.644172040753	0	5.43106510490955	0	0.185613594512201	0	420.61620796842	0	-1.50082172619194	0	270.873175117225	0	36.1777281230423	0	-4.67580166815578	0	19.7533644506551	0	5.55417933126576	0	1.33160208880399	0	-0.386973599517897	0	-10.4582235237607	0	-1.24224621656318	4.00172949511284	-1.52365618101193
129.844549789119	0.535162102160918	-0.224084874900807	-0.00109011958105986	0.00497781371718723	0.534610883812023	0.000338065734190337	-0.00820002974409563	-4.51281219793909e-06	-0.00354689126460786	-0.000331788641608628	-0.000700100151681225	0.0621521595663986	0.0136514134716292	0.486087534943314	0.00766701044700344	0.00430674997839458	0.00893290776268692	-0.557282663476844	0.916916413888579	-0.000570905628814694	0.00576165602469605	-0.0105359679123944	-0.0541836609115403	-1.00278629937424	0.00210444444005239	0.0111793325718031	-0.477208615322503	0.0945099238011219	-0.0018163050800294	-0.00684845415706898	129.844549789118	0	7.15990337468643	0	-1.37273992898313	0	423.383113884075	0	-4.04985183293705	0	273.233979456371	0	40.9327017488598	0	-9.10373616841564	0	23.8870358598257	0	1.68807062601978	0	2.38974421634013	0	-1.39064721244214	0	-12.0036242749391	0	-2.67203355556355	0	0	129.844549789118	0	7.15990337468643	0	-1.37273992898313	0	423.383113884075	0	-4.04985183293705	0	273.233979456371	0	40.9327017488598	0	-9.10373616841564	0	23.8870358598257	0	1.68807062601978	0	2.38974421634013	0	-1.39064721244214	0	-12.0036242749391	0	-2.67203355556355	3.91729733183111	-0.895134612478641
131.122085507735	-1.57066259506951	1.92440284349685	-0.000770778552443273	0.0054381814595118	0.533921774826737	0.000261356645221533	-0.00855641186331211	-0.000690661312711722	-0.00390340586598597	5.63160487951961e-05	-0.000193239989113065	0.0628131671621322	0.0142165282728166	0.485311397019886	0.00704053371679865	0.00445697722654881	0.0098955427731815	-0.556886379791087	0.911576364661605	0.000222313835259675	0.00483765029907124	-0.0110237716239663	-0.0548466653960305	-0.999307982146828	0.00327423501185297	0.0137571022007955	-0.476598778306508	0.0936537792729194	-0.0026714537695553	-0.00644789183411909	131.122085507735	0	6.44932710861842	0	-0.0668405663269888	0	424.263286982644	0	-5.28262532252541	0	275.102292028704	0	39.9261540654538	0	-7.68913740867891	0	21.8884705743564	0	4.58328174411938	0	1.83331393518292	0	-0.505870597582096	0	-12.7556927327032	0	-3.63596967317315	0	0	131.122085507735	0	6.44932710861842	0	-0.0668405663269888	0	424.263286982644	0	-5.28262532252541	0	275.102292028704	0	39.9261540654538	0	-7.68913740867891	0	21.8884705743564	0	4.58328174411938	0	1.83331393518292	0	-0.505870597582096	0	-12.7556927327032	0	-3.63596967317315	0.51480235256524	0.657298224873216
131.9058992167	-2.35471492863887	1.66898675364137	-0.000618137643266349	0.00556815029652938	0.533643560481884	-7.49492428558306e-05	-0.00806352318219601	-0.00122751506759008	-0.00398114755143039	-0.000666565457549039	0.000358470721810784	0.0630343229240699	0.0143855060151066	0.484997807602337	0.00700785759006356	0.00470421369573843	0.0097045324538923	-0.556668705213208	0.90375706032033	0.00159474606353886	0.00356049577914821	-0.0107822855224663	-0.0555301280375421	-1.00076753358363	0.00258078466368909	0.0148054110465069	-0.476220114423469	0.0927692730458882	-0.00309764890176594	-0.00624039980315737	131.9058992167	0	4.8710988202147	0	1.43563282886261	0	427.482033415011	0	-8.29554586494611	0	277.989005504203	0	33.2827104155937	0	-1.57034661093885	0	16.1221847941236	0	10.1415799312272	0	1.1435953684607	0	0.228306030155834	0	-14.2376082654014	0	-4.96392954360265	0	0	131.9058992167	0	4.8710988202147	0	1.43563282886261	0	427.482033415011	0	-8.29554586494611	0	277.989005504203	0	33.2827104155937	0	-1.57034661093885	0	16.1221847941236	0	10.1415799312272	0	1.1435953684607	0	0.228306030155834	0	-14.2376082654014	0	-4.96392954360265	-1.78267198937651	3.45182486328762
132.840068376541	-2.37978086913776	-0.0796985204022517	-0.000570989485741397	0.00569880236028952	0.533303461937326	-0.000955063497462366	-0.00803893514003059	-0.00147136053773069	-0.00371392588137618	-0.000824978708760393	-0.00031279045134114	0.0638477411665685	0.0145324111784451	0.484545081830716	0.00690008475103073	0.00461868771786987	0.00943852845070574	-0.556449432059413	0.901873303364415	-0.000186335258012526	0.00394209564647856	-0.0109835600255104	-0.0545009900234062	-1.00070239041158	0.0013596948404728	0.0169103107945453	-0.47603024449545	0.0923132281195536	-0.0023660051755781	-0.00568570239129565	132.840068376541	0	2.57717598974182	0	2.25063984344062	0	433.116453373525	0	-10.2946552802643	0	278.947818663142	0	19.4395471565139	0	3.33474626387033	0	13.7799524481234	0	11.3877474574201	0	0.552322680674252	0	0.854883255492996	0	-15.7778406741554	0	-5.48141428954925	0	0	132.840068376541	0	2.57717598974182	0	2.25063984344062	0	433.116453373525	0	-10.2946552802643	0	278.947818663142	0	19.4395471565139	0	3.33474626387033	0	13.7799524481234	0	11.3877474574201	0	0.552322680674252	0	0.854883255492996	0	-15.7778406741554	0	-5.48141428954925	-2.64100075758322	3.50154712176619
133.867021652477	-1.28693369288193	-1.84047276694475	-0.00011634388964189	0.00579840238561392	0.532732722919798	-0.000321690491272738	-0.00740539438163888	-0.00100329399015464	-0.00395827381528492	-0.00240431894715035	-0.000900345215563529	0.0644901161355548	0.0147106284568843	0.483890304767672	0.00726568551075095	0.0049632645488241	0.00979428133950043	-0.556522520531042	0.898387461695702	0.000363471941520552	0.00410663937170844	-0.0100238567731943	-0.05495709051095	-1.00423194872905	-0.000160895656471731	0.0175499069788825	-0.475961551230593	0.0918910999695122	-0.00182048835026378	-0.00490029424816158	133.867021652477	0	0.608946065602382	0	1.14412807082636	0	436.99407202493	0	-8.34161860995159	0	280.420075040902	0	11.6142760258504	0	-0.206754726793615	0	11.3128650232387	0	9.23645304244428	0	-0.364494843206956	0	0.0658525934995189	0	-14.3412739306511	0	-4.44119549991289	0	0	133.867021652477	0	0.608946065602382	0	1.14412807082636	0	436.99407202493	0	-8.34161860995159	0	280.420075040902	0	11.6142760258504	0	-0.206754726793615	0	11.3128650232387	0	9.23645304244428	0	-0.364494843206956	0	0.0658525934995189	0	-14.3412739306511	0	-4.44119549991289	-0.452412390654975	-2.65568194720534
134.734521343658	0.16607603073457	-1.70202681046593	9.28958474953332e-05	0.0059292715885875	0.53215308379039	-0.00077983124643299	-0.00744083197207562	-0.000419400347075205	-0.00363816590066667	-0.00212579578990126	-0.00194551631044156	0.0637846770352253	0.0148209421804153	0.483406669065552	0.00710757421756414	0.0050102474093224	0.0099973861727065	-0.556517188590384	0.895318965041519	-8.98912092814061e-05	0.00379684961108942	-0.00908338086647527	-0.0539844146075129	-1.00006467886915	-0.00126146652012675	0.0164987417116533	-0.47602410115704	0.0917261263376832	-0.00172882487256232	-0.00442572485967386	134.734521343658	0	0.107303293451065	0	-0.520646940473994	0	437.438694238426	0	-7.36362513609448	0	283.620132458082	0	11.1817179470819	0	-1.06838396389495	0	9.40538112726805	0	3.0755618699232	0	-0.797959260789045	0	-0.747074321475941	0	-13.8755632498066	0	-3.59477399035635	0	0	134.734521343658	0	0.107303293451065	0	-0.520646940473994	0	437.438694238426	0	-7.36362513609448	0	283.620132458082	0	11.1817179470819	0	-1.06838396389495	0	9.40538112726805	0	3.0755618699232	0	-0.797959260789045	0	-0.747074321475941	0	-13.8755632498066	0	-3.59477399035635	2.67619799892142	-2.20259172784121
135.963859866221	1.99917227520875	0.656175965717898	0.000385307936422593	0.0062770147183656	0.53126798098724	-0.00182717442355374	-0.0077874405112194	-0.000483244521605478	-0.00466985793858001	-0.00223581511777116	-0.0017937493227477	0.0638956204479146	0.0153218445363279	0.482518095947706	0.00671586643190946	0.00455126839242144	0.00964580874408248	-0.556996669100922	0.89637170276618	-0.000357372113389226	0.00327546914762311	-0.0093951919964147	-0.0545399148475355	-1.0013364022526	-0.001519576833541	0.0166926891151237	-0.476344884467303	0.0917978207286975	-0.00150255491651516	-0.00382363678380748	135.963859866221	0	1.52709088811458	0	-1.28343178029126	0	439.432259071113	0	-7.78387881726991	0	284.702694727915	0	14.2708357461334	0	-1.2538475056525	0	10.1023104433649	0	1.71681989704789	0	0.173527794326147	0	-1.30559320858846	0	-14.193315545414	0	-4.02199307076955	0	0	135.963859866221	0	1.52709088811458	0	-1.28343178029126	0	439.432259071113	0	-7.78387881726991	0	284.702694727915	0	14.2708357461334	0	-1.2538475056525	0	10.1023104433649	0	1.71681989704789	0	0.173527794326147	0	-1.30559320858846	0	-14.193315545414	0	-4.02199307076955	5.26313428430952	2.1517812059665
136.892444798008	2.50005971703696	1.9539009508543	0.000877301347986993	0.00647939830956698	0.531075239777009	-0.000103651123554775	-0.0059982439966348	0.000510465673452143	-0.00337960344587622	0.000174194628170872	-0.000603189225536586	0.0645252773486602	0.0154062464503096	0.482233373847782	0.00779640948864376	0.00511095693126142	0.00973847890289461	-0.556937518281024	0.89402129653361	-0.000516100541468457	0.00377042092019897	-0.00939277293737982	-0.0539957102818212	-0.999351899047444	-0.00108159972470353	0.016664398108908	-0.47630020914464	0.091568467720265	-0.000955850087289859	-0.00327079787241503	136.892444798008	0	3.69341008011996	0	0.0465344155291405	0	444.507038790323	0	-4.62769976325597	0	286.745647501791	0	26.2055376979662	0	6.25954323461032	0	15.0118425913156	0	5.01804570036213	0	0.837473004764991	0	-0.452262562646937	0	-12.1909628038239	0	-3.10610016414923	0	0	136.892444798008	0	3.69341008011996	0	0.0465344155291405	0	444.507038790323	0	-4.62769976325597	0	286.745647501791	0	26.2055376979662	0	6.25954323461032	0	15.0118425913156	0	5.01804570036213	0	0.837473004764991	0	-0.452262562646937	0	-12.1909628038239	0	-3.10610016414923	4.45178691555549	11.8124042174731
137.772531868564	2.03118527846249	1.45806567978045	0.000884590568989513	0.0063780391733633	0.530527290336171	-0.000843846634543727	-0.0059429635989688	0.000871265180081073	-0.00396275451635129	-0.000362802877998938	-0.000114777646268864	0.0646400897658942	0.0154178717478345	0.481677142461566	0.00767990181125012	0.00489946024873035	0.00990483896105382	-0.556976742442531	0.892190328667415	-0.00145193778910665	0.00382185373241084	-0.00979457808955433	-0.0546349514126935	-0.999421622068492	-0.00165725835962871	0.0173904726296303	-0.476215059568952	0.091299020288338	-0.000860828013833905	-0.00321724016134405	137.772531868564	0	5.75298150315405	0	1.67764997357045	0	449.344133400156	0	-0.791186652428849	0	289.791193745548	0	37.6047815901121	0	15.3131385400828	0	22.2082149751578	0	10.7425477091627	0	1.46330377085736	0	0.382019186341753	0	-10.2426681656788	0	-1.95888214054813	0	0	137.772531868564	0	5.75298150315405	0	1.67764997357045	0	449.344133400156	0	-0.791186652428849	0	289.791193745548	0	37.6047815901121	0	15.3131385400828	0	22.2082149751578	0	10.7425477091627	0	1.46330377085736	0	0.382019186341753	0	-10.2426681656788	0	-1.95888214054813	2.36870847127197	20.8126939761273
138.940021200268	0.328416032999597	-0.900327364829522	0.000814002364590056	0.00576137032013448	0.529738405260311	-0.00147604025716268	-0.00591785012910214	0.00180906052476004	-0.00396267155437579	-0.000370398153914665	0.000791502617909755	0.0650997549397228	0.0148954100696745	0.480836819481213	0.00727383364742056	0.00439413898748291	0.0105959840595492	-0.556567983692393	0.889429369094553	-0.00104316009755628	0.0037888318992046	-0.00959476035605998	-0.0540700845562343	-0.998176557137086	-0.00189892496021739	0.0184001077027699	-0.475836100559275	0.0908994924773537	-0.000990745936158558	-0.00345777839663603	138.940021200268	0	7.21183887992255	0	2.05818915545778	0	451.45638954103	0	0.0909096959175467	0	290.487286706222	0	40.9434262359419	0	16.9902367304616	0	23.3126365772233	0	11.3108909385142	0	2.44001768877955	0	0.675082501162924	0	-9.53978673679302	0	-1.50953121088157	0	0	138.940021200268	0	7.21183887992255	0	2.05818915545778	0	451.45638954103	0	0.0909096959175467	0	290.487286706222	0	40.9434262359419	0	16.9902367304616	0	23.3126365772233	0	11.3108909385142	0	2.44001768877955	0	0.675082501162924	0	-9.53978673679302	0	-1.50953121088157	0.277792726540066	21.2051260634212
139.989100923872	-1.41687985376888	-1.99663239380811	0.000866119126173708	0.00555989288182373	0.52945548504603	-0.00114462333384208	-0.00534335483460967	0.00233412589933556	-0.0039634544898869	-0.00110097094652985	0.00048333297784556	0.0649639976765408	0.0147540152706302	0.48055778408427	0.00732768987279249	0.00443017076311997	0.0103802086336511	-0.556566185616485	0.893658938225194	-0.000364299537131841	0.00472521767725085	-0.00928450116271741	-0.0539260394957639	-1.00104097394163	-0.0023114025172431	0.0176979330352998	-0.47581032365891	0.0913830106126151	-0.00072921078363549	-0.00307561921763247	139.989100923872	0	6.61262924984097	0	0.343067004408819	0	452.069644147868	0	1.2439187869548	0	293.408346675832	0	40.2924487043988	0	15.8135187336567	0	21.1040319747263	0	6.1771359115934	0	1.94217178149038	0	-0.314316188696938	0	-8.97264499492819	0	-0.554666077924626	0	0	139.989100923872	0	6.61262924984097	0	0.343067004408819	0	452.069644147868	0	1.2439187869548	0	293.408346675832	0	40.2924487043988	0	15.8135187336567	0	21.1040319747263	0	6.1771359115934	0	1.94217178149038	0	-0.314316188696938	0	-8.97264499492819	0	-0.554666077924626	0.25833299998428	20.0644527550124
140.919081766726	-2.37582276754822	-0.955705381026843	0.000509447973378009	0.00549122403049088	0.529581611490979	-0.00181500970989014	-0.0053909015142952	0.00215287742866196	-0.0033851338191995	-0.00106275866552682	0.00055165168668875	0.0656456726337534	0.0146653657092732	0.480572033273997	0.0068969039602708	0.0042046089076481	0.00995621561945259	-0.556461575187132	0.896101049129874	-0.0017245207145238	0.00428718412357339	-0.00952860674386041	-0.0533966582778055	-0.999426179457108	-0.00273557969865061	0.0171898816592501	-0.475730215621201	0.0916712466070019	-0.00152748312428777	-0.00327676503116167	140.919081766726	0	4.78373636587598	0	-1.16364277642506	0	455.739587386392	0	4.12960649407595	0	295.940304246525	0	32.7931152062535	0	10.1718597217264	0	16.3689047366685	0	1.79553452563762	0	1.11785928063377	0	-1.19840180893332	0	-7.2334381241332	0	0.809943743025539	0	0	140.919081766726	0	4.78373636587598	0	-1.16364277642506	0	455.739587386392	0	4.12960649407595	0	295.940304246525	0	32.7931152062535	0	10.1718597217264	0	16.3689047366685	0	1.79553452563762	0	1.11785928063377	0	-1.19840180893332	0	-7.2334381241332	0	0.809943743025539	0.794745958477343	15.1566212188495
142.147651047317	-2.13989898310983	1.50746989112857	0.000606517094543161	0.00514787389628418	0.52970423130082	-0.0010307178698119	-0.00553243818374228	0.00275651005318646	-0.00429793386943795	-1.56538461045961e-05	3.22058568561862e-05	0.0662767855034732	0.0145036269244582	0.480588651754208	0.00628903087072331	0.00393520172159945	0.0100331306612694	-0.556443928868197	0.89798069833853	-0.00122368134928343	0.0045932356044484	-0.00917005667417134	-0.0539651144996744	-0.999553036617788	-0.00320190963021776	0.0170685310933205	-0.475584309958527	0.0918574401132419	-0.00192496564380479	-0.00328961369837442	142.147651047317	0	1.82532986156792	0	-0.761164818180622	0	462.874920063029	0	3.22068738663806	0	296.734084420532	0	15.5572472946282	0	12.2263182985378	0	14.5328348234218	0	2.4493332954196	0	0.299273978108984	0	-0.895912046418529	0	-7.91806450834154	0	0.499608522494158	0	0	142.147651047317	0	1.82532986156792	0	-0.761164818180622	0	462.874920063029	0	3.22068738663806	0	296.734084420532	0	15.5572472946282	0	12.2263182985378	0	14.5328348234218	0	2.4493332954196	0	0.299273978108984	0	-0.895912046418529	0	-7.91806450834154	0	0.499608522494158	0.604207097263055	16.3096036530183
143.028519916609	-0.999483604547121	1.93612178591392	0.000216557683649986	0.00539012810681641	0.529235302966968	-0.0014647022910211	-0.00491084753496796	0.00172273041083057	-0.0038007938030601	-0.000595984526537269	0.00125220691852934	0.0645259221643352	0.0147152063751778	0.480343751094846	0.00622931791169379	0.00426015731588955	0.00979182547495591	-0.556136637170501	0.897163574444731	-0.00116149981921946	0.00513837540718284	-0.0100900850287611	-0.0538691604951084	-1.00036733197747	-0.00236133123546998	0.0161533076568264	-0.475252959225945	0.091885490366629	-0.00211921220974897	-0.00300371032912051	143.028519916609	0	0.396907870195001	0	0.886527521437525	0	465.288403748701	0	0.584075576175067	0	299.834010955232	0	11.334462322709	0	16.6220817169297	0	9.63402641329077	0	8.31206690264067	0	-0.532700773615673	0	-0.0629404480885823	0	-9.27726489057369	0	-1.06045777253686	0	0	143.028519916609	0	0.396907870195001	0	0.886527521437525	0	465.288403748701	0	0.584075576175067	0	299.834010955232	0	11.334462322709	0	16.6220817169297	0	9.63402641329077	0	8.31206690264067	0	-0.532700773615673	0	-0.0629404480885823	0	-9.27726489057369	0	-1.06045777253686	0.095366956694724	18.0718324292245
144.192874413382	0.983267913777454	0.0786682161343341	0.00014342467156306	0.00540063630180335	0.529477487785166	-0.00110080187396675	-0.00496981271221179	0.00142217435067718	-0.00386846724919778	0.000192491065518485	0.000436188309913811	0.0646920751534244	0.0148002838532092	0.48053953671105	0.00586302629907735	0.00421589834829248	0.0101119219864926	-0.555408134056	0.900263664682374	-0.000265805649337972	0.00549480471449266	-0.0111937435174262	-0.0538930811685905	-0.998805206091439	-0.00341481369128057	0.0157680430061081	-0.474460858555413	0.0922380144752735	-0.00225897360037946	-0.00272163725962715	144.192874413382	0	0.387137998301075	0	2.25084212345837	0	465.678551752708	0	0.201060896345852	0	301.793027035447	0	11.3246954529903	0	17.0598920021891	0	8.79498929054077	0	11.3837618251777	0	-0.540921694397046	0	0.855731465686805	0	-9.43582298129345	0	-1.40631163868475	0	0	144.192874413382	0	0.387137998301075	0	2.25084212345837	0	465.678551752708	0	0.201060896345852	0	301.793027035447	0	11.3246954529903	0	17.0598920021891	0	8.79498929054077	0	11.3837618251777	0	-0.540921694397046	0	0.855731465686805	0	-9.43582298129345	0	-1.40631163868475	0.713981276883693	15.2870324033935
145.303085618288	2.31296170522193	-1.85025553518714	0.000159717295468841	0.005628060285525	0.52958385892531	-0.00134395086595708	-0.00492255758228077	0.00086753366010643	-0.00377248727693028	1.59400329605535e-07	-0.00016907140270294	0.0644536737803917	0.0150603222296382	0.480656155228903	0.00564142562744303	0.00427085464030367	0.0107123182224025	-0.554566676333	0.902644510650536	0.000155173483031329	0.0045806395909232	-0.0118706904661636	-0.0531634060315398	-1.00429740577265	-0.00396035519588403	0.0149791019923081	-0.473659165264157	0.092573802949725	-0.00293146928260761	-0.00289204765736295	145.303085618288	0	2.31451599777099	0	1.12191318319599	0	469.193187361242	0	-2.00723546298539	0	303.307026119026	0	17.9942513380401	0	12.6492440068723	0	11.8905128897232	0	9.15601750821341	0	0.472455178159391	0	0.0550402720816084	0	-10.9583380481144	0	-2.40981539324011	0	0	145.303085618288	0	2.31451599777099	0	1.12191318319599	0	469.193187361242	0	-2.00723546298539	0	303.307026119026	0	17.9942513380401	0	12.6492440068723	0	11.8905128897232	0	9.15601750821341	0	0.472455178159391	0	0.0550402720816084	0	-10.9583380481144	0	-2.40981539324011	3.17820156399896	12.009331641387
146.133974444417	2.4540645603685	-1.72934992622534	0.000185720482774128	0.005584006571866	0.529953754513133	-0.000861854072001702	-0.00566985458644509	0.000888131519799357	-0.00379998235661766	-0.000455413070289271	-0.000192947491125882	0.0643902768322968	0.0150732338324451	0.481007699784254	0.00522816309504363	0.00411304258055377	0.0107703125418118	-0.554907881306354	0.907910197959309	0.00174393420761584	0.00254682938598923	-0.0112799995334761	-0.0530903637310201	-1.0020124084098	-0.003216044391511	0.0134201819530524	-0.473885537424753	0.0932799494748622	-0.00367441168318208	-0.00303097564971309	146.133974444417	0	4.35279688133816	0	-0.478218816475357	0	474.195564131453	0	-5.93295023045474	0	306.392724345015	0	30.2764212718615	0	3.01381482054836	0	19.4616378051145	0	3.19785238901953	0	0.999642885551149	0	-0.7220758094893	0	-12.8645567393324	0	-3.42479926350976	0	0	146.133974444417	0	4.35279688133816	0	-0.478218816475357	0	474.195564131453	0	-5.93295023045474	0	306.392724345015	0	30.2764212718615	0	3.01381482054836	0	19.4616378051145	0	3.19785238901953	0	0.999642885551149	0	-0.7220758094893	0	-12.8645567393324	0	-3.42479926350976	4.93565597348697	6.1456927187563
147.119140804623	1.5892735514818	0.0776229971726349	4.5263728456834e-05	0.00547801589802078	0.530255259731432	-0.00129224640507474	-0.00556648268728937	0.000798163562838476	-0.00395972870485969	-0.00031210532102111	-0.00055769519060863	0.0637910966582899	0.0150359964081301	0.481368276189524	0.00533322340879464	0.0043938952712472	0.00998920150884633	-0.555753024463687	0.91176856103409	-0.00115035404856606	0.00254309109970307	-0.0108318446294999	-0.054623394576192	-1.00162805033933	-0.00239954510158771	0.0110885275735494	-0.474384207989879	0.093963207046045	-0.00279420896421523	-0.00249684738229898	147.119140804623	0	6.42742914384623	0	-1.38293321920005	0	478.628253124087	0	-7.97160094411437	0	307.504148374212	0	39.8734260566381	0	-1.60779185327007	0	22.0283256916954	0	1.69233410534777	0	1.81943247847126	0	-1.40096071003888	0	-14.3753001987486	0	-4.1156244398179	0	0	147.119140804623	0	6.42742914384623	0	-1.38293321920005	0	478.628253124087	0	-7.97160094411437	0	307.504148374212	0	39.8734260566381	0	-1.60779185327007	0	22.0283256916954	0	1.69233410534777	0	1.81943247847126	0	-1.40096071003888	0	-14.3753001987486	0	-4.1156244398179	4.9907927624818	6.3137097752438
148.368468698701	-0.461896091738816	1.97527454776342	0.000221288076742871	0.00548959439094853	0.53055859816941	-0.00165046492856842	-0.00557439116454058	0.00138743235668791	-0.00389765355051255	-8.2792166032623e-05	6.88886846999442e-05	0.0629705291232381	0.0150950789522274	0.481752165139412	0.00533383105385966	0.00490183517835	0.0103669060361354	-0.555695049978273	0.915206484564911	-0.000809326591514793	0.00199721850278267	-0.0092504208653937	-0.0540830315857689	-1.0006914436683	-0.00200347358754603	0.00990992772779713	-0.474278588641163	0.0944563173807299	-0.00236243299851304	-0.00203946292540418	148.368468698701	0	7.18134245181418	0	0.1490614000126	0	479.532702899879	0	-7.46889182593981	0	309.793095474542	0	40.9402160476305	0	-1.0302642687282	0	22.4356281885186	0	5.41161421445012	0	2.41024448048052	0	-0.403599429517889	0	-13.926922504786	0	-3.69705154422009	0	0	148.368468698701	0	7.18134245181418	0	0.1490614000126	0	479.532702899879	0	-7.46889182593981	0	309.793095474542	0	40.9402160476305	0	-1.0302642687282	0	22.4356281885186	0	5.41161421445012	0	2.41024448048052	0	-0.403599429517889	0	-13.926922504786	0	-3.69705154422009	1.39768752093931	8.02095624507301
149.192984863734	-1.72582428599372	1.46426472158997	0.000605433021370719	0.00534020448237325	0.531011533603155	-0.000935265543011895	-0.00634103310095023	0.00205383780218705	-0.00410672785221679	0.00102032137692264	-0.000346071806758218	0.0629829488332699	0.0150227835685699	0.482170791134396	0.00487606027105219	0.00477385121617307	0.010334615783804	-0.555787597042407	0.915593796034313	-0.000830599800348415	0.0015140385124027	-0.00879775168564602	-0.0540500868333401	-0.99982757542182	-0.00173771242722297	0.00930358757584779	-0.474304463464351	0.094576675323648	-0.00216849944555619	-0.00194466625931637	149.192984863734	0	6.25360143135595	0	1.67288110211975	0	480.687676249678	0	-9.13892538438143	0	312.630522624856	0	39.3948236915976	0	0.999431698713959	0	19.4033100745384	0	10.7310156812901	0	1.7150674018997	0	0.379136041806415	0	-14.817665902989	0	-4.96539214348916	0	0	149.192984863734	0	6.25360143135595	0	1.67288110211975	0	480.687676249678	0	-9.13892538438143	0	312.630522624856	0	39.3948236915976	0	0.999431698713959	0	19.4033100745384	0	10.7310156812901	0	1.7150674018997	0	0.379136041806415	0	-14.817665902989	0	-4.96539214348916	-1.38048344370929	7.10135365782375
150.377417879036	-2.49958106340408	-0.926510906536272	0.000680148343047125	0.0052993402020368	0.531265921157315	-0.00131597184489541	-0.00636438492966146	0.00207556181434707	-0.00389436631362948	0.00138108121060941	0.000239467110920055	0.0620540566152526	0.0150076030007122	0.482518432461847	0.00479681254449319	0.00509004328284409	0.0103414971846815	-0.55583219534203	0.916189160728988	-0.000709952408943502	0.000814478311950657	-0.00831263726851232	-0.0539070124166159	-0.998217308453439	-0.000892936697022611	0.00838501328539391	-0.474278814538002	0.0947633395642898	-0.00207853355668266	-0.00178105305724694	150.377417879036	0	3.59673730135931	0	2.04566195147502	0	486.711931083134	0	-9.78648146945322	0	313.346589064507	0	25.6016682343278	0	2.06744653979343	0	17.9392040636604	0	11.3011282180032	0	0.814388650317514	0	0.664288372731587	0	-15.3061543159829	0	-5.35732566244487	0	0	150.377417879036	0	3.59673730135931	0	2.04566195147502	0	486.711931083134	0	-9.78648146945322	0	313.346589064507	0	25.6016682343278	0	2.06744653979343	0	17.9392040636604	0	11.3011282180032	0	0.814388650317514	0	0.664288372731587	0	-15.3061543159829	0	-5.35732566244487	-2.54774141418274	2.74451668732089
151.21138237837	-2.05649851282531	-1.96998238667975	0.000889546697928518	0.00513427075698247	0.531375759841518	-0.00107265777755606	-0.00624224895417335	0.00265962584321453	-0.00425698583029245	0.000945161892421724	-0.000159625863929178	0.0614548250091233	0.0149248603464174	0.482691697340247	0.00477696179120886	0.00529787735960351	0.010443194610444	-0.556100623304423	0.91712334855668	-0.000776461401684453	0.000983042181029286	-0.00775490009452422	-0.0548976915126326	-1.00157702682	-0.0010020272633103	0.00779462530861693	-0.474365144122348	0.0949337219572369	-0.00176022562131529	-0.00146472931044194	151.21138237837	0	1.64109040719495	0	0.745330740730041	0	491.312482093126	0	-6.76874286799626	0	315.454038642921	0	14.7462133813295	0	-4.95899748484722	0	13.0947877356131	0	7.77614253790558	0	0.223441208269214	0	-0.130273589335742	0	-13.443625670972	0	-4.41436874088238	0	0	151.21138237837	0	1.64109040719495	0	0.745330740730041	0	491.312482093126	0	-6.76874286799626	0	315.454038642921	0	14.7462133813295	0	-4.95899748484722	0	13.0947877356131	0	7.77614253790558	0	0.223441208269214	0	-0.130273589335742	0	-13.443625670972	0	-4.41436874088238	-0.820428186719593	-5.96704145175449
152.099668628132	-0.845582768088027	-1.38743308438793	0.000521394343886741	0.00536372363918242	0.532062597787886	-0.0015051709083144	-0.00681798209291099	0.00199627747616145	-0.00405999668290921	0.00142491781247672	0.000622163023562681	0.0622836177571376	0.0151548185348665	0.483229293355043	0.00429921660681273	0.00496054988043434	0.0101557180143273	-0.556120333258794	0.922850760689122	-0.001532192552668	0.00050097429889359	-0.00779215403761622	-0.0544608130259547	-1.00038931792861	-0.000400704104039345	0.00776043300016604	-0.474382970794197	0.095482731979629	-0.00200250747676818	-0.00159884074795252	152.099668628132	0	0.309112256679604	0	-0.876772547631031	0	493.420103542779	0	-4.28173120541193	0	318.446022164331	0	11.2613240478404	0	-8.96319332108874	0	8.41541856834572	0	2.20812186721382	0	-0.608657006218419	0	-0.975225340812014	0	-12.1870279213385	0	-2.8870092086046	0	0	152.099668628132	0	0.309112256679604	0	-0.876772547631031	0	493.420103542779	0	-4.28173120541193	0	318.446022164331	0	11.2613240478404	0	-8.96319332108874	0	8.41541856834572	0	2.20812186721382	0	-0.608657006218419	0	-0.975225340812014	0	-12.1870279213385	0	-2.8870092086046	2.01438326390554	-9.08413644237325
153.522057787707	1.51560893264097	1.43274972502573	0.000140076100679546	0.0056889729422117	0.532829958969148	-0.00142058373611989	-0.00706687792414993	0.0018625923290295	-0.00430125320091272	0.000369605548185432	0.000150764851315904	0.0615941094038441	0.0155607750813154	0.484037579115243	0.0037523828803352	0.00473108350909646	0.0103714066934674	-0.556051063669327	0.925473620255252	-0.00228745515035382	-0.000546216360059297	-0.00853301247572289	-0.0550363416296828	-1.00245141046687	-0.000945012548125807	0.00617079562135603	-0.474171370566333	0.0959383165271578	-0.00287803681229281	-0.00221362581512181	153.522057787707	0	0.830191316691128	0	-0.833655451842602	0	494.294613796602	0	-3.42826269551265	0	319.47432774257	0	12.0567920620812	0	-8.34602093164357	0	8.8247036999295	0	2.29118395824571	0	-0.209579785477636	0	-0.944652703940344	0	-11.5003627754617	0	-2.19404162992767	0	0	153.522057787707	0	0.830191316691128	0	-0.833655451842602	0	494.294613796602	0	-3.42826269551265	0	319.47432774257	0	12.0567920620812	0	-8.34602093164357	0	8.8247036999295	0	2.29118395824571	0	-0.209579785477636	0	-0.944652703940344	0	-11.5003627754617	0	-2.19404162992767	4.32684636447901	-5.17021230514336
154.352147045419	2.35853613323549	1.98035770612479	0.000133753168274733	0.00579785684628285	0.533137074850738	-0.000996565646868348	-0.0065107320232849	0.00226044096872147	-0.00407615202269436	0.000898692316723161	0.000525086540193012	0.0616617304543034	0.0156655418980968	0.484312291316509	0.00380695724309899	0.00490385221959226	0.0108509649312559	-0.55603579925137	0.923357774012927	-0.000952012421220589	0.0010716960183764	-0.00743785135415783	-0.0545718270066446	-1.00012151372233	-0.000235157039318638	0.00610130703752183	-0.474192318111973	0.0957434135589735	-0.00229250301676073	-0.00177650247148571	154.352147045419	0	2.48492571749951	0	0.690836315613279	0	497.643449650244	0	-0.355497220475978	0	322.298283217577	0	18.9293662351029	0	-2.06512753072107	0	14.5742875418337	0	7.562859125583	0	0.524553477927048	0	-0.155441205184769	0	-9.93404207718225	0	-0.85755083353947	0	0	154.352147045419	0	2.48492571749951	0	0.690836315613279	0	497.643449650244	0	-0.355497220475978	0	322.298283217577	0	18.9293662351029	0	-2.06512753072107	0	14.5742875418337	0	7.562859125583	0	0.524553477927048	0	-0.155441205184769	0	-9.93404207718225	0	-0.85755083353947	3.65631108827262	1.80198432982376
155.129851365398	2.44719269322703	1.08569892281408	-5.46896994963336e-05	0.00554312697129924	0.533115477436481	0.000178627054533377	-0.00593423522256956	0.00233136430528159	-0.00350111854868985	0.00142394232600707	0.000209625370036489	0.06092563194825	0.015408774192354	0.484372321726141	0.00394062136553599	0.00469045079148133	0.0107436480004347	-0.556290666270536	0.922775628360245	-0.000590611369489849	0.0012079344990875	-0.00752480462573381	-0.0541819514688359	-0.999998731308504	-0.000511134142309223	0.00644866009254411	-0.47443627937737	0.0956394763201908	-0.00253832986589121	-0.00240871097258491	155.129851365397	0	4.40137950202461	0	1.96171581848552	0	502.367164528317	0	2.77199923192843	0	324.42989616527	0	30.5751473824172	0	5.63330797194384	0	19.8122786168744	0	11.2189434644003	0	1.01161107054752	0	0.593593354104638	0	-8.08752929083144	0	-0.0583791412908883	0	0	155.129851365397	0	4.40137950202461	0	1.96171581848552	0	502.367164528317	0	2.77199923192843	0	324.42989616527	0	30.5751473824172	0	5.63330797194384	0	19.8122786168744	0	11.2189434644003	0	1.01161107054752	0	0.593593354104638	0	-8.08752929083144	0	-0.0583791412908883	2.48923713163218	9.26466600622036
156.2441093595	1.37991936416255	-1.21358601999369	-0.000457462528810774	0.00542546113578842	0.533411456480146	-0.00049331564362854	-0.00588296179575884	0.00192647673786705	-0.00388612567669232	0.00179312453827763	-0.000104977883633122	0.0609358761998148	0.0153902607024863	0.484642263660317	0.00377766577422238	0.00430562221631103	0.0106476237189816	-0.556505462384855	0.923385314085724	-0.00163439166137219	0.00197544577938398	-0.00780053529139971	-0.0547661969932753	-0.998799840344361	-0.000522881571571208	0.00626031506285097	-0.474508947477238	0.0957201987526808	-0.00245156637540808	-0.00253536116118275	156.2441093595	0	6.64859504235903	0	1.88002506238265	0	507.009561236077	0	2.84311494381808	0	324.95271557643	0	40.3692428728922	0	6.22561769911634	0	20.8131167904919	0	11.1104716010924	0	1.96698131538781	0	0.528814857470675	0	-8.01398699840619	0	-0.219032385517744	0	0	156.2441093595	0	6.64859504235903	0	1.88002506238265	0	507.009561236077	0	2.84311494381808	0	324.95271557643	0	40.3692428728922	0	6.22561769911634	0	20.8131167904919	0	11.1104716010924	0	1.96698131538781	0	0.528814857470675	0	-8.01398699840619	0	-0.219032385517744	1.51797990076394	9.8801413200736
157.269210214682	-0.331455952428532	-1.95745186528908	-0.000788034565531077	0.0053255711313308	0.533880611488436	-0.000412774534672704	-0.00531575255682843	0.00107914894874911	-0.00363236210447435	0.00159571340040801	-0.00111534516237478	0.0619738435176872	0.0152959597466385	0.484949457936044	0.0040050707724714	0.00425251330918522	0.0107248548190478	-0.556469734016061	0.925005791475546	-0.00134648199348784	0.00235553983627268	-0.00849574414938918	-0.0546463246001323	-0.999352230377998	-0.000685534230100819	0.00655627974360134	-0.474434462619246	0.0958376572872207	-0.00253179747723229	-0.00290467698882585	157.269210214682	0	7.21053518047029	0	0.0579487944044943	0	507.572108471114	0	1.95542083802502	0	328.248474363248	0	40.9493526877937	0	5.36494049578107	0	22.2412437255453	0	5.06101864259467	0	2.43827406182707	0	-0.446456164829102	0	-8.56307423271168	0	-0.97291810345033	0	0	157.269210214682	0	7.21053518047029	0	0.0579487944044943	0	507.572108471114	0	1.95542083802502	0	328.248474363248	0	40.9493526877937	0	5.36494049578107	0	22.2412437255453	0	5.06101864259467	0	2.43827406182707	0	-0.446456164829102	0	-8.56307423271168	0	-0.97291810345033	1.61817928050356	10.6762727714007
158.242227701496	-1.81606865292764	-0.573668525594479	-0.00059609958255008	0.00520184191813663	0.533969326584085	0.00112741129715516	-0.00503929967822233	0.00082580295532039	-0.00465174050903006	0.000864411097091405	-0.000806814503023249	0.0623133185756117	0.0153558153218123	0.484974911110634	0.00413862968768698	0.00374059862194501	0.0112543067539861	-0.556800338390305	0.924673205089541	0.000236731281517462	0.00292119342482862	-0.00859132047002757	-0.0555929150941395	-1.00043455972072	-0.000185654544241641	0.00690263561624928	-0.474550822882976	0.095749701940473	-0.00233035995612099	-0.00341161592897196	158.242227701496	0	6.12291643971349	0	-1.30692950709856	0	508.96955215199	0	3.31111458972188	0	330.328278380181	0	38.990644728745	0	3.78860585267784	0	20.3774421748692	0	1.70633753681515	0	1.64217540832737	0	-1.32715317030013	0	-7.61284743000534	0	0.0752442087669246	0	0	158.242227701496	0	6.12291643971349	0	-1.30692950709856	0	508.96955215199	0	3.31111458972188	0	330.328278380181	0	38.990644728745	0	3.78860585267784	0	20.3774421748692	0	1.70633753681515	0	1.64217540832737	0	-1.32715317030013	0	-7.61284743000534	0	0.0752442087669246	1.50851289584153	10.7739421926361
159.35894324688	-2.499279871082	1.61079739409893	-0.000864683448208222	0.00520594793811253	0.533777133708408	-0.000106312010762523	-0.00454452305822142	7.09657248184685e-05	-0.00333832260975484	-0.000375619700061157	0.000144874509843081	0.062368685803112	0.0152685248000121	0.484762986826244	0.0046689396710983	0.00338178866827474	0.0113205760346952	-0.557055022926362	0.924035478384412	-0.000248602978561709	0.0037746553038594	-0.00968500824818602	-0.0544672692713219	-1.00284246544404	0.00177442156438439	0.00750047965716502	-0.474817154021258	0.0955947919252617	-0.00156156342997089	-0.00395222163843518	159.35894324688	0	3.58177352152182	0	-0.643340233432993	0	514.799456530034	0	1.65518432971754	0	331.191751041227	0	25.5150029942638	0	7.90216871722209	0	18.269219507793	0	2.735823215585	0	0.810092366376434	0	-0.820189116294104	0	-8.88027100480729	0	-0.331538584644853	0	0	159.35894324688	0	3.58177352152182	0	-0.643340233432993	0	514.799456530034	0	1.65518432971754	0	331.191751041227	0	25.5150029942638	0	7.90216871722209	0	18.269219507793	0	2.735823215585	0	0.810092366376434	0	-0.820189116294104	0	-8.88027100480729	0	-0.331538584644853	0.141457656119851	13.8650752492585
160.13418913761	-2.1079344907606	1.95327277849583	-0.000708801968946163	0.00485818220063464	0.533698663936285	0.000249297943370157	-0.0043242388922436	-3.31397700428958e-05	-0.0038492242800073	-0.000111006955721905	0.000702181369277979	0.0623991008196265	0.0150370217478887	0.484676250144529	0.00492606175968043	0.00319083577058412	0.0117092067636357	-0.557564179521012	0.921162099192152	-0.000105389281649368	0.00285495880255171	-0.00928916289104309	-0.0552764921073603	-0.998943773054346	0.000154310366162414	0.00811699001561521	-0.475139043651691	0.0952384778271591	-0.00171967009077154	-0.00480019518018713	160.13418913761	0	1.75064961653345	0	0.828554952833826	0	519.135076825295	0	-1.81367522363516	0	333.99620467005	0	15.2253067339827	0	16.0971951583638	0	11.6739277776435	0	8.09681073915204	0	0.268870712029462	0	-0.0909562435634962	0	-10.6049110265602	0	-1.36462579671473	0	0	160.13418913761	0	1.75064961653345	0	0.828554952833826	0	519.135076825295	0	-1.81367522363516	0	333.99620467005	0	15.2253067339827	0	16.0971951583638	0	11.6739277776435	0	8.09681073915204	0	0.268870712029462	0	-0.0909562435634962	0	-10.6049110265602	0	-1.36462579671473	-0.954178878478241	19.1115198410005
161.412934013527	-0.271032637570847	-0.108749388052287	-0.000894882734613055	0.00442045135002313	0.533750676007428	0.000159183518209453	-0.00440117198481478	0.00065649530546996	-0.00344598342823127	-0.000255644768557255	0.000697239044307237	0.0627037570916209	0.0146632678021635	0.484665329666962	0.0051283144032469	0.00250598182329184	0.0103471184008053	-0.557103705874123	0.913969472686143	-0.000821750870314516	0.00384451599658788	-0.00943960769527214	-0.0549718024029723	-0.998463993277232	0.000794660423208898	0.00975034179656508	-0.474620686117394	0.0943173897944315	-0.00023085589669964	-0.00460428136394329	161.412934013526	0	0.119603327689886	0	2.24899117145822	0	521.586357476496	0	-4.05310919389845	0	336.069439494994	0	11.190144895235	0	19.8549359110175	0	8.15836789409533	0	11.3934401653232	0	-0.786398001411845	0	0.852947199646183	0	-12.007869484282	0	-2.67519434151504	0	0	161.412934013526	0	0.119603327689886	0	2.24899117145822	0	521.586357476496	0	-4.05310919389845	0	336.069439494994	0	11.190144895235	0	19.8549359110175	0	8.15836789409533	0	11.3934401653232	0	-0.786398001411845	0	0.852947199646183	0	-12.007869484282	0	-2.67519434151504	-0.531054901995698	17.7633870109825
162.577863278479	1.62390031107479	-1.94496503955879	-0.000777135164031945	0.00437894965984173	0.533420295044087	-0.000262006732360098	-0.00362197944105578	0.000840427992975737	-0.0038083129552952	0.000159782497021256	0.000856301720652407	0.063668730244708	0.0147399562923446	0.484197468720651	0.00571192683450123	0.00253767131893015	0.0102377772005195	-0.556784649299333	0.909496391567257	-0.000760164040995791	0.00394562084288638	-0.00909256418601905	-0.0552051157810121	-0.99918559021561	0.00128983893588433	0.0110894843950586	-0.474205818222313	0.0936941535437192	0.000455621796534036	-0.00488100698566915	162.577863278479	0	0.955276976797314	0	0.85734818606157	0	522.542119208801	0	-5.40426681441786	0	338.085296270805	0	12.3694203249546	0	18.2422435074054	0	10.3952342185897	0	8.20950033360438	0	-0.13040781328466	0	-0.0776236569588862	0	-12.8150279959367	0	-3.7119316178289	0	0	162.577863278479	0	0.955276976797314	0	0.85734818606157	0	522.542119208801	0	-5.40426681441786	0	338.085296270805	0	12.3694203249546	0	18.2422435074054	0	10.3952342185897	0	8.20950033360438	0	-0.13040781328466	0	-0.0776236569588862	0	-12.8150279959367	0	-3.7119316178289	2.74414995395927	16.5511993752352
163.444918734376	2.41834022680282	-1.50490239272682	-0.000523856737175892	0.00453221696674631	0.532941347787978	-0.000370747368179916	-0.00351024027418027	0.00124851685754469	-0.00384180645947768	-0.000159245832691829	0.0010035869710647	0.0634396201077468	0.0149332563042785	0.483750570912295	0.00578597637042037	0.00227519032220582	0.0100507742505854	-0.556725333408277	0.909623165164227	6.50843816843091e-05	0.00317021898549376	-0.00847281882907444	-0.0549235530030213	-1.00161970850767	0.00154786046740603	0.0121054996249684	-0.474126764710568	0.0935636587467111	0.000499112771976534	-0.00521689012497626	163.444918734376	0	2.7635266963576	0	-0.763017028016466	0	526.360102870316	0	-8.75937030599493	0	341.131522539107	0	20.5237733804627	0	11.2093611857113	0	16.6603067090642	0	2.45175572625171	0	0.603793447207336	0	-0.897738632420223	0	-14.5312348469266	0	-5.09633953124692	0	0	163.444918734376	0	2.7635266963576	0	-0.763017028016466	0	526.360102870316	0	-8.75937030599493	0	341.131522539107	0	20.5237733804627	0	11.2093611857113	0	16.6603067090642	0	2.45175572625171	0	0.603793447207336	0	-0.897738632420223	0	-14.5312348469266	0	-5.09633953124692	5.17230986496455	13.4007204298607
164.67804000798	2.0536196020246	0.965586573954732	-0.000467117229535136	0.00442275865239833	0.532398860139532	-0.000322843677586674	-0.0036845082403786	0.00113059589237919	-0.00423060697977233	-0.00132263616138559	0.000476429260148822	0.0640370399934457	0.014957561245304	0.483123176362129	0.0054012358833869	0.00202389912532438	0.00963739553792829	-0.556872745591692	0.906600079120951	0.000459759766051209	0.00282169310486597	-0.00871629237849492	-0.0557409029719755	-1.00300309903519	-5.87445957433793e-05	0.0139385695073241	-0.474070937276208	0.0930102954291427	0.000348037239525865	-0.00524478073429565	164.67804000798	0	5.70591955087116	0	-1.15781699623935	0	533.40074811599	0	-9.80027170147522	0	341.926607057463	0	37.4149748710232	0	8.49517473158251	0	18.5781674568915	0	1.80826177554453	0	1.44219073387053	0	-1.19413259582996	0	-15.3238041063186	0	-5.29729031494316	0	0	164.67804000798	0	5.70591955087116	0	-1.15781699623935	0	533.40074811599	0	-9.80027170147522	0	341.926607057463	0	37.4149748710232	0	8.49517473158251	0	18.5781674568915	0	1.80826177554453	0	1.44219073387053	0	-1.19413259582996	0	-15.3238041063186	0	-5.29729031494316	5.22622878744207	16.4904408200723
165.815302156612	0.418370618032205	1.9660508609319	-0.000544405088959587	0.0043998826115199	0.531875419918907	0.000144161441978214	-0.00411308373226219	3.51701053663053e-05	-0.00354867426481003	-0.00187262189147809	-0.00109017870674867	0.0640092241762014	0.0149127577811464	0.482602641273898	0.00501526636438361	0.00150339899003626	0.00939667515638661	-0.556397479850889	0.906573164490133	0.000848167427829718	0.0023165420558795	-0.00886612368054468	-0.0551732944531506	-1.00458839971221	-0.000704509936957139	0.0167044772050543	-0.473620270383164	0.0926408850538975	7.14957506163785e-05	-0.00545424829945245	165.815302156612	0	7.19093925516319	0	0.767567391889168	0	535.599983232786	0	-7.44353255693105	0	345.29850032938	0	40.9444991508693	0	11.7926705205797	0	22.4741587041288	0	7.86938538612676	0	2.41936684243877	0	-0.120552937712156	0	-13.9157241158781	0	-3.67455488040204	0	0	165.815302156612	0	7.19093925516319	0	0.767567391889168	0	535.599983232786	0	-7.44353255693105	0	345.29850032938	0	40.9444991508693	0	11.7926705205797	0	22.4741587041288	0	7.86938538612676	0	2.41936684243877	0	-0.120552937712156	0	-13.9157241158781	0	-3.67455488040204	1.65908614635435	20.365901439006
166.84721083236	-1.3156525819399	0.497559932701522	-0.000629948025212047	0.00474179678907701	0.531471886325421	0.000111199107483696	-0.00376978699230801	-3.7484357838058e-05	-0.00325477313581672	-0.0015189005342993	-0.00132608358026765	0.0642942693623456	0.0152378734126675	0.482162350129151	0.00511243530328834	0.00160263919415347	0.0084717350798567	-0.555727429197145	0.897612795550124	0.00107661264131466	0.00290910558861597	-0.00969137519452614	-0.0547698445832002	-1.00159917331016	-0.000838636731630078	0.0172751529725036	-0.472972929321917	0.0917070920026941	0.000596074002608448	-0.00464289668369491	166.84721083236	0	6.70671639230854	0	2.19414588205923	0	536.090543891867	0	-7.88764154372685	0	347.469438389501	0	40.4736168055785	0	12.2472285258049	0	22.053069443471	0	11.3855589429015	0	2.00913625817842	0	0.799441228817801	0	-14.2962146327699	0	-4.05808427222266	0	0	166.84721083236	0	6.70671639230854	0	2.19414588205923	0	536.090543891867	0	-7.88764154372685	0	347.469438389501	0	40.4736168055785	0	12.2472285258049	0	22.053069443471	0	11.3855589429015	0	2.00913625817842	0	0.799441228817801	0	-14.2962146327699	0	-4.05808427222266	-1.49208299666761	17.4540941156631
168.109999054927	-2.47807723337525	-1.8153573238113	-0.000503529207178991	0.00462083421716311	0.531134951157966	-9.28470154447254e-05	-0.00450429286037195	-0.000534964109883758	-0.0030995955843876	-0.000242051083208414	-0.000733562517891483	0.0646809527996117	0.0151656397734099	0.481767004656275	0.00447632320787614	0.00124827212409104	0.00828498154168627	-0.556203683516805	0.895168250542592	0.00112313970270408	0.00119434591659879	-0.0103770614883551	-0.0546106566830726	-1.00033142612609	0.000544518688724455	0.0180654044976103	-0.473367680130618	0.0913722247342387	-0.000615370356197223	-0.00494319582439981	168.109999054927	0	4.14233161159573	0	1.19593724774762	0	541.449069046369	0	-5.55900146865147	0	348.86577113967	0	29.0022586119449	0	6.82566480889751	0	18.8029793896148	0	9.41481854429053	0	0.945601695893398	0	0.0930862939885245	0	-12.6598100548876	0	-3.32961761960082	0	0	168.109999054927	0	4.14233161159573	0	1.19593724774762	0	541.449069046369	0	-5.55900146865147	0	348.86577113967	0	29.0022586119449	0	6.82566480889751	0	18.8029793896148	0	9.41481854429053	0	0.945601695893398	0	0.0930862939885245	0	-12.6598100548876	0	-3.32961761960082	-1.67228444728244	8.15514123732743
168.872678693035	-2.30154791843507	-1.83714385063289	-0.000445008215123238	0.00466893811926123	0.530701498331341	0.000525791913068135	-0.00458676534298643	-0.000480256121589887	-0.00348765506371801	-0.000490135328761569	-0.000741327493345275	0.0646406598376214	0.0152864001525126	0.481343002538423	0.00440454741707738	0.00128352070136039	0.00817728776976829	-0.556437047400539	0.894976700080009	0.00160271864714217	0.00140697138226422	-0.0106209230975278	-0.0551692327111322	-1.00187305556188	0.000533080951594946	0.0187533344429911	-0.473491310063051	0.0912641099058824	-0.000583886899169355	-0.00455345061133976	168.872678693035	0	2.27517435766588	0	-0.284827305819528	0	546.022678353607	0	-1.93307624259762	0	351.742793121131	0	17.7931643012126	0	-2.05787813025998	0	11.7565480106915	0	3.82101141801589	0	0.458931931011202	0	-0.616807839185308	0	-10.9221587974158	0	-2.38530556965842	0	0	168.872678693035	0	2.27517435766588	0	-0.284827305819528	0	546.022678353607	0	-1.93307624259762	0	351.742793121131	0	17.7931643012126	0	-2.05787813025998	0	11.7565480106915	0	3.82101141801589	0	0.458931931011202	0	-0.616807839185308	0	-10.9221587974158	0	-2.38530556965842	-0.0298873656203239	-1.12539406702151
169.863715366371	-1.14525494026703	-0.149233559893023	-0.000148641764360404	0.00430001394440861	0.530357043116203	0.00109834060865928	-0.0046042256984281	-0.000858700791774649	-0.0036312727397194	-0.000388077090681732	-0.000423507001622695	0.0650005079128572	0.0149879307057888	0.480953832278638	0.00445945819364696	0.00149202217283251	0.00810466040957724	-0.556596792539952	0.893867715631758	0.00171344974546761	0.00117451052889239	-0.0110009387605595	-0.0550473861134516	-1.00118601408302	0.00104483046424631	0.0190962818911562	-0.473617085860383	0.091117255221063	-0.000873317335716602	-0.00438247163103992	169.863715366371	0	0.495493016670165	0	-1.37989136859519	0	549.331979810113	0	0.200929488404816	0	353.200297588192	0	11.4528611472947	0	-6.30167640234288	0	8.79067544111677	0	1.69594033773487	0	-0.452468810423153	0	-1.39808757397471	0	-9.44060593190082	0	-1.40752955249876	0	0	169.863715366371	0	0.495493016670165	0	-1.37989136859519	0	549.331979810113	0	0.200929488404816	0	353.200297588192	0	11.4528611472947	0	-6.30167640234288	0	8.79067544111677	0	1.69594033773487	0	-0.452468810423153	0	-1.39808757397471	0	-9.44060593190082	0	-1.40752955249876	2.21447712789368	-4.35859444048223
171.079003544502	0.915186995143049	1.90601188487078	-0.000436328175306258	0.00450010697823215	0.53022310683427	0.00104457404779174	-0.00442857527715454	-0.000738295690813306	-0.00371792876396499	-0.000744028165548289	-1.4318150609861e-05	0.0660761261499219	0.0152359497363077	0.480663938749933	0.00462604843582737	0.00193099209825268	0.00816907536352309	-0.556612145263911	0.894329266845963	0.00192286323448651	0.00128594036739228	-0.0108666709642237	-0.0552478126694817	-1.00165327203217	0.00144183696318745	0.020319257544697	-0.473552772400097	0.0910033059866387	-0.00103656831243817	-0.00395384721633902	171.079003544502	0	0.346503202005909	0	-0.118872165526769	0	549.791689330991	0	0.494279201281728	0	354.970315620099	0	11.2923433631078	0	-5.95972546180772	0	9.44853046365137	0	4.40557057651355	0	-0.57613182037336	0	-0.532501179353591	0	-9.32371556945305	0	-1.13837537493323	0	0	171.079003544502	0	0.346503202005909	0	-0.118872165526769	0	549.791689330991	0	0.494279201281728	0	354.970315620099	0	11.2923433631078	0	-5.95972546180772	0	9.44853046365137	0	4.40557057651355	0	-0.57613182037336	0	-0.532501179353591	0	-9.32371556945305	0	-1.13837537493323	3.01642287255303	-3.36533097423291
171.896501378195	2.02957399851876	1.6609000300575	-0.000500282620866045	0.00442038468369718	0.530081069548699	0.000847609250662999	-0.00498012882337629	-0.00122729336356561	-0.00343152726725567	-0.00101262590284853	-0.000289756442204418	0.0656354498650275	0.0151544900832613	0.480568579967318	0.00445865002467244	0.0017617240585	0.00807727523808526	-0.556699502854896	0.893543605871532	0.00123260869913464	0.000263052882519323	-0.0116717203481679	-0.0548271945150754	-1.00390334078413	0.00132145437225079	0.02017252314167	-0.473641718253517	0.0909478250460399	-0.00170421166613397	-0.00416560757865254	171.896501378195	0	1.58373167035463	0	1.4456456028027	0	551.750040962359	0	2.84398523112441	0	357.971485110032	0	14.5119465088838	0	-2.27045063215635	0	13.9232338939256	0	10.175265875676	0	0.197859875988464	0	0.234042412816868	0	-8.15841961361006	0	0.343757754831386	0	0	171.896501378195	0	1.58373167035463	0	1.4456456028027	0	551.750040962359	0	2.84398523112441	0	357.971485110032	0	14.5119465088838	0	-2.27045063215635	0	13.9232338939256	0	10.175265875676	0	0.197859875988464	0	0.234042412816868	0	-8.15841961361006	0	0.343757754831386	2.56489135519165	-0.236033479036101
172.754098527102	2.49947190718776	0.0736850327695528	-0.000452011340059257	0.00438068717120079	0.530002576912125	0.00134954513887094	-0.00482492438674891	-0.00127814681914995	-0.00325434329070219	-0.000919012639032827	-0.000358714267258645	0.0653852135517432	0.0151204050355694	0.48051165822328	0.00473399193040965	0.00186536357102753	0.00855310966884946	-0.556569994674024	0.893340435814112	0.00336958853047313	0.0007470996962378	-0.0115324094964148	-0.0529977000145898	-1.00372421164082	0.0012060355806069	0.0199454441184813	-0.473682352886262	0.0909634996355345	-0.00132516328958655	-0.00380559656537158	172.754098527102	0	3.58619463678025	0	2.25048845329274	0	556.442533243128	0	4.66975037953667	0	358.913185214474	0	25.5458804128657	0	1.88602238755017	0	16.0195440605826	0	11.3931717123049	0	0.810805253898557	0	0.854549344647151	0	-6.73837989478538	0	0.954885587349243	0	0	172.754098527102	0	3.58619463678025	0	2.25048845329274	0	556.442533243128	0	4.66975037953667	0	358.913185214474	0	25.5458804128657	0	1.88602238755017	0	16.0195440605826	0	11.3931717123049	0	0.810805253898557	0	0.854549344647151	0	-6.73837989478538	0	0.954885587349243	2.24642191652349	3.53437249614066
173.693183061133	2.0141471466933	-1.67886764709134	-0.000590958356326619	0.004242755329082	0.530215703164888	0.000904075644782706	-0.00446921966764121	-0.00167702225612156	-0.00377099112480736	0.000161142913868706	-0.000986998222306477	0.0658883535495879	0.0150846150920348	0.480638397169944	0.00517752385780307	0.0021084240623314	0.00822524552742296	-0.556987850467463	0.893498509626148	0.0023649789560645	0.00136532494077561	-0.0122399433650507	-0.0555285669256179	-0.998765585194733	-0.00034408926606688	0.0195169130882102	-0.473734556220275	0.0910367916970245	-0.000828055989088351	-0.00338514789717405	173.693183061133	0	5.78511248183879	0	1.42139161407682	0	561.611500303114	0	2.79538803140425	0	359.89561379703	0	37.7414154752704	0	-2.36765189288976	0	18.1976616854698	0	10.1072598706325	0	1.47709057674689	0	0.21963691343902	0	-8.18722706218	0	0.321668632045057	0	0	173.693183061133	0	5.78511248183879	0	1.42139161407682	0	561.611500303114	0	2.79538803140425	0	359.89561379703	0	37.7414154752704	0	-2.36765189288976	0	18.1976616854698	0	10.1072598706325	0	1.47709057674689	0	0.21963691343902	0	-8.18722706218	0	0.321668632045057	2.60817841766421	0.558635649772708
174.519374638907	0.877883473464674	-1.8885498262687	-0.000255054984784767	0.0045480751378019	0.529821082547072	0.00116096929408751	-0.00508970880958714	-0.000448186740539381	-0.00352834772592633	-0.000247296457821275	0.00027410966998578	0.0641136831661575	0.0153735493037112	0.480471230178328	0.00507107352185021	0.00170614272309505	0.00894458426867945	-0.556463986274061	0.890588264928191	0.00236295293095875	0.00038045865336183	-0.00982519113491474	-0.0553383605970635	-0.998345928877694	0.00182285419107127	0.0168118697324026	-0.473222326704273	0.0910954700587136	-0.00116074489130862	-0.00410232766023478	174.519374638907	0	7.01446278043512	0	-0.162460378032817	0	563.530915508883	0	0.454421750111799	0	362.938016683731	0	40.8613013506811	0	-5.99611853303969	0	22.6659270427394	0	4.252121743688	0	2.25631013792098	0	-0.554633946278364	0	-9.34385871230188	0	-1.17294191109527	0	0	174.519374638907	0	7.01446278043512	0	-0.162460378032817	0	563.530915508883	0	0.454421750111799	0	362.938016683731	0	40.8613013506811	0	-5.99611853303969	0	22.6659270427394	0	4.252121743688	0	2.25631013792098	0	-0.554633946278364	0	-9.34385871230188	0	-1.17294191109527	3.05370693415015	-0.453789160225445
175.700293246606	-1.12845724222825	0.124579642931245	-0.000509815226653656	0.00479488921773397	0.53016936721755	0.000843797209226758	-0.00488020188552234	-0.000204787673385269	-0.00357390644406374	0.00018364510889022	-0.000640187469208927	0.0643743051969821	0.015666482937518	0.48075983217721	0.00535229625495142	0.0017641494525927	0.00790154498307473	-0.555845302354598	0.900290567791154	0.00214298585399002	0.000349565552116153	-0.00989558714406415	-0.0553841132761365	-0.999924297214867	0.00025874783932615	0.0166231616372685	-0.472544611429794	0.0920547403982316	-0.00108974368727578	-0.00440848451740412	175.700293246606	0	6.85716155679693	0	-1.3818619421432	0	563.957217592375	0	0.203372133355621	0	364.625097947524	0	40.7004528334154	0	-6.30441496714084	0	23.2472074283069	0	1.70109528796394	0	2.12445327151459	0	-1.40059419691335	0	-9.43873397987684	0	-1.40530420669931	0	0	175.700293246606	0	6.85716155679693	0	-1.3818619421432	0	563.957217592375	0	0.203372133355621	0	364.625097947524	0	40.7004528334154	0	-6.30441496714084	0	23.2472074283069	0	1.70109528796394	0	2.12445327151459	0	-1.40059419691335	0	-9.43873397987684	0	-1.40530420669931	2.26958027386361	2.31910764439253
176.758821714552	-2.338766488812	1.88232318799599	-0.000651907663730727	0.00500415284552269	0.53032855044864	0.000694935047128895	-0.00463233035231902	-0.000113296862117314	-0.00317797016947118	-0.000346028681171094	-0.000639588354122325	0.0639667838620614	0.0158652144732448	0.480955126805287	0.00554628023807822	0.00175466188871103	0.00758446199047235	-0.555516243765856	0.901825564387901	0.00196691772761511	0.00112252862974006	-0.00982399515950974	-0.0549626093177562	-1.0025534302889	0.000310049277613649	0.0156434812074472	-0.472217489422229	0.0923307944812237	-0.000498487102533833	-0.00432947568270535	176.758821714552	0	4.93380647277492	0	-0.18056041476166	0	567.585189916095	0	-2.17563000442761	0	366.277502926604	0	33.6373561145985	0	-1.49365951732201	0	19.8288656201579	0	4.18829660072908	0	1.16172809295377	0	-0.563805789287581	0	-11.0474476383157	0	-2.46098097115151	0	0	176.758821714552	0	4.93380647277492	0	-0.18056041476166	0	567.585189916095	0	-2.17563000442761	0	366.277502926604	0	33.6373561145985	0	-1.49365951732201	0	19.8288656201579	0	4.18829660072908	0	1.16172809295377	0	-0.563805789287581	0	-11.0474476383157	0	-2.46098097115151	-0.149982992153266	5.77098242787567
177.522079800688	-2.46291679294479	1.75910138001979	-0.000573543108190269	0.00470502498006756	0.530841978812598	0.000190396475582296	-0.00373586946490686	-0.000362577908141828	-0.00341710686635587	-0.000676710679369326	-0.000353996402961593	0.0639856017414489	0.0156662207864551	0.481437221208801	0.00586890758641917	0.00189976389975317	0.00747932766999552	-0.555636794863549	0.904621630849389	0.00126432824687948	0.00216431972280919	-0.0101678771444852	-0.0547374513405385	-1.0026521881249	0.000821263068526918	0.0148384430119431	-0.472286720096418	0.0927027467811895	2.35443834718241e-06	-0.00425128150999287	177.522079800688	0	3.05643773473838	0	1.29699314321057	0	572.204431101051	0	-5.80998510565375	0	369.140860550649	0	22.2681157458313	0	7.44872964263202	0	12.7857025159079	0	9.74287680559475	0	0.68114975213523	0	0.147729039130227	0	-12.7975601614327	0	-3.39127560274356	0	0	177.522079800688	0	3.05643773473838	0	1.29699314321057	0	572.204431101051	0	-5.80998510565375	0	369.140860550649	0	22.2681157458313	0	7.44872964263202	0	12.7857025159079	0	9.74287680559475	0	0.68114975213523	0	0.147729039130227	0	-12.7975601614327	0	-3.39127560274356	-1.7665664508558	11.2465079449282
178.73609150348	-1.30337460555012	-0.514223675628914	-0.000197483947736947	0.00415245916091028	0.531241118151631	0.0015527387770443	-0.00355268936557888	-0.000761621035393998	-0.0039159343668328	-0.000560080170126198	-0.000345552480103427	0.0630313817201509	0.0152733956732357	0.481939145405467	0.00566733206000681	0.00162218336118181	0.00824897129063656	-0.556574104179915	0.907458449306625	0.00323670836252892	0.00256996458459361	-0.010227019612203	-0.0559848381114509	-1.00259623206304	0.000782308585554041	0.0133548512609531	-0.472907701287855	0.093177064664018	0.000111436361797556	-0.00460750233229968	178.73609150348	0	0.622448370470737	0	2.19010081943122	0	577.227541174041	0	-7.88230188065452	0	370.356318253751	0	11.6434772835308	0	12.2406950483327	0	9.98541013063177	0	11.3853278721273	0	-0.35512767193287	0	0.795598834673966	0	-14.2927711335962	0	-4.05372344941315	0	0	178.73609150348	0	0.622448370470737	0	2.19010081943122	0	577.227541174041	0	-7.88230188065452	0	370.356318253751	0	11.6434772835308	0	12.2406950483327	0	9.98541013063177	0	11.3853278721273	0	-0.35512767193287	0	0.795598834673966	0	-14.2927711335962	0	-4.05372344941315	-1.51492476377089	10.4386330670565
179.798569727096	0.486270804763956	-1.97870535723724	-0.000548026583671507	0.00437736134017234	0.531771096219684	0.00152901277446644	-0.00384840195492663	-0.00143810959590283	-0.00381340917921662	-0.000157919295662983	0.000636904967770279	0.0623388502930451	0.0155373957395739	0.482530408902786	0.00523991813859375	0.000878236387703485	0.00784975960395978	-0.556134030737285	0.907983426657517	0.00260041644668423	0.00223005312076942	-0.0107246646431572	-0.0553115921875277	-0.99882855053095	0.00125191626467175	0.0102722636641971	-0.472473361768511	0.0936279554479867	-0.000202695747822141	-0.00567118592955512	179.798569727096	0	0.166233364247732	0	0.690046292230144	0	577.712492264898	0	-7.47691794014959	0	372.678613186141	0	11.1943468043135	0	11.7761362537256	0	9.63255244535699	0	7.56837297638628	0	-0.74071856120773	0	-0.15658948375495	0	-13.9330340949025	0	-3.70646462685049	0	0	179.798569727096	0	0.166233364247732	0	0.690046292230144	0	577.712492264898	0	-7.47691794014959	0	372.678613186141	0	11.1943468043135	0	11.7761362537256	0	9.63255244535699	0	7.56837297638628	0	-0.74071856120773	0	-0.15658948375495	0	-13.9330340949025	0	-3.70646462685049	1.78352116731225	9.56701889277955
180.751546851015	1.89802204929135	-1.23447780416325	-0.000961674713333042	0.00410303087290219	0.532301338464759	0.000552963344325123	-0.0029154522516853	-0.00230688577126587	-0.00424747110130084	0.00100993707658143	0.000407957168794902	0.062013662398392	0.0153930590129527	0.483067561441281	0.0056839661807443	0.000958317502288878	0.00734320479850744	-0.556461956922095	0.912750777974742	0.00118933566926536	0.00385818158707967	-0.012129566299851	-0.0551428141686531	-0.995742542736107	0.00205066958573196	0.00906703212834816	-0.472718800076035	0.0942286923436406	0.000812056645894952	-0.00549569170221527	180.751546851015	0	1.34593526450877	0	-0.998664249578881	0	579.333767937067	0	-9.48330577194464	0	375.721970773781	0	13.5909457865531	0	9.11889752511576	0	13.112293381914	0	2.00419879583742	0	0.0862700790974488	0	-1.06535019504282	0	-15.0695562628529	0	-5.14924625560524	0	0	180.751546851015	0	1.34593526450877	0	-0.998664249578881	0	579.333767937067	0	-9.48330577194464	0	375.721970773781	0	13.5909457865531	0	9.11889752511576	0	13.112293381914	0	2.00419879583742	0	0.0862700790974488	0	-1.06535019504282	0	-15.0695562628529	0	-5.14924625560524	4.8759613532592	10.5380670354049
181.889148900544	2.49041451493445	1.10729296674671	-0.000901707272293752	0.00412383463430083	0.532586736615303	0.00135777876622472	-0.00313164386886894	-0.00247827869589599	-0.00378654618860036	0.00113267945496252	0.000956140740208003	0.0614623389449992	0.0154057826053358	0.483400018142832	0.00537226075227225	0.000515737774407373	0.00745984591940926	-0.556858240919339	0.914988822848819	0.0019436762035977	0.00374276852916696	-0.0123645042276179	-0.0559134240565148	-0.998430858857884	0.00270921081271853	0.00801239217010151	-0.472944210645513	0.0945697287766641	0.000798009541649717	-0.00594772103266862	181.889148900544	0	3.98331673039461	0	-1.0811194508043	0	585.485613917215	0	-9.53843146665626	0	376.276074859075	0	28.0215761848934	0	9.290608794102	0	14.3517259288008	0	1.89018351876835	0	0.906306688373141	0	-1.13007618322363	0	-15.1029377035572	0	-5.29538523536602	0	0	181.889148900544	0	3.98331673039461	0	-1.0811194508043	0	585.485613917215	0	-9.53843146665626	0	376.276074859075	0	28.0215761848934	0	9.290608794102	0	14.3517259288008	0	1.89018351876835	0	0.906306688373141	0	-1.13007618322363	0	-15.1029377035572	0	-5.29538523536602	5.5720501600727	15.7652361368721
182.863899074665	1.79427619176526	1.99242407688027	-0.00108067954144173	0.00395826934334252	0.53280750772326	0.00135642700042437	-0.00325486818200209	-0.00314135327204138	-0.00386865169019422	0.000957534782211107	0.000700633563532608	0.0608701950229162	0.0152998894151627	0.483677816935699	0.00529088609912747	0.000219517698832158	0.00733538528979591	-0.556887487153751	0.916986077914225	0.00228665023036479	0.00346305332311229	-0.0128344211542423	-0.0555605735826763	-0.99841040803036	0.00178513702188547	0.00742496617995928	-0.47296801914275	0.0948335894394028	0.000829848799047917	-0.00624796780977124	182.863899074665	0	6.15647843255402	0	0.593087548040834	0	590.372081452109	0	-5.85442856086732	0	379.223388351924	0	39.0965964490545	0	17.4677173826007	0	20.7602433974028	0	7.18548074028462	0	1.66043440544318	0	-0.201141716611586	0	-13.0270964783337	0	-3.971046377688	0	0	182.863899074665	0	6.15647843255402	0	0.593087548040834	0	590.372081452109	0	-5.85442856086732	0	379.223388351924	0	39.0965964490545	0	17.4677173826007	0	20.7602433974028	0	7.18548074028462	0	1.66043440544318	0	-0.201141716611586	0	-13.0270964783337	0	-3.971046377688	3.21904141375563	25.3423901289922
184.008255334714	-0.00137803268942681	0.44397524944579	-0.000420266572447669	0.00422169366633358	0.533703188257379	0.00143198324375629	-0.00266101585263715	-0.00242744081983807	-0.0040587658741696	0.000615489112379695	0.00148123936876876	0.0613320056168517	0.0156214636773916	0.484462799146327	0.00574690461558456	0.000627183825647963	0.00774311423182379	-0.556849316560348	0.919665715228936	0.00253656456799207	0.00383076786966323	-0.0120870766757529	-0.0557647775879441	-0.999194332886738	0.00192143727675698	0.00714128115777831	-0.472862334529535	0.0951176916701972	0.00130174940648352	-0.00603589430678306	184.008255334713	0	7.24181780958628	0	2.20584720078471	0	591.716143476606	0	-4.04702497395151	0	381.74655029376	0	40.9488095799768	0	19.8536262539356	0	23.8897082603895	0	11.3922077555456	0	2.4693033487164	0	0.810476567243479	0	-12.0048759343462	0	-2.66883876573609	0	0	184.008255334713	0	7.24181780958628	0	2.20584720078471	0	591.716143476606	0	-4.04702497395151	0	381.74655029376	0	40.9488095799768	0	19.8536262539356	0	23.8897082603895	0	11.3922077555456	0	2.4693033487164	0	0.810476567243479	0	-12.0048759343462	0	-2.66883876573609	-0.200807354153703	25.666261498412
185.291114328898	-1.95578085098299	-1.85463561534562	-0.00060995595492801	0.00436433007972164	0.534078372761544	0.00181966892638646	-0.00223736379207307	-0.00244354118459661	-0.00424657857035965	0.000218293720406093	0.00103998271047658	0.0608746918013727	0.0158283856661814	0.484866635965357	0.00614991643782666	0.000840341885248784	0.00800665147579295	-0.55698401452541	0.921730647608433	0.00289809537888159	0.00463687968984785	-0.0118927742449739	-0.0558562552831863	-1.00141018310243	0.00153984254236316	0.00625576502837561	-0.472927785070443	0.0954250900410068	0.00197667693962123	-0.00578844006719712	185.291114328897	0	5.89452909153865	0	1.11305130920904	0	593.551860103651	0	-2.39287677831391	0	383.288184295875	0	38.1727387299054	0	17.2788159762842	0	21.482775261872	0	9.14216734866025	0	1.52740940863603	0	0.0489112185147954	0	-10.8928023452312	0	-1.61782442794306	0	0	185.291114328897	0	5.89452909153865	0	1.11305130920904	0	593.551860103651	0	-2.39287677831391	0	383.288184295875	0	38.1727387299054	0	17.2788159762842	0	21.482775261872	0	9.14216734866025	0	1.52740940863603	0	0.0489112185147954	0	-10.8928023452312	0	-1.61782442794306	-1.0525662967084	20.5411179862867
186.135970633311	-2.49234065021618	-1.70962862057283	-0.000794982817712232	0.00451279682461249	0.534367865088917	0.0011441091726534	-0.00275482049088001	-0.00280038837698287	-0.00359745995862455	0.00097453363425333	0.00132850123487592	0.0609003955399676	0.0159282842774225	0.485130403585975	0.00598716792245566	0.000748275633674934	0.00795078252354534	-0.55716249752035	0.920807077604544	0.0018113231552748	0.00354745027070349	-0.012631934546039	-0.055386297029408	-0.99862711789965	0.00185058915605633	0.00543253364536047	-0.473109212806318	0.0954369966943435	0.00147320672298735	-0.00610867483890701	186.135970633311	0	3.95877249430639	0	-0.511391255454189	0	598.008398218006	0	1.32511204012514	0	386.416466339008	0	27.8659370537524	0	8.72913776889667	0	14.3299456849556	0	3.10884596089148	0	0.900626286094334	0	-0.741842014129705	0	-9.07988560958433	0	-0.409735673805725	0	0	186.135970633311	0	3.95877249430639	0	-0.511391255454189	0	598.008398218006	0	1.32511204012514	0	386.416466339008	0	27.8659370537524	0	8.72913776889667	0	14.3299456849556	0	3.10884596089148	0	0.900626286094334	0	-0.741842014129705	0	-9.07988560958433	0	-0.409735673805725	0.0193863296363449	11.8378589041529
187.090550984192	-2.0808692591832	0.051512585174546	-0.000650087733650486	0.00438242869799994	0.534481562271597	0.000928468411775326	-0.00248798063730265	-0.00218444297965346	-0.00380667586502758	0.000992711784414203	0.000603490779165449	0.0602422852988344	0.0158742056859456	0.485309915402076	0.00612304082866106	0.00122244839982224	0.00841962039010447	-0.557547302574227	0.922424480180472	0.00187509835526822	0.00377191235853341	-0.0118685278670797	-0.0557237930153714	-0.996863090290586	0.00107014468890584	0.00499992011516904	-0.473374672428569	0.0956373365908795	0.00140790438294519	-0.00541047103075147	187.090550984192	0	1.6910426981152	0	-1.38487014468137	0	603.410905316372	0	3.46091837312649	0	387.473618928304	0	14.9607550176218	0	3.50168637418569	0	11.720381318408	0	1.69559050017743	0	0.244319263226959	0	-1.40277482300564	0	-7.4709317317231	0	0.148884831979774	0	0	187.090550984192	0	1.6910426981152	0	-1.38487014468137	0	603.410905316372	0	3.46091837312649	0	387.473618928304	0	14.9607550176218	0	3.50168637418569	0	11.720381318408	0	1.69559050017743	0	0.244319263226959	0	-1.40277482300564	0	-7.4709317317231	0	0.148884831979774	1.2858618906946	6.98047407069876
188.183465676204	-0.541808002437658	1.88475043817007	-0.000279156477966848	0.00408343541667884	0.535161496568768	0.00126454687150159	-0.00343699322504315	-0.00117187689438924	-0.00357404962742274	0.00168227074687876	-0.000917734253658325	0.0611266384835833	0.0155959749733492	0.485839140738366	0.00542042878549354	0.000913315862250807	0.00848071424125484	-0.557417387556465	0.924012671997907	0.00115101041520686	0.00393179277464548	-0.0116909771071756	-0.0548924426322381	-0.998419427121879	0.000646393326579277	0.00566705624154358	-0.473316322164854	0.0957009804858963	0.00140127794817554	-0.00470721285181462	188.183465676204	0	0.183940142519351	0	-0.179324874357576	0	605.710333178255	0	2.06254273133717	0	389.129006524045	0	11.1976368291035	0	5.31212448762619	0	10.0003510550744	0	4.18885867411618	0	-0.723788266059382	0	-0.562545498807717	0	-8.51311578330092	0	-0.870804438059445	0	0	188.183465676204	0	0.183940142519351	0	-0.179324874357576	0	605.710333178255	0	2.06254273133717	0	389.129006524045	0	11.1976368291035	0	5.31212448762619	0	10.0003510550744	0	4.18885867411618	0	-0.723788266059382	0	-0.562545498807717	0	-8.51311578330092	0	-0.870804438059445	1.62426075845231	7.91886779889536
189.193104196995	1.17316927601688	1.4390943541334	-0.000213798299817215	0.00435939753066552	0.53549807643685	0.000742338704951552	-0.00325560851523984	-0.000187402239303624	-0.00362470210828568	0.000970912387698397	-0.000851743645059343	0.0619998762502993	0.0158956683965475	0.486040389585369	0.00551462059469277	0.00150173496431834	0.0085414586934987	-0.557622225999641	0.925855168134126	0.000333446717877124	0.00338843502718556	-0.0106575777125746	-0.0538798045173899	-1.00272298373388	0.00075133864558751	0.00844423606023487	-0.473577566690572	0.0955314715716463	0.00100094121608116	-0.00439145578141755	189.193104196995	0	0.516884588106126	0	1.69573155015401	0	606.072024154368	0	2.61519712713444	0	392.636538066292	0	11.4787951219678	0	5.9216430421309	0	10.923191250638	0	10.7922730526598	0	-0.435509607493074	0	0.39373163825129	0	-8.18421909575425	0	-0.390246878169034	0	0	189.193104196995	0	0.516884588106126	0	1.69573155015401	0	606.072024154368	0	2.61519712713444	0	392.636538066292	0	11.4787951219678	0	5.9216430421309	0	10.923191250638	0	10.7922730526598	0	-0.435509607493074	0	0.39373163825129	0	-8.18421909575425	0	-0.390246878169034	1.45705692381486	6.55669822227697
190.236125638309	2.34720761631108	-0.674116233225981	-0.000639772078103122	0.00407583107306224	0.535036849766188	0.000223087404676949	-0.00381280752294402	1.90972854101426e-05	-0.00282254945956692	-0.000103187476717731	-0.000585419290435584	0.0616679283738179	0.0155930078951193	0.485617335638584	0.00478186292415525	0.00153541086860573	0.00817771238770805	-0.558534366998069	0.921385681081572	-0.000385438411782039	0.0027129318526723	-0.0100825263008282	-0.0537978988809067	-1.00391880525624	0.00194398782023794	0.00976694480403235	-0.474364865440488	0.0949271540784961	-0.000113961781885592	-0.00434034865572637	190.236125638309	0	2.43796297126126	0	2.14469629538391	0	609.734038769882	0	3.2203480069735	0	393.235372596181	0	18.6674729212	0	6.69287634472985	0	11.8307827856291	0	11.3764002017387	0	0.510404311163201	0	0.752230884929328	0	-7.70244535730755	0	0.0688109479452041	0	0	190.236125638309	0	2.43796297126126	0	2.14469629538391	0	609.734038769882	0	3.2203480069735	0	393.235372596181	0	18.6674729212	0	6.69287634472985	0	11.8307827856291	0	11.3764002017387	0	0.510404311163201	0	0.752230884929328	0	-7.70244535730755	0	0.0688109479452041	2.19076319014554	6.68196890267642
191.123179151452	2.41040201000473	-1.93747263166357	-0.000787286891889671	0.00373473937848457	0.535026709133473	0.000116749766328957	-0.00420469683504915	0.000355044896075069	-0.00358123922093005	-0.000303286638681019	3.74034553527101e-05	0.0619276556917526	0.0154066897706859	0.485561669385868	0.00428657614471801	0.00166842712823883	0.0081330217514165	-0.559062229348133	0.920048269566052	-0.000621557240539095	0.00246157708334001	-0.00973863859900503	-0.0545505665970138	-1.00287872797113	0.00239886892702892	0.00995390756634712	-0.474712707716995	0.0947773476464659	-0.000669535713878146	-0.00405756908741101	191.123179151452	0	4.6182942667871	0	0.88488770010866	0	615.094602208525	0	0.116114246763781	0	395.148766105664	0	31.8503989734801	0	-0.95766080632685	0	16.5512486184036	0	8.32280278018638	0	1.07023156874485	0	-0.0651220440174259	0	-9.71464430049141	0	-0.720445066088406	0	0	191.123179151452	0	4.6182942667871	0	0.88488770010866	0	615.094602208525	0	0.116114246763781	0	395.148766105664	0	31.8503989734801	0	-0.95766080632685	0	16.5512486184036	0	8.32280278018638	0	1.07023156874485	0	-0.0651220440174259	0	-9.71464430049141	0	-0.720445066088406	3.53108520561871	1.22092678970229
191.911823394254	1.7038325692882	-1.63292138468933	-0.00105309387615558	0.00338544458607239	0.535023626498697	-0.00020689428035536	-0.00388700906233533	-0.000195864703716503	-0.00358939354577424	9.21126168796496e-05	-0.000647367267178835	0.0623720801365423	0.0151236626864911	0.485493344848372	0.00418566784049387	0.00213506448233274	0.0079219013669733	-0.559466214412219	0.919692056514733	-0.00076781549478339	0.00324106242954821	-0.0102844840994751	-0.0544522896277684	-1.00243478016661	0.00117374936713043	0.010733187277824	-0.475031452776123	0.0946459278461414	-0.000688258315216576	-0.00319306868268298	191.911823394254	0	6.28312839935509	0	-0.618393182728415	0	618.642695460359	0	-3.07274987796701	0	398.02283756787	0	39.4802335489922	0	-7.78378614797464	0	22.6756936753264	0	2.81263468048789	0	1.73207181367214	0	-0.805738210078032	0	-11.2737678006018	0	-1.97514244767105	0	0	191.911823394254	0	6.28312839935509	0	-0.618393182728415	0	618.642695460359	0	-3.07274987796701	0	398.02283756787	0	39.4802335489922	0	-7.78378614797464	0	22.6756936753264	0	2.81263468048789	0	1.73207181367214	0	-0.805738210078032	0	-11.2737678006018	0	-1.97514244767105	4.34058163111716	-2.12045827487457
193.438124844891	-0.782917637882682	1.32342153168509	-0.000467938621620128	0.00379026506051495	0.534223844208208	-7.03570361307089e-05	-0.00428694046337479	-0.000770644029761066	-0.00352314796005674	-0.000230219292312951	0.000111331519181525	0.062277862188322	0.0156067088310717	0.484702095933273	0.00342381071617931	0.00240982180572134	0.00918243198001424	-0.558946992490448	0.911363069030901	-0.00069761017543054	0.00298800864408612	-0.0112973092579991	-0.0543505268621141	-1.00104769622826	0.00250165581633083	0.0116055845875415	-0.474376650067421	0.0937119423017176	-0.00152633623924827	-0.00238869678690071	193.438124844891	0	7.06287882849841	0	-0.92847591664804	0	619.860154671389	0	-4.23406325922875	0	399.314287365863	0	40.8896762405939	0	-9.00090325454358	0	23.6823585616912	0	2.11741573271618	0	2.29974792816324	0	-1.01237656689538	0	-12.156952307371	0	-2.84675733057567	0	0	193.438124844891	0	7.06287882849841	0	-0.92847591664804	0	619.860154671389	0	-4.23406325922875	0	399.314287365863	0	40.8896762405939	0	-9.00090325454358	0	23.6823585616912	0	2.11741573271618	0	2.29974792816324	0	-1.01237656689538	0	-12.156952307371	0	-2.84675733057567	2.15778140241903	0.70928334539444
194.343526857814	-2.03656445656358	1.97822249101377	-0.000372859709891467	0.00391573107394579	0.533874045908538	8.85829162609587e-05	-0.00458468596607833	-0.00102880607571183	-0.00376736246882781	-0.000258698542175337	0.000411065051309531	0.0628455530266121	0.0158073218209261	0.484271418937277	0.00299460924742448	0.00244448721955431	0.00965779107885601	-0.55886368780806	0.906447378634701	0.00148257010335552	0.000690796357474131	-0.0101979334474318	-0.0549541614060804	-0.998823802619034	0.00189360885556719	0.0142224524167337	-0.474111162177617	0.0929004859428145	-0.0027952570178041	-0.0028434833579369	194.343526857813	0	5.74241836669932	0	0.704443869925109	0	621.90670224133	0	-6.68038408150329	0	402.297096971881	0	37.5597042305957	0	-5.13060888814276	0	19.1067233162937	0	7.6270575577508	0	1.45873413111095	0	-0.149858928063553	0	-13.4041614766309	0	-4.37523155151362	0	0	194.343526857813	0	5.74241836669932	0	0.704443869925109	0	621.90670224133	0	-6.68038408150329	0	402.297096971881	0	37.5597042305957	0	-5.13060888814276	0	19.1067233162937	0	7.6270575577508	0	1.45873413111095	0	-0.149858928063553	0	-13.4041614766309	0	-4.37523155151362	-0.72590492582581	2.29580042019561
195.180122550943	-2.49911314561651	0.959824997097222	-0.000352312089121837	0.00404682145399764	0.533647255325073	-0.000676015699249021	-0.00424211232125932	-0.00135327893894511	-0.00307117355150695	-0.000822356043722797	0.000300160351220888	0.0636444575956484	0.0159011971339824	0.483933017738194	0.00305051100388269	0.00254527596655243	0.00932859564864957	-0.55850159206329	0.904773249820024	-0.000688120250691574	0.00211688159716328	-0.0110714269905777	-0.0538161312211684	-1.00209289771825	0.00143476966408884	0.0163281547738494	-0.47380967656933	0.0924683500272761	-0.00163521403628335	-0.00183219184344649	195.180122550943	0	3.78908522951187	0	2.02789873874082	0	626.483308659465	0	-9.73822314629605	0	404.467347716205	0	26.8011864369473	0	1.95987952122165	0	14.140498940866	0	11.2926363638497	0	0.860529507881904	0	0.648923759010735	0	-15.2690904043223	0	-5.34335876666768	0	0	195.180122550943	0	3.78908522951187	0	2.02789873874082	0	626.483308659465	0	-9.73822314629605	0	404.467347716205	0	26.8011864369473	0	1.95987952122165	0	14.140498940866	0	11.2926363638497	0	0.860529507881904	0	0.648923759010735	0	-15.2690904043223	0	-5.34335876666768	-2.52800131212766	5.10493668278855
196.24008073603	-1.89766161713635	-1.23411244049919	-6.76286641896948e-05	0.00403111212452712	0.533020543001392	1.69557500993302e-05	-0.00405478505174488	-0.00115718733297092	-0.00404380830974936	-0.00196100735731358	-0.000227254393228246	0.0641231220618737	0.0160651351446724	0.483240662764272	0.00322446643627224	0.00271300738301019	0.00966211558936247	-0.558415170457728	0.90124545274703	-6.84971347884618e-05	0.00139723048423766	-0.010532472330489	-0.0546186530689364	-1.00217590048445	0.000537875205542692	0.0175522203046895	-0.473542553044686	0.0919623295199922	-0.00161317530860736	-0.00162233380093306	196.24008073603	0	1.34608897211087	0	1.86393661781324	0	632.148945482866	0	-9.48040530480442	0	404.938251994904	0	13.5858246277776	0	1.62717283547876	0	13.1091122801759	0	11.0911169828952	0	0.0869004934606932	0	0.516507943407006	0	-15.0674139500332	0	-5.14771571307027	0	0	196.24008073603	0	1.34608897211087	0	1.86393661781324	0	632.148945482866	0	-9.48040530480442	0	404.938251994904	0	13.5858246277776	0	1.62717283547876	0	13.1091122801759	0	11.0911169828952	0	0.0869004934606932	0	0.516507943407006	0	-15.0674139500332	0	-5.14771571307027	-1.7823256855089	0.292373262313792
197.086049104391	-0.666124141019808	-1.99903707793994	7.94841826782335e-05	0.00410008543244662	0.532503072975438	-0.00041650377178886	-0.00373719733386106	-0.000468814697841161	-0.00361234615665092	-0.00231603412827222	-0.00149440950646032	0.0639341305830926	0.016116450662935	0.482750484174674	0.00334782770379972	0.00300996748633351	0.0100618558746297	-0.558487293384421	0.896029680016584	-0.000223089612572785	0.00170034250380131	-0.00925824765369416	-0.0542016033180379	-1.00141147246363	-0.00147682455620074	0.0164763906146306	-0.473606701173379	0.0915949244317198	-0.00118065527949218	-0.000874933596062503	197.086049104391	0	0.228767337411976	0	0.388543565895724	0	633.733146668543	0	-7.59870005466649	0	407.55661512032	0	11.2119240978421	0	-0.955471365924402	0	9.87817099671465	0	6.37334871966282	0	-0.681408287053692	0	-0.29454205934219	0	-13.9878449080543	0	-3.82206723744725	0	0	197.086049104391	0	0.228767337411976	0	0.388543565895724	0	633.733146668543	0	-7.59870005466649	0	407.55661512032	0	11.2119240978421	0	-0.955471365924402	0	9.87817099671465	0	6.37334871966282	0	-0.681408287053692	0	-0.29454205934219	0	-13.9878449080543	0	-3.82206723744725	0.930685963494586	-2.68290587400495
198.14583100516	1.13737689542511	-0.742914573742654	0.000431520154163615	0.00461590459766874	0.531892790649642	-0.000478256984999842	-0.00404837005965667	-0.000215159149386612	-0.00332566570941456	-0.00166789666117973	-0.0017503094065639	0.0639371406869165	0.0166040258227913	0.482145411483444	0.00312022172539411	0.00276014476846064	0.0101729477044492	-0.558424100504297	0.896939912425183	-9.22534121854104e-05	0.00137919442314991	-0.00936239597375753	-0.0535075426737992	-1.00077107520464	-0.00155866250831237	0.0167086481990289	-0.473578903829939	0.091648428018833	-0.000905720417268689	-0.00046630508673979	198.14583100516	0	0.490415204090975	0	-1.25487335903829	0	634.090453003401	0	-7.79819373660108	0	410.258028240317	0	11.4407588534257	0	-1.38853933356056	0	9.93418960857251	0	1.74109240828879	0	-0.456143403933785	0	-1.27956806240657	0	-14.2135766760543	0	-3.9894302794446	0	0	198.14583100516	0	0.490415204090975	0	-1.25487335903829	0	634.090453003401	0	-7.79819373660108	0	410.258028240317	0	11.4407588534257	0	-1.38853933356056	0	9.93418960857251	0	1.74109240828879	0	-0.456143403933785	0	-1.27956806240657	0	-14.2135766760543	0	-3.9894302794446	4.37219289451257	0.0608662247523345
199.222637266644	2.35323323550719	1.44049792091528	0.000596351523682446	0.00486209348615417	0.531593672470195	-0.000224877422357052	-0.00349158257724524	0.000109899098166186	-0.00266901095664147	-0.000442671174453064	-0.00124982943560034	0.0644829738672353	0.0168041679138216	0.481766733716655	0.00352049638325674	0.00286167814875523	0.010071036519098	-0.558663498065326	0.895498293586949	-0.000833082103599909	0.000880410582593958	-0.00942676490987476	-0.0539113511039138	-1.00169364958854	-0.00151038599806509	0.0166718348798226	-0.473697475261129	0.0915080340223196	-0.00082985062566053	-0.000208435210050408	199.222637266644	0	2.46345193231792	0	-0.828141600867799	0	637.842745699931	0	-6.76881628539626	0	410.876513854224	0	18.8045088395748	0	0.98604358925315	0	11.2392620277983	0	2.31746293864337	0	0.518537865884719	0	-0.941989737450792	0	-13.3895226011748	0	-3.65585290361983	0	0	199.222637266644	0	2.46345193231792	0	-0.828141600867799	0	637.842745699931	0	-6.76881628539626	0	410.876513854224	0	18.8045088395748	0	0.98604358925315	0	11.2392620277983	0	2.31746293864337	0	0.518537865884719	0	-0.941989737450792	0	-13.3895226011748	0	-3.65585290361983	5.16983097374087	6.16024250432897
200.129381183067	2.39582044159771	1.94678637803682	0.000640415906817592	0.00466533390630242	0.530991791937602	-0.000435625005522274	-0.00262485452802036	0.000583981685479258	-0.00349327034976499	-0.000236518508408375	-0.000470294489231397	0.0645128491296798	0.0167630365440578	0.481165557014707	0.00392225122644538	0.00305489448551641	0.0103673263477111	-0.558747921260663	0.893086200185657	-0.00106238378009117	0.00214538481633497	-0.00939891401702476	-0.0541156867510844	-0.999245657787295	-0.00103766968134524	0.017299291791278	-0.473698490099755	0.0911903258732612	1.66077668936878e-05	0.000402154324948583	200.129381183067	0	4.69174858996853	0	0.849263223842944	0	643.320112149948	0	-2.64260765033873	0	414.004075421088	0	32.271777833016	0	11.1383999918494	0	18.9391206025218	0	8.18994173757818	0	1.09114794937719	0	-0.0822210555681867	0	-11.2773033212869	0	-2.59963927178542	0	0	200.129381183067	0	4.69174858996853	0	0.849263223842944	0	643.320112149948	0	-2.64260765033873	0	414.004075421088	0	32.271777833016	0	11.1383999918494	0	18.9391206025218	0	8.18994173757818	0	1.09114794937719	0	-0.0822210555681867	0	-11.2773033212869	0	-2.59963927178542	3.55272276499022	17.3842957323496
201.096664512405	1.41901513893798	0.545374824415981	0.00030136501640974	0.00416885708652297	0.530519090857416	-0.00141472734399666	-0.00278887686021964	0.000972071483453914	-0.00392480328643532	-0.000493879085664651	-7.09239185902243e-05	0.0649352993889204	0.0163882282990916	0.480642976329348	0.00361455955322893	0.00265664440483857	0.010075976929795	-0.559136908764556	0.890393412023465	-0.00209435931598963	0.00172437747629515	-0.00954301110915276	-0.0542480813105388	-0.9991677509191	-0.00143323116119472	0.018165895445914	-0.473998971373397	0.090820381942465	-0.000332864552946113	-1.09080170822124e-05	201.096664512405	0	6.61067055081342	0	2.18213754612299	0	647.206251733558	0	0.117066495215754	0	416.008923959123	0	40.2888003468595	0	16.9405099976919	0	23.2177739104468	0	11.3903266688712	0	1.94075006913557	0	0.787590496409616	0	-9.52301980781278	0	-1.46920435741007	0	0	201.096664512405	0	6.61067055081342	0	2.18213754612299	0	647.206251733558	0	0.117066495215754	0	416.008923959123	0	40.2888003468595	0	16.9405099976919	0	23.2177739104468	0	11.3903266688712	0	1.94075006913557	0	0.787590496409616	0	-9.52301980781278	0	-1.46920435741007	1.25517069856112	22.3835948009358
202.302996513081	-0.596426210948208	-1.73705912450691	0.000455892274335094	0.00413327851759173	0.530271203380492	-0.00132943462522851	-0.00273417891290133	0.00115337703155235	-0.00380351528767288	-0.000503470774028818	0.00071538650577891	0.0661114376758881	0.0163932809184967	0.480228488426797	0.00342290240946297	0.0022673534762735	0.010566791277584	-0.558436488087802	0.896499212389311	-0.00111354065574027	0.00189628216231212	-0.0101264979962461	-0.0539469447695976	-1.00113859339194	-0.00138607373256438	0.0196990624112339	-0.473316709406093	0.0911983598414956	-0.000367247188467999	-0.000180082589544992	202.302996513081	0	7.13977755787786	0	1.33587856971793	0	647.857019305873	0	0.228325658022794	0	417.163228272716	0	40.9276409548511	0	16.9142495497637	0	23.0813004096676	0	9.8626992697496	0	2.37055618234571	0	0.170064332568855	0	-9.46427488470465	0	-1.37844186261058	0	0	202.302996513081	0	7.13977755787786	0	1.33587856971793	0	647.857019305873	0	0.228325658022794	0	417.163228272716	0	40.9276409548511	0	16.9142495497637	0	23.0813004096676	0	9.8626992697496	0	2.37055618234571	0	0.170064332568855	0	-9.46427488470465	0	-1.37844186261058	0.0777350809328215	21.4502881777159
203.15280370805	-1.8536305962152	-1.82995872140158	0.000585838111176929	0.00395622450502478	0.529981084550252	-0.000781407433104256	-0.00181147813004907	0.00198939914122181	-0.00358094445373956	-0.00122840751694347	3.60909268899605e-05	0.0653766858551608	0.0162400610057596	0.480025142781197	0.0036991477391182	0.00255940288510955	0.0107419980929474	-0.558560417356002	0.895696353976818	-0.000147087401960412	0.00314767914774869	-0.00888763811899527	-0.0538404493514826	-1.00139801273068	-0.00212944627900677	0.0181003520601948	-0.473407062117511	0.0913139921632613	-5.27367364627684e-05	0.000369679823458992	203.152803708049	0	6.06764551813921	0	-0.299848942370545	0	649.323159621163	0	2.3013528397122	0	420.315788927989	0	38.7964314534274	0	14.0752158677443	0	19.0689219939316	0	3.77913224049179	0	1.6137959400758	0	-0.625118057696025	0	-8.46382789467931	0	0.0839828753100847	0	0	203.152803708049	0	6.06764551813921	0	-0.299848942370545	0	649.323159621163	0	2.3013528397122	0	420.315788927989	0	38.7964314534274	0	14.0752158677443	0	19.0689219939316	0	3.77913224049179	0	1.6137959400758	0	-0.625118057696025	0	-8.46382789467931	0	0.0839828753100847	0.463586010174069	19.0947336435171
204.290893871611	-2.49536646050225	0.192056418731752	0.000386081579680287	0.00388415549543815	0.529933835114521	-0.00158800074636068	-0.00206050980354499	0.00192769982823123	-0.00325597328544047	-0.00113083520625464	0.000120104952986269	0.0656140851947376	0.0161779635499589	0.479928665069767	0.00317726338448055	0.00228295442355621	0.0104727160772328	-0.558476049458181	0.897066677533407	-0.00134019610720613	0.00262117522830657	-0.00905115196551147	-0.0537542973886923	-0.999673607037966	-0.00243388026337558	0.0175880110309884	-0.473282366907521	0.091498303791973	-0.000986382826564568	7.5223442045789e-05	204.290893871611	0	3.452887499927	0	-1.37677133361412	0	655.373876794584	0	4.65147000183511	0	421.748126672862	0	24.7018293071466	0	8.90980652157412	0	16.01980018385	0	1.70290558863467	0	0.779949289632694	0	-1.39513877096514	0	-6.75718380819667	0	0.950734505534805	0	0	204.290893871611	0	3.452887499927	0	-1.37677133361412	0	655.373876794584	0	4.65147000183511	0	421.748126672862	0	24.7018293071466	0	8.90980652157412	0	16.01980018385	0	1.70290558863467	0	0.779949289632694	0	-1.39513877096514	0	-6.75718380819667	0	0.950734505534805	0.87782293827063	14.4176275339545
205.375293977386	-1.70561055612089	1.92100663379841	0.000471762716513958	0.00379895568202056	0.529972161952552	-0.00132399528509596	-0.00227508150104692	0.0022877664097275	-0.00337395372991899	-0.000394754878008984	-0.000314703828111574	0.0657823345814252	0.0161584765395931	0.479926223599474	0.00263877141256709	0.00205547594140194	0.0105203328087981	-0.558333221679377	0.898450791956368	-0.00130398573519554	0.00263047625104296	-0.00884921635459648	-0.0536183403850303	-1.00034450726461	-0.00301871589121053	0.0176844172115118	-0.473097276442741	0.0916083854943123	-0.00152870868030539	-9.49455965208762e-05	205.375293977386	0	1.05952145242854	0	-0.0726045577723573	0	660.716209308048	0	1.89732148249353	0	423.605000692758	0	12.6535028244709	0	14.7935448258757	0	12.2175458645779	0	4.58087522717605	0	-0.0676264658987781	0	-0.509779054196823	0	-8.66894410046801	0	-0.138395755650414	0	0	205.375293977386	0	1.05952145242854	0	-0.0726045577723573	0	660.716209308048	0	1.89732148249353	0	423.605000692758	0	12.6535028244709	0	14.7935448258757	0	12.2175458645779	0	4.58087522717605	0	-0.0676264658987781	0	-0.509779054196823	0	-8.66894410046801	0	-0.138395755650414	0.344835919905232	18.3422868512608
206.396508690443	-0.0889910846713669	1.33267790437052	0.000109238591943464	0.00394725673309454	0.529789469086751	-0.000973089027994759	-0.00189750445554787	0.00109589877830146	-0.00368100201381657	0.000260446324291427	0.000510462334016071	0.0646005340464166	0.0163856237056287	0.479882465336106	0.00247038161459943	0.00231708979378448	0.00987704094049673	-0.557979855002058	0.895317747926689	-0.000928695111215754	0.00318662001687172	-0.0109035605796754	-0.0540898267282998	-0.997656558713089	-0.00235634464116244	0.0161172547660805	-0.472631667081337	0.0914985913565581	-0.00176159188342496	0.000296211308998209	206.396508690443	0	0.101758352294749	0	1.78811421866677	0	661.84112542928	0	0.0671005122112599	0	427.034077229052	0	11.1842599752223	0	16.9825398096195	0	8.70484156497742	0	10.9624880076008	0	-0.803658351999146	0	0.460461792334143	0	-9.56447828694276	0	-1.53427170151541	0	0	206.396508690443	0	0.101758352294749	0	1.78811421866677	0	661.84112542928	0	0.0671005122112599	0	427.034077229052	0	11.1842599752223	0	16.9825398096195	0	8.70484156497742	0	10.9624880076008	0	-0.803658351999146	0	0.460461792334143	0	-9.56447828694276	0	-1.53427170151541	0.112573920874078	17.1409650148303
207.619643741723	1.82812193731687	-1.15691075874814	0.000258869655844549	0.0041215027832982	0.530079968432538	-0.00116956612576455	-0.00181910801756288	0.000666582772795043	-0.00387502292096128	0.000303129986555864	-0.000378095928443497	0.0646404508017872	0.0166367545129664	0.480141522294758	0.00225179865375102	0.00237523450106688	0.0106884321141047	-0.557188155610082	0.90075361031512	-0.000918884949674784	0.00388232063482496	-0.011935240296762	-0.0546173819559387	-0.997365572307541	-0.00425813304611837	0.0158883807711506	-0.471702077673871	0.0920570364737748	-0.00160697454816538	0.000742043393478562	207.619643741723	0	1.23591393189647	0	1.91698699133133	0	663.277646227276	0	-0.321448274571263	0	427.720623066185	0	13.2036733350806	0	16.2118574576575	0	9.22674770109212	0	11.1621650396764	0	0.0303927537190501	0	0.558567821427196	0	-9.90186380880169	0	-1.73081707271445	0	0	207.619643741723	0	1.23591393189647	0	1.91698699133133	0	663.277646227276	0	-0.321448274571263	0	427.720623066185	0	13.2036733350806	0	16.2118574576575	0	9.22674770109212	0	11.1621650396764	0	0.0303927537190501	0	0.558567821427196	0	-9.90186380880169	0	-1.73081707271445	1.88972420301667	14.8811889545354
208.557154215311	2.4892580038957	-1.99310664096027	0.000385294858724421	0.00422675378977899	0.530247845001803	-0.000569844894403357	-0.00264848882585678	0.000867900124343999	-0.00331122480053484	-0.000797623051456168	-3.2564715268251e-05	0.0641183452869849	0.016723936311696	0.480356364745628	0.00174711501619988	0.00216552734496785	0.0112074608374388	-0.556704052105592	0.905096144278136	0.00114021968794132	0.00100219723286169	-0.0111854751989471	-0.0527202924172588	-1.00498097485585	-0.00302026612987927	0.0148734310522458	-0.471377350867061	0.0926062822647271	-0.00311003740957351	-4.04356984671196e-05	208.557154215311	0	3.33590908372469	0	0.294563755145515	0	668.017475911711	0	-4.00238725595904	0	430.589727858754	0	23.9782006252504	0	7.80485051612068	0	15.8079097052772	0	5.99512237837777	0	0.751374914613483	0	-0.336772630540748	0	-11.9036851216776	0	-2.9518466342141	0	0	208.557154215311	0	3.33590908372469	0	0.294563755145515	0	668.017475911711	0	-4.00238725595904	0	430.589727858754	0	23.9782006252504	0	7.80485051612068	0	15.8079097052772	0	5.99512237837777	0	0.751374914613483	0	-0.336772630540748	0	-11.9036851216776	0	-2.9518466342141	4.19018691417835	9.37589704102128
209.375124231372	2.21904977390188	-1.12153902651442	0.000211972741511632	0.00413848055012524	0.530735218228451	-0.000991805316136403	-0.0025219787991477	0.000441083506568757	-0.00371006697733288	-0.000292022557129788	-0.00048789722965391	0.0641643695273388	0.0167322383033084	0.480810447758436	0.00189211842947034	0.00240254130137716	0.010799008022679	-0.557136791960674	0.908054234297871	0.000468674313206224	0.00144029644789003	-0.0116624654822764	-0.0539134123953147	-0.999790359423157	-0.00341305045460068	0.0129600868161371	-0.471557636517425	0.0931369832052903	-0.0023799815435693	0.000716778455618189	209.375124231372	0	5.31586961450743	0	-1.07263569589519	0	672.815887744165	0	-7.32942966240986	0	432.930359340578	0	35.6206150289051	0	-0.299705423831998	0	21.5296053107805	0	1.90487144672894	0	1.2894043878703	0	-1.12321964323347	0	-13.807030154057	0	-3.83829905379699	0	0	209.375124231372	0	5.31586961450743	0	-1.07263569589519	0	672.815887744165	0	-7.32942966240986	0	432.930359340578	0	35.6206150289051	0	-0.299705423831998	0	21.5296053107805	0	1.90487144672894	0	1.2894043878703	0	-1.12321964323347	0	-13.807030154057	0	-3.83829905379699	5.3031734081699	5.50398417961222
210.69059603612	0.427688124988198	1.50664164218736	0.000364119855226515	0.00390583098372972	0.531253700579987	-0.00151494966941143	-0.00280555408978451	0.00157994050483365	-0.00357928411247691	-0.000269580567024703	-0.000297942288842748	0.0636900832538758	0.0165630175299498	0.481362424787768	0.00186507902500687	0.00273624628507677	0.010709678246782	-0.557676031493981	0.912829881356439	-0.000888988428949772	0.000291982961408017	-0.00965501181547368	-0.053956513430139	-1.00079832436943	-0.00239314951038556	0.0108201759441369	-0.471911498630094	0.0938914541737458	-0.00200920295057511	0.000950022439341325	210.69059603612	0	7.1903147790171	0	-0.763319410067688	0	675.851640563259	0	-7.4305733231799	0	433.818258026619	0	40.942494044324	0	-1.09364226632487	0	22.5266499023992	0	2.45628311536903	0	2.41883536703807	0	-0.897759478066182	0	-13.9224924808423	0	-3.66109752461879	0	0	210.69059603612	0	7.1903147790171	0	-0.763319410067688	0	675.851640563259	0	-7.4305733231799	0	433.818258026619	0	40.942494044324	0	-1.09364226632487	0	22.5266499023992	0	2.45628311536903	0	2.41883536703807	0	-0.897759478066182	0	-13.9224924808423	0	-3.66109752461879	3.19934924294734	8.9004479687551
211.643607104427	-1.18886311127268	1.89210800414371	0.000469958263330338	0.00402332009882018	0.531408705568837	-0.00152452827108022	-0.00269494769795077	0.00147575441986568	-0.00383665634470667	0.000445338700078884	0.000287629208652098	0.0623773823369412	0.0167540788031108	0.481666903525997	0.00197490680615596	0.00327580080489906	0.0106892680140696	-0.557732069487757	0.913717671562413	-0.00106013323142647	-0.000100083119183518	-0.00904408625424701	-0.0538522579761839	-1.0003599658806	-0.00193117097183213	0.0100562747911982	-0.471898799633064	0.0940813411188935	-0.00169552613526712	0.00119727525801418	211.643607104427	0	6.81259045422973	0	1.02257616199968	0	676.212147526766	0	-8.18976020370406	0	437.183094939186	0	40.6365649181489	0	-0.392712732906114	0	21.0076913124115	0	8.82705124505815	0	2.08969905628217	0	0.00303164102828959	0	-14.2677021941287	0	-4.32498524840884	0	0	211.643607104427	0	6.81259045422973	0	1.02257616199968	0	676.212147526766	0	-8.18976020370406	0	437.183094939186	0	40.6365649181489	0	-0.392712732906114	0	21.0076913124115	0	8.82705124505815	0	2.08969905628217	0	0.00303164102828959	0	-14.2677021941287	0	-4.32498524840884	-0.194721804846149	7.83825946610117
212.613601161953	-2.30691652921632	0.345813423592598	0.000721478234270463	0.00383318964246211	0.531807713764387	-0.00119433072071057	-0.00333402201587874	0.00210161716656748	-0.0035879455516453	0.00102143011916538	0.000246674930113373	0.0620583094451481	0.0165958514965086	0.482075427747511	0.00162536283707929	0.00320574385837597	0.0108227790868551	-0.558001106565664	0.914352640420801	-0.000358052410594175	-0.000847177479029817	-0.00843621776633608	-0.0546797318376183	-0.999749122209556	-0.00150865358465865	0.00929264881232546	-0.471983324044499	0.0942481032332044	-0.00165972952780381	0.00121493211783274	212.613601161953	0	5.04936563250171	0	2.22420056893415	0	679.521008674388	0	-10.2319835552	0	438.875391146443	0	34.2532676649948	0	3.19280573252441	0	18.2753335013327	0	11.3997231166661	0	1.19895163916624	0	0.828283872696738	0	-15.7209325452679	0	-5.46076843455818	0	0	212.613601161953	0	5.04936563250171	0	2.22420056893415	0	679.521008674388	0	-10.2319835552	0	438.875391146443	0	34.2532676649948	0	3.19280573252441	0	18.2753335013327	0	11.3997231166661	0	1.19895163916624	0	0.828283872696738	0	-15.7209325452679	0	-5.46076843455818	-2.52193759081115	6.92265937995093
213.571888779672	-2.40629526853171	-1.54190145409521	0.000817059699978209	0.00371453215329338	0.532126875925071	-0.00139225617171201	-0.00349546287036001	0.00231319376444602	-0.00371091231792278	0.00151958649135773	0.000615038316440296	0.061803427635916	0.0165354823492991	0.482404285590386	0.00151314172764322	0.00338471579999573	0.0107007697245532	-0.557953121480261	0.914921236145963	-0.000911800563525323	-0.00121347465515173	-0.00824815449593039	-0.054045148111234	-0.998742460054108	-0.000594732720164697	0.00863693453061395	-0.471949811058857	0.0943955436596827	-0.00150964264304432	0.0014143722016301	213.571888779671	0	2.70258147844541	0	1.59110430417927	0	685.27058412681	0	-8.66501264093138	0	439.589916555048	0	20.161045906497	0	-0.685604444114098	0	16.5151082129683	0	10.558066956384	0	0.587803659338002	0	0.324380620114375	0	-14.4718247407099	0	-5.06936046331691	0	0	213.571888779671	0	2.70258147844541	0	1.59110430417927	0	685.27058412681	0	-8.66501264093138	0	439.589916555048	0	20.161045906497	0	-0.685604444114098	0	16.5151082129683	0	10.558066956384	0	0.587803659338002	0	0.324380620114375	0	-14.4718247407099	0	-5.06936046331691	-2.00696024364149	-0.559019146070672
214.412640024316	-1.62516330545058	-1.94524101646442	0.00100207901479167	0.00357024019954504	0.532258686098669	-0.00138659392733827	-0.00327419885925225	0.00302934915700984	-0.00370261855976178	0.0012029604566397	-4.03865418726809e-05	0.061183713936981	0.0164327443731562	0.482600508396241	0.00155345703741376	0.00366067158504318	0.0109864649010578	-0.558172589428055	0.91725297168407	-0.00126147453852719	-0.0008504665945168	-0.00719341790082849	-0.054249579779545	-0.999984670950839	-0.00160482443422925	0.00792330790526008	-0.472077104934667	0.0947128795242521	-0.00119549340482817	0.00182431705385765	214.412640024316	0	0.957396103929082	0	0.0111024421014374	0	688.937012075794	0	-5.40646762728432	0	442.574030585121	0	12.3714692021794	0	-7.48678131403345	0	10.3981909101525	0	4.89626242782761	0	-0.128731879038831	0	-0.469533705472152	0	-12.8184785520402	0	-3.71214779718598	0	0	214.412640024316	0	0.957396103929082	0	0.0111024421014374	0	688.937012075794	0	-5.40646762728432	0	442.574030585121	0	12.3714692021794	0	-7.48678131403345	0	10.3981909101525	0	4.89626242782761	0	-0.128731879038831	0	-0.469533705472152	0	-12.8184785520402	0	-3.71214779718598	0.34133122049559	-7.91551143768797
215.639372401684	0.376980290332097	0.0276752158502924	0.000227906496022391	0.00397079875497903	0.53325840242771	-0.00133085625798964	-0.00394307325061168	0.00207976809299398	-0.0040766773921836	0.00053518731407172	0.000697216754471363	0.0616017407222156	0.0169117052873509	0.483488454150677	0.000899296669500105	0.00310893702267677	0.0100047567524299	-0.55808489859418	0.924318612373608	-0.00190496761086007	-0.00192854030679095	-0.00853148479196928	-0.0546076489365096	-1.00194603947675	-0.000689317677215218	0.00740066327130979	-0.471890282507853	0.0954513820176604	-0.00199047314179207	0.00109746986230302	215.639372401684	0	0.139913369036708	0	-1.38512389426302	0	689.90248773615	0	-4.05212208628868	0	444.595123921704	0	11.1885515606779	0	-9.10649200151145	0	8.15318585031369	0	1.7019801809725	0	-0.766043968949669	0	-1.40325571781563	0	-12.0103647141737	0	-2.67385861520051	0	0	215.639372401684	0	0.139913369036708	0	-1.38512389426302	0	689.90248773615	0	-4.05212208628868	0	444.595123921704	0	11.1885515606779	0	-9.10649200151145	0	8.15318585031369	0	1.7019801809725	0	-0.766043968949669	0	-1.40325571781563	0	-12.0103647141737	0	-2.67385861520051	3.75031128594136	-6.97535130389246
216.803382026631	2.05650183897287	1.92449219612997	0.000303169282556929	0.00416162891325858	0.533718373283338	-0.00149559981025679	-0.0040245984461856	0.00220250205923259	-0.00414774408319879	0.000446656460384186	0.000468686011285326	0.0613433915711651	0.0171459976941814	0.483948179583501	0.000605176544161546	0.00304983742378503	0.0108800977228451	-0.557828598481793	0.925234564036103	-0.00178245065167312	-0.00182198444503859	-0.00822912670040622	-0.0544879939141358	-1.00034798082079	-0.00082288366614452	0.00668817637586564	-0.471612936568316	0.0956314071844027	-0.00217336919869213	0.00103119997646914	216.803382026631	0	1.63982722272205	0	-0.064407730582295	0	692.116331858994	0	-2.02622162667594	0	446.468650906885	0	14.7417592372755	0	-5.79524175319164	0	11.2522689500453	0	4.61017279114368	0	0.222794290942386	0	-0.505508589914239	0	-10.7093477380406	0	-1.4521500324446	0	0	216.803382026631	0	1.63982722272205	0	-0.064407730582295	0	692.116331858994	0	-2.02622162667594	0	446.468650906885	0	14.7417592372755	0	-5.79524175319164	0	11.2522689500453	0	4.61017279114368	0	0.222794290942386	0	-0.505508589914239	0	-10.7093477380406	0	-1.4521500324446	4.1023007557643	-1.57998459102243
217.495869014951	2.48250323726025	1.77014144280674	0.000295892497254365	0.00416393839232243	0.533870320151771	-0.000658784885857574	-0.00326996261408114	0.00264536743406456	-0.00351473626703684	0.00129396469931179	0.000954755833607042	0.0613321410134561	0.0171063704158422	0.4840862796847	0.000798473586939982	0.00316833535781984	0.0108544538125866	-0.558138071668501	0.921299209090586	-0.000359238078987595	-0.000111300022470019	-0.00741035668904884	-0.0539546889221486	-0.998974125088126	-0.000401384410645763	0.00661589400057368	-0.471938376604284	0.095262465605294	-0.00161999769664021	0.00113210479639936	217.495869014951	0	3.24293568946722	0	1.28052359557166	0	695.838377358417	0	1.08405792435511	0	449.083393518964	0	23.4079433589789	0	1.41836071529202	0	17.2930708811139	0	9.69856370206868	0	0.728161490233657	0	0.138525121046621	0	-9.21735128721026	0	-0.468353526242604	0	0	217.495869014951	0	3.24293568946722	0	1.28052359557166	0	695.838377358417	0	1.08405792435511	0	449.083393518964	0	23.4079433589789	0	1.41836071529202	0	17.2930708811139	0	9.69856370206868	0	0.728161490233657	0	0.138525121046621	0	-9.21735128721026	0	-0.468353526242604	3.19674680053322	5.74756488135014
218.427593944307	2.15408353554909	0.122602057433615	-1.26887442395002e-05	0.00396035833692609	0.533949212162335	-0.000604974298168091	-0.00346537040548998	0.00209235045575736	-0.0038836579221417	0.00127745635848124	0.000314533646987424	0.0606949620525554	0.0170048038591587	0.484228508712767	0.000556221671970104	0.00266426407563195	0.0106523968429673	-0.558317489033907	0.922523739900022	-0.000983515708448334	-0.000419012786459875	-0.00780587070310381	-0.0543755076675389	-0.999336282795445	-0.000433258601803896	0.00722722090783568	-0.472010675929843	0.0952959911197232	-0.00222579508003243	0.000358024383437581	218.427593944307	0	5.48288093546581	0	2.24844266024284	0	701.233290661945	0	3.45564600107135	0	450.309053220679	0	36.4244482031419	0	7.23416087856341	0	20.3218397420669	0	11.4053441855603	0	1.3512648070726	0	0.851875967539426	0	-7.47713922784865	0	0.147148778778233	0	0	218.427593944307	0	5.48288093546581	0	2.24844266024284	0	701.233290661945	0	3.45564600107135	0	450.309053220679	0	36.4244482031419	0	7.23416087856341	0	20.3218397420669	0	11.4053441855603	0	1.3512648070726	0	0.851875967539426	0	-7.47713922784865	0	0.147148778778233	1.91856425140981	11.1936442475383
219.538921355929	0.64450174842844	-1.83408332597224	-0.000407239765461728	0.00372013418305597	0.534534366263033	-0.000805279175894634	-0.00263232231236274	0.00144062052290022	-0.00355817314163809	0.00182013863765262	-0.000957492361557623	0.0614502789426945	0.016778134941946	0.484682525457555	0.0010289579495888	0.0027578239730918	0.010606805737294	-0.558388106138599	0.921627958247541	-0.00126209971096216	0.000529132015744487	-0.00794937857896044	-0.0542160702062022	-0.998738243300839	-0.000558114593418461	0.00616910985456804	-0.472026773475933	0.0953460687181165	-0.00195761784193998	0.000170044338976738	219.538921355929	0	7.12131608441458	0	1.15798091361714	0	703.865646848247	0	2.12942177202758	0	451.755768726724	0	40.9253471501392	0	5.47525729110369	0	21.9196343387537	0	9.30170588173749	0	2.35295423751426	0	0.0721909587881502	0	-8.4792742191969	0	-0.807675953879882	0	0	219.538921355929	0	7.12131608441458	0	1.15798091361714	0	703.865646848247	0	2.12942177202758	0	451.755768726724	0	40.9253471501392	0	5.47525729110369	0	21.9196343387537	0	9.30170588173749	0	2.35295423751426	0	0.0721909587881502	0	-8.4792742191969	0	-0.807675953879882	1.49708534511887	10.2117587687562
220.471482894529	-0.956019889882298	-1.63339260074165	-0.000604141531955397	0.00390337906423258	0.534928395275732	-0.000323660089885495	-0.00273858497216142	0.00045124847821396	-0.00367407723932076	0.0012283435440447	-0.000892871941017757	0.062600789184754	0.0170005327619293	0.484904687373896	0.000883809387864383	0.00218549120985808	0.0105026383763575	-0.558283407527261	0.925805067404498	-0.00090628212151139	0.000491389810500298	-0.00894839959035707	-0.0543519089216795	-0.999843855422108	-0.000370798212302193	0.00735979371251103	-0.471845611616748	0.0955928741811942	-0.0022858333844554	-0.000616690388615951	220.471482894528	0	6.97076683756281	0	-0.617431725595242	0	704.092043055119	0	2.39062938480667	0	455.144526196302	0	40.8249260353745	0	5.06605736796499	0	21.4658746892588	0	2.81788167691843	0	2.21856794246062	0	-0.804978201158736	0	-8.33102468688443	0	-0.574306993696253	0	0	220.471482894528	0	6.97076683756281	0	-0.617431725595242	0	704.092043055119	0	2.39062938480667	0	455.144526196302	0	40.8249260353745	0	5.06605736796499	0	21.4658746892588	0	2.81788167691843	0	2.21856794246062	0	-0.804978201158736	0	-8.33102468688443	0	-0.574306993696253	1.6756693241904	11.6424917832447
221.563240182098	-2.28935062379218	0.485883161893751	-0.000306691796535686	0.00379039588130829	0.53463310872486	0.000661980275477008	-0.002223144190268	0.000468188675842602	-0.00322906412330124	0.000449114869335482	-0.00057374379832839	0.0621565116768888	0.0169000493701578	0.484656623019345	0.00135872141800538	0.00188949584846169	0.01114128936615	-0.558654323047314	0.923531881472399	0.00121495978141723	0.00123814330375105	-0.00906208679209	-0.054645243220484	-1.00124349833522	0.000649032877113362	0.00739449797363759	-0.472062047878926	0.0953512797828855	-0.00180641237443386	-0.00122376783836958	221.563240182098	0	5.108928464893	0	-1.32996377439372	0	707.433643678875	0	3.34095520634865	0	456.040446881311	0	34.5745641087272	0	3.77634752873978	0	20.2809444426604	0	1.71011334509379	0	1.21762753784844	0	-1.34935102782885	0	-7.59016918624244	0	0.107418554742673	0	0	221.563240182098	0	5.108928464893	0	-1.32996377439372	0	707.433643678875	0	3.34095520634865	0	456.040446881311	0	34.5745641087272	0	3.77634752873978	0	20.2809444426604	0	1.71011334509379	0	1.21762753784844	0	-1.34935102782885	0	-7.59016918624244	0	0.107418554742673	1.05031481467147	11.3213214485729
222.539471437576	-2.41028608445539	1.93775515261769	-0.000361957489305626	0.00346127414854903	0.534477836789431	-4.15650164338566e-05	-0.00161889094294904	-0.000112820048884792	-0.00341374524649857	-0.000427933539254789	0.000411167510948541	0.0621734189724177	0.016667071683662	0.484490765304776	0.00195662464994359	0.00173721269360989	0.011052629678379	-0.559234523189244	0.922369439698227	-3.07834241946756e-05	0.0018560739104216	-0.00979873735377756	-0.0550460213728679	-1.00065491814845	0.00170577012591259	0.0075863562502631	-0.472471073129902	0.0952051578864211	-0.00117649914332227	-0.00166509791035596	222.539471437576	0	2.72170381522482	0	-0.0180481300447227	0	713.274248885158	0	0.115655571627006	0	457.985227962572	0	20.2777136534326	0	11.7082180592477	0	15.4873264088214	0	4.78422518391723	0	0.592518819930678	0	-0.48316437963823	0	-9.71575866115863	0	-0.719854042592524	0	0	222.539471437576	0	2.72170381522482	0	-0.0180481300447227	0	713.274248885158	0	0.115655571627006	0	457.985227962572	0	20.2777136534326	0	11.7082180592477	0	15.4873264088214	0	4.78422518391723	0	0.592518819930678	0	-0.48316437963823	0	-9.71575866115863	0	-0.719854042592524	-0.401632337727741	17.0179285932475
223.387453506776	-1.62576086261897	1.55271356455439	-9.86635314661008e-05	0.0029742696451427	0.534542402488961	0.000432138180533269	-0.00198110215585778	0.000482255053310919	-0.00356092936577915	0.000192424249406015	-0.000174421740299518	0.0627170791087086	0.0162747049343265	0.484473475428639	0.00196226465393357	0.00116598576994732	0.011349706033359	-0.559764392013492	0.919902108338648	-0.000152441897439615	0.00105000538821427	-0.00894493842133903	-0.0541533314253016	-1.00041439573283	0.000112161198292919	0.00876334259700286	-0.472988608798962	0.0948158134728417	-0.00115871295655911	-0.00269452416014677	223.387453506776	0	0.958352935306712	0	1.57976837842783	0	716.985752575201	0	-3.23020682344919	0	461.010030866857	0	12.3772118396232	0	18.7948344013438	0	9.11243482592146	0	10.5349809854088	0	-0.12849298527592	0	0.316716763998903	0	-11.3732517585483	0	-2.06881597799213	0	0	223.387453506776	0	0.958352935306712	0	1.57976837842783	0	716.985752575201	0	-3.23020682344919	0	461.010030866857	0	12.3772118396232	0	18.7948344013438	0	9.11243482592146	0	10.5349809854088	0	-0.12849298527592	0	0.316716763998903	0	-11.3732517585483	0	-2.06881597799213	-1.22792374762831	20.3715913112608
224.731362316243	0.576735540370802	-1.11151114765478	-0.000426329503476305	0.00301191514947886	0.53411960194435	0.000216253263599916	-0.00151446936314218	0.000935793756924388	-0.00338931953013195	-0.000214339709355126	0.000724532140803404	0.0626026285719519	0.0163785331290791	0.484053540433344	0.00254185516959959	0.000887333134258553	0.0101342115943184	-0.559085647814394	0.911467875672142	-0.000611563099907716	0.0022284969721225	-0.00920504727522296	-0.0547862244370652	-0.99824338988905	0.00125873818007338	0.0104187675566908	-0.472155467893976	0.0937646275234534	0.00048006111935787	-0.00227949510276683	224.731362316243	0	0.194862706137278	0	1.94408808034591	0	717.979896527228	0	-4.13013245850267	0	461.965828597069	0	11.2049968925276	0	19.8166828484326	0	8.23551145063664	0	11.2089117056982	0	-0.713611774856529	0	0.578964788722998	0	-12.078484168133	0	-2.75109306026279	0	0	224.731362316243	0	0.194862706137278	0	1.94408808034591	0	717.979896527228	0	-4.13013245850267	0	461.965828597069	0	11.2049968925276	0	19.8166828484326	0	8.23551145063664	0	11.2089117056982	0	-0.713611774856529	0	0.578964788722998	0	-12.078484168133	0	-2.75109306026279	0.61899476133198	17.5990225236046
225.808237660196	2.08473257894369	-1.95872608618242	-0.000322699856878061	0.00303322724768954	0.533723035779228	-0.000283982167740107	-0.000876138721072338	0.0010792460029912	-0.00372482207656844	-8.72011483915703e-05	0.000760709977271258	0.0632677485782402	0.0165015090277648	0.483564111290925	0.00304356518311101	0.000898794981585948	0.00999834734723797	-0.558937553511047	0.909252995526391	-0.0005993923150915	0.00220129853857715	-0.00888471700519514	-0.054972188507854	-0.999091299339537	0.00166884986610811	0.0115656620560507	-0.471917642338371	0.0933871411783059	0.00103789708238883	-0.00260210076429454	225.808237660196	0	1.6991689860097	0	0.0658540072062523	0	720.290373904396	0	-6.87547308311361	0	465.318937956772	0	15.0003352786771	0	15.4706999521418	0	13.322176332404	0	5.1085296075301	0	0.247478011910276	0	-0.443804812316237	0	-13.4970655989095	0	-4.458191683766	0	0	225.808237660196	0	1.6991689860097	0	0.0658540072062523	0	720.290373904396	0	-6.87547308311361	0	465.318937956772	0	15.0003352786771	0	15.4706999521418	0	13.322176332404	0	5.1085296075301	0	0.247478011910276	0	-0.443804812316237	0	-13.4970655989095	0	-4.458191683766	4.00076781894203	15.8057308807229
226.876540966645	2.46699375607188	-0.382083044296333	-8.28946387008947e-06	0.00318112669924962	0.533431023550644	0.00106573796953538	-0.00108296038101842	0.00139750717764512	-0.00266155088845391	-0.000339381521812436	0.000238274389991311	0.0641217817724042	0.0165841873096931	0.483151392878772	0.00288599531739572	0.000719590340118133	0.010060633257471	-0.558817487684065	0.908826522796962	0.00169811077314465	0.00145859517445357	-0.00827818237164975	-0.0529366052362065	-0.999233451746882	0.000758422919049663	0.0132271114625025	-0.471947902155978	0.0931151150354375	0.000890834817615611	-0.00273095935285002	226.876540966645	0	4.25066623086681	0	-1.35127022898127	0	726.400286125078	0	-10.2083722907686	0	467.436188582759	0	29.6676320206828	0	7.60882896131555	0	18.2382711323848	0	1.71293962275954	0	0.972512188108919	0	-1.37078823248233	0	-15.7010064725433	0	-5.45614034080126	0	0	226.876540966645	0	4.25066623086681	0	-1.35127022898127	0	726.400286125078	0	-10.2083722907686	0	467.436188582759	0	29.6676320206828	0	7.60882896131555	0	18.2382711323848	0	1.71293962275954	0	0.972512188108919	0	-1.37078823248233	0	-15.7010064725433	0	-5.45614034080126	5.82084118660644	13.5011321216613
228.051519726752	1.38068999763963	1.78286240809606	-0.000298905125073972	0.00308017815246965	0.532827549805042	-0.000106641239993201	-0.00152635165845424	0.000821851176477764	-0.00356472966657407	-0.00187446714293928	-0.000286251052637037	0.0645187339966783	0.0166644210264058	0.482493669494518	0.00242559855887797	0.000257205505174512	0.00929693927261424	-0.558964039386534	0.906730534768216	0.00028556690150346	0.000573202895011352	-0.00933898397139561	-0.0545679585996142	-1.00267125113262	-0.000785198980437408	0.015004891173046	-0.471810829550617	0.0926629615780344	0.000339174955031279	-0.00335757272483732	228.051519726752	0	6.64741643025764	0	-0.391762058086299	0	731.41054202422	0	-8.48752784649224	0	468.709066729543	0	40.366187495094	0	10.7520975902026	0	20.4487098088072	0	3.48536596612241	0	1.96618131845043	0	-0.675129846282138	0	-14.4245850779326	0	-4.54797509142209	0	0	228.051519726752	0	6.64741643025764	0	-0.391762058086299	0	731.41054202422	0	-8.48752784649224	0	468.709066729543	0	40.366187495094	0	10.7520975902026	0	20.4487098088072	0	3.48536596612241	0	1.96618131845043	0	-0.675129846282138	0	-14.4245850779326	0	-4.54797509142209	3.79055279684288	20.2483274425765
228.98678498764	-0.173767766317064	1.69561421585502	-0.000318269590720221	0.00310865346561407	0.532323297187337	0.000363273281029091	-0.00147194420781612	0.000103975587250203	-0.00322487935304077	-0.00174257627502759	-0.00135922411208089	0.0639953660559684	0.0166844854534368	0.48205913734728	0.002441066065426	8.08202819636779e-05	0.00925812391231722	-0.558678906362356	0.902946514423665	0.000869398569059115	0.000920561618131552	-0.00943292078243145	-0.0547247064510129	-1.00295290038303	-0.000854939251859616	0.0160489287014643	-0.47147413985781	0.0921596270975919	0.000607109293155872	-0.00313542659702433	228.98678498764	0	7.23276124629934	0	1.39568066831646	0	731.967985131112	0	-7.35723239395139	0	472.131395457653	0	40.9491763220724	0	11.8186740355039	0	22.6334530547271	0	10.0494323097819	0	2.4604206535652	0	0.203524258179891	0	-13.8778132294872	0	-3.59087810522578	0	0	228.98678498764	0	7.23276124629934	0	1.39568066831646	0	731.967985131112	0	-7.35723239395139	0	472.131395457653	0	40.9491763220724	0	11.8186740355039	0	22.6334530547271	0	10.0494323097819	0	2.4604206535652	0	0.203524258179891	0	-13.8778132294872	0	-3.59087810522578	0.437279082151031	20.039894522857
230.202684329553	-1.98968037278325	-0.638714894339712	-0.000188941654019255	0.00313862467619675	0.531661874593752	0.00126771431429377	-0.00105534598073651	0.000125508578709855	-0.00417044420081041	-0.00196192119421525	-0.00135559071492332	0.0641106526989081	0.0168765089819294	0.481387604642256	0.00265471788513076	0.000293744003476444	0.00902810150130779	-0.558736707727947	0.897230764937755	0.00279190688858705	0.0015335808700879	-0.00958901465574473	-0.0557639239338041	-1.00367696656874	-0.00057510481190288	0.0177552145541233	-0.471318776065206	0.0913933719879063	0.00109922648177065	-0.00225340684630731	230.202684329553	0	5.83181569330695	0	2.15578800754035	0	733.925410101098	0	-7.78713553080006	0	473.194647786644	0	37.9317024414689	0	12.0265644769933	0	21.9480032131274	0	11.3833164670589	0	1.49798673003874	0	0.762894670033066	0	-14.20546865748	0	-4.0215149639764	0	0	230.202684329553	0	5.83181569330695	0	2.15578800754035	0	733.925410101098	0	-7.78713553080006	0	473.194647786644	0	37.9317024414689	0	12.0265644769933	0	21.9480032131274	0	11.3833164670589	0	1.49798673003874	0	0.762894670033066	0	-14.20546865748	0	-4.0215149639764	-2.12968988280421	15.7514060021139
231.313817708179	-2.47957487627766	-1.99887391440285	-0.000378706504107735	0.00330237168033277	0.531345322794112	0.000338143510178664	-0.00231622252024505	-0.000451634749841145	-0.0033252732370865	-0.000331724752533644	-0.00075633499033836	0.0644998801821449	0.0169787214182961	0.481013940498439	0.00177397590840585	-0.00017696058764812	0.00841548271861659	-0.558769450702232	0.895107082115554	0.00137660456019904	-0.000189977061846548	-0.0104171286833294	-0.0548120378896124	-1.00209990784071	0.000544765753829342	0.0182797978772998	-0.471411159850583	0.0911219003577961	-0.000156125997571763	-0.00261179644986391	231.313817708179	0	3.21503033391541	0	0.475498169804224	0	740.113928191661	0	-3.76091306179639	0	475.924314709193	0	23.2390499201169	0	2.35086696187001	0	15.3291159656636	0	6.72603789152825	0	0.720898671136418	0	-0.255154664786124	0	-11.7954067033165	0	-2.89192024643219	0	0	231.313817708179	0	3.21503033391541	0	0.475498169804224	0	740.113928191661	0	-3.76091306179639	0	475.924314709193	0	23.2390499201169	0	2.35086696187001	0	15.3291159656636	0	6.72603789152825	0	0.720898671136418	0	-0.255154664786124	0	-11.7954067033165	0	-2.89192024643219	-0.960503236171146	3.79453349606763
232.032380291288	-2.01902478644358	-1.44051440746831	-0.000319492300773137	0.00333578958584633	0.53103041602285	0.000608670251351936	-0.00230938258236114	-0.000645387284389119	-0.00339288717389126	-0.000382110566156888	-0.000546832078731376	0.0646533932820591	0.0170425508033689	0.480681669801869	0.0017734785614787	-6.09608337705886e-05	0.00833716546133147	-0.558865129669224	0.895029034334854	0.00164990383212089	0.000101599303453738	-0.010647591408072	-0.0547005807290941	-1.001024095156	0.000593262618801561	0.0186936745022826	-0.471486961355133	0.0910624049947292	-9.35270749804249e-05	-0.00223664352290821	232.032380291288	0	1.56376571439812	0	-0.828882628645062	0	743.921700405246	0	-0.747122428365058	0	478.312525410949	0	14.4290692608624	0	-4.63510101960317	0	9.78334341959901	0	2.31888857963634	0	0.189090923336148	0	-0.942409108118455	0	-10.2192426643968	0	-1.93691681872943	0	0	232.032380291288	0	1.56376571439812	0	-0.828882628645062	0	743.921700405246	0	-0.747122428365058	0	478.312525410949	0	14.4290692608624	0	-4.63510101960317	0	9.78334341959901	0	2.31888857963634	0	0.189090923336148	0	-0.942409108118455	0	-10.2192426643968	0	-1.93691681872943	0.790667540253024	-2.96800483597363
233.198416469121	-0.309905850720008	0.920662458142103	-0.000440744663037841	0.00303659353533231	0.530453629109008	0.00101319225345692	-0.00226352589297565	-0.00132237872566836	-0.0034224094851722	-0.000418427128861558	-7.0048821757744e-05	0.064966689855812	0.0168091753779941	0.480068419280386	0.00198518928805755	0.000308626648245419	0.00820191287628971	-0.558906605280292	0.893454717734144	0.00165610538812306	-0.00017304674530719	-0.0109824681964852	-0.0547209631146185	-1.00003429174328	0.00102230000835416	0.019107038353824	-0.471481084271308	0.090860963334303	-0.000486837261364414	-0.00213172153034102	233.198416469121	0	0.125700503981916	0	-1.18180190836647	0	745.98636880395	0	0.0965564454208783	0	478.993103645429	0	11.1883021231286	0	-6.24061598677253	0	8.72564681411565	0	1.79411595480097	0	-0.780105673625095	0	-1.21447414838291	0	-9.54359584868764	0	-1.50664321024763	0	0	233.198416469121	0	0.125700503981916	0	-1.18180190836647	0	745.98636880395	0	0.0965564454208783	0	478.993103645429	0	11.1883021231286	0	-6.24061598677253	0	8.72564681411565	0	1.79411595480097	0	-0.780105673625095	0	-1.21447414838291	0	-9.54359584868764	0	-1.50664321024763	2.86062076686173	-3.3022436730034
234.23721212795	1.41759007400737	1.99708588884298	-0.000534716411815167	0.00298681256225966	0.530286534081895	0.000798934772539368	-0.00267752606982986	-0.00161045733998721	-0.00339367147500974	-0.00111457471262148	-0.000326088583766756	0.0649518623125651	0.0168004867458707	0.479888362080794	0.00187305203736284	0.000317510525684458	0.00817481112194373	-0.558877712297134	0.89315524201771	0.00168267881284683	-0.000242910624939516	-0.0111308077143003	-0.0546698804818506	-1.00219129279198	0.00117325136398028	0.0196987999551952	-0.471412005614435	0.0907549500398596	-0.000730053174740707	-0.00185320172457271	234.23721212795	0	0.728784446500846	0	0.523959524764331	0	746.599319622447	0	1.25390492979691	0	481.906112067086	0	11.8408089858476	0	-5.06298663730459	0	10.9401306520798	0	6.92238766387022	0	-0.278619805353001	0	-0.233425166324427	0	-8.9734530932511	0	-0.547908409566093	0	0	234.23721212795	0	0.728784446500846	0	0.523959524764331	0	746.599319622447	0	1.25390492979691	0	481.906112067086	0	11.8408089858476	0	-5.06298663730459	0	10.9401306520798	0	6.92238766387022	0	-0.278619805353001	0	-0.233425166324427	0	-8.9734530932511	0	-0.547908409566093	2.87151566760912	-2.13449908636613
235.014919648292	2.27981878106467	1.23453074082372	-0.000339696602391313	0.00301981578497203	0.53042865531779	0.00131923864169238	-0.00248483617772035	-0.00135637806624945	-0.00301733900725381	-0.000828996757727665	-3.58413132114694e-05	0.0654782127356371	0.0168135147564254	0.479942587321787	0.00218544804274581	0.000526174983897428	0.00825905328112028	-0.558960913343753	0.894211559937939	0.00138490622347769	-0.000874274884683035	-0.0114364288981953	-0.0545844960192194	-1.00254384013341	0.00140720668275314	0.0201080243568146	-0.471461695658471	0.0908057849128267	-0.00114951856563291	-0.00185945117427457	235.014919648292	0	2.20328374213656	0	1.86303975371976	0	749.443942218635	0	3.75016255389515	0	484.252172619071	0	17.4172769297035	0	-0.326934881235924	0	15.244439861472	0	11.0960869903409	0	0.435179730609943	0	0.51551436206695	0	-7.54859674735755	0	0.694705294004145	0	0	235.014919648292	0	2.20328374213656	0	1.86303975371976	0	749.443942218635	0	3.75016255389515	0	484.252172619071	0	17.4172769297035	0	-0.326934881235924	0	15.244439861472	0	11.0960869903409	0	0.435179730609943	0	0.51551436206695	0	-7.54859674735755	0	0.694705294004145	2.40299389664881	1.98773951315511
235.985003647852	2.41845924171666	-0.783321606049267	-0.000335481658617129	0.00290509292927124	0.530384153118341	0.00131177789193315	-0.00265923916743069	-0.00153565250547961	-0.00323180922716712	-0.00095820634112278	-0.000243886222555218	0.065481476623126	0.0167628488344394	0.479885114811235	0.00230940803503386	0.000565837279130379	0.00847383626744967	-0.559165435259301	0.894222438346762	0.00230119853626287	-0.000515902143984931	-0.0115767543834941	-0.0548956612491366	-1.00045518821431	0.000957383958146189	0.0196816603900032	-0.471569653278855	0.0908701422545154	-0.000794452199009167	-0.00157814991848578	235.985003647852	0	4.57387559421839	0	2.10559545492058	0	755.24028363789	0	4.32006213516065	0	484.655338460945	0	31.5978419664861	0	1.01247012531471	0	16.2060111999521	0	11.3583301388766	0	1.05746362932063	0	0.716794548296699	0	-7.07529478851501	0	0.867212854630497	0	0	235.985003647852	0	4.57387559421839	0	2.10559545492058	0	755.24028363789	0	4.32006213516065	0	484.655338460945	0	31.5978419664861	0	1.01247012531471	0	16.2060111999521	0	11.3583301388766	0	1.05746362932063	0	0.716794548296699	0	-7.07529478851501	0	0.867212854630497	2.31805219610027	3.43015579760792
236.851506977641	1.62703937112516	-1.95291420770914	-0.000388916559959282	0.00292586297672983	0.530403564323475	0.00127344544194092	-0.00246492894542021	-0.00170398461834583	-0.0031056462759837	-0.000453196501168934	-0.00059035270832286	0.0654038041669282	0.0168012514983242	0.479900335222003	0.00269019798899748	0.000708737396500594	0.00843177798164745	-0.558930222055778	0.89366201446064	0.00252919374718599	-0.000204526760916888	-0.0117305179997357	-0.0542209083017076	-1.00083982823619	4.5086127872252e-05	0.0188580768629789	-0.471380114825278	0.0909213467705978	-0.000486412771123078	-0.0013647480203621	236.851506977641	0	6.38207984921023	0	0.821178427618443	0	759.060097917441	0	1.70676324605705	0	486.66338311616	0	39.7594609083658	0	-4.3713512472439	0	20.2013268841481	0	8.08689152016101	0	1.79082079667784	0	-0.0956169435193183	0	-8.76323762471726	0	-0.251816080535544	0	0	236.851506977641	0	6.38207984921023	0	0.821178427618443	0	759.060097917441	0	1.70676324605705	0	486.66338311616	0	39.7594609083658	0	-4.3713512472439	0	20.2013268841481	0	8.08689152016101	0	1.79082079667784	0	-0.0956169435193183	0	-8.76323762471726	0	-0.251816080535544	2.82442649722709	-0.0173210951375812
237.889780568519	-0.0464704466975921	-1.20315161090961	-0.000104227783196403	0.00309353249405574	0.530322750061156	0.000848365244398201	-0.00272707869214029	-0.000591453698608718	-0.00345305827801862	0.000326679002982878	-7.89665210450166e-06	0.0644267627605513	0.0170469960905039	0.479929395785635	0.00283768393502082	0.000476239505509876	0.00893852831406126	-0.558639596703269	0.89584256861687	0.00211797518659103	-0.000695219513471148	-0.00958827736167296	-0.0551448136361116	-0.999072064759502	0.000503293104755162	0.0170322419742817	-0.470940797949934	0.0913524807490197	-0.000562758808139592	-0.00191225706727413	237.889780568519	0	7.24101744415054	0	-1.02100604973194	0	760.017692282536	0	0.0692514225836697	0	489.990927165373	0	40.9494900719447	0	-6.23559560234123	0	23.3387152385261	0	1.98575620733077	0	2.46850384689847	0	-1.0835039487719	0	-9.56673853497002	0	-1.53351194250759	0	0	237.889780568519	0	7.24101744415054	0	-1.02100604973194	0	760.017692282536	0	0.0692514225836697	0	489.990927165373	0	40.9494900719447	0	-6.23559560234123	0	23.3387152385261	0	1.98575620733077	0	2.46850384689847	0	-1.0835039487719	0	-9.56673853497002	0	-1.53351194250759	2.9809689651035	1.58619653958584
239.060637523817	-1.85775660103873	1.20007986925439	-0.000297097558175122	0.00329259047446276	0.53068216366195	0.00123904036453943	-0.00289292974976408	-0.000113259073109046	-0.00378452178241335	0.000475213053409178	-0.000844333436079775	0.0644688819783845	0.0173316795767585	0.480257747612007	0.00289063591300558	0.000325046335736309	0.00787647879450402	-0.557943195848538	0.901621584369142	0.0025911003699464	-0.000916846877342368	-0.0094170064660644	-0.0551980639902755	-0.999928345689745	-0.000166173327508272	0.0156972798778767	-0.470185531259027	0.0920878606207177	-0.000569078235888015	-0.00245259306592222	239.060637523817	0	6.05901018857945	0	-1.02240163052008	0	761.539133830694	0	-0.37148627287223	0	490.588107235649	0	38.7733747850755	0	-5.36471553738656	0	22.7504184225601	0	1.98321424214058	0	1.60862744159612	0	-1.08450821009818	0	-9.94540588413239	0	-1.75638809511968	0	0	239.060637523817	0	6.05901018857945	0	-1.02240163052008	0	761.539133830694	0	-0.37148627287223	0	490.588107235649	0	38.7733747850755	0	-5.36471553738656	0	22.7504184225601	0	1.98321424214058	0	1.60862744159612	0	-1.08450821009818	0	-9.94540588413239	0	-1.75638809511968	1.1819764999101	3.67400059104167
239.887186800086	-2.47075370565385	1.9991372480875	-0.000502665571722396	0.00342680554897656	0.530786330756482	0.000266260482607401	-0.00187149804239322	-0.000586754689739785	-0.00297501261051858	-0.000881706275624795	-0.000173174104111772	0.0638365501110046	0.0174078578559617	0.480429194946879	0.00345264621975607	0.000615139745965329	0.00752653099016044	-0.557734159537048	0.903607901034686	0.00152872364856524	0.000420544298632303	-0.00991152867304892	-0.0545140918348599	-1.00295477783328	0.000538359610572764	0.0149610707343328	-0.470013262244099	0.0923748691918117	0.000240528092265037	-0.00212852379384479	239.887186800086	0	4.21821497101307	0	0.399132347635081	0	765.665568128351	0	-3.57303859771288	0	493.080597661923	0	29.4659429348181	0	1.88800707112338	0	17.0811742875348	0	6.42735917719563	0	0.964555413233052	0	-0.290625646888023	0	-11.7104089581506	0	-2.84372464963006	0	0	239.887186800086	0	4.21821497101307	0	0.399132347635081	0	765.665568128351	0	-3.57303859771288	0	493.080597661923	0	29.4659429348181	0	1.88800707112338	0	17.0811742875348	0	6.42735917719563	0	0.964555413233052	0	-0.290625646888023	0	-11.7104089581506	0	-2.84372464963006	-0.867534507449646	8.47745197747918
240.863374563056	-2.15780109877917	0.985118324444189	-0.000212168844870831	0.00315733075659683	0.531415964800828	0.000907399818545946	-0.00193002851180594	-0.000228505854908193	-0.00359637355830722	-0.000281797106718661	-0.000533304973084454	0.0637993917450106	0.0172848771755778	0.481030616431586	0.00321853655025906	0.000324792039127305	0.00759679958442211	-0.557953343009679	0.906752289399819	0.00112562424572542	0.000863393288307715	-0.00979402375290344	-0.0545965106247041	-1.00126581185701	0.000448807038901416	0.0139959836296018	-0.470123598303595	0.0928050358272297	0.000410231201990118	-0.00241347075261847	240.863374563056	0	1.86688291388041	0	2.01381974563731	0	771.339047640845	0	-7.49189513703375	0	495.843687259881	0	15.753789461526	0	11.412272642053	0	10.3346650394838	0	11.2861158594025	0	0.314862717485382	0	0.636711781771931	0	-13.94495897021	0	-3.8973326869679	0	0	240.863374563056	0	1.86688291388041	0	2.01381974563731	0	771.339047640845	0	-7.49189513703375	0	495.843687259881	0	15.753789461526	0	11.412272642053	0	10.3346650394838	0	11.2861158594025	0	0.314862717485382	0	0.636711781771931	0	-13.94495897021	0	-3.8973326869679	-2.18829438960478	13.0374522159281
242.140760430158	-0.368518583759876	-1.55545026522106	-0.000484775497132279	0.00294921995256322	0.532087762684318	0.00141496170430943	-0.00161825027506177	-0.00171972046607806	-0.00341847944317357	-0.000248972183391365	1.24711361693361e-05	0.0635549001578907	0.0171411164464331	0.481703107449354	0.0031226850863579	-6.3470743912898e-05	0.0076165120365598	-0.558402655427547	0.913820430252082	0.00257285141632203	0.000941067985602625	-0.0114176859071202	-0.0551428894539607	-1.00196489622744	0.00114837964863152	0.0126328373584702	-0.470348061730595	0.0936714876489626	0.000212123190883799	-0.00327347714945119	242.140760430158	0	0.13707699813191	0	1.57553329260953	0	774.033671603614	0	-7.40483849623182	0	496.731808093408	0	11.1886987836519	0	11.8315740100397	0	9.4822314647753	0	10.5245004543008	0	-0.768973589378274	0	0.314225136947861	0	-13.9091742993422	0	-3.63754402996262	0	0	242.140760430158	0	0.13707699813191	0	1.57553329260953	0	774.033671603614	0	-7.40483849623182	0	496.731808093408	0	11.1886987836519	0	11.8315740100397	0	9.4822314647753	0	10.5245004543008	0	-0.768973589378274	0	0.314225136947861	0	-13.9091742993422	0	-3.63754402996262	0.0442753506888785	9.62169674102521
243.039667416916	1.15823778432518	-1.90567422390828	-0.000512628436998454	0.00302085602826629	0.532167159940761	0.00144113342026873	-0.00171340302184172	-0.00152212449257502	-0.00371169846842936	0.000405668908586842	0.00057748809367075	0.0620347383454232	0.0172958538510377	0.48196334632973	0.00295738012698204	-0.000591723059548654	0.00767226602767992	-0.558217145075043	0.911133057044045	0.00235114630713664	0.00128418425714311	-0.0110928685113792	-0.0544301705936842	-0.997446201450033	0.00188425362300677	0.00926959457609358	-0.470176789336757	0.0938406223173972	0.000384902208043922	-0.00382954916565869	243.039667416916	0	0.505119426422674	0	-0.119452880854725	0	774.361378940615	0	-8.14032014612582	0	499.94180800164	0	11.4646820098788	0	11.1911120225019	0	10.9478862487571	0	4.42113852780412	0	-0.444882176484271	0	-0.533812889714922	0	-14.2460480812937	0	-4.28668806635372	0	0	243.039667416916	0	0.505119426422674	0	-0.119452880854725	0	774.361378940615	0	-8.14032014612582	0	499.94180800164	0	11.4646820098788	0	11.1911120225019	0	10.9478862487571	0	4.42113852780412	0	-0.444882176484271	0	-0.533812889714922	0	-14.2460480812937	0	-4.28668806635372	3.25743630483759	10.7080972253829
244.073030432567	2.33504346376766	-0.250004114108477	-0.000705671191741614	0.00284008537331495	0.532630030591937	0.00137680288521089	-0.00114353522662611	-0.00223995754208198	-0.00334384447189655	0.0010382028953109	0.000465967479356356	0.0618832526109832	0.017137220696659	0.482412331185452	0.00316368907923065	-0.000585290753834843	0.0075166118576715	-0.558646969703722	0.914846110252697	0.00197216280900594	0.00247794871264357	-0.0120973885616621	-0.0541390914867675	-0.996492760581063	0.00259336539364037	0.00819028156274049	-0.470539952510964	0.0943243859484857	0.00116987701067234	-0.00373506933324497	244.073030432567	0	2.3927155567325	0	-1.37198480912742	0	777.932294864723	0	-10.2572396432124	0	501.710725869578	0	18.4250395261997	0	7.4833264285498	0	13.7751777546374	0	1.70849648488516	0	0.495976262868336	0	-1.39048507152387	0	-15.7506870617791	0	-5.4669784645914	0	0	244.073030432567	0	2.3927155567325	0	-1.37198480912742	0	777.932294864723	0	-10.2572396432124	0	501.710725869578	0	18.4250395261997	0	7.4833264285498	0	13.7751777546374	0	1.70849648488516	0	0.495976262868336	0	-1.39048507152387	0	-15.7506870617791	0	-5.4669784645914	5.69489857814208	11.8057270762857
245.24872980218	2.24293682873293	1.83927044600009	-0.000862387467087834	0.00265764788550357	0.53295081699363	0.00132144191238906	-0.00101013979955862	-0.00260744284281528	-0.00374845578057362	0.00123182872676453	0.00093827294354804	0.061385578202669	0.0170586043217873	0.482772928283856	0.00319269734376172	-0.000840755642625732	0.00741141761606576	-0.559108997039706	0.917075775339898	0.00204665580909647	0.00215830872076866	-0.0125887248954976	-0.0557072395116177	-0.999482666867368	0.00212365170915397	0.0074168558535439	-0.470738551345298	0.094631588818837	0.00110122547651185	-0.00415852557739537	245.24872980218	0	5.24672563456267	0	-0.281984483472864	0	784.865808713982	0	-7.6264105991534	0	503.178824688165	0	35.2820655859399	0	13.839818538844	0	17.2884629876147	0	3.84751012392838	0	1.26417156030026	0	-0.616212682315456	0	-13.8713484718402	0	-4.74399795497726	0	0	245.24872980218	0	5.24672563456267	0	-0.281984483472864	0	784.865808713982	0	-7.6264105991534	0	503.178824688165	0	35.2820655859399	0	13.839818538844	0	17.2884629876147	0	3.84751012392838	0	1.26417156030026	0	-0.616212682315456	0	-13.8713484718402	0	-4.74399795497726	4.5358526154692	22.0193108077733
246.091270672711	1.25103802393096	1.73278214303545	-0.000873197124274486	0.00260940508132183	0.533282405085644	0.00160060284278997	-0.000928262334140633	-0.00288308702357679	-0.00352353193554834	0.00140555534395501	0.000928071330736701	0.0614068664496801	0.0170196366070736	0.483078254174718	0.00326367386270171	-0.000930477316177152	0.00750815205185909	-0.559064663874626	0.918804878853635	0.00226476043901406	0.00242340264886364	-0.0124887261358196	-0.0552724738692188	-0.999200861444195	0.00223547771928385	0.00720668478362299	-0.470713625157351	0.0948195565413494	0.00142331652870968	-0.00411877945456677	246.09127067271	0	6.76256640167756	0	1.34062498469452	0	787.66335966622	0	-4.69831135746877	0	506.307888760949	0	40.5640258553372	0	19.2549669910755	0	22.9510959952402	0	9.8893718227433	0	2.05085030037771	0	0.171814070355812	0	-12.4562153486234	0	-3.22888266515079	0	0	246.09127067271	0	6.76256640167756	0	1.34062498469452	0	787.66335966622	0	-4.69831135746877	0	506.307888760949	0	40.5640258553372	0	19.2549669910755	0	22.9510959952402	0	9.8893718227433	0	2.05085030037771	0	0.171814070355812	0	-12.4562153486234	0	-3.22888266515079	1.9276924531262	27.2338499057719
247.438367417159	-1.01779910683897	-0.842210742216813	-0.000470431601144057	0.00300473809190213	0.534142599557612	0.00138986054803236	-0.000500197332479259	-0.00244642341639889	-0.00388247822214612	0.000457985093768438	0.00113269604378175	0.0612334771225916	0.0174983836364758	0.483908230628582	0.00375797186515878	-0.000559443488831226	0.00786110221046166	-0.559148374616182	0.921146556314774	0.00245555491677905	0.00268310362609856	-0.0122209391917304	-0.0552953697040642	-0.999544684767461	0.00194574038648116	0.00654700192858019	-0.470737600198994	0.0951192335906866	0.001887396506628	-0.00406945271504087	247.438367417158	0	6.93233031151168	0	2.08126286063637	0	788.280938695011	0	-3.91287198874236	0	507.52114799056	0	40.78568247625	0	19.739309144114	0	23.8056142880493	0	11.345537471099	0	2.18603642770461	0	0.694900106996562	0	-11.8848120989084	0	-2.55132742219257	0	0	247.438367417158	0	6.93233031151168	0	2.08126286063637	0	788.280938695011	0	-3.91287198874236	0	507.52114799056	0	40.78568247625	0	19.739309144114	0	23.8056142880493	0	11.345537471099	0	2.18603642770461	0	0.694900106996562	0	-11.8848120989084	0	-2.55132742219257	-1.0840398082917	24.5717695059217
248.523360936587	-2.31050713184745	-1.99699708478674	-0.000509573286325523	0.00314386806126814	0.534512036884628	0.00171998136244492	-0.000274347457502134	-0.00242796538269497	-0.00392002379545415	0.000400058361970705	0.000889930235374195	0.0610762527782667	0.0176722073880142	0.484269734142429	0.00405787772871068	-0.000426907903290993	0.00785011668979915	-0.559204752652749	0.923176984048136	0.00269267253530351	0.00335803577021792	-0.0122066094972685	-0.0553166759454207	-0.999721278176186	0.00190178076536509	0.00582990526324927	-0.470743853834921	0.0954033596794124	0.00238524574899592	-0.00390592038227749	248.523360936587	0	5.03482287491675	0	0.328205067856393	0	791.755065087049	0	-0.703694278608885	0	510.48872954916	0	34.1810974284657	0	13.6462196940844	0	18.1786152539428	0	6.1437301058962	0	1.19357112329524	0	-0.322737305029982	0	-10.0989083914095	0	-0.96194683365863	0	0	248.523360936587	0	5.03482287491675	0	0.328205067856393	0	791.755065087049	0	-0.703694278608885	0	510.48872954916	0	34.1810974284657	0	13.6462196940844	0	18.1786152539428	0	6.1437301058962	0	1.19357112329524	0	-0.322737305029982	0	-10.0989083914095	0	-0.96194683365863	-0.629611811422876	17.1960538360196
249.348728879522	-2.45721711892398	-1.1392762025481	-0.000561715267827912	0.00303821646624284	0.534574089530491	0.000293405136379233	-0.000972329784533656	-0.0026458066887939	-0.0030826506976044	0.00115031926523356	0.000716683541221632	0.0604248433773829	0.0175237927606705	0.484399497692388	0.00375768975715039	-0.000355562453352407	0.0078303868278755	-0.559438747451915	0.921825616412531	0.000838991996308864	0.00205031465519492	-0.0126865268069285	-0.0540615886675357	-0.997792548383728	0.00135377118879191	0.00461162681232012	-0.471053060011612	0.0954207547343747	0.00154402220857232	-0.00399368710836651	249.348728879522	0	3.01045401102527	0	-1.06316805822076	0	796.722493411337	0	2.70142375795014	0	512.888566023529	0	21.9864775801473	0	5.30865034392706	0	12.3184317817139	0	1.92238712584343	0	0.669634288096699	0	-1.11583594062137	0	-8.15252848868228	0	-0.0730662221634416	0	0	249.348728879522	0	3.01045401102527	0	-1.06316805822076	0	796.722493411337	0	2.70142375795014	0	512.888566023529	0	21.9864775801473	0	5.30865034392706	0	12.3184317817139	0	1.92238712584343	0	0.669634288096699	0	-1.11583594062137	0	-8.15252848868228	0	-0.0730662221634416	0.598940597296141	9.09721597051518
250.277517658505	-1.67612538113051	0.774028703396679	-0.000303087320153793	0.00295176696281317	0.534808302262952	0.000918762593680414	-0.000746147730680443	-0.00207313362548467	-0.00360419376045399	0.00136508611940496	0.000385667916941435	0.0603394040937495	0.0175379949435204	0.484625822060979	0.00390713069297755	1.86788300985327e-05	0.00076489208970241	-0.549839838615153	0.909073733392058	-0.0232032394186036	0.0141517116891633	-0.0147972277760826	-0.0272009428811053	-1.05352548908974	0.00543697177140636	0.0107726452027282	-0.465393630330854	0.0932896328144418	0.0115190074941629	0.00279387976905265	250.277517658505	0	1.02053035522369	0	-1.23855958820604	0	801.034847870047	0	3.19569485388777	0	513.215010310106	0	12.5418628824725	0	3.99361889333444	0	11.5828824348701	0	1.74977360801071	0	-0.0906602689106891	0	-1.26386627593311	0	-7.72868106731315	0	0.0103276001882319	0	0	250.277517658505	0	1.02053035522369	0	-1.23855958820604	0	801.034847870047	0	3.19569485388777	0	513.215010310106	0	12.5418628824725	0	3.99361889333444	0	11.5828824348701	0	1.74977360801071	0	-0.0906602689106891	0	-1.26386627593311	0	-7.72868106731315	0	0.0103276001882319	1.54019644841565	8.030359514715
251.360024546393	0.0573444014669946	2.01079498717919	-3.91400695616628e-05	0.00276820171118444	0.53532193446429	0.00100698130865234	-0.0015377053839485	-0.00120218339375589	-0.00324409255640554	0.00152631621033514	-0.00103013725241959	0.0610635445644678	0.017348116256611	0.485015162373397	0.00336896207187106	-0.000177772139383759	-0.000167610635779398	-0.554685160254912	1.02298111467968	-0.0409094071205397	0.0225466413050175	0.00893918548617717	-0.0317478030870031	-1.11034910767694	-0.0121006885468983	0.0901673316756783	-0.469813632974865	0.0939519415548209	0.0251630441491441	0.00124860782012916	251.360024546393	0	0.0999390467557862	0	0.498633616729184	0	802.094229000408	0	1.91835536892452	0	516.161321235865	0	11.1841196041123	0	5.33567995430096	0	9.6868287543989	0	6.94856599645033	0	-0.805616928271292	0	-0.259428157983314	0	-8.57415923696013	0	-1.02109071981072	0	0	251.360024546393	0	0.0999390467557862	0	0.498633616729184	0	802.094229000408	0	1.91835536892452	0	516.161321235865	0	11.1841196041123	0	5.33567995430096	0	9.6868287543989	0	6.94856599645033	0	-0.805616928271292	0	-0.259428157983314	0	-8.57415923696013	0	-1.02109071981072	1.54849090671725	7.76965167819179
252.322368214829	1.60249238713911	0.878120361729392	-0.000143105402418004	0.00282372682258711	0.535516549695694	3.63572393246181e-05	-0.00160588964533067	-0.000607169799453116	-0.00374187310593717	0.000803954320007815	-0.000972786255214999	0.0616225864561376	0.0175014814926122	0.485118710822111	0.00330288697997291	0.000292771629355492	-0.0134691182691782	-0.56855010923165	0.893053879126817	-0.0528927722714962	0.007155428010236	-0.00876092929448546	-0.0280662689951609	-1.12880397970023	-0.00700037853598316	0.10368051137156	-0.482994433428883	0.0797780234629992	0.0158570104204509	-0.0125726362498027	252.322368214829	0	0.931106458337407	0	2.03852783922656	0	803.006734922103	0	3.10449746548022	0	518.738260633755	0	12.3005770102628	0	6.53894653443889	0	11.4687518019442	0	11.4130847439385	0	-0.144966717532892	0	0.647071373553239	0	-7.79503997191999	0	-0.0488596889183495	0	0	252.322368214829	0	0.931106458337407	0	2.03852783922656	0	803.006734922103	0	3.10449746548022	0	518.738260633755	0	12.3005770102628	0	6.53894653443889	0	11.4687518019442	0	11.4130847439385	0	-0.144966717532892	0	0.647071373553239	0	-7.79503997191999	0	-0.0488596889183495	1.54157413801304	6.97821564196351
253.365809597921	2.47439469539937	-1.23303902621212	-0.000234149857332228	0.00259044954218874	0.535234788031903	0.000396969654899907	-0.00212153223183606	5.4923265590922e-05	-0.00294540589482049	-0.000464156338389868	-0.000337682864901537	0.0617600124970911	0.0172500372609053	0.484806782701225	0.00257672314432885	0.000460198529154868	-0.0107887076382736	-0.572209276119745	0.867176861559015	-0.0249672022185267	-0.0227370729764698	-0.00213949990751559	0.0241419426971592	-1.2684045802214	0.0341659188889147	0.146473966239178	-0.491615281871268	0.0715852110145975	-0.0125515576589476	-0.0248001891227245	253.36580959792	0	3.15854324968059	0	1.84903572123262	0	807.831050807011	0	2.53540882311699	0	519.175232903189	0	22.8875264192973	0	4.97257328568422	0	12.4470405958335	0	11.1838958747892	0	0.707220069645108	0	0.493539344714101	0	-8.26819624862105	0	-0.122536952863999	0	0	253.36580959792	0	3.15854324968059	0	1.84903572123262	0	807.831050807011	0	2.53540882311699	0	519.175232903189	0	22.8875264192973	0	4.97257328568422	0	12.4470405958335	0	11.1838958747892	0	0.707220069645108	0	0.493539344714101	0	-8.26819624862105	0	-0.122536952863999	2.6195047159148	5.02162359782811
254.05944742028	2.35542592498216	-1.97377070677245	-0.000439649022414824	0.00233456836463997	0.535198792438765	2.83971667940519e-05	-0.00234724244336755	0.000170271001652252	-0.00344067184735772	-0.000294472301503559	0.000192565526950606	0.0618391777890112	0.0171000845378976	0.484753234572657	0.00226334664709608	0.000591742124624108	-0.00894053481405606	-0.586602720534243	0.88400410973276	-0.0218888291728902	-0.0700509016362586	0.00245537896702989	0.00971678668282693	-1.31153065150533	0.0938574175701782	0.142502619703563	-0.502475015521921	0.0737824649368281	-0.041284284784111	-0.0410113998140796	254.05944742028	0	4.86726652442529	0	0.679235303707286	0	812.041508784067	0	-0.341709496006462	0	521.181364374007	0	33.2652783657229	0	-2.10577025747678	0	17.3731992892677	0	7.69152035434338	0	1.14201945939568	0	-0.178992802003286	0	-9.92559671580937	0	-0.859337978465852	0	0	254.05944742028	0	4.86726652442529	0	0.679235303707286	0	812.041508784067	0	-0.341709496006462	0	521.181364374007	0	33.2652783657229	0	-2.10577025747678	0	17.3731992892677	0	7.69152035434338	0	1.14201945939568	0	-0.178992802003286	0	-9.92559671580937	0	-0.859337978465852	3.6838461568888	-2.86097192433347
255.096020419541	1.20661222513605	-1.10249757607322	-0.000695984068833343	0.00181927119001171	0.535279785783048	-0.000113018002130161	-0.00200964499861607	-0.000508888978424895	-0.00306523634748349	-0.000250363667878403	-0.000341835960652037	0.062211919648759	0.0166325824934877	0.484770840385422	0.00215207780917425	0.00127173859813333	-0.0148362232731394	-0.60696095110834	0.93521387654324	-0.0328389633425649	-0.0786320046985016	-0.000206593028404354	-0.00904469276805619	-1.284936663279	0.107643613433884	0.134924952696017	-0.518535081059382	0.0796022447951199	-0.0441557080878615	-0.0346584397897368	255.096020419541	0	6.79844475511713	0	-1.10956047336881	0	815.756951676665	0	-3.7664314440387	0	524.343626602649	0	40.614030788376	0	-8.84624723805628	0	23.5670924168498	0	1.98969349271952	0	2.07878682363532	0	-1.16604224923482	0	-11.7580831582032	0	-2.45698787105442	0	0	255.096020419541	0	6.79844475511713	0	-1.10956047336881	0	815.756951676665	0	-3.7664314440387	0	524.343626602649	0	40.614030788376	0	-8.84624723805628	0	23.5670924168498	0	1.98969349271952	0	2.07878682363532	0	-1.16604224923482	0	-11.7580831582032	0	-2.45698787105442	4.3330767408641	-7.46913310137221
256.616800263326	-1.3294888594608	1.77622865781035	-6.70313995582375e-05	0.0022417243764178	0.534570010509683	4.93847846051105e-05	-0.00267949964560539	-0.00101029990175013	-0.00349723411976063	5.95376185643289e-06	0.000450877093145973	0.0628959540353258	0.0171874075705159	0.483963475123123	0.00127008427817663	0.00130243914573494	-0.019616681791462	-0.630706693295805	1.06172209685829	-0.0410002889384327	-0.0924912334892873	-0.0222036615800532	-0.00645460022432182	-1.32061024679095	0.137847216182543	0.105509801021268	-0.540816667425569	0.0958476890896156	-0.0490223293685559	-0.0298078721566017	256.616800263326	0	6.69476656446537	0	-0.39085980421345	0	816.612607007806	0	-4.81126140140437	0	525.858336010751	0	40.4472655124368	0	-8.36048564506172	0	22.6379935780924	0	3.62261282039257	0	2.00074150415677	0	-0.688528475389292	0	-12.5141049065549	0	-3.33691087806814	0	0	256.616800263326	0	6.69476656446537	0	-0.39085980421345	0	816.612607007806	0	-4.81126140140437	0	525.858336010751	0	40.4472655124368	0	-8.36048564506172	0	22.6379935780924	0	3.62261282039257	0	2.00074150415677	0	-0.688528475389292	0	-12.5141049065549	0	-3.33691087806814	1.07920945249896	-5.04156898511195
257.398328048028	-2.23714197632149	1.84346905158352	-6.31853595364507e-05	0.00233143536118523	0.53419437683592	0.000246246378894232	-0.00283156597654812	-0.0012864499484939	-0.00370249922132337	-0.000276217313076339	0.000538505894227914	0.0630299592311283	0.017339006910982	0.483567302720864	0.00102141842989798	0.0013897978235034	-0.0137842648582889	-0.637511706711455	1.14114606877748	-0.0492476114125745	-0.0731679004049116	-0.0393981247500407	-0.01522772239499	-1.36701958441294	0.147857176822426	0.100289222186772	-0.546302965420425	0.104228207385976	-0.0398204130810003	-0.0203496638626921	257.398328048027	0	5.26507753731658	0	1.11812557307461	0	819.282533912399	0	-7.57677911274844	0	528.774564468707	0	35.3665400709942	0	-3.18965951674791	0	17.284107591997	0	9.26344683503754	0	1.27139418716479	0	0.0416460239958836	0	-13.8482772582423	0	-4.74521738656836	0	0	257.398328048027	0	5.26507753731658	0	1.11812557307461	0	819.282533912399	0	-7.57677911274844	0	528.774564468707	0	35.3665400709942	0	-3.18965951674791	0	17.284107591997	0	9.26344683503754	0	1.27139418716479	0	0.0416460239958836	0	-13.8482772582423	0	-4.74521738656836	-1.3441882981097	-0.899587574956369
258.254119965156	-2.47706385390383	0.473471278766429	-0.000218780351974667	0.0024988516114226	0.533941985963258	-0.00104480344363855	-0.00257328552500466	-0.00158251204148622	-0.00272651033017146	-0.000547031154665526	3.86606617576351e-05	0.0638910492642086	0.0174393968989855	0.483194631195614	0.00115157256199027	0.00148610970403655	-0.00606894243353404	-0.641924627714561	1.17202449072448	-0.0373302024455127	-0.074731266136187	-0.0464703488965604	-0.0226266333223298	-1.36629677617545	0.143245515423421	0.0912529513464016	-0.549780810851687	0.108443995122476	-0.0422036936384078	-0.0218289953013081	258.254119965156	0	3.18521477495677	0	2.18872580919974	0	824.342383828152	0	-10.1559071546248	0	530.253444784425	0	23.0450779767784	0	3.0306692601894	0	13.7492053101545	0	11.447555960506	0	0.714450588991799	0	0.790202919636718	0	-15.661732929418	0	-5.45879036432806	0	0	258.254119965156	0	3.18521477495677	0	2.18872580919974	0	824.342383828152	0	-10.1559071546248	0	530.253444784425	0	23.0450779767784	0	3.0306692601894	0	13.7492053101545	0	11.447555960506	0	0.714450588991799	0	0.790202919636718	0	-15.661732929418	0	-5.45879036432806	-2.67143690613925	3.38503182218535
259.314729125978	-1.59526132930591	-1.58414943341171	0.000165659101620257	0.00245038388285315	0.533369511530723	-1.16197051651089e-05	-0.00222721285960953	-0.00106983498400801	-0.00360452547259523	-0.00213849354422535	-0.000348179119492713	0.0645358927930796	0.017559550940827	0.482535813491357	0.00146625820626709	0.00178528634281432	0.015702455756193	-0.655636759365568	1.19644245817005	0.0127032359168084	-0.0245572800815527	-0.0453814063580945	-0.0649512408227926	-1.50760696927229	0.0932444971687544	0.102294336258829	-0.557511878368773	0.109424553655724	-0.00614525831620368	-3.82833686416811e-05	259.314729125977	0	0.921094403737694	0	1.52010006369534	0	829.247749992697	0	-8.89271920586278	0	531.068743893207	0	12.2739881698789	0	0.628417576009891	0	12.2208781973536	0	10.4720094277412	0	-0.151083407622353	0	0.270518372541076	0	-14.6695807054522	0	-4.83157071683338	0	0	259.314729125977	0	0.921094403737694	0	1.52010006369534	0	829.247749992697	0	-8.89271920586278	0	531.068743893207	0	12.2739881698789	0	0.628417576009891	0	12.2208781973536	0	10.4720094277412	0	-0.151083407622353	0	0.270518372541076	0	-14.6695807054522	0	-4.83157071683338	-1.13777029493181	-3.53911944594257
260.149917224461	-0.267830945034974	-1.92512526894485	0.000286568963126916	0.00247755895399897	0.532784140889482	-0.000432427719623558	-0.00212496167285204	-0.000367353039098565	-0.00324468554746862	-0.00209683465422233	-0.00165786079814612	0.0637938599304314	0.017572321028301	0.482052538723443	0.0014797872008338	0.00199512088567276	0.0288058291685263	-0.655821493584504	1.1637564977357	0.0089992694233122	-0.000294849383300714	-0.0150901858614748	-0.0310196467254851	-1.45351617349554	0.047275774398288	0.0710288763389396	-0.561759413821676	0.110408794015315	0.00755993228071399	0.0157363810899067	260.149917224461	0	0.120253931268585	0	-0.0573962115889103	0	830.139846496322	0	-7.41221694739413	0	534.059994464588	0	11.1844510787371	0	-0.989009902700388	0	9.4706450711047	0	4.77945650716814	0	-0.785387315533834	0	-0.517188372718661	0	-13.9058561111973	0	-3.64880596116517	0	0	260.149917224461	0	0.120253931268585	0	-0.0573962115889103	0	830.139846496322	0	-7.41221694739413	0	534.059994464588	0	11.1844510787371	0	-0.989009902700388	0	9.4706450711047	0	4.77945650716814	0	-0.785387315533834	0	-0.517188372718661	0	-13.9058561111973	0	-3.64880596116517	1.77855912315599	-4.72778852464299
261.383191390394	1.71411954551073	0.137732284112409	0.000518326705369793	0.0028804486037454	0.532146598548583	-0.000724573676801043	-0.00233494817758244	-0.000394942679241333	-0.00357305403786493	-0.00155026524053717	-0.00178675090220808	0.0640540629141345	0.0180358111410165	0.481386689395093	0.00136058663906707	0.00177598676889315	0.0358323411745551	-0.653316770344218	1.19806909077159	0.0124827260554983	0.00135485870514787	-0.014015253989659	-0.0248650812918614	-1.46087546687783	0.0419487452709568	0.0684318143754803	-0.560333088082715	0.114022949478841	0.00756468127310488	0.0178906341552758	261.383191390394	0	1.07247512767083	0	-1.36986921516762	0	831.289804939122	0	-7.98751623254926	0	535.932281149709	0	12.6885631295566	0	-1.52479761208066	0	10.0345622910708	0	1.86910521334247	0	-0.0599213124002692	0	-1.40650378009602	0	-14.3846319689395	0	-4.14093922120685	0	0	261.383191390394	0	1.07247512767083	0	-1.36986921516762	0	831.289804939122	0	-7.98751623254926	0	535.932281149709	0	12.6885631295566	0	-1.52479761208066	0	10.0345622910708	0	1.86910521334247	0	-0.0599213124002692	0	-1.40650378009602	0	-14.3846319689395	0	-4.14093922120685	5.06188331812295	-0.541071698416074
262.305292625	2.46445992581354	1.76026788846175	0.000724556335906853	0.00301994347886014	0.531926006678979	0.000107822353462936	-0.00136159262996003	0.0002875770378308	-0.00257378874760832	0.000103594901233399	-0.000890085813996789	0.0645427620279639	0.0180952056906121	0.48109327041018	0.00202838965085602	0.00207093127746491	0.0368242661235176	-0.652956457155108	1.2112572754304	-0.00341118670361424	-0.0113158732274148	-0.0211490104577145	-0.0397371445513322	-1.50002537643974	0.027740948819951	0.0681987161754013	-0.558426987249148	0.115327805039829	-0.00236783310388706	0.0140430858797814	262.305292625	0	3.0691860049615	0	-0.415822431101087	0	835.658500049164	0	-5.82421017313983	0	537.131381409104	0	22.3394911095075	0	3.4098337490886	0	12.819887134567	0	3.52737578188763	0	0.68504437071639	0	-0.700132780346558	0	-12.8035688135338	0	-3.42093132664238	0	0	262.305292625	0	3.0691860049615	0	-0.415822431101087	0	835.658500049164	0	-5.82421017313983	0	537.131381409104	0	22.3394911095075	0	3.4098337490886	0	12.819887134567	0	3.52737578188763	0	0.68504437071639	0	-0.700132780346558	0	-12.8035688135338	0	-3.42093132664238	4.87371047753234	9.05473991320652
263.159373709148	2.27407356154606	1.80138382390068	0.000689849914234446	0.00290788153300766	0.531363146042265	-0.000526546470503858	-0.00111951690975519	0.000526648302503162	-0.00332157432008622	-0.000282614695619116	-0.000474807274844538	0.0645112347480957	0.0181153142328866	0.480541645512475	0.00210066111045735	0.00201605761336865	0.0403499148389142	-0.645871427308232	1.22471675706099	-0.0030690781956937	-0.0224377091789446	-0.0295182049675097	-0.0327979156539338	-1.49352415476383	0.0146316775520996	0.0572396177567632	-0.552924515205973	0.118043523964532	-0.00800347646369437	0.0118441638009057	263.159373709148	0	5.1551483741513	0	1.22767469333001	0	840.756670138237	0	-1.80897899617094	0	540.297623423501	0	34.807968989025	0	13.2260836921069	0	20.5577125021751	0	9.63413911340617	0	1.23360049929366	0	0.0994053139706918	0	-10.8512429242703	0	-2.36624909989634	0	0	263.159373709148	0	5.1551483741513	0	1.22767469333001	0	840.756670138237	0	-1.80897899617094	0	540.297623423501	0	34.807968989025	0	13.2260836921069	0	20.5577125021751	0	9.63413911340617	0	1.23360049929366	0	0.0994053139706918	0	-10.8512429242703	0	-2.36624909989634	3.05651614511384	23.453820593657
264.238003092011	0.944705211087436	-0.119648156505391	0.000313698422774204	0.00231034093161016	0.530909678255632	-0.00131245995323626	-0.00107920738981998	0.00110430246294507	-0.00340268407723678	-0.00025011763434733	0.000128310806469173	0.0649567826976197	0.017603575794618	0.480034295627492	0.00192016528619702	0.0016800142294524	0.0482815196517954	-0.634511640664185	1.25920177249421	0.0114002505878695	-0.0231589782043003	-0.0353184750698221	-0.0294551350609115	-1.49571188655347	0.00859345569331754	0.046820120461657	-0.543069253461305	0.122769432033431	-0.00565810833873824	0.016052225073331	264.23800309201	0	6.97788958210063	0	2.26162417803822	0	844.000403301359	0	0.177374302562103	0	541.638374824508	0	40.8266385597474	0	17.1209471014059	0	23.2488033011025	0	11.5415065424208	0	2.22495673349241	0	0.850179971376165	0	-9.4460555521876	0	-1.43242609345629	0	0	264.23800309201	0	6.97788958210063	0	2.26162417803822	0	844.000403301359	0	0.177374302562103	0	541.638374824508	0	40.8266385597474	0	17.1209471014059	0	23.2488033011025	0	11.5415065424208	0	2.22495673349241	0	0.850179971376165	0	-9.4460555521876	0	-1.43242609345629	0.697233385789534	27.6512294698674
265.453301260428	-1.11668325755147	-1.96930939024075	0.000641742400845643	0.00238173375184115	0.530565668444108	-0.00115737300352947	-0.00104419328466948	0.00129745125306413	-0.00351970218852834	-0.0007970962530046	0.000440352536993861	0.0655340783447191	0.0177392932040909	0.479603909705055	0.00176889161970649	0.00133332038305859	0.0507008230445249	-0.628304038331773	1.29256731348299	0.0133016316787092	-0.0275191989854452	-0.0386900828369418	-0.0299156057994843	-1.50004703589584	0.00295380115203741	0.0399602262443993	-0.537326221454316	0.12686289727072	-0.0077173118191807	0.0160653280532356	265.453301260428	0	6.86596960148451	0	0.752235802380697	0	844.452540674501	0	0.719725722159863	0	543.890645510997	0	40.7070044240523	0	16.5222750347344	0	22.1038668103192	0	7.89267958060141	0	2.131927322934	0	-0.134167098684114	0	-9.21030502686934	0	-0.955072452003891	0	0	265.453301260428	0	6.86596960148451	0	0.752235802380697	0	844.452540674501	0	0.719725722159863	0	543.890645510997	0	40.7070044240523	0	16.5222750347344	0	22.1038668103192	0	7.89267958060141	0	2.131927322934	0	-0.134167098684114	0	-9.21030502686934	0	-0.955072452003891	0.147141217465194	27.0661879238986
266.251122050306	-2.13306731234022	-1.51822973461643	0.000535141478489903	0.00228724683497776	0.530595035867849	-0.00104291901527527	-0.000566161320852641	0.0015426058672557	-0.00317612401801877	-0.000925825445798067	0.000267348992102864	0.0656575916871554	0.0176427612106086	0.479598981338648	0.00179266622772582	0.00141056017975376	0.0515428079163374	-0.625860239173852	1.31069843884467	0.0161139232090644	-0.0251600000881197	-0.0370796239819055	-0.0286404284829228	-1.50663511791643	-7.26503341909721e-05	0.0362706834109805	-0.535175417404767	0.129078696641632	-0.00670368464172931	0.0176082147492405	266.251122050306	0	5.53499254640726	0	-0.735229486145412	0	846.742718010907	0	3.17103364604039	0	546.680097755469	0	36.6572508449074	0	12.3554284783152	0	17.5601418779775	0	2.63363089477292	0	1.3722063744291	0	-0.89002140016986	0	-7.94195385551234	0	0.465350376569975	0	0	266.251122050306	0	5.53499254640726	0	-0.735229486145412	0	846.742718010907	0	3.17103364604039	0	546.680097755469	0	36.6572508449074	0	12.3554284783152	0	17.5601418779775	0	2.63363089477292	0	1.3722063744291	0	-0.89002140016986	0	-7.94195385551234	0	0.465350376569975	0.615556708795296	22.1799414160112
267.474789080618	-2.38240061913714	0.929458460196286	0.000472704877157222	0.00210215679702949	0.530514297003069	-0.00124423646100458	-0.000566714688509288	0.00178255721090349	-0.00334914035368253	-0.000821342602142405	5.46929062780578e-05	0.0656153235209934	0.0175331780882517	0.479507383332741	0.00140960884663059	0.00126234255798359	0.0530994253319512	-0.623095590104068	1.32112160559053	0.0168531950606317	-0.0254054665524526	-0.0356647608399297	-0.0311146174485737	-1.50648063784523	0.00140225158995489	0.0332243097499681	-0.532261691112072	0.130473796284925	-0.00674975281747379	0.017493184493938	267.474789080618	0	2.58999596013328	0	-1.16232062769468	0	853.842423964514	0	4.13589164377967	0	547.480455728816	0	19.5140743427206	0	10.1734536304654	0	15.7125558321098	0	1.94107010831947	0	0.555905262194809	0	-1.21123986562985	0	-7.21446344084793	0	0.794333491625899	0	0	267.474789080618	0	2.58999596013328	0	-1.16232062769468	0	853.842423964514	0	4.13589164377967	0	547.480455728816	0	19.5140743427206	0	10.1734536304654	0	15.7125558321098	0	1.94107010831947	0	0.555905262194809	0	-1.21123986562985	0	-7.21446344084793	0	0.794333491625899	0.769441686075554	19.0466158757499
268.455257327688	-1.36425794154581	1.9981322029422	0.000376174500756645	0.00220436561173642	0.530341034424865	-0.00138396651324478	-0.00047767595520539	0.00154830279678581	-0.00304342734470892	-0.000698425205245932	0.000273181968376639	0.0648448128979297	0.0176342462724033	0.4794220246818	0.00108233109172849	0.00127288016498848	0.0533052212322048	-0.62092561824021	1.32950978545723	0.0165155788388234	-0.0237418199914191	-0.0375196045730451	-0.031250597607784	-1.51241103796245	0.00561794285188932	0.0311387095821755	-0.530171841271763	0.131550817908803	-0.00605541353284567	0.0186624291344604	268.455257327688	0	0.677792355013766	0	0.430720329834242	0	857.658941553408	0	1.11789206948127	0	550.171050301953	0	11.738699647545	0	16.027625813717	0	10.7453584705218	0	6.62629621395595	0	-0.314400694551152	0	-0.282526235967148	0	-9.02627675421057	0	-0.651876004050627	0	0	268.455257327688	0	0.677792355013766	0	0.430720329834242	0	857.658941553408	0	1.11789206948127	0	550.171050301953	0	11.738699647545	0	16.027625813717	0	10.7453584705218	0	6.62629621395595	0	-0.314400694551152	0	-0.282526235967148	0	-9.02627675421057	0	-0.651876004050627	0.183177003178096	24.6104388655538
269.494425268904	0.375369292024421	0.84924484765625	0.000211621578694684	0.00225803659894954	0.530470969067603	-0.000887221017574543	-0.000422627958524158	0.000884132784018777	-0.00336880400617659	0.000273559004259947	0.000165786274314979	0.0645470903564162	0.0177771854719306	0.479568059172523	0.000828983561275183	0.00135424728542134	0.0539386608331968	-0.618745266728173	1.34019464666511	0.0181648114668877	-0.0228133777513237	-0.0405228399811221	-0.0325060075738922	-1.50893610618276	0.0050697779873491	0.0281696258621856	-0.527894368306117	0.132958826352055	-0.00582060304492313	0.0203131766393023	269.494425268904	0	0.140046738163729	0	2.09414629619836	0	858.204195280897	0	0.0776265387386118	0	552.959947996777	0	11.1875267554308	0	17.0640978029962	0	8.75370123099299	0	11.4693693608027	0	-0.765906448319606	0	0.694264687547642	0	-9.53899383306935	0	-1.52409685856249	0	0	269.494425268904	0	0.140046738163729	0	2.09414629619836	0	858.204195280897	0	0.0776265387386118	0	552.959947996777	0	11.1875267554308	0	17.0640978029962	0	8.75370123099299	0	11.4693693608027	0	-0.765906448319606	0	0.694264687547642	0	-9.53899383306935	0	-1.52409685856249	0.26945060530951	21.9994424654501
270.686801303408	2.08358432730228	-1.53652332718108	0.000266169927750204	0.00244029964032963	0.530769202314286	-0.00150820772635888	-4.88886767982701e-05	0.000163320001295987	-0.00370593883833366	0.000622370811604151	-0.000722298602876361	0.0645585954632821	0.0180509044262686	0.479839226819085	0.000853417552335621	0.00157974861155771	0.055688721526154	-0.616883603209131	1.35603204909718	0.0106648205234004	-0.0153338822144761	-0.0460890448305114	-0.0374871563695708	-1.49667032033768	-0.00101111860366355	0.0222416853689727	-0.525307503353033	0.135283425908978	-0.00037235947214895	0.0253941913812452	270.686801303408	0	1.69724293740404	0	1.611913244206	0	860.53583716527	0	-0.976473144357976	0	553.759856610183	0	14.9838136201729	0	15.0453999700494	0	10.1035263627587	0	10.699160960828	0	0.247518600284097	0	0.329754849166306	0	-10.3565234367655	0	-2.05125846091261	0	0	270.686801303408	0	1.69724293740404	0	1.611913244206	0	860.53583716527	0	-0.976473144357976	0	553.759856610183	0	14.9838136201729	0	15.0453999700494	0	10.1035263627587	0	10.699160960828	0	0.247518600284097	0	0.329754849166306	0	-10.3565234367655	0	-2.05125846091261	2.45353226380914	18.8626541793704
271.56719699109	2.49902582615064	-1.92667219184339	0.000432647846581625	0.00246784259032665	0.530993767046551	-0.000360564277495827	-0.0013558591404231	0.000671756062538558	-0.00308915738528426	-0.000769559841993337	-9.86329952520727e-05	0.0640658473492983	0.0180568447092692	0.480106744889409	0.000143883503851325	0.00120182717064024	0.0586188367696832	-0.613723676832385	1.35852170762644	0.010476373761527	-0.0120662505209289	-0.0475118395858153	-0.0355127912611025	-1.49913560310169	-0.00369335747356603	0.0228170720116722	-0.52246879298708	0.135442400504792	0.0015337730244447	0.0266385577975095	271.56719699109	0	3.78103685579636	0	-0.0434521445273233	0	865.481759817039	0	-4.90869010328617	0	556.887853904446	0	26.7545047848058	0	5.68032122582895	0	17.5585174131455	0	4.7616711830393	0	0.858401256719224	0	-0.501362711407575	0	-12.3202841064642	0	-3.19034676050616	0	0	271.56719699109	0	3.78103685579636	0	-0.0434521445273233	0	865.481759817039	0	-4.90869010328617	0	556.887853904446	0	26.7545047848058	0	5.68032122582895	0	17.5585174131455	0	4.7616711830393	0	0.858401256719224	0	-0.501362711407575	0	-12.3202841064642	0	-3.19034676050616	4.54139575825374	9.00554128191039
272.479303692942	1.96065939125326	-0.584599448360499	0.000214918923663073	0.00235845578465558	0.531449606066813	-0.00100232806084038	-0.00112185217257622	0.000327379043345558	-0.00342002552770234	-0.000340317268741738	-0.000462620648575994	0.0637822990717579	0.0180390368804621	0.480574825273079	0.000403634122256281	0.00152528967025751	0.059331015147645	-0.612809120549791	1.36347717167829	0.00547566273151708	-0.00950822180777613	-0.0479302804591627	-0.0391021392163831	-1.49956418838981	-0.00280552649041623	0.0210866507421139	-0.521106261499152	0.136139340480041	0.00402332406786648	0.0274586818011095	272.479303692942	0	5.88682146258014	0	-1.29572555033053	0	870.366869347716	0	-7.85773464675914	0	558.751182279613	0	38.1390486367836	0	-1.28950535191675	0	22.0097554329006	0	1.827648901598	0	1.52436514725424	0	-1.32740373837815	0	-14.2426875703183	0	-4.06772928566897	0	0	272.479303692942	0	5.88682146258014	0	-1.29572555033053	0	870.366869347716	0	-7.85773464675914	0	558.751182279613	0	38.1390486367836	0	-1.28950535191675	0	22.0097554329006	0	1.827648901598	0	1.52436514725424	0	-1.32740373837815	0	-14.2426875703183	0	-4.06772928566897	5.27254940455295	3.88925865387827
273.811549572502	-0.0775864188646738	1.84327042168892	0.000564348315468965	0.00222825186582389	0.532169865800124	-0.00147924515306328	-0.00124405615406916	0.00188859031518538	-0.00332633266287248	-0.000311167011497385	0.000176457597653156	0.0638939148838678	0.0179737535869695	0.481243838239036	0.000496787145391706	0.00203043531424159	0.0629788768468062	-0.6098349428199	1.38180870352945	0.00681550694467604	-0.00840588908143191	-0.0422498921270947	-0.0380002134505542	-1.50177829928396	0.000324985812356704	0.0218368847429743	-0.518272648347571	0.137823219798248	0.00570678218956896	0.029037050810991	273.811549572502	0	7.24126925731516	0	-0.262569734170423	0	872.219630556081	0	-7.38275920110597	0	560.263880039164	0	40.9479083331757	0	-1.01678642801792	0	22.7015398705783	0	3.98390528588545	0	2.46890332403285	0	-0.612071297823891	0	-13.8781081694114	0	-3.608863967823	0	0	273.811549572502	0	7.24126925731516	0	-0.262569734170423	0	872.219630556081	0	-7.38275920110597	0	560.263880039164	0	40.9479083331757	0	-1.01678642801792	0	22.7015398705783	0	3.98390528588545	0	2.46890332403285	0	-0.612071297823891	0	-13.8781081694114	0	-3.608863967823	2.19142028000021	6.53281595236083
274.62032685638	-1.40488981401751	1.76428555820313	0.000635101825930349	0.00224459886606301	0.532251517875088	-0.00128015681906343	-0.00147836572403085	0.00171278758163349	-0.00351884616617266	0.000637328851466029	0.000235689661547481	0.0626303752871649	0.0180561441598684	0.48147343924024	0.000424394819291158	0.00227268273637667	0.0631965297611373	-0.608717787775187	1.37576587545097	0.00618445529398805	-0.00812522717228719	-0.0421331940996901	-0.0384228729762165	-1.49922288728857	0.00207752690772713	0.0203402679209273	-0.51711339046676	0.137435393834104	0.00615767343121835	0.0295271302405298	274.62032685638	0	6.62468464269204	0	1.30052577149333	0	872.809671986437	0	-8.56770793566728	0	563.287969572981	0	40.3181767149127	0	0.107278168401239	0	20.4212681527891	0	9.84046672545862	0	1.95050121185346	0	0.142845831093566	0	-14.4556636677841	0	-4.6081341424117	0	0	274.62032685638	0	6.62468464269204	0	1.30052577149333	0	872.809671986437	0	-8.56770793566728	0	563.287969572981	0	40.3181767149127	0	0.107278168401239	0	20.4212681527891	0	9.84046672545862	0	1.95050121185346	0	0.142845831093566	0	-14.4556636677841	0	-4.6081341424117	-0.687203311502244	5.19072406099257
275.706227062743	-2.44316223052561	-0.225707490165799	0.000762758885113385	0.00206141269857032	0.53260417954999	-0.00132496963814402	-0.0018618904530589	0.00208198339114083	-0.00341756491381669	0.00126607913771469	0.000365445277204266	0.061956316578384	0.0179259640228677	0.481882275929772	0.000241412847493681	0.00238620798186087	0.0633933788145266	-0.607154721751545	1.37281020613982	0.00407264509924935	-0.00741845124525009	-0.0407839739532784	-0.0384001279787288	-1.49983345725437	0.00256672589880409	0.0223798065970366	-0.515615750158509	0.136891696647364	0.00746998847613665	0.0299359704807646	275.706227062743	0	4.4284057062894	0	2.25127115398094	0	877.3535326046	0	-10.2993836091017	0	564.498817407488	0	30.7280189442401	0	3.32273511883479	0	18.3054969607366	0	11.5163906964347	0	1.01948830057361	0	0.84340824150803	0	-15.7618542074477	0	-5.49982500307549	0	0	275.706227062743	0	4.4284057062894	0	2.25127115398094	0	877.3535326046	0	-10.2993836091017	0	564.498817407488	0	30.7280189442401	0	3.32273511883479	0	18.3054969607366	0	11.5163906964347	0	1.01948830057361	0	0.84340824150803	0	-15.7618542074477	0	-5.49982500307549	-2.69044461515517	4.40411819142723
276.529084433611	-2.33750169067137	-1.70167033466161	0.000891492631355169	0.00196766292715652	0.532830081628663	-0.00125266945313811	-0.00200822692909603	0.00232467991191436	-0.00357174323719006	0.00142266890232596	0.000772006617662591	0.0616493752659042	0.0178857117683968	0.482130169432017	0.00015048389736904	0.00253414239000702	0.0639065239851694	-0.606521844555701	1.37037851874072	0.003657655564506	-0.00632640022678246	-0.0398574391907427	-0.0407383679681293	-1.50534152603973	0.00216327156970233	0.0225335612591505	-0.514720168042368	0.136641876137548	0.00850281814989999	0.0303463792079214	276.529084433611	0	2.40518863647669	0	1.39914979500854	0	882.329706590005	0	-8.21428915711852	0	565.535680026132	0	18.4852152189795	0	-1.78141456857178	0	15.7804971838999	0	10.1359008921241	0	0.500775791612762	0	0.199127725488148	0	-14.1811377931518	0	-4.95503033210047	0	0	276.529084433611	0	2.40518863647669	0	1.39914979500854	0	882.329706590005	0	-8.21428915711852	0	565.535680026132	0	18.4852152189795	0	-1.78141456857178	0	15.7804971838999	0	10.1359008921241	0	0.500775791612762	0	0.199127725488148	0	-14.1811377931518	0	-4.95503033210047	-1.74871382413481	-5.46759553020341
277.35199887805	-1.47800343570595	-1.87857716473262	0.00102324410248554	0.00187214089505672	0.5330290887608	-0.00140163187981279	-0.00187808935489647	0.00291449858528988	-0.00337446551116775	0.00134581234475324	0.000294690684008479	0.0612526589272322	0.0178061671754987	0.482362470258143	0.000153474778606856	0.00275814747817356	0.0647782478251418	-0.605456012101465	1.37434702175015	0.00239896487661532	-0.00566531497348818	-0.0378914961895667	-0.0392824147531094	-1.50332075267932	0.000662045810974882	0.0224001262762704	-0.513832478910418	0.137038484970718	0.00880766452408349	0.0305724769325228	277.35199887805	0	0.790607441899658	0	-0.182900332875039	0	885.549283955093	0	-5.11967914250795	0	568.582278861975	0	11.9686739597487	0	-7.93181915042226	0	9.83816627254168	0	4.25962043370575	0	-0.236072495506033	0	-0.570992797303868	0	-12.6673874261554	0	-3.53386834587082	0	0	277.35199887805	0	0.790607441899658	0	-0.182900332875039	0	885.549283955093	0	-5.11967914250795	0	568.582278861975	0	11.9686739597487	0	-7.93181915042226	0	9.83816627254168	0	4.25962043370575	0	-0.236072495506033	0	-0.570992797303868	0	-12.6673874261554	0	-3.53386834587082	0.682574845534161	-14.0992260684091
278.821336085673	0.96495384951421	0.776034940293138	0.000405860067118323	0.00232575335939153	0.534101704939082	-0.00129706816381997	-0.00245952701216834	0.00211637315528464	-0.00379824929146104	0.000482795042439947	0.000759898381830194	0.0613850801598324	0.018355662841985	0.483354034896623	-0.000484519498605438	0.00226428452172226	0.0580952178935651	-0.603613912057846	1.40849461490727	-0.000468702765691431	-0.00700287595115967	-0.0453543932502066	-0.0422147537592692	-1.51343766614105	0.000550211907672231	0.0190453752447737	-0.511575500990743	0.140759900984554	0.00700811073928836	0.028142565597335	278.821336085673	0	0.376096987645982	0	-1.23531570277605	0	886.424731004216	0	-3.97398302270404	0	570.291974520874	0	11.3165217591435	0	-8.97119260983275	0	8.25867336547094	0	1.84640488283681	0	-0.550526453220101	0	-1.27026670866401	0	-11.9135004609867	0	-2.60186660502846	0	0	278.821336085673	0	0.376096987645982	0	-1.23531570277605	0	886.424731004216	0	-3.97398302270404	0	570.291974520874	0	11.3165217591435	0	-8.97119260983275	0	8.25867336547094	0	1.84640488283681	0	-0.550526453220101	0	-1.27026670866401	0	-11.9135004609867	0	-2.60186660502846	4.18203524386372	-11.8373146551947
279.822387131715	2.22463532026749	1.99561232644102	0.000394630817827494	0.00244382616781352	0.534468187767457	-0.00149925211762446	-0.00259379110383322	0.00217104755293304	-0.00384277682139667	0.000434102178554314	0.000598523934051662	0.0612217209342048	0.0185092184854516	0.483713370368986	-0.000768530759379052	0.00217032208551701	0.0566221826575893	-0.60309782556101	1.41371377782675	0.00243260892082493	-0.00361875973959878	-0.0441120535128971	-0.0408934777723201	-1.50925868423029	0.000328919395112115	0.0165969598115997	-0.511198182378405	0.141578054552701	0.00825639837403339	0.0292396575166416	279.822387131715	0	2.04110007489446	0	0.311665442196062	0	889.329622447925	0	-1.26671072615875	0	572.817310704262	0	16.5880399330431	0	-4.05128819144019	0	12.8535937157958	0	6.14065102513845	0	0.3799649678122	0	-0.335297833583501	0	-10.3455242192509	0	-1.16828922727826	0	0	279.822387131715	0	2.04110007489446	0	0.311665442196062	0	889.329622447925	0	-1.26671072615875	0	572.817310704262	0	16.5880399330431	0	-4.05128819144019	0	12.8535937157958	0	6.14065102513845	0	0.3799649678122	0	-0.335297833583501	0	-10.3455242192509	0	-1.16828922727826	3.89775542790691	-3.87825275548987
280.655702025643	2.48542206297887	1.32573166710348	0.00034845125505822	0.00230360920253247	0.534548605223176	-0.000188296355818011	-0.00172442996421451	0.00252175287905285	-0.00300559724981933	0.00137159535217028	0.000721868069861196	0.0607394892359032	0.0183287649499412	0.483838510064579	-0.000464077883996292	0.002167900810388	0.0542965769711807	-0.603610903922893	1.41668005556668	0.00149078315975991	-0.0037076664183475	-0.0449652528922097	-0.0417790326299606	-1.51327207809861	-0.000767304911083475	0.0165512682798675	-0.511541853231326	0.141875330992506	0.00730214622403032	0.0282866961506559	280.655702025643	0	4.06130905919264	0	1.80161267993661	0	894.23280885013	0	2.33447731819033	0	575.516095104755	0	28.5015238161344	0	4.66306122744169	0	19.3576231381672	0	11.0854985463878	0	0.925854546260643	0	0.461406300668267	0	-8.41190262172927	0	-0.184190092782841	0	0	280.655702025643	0	4.06130905919264	0	1.80161267993661	0	894.23280885013	0	2.33447731819033	0	575.516095104755	0	28.5015238161344	0	4.66306122744169	0	19.3576231381672	0	11.0854985463878	0	0.925854546260643	0	0.461406300668267	0	-8.41190262172927	0	-0.184190092782841	2.68488527342623	8.3225193793763
281.697200886549	1.67143701032901	-0.811861801835671	2.90150486816846e-05	0.00219277061172815	0.534793891176812	-0.000763461092769454	-0.00192458394031657	0.00193774588647427	-0.00353999844073754	0.00148768249455621	0.00026163864505294	0.0605010976129984	0.0183304678834321	0.48409193728487	-0.000666474399922526	0.00174127614708884	0.0530777814394564	-0.60287741063728	1.41807021804704	-0.000492703129989279	-0.00187572874034519	-0.0422366278120898	-0.0411143386967692	-1.51508117136041	0.00193971518123187	0.0174987936706759	-0.510895743643173	0.14186532716449	0.00638519246561267	0.0287783715995356	281.697200886548	0	6.32689498333746	0	2.10101206072901	0	899.22167986865	0	3.14214648596556	0	576.016830408428	0	39.6103383084559	0	6.76496610724399	0	20.51738733743	0	11.453101692617	0	1.75748010775233	0	0.703419157552264	0	-7.7499351442107	0	-0.0273391455868299	0	0	281.697200886548	0	6.32689498333746	0	2.10101206072901	0	899.22167986865	0	3.14214648596556	0	576.016830408428	0	39.6103383084559	0	6.76496610724399	0	20.51738733743	0	11.453101692617	0	1.75748010775233	0	0.703419157552264	0	-7.7499351442107	0	-0.0273391455868299	1.58886413450361	11.1479482295171
282.754829394016	-0.0203181079310781	-1.9997768506348	-0.000242342036475263	0.00204535226346498	0.535264090284875	-0.000750822710069654	-0.00124090300757454	0.00120223653897966	-0.00315995383482533	0.00155504198644534	-0.00102818218233736	0.0611957343937378	0.0181742379682349	0.484442795027501	-0.000274289394303953	0.00182500184097829	0.05536483382514	-0.598855324519092	1.38773605176824	0.00167385516939195	-0.0118778430270844	-0.0284339728917706	-0.0447860441338759	-1.50781582699109	0.0170887682591832	0.00608916630822591	-0.506498246080159	0.14044992224536	-0.0014062750225254	0.0203165609979961	282.754829394016	0	7.24206906070783	0	0.423526357902956	0	900.270674027353	0	1.87223939235752	0	578.815051502459	0	40.9508452019486	0	5.42819987409498	0	22.3863852230284	0	6.60626063791238	0	2.46951741855897	0	-0.286719831439395	0	-8.59811373570143	0	-1.05176520895122	0	0	282.754829394016	0	7.24206906070783	0	0.423526357902956	0	900.270674027353	0	1.87223939235752	0	578.815051502459	0	40.9508452019486	0	5.42819987409498	0	22.3863852230284	0	6.60626063791238	0	2.46951741855897	0	-0.286719831439395	0	-8.59811373570143	0	-1.05176520895122	1.56253155418258	11.4023675353706
283.756459856382	-1.62687898274189	-0.885395656864828	-0.000202416840416571	0.00211655475373208	0.535477640778596	0.000201117690280115	-0.00115430974667408	0.00061692538167581	-0.00364157861461568	0.000800054668827796	-0.000960494922397921	0.0618095833941024	0.0183444668164251	0.484556832822317	-0.000262267127831767	0.00129604985921299	0.052244828794302	-0.596574699700448	1.41090191590488	-0.000254503760184889	-0.0123723145965195	-0.0272982306324665	-0.0464102920942296	-1.51012624577025	0.0199092780596233	0.00441223270545025	-0.50404993983702	0.142894723421711	-0.00294629005937176	0.0178476980898049	283.756459856382	0	6.38070106405105	0	-1.18760955254814	0	901.230720632732	0	3.10523972582682	0	581.520133838744	0	39.7576022507297	0	4.15636859607838	0	20.5321573493907	0	1.91119822994251	0	1.78989394155136	0	-1.23184706578099	0	-7.78863664590116	0	-0.0481356038112218	0	0	283.756459856382	0	6.38070106405105	0	-1.18760955254814	0	901.230720632732	0	3.10523972582682	0	581.520133838744	0	39.7576022507297	0	4.15636859607838	0	20.5321573493907	0	1.91119822994251	0	1.78989394155136	0	-1.23184706578099	0	-7.78863664590116	0	-0.0481356038112218	1.57927600161993	12.1800776969953
284.853735006307	-2.48925130713916	1.36535179132382	-0.000173008843692056	0.0019051039732542	0.535209978297839	-0.000187461538225768	-0.000534608720148341	-1.0872293451792e-05	-0.00284705094060811	-0.000513098152127341	-0.00022081558163337	0.0619664085597487	0.0181182852922929	0.484255677629577	0.000457618568608856	0.0011044451100454	0.0496998219976066	-0.595074796248447	1.41898453411474	-0.00277316371431133	-0.0121520773643481	-0.0239226779303078	-0.04749359965816	-1.50419531238903	0.0184242258119108	0.000295914243186656	-0.502504178161482	0.144216942451157	-0.00451587803813675	0.0166945467177902	284.853735006307	0	4.00387692329273	0	-0.886006987803775	0	906.451280902897	0	2.26712440288321	0	582.090475910769	0	28.1460429547128	0	6.37522943051231	0	19.2209113157808	0	2.31564545752161	0	0.911739647678174	0	-0.993050144063312	0	-8.46462348482113	0	-0.194733215249272	0	0	284.853735006307	0	4.00387692329273	0	-0.886006987803775	0	906.451280902897	0	2.26712440288321	0	582.090475910769	0	28.1460429547128	0	6.37522943051231	0	19.2209113157808	0	2.31564545752161	0	0.911739647678174	0	-0.993050144063312	0	-8.46462348482113	0	-0.194733215249272	0.397401972651671	14.9241707283113
285.651205203952	-2.23475661225433	1.99821582146793	1.74847720813721e-05	0.00162846815245851	0.535150256189374	0.000131866255976387	-0.000331214223198817	-0.000185019381342054	-0.0033489439314835	-0.000321956747582874	0.000431495765304184	0.0620359465820945	0.017953727735867	0.484180169224685	0.000740248605054045	0.000901898225342252	0.0492459497074822	-0.594031403764764	1.41356682325585	-0.00386168630723765	-0.0184971180928687	-0.0213033561293287	-0.0477078869905245	-1.49544360911194	0.0115513760442477	0.00232396830241389	-0.501522556815791	0.143432366496765	-0.00793441318115894	0.0136422000052649	285.651205203951	0	2.06978340082592	0	0.548402344975122	0	911.146997933269	0	-1.20201820193445	0	584.700102765944	0	16.7337374719287	0	14.7746344991456	0	12.926461559619	0	7.11203664016339	0	0.38979580789715	0	-0.230644545516368	0	-10.3157089383904	0	-1.14075744347117	0	0	285.651205203951	0	2.06978340082592	0	0.548402344975122	0	911.146997933269	0	-1.20201820193445	0	584.700102765944	0	16.7337374719287	0	14.7746344991456	0	12.926461559619	0	7.11203664016339	0	0.38979580789715	0	-0.230644545516368	0	-10.3157089383904	0	-1.14075744347117	-0.798112236255356	24.0836785291659
286.867377837349	-0.631614211638846	0.34162190067864	-4.58889208783507e-05	0.00123057413686305	0.53509060751911	4.97822214037877e-05	-0.000473085520101883	0.000373514452267906	-0.00300236039990823	-0.000412194853527535	0.000159865539388504	0.0623380503057344	0.0176153344409436	0.484065226405907	0.000990750226059157	0.00028626943642409	0.0442465990115848	-0.588990258859469	1.38032670950574	-0.00810008936908431	-0.0168053826658754	-0.022522699888829	-0.047012551550853	-1.49201025579024	0.0120519645618122	0.0078852961495785	-0.496778567445752	0.139480939069038	-0.00482515730502408	0.0162953495160783	286.867377837349	0	0.214348468569281	0	2.22988975647672	0	914.246727785248	0	-4.05393176516795	0	587.333655780269	0	11.2131158772813	0	19.891665043928	0	8.17428556345005	0	11.5323889878136	0	-0.695408185693834	0	0.820675831767433	0	-11.9949657861346	0	-2.67331798216926	0	0	286.867377837349	0	0.214348468569281	0	2.22988975647672	0	914.246727785248	0	-4.05393176516795	0	587.333655780269	0	11.2131158772813	0	19.891665043928	0	8.17428556345005	0	11.5323889878136	0	-0.695408185693834	0	0.820675831767433	0	-11.9949657861346	0	-2.67331798216926	-0.875753346530075	25.7384047294833
288.099573156707	1.42705753074316	-1.84904334829144	-0.000249496404480361	0.00142936326116293	0.534654286399905	-2.34461617921501e-05	4.39387870914856e-05	0.000821421208245633	-0.00338448844930994	4.77644875223525e-05	0.000621888774009112	0.0631608307081296	0.0179302226057587	0.483512262562338	0.00156039787653881	0.000184203231052425	0.0374873497260251	-0.584588776602587	1.36373751207823	-0.00722676896033272	-0.0180603919819559	-0.0227704020595165	-0.0479875347213343	-1.49161463650059	0.0100814423334316	0.0129109182949593	-0.492350814497589	0.137203084079806	-0.00398959451934828	0.0165287826218821	288.099573156707	0	0.738632690068163	0	1.13088467359848	0	914.916204236958	0	-5.00639744560309	0	588.843469453309	0	11.8627560562104	0	18.9172777386819	0	9.62319532031235	0	9.32573019655072	0	-0.271989347181385	0	0.0468908775588097	0	-12.6106858990504	0	-3.4536794354585	0	0	288.099573156707	0	0.738632690068163	0	1.13088467359848	0	914.916204236958	0	-5.00639744560309	0	588.843469453309	0	11.8627560562104	0	18.9172777386819	0	9.62319532031235	0	9.32573019655072	0	-0.271989347181385	0	0.0468908775588097	0	-12.6106858990504	0	-3.4536794354585	2.27402134479378	24.2622119043136
288.98053333116	2.35166559185389	-1.67552916876744	-0.000132430304444068	0.0015601513247601	0.534185199655211	-0.000262725009656321	0.000240486054499291	0.00116147716793604	-0.00354594786322085	-0.00026491935631373	0.000768989148462714	0.0631509089657188	0.0181194363260059	0.48304527522226	0.00177731865910908	4.00422639079333e-05	0.0345424945294321	-0.582621617659978	1.35383465883873	-0.00750478260425701	-0.0172464898319929	-0.0234371056623996	-0.0483291175394214	-1.48954530486898	0.00894608611128716	0.0154400274128353	-0.490352706436692	0.135906071295429	-0.00270380788501988	0.0170566142071573	288.98053333116	0	2.45805106378159	0	-0.555828615443696	0	918.336309087462	0	-8.28809611422397	0	592.079331182363	0	18.783903416432	0	12.412754961128	0	15.9004898019536	0	3.10622177796308	0	0.516048268944174	0	-0.779452448550352	0	-14.2263568790932	0	-4.96777936908051	0	0	288.98053333116	0	2.45805106378159	0	-0.555828615443696	0	918.336309087462	0	-8.28809611422397	0	592.079331182363	0	18.783903416432	0	12.412754961128	0	15.9004898019536	0	3.10622177796308	0	0.516048268944174	0	-0.779452448550352	0	-14.2263568790932	0	-4.96777936908051	4.89589603232453	18.9418380259126
290.158706142084	2.21879323525812	0.596219547372629	-2.84365183428709e-05	0.00158088382619426	0.533687442840889	0.000224433540686957	0.000180959088632834	0.00133029119526284	-0.0036790125995623	-0.000883760510126028	0.000326710722503686	0.0637399714683173	0.0182283202949427	0.48246503148339	0.00165396087896916	-8.18475681678074e-05	0.0312645681149131	-0.580878111981568	1.34676180035617	-0.00563401502279331	-0.0176611093185544	-0.0232620653686958	-0.0485768787241942	-1.4901063817098	0.00800815349720744	0.0179922212859452	-0.488537963218693	0.134871332222072	-0.00204444249135331	0.017062232599343	290.158706142084	0	5.31460335666672	0	-1.29801704772105	0	925.268605655955	0	-10.121505399595	0	593.085673511376	0	35.6222892601696	0	7.88479812990925	0	18.3519113931554	0	1.85006901871956	0	1.28812133093667	0	-1.33206663680638	0	-15.5979516865766	0	-5.42982344751045	0	0	290.158706142084	0	5.31460335666672	0	-1.29801704772105	0	925.268605655955	0	-10.121505399595	0	593.085673511376	0	35.6222892601696	0	7.88479812990925	0	18.3519113931554	0	1.85006901871956	0	1.28812133093667	0	-1.33206663680638	0	-15.5979516865766	0	-5.42982344751045	5.52830132184157	18.3902756358069
291.326787455342	0.678005202100221	2.00112737851689	-0.000280792293634281	0.00159496554871703	0.533062134715184	0.000137867528641692	-0.000529840823355888	0.000289397071520485	-0.00326941576257965	-0.00199005247778779	-0.00108830603719257	0.0638497306368991	0.0182570654624642	0.481825666274752	0.00111030901109985	-0.000692281792326109	0.0291073252210581	-0.578914523606916	1.35192695122002	-0.0046925358566912	-0.0161145283017197	-0.0195749604332384	-0.0495283175058927	-1.49406181439368	0.0115059046011297	0.0246543803016922	-0.486452941024962	0.134492440641649	-0.000544864050375128	0.0185261153944318	291.326787455342	0	7.10764666650909	0	0.469318842770346	0	928.259145233107	0	-7.62357469376891	0	595.974377543704	0	40.9196066415445	0	11.7441171434379	0	22.165600235697	0	6.81865984045415	0	2.34021478225332	0	-0.269367462028436	0	-13.9921556565751	0	-3.84233744947584	0	0	291.326787455342	0	7.10764666650909	0	0.469318842770346	0	928.259145233107	0	-7.62357469376891	0	595.974377543704	0	40.9196066415445	0	11.7441171434379	0	22.165600235697	0	6.81865984045415	0	2.34021478225332	0	-0.269367462028436	0	-13.9921556565751	0	-3.84233744947584	2.21965363382384	24.7419956982899
292.407758966148	-1.15920596979367	0.711101337544788	-0.000435932040137884	0.00197564804898348	0.532527066058655	0.000273032090250887	-0.000123974278771655	6.9801890808389e-05	-0.00297231626118427	-0.00154863624746494	-0.0014168169212003	0.0639548478161795	0.0186198672866504	0.481280648081039	0.00131381839771183	-0.000508684960051345	0.0261215547267069	-0.576981579240973	1.34111692744251	-0.0054107993579917	-0.0161124534826529	-0.018653262652711	-0.0499223361563259	-1.49394371551157	0.0101610853910958	0.0264588416984267	-0.484481526634905	0.133216238933554	0.000168879063665356	0.0189415789457449	292.407758966148	0	6.83457809639004	0	2.13639833158909	0	928.638196506105	0	-7.82427550356176	0	598.710443317756	0	40.6716140477091	0	12.196348792861	0	22.1225325354552	0	11.5125771250824	0	2.10650329253143	0	0.730883536316967	0	-14.2239460014613	0	-4.00931204395482	0	0	292.407758966148	0	6.83457809639004	0	2.13639833158909	0	928.638196506105	0	-7.82427550356176	0	598.710443317756	0	40.6716140477091	0	12.196348792861	0	22.1225325354552	0	11.5125771250824	0	2.10650329253143	0	0.730883536316967	0	-14.2239460014613	0	-4.00931204395482	-1.2791526881068	21.3723018253441
293.668189496101	-2.44708500830703	-1.7050327775368	-0.000468757611032234	0.00203923325437627	0.532187107077	-0.000181361696273447	-0.000884530902438375	-0.000436744941889221	-0.00248065647535198	-0.000113983260838723	-0.000784504531610292	0.0644771933982777	0.018679852327205	0.480864116185932	0.000710072085293233	-0.000798598299038507	0.0238532018980716	-0.575542561517003	1.33761803480144	-0.000794131838618349	-0.0141233103760298	-0.0157600468627672	-0.0535903330782913	-1.50243729944177	0.00637806702149307	0.0290576071982527	-0.482636135219083	0.132530798197537	0.0024708305689655	0.0200894391067654	293.668189496101	0	4.40239535505107	0	1.38707142469877	0	933.514755889309	0	-6.0324687826136	0	599.813774713847	0	30.581110529181	0	8.00322175329275	0	19.6403668424932	0	10.1485164619538	0	1.01175948190136	0	0.186428383857581	0	-12.914913080301	0	-3.45656630466135	0	0	293.668189496101	0	4.40239535505107	0	1.38707142469877	0	933.514755889309	0	-6.0324687826136	0	599.813774713847	0	30.581110529181	0	8.00322175329275	0	19.6403668424932	0	10.1485164619538	0	1.01175948190136	0	0.186428383857581	0	-12.914913080301	0	-3.45656630466135	-1.83036065419626	11.3572645170711
294.452749540223	-2.35459487571861	-1.90080576063435	-0.000394195744022815	0.0019473558490973	0.531682964677555	0.000489610107412407	-0.00118730437203592	-0.000485939207409133	-0.00323761838880445	-0.000389397873769171	-0.000633418041061204	0.0644035764728776	0.0187171077656725	0.480375309574456	0.00056236419527985	-0.000841056596730141	0.0221887757756955	-0.573499792538511	1.33858225229496	7.12159980017565e-05	-0.0107598624506008	-0.0135632444794545	-0.0526118157982973	-1.50603257866208	0.00239939956198362	0.0272501831046603	-0.480872641029273	0.132855041385311	0.00427692622218677	0.0212229573751065	294.452749540223	0	2.47001676469166	0	-0.122639007301098	0	938.275394086797	0	-2.31405809584938	0	602.72378231433	0	18.8498942892913	0	-1.15747530299971	0	12.4730562716703	0	4.53042215469066	0	0.519672741354458	0	-0.547301201101811	0	-11.1077289861736	0	-2.50964338122148	0	0	294.452749540223	0	2.47001676469166	0	-0.122639007301098	0	938.275394086797	0	-2.31405809584938	0	602.72378231433	0	18.8498942892913	0	-1.15747530299971	0	12.4730562716703	0	4.53042215469066	0	0.519672741354458	0	-0.547301201101811	0	-11.1077289861736	0	-2.50964338122148	-0.243448561451085	-2.23559233665306
295.393685683208	-1.34751495811646	-0.443059654545713	-0.000103929424277783	0.00157618490336286	0.531274040550131	0.00119894381397871	-0.00110040118175814	-0.000846576965105896	-0.00346592813298064	-0.000421085147648436	-0.000283378790305267	0.0648076112710713	0.0184310906534681	0.479917644042936	0.000743528593751233	-0.000541840151501491	0.0204272781464419	-0.571196371706469	1.34398407883244	-0.00323362821814195	-0.0108572322165722	-0.0124529683528672	-0.0511405055044533	-1.50231305715555	0.00193638090562594	0.0253019888780111	-0.478943597315359	0.133639616746835	0.00356263405502303	0.0204267135282521	295.393685683208	0	0.662456502316194	0	-1.33599712586334	0	941.829487128251	0	0.136572669128878	0	604.463921755952	0	11.7151656786628	0	-6.19026181013916	0	8.83717276944961	0	1.8579066035473	0	-0.325890792844102	0	-1.37041908479265	0	-9.48804713012485	0	-1.45455341781192	0	0	295.393685683208	0	0.662456502316194	0	-1.33599712586334	0	941.829487128251	0	0.136572669128878	0	604.463921755952	0	11.7151656786628	0	-6.19026181013916	0	8.83717276944961	0	1.8579066035473	0	-0.325890792844102	0	-1.37041908479265	0	-9.48804713012485	0	-1.45455341781192	1.96672892067892	-8.30363366254203
296.588954888708	0.660913337751047	1.77692115186991	-0.00031244585769222	0.00166003248575351	0.53111132904916	0.00113714149016994	-0.00103378881103419	-0.000869569149716366	-0.00341059162436393	-0.000551056692594551	0.00032040401802322	0.0659793698302273	0.0185525934894641	0.479587217388563	0.000920264940535974	-0.000133713734385264	0.0185474232795108	-0.568856397670224	1.34713983773949	-0.00392247093501327	-0.00887619020327399	-0.0112296869092897	-0.0514413310363164	-1.50180753808548	0.000282019449356727	0.0252036658644606	-0.47669932509424	0.133957559535782	0.00430825007119502	0.0210013966236068	296.588954888708	0	0.225411201030606	0	-0.399630724448468	0	942.401179394574	0	0.256667620008335	0	605.721748479633	0	11.2161082084623	0	-6.09143879838398	0	9.06393409635001	0	3.59361649843583	0	-0.68491362909775	0	-0.6926236686037	0	-9.43760511722036	0	-1.34800511098137	0	0	296.588954888708	0	0.225411201030606	0	-0.399630724448468	0	942.401179394574	0	0.256667620008335	0	605.721748479633	0	11.2161082084623	0	-6.09143879838398	0	9.06393409635001	0	3.59361649843583	0	-0.68491362909775	0	-0.6926236686037	0	-9.43760511722036	0	-1.34800511098137	3.04595745938711	-7.77575111932177
297.431747730408	1.88994936150515	1.80151800867414	-0.000442093725250338	0.00153430379320096	0.530859392706555	0.000702042768013901	-0.00182385808911242	-0.0015891384600017	-0.00317731271312285	-0.00115589408675668	-0.000205515869015082	0.0653144965633512	0.0184412418924386	0.479413358339744	0.000657340985887696	-0.000380341664150568	0.0178915969568883	-0.568045213611811	1.34820064758194	-0.00404225205961038	-0.00883763654358959	-0.0113014329396858	-0.0509001201332469	-1.50348663011081	-0.000114965765151297	0.0248541769432781	-0.475984785464678	0.134107256947649	0.00403616551720359	0.0209711081699	297.431747730408	0	1.3319416560594	0	1.22611103940687	0	943.961602833382	0	2.39421800720925	0	608.861173267265	0	13.5426418701777	0	-3.07942507989202	0	13.1973182567648	0	9.66244612750059	0	0.0791678617175204	0	0.0950879055109418	0	-8.40433317953633	0	0.129494374175011	0	0	297.431747730408	0	1.3319416560594	0	1.22611103940687	0	943.961602833382	0	2.39421800720925	0	608.861173267265	0	13.5426418701777	0	-3.07942507989202	0	13.1973182567648	0	9.66244612750059	0	0.0791678617175204	0	0.0950879055109418	0	-8.40433317953633	0	0.129494374175011	2.6430049194119	-4.55260763400289
298.379037913992	2.49685188617964	0.158894493877662	-0.000316578591593339	0.00148327927060635	0.530807651093955	0.00138776408829731	-0.00154152061924486	-0.0015274466905295	-0.00301296409340158	-0.00100843242498584	-0.000135801788750632	0.065313862043326	0.0184037396526094	0.479347233260881	0.00107444042237923	-0.000168406733675014	0.017648616142433	-0.567347935672967	1.34914864854885	-0.00225652488916011	-0.0082915521285889	-0.0110354892061451	-0.0495160373746765	-1.50376403711019	-0.000610002289007933	0.0241357647770235	-0.475462981714606	0.134296858085594	0.00420037134202778	0.0210179104892718	298.379037913992	0	3.48947614642926	0	2.24921503544124	0	948.906393206722	0	4.64535109852915	0	610.188996141301	0	24.9422251508648	0	1.90506444238588	0	16.0498010170999	0	11.5517759773919	0	0.787559105123723	0	0.837683695290841	0	-6.74727650987621	0	0.943862382093242	0	0	298.379037913992	0	3.48947614642926	0	2.24921503544124	0	948.906393206722	0	4.64535109852915	0	610.188996141301	0	24.9422251508648	0	1.90506444238588	0	16.0498010170999	0	11.5517759773919	0	0.787559105123723	0	0.837683695290841	0	-6.74727650987621	0	0.943862382093242	2.24433657941269	1.91108566356414
299.299289550595	2.07212611760549	-1.60658448499168	-0.000452960488532258	0.0013324431362681	0.531007350024247	0.000857269031848299	-0.0012362782327571	-0.00194449957008917	-0.00354059785254519	0.000113315163718111	-0.000642003032195768	0.0658483527914396	0.0183589610900891	0.479456429851515	0.00154145454793458	7.14344593825629e-05	0.0168722150165746	-0.567161545916101	1.3504191211958	-0.00296651017770132	-0.00777112157780731	-0.0113874304633775	-0.0517409302186045	-1.49995636662354	-0.00181218379154649	0.0235379434186755	-0.475006363444845	0.134500493330888	0.0044221958554341	0.021127608440861	299.299289550595	0	5.66753311546391	0	1.51937751246862	0	954.076735495305	0	2.97587108065462	0	611.01617991078	0	37.2504588030246	0	-1.92478041532035	0	17.9109655048573	0	10.5220854663448	0	1.42583008842325	0	0.264741074707857	0	-8.0674315491588	0	0.397695490108955	0	0	299.299289550595	0	5.66753311546391	0	1.51937751246862	0	954.076735495305	0	2.97587108065462	0	611.01617991078	0	37.2504588030246	0	-1.92478041532035	0	17.9109655048573	0	10.5220854663448	0	1.42583008842325	0	0.264741074707857	0	-8.0674315491588	0	0.397695490108955	2.56724388056521	-2.32576651213787
300.179283270515	0.884091223861496	-1.89132449592813	-9.97210424286868e-05	0.00161211153386968	0.530599481379309	0.00116981900494257	-0.00183536385232407	-0.000774557008798191	-0.00325466401130755	-0.000270619572533933	0.00056227055840879	0.0641108978806233	0.0186250615868624	0.479269872493384	0.00150425095569836	-0.000296399496125877	0.0172538700470567	-0.566088800090302	1.34636792501684	-0.0028347692807304	-0.00890653350354194	-0.00821864277055546	-0.0521548709670235	-1.49884622365176	0.00160612801285787	0.0195906176276189	-0.473927241962636	0.134609983060029	0.00395663192227618	0.0200203179340066	300.179283270515	0	7.01124483478827	0	-0.151721836940329	0	956.233754901697	0	0.448190631624987	0	614.199713731368	0	40.8593792457362	0	-5.9422792889637	0	22.6837211351856	0	4.43936142571451	0	2.25339698854016	0	-0.563435241749174	0	-9.33837776478013	0	-1.17542889839498	0	0	300.179283270515	0	7.01124483478827	0	-0.151721836940329	0	956.233754901697	0	0.448190631624987	0	614.199713731368	0	40.8593792457362	0	-5.9422792889637	0	22.6837211351856	0	4.43936142571451	0	2.25339698854016	0	-0.563435241749174	0	-9.33837776478013	0	-1.17542889839498	3.0492566472711	-4.77278884064085
301.472582775081	-1.29455906430268	0.361944911474845	-0.000329961519196804	0.00185023807493206	0.5309301744978	0.000825513783207622	-0.00165481783049635	-0.000510598015894941	-0.00326647971787717	0.000159159897554922	-0.000419306082935389	0.0643580794563866	0.0189153792850415	0.479540113967616	0.00184803555198691	-0.000227132843188803	0.0139681541533427	-0.564121746219471	1.36259083622576	-0.00344962520388436	-0.00871459274496627	-0.00917067597081782	-0.0520447714346221	-1.50184715044419	0.000169259301981925	0.0184748775823184	-0.471999056235364	0.136321856998866	0.00400653608282038	0.0192882486180496	301.472582775081	0	6.72571339409024	0	-1.35303740090481	0	956.822685382704	0	0.158849265672333	0	615.909222653586	0	40.5069873316429	0	-6.21678822803243	0	23.2682449655035	0	1.86129941444632	0	2.02293261448252	0	-1.38757988889232	0	-9.46798495392838	0	-1.43780349793181	0	0	301.472582775081	0	6.72571339409024	0	-1.35303740090481	0	956.822685382704	0	0.158849265672333	0	615.909222653586	0	40.5069873316429	0	-6.21678822803243	0	23.2682449655035	0	1.86129941444632	0	2.02293261448252	0	-1.38757988889232	0	-9.46798495392838	0	-1.43780349793181	2.07608139911705	-1.41069227262211
302.42574152477	-2.34065877109128	1.88478788959412	-0.000413623905126079	0.00202778108903078	0.531064001841413	0.000775602158673443	-0.00150648957654483	-0.000365346119624817	-0.00290237292659058	-0.000271515685970432	-0.000460429200388776	0.0639952863841004	0.0190858708829185	0.479704716819784	0.00201613113022679	-0.000256930607339007	0.0132835421760776	-0.563733823448705	1.3660858000585	-0.000950793289441555	-0.0100182387104976	-0.00834255644352862	-0.0528901082880375	-1.50048428010739	-0.000429284220446478	0.0166537185745481	-0.471449024432193	0.136899395021403	0.00301347614717982	0.0182094612469964	302.42574152477	0	4.92643573067022	0	-0.171475853641208	0	960.308466674906	0	-2.20303442471153	0	617.567488870243	0	33.5971727818805	0	-1.41073546509886	0	19.8292830347057	0	4.37055452615675	0	1.15942556957038	0	-0.573568200286636	0	-11.0523041890479	0	-2.4736233284811	0	0	302.42574152477	0	4.92643573067022	0	-0.171475853641208	0	960.308466674906	0	-2.20303442471153	0	617.567488870243	0	33.5971727818805	0	-1.41073546509886	0	19.8292830347057	0	4.37055452615675	0	1.15942556957038	0	-0.573568200286636	0	-11.0523041890479	0	-2.4736233284811	-0.16101888671838	3.7596127962431
303.220810908355	-2.45159705450242	1.72113339233931	-0.000354542228503661	0.00179561731142934	0.531525483014456	0.000394037933358436	-0.000676564702660407	-0.000483683237700399	-0.00318351194808403	-0.00057896399329827	-0.000354848518712056	0.0640268378947537	0.0189542217106784	0.48013379413441	0.00237526489450917	-0.000103370126680841	0.0122822801076143	-0.563327160219094	1.36902150191911	-0.0017496460196631	-0.00944616809498527	-0.00895627880907228	-0.0525485887967989	-1.50101428316654	0.000209187042029414	0.0159865102646834	-0.471028731257711	0.137266799881323	0.00320247177967138	0.0181161869770584	303.220810908355	0	2.97055484976606	0	1.36101015922865	0	965.12143406986	0	-5.97301836089363	0	620.525649299996	0	21.7500272612962	0	7.86643489970651	0	12.5519523082515	0	10.0886420867306	0	0.658989602121031	0	0.169418835371073	0	-12.8800305274633	0	-3.43817020800554	0	0	303.220810908355	0	2.97055484976606	0	1.36101015922865	0	965.12143406986	0	-5.97301836089363	0	620.525649299996	0	21.7500272612962	0	7.86643489970651	0	12.5519523082515	0	10.0886420867306	0	0.658989602121031	0	0.169418835371073	0	-12.8800305274633	0	-3.43817020800554	-1.8199449834535	13.2689919616294
304.403676167556	-1.29750837346767	-0.522655913908738	-1.1438942406493e-06	0.00135655594467769	0.531912112189335	0.0015024866415302	-0.000505564735291161	-0.000711062172988555	-0.00360097263000181	-0.000600259384862346	-0.000415351349440042	0.0631916755595218	0.0186536789921653	0.480606421192771	0.00226378713467213	-0.000342421015899349	0.0125368290363184	-0.563950031550114	1.37383771879991	0.000573004181932392	-0.00937384596063245	-0.00904685823741278	-0.0540635207881776	-1.50148239831372	0.000774099498449764	0.0148826624036093	-0.471317008922571	0.137883647008229	0.00300353860586639	0.0176579858601805	304.403676167555	0	0.617549086296088	0	2.19126401240948	0	969.939781862721	0	-7.89319940204528	0	621.636227108439	0	11.6360140456071	0	12.28754631857	0	10.0106181157131	0	11.5461416487522	0	-0.358862941251523	0	0.780924008267499	0	-14.2880999060054	0	-4.06023232328929	0	0	304.403676167555	0	0.617549086296088	0	2.19126401240948	0	969.939781862721	0	-7.89319940204528	0	621.636227108439	0	11.6360140456071	0	12.28754631857	0	10.0106181157131	0	11.5461416487522	0	-0.358862941251523	0	0.780924008267499	0	-14.2880999060054	0	-4.06023232328929	-1.5101776163369	14.0583682218691
305.505791646464	0.560694061125479	-1.99000762974707	-0.000323027376527138	0.0015702019461973	0.532341996473203	0.00153503944458595	-0.00080059523705549	-0.00129423129854844	-0.00350456267142272	-0.000133195529690723	0.000425796640809815	0.0621897640459947	0.018905948815499	0.481139163536249	0.00191866011817903	-0.00108995469167915	0.0115638479519005	-0.56294599761361	1.37778831265993	-0.000322907338762052	-0.0107289074178694	-0.0100144584857972	-0.0536073764594876	-1.49899200426407	0.00199929207611259	0.0118997977983044	-0.470301319484162	0.138648637239491	0.00204995965093492	0.0157980047506547	305.505791646464	0	0.189193236726971	0	0.606310613445921	0	970.430032293209	0	-7.53537360200748	0	624.130377369787	0	11.2018132209651	0	11.8025389033219	0	9.74816382656274	0	7.38633247593774	0	-0.718951542207054	0	-0.209288701761597	0	-13.9516352408445	0	-3.75781852310482	0	0	305.505791646464	0	0.189193236726971	0	0.606310613445921	0	970.430032293209	0	-7.53537360200748	0	624.130377369787	0	11.2018132209651	0	11.8025389033219	0	9.74816382656274	0	7.38633247593774	0	-0.718951542207054	0	-0.209288701761597	0	-13.9516352408445	0	-3.75781852310482	1.94093236860071	13.8268017531332
306.417228181211	1.90016480476424	-1.23069571288218	-0.000757778976859315	0.00129788337533516	0.532887554360328	0.000589257103804077	0.000166740358160061	-0.00221261282382724	-0.00386367464466853	0.000999268735830417	0.000121923634761967	0.0621055183247037	0.0187486742727763	0.481660001237354	0.00243577085623468	-0.000934201407599811	0.0110431121027021	-0.562945602225514	1.38206729627377	-0.00139620338738444	-0.00956961390599012	-0.0113129985209086	-0.0533452644558227	-1.49601918522643	0.00302985934122199	0.0109801870165788	-0.470245406705311	0.139165647729731	0.00279887141253292	0.0156573852291083	306.417228181211	0	1.34984992107058	0	-0.998219826852665	0	972.046425043054	0	-9.50079191619487	0	627.004486641658	0	13.6054989106357	0	9.16084880442445	0	13.1426638951586	0	2.16081732381454	0	0.0881629184035119	0	-1.08009932585211	0	-15.0708476726683	0	-5.1595094403413	0	0	306.417228181211	0	1.34984992107058	0	-0.998219826852665	0	972.046425043054	0	-9.50079191619487	0	627.004486641658	0	13.6054989106357	0	9.16084880442445	0	13.1426638951586	0	2.16081732381454	0	0.0881629184035119	0	-1.08009932585211	0	-15.0708476726683	0	-5.1595094403413	4.87768836060501	14.2061218570793
307.550054054373	2.49083478579088	1.10222103354221	-0.000725581112849917	0.00131765541529257	0.533162539375405	0.00134098319874436	6.88380731500199e-06	-0.00235019278577685	-0.00343632055378796	0.00118745744373271	0.000665280233206699	0.061527562312015	0.0187624408981385	0.481985498421218	0.00223042548072233	-0.00133565723835539	0.0111572652474297	-0.563120738053086	1.3836323545737	-0.000502879969318321	-0.00970363948607375	-0.0116551649209295	-0.0539663541931389	-1.49829816614253	0.00374573654167026	0.0102921756651723	-0.470273118497338	0.139392785493229	0.00275266698847904	0.0151251311311329	307.550054054373	0	3.97648172335424	0	-1.08126766302683	0	978.173692905124	0	-9.55882322674413	0	627.552055148271	0	27.9791269559233	0	9.32259654430876	0	14.3676261912732	0	2.04697196643745	0	0.904638034063414	0	-1.14543479870738	0	-15.1068287148414	0	-5.30517941202988	0	0	307.550054054373	0	3.97648172335424	0	-1.08126766302683	0	978.173692905124	0	-9.55882322674413	0	627.552055148271	0	27.9791269559233	0	9.32259654430876	0	14.3676261912732	0	2.04697196643745	0	0.904638034063414	0	-1.14543479870738	0	-15.1068287148414	0	-5.30517941202988	5.57256821888112	19.5266481110571
308.539944303778	1.77918721882221	1.98957239540026	-0.000927934190740052	0.00115475651798135	0.53335896706319	0.00132505567254067	-0.000156907609762225	-0.00305396638801538	-0.00354355996599236	0.000928453441866113	0.000303954601804357	0.0608901072611266	0.0186607140568816	0.482245268028797	0.00217232076529883	-0.00163791076313035	0.0109826167085075	-0.563082040273395	1.38545294006813	-7.31193073668293e-05	-0.0100458314856544	-0.0121787517224574	-0.0538185111257912	-1.49915398833008	0.00319771223442954	0.00987987664304373	-0.470204693982732	0.139614518126157	0.0027855383492371	0.0147334440247987	308.539944303778	0	6.17864765037271	0	0.620617203961967	0	983.11684356868	0	-5.82319951016186	0	630.551727650293	0	39.1675219812577	0	17.5973308533238	0	20.8721085529576	0	7.44343227805464	0	1.67252692994854	0	-0.202720750889468	0	-13.0046211047437	0	-3.95494499429574	0	0	308.539944303778	0	6.17864765037271	0	0.620617203961967	0	983.11684356868	0	-5.82319951016186	0	630.551727650293	0	39.1675219812577	0	17.5973308533238	0	20.8721085529576	0	7.44343227805464	0	1.67252692994854	0	-0.202720750889468	0	-13.0046211047437	0	-3.95494499429574	3.17652950598393	32.4915980401621
309.776426530893	-0.184336389468866	0.217012573448511	-0.000219933508779066	0.00147531843874811	0.534311155586955	0.00140976286984588	0.000464966079020321	-0.00225536287726062	-0.00375408270491869	0.000519899251151036	0.00105488699376636	0.0613536699470089	0.0190426015125117	0.483082515794514	0.00271289705346981	-0.00118310092298723	0.0103973348057356	-0.563480391428324	1.38391625100597	0.00037540870159414	-0.0100181809885369	-0.0131830573870508	-0.0536029887329279	-1.49640598744491	0.0031354062382404	0.00959312237621579	-0.470565639657125	0.13949008040951	0.00299995521397481	0.0143451344560702	309.776426530893	0	7.2322998212409	0	2.24249740187221	0	984.422805990679	0	-4.06309814052428	0	633.035735749037	0	40.9493571742874	0	19.9046091760127	0	23.9114518472364	0	11.5525012732496	0	2.45970501895808	0	0.831226261911971	0	-12.0052841271279	0	-2.68004051821107	0	0	309.776426530893	0	7.2322998212409	0	2.24249740187221	0	984.422805990679	0	-4.06309814052428	0	633.035735749037	0	40.9493571742874	0	19.9046091760127	0	23.9114518472364	0	11.5525012732496	0	2.45970501895808	0	0.831226261911971	0	-12.0052841271279	0	-2.68004051821107	-0.420028318564815	32.8128077642958
311.034502727606	-2.03966227324276	-1.91251893242238	-0.000389288164014675	0.00165696403558118	0.534734292404307	0.00168582371925774	0.000719211933224101	-0.00232863674040679	-0.00389934298561559	0.00026905232396904	0.000723226676184992	0.060989755733874	0.0192797750514289	0.483519679562634	0.00305702655254978	-0.00105150397354064	0.0101189863161652	-0.563897962549038	1.38443561478642	0.00234025162358217	-0.00782486201144222	-0.0125207903029091	-0.0544482543785928	-1.50254608245088	0.00252052691129172	0.00900756934974928	-0.470798960790483	0.139610764614407	0.00434034300470563	0.0150853708767691	311.034502727606	0	5.7354427293967	0	0.965181634666472	0	986.575726716631	0	-2.10641010180657	0	634.847483594464	0	37.5369003059922	0	16.7302301483286	0	20.9413115573277	0	8.76727289105057	0	1.45501174883468	0	-0.040103745092296	0	-10.7388574157867	0	-1.48986847246565	0	0	311.034502727606	0	5.7354427293967	0	0.965181634666472	0	986.575726716631	0	-2.10641010180657	0	634.847483594464	0	37.5369003059922	0	16.7302301483286	0	20.9413115573277	0	8.76727289105057	0	1.45501174883468	0	-0.040103745092296	0	-10.7388574157867	0	-1.48986847246565	-0.989777805663033	26.346520211492
311.86502906035	-2.49904922097831	-1.63062224273827	-0.000460257494303193	0.00168261726148605	0.534923133473789	0.000715806811600273	-5.02491967823435e-05	-0.00277085895241841	-0.003088344925138	0.00123306482713204	0.00111950986544903	0.060896666399823	0.0192490402066782	0.483700942294829	0.00281536761771498	-0.00114652554882351	0.00915493349036467	-0.563577508003521	1.38664429626093	0.00224666713134413	-0.00789755834452082	-0.0129584267070049	-0.0541384226878304	-1.49872045526872	0.00275091016226785	0.00825340208882466	-0.470498978878408	0.139912832688761	0.00411123044348592	0.0145966828912666	311.86502906035	0	3.7957369381058	0	-0.617921330375871	0	991.121443140108	0	1.58329058194413	0	637.873810933161	0	26.8490657742995	0	8.10155370820228	0	13.9017046578761	0	2.96648940456263	0	0.861434804707681	0	-0.8202118565572	0	-8.91475844365368	0	-0.353022771404504	0	0	311.86502906035	0	3.7957369381058	0	-0.617921330375871	0	991.121443140108	0	1.58329058194413	0	637.873810933161	0	26.8490657742995	0	8.10155370820228	0	13.9017046578761	0	2.96648940456263	0	0.861434804707681	0	-0.8202118565572	0	-8.91475844365368	0	-0.353022771404504	0.117952497477738	14.1330769025124
312.775038535505	-2.06051964345064	0.0967098216178961	-0.000226787094232118	0.00153165066479556	0.535036588847588	0.000802004562384392	0.000273709730932902	-0.00214108758595904	-0.00348071899260905	0.00117356584127867	0.000458738172877781	0.0603604976222754	0.019194239602513	0.483865108244831	0.00303836467780512	-0.000651184661933137	0.00876756926549883	-0.563664775028536	1.38643398345557	0.00273236989356305	-0.00760097939143871	-0.0125574763384588	-0.0546582308895256	-1.49738010813583	0.00235671865597427	0.00746970240041607	-0.470489223730833	0.139984292317407	0.00399839057767688	0.0146794418591424	312.775038535505	0	1.64813646654143	0	-1.38062828247316	0	996.205709184356	0	3.44319620116316	0	638.748243719732	0	14.7763341789095	0	3.56155346133373	0	11.7483113714354	0	1.85910562882234	0	0.226179319474084	0	-1.41467650676788	0	-7.47111554133407	0	0.138575136762144	0	0	312.775038535505	0	1.64813646654143	0	-1.38062828247316	0	996.205709184356	0	3.44319620116316	0	638.748243719732	0	14.7763341789095	0	3.56155346133373	0	11.7483113714354	0	1.85910562882234	0	0.226179319474084	0	-1.41467650676788	0	-7.47111554133407	0	0.138575136762144	1.30162075574517	8.04835441783364
313.908714620346	-0.436288921579949	1.92642483879146	0.000118835099545552	0.00127502523035324	0.535645471320867	0.000995754814360131	-0.000607610980701432	-0.00127978440449548	-0.00318486687823509	0.00169164742145143	-0.00101979004585166	0.0611195799307625	0.0189511331125256	0.484341129412955	0.00244944180209189	-0.000851750538358252	0.00842848768781315	-0.563691215575284	1.39218018360504	0.00228113923559609	-0.00774660889739769	-0.0112146050327716	-0.0539571765716199	-1.4998433685431	0.000605806530704621	0.0100110114287504	-0.470602246703574	0.14020019024153	0.00372462544802998	0.0144297791155018	313.908714620346	0	0.153902599918908	0	-0.0589733884818704	0	998.430978820947	0	1.99036445563795	0	640.628497516743	0	11.1900742873383	0	5.393745923281	0	9.91795704868808	0	4.78212674338838	0	-0.752603854440871	0	-0.517991890538927	0	-8.53840796818278	0	-0.935109886826111	0	0	313.908714620346	0	0.153902599918908	0	-0.0589733884818704	0	998.430978820947	0	1.99036445563795	0	640.628497516743	0	11.1900742873383	0	5.393745923281	0	9.91795704868808	0	4.78212674338838	0	-0.752603854440871	0	-0.517991890538927	0	-8.53840796818278	0	-0.935109886826111	1.61044658587517	9.15837851517694
314.913882322222	1.26020420220778	1.34818076975515	0.000232963055795038	0.00154864409058974	0.536001867346062	0.00046775599837349	-0.000428907658406639	-0.000344166381971739	-0.00329719614051986	0.0010206816799545	-0.00089206934427642	0.0619899880395559	0.0192597200153902	0.484561043702917	0.00259976481397622	-0.000204689503310912	0.0075961268133052	-0.563953741158783	1.38871972966788	0.00150787594347668	-0.00825536835181693	-0.010955446957003	-0.0527760189758723	-1.50329535005429	0.000549372614151098	0.0119893513317065	-0.470967550422233	0.139622304732652	0.00325983108395554	0.0141353309478748	314.913882322222	0	0.586419711809011	0	1.77809198694059	0	998.862473056416	0	2.6969924392097	0	644.022525963012	0	11.5815410757061	0	6.09277744712246	0	11.0844043697263	0	11.1118513583029	0	-0.38189153795206	0	0.436374718808815	0	-8.11270519462683	0	-0.325033864102057	0	0	314.913882322222	0	0.586419711809011	0	1.77809198694059	0	998.862473056416	0	2.6969924392097	0	644.022525963012	0	11.5815410757061	0	6.09277744712246	0	11.0844043697263	0	11.1118513583029	0	-0.38189153795206	0	0.436374718808815	0	-8.11270519462683	0	-0.325033864102057	1.46098943105649	7.32178886951949
315.90787882187	2.35194886198284	-0.690999475390188	-6.71851453391357e-05	0.001339672794821	0.535606881272704	5.11432459661824e-05	-0.00102007417860966	-0.000149972644687884	-0.00250138193404799	-6.09358129597747e-05	-0.000621405748746484	0.061769801516059	0.0190239866251157	0.484188500537467	0.00191614432301853	-0.000116068728276701	0.00660763595598899	-0.564928991701067	1.38461005779206	0.000296635935390817	-0.0088619682836918	-0.0102721666736921	-0.0532379716221744	-1.5047138162553	0.00178925022223671	0.0142445112839115	-0.47177609970928	0.138930945832929	0.00203855323982873	0.01374830198737	315.90787882187	0	2.4570321880875	0	2.14172662097799	0	1002.48460792887	0	3.19206889473775	0	644.513759006139	0	18.7722103644342	0	6.71534396084709	0	11.8653984782364	0	11.537900435711	0	0.516229861733741	0	0.733468623484261	0	-7.71143306501169	0	0.0552582583688446	0	0	315.90787882187	0	2.4570321880875	0	2.14172662097799	0	1002.48460792887	0	3.19206889473775	0	644.513759006139	0	18.7722103644342	0	6.71534396084709	0	11.8653984782364	0	11.537900435711	0	0.516229861733741	0	0.733468623484261	0	-7.71143306501169	0	0.0552582583688446	2.19863721614052	7.53564543217173
316.785976859551	2.41079149087365	-1.93683112004351	-0.000190911331691774	0.000983798505868873	0.535543461250705	9.72175356740782e-05	-0.001438595718932	0.000210877732019111	-0.00318606902017162	-0.000318459354669401	0.000152999046163989	0.0618981563076162	0.0188142792078203	0.484099452809504	0.00144446760307307	1.6553026484072e-05	0.0061798677505661	-0.565177741920731	1.38300217446768	-0.000371149490269446	-0.00868463697097858	-0.0102808023387827	-0.053976061406064	-1.50448612324897	0.00123469042853227	0.0144686701226083	-0.471893344931502	0.138748738780068	0.001769540040439	0.0139100761321673	316.785976859551	0	4.61629341839111	0	0.889042773487827	0	1007.79560262718	0	0.104624923445293	0	646.420324348011	0	31.8385333136066	0	-0.895634494107686	0	16.5697246955803	0	8.49278108475102	0	1.06970164013472	0	-0.0779931152053238	0	-9.70976687769184	0	-0.728959266842943	0	0	316.785976859551	0	4.61629341839111	0	0.889042773487827	0	1007.79560262718	0	0.104624923445293	0	646.420324348011	0	31.8385333136066	0	-0.895634494107686	0	16.5697246955803	0	8.49278108475102	0	1.06970164013472	0	-0.0779931152053238	0	-9.70976687769184	0	-0.728959266842943	3.52730345578516	-1.07563392511186
317.672961165502	1.57519641296698	-1.49906547291238	-0.000441455794929052	0.000552071415702071	0.53562801441818	-0.000271768558360805	-0.00108349773665545	-0.000403762072657886	-0.00314017192892326	0.000139576503745093	-0.000456940363409426	0.0624129467226501	0.0184526013481446	0.484105016929271	0.00139095248871616	0.000581522635128828	0.005992535699414	-0.565289215112587	1.38284926724961	-0.000439347157665585	-0.00805768978829558	-0.0107728975205117	-0.0536366469111947	-1.50365439339476	0.000198727508154214	0.0152957123843281	-0.471985260616069	0.138630227648961	0.00168515969124714	0.0145115645901863	317.672961165502	0	6.44311283807738	0	-0.768533602115041	0	1011.61119805248	0	-3.33875844319585	0	649.536685045805	0	39.9116553706771	0	-8.14286124486554	0	23.0944865179459	0	2.60181784556392	0	1.82927399790212	0	-0.916849562711452	0	-11.4306745948457	0	-2.13688247525304	0	0	317.672961165502	0	6.44311283807738	0	-0.768533602115041	0	1011.61119805248	0	-3.33875844319585	0	649.536685045805	0	39.9116553706771	0	-8.14286124486554	0	23.0944865179459	0	2.60181784556392	0	1.82927399790212	0	-0.916849562711452	0	-11.4306745948457	0	-2.13688247525304	4.36235581248528	-7.18149153210417
319.238730439824	-1.00581860104546	1.53423914735356	-7.1858265249604e-05	0.000896722991169851	0.534898258201005	-0.000120588076621721	-0.00153945748773854	-0.00116081979870294	-0.00320829104109345	-0.000122373991741984	0.000715926257310857	0.0624262676679912	0.0188890334691127	0.483368575369092	0.000713566572868207	0.000872456248220474	0.00827791115654574	-0.563433542801128	1.36842598552033	-0.000319711347035942	-0.00831520714294736	-0.0111675935481869	-0.0541977864825104	-1.50050893402882	0.00156626605854498	0.0171369087368438	-0.470024437028196	0.136982420021163	0.000745517976229297	0.0146245192571419	319.238730439823	0	6.94037630496596	0	-0.72911515805726	0	1012.67637712495	0	-4.42449683395566	0	650.868406951965	0	40.790405819896	0	-8.78848464691642	0	23.4529405241084	0	2.68864724359427	0	2.19314165291133	0	-0.890347584588144	0	-12.2749182387891	0	-3.00854807299519	0	0	319.238730439823	0	6.94037630496596	0	-0.72911515805726	0	1012.67637712495	0	-4.42449683395566	0	650.868406951965	0	40.790405819896	0	-8.78848464691642	0	23.4529405241084	0	2.68864724359427	0	2.19314165291133	0	-0.890347584588144	0	-12.2749182387891	0	-3.00854807299519	1.73816995630643	-4.67715080789721
320.124360282305	-2.14835818779426	1.92243751232799	-1.53042007506524e-05	0.000904364178731503	0.534628662932732	0.000298983404506982	-0.0019692634994782	-0.00117646127412212	-0.00350931882984928	-0.000207431113759847	0.000601314516538772	0.0630191960998707	0.0189792769867605	0.483013354292021	0.00030106754893301	0.000819874087832116	0.00902643305826807	-0.563106400291066	1.36397671009237	0.0010890537692161	-0.00966404269305194	-0.0102845796781926	-0.05470816942173	-1.50220854912269	0.000972931736557129	0.0193224879027886	-0.469575540130336	0.136266978151027	-5.73789748378889e-05	0.0142541932494499	320.124360282305	0	5.49730408630202	0	0.936380181784034	0	1015.12596041128	0	-7.17319830884862	0	654.016118028148	0	36.4850964411989	0	-4.07549068262888	0	18.1970749142308	0	8.66465413496255	0	1.35729151508074	0	-0.0543929188198954	0	-13.6285464533922	0	-4.58201925302711	0	0	320.124360282305	0	5.49730408630202	0	0.936380181784034	0	1015.12596041128	0	-7.17319830884862	0	654.016118028148	0	36.4850964411989	0	-4.07549068262888	0	18.1970749142308	0	8.66465413496255	0	1.35729151508074	0	-0.0543929188198954	0	-13.6285464533922	0	-4.58201925302711	-1.07165507993965	-1.14689051777772
320.987618075669	-2.49466865131287	0.672071345421879	-0.000202822907489706	0.00107456910641644	0.534386799478097	-0.000853771357040328	-0.00166059311427655	-0.0014905129873481	-0.00252931710530626	-0.000585536194285907	0.000250670628555217	0.0638423379587483	0.0190788511980703	0.482656951655277	0.000462082182668181	0.000961838026843055	0.00909805809031971	-0.562645984950293	1.36362941157408	-0.00207797116172395	-0.00811253629973881	-0.0110126129599402	-0.0528041271009229	-1.50211933145935	-0.000429990825852791	0.0219452539170705	-0.46928270295167	0.135892538905632	0.00112991782648931	0.0146672285808371	320.987618075668	0	3.42989321645531	0	2.14847560033424	0	1020.08686621734	0	-10.0455509739374	0	655.836072238729	0	24.5586917260429	0	2.7455092294598	0	13.9247847587908	0	11.5368508914274	0	0.774324735017608	0	0.740305276105523	0	-15.5272641251365	0	-5.4223647227158	0	0	320.987618075668	0	3.42989321645531	0	2.14847560033424	0	1020.08686621734	0	-10.0455509739374	0	655.836072238729	0	24.5586917260429	0	2.7455092294598	0	13.9247847587908	0	11.5368508914274	0	0.774324735017608	0	0.740305276105523	0	-15.5272641251365	0	-5.4223647227158	-2.64689023669157	3.9610184408508
321.946979700149	-1.84762518112223	-1.30764418370588	6.83741804238512e-05	0.000987769844020339	0.533827653120935	0.000177137497267882	-0.00148643837265604	-0.00110814278884888	-0.0036050994747723	-0.00191889231287328	-6.58191903240613e-05	0.0642041946663242	0.01917977642082	0.482049258312479	0.000691908257484962	0.00118826413914112	0.00988237814766347	-0.562403233543215	1.36016629596245	-0.00107590882429931	-0.00865511117395579	-0.0105052140942193	-0.0539111102662506	-1.50275578092259	-0.000918612244724402	0.0228569307043001	-0.468866701116658	0.135433464400718	0.00108112461088415	0.0145294126293171	321.946979700149	0	1.26533595975409	0	1.81210748795839	0	1025.00604679544	0	-9.39130059746928	0	656.279803857434	0	13.3035228554679	0	1.48653190064614	0	13.0051193236072	0	11.165455978128	0	0.0456343007842868	0	0.462166716259056	0	-14.9872754069612	0	-5.10388262564351	0	0	321.946979700149	0	1.26533595975409	0	1.81210748795839	0	1025.00604679544	0	-9.39130059746928	0	656.279803857434	0	13.3035228554679	0	1.48653190064614	0	13.0051193236072	0	11.165455978128	0	0.0456343007842868	0	0.462166716259056	0	-14.9872754069612	0	-5.10388262564351	-1.68094743193358	-1.57352044225828
322.882484499311	-0.439778021275542	-1.97058631739682	0.000144058410942139	0.00101005098796595	0.533254856463701	-0.000342187279626672	-0.0012500203660859	-0.000313282261589138	-0.00314051816800075	-0.00211733772857911	-0.00149775193503793	0.0637482712094529	0.0191845125236062	0.481539665355058	0.000807233054603949	0.00150437637245146	0.0104972477997919	-0.562234246601004	1.35527757396192	-0.00139714376029144	-0.00864341732189655	-0.00966401958186027	-0.0537679212466684	-1.50168812602375	-0.00204500339479731	0.022255345477536	-0.468680476797039	0.135031752306151	0.00133572048414103	0.014732493479479	322.882484499311	0	0.155473571410649	0	0.12749491052821	0	1026.47991688917	0	-7.46600904556441	0	659.353833424506	0	11.1900411913477	0	-0.986000887161494	0	9.61321642938507	0	5.49118602488631	0	-0.751043847769156	0	-0.428919636112414	0	-13.9179126654395	0	-3.69198687857421	0	0	322.882484499311	0	0.155473571410649	0	0.12749491052821	0	1026.47991688917	0	-7.46600904556441	0	659.353833424506	0	11.1900411913477	0	-0.986000887161494	0	9.61321642938507	0	5.49118602488631	0	-0.751043847769156	0	-0.428919636112414	0	-13.9179126654395	0	-3.69198687857421	1.42043775380576	-4.51292043350485
324.069542895153	1.52073802057708	-0.188359026071863	0.000407340349134406	0.00152695837850053	0.532672717270671	-0.000344934393662934	-0.00152661129521397	-0.00025246251751037	-0.00296705587214578	-0.00151416046955647	-0.00171415193420535	0.0639901277329125	0.0196912888687566	0.480930037750292	0.00066087028409035	0.00130748335313943	0.0111791799830761	-0.561947677719147	1.35461574679853	-0.00147532580492935	-0.00892931477785415	-0.00950707224815687	-0.0534743025665739	-1.50092584717933	-0.00182893292795367	0.0229345271948706	-0.468390795043935	0.134874652680878	0.00160928006447553	0.014648937081547	324.069542895153	0	0.837020975947321	0	-1.3735207012279	0	1027.26091359046	0	-7.96912797534655	0	661.593387807183	0	12.070333994376	0	-1.54243175232869	0	10.0401061566411	0	1.86813947278526	0	-0.205084336153456	0	-1.40848081048843	0	-14.3610250497007	0	-4.11419318705868	0	0	324.069542895153	0	0.837020975947321	0	-1.3735207012279	0	1027.26091359046	0	-7.96912797534655	0	661.593387807183	0	12.070333994376	0	-1.54243175232869	0	10.0401061566411	0	1.86813947278526	0	-0.205084336153456	0	-1.40848081048843	0	-14.3610250497007	0	-4.11419318705868	4.87187951124923	-0.621323842865094
325.066994776857	2.44087577815915	1.68637700248199	0.000461113781298245	0.00154199635689528	0.532433699469931	0.000142017031205223	-0.000749961260419244	0.000349424673825039	-0.00236393586020376	-7.96975736506384e-05	-0.000925173650158829	0.0644339595243427	0.019683209352521	0.480624016322833	0.0012357450358552	0.00156429490568982	0.0117021114047957	-0.56183721242363	1.35295842568196	-0.000977226211302889	-0.00828360544264542	-0.0091574313770277	-0.0527339296068928	-1.49901781871077	-0.00105445098838334	0.0231545893531162	-0.468320381308207	0.134677812877165	0.00232110929953227	0.0149904342520035	325.066994776856	0	2.89712878217091	0	-0.541217692597267	0	1031.58899488212	0	-6.10082897459716	0	662.593942472563	0	21.3044936896437	0	2.67334081047826	0	12.3356216899388	0	3.18311343804787	0	0.640434912252209	0	-0.774553303154222	0	-12.9536605340351	0	-3.47264290227732	0	0	325.066994776856	0	2.89712878217091	0	-0.541217692597267	0	1031.58899488212	0	-6.10082897459716	0	662.593942472563	0	21.3044936896437	0	2.67334081047826	0	12.3356216899388	0	3.18311343804787	0	0.640434912252209	0	-0.774553303154222	0	-12.9536605340351	0	-3.47264290227732	4.97414708743561	8.39030325501568
325.937203956378	2.31170372828468	1.8497564580585	0.000418223515374027	0.00143280384022703	0.531861886957665	-0.000508387924682223	-0.000352587659387888	0.000537086728706436	-0.00314574553385884	-0.000312215591998415	-0.000569138393101607	0.0644035168686614	0.0197123039843526	0.480062433376778	0.00139716782710568	0.00159801909043431	0.0120654876415109	-0.562229738989671	1.35051207374803	-0.00140369503123405	-0.00718853300693905	-0.00882101877302485	-0.0537886952622084	-1.50138348476821	-0.000418573421950741	0.0240772615814762	-0.468508635769326	0.134317953836601	0.00298234815757868	0.0153154084581473	325.937203956377	0	5.03129159460437	0	1.12700052904642	0	1036.82520668978	0	-2.00914616480444	0	665.797873713173	0	34.1570018994426	0	12.7133904997191	0	20.1948445154108	0	9.34727279947399	0	1.19303709363924	0	0.041213848127701	0	-10.9531790609938	0	-2.4136084846545	0	0	325.937203956377	0	5.03129159460437	0	1.12700052904642	0	1036.82520668978	0	-2.00914616480444	0	665.797873713173	0	34.1570018994426	0	12.7133904997191	0	20.1948445154108	0	9.34727279947399	0	1.19303709363924	0	0.041213848127701	0	-10.9531790609938	0	-2.4136084846545	3.19375100251048	23.258799035726
326.970536053825	1.10275368299067	0.0909354844196817	5.22935960491885e-05	0.000919552742254119	0.531399543205902	-0.00130658155760201	-0.000370971554995441	0.00105265988960767	-0.00328102924745788	-0.000282308808511907	-4.11866484471322e-05	0.0648771205824182	0.0192857052299146	0.479542160544409	0.00119528942692437	0.00126295564547896	0.0118916940213691	-0.562730357985856	1.34752870659293	-0.0022364572475431	-0.00749853935218888	-0.00853361699140533	-0.0534183397329372	-1.4987005029822	-0.0002310284830492	0.0253340886063393	-0.468956412321884	0.133869007490912	0.00257155654695759	0.0146957808420784	326.970536053825	0	6.8762321403759	0	2.25258834617666	0	1040.24875311746	0	0.191497031535885	0	667.305563027231	0	40.7200912816837	0	17.1068389924216	0	23.2765039037771	0	11.5641183160592	0	2.14016557426832	0	0.840128976381988	0	-9.43484754895243	0	-1.41277909877615	0	0	326.970536053825	0	6.8762321403759	0	2.25258834617666	0	1040.24875311746	0	0.191497031535885	0	667.305563027231	0	40.7200912816837	0	17.1068389924216	0	23.2765039037771	0	11.5641183160592	0	2.14016557426832	0	0.840128976381988	0	-9.43484754895243	0	-1.41277909877615	0.866077704824201	28.2537292308073
328.159075934433	-0.915857430086985	-1.90557666068326	0.000308539820478495	0.00104981048824779	0.531210065465118	-0.00121445397539216	-0.000483497564715266	0.000985232418781895	-0.00341114599407162	-0.000653436124961418	0.000494881674682094	0.0659721044185785	0.0194763631241284	0.479195116567036	0.000974541736146336	0.00082133064468799	0.0120775448028191	-0.562386683501984	1.35197077160822	-0.00139990537724682	-0.00720951394403365	-0.00892314668065214	-0.0534776038687814	-1.5019276532644	0.000214250172749368	0.026430171318223	-0.468557041285985	0.134137790622568	0.00248280299493607	0.0144360356416568	328.159075934433	0	6.99423158934618	0	0.987285322861632	0	1040.67447556604	0	0.482500631363228	0	669.078450540017	0	40.8416160743287	0	16.7604355287846	0	22.6163223274178	0	8.84767501101516	0	2.23893925534781	0	-0.0287813528218291	0	-9.32076072714675	0	-1.14540338103002	0	0	328.159075934433	0	6.99423158934618	0	0.987285322861632	0	1040.67447556604	0	0.482500631363228	0	669.078450540017	0	40.8416160743287	0	16.7604355287846	0	22.6163223274178	0	8.84767501101516	0	2.23893925534781	0	-0.0287813528218291	0	-9.32076072714675	0	-1.14540338103002	0.110679287763997	27.7601806538607
329.013108625676	-2.06668316553589	-1.61476462528698	0.000334621306114766	0.00091304052286011	0.531055041117678	-0.000944685368555783	0.000207959954561805	0.00158307868814468	-0.00306648342385753	-0.000984248111717413	9.36780487793579e-05	0.0655523062489088	0.0193404179535675	0.479082235694791	0.00112889519257363	0.00102990194700398	0.011950297164867	-0.562633246729169	1.35344577659912	-0.000475230078443844	-0.00586861952240586	-0.00790710319351976	-0.0534063153203874	-1.50175339579671	-0.000571577865110132	0.0254393042423428	-0.468748889427538	0.134392328098071	0.00273154355762456	0.0149248272703359	329.013108625676	0	5.681765116332	0	-0.636584675062534	0	1042.78729869562	0	2.95484852751685	0	672.175741193862	0	37.3052799501939	0	12.8188977429816	0	17.9420778206099	0	2.92295371260566	0	1.4324613424682	0	-0.831951882480918	0	-8.08017891498972	0	0.389497111642724	0	0	329.013108625676	0	5.681765116332	0	-0.636584675062534	0	1042.78729869562	0	2.95484852751685	0	672.175741193862	0	37.3052799501939	0	12.8188977429816	0	17.9420778206099	0	2.92295371260566	0	1.4324613424682	0	-0.831951882480918	0	-8.08017891498972	0	0.389497111642724	0.58451540276622	23.2751853661894
330.193969137332	-2.43473779188353	0.703529055124657	0.000250511948397689	0.000769276896210441	0.530948684882824	-0.00138113926607785	0.000147444770255707	0.00173963172932047	-0.00306818536005253	-0.000973000773887378	-5.4230757598235e-05	0.0654602941034626	0.0192464576331519	0.47897237567528	0.00074825386616576	0.000880525656962038	0.0116397038310039	-0.562669875102429	1.35390624253323	-0.0013757720780455	-0.00618443571081356	-0.00778436597884701	-0.0533015675509795	-1.50090049915092	-0.00091385036757645	0.0248027038523576	-0.468724850014231	0.134504215279967	0.0018184165126292	0.0146006241238862	330.193969137332	0	2.86154635147222	0	-1.26574088934209	0	1049.54090051957	0	4.37253452999203	0	673.073216845815	0	21.0915544476436	0	9.61730517650525	0	15.9137141099963	0	1.89617107113593	0	0.631153002990351	0	-1.30515262033873	0	-7.00814600470229	0	0.874961414449306	0	0	330.193969137332	0	2.86154635147222	0	-1.26574088934209	0	1049.54090051957	0	4.37253452999203	0	673.073216845815	0	21.0915544476436	0	9.61730517650525	0	15.9137141099963	0	1.89617107113593	0	0.631153002990351	0	-1.30515262033873	0	-7.00814600470229	0	0.874961414449306	0.822766213027024	18.9121778220116
331.21627740172	-1.46640250458243	1.99202467043565	0.000228798210012595	0.000835535367589032	0.530853058908277	-0.00140055914859403	0.000121202283694504	0.00169210505367458	-0.00286734946970301	-0.000630217754986525	-1.60739086207595e-05	0.0649745229031611	0.0193252350416326	0.478925603522337	0.000356585385829801	0.000818413769841697	0.0115457518357813	-0.562599770278216	1.35514814555645	-0.00129842445798344	-0.00611544276731609	-0.00766914754696528	-0.0530656831321404	-1.50174808196324	-0.00139188032808744	0.0249870938168537	-0.46861177407945	0.134587951128798	0.00127565760430433	0.0143869258953981	331.21627740172	0	0.778093157403563	0	0.278612054524933	0	1053.86975294482	0	1.33174376130349	0	675.559433353851	0	11.9404128717738	0	15.7244427656568	0	11.1598948059349	0	6.0863595557019	0	-0.244480538253453	0	-0.35905290816809	0	-8.92603231071808	0	-0.493792189615364	0	0	331.21627740172	0	0.778093157403563	0	0.278612054524933	0	1053.86975294482	0	1.33174376130349	0	675.559433353851	0	11.9404128717738	0	15.7244427656568	0	11.1598948059349	0	6.0863595557019	0	-0.244480538253453	0	-0.35905290816809	0	-8.92603231071808	0	-0.493792189615364	0.232710753175469	24.9762542842949
332.330658189711	0.38295722449924	0.837781061304015	5.34914946132228e-05	0.000922938652581553	0.530940677878067	-0.000944074909629738	0.000261147295124075	0.000934146451859109	-0.00323291073586952	0.000305048344127097	0.000122506830933361	0.0644812273295929	0.0195067970146186	0.479054052377735	0.000117872255361206	0.000952930221207669	0.0106869283232899	-0.562384221106291	1.35282438643638	-0.000781322076138964	-0.00556344905568636	-0.00981450950747371	-0.0535206638061722	-1.49893487825635	-0.00138349690533464	0.0238876408614581	-0.46825568944191	0.134495730897908	0.00101224916074868	0.0146689791871891	332.330658189711	0	0.14175144540295	0	2.08690821666834	0	1054.55762455255	0	0.0922043334766279	0	678.633907286925	0	11.1883084054313	0	17.045371496314	0	8.76796074990909	0	11.4978329692939	0	-0.76430607449872	0	0.68509842167508	0	-9.52870569302637	0	-1.50471058197135	0	0	332.330658189711	0	0.14175144540295	0	2.08690821666834	0	1054.55762455255	0	0.0922043334766279	0	678.633907286925	0	11.1883084054313	0	17.045371496314	0	8.76796074990909	0	11.4978329692939	0	-0.76430607449872	0	0.68509842167508	0	-9.52870569302637	0	-1.50471058197135	0.2842182719922	22.4715991881327
333.511139501924	2.07627168938626	-1.52400077004913	0.000128387667263078	0.00110506466444865	0.531239002970265	-0.00153152892437055	0.000631095752263555	0.000247687196611995	-0.0035834951838784	0.000666970944400762	-0.000740203200166979	0.0644921015815942	0.019780858496092	0.479325724127432	0.000152213172067468	0.00117507283718365	0.0111310265753575	-0.561630575889242	1.35606453170653	-0.00139037142646697	-0.00452545462035478	-0.0113093823269188	-0.0537405752034596	-1.50037160022071	-0.00327256704322342	0.0233815410354445	-0.467391496820414	0.134875863321272	0.00136416070141788	0.0152262244292159	333.511139501924	0	1.68165922844347	0	1.61308053749104	0	1056.85613430703	0	-0.936888461612038	0	679.40774095903	0	14.9167609739122	0	15.0813641138147	0	10.0715812855025	0	10.7583139490004	0	0.240936171904844	0	0.324491722215309	0	-10.3312589845029	0	-2.02219942182798	0	0	333.511139501924	0	1.68165922844347	0	1.61308053749104	0	1056.85613430703	0	-0.936888461612038	0	679.40774095903	0	14.9167609739122	0	15.0813641138147	0	10.0715812855025	0	10.7583139490004	0	0.240936171904844	0	0.324491722215309	0	-10.3312589845029	0	-2.02219942182798	2.44492625886853	19.4106832852606
334.399261372976	2.49903450473685	-1.92559491917226	0.000283878544119215	0.00111372870123142	0.531447949113845	-0.000382062181530533	-0.000737473043741052	0.00078923464980784	-0.0029466672464822	-0.000816162287942051	-4.53029471052029e-05	0.0639620813309663	0.0197675287538371	0.479582975117421	-0.000592045521710841	0.000771593726955857	0.0114765385463041	-0.561417977004829	1.36109760673456	0.000673081213956561	-0.00726338759872196	-0.0106733249172615	-0.052604882091105	-1.50365043155568	-0.00247171939161841	0.0225724812051579	-0.467229544340119	0.135461146488141	-2.37954800108001e-05	0.0145237674397643	334.399261372976	0	3.7816224366918	0	-0.0532699953870611	0	1061.83593721919	0	-4.89190855720452	0	682.550719354461	0	26.7585460966421	0	5.66894588538269	0	17.5571912033998	0	4.80185682037927	0	0.858499811634528	0	-0.514579645712248	0	-12.3117372312453	0	-3.17090040634312	0	0	334.399261372976	0	3.7816224366918	0	-0.0532699953870611	0	1061.83593721919	0	-4.89190855720452	0	682.550719354461	0	26.7585460966421	0	5.66894588538269	0	17.5571912033998	0	4.80185682037927	0	0.858499811634528	0	-0.514579645712248	0	-12.3117372312453	0	-3.17090040634312	4.55122822064302	9.50393434829603
335.305672796269	1.96659415343573	-0.59422328705482	5.47143151465938e-05	0.000998978055508869	0.531934688607707	-0.00104870485960295	-0.00051298347472502	0.000416678743141945	-0.00332085075602353	-0.000357453304520701	-0.000403548693469256	0.0637530548684354	0.0197505157319652	0.480071066184017	-0.000331410508662997	0.00108494144291982	0.010844140922186	-0.561864626669342	1.36416852878466	-0.00128559920280269	-0.0065547116207569	-0.0111274708160123	-0.0541794800437694	-1.50159915943188	-0.00248493059695361	0.0203978377579733	-0.467371493271441	0.136039302094771	0.00101915655276375	0.0152856351594824	335.305672796269	0	5.87610593806168	0	-1.3004168405466	0	1066.69856196584	0	-7.8302036040751	0	684.407549589116	0	38.0982054980298	0	-1.27813268828846	0	21.9938828752043	0	1.8784548596834	0	1.51927338204053	0	-1.33698016622068	0	-14.2268435794468	0	-4.04393488093575	0	0	335.305672796269	0	5.87610593806168	0	-1.3004168405466	0	1066.69856196584	0	-7.8302036040751	0	684.407549589116	0	38.0982054980298	0	-1.27813268828846	0	21.9938828752043	0	1.8784548596834	0	1.51927338204053	0	-1.33698016622068	0	-14.2268435794468	0	-4.04393488093575	5.28309969732285	4.39209678022272
336.610705850753	-0.0201563187971312	1.81295741281449	0.000425430285800935	0.000877143829715218	0.532680275728674	-0.00146859862410382	-0.000606665426824134	0.00202266127944289	-0.00319391060083232	-0.000376362508928386	0.000158704596291609	0.0638761303787944	0.0196903785509345	0.480763505396958	-0.000212303050815738	0.00160226276389024	0.0110139522925161	-0.562091514009212	1.36571826217892	-0.00135298632783749	-0.00785652921840454	-0.00948632569660638	-0.0534981419850633	-1.5008013795372	-0.00252280240270519	0.0187583962317063	-0.467550961065073	0.136411347291116	0.000943356960285155	0.0152440647309408	336.610705850753	0	7.24293412214605	0	-0.332231337303006	0	1068.5724202427	0	-7.35963382423736	0	685.807079421286	0	40.9486540767355	0	-1.01830854312143	0	22.6910677087047	0	3.82289912792163	0	2.47047936758638	0	-0.656757252740323	0	-13.8669352467295	0	-3.58619186041733	0	0	336.610705850753	0	7.24293412214605	0	-0.332231337303006	0	1068.5724202427	0	-7.35963382423736	0	685.807079421286	0	40.9486540767355	0	-1.01830854312143	0	22.6910677087047	0	3.82289912792163	0	2.47047936758638	0	-0.656757252740323	0	-13.8669352467295	0	-3.58619186041733	2.31845059804893	7.10479544608983
337.449448132016	-1.40093438278634	1.76833466029271	0.000478122916532592	0.000890806283524626	0.532753329646559	-0.00129889035266832	-0.000847362987007829	0.00181447352556858	-0.00336603539902018	0.000599411929023068	0.000234253190286638	0.0625288061302847	0.0197693103780831	0.480996006076431	-0.000278278449507111	0.00185319309090616	0.0110804103458225	-0.562180339422085	1.36662795609906	-0.00139007000418917	-0.00841375225924672	-0.00896430504290674	-0.0533522474280938	-1.50003655307376	-0.00244073163495505	0.018241677989015	-0.467593921718427	0.13656999351162	0.00107483491925633	0.0152107646915444	337.449448132016	0	6.62858986410256	0	1.28591514335079	0	1069.15716052111	0	-8.54099619994307	0	688.932300108363	0	40.326478014675	0	0.0967530202900156	0	20.4164177269814	0	9.86523266018136	0	1.95317671481395	0	0.127071604574481	0	-14.4421930732432	0	-4.58382230140221	0	0	337.449448132016	0	6.62858986410256	0	1.28591514335079	0	1069.15716052111	0	-8.54099619994307	0	688.932300108363	0	40.326478014675	0	0.0967530202900156	0	20.4164177269814	0	9.86523266018136	0	1.95317671481395	0	0.127071604574481	0	-14.4421930732432	0	-4.58382230140221	-0.668652780057499	5.70374153881258
338.525892138656	-2.43855485740975	-0.199441308897845	0.000607033476753002	0.000692469436508714	0.53311368074334	-0.00132359225624021	-0.00126724772618692	0.00219761081790079	-0.00325933688359678	0.00127757741177427	0.000326506446752417	0.0618339473102469	0.019625945017553	0.481415487756198	-0.000470207708612047	0.00195105778090213	0.0113039360431716	-0.562432922513127	1.36730706250824	-0.000709116926827834	-0.00921472437899504	-0.00846394414693092	-0.0540288616330682	-1.4994040817545	-0.00197753246204185	0.0171200538044893	-0.467680084347915	0.136785636786758	0.00103186913338063	0.0151537714375093	338.525892138656	0	4.45824594899785	0	2.24530286755743	0	1073.63370967606	0	-10.2880021878522	0	690.154284357744	0	30.9062466073557	0	3.34126595817281	0	18.284335520892	0	11.5625525734054	0	1.02732092956001	0	0.833234987740739	0	-15.7591116810453	0	-5.48310710311143	0	0	338.525892138656	0	4.45824594899785	0	2.24530286755743	0	1073.63370967606	0	-10.2880021878522	0	690.154284357744	0	30.9062466073557	0	3.34126595817281	0	18.284335520892	0	11.5625525734054	0	1.02732092956001	0	0.833234987740739	0	-15.7591116810453	0	-5.48310710311143	-2.67962580973486	4.99620684675542
339.345389580199	-2.34702055261597	-1.68386900029409	0.000731590694172624	0.000604918775350373	0.533347975694036	-0.00127153195545379	-0.00141366955094121	0.00242703921017609	-0.00338907022888792	0.00146063277576197	0.000770077145081969	0.0615268275432741	0.0195888552474866	0.481671832034381	-0.000548525192747118	0.00210476123583372	0.011293354624165	-0.562492631571286	1.36772028669503	-0.00101683572454679	-0.00950237263687608	-0.00827285842226212	-0.0539732890975686	-1.49987148421032	-0.00140671328524998	0.0164293692204221	-0.467695532377314	0.136919907652555	0.00111918744969594	0.0152609979628912	339.345389580199	0	2.44169495734795	0	1.41661623073213	0	1078.59720803382	0	-8.25750488914448	0	691.147772015295	0	18.685961394422	0	-1.63571924927502	0	15.8608058078246	0	10.2561914853806	0	0.511897467395735	0	0.20168818170713	0	-14.2079471093054	0	-4.9553272088462	0	0	339.345389580199	0	2.44169495734795	0	1.41661623073213	0	1078.59720803382	0	-8.25750488914448	0	691.147772015295	0	18.685961394422	0	-1.63571924927502	0	15.8608058078246	0	10.2561914853806	0	0.511897467395735	0	0.20168818170713	0	-14.2079471093054	0	-4.9553272088462	-1.77538541104718	-4.72222847521431
340.216012020248	-1.43231379747397	-1.85201382491977	0.000850017529993529	0.000510566220848009	0.533578930430284	-0.00142571266698108	-0.0013231793674644	0.00297167944293276	-0.00321657475807065	0.00141719111404811	0.000400367207031562	0.061189589381087	0.0195142275540157	0.481927025077876	-0.000551621785308763	0.00231220910820858	0.0114921209019149	-0.562579741524069	1.37056694776938	-0.00152771050638885	-0.00942961393934966	-0.00748305890736518	-0.0536248135531496	-1.49922429420879	-0.00211556145743675	0.0158687031030365	-0.467766555318703	0.137265844650342	0.00124417600667457	0.0154651949512501	340.216012020248	0	0.743890015368129	0	-0.251794895395039	0	1081.97022241379	0	-5.01373567483625	0	694.351009343286	0	11.8704039932112	0	-8.058196793104	0	9.65051976534006	0	4.09526781210943	0	-0.268035962661493	0	-0.614629579998597	0	-12.6133092604801	0	-3.45570255434112	0	0	340.216012020248	0	0.743890015368129	0	-0.251794895395039	0	1081.97022241379	0	-5.01373567483625	0	694.351009343286	0	11.8704039932112	0	-8.058196793104	0	9.65051976534006	0	4.09526781210943	0	-0.268035962661493	0	-0.614629579998597	0	-12.6133092604801	0	-3.45570255434112	0.79730913420256	-13.706052951157
341.586277387754	0.855955037579543	0.638914057682687	0.000295237488250642	0.000950083887687014	0.534571974742173	-0.00126918901239614	-0.00185860668342174	0.00225362167094715	-0.00362448229269135	0.000542827752572224	0.000840228859536304	0.0612757894924725	0.0200430282124425	0.482850154259375	-0.00112975340375826	0.001849043120529	0.0104367886821396	-0.561989038688806	1.38102515936159	-0.00205019685907115	-0.0105255701094769	-0.00983141813768933	-0.0544040488810201	-1.50243674031992	-0.00176292524069644	0.0148397163676386	-0.467028678727512	0.138396383428129	0.000297479808277242	0.014448711501765	341.586277387754	0	0.315295395054716	0	-1.28758171242699	0	1082.72201219321	0	-3.99999387251662	0	695.908597486044	0	11.266778215022	0	-9.00803000551683	0	8.2085967116564	0	1.88011592434872	0	-0.603341922874463	0	-1.32446635873422	0	-11.9437629898827	0	-2.62193183897441	0	0	341.586277387754	0	0.315295395054716	0	-1.28758171242699	0	1082.72201219321	0	-3.99999387251662	0	695.908597486044	0	11.266778215022	0	-9.00803000551683	0	8.2085967116564	0	1.88011592434872	0	-0.603341922874463	0	-1.32446635873422	0	-11.9437629898827	0	-2.62193183897441	4.1265990838661	-11.512929668146
342.69399176187	2.25552560587729	1.99986514116692	0.000301157408972717	0.00107811538767569	0.534959740187528	-0.00151727121781183	-0.0020142256968031	0.00229580200873418	-0.00368689567272704	0.000486773627799875	0.000636308358009861	0.0610857704919379	0.0202113176017492	0.483232573772849	-0.0014334558777576	0.0017391666327223	0.0108000174463597	-0.561901670866148	1.37918482626307	-0.000440401941088667	-0.00881650929218169	-0.00874204108183216	-0.0538023539561673	-1.49940845144027	-0.00113571484163118	0.0142736936987154	-0.466985944661279	0.13828817735372	0.000799469361718694	0.0148183473067537	342.69399176187	0	2.13025445533723	0	0.38567330214697	0	1085.88188159768	0	-1.07237542211321	0	698.624826149509	0	17.0357771456465	0	-3.65130316349611	0	13.1875383488846	0	6.51230033346102	0	0.411141083722027	0	-0.309934666129474	0	-10.2552147081849	0	-1.08913111632055	0	0	342.69399176187	0	2.13025445533723	0	0.38567330214697	0	1085.88188159768	0	-1.07237542211321	0	698.624826149509	0	17.0357771456465	0	-3.65130316349611	0	13.1875383488846	0	6.51230033346102	0	0.411141083722027	0	-0.309934666129474	0	-10.2552147081849	0	-1.08913111632055	3.85541358689231	-2.7964053906399
343.410781604152	2.49657307551852	1.44892245102905	0.000319170805114725	0.00100525642009669	0.535032530276483	-0.000276558277864542	-0.00118583609199382	0.0026658158617098	-0.0028508791290621	0.0013838229695307	0.000847202877289294	0.0607192331484565	0.0200864762524229	0.483337923037594	-0.00112733619919184	0.00177939360287849	0.0103064945279128	-0.56243157147763	1.37592489737744	0.000834810831888056	-0.00763755157647785	-0.00847418292132233	-0.0530129027374653	-1.49884510033688	-0.00141796386509273	0.0142846219213243	-0.46752601331394	0.137969537996986	0.00102059216910363	0.0142578081518069	343.410781604152	0	3.87011686265304	0	1.69011534231957	0	1090.10892584986	0	2.08654373100653	0	701.018541802903	0	27.3146884272679	0	4.00573844999008	0	18.9712637250907	0	10.9385569349748	0	0.87940197751798	0	0.375086819213275	0	-8.59076938661938	0	-0.231487605004509	0	0	343.410781604152	0	3.87011686265304	0	1.69011534231957	0	1090.10892584986	0	2.08654373100653	0	701.018541802903	0	27.3146884272679	0	4.00573844999008	0	18.9712637250907	0	10.9385569349748	0	0.87940197751798	0	0.375086819213275	0	-8.59076938661938	0	-0.231487605004509	2.80605627682865	7.93329748603934
344.313338104952	1.93196836635004	-0.363902304452152	4.61516651031126e-05	0.000898157310400301	0.535206635858421	-0.000751208595665851	-0.00149741176494007	0.00207880366821842	-0.00339249577439129	0.00139053972236782	0.00038795572137507	0.0604345570428535	0.0200865812129976	0.483529946004014	-0.00137729320310492	0.00133320622977931	0.00982216166003371	-0.562684810405884	1.37765044769552	-0.000360642746063262	-0.00757327193827215	-0.00886225943251837	-0.053927051055059	-1.49877882986617	-0.00122178009767049	0.0148625020324868	-0.4675987388095	0.138055046567165	0.00056082225285326	0.0135481508544125	344.313338104952	0	5.93760904060714	0	2.22410375144459	0	1094.87031678955	0	3.38926138191004	0	701.590472130596	0	38.3356435989543	0	7.1817721407189	0	20.364726779498	0	11.5650328207232	0	1.54826453198591	0	0.811942923954642	0	-7.52674414127642	0	0.11423892237536	0	0	344.313338104952	0	5.93760904060714	0	2.22410375144459	0	1094.87031678955	0	3.38926138191004	0	701.590472130596	0	38.3356435989543	0	7.1817721407189	0	20.364726779498	0	11.5650328207232	0	1.54826453198591	0	0.811942923954642	0	-7.52674414127642	0	0.11423892237536	1.72437988083588	12.1477672498739
345.4364596974	0.242457970830541	-1.97686421508995	-0.000268708669340664	0.000681862649342901	0.535728888702267	-0.000842701750763121	-0.000665824813554153	0.00133241209926142	-0.00305447341541809	0.00163725818940105	-0.00104012222371026	0.0610817263774218	0.0198748192231697	0.483937187641446	-0.000860830126729022	0.00147876198325475	0.00987924515187739	-0.56241948531223	1.37425029066775	-9.01748319991228e-05	-0.00740093780522805	-0.0081371260803487	-0.0538016360823559	-1.49764017509924	-0.000174511412200795	0.0128054799690741	-0.467272076015502	0.13799421020154	0.000247838250677001	0.0124680413339132	345.436459697399	0	7.22541988426542	0	0.712964922290636	0	1096.62054224252	0	1.91856389219621	0	703.887015147163	0	40.9506774082186	0	5.43458936116651	0	22.3235127657645	0	7.8195322966094	0	2.4529093631522	0	-0.160994654277339	0	-8.57446082926747	0	-1.00580974483079	0	0	345.436459697399	0	7.22541988426542	0	0.712964922290636	0	1096.62054224252	0	1.91856389219621	0	703.887015147163	0	40.9506774082186	0	5.43458936116651	0	22.3235127657645	0	7.8195322966094	0	2.4529093631522	0	-0.160994654277339	0	-8.57446082926747	0	-1.00580974483079	1.5365249234179	11.4810916423586
346.414876649291	-1.38600598761967	-1.20624232000704	-0.000376797678842756	0.000902016315993889	0.536077218545195	-0.000210148539707723	-0.000831148589288886	0.000497623074025689	-0.00328545403356864	0.00106608607531208	-0.000929213173432668	0.0618708857447949	0.0201495654822988	0.484160364554434	-0.00103994189765551	0.000832411706787945	0.00946936768718907	-0.56211813212217	1.38010563801766	0.00043033562028469	-0.00752193587343559	-0.00914193137548136	-0.0541939894308057	-1.49958894447163	0.000396668686044417	0.0136529815252058	-0.466848285181813	0.138442351303073	-0.000238952909182642	0.0111260846818398	346.414876649291	0	6.64235186912111	0	-1.01485141810173	0	1097.18791299094	0	2.84390223923945	0	706.994582528999	0	40.3568165554522	0	4.57027930314983	0	20.8260468327612	0	2.14336753983714	0	1.96259165017922	0	-1.09316038114986	0	-8.00582931973912	0	-0.217149835709334	0	0	346.414876649291	0	6.64235186912111	0	-1.01485141810173	0	1097.18791299094	0	2.84390223923945	0	706.994582528999	0	40.3568165554522	0	4.57027930314983	0	20.8260468327612	0	2.14336753983714	0	1.96259165017922	0	-1.09316038114986	0	-8.00582931973912	0	-0.217149835709334	1.64696337849897	12.9799043960504
347.54386334226	-2.45385879552613	1.11983374009172	-0.000213790236565514	0.000591262738289931	0.535698023530579	-0.000218967510800531	-0.000112384442470899	6.45597859260236e-05	-0.00275200857453854	-0.000364023208752304	-0.000504998112427408	0.061873991597109	0.0198586835172802	0.483771786905732	-0.000232945232500884	0.000712411284858991	0.00940854870155861	-0.562272685149865	1.3787235136879	0.000458889901651559	-0.00617907124966113	-0.0097374432595816	-0.0524926008029021	-1.50468194559508	0.00204904176137773	0.0138614111564117	-0.467068168284448	0.138260893549606	0.000715850112147945	0.0104953426716078	347.54386334226	0	4.35448797268849	0	-1.07024507450616	0	1101.9367688611	0	2.71360608694045	0	707.533065798323	0	30.2912128830279	0	5.30022613539335	0	19.7797782410954	0	2.06815148676016	0	0.99955351517873	0	-1.13684391536809	0	-8.12707481456505	0	-0.0750124684425524	0	0	347.54386334226	0	4.35448797268849	0	-1.07024507450616	0	1101.9367688611	0	2.71360608694045	0	707.533065798323	0	30.2912128830279	0	5.30022613539335	0	19.7797782410954	0	2.06815148676016	0	0.99955351517873	0	-1.13684391536809	0	-8.12707481456505	0	-0.0750124684425524	0.619789228393449	14.1897988324384
348.355963425151	-2.32549100744757	1.9932813013866	-1.39693534750228e-05	0.000289923712962691	0.535618753219987	6.81339449112477e-05	0.000270890094790988	-0.000142003730934809	-0.0031784885646073	-0.000331835712954117	0.00030246516964827	0.0619327352046705	0.0196648342421283	0.483678816695987	0.000172780710110871	0.000586830116007307	0.00960300371473645	-0.563116940005676	1.37592170291408	0.000251646960781067	-0.00615473698236862	-0.0101484511728204	-0.0543534591624778	-1.5013796138254	0.00253665803599708	0.0136565636694918	-0.467565755614591	0.138013351217032	0.000948234457611536	0.00986883304127997	348.355963425151	0	2.35981111411225	0	0.285526096586577	0	1106.83793349497	0	-0.609926270126227	0	709.851608929877	0	18.2440196729043	0	13.4509074901025	0	14.1074451072927	0	6.11580798449717	0	0.486107897948504	0	-0.355936074853245	0	-10.0461324265193	0	-0.937117990289202	0	0	348.355963425151	0	2.35981111411225	0	0.285526096586577	0	1106.83793349497	0	-0.609926270126227	0	709.851608929877	0	18.2440196729043	0	13.4509074901025	0	14.1074451072927	0	6.11580798449717	0	0.486107897948504	0	-0.355936074853245	0	-10.0461324265193	0	-0.937117990289202	-0.623459589221532	23.2747584922782
349.393601546395	-1.12968936172218	0.978826812994333	0.000235049080165406	-0.000234488924350759	0.535733358629478	0.000213290764311449	-5.39062288632272e-05	0.00051437611352374	-0.00278788593534209	-0.000270346083865101	-0.000102984731339438	0.0622854306192741	0.0191857745408095	0.483731567028449	0.000230841425256976	-0.00010848980402439	0.00968194193855555	-0.563762708698271	1.37430103395232	7.47627411313238e-05	-0.00646507813293448	-0.00911313052454026	-0.0533353875616654	-1.49973480270674	0.00178513227670404	0.0151268356914161	-0.468177398555105	0.137663892175862	0.00140591614654844	0.00888520940775689	349.393601546395	0	0.484568433956673	0	2.02112476967041	0	1110.35424288711	0	-3.8579822851645	0	712.855126427243	0	11.4410063734165	0	19.7190219638933	0	8.32564772136143	0	11.4549313126861	0	-0.461469650547021	0	0.626854352124476	0	-11.8203979503383	0	-2.50455788255089	0	0	349.393601546395	0	0.484568433956673	0	2.02112476967041	0	1110.35424288711	0	-3.8579822851645	0	712.855126427243	0	11.4410063734165	0	19.7190219638933	0	8.32564772136143	0	11.4549313126861	0	-0.461469650547021	0	0.626854352124476	0	-11.8203979503383	0	-2.50455788255089	-1.17081194582905	27.2003808458289
350.755085011032	1.16364762414557	-1.66732878635877	-0.000176789565736612	0.00013943755034238	0.535084006558314	0.000172737067652466	0.000399428581596234	0.00114654814657486	-0.00320171936742374	-0.000133429463329845	0.000849218679387494	0.062675199647246	0.019676951363432	0.483026417177731	0.000857123577618295	-0.000258773885425256	0.009243437458638	-0.563527395927676	1.36853963132268	-0.000279295935366184	-0.00580870421072504	-0.00858344817107887	-0.054093982258105	-1.4986150974176	0.00286422585755622	0.0168350268811017	-0.467735400311862	0.136860066852403	0.00259670390529052	0.00869749607357858	350.755085011032	0	0.509972176065697	0	1.44041452143048	0	1110.971272918	0	-4.596159917741	0	713.962798633386	0	11.4741118352762	0	19.4498756517287	0	8.9194316990111	0	10.330392960345	0	-0.441233370051514	0	0.215063903131262	0	-12.383913101163	0	-3.14861880908511	0	0	350.755085011032	0	0.509972176065697	0	1.44041452143048	0	1110.971272918	0	-4.596159917741	0	713.962798633386	0	11.4741118352762	0	19.4498756517287	0	8.9194316990111	0	10.330392960345	0	-0.441233370051514	0	0.215063903131262	0	-12.383913101163	0	-3.14861880908511	1.70289762513896	25.0456519045495
351.650356146886	2.24040521156864	-1.84252464647935	-0.000222934466688717	0.000150011344535066	0.534799181033568	-0.000255328696426858	0.000828144341793548	0.00118990265685831	-0.00344461884418062	-0.000276820843692963	0.000697013797763537	0.0630836785212184	0.0197608410646129	0.482681869911089	0.00123717621759556	-0.000221270650801198	0.00928940519179786	-0.563593094158727	1.36624969503282	-0.000998109653547703	-0.00512648618178098	-0.00862161986189603	-0.0542656467370341	-1.49867769850335	0.00269460041228172	0.0177056904371216	-0.467702937557995	0.136515303580814	0.00332769121804198	0.00860347722858836	351.650356146885	0	2.08569096890519	0	-0.271425417406982	0	1113.83291397686	0	-7.62514226855442	0	717.242846865072	0	16.8154648306801	0	13.9278042898565	0	14.7519766434114	0	4.03306913981774	0	0.39514883983558	0	-0.625311365176286	0	-13.8585644689468	0	-4.74790894221323	0	0	351.650356146885	0	2.08569096890519	0	-0.271425417406982	0	1113.83291397686	0	-7.62514226855442	0	717.242846865072	0	16.8154648306801	0	13.9278042898565	0	14.7519766434114	0	4.03306913981774	0	0.39514883983558	0	-0.625311365176286	0	-13.8585644689468	0	-4.74790894221323	4.49702141874421	20.7444996024956
352.803705885684	2.3502014200183	0.194088809896341	-6.16309739179907e-05	0.000236762678542449	0.534437370746078	0.00075780753277969	0.000795575763979493	0.00144232166291296	-0.00304939402879325	-0.00053039538880343	0.000155298659935978	0.0637805915856047	0.0198640350156559	0.482220948175469	0.00120480336297701	-0.000305707576071478	0.00976232218136757	-0.563499533762115	1.36426785716316	0.0010313437674668	-0.00538020983570322	-0.00822746649077784	-0.0528180703903918	-1.49785846852683	0.0019170654290309	0.0191374076274723	-0.467675687161902	0.136119919056642	0.00330249388010537	0.00818597002635912	352.803705885684	0	4.88719690468429	0	-1.37337003478819	0	1120.64317777392	0	-10.2835455235456	0	718.721272428202	0	33.3833971331059	0	7.50755358736103	0	18.2885322420358	0	1.87216675558978	0	1.14739833770329	0	-1.40845190266257	0	-15.7585271913351	0	-5.47969210994457	0	0	352.803705885684	0	4.88719690468429	0	-1.37337003478819	0	1120.64317777392	0	-10.2835455235456	0	718.721272428202	0	33.3833971331059	0	7.50755358736103	0	18.2885322420358	0	1.87216675558978	0	1.14739833770329	0	-1.40845190266257	0	-15.7585271913351	0	-5.47969210994457	5.73137258193957	17.60948648146
354.007171546693	0.928780406911698	1.97811343401204	-0.000442896856524398	0.000177635597432342	0.533805699713648	0.00010562385213869	3.23818262303714e-05	0.000538004611204122	-0.00317518042699053	-0.00215309458796876	-0.000915777641869821	0.0640055200966582	0.0198890045060759	0.481559690554821	0.000608303363999674	-0.000902404410559633	0.00926717136982392	-0.563671803044257	1.36414354078256	-0.00026369113974414	-0.00650758491255015	-0.00940013708954469	-0.0538599189121564	-1.50278606596713	0.00030483160737227	0.0215585046802853	-0.467620938500715	0.135778523396199	0.00249053047920312	0.00717061214791847	354.007171546692	0	6.98589872486565	0	0.164717526043413	0	1124.51314709816	0	-7.86164166026171	0	721.035380094688	0	40.839037174415	0	11.5512272866046	0	21.6847961737106	0	5.64355071750532	0	2.23144030830059	0	-0.412099691049205	0	-14.1006687918967	0	-4.05395920599202	0	0	354.007171546692	0	6.98589872486565	0	0.164717526043413	0	1124.51314709816	0	-7.86164166026171	0	721.035380094688	0	40.839037174415	0	11.5512272866046	0	21.6847961737106	0	5.64355071750532	0	2.23144030830059	0	-0.412099691049205	0	-14.1006687918967	0	-4.05395920599202	2.7780269532347	25.2618355025509
354.979325665423	-0.738593181203363	1.21088702038521	-0.000548633645475693	0.000379784588719764	0.533355461996169	0.000423439667469832	0.000313918977577677	0.000133555994604663	-0.00281923588523454	-0.00168859206511563	-0.00148302478385947	0.0637671807631761	0.0200681456330862	0.481142466671194	0.000756292672996407	-0.000838811111749509	0.00908226785506414	-0.563416031054528	1.35713905951512	-4.53856573093302e-07	-0.00586483212377632	-0.0100178512538157	-0.0536545103543826	-1.5011421347222	-0.000174325797804756	0.0216269160819839	-0.467345391447644	0.135097111564632	0.00294356039922368	0.0074169627476879	354.979325665422	0	7.08229122682242	0	1.88156407252324	0	1124.75141872942	0	-7.58474249563969	0	724.122820047377	0	40.9069193547402	0	11.9771571250273	0	22.3531054640939	0	11.2815635406872	0	2.31691758719174	0	0.514354221444686	0	-14.0221180598248	0	-3.80334061832403	0	0	354.979325665422	0	7.08229122682242	0	1.88156407252324	0	1124.75141872942	0	-7.58474249563969	0	724.122820047377	0	40.9069193547402	0	11.9771571250273	0	22.3531054640939	0	11.2815635406872	0	2.31691758719174	0	0.514354221444686	0	-14.0221180598248	0	-3.80334061832403	-0.608480886420581	22.6705429634907
356.309908921298	-2.35774286219023	-1.45244369849087	-0.000724998643155332	0.00067876158324976	0.532952645999294	0.000134748078476687	-5.50842003626935e-05	-0.000225242772776745	-0.00219229810275281	-0.000517046956402529	-0.00103649639709497	0.0643092272109446	0.0203304787628201	0.480662918911633	0.000415807573276999	-0.000902461202122707	0.00927394763932633	-0.563710393019651	1.35454067204631	0.000709926182068661	-0.00633095365875677	-0.0100637312458013	-0.0535371270809309	-1.50003741122481	0.000370971905987254	0.0227408074365337	-0.467555678884015	0.13470385687761	0.0025550375717635	0.00732796816607173	356.309908921298	0	4.8598680007351	0	1.68555467584504	0	1128.76682526033	0	-6.75269526867969	0	724.999842032383	0	33.2299383643282	0	9.75053862144484	0	20.789209572676	0	10.9277747993059	0	1.13933132637453	0	0.372182213002338	0	-13.3689629773107	0	-3.65370594256469	0	0	356.309908921298	0	4.8598680007351	0	1.68555467584504	0	1128.76682526033	0	-6.75269526867969	0	724.999842032383	0	33.2299383643282	0	9.75053862144484	0	20.789209572676	0	10.9277747993059	0	1.13933132637453	0	0.372182213002338	0	-13.3689629773107	0	-3.65370594256469	-2.03572167384253	14.7359304995775
357.187984221618	-2.40608252817797	-1.9566199455878	-0.00070472357202663	0.00050788412943426	0.532433548440825	0.00047730715885118	-0.000748243991095423	-0.000485916580271952	-0.00298652087848837	-0.000384067346960064	-0.000590012246413572	0.0642843657727811	0.0203042722727061	0.48015107482419	4.69051579837477e-05	-0.00109378318929457	0.00928756514300755	-0.563935546854177	1.35364340219028	0.00133908287267569	-0.00636375691811659	-0.00996435074611248	-0.0543764601825009	-1.50186125546903	5.65578659962576e-05	0.0233136078108371	-0.467636134272134	0.134541213474737	0.00241456331113678	0.00746984493502071	357.187984221618	0	2.70010514189222	0	0.060516257978993	0	1134.08033918475	0	-2.75182211153156	0	728.030274973681	0	20.1544584777796	0	-0.101802560517784	0	13.3220630709579	0	5.23774035777807	0	0.586278319677709	0	-0.460573048461471	0	-11.3212975348305	0	-2.63310557851245	0	0	357.187984221618	0	2.70010514189222	0	0.060516257978993	0	1134.08033918475	0	-2.75182211153156	0	728.030274973681	0	20.1544584777796	0	-0.101802560517784	0	13.3220630709579	0	5.23774035777807	0	0.586278319677709	0	-0.460573048461471	0	-11.3212975348305	0	-2.63310557851245	-0.476161066572706	-0.25489202720529
358.009109398714	-1.64968963962192	-0.888304419398785	-0.000528988733745523	0.000276647737538342	0.532099302442831	0.0010566162792919	-0.000643033626535541	-0.000725617616661114	-0.00332617182641218	-0.000552141343752321	-0.000395773743356258	0.0645352850607839	0.0201569354173309	0.479788605081755	0.000186072961383683	-0.000859927632092684	0.00920972781794645	-0.563886428197472	1.35312133780797	0.00127382696093779	-0.00655871131639205	-0.0100750830503942	-0.0540959605181927	-1.50107049045183	0.000205445946518361	0.0233989720158756	-0.467599934481058	0.134481685616684	0.0021092322818189	0.00747569893209567	358.009109398713	0	0.987412502257611	0	-1.19388801650486	0	1137.69279671311	0	-0.0780106798088383	0	730.02871822299	0	12.4549248441678	0	-5.85556721083302	0	8.9849657787426	0	1.94391378487389	0	-0.110784528447603	0	-1.24062022184404	0	-9.68872103480767	0	-1.59423774530793	0	0	358.009109398713	0	0.987412502257611	0	-1.19388801650486	0	1137.69279671311	0	-0.0780106798088383	0	730.02871822299	0	12.4549248441678	0	-5.85556721083302	0	8.9849657787426	0	1.94391378487389	0	-0.110784528447603	0	-1.24062022184404	0	-9.68872103480767	0	-1.59423774530793	1.52185641546997	-7.63499984311179
359.223006140524	0.321936798955697	1.53632649189965	-0.000733096694064829	9.22765181732254e-05	0.531619991166827	0.00117620969384363	-0.000700687617537795	-0.00131619492918541	-0.00316626520727871	-0.000455868679895533	0.000259676817238541	0.0651952077506965	0.0200121188950646	0.479220352633162	0.000353789532860298	-0.0005100335647431	0.0089206912607891	-0.563681099400041	1.35244329243334	0.00134128646746015	-0.00649855738103947	-0.0102173128266214	-0.0541939177873713	-1.50022674414232	5.00921568084615e-05	0.0239156965474203	-0.467356477801406	0.134352648084449	0.0018444502034294	0.00763007991847889	359.223006140524	0	0.128076769002838	0	-0.729768159019955	0	1138.7040711346	0	0.0970762334493833	0	730.839006934605	0	11.1897702479584	0	-6.17390417357585	0	8.78399882498343	0	2.69429892340293	0	-0.777935897769185	0	-0.891123483935079	0	-9.53452188131587	0	-1.50073929967707	0	0	359.223006140524	0	0.128076769002838	0	-0.729768159019955	0	1138.7040711346	0	0.0970762334493833	0	730.839006934605	0	11.1897702479584	0	-6.17390417357585	0	8.78399882498343	0	2.69429892340293	0	-0.777935897769185	0	-0.891123483935079	0	-9.53452188131587	0	-1.50073929967707	3.04035370047948	-7.24694916067105
360.177829089347	1.78811495394422	1.87494117771274	-0.000754931648556434	-1.1119347823401e-05	0.531509295033565	0.000728739280482444	-0.00142943178846134	-0.0017422645803612	-0.00304366050917255	-0.00124422948827334	-0.000204005796327627	0.0649942154845674	0.0199431748189167	0.479118653151838	0.000138897849412096	-0.000654318212765451	0.00881567429750113	-0.563578267283027	1.35245838232614	0.00113069718938139	-0.00691817274633702	-0.0105269146603959	-0.0538957565498419	-1.50308944467283	8.2462558576815e-05	0.0242163546671293	-0.467252261492579	0.134313959005523	0.00142111656417251	0.0076872794099767	360.177829089347	0	1.17419614632016	0	1.06709340078354	0	1140.02398092481	0	2.10760655805402	0	734.235963290763	0	13.0082983229749	0	-3.61179326024363	0	12.6574204835741	0	9.14294941378055	0	-0.00346462394782564	0	0.0104181931575751	0	-8.55670769158522	0	-0.0194369760254575	0	0	360.177829089347	0	1.17419614632016	0	1.06709340078354	0	1140.02398092481	0	2.10760655805402	0	734.235963290763	0	13.0082983229749	0	-3.61179326024363	0	12.6574204835741	0	9.14294941378055	0	-0.00346462394782564	0	0.0104181931575751	0	-8.55670769158522	0	-0.0194369760254575	2.6993134433205	-4.69935224690086
361.049298584207	2.46659461745271	0.509502655670102	-0.000581155995040171	-3.20108193257828e-05	0.531507640144397	0.00148759882495661	-0.0010737069962809	-0.00157644071636783	-0.0027920632293302	-0.00102578671724049	-2.7614150772224e-05	0.065170506881529	0.0199214588838827	0.479079243349174	0.000589086776372354	-0.000397247750181952	0.00909592367375403	-0.563415859938254	1.3526026297584	0.00276276274539111	-0.00648810009375875	-0.0103801852194483	-0.052555044331697	-1.50177307515988	3.06030927942497e-05	0.0240132639663044	-0.467216880485408	0.134358585425897	0.00170150554614871	0.0079543795046281	361.049298584207	0	3.08805785202444	0	2.19381663594573	0	1144.26172176803	0	4.51453967676852	0	735.834132643905	0	22.4643231103472	0	1.57306972449408	0	15.9943462986099	0	11.558246674719	0	0.688866625575437	0	0.782860009229915	0	-6.87866958038098	0	0.91378378215039	0	0	361.049298584207	0	3.08805785202444	0	2.19381663594573	0	1144.26172176803	0	4.51453967676852	0	735.834132643905	0	22.4643231103472	0	1.57306972449408	0	15.9943462986099	0	11.558246674719	0	0.688866625575437	0	0.782860009229915	0	-6.87866958038098	0	0.91378378215039	2.2663540105304	1.94693994070567
361.995371669262	2.19530413236974	-1.41183735524375	-0.000680150733563389	-0.000199873880637644	0.531661929195267	0.000945163534719535	-0.000939653958944822	-0.00189901180005055	-0.00341606978175327	-0.000172275998668218	-0.000315269928034508	0.0656481709878844	0.019870564707495	0.479152238776139	0.000960925742023963	-0.000214799828134129	0.00883503760936207	-0.563783457019129	1.35337205733853	0.00199703908155926	-0.00615050266726637	-0.010867184194883	-0.0549275921005258	-1.49771644843534	-0.00105815795452369	0.0237617292738925	-0.467248469062387	0.134469363225	0.0019766971460029	0.0082021563169601	361.995371669261	0	5.37765582836001	0	1.72337667772649	0	1149.81020596381	0	3.41743034358882	0	736.370413323119	0	35.9274605314742	0	-0.988373334640831	0	17.2420001619293	0	11.0073618518892	0	1.31122218571005	0	0.398100528161843	0	-7.7786967463153	0	0.574255273013802	0	0	361.995371669261	0	5.37765582836001	0	1.72337667772649	0	1149.81020596381	0	3.41743034358882	0	736.370413323119	0	35.9274605314742	0	-0.988373334640831	0	17.2420001619293	0	11.0073618518892	0	1.31122218571005	0	0.398100528161843	0	-7.7786967463153	0	0.574255273013802	2.48397634588654	-0.82588540741043
362.939996584854	0.999506109151665	-1.93596583467264	-0.000377976644396046	5.24592632420758e-05	0.531287815316094	0.00130230518423349	-0.00142955033934415	-0.000962125687662927	-0.0029946731882773	-0.000497152052874483	0.000635493103764538	0.0640745326840491	0.0200979977600324	0.478975853026933	0.00101098589552246	-0.000503871571214497	0.00938274979655285	-0.563136981790106	1.35032338760346	0.00229259068321706	-0.00700971216816165	-0.00884590456355839	-0.05422708970074	-1.49828137344312	0.00088890337572665	0.0210746750226484	-0.466681091687984	0.134512155408472	0.00166636581850011	0.00755958134638106	362.939996584854	0	6.94426671358461	0	-0.017042989199201	0	1152.52323953987	0	0.579620112201442	0	739.604882251033	0	40.7996364979195	0	-5.82055357240468	0	22.4333065171088	0	4.95016463959873	0	2.19592356658927	0	-0.498352682739652	0	-9.2753910273242	0	-1.06246161066625	0	0	362.939996584854	0	6.94426671358461	0	-0.017042989199201	0	1152.52323953987	0	0.579620112201442	0	739.604882251033	0	40.7996364979195	0	-5.82055357240468	0	22.4333065171088	0	4.95016463959873	0	2.19592356658927	0	-0.498352682739652	0	-9.2753910273242	0	-1.06246161066625	3.03134543715781	-4.40586361678289
364.185961169966	-1.11298783117719	0.102792602655579	-0.000482516965409633	0.000222136925759459	0.531564587701089	0.000910008268871519	-0.00128275278311536	-0.000608071324005586	-0.00308349397723617	0.000160924577573839	-0.00021293381657384	0.0642331321297392	0.0203317976557103	0.479206238155319	0.00133650351629285	-0.000455497354896331	0.00807502769824003	-0.562381366494422	1.36080477264504	0.00198758079250796	-0.00703264447426051	-0.00897777643864174	-0.0544479900551576	-1.49955966712099	-0.000559084655799991	0.0205959133131042	-0.46585867724395	0.135582685796395	0.00168957307694311	0.00714998246334282	364.185961169966	0	6.86846571338325	0	-1.3811194801888	0	1153.00322023419	0	0.195141525552769	0	741.566576226871	0	40.7150400646965	0	-6.25690497860624	0	23.2725345619938	0	1.87337455569351	0	2.13345232847307	0	-1.41607408092433	0	-9.43526888082843	0	-1.40948724399067	0	0	364.185961169966	0	6.86846571338325	0	-1.3811194801888	0	1153.00322023419	0	0.195141525552769	0	741.566576226871	0	40.7150400646965	0	-6.25690497860624	0	23.2725345619938	0	1.87337455569351	0	2.13345232847307	0	-1.41607408092433	0	-9.43526888082843	0	-1.40948724399067	2.28415908955695	-1.04399906697618
365.202341164214	-2.30489229869479	1.8406060020623	-0.000557003376649232	0.000431468242771866	0.531686662983905	0.000991362877603357	-0.0012586749401573	-0.000312745614905243	-0.00281337982308896	-0.000114946420222004	-0.000458213937449971	0.0639392982694812	0.0205454328450232	0.47934947226448	0.00146931343614352	-0.00051755554429528	0.0075924322630826	-0.561983002002351	1.36239244658492	0.00154576718836813	-0.00603357255976099	-0.00912449575804836	-0.0539090425733434	-1.50184903725925	-0.000236424161820514	0.0196428991250966	-0.465490228159538	0.135860633641745	0.00239519301128884	0.00731695726541826	365.202341164213	0	5.05487264689469	0	-0.275671007995855	0	1156.36293600806	0	-1.95990716603729	0	743.038455277842	0	34.2899721078571	0	-1.9677958039696	0	20.2736022857508	0	4.02409779270042	0	1.19982573491918	0	-0.628020886201416	0	-10.9294607488879	0	-2.39533811799918	0	0	365.202341164213	0	5.05487264689469	0	-0.275671007995855	0	1156.36293600806	0	-1.95990716603729	0	743.038455277842	0	34.2899721078571	0	-1.9677958039696	0	20.2736022857508	0	4.02409779270042	0	1.19982573491918	0	-0.628020886201416	0	-10.9294607488879	0	-2.39533811799918	-0.0199538910027522	3.66268240338815
365.926121648154	-2.48538693558467	1.84541106826024	-0.000539667620507621	0.000223265562251179	0.532063228874349	0.000398842469718752	-0.00028147058731352	-0.000572345463523291	-0.0029367020093766	-0.000713603381042292	-0.000188351361872228	0.0638771439099156	0.0204134257175281	0.479709395321848	0.00191994105495451	-0.000280335812840331	0.0074924057720532	-0.56219181564376	1.36509927798434	0.000696653390420598	-0.00472226042709559	-0.00972410447313414	-0.0535754294735147	-1.50359863946802	0.000694524278255544	0.0186275956980164	-0.465657331887669	0.136250454082093	0.00299484994455386	0.00746370677197479	365.926121648154	0	3.28320619556234	0	1.13363649222365	0	1160.70199730464	0	-5.41045524108084	0	745.784166446823	0	23.6572955317693	0	6.48507107172733	0	13.5493742223053	0	9.37651437760558	0	0.737774735537888	0	0.0443656096960722	0	-12.5750254599299	0	-3.29439705912375	0	0	365.926121648154	0	3.28320619556234	0	1.13363649222365	0	1160.70199730464	0	-5.41045524108084	0	745.784166446823	0	23.6572955317693	0	6.48507107172733	0	13.5493742223053	0	9.37651437760558	0	0.737774735537888	0	0.0443656096960722	0	-12.5750254599299	0	-3.29439705912375	-1.62389524601739	12.4716780741632
366.994957246668	-1.63698204291557	0.00202637039981976	-0.000283979742271391	-5.30661348959342e-06	0.532492121844769	0.00127082650694016	-0.00038024549423571	-0.000505775697730774	-0.00327614332176758	-0.000459340565897831	-0.000379447318663168	0.0632679810585335	0.0202946423434163	0.480194473011733	0.0016646394259598	-0.000603068528238714	0.00810250328665499	-0.562991137838487	1.36892814721429	0.00232708991703836	-0.00468854796220901	-0.0095565746518193	-0.0550588212932015	-1.50153620181909	0.000855774198192369	0.0173233523336718	-0.466128657480239	0.136798162289356	0.00276615805145553	0.0069477271343749	366.994957246668	0	0.971321173210123	0	2.25277221739588	0	1165.77015028974	0	-7.97781548953516	0	747.276551918316	0	12.4106329156633	0	12.4114406201963	0	10.0408869754739	0	11.5644644035363	0	-0.120583617033242	0	0.840867164087047	0	-14.3751601444664	0	-4.11891553237723	0	0	366.994957246668	0	0.971321173210123	0	2.25277221739588	0	1165.77015028974	0	-7.97781548953516	0	747.276551918316	0	12.4106329156633	0	12.4114406201963	0	10.0408869754739	0	11.5644644035363	0	-0.120583617033242	0	0.840867164087047	0	-14.3751601444664	0	-4.11891553237723	-1.91210082480525	15.5334144080506
368.236099375232	0.386216712231885	-1.95651079648213	-0.000545372529503032	-1.30923020170533e-05	0.532983564692344	0.00156722072790647	-0.000418035319750279	-0.00149153013425789	-0.00320252337842801	-0.000287377819381611	0.000335747440334042	0.0626964310386559	0.0203448380408999	0.480730348239345	0.00147760911199055	-0.0011988839604613	0.00785188330290859	-0.56282041317445	1.37132431076634	0.00222334270379935	-0.00486181816869564	-0.0106051688226356	-0.0545817665310324	-1.4999123993359	0.00149115248416196	0.0145608236378065	-0.465895322004797	0.137387133319077	0.00253283771473064	0.00578981603187042	368.236099375232	0	0.141160936535717	0	0.805821810246618	0	1166.75973869237	0	-7.43621313641555	0	749.395562599076	0	11.190374272324	0	11.8460836865215	0	9.56055749044521	0	8.18066247274539	0	-0.765130425846898	0	-0.117422630393068	0	-13.9076059810985	0	-3.66331777713848	0	0	368.236099375232	0	0.141160936535717	0	0.805821810246618	0	1166.75973869237	0	-7.43621313641555	0	749.395562599076	0	11.190374272324	0	11.8460836865215	0	9.56055749044521	0	8.18066247274539	0	-0.765130425846898	0	-0.117422630393068	0	-13.9076059810985	0	-3.66331777713848	1.56858489073978	14.0759444104904
369.106696829603	1.72875000590306	-1.46197661438202	-0.000863298530016088	-0.0001836578772512	0.53341093046011	0.000915678425657375	0.000336767925493428	-0.00210773240431461	-0.00341692967728029	0.000874656214239922	-8.2951888884109e-06	0.0623999230578526	0.0202621873914672	0.481164852039931	0.00184596766984635	-0.00114214727026079	0.00750985589320341	-0.562887321389729	1.37533086828215	0.00138976069282691	-0.00372188272527348	-0.0117726746019634	-0.0538023449599406	-1.49648907211747	0.00221065737505592	0.0134327317972924	-0.465967257655706	0.137905232693949	0.00317080004396062	0.00568851209150718	369.106696829603	0	1.09135909496439	0	-0.807339047119588	0	1167.92931110091	0	-9.14854499875169	0	752.406572318436	0	12.7507357568407	0	9.79070921023769	0	12.6731230069847	0	2.52345732103777	0	-0.0497158403236328	0	-0.942974775721746	0	-14.8194355380293	0	-4.97032968144507	0	0	369.106696829603	0	1.09135909496439	0	-0.807339047119588	0	1167.92931110091	0	-9.14854499875169	0	752.406572318436	0	12.7507357568407	0	9.79070921023769	0	12.6731230069847	0	2.52345732103777	0	-0.0497158403236328	0	-0.942974775721746	0	-14.8194355380293	0	-4.97032968144507	4.51405922001911	14.8712982871103
370.223198170747	2.49935503354894	0.795665414764867	-0.000885084568312652	-0.000254806709301999	0.533629243885962	0.00126391737741048	0.000302358071212143	-0.00221663384367354	-0.00336718826283518	0.00103988569382068	0.000554787099082835	0.0615054333393313	0.0202376522042787	0.481475487264654	0.00174643742786538	-0.00149604932350122	0.00767754231345648	-0.563361052057783	1.37714559872657	0.00177919940746341	-0.00337910525101233	-0.0121321972668126	-0.0544389293909799	-1.49753284512664	0.00318653780553642	0.0120466675005253	-0.466266755757266	0.138246250586213	0.00344278310029706	0.00531862704889399	370.223198170747	0	3.58014398710698	0	-1.23352513000184	0	1173.53635650924	0	-9.93212255497778	0	753.069144263747	0	25.5059510632438	0	8.3783087608264	0	14.0069489646286	0	1.91701036189137	0	0.809439805381012	0	-1.2756435146302	0	-15.4285009479547	0	-5.39296183912549	0	0	370.223198170747	0	3.58014398710698	0	-1.23352513000184	0	1173.53635650924	0	-9.93212255497778	0	753.069144263747	0	25.5059510632438	0	8.3783087608264	0	14.0069489646286	0	1.91701036189137	0	0.809439805381012	0	-1.2756435146302	0	-15.4285009479547	0	-5.39296183912549	5.73029856114986	18.133720599452
371.270288708023	1.89926956733808	1.99993290856936	-0.00107576575808451	-0.000404317475619048	0.533845919914269	0.00127142085595087	0.000187737945505268	-0.00286667745960155	-0.00342374982949591	0.000839519648788047	0.000310681060528808	0.0608729214018909	0.0201448965885637	0.48175368265699	0.00171876680133729	-0.00179017156030742	0.00756894691656849	-0.563518194078207	1.37929273133245	0.00202230520463831	-0.00379096817000137	-0.0126648921905893	-0.0546937111979348	-1.49921528476037	0.00245918911905677	0.0114897268694367	-0.466335698269115	0.138518257995585	0.00337067422129714	0.004886072296167	371.270288708023	0	5.99193379970138	0	0.416646811239509	0	1179.12578653315	0	-6.19240334174908	0	755.808942072928	0	38.5341742717458	0	16.9082038678049	0	20.1284225197521	0	6.64543759205956	0	1.57481610526634	0	-0.296650884225288	0	-13.1749063216514	0	-4.14733060627134	0	0	371.270288708023	0	5.99193379970138	0	0.416646811239509	0	1179.12578653315	0	-6.19240334174908	0	755.808942072928	0	38.5341742717458	0	16.9082038678049	0	20.1284225197521	0	6.64543759205956	0	1.57481610526634	0	-0.296650884225288	0	-13.1749063216514	0	-4.14733060627134	3.49954434841084	32.0852025322052
372.368535738205	0.235619360902859	0.727728707435143	-0.000391664601279671	-0.000101277077759704	0.534760339343081	0.00142414174504905	0.000804276038257202	-0.00205602315994833	-0.0035573423927686	0.000622504650725125	0.00111725544843509	0.0614510496268653	0.0204961924507126	0.482541660830808	0.00223215090802707	-0.00135736855968014	0.00761445088311797	-0.563655172290907	1.38030975088689	0.00227188314429149	-0.00360368960504545	-0.0126780494470289	-0.0545656309299067	-1.4984700520956	0.00252128428381485	0.0111191725505474	-0.466438453155168	0.138653950564842	0.00367904129732542	0.00479484423509644	372.368535738205	0	7.22622098905901	0	2.12785195573612	0	1180.77186327861	0	-4.06619130357253	0	758.639557503453	0	40.9487333700567	0	19.9003967340649	0	23.9079991989419	0	11.5319988431776	0	2.45369650997529	0	0.721459553967127	0	-12.0120507299467	0	-2.68403909241806	0	0	372.368535738205	0	7.22622098905901	0	2.12785195573612	0	1180.77186327861	0	-4.06619130357253	0	758.639557503453	0	40.9487333700567	0	19.9003967340649	0	23.9079991989419	0	11.5319988431776	0	2.45369650997529	0	0.721459553967127	0	-12.0120507299467	0	-2.68403909241806	0.11481130961288	33.9848017289137
373.722347178218	-1.88386283426537	-1.79678430277656	-0.000525627124512094	9.80254501933556e-05	0.535233687884454	0.00158132037267587	0.000985373896124815	-0.0022501843683919	-0.00360712481889292	0.000315162580494893	0.000784690298751456	0.0610403981225885	0.0207425319067848	0.483031995928649	0.00256366875669462	-0.00126378497141884	0.00768473493340915	-0.563947366748759	1.38144868107326	0.00287935557347039	-0.00261260849509583	-0.0126233441129467	-0.0548362410991833	-1.50112481708186	0.00237932733959203	0.0104638942171545	-0.466631660005297	0.138840040593789	0.00443776810795821	0.00505067358757563	373.722347178218	0	6.0182542128583	0	1.23193961103013	0	1182.37305892001	0	-2.62765464369841	0	760.013733942844	0	38.6281772307477	0	17.7604766788962	0	21.9199992226348	0	9.70354942176438	0	1.58802450146835	0	0.0967048951902832	0	-11.0100268280441	0	-1.73347831396239	0	0	373.722347178218	0	6.0182542128583	0	1.23193961103013	0	1182.37305892001	0	-2.62765464369841	0	760.013733942844	0	38.6281772307477	0	17.7604766788962	0	21.9199992226348	0	9.70354942176438	0	1.58802450146835	0	0.0967048951902832	0	-11.0100268280441	0	-1.73347831396239	-1.09870815240261	28.3869239288734
374.56339937526	-2.47982513243398	-1.78213958555662	-0.000579211992239671	0.000162478514355251	0.535460197934576	0.000974301043449664	0.000425799470096363	-0.00260223572497801	-0.00309912439050037	0.00100285230937182	0.00109157647418721	0.0610011700053431	0.0207787514547579	0.483243662992515	0.00245071586093116	-0.00134771875502269	0.00738156407883239	-0.563968307488212	1.38207496303775	0.00269344030602034	-0.00282125764707529	-0.0129811040787862	-0.0547688329801497	-1.50001103381574	0.00241877173185437	0.00965784568737462	-0.466623741988142	0.138998342306911	0.00429870942836126	0.0048091440521411	374.56339937526	0	4.1283434962114	0	-0.390798833711405	0	1186.64575554145	0	1.01971032324409	0	763.148006204017	0	28.9125872101327	0	9.51383655479747	0	14.8733963627871	0	3.64349538353892	0	0.942345075974505	0	-0.689272795395044	0	-9.24420608338685	0	-0.487722974990973	0	0	374.56339937526	0	4.1283434962114	0	-0.390798833711405	0	1186.64575554145	0	1.01971032324409	0	763.148006204017	0	28.9125872101327	0	9.51383655479747	0	14.8733963627871	0	3.64349538353892	0	0.942345075974505	0	-0.689272795395044	0	-9.24420608338685	0	-0.487722974990973	-0.0873730656758191	16.5883795333448
375.450321201182	-2.2028542337743	-0.246728523909081	-0.000391124763300354	9.39246513458526e-06	0.535521149941423	0.000643862659175141	0.000635194960485455	-0.002055205708489	-0.00330689272235017	0.000990951359164939	0.000374014237926716	0.0603034047396352	0.0207018565383299	0.483377854827081	0.00263134421362736	-0.000874145511466501	0.0073837820312422	-0.564099942644706	1.38299172455703	0.00202797375634832	-0.00262236494107014	-0.0124651726911877	-0.0544483092555247	-1.4979014822578	0.0016380378212862	0.00904248780981308	-0.466743270310852	0.139155586530369	0.00416596744489922	0.00525343759574558	375.450321201182	0	1.98231725398618	0	-1.37002589699766	0	1191.84520558744	0	3.42254319163207	0	764.410733593656	0	16.2992243629431	0	3.61355559391781	0	11.7520259912983	0	1.86747307485308	0	0.358547996253266	0	-1.40409245357622	0	-7.49718693899139	0	0.13252614415106	0	0	375.450321201182	0	1.98231725398618	0	-1.37002589699766	0	1191.84520558744	0	3.42254319163207	0	764.410733593656	0	16.2992243629431	0	3.61355559391781	0	11.7520259912983	0	1.86747307485308	0	0.358547996253266	0	-1.40409245357622	0	-7.49718693899139	0	0.13252614415106	1.15150101257237	8.60326279933396
376.538021255619	-0.779390204143045	1.75804556732039	-9.34868883624219e-07	-0.000255013669051064	0.536141101244847	0.00103699643283889	-0.000188676134923871	-0.00136628134135229	-0.00309092826435836	0.00175049040508678	-0.000808645862942601	0.061082656141612	0.0204634521887508	0.483862892471236	0.00209058999623535	-0.00102088519438807	0.00745030427697184	-0.564136382266228	1.38433188680991	0.00210901232662141	-0.00266582108396546	-0.0121559972786831	-0.054175909002659	-1.49771325290909	0.00116082974581984	0.0094792090251348	-0.466786577946858	0.13922224680012	0.00392398889506475	0.00557438337264787	376.538021255619	0	0.277294372866098	0	-0.434836115403917	0	1194.70659936083	0	2.22247997093071	0	765.599477297543	0	11.2393753958257	0	5.24842918135842	0	10.3352789845101	0	3.50425181967372	0	-0.637259775823831	0	-0.713471899960922	0	-8.42043097511127	0	-0.719126842793335	0	0	376.538021255619	0	0.277294372866098	0	-0.434836115403917	0	1194.70659936083	0	2.22247997093071	0	765.599477297543	0	11.2393753958257	0	5.24842918135842	0	10.3352789845101	0	3.50425181967372	0	-0.637259775823831	0	-0.713471899960922	0	-8.42043097511127	0	-0.719126842793335	1.63948057437378	9.95482448592601
377.438451574287	0.77108111163188	1.76316899458469	0.000137412945038342	-0.000117845302875522	0.536488276917735	0.000609732380310512	-0.000195494975589093	-0.000406131530401183	-0.00309711739463717	0.00117377000716503	-0.00094794498819667	0.0621656901097846	0.0206215514020172	0.484050191025383	0.0021151527562292	-0.000632549909208737	0.00755519724366604	-0.564375340182109	1.38935347319779	0.00136106486686653	-0.00336008823972854	-0.0102807212843395	-0.0529909712502175	-1.5034475256318	0.00051593218707105	0.0135375039404111	-0.467131538005463	0.139188621915829	0.00342902833132324	0.00541506376925433	377.438451574287	0	0.273141315401876	0	1.29434621985747	0	1194.88952433069	0	2.21507330052514	0	768.924851499741	0	11.2369441527668	0	5.58805092767661	0	10.3220491238785	0	9.90797355835352	0	-0.641019572362059	0	0.130292283836419	0	-8.424480578925	0	-0.725837472174274	0	0	377.438451574287	0	0.273141315401876	0	1.29434621985747	0	1194.88952433069	0	2.21507330052514	0	768.924851499741	0	11.2369441527668	0	5.58805092767661	0	10.3220491238785	0	9.90797355835352	0	-0.641019572362059	0	0.130292283836419	0	-8.424480578925	0	-0.725837472174274	1.46087816859847	7.88509126153416
378.531406012359	2.20390013986921	-0.245433249590031	-0.000348198711705886	-0.000343853432831743	0.536316813802342	-0.00118625310428038	-0.000560881598093792	-0.000376349601069909	-0.00356871991720586	0.000750624138921179	-0.000438964723380215	0.0619628348791364	0.0205221796084626	0.483891380105392	0.00172329178668839	-0.000273995505991564	0.00667163695795554	-0.565511178751725	1.38245752170364	-0.000344011062933874	-0.00421564389849356	-0.0101904568773967	-0.0535443730591696	-1.50336819056134	0.00159247376109936	0.0147546050712597	-0.468072317660279	0.138366175665636	0.00217744736813781	0.00516522679297663	378.531406012359	0	1.98171565630335	0	2.2387714494161	0	1197.75214664299	0	3.42212086036683	0	770.129344637724	0	16.2941022905831	0	7.22763707264158	0	11.7505772392719	0	11.57255918423	0	0.358607104460115	0	0.826181695647621	0	-7.49728520661833	0	0.132416564130886	0	0	378.531406012359	0	1.98171565630335	0	2.2387714494161	0	1197.75214664299	0	3.42212086036683	0	770.129344637724	0	16.2941022905831	0	7.22763707264158	0	11.7505772392719	0	11.57255918423	0	0.358607104460115	0	0.826181695647621	0	-7.49728520661833	0	0.132416564130886	1.94943877578089	8.63017920678353
379.533777955716	2.44554280034934	-1.88225753556982	-0.000218206462887478	-0.000516507038298441	0.536069304305126	8.18142771439657e-05	-0.00112368815050795	0.000171983430391291	-0.00294499993671839	-0.000402461278659145	0.000164085781896682	0.0618406719596734	0.0203383159213682	0.483652847288899	0.00107272799983896	-0.000154610531371935	0.00659556915177601	-0.56596298236724	1.38052821715369	-0.00036123003304044	-0.00435275556129025	-0.00985747603361891	-0.0539461524430868	-1.50364903808638	0.00160544553467055	0.0150441093443841	-0.468398202799928	0.13814377845267	0.00161937133373403	0.005393819986892	379.533777955716	0	4.41223557932561	0	1.04880251468375	0	1203.65256620913	0	0.50022768260147	0	771.778314343525	0	30.6344150505028	0	0.04894707014237	0	15.8230820625026	0	9.08792007724176	0	1.01479195042513	0	0.000344114790905348	0	-9.51780643840465	0	-0.62012763048296	0	0	379.533777955716	0	4.41223557932561	0	1.04880251468375	0	1203.65256620913	0	0.50022768260147	0	771.778314343525	0	30.6344150505028	0	0.04894707014237	0	15.8230820625026	0	9.08792007724176	0	1.01479195042513	0	0.000344114790905348	0	-9.51780643840465	0	-0.62012763048296	3.40063289650426	0.449844437069787
380.282222812096	1.85732772048101	-1.77589582429824	-0.000370096809315708	-0.000852428464440665	0.53607812715591	-0.000309244074920513	-0.000956886557951665	-0.000176594419442556	-0.00315920088765196	0.000107186275292594	-0.000220448996258744	0.0622632245289989	0.020084479364264	0.483600527138178	0.000932826695754043	0.000186794358984149	0.00647631802992372	-0.566181599361087	1.38011584289722	-0.00049478308345397	-0.00373903321952935	-0.0102085945522988	-0.0537988909880373	-1.50252708817934	0.000559690119254965	0.0157828886836905	-0.468567323548558	0.138011850957547	0.00154247539282752	0.00601199809263048	380.282222812096	0	6.06042033661085	0	-0.403150363707799	0	1207.30427895224	0	-2.70200575926068	0	774.597625801229	0	38.7723341618613	0	-7.0553268189955	0	22.0499321470195	0	3.60870768592677	0	1.60992444851883	0	-0.696465792689226	0	-11.0507297762675	0	-1.77230275748521	0	0	380.282222812096	0	6.06042033661085	0	-0.403150363707799	0	1207.30427895224	0	-2.70200575926068	0	774.597625801229	0	38.7723341618613	0	-7.0553268189955	0	22.0499321470195	0	3.60870768592677	0	1.60992444851883	0	-0.696465792689226	0	-11.0507297762675	0	-1.77230275748521	4.27781578333241	-6.26309851867564
381.759097788019	-0.488017342495137	1.01371409496365	6.19502734108308e-05	-0.000794424433171486	0.535690051636054	-0.00011702110251871	-0.00135754868986169	-0.000851768791206695	-0.00293595909209745	-0.000212526260121441	0.000455912220159903	0.0623968396331962	0.0202101960097058	0.483179168773151	0.000292728128529871	0.000509888244158049	0.00834592683379387	-0.565443386904744	1.37336025264377	-0.000204998889941177	-0.00435323670526962	-0.0106974673159005	-0.0537938949275231	-1.50122157099759	0.00145863763433174	0.0171549454949746	-0.467730863908513	0.137165137629364	0.000415294004912922	0.00616787255291064	381.759097788018	0	7.17408504572989	0	-1.13102231629811	0	1208.8470238806	0	-4.11215172933574	0	776.0121928948	0	40.9377801120983	0	-9.0370159305848	0	23.8629725100314	0	2.00535705466669	0	2.40314808014964	0	-1.18698166799618	0	-12.051878642199	0	-2.73003394472625	0	0	381.759097788018	0	7.17408504572989	0	-1.13102231629811	0	1208.8470238806	0	-4.11215172933574	0	776.0121928948	0	40.9377801120983	0	-9.0370159305848	0	23.8629725100314	0	2.00535705466669	0	2.40314808014964	0	-1.18698166799618	0	-12.051878642199	0	-2.73003394472625	2.65193958419295	-4.2398709183608
382.782971947246	-1.97794749989489	1.99261078378611	9.0581913090795e-06	-0.000673975432572005	0.535234920067844	0.00023798568175497	-0.0017345433663615	-0.00113516627794593	-0.00324918797823758	-0.000245936904582336	0.000617094281916433	0.062928148301096	0.0204212777307666	0.482651270737356	-0.000108364895655332	0.000594013133808909	0.00890045684456726	-0.564999685418058	1.36627750955189	0.00129878779909331	-0.00570034672156347	-0.0102958871474582	-0.0544789355215526	-1.50004409312519	0.00132113043927914	0.0195669465529599	-0.467116246295908	0.136169004471173	-0.00039920404091593	0.00612265685006006	382.782971947246	0	5.85526362229828	0	0.594923290174514	0	1210.73911906878	0	-6.46588115449482	0	779.014308657849	0	38.0150888840788	0	-5.53075037870605	0	19.5763175689108	0	7.35971007112849	0	1.5096081365981	0	-0.215510716889044	0	-13.2985142052397	0	-4.27961202849509	0	0	382.782971947246	0	5.85526362229828	0	0.594923290174514	0	1210.73911906878	0	-6.46588115449482	0	779.014308657849	0	38.0150888840788	0	-5.53075037870605	0	19.5763175689108	0	7.35971007112849	0	1.5096081365981	0	-0.215510716889044	0	-13.2985142052397	0	-4.27961202849509	-0.55690403042346	-1.89286659524316
383.562010345299	-2.48453038878803	1.17074169708273	-5.36582969440709e-05	-0.000548864669484163	0.535012411788295	-0.000269347751633682	-0.00147184794482877	-0.00146935330250963	-0.00280492405920169	-0.000674891947886992	0.000643024322967202	0.0633942076887335	0.0205294892188865	0.482362735053656	-5.20132078888643e-05	0.000781337333352727	0.00888891850061268	-0.56458460944579	1.36494304283622	-0.000749152199802985	-0.00414370672147979	-0.0112658864316072	-0.0533497392978324	-1.50456218495575	0.00101694560063849	0.0213224381019376	-0.466784375189149	0.13581523879968	0.000676200585964484	0.0069459041502003	383.562010345299	0	4.07271580074701	0	1.90846289346943	0	1214.83517276207	0	-9.44486594903914	0	781.275744194276	0	28.564562484207	0	1.2545263901676	0	14.4902129281682	0	11.3244933761472	0	0.929193703415961	0	0.53529492282847	0	-15.0188669458322	0	-5.27541259308618	0	0	383.562010345299	0	4.07271580074701	0	1.90846289346943	0	1214.83517276207	0	-9.44486594903914	0	781.275744194276	0	28.564562484207	0	1.2545263901676	0	14.4902129281682	0	11.3244933761472	0	0.929193703415961	0	0.53529492282847	0	-15.0188669458322	0	-5.27541259308618	-2.39179008222064	3.72371083328692
384.653980734063	-1.98741317227889	-1.08806467946281	0.000128120587445677	-0.000627135003025435	0.5344601682506	0.000160102709422927	-0.00134422857040921	-0.0012685667867646	-0.00357674453668537	-0.00177823216347854	9.21932517218525e-05	0.063895329697548	0.0206136845944986	0.481739999503087	0.000166837481327899	0.000938136143826985	0.00951585236427724	-0.5643888880672	1.3614150770397	-0.000513462464057272	-0.00471283226444689	-0.0108019670545923	-0.0539418895340113	-1.50309071871124	-0.000273618430410183	0.0227219151944598	-0.466443128314104	0.135285721396259	0.000759901398318457	0.00691199871525707	384.653980734063	0	1.50499115889341	0	1.96066936420772	0	1220.89900561636	0	-9.67369954233355	0	781.766110784639	0	14.1870012671075	0	2.03361521962565	0	13.3494591615483	0	11.3908740395731	0	0.162954715251822	0	0.577124051010787	0	-15.2103946371947	0	-5.2414139559845	0	0	384.653980734063	0	1.50499115889341	0	1.96066936420772	0	1220.89900561636	0	-9.67369954233355	0	781.766110784639	0	14.1870012671075	0	2.03361521962565	0	13.3494591615483	0	11.3908740395731	0	0.162954715251822	0	0.577124051010787	0	-15.2103946371947	0	-5.2414139559845	-1.96770050344676	-0.01928943792252
385.512323906874	-0.782115063442914	-1.99686346346157	0.000282545395959674	-0.000592725966211517	0.534023867919827	-0.000212014268966164	-0.000879728021754501	-0.00044377956544835	-0.00303839186018203	-0.00228203328496802	-0.00118963239135023	0.0638669013716201	0.0206233858898193	0.481308760563245	0.000444383436820074	0.00135512477381348	0.0100776562644322	-0.564320592839855	1.35695405254942	-0.000734567832283757	-0.00444614594248023	-0.00978215693222445	-0.0537126377533297	-1.50265076723839	-0.001883249761165	0.0221240877958557	-0.466357305049638	0.134928230284668	0.00113766226835897	0.00742560518342889	385.512323906873	0	0.279202259681462	0	0.528814033798513	0	1222.75507635751	0	-7.70795442156843	0	784.218281556934	0	11.2403840526469	0	-0.834222875718027	0	10.1044209879957	0	7.09722157185019	0	-0.635513663578918	0	-0.245745704072623	0	-14.0310862731578	0	-3.91902064020707	0	0	385.512323906873	0	0.279202259681462	0	0.528814033798513	0	1222.75507635751	0	-7.70795442156843	0	784.218281556934	0	11.2403840526469	0	-0.834222875718027	0	10.1044209879957	0	7.09722157185019	0	-0.635513663578918	0	-0.245745704072623	0	-14.0310862731578	0	-3.91902064020707	0.67305732016453	-4.29342884474548
386.570234839554	1.02506198711086	-0.885577652760476	0.000508003165744937	-0.000218253417348407	0.533487276402906	-0.000399808311518512	-0.00123701804545043	-0.000101118227460707	-0.00270339177975929	-0.00166226562499036	-0.00155199655470887	0.0637446498578375	0.0209711402961105	0.480792154201949	0.000234999086670993	0.00117957044932576	0.0105772736313754	-0.564122079077985	1.35621221992904	-0.000912224852622342	-0.00479482232857627	-0.00948645529709095	-0.0530997940268041	-1.50091153217849	-0.00188527833584617	0.022147587988289	-0.466194666940489	0.134848066466391	0.00131878707333377	0.00754369460416147	386.570234839554	0	0.413688728070226	0	-1.19493461924339	0	1223.06547235383	0	-7.74444875685828	0	787.148600549641	0	11.3524541873811	0	-1.27232080466307	0	9.90872869065269	0	1.95176084670914	0	-0.518926101344272	0	-1.24207118310517	0	-14.1552320409115	0	-3.9434928749849	0	0	386.570234839554	0	0.413688728070226	0	-1.19493461924339	0	1223.06547235383	0	-7.74444875685828	0	787.148600549641	0	11.3524541873811	0	-1.27232080466307	0	9.90872869065269	0	1.95176084670914	0	-0.518926101344272	0	-1.24207118310517	0	-14.1552320409115	0	-3.9434928749849	4.20112302345593	-1.10270323600298
387.64014571957	2.30380150542805	1.31663417728575	0.000588025795264157	3.11069185085872e-05	0.533182714809847	-0.00039758162947778	-0.000986602823684508	8.74500710636797e-05	-0.00210898178665743	-0.000812715365537231	-0.001170482506393	0.0642069436729045	0.0211795080509513	0.480421039614628	0.000470293696036449	0.00120915668152172	0.0108663774117502	-0.564128580295583	1.35538470732338	-0.00122492647093883	-0.00500245107119722	-0.00946526646361621	-0.0530306021676086	-1.50036418458282	-0.0017227230161724	0.022407614277572	-0.466154448169032	0.134728202043825	0.00154422114015552	0.00771726209507359	387.64014571957	0	2.28186176324876	0	-0.933640273383075	0	1226.47755625358	0	-7.02814151852821	0	787.665866062164	0	17.8199607736376	0	0.450898128961894	0	10.9187629071752	0	2.28437890058696	0	0.461867128510922	0	-1.03264090527071	0	-13.5651667591041	0	-3.73894468321854	0	0	387.64014571957	0	2.28186176324876	0	-0.933640273383075	0	1226.47755625358	0	-7.02814151852821	0	787.665866062164	0	17.8199607736376	0	0.450898128961894	0	10.9187629071752	0	2.28437890058696	0	0.461867128510922	0	-1.03264090527071	0	-13.5651667591041	0	-3.73894468321854	5.22434480016675	5.15428290303218
388.528071332889	2.43860429783597	1.98369875863878	0.000631160263111632	-0.00016527225515767	0.532668972679702	-0.000431077841338061	-7.28102153423857e-05	0.000474447426348037	-0.00293312475306466	-0.000363606751729349	-0.000638109298149946	0.064208234839338	0.0211346308570242	0.479909767789726	0.000966712950558773	0.0014879067570648	0.0112930127685746	-0.56436666742355	1.35186883766809	-0.00114742848443407	-0.00338170795005824	-0.00911662665130425	-0.0534133876516034	-1.50161140467874	-0.000685042876322108	0.0228554666586872	-0.466273470431358	0.134325492807819	0.00256957576861362	0.0083761471796686	388.528071332889	0	4.45765460480124	0	0.660895515460432	0	1231.81165514005	0	-3.11196732792881	0	790.56723122495	0	30.9027917893512	0	10.0728719334428	0	18.0583216613318	0	7.62475208375642	0	1.02705383078942	0	-0.185641027645352	0	-11.4906778544952	0	-2.73064498488179	0	0	388.528071332889	0	4.45765460480124	0	0.660895515460432	0	1231.81165514005	0	-3.11196732792881	0	790.56723122495	0	30.9027917893512	0	10.0728719334428	0	18.0583216613318	0	7.62475208375642	0	1.02705383078942	0	-0.185641027645352	0	-11.4906778544952	0	-2.73064498488179	3.78195769605537	20.0528992972104
389.484767676124	1.56963579367849	0.767361922098744	0.0004220179368926	-0.000425318238191984	0.532255995571222	-0.00112170785879669	-0.000196449829858472	0.00078608424068223	-0.00319515805727073	-0.000523893436142788	-0.000305248740386412	0.0645602226621554	0.0209581347681259	0.479455734676854	0.000775156856747917	0.00118348834104627	0.0110294095205123	-0.564860748956231	1.3494465332911	-0.00237748835309171	-0.00394416517701928	-0.00910530885691626	-0.0536487571543593	-1.49905405885587	-0.000839522984496789	0.0241575020593813	-0.466649945373309	0.133924488250707	0.00206307747431399	0.00777266519003877	389.484767676124	0	6.45024907982281	0	2.11365021064677	0	1236.02413477832	0	0.0026327860023016	0	792.900026964511	0	39.9303651853505	0	16.8306554738989	0	23.1731257642666	0	11.5313116725131	0	1.8337187841789	0	0.707960715174506	0	-9.61855272845069	0	-1.54454236103823	0	0	389.484767676124	0	6.45024907982281	0	2.11365021064677	0	1236.02413477832	0	0.0026327860023016	0	792.900026964511	0	39.9303651853505	0	16.8306554738989	0	23.1731257642666	0	11.5313116725131	0	1.8337187841789	0	0.707960715174506	0	-9.61855272845069	0	-1.54454236103823	1.47460996725944	28.8011494101292
390.739170893693	-0.495103571497064	-1.66914854914318	0.000553975729564414	-0.000571912771291944	0.531910021051134	-0.00119373827453452	-0.000167169885929392	0.00113440542544959	-0.0031101602619884	-0.000494414294732141	0.000405384868516186	0.065545632831959	0.020861292257709	0.478971628703245	0.000583804660953011	0.000789098458932495	0.0113142377598191	-0.564478974570936	1.35454050544402	-0.00150959085970236	-0.00356375851442748	-0.00955707495513121	-0.0533068646416128	-1.50138987293068	-0.000536096325245228	0.0258825979686364	-0.466266455617202	0.134178461738184	0.00209305613557156	0.00760373189344576	390.739170893693	0	7.17244043643982	0	1.43897968526302	0	1236.8975304219	0	0.164306040332668	0	793.928851663217	0	40.9389230695858	0	16.9932812471267	0	23.2011500340329	0	10.328395277316	0	2.40140713469199	0	0.214651999552599	0	-9.49394622603154	0	-1.43608749638031	0	0	390.739170893693	0	7.17244043643982	0	1.43897968526302	0	1236.8975304219	0	0.164306040332668	0	793.928851663217	0	40.9389230695858	0	16.9932812471267	0	23.2011500340329	0	10.328395277316	0	2.40140713469199	0	0.214651999552599	0	-9.49394622603154	0	-1.43608749638031	0.0749119251158034	28.3411076760771
391.614580858684	-1.81343172720952	-1.85840674379141	0.000652384489717957	-0.000709590638066662	0.53168198749423	-0.000705354137038568	0.000629991465543617	0.00178504251140464	-0.00293984221880454	-0.00121771493230427	-0.00013375261663342	0.0650114983867442	0.0207504301810275	0.478802112529748	0.000834042119135366	0.00100371217393177	0.0114689763400118	-0.564669399385787	1.3534311088818	-0.000306061782738998	-0.00212765464642752	-0.00815727003154955	-0.0531572538949002	-1.50221824263678	-0.0013020443545556	0.0241899419115866	-0.466416786741034	0.134273575170836	0.00245654191117931	0.00818602668225055	391.614580858684	0	6.12979603728387	0	-0.235552691967606	0	1238.26795251881	0	2.17832942119052	0	797.138637507398	0	39.0059843231559	0	14.33337711473	0	19.3054975085724	0	4.16374911907382	0	1.64644768136581	0	-0.606881197627497	0	-8.52094295685157	0	0.0186459288373526	0	0	391.614580858684	0	6.12979603728387	0	-0.235552691967606	0	1238.26795251881	0	2.17832942119052	0	797.138637507398	0	39.0059843231559	0	14.33337711473	0	19.3054975085724	0	4.16374911907382	0	1.64644768136581	0	-0.606881197627497	0	-8.52094295685157	0	0.0186459288373526	0.439833496476327	25.6445007825727
392.712122407257	-2.50003980118899	0.0288993315767593	0.000475964129544504	-0.000768449908346778	0.531655491811373	-0.00143036385281153	0.00034806946651715	0.00168221315662568	-0.00272073099088288	-0.00106024867153981	7.89889306903241e-06	0.0652259032013914	0.0207059097194577	0.47873009045903	0.000360735246953713	0.000735081183105062	0.011060447950146	-0.564644740605766	1.35503476039286	-0.0015545693755016	-0.00260923710965619	-0.00833604765428368	-0.0529605651723537	-1.50055553080269	-0.00147808119579818	0.0239272978120535	-0.466356158439594	0.134447457956184	0.00151078897336825	0.00781761075349843	392.712122407257	0	3.63880023276762	0	-1.38296948099755	0	1243.96828800581	0	4.66315133997131	0	798.684717591087	0	25.8622732066594	0	8.90737340340235	0	16.0485498943614	0	1.87566604061062	0	0.824560572160696	0	-1.4176227324483	0	-6.73419808107454	0	0.950476151899202	0	0	392.712122407257	0	3.63880023276762	0	-1.38296948099755	0	1243.96828800581	0	4.66315133997131	0	798.684717591087	0	25.8622732066594	0	8.90737340340235	0	16.0485498943614	0	1.87566604061062	0	0.824560572160696	0	-1.4176227324483	0	-6.73419808107454	0	0.950476151899202	0.88078043376515	18.6290755379402
393.866700899133	-1.71088517990912	1.91844335993446	0.000551231666310882	-0.000844067807375653	0.531709182547842	-0.00122445956253673	0.000133887731886239	0.00203469812556153	-0.00276495405116264	-0.000366812167690365	-0.00046818344151812	0.0654448803376243	0.020686130669971	0.478735516797463	-0.000131622113164297	0.000503118872378134	0.0110582450386709	-0.564605178776147	1.35641948787978	-0.00137530530988882	-0.00258136112189701	-0.00805389659121013	-0.0529714502081129	-1.50114817597108	-0.00216660432698413	0.0241293185738342	-0.466240667805553	0.134542012671676	0.000890763666495801	0.0075882281097732	393.866700899133	0	1.06682145578651	0	-0.0785353259365528	0	1249.76247573558	0	1.90205405026378	0	800.527416515351	0	12.6754332408432	0	14.8192078026866	0	12.2696581193563	0	4.72452077568296	0	-0.0634797749248593	0	-0.527967177944684	0	-8.65976791987297	0	-0.135705226148935	0	0	393.866700899133	0	1.06682145578651	0	-0.0785353259365528	0	1249.76247573558	0	1.90205405026378	0	800.527416515351	0	12.6754332408432	0	14.8192078026866	0	12.2696581193563	0	4.72452077568296	0	-0.0634797749248593	0	-0.527967177944684	0	-8.65976791987297	0	-0.135705226148935	0.34552070020429	24.8657375661083
394.869306626926	-0.12882660754301	1.36941237787669	0.000184186841998303	-0.000682757080885273	0.531509233381064	-0.000911666752218548	0.000516490560825065	0.00080974413867613	-0.00305789932599598	0.0002435834541221	0.000398193515703609	0.0642174332392968	0.0209191861369203	0.478682090867739	-0.000246174820155235	0.000780320836258998	0.0103240765214218	-0.56432735939696	1.3530990292679	-0.00101049325935746	-0.00197439247452752	-0.0101106165793339	-0.0534042471752299	-1.49772688054512	-0.00145768131367294	0.0225832863733331	-0.465845798011569	0.134410608430746	0.000651923801853	0.00797267837367375	394.869306626926	0	0.104443359805334	0	1.75938108231378	0	1250.89922413034	0	0.0615840126287882	0	803.930170533119	0	11.1855572028445	0	17.031054547421	0	8.73540725425746	0	11.0791703139358	0	-0.801156475171224	0	0.423966230120428	0	-9.55955347611927	0	-1.53612850754217	0	0	394.869306626926	0	0.104443359805334	0	1.75938108231378	0	1250.89922413034	0	0.0615840126287882	0	803.930170533119	0	11.1855572028445	0	17.031054547421	0	8.73540725425746	0	11.0791703139358	0	-0.801156475171224	0	0.423966230120428	0	-9.55955347611927	0	-1.53612850754217	0.101379692207162	23.9313697767942
396.076971450281	1.78188239202511	-1.08760247434381	0.000372932596770491	-0.000490156482431161	0.531796190589204	-0.00104008595327445	0.00055293289696119	0.0004437577573144	-0.00319817870450832	0.000260716766729619	-0.000450775280718698	0.0642712216490249	0.0211768347988052	0.478937100470505	-0.000440006196819555	0.000822856001028869	0.0109187224926427	-0.563642939021129	1.35767330412248	-0.000677540031520036	-0.00142013916080553	-0.0110927795287936	-0.0537199910815809	-1.49802085665349	-0.00336863015952909	0.0226243081338183	-0.465043292729211	0.134848120436312	0.00065049334041657	0.00824692441677354	396.076971450281	0	1.16710701905392	0	1.96180962096799	0	1252.21141230166	0	-0.252857635113282	0	804.609868794426	0	12.9799556719229	0	16.4006569686322	0	9.16568219375636	0	11.3888737314092	0	-0.00675359939811536	0	0.57865750871504	0	-9.83718573664532	0	-1.69431422550983	0	0	396.076971450281	0	1.16710701905392	0	1.96180962096799	0	1252.21141230166	0	-0.252857635113282	0	804.609868794426	0	12.9799556719229	0	16.4006569686322	0	9.16568219375636	0	11.3888737314092	0	-0.00675359939811536	0	0.57865750871504	0	-9.83718573664532	0	-1.69431422550983	1.79832268696199	21.2829216899242
397.025797627841	2.48447765920898	-1.99708295302515	0.000492646104950616	-0.000408120124280266	0.531956493393482	-0.000397684840991867	-0.000279225635023322	0.000709851750263385	-0.00259580774241908	-0.000854942361923802	1.91222339664371e-06	0.063722949288314	0.0212370261654947	0.479149081428297	-0.000911293084601107	0.000619251830647102	0.0112514613054488	-0.563225108663695	1.36173376121596	0.000649441486902979	-0.00366187316404174	-0.0108066061230806	-0.0522558414307083	-1.5045045726354	-0.00268798196788414	0.021779683621793	-0.464728098923301	0.135346026404069	-0.000548953030479346	0.0076622812125935	397.025797627841	0	3.26920603905917	0	0.350087033864002	0	1256.90948572795	0	-3.87795932346778	0	807.420301822637	0	23.5658372093932	0	8.18526423505923	0	15.5681085876017	0	6.38075467028085	0	0.735005247626564	0	-0.326594531448249	0	-11.8402013720549	0	-2.92441917379267	0	0	397.025797627841	0	3.26920603905917	0	0.350087033864002	0	1256.90948572795	0	-3.87795932346778	0	807.420301822637	0	23.5658372093932	0	8.18526423505923	0	15.5681085876017	0	6.38075467028085	0	0.735005247626564	0	-0.326594531448249	0	-11.8402013720549	0	-2.92441917379267	4.12936943352875	12.5856481998817
397.824184404401	2.2552554153238	-1.20448007045295	0.000299329883953318	-0.000560228872829015	0.532439918022208	-0.00088819203448332	-0.000203312450373224	0.000307542350707421	-0.00311802486964125	-0.000310642711032846	-0.000446173983460277	0.0638315672469495	0.0212002780039369	0.479591410021187	-0.000771456520866261	0.000827724583417567	0.0109238447499363	-0.563517875980229	1.36420526040865	0.000215909722551315	-0.00335435647094904	-0.0113019714544856	-0.0531415973336762	-1.5006384238238	-0.00314813753499336	0.0200209887671555	-0.464818066902097	0.135807299819803	1.523138599938e-06	0.0083070324918889	397.824184404401	0	5.21206284601827	0	-1.01676991505576	0	1261.64156871839	0	-7.21762806189681	0	809.805295882266	0	35.1013377301069	0	0.0191540228973017	0	21.4157994801683	0	2.1495650957302	0	1.25288381234515	0	-1.09488104951073	0	-13.7090226666503	0	-3.80110181808374	0	0	397.824184404401	0	5.21206284601827	0	-1.01676991505576	0	1261.64156871839	0	-7.21762806189681	0	809.805295882266	0	35.1013377301069	0	0.0191540228973017	0	21.4157994801683	0	2.1495650957302	0	1.25288381234515	0	-1.09488104951073	0	-13.7090226666503	0	-3.80110181808374	5.28261576289589	5.13586144087274
399.212154893023	0.382766705914181	1.54340896340891	0.0004752232120211	-0.000754554873644388	0.53310955179688	-0.00139048342995248	-0.000424269913284164	0.00153873551908734	-0.0029776080533894	-0.000347987206230232	-0.000124903718848228	0.0634683438974839	0.0210751193537401	0.48027467401143	-0.00068054682881013	0.0012420641822761	0.0107520481178264	-0.564038364751564	1.36829870702655	-0.00111316080931598	-0.0044614115747529	-0.00959359808729493	-0.0532617519998605	-1.50090884629622	-0.00247331480125265	0.0177815045561901	-0.465150590444546	0.136504872737972	0.000318043952812654	0.00849589395908793	399.212154893023	0	7.20111176120732	0	-0.721905792558626	0	1264.91438888912	0	-7.42358300835427	0	810.816288122247	0	40.9456621175608	0	-1.03865115552447	0	22.5778637789914	0	2.71959727187538	0	2.42914480374066	0	-0.886094382040438	0	-13.9092921394968	0	-3.6507514746894	0	0	399.212154893023	0	7.20111176120732	0	-0.721905792558626	0	1264.91438888912	0	-7.42358300835427	0	810.816288122247	0	40.9456621175608	0	-1.03865115552447	0	22.5778637789914	0	2.71959727187538	0	2.42914480374066	0	-0.886094382040438	0	-13.9092921394968	0	-3.6507514746894	3.11264441980367	7.84203608648425
400.10503407482	-1.13610370654058	1.91517187339461	0.000513800661778761	-0.000649558389095766	0.533184428897043	-0.00143451474321404	-0.000299778930533925	0.00130809097590927	-0.00323457225602612	0.000351594261266209	0.000446212983427922	0.0619577844132528	0.0212534519529052	0.480529084179059	-0.000538563869261723	0.00177497854770045	0.0107770837051245	-0.564096313248715	1.36906279026493	-0.00122800052357513	-0.00489647794961707	-0.00907157410048511	-0.0531325411420393	-1.50017557649291	-0.00219877541972254	0.0170597305941844	-0.465154145490777	0.13667585337284	0.000530835094166485	0.00862961591135765	400.105034074819	0	6.85253512923185	0	0.959306736355976	0	1265.22448013247	0	-8.12329856104664	0	813.996759538881	0	40.6916577545404	0	-0.432063714453013	0	21.1781924051257	0	8.76212411546229	0	2.12108556755389	0	-0.043521014960735	0	-14.2275196880519	0	-4.27063788134851	0	0	400.105034074819	0	6.85253512923185	0	0.959306736355976	0	1265.22448013247	0	-8.12329856104664	0	813.996759538881	0	40.6916577545404	0	-0.432063714453013	0	21.1781924051257	0	8.76212411546229	0	2.12108556755389	0	-0.043521014960735	0	-14.2275196880519	0	-4.27063788134851	-0.0791833736781907	6.26726655965607
401.042097353859	-2.2592248956877	0.490122352702629	0.000782900764286762	-0.000845634392729993	0.533588451765774	-0.000990495584364938	-0.000984710780802164	0.00201056872532841	-0.00303514199232567	0.000904712170752771	0.000408596778918965	0.061696678863649	0.0210953648730037	0.480936686366648	-0.000877568468359131	0.00168762228144412	0.0109478924500673	-0.564389677061565	1.36965444787357	-0.000515594548359006	-0.00570455731106681	-0.00851973546259864	-0.0538611296363922	-1.49963699692067	-0.00185929529699779	0.0161876543046895	-0.465278134529331	0.136849751308441	0.000459893475998312	0.00854867065578688	401.042097353859	0	5.2027309907762	0	2.19795695950566	0	1268.22992117592	0	-10.1772545901904	0	815.801177461992	0	35.0528807899064	0	3.09564319720251	0	18.328571882482	0	11.5658435755563	0	1.24976308742708	0	0.786789594734805	0	-15.6562104422077	0	-5.44488472012125	0	0	401.042097353859	0	5.2027309907762	0	2.19795695950566	0	1268.22992117592	0	-10.1772545901904	0	815.801177461992	0	35.0528807899064	0	3.09564319720251	0	18.328571882482	0	11.5658435755563	0	1.24976308742708	0	0.786789594734805	0	-15.6562104422077	0	-5.44488472012125	-2.44666990852715	6.63745640564863
402.005352429674	-2.43353644305169	-1.45142024579401	0.000841618618589522	-0.00094029752286159	0.533921077820473	-0.0013391324448899	-0.00109194023426485	0.00223105229469625	-0.0030356957925041	0.0014290120867118	0.000738929892408913	0.0614793039140925	0.0210444138924025	0.481273873970883	-0.000905975332004615	0.00189558649794693	0.0108907559361163	-0.564344494335573	1.3703530967483	-0.000974897923279938	-0.00611584325432462	-0.00832203196725525	-0.0532545085698326	-1.49856824375218	-0.00103952405352529	0.0155064878068785	-0.465247689457863	0.137011272318205	0.000549890754906246	0.00868950618953773	402.005352429674	0	2.85311502824231	0	1.685878782159	0	1273.96537069154	0	-8.8992921840944	0	816.388270949053	0	21.0427409265354	0	-0.092151245401627	0	16.8783781411082	0	10.9378977325925	0	0.628872041507099	0	0.371997843550962	0	-14.6190187373119	0	-5.13612422676563	0	0	402.005352429674	0	2.85311502824231	0	1.685878782159	0	1273.96537069154	0	-8.8992921840944	0	816.388270949053	0	21.0427409265354	0	-0.092151245401627	0	16.8783781411082	0	10.9378977325925	0	0.628872041507099	0	0.371997843550962	0	-14.6190187373119	0	-5.13612422676563	-2.12773853756747	-1.67126514090767
402.8300585794	-1.72645908760509	-1.97789737653475	0.0010308681046758	-0.00109771057659647	0.534042344912471	-0.00126151848708502	-0.000866427046722901	0.00293265891367999	-0.00316015217160223	0.00103741078049223	0.000168183341204648	0.0608341780434234	0.0209436871877988	0.481463926112705	-0.000824899787305939	0.00217239536924097	0.0111709393406389	-0.564557081287404	1.37226450949097	-0.00124660139878255	-0.00573253718849994	-0.00736141305146993	-0.0536343600229281	-1.5001251794488	-0.00216068233455105	0.0147664884350771	-0.465350962393851	0.137291502821763	0.000866466238667161	0.00906383033504161	402.830058579399	0	1.08860324937003	0	0.166270806112864	0	1277.77600232687	0	-5.67280838994552	0	819.210613081416	0	12.7408835594496	0	-7.00688783795138	0	10.929097774391	0	5.65830821512433	0	-0.0509854013356929	0	-0.411609217413657	0	-12.9368606231668	0	-3.86996977678329	0	0	402.830058579399	0	1.08860324937003	0	0.166270806112864	0	1277.77600232687	0	-5.67280838994552	0	819.210613081416	0	12.7408835594496	0	-7.00688783795138	0	10.929097774391	0	5.65830821512433	0	-0.0509854013356929	0	-0.411609217413657	0	-12.9368606231668	0	-3.86996977678329	0.0851990809057172	-12.0416191749216
404.038041423992	0.208480829420425	-0.185707905594096	0.000298695240318244	-0.000756495110312122	0.53500479194822	-0.00129159589960189	-0.00149706376929745	0.00206802608830034	-0.00343400448455728	0.000563708424730717	0.00093901238444621	0.0612930452319014	0.0213522907648348	0.482311663334947	-0.00138724144177711	0.00169147197965315	0.00978000857479418	-0.564355302736275	1.38110957072407	-0.00200942292492126	-0.00683997811347537	-0.00924542536131806	-0.054061190998898	-1.50234588473123	-0.00118168963961298	0.0143151115990092	-0.465043796194537	0.138190418754594	3.083517589421e-05	0.00821717497537358	404.038041423992	0	0.111849357614443	0	-1.3759197643402	0	1278.95245477438	0	-4.05928733672212	0	821.532442593344	0	11.1871715393947	0	-9.05725513471878	0	8.1786716728851	0	1.8718254663211	0	-0.793853582815142	0	-1.40996287360955	0	-12.0058210284953	0	-2.6771779738414	0	0	404.038041423992	0	0.111849357614443	0	-1.3759197643402	0	1278.95245477438	0	-4.05928733672212	0	821.532442593344	0	11.1871715393947	0	-9.05725513471878	0	8.1786716728851	0	1.8718254663211	0	-0.793853582815142	0	-1.40996287360955	0	-12.0058210284953	0	-2.6771779738414	3.57367930164925	-11.9772290023459
405.289559845552	2.0470569418819	1.91885498858431	0.000433315752675395	-0.000572262946035111	0.535449373791988	-0.00155246778761191	-0.00173386437120204	0.00214439999520245	-0.00355075947341751	0.000340593787013735	0.000608955206168748	0.0609500941346456	0.0215891426326671	0.482766974883979	-0.00174419959566933	0.00156196685622083	0.0107418122021967	-0.563974335913837	1.38234320652082	-0.00145444458847634	-0.00654916141419386	-0.00879021284264445	-0.0536711999763062	-1.5003747976303	-0.00124805159620589	0.0133961216170609	-0.464674490190759	0.138424107592841	-0.000113800841326991	0.00819850766356514	405.289559845552	0	1.62084910388461	0	-0.0807971398248007	0	1281.13522011121	0	-2.07222241819534	0	823.372607445291	0	14.6616366615533	0	-5.82233693647149	0	11.2073504389659	0	4.71408463862655	0	0.214608791850193	0	-0.528668124872611	0	-10.7248820051524	0	-1.47327667921725	0	0	405.289559845552	0	1.62084910388461	0	-0.0807971398248007	0	1281.13522011121	0	-2.07222241819534	0	823.372607445291	0	14.6616366615533	0	-5.82233693647149	0	11.2073504389659	0	4.71408463862655	0	0.214608791850193	0	-0.528668124872611	0	-10.7248820051524	0	-1.47327667921725	4.10909564924532	-5.44791490543593
405.953479145426	2.47366897507766	1.80781700791118	0.000495856136806251	-0.00049759879078117	0.535650909794446	-0.000903788334212971	-0.00113257346698769	0.00252703430876998	-0.00298107587688372	0.00108957604635621	0.00103638287697707	0.0610328955708046	0.0216208205736821	0.482941490546268	-0.00158342667461745	0.00168005281342804	0.0105890074127327	-0.564358996471788	1.37800850244404	0.000134253821077541	-0.00458330992324277	-0.00786054231532215	-0.0531048186702152	-1.49784268574518	-0.000701637007756889	0.013339412720631	-0.465073563517536	0.138014539270485	0.000528679597143333	0.00832962598360987	405.953479145425	0	3.14912762720541	0	1.21432143143626	0	1284.66354484144	0	0.906850377156346	0	825.900732457975	0	22.8307552193778	0	1.05018160294313	0	17.018562638419	0	9.65233573671482	0	0.704945628205042	0	0.0871078315074674	0	-9.30669756790965	0	-0.515225608376649	0	0	405.953479145425	0	3.14912762720541	0	1.21432143143626	0	1284.66354484144	0	0.906850377156346	0	825.900732457975	0	22.8307552193778	0	1.05018160294313	0	17.018562638419	0	9.65233573671482	0	0.704945628205042	0	0.0871078315074674	0	-9.30669756790965	0	-0.515225608376649	3.25338232328682	4.34500030979566
406.924142595971	2.15324304059333	0.120320051218625	0.000262983029783139	-0.000692197256632921	0.535739424848258	-0.00069706101883487	-0.00124625232942819	0.00204608066245112	-0.00324623312868703	0.00112042424961434	0.000404635527717419	0.0603746351645609	0.0215167746372734	0.483094941234866	-0.0017423177104754	0.00122683081008685	0.0101522289909671	-0.564678800544712	1.37909081647506	-0.000535340239607555	-0.00483951357633217	-0.00832879783624266	-0.0536492057406363	-1.49922335865076	-0.000871687104192617	0.0140109488503106	-0.465253884051001	0.138023939393063	-0.000127800093642491	0.007362454411479	406.924142595971	0	5.48527585778416	0	2.25025321497423	0	1290.29623639007	0	3.44697541904742	0	827.247967025667	0	36.4351663289356	0	7.28362816866404	0	20.3486351878867	0	11.576738844872	0	1.35222505843073	0	0.837587513682625	0	-7.47448754541073	0	0.142165176519056	0	0	406.924142595971	0	5.48527585778416	0	2.25025321497423	0	1290.29623639007	0	3.44697541904742	0	827.247967025667	0	36.4351663289356	0	7.28362816866404	0	20.3486351878867	0	11.576738844872	0	1.35222505843073	0	0.837587513682625	0	-7.47448754541073	0	0.142165176519056	1.91593550672263	12.7963831619985
407.991205369546	0.717264449987798	-1.79373794754469	-9.99238039068676e-05	-0.000940037433303583	0.536329687280147	-0.000946122506371612	-0.00046386312329024	0.00133705761479318	-0.00300591852258483	0.00176407932122732	-0.000841617998073301	0.0611137096404923	0.0212895987967903	0.4835563259716	-0.00125189134264398	0.00135964123087647	0.0101365256836977	-0.564618953367716	1.37736641696981	-0.000568871017121347	-0.00408249332118068	-0.00812291516636916	-0.0532921969958457	-1.49904047038227	-0.00060226591164748	0.0127995559284307	-0.465163203679918	0.138013901924749	-4.48456995018207e-05	0.00690194645526899	407.991205369546	0	7.0920933982353	0	1.23834370092866	0	1292.90386793108	0	2.1741437172402	0	828.551734699503	0	40.9123803543979	0	5.56085388809596	0	21.8488694888482	0	9.73262394043648	0	2.32584738490603	0	0.0997927890362988	0	-8.44824480845753	0	-0.763207740456056	0	0	407.991205369546	0	7.0920933982353	0	1.23834370092866	0	1292.90386793108	0	2.1741437172402	0	828.551734699503	0	40.9123803543979	0	5.56085388809596	0	21.8488694888482	0	9.73262394043648	0	2.32584738490603	0	0.0997927890362988	0	-8.44824480845753	0	-0.763207740456056	1.4903345689094	11.4269048949192
408.953395218327	-0.933891708024077	-1.65084373606265	-0.000263107288264757	-0.000745902999868	0.536703923454777	-0.000502383149554106	-0.00053042763648766	0.00033667143314113	-0.00304312088229256	0.00110573524777086	-0.000859740028661248	0.0622265072121019	0.0215100377286264	0.483764091587186	-0.00133816044657486	0.000850401023006536	0.00989279039786975	-0.56446347486328	1.38194507251658	-0.000310857874753763	-0.00412354810801918	-0.00902631930066067	-0.0536487488697057	-1.49971744120983	-0.000125452611508282	0.0137236069479426	-0.464895990822118	0.138333105490729	-0.000399248380644868	0.00591494547869119	408.953395218327	0	6.98392258836307	0	-0.593145526827749	0	1293.13814464559	0	2.36075998025597	0	832.046033038342	0	40.8371984237969	0	5.13526826467644	0	21.5266613773544	0	3.05109783832408	0	2.22976985255581	0	-0.805772798512417	0	-8.34148757805698	0	-0.597370148112101	0	0	408.953395218327	0	6.98392258836307	0	-0.593145526827749	0	1293.13814464559	0	2.36075998025597	0	832.046033038342	0	40.8371984237969	0	5.13526826467644	0	21.5266613773544	0	3.05109783832408	0	2.22976985255581	0	-0.805772798512417	0	-8.34148757805698	0	-0.597370148112101	1.67325534357011	13.5853579956852
410.05283584379	-2.28514227093982	0.47308290803231	9.83202879875407e-05	-0.000881913630633467	0.536406641536793	0.000541530947375152	-4.79800781434535e-05	0.000323232653316015	-0.00264519550629465	0.00035857438787395	-0.000518492272899491	0.0618291305390152	0.021392456272994	0.483508084391755	-0.000842241334293109	0.000590471827988253	0.0103271161543363	-0.564692568607715	1.3803340478333	0.0016343836107509	-0.00344535204997183	-0.00907446383949303	-0.0538908342398148	-1.50096251770011	0.000882271649749277	0.0133500151242583	-0.464976488539603	0.13820595636285	-8.06599768072379e-05	0.00507072519913701	410.05283584379	0	5.12287816722609	0	-1.33111752836434	0	1296.46058296093	0	3.33900007220636	0	832.977743644908	0	34.6470297036477	0	3.81035393620366	0	20.3096767055059	0	1.88155022876591	0	1.22226902529083	0	-1.36658054073663	0	-7.58139494063763	0	0.104828260316645	0	0	410.05283584379	0	5.12287816722609	0	-1.33111752836434	0	1296.46058296093	0	3.33900007220636	0	832.977743644908	0	34.6470297036477	0	3.81035393620366	0	20.3096767055059	0	1.88155022876591	0	1.22226902529083	0	-1.36658054073663	0	-7.58139494063763	0	0.104828260316645	1.05579997117882	12.9667388619201
411.030869011154	-2.41218091726605	1.93540516743014	7.93894033624066e-05	-0.00118759810464225	0.536272109489134	-7.38776986061399e-05	0.000470969829264884	-0.000168339590892764	-0.00288264495518373	-0.000371202392581698	0.000256662707349759	0.0618581397227248	0.0211839850936287	0.483360753237021	-0.000282690292391032	0.000443495599837458	0.0101230193055732	-0.565271808290282	1.37919768021134	9.49395773905616e-05	-0.0027325681934954	-0.00991997623200617	-0.0541174244028725	-1.50068043191902	0.00225374151800712	0.0134639005922891	-0.465397457686387	0.138071249812313	0.000581500929718824	0.0045705726944634	411.030869011154	0	2.73208076005973	0	-0.0244398817594119	0	1302.30803003053	0	0.126731904856364	0	834.908186786766	0	20.3377545567661	0	11.7098734193521	0	15.5508746359776	0	4.92586779714249	0	0.595414074247923	0	-0.501536962420367	0	-9.70385774392699	0	-0.719235234877331	0	0	411.030869011154	0	2.73208076005973	0	-0.0244398817594119	0	1302.30803003053	0	0.126731904856364	0	834.908186786766	0	20.3377545567661	0	11.7098734193521	0	15.5508746359776	0	4.92586779714249	0	0.595414074247923	0	-0.501536962420367	0	-9.70385774392699	0	-0.719235234877331	-0.397048036892389	21.9394005601565
411.854462282122	-1.663459646306	1.59191016327688	0.000314757359331182	-0.00160123842151178	0.536326712459102	0.000329577527059613	0.00013703754914883	0.00038152847865893	-0.00299395224528806	0.000178266672999967	-0.000322557634881067	0.0623709249328384	0.0208526762455683	0.483338721563616	-0.000245461950248558	-6.50067262538464e-05	0.0104108074140945	-0.565867666606147	1.37680899992661	-2.65974559980924e-05	-0.00363839439758195	-0.00905110991527791	-0.0533457090297434	-1.50042181047641	0.000606198423811047	0.0146096749616395	-0.465960425718127	0.137692551613733	0.000524602454255561	0.00345436167126705	411.854462282121	0	1.00563949017926	0	1.53658998139605	0	1305.96653591581	0	-3.16482745810556	0	837.878164594791	0	12.5058601495283	0	18.7220995463422	0	9.25415059265245	0	10.5962502258175	0	-0.0999029468534041	0	0.273675199823679	0	-11.3237688842428	0	-2.02885314763723	0	0	411.854462282121	0	1.00563949017926	0	1.53658998139605	0	1305.96653591581	0	-3.16482745810556	0	837.878164594791	0	12.5058601495283	0	18.7220995463422	0	9.25415059265245	0	10.5962502258175	0	-0.0999029468534041	0	0.273675199823679	0	-11.3237688842428	0	-2.02885314763723	-1.22235602942192	28.0590045799957
413.236224771228	0.592543772544381	-1.12838134502301	-0.000117899185115439	-0.00143067130481168	0.535825551542031	0.000116374154834788	0.000621511984706627	0.000882039738407805	-0.00285073792840618	-0.000165369096823508	0.000565060696969383	0.0623058334869754	0.0210857091243533	0.482836174933937	0.000391160867041782	-0.000280745679585169	0.0095742179114214	-0.56546454871039	1.3696495337839	-0.000429226317393582	-0.00248656339983089	-0.00885133245745407	-0.0538662559876759	-1.4982633215304	0.00197535602652343	0.0161494445967448	-0.465392219164927	0.136778247324442	0.0020850192659543	0.0036583564983467	413.236224771228	0	0.200518746525492	0	1.93566399228568	0	1307.04130374721	0	-4.14499769531311	0	838.916559117049	0	11.2081156867215	0	19.8623461434894	0	8.26728885617365	0	11.3689389570432	0	-0.708419977448191	0	0.556259810808967	0	-12.0810113398208	0	-2.76184506181414	0	0	413.236224771228	0	0.200518746525492	0	1.93566399228568	0	1307.04130374721	0	-4.14499769531311	0	838.916559117049	0	11.2081156867215	0	19.8623461434894	0	8.26728885617365	0	11.3689389570432	0	-0.708419977448191	0	0.556259810808967	0	-12.0810113398208	0	-2.76184506181414	0.643059122348392	25.6436582051221
414.267687198329	2.04924902908421	-1.97333608826987	-0.000121633877186306	-0.0013500700673234	0.535433672736848	-0.000278012771743117	0.00105857037054099	0.00106464818103163	-0.00318242230197357	-0.000190502311016281	0.000652373843403027	0.0628805597373651	0.0212589121519518	0.48236441117836	0.000812075122118931	-0.000314624132716335	0.00951494482013637	-0.565439243431193	1.36755680849183	-0.000825297039232286	-0.00214017607488934	-0.00873841469399577	-0.0540540209153787	-1.4989080366214	0.00213033016086667	0.0173164932596463	-0.465266655895151	0.136411200395488	0.0027642974407436	0.00344824809607752	414.267687198329	0	1.62479660605939	0	0.138748423300599	0	1309.19447624877	0	-6.73775738598737	0	842.118789058644	0	14.6830674385055	0	15.8226687357274	0	13.0594337086159	0	5.55496757368107	0	0.215780726127566	0	-0.424775803112555	0	-13.4257985418341	0	-4.40085138331657	0	0	414.267687198329	0	1.62479660605939	0	0.138748423300599	0	1309.19447624877	0	-6.73775738598737	0	842.118789058644	0	14.6830674385055	0	15.8226687357274	0	13.0594337086159	0	5.55496757368107	0	0.215780726127566	0	-0.424775803112555	0	-13.4257985418341	0	-4.40085138331657	3.89179029990248	22.8755782833271
415.332051465841	2.47750082305236	-0.468033080915666	6.89423332143487e-05	-0.00117079496060696	0.535154168526229	0.00102001230339307	0.000797956358253363	0.00140444067095152	-0.00216314819940122	-0.000509005807960456	0.000176215989544732	0.063762132734827	0.0213724995760852	0.481960925175473	0.00067690972497873	-0.000468762051629841	0.00980219823137242	-0.56527452108292	1.36681834932407	0.00128948744917221	-0.00286887743623054	-0.00812929189704907	-0.0521784162695253	-1.49902220509287	0.00138966941037309	0.0189583939451769	-0.465235687191674	0.136111302294944	0.00254084150235699	0.00305603359698953	415.332051465841	0	4.15191242833314	0	-1.33242833035219	0	1315.21383302703	0	-10.1755046644783	0	844.368665344891	0	29.0638725252856	0	7.7610930951397	0	18.2468107734894	0	1.88723281829601	0	0.947730449928337	0	-1.3685513621593	0	-15.6577491169698	0	-5.45073194115076	0	0	415.332051465841	0	4.15191242833314	0	-1.33242833035219	0	1315.21383302703	0	-10.1755046644783	0	844.368665344891	0	29.0638725252856	0	7.7610930951397	0	18.2468107734894	0	1.88723281829601	0	0.947730449928337	0	-1.3685513621593	0	-15.6577491169698	0	-5.45073194115076	5.81173242289483	17.0354409949152
416.588096154219	1.32023908356292	1.821854970879	-0.000296399809550055	-0.00123158749228775	0.534539240748653	-2.2477052146933e-06	0.000396126747321556	0.000815257655177991	-0.0030400535796021	-0.00200935280674365	-0.000429781332043491	0.0642527924873833	0.0214880162540614	0.481279601514208	0.000295893715494992	-0.000875649984507435	0.00917106136642125	-0.565508390281418	1.36495168408178	-8.12569593119606e-05	-0.00363657638478366	-0.00942137694937123	-0.0537771638163798	-1.50298780662585	-0.000296042079320706	0.0209061253398038	-0.465173837908809	0.135658913638067	0.0020304039658456	0.00229652306725744	416.588096154219	0	6.7030976669832	0	-0.316031478375866	0	1320.5438203999	0	-8.39691024185343	0	845.78195439664	0	40.4690867460133	0	10.93522304725	0	20.6549848482554	0	3.89651106775735	0	2.00625265373919	0	-0.649468686762094	0	-14.3681804857946	0	-4.48102696882273	0	0	416.588096154219	0	6.7030976669832	0	-0.316031478375866	0	1320.5438203999	0	-8.39691024185343	0	845.78195439664	0	40.4690867460133	0	10.93522304725	0	20.6549848482554	0	3.89651106775735	0	2.00625265373919	0	-0.649468686762094	0	-14.3681804857946	0	-4.48102696882273	3.65402768106973	25.1150587286289
417.485675613013	-0.179609143851684	1.69188807940489	-0.000371169195702125	-0.00118457771793204	0.534036354113268	0.000461240160983366	0.000470405993761832	0.000182250813151584	-0.00272271988351629	-0.00183252957996573	-0.00146135360820059	0.0636639392840597	0.0215243453723646	0.480855887753716	0.000359928210828722	-0.000998808176418715	0.00925292480424682	-0.565328473652235	1.36115643343815	0.00048355160848265	-0.00324345592343517	-0.00953563354268839	-0.0538432027994812	-1.50272581547478	-0.000606635924721447	0.0216193714822203	-0.464948236462738	0.135197798166578	0.00232515188110389	0.00239647307365775	417.485675613013	0	7.23245154178333	0	1.40309681892387	0	1321.02653831194	0	-7.36753349391267	0	849.080472842119	0	40.9509648643321	0	11.8670408450559	0	22.6578042944375	0	10.2362280823547	0	2.45987972413554	0	0.192584415798772	0	-13.8758915142232	0	-3.59712134425458	0	0	417.485675613013	0	7.23245154178333	0	1.40309681892387	0	1321.02653831194	0	-7.36753349391267	0	849.080472842119	0	40.9509648643321	0	11.8670408450559	0	22.6578042944375	0	10.2362280823547	0	2.45987972413554	0	0.192584415798772	0	-13.8758915142232	0	-3.59712134425458	0.424050794808228	24.3471485118461
418.714977517941	-2.00738535144638	-0.673601688540023	-0.000356237030984483	-0.00107444132492869	0.533344123149105	0.00140732773497429	0.000873487988704015	0.000213495665041459	-0.00363110965459285	-0.00203950974694517	-0.00140276692177829	0.0637620057447375	0.0217867141338416	0.480157043761563	0.000609491715153813	-0.00073533755456753	0.00928850816466404	-0.565512634298225	1.35614917420853	0.00232675637022042	-0.00257611533186516	-0.00958611387945457	-0.0548507665732491	-1.5028596421016	-0.000430214911655425	0.023118798796542	-0.464917156436842	0.134525197135693	0.00281464034069884	0.00307263896564297	418.714977517941	0	5.79860072100053	0	2.14673276346443	0	1323.0508025118	0	-7.7746774064751	0	850.141640221472	0	37.799736262065	0	12.0311382507982	0	21.9594692085006	0	11.5497945493624	0	1.48278221720949	0	0.738506216799176	0	-14.182683798262	0	-4.01690552161992	0	0	418.714977517941	0	5.79860072100053	0	2.14673276346443	0	1323.0508025118	0	-7.7746774064751	0	850.141640221472	0	37.799736262065	0	12.0311382507982	0	21.9594692085006	0	11.5497945493624	0	1.48278221720949	0	0.738506216799176	0	-14.182683798262	0	-4.01690552161992	-2.13858678861535	19.6773541085087
419.779570471409	-2.48572825932929	-1.99655297223844	-0.000626807437182761	-0.000927961762730356	0.533069160042022	0.000311574835837282	-0.000514253805450353	-0.000462687843145299	-0.00276703958819426	-0.000244964328133767	-0.000669763873086325	0.0642033904643045	0.0218695073400453	0.479817563935686	-0.000315821268233633	-0.00123204925448458	0.00888085376257853	-0.565552100380621	1.35408039895468	0.00127880922085657	-0.00395992605013633	-0.010161346264869	-0.0541213369067658	-1.50179899404028	0.000309527632679519	0.0234591982050499	-0.46499514535337	0.134281666660461	0.00175740474504421	0.00271618674466967	419.779570471409	0	3.28923437091503	0	0.53705757889829	0	1328.98888266979	0	-3.91839892707747	0	852.744882034528	0	23.6963451089353	0	2.76660840389915	0	15.6508725770528	0	7.13552905677321	0	0.739188066948699	0	-0.242196482588765	0	-11.8603680836689	0	-2.93385294147218	0	0	419.779570471409	0	3.28923437091503	0	0.53705757889829	0	1328.98888266979	0	-3.91839892707747	0	852.744882034528	0	23.6963451089353	0	2.76660840389915	0	15.6508725770528	0	7.13552905677321	0	0.739188066948699	0	-0.242196482588765	0	-11.8603680836689	0	-2.93385294147218	-1.02763326323324	4.37792758732355
420.521995796884	-2.02510294200738	-1.44968900998557	-0.000563170417177211	-0.000934470560901215	0.532732695478697	0.000680387520589379	-0.000514561661379306	-0.000671251688550959	-0.00292569160842862	-0.000385726097761872	-0.000427027701419576	0.0643410193135751	0.0219079883061788	0.479466447579426	-0.000297854460833858	-0.00110541070387665	0.00883398078734792	-0.565578917643698	1.35382518716742	0.0015190680064319	-0.00372602011953369	-0.0102767770652176	-0.053889632100049	-1.50069510806676	0.000300986122202582	0.0237596461220406	-0.465021992624688	0.134218859385076	0.00176418632129747	0.00301099546165884	420.521995796884	0	1.57599059137154	0	-0.818306142880646	0	1332.9560663339	0	-0.774084971798055	0	855.239728066492	0	14.4793876682297	0	-4.55140184437613	0	9.83465741937566	0	2.50843483934574	0	0.194480500155186	0	-0.950681383376856	0	-10.2287823593932	0	-1.95010435935107	0	0	420.521995796884	0	1.57599059137154	0	-0.818306142880646	0	1332.9560663339	0	-0.774084971798055	0	855.239728066492	0	14.4793876682297	0	-4.55140184437613	0	9.83465741937566	0	2.50843483934574	0	0.194480500155186	0	-0.950681383376856	0	-10.2287823593932	0	-1.95010435935107	0.774112041563059	-5.72019176509612
421.705302826058	-0.290186835945152	0.942601617382652	-0.000658917695802291	-0.00130865765901101	0.532091866398784	0.00113176315061217	-0.000481996817809392	-0.0014263775460595	-0.00294606983409969	-0.00040869189430204	0.000161239257889958	0.06468271542296	0.0216066103100288	0.478786724259162	-3.37145311295913e-05	-0.000697832327122633	0.00861502189073901	-0.56547989417382	1.35272826960862	0.00143036137014981	-0.00397258680939777	-0.0105263468784147	-0.0539281478948481	-1.499964008997	0.000516741073788192	0.0240681669657011	-0.464887561302781	0.134076075348602	0.00133274907062913	0.00304273300826449	421.705302826058	0	0.122575264254771	0	-1.16938558960579	0	1335.04584960415	0	0.0839202032427722	0	855.942684989115	0	11.1896676183941	0	-6.19119152310614	0	8.74869224982784	0	1.97461040703221	0	-0.783410981998776	0	-1.21963459638586	0	-9.54387667549383	0	-1.51510555797006	0	0	421.705302826058	0	0.122575264254771	0	-1.16938558960579	0	1335.04584960415	0	0.0839202032427722	0	855.942684989115	0	11.1896676183941	0	-6.19119152310614	0	8.74869224982784	0	1.97461040703221	0	-0.783410981998776	0	-1.21963459638586	0	-9.54387667549383	0	-1.51510555797006	2.86805956272684	-6.71895427370772
422.729592479902	1.41295652878369	1.99749479036214	-0.000735592940200544	-0.00139151240313782	0.531906168569943	0.000895331915870671	-0.000922970390999646	-0.0017505344335163	-0.00291593156923964	-0.00110927271396772	-0.000104240338866113	0.0646474297226279	0.0215672582852455	0.47859110870836	-0.000129672053991453	-0.0006982927490055	0.00853806705380538	-0.565395346037136	1.35250092127773	0.00150548674122991	-0.00400089651921865	-0.0106421036021824	-0.0538366253623722	-1.50192705994236	0.000623487143738905	0.0246668349687973	-0.464774757633804	0.133975428926283	0.00109459787764557	0.00330595565369546	422.729592479901	0	0.724548573982591	0	0.51943360157393	0	1335.65138687512	0	1.23542855769519	0	858.833076355631	0	11.833419400426	0	-5.02727654405694	0	10.9481404719113	0	7.06819014948821	0	-0.281720781694593	0	-0.250581495357997	0	-8.97511301728718	0	-0.559532385389257	0	0	422.729592479901	0	0.724548573982591	0	0.51943360157393	0	1335.65138687512	0	1.23542855769519	0	858.833076355631	0	11.833419400426	0	-5.02727654405694	0	10.9481404719113	0	7.06819014948821	0	-0.281720781694593	0	-0.250581495357997	0	-8.97511301728718	0	-0.559532385389257	2.87143531162064	-5.8331827070649
423.530157265132	2.2937158700683	1.20028397060682	-0.000511725028817547	-0.0013749208913913	0.532045544338771	0.00143187812652799	-0.000758537684472572	-0.00151207354723158	-0.00250027750951936	-0.000865395418665394	0.000138340772279127	0.0652057410868705	0.0215630055919772	0.478637826011197	0.000206336750101563	-0.000486311604134691	0.00858548040205802	-0.565447707306836	1.35329839452217	0.00138023778750723	-0.00445555213307282	-0.0108688396542138	-0.0537754511026922	-1.50169013738405	0.000876081808277929	0.0249759457619225	-0.464796674088921	0.134013320707082	0.00075309268658638	0.00332762245212099	423.530157265132	0	2.24852283953261	0	1.8888869171339	0	1338.60519550467	0	3.79553557088981	0	861.22122546325	0	17.6539838179217	0	-0.153154380001663	0	15.337453857746	0	11.303380095382	0	0.450070796728891	0	0.519699353547891	0	-7.50399085152107	0	0.707500071447516	0	0	423.530157265132	0	2.24852283953261	0	1.8888869171339	0	1338.60519550467	0	3.79553557088981	0	861.22122546325	0	17.6539838179217	0	-0.153154380001663	0	15.337453857746	0	11.303380095382	0	0.450070796728891	0	0.519699353547891	0	-7.50399085152107	0	0.707500071447516	2.39144062682237	0.164246909082896
424.541233488105	2.3893238324736	-0.904304441522891	-0.000511841404388297	-0.00152520442178583	0.532013203167652	0.00130555896586808	-0.000930699734338078	-0.00172496940199557	-0.0028349667165964	-0.000897621585566655	-4.77082160533066e-05	0.0653159584374945	0.0214958846471817	0.478577405175002	0.000378476902269156	-0.000420906825268121	0.00871863571421401	-0.565640840822434	1.35340467101101	0.00216244278106027	-0.0040766457145321	-0.0110391185726059	-0.0542927644925396	-1.49948864443702	0.000237012870436108	0.0244527055539937	-0.464873068902242	0.134098521675857	0.00110710758086826	0.00357464185408951	424.541233488105	0	4.71997650961823	0	2.05627495613596	0	1344.64931057958	0	4.18755244657716	0	861.638491980181	0	32.4423320755687	0	0.765067884568718	0	16.3363230581747	0	11.493409256199	0	1.0983014758825	0	0.657207059413253	0	-7.18182713697636	0	0.827486019979748	0	0	424.541233488105	0	4.71997650961823	0	2.05627495613596	0	1344.64931057958	0	4.18755244657716	0	861.638491980181	0	32.4423320755687	0	0.765067884568718	0	16.3363230581747	0	11.493409256199	0	1.0983014758825	0	0.657207059413253	0	-7.18182713697636	0	0.827486019979748	2.33945200851344	1.65003264746128
425.406636330002	1.54652445178391	-1.97638015745491	-0.000512784158852826	-0.00147245870300625	0.531943368827264	0.00138031572760635	-0.000847411778561824	-0.00177113384997104	-0.00257555714867726	-0.000627366823491827	-0.00021411656201135	0.0649866960443091	0.0215500864251251	0.478538232854132	0.000727222564990146	-0.000334210039108097	0.00873967864513325	-0.56528372628363	1.35238397419067	0.00254063152185044	-0.00400077830830183	-0.0109081936036242	-0.0533071984278187	-1.50164993475465	-0.000191036449786427	0.023394850682668	-0.464610439058964	0.134133580428016	0.00125569273456996	0.00363566673822124	425.406636330002	0	6.47685736809192	0	0.706006588790174	0	1348.26850545935	0	1.5115879998333	0	863.833298908416	0	39.9990632368446	0	-4.61768701504477	0	20.5926397328952	0	7.806484596309	0	1.85041438262468	0	-0.164877545947409	0	-8.84810496452438	0	-0.374116437991523	0	0	425.406636330002	0	6.47685736809192	0	0.706006588790174	0	1348.26850545935	0	1.5115879998333	0	863.833298908416	0	39.9990632368446	0	-4.61768701504477	0	20.5926397328952	0	7.806484596309	0	1.85041438262468	0	-0.164877545947409	0	-8.84810496452438	0	-0.374116437991523	2.85912925114875	-3.69987895591884
426.491971982069	-0.232768906179282	-1.0080578867287	-0.000260008039866368	-0.00134703603946055	0.531929300653235	0.000907054254999363	-0.00103278582000609	-0.000786058101508558	-0.00293371952018484	0.000252083565332631	0.000125431574643896	0.0642112843566058	0.0217621625347059	0.478605314181081	0.000937830152480301	-0.000513909008107283	0.00885236317890084	-0.564932552212481	1.35743002857925	0.00205944751485674	-0.00437004858743246	-0.00930394881331936	-0.0542109303511334	-1.49910176534371	-6.67270422405227e-06	0.0220196688294102	-0.464115783025153	0.134782455912673	0.00121532065488535	0.00311518311061666	426.491971982068	0	7.22636992101771	0	-1.13717259810007	0	1349.0784162505	0	0.0759953862083477	0	867.061874949422	0	40.9504074722533	0	-6.18959500391908	0	23.347422062736	0	2.01146515339511	0	2.45373537614265	0	-1.19297534232963	0	-9.55117645081566	0	-1.52272796913864	0	0	426.491971982068	0	7.22636992101771	0	-1.13717259810007	0	1349.0784162505	0	0.0759953862083477	0	867.061874949422	0	40.9504074722533	0	-6.18959500391908	0	23.347422062736	0	2.01146515339511	0	2.45373537614265	0	-1.19297534232963	0	-9.55117645081566	0	-1.52272796913864	2.91142858418305	-1.55782922116453
427.629122526703	-1.94082293373986	1.32430408778331	-0.000337744199460211	-0.0012021226059744	0.532235787846822	0.00141932604317395	-0.00129087758974604	-0.000185906944918615	-0.003363791085999	0.000564789419196843	-0.000728668702327864	0.0642577022823026	0.0220070882953717	0.478881581461505	0.000950380945220716	-0.000691784724547185	0.00784076239462133	-0.564170599678761	1.36103839235964	0.00239446168638001	-0.00436232797767124	-0.00903916554867731	-0.0541402630672974	-1.50045749402547	-0.000434913279010575	0.0204566220315052	-0.463322768330895	0.1353379158475	0.00133904966757266	0.00267915603772995	427.629122526703	0	5.92073433787292	0	-0.92850130184802	0	1350.86070642977	0	-0.555904475567219	0	867.644490843015	0	38.2744296788181	0	-4.9835342337172	0	22.5555105159858	0	2.30169054569524	0	1.53971199683218	0	-1.02934610931389	0	-10.0749621370105	0	-1.84879731405599	0	0	427.629122526703	0	5.92073433787292	0	-0.92850130184802	0	1350.86070642977	0	-0.555904475567219	0	867.644490843015	0	38.2744296788181	0	-4.9835342337172	0	22.5555105159858	0	2.30169054569524	0	1.53971199683218	0	-1.02934610931389	0	-10.0749621370105	0	-1.84879731405599	1.0041247051919	0.959203079544445
428.416786896852	-2.47913130827304	1.99870715511779	-0.00053326653177984	-0.00106318317457154	0.532302497018815	0.000411168921478221	-0.000220930367194962	-0.000649580013612692	-0.0025457947294135	-0.000839668764245197	-9.1345980253142e-05	0.0636400080361745	0.0220841396034204	0.47901488743179	0.00156263377260059	-0.000362448251363573	0.00751454664682534	-0.564070192763984	1.36319319418934	0.00123558845306456	-0.00292907438420138	-0.00967322957840853	-0.053569650950804	-1.50335567985205	0.000453182664545571	0.0196621814330226	-0.463241039141384	0.13564826323489	0.00215715523617574	0.00301390873922628	428.416786896852	0	4.13425537471292	0	0.468975822158158	0	1354.93230420131	0	-3.7507851122525	0	870.156579792103	0	28.9515729220852	0	2.3530884923747	0	16.7710361717865	0	6.8704504872264	0	0.943569642571952	0	-0.273945884678101	0	-11.7846256832691	0	-2.89112091478433	0	0	428.416786896852	0	4.13425537471292	0	0.468975822158158	0	1354.93230420131	0	-3.7507851122525	0	870.156579792103	0	28.9515729220852	0	2.3530884923747	0	16.7710361717865	0	6.8704504872264	0	0.943569642571952	0	-0.273945884678101	0	-11.7846256832691	0	-2.89112091478433	-0.946411483896672	8.76910481353826
429.440375755886	-2.08247277299397	0.825768286326548	-0.00027286239495643	-0.00126565055154091	0.532882541760128	0.000995675843886273	-0.000305607214903062	-0.000297449551412455	-0.00301711915447452	-0.000311447195159297	-0.00047175504377951	0.0635101265798068	0.0220054149800794	0.479580534227833	0.00134225707446711	-0.000658346911919026	0.00766116681634668	-0.564405483530128	1.36676091557288	0.00106811419126486	-0.00258725205001572	-0.00953482935200362	-0.0539250517138825	-1.50065025903113	0.000378894180508657	0.0185757085788881	-0.463423492512466	0.136135201436703	0.00221309841844592	0.00263949269717709	429.440375755886	0	1.69445238073432	0	2.08937662599457	0	1360.76360704237	0	-7.65772134528315	0	872.850551705271	0	14.9784164922714	0	11.7925805197534	0	10.2192081415197	0	11.5179680236111	0	0.24550933500052	0	0.686470788446699	0	-14.0784176054886	0	-3.96549277887783	0	0	429.440375755886	0	1.69445238073432	0	2.08937662599457	0	1360.76360704237	0	-7.65772134528315	0	872.850551705271	0	14.9784164922714	0	11.7925805197534	0	10.2192081415197	0	11.5179680236111	0	0.24550933500052	0	0.686470788446699	0	-14.0784176054886	0	-3.96549277887783	-2.18996752292238	16.9007153845872
430.664720139461	-0.319212481272284	-1.59401615490569	-0.000549028025432554	-0.00145203282307446	0.533508114727309	0.00144799808885931	-4.70042510109605e-05	-0.00171467775046709	-0.00287523582055727	-0.000256225977611238	-2.52824948659029e-05	0.0634303891634549	0.0218781980542888	0.480185750556647	0.00129331771585039	-0.00102838799791638	0.00761132428680466	-0.564817637226326	1.37454775489307	0.00241807744048747	-0.0024825135921325	-0.0113765412912903	-0.054321177277271	-1.50194886726631	0.00128090961076897	0.0174592596051595	-0.463631571534576	0.137036958588448	0.00202363498585866	0.00175984927354872	430.664720139461	0	0.127610564324157	0	1.53254400182185	0	1363.09529859105	0	-7.3987805293755	0	873.742227519009	0	11.1889974569487	0	11.8745232472181	0	9.48480270496461	0	10.584081136014	0	-0.778449021515675	0	0.27156303718941	0	-13.8970970753784	0	-3.62778674061517	0	0	430.664720139461	0	0.127610564324157	0	1.53254400182185	0	1363.09529859105	0	-7.3987805293755	0	873.742227519009	0	11.1889974569487	0	11.8745232472181	0	9.48480270496461	0	10.584081136014	0	-0.778449021515675	0	0.27156303718941	0	-13.8970970753784	0	-3.62778674061517	0.136936562202891	13.8694644686084
431.574165716233	1.2180487710421	-1.87806038206125	-0.000577555846106897	-0.00138812122683953	0.533573863250254	0.0014425917988247	-8.2700478330566e-05	-0.00150735990426751	-0.00314132118725263	0.000423738960016882	0.000441594119980197	0.061996675299367	0.0220190748038043	0.480421620867905	0.00118890823475837	-0.00149300993298785	0.00767875077437504	-0.564626616516245	1.37197976640675	0.00216417685965587	-0.00215487036399974	-0.0110930478815036	-0.0536092597265854	-1.49736038612604	0.00208915824645355	0.0141039003754424	-0.463451727697626	0.137215492965212	0.00217649349427702	0.00115741605550767	431.574165716233	0	0.551671610205139	0	-0.191415894658133	0	1363.47462191088	0	-8.23712688085585	0	877.021262505864	0	11.5314991373721	0	11.1353508073616	0	11.1401606387134	0	4.32773466535591	0	-0.408679549336338	0	-0.585023538380964	0	-14.2876275654583	0	-4.36029651172016	0	0	431.574165716233	0	0.551671610205139	0	-0.191415894658133	0	1363.47462191088	0	-8.23712688085585	0	877.021262505864	0	11.5314991373721	0	11.1353508073616	0	11.1401606387134	0	4.32773466535591	0	-0.408679549336338	0	-0.585023538380964	0	-14.2876275654583	0	-4.36029651172016	3.38867704323802	15.5007759285576
432.633937954057	2.37339070780316	-0.107225374239905	-0.000751915158431095	-0.00158510294242301	0.533999238424934	0.00138896587076318	0.000449441183228366	-0.00211276436933636	-0.00289972095869227	0.001078579078046	0.000349718879794494	0.0617279324371595	0.0218584867584578	0.480848944826005	0.00141328417616993	-0.00149766988928959	0.0076702294042755	-0.564979157138494	1.37552170269125	0.00224489501786723	-0.0010747685553975	-0.0120299145033374	-0.0528327275028658	-1.49576793134442	0.00276578367852283	0.0130516316858439	-0.463795618366556	0.137677894627853	0.00286974977777493	0.00117398144747861	432.633937954057	0	2.54684294354015	0	-1.3818919624038	0	1367.35274748442	0	-10.2938482614588	0	878.652840302834	0	19.2792633914768	0	7.46727402125772	0	13.8067354061336	0	1.87869279236433	0	0.542352893991637	0	-1.41633475476815	0	-15.7756020935764	0	-5.48049583693219	0	0	432.633937954057	0	2.54684294354015	0	-1.3818919624038	0	1367.35274748442	0	-10.2938482614588	0	878.652840302834	0	19.2792633914768	0	7.46727402125772	0	13.8067354061336	0	1.87869279236433	0	0.542352893991637	0	-1.41633475476815	0	-15.7756020935764	0	-5.48049583693219	5.74446503438477	15.5581536552564
433.801218509934	2.19712918149028	1.88486864054224	-0.000929061844251958	-0.00175706162043624	0.534274888327357	0.0012550299822515	0.000553938342225975	-0.00251988252738992	-0.00327213090641893	0.00110975319606259	0.000718867877023372	0.0611902833754899	0.0217830893585803	0.48117113073086	0.00146468072188336	-0.00173980132268286	0.00751961059872444	-0.565488166922586	1.37756918138981	0.00196932710039257	-0.00138132428804383	-0.0125414958005253	-0.0547838508981595	-1.49933828008705	0.00242697594744498	0.0122749764609587	-0.463994778647404	0.137967384550406	0.00281533462949809	0.000732461651909934	433.801218509933	0	5.37339460716665	0	-0.174169931427587	0	1374.20465972453	0	-7.40011759644371	0	880.316326039375	0	35.9065291479723	0	14.4110921786615	0	17.7535152055296	0	4.38623424984638	0	1.30959520980156	0	-0.575953484791036	0	-13.7479541340305	0	-4.66477077633798	0	0	433.801218509933	0	5.37339460716665	0	-0.174169931427587	0	1374.20465972453	0	-7.40011759644371	0	880.316326039375	0	35.9065291479723	0	14.4110921786615	0	17.7535152055296	0	4.38623424984638	0	1.30959520980156	0	-0.575953484791036	0	-13.7479541340305	0	-4.66477077633798	4.38333218029088	28.9869209143063
434.820580735578	0.882214410681766	1.4213408335301	-0.000698364284675095	-0.00165694801285085	0.534873526821843	0.00158490353116662	0.00091096406293324	-0.00228201092350081	-0.00316028990676577	0.00128324810794847	0.00114965714403279	0.0616280401760191	0.0219056379869076	0.481674187503605	0.00175237300291665	-0.0015830496459847	0.00768525638980973	-0.565486502533111	1.37978931564909	0.00223306443486174	-0.00113480660245798	-0.0123746748238449	-0.0545277216372793	-1.49910480091497	0.00250734510550766	0.0119923543945615	-0.463980749154833	0.138208906709777	0.00316790917864805	0.000744580244922685	434.820580735578	0	7.01271997008915	0	1.71300162271711	0	1376.99133017874	0	-4.30905333095418	0	883.83730498052	0	40.8593293611095	0	19.7359359258659	0	23.6147303446021	0	11.0005584148102	0	2.25472074819162	0	0.390349291273238	0	-12.2050233263801	0	-2.9099409105796	0	0	434.820580735578	0	7.01271997008915	0	1.71300162271711	0	1376.99133017874	0	-4.30905333095418	0	883.83730498052	0	40.8593293611095	0	19.7359359258659	0	23.6147303446021	0	11.0005584148102	0	2.25472074819162	0	0.390349291273238	0	-12.2050233263801	0	-2.9099409105796	1.18264377085836	35.3355233120864
436.292728855193	-1.55331191647233	-1.47437496045502	-0.000471095928130887	-0.00137065397040989	0.535563279824512	0.00148432275374939	0.00118664560556156	-0.00222494507059613	-0.00339239552632759	0.000340886809183225	0.000830374427033738	0.061007202229777	0.022269449988579	0.482398249735272	0.00220684798012226	-0.00136906584017886	0.00769975231052046	-0.565663162203072	1.38079926962384	0.00226374584028623	-0.000937752127284858	-0.0126478351591094	-0.0544036740949103	-1.49982496678486	0.00240675983853722	0.0112592857832628	-0.464111853525113	0.138388732578608	0.00353718194166203	0.000608654278689365	436.292728855193	0	6.4689708814954	0	1.66174762886483	0	1377.94688536263	0	-3.36783000535334	0	884.966865518565	0	39.9794517766211	0	19.0482343967901	0	23.1537412150559	0	10.8930375458005	0	1.84529647718008	0	0.35523070358664	0	-11.4580264119682	0	-2.15377979820903	0	0	436.292728855193	0	6.4689708814954	0	1.66174762886483	0	1377.94688536263	0	-3.36783000535334	0	884.966865518565	0	39.9794517766211	0	19.0482343967901	0	23.1537412150559	0	10.8930375458005	0	1.84529647718008	0	0.35523070358664	0	-11.4580264119682	0	-2.15377979820903	-1.1964187272907	30.9409326040822
437.180873138597	-2.40382957848996	-1.9444890698893	-0.00054429530355983	-0.00124802567409058	0.535865119580983	0.00136551414661586	0.000995315263378482	-0.00242325386494609	-0.00322984759344676	0.000658895147509656	0.000932567189296992	0.0610112121992872	0.0223968987564096	0.482676486948924	0.00227866766075435	-0.00139514086928868	0.00760661689006663	-0.565779942122285	1.3817026748133	0.00268673867317747	-0.000186962238721495	-0.0125073587369753	-0.0546561295969633	-1.50163618385899	0.00212469733118455	0.0105140727012071	-0.464154019857611	0.138568446408454	0.00401770851605485	0.000812674986156557	437.180873138597	0	4.65291725763364	0	0.00981947192050332	0	1381.71532965585	0	0.0421176627008462	0	888.060459313628	0	32.0531015161953	0	11.9124958103195	0	16.7126598061073	0	5.06392557543963	0	1.07962888101904	0	-0.485852505102857	0	-9.74531483275564	0	-0.741892697300255	0	0	437.180873138597	0	4.65291725763364	0	0.00981947192050332	0	1381.71532965585	0	0.0421176627008462	0	888.060459313628	0	32.0531015161953	0	11.9124958103195	0	16.7126598061073	0	5.06392557543963	0	1.07962888101904	0	-0.485852505102857	0	-9.74531483275564	0	-0.741892697300255	-0.4077788854409	20.4431875024656
438.013031577553	-2.38538743105004	-0.815822975931255	-0.000483165225470503	-0.00143477321261536	0.535891030390459	0.000287640168792142	0.000672923886444322	-0.00233571344850461	-0.00276816880068094	0.00101392754260207	0.000399348960694628	0.0602594926728647	0.0222155233082737	0.48278359737235	0.00217508089668069	-0.00112585479925202	0.00749477857736824	-0.565903441161576	1.38204490398672	0.00102344563517154	-0.000873005392601762	-0.0126207663098106	-0.0533360395152413	-1.49869768760622	0.0013725830692383	0.00957641291860693	-0.464370888222195	0.138711819326084	0.00340262417950134	0.000937764544508751	438.013031577552	0	2.60166292802838	0	-1.22688332577453	0	1386.77248440286	0	3.09329781961656	0	889.991231809254	0	19.5831279051552	0	4.38350322289338	0	11.947906555676	0	1.92996976348194	0	0.558837973797251	0	-1.26972765147079	0	-7.81155860237189	0	0.0299799438294385	0	0	438.013031577552	0	2.60166292802838	0	-1.22688332577453	0	1386.77248440286	0	3.09329781961656	0	889.991231809254	0	19.5831279051552	0	4.38350322289338	0	11.947906555676	0	1.92996976348194	0	0.558837973797251	0	-1.26972765147079	0	-7.81155860237189	0	0.0299799438294385	0.831148652477763	10.0952027003626
439.023791038918	-1.32620784566994	1.27513334819339	-0.000164979085535962	-0.00158421997257873	0.536227996962647	0.000914476792893351	0.000477245724036584	-0.00184279812405174	-0.00305428035961606	0.00165981231840563	3.4775805728031e-05	0.0603895610111424	0.0221465895362801	0.48308070662195	0.00207486380801016	-0.000917444134825988	0.00772080579245813	-0.565939015909217	1.38145664805159	0.00174137801206117	-0.000458465021055196	-0.0122482488216408	-0.0536149837036092	-1.49843697469347	0.00154158126823631	0.00943688234735745	-0.464341666717724	0.138666139877267	0.00351976614017255	0.0015504630780472	439.023791038918	0	0.643462535944411	0	-0.966973907866201	0	1390.66361416257	0	2.78127223138469	0	890.441971356277	0	11.676602393106	0	4.65329950047725	0	11.1811802259406	0	2.23076175515066	0	-0.339434911529154	0	-1.05697260575491	0	-8.05934028639763	0	-0.262630388816884	0	0	439.023791038918	0	0.643462535944411	0	-0.966973907866201	0	1390.66361416257	0	2.78127223138469	0	890.441971356277	0	11.676602393106	0	4.65329950047725	0	11.1811802259406	0	2.23076175515066	0	-0.339434911529154	0	-1.05697260575491	0	-8.05934028639763	0	-0.262630388816884	1.61917604738005	10.2359914157488
440.067179494154	0.426042159927641	1.92927054670625	8.66140288036637e-05	-0.00165742395043184	0.536723979008604	0.000787016073434373	-9.02465416016964e-05	-0.000738598658243683	-0.00275332996865494	0.00136179219598833	-0.00106431707647107	0.0615955189053727	0.0220659561587434	0.483391752561187	0.00174160797359378	-0.000950460119472849	0.00800970102134256	-0.566284585853797	1.38918978059302	0.00105525911382878	-0.0010297326039689	-0.0102150393842325	-0.0529363611821724	-1.50326561711591	0.000230803467058245	0.0137588038974885	-0.464726497049267	0.138857961234936	0.00308524143113226	0.00151659837956862	440.067179494154	0	0.151431886301722	0	0.916798671263486	0	1391.16738504255	0	1.99481211170536	0	893.890736887506	0	11.189756596026	0	5.44640081613663	0	9.90648298120266	0	8.61980560152877	0	-0.755038269214194	0	-0.065533929914053	0	-8.54242374483503	0	-0.933331587382587	0	0	440.067179494154	0	0.151431886301722	0	0.916798671263486	0	1391.16738504255	0	1.99481211170536	0	893.890736887506	0	11.189756596026	0	5.44640081613663	0	9.90648298120266	0	8.61980560152877	0	-0.755038269214194	0	-0.065533929914053	0	-8.54242374483503	0	-0.933331587382587	1.49710028919463	8.77895294653776
441.130223775082	1.98097098691265	0.264603161513736	-0.000444454422004723	-0.00202536084927618	0.53672707436031	-0.00149112354944187	-0.00043871677405088	-0.000486295743660617	-0.00431708691948136	0.000806343865555811	-0.000518736044711081	0.0619917356921828	0.0219646636935434	0.483324193076552	0.00139368091285753	-0.00054737124034031	0.00703172825700179	-0.567602125695823	1.38266493079093	-0.00132487183611955	-0.00199495341221558	-0.0104072655412685	-0.0546816063903763	-1.5020023813344	0.00147886758773087	0.0148495393642528	-0.465687859823074	0.138086957327398	0.00188565837710412	0.00136588366888199	441.130223775082	0	1.4930820744373	0	2.23556786439152	0	1393.07915151114	0	3.42414336205856	0	895.788965463759	0	14.1387720924638	0	7.22315699165542	0	11.7399266382765	0	11.5816003685826	0	0.157577163080511	0	0.822898816635764	0	-7.50071716499649	0	0.132549512967682	0	0	441.130223775082	0	1.4930820744373	0	2.23556786439152	0	1393.07915151114	0	3.42414336205856	0	895.788965463759	0	14.1387720924638	0	7.22315699165542	0	11.7399266382765	0	11.5816003685826	0	0.157577163080511	0	0.822898816635764	0	-7.50071716499649	0	0.132549512967682	1.72570035485349	9.15316403223647
442.147908806592	2.49599179860132	-1.66831709213191	-0.000163540614082714	-0.00189397976486609	0.53650935787627	0.000223627540633425	-0.000765645223093627	0.000189858042987289	-0.00264833294171894	-0.000344593876784515	2.70750391158512e-05	0.0618360512734839	0.0219410027381187	0.4831179245803	0.000923887007922927	-0.000274890197455553	0.00719791181660615	-0.567739972254444	1.38039017055619	-0.000347288371245166	-0.00203394096277626	-0.00981006417818822	-0.0535260907877833	-1.50330344823058	0.00191049325279362	0.0151019840501979	-0.465899508618469	0.137836548491115	0.00137854118842287	0.00171924208126626	442.147908806592	0	3.87331929237941	0	1.43636017128042	0	1398.67106182205	0	1.46632788109061	0	896.749184678127	0	27.3309291031947	0	2.42509908385815	0	14.1060955359431	0	10.3378871108499	0	0.880332513678334	0	0.211748615558149	0	-8.99278415695623	0	-0.376760066264838	0	0	442.147908806592	0	3.87331929237941	0	1.43636017128042	0	1398.67106182205	0	1.46632788109061	0	896.749184678127	0	27.3309291031947	0	2.42509908385815	0	14.1060955359431	0	10.3378871108499	0	0.880332513678334	0	0.211748615558149	0	-8.99278415695623	0	-0.376760066264838	3.05929789941825	3.60286194766466
442.902353298132	2.08426568951747	-1.94042999974941	-0.000330379967132511	-0.00218736825686632	0.536441549816495	-0.000139812893783858	-0.000846564409789872	0.000113263702330429	-0.00299513059197619	-1.32543595435564e-05	0.000116184566522732	0.0619623379017572	0.0217382527662984	0.48302966126171	0.000677250531092131	-8.14385457840245e-05	0.00711738709538898	-0.567957899639721	1.37949450706958	-0.000484274748283829	-0.00166426351959584	-0.009867828183028	-0.0535944920595347	-1.50275373637676	0.00125011664706407	0.0155538514423226	-0.46604758795784	0.137695684448062	0.00117703211860744	0.0021778944823831	442.902353298132	0	5.6424691323525	0	-0.00881082153566341	0	1402.83087831302	0	-1.91632512951621	0	899.524114504932	0	37.1374502709376	0	-5.51381049584826	0	20.5898565679164	0	4.99762956603737	0	1.4156781596379	0	-0.495147502758477	0	-10.6522978815223	0	-1.40664163901566	0	0	442.902353298132	0	5.6424691323525	0	-0.00881082153566341	0	1402.83087831302	0	-1.91632512951621	0	899.524114504932	0	37.1374502709376	0	-5.51381049584826	0	20.5898565679164	0	4.99762956603737	0	1.4156781596379	0	-0.495147502758477	0	-10.6522978815223	0	-1.40664163901566	4.10738434477417	-4.62928167977192
444.185492966719	0.220059133112626	0.174751927096598	9.47646221945472e-05	-0.00231417237414909	0.536326415300094	3.58772503542466e-05	-0.000966732942926896	-0.000479383954762097	-0.00265825092649171	-0.000204963206178859	0.000226644084325457	0.0622674488132413	0.0216642381513963	0.482856484744777	0.000234942235558237	0.000352524523921606	0.00828955943125351	-0.567718559419096	1.3757041156392	-0.000134135401607117	-0.00182973251873002	-0.0104058122326976	-0.0532982931869694	-1.50143226969335	0.00141369961783703	0.0168290597128807	-0.465728713257067	0.137150765025712	0.00038519663430727	0.00265621567883606	444.185492966719	0	7.22892162893025	0	-1.37699564825363	0	1405.17547155507	0	-4.05434089270974	0	901.505244037213	0	40.9456299656642	0	-9.06066130512543	0	23.9105652214838	0	1.88161875581171	0	2.45667038007906	0	-1.41166936576342	0	-12.0061535015667	0	-2.67486946576637	0	0	444.185492966719	0	7.22892162893025	0	-1.37699564825363	0	1405.17547155507	0	-4.05434089270974	0	901.505244037213	0	40.9456299656642	0	-9.06066130512543	0	23.9105652214838	0	1.88161875581171	0	2.45667038007906	0	-1.41166936576342	0	-12.0061535015667	0	-2.67486946576637	3.60400286196035	-4.18892577887478
445.410461606288	-1.73977108640942	1.98241142671862	2.0158302322816e-05	-0.00216382940777312	0.535787231694607	0.000324935317690522	-0.00151067131254059	-0.000900909910269057	-0.00298394175075054	-2.26112054720697e-05	0.000528798122699351	0.0629251144084414	0.0219193000749045	0.482226671199675	-0.00030683805379216	0.000422010636715747	0.00917092770154865	-0.567232293546929	1.36927028311087	0.000907468497620013	-0.00299029716933786	-0.0104391042050383	-0.053959623988984	-1.49902278332712	0.00185759301832882	0.0194589540567859	-0.4650569942301	0.136185266823271	-0.000506201767966387	0.00273876922137508	445.410461606288	0	6.23586854778877	0	0.186024298716183	0	1406.38240090438	0	-5.70181202942759	0	903.865266237069	0	39.3399252876547	0	-6.95059166358137	0	21.092424339074	0	5.74386254271955	0	1.70494899741167	0	-0.402769070132975	0	-12.9526785193184	0	-3.88673492621636	0	0	445.410461606288	0	6.23586854778877	0	0.186024298716183	0	1406.38240090438	0	-5.70181202942759	0	903.865266237069	0	39.3399252876547	0	-6.95059166358137	0	21.092424339074	0	5.74386254271955	0	1.70494899741167	0	-0.402769070132975	0	-12.9526785193184	0	-3.88673492621636	0.0924012155786677	-2.54253446393138
446.1976569659	-2.42247362153216	1.49093294279568	-3.00701325998187e-05	-0.00203766341218099	0.535483850752394	0.000162118243769497	-0.00132785338395602	-0.00129832327163516	-0.00294293478163864	-0.000445525432911807	0.000747977571382942	0.0630452362798247	0.0220717873229666	0.481904318571205	-0.000332034789427252	0.00065174635000176	0.00915216011046605	-0.566869887182606	1.36468578867849	0.000489837165769563	-0.0025339562297962	-0.0110356307133785	-0.0540170173335645	-1.5028818007933	0.00169342000590686	0.0205643602680739	-0.464634617638853	0.135603208097676	-8.26539134567232e-05	0.003401031674907	446.1976569659	0	4.55493983397832	0	1.64536944021333	0	1410.00309860673	0	-8.79661766121827	0	906.58911246153	0	31.4766504360313	0	-0.33019877955329	0	15.3536927837947	0	10.8594890318871	0	1.05323626049533	0	0.344183521121741	0	-14.5527917551977	0	-5.10644360480666	0	0	446.1976569659	0	4.55493983397832	0	1.64536944021333	0	1410.00309860673	0	-8.79661766121827	0	906.58911246153	0	31.4766504360313	0	-0.33019877955329	0	15.3536927837947	0	10.8594890318871	0	1.05323626049533	0	0.344183521121741	0	-14.5527917551977	0	-5.10644360480666	-2.06279576582383	3.03927413424173
447.162439674629	-2.27683340639064	-0.435151922446275	-8.57241213868121e-05	-0.00200694425741651	0.535133738559341	-0.000428155568792126	-0.00139608032010293	-0.00136732480546464	-0.00298600617394328	-0.000740843005446656	0.000200625838257688	0.06366555332079	0.0221634448654109	0.481466477700156	-0.000314520883234352	0.000661533842449566	0.00944118967736891	-0.566689840292002	1.36203821872304	-0.000349776643389077	-0.00264115870428553	-0.0109097141277198	-0.0538011722141435	-1.50243943726619	0.000287872674652593	0.0223014886433039	-0.464399736600893	0.135117782569648	0.000291130954409505	0.00349773612089995	447.162439674629	0	2.19749573247261	0	2.20862245808207	0	1415.7669561181	0	-10.1971358080068	0	907.228274571911	0	17.3760644137659	0	3.15135403690071	0	13.7760670384246	0	11.5745371496685	0	0.434250726392476	0	0.797084679836703	0	-15.6808624387917	0	-5.44987569724759	0	0	447.162439674629	0	2.19749573247261	0	2.20862245808207	0	1415.7669561181	0	-10.1971358080068	0	907.228274571911	0	17.3760644137659	0	3.15135403690071	0	13.7760670384246	0	11.5745371496685	0	0.434250726392476	0	0.797084679836703	0	-15.6808624387917	0	-5.44987569724759	-2.49927440623767	3.13002778997326
448.122245023737	-1.14012199157572	-1.91271988984171	0.000208375684172179	-0.00202322226965395	0.534660510041442	-6.97003992577173e-05	-0.000701915447341597	-0.000670126767194835	-0.00292476593691116	-0.00220899900449541	-0.000687167573485016	0.0641945953683774	0.0221956328640914	0.480924149964	0.000222780168315131	0.00113237942651123	0.00994024292022289	-0.566568550202198	1.35868423498415	-0.000406794130750099	-0.0024546780972609	-0.0101828329514762	-0.0537023535387394	-1.50333227368498	-0.00115765809537465	0.0226693551689828	-0.464231901083202	0.134742908960543	0.000722702590984243	0.00399993342056923	448.122245023737	0	0.492990549502252	0	0.963858434882408	0	1418.8997164973	0	-8.12285628384846	0	909.026876561101	0	11.4454864483718	0	-0.429620607356815	0	10.926821192044	0	8.79042925704286	0	-0.454254772231062	0	-0.0419713765613185	0	-14.2293357855623	0	-4.27166814456732	0	0	448.122245023737	0	0.492990549502252	0	0.963858434882408	0	1418.8997164973	0	-8.12285628384846	0	909.026876561101	0	11.4454864483718	0	-0.429620607356815	0	10.926821192044	0	8.79042925704286	0	-0.454254772231062	0	-0.0419713765613185	0	-14.2293357855623	0	-4.27166814456732	-0.124064901233719	-3.54525311368755
449.119370972023	0.556408428553784	-1.39198469855887	0.000328271349821925	-0.00186185403658107	0.534142711691039	-0.000444258090677908	-0.000897124158203718	-0.000127747322633848	-0.00253596416820508	-0.00174429879658742	-0.00153607482012643	0.0636778452814506	0.0223320503633553	0.480476249116607	9.7750427210247e-05	0.00115696350677434	0.0104402379731412	-0.566412561014956	1.35586077022158	-0.000732463544678148	-0.00277306572375859	-0.00939579685183459	-0.0528038063512742	-1.50080445610727	-0.0017478139676844	0.0218796091183475	-0.464144204783493	0.134565927937321	0.000847932586271394	0.00426443614353225	449.119370972023	0	0.189453821661419	0	-0.87135878831165	0	1419.23518119136	0	-7.4881802619801	0	912.435285322417	0	11.1990105818753	0	-1.0742994073509	0	9.62086353659801	0	2.40989385568766	0	-0.718543531347404	0	-0.988123303591997	0	-13.9558908474426	0	-3.7151755197627	0	0	449.119370972023	0	0.189453821661419	0	-0.87135878831165	0	1419.23518119136	0	-7.4881802619801	0	912.435285322417	0	11.1990105818753	0	-1.0742994073509	0	9.62086353659801	0	2.40989385568766	0	-0.718543531347404	0	-0.988123303591997	0	-13.9558908474426	0	-3.7151755197627	3.41434461355148	-1.52623375508691
450.200946064713	2.07844436112978	0.815658056809863	0.000302686535293851	-0.00175731483559115	0.53351044292474	-0.00143711774328329	-0.00128130259920979	-0.000200332836293074	-0.00335558657761215	-0.00205634468278817	-0.00138866276384717	0.0637790554270511	0.022574209849917	0.479835719093133	-0.00016348306020897	0.000889107559843257	0.0104973845372531	-0.566680387654283	1.35596280814538	-0.0012679671158346	-0.00318163320756438	-0.00959183204993879	-0.0535086003541716	-1.50216149234656	-0.00187794169155341	0.0222572809807173	-0.464258357051663	0.134520897158785	0.000976280680784864	0.00449616910527745	450.200946064712	0	1.68615353191217	0	-1.22586667990635	0	1421.51976758151	0	-7.66641256509148	0	913.012737082292	0	14.9342566461524	0	-0.971731679471627	0	10.2129669658121	0	1.93955072737674	0	0.242899715168302	0	-1.26964242526644	0	-14.0855307152405	0	-3.96975293055588	0	0	450.200946064712	0	1.68615353191217	0	-1.22586667990635	0	1421.51976758151	0	-7.66641256509148	0	913.012737082292	0	14.9342566461524	0	-0.971731679471627	0	10.2129669658121	0	1.93955072737674	0	0.242899715168302	0	-1.26964242526644	0	-14.0855307152405	0	-3.96975293055588	5.28610809418322	2.85819085103986
451.089012153604	2.49866633002543	1.96966025786452	0.000587194401984981	-0.00165494237103751	0.533321224599506	-0.000202022220318511	0.000141467284729528	0.000472421916086014	-0.00258637320960777	-0.00015945782367681	-0.000685787010385532	0.0642106610185858	0.0226199411700375	0.479582622318683	0.000773514656687106	0.00141025982121319	0.0109270891756106	-0.566591954951723	1.3533847624531	-0.000830898893455019	-0.00186653941326692	-0.00928902904905201	-0.0526884391234389	-1.49918918824336	-0.000895405723166078	0.0223896125855342	-0.464217902962222	0.134248467696718	0.00195767069660282	0.00515328976330636	451.089012153604	0	3.78689979720593	0	0.120116041995144	0	1426.50339579023	0	-4.44409987249272	0	915.157305851609	0	26.7893644369406	0	6.76015049316042	0	15.3955522225926	0	5.49197043582614	0	0.859844954556304	0	-0.434020714567693	0	-12.1035910706017	0	-3.06089248774967	0	0	451.089012153604	0	3.78689979720593	0	0.120116041995144	0	1426.50339579023	0	-4.44409987249272	0	915.157305851609	0	26.7893644369406	0	6.76015049316042	0	15.3955522225926	0	5.49197043582614	0	0.859844954556304	0	-0.434020714567693	0	-12.1035910706017	0	-3.06089248774967	4.3775416302598	15.705624504085
452.026186563546	1.93057016161591	1.30807653357787	0.000516344326754395	-0.00168521737630207	0.532865517832119	-0.000775883188768126	0.000135847103343526	0.00069521184317047	-0.00289922783481056	-0.000427971753036649	-0.000417210953109393	0.0643427607823123	0.0226625920546213	0.479114545645997	0.000732435174802782	0.00123869961734488	0.0110477304095632	-0.566845906727509	1.35140608426263	-0.00189704034210706	-0.00203191944371818	-0.00941810132770327	-0.0535251068941744	-1.50017052625056	-0.00126342947624851	0.0233942163910589	-0.464304693853426	0.133929296361328	0.00183860652525857	0.00493792212104419	452.026186563546	0	5.94027634388951	0	1.80868344453278	0	1431.47814320258	0	-0.531541420313311	0	918.240239060362	0	38.3408895703849	0	15.8699614890879	0	22.5919167702947	0	11.1856976063943	0	1.54984514206561	0	0.458441466928758	0	-10.0578412400481	0	-1.83780717662053	0	0	452.026186563546	0	5.94027634388951	0	1.80868344453278	0	1431.47814320258	0	-0.531541420313311	0	918.240239060362	0	38.3408895703849	0	15.8699614890879	0	22.5919167702947	0	11.1856976063943	0	1.54984514206561	0	0.458441466928758	0	-10.0578412400481	0	-1.83780717662053	2.13845486097723	28.3445787625783
453.219117734722	0.118982886978626	-1.1284385045542	0.000688499513258098	-0.00203103377561201	0.532177310552341	-0.00115978285783325	0.00012323981084851	0.00150979511711339	-0.00286609792842117	-0.000393298926938362	0.000223563382741079	0.0646726838623416	0.0223824439822507	0.478389609085355	0.000479822226162207	0.000830524873981652	0.0115633095769623	-0.566731116682054	1.34891959114237	-0.00158917994466554	-0.00188404457538079	-0.00908507821693944	-0.0529851294408864	-1.49949064372885	-0.00109883590456298	0.0245954122139817	-0.464195486844001	0.133527350368497	0.00171495453420854	0.0046476955826495	453.219117734721	0	7.23909778970967	0	1.93658644607208	0	1433.22670636068	0	0.0645379425059462	0	918.879161628971	0	40.9476623786932	0	17.0270361404104	0	23.3637274353692	0	11.3753557835501	0	2.46660505866129	0	0.557024282693354	0	-9.56123020736846	0	-1.53490509367385	0	0	453.219117734721	0	7.23909778970967	0	1.93658644607208	0	1433.22670636068	0	0.0645379425059462	0	918.879161628971	0	40.9476623786932	0	17.0270361404104	0	23.3637274353692	0	11.3753557835501	0	2.46660505866129	0	0.557024282693354	0	-9.56123020736846	0	-1.53490509367385	0.188954241471736	28.7453508673363
454.224851299879	-1.52534157618329	-1.98106092698422	0.000689680437086834	-0.00214062189280802	0.532067624443793	-0.000839952269818057	0.000700058222878141	0.00182855932741549	-0.00278724371256188	-0.00115456463223346	-0.000171876422444348	0.064592395917018	0.022312410194019	0.478272588038009	0.000637989006982392	0.000908434868712394	0.0113950224451036	-0.566784704842945	1.35226932647901	-0.000563752913313236	-0.000733540497857814	-0.00851515142482343	-0.0528071310239674	-1.50179817876618	-0.00151029157374131	0.0236819166025909	-0.464218364580958	0.133947834857	0.00198503528791225	0.00507277923504223	454.224851299879	0	6.5005078523794	0	0.190947633843726	0	1433.99930326341	0	1.46828610745472	0	921.979012983454	0	40.0508039513298	0	15.5268067581167	0	20.6826522156155	0	5.76596963205811	0	1.86615813918887	0	-0.400632879154535	0	-8.86876564997154	0	-0.402193138813422	0	0	454.224851299879	0	6.5005078523794	0	0.190947633843726	0	1433.99930326341	0	1.46828610745472	0	921.979012983454	0	40.0508039513298	0	15.5268067581167	0	20.6826522156155	0	5.76596963205811	0	1.86615813918887	0	-0.400632879154535	0	-8.86876564997154	0	-0.402193138813422	0.302310946541045	27.5386575658859
455.230793815734	-2.44504779105408	-0.648521839019135	0.000457349870056523	-0.00218058053750508	0.532141859092931	-0.00152321623843528	0.000476918853990782	0.00160641960124125	-0.00250422602252265	-0.00101451944418178	4.63200508176887e-06	0.0650705318042366	0.0222779978272165	0.478264465062762	0.000220983551957441	0.00065085794746749	0.0108629839672169	-0.566673371891449	1.35480201984138	-0.00214683160115254	-0.00119707274344084	-0.00879517722042576	-0.0519752678006835	-1.50062971486381	-0.00193896162255133	0.0233749990186388	-0.464153456083046	0.134217294381259	0.00105680174764081	0.0047691007718127	455.230793815734	0	4.41630638943401	0	-1.2860364191198	0	1438.39116005496	0	4.42541044940315	0	924.307535580557	0	30.6537866125788	0	9.50257676338233	0	16.1532597815153	0	1.90575578505249	0	1.01639257822685	0	-1.32421513638498	0	-6.96866531212162	0	0.892775530249958	0	0	455.230793815734	0	4.41630638943401	0	-1.2860364191198	0	1438.39116005496	0	4.42541044940315	0	924.307535580557	0	30.6537866125788	0	9.50257676338233	0	16.1532597815153	0	1.90575578505249	0	1.01639257822685	0	-1.32421513638498	0	-6.96866531212162	0	0.892775530249958	0.844903852180066	19.9802993931569
456.423256530673	-2.02783056090771	1.66281044139435	0.00059332966127924	-0.00237192219590565	0.532323249003616	-0.000946985155599312	0.000213663354044657	0.00210192661208131	-0.00305844508907163	9.94285508383098e-05	-0.000555263301477421	0.0656696463494229	0.0222084131831424	0.478343435097	-0.00029604422528157	0.000378440925573637	0.0109646774431191	-0.566788654995566	1.35648744923933	-0.0013550689493371	-0.000952541391383236	-0.00836078656917925	-0.0529966426296319	-1.49982754973619	-0.00245513158913722	0.02351687136669	-0.464073591645949	0.134347851341034	0.0005938428154883	0.0046391304108082	456.423256530672	0	1.58310350798737	0	-0.576314030597079	0	1445.14507270628	0	2.8361333888648	0	925.294991544384	0	14.5035148421779	0	13.0717131904626	0	13.9461374137312	0	3.10814783474097	0	0.198107783532269	0	-0.796168084632196	0	-8.15925271654983	0	0.339845887109348	0	0	456.423256530672	0	1.58310350798737	0	-0.576314030597079	0	1445.14507270628	0	2.8361333888648	0	925.294991544384	0	14.5035148421779	0	13.0717131904626	0	13.9461374137312	0	3.10814783474097	0	0.198107783532269	0	-0.796168084632196	0	-8.15925271654983	0	0.339845887109348	0.529452640372479	23.7459881651443
457.348466577571	-0.735704426922774	1.8184303445396	0.000194960160870459	-0.00210587121518902	0.531898369730869	-0.00118136730846886	0.000822441019564368	0.000823185469562331	-0.00288889802978361	-0.000149767186386505	0.000738060157459552	0.0638825573823693	0.0224786678574175	0.478146495590885	-0.000276049055659892	0.000754231108764578	0.0105425140027277	-0.566476093728856	1.35474544607208	-0.00122150071895654	-0.000283992837945786	-0.00972284131580112	-0.0529795494020136	-1.49925214639041	-0.00140042255220984	0.0223225722521947	-0.463714783693132	0.134320591010474	0.000397943134951794	0.00500136209982515	457.348466577571	0	0.25773708513051	0	1.18913571789759	0	1447.17468232067	0	0.321383677497845	0	928.670953916361	0	11.2286351718316	0	16.8955497816277	0	9.1624945343853	0	9.57687390381832	0	-0.654930939035254	0	0.0734630494131646	0	-9.4087597581471	0	-1.28990066398481	0	0	457.348466577571	0	0.25773708513051	0	1.18913571789759	0	1447.17468232067	0	0.321383677497845	0	928.670953916361	0	11.2286351718316	0	16.8955497816277	0	9.1624945343853	0	9.57687390381832	0	-0.654930939035254	0	0.0734630494131646	0	-9.4087597581471	0	-1.28990066398481	0.0596885142868956	25.6780378734361
458.572455013942	1.32471946414701	-0.404562990305805	0.000415067763827357	-0.00190560460602536	0.532195249697063	-0.000864371274129862	0.000685050635166185	0.000661790249931497	-0.00280466764756598	0.000156250812791504	-0.000216857780975058	0.0641563291187869	0.0227177525360073	0.478381522394241	-0.000589957060073151	0.000675013280988779	0.0111347072806838	-0.565485231039286	1.35718523184451	9.50019737092979e-05	-0.000106215604543546	-0.0106765497985018	-0.0524421069233044	-1.49992266719289	-0.00289434924806727	0.0223720031495769	-0.462729096769338	0.134549552795024	6.97787489590419e-05	0.0050510802328966	458.572455013942	0	0.642290954780877	0	2.21481241121359	0	1447.73936506239	0	0.156712935223801	0	930.070511139607	0	11.6744899342321	0	17.0472052049625	0	8.83228608552777	0	11.572761861978	0	-0.340133822269966	0	0.803616001708897	0	-9.47877300902415	0	-1.4393753403198	0	0	458.572455013942	0	0.642290954780877	0	2.21481241121359	0	1447.73936506239	0	0.156712935223801	0	930.070511139607	0	11.6744899342321	0	17.0472052049625	0	8.83228608552777	0	11.572761861978	0	-0.340133822269966	0	0.803616001708897	0	-9.47877300902415	0	-1.4393753403198	1.08829288647151	22.5308737855627
459.574672655559	2.38056491150237	-1.92962160312979	0.000481950513975764	-0.00175958701945501	0.532321787004386	-0.000775500213579852	0.000440560734493556	0.0005210087962726	-0.00250100193110648	-0.000365770072095048	-0.000264080921537163	0.0637879093044821	0.0228684590843756	0.478538878320779	-0.000823088196382383	0.00065884087724723	0.0112463210309127	-0.56516196465055	1.36027763380831	0.000168677080193998	-0.00103596217502315	-0.0111670688199976	-0.0519449708369165	-1.50508212942496	-0.00310331751764182	0.0216522495663787	-0.462391708905687	0.13494301560154	-0.000525250576549602	0.00489494276950087	459.574672655559	0	2.57867725423647	0	0.909289511601772	0	1451.576714272	0	-2.50623987897499	0	931.9768763761	0	19.4508225156046	0	11.5192606649485	0	12.8605332409603	0	8.58588787663772	0	0.552593286849997	0	-0.0680682021471314	0	-11.2073644260091	0	-2.56030039334776	0	0	459.574672655559	0	2.57867725423647	0	0.909289511601772	0	1451.576714272	0	-2.50623987897499	0	931.9768763761	0	19.4508225156046	0	11.5192606649485	0	12.8605332409603	0	8.58588787663772	0	0.552593286849997	0	-0.0680682021471314	0	-11.2073644260091	0	-2.56030039334776	3.46068822154293	16.6199399301929
460.44304434466	2.39050541679558	-1.54172224941371	0.00038155273383944	-0.00196720930383782	0.532810162615794	-0.000674280515076988	-0.000139780603015622	0.000450852163945448	-0.00284722131968072	-0.000426422618800597	-0.00034971630479302	0.0638467645072842	0.0227695396957168	0.478989400462715	-0.00104437246780645	0.000615679544209794	0.0111376543569538	-0.565499281614769	1.36457869718325	0.000929267646657327	-0.00219647320634422	-0.011154414862222	-0.052379177836479	-1.50090210851552	-0.00311453637492026	0.0200983937324325	-0.4625570090931	0.135552752222222	-0.000839091634541003	0.00505366573931016	460.443044344659	0	4.71647048031415	0	-0.72389239181309	0	1456.84064606814	0	-6.52853064063064	0	935.06341465057	0	32.4148074106794	0	1.61104078176799	0	20.4649461519156	0	2.7267696131636	0	1.09812667573025	0	-0.887868873487665	0	-13.2252660622634	0	-3.58502743438797	0	0	460.443044344659	0	4.71647048031415	0	-0.72389239181309	0	1456.84064606814	0	-6.52853064063064	0	935.06341465057	0	32.4148074106794	0	1.61104078176799	0	20.4649461519156	0	2.7267696131636	0	1.09812667573025	0	-0.887868873487665	0	-13.2252660622634	0	-3.58502743438797	5.12075166697147	6.746701211289
461.555863852095	1.18733182300089	0.675343576893697	8.88030253239684e-05	-0.00234618443738313	0.533107989543431	-0.00150010586165743	-0.000415767692494614	0.000735561550275819	-0.0030225119292776	-0.000602795522626944	-0.000375131984554507	0.0630393727833442	0.0224900703817014	0.479373475580884	-0.00104365213498557	0.000780801006230653	0.0105678657542163	-0.566157130643648	1.36833514693469	-0.00121727726417483	-0.00275358769796614	-0.0102726998811518	-0.0531356873296589	-1.5017222293918	-0.00238565824768084	0.0178380289343784	-0.462966512626634	0.136216006022536	-0.00030209688324968	0.00534672941477714	461.555863852094	0	6.81415181744278	0	-1.27768441120905	0	1460.93401335207	0	-7.83039667424439	0	935.820014458908	0	40.6399216379595	0	-1.37557651674262	0	22.1168439741358	0	1.90783891017441	0	2.09074758467783	0	-1.31619559079676	0	-14.2381354475761	0	-4.01265558198939	0	0	461.555863852094	0	6.81415181744278	0	-1.27768441120905	0	1460.93401335207	0	-7.83039667424439	0	935.820014458908	0	40.6399216379595	0	-1.37557651674262	0	22.1168439741358	0	1.90783891017441	0	2.09074758467783	0	-1.31619559079676	0	-14.2381354475761	0	-4.01265558198939	4.48173013931023	7.40877209062431
462.695372884613	-0.746092557656644	1.99927608640548	0.000383763944956635	-0.00210432964220073	0.533472975851528	-0.00151878833157244	-3.10058196903927e-05	0.00105742735942313	-0.00308526082937	5.62677561200182e-05	0.000481767798945388	0.0616855553259061	0.0227889816661011	0.479886690606168	-0.000678349213162586	0.00160621890566094	0.0107605936139781	-0.566168193790853	1.36999420050413	-0.00115430118950766	-0.00314564396278295	-0.0092683510789545	-0.0528936864747876	-1.50036654267633	-0.00215016940650451	0.016630182686191	-0.462912832752041	0.136537959108679	7.27147238945709e-05	0.00571266549367122	462.695372884613	0	7.08044422515876	0	0.482942646910601	0	1461.35940898015	0	-7.67085146973329	0	938.726070345302	0	40.9032354383788	0	-0.863482055615862	0	22.0580983640041	0	6.92846330159689	0	2.31539970267011	0	-0.267200640928541	0	-14.0180398908082	0	-3.88542143687742	0	0	462.695372884613	0	7.08044422515876	0	0.482942646910601	0	1461.35940898015	0	-7.67085146973329	0	938.726070345302	0	40.9032354383788	0	-0.863482055615862	0	22.0580983640041	0	6.92846330159689	0	2.31539970267011	0	-0.267200640928541	0	-14.0180398908082	0	-3.88542143687742	0.782719226293881	7.14236145432141
463.519152726527	-1.92533222997959	1.1910212031611	0.000840740450942572	-0.00239837994289914	0.534039245685922	-0.000528325387326037	-0.00103655038141117	0.00209011537490286	-0.00337855816904479	0.00104176458341308	0.000104042950889157	0.0619442104059873	0.0225960577333131	0.480385156613967	-0.00123781820879309	0.00135554077179553	0.0108262015577383	-0.566325204818039	1.37079137932414	-0.000942788635097235	-0.00379680804703466	-0.0087084328516156	-0.052907671146502	-1.49987290954998	-0.00200185655860663	0.0161230808304813	-0.462998574560197	0.136683036664589	0.000112152311781433	0.0056580596991634	463.519152726527	0	5.94903510619575	0	1.89496464074187	0	1463.01003110699	0	-9.54423348795451	0	941.194844981725	0	38.3749344641727	0	1.78208222018757	0	18.8878514912304	0	11.3196804317056	0	1.55405635520627	0	0.524239453041378	0	-15.1115780889017	0	-5.1791989448228	0	0	463.519152726527	0	5.94903510619575	0	1.89496464074187	0	1463.01003110699	0	-9.54423348795451	0	941.194844981725	0	38.3749344641727	0	1.78208222018757	0	18.8878514912304	0	11.3196804317056	0	1.55405635520627	0	0.524239453041378	0	-15.1115780889017	0	-5.1791989448228	-1.80368965400986	7.06698079379067
464.644651943978	-2.48848534785973	-1.12991670749281	0.000815802796896353	-0.00236849708855562	0.534321644772132	-0.00128216955388964	-0.00086127714841782	0.00220900202863494	-0.00292277999054719	0.00125230971139859	0.000627092796644029	0.0614172991209936	0.0226141283130829	0.480711041065871	-0.00104203200822097	0.00175026599114596	0.0108504779093444	-0.56636809259158	1.37152725432173	-0.000950322557057693	-0.00441691367377356	-0.0083752762763006	-0.052729325041083	-1.49816713820723	-0.00111075037561458	0.0151892312692316	-0.462986293246645	0.136882941283828	0.000139236511939061	0.00579214685216408	464.644651943978	0	3.32778809835711	0	1.93442221266226	0	1469.14848521219	0	-9.50924620599589	0	941.728883527871	0	23.9264104477603	0	1.41838328849676	0	17.6777617278375	0	11.3729754946849	0	0.749500833682099	0	0.555395399953981	0	-15.0744344487348	0	-5.28941791294854	0	0	464.644651943978	0	3.32778809835711	0	1.93442221266226	0	1469.14848521219	0	-9.50924620599589	0	941.728883527871	0	23.9264104477603	0	1.41838328849676	0	17.6777617278375	0	11.3729754946849	0	0.749500833682099	0	0.555395399953981	0	-15.0744344487348	0	-5.28941791294854	-2.42746924574085	1.51371040640988
465.474609634655	-1.94778622038597	-1.99608365254236	0.000994181095910977	-0.00253804664447491	0.534449224174206	-0.00113960742159736	-0.000704373032205686	0.00281434600907758	-0.00319958266704145	0.000882410047758946	0.000249178754847305	0.0607988235165068	0.0225190238284464	0.480904072394499	-0.000986191114191236	0.00199616011153557	0.0110691253667749	-0.566675911116664	1.3726067709737	-0.000981029805288142	-0.00406569836988101	-0.00756792576961703	-0.0537616297144544	-1.50264516380507	-0.00188415598825885	0.0144177506503457	-0.463105448654631	0.137088229666628	0.000492760029600831	0.00614821141397404	465.474609634655	0	1.43326761195485	0	0.538862008092201	0	1473.49420849724	0	-6.35540921073777	0	944.131233099236	0	13.9115579191946	0	-5.74454443829389	0	12.2991116982811	0	7.15359608768496	0	0.129255545146408	0	-0.241956105337948	0	-13.2517221545499	0	-4.22614798875493	0	0	465.474609634655	0	1.43326761195485	0	0.538862008092201	0	1473.49420849724	0	-6.35540921073777	0	944.131233099236	0	13.9115579191946	0	-5.74454443829389	0	12.2991116982811	0	7.15359608768496	0	0.129255545146408	0	-0.241956105337948	0	-13.2517221545499	0	-4.22614798875493	-0.506812788904581	-9.8839559541435
466.49360654536	-0.448785070176915	-0.973363270060902	0.000393747226502289	-0.00224385142987136	0.535321696495282	-0.00137092109612375	-0.00133603984556219	0.00198791940110916	-0.00325847136316872	0.000882694331931117	0.0011450833804676	0.0615128230608124	0.0228491256846138	0.481634344165141	-0.0014859390034654	0.00156974233351025	0.0100411682705538	-0.566474475742461	1.38158518066375	-0.00184882625135172	-0.00501428703462856	-0.00886309307579174	-0.0537074135121967	-1.50216230516549	-0.000718346533095996	0.0145633896209498	-0.462861868785723	0.137923940463313	-0.000139050426056688	0.00552593311329781	466.49360654536	0	0.157380779313856	0	-1.15558617275419	0	1475.28628987286	0	-4.09778590585815	0	947.048065620008	0	11.1929547144523	0	-9.04559994989385	0	8.21559246051197	0	1.99316613406913	0	-0.749290377275787	0	-1.20778631213856	0	-12.0444841305032	0	-2.71628023616117	0	0	466.49360654536	0	0.157380779313856	0	-1.15558617275419	0	1475.28628987286	0	-4.09778590585815	0	947.048065620008	0	11.1929547144523	0	-9.04559994989385	0	8.21559246051197	0	1.99316613406913	0	-0.749290377275787	0	-1.20778631213856	0	-12.0444841305032	0	-2.71628023616117	2.69441019368954	-12.530730706475
467.863080887807	1.75561479514844	1.6825225703579	0.000423855249156802	-0.00204944576556122	0.535819749329461	-0.00146970505171406	-0.00153362908669243	0.00217135808295106	-0.0033175068667216	0.000393242346828155	0.000744807219644344	0.0609742576910763	0.0230947753499156	0.48216550252702	-0.0018478669686159	0.00146147601788207	0.0105667188983204	-0.566306270817503	1.38305996885478	-0.00242247320854931	-0.00585923284324452	-0.0092707439403193	-0.0537970264781567	-1.50213891368447	-0.00162048181019826	0.0129785602774094	-0.462621399874035	0.138267656627246	-0.000917063168635586	0.00501922539793979	467.863080887807	0	1.12843333230512	0	-0.549959398755892	0	1476.54733855724	0	-2.96209184435015	0	948.187473493134	0	12.8612613936294	0	-7.53704323116929	0	9.58070558678922	0	3.17880968704495	0	-0.0283921991755704	0	-0.779980364167403	0	-11.202300868653	0	-1.91037089196523	0	0	467.863080887807	0	1.12843333230512	0	-0.549959398755892	0	1476.54733855724	0	-2.96209184435015	0	948.187473493134	0	12.8612613936294	0	-7.53704323116929	0	9.58070558678922	0	3.17880968704495	0	-0.0283921991755704	0	-0.779980364167403	0	-11.202300868653	0	-1.91037089196523	4.2836499284011	-7.55047212501593
468.649164620131	2.42748866133399	1.91504730970032	0.000482614257560807	-0.00193627884858166	0.536084759711841	-0.0012007832139929	-0.00121410983874894	0.0024126848057041	-0.0030413530967752	0.000816985054895999	0.000941021796378193	0.0610146421991454	0.0231973228293927	0.482405131298681	-0.00184577659970759	0.00152223903651792	0.0107518555802156	-0.566473044472509	1.37899023316583	-0.000250173104957377	-0.00332732339721304	-0.00778986191256951	-0.0531667224037619	-1.49954842343627	-0.000558756357967941	0.0128876784739167	-0.462834298178293	0.137886233786138	4.7120978136317e-05	0.00561120521691818	468.64916462013	0	2.81526664453243	0	0.959475611416712	0	1480.197414614	0	0.28843347001096	0	951.091861322698	0	20.8221621328209	0	-0.480849391483539	0	15.8560891489845	0	8.77815096764018	0	0.618418694490834	0	-0.0442295586222856	0	-9.62686412743676	0	-0.673730246056452	0	0	468.64916462013	0	2.81526664453243	0	0.959475611416712	0	1480.197414614	0	0.28843347001096	0	951.091861322698	0	20.8221621328209	0	-0.480849391483539	0	15.8560891489845	0	8.77815096764018	0	0.618418694490834	0	-0.0442295586222856	0	-9.62686412743676	0	-0.673730246056452	3.45937864599484	2.70086907865836
469.448413276026	2.37494367826608	0.77604557057455	0.000407546614967598	-0.00208435147945413	0.536113861176614	-0.000243579170340843	-0.00100212536825908	0.00223386505458974	-0.00271594811881317	0.00101075324990861	0.000350392918036571	0.060269782408653	0.0230638544821194	0.482515096317596	-0.00179719586275006	0.00123353177239526	0.0104186154569721	-0.566746699623221	1.37965184758148	-0.000196027865510809	-0.00354243938970163	-0.0081316305310114	-0.0530616600600454	-1.50006977655014	-0.000894495448355839	0.0135062336144944	-0.463058944038207	0.137864444209721	-0.000477869427657287	0.00472775171622118	469.448413276026	0	4.78629439768228	0	2.11019387550345	0	1485.0590311071	0	3.13127815362013	0	952.838824872537	0	32.8156298491908	0	6.54337307446814	0	20.1762388373676	0	11.5431798484498	0	1.11790052679514	0	0.704432203313439	0	-7.77870321053838	0	0.0415277894914912	0	0	469.448413276026	0	4.78629439768228	0	2.11019387550345	0	1485.0590311071	0	3.13127815362013	0	952.838824872537	0	32.8156298491908	0	6.54337307446814	0	20.1762388373676	0	11.5431798484498	0	1.11790052679514	0	0.704432203313439	0	-7.77870321053838	0	0.0415277894914912	2.271681922764	12.3554030262683
470.462595139058	1.29210705794415	-1.31420680729117	7.41549305114914e-05	-0.0022603114707352	0.53647631762792	-0.000878387980719737	-0.000751774646034415	0.00183714131593905	-0.00297314524021673	0.00167177380890346	-7.69478769465872e-05	0.0605095315750108	0.0229664051080421	0.482822728671851	-0.00167156465051845	0.00103646000630971	0.0101485903650934	-0.566947838033802	1.37997253616888	-0.00100773056870696	-0.0025034547562147	-0.00830688409396192	-0.0532831094990688	-1.49889318274464	-0.000889909615980374	0.0131276367302438	-0.463156486435724	0.137940415590598	-0.000254934868364874	0.00461935315417964	470.462595139057	0	6.72813717238291	0	1.80495470338014	0	1488.87913669044	0	2.74331184910403	0	953.316209945525	0	40.5110702404128	0	6.13469000824253	0	20.9647694820347	0	11.1819135361899	0	2.02485486008541	0	0.455693944155723	0	-8.08845473427748	0	-0.290609859508942	0	0	470.462595139057	0	6.72813717238291	0	1.80495470338014	0	1488.87913669044	0	2.74331184910403	0	953.316209945525	0	40.5110702404128	0	6.13469000824253	0	20.9647694820347	0	11.1819135361899	0	2.02485486008541	0	0.455693944155723	0	-8.08845473427748	0	-0.290609859508942	1.50471019260611	12.0454226887041
471.487389546851	-0.433415052232328	-1.92667531328041	-0.000178907044034508	-0.00232956532127876	0.536938389497646	-0.000690384426791944	-0.000214335558280326	0.000775883035804103	-0.00274517522521735	0.00139908666408166	-0.00103096009076622	0.0616161561961714	0.022897770540097	0.483114473651781	-0.00137523387406041	0.00105121618638125	0.010126193356366	-0.566814809891392	1.38118020627179	-0.000652390384873752	-0.00245444666316119	-0.00863755672676045	-0.0534117094703909	-1.49914158561269	-0.000488134713404091	0.0131035547898799	-0.462946969032698	0.138060367633151	-0.000595655009077743	0.00380843364093366	471.48738954685	0	7.18839516673482	0	-0.0565162414176323	0	1489.34451014819	0	1.99955537990052	0	956.738981713745	0	40.9462778497721	0	5.39104065886404	0	22.1809402448056	0	4.8219602140828	0	2.41658775822105	0	-0.518046750376749	0	-8.54113761029285	0	-0.928894189349531	0	0	471.48738954685	0	7.18839516673482	0	-0.0565162414176323	0	1489.34451014819	0	1.99955537990052	0	956.738981713745	0	40.9462778497721	0	5.39104065886404	0	22.1809402448056	0	4.8219602140828	0	2.41658775822105	0	-0.518046750376749	0	-8.54113761029285	0	-0.928894189349531	1.63150570543036	13.5865041429168
472.585107044315	-2.02220289905151	-0.17863718433389	0.000346787946825228	-0.00271388031962282	0.536943905495186	0.00167719897595606	0.000123801230614962	0.000504743640323737	-0.00431038174287758	0.000882210592172736	-0.000449624132527896	0.0620301818369893	0.0227825695464509	0.483046601021721	-0.00103763721626295	0.000624107292472359	0.0107235910816436	-0.567381332611417	1.38157724307273	0.00221671944786331	-0.00180759159533324	-0.00871569180780958	-0.0557084274437817	-1.49869789453497	0.000595878748570744	0.0133894701897429	-0.463101336866142	0.138043709334355	-0.000379968743057979	0.00294692580100566	472.585107044315	0	5.77061042893979	0	-1.37644014749333	0	1491.41157988434	0	3.44348786856468	0	958.625530725651	0	37.6851146604596	0	3.58025923561706	0	20.3478006905143	0	1.88550219566856	0	1.47036880190833	0	-1.41112215119693	0	-7.48393239026113	0	0.142096914867128	0	0	472.585107044315	0	5.77061042893979	0	-1.37644014749333	0	1491.41157988434	0	3.44348786856468	0	958.625530725651	0	37.6851146604596	0	3.58025923561706	0	20.3478006905143	0	1.88550219566856	0	1.47036880190833	0	-1.41112215119693	0	-7.48393239026113	0	0.142096914867128	1.36954512231683	13.1899626230698
473.59347376873	-2.49254084236004	1.70355568020841	3.00545921501284e-05	-0.00258544361877798	0.536710578008109	-0.000140759882264803	0.000514284912994575	-0.000137697767124925	-0.00259566855010358	-0.000369061444804239	4.32888086177374e-05	0.0618707061790091	0.0227501358465746	0.48282569345623	-0.000532873247758176	0.000387036053622557	0.0102738963164637	-0.567309228417643	1.38072988071245	3.76111758668603e-05	-0.00101062323339772	-0.00977192460056628	-0.0532285387722064	-1.50209679488216	0.00233805332533898	0.0135413089389867	-0.463230280007553	0.137928820955512	0.000260852134246544	0.00238348391731446	473.59347376873	0	3.39440861378353	0	-0.518848251070139	0	1497.03186325258	0	1.34432706176492	0	959.667426898288	0	24.3452591226268	0	8.72232158991233	0	17.7768747938864	0	3.27084787613964	0	0.765143181962985	0	-0.762060457692162	0	-9.06630695855485	0	-0.405069068391714	0	0	473.59347376873	0	3.39440861378353	0	-0.518848251070139	0	1497.03186325258	0	1.34432706176492	0	959.667426898288	0	24.3452591226268	0	8.72232158991233	0	17.7768747938864	0	3.27084787613964	0	0.765143181962985	0	-0.762060457692162	0	-9.06630695855485	0	-0.405069068391714	0.0222668983899343	19.1245826066043
474.451531685323	-1.94647441562685	1.84887353833438	0.000233682077888637	-0.00294434620818758	0.536658390926453	0.000294665151181457	0.000496806509209882	7.55411365334496e-05	-0.00295514039788872	8.52967777652317e-05	-4.15901651716337e-05	0.0621510058400866	0.0224942815580276	0.482731462633696	-0.000307209843812103	9.34645075038697e-05	0.0105909782986407	-0.567958186906576	1.37729225051361	4.00927009128773e-05	-0.00202248391558439	-0.00921832370554731	-0.0536118773832822	-1.49963535268645	0.000524609928950121	0.0143473788483837	-0.463717780286552	0.137493171029989	0.000116647871282773	0.00133795844653483	474.451531685323	0	1.43043683693891	0	1.12949993285808	0	1501.54952424732	0	-2.4244461955024	0	962.839145034498	0	13.9041936028416	0	17.3812986217963	0	10.5323108627203	0	9.38336983579073	0	0.127552865798298	0	0.0414449464053344	0	-10.9065438640441	0	-1.63291797115797	0	0	474.451531685323	0	1.43043683693891	0	1.12949993285808	0	1501.54952424732	0	-2.4244461955024	0	962.839145034498	0	13.9041936028416	0	17.3812986217963	0	10.5323108627203	0	9.38336983579073	0	0.127552865798298	0	0.0414449464053344	0	-10.9065438640441	0	-1.63291797115797	-1.09615389904366	27.8348272758064
475.782010550938	0.0968470825615957	-0.561841919074723	-0.000309424111618338	-0.0030166470243876	0.536482562112469	8.59895852641468e-05	0.000758984196072861	0.000550533915799309	-0.00262222129045555	-0.000239897791385454	0.000299054326932195	0.0622983393961502	0.0224738289833971	0.482518814935179	0.000217684294966261	-0.000267018861795779	0.00955215854867593	-0.567670146314519	1.37143411467077	-0.000487199599469266	-0.000903100954993967	-0.00910073825234728	-0.0535586206380584	-1.49931293690802	0.00163570291827312	0.0158041187678511	-0.463328504376349	0.136719294447496	0.00163210197758923	0.00149194807903409	475.782010550938	0	0.101609349553843	0	2.17836529085352	0	1503.35406989501	0	-4.04969141992805	0	964.366089003378	0	11.1901315098713	0	19.8972712691117	0	8.18136732336932	0	11.5745343236559	0	-0.804389175708353	0	0.767567873966062	0	-12.0038279358567	0	-2.67081494077504	0	0	475.782010550938	0	0.101609349553843	0	2.17836529085352	0	1503.35406989501	0	-4.04969141992805	0	964.366089003378	0	11.1901315098713	0	19.8972712691117	0	8.18136732336932	0	11.5745343236559	0	-0.804389175708353	0	0.767567873966062	0	-12.0038279358567	0	-2.67081494077504	-0.0918334827108273	26.2979405488799
476.88483612716	1.81175369336812	-1.99471772916624	-0.000133364142861047	-0.00286855668892679	0.535936585281282	-0.000217938740060637	0.0012626790760678	0.000929780076335714	-0.00291466236519329	-7.06279916219763e-05	0.000564196604057209	0.0628957171305514	0.0227157848950634	0.481892029159983	0.000695458885451052	-0.000330039027052328	0.00960368692537866	-0.567532966744839	1.36792798865245	-0.000690755447934674	-0.000656836895985757	-0.00881342755054916	-0.0537466127722841	-1.49953183842494	0.00200564990441718	0.0170703888018587	-0.463091787395966	0.136199300751134	0.00230478831069126	0.00122940695983796	476.88483612716	0	1.20960038568725	0	0.565730039644266	0	1504.74316889684	0	-5.9057797745844	0	966.930445319488	0	13.123702883931	0	17.4215372449363	0	11.4095738358224	0	7.26493870440148	0	0.0156220128104022	0	-0.230075275191251	0	-13.0477620435243	0	-3.99876302133845	0	0	476.88483612716	0	1.20960038568725	0	0.565730039644266	0	1504.74316889684	0	-5.9057797745844	0	966.930445319488	0	13.123702883931	0	17.4215372449363	0	11.4095738358224	0	7.26493870440148	0	0.0156220128104022	0	-0.230075275191251	0	-13.0477620435243	0	-3.99876302133845	3.22448939949255	24.693019687998
477.831875524157	2.48864430715022	-1.1314421258843	-3.97512885725376e-05	-0.00270657765607297	0.535620606839244	0.000350501834352641	0.00095037277947804	0.0013710302729673	-0.00243679789821322	-0.00064180959154123	0.000677302782105435	0.0632941419727326	0.0228625307284484	0.481519436420722	0.00062100983756408	-0.000578181021313473	0.00962930518752485	-0.567506767569084	1.36771956214165	0.000231934451220373	-0.00128405676638386	-0.00824981183947331	-0.0531708690087764	-1.50077658386101	0.00191007297517489	0.0182974686436255	-0.463062646104425	0.136009133791973	0.00229491782000198	0.000855978931509833	477.831875524156	0	3.32379413375054	0	-1.06490334412403	0	1509.50093215225	0	-9.50121882835341	0	969.803983036225	0	23.911022434833	0	9.42897254781038	0	17.6740409620668	0	2.10201402037539	0	0.747574617358787	0	-1.13388648530503	0	-15.0702023419012	0	-5.28602097255307	0	0	477.831875524156	0	3.32379413375054	0	-1.06490334412403	0	1509.50093215225	0	-9.50121882835341	0	969.803983036225	0	23.911022434833	0	9.42897254781038	0	17.6740409620668	0	2.10201402037539	0	0.747574617358787	0	-1.13388648530503	0	-15.0702023419012	0	-5.28602097255307	5.54896493301333	18.1431946486617
478.995213184577	1.88414558347951	1.25372675512143	-0.000242606827153552	-0.00280101437313608	0.535025726779709	-0.000167156663632724	0.000748772507121793	0.0011673756061553	-0.00321614970304164	-0.00177465918740157	7.86202050883276e-06	0.0637006366859166	0.0229369410184036	0.480866923878794	0.000340556998496877	-0.000793214179470255	0.00926407624173499	-0.567817845449483	1.36454762459069	-0.000144938670049071	-0.00176094978247235	-0.00882042847977537	-0.054476596489752	-1.50368049064326	0.000161762381234264	0.0198163965550448	-0.463101954320016	0.135481527061217	0.00192735374584739	0.000481782103520556	478.995213184577	0	6.01756875004458	0	-0.982292267477819	0	1515.7787292422	0	-9.45509147456115	0	970.392993399456	0	38.6281239853466	0	9.21706605063079	0	18.9892453394511	0	2.21992383546074	0	1.58759453326967	0	-1.06956740306938	0	-15.0450911144801	0	-5.13440151970846	0	0	478.995213184577	0	6.01756875004458	0	-0.982292267477819	0	1515.7787292422	0	-9.45509147456115	0	970.392993399456	0	38.6281239853466	0	9.21706605063079	0	18.9892453394511	0	2.21992383546074	0	1.58759453326967	0	-1.06956740306938	0	-15.0450911144801	0	-5.13440151970846	4.88349549725999	22.7745573196866
480.116411118442	0.1720517490106	1.88485214586226	-0.000387879088247696	-0.00273482384172812	0.534509648358693	0.000446135598570808	0.000521869389718884	0.000185955880117104	-0.00262680414770861	-0.00190488795652725	-0.00139534643767434	0.0635455715294066	0.0229757664015574	0.480370226936586	0.000216102754936621	-0.00113202782735779	0.00922698452403406	-0.567414781845383	1.36379230432205	0.000502189431768057	-0.00197852802418992	-0.00917209879367234	-0.0537166232180518	-1.50363066093883	-0.00048154314231671	0.0219299495146086	-0.462743937758886	0.135127776104122	0.00183665601237651	0.000222234143156705	480.116411118442	0	7.23328383424911	0	1.04101683031206	0	1517.37735242041	0	-7.36293534957697	0	974.096182370966	0	40.9509631236211	0	11.8596287391492	0	22.6559301854233	0	9.07844633672064	0	2.46069251340196	0	-0.00430789291525108	0	-13.8756887289858	0	-3.5938939912822	0	0	480.116411118442	0	7.23328383424911	0	1.04101683031206	0	1517.37735242041	0	-7.36293534957697	0	974.096182370966	0	40.9509631236211	0	11.8596287391492	0	22.6559301854233	0	9.07844633672064	0	2.46069251340196	0	-0.00430789291525108	0	-13.8756887289858	0	-3.5938939912822	1.13776408525363	25.568385035187
481.262338630228	-1.67254412546321	-0.0586571774877968	-0.000589338685184887	-0.00235915173586226	0.533983236835927	0.000576436984973031	0.000737068031883192	0.000185869611902877	-0.00271459412777012	-0.00153567025485239	-0.00155311100212026	0.0638076772154387	0.0233800131437796	0.47981341180384	0.000316190033575206	-0.000972162621717421	0.00885683050510916	-0.567253280295393	1.35691172900527	0.00138067005665972	-0.00151288460617309	-0.00960637937732319	-0.0540121596531449	-1.50218803522484	-0.000549048335374684	0.0228214262147346	-0.462482005247471	0.134354950503717	0.00219891674720056	0.000808854679612466	481.262338630228	0	6.32375847354119	0	2.25065245501208	0	1518.43189024231	0	-7.96880572450458	0	975.758629219397	0	39.6031715768461	0	12.4038329310294	0	22.050876498347	0	11.5837034745828	0	1.75537006969056	0	0.838296951290994	0	-14.3742977377822	0	-4.11306541734418	0	0	481.262338630228	0	6.32375847354119	0	2.25065245501208	0	1518.43189024231	0	-7.96880572450458	0	975.758629219397	0	39.6031715768461	0	12.4038329310294	0	22.050876498347	0	11.5837034745828	0	1.75537006969056	0	0.838296951290994	0	-14.3742977377822	0	-4.11306541734418	-1.90474501598622	21.7236055797013
482.382130573022	-2.49643103958713	-1.9049421691317	-0.000684625455217144	-0.00239239304014519	0.533647316996602	5.8815585153682e-05	-0.000274373365049602	-0.000473598579126135	-0.00235179906618949	-0.000122241384838355	-0.00070481926394259	0.064190953654745	0.0233597692299576	0.479420232970379	-0.000368963353165651	-0.00131927837441177	0.00865504666181166	-0.567493597451514	1.35411579052638	0.00114069244965534	-0.00272075890753975	-0.0102326297371424	-0.0536281228301018	-1.50193544272437	0.000470313247616749	0.0233120221265093	-0.46269418396989	0.134021034284987	0.00132080911508439	0.000571757345245112	482.382130573022	0	3.86172131024655	0	0.985752171060381	0	1523.91277442256	0	-5.03662272206649	0	977.527376530697	0	27.2637738629478	0	5.56547873091993	0	17.8529764086938	0	8.87620003823474	0	0.877121822664727	0	-0.0314247793476404	0	-12.3902226635891	0	-3.20122281705248	0	0	482.382130573022	0	3.86172131024655	0	0.985752171060381	0	1523.91277442256	0	-5.03662272206649	0	977.527376530697	0	27.2637738629478	0	5.56547873091993	0	17.8529764086938	0	8.87620003823474	0	0.877121822664727	0	-0.0314247793476404	0	-12.3902226635891	0	-3.20122281705248	-1.48262229135228	9.06307574623244
483.089176150488	-2.26059881873139	-1.78389606644856	-0.000662376727956294	-0.0023807872466546	0.533259165990915	0.00056577855564209	-0.000376271913452557	-0.000593112745912753	-0.00264199618773838	-0.000351699203488654	-0.000469725330125978	0.0642389624821785	0.023432593636997	0.479029709588052	-0.000396865834067096	-0.0012498279500886	0.0086076516333135	-0.567566306484503	1.35427221189043	0.00155465145782704	-0.00237336872004817	-0.01029807759014	-0.0537588107293968	-1.50141703446901	0.000252841453721395	0.0238081219723282	-0.462723434931253	0.133970978182845	0.00139993780399522	0.000924030745620337	483.089176150488	0	2.14483864177816	0	-0.38839770812665	0	1528.0854480921	0	-1.69743238801838	0	980.200333510867	0	17.1139336293146	0	-2.55566014424686	0	11.3531665832638	0	3.67255011744918	0	0.415675406977638	0	-0.688855430696734	0	-10.7946142518275	0	-2.30614914261248	0	0	483.089176150488	0	2.14483864177816	0	-0.38839770812665	0	1528.0854480921	0	-1.69743238801838	0	980.200333510867	0	17.1139336293146	0	-2.55566014424686	0	11.3531665832638	0	3.67255011744918	0	0.415675406977638	0	-0.688855430696734	0	-10.7946142518275	0	-2.30614914261248	0.113510365215216	-2.64292305799816
484.148144226672	-0.946993794998412	0.125898691386491	-0.000307583095734688	-0.00292573990647776	0.532842367452653	0.00129553497224237	-0.000396293390689954	-0.00112047145778079	-0.00278330523256548	-0.000326457575732067	1.14086689759602e-05	0.0646401224328847	0.0229731346910847	0.478564074873727	-0.00023365514750475	-0.000954192279482503	0.00848763124238606	-0.567549693889226	1.35372915978968	0.00144712700990198	-0.00270063233025266	-0.0105570382302162	-0.0535951103962942	-1.49993168216494	0.000645545022691506	0.0240947660543608	-0.462693762524238	0.133885396284591	0.000970673090585821	0.000940668598486183	484.148144226671	0	0.364858830233996	0	-1.38140575037439	0	1531.23395785781	0	0.202314784086463	0	981.471178101083	0	11.3095236290129	0	-6.26274499411493	0	8.81438178280366	0	1.88701158225375	0	-0.560532814687403	0	-1.41607406418066	0	-9.43775713707921	0	-1.40523244177858	0	0	484.148144226671	0	0.364858830233996	0	-1.38140575037439	0	1531.23395785781	0	0.202314784086463	0	981.471178101083	0	11.3095236290129	0	-6.26274499411493	0	8.81438178280366	0	1.88701158225375	0	-0.560532814687403	0	-1.41607406418066	0	-9.43775713707921	0	-1.40523244177858	2.4164219123219	-6.58040080093289
485.312398740826	1.03416987622396	1.94889142672202	-0.000631591633548073	-0.00276485263942567	0.532594603444145	0.0011808155805882	-0.000298882632620118	-0.00113035035174823	-0.00289321688097737	-0.000802099725577048	0.000378259805909982	0.0654678489115549	0.0231890909526202	0.478195269211052	-3.21979464292649e-05	-0.000551062940895164	0.00843356963445686	-0.567462948681796	1.35378283441889	0.00169770351336069	-0.00247890147128648	-0.0104466990038935	-0.0537750324135898	-1.50149655002705	0.000834927464788699	0.0251481597233413	-0.462540561804837	0.133752537073652	0.00085036035863574	0.00137327974289526	485.312398740825	0	0.419144439300582	0	0.0239564735771797	0	1531.6266934747	0	0.632987152513185	0	983.515933690223	0	11.36274208483	0	-5.78190528731728	0	9.74200554783798	0	5.12810302018754	0	-0.51469083179667	0	-0.479633451499313	0	-9.25525110999376	0	-1.01933434972649	0	0	485.312398740825	0	0.419144439300582	0	0.0239564735771797	0	1531.6266934747	0	0.632987152513185	0	983.515933690223	0	11.36274208483	0	-5.78190528731728	0	9.74200554783798	0	5.12810302018754	0	-0.51469083179667	0	-0.479633451499313	0	-9.25525110999376	0	-1.01933434972649	2.99121674478528	-6.08024153080208
486.150697614986	2.12211746338766	1.53605191872962	-0.000594744528456292	-0.00285775278834029	0.532541717206824	0.00105769715535828	-0.00080421969161603	-0.00150627935374005	-0.00253656720825526	-0.000961461697828593	0.000146246896213171	0.0653245996512149	0.0230909660331854	0.478145290557216	-8.58166942044321e-05	-0.000671907245186126	0.00835216640230596	-0.567523156084581	1.35346273979856	0.00115124829208669	-0.00336174942528137	-0.0110802812878083	-0.0534807729023454	-1.50298663486769	0.00088543651670241	0.0251489087924602	-0.4625933476427	0.133722462103652	0.000231890572922202	0.00121143320872117	486.150697614986	0	1.78116493849106	0	1.59747064682587	0	1533.92371137384	0	3.1585845044375	0	986.484792530731	0	15.3633693454387	0	-1.57425957025476	0	14.4525735622977	0	10.7561956999814	0	0.280997897592292	0	0.312285560338865	0	-7.96081092279004	0	0.477460259726823	0	0	486.150697614986	0	1.78116493849106	0	1.59747064682587	0	1533.92371137384	0	3.1585845044375	0	986.484792530731	0	15.3633693454387	0	-1.57425957025476	0	14.4525735622977	0	10.7561956999814	0	0.280997897592292	0	0.312285560338865	0	-7.96081092279004	0	0.477460259726823	2.50722821375213	-1.16666927781822
486.989204998687	2.49900595635977	-0.0933436426420793	-0.000527185214825532	-0.00293407483302207	0.532432777413546	0.00149949848073414	-0.000765049532095777	-0.00163377568844396	-0.00234886449897121	-0.00104625483443939	-4.3732691578805e-05	0.0651079521908803	0.0230261802541375	0.478054635646919	0.000175634653061981	-0.000587991494342283	0.00873317435547623	-0.56740448569312	1.35321096960446	0.00306697330681862	-0.00294106873194425	-0.0109720651659143	-0.051922460157026	-1.50315818646148	0.000669897838428203	0.0248129488376699	-0.462619119718072	0.133746164405649	0.00054194850924373	0.00148477103836568	486.989204998687	0	3.77608817098325	0	2.24967180608706	0	1538.68072917738	0	4.6671513696867	0	987.183540110644	0	26.731628162771	0	1.92281988823911	0	16.0447340516173	0	11.5847301267876	0	0.856325079702871	0	0.837204605042823	0	-6.73958410474401	0	0.955265928961331	0	0	486.989204998687	0	3.77608817098325	0	2.24967180608706	0	1538.68072917738	0	4.6671513696867	0	987.183540110644	0	26.731628162771	0	1.92281988823911	0	16.0447340516173	0	11.5847301267876	0	0.856325079702871	0	0.837204605042823	0	-6.73958410474401	0	0.955265928961331	2.24823857816283	3.46630293444764
487.931726777183	1.92911872229696	-1.76692886049245	-0.000663579641064761	-0.00308303942961017	0.532607647161409	0.00104363440128498	-0.000400681164767338	-0.00208513854766506	-0.00279358205548593	9.52332407603009e-06	-0.000691500612584846	0.0656174371888391	0.022975814808832	0.478142886209043	0.000688205918441931	-0.000318256819607407	0.00840228943186525	-0.567660811063426	1.35317232176009	0.00235864579895078	-0.00228645574462737	-0.0116113370218094	-0.0538109176986986	-1.49934066797922	-0.000918637037114114	0.0242524027086888	-0.462597502332344	0.133816187716509	0.00102933349299098	0.00187433218524596	487.931726777183	0	5.94175616339799	0	1.2846708217697	0	1543.68409909911	0	2.52521902237529	0	988.401424520064	0	38.350592427542	0	-2.8575141967291	0	18.6869338221652	0	9.89240610568879	0	1.55017538986745	0	0.124728567754167	0	-8.34100237192778	0	0.19671561886872	0	0	487.931726777183	0	5.94175616339799	0	1.2846708217697	0	1543.68409909911	0	2.52521902237529	0	988.401424520064	0	38.350592427542	0	-2.8575141967291	0	18.6869338221652	0	9.89240610568879	0	1.55017538986745	0	0.124728567754167	0	-8.34100237192778	0	0.19671561886872	2.66102128877244	-1.75911973932602
488.842197923765	0.604414655537675	-1.74150929385849	-0.000259930889537823	-0.0028225933490322	0.532228392249103	0.00106762121046615	-0.00100315021891268	-0.000721043003453334	-0.00279309980461896	2.89160626033792e-06	0.000609124200008968	0.0638669424411315	0.0232597714939775	0.477985890148098	0.000667230062168992	-0.000717059796380448	0.00919680851234791	-0.567153388882024	1.35035140672841	0.0021917551774402	-0.00317347482499062	-0.00880674391258156	-0.0541890636827711	-1.49765463458829	0.00103440176187821	0.0213786490708422	-0.462031812252971	0.133904469034723	0.000725960608226347	0.00112118820820774	488.842197923764	0	7.13611623833025	0	-0.460141641094041	0	1545.3862164362	0	0.23235768125119	0	991.750071425331	0	40.9312849893837	0	-6.12108473134955	0	23.0946632902191	0	3.45650325270615	0	2.36660759574619	0	-0.729588801743761	0	-9.46053617115828	0	-1.37298486758826	0	0	488.842197923764	0	7.13611623833025	0	-0.460141641094041	0	1545.3862164362	0	0.23235768125119	0	991.750071425331	0	40.9312849893837	0	-6.12108473134955	0	23.0946632902191	0	3.45650325270615	0	2.36660759574619	0	-0.729588801743761	0	-9.46053617115828	0	-1.37298486758826	3.07471294063524	-2.8036017528109
489.995489870427	-1.3350893084529	0.421001675987812	-0.000501477779128741	-0.00258473027402298	0.532506926809372	0.000858583646567686	-0.000841584950703207	-0.000551989785941332	-0.00267057175146409	0.000110922329257592	-0.000314804829961906	0.0640838780596815	0.0235245323649605	0.478211706394394	0.000982373758065134	-0.000641724110834872	0.00788571548446529	-0.566502552322855	1.36053761248248	0.00219450224703735	-0.00322764816787888	-0.00930291152059965	-0.0540794773559589	-1.49956442834512	-0.000237157741999455	0.0211811921619512	-0.461351227727818	0.134910712557256	0.00077456126124418	0.000772376425677886	489.995489870427	0	6.6899572416974	0	-1.34481021604853	0	1545.92844410362	0	0.156140500069757	0	992.90655279324	0	40.4450066302049	0	-6.20453411007979	0	23.2578048159483	0	1.895955819609	0	1.99661498755914	0	-1.38062576065146	0	-9.48381288847299	0	-1.43971652988308	0	0	489.995489870427	0	6.6899572416974	0	-1.34481021604853	0	1545.92844410362	0	0.156140500069757	0	992.90655279324	0	40.4450066302049	0	-6.20453411007979	0	23.2578048159483	0	1.895955819609	0	1.99661498755914	0	-1.38062576065146	0	-9.48381288847299	0	-1.43971652988308	2.0275965662353	0.115391131523351
490.988542811194	-2.37941569104173	1.92867841407699	-0.000557356280099673	-0.00245658873919503	0.53264325940822	0.000753347533179895	-0.000570538275334213	-0.000449260564411175	-0.00235828902501439	-0.00044627090922735	-0.000323204540944166	0.0636733302484632	0.0236563243013393	0.478384298794759	0.00121296718683756	-0.00062922841231057	0.0074747813485702	-0.566158300504263	1.36211739946433	0.00161663567012784	-0.00224250152456609	-0.00950673668644799	-0.0534750328644009	-1.50244035594973	0.000144482700683172	0.0202872067746846	-0.46103913740351	0.135179401804272	0.00145136467301268	0.000947454370087917	490.988542811194	0	4.76792337677107	0	-0.0463566719462458	0	1549.7415756082	0	-2.49324358534567	0	994.80387601805	0	32.7130527636419	0	-0.704447130735396	0	19.2493961887051	0	4.86787128463986	0	1.11221837236838	0	-0.513895014199173	0	-11.2036860835053	0	-2.55484173182136	0	0	490.988542811194	0	4.76792337677107	0	-0.0463566719462458	0	1549.7415756082	0	-2.49324358534567	0	994.80387601805	0	32.7130527636419	0	-0.704447130735396	0	19.2493961887051	0	4.86787128463986	0	1.11221837236838	0	-0.513895014199173	0	-11.2036860835053	0	-2.55484173182136	-0.326234600877888	6.0149066834754
491.765711593946	-2.43320911635516	1.66342828425806	-0.000463410625353802	-0.00266766964997797	0.533123646592643	0.00052819309645594	2.85862041170266e-06	-0.000445198842330156	-0.00265735791071713	-0.000497126143475166	-0.000355651298999546	0.0637618533313735	0.0235431754938364	0.478824984741465	0.00142249167011325	-0.000584373357078519	0.00738754234500367	-0.566351746079253	1.36509279485334	0.000924395975612662	-0.00121943429903567	-0.00986752485320455	-0.0533471504733931	-1.50173095310967	0.000649453078661106	0.0194511998787464	-0.461162347778536	0.13557251970979	0.00191156673449048	0.000978013203526503	491.765711593945	0	2.85024485885911	0	1.4413054617588	0	1554.47425683303	0	-6.16426844729532	0	997.65844166408	0	21.0312795834979	0	8.35584392496913	0	12.2050344746519	0	10.3576815236951	0	0.627374265706138	0	0.214627277560227	0	-13.0012944625227	0	-3.48277943010009	0	0	491.765711593945	0	2.85024485885911	0	1.4413054617588	0	1554.47425683303	0	-6.16426844729532	0	997.65844166408	0	21.0312795834979	0	8.35584392496913	0	12.2050344746519	0	10.3576815236951	0	0.627374265706138	0	0.214627277560227	0	-13.0012944625227	0	-3.48277943010009	-1.8828195734186	15.2027177078116
492.98940287655	-1.16020792764904	-0.711802375448283	-0.000168852655879482	-0.00312197423925349	0.533405939150839	0.00155084015218583	0.000266553831803271	-0.000855126913156598	-0.00287269373732894	-0.000497760266553476	-0.000448422338360758	0.0627999065103706	0.0232003558763584	0.479213900108295	0.00138785965413521	-0.000792546148993594	0.00817453443040629	-0.567328785911442	1.36816540918928	0.00303664169792505	-0.000706679698645498	-0.0100701676706498	-0.0544778485930826	-1.50134445357202	0.000683345015997378	0.0179661388913989	-0.461833380297041	0.136068822139491	0.00204901098782716	0.000654666975160077	492.98940287655	0	0.506901630183934	0	2.13227474282018	0	1559.13471763869	0	-7.8120491580683	0	998.662131710142	0	11.4679409946543	0	12.1946605333634	0	9.96700145216811	0	11.5538805141721	0	-0.443600772121623	0	0.724977951582395	0	-14.225752897333	0	-3.99865917168297	0	0	492.98940287655	0	0.506901630183934	0	2.13227474282018	0	1559.13471763869	0	-7.8120491580683	0	998.662131710142	0	11.4679409946543	0	12.1946605333634	0	9.96700145216811	0	11.5538805141721	0	-0.443600772121623	0	0.724977951582395	0	-14.225752897333	0	-3.99865917168297	-1.31274853732266	15.204249362877
494.140149698788	0.794032484402899	-1.99576978511691	-0.000443509993422095	-0.00288462497222149	0.533795257140057	0.00154318783360063	-9.36756574541931e-05	-0.00111763919475697	-0.0030200572051238	0.00014503872319324	0.000547342467105185	0.0615589744859468	0.0235053730645984	0.479735667659624	0.00101751691036887	-0.00160434911037362	0.00770552763293045	-0.566769278807061	1.36909893679445	0.00226934428776326	-0.00120430258539635	-0.0106022791647018	-0.0537443969715387	-1.49819956175471	0.0016806807614362	0.0143640728291416	-0.461278023108943	0.136620674548823	0.00161285919023849	-0.000678143088154637	494.140149698788	0	0.283485618110321	0	0.326314751769805	0	1559.55297713988	0	-7.7106328599455	0	1001.67377447228	0	11.2462613350291	0	11.6649836823094	0	10.1227159253478	0	6.31347972777382	0	-0.631934777970874	0	-0.339406637407159	0	-14.0389993363887	0	-3.92227765483763	0	0	494.140149698788	0	0.283485618110321	0	0.326314751769805	0	1559.55297713988	0	-7.7106328599455	0	1001.67377447228	0	11.2462613350291	0	11.6649836823094	0	10.1227159253478	0	6.31347972777382	0	-0.631934777970874	0	-0.339406637407159	0	-14.0389993363887	0	-3.92227765483763	2.45158333399488	15.6279251607953
494.983673506078	1.97872769106035	-1.10409978515671	-0.00089260911462285	-0.00319527071155003	0.534329176372233	0.000490643985511196	0.000887185373658136	-0.00212270285887412	-0.00340309673081969	0.000999035228626226	0.000290371311227311	0.0617200759553021	0.0233067193506924	0.480215768016397	0.00156882886073391	-0.00137636592547053	0.00725931680124469	-0.567226129097116	1.37358935727886	0.000815612810548072	0.000386402321507353	-0.0119991613701144	-0.0540059416397134	-1.49585908807558	0.00237541227267453	0.0135642377574483	-0.461604439662288	0.137144614885348	0.00263565332393138	-0.000425367161364973	494.983673506078	0	1.48756013182535	0	-1.08407676477915	0	1561.37174531178	0	-9.64901242124248	0	1004.09200539644	0	14.1231097857462	0	8.84009370995017	0	13.3306324657299	0	2.07783163056289	0	0.154422291096163	0	-1.14896732596645	0	-15.1989142326597	0	-5.2279512862069	0	0	494.983673506078	0	1.48756013182535	0	-1.08407676477915	0	1561.37174531178	0	-9.64901242124248	0	1004.09200539644	0	14.1231097857462	0	8.84009370995017	0	13.3306324657299	0	2.07783163056289	0	0.154422291096163	0	-1.14896732596645	0	-15.1989142326597	0	-5.2279512862069	5.04306554922027	15.6161625538653
496.183922056226	2.45846772993444	1.34241375794181	-0.000849508471884546	-0.00317630914121253	0.534657778031677	0.00137223321616168	0.000687398418307201	-0.00227978023678676	-0.0028995262120014	0.00125379388457711	0.000760860345131877	0.0613723757220232	0.0233094063918907	0.480562005150078	0.00134720211106647	-0.00177854857822779	0.00742723547334503	-0.567586104533239	1.37599764572054	0.00181305542608909	-1.11749011797787e-05	-0.0122766133872969	-0.0547988163103969	-1.4994511420975	0.00275211182933195	0.0128040247633615	-0.461794060301334	0.137462496435813	0.00240796487374435	-0.000990725618084449	496.183922056225	0	4.3192203439573	0	-0.914999525624992	0	1568.0805624587	0	-9.12722140139575	0	1004.75093997915	0	30.0800810302017	0	10.3513741966088	0	14.883240362916	0	2.3335787234999	0	0.99014448781273	0	-1.01936564240207	0	-14.7871538424656	0	-5.19184827167454	0	0	496.183922056225	0	4.3192203439573	0	-0.914999525624992	0	1568.0805624587	0	-9.12722140139575	0	1004.75093997915	0	30.0800810302017	0	10.3513741966088	0	14.883240362916	0	2.3335787234999	0	0.99014448781273	0	-1.01936564240207	0	-14.7871538424656	0	-5.19184827167454	5.37662365790772	22.9025561326216
497.105490831482	1.69116246819367	1.96831749673776	-0.0010295030380416	-0.00332828968423661	0.534821442616708	0.00135694406142075	0.000518444757126185	-0.00297507034943807	-0.00289851911515041	0.000989013441400053	0.000275932578395266	0.0607825694487681	0.0232019675929952	0.480784436450011	0.00129911882658544	-0.00205484726730318	0.00737787147055267	-0.567578693144184	1.3778234867519	0.00219209203839856	-0.000106292414649652	-0.0126595300275292	-0.0541197971016949	-1.49858759259235	0.00216367117024817	0.0123170863559196	-0.46182384942049	0.137695672145251	0.00254699083943998	-0.00121530322838735	497.105490831482	0	6.3003157676253	0	0.756078136414807	0	1572.38623281949	0	-5.57050201710755	0	1007.81690972569	0	39.533550233882	0	18.0050933018999	0	21.3487883043943	0	8.01693702906635	0	1.74170921029966	0	-0.142246148575082	0	-12.8949496592316	0	-3.80953921345764	0	0	497.105490831482	0	6.3003157676253	0	0.756078136414807	0	1572.38623281949	0	-5.57050201710755	0	1007.81690972569	0	39.533550233882	0	18.0050933018999	0	21.3487883043943	0	8.01693702906635	0	1.74170921029966	0	-0.142246148575082	0	-12.8949496592316	0	-3.80953921345764	2.95350071159703	34.4985227395414
498.279590356653	-0.197598735226204	0.200673278454567	-0.000309550110305327	-0.00299502087171978	0.535745168177955	0.00135812736721717	0.00113147652251568	-0.00212795459070982	-0.00317527817610661	0.000490388136573889	0.00100531701038773	0.0612233698178645	0.0236008378320974	0.481597763400813	0.00185002777085756	-0.00157772349974241	0.00759008568658927	-0.567636112127627	1.37973870925648	0.00240626073350162	0.000153268497496871	-0.0123074614237008	-0.054228595223999	-1.49885445027605	0.00219419449442924	0.0119725062699164	-0.461820353431967	0.13791311883932	0.0029356588702515	-0.00115692505359892	498.279590356652	0	7.23106552435709	0	2.24167083088793	0	1573.48164673659	0	-4.05070239507433	0	1010.02853019233	0	40.9492675782616	0	19.8954694881777	0	23.9133833441347	0	11.5862805890983	0	2.45843703113936	0	0.829297706540203	0	-12.0073246755269	0	-2.67118547916503	0	0	498.279590356652	0	7.23106552435709	0	2.24167083088793	0	1573.48164673659	0	-4.05070239507433	0	1010.02853019233	0	40.9492675782616	0	19.8954694881777	0	23.9133833441347	0	11.5862805890983	0	2.45843703113936	0	0.829297706540203	0	-12.0073246755269	0	-2.67118547916503	-0.432403075734484	34.2797386196104
499.582690178865	-2.09157317185918	-1.94352043492242	-0.000451132683326106	-0.00279650294391539	0.536198994386483	0.00162896570711233	0.00136641477699572	-0.00219194855971902	-0.00329733978030191	0.000264067314705559	0.00066532556745445	0.0608783093539602	0.0238523817665137	0.4820615370532	0.00220517615020847	-0.00145095408044723	0.00774754068757244	-0.567825150613225	1.38163112428602	0.00302477701973035	0.00125263395168975	-0.0120821206524485	-0.0544517449159126	-1.5016213399573	0.00187429937898708	0.0111515480124429	-0.461921834633138	0.13819401715382	0.00372019121426386	-0.000832316857560406	499.582690178865	0	5.62694290931178	0	0.861053519144047	0	1575.85890873995	0	-1.88349922841888	0	1012.03676066318	0	37.0727622828279	0	16.2868092813865	0	20.5369756351078	0	8.42072433153533	0	1.40888900636246	0	-0.0927638080380248	0	-10.6388801831432	0	-1.39115232667501	0	0	499.582690178865	0	5.62694290931178	0	0.861053519144047	0	1575.85890873995	0	-1.88349922841888	0	1012.03676066318	0	37.0727622828279	0	16.2868092813865	0	20.5369756351078	0	8.42072433153533	0	1.40888900636246	0	-0.0927638080380248	0	-10.6388801831432	0	-1.39115232667501	-0.938435617512018	27.1959834425889
500	-2.39767040411104	-1.95162136239438	-0.000507075619734258	-0.0027018966073027	0.53636393872366	0.00134499564618489	0.00107985235580955	-0.00241563603813142	-0.00296119410679482	0.000672393880903043	0.000947892791925692	0.0610284554323373	0.0239167125275307	0.482195852225793	0.00215001868261156	-0.00152663094880193	0.0075966457354332	-0.567777172463602	1.38231479509588	0.00263400925368703	0.000913043460904427	-0.012455936370514	-0.0541458464367972	-1.49844383631104	0.00223443533054835	0.0110055244629229	-0.461898259934642	0.1382764105884	0.00356873891510253	-0.00103646976903547	500	0	4.6835277235307	0	0.033701922299242	0	1577.99498334555	0	-0.0129674677839159	0	1013.67715894463	0	32.2289141997742	0	12.0513116709623	0	16.827994206751	0	5.16808402613857	0	1.08829043963919	0	-0.475141427906359	0	-9.77448808955079	0	-0.755604660412619	0	0	500	0	4.6835277235307	0	0.033701922299242	0	1577.99498334555	0	-0.0129674677839159	0	1013.67715894463	0	32.2289141997742	0	12.0513116709623	0	16.827994206751	0	5.16808402613857	0	1.08829043963919	0	-0.475141427906359	0	-9.77448808955079	0	-0.755604660412619	-0.425247467984116	21.1379175475352


==> data_icl/lambda_0/data/information_matrix_eigenvalues.dat <==
0	0	0
0.158596550449867	0	0
0.353736173203319	-4.15654583400554e-17	0.926383206491257
0.806387276065025	-1.37951222232158e-16	3.96010430391155
1.59623555292219	2.28416651808601e-10	4.37894324356438
2.07673963112888	1.18102720388595e-07	4.45232335931566
2.61744934013639	4.11366425618411e-07	5.83726877717036
3.40191555891551	9.57731588117824e-07	11.0562002368996
4.22110895914522	5.18203102168799e-06	11.7890090234539
5.10296329491632	2.63927992640996e-05	11.8451559656275
5.91093594076255	4.8013886987126e-05	12.1256542776861
6.69986816587813	5.39281168749021e-05	14.6523828713476
7.2316054260158	4.69124098978137e-05	18.0630946166188
7.99058594296873	2.54657319964477e-05	19.4251478881214
8.73507414530526	4.7375154162663e-05	18.0638445271217
9.94637775875676	5.94792036461021e-05	12.8359777849903
10.6080197093923	6.79328861060394e-05	11.1944499778075
10.9966172484645	4.90079848401149e-05	12.7612826728502
11.5209631290985	4.47646596572862e-05	14.9314381509979
12.3551792957065	4.1773385792366e-05	15.6949986614921
13.4772167120262	3.45072382128949e-05	13.4903016280358
14.3472953106084	6.18029096392743e-05	11.6161487783406
15.0733043292881	5.56208666656714e-05	13.9443124255135
15.8329828793884	2.71002342104821e-05	15.8679037749257
16.9789965942331	2.82384291726947e-05	16.2414589252384
17.8000715049443	3.65707418155564e-05	13.015808003689
18.7600986292655	2.83774261723608e-05	9.22451498322629
19.5041118577639	2.8913623037508e-05	11.254553190571
20.3438234364589	2.97294553163828e-05	14.0065792087899
21.4187285224981	1.54763432946295e-05	16.5321392790977
22.3808579331924	7.12490963477342e-06	16.2061488834489
23.1396132477924	9.56924336476816e-06	15.6389439946623
24.0771538241825	6.30411308016038e-06	16.5048095894449
25.0508660562569	1.2831252607355e-05	16.2973625029226
25.7306213808358	9.68687405162585e-06	15.7596706172054
26.4358243319465	1.55420352447331e-05	13.4574846968808
27.454462217127	2.03157108371317e-05	11.8128285861589
28.2732717129364	2.02338057030996e-05	12.7065770631315
29.0043826965326	1.63114957857055e-05	13.4763046052505
29.9176392425699	7.58131919143733e-06	16.4753740628246
31.1799908799845	6.26958000050121e-06	16.2462252135778
32.037137640605	6.79419171746437e-06	15.7918025813024
33.0720983229148	1.04381495312105e-05	12.3027401151114
33.9323063401099	1.11653056897871e-05	12.8953675835169
34.7415112787981	4.46462838103545e-06	14.915630277841
35.7968597348361	8.91569821232531e-06	14.9191270936952
36.9152960935773	8.3644493748741e-06	13.7910166911627
37.8806205707613	7.83242658089035e-06	14.3626063223587
38.7757966734845	8.54189360744532e-06	17.9259366371254
39.8314972929151	9.65544719886119e-06	18.3676956543847
40.992296950601	1.18886407076563e-05	14.8417155362487
42.2476128326943	1.27382979195348e-05	11.8720837256496
42.9115898815256	5.49123680621275e-06	13.2520743666729
43.746082166308	4.8436146344668e-06	15.2376815076734
45.1269801677504	9.3321287221426e-06	15.1498525600969
45.9988916536347	9.21557235733597e-06	14.6173196849866
46.8100057220875	1.21288026250505e-05	16.0563864450003
47.8614522233688	1.35275125507673e-05	16.1825424817048
48.8334359516808	6.53119977120653e-06	16.2014347400438
49.9172211706669	7.16321401014979e-06	14.5708115668369
50.9137697608385	1.63555350697857e-05	10.92060018972
51.8289012843885	9.01582003326311e-06	13.151566133993
52.8886932884131	5.82572546521384e-06	16.3280575140997
53.9642815106991	1.92392502792307e-06	16.4458163009347
54.9591529885362	2.73250621437091e-07	15.8849036732166
55.9778274965547	6.75720405967339e-07	15.0683237019065
57.0011749344742	7.66132335604354e-07	15.5861704615376
58.1349518951026	1.08797174265128e-06	14.0948369669573
59.4695859650385	5.99804531958079e-06	11.6904713579459
60.2858629043637	9.69541279030859e-06	13.4940851065636
61.2950321129377	6.02557609161634e-06	16.8237162152326
62.4084286943129	4.36159583341857e-06	17.4575496882223
63.3117110010035	2.69876214940399e-06	16.6048389915608
64.4191192757383	3.39088526549949e-06	14.3250062201933
65.3824195925974	5.33572711760775e-07	13.4022562215779
66.1827781271308	1.01149690883294e-06	14.6358700672102
67.6255875091959	5.16736999240297e-06	13.9034787712049
68.6115696209361	5.16940296289616e-06	13.7430024021101
69.4881421410492	6.02506238106305e-06	15.6103885477944
70.4618963663764	4.36789974038727e-06	17.2383265103544
71.389079760883	2.75238700547947e-06	17.3864102278269
72.5930688721024	1.19283718734485e-06	15.7231598430966
73.6579360874905	1.4357301150255e-06	12.9786468380746
74.5020764749741	1.17915658286045e-06	13.002358607976
75.5119237610827	5.51950196108877e-07	15.6692823709661
76.7484551604789	2.3508236236701e-06	15.4655715918405
77.6204651996457	2.00039651272763e-06	15.8520025600794
78.7938641595165	1.31000922395574e-06	16.4598035536775
79.8407413563921	1.87387827804483e-06	16.6781530747464
80.9327553441249	1.07994369681418e-06	15.0610052787441
82.1085855745587	8.57008327656485e-06	11.1350291040554
83.0071834470483	7.3739062655218e-06	12.0813236540317
83.8809342680063	4.60280641083261e-07	15.8835808348163
85.1996957099954	2.14563951025618e-06	16.6910567194763
86.0605223677584	7.64029935616366e-07	16.2008352865158
87.0713378939392	1.07959048836125e-06	15.3460281420415
87.9337052872743	1.54647868135712e-06	15.301171953327
88.788984698187	5.10307586478207e-07	15.7874572880103
90.0102234904074	9.2725211507708e-07	13.395509169411
91.1802579152465	5.82085757004392e-07	11.8283574243918
91.8806740804677	8.44562851480347e-07	13.7509771198542
92.8359423753726	4.03967335382137e-07	17.024280793782
93.9919276473621	9.36092006017406e-07	17.462706184095
94.9952275548172	1.20120704218484e-06	16.1727678354586
96.1048603330356	2.97612101933824e-06	13.9374672299296
96.9721770892566	2.18638056439752e-06	13.8398417539636
97.8806843465465	6.47610125612792e-07	14.9406121916652
99.2554116520415	2.22235269562735e-06	13.7018078938711
100.212467299581	3.14079875374443e-06	14.1170047314872
101.308952366429	1.28950977958319e-06	16.5152518321544
102.536236620755	2.13020223129646e-06	17.2610739602784
103.502876724011	8.6489213797755e-07	16.4352626658577
104.733272945012	6.77382057461065e-07	13.0577642791234
105.748542277962	6.75061723671076e-07	12.2723991395703
106.549955617633	2.00234179430414e-07	14.8819934762624
107.759367609125	1.2206533306369e-06	15.3333526380954
108.768085823837	9.24041241946768e-07	15.1308391217879
109.510303892123	1.77586349738428e-06	15.9790662150421
110.520735951337	7.12997667783791e-07	16.3830795539421
111.377139159787	1.67677396877398e-06	16.7026571532023
112.413207704323	1.2593030473181e-06	14.6457689025304
113.584295524999	5.63733287404394e-06	11.0968725447663
114.365485521821	6.56404048228948e-06	12.277596323499
115.363670365318	2.72188790713303e-07	16.4399634962806
116.601645556822	2.10104366497067e-06	17.0842014249975
117.512570526643	7.29970053446093e-07	16.3836331080968
118.547750206748	9.74532718122433e-07	15.3981566039818
119.699763682112	1.21106375810049e-06	15.5953247725582
120.586453860382	1.88821036411853e-07	15.2154497353939
122.003151191333	5.41959528660474e-07	12.0248413898539
122.977725830202	6.23727040452715e-07	12.5621359560809
123.787275711395	4.57568738921277e-07	15.7084256362088
124.810740813625	1.09366509730103e-06	17.4239272882085
125.850521984738	1.05041485884523e-06	16.9793141553131
126.857493939443	1.46684409828453e-06	14.4049717520991
127.930281528804	2.32010471283678e-06	13.423909439751
128.644172040753	7.12050127492858e-07	14.3396021120658
129.844549789119	7.26000609276034e-07	14.2907567502963
131.122085507735	3.00377609555948e-06	13.335428887546
131.9058992167	2.05987535227389e-06	14.8497486316974
132.840068376541	1.12004735896916e-06	16.7091812575402
133.867021652477	2.04767800518953e-06	17.4252462314385
134.734521343658	7.35649511039226e-07	17.107860349446
135.963859866221	8.20499203293975e-07	14.2805545444805
136.892444798008	4.05440245380339e-07	12.0991844321562
137.772531868564	1.32295879268469e-06	14.3751751512413
138.940021200268	8.76884004377456e-07	15.5152624031749
139.989100923872	9.09411686834704e-07	15.1283391091715
140.919081766726	1.79107377309067e-06	16.1343228167534
142.147651047317	2.15757393099038e-06	16.4881272272678
143.028519916609	1.71811806558294e-06	16.5559736681726
144.192874413382	2.84082110602727e-06	13.063202416871
145.303085618288	4.6585299211116e-06	10.6289165308861
146.133974444417	2.61771213213306e-06	13.3457077325024
147.119140804623	1.5872039556178e-06	16.6708618516556
148.368468698701	1.5946513918041e-06	16.6246600476166
149.192984863734	1.39157944673052e-06	16.1120381363853
150.377417879036	6.4808929363571e-07	15.1243331009431
151.21138237837	8.27053696964319e-07	15.634934587457
152.099668628132	1.72027902443561e-07	15.0995953452564
153.522057787707	4.52228325812903e-07	12.0157323873911
154.352147045419	6.10699675452156e-07	12.5803880747884
155.129851365398	3.90392262507733e-07	15.4907021965763
156.2441093595	1.14388583805843e-06	17.4877847413308
157.269210214682	9.78649784643946e-07	16.9957881708975
158.242227701496	1.18859299315884e-06	14.450046509499
159.35894324688	2.51473730248756e-06	13.2412276988988
160.13418913761	7.3615947720787e-07	14.2969604477142
161.412934013527	8.65565289490586e-07	14.1517814333932
162.577863278479	2.93992243311988e-06	13.2322782859667
163.444918734376	1.10933913986716e-06	14.885568579851
164.67804000798	9.59338664750266e-07	17.0422542590919
165.815302156612	6.82648915836905e-07	17.1827688513269
166.84721083236	5.08348734877528e-07	15.0248113177382
168.109999054927	5.96395847578904e-07	11.9251267234674
168.872678693035	9.92572526743419e-07	13.1342952114225
169.863715366371	5.20171908412599e-07	15.4924306784344
171.079003544502	1.76554598655308e-06	15.0848713491769
171.896501378195	1.28473437097613e-06	15.4882954419004
172.754098527102	7.28874024437936e-07	15.9167612081462
173.693183061133	2.01185596956342e-06	16.646153876895
174.519374638907	6.02840340933833e-07	16.3386381723272
175.700293246606	2.70063504485156e-06	12.4914772413455
176.758821714552	4.22403985119174e-06	10.8389878723397
177.522079800688	1.90701675522385e-06	13.6178761174842
178.73609150348	1.71099559404101e-06	17.0043347821142
179.798569727096	5.88789832919927e-07	16.6737476661265
180.751546851015	1.52604390627748e-06	15.928631465444
181.889148900544	7.33327718056713e-07	15.2088790868231
182.863899074665	8.40989969794726e-07	15.6322813695712
184.008255334714	4.10603659999179e-07	13.9489201360152
185.291114328898	4.07277360774483e-07	11.5583543195054
186.135970633311	7.55135975344939e-07	13.7535931377499
187.090550984192	3.12482781494914e-07	16.7783069656509
188.183465676204	1.28543262539206e-06	17.2123217524928
189.193104196995	1.23626982089957e-06	16.2534205111568
190.236125638309	2.93493113037257e-06	13.8364983982298
191.123179151452	2.3053034399369e-06	13.6900586415967
191.911823394254	6.71943062798044e-07	14.886372676874
193.438124844891	2.15439608667475e-06	13.9280940207142
194.343526857814	3.12274697604696e-06	14.0182685077066
195.180122550943	1.22609304913898e-06	16.034818708703
196.24008073603	5.64792199181675e-07	17.4298087882738
197.086049104391	6.19485995131653e-07	17.4805483752329
198.14583100516	3.99187800057584e-07	15.3843552909785
199.222637266644	6.98811334306259e-07	12.6976762475468
200.129381183067	7.92734314451691e-07	12.8888020337955
201.096664512405	2.44645662240218e-07	15.6765224717258
202.302996513081	1.69977319252936e-06	15.3434545805744
203.15280370805	1.05257308276178e-06	15.268336983603
204.290893871611	6.73202549096651e-07	16.12373673539
205.375293977386	1.7995237392135e-06	16.6609402159361
206.396508690443	3.94091654983091e-07	15.2612996022668
207.619643741723	7.52064454994029e-06	11.4250643626296
208.557154215311	8.34761547842572e-06	11.8005935127419
209.375124231372	5.27690713550924e-07	15.2244944783841
210.69059603612	1.96818940364484e-06	16.7704598401138
211.643607104427	6.50018548307397e-07	16.3802577841254
212.613601161953	1.26585567961207e-06	15.5815558960293
213.571888779672	1.63227830156419e-06	15.318415764543
214.412640024316	5.67298484297801e-07	15.8073695800394
215.639372401684	8.93303525422787e-07	13.4283415243535
216.803382026631	4.26378835197911e-07	11.8034120938262
217.495869014951	7.17477849314077e-07	13.892068952885
218.427593944307	1.95681465852419e-07	17.0831673081097
219.538921355929	3.72093673220967e-07	17.5823195160951
220.471482894529	8.89741098100504e-07	16.0216882353516
221.563240182098	2.86205165976127e-06	13.7333001876104
222.539471437576	2.1879564673648e-06	13.7506102606988
223.387453506776	6.40870420015111e-07	14.7546542007457
224.731362316243	1.9054293007313e-06	13.6744393778984
225.808237660196	3.09640125624552e-06	13.7083247739028
226.876540966645	1.35601706205305e-06	16.2860708283182
228.051519726752	2.67660061093426e-06	17.1767034008349
228.98678498764	7.19703562544874e-07	16.7136662072827
230.202684329553	7.17563955745321e-07	13.5007786613694
231.313817708179	5.34558189393525e-07	12.0416727350957
232.032380291288	1.84593517882366e-07	14.4029589575669
233.198416469121	8.79613349896468e-07	15.4527504569197
234.23721212795	7.02609322347924e-07	14.9544997686913
235.014919648292	1.35545211421201e-06	15.7594013011605
235.985003647852	6.07572744113265e-07	16.2177990459047
236.851506977641	1.673356129816e-06	16.7435403069976
237.889780568519	6.3855110331142e-07	15.0033677562143
239.060637523817	6.22456025098818e-06	11.3441488655104
239.887186800086	7.32741641850677e-06	11.6521582861913
240.863374563056	1.81048486993905e-07	15.9846074033489
242.140760430158	1.98409715926598e-06	17.099434090888
243.039667416916	5.71567098671563e-07	16.4593978381722
244.073030432567	1.15519133094781e-06	15.6193296406365
245.24872980218	1.45291644778766e-06	15.5391932736703
246.091270672711	2.07614261881815e-07	15.4981280354168
247.438367417159	6.14726015769556e-07	12.3916987980888
248.523360936587	5.87839823011087e-07	12.2370187163466
249.348728879522	3.9290662672356e-07	15.1411466364857
250.277517658505	5.86092112847027e-07	17.1619619101932
251.360024546393	2.50501740706798e-06	17.0475764213338
252.322368214829	1.18655545931057e-06	15.0490099726579
253.365809597921	3.90741666306773e-06	13.2238809012194
254.05944742028	1.01124995359276e-06	13.958445113735
255.096020419541	2.55096159558487e-07	14.7369302535797
256.616800263326	2.35940271662655e-06	13.6140878289235
257.398328048028	3.51568431633131e-06	14.6262329718269
258.254119965156	1.87533060683821e-06	16.6304861532662
259.314729125978	1.83852096067799e-06	17.8085232536517
260.149917224461	4.12542866478936e-07	17.4511611817738
261.383191390394	5.19314581821818e-07	14.2363090530314
262.305292625	4.04686192501703e-07	12.0344731785791
263.159373709148	8.75347473220345e-07	13.593940638998
264.238003092011	6.88181163452587e-07	15.8058951271579
265.453301260428	1.21369913328429e-06	15.2019215690392
266.251122050306	1.31262069552124e-06	15.6806662559854
267.474789080618	6.06028954283813e-07	16.4624129861951
268.455257327688	1.67503965350525e-06	16.8391215565791
269.494425268904	1.25511746869697e-06	14.3242311188932
270.686801303408	6.59250800568683e-06	10.7575618975208
271.56719699109	4.19228718581266e-06	12.3627424503746
272.479303692942	3.12371110833209e-07	16.1160773686518
273.811549572502	2.50889330032443e-06	16.6872434987214
274.62032685638	7.85269842134817e-07	16.1670055640069
275.706227062743	8.89834307325507e-07	15.2085142534821
276.529084433611	1.69377794157754e-06	15.342793660321
277.35199887805	3.73245484504537e-07	15.7473911815323
278.821336085673	7.82960623829169e-07	12.9232184272839
279.822387131715	5.78051039621629e-07	12.2637624396353
280.655702025643	6.73488723416782e-07	14.9510145661847
281.697200886549	5.8937865839935e-07	17.4229628021867
282.754829394016	6.65022042493871e-07	17.2365178775349
283.756459856382	6.85891540569158e-07	15.4741790357688
284.853735006307	2.90376687534422e-06	13.3753165361395
285.651205203952	9.46864794558575e-07	14.0784193945026
286.867377837349	8.10075893949691e-07	14.5366479814041
288.099573156707	2.9483683277749e-06	13.3958722769882
288.98053333116	2.6297647271746e-06	14.8445642162354
290.158706142084	1.3784356807343e-06	17.0201179857671
291.326787455342	1.19740104381396e-06	17.3005601814963
292.407758966148	4.92075689703085e-07	15.7188636976757
293.668189496101	7.16683107998858e-07	12.3454270438932
294.452749540223	8.43774822478717e-07	12.940503827609
295.393685683208	2.94826437394413e-07	15.546757934694
296.588954888708	1.77044510176577e-06	15.2216984565966
297.431747730408	1.09753403654289e-06	15.3257899471967
298.379037913992	9.56146779166692e-07	16.0032020929378
299.299289550595	2.32043930605464e-06	16.5539227717154
300.179283270515	9.52102549377692e-07	16.3796123743786
301.472582775081	4.62792046277134e-06	12.4356632045731
302.42574152477	6.04396251705512e-06	10.8896452860405
303.220810908355	2.97681329107221e-06	13.5358047076271
304.403676167556	1.71696687323277e-06	16.8892245547592
305.505791646464	1.80824380498698e-06	16.7749851853731
306.417228181211	1.56797455117033e-06	16.1370567266759
307.550054054373	7.70423099102011e-07	15.2411451446948
308.539944303778	8.38507117784179e-07	15.5873007937945
309.776426530893	8.03134395195058e-07	13.6780706318007
311.034502727606	4.61117330917325e-07	11.7547326632314
311.86502906035	7.68381920467639e-07	14.1667609642804
312.775038535505	2.92724422722481e-07	16.9615721637355
313.908714620346	8.97881045634305e-07	17.3820919602209
314.913882322222	1.18685034236306e-06	16.0825705811382
315.90787882187	2.84044278530648e-06	13.4040264333809
316.785976859551	1.82133189436628e-06	13.7628357598004
317.672961165502	5.66093136940981e-07	14.6158769290853
319.238730439824	2.26833988478569e-06	13.6269176244767
320.124360282305	2.8123423792488e-06	14.2571203573845
320.987618075669	1.01872109068277e-06	16.1729314913084
321.946979700149	5.23977479476563e-07	17.4933451432493
322.882484499311	4.17635575400131e-07	17.399696083466
324.069542895153	7.2406147211198e-07	14.9874740358077
325.066994776857	7.23928956337355e-07	12.3819234064957
325.937203956378	9.95227527113407e-07	13.3633138168787
326.970536053825	4.97415316944529e-07	15.6476891889988
328.159075934433	1.78736968518396e-06	15.2653806889469
329.013108625676	1.29860777319298e-06	15.6348036450744
330.193969137332	6.41139141445853e-07	16.2634039345813
331.21627740172	1.76293260232455e-06	16.641549619246
332.330658189711	1.23866684930002e-06	14.6567313369495
333.511139501924	6.71771203445409e-06	10.962685430376
334.399261372976	6.70763822678312e-06	12.3568966213522
335.305672796269	3.59078554844761e-07	16.2005869034823
336.610705850753	2.60137904684824e-06	16.7660357174772
337.449448132016	8.68080357390781e-07	16.37330164207
338.525892138656	1.01742100425349e-06	15.4227935554219
339.345389580199	1.69232646252245e-06	15.4412922128893
340.216012020248	3.54857044456932e-07	15.8439456632591
341.586277387754	7.62120111759606e-07	12.9560356904429
342.69399176187	6.06430198174429e-07	12.3742751112654
343.410781604152	6.26228351756009e-07	14.7720125255728
344.313338104952	2.70047393280335e-07	17.4939111906587
345.4364596974	4.96486866399022e-07	17.3994098756569
346.414876649291	4.09555165004647e-07	15.4173538497666
347.54386334226	2.80931299171866e-06	13.3825222687209
348.355963425151	9.32354175178781e-07	14.135436755906
349.393601546395	5.91775674010723e-07	14.6182265488685
350.755085011032	2.1839365691225e-06	13.2797816084598
351.650356146886	2.60898649784442e-06	14.2211601998203
352.803705885684	1.34450811995179e-06	16.7249444141853
354.007171546693	1.41265927814942e-06	17.2400541041587
354.979325665423	7.11104064667409e-07	16.1193898068348
356.309908921298	6.86527415028683e-07	12.5563558486059
357.187984221618	7.29225985924825e-07	12.6072547754287
358.009109398714	2.26160102003508e-07	15.3951696381173
359.223006140524	1.48138107942365e-06	15.4490682562592
360.177829089347	1.01742620428469e-06	15.3187405205297
361.049298584207	1.11424314385051e-06	15.9818708311206
361.995371669262	1.64145750698781e-06	16.6585117642954
362.939996584854	1.38486905820365e-06	16.6751784834973
364.185961169966	2.75011017308568e-06	12.9081699987114
365.202341164214	5.86041197737799e-06	10.8422853575977
365.926121648154	2.95661519229395e-06	13.2559896021807
366.994957246668	1.50388755692866e-06	16.8272087849773
368.236099375232	2.29354529812838e-06	16.8934621256922
369.106696829603	1.37653995621569e-06	16.2127964713467
370.223198170747	7.53997830335856e-07	15.3640605705312
371.270288708023	8.55647404328922e-07	15.7153406039819
372.368535738205	1.22158313143051e-07	14.1511446846319
373.722347178218	3.47120644698898e-07	11.6014594161433
374.56339937526	7.51097073856964e-07	13.7644958036892
375.450321201182	2.81220292197222e-07	16.8882919952179
376.538021255619	8.9685689500516e-07	17.5823986139448
377.438451574287	9.86007486865383e-07	16.24466182745
378.531406012359	2.75223818915548e-06	13.7723211627647
379.533777955716	1.83197510304572e-06	13.915073725408
380.282222812096	5.57874264585969e-07	14.7777033266418
381.759097788019	1.89197670504973e-06	13.9236218020931
382.782971947246	3.08404702639094e-06	13.8353910029375
383.562010345299	7.1866746569553e-07	15.8394557984746
384.653980734063	6.5940859148858e-07	17.4959320756067
385.512323906874	1.07606616075271e-06	17.6138079289309
386.570234839554	4.68796004422151e-07	15.9585046946436
387.64014571957	6.95065278542707e-07	12.8631162664578
388.528071332889	6.58104729014843e-07	12.6307257828267
389.484767676124	2.16001750788281e-07	15.632049203961
390.739170893693	1.6292780412672e-06	15.4973900332812
391.614580858684	1.04357727211517e-06	15.3688842708022
392.712122407257	6.29887987410097e-07	16.1319153557976
393.866700899133	1.72998959455364e-06	16.8171913062924
394.869306626926	4.40737130030663e-07	15.4350676657356
396.076971450281	8.52039468175108e-06	11.6848710949469
397.025797627841	7.7802499189981e-06	11.6045615881805
397.824184404401	7.91067550672003e-07	15.206305452432
399.212154893023	2.05477890793592e-06	16.7565604681098
400.10503407482	6.42186525737487e-07	16.4650071583671
401.042097353859	1.32845752465428e-06	15.6849531386055
402.005352429674	1.51486757466305e-06	15.2658489804636
402.8300585794	8.01242518381963e-07	15.778582209884
404.038041423992	7.48378909161571e-07	13.8185214777049
405.289559845552	4.42506099107e-07	11.8598347075827
405.953479145426	7.23314930990242e-07	13.5382941576957
406.924142595971	3.23932089228959e-07	16.939493115197
407.991205369546	9.97189751794991e-07	17.5098020576175
408.953395218327	1.09395901950692e-06	16.2930459921846
410.05283584379	2.83278824017044e-06	13.6697021899444
411.030869011154	2.07575094901114e-06	13.6426111014287
411.854462282122	6.16895663023516e-07	14.6770655592192
413.236224771228	1.96684967095351e-06	13.6091711911638
414.267687198329	2.9610980099151e-06	13.6923235265462
415.332051465841	1.13565869693892e-06	16.1724180981957
416.588096154219	2.36680563880603e-06	17.2314775683428
417.485675613013	7.22008772405434e-07	16.7967329294599
418.714977517941	7.13341834712998e-07	13.5665448321057
419.779570471409	4.81217526400187e-07	11.9614361070517
420.521995796884	1.7234154084867e-07	14.5239103916668
421.705302826058	8.80312724420977e-07	15.6355209950948
422.729592479902	6.91384594554437e-07	15.1511723315906
423.530157265132	1.25428797574432e-06	15.8368602129212
424.541233488105	4.95729741116259e-07	16.50581348088
425.406636330002	1.67954662711505e-06	16.9903007009795
426.491971982069	8.84064354567213e-07	14.5874241635177
427.629122526703	5.2621718851132e-06	11.1443932510021
428.416786896852	8.03743573228291e-06	11.776170258076
429.440375755886	1.8603107593764e-07	16.1897906188101
430.664720139461	2.00943109217937e-06	17.0437638044262
431.574165716233	5.84204161300738e-07	16.4218699294084
432.633937954057	1.09866782424926e-06	15.4778077786493
433.801218509934	1.39923761909331e-06	15.5102695793087
434.820580735578	1.84805426294886e-07	15.1284539670791
436.292728855193	5.68017814369368e-07	12.0536735937895
437.180873138597	7.10337774676777e-07	12.8668272996171
438.013031577553	5.8275528725282e-07	16.0813874591067
439.023791038918	1.23373012890531e-06	17.5445797941105
440.067179494154	1.1643895040597e-06	17.1148326871094
441.130223775082	2.00323573322065e-06	14.5416808726367
442.147908806592	2.36652900746441e-06	13.6357957922291
442.902353298132	5.6444564540715e-07	14.6899730774401
444.185492966719	8.25408657636842e-07	14.2946783432995
445.410461606288	2.90719733865434e-06	13.5639764436498
446.1976569659	1.24110346803463e-06	15.2677848899558
447.162439674629	9.42224451037297e-07	17.1639298854402
448.122245023737	1.5100958856949e-06	17.6554038992527
449.119370972023	8.77876552811986e-07	16.7159277434401
450.200946064713	7.46452223118237e-07	13.5480845382322
451.089012153604	3.86200262140544e-07	12.0518580699644
452.026186563546	2.05427866645682e-07	14.8118494349041
453.219117734722	9.89930217454961e-07	15.5134569166203
454.224851299879	8.01716918070282e-07	15.0841095002993
455.230793815734	1.58039260897481e-06	16.0304532015888
456.423256530673	2.28056767215664e-06	16.4941375238731
457.348466577571	7.45802107153476e-07	16.1911101250946
458.572455013942	4.90410551466869e-06	12.8733726284831
459.574672655559	5.68972706157179e-06	10.8097135202944
460.44304434466	1.8320301157822e-06	14.2593175864927
461.555863852095	1.7012554036214e-06	16.7385173571357
462.695372884613	1.34911291526651e-06	16.6220126392879
463.519152726527	1.69086522178407e-06	15.9767684173691
464.644651943978	7.32755099727803e-07	15.1358925027908
465.474609634655	7.582267884123e-07	15.7345877714171
466.49360654536	1.03563135669332e-07	14.5634483897813
467.863080887807	3.45582242283567e-07	11.9090146676401
468.649164620131	6.85717736267986e-07	13.3244988784811
469.448413276026	5.6229180181901e-07	16.3896489632158
470.462595139058	1.07170878242774e-06	17.8550142992389
471.487389546851	8.50804727180573e-07	16.8834399517498
472.585107044315	2.13788341023474e-06	14.2260218996281
473.59347376873	2.33579468366026e-06	13.5799967980929
474.451531685323	5.94876929169231e-07	14.6574319022107
475.782010550938	1.2664311617906e-06	13.9046663247761
476.88483612716	2.93409281074711e-06	13.267206999818
477.831875524157	8.15667419699131e-07	15.4775890042888
478.995213184577	8.62142278828015e-07	17.1757034478574
480.116411118442	5.90085818910996e-07	17.0929826474206
481.262338630228	6.86975328425719e-07	14.587826327743
482.382130573022	5.23357717892713e-07	12.0069340179116
483.089176150488	1.05785399149678e-06	13.5784641078994
484.148144226672	7.92495971234025e-07	15.7723344119026
485.312398740826	1.49143460765464e-06	15.2795016890853
486.150697614986	1.32114782884571e-06	15.7170695399135
486.989204998687	5.59655465906456e-07	16.2076426472059
487.931726777183	1.7609732017982e-06	16.9211343494645
488.842197923765	2.07288414827092e-07	16.2131205740805
489.995489870427	5.19435678950871e-06	12.2040998542972
490.988542811194	4.70382257672812e-06	11.020951206854
491.765711593946	1.53056391667895e-06	14.0505521502673
492.98940287655	1.69579481974697e-06	17.1039871035852
494.140149698788	6.17723779059376e-07	16.6768800568939
494.983673506078	1.3928557011143e-06	16.0395924709589
496.183922056226	1.07568451851826e-06	15.2627917999444
497.105490831482	7.80556469841476e-07	15.7526821585796
498.279590356653	7.05068841141611e-07	13.6855083964175
499.582690178865	5.06685663349188e-07	11.7341126432197
500	6.58047961271175e-07	12.6932427931625


==> data_icl/lambda_0/data/information_matrix_rank.dat <==
0	0
0.158596550449867	0
0.353736173203319	4
0.806387276065025	10
1.59623555292219	18
2.07673963112888	22
2.61744934013639	26
3.40191555891551	26
4.22110895914522	28
5.10296329491632	28
5.91093594076255	28
6.69986816587813	28
7.2316054260158	28
7.99058594296873	28
8.73507414530526	28
9.94637775875676	28
10.6080197093923	28
10.9966172484645	28
11.5209631290985	28
12.3551792957065	28
13.4772167120262	28
14.3472953106084	28
15.0733043292881	28
15.8329828793884	28
16.9789965942331	28
17.8000715049443	28
18.7600986292655	28
19.5041118577639	28
20.3438234364589	28
21.4187285224981	28
22.3808579331924	28
23.1396132477924	28
24.0771538241825	28
25.0508660562569	28
25.7306213808358	28
26.4358243319465	28
27.454462217127	28
28.2732717129364	28
29.0043826965326	28
29.9176392425699	28
31.1799908799845	28
32.037137640605	28
33.0720983229148	28
33.9323063401099	28
34.7415112787981	28
35.7968597348361	28
36.9152960935773	28
37.8806205707613	28
38.7757966734845	28
39.8314972929151	28
40.992296950601	28
42.2476128326943	28
42.9115898815256	28
43.746082166308	28
45.1269801677504	28
45.9988916536347	28
46.8100057220875	28
47.8614522233688	28
48.8334359516808	28
49.9172211706669	28
50.9137697608385	28
51.8289012843885	28
52.8886932884131	28
53.9642815106991	28
54.9591529885362	26
55.9778274965547	26
57.0011749344742	26
58.1349518951026	28
59.4695859650385	28
60.2858629043637	28
61.2950321129377	28
62.4084286943129	28
63.3117110010035	28
64.4191192757383	28
65.3824195925974	26
66.1827781271308	28
67.6255875091959	28
68.6115696209361	28
69.4881421410492	28
70.4618963663764	28
71.389079760883	28
72.5930688721024	28
73.6579360874905	28
74.5020764749741	28
75.5119237610827	26
76.7484551604789	28
77.6204651996457	28
78.7938641595165	28
79.8407413563921	28
80.9327553441249	28
82.1085855745587	28
83.0071834470483	28
83.8809342680063	26
85.1996957099954	28
86.0605223677584	26
87.0713378939392	28
87.9337052872743	28
88.788984698187	26
90.0102234904074	26
91.1802579152465	26
91.8806740804677	26
92.8359423753726	26
93.9919276473621	26
94.9952275548172	28
96.1048603330356	28
96.9721770892566	28
97.8806843465465	26
99.2554116520415	28
100.212467299581	28
101.308952366429	28
102.536236620755	28
103.502876724011	26
104.733272945012	26
105.748542277962	26
106.549955617633	26
107.759367609125	28
108.768085823837	26
109.510303892123	28
110.520735951337	26
111.377139159787	28
112.413207704323	28
113.584295524999	28
114.365485521821	28
115.363670365318	26
116.601645556822	28
117.512570526643	26
118.547750206748	26
119.699763682112	28
120.586453860382	26
122.003151191333	26
122.977725830202	26
123.787275711395	26
124.810740813625	28
125.850521984738	28
126.857493939443	28
127.930281528804	28
128.644172040753	26
129.844549789119	26
131.122085507735	28
131.9058992167	28
132.840068376541	28
133.867021652477	28
134.734521343658	26
135.963859866221	26
136.892444798008	26
137.772531868564	28
138.940021200268	26
139.989100923872	26
140.919081766726	28
142.147651047317	28
143.028519916609	28
144.192874413382	28
145.303085618288	28
146.133974444417	28
147.119140804623	28
148.368468698701	28
149.192984863734	28
150.377417879036	26
151.21138237837	26
152.099668628132	26
153.522057787707	26
154.352147045419	26
155.129851365398	26
156.2441093595	28
157.269210214682	26
158.242227701496	28
159.35894324688	28
160.13418913761	26
161.412934013527	26
162.577863278479	28
163.444918734376	28
164.67804000798	26
165.815302156612	26
166.84721083236	26
168.109999054927	26
168.872678693035	26
169.863715366371	26
171.079003544502	28
171.896501378195	28
172.754098527102	26
173.693183061133	28
174.519374638907	26
175.700293246606	28
176.758821714552	28
177.522079800688	28
178.73609150348	28
179.798569727096	26
180.751546851015	28
181.889148900544	26
182.863899074665	26
184.008255334714	26
185.291114328898	26
186.135970633311	26
187.090550984192	26
188.183465676204	28
189.193104196995	28
190.236125638309	28
191.123179151452	28
191.911823394254	26
193.438124844891	28
194.343526857814	28
195.180122550943	28
196.24008073603	26
197.086049104391	26
198.14583100516	26
199.222637266644	26
200.129381183067	26
201.096664512405	26
202.302996513081	28
203.15280370805	28
204.290893871611	26
205.375293977386	28
206.396508690443	26
207.619643741723	28
208.557154215311	28
209.375124231372	26
210.69059603612	28
211.643607104427	26
212.613601161953	28
213.571888779672	28
214.412640024316	26
215.639372401684	26
216.803382026631	26
217.495869014951	26
218.427593944307	26
219.538921355929	26
220.471482894529	26
221.563240182098	28
222.539471437576	28
223.387453506776	26
224.731362316243	28
225.808237660196	28
226.876540966645	28
228.051519726752	28
228.98678498764	26
230.202684329553	26
231.313817708179	26
232.032380291288	26
233.198416469121	26
234.23721212795	26
235.014919648292	28
235.985003647852	26
236.851506977641	28
237.889780568519	26
239.060637523817	28
239.887186800086	28
240.863374563056	26
242.140760430158	28
243.039667416916	26
244.073030432567	28
245.24872980218	28
246.091270672711	26
247.438367417159	26
248.523360936587	26
249.348728879522	26
250.277517658505	26
251.360024546393	28
252.322368214829	28
253.365809597921	28
254.05944742028	28
255.096020419541	26
256.616800263326	28
257.398328048028	28
258.254119965156	28
259.314729125978	28
260.149917224461	26
261.383191390394	26
262.305292625	26
263.159373709148	26
264.238003092011	26
265.453301260428	28
266.251122050306	28
267.474789080618	26
268.455257327688	28
269.494425268904	28
270.686801303408	28
271.56719699109	28
272.479303692942	26
273.811549572502	28
274.62032685638	26
275.706227062743	26
276.529084433611	28
277.35199887805	26
278.821336085673	26
279.822387131715	26
280.655702025643	26
281.697200886549	26
282.754829394016	26
283.756459856382	26
284.853735006307	28
285.651205203952	26
286.867377837349	26
288.099573156707	28
288.98053333116	28
290.158706142084	28
291.326787455342	28
292.407758966148	26
293.668189496101	26
294.452749540223	26
295.393685683208	26
296.588954888708	28
297.431747730408	28
298.379037913992	26
299.299289550595	28
300.179283270515	26
301.472582775081	28
302.42574152477	28
303.220810908355	28
304.403676167556	28
305.505791646464	28
306.417228181211	28
307.550054054373	26
308.539944303778	26
309.776426530893	26
311.034502727606	26
311.86502906035	26
312.775038535505	26
313.908714620346	26
314.913882322222	28
315.90787882187	28
316.785976859551	28
317.672961165502	26
319.238730439824	28
320.124360282305	28
320.987618075669	28
321.946979700149	26
322.882484499311	26
324.069542895153	26
325.066994776857	26
325.937203956378	26
326.970536053825	26
328.159075934433	28
329.013108625676	28
330.193969137332	26
331.21627740172	28
332.330658189711	28
333.511139501924	28
334.399261372976	28
335.305672796269	26
336.610705850753	28
337.449448132016	26
338.525892138656	28
339.345389580199	28
340.216012020248	26
341.586277387754	26
342.69399176187	26
343.410781604152	26
344.313338104952	26
345.4364596974	26
346.414876649291	26
347.54386334226	28
348.355963425151	26
349.393601546395	26
350.755085011032	28
351.650356146886	28
352.803705885684	28
354.007171546693	28
354.979325665423	26
356.309908921298	26
357.187984221618	26
358.009109398714	26
359.223006140524	28
360.177829089347	28
361.049298584207	28
361.995371669262	28
362.939996584854	28
364.185961169966	28
365.202341164214	28
365.926121648154	28
366.994957246668	28
368.236099375232	28
369.106696829603	28
370.223198170747	26
371.270288708023	26
372.368535738205	26
373.722347178218	26
374.56339937526	26
375.450321201182	26
376.538021255619	26
377.438451574287	26
378.531406012359	28
379.533777955716	28
380.282222812096	26
381.759097788019	28
382.782971947246	28
383.562010345299	26
384.653980734063	26
385.512323906874	28
386.570234839554	26
387.64014571957	26
388.528071332889	26
389.484767676124	26
390.739170893693	28
391.614580858684	28
392.712122407257	26
393.866700899133	28
394.869306626926	26
396.076971450281	28
397.025797627841	28
397.824184404401	26
399.212154893023	28
400.10503407482	26
401.042097353859	28
402.005352429674	28
402.8300585794	26
404.038041423992	26
405.289559845552	26
405.953479145426	26
406.924142595971	26
407.991205369546	26
408.953395218327	28
410.05283584379	28
411.030869011154	28
411.854462282122	26
413.236224771228	28
414.267687198329	28
415.332051465841	28
416.588096154219	28
417.485675613013	26
418.714977517941	26
419.779570471409	26
420.521995796884	26
421.705302826058	26
422.729592479902	26
423.530157265132	28
424.541233488105	26
425.406636330002	28
426.491971982069	26
427.629122526703	28
428.416786896852	28
429.440375755886	26
430.664720139461	28
431.574165716233	26
432.633937954057	28
433.801218509934	28
434.820580735578	26
436.292728855193	26
437.180873138597	26
438.013031577553	26
439.023791038918	28
440.067179494154	28
441.130223775082	28
442.147908806592	28
442.902353298132	26
444.185492966719	26
445.410461606288	28
446.1976569659	28
447.162439674629	26
448.122245023737	28
449.119370972023	26
450.200946064713	26
451.089012153604	26
452.026186563546	26
453.219117734722	26
454.224851299879	26
455.230793815734	28
456.423256530673	28
457.348466577571	26
458.572455013942	28
459.574672655559	28
460.44304434466	28
461.555863852095	28
462.695372884613	28
463.519152726527	28
464.644651943978	26
465.474609634655	26
466.49360654536	26
467.863080887807	26
468.649164620131	26
469.448413276026	26
470.462595139058	28
471.487389546851	26
472.585107044315	28
473.59347376873	28
474.451531685323	26
475.782010550938	28
476.88483612716	28
477.831875524157	26
478.995213184577	26
480.116411118442	26
481.262338630228	26
482.382130573022	26
483.089176150488	28
484.148144226672	26
485.312398740826	28
486.150697614986	28
486.989204998687	26
487.931726777183	28
488.842197923765	26
489.995489870427	28
490.988542811194	28
491.765711593946	28
492.98940287655	28
494.140149698788	26
494.983673506078	28
496.183922056226	28
497.105490831482	26
498.279590356653	26
499.582690178865	26
500	26


==> data_icl/lambda_0/data/information_matrix_singular_values.dat <==
0	0	0
0.158596550449867	0	0
0.353736173203319	2.0102128790385e-20	0.926383206491257
0.806387276065025	1.07032689520296e-18	3.96010430391154
1.59623555292219	2.28416657905102e-10	4.37894324356438
2.07673963112888	1.1810272041075e-07	4.45232335931565
2.61744934013639	4.11366425798409e-07	5.83726877717036
3.40191555891551	9.57731588223814e-07	11.0562002368996
4.22110895914522	5.18203102142852e-06	11.7890090234539
5.10296329491632	2.63927992641715e-05	11.8451559656275
5.91093594076255	4.80138869873164e-05	12.1256542776861
6.69986816587813	5.39281168751903e-05	14.6523828713476
7.2316054260158	4.69124098988572e-05	18.0630946166188
7.99058594296873	2.5465731996021e-05	19.4251478881214
8.73507414530526	4.73751541621293e-05	18.0638445271217
9.94637775875676	5.94792036463337e-05	12.8359777849903
10.6080197093923	6.79328861060106e-05	11.1944499778075
10.9966172484645	4.90079848401582e-05	12.7612826728502
11.5209631290985	4.4764659658176e-05	14.9314381509979
12.3551792957065	4.17733857918603e-05	15.6949986614921
13.4772167120262	3.4507238212912e-05	13.4903016280358
14.3472953106084	6.18029096399357e-05	11.6161487783406
15.0733043292881	5.56208666664783e-05	13.9443124255135
15.8329828793884	2.7100234210502e-05	15.8679037749257
16.9789965942331	2.82384291726535e-05	16.2414589252384
17.8000715049443	3.65707418155393e-05	13.015808003689
18.7600986292655	2.83774261725599e-05	9.22451498322629
19.5041118577639	2.89136230383587e-05	11.254553190571
20.3438234364589	2.97294553165323e-05	14.0065792087899
21.4187285224981	1.54763432933863e-05	16.5321392790977
22.3808579331924	7.12490963546255e-06	16.2061488834489
23.1396132477924	9.56924336507372e-06	15.6389439946623
24.0771538241825	6.30411308030448e-06	16.5048095894449
25.0508660562569	1.2831252608501e-05	16.2973625029226
25.7306213808358	9.68687405160301e-06	15.7596706172054
26.4358243319465	1.55420352449344e-05	13.4574846968808
27.454462217127	2.03157108375121e-05	11.8128285861589
28.2732717129364	2.02338057029071e-05	12.7065770631315
29.0043826965326	1.63114957853822e-05	13.4763046052505
29.9176392425699	7.58131919176023e-06	16.4753740628246
31.1799908799845	6.26958000071051e-06	16.2462252135778
32.037137640605	6.79419171766303e-06	15.7918025813024
33.0720983229148	1.04381495311524e-05	12.3027401151114
33.9323063401099	1.1165305689618e-05	12.8953675835169
34.7415112787981	4.46462838044584e-06	14.915630277841
35.7968597348361	8.91569821267783e-06	14.9191270936952
36.9152960935773	8.36444937511494e-06	13.7910166911627
37.8806205707613	7.83242658121562e-06	14.3626063223587
38.7757966734845	8.54189360789993e-06	17.9259366371254
39.8314972929151	9.65544719883586e-06	18.3676956543847
40.992296950601	1.18886407088607e-05	14.8417155362487
42.2476128326943	1.27382979192734e-05	11.8720837256496
42.9115898815256	5.49123680672644e-06	13.2520743666729
43.746082166308	4.84361463350213e-06	15.2376815076734
45.1269801677504	9.33212872219688e-06	15.1498525600969
45.9988916536347	9.21557235786453e-06	14.6173196849866
46.8100057220875	1.21288026247219e-05	16.0563864450003
47.8614522233688	1.35275125513526e-05	16.1825424817048
48.8334359516808	6.53119977098139e-06	16.2014347400438
49.9172211706669	7.16321401093526e-06	14.570811566837
50.9137697608385	1.63555350697909e-05	10.92060018972
51.8289012843885	9.01582003370112e-06	13.151566133993
52.8886932884131	5.82572546534758e-06	16.3280575140997
53.9642815106991	1.92392502757215e-06	16.4458163009347
54.9591529885362	2.73250622534294e-07	15.8849036732166
55.9778274965547	6.75720406348883e-07	15.0683237019065
57.0011749344742	7.66132335554964e-07	15.5861704615376
58.1349518951026	1.08797174334974e-06	14.0948369669573
59.4695859650385	5.99804531972058e-06	11.6904713579459
60.2858629043637	9.69541279009961e-06	13.4940851065636
61.2950321129377	6.0255760919549e-06	16.8237162152326
62.4084286943129	4.36159583497708e-06	17.4575496882222
63.3117110010035	2.69876214985657e-06	16.6048389915608
64.4191192757383	3.39088526521588e-06	14.3250062201933
65.3824195925974	5.33572711876224e-07	13.4022562215779
66.1827781271308	1.01149690956764e-06	14.6358700672102
67.6255875091959	5.16736999268189e-06	13.9034787712049
68.6115696209361	5.1694029627153e-06	13.7430024021101
69.4881421410492	6.02506237963598e-06	15.6103885477944
70.4618963663764	4.36789974106717e-06	17.2383265103544
71.389079760883	2.75238700554532e-06	17.3864102278269
72.5930688721024	1.19283718775778e-06	15.7231598430966
73.6579360874905	1.43573011523483e-06	12.9786468380746
74.5020764749741	1.17915658336214e-06	13.002358607976
75.5119237610827	5.51950195610551e-07	15.6692823709661
76.7484551604789	2.35082362344293e-06	15.4655715918405
77.6204651996457	2.00039651329711e-06	15.8520025600794
78.7938641595165	1.31000922408216e-06	16.4598035536775
79.8407413563921	1.87387827792487e-06	16.6781530747464
80.9327553441249	1.07994369752751e-06	15.0610052787441
82.1085855745587	8.57008327639978e-06	11.1350291040554
83.0071834470483	7.37390626607078e-06	12.0813236540317
83.8809342680063	4.60280641366196e-07	15.8835808348163
85.1996957099954	2.14563951044926e-06	16.6910567194763
86.0605223677584	7.64029935043974e-07	16.2008352865158
87.0713378939392	1.07959048793649e-06	15.3460281420415
87.9337052872743	1.54647868101878e-06	15.301171953327
88.788984698187	5.10307586653518e-07	15.7874572880103
90.0102234904074	9.27252115725478e-07	13.395509169411
91.1802579152465	5.82085757585541e-07	11.8283574243918
91.8806740804677	8.44562852075169e-07	13.7509771198542
92.8359423753726	4.03967335480655e-07	17.024280793782
93.9919276473621	9.36092005791845e-07	17.462706184095
94.9952275548172	1.20120704301992e-06	16.1727678354586
96.1048603330356	2.97612101998047e-06	13.9374672299296
96.9721770892566	2.18638056439739e-06	13.8398417539636
97.8806843465465	6.47610125513652e-07	14.9406121916652
99.2554116520415	2.22235269636805e-06	13.7018078938711
100.212467299581	3.14079875434772e-06	14.1170047314872
101.308952366429	1.28950978024123e-06	16.5152518321544
102.536236620755	2.13020223108283e-06	17.2610739602784
103.502876724011	8.64892138004945e-07	16.4352626658577
104.733272945012	6.77382058459452e-07	13.0577642791234
105.748542277962	6.75061724092933e-07	12.2723991395703
106.549955617633	2.0023417966838e-07	14.8819934762624
107.759367609125	1.22065333072747e-06	15.3333526380954
108.768085823837	9.24041241807746e-07	15.1308391217879
109.510303892123	1.7758634975084e-06	15.9790662150421
110.520735951337	7.1299766800886e-07	16.3830795539421
111.377139159787	1.67677396862991e-06	16.7026571532023
112.413207704323	1.25930304723564e-06	14.6457689025304
113.584295524999	5.63733287377232e-06	11.0968725447663
114.365485521821	6.56404048262599e-06	12.2775963234989
115.363670365318	2.72188791341122e-07	16.4399634962806
116.601645556822	2.10104366545186e-06	17.0842014249975
117.512570526643	7.29970053742708e-07	16.3836331080968
118.547750206748	9.74532718707033e-07	15.3981566039818
119.699763682112	1.21106375818071e-06	15.5953247725581
120.586453860382	1.88821036588746e-07	15.2154497353939
122.003151191333	5.41959529056132e-07	12.0248413898538
122.977725830202	6.23727039811253e-07	12.5621359560808
123.787275711395	4.57568739362045e-07	15.7084256362088
124.810740813625	1.09366509685696e-06	17.4239272882085
125.850521984738	1.05041485951858e-06	16.9793141553131
126.857493939443	1.46684409842442e-06	14.4049717520991
127.930281528804	2.32010471249512e-06	13.423909439751
128.644172040753	7.12050127676754e-07	14.3396021120658
129.844549789119	7.26000610114527e-07	14.2907567502963
131.122085507735	3.00377609548236e-06	13.335428887546
131.9058992167	2.05987535267226e-06	14.8497486316974
132.840068376541	1.12004735736712e-06	16.7091812575402
133.867021652477	2.04767800564102e-06	17.4252462314385
134.734521343658	7.35649511116058e-07	17.107860349446
135.963859866221	8.2049920400371e-07	14.2805545444804
136.892444798008	4.05440245776846e-07	12.0991844321562
137.772531868564	1.32295879277147e-06	14.3751751512413
138.940021200268	8.76884004452336e-07	15.5152624031749
139.989100923872	9.09411687272897e-07	15.1283391091715
140.919081766726	1.7910737729936e-06	16.1343228167534
142.147651047317	2.1575739314138e-06	16.4881272272678
143.028519916609	1.71811806497914e-06	16.5559736681726
144.192874413382	2.84082110665049e-06	13.063202416871
145.303085618288	4.65852992114967e-06	10.6289165308861
146.133974444417	2.61771213237506e-06	13.3457077325024
147.119140804623	1.58720395553226e-06	16.6708618516555
148.368468698701	1.59465139173108e-06	16.6246600476166
149.192984863734	1.39157944720451e-06	16.1120381363853
150.377417879036	6.48089293733234e-07	15.1243331009431
151.21138237837	8.27053696790384e-07	15.634934587457
152.099668628132	1.72027902732485e-07	15.0995953452564
153.522057787707	4.52228325982579e-07	12.0157323873911
154.352147045419	6.10699675273455e-07	12.5803880747884
155.129851365398	3.90392262927489e-07	15.4907021965763
156.2441093595	1.14388583792171e-06	17.4877847413308
157.269210214682	9.78649785206394e-07	16.9957881708975
158.242227701496	1.18859299366414e-06	14.450046509499
159.35894324688	2.51473730265384e-06	13.2412276988988
160.13418913761	7.36159477015228e-07	14.2969604477142
161.412934013527	8.65565289591376e-07	14.1517814333932
162.577863278479	2.93992243312036e-06	13.2322782859667
163.444918734376	1.10933913949865e-06	14.885568579851
164.67804000798	9.59338664685359e-07	17.0422542590919
165.815302156612	6.82648915187982e-07	17.1827688513269
166.84721083236	5.0834873532224e-07	15.0248113177382
168.109999054927	5.96395848046634e-07	11.9251267234674
168.872678693035	9.9257252756567e-07	13.1342952114224
169.863715366371	5.20171908918207e-07	15.4924306784344
171.079003544502	1.76554598684168e-06	15.0848713491769
171.896501378195	1.28473437060536e-06	15.4882954419004
172.754098527102	7.28874025243653e-07	15.9167612081462
173.693183061133	2.01185596921969e-06	16.646153876895
174.519374638907	6.02840341439732e-07	16.3386381723272
175.700293246606	2.70063504490218e-06	12.4914772413455
176.758821714552	4.22403985101977e-06	10.8389878723397
177.522079800688	1.90701675585832e-06	13.6178761174842
178.73609150348	1.7109955939054e-06	17.0043347821142
179.798569727096	5.88789832777318e-07	16.6737476661265
180.751546851015	1.52604390589352e-06	15.928631465444
181.889148900544	7.33327718165773e-07	15.2088790868231
182.863899074665	8.40989969730146e-07	15.6322813695712
184.008255334714	4.10603659720615e-07	13.9489201360152
185.291114328898	4.07277361272352e-07	11.5583543195054
186.135970633311	7.55135976162868e-07	13.7535931377499
187.090550984192	3.12482781890078e-07	16.7783069656508
188.183465676204	1.28543262496644e-06	17.2123217524928
189.193104196995	1.23626982079445e-06	16.2534205111568
190.236125638309	2.93493113037138e-06	13.8364983982298
191.123179151452	2.30530343983324e-06	13.6900586415968
191.911823394254	6.71943062791732e-07	14.886372676874
193.438124844891	2.1543960868424e-06	13.9280940207142
194.343526857814	3.1227469763747e-06	14.0182685077066
195.180122550943	1.22609305026856e-06	16.034818708703
196.24008073603	5.64792199303043e-07	17.4298087882738
197.086049104391	6.19485995154634e-07	17.4805483752329
198.14583100516	3.99187800854124e-07	15.3843552909785
199.222637266644	6.98811334422369e-07	12.6976762475468
200.129381183067	7.9273431471374e-07	12.8888020337955
201.096664512405	2.44645662739886e-07	15.6765224717258
202.302996513081	1.69977319272859e-06	15.3434545805744
203.15280370805	1.05257308283744e-06	15.268336983603
204.290893871611	6.73202549719549e-07	16.1237367353901
205.375293977386	1.79952373927711e-06	16.6609402159361
206.396508690443	3.94091655236369e-07	15.2612996022668
207.619643741723	7.52064454993066e-06	11.4250643626296
208.557154215311	8.34761547877348e-06	11.8005935127419
209.375124231372	5.27690713575586e-07	15.224494478384
210.69059603612	1.9681894038732e-06	16.7704598401138
211.643607104427	6.5001854812681e-07	16.3802577841254
212.613601161953	1.26585568032643e-06	15.5815558960293
213.571888779672	1.63227830197804e-06	15.318415764543
214.412640024316	5.67298483728889e-07	15.8073695800394
215.639372401684	8.93303525092245e-07	13.4283415243535
216.803382026631	4.26378834930353e-07	11.8034120938262
217.495869014951	7.1747785091603e-07	13.892068952885
218.427593944307	1.95681465516516e-07	17.0831673081097
219.538921355929	3.7209367359961e-07	17.5823195160951
220.471482894529	8.89741098175425e-07	16.0216882353516
221.563240182098	2.86205166004736e-06	13.7333001876104
222.539471437576	2.18795646742373e-06	13.7506102606988
223.387453506776	6.40870419969819e-07	14.7546542007457
224.731362316243	1.90542930091218e-06	13.6744393778984
225.808237660196	3.09640125657469e-06	13.7083247739028
226.876540966645	1.35601706265821e-06	16.2860708283182
228.051519726752	2.67660061113572e-06	17.1767034008349
228.98678498764	7.1970356262647e-07	16.7136662072827
230.202684329553	7.17563957600111e-07	13.5007786613694
231.313817708179	5.3455818942912e-07	12.0416727350957
232.032380291288	1.84593518216003e-07	14.4029589575669
233.198416469121	8.7961335000935e-07	15.4527504569197
234.23721212795	7.02609322497697e-07	14.9544997686913
235.014919648292	1.35545211419566e-06	15.7594013011605
235.985003647852	6.07572744076221e-07	16.2177990459047
236.851506977641	1.67335612971578e-06	16.7435403069976
237.889780568519	6.38551103430554e-07	15.0033677562143
239.060637523817	6.22456025111883e-06	11.3441488655104
239.887186800086	7.32741641861171e-06	11.6521582861913
240.863374563056	1.81048487147818e-07	15.9846074033489
242.140760430158	1.98409715946368e-06	17.0994340908879
243.039667416916	5.71567099060111e-07	16.4593978381722
244.073030432567	1.15519133079162e-06	15.6193296406365
245.24872980218	1.45291644774319e-06	15.5391932736703
246.091270672711	2.07614262182664e-07	15.4981280354168
247.438367417159	6.14726015808453e-07	12.3916987980888
248.523360936587	5.87839823618387e-07	12.2370187163466
249.348728879522	3.92906627389519e-07	15.1411466364857
250.277517658505	5.86092112791708e-07	17.1619619101932
251.360024546393	2.50501740681632e-06	17.0475764213338
252.322368214829	1.18655546082262e-06	15.049009972658
253.365809597921	3.90741666339987e-06	13.2238809012194
254.05944742028	1.01124995372626e-06	13.958445113735
255.096020419541	2.55096159992998e-07	14.7369302535797
256.616800263326	2.35940271629918e-06	13.6140878289235
257.398328048028	3.5156843174284e-06	14.6262329718269
258.254119965156	1.87533060806572e-06	16.6304861532662
259.314729125978	1.83852096039999e-06	17.8085232536517
260.149917224461	4.1254286608688e-07	17.4511611817738
261.383191390394	5.1931458311125e-07	14.2363090530314
262.305292625	4.04686192131374e-07	12.0344731785791
263.159373709148	8.75347473546073e-07	13.593940638998
264.238003092011	6.88181163588262e-07	15.8058951271579
265.453301260428	1.21369913369813e-06	15.2019215690392
266.251122050306	1.31262069643488e-06	15.6806662559854
267.474789080618	6.06028954533048e-07	16.4624129861951
268.455257327688	1.6750396535753e-06	16.8391215565791
269.494425268904	1.25511746971736e-06	14.3242311188932
270.686801303408	6.59250800550619e-06	10.7575618975208
271.56719699109	4.19228718683055e-06	12.3627424503746
272.479303692942	3.12371110517949e-07	16.1160773686518
273.811549572502	2.50889330039266e-06	16.6872434987214
274.62032685638	7.85269842329482e-07	16.1670055640069
275.706227062743	8.89834308360702e-07	15.2085142534821
276.529084433611	1.6937779416499e-06	15.342793660321
277.35199887805	3.73245484191704e-07	15.7473911815323
278.821336085673	7.82960624595437e-07	12.9232184272839
279.822387131715	5.78051039231632e-07	12.2637624396353
280.655702025643	6.73488723045583e-07	14.9510145661847
281.697200886549	5.89378658206981e-07	17.4229628021867
282.754829394016	6.65022043003874e-07	17.2365178775349
283.756459856382	6.85891541024309e-07	15.4741790357688
284.853735006307	2.90376687557803e-06	13.3753165361394
285.651205203952	9.46864794828549e-07	14.0784193945026
286.867377837349	8.10075894987422e-07	14.5366479814041
288.099573156707	2.94836832791912e-06	13.3958722769882
288.98053333116	2.62976472798148e-06	14.8445642162354
290.158706142084	1.37843567993839e-06	17.0201179857671
291.326787455342	1.19740104374963e-06	17.3005601814963
292.407758966148	4.92075689734495e-07	15.7188636976757
293.668189496101	7.16683108853949e-07	12.3454270438932
294.452749540223	8.43774822774127e-07	12.940503827609
295.393685683208	2.94826437941301e-07	15.546757934694
296.588954888708	1.77044510161782e-06	15.2216984565966
297.431747730408	1.09753403638691e-06	15.3257899471967
298.379037913992	9.56146779458577e-07	16.0032020929378
299.299289550595	2.32043930616008e-06	16.5539227717153
300.179283270515	9.52102549564792e-07	16.3796123743786
301.472582775081	4.62792046285163e-06	12.4356632045731
302.42574152477	6.04396251699603e-06	10.8896452860405
303.220810908355	2.97681329121273e-06	13.5358047076271
304.403676167556	1.71696687265959e-06	16.8892245547592
305.505791646464	1.80824380525151e-06	16.7749851853731
306.417228181211	1.56797455149717e-06	16.1370567266759
307.550054054373	7.70423099414659e-07	15.2411451446948
308.539944303778	8.38507118202729e-07	15.5873007937945
309.776426530893	8.03134395138967e-07	13.6780706318007
311.034502727606	4.61117330978986e-07	11.7547326632314
311.86502906035	7.68381920900392e-07	14.1667609642804
312.775038535505	2.92724422811528e-07	16.9615721637355
313.908714620346	8.97881045904182e-07	17.3820919602209
314.913882322222	1.18685034401418e-06	16.0825705811382
315.90787882187	2.84044278557365e-06	13.4040264333809
316.785976859551	1.82133189510945e-06	13.7628357598004
317.672961165502	5.66093136996755e-07	14.6158769290853
319.238730439824	2.26833988520488e-06	13.6269176244767
320.124360282305	2.81234237875933e-06	14.2571203573845
320.987618075669	1.01872109018915e-06	16.1729314913084
321.946979700149	5.23977480475922e-07	17.4933451432493
322.882484499311	4.17635575150525e-07	17.399696083466
324.069542895153	7.2406147201151e-07	14.9874740358077
325.066994776857	7.23928957109482e-07	12.3819234064957
325.937203956378	9.95227527552001e-07	13.3633138168788
326.970536053825	4.97415317054177e-07	15.6476891889988
328.159075934433	1.78736968514574e-06	15.2653806889469
329.013108625676	1.29860777378232e-06	15.6348036450744
330.193969137332	6.41139141689011e-07	16.2634039345813
331.21627740172	1.76293260235956e-06	16.641549619246
332.330658189711	1.23866685003782e-06	14.6567313369495
333.511139501924	6.71771203447978e-06	10.962685430376
334.399261372976	6.70763822868632e-06	12.3568966213522
335.305672796269	3.59078555304551e-07	16.2005869034823
336.610705850753	2.60137904681616e-06	16.7660357174772
337.449448132016	8.68080356910527e-07	16.37330164207
338.525892138656	1.01742100413146e-06	15.4227935554219
339.345389580199	1.69232646257338e-06	15.4412922128893
340.216012020248	3.54857044995649e-07	15.8439456632591
341.586277387754	7.62120111449394e-07	12.9560356904429
342.69399176187	6.06430198174717e-07	12.3742751112654
343.410781604152	6.26228351885459e-07	14.7720125255728
344.313338104952	2.70047393442511e-07	17.4939111906587
345.4364596974	4.96486866074122e-07	17.3994098756569
346.414876649291	4.09555165441873e-07	15.4173538497666
347.54386334226	2.80931299163868e-06	13.3825222687209
348.355963425151	9.32354175110531e-07	14.135436755906
349.393601546395	5.91775674995629e-07	14.6182265488685
350.755085011032	2.18393656862489e-06	13.2797816084598
351.650356146886	2.60898649776256e-06	14.2211601998203
352.803705885684	1.344508120215e-06	16.7249444141853
354.007171546693	1.41265927835861e-06	17.2400541041587
354.979325665423	7.11104065062383e-07	16.1193898068348
356.309908921298	6.86527415529446e-07	12.5563558486059
357.187984221618	7.29225985991218e-07	12.6072547754287
358.009109398714	2.26160102146945e-07	15.3951696381173
359.223006140524	1.48138107941295e-06	15.4490682562592
360.177829089347	1.01742620469929e-06	15.3187405205297
361.049298584207	1.11424314438952e-06	15.9818708311206
361.995371669262	1.64145750755721e-06	16.6585117642954
362.939996584854	1.38486905865104e-06	16.6751784834973
364.185961169966	2.75011017399124e-06	12.9081699987114
365.202341164214	5.86041197791614e-06	10.8422853575976
365.926121648154	2.95661519289407e-06	13.2559896021807
366.994957246668	1.50388755688702e-06	16.8272087849773
368.236099375232	2.29354529809021e-06	16.8934621256922
369.106696829603	1.37653995625539e-06	16.2127964713467
370.223198170747	7.53997830272513e-07	15.3640605705312
371.270288708023	8.55647404042207e-07	15.7153406039819
372.368535738205	1.22158313141487e-07	14.1511446846319
373.722347178218	3.47120644729212e-07	11.6014594161433
374.56339937526	7.51097073650207e-07	13.7644958036892
375.450321201182	2.81220292139827e-07	16.8882919952179
376.538021255619	8.96856894768678e-07	17.5823986139448
377.438451574287	9.8600748716033e-07	16.24466182745
378.531406012359	2.75223818876099e-06	13.7723211627647
379.533777955716	1.83197510342069e-06	13.915073725408
380.282222812096	5.57874264314786e-07	14.7777033266418
381.759097788019	1.89197670574902e-06	13.9236218020931
382.782971947246	3.08404702698938e-06	13.8353910029375
383.562010345299	7.18667466165719e-07	15.8394557984746
384.653980734063	6.59408591266341e-07	17.4959320756067
385.512323906874	1.07606616030371e-06	17.6138079289309
386.570234839554	4.68796004583562e-07	15.9585046946436
387.64014571957	6.95065278861031e-07	12.8631162664578
388.528071332889	6.58104729637707e-07	12.6307257828267
389.484767676124	2.16001750912421e-07	15.632049203961
390.739170893693	1.62927804165825e-06	15.4973900332812
391.614580858684	1.04357727234138e-06	15.3688842708022
392.712122407257	6.29887989032165e-07	16.1319153557976
393.866700899133	1.72998959481757e-06	16.8171913062924
394.869306626926	4.40737129923284e-07	15.4350676657356
396.076971450281	8.52039468154953e-06	11.6848710949469
397.025797627841	7.78024991921312e-06	11.6045615881805
397.824184404401	7.91067552181116e-07	15.2063054524319
399.212154893023	2.05477890819961e-06	16.7565604681098
400.10503407482	6.42186525040509e-07	16.4650071583671
401.042097353859	1.32845752482293e-06	15.6849531386055
402.005352429674	1.51486757489131e-06	15.2658489804636
402.8300585794	8.01242517509235e-07	15.778582209884
404.038041423992	7.48378909661634e-07	13.8185214777049
405.289559845552	4.42506099250474e-07	11.8598347075827
405.953479145426	7.23314930130509e-07	13.5382941576957
406.924142595971	3.2393208872728e-07	16.939493115197
407.991205369546	9.97189752155698e-07	17.5098020576175
408.953395218327	1.0939590200523e-06	16.2930459921846
410.05283584379	2.83278823994121e-06	13.6697021899444
411.030869011154	2.07575094891998e-06	13.6426111014287
411.854462282122	6.16895662802386e-07	14.6770655592192
413.236224771228	1.96684967121709e-06	13.6091711911638
414.267687198329	2.96109801020911e-06	13.6923235265462
415.332051465841	1.1356586969907e-06	16.1724180981958
416.588096154219	2.36680563854599e-06	17.2314775683428
417.485675613013	7.22008772182855e-07	16.79673292946
418.714977517941	7.13341835048923e-07	13.5665448321057
419.779570471409	4.81217526448807e-07	11.9614361070517
420.521995796884	1.72341541176416e-07	14.5239103916668
421.705302826058	8.80312724525905e-07	15.6355209950948
422.729592479902	6.91384594511041e-07	15.1511723315906
423.530157265132	1.25428797535266e-06	15.8368602129212
424.541233488105	4.95729741307464e-07	16.50581348088
425.406636330002	1.6795466272407e-06	16.9903007009795
426.491971982069	8.84064354798941e-07	14.5874241635177
427.629122526703	5.262171885072e-06	11.1443932510021
428.416786896852	8.03743573226096e-06	11.776170258076
429.440375755886	1.86031076241723e-07	16.1897906188101
430.664720139461	2.00943109196884e-06	17.0437638044262
431.574165716233	5.84204160544935e-07	16.4218699294084
432.633937954057	1.09866782511781e-06	15.4778077786493
433.801218509934	1.39923761902992e-06	15.5102695793087
434.820580735578	1.84805426455527e-07	15.1284539670791
436.292728855193	5.68017813852723e-07	12.0536735937894
437.180873138597	7.10337775032449e-07	12.8668272996171
438.013031577553	5.82755287664147e-07	16.0813874591067
439.023791038918	1.23373012890055e-06	17.5445797941105
440.067179494154	1.16438950459349e-06	17.1148326871094
441.130223775082	2.00323573299287e-06	14.5416808726367
442.147908806592	2.36652900748777e-06	13.635795792229
442.902353298132	5.64445645403916e-07	14.6899730774401
444.185492966719	8.25408657603175e-07	14.2946783432995
445.410461606288	2.90719733849833e-06	13.5639764436498
446.1976569659	1.2411034689477e-06	15.2677848899558
447.162439674629	9.42224450917381e-07	17.1639298854402
448.122245023737	1.51009588630916e-06	17.6554038992527
449.119370972023	8.77876552205524e-07	16.7159277434401
450.200946064713	7.46452222991749e-07	13.5480845382322
451.089012153604	3.8620026184597e-07	12.0518580699644
452.026186563546	2.05427866983322e-07	14.8118494349041
453.219117734722	9.89930217632317e-07	15.5134569166203
454.224851299879	8.01716918526698e-07	15.0841095002993
455.230793815734	1.58039260864032e-06	16.0304532015888
456.423256530673	2.28056767210273e-06	16.4941375238731
457.348466577571	7.45802107534948e-07	16.1911101250946
458.572455013942	4.9041055151853e-06	12.8733726284831
459.574672655559	5.68972706166817e-06	10.8097135202944
460.44304434466	1.8320301154113e-06	14.2593175864927
461.555863852095	1.70125540405686e-06	16.7385173571357
462.695372884613	1.34911291590433e-06	16.6220126392879
463.519152726527	1.69086522238135e-06	15.9767684173691
464.644651943978	7.32755099867242e-07	15.1358925027908
465.474609634655	7.5822678850279e-07	15.7345877714171
466.49360654536	1.03563135758439e-07	14.5634483897813
467.863080887807	3.45582242576796e-07	11.9090146676401
468.649164620131	6.85717736573129e-07	13.3244988784811
469.448413276026	5.62291802242513e-07	16.3896489632158
470.462595139058	1.0717087824715e-06	17.8550142992389
471.487389546851	8.50804728529445e-07	16.8834399517498
472.585107044315	2.13788341082062e-06	14.2260218996281
473.59347376873	2.33579468377224e-06	13.5799967980929
474.451531685323	5.94876929182199e-07	14.6574319022107
475.782010550938	1.2664311621472e-06	13.9046663247761
476.88483612716	2.93409281094884e-06	13.267206999818
477.831875524157	8.15667420216889e-07	15.4775890042888
478.995213184577	8.62142279661928e-07	17.1757034478574
480.116411118442	5.90085819059236e-07	17.0929826474206
481.262338630228	6.86975328950857e-07	14.587826327743
482.382130573022	5.23357717255268e-07	12.0069340179116
483.089176150488	1.05785399170691e-06	13.5784641078994
484.148144226672	7.92495970959514e-07	15.7723344119026
485.312398740826	1.49143460731049e-06	15.2795016890853
486.150697614986	1.32114782922796e-06	15.7170695399135
486.989204998687	5.59655465509693e-07	16.2076426472059
487.931726777183	1.76097320204324e-06	16.9211343494645
488.842197923765	2.07288415362343e-07	16.2131205740805
489.995489870427	5.1943567892498e-06	12.2040998542972
490.988542811194	4.70382257675493e-06	11.020951206854
491.765711593946	1.53056391754372e-06	14.0505521502673
492.98940287655	1.69579481976198e-06	17.1039871035852
494.140149698788	6.17723778985366e-07	16.6768800568939
494.983673506078	1.39285570116074e-06	16.0395924709589
496.183922056226	1.07568451844659e-06	15.2627917999444
497.105490831482	7.80556470021188e-07	15.7526821585796
498.279590356653	7.05068841856067e-07	13.6855083964175
499.582690178865	5.06685663408459e-07	11.7341126432197
500	6.58047961209211e-07	12.6932427931625


==> data_icl/lambda_0/data/parameter_estimation_error_norm.dat <==
0	2
0.158596550449867	3.03942601660526
0.353736173203319	3.01883114599548
0.806387276065025	2.90726841061775
1.59623555292219	2.24436136148159
2.07673963112888	1.96485740588029
2.61744934013639	1.89046005724843
3.40191555891551	1.81873700869248
4.22110895914522	1.77357428425532
5.10296329491632	1.39920787208196
5.91093594076255	1.21735903171582
6.69986816587813	1.16139075575639
7.2316054260158	1.13391911100855
7.99058594296873	1.10922414731011
8.73507414530526	1.0990175587622
9.94637775875676	1.07670743746104
10.6080197093923	1.06243700877262
10.9966172484645	1.05266403231171
11.5209631290985	1.04069520775568
12.3551792957065	1.01225911250014
13.4772167120262	0.994164268266728
14.3472953106084	0.98853154028362
15.0733043292881	0.98689232944021
15.8329828793884	0.98781046319915
16.9789965942331	0.984147489710364
17.8000715049443	0.981368410899924
18.7600986292655	0.976807652832894
19.5041118577639	0.965706877810704
20.3438234364589	0.963658018976185
21.4187285224981	0.961593954946515
22.3808579331924	0.959106320582944
23.1396132477924	0.958797156488417
24.0771538241825	0.958391129941139
25.0508660562569	0.957902396338179
25.7306213808358	0.957326374004583
26.4358243319465	0.957125962922395
27.454462217127	0.957034743097867
28.2732717129364	0.957086772193272
29.0043826965326	0.957239398456133
29.9176392425699	0.957662490609827
31.1799908799845	0.956887533291736
32.037137640605	0.957512893755865
33.0720983229148	0.956568075242914
33.9323063401099	0.956044147123752
34.7415112787981	0.955795309702985
35.7968597348361	0.956195235112844
36.9152960935773	0.956163358717649
37.8806205707613	0.955457214977491
38.7757966734845	0.95544303777999
39.8314972929151	0.954630288630432
40.992296950601	0.955928251263232
42.2476128326943	0.956539770643641
42.9115898815256	0.956524638986257
43.746082166308	0.956661397729494
45.1269801677504	0.956955734223356
45.9988916536347	0.957094928033453
46.8100057220875	0.956906651109394
47.8614522233688	0.956963840616127
48.8334359516808	0.957441957118837
49.9172211706669	0.955388108978061
50.9137697608385	0.954829134839874
51.8289012843885	0.954393306774417
52.8886932884131	0.953721551161063
53.9642815106991	0.953290252432262
54.9591529885362	0.952896665740626
55.9778274965547	0.952728187992291
57.0011749344742	0.952538154605111
58.1349518951026	0.952299909881649
59.4695859650385	0.952126531926267
60.2858629043637	0.952105931756769
61.2950321129377	0.952059532102507
62.4084286943129	0.952505563212848
63.3117110010035	0.951767838594333
64.4191192757383	0.952025485371774
65.3824195925974	0.952021207521802
66.1827781271308	0.952001489715732
67.6255875091959	0.952143535478982
68.6115696209361	0.952614641452899
69.4881421410492	0.952935051986019
70.4618963663764	0.953104549718783
71.389079760883	0.953586725563662
72.5930688721024	0.953235736808567
73.6579360874905	0.953322414881342
74.5020764749741	0.953569722231451
75.5119237610827	0.953723589630678
76.7484551604789	0.953106193896423
77.6204651996457	0.952962121539161
78.7938641595165	0.952815291248249
79.8407413563921	0.952649914452719
80.9327553441249	0.952667495970943
82.1085855745587	0.952183664293655
83.0071834470483	0.951564512350103
83.8809342680063	0.951199743488221
85.1996957099954	0.950486270049096
86.0605223677584	0.950470797274202
87.0713378939392	0.95037139339674
87.9337052872743	0.950307159434364
88.788984698187	0.950076416765198
90.0102234904074	0.949666840023195
91.1802579152465	0.949648896352922
91.8806740804677	0.949775370142179
92.8359423753726	0.949690721629212
93.9919276473621	0.949619329080785
94.9952275548172	0.949436356739365
96.1048603330356	0.949546849341105
96.9721770892566	0.949601700924215
97.8806843465465	0.949770033262369
99.2554116520415	0.950511874398041
100.212467299581	0.950562887111934
101.308952366429	0.950566159870574
102.536236620755	0.950582413717726
103.502876724011	0.951241785958681
104.733272945012	0.95152578361388
105.748542277962	0.951731286605068
106.549955617633	0.95172407741173
107.759367609125	0.951951588135994
108.768085823837	0.951923121878392
109.510303892123	0.951791556742953
110.520735951337	0.951735975717064
111.377139159787	0.951848820257284
112.413207704323	0.951199256760033
113.584295524999	0.950869516941628
114.365485521821	0.950621766559998
115.363670365318	0.950280475532836
116.601645556822	0.949781234489977
117.512570526643	0.949841666064866
118.547750206748	0.949564023043845
119.699763682112	0.949353382179834
120.586453860382	0.949098794882993
122.003151191333	0.948825960834626
122.977725830202	0.948755773434115
123.787275711395	0.948773373353163
124.810740813625	0.948724471050138
125.850521984738	0.948189629452053
126.857493939443	0.948510156434918
127.930281528804	0.948601847976667
128.644172040753	0.948646049526669
129.844549789119	0.948688822738542
131.122085507735	0.949040764755695
131.9058992167	0.949662238169626
132.840068376541	0.949776659418912
133.867021652477	0.950063620105596
134.734521343658	0.950312944358799
135.963859866221	0.950178344949583
136.892444798008	0.950370744862912
137.772531868564	0.95054289320832
138.940021200268	0.950797134996673
139.989100923872	0.950308226726308
140.919081766726	0.950018917787676
142.147651047317	0.949784304792728
143.028519916609	0.949824783391597
144.192874413382	0.949476163932032
145.303085618288	0.949218598093008
146.133974444417	0.948658912285001
147.119140804623	0.948241378604006
148.368468698701	0.947882493042731
149.192984863734	0.947805567508005
150.377417879036	0.947706433436944
151.21138237837	0.947600961802847
152.099668628132	0.947135420498719
153.522057787707	0.946931726211952
154.352147045419	0.947052078294182
155.129851365398	0.947054505904965
156.2441093595	0.946976328366681
157.269210214682	0.946828029026803
158.242227701496	0.946807292510172
159.35894324688	0.946796706309936
160.13418913761	0.946959776480945
161.412934013527	0.947413658981548
162.577863278479	0.947725624624497
163.444918734376	0.94767320395313
164.67804000798	0.947874289372987
165.815302156612	0.947842017337352
166.84721083236	0.948640625218397
168.109999054927	0.948844095418883
168.872678693035	0.948855819708591
169.863715366371	0.94894805935185
171.079003544502	0.948882153464011
171.896501378195	0.948946703530318
172.754098527102	0.948940690597093
173.693183061133	0.948886351388884
174.519374638907	0.949126703301967
175.700293246606	0.948087798614016
176.758821714552	0.947899356538496
177.522079800688	0.947591438146774
178.73609150348	0.947277658752455
179.798569727096	0.947181635447671
180.751546851015	0.946750919726427
181.889148900544	0.946536204553485
182.863899074665	0.946356878828897
184.008255334714	0.946118746183038
185.291114328898	0.945948437567546
186.135970633311	0.945999407049581
187.090550984192	0.945840810932307
188.183465676204	0.945679958631989
189.193104196995	0.945499827921886
190.236125638309	0.945745789512025
191.123179151452	0.945798968815461
191.911823394254	0.94577953646748
193.438124844891	0.946358302796132
194.343526857814	0.946713717184773
195.180122550943	0.946819450652423
196.24008073603	0.947095708548909
197.086049104391	0.947556099129717
198.14583100516	0.947444482115369
199.222637266644	0.947551253985164
200.129381183067	0.94777092067131
201.096664512405	0.948025334086012
202.302996513081	0.947376010744575
203.15280370805	0.94740497371467
204.290893871611	0.947220419867744
205.375293977386	0.947040213866584
206.396508690443	0.947308593303125
207.619643741723	0.946736426805058
208.557154215311	0.94627346827622
209.375124231372	0.945940627460006
210.69059603612	0.945425456694784
211.643607104427	0.945305315170238
212.613601161953	0.945202549406204
213.571888779672	0.945121119871122
214.412640024316	0.944901559429825
215.639372401684	0.944346002167423
216.803382026631	0.94426255707612
217.495869014951	0.944511116258014
218.427593944307	0.944384396613287
219.538921355929	0.944407976604227
220.471482894529	0.944074691425358
221.563240182098	0.944176072571772
222.539471437576	0.944208393886894
223.387453506776	0.944327392887872
224.731362316243	0.944907637996903
225.808237660196	0.945044554078553
226.876540966645	0.945018661329833
228.051519726752	0.945158854054415
228.98678498764	0.945474943504992
230.202684329553	0.94599683010193
231.313817708179	0.946172137650396
232.032380291288	0.946168657551203
233.198416469121	0.946307191244219
234.23721212795	0.946314786764021
235.014919648292	0.946188812042607
235.985003647852	0.946155497112389
236.851506977641	0.946177591366819
237.889780568519	0.945885813875792
239.060637523817	0.945258135870934
239.887186800086	0.94503566669276
240.863374563056	0.944689590742539
242.140760430158	0.944033754746008
243.039667416916	0.944218208281883
244.073030432567	0.943881953343859
245.24872980218	0.943675586599427
246.091270672711	0.943520056046661
247.438367417159	0.943320176777094
248.523360936587	0.943155550300426
249.348728879522	0.943219619339528
250.277517658505	1.19737821864392
251.360024546393	1.12900220194306
252.322368214829	1.18418594859412
253.365809597921	1.16804906807907
254.05944742028	1.15630189739091
255.096020419541	1.13603484183005
256.616800263326	1.07797133721055
257.398328048028	1.04209328697151
258.254119965156	1.03129686931232
259.314729125978	1.00755302036092
260.149917224461	1.01301892658522
261.383191390394	1.00200754352723
262.305292625	0.996575578921749
263.159373709148	0.991833476710039
264.238003092011	0.981979717032544
265.453301260428	0.974087249579725
266.251122050306	0.970233318882496
267.474789080618	0.967910604631614
268.455257327688	0.966290571984554
269.494425268904	0.964361866118256
270.686801303408	0.96168029209297
271.56719699109	0.961208059244049
272.479303692942	0.960332418943577
273.811549572502	0.957790367869388
274.62032685638	0.958328196357204
275.706227062743	0.95846446715738
276.529084433611	0.958649968412318
277.35199887805	0.958039251312406
278.821336085673	0.954202249918063
279.822387131715	0.953573196266995
280.655702025643	0.953261179348968
281.697200886549	0.952916596360223
282.754829394016	0.954661943450004
283.756459856382	0.952134024710475
284.853735006307	0.951137096594251
285.651205203952	0.951315859793455
286.867377837349	0.953806209844006
288.099573156707	0.955122683145465
288.98053333116	0.956188272996785
290.158706142084	0.956892994280086
291.326787455342	0.955858283306554
292.407758966148	0.957228232069662
293.668189496101	0.957508672437769
294.452749540223	0.957213620466572
295.393685683208	0.956263031372455
296.588954888708	0.955679565376962
297.431747730408	0.955484386944562
298.379037913992	0.955301051283247
299.299289550595	0.955069580943155
300.179283270515	0.955562852257413
301.472582775081	0.953180454302834
302.42574152477	0.952642278870554
303.220810908355	0.952210355492362
304.403676167556	0.951554972529872
305.505791646464	0.951015533266314
306.417228181211	0.950494358138072
307.550054054373	0.950280639260898
308.539944303778	0.950056354791717
309.776426530893	0.950207878159495
311.034502727606	0.950108757665166
311.86502906035	0.949837469269842
312.775038535505	0.949835604273717
313.908714620346	0.949178988215343
314.913882322222	0.949501504366824
315.90787882187	0.949868300558519
316.785976859551	0.950014162983953
317.672961165502	0.949994787043561
319.238730439824	0.951596094131892
320.124360282305	0.952118205373152
320.987618075669	0.952124845533999
321.946979700149	0.952553126548405
322.882484499311	0.953182294122166
324.069542895153	0.953259585190185
325.066994776857	0.953456905381724
325.937203956378	0.953778776271107
326.970536053825	0.954166707846866
328.159075934433	0.953495827615258
329.013108625676	0.953228757174301
330.193969137332	0.95310148049414
331.21627740172	0.952877645815882
332.330658189711	0.953141699351318
333.511139501924	0.952651460289509
334.399261372976	0.95191540050574
335.305672796269	0.951451303557856
336.610705850753	0.951181441392082
337.449448132016	0.951032290642827
338.525892138656	0.950903304371903
339.345389580199	0.950827942744054
340.216012020248	0.950446429921718
341.586277387754	0.949184061301629
342.69399176187	0.949350070797375
343.410781604152	0.949663923691543
344.313338104952	0.94941309550825
345.4364596974	0.9497378231749
346.414876649291	0.94899551758875
347.54386334226	0.949068633362908
348.355963425151	0.949334823693014
349.393601546395	0.949429587541611
350.755085011032	0.950043356424445
351.650356146886	0.950285605417133
352.803705885684	0.950475075208695
354.007171546693	0.950441281458586
354.979325665423	0.951338916383101
356.309908921298	0.951661365494296
357.187984221618	0.951772655170744
358.009109398714	0.951831797266058
359.223006140524	0.951901366621514
360.177829089347	0.95187949769356
361.049298584207	0.951832626161456
361.995371669262	0.951701374595993
362.939996584854	0.952071621500212
364.185961169966	0.950557286612378
365.202341164214	0.950308286612094
365.926121648154	0.949916214157823
366.994957246668	0.949369569367905
368.236099375232	0.949011673196668
369.106696829603	0.948499534502486
370.223198170747	0.948255019182756
371.270288708023	0.94798301991553
372.368535738205	0.94784721575463
373.722347178218	0.947699671310556
374.56339937526	0.947612382292383
375.450321201182	0.947479514750404
376.538021255619	0.947302200693571
377.438451574287	0.946716524409717
378.531406012359	0.947397522856706
379.533777955716	0.947569217426698
380.282222812096	0.947580166004132
381.759097788019	0.948291408503743
382.782971947246	0.949109141007879
383.562010345299	0.949261310092404
384.653980734063	0.949672029875577
385.512323906874	0.950235791208208
386.570234839554	0.950315265758763
387.64014571957	0.950403188394845
388.528071332889	0.95086607605876
389.484767676124	0.951182755718831
390.739170893693	0.95043330324605
391.614580858684	0.950531191811806
392.712122407257	0.950255137312453
393.866700899133	0.950012680831951
394.869306626926	0.950426335371087
396.076971450281	0.9497515089644
397.025797627841	0.949157205419263
397.824184404401	0.948775932153853
399.212154893023	0.948159568496418
400.10503407482	0.948028011833245
401.042097353859	0.947911158780651
402.005352429674	0.947795147883872
402.8300585794	0.947531650562695
404.038041423992	0.946468136990871
405.289559845552	0.946304975202038
405.953479145426	0.946754848950835
406.924142595971	0.946578881394407
407.991205369546	0.946722715633907
408.953395218327	0.946156620183165
410.05283584379	0.9462657738878
411.030869011154	0.946336194025812
411.854462282122	0.946544807655255
413.236224771228	0.947312605871598
414.267687198329	0.947524756200354
415.332051465841	0.947558928789439
416.588096154219	0.947752754460178
417.485675613013	0.948220361504227
418.714977517941	0.948872697950557
419.779570471409	0.949127765914816
420.521995796884	0.949151843082395
421.705302826058	0.949281676412891
422.729592479902	0.949290698682047
423.530157265132	0.949159465374456
424.541233488105	0.94911543444876
425.406636330002	0.949224526118947
426.491971982069	0.948455440669937
427.629122526703	0.947909280920343
428.416786896852	0.947592247272185
429.440375755886	0.947069529451996
430.664720139461	0.946063712457791
431.574165716233	0.946331651228657
432.633937954057	0.945880688165094
433.801218509934	0.945609035628047
434.820580735578	0.94532878377507
436.292728855193	0.945196338068468
437.180873138597	0.945079937180735
438.013031577553	0.945002257273501
439.023791038918	0.945046078966149
440.067179494154	0.944148609040629
441.130223775082	0.944792346796298
442.147908806592	0.945000160239258
442.902353298132	0.945068290580204
444.185492966719	0.94543632349275
445.410461606288	0.946150782290033
446.1976569659	0.946703410008837
447.162439674629	0.947002544563439
448.122245023737	0.947416575280746
449.119370972023	0.947765208182417
450.200946064713	0.947735983369005
451.089012153604	0.948058506438806
452.026186563546	0.948320948501273
453.219117734722	0.94864677536764
454.224851299879	0.948115889151465
455.230793815734	0.947713489277216
456.423256530673	0.947430735105664
457.348466577571	0.947629472588514
458.572455013942	0.947248652929699
459.574672655559	0.946798523686808
460.44304434466	0.946154533547752
461.555863852095	0.945589723602869
462.695372884613	0.94533116559817
463.519152726527	0.945191649018941
464.644651943978	0.945062846763857
465.474609634655	0.944905149696925
466.49360654536	0.943824402173859
467.863080887807	0.9436441612874
468.649164620131	0.944061231975088
469.448413276026	0.943944005086414
470.462595139058	0.943865757361179
471.487389546851	0.943683582081688
472.585107044315	0.943582455084153
473.59347376873	0.943612860022012
474.451531685323	0.943949767143954
475.782010550938	0.944553552379979
476.88483612716	0.944935873232068
477.831875524157	0.944915063747627
478.995213184577	0.945269337232737
480.116411118442	0.945333448349311
481.262338630228	0.946223573424188
482.382130573022	0.946580412728363
483.089176150488	0.946548871197577
484.148144226672	0.946601217815122
485.312398740826	0.946574269817423
486.150697614986	0.946601177935272
486.989204998687	0.946612705304243
487.931726777183	0.946582689487677
488.842197923765	0.946918258013632
489.995489870427	0.945445898591152
490.988542811194	0.945197206565072
491.765711593946	0.944760457371783
492.98940287655	0.944313141121431
494.140149698788	0.944144723106553
494.983673506078	0.943573445884431
496.183922056226	0.943252749240046
497.105490831482	0.943020440279613
498.279590356653	0.942773916460358
499.582690178865	0.942543319015348
500	0.942460957871531


==> data_icl/lambda_0/data/reference_trajectory.dat <==
0	1.5	2.4
0.158596550449867	1.97287830094	2.79230364727747
0.353736173203319	2.12330028810236	2.8295532461332
0.806387276065025	0.847399884351436	1.79494804289472
1.59623555292219	1.13709127160093	-1.3762043698451
2.07673963112888	2.94383089497584	-1.95411859159521
2.61744934013639	3.30692479860446	-0.50496790698391
3.40191555891551	2.20537777010521	-2.45797267284336
4.22110895914522	-1.24006477113932	-0.28210956389663
5.10296329491632	0.196880813625101	2.51698723048279
5.91093594076255	-1.77950472566393	0.66861996775175
6.69986816587813	-3.37115056882457	1.78901942023725
7.2316054260158	-3.46121460592608	0.345833710851821
7.99058594296873	-0.170230582369784	-2.16640226697698
8.73507414530526	-0.411880824278891	-2.08312477641514
9.94637775875676	0.899379911941091	-0.853820373863929
10.6080197093923	2.90157423606712	0.988776838391606
10.9966172484645	3.82844273116126	2.21218640628427
11.5209631290985	2.61782011036643	2.54186441083154
12.3551792957065	0.879930071927412	0.280614318338605
13.4772167120262	0.553259572558589	-0.279780982955196
14.3472953106084	-1.22114525909059	-2.5456005686661
15.0733043292881	-3.43323404911434	-1.52014192389409
15.8329828793884	-1.97698146694997	1.07537431529249
16.9789965942331	-1.25136942286405	1.31318616291874
17.8000715049443	-1.27817783201216	2.05247082004294
18.7600986292655	2.14809048948958	-0.75875969780575
19.5041118577639	2.45461439387588	-1.8869963094065
20.3438234364589	2.01973695139879	-1.42381676650557
21.4187285224981	1.9948256341531	-0.193285384086025
22.3808579331924	0.208188014821386	2.223769390098
23.1396132477924	-1.71262119563135	1.33894435811368
24.0771538241825	-2.23481440888371	0.95035058826679
25.0508660562569	-1.94092157269023	-1.71012343970108
25.7306213808358	-2.59317293499064	-2.34181706877626
26.4358243319465	-0.909603771582971	-0.905799954389251
27.454462217127	1.34832661697556	0.142422843876129
28.2732717129364	1.75497213462469	2.12428522614684
29.0043826965326	2.00538260586434	1.99814990290438
29.9176392425699	2.63558453634988	-0.330926313458746
31.1799908799845	0.126520177662903	-1.74390305777873
32.037137640605	-1.20775392524528	-1.79517727419252
33.0720983229148	-2.01098251401656	0.846626157182623
33.9323063401099	-2.7229766111787	1.48298080769337
34.7415112787981	-2.02376684275173	1.92247565225324
35.7968597348361	0.231156795130432	-0.238750394639775
36.9152960935773	1.31669183953889	-1.94975123076957
37.8806205707613	2.57907950480577	-1.37266866670606
38.7757966734845	2.48931350949689	0.404672314252562
39.8314972929151	0.66415702971391	2.17015443031276
40.992296950601	-0.814748129367727	0.729335790562144
42.2476128326943	-2.73014325353443	-1.65104052325584
42.9115898815256	-2.52551030027114	-2.14300129099481
43.746082166308	-1.54156293765705	-0.89877534033029
45.1269801677504	0.211207289240637	1.44884171695276
45.9988916536347	1.89619046474302	2.0246690103379
46.8100057220875	2.56799149428247	0.626032257121935
47.8614522233688	2.03358741297852	-1.34077691340221
48.8334359516808	1.0063141339471	-1.99659108783299
49.9172211706669	-0.992112407641807	-0.127725897799993
50.9137697608385	-2.26447632148953	1.75321467406954
51.8289012843885	-2.35661488851609	1.73134335398155
52.8886932884131	-1.67020790486584	-0.0880607603114218
53.9642815106991	0.240691092734344	-1.98298879320916
54.9591529885362	1.81076330731445	-1.33339033858633
55.9778274965547	2.35578076152425	0.554994010462711
57.0011749344742	2.13536765771409	2.05142778251504
58.1349518951026	0.328667129693235	0.77166465884962
59.4695859650385	-1.79158895154828	-1.69873508351205
60.2858629043637	-2.33225794313662	-1.93115742965605
61.2950321129377	-2.28075217234509	-0.157841795846996
62.4084286943129	-0.711600368593914	1.71826850930568
63.3117110010035	0.880181372331999	1.77361113402714
64.4191192757383	2.18647068007486	-0.395420961386765
65.3824195925974	2.48174235645349	-1.82962444864683
66.1827781271308	1.81262385237672	-1.73970639558149
67.6255875091959	-0.517224186455644	1.09154042275348
68.6115696209361	-1.94550264698877	1.95669853357674
69.4881421410492	-2.52393788553616	1.04082953489761
70.4618963663764	-2.01344966498024	-1.03358262154883
71.389079760883	-0.704602660961164	-2.01623007974905
72.5930688721024	1.28585486902861	-0.514198862977771
73.6579360874905	2.43584829334841	1.5883439732204
74.5020764749741	2.3679450594012	1.93925403407889
75.5119237610827	1.29739768448645	0.355987637797786
76.7484551604789	-0.760212413232909	-1.83960045975204
77.6204651996457	-2.01885728823193	-1.70284457083844
78.7938641595165	-2.45027518208144	0.563681973362156
79.8407413563921	-1.52887129928759	1.97200547685757
80.9327553441249	0.249661261957143	0.97914114625313
82.1085855745587	2.00676804180042	-1.41845294618946
83.0071834470483	2.49632179711035	-1.9523549383741
83.8809342680063	2.06346556889549	-0.798422448936925
85.1996957099954	0.127062003202405	1.73084835626911
86.0605223677584	-1.31413217934341	1.82319267279572
87.0713378939392	-2.3787005529547	0.0831686890039755
87.9337052872743	-2.39219625701319	-1.5781277400491
88.788984698187	-1.5735157185286	-1.92362659091632
90.0102234904074	0.436939694452028	0.101589878878697
91.1802579152465	2.09524775674634	1.94659463132147
91.8806740804677	2.49011189649854	1.71802445201948
92.8359423753726	2.08817200750479	-0.0360465027189401
93.9919276473621	0.445174594517165	-1.92116993083043
94.9952275548172	-1.24914293237883	-1.36131041065037
96.1048603330356	-2.40885723171024	0.909397199353311
96.9721770892566	-2.35999816578669	1.97903836841274
97.8806843465465	-1.40862873267799	1.31304771674932
99.2554116520415	0.889452369196632	-1.42913629045979
100.212467299581	2.14798045115772	-1.92322828610325
101.308952366429	2.43391957279158	-0.173166105343693
102.536236620755	1.15725301791954	1.90620146338151
103.502876724011	-0.485354856098797	1.45540655958572
104.733272945012	-2.17679450260321	-1.02564341668652
105.748542277962	-2.45186429136734	-1.99286934364181
106.549955617633	-1.81631870431039	-1.13715125056032
107.759367609125	0.083318668912725	1.32713871268473
108.768085823837	1.6846789917059	1.93051275877038
109.510303892123	2.37945171483092	0.941221568429378
110.520735951337	2.3070147807468	-1.16449826326154
111.377139159787	1.36130461558016	-1.99994728661668
112.413207704323	-0.372183931362665	-0.848948848466049
113.584295524999	-2.06106962214042	1.5023169349953
114.365485521821	-2.49625086274553	1.98089587534278
115.363670365318	-1.99931657197658	0.65652785614002
116.601645556822	-0.150551613515433	-1.71181961419872
117.512570526643	1.36459804907933	-1.79340934387059
118.547750206748	2.41023886204914	0.0528540528543384
119.699763682112	2.14731288501284	1.923677529148
120.586453860382	1.00221543326055	1.53199105614756
122.003151191333	-1.36839523870385	-1.26655146085186
122.977725830202	-2.3812987779211	-1.96512746329285
123.787275711395	-2.41770459614781	-0.947029783436454
124.810740813625	-1.40556639809197	1.18238156011478
125.850521984738	0.325996715694875	1.95791920790139
126.857493939443	1.8543339946467	0.509578494710576
127.930281528804	2.49968770195762	-1.59415079274099
128.644172040753	2.17507913651571	-1.98128222858469
129.844549789119	0.533373704080422	-0.226435378060676
131.122085507735	-1.5705687143764	1.92268024738485
131.9058992167	-2.35449778140157	1.66937956829157
132.840068376541	-2.38002067537327	-0.0800122859896241
133.867021652477	-1.28719311638307	-1.8412400230324
134.734521343658	0.165841458614682	-1.70178048587857
135.963859866221	1.99944048193347	0.656772949518091
136.892444798008	2.49995294586124	1.95405595107396
137.772531868564	2.03150081089669	1.4588194067416
138.940021200268	0.327449974518613	-0.900025508630506
139.989100923872	-1.41778651452958	-1.99750341970494
140.919081766726	-2.3755840823829	-0.955068949283685
142.147651047317	-2.14016425476898	1.50727638704591
143.028519916609	-0.998817853866244	1.93696132880407
144.192874413382	0.982857093591814	0.0765156253436006
145.303085618288	2.31265141023555	-1.85146290878194
146.133974444417	2.45405142750349	-1.72949740861674
147.119140804623	1.58972085832202	0.0780466283528321
148.368468698701	-0.460776797623085	1.97524422822567
149.192984863734	-1.72688600276572	1.46410638657563
150.377417879036	-2.4994572095347	-0.92629868858195
151.21138237837	-2.05680427370623	-1.97052649608631
152.099668628132	-0.844037999314377	-1.38589827647535
153.522057787707	1.51553258100558	1.43339699652171
154.352147045419	2.35818139277833	1.98005103880058
155.129851365398	2.44716818806583	1.08592871138982
156.2441093595	1.38021982523529	-1.21311062100358
157.269210214682	-0.330787802539577	-1.95667039812008
158.242227701496	-1.81728343617908	-0.575624810535108
159.35894324688	-2.49923612475272	1.61091296328975
160.13418913761	-2.10826207287436	1.9524823059606
161.412934013527	-0.27017561124891	-0.10843178366512
162.577863278479	1.6242101530635	-1.944967359048
163.444918734376	2.41808984667377	-1.5054176123065
164.67804000798	2.05412556062552	0.966330612321843
165.815302156612	0.418561153106121	1.96607144030948
166.84721083236	-1.31548668379153	0.497207184628989
168.109999054927	-2.47801234245127	-1.81544928530102
168.872678693035	-2.30153082308456	-1.83743163455212
169.863715366371	-1.14539118472299	-0.149213199586028
171.079003544502	0.915173347803225	1.90548583220888
171.896501378195	2.02921098995405	1.66122200076255
172.754098527102	2.49931275922283	0.0736776499105976
173.693183061133	2.01429300343607	-1.67876464096292
174.519374638907	0.877294941906962	-1.88937213165464
175.700293246606	-1.12796038941216	0.124667876249363
176.758821714552	-2.33821088810188	1.88279894602371
177.522079800688	-2.46287706819558	1.75942103032333
178.73609150348	-1.30339609918341	-0.514469964086384
179.798569727096	0.485134113361355	-1.97989519090062
180.751546851015	1.89847759499981	-1.23322407674003
181.889148900544	2.49034781811429	1.10761531344224
182.863899074665	1.79438177666033	1.99219773841439
184.008255334714	-0.00119984274883115	0.443571185763664
185.291114328898	-1.95595481470319	-1.85487353950943
186.135970633311	-2.49182028019644	-1.70916993258449
187.090550984192	-2.08111262831373	0.0505691551823784
188.183465676204	-0.541829575165242	1.88329610603132
189.193104196995	1.17277223398481	1.43957595366087
190.236125638309	2.34636777981101	-0.674184634113735
191.123179151452	2.41039981541184	-1.93722434750304
191.911823394254	1.70447684465305	-1.63204779950042
193.438124844891	-0.78215137559833	1.32542219146379
194.343526857814	-2.0364209154163	1.97766777787308
195.180122550943	-2.49862277085724	0.960539040478187
196.24008073603	-1.89789774382219	-1.23410573570695
197.086049104391	-0.666448821270032	-1.99938692830662
198.14583100516	1.13668229973799	-0.742352268396203
199.222637266644	2.35266580399373	1.44056789700497
200.129381183067	2.39582851332225	1.94695205217609
201.096664512405	1.41985697578381	0.544924380986585
202.302996513081	-0.59529620166496	-1.73585471895674
203.15280370805	-1.85373314621419	-1.83022806557726
204.290893871611	-2.49532577959544	0.191921277521278
205.375293977386	-1.70511419780715	1.92108636076824
206.396508690443	-0.0892459881900377	1.33270736955684
207.619643741723	1.82869761102	-1.15577973037556
208.557154215311	2.4889512910053	-1.99413440163562
209.375124231372	2.219183595078	-1.12006227590334
210.69059603612	0.426497363535653	1.5059818506237
211.643607104427	-1.189053368514	1.89201244661764
212.613601161953	-2.30640263085135	0.345638779629723
213.571888779672	-2.40628614322446	-1.54201915271542
214.412640024316	-1.62502834263629	-1.94528218915515
215.639372401684	0.376347118114057	0.0261278484000582
216.803382026631	2.0564311457947	1.92358444802552
217.495869014951	2.48198104770481	1.76989576368483
218.427593944307	2.15439430669747	0.122891858282951
219.538921355929	0.644622061894413	-1.83438444995886
220.471482894529	-0.95508905897068	-1.63239579140605
221.563240182098	-2.28822580606978	0.487311730138956
222.539471437576	-2.41022991379953	1.93742420820934
223.387453506776	-1.62657779961512	1.55266261010388
224.731362316243	0.575591826472753	-1.11184980557406
225.808237660196	2.08474581533773	-1.95883476867127
226.876540966645	2.46680146879687	-0.382471340824895
228.051519726752	1.38083509982818	1.78246528337785
228.98678498764	-0.173670407603878	1.69657735514475
230.202684329553	-1.98999368301739	-0.638132635155465
231.313817708179	-2.47965925510948	-1.99943332675151
232.032380291288	-2.01911902690272	-1.44052818789672
233.198416469121	-0.309023740402388	0.920819717373508
234.23721212795	1.41826442876907	1.99746684755527
235.014919648292	2.27947881062284	1.23409042105681
235.985003647852	2.41859714879845	-0.782721993763943
236.851506977641	1.6264648960558	-1.9537252653543
237.889780568519	-0.0460867835160256	-1.20116262785313
239.060637523817	-1.85832634442056	1.20034172087679
239.887186800086	-2.47034593189103	1.99968040631441
240.863374563056	-2.1580845586771	0.984838555264557
242.140760430158	-0.36734262002286	-1.55446726961488
243.039667416916	1.15835756229761	-1.90572670741836
244.073030432567	2.33470355301045	-0.251013108098829
245.24872980218	2.24310731659279	1.8394904434593
246.091270672711	1.25023317213141	1.73222002710085
247.438367417159	-1.01771448110183	-0.841804292874919
248.523360936587	-2.3103292429819	-1.99673634631993
249.348728879522	-2.45700983620424	-1.13876649958459
250.277517658505	-1.67633109108262	0.808049127743929
251.360024546393	0.0570664966703905	1.99871323106946
252.322368214829	1.60378283404948	0.917067919597972
253.365809597921	2.47415409354143	-1.24422921162402
254.05944742028	2.35552602552727	-1.98143637337032
255.096020419541	1.20638196193309	-1.07407293519696
256.616800263326	-1.33003836617502	1.78776998700329
257.398328048028	-2.23707292424603	1.84613006831102
258.254119965156	-2.47681164421197	0.464914124057356
259.314729125978	-1.59531826865992	-1.60570776806938
260.149917224461	-0.268063285884375	-1.92212332858877
261.383191390394	1.71478694009078	0.131470583796888
262.305292625	2.46418767842888	1.76400429491044
263.159373709148	2.27408791944032	1.80194814950201
264.238003092011	0.944373511859419	-0.12887653245351
265.453301260428	-1.1173557636398	-1.97134339617332
266.251122050306	-2.13264637081521	-1.51917525428355
267.474789080618	-2.38266538995738	0.929504662069368
268.455257327688	-1.3635268603423	1.99992032032303
269.494425268904	0.374926342895411	0.845790519805607
270.686801303408	2.08345896076461	-1.53505581248631
271.56719699109	2.49882333394133	-1.92614041427764
272.479303692942	1.96086212974308	-0.58122012517241
273.811549572502	-0.0773197476193335	1.84197380836393
274.62032685638	-1.40556887803151	1.76516922485869
275.706227062743	-2.44319100350556	-0.225834709421308
276.529084433611	-2.33761200970504	-1.70243603308948
277.35199887805	-1.47759552310977	-1.87687907812355
278.821336085673	0.964767405700901	0.775493739030755
279.822387131715	2.22452252842906	1.99489646829562
280.655702025643	2.48504065893823	1.3271750556597
281.697200886549	1.67144802333919	-0.815602346648536
282.754829394016	-0.0201082823124206	-1.99984024193024
283.756459856382	-1.62803819925237	-0.881372811403664
284.853735006307	-2.48907571143009	1.36421303436028
285.651205203952	-2.23487876993123	1.99674499800736
286.867377837349	-0.630045833271258	0.350079349091289
288.099573156707	1.4275983874028	-1.84880705918307
288.98053333116	2.35154267692552	-1.67541048882878
290.158706142084	2.21936824762131	0.596621664536264
291.326787455342	0.678316972848104	1.99971047856378
292.407758966148	-1.15867855734962	0.713360747324122
293.668189496101	-2.44684215592643	-1.7060571678933
294.452749540223	-2.35470610563305	-1.90222306863185
295.393685683208	-1.34810160021778	-0.439943273556656
296.588954888708	0.659966946809555	1.77603062596173
297.431747730408	1.88988181700552	1.80151441591302
298.379037913992	2.49680213882623	0.158813815183624
299.299289550595	2.07234327339095	-1.60656503121741
300.179283270515	0.883514859048244	-1.89209572327448
301.472582775081	-1.29412099043056	0.361632069238584
302.42574152477	-2.34019525802173	1.88517186574114
303.220810908355	-2.45161435073361	1.72148408703249
304.403676167556	-1.29759934846891	-0.522710865568353
305.505791646464	0.559602523041693	-1.99116240728426
306.417228181211	1.900724747612	-1.22980016958149
307.550054054373	2.49077334721951	1.10247916022441
308.539944303778	1.77927958681766	1.98961883069294
309.776426530893	-0.1838475726538	0.217039193761426
311.034502727606	-2.03971349841258	-1.9132281091044
311.86502906035	-2.4984540789186	-1.63015575221262
312.775038535505	-2.0607416577537	0.0962564429473563
313.908714620346	-0.436219383774281	1.92452102900243
314.913882322222	1.26001750100474	1.3496354252428
315.90787882187	2.35119105819613	-0.690825335383316
316.785976859551	2.41082112651365	-1.93672658507065
317.672961165502	1.57587812414758	-1.49902266621882
319.238730439824	-1.0057618393235	1.53511598809104
320.124360282305	-2.14834499596161	1.9229822509741
320.987618075669	-2.49431394279242	0.672239019623736
321.946979700149	-1.84783757212743	-1.30746154121293
322.882484499311	-0.440025533780761	-1.97091075599253
324.069542895153	1.52093252138891	-0.188258874590684
325.066994776857	2.44052073488662	1.68609883887428
325.937203956378	2.31172538089316	1.85030298298246
326.970536053825	1.10289468024725	0.0895084466688908
328.159075934433	-0.915889385321165	-1.90577947267531
329.013108625676	-2.06632137324276	-1.61456398399015
330.193969137332	-2.43489445245545	0.703452525704556
331.21627740172	-1.46570606177268	1.99246308839745
332.330658189711	0.382502620108037	0.837049101877441
333.511139501924	2.07616165968185	-1.52440575511583
334.399261372976	2.49881196227671	-1.92601519252874
335.305672796269	1.96680089246068	-0.592753515865323
336.610705850753	-0.0201124737721721	1.81276399097802
337.449448132016	-1.40161280185652	1.76798685130127
338.525892138656	-2.43858105703366	-0.199173110327571
339.345389580199	-2.34711972230106	-1.68423649926596
340.216012020248	-1.43182695730253	-1.85126899807744
341.586277387754	0.855723726182677	0.63782721824978
342.69399176187	2.2554021909265	1.99923123540253
343.410781604152	2.49612162018192	1.44865018172815
344.313338104952	1.93208946934407	-0.363483003785836
345.4364596974	0.242399919945495	-1.97675674741316
346.414876649291	-1.38628601497493	-1.20581920971402
347.54386334226	-2.45371424416197	1.12059058660318
348.355963425151	-2.32558737859627	1.99315734077671
349.393601546395	-1.12933031437512	0.980084749057813
350.755085011032	1.16404439908441	-1.66708959565289
351.650356146886	2.24038201286962	-1.84251477777272
352.803705885684	2.35050725817251	0.194459808371839
354.007171546693	0.929157163565045	1.97766144569787
354.979325665423	-0.738103883013221	1.21200755167201
356.309908921298	-2.35715356981226	-1.45217470054556
357.187984221618	-2.40608132617945	-1.95701518060024
358.009109398714	-1.65040742361374	-0.887641164984488
359.223006140524	0.320842700575541	1.53563649133177
360.177829089347	1.78827579749559	1.87533632131455
361.049298584207	2.46657778540175	0.508829005323262
361.995371669262	2.19569015706948	-1.41143898019181
362.939996584854	0.998832425426253	-1.93696630617028
364.185961169966	-1.11248571037309	0.102942400303884
365.202341164214	-2.30443753309385	1.84112014750001
365.926121648154	-2.48530347985563	1.84608996765407
366.994957246668	-1.63739591194011	0.00040602990518863
368.236099375232	0.385139979720905	-1.95781892764364
369.106696829603	1.72970097129356	-1.46076547319699
370.223198170747	2.49920906149749	0.795878250859518
371.270288708023	1.89947189783194	1.99990537867177
372.368535738205	0.235189773302921	0.727800783939806
373.722347178218	-1.88388674213425	-1.79735120252906
374.56339937526	-2.47935377608032	-1.78213761160347
375.450321201182	-2.20319315839456	-0.24752495968878
376.538021255619	-0.77969272385259	1.75669044851591
377.438451574287	0.770102465420093	1.76271689369165
378.531406012359	2.20277151416718	-0.246412315356692
379.533777955716	2.44556331622341	-1.88237592080154
380.282222812096	1.85796501546739	-1.77526067148504
381.759097788019	-0.486851295172504	1.01518510087868
382.782971947246	-1.97790228511192	1.99228671483294
383.562010345299	-2.4841220057997	1.17181674250831
384.653980734063	-1.98776401994458	-1.0879496880075
385.512323906874	-0.782479492479458	-1.99735328213837
386.570234839554	1.0244119370421	-0.885289982290815
387.64014571957	2.30298089463261	1.31629521928317
388.528071332889	2.43871066366274	1.98457495217042
389.484767676124	1.57047260189528	0.768052123176945
390.739170893693	-0.493876784222621	-1.66730758354367
391.614580858684	-1.81355231827178	-1.85892332723455
392.712122407257	-2.4998958389249	0.0286885748606232
393.866700899133	-1.71042105878003	1.91852559194389
394.869306626926	-0.12903982575521	1.36962334660923
396.076971450281	1.78242803289866	-1.0861352065358
397.025797627841	2.48408629740835	-1.99779154364306
397.824184404401	2.25547177740404	-1.20331137908193
399.212154893023	0.38159682899562	1.54299971086098
400.10503407482	-1.13617623658205	1.91501394809314
401.042097353859	-2.25859475802561	0.489885687698749
402.005352429674	-2.43347789388622	-1.45149434903022
402.8300585794	-1.72646291444103	-1.97798816216333
404.038041423992	0.207984765689183	-0.18675735508061
405.289559845552	2.04705092233198	1.91783155141126
405.953479145426	2.47314718962241	1.8072221481554
406.924142595971	2.15351535853685	0.120719139293161
407.991205369546	0.71748588710312	-1.794386658601
408.953395218327	-0.932975267325741	-1.64955777050805
410.05283584379	-2.28400222619518	0.474576926531497
411.030869011154	-2.41215378637764	1.93513161034643
411.854462282122	-1.66419225113644	1.59148179457374
413.236224771228	0.591422792637132	-1.12880423109219
414.267687198329	2.04920680417184	-1.97332036310868
415.332051465841	2.4772144252879	-0.468553379162826
416.588096154219	1.32043664106629	1.82156447175335
417.485675613013	-0.179485813367848	1.69268496311784
418.714977517941	-2.0075826306619	-0.672913080393277
419.779570471409	-2.48575941938173	-1.99679813694101
420.521995796884	-2.02523493367322	-1.44956826735572
421.705302826058	-0.289343754784945	0.942869057047556
422.729592479902	1.4136797414556	1.99780650946465
423.530157265132	2.29340385865898	1.19973591589164
424.541233488105	2.38955135008145	-0.903717402245564
425.406636330002	1.54590484737371	-1.97754053537282
426.491971982069	-0.232359890615371	-1.00576866677171
427.629122526703	-1.94123669268665	1.32467293433196
428.416786896852	-2.47879193570162	1.99961712327944
429.440375755886	-2.08267105751154	0.825153596248584
430.664720139461	-0.318111865109234	-1.59301623506108
431.574165716233	1.21830705098882	-1.87799569489317
432.633937954057	2.37314004757904	-0.107858188727962
433.801218509934	2.19734922550828	1.88501325904833
434.820580735578	0.880874826377767	1.42104556464181
436.292728855193	-1.55329332914107	-1.47467718391242
437.180873138597	-2.40355361453752	-1.94489613810415
438.013031577553	-2.38548783930102	-0.815772163538168
439.023791038918	-1.32675015272243	1.27569139716178
440.067179494154	0.425285591099857	1.9282714696374
441.130223775082	1.98152322218086	0.264857330733421
442.147908806592	2.49598815926071	-1.66834949242078
442.902353298132	2.0845963906768	-1.93992130390378
444.185492966719	0.219286899188891	0.172554464382016
445.410461606288	-1.73971057043784	1.98127503206946
446.1976569659	-2.42221352574587	1.49172349389577
447.162439674629	-2.2773506737633	-0.435353201894981
448.122245023737	-1.14044125227259	-1.91326840135822
449.119370972023	0.556046038331504	-1.39160248476933
450.200946064713	2.07818664285773	0.815881981772001
451.089012153604	2.4987002907408	1.96989514212364
452.026186563546	1.9308669070812	1.30916521363621
453.219117734722	0.118644414521826	-1.12696284585563
454.224851299879	-1.52594537195705	-1.9820429165695
455.230793815734	-2.44502585392263	-0.648379417228772
456.423256530673	-2.02795584555539	1.66272388983441
457.348466577571	-0.735274669329633	1.81918948889556
458.572455013942	1.32429455854035	-0.405331919916003
459.574672655559	2.38008834524343	-1.93056305774861
460.44304434466	2.39063169143063	-1.54130542697561
461.555863852095	1.18744410196327	0.674956478958974
462.695372884613	-0.745288574014943	1.99927641795086
463.519152726527	-1.92583308183263	1.19075948507443
464.644651943978	-2.48838877071034	-1.12979813545638
465.474609634655	-1.94803259316834	-1.99669098908879
466.49360654536	-0.447847910561515	-0.971868272797797
467.863080887807	1.75556739688174	1.68184982485257
468.649164620131	2.42714134327698	1.91482931741355
469.448413276026	2.37508073215757	0.776509301584814
470.462595139058	1.29264880151152	-1.31404624091525
471.487389546851	-0.432670561272044	-1.92574892270299
472.585107044315	-2.02234924582953	-0.179690210834279
473.59347376873	-2.49251399551876	1.70341686682688
474.451531685323	-1.94699781517185	1.84806102954646
475.782010550938	0.0964413269736228	-0.562381662708305
476.88483612716	1.81168985530573	-1.99472380355812
477.831875524157	2.48817406965624	-1.13210000621883
478.995213184577	1.88439929278419	1.25441876694289
480.116411118442	0.172178970675291	1.88518467361754
481.262338630228	-1.67316985964703	-0.0604115365040125
482.382130573022	-2.49639372247841	-1.90538889683432
483.089176150488	-2.26058578546712	-1.78409993358531
484.148144226672	-0.946551827674694	0.125924383937089
485.312398740826	1.03460986185574	1.94864124238061
486.150697614986	2.12169627560377	1.5360865700806
486.989204998687	2.49890187508289	-0.0931224426983581
487.931726777183	1.92906022607086	-1.76706550033497
488.842197923765	0.604112406855285	-1.74149691967536
489.995489870427	-1.3348290324966	0.420633151196458
490.988542811194	-2.37898473098468	1.92937638823697
491.765711593946	-2.43324950011397	1.6637191535727
492.98940287655	-1.16023137917407	-0.711301821088775
494.140149698788	0.793325611450604	-1.99656285164071
494.983673506078	1.97893354330328	-1.10320550871016
496.183922056226	2.45836582549315	1.34264079478231
497.105490831482	1.69114200921539	1.96807358605911
498.279590356653	-0.197116939582929	0.200400454390708
499.582690178865	-2.0915706297729	-1.94373825255819
500	-2.39733206260153	-1.95123216431424


==> data_icl/lambda_0/data/script_Y_eigenvalues_vs_time.dat <==
0	0	0
0.255588423143692	-1.10380400081053e-16	0.493644645138306
0.313306056376957	-4.15654583400554e-17	0.926383206491257
0.366834911102049	-4.51838138892762e-17	1.36740992843026
0.42006481167539	-9.44326243166718e-17	1.79667944717334
0.473856196449657	-1.91516366813999e-16	2.21371705319336
0.532467688830284	-4.46282354022922e-16	2.63285577888777
0.592662348048419	-1.40232678098761e-16	3.0218081594447
0.659617274291247	-1.64335322014831e-16	3.39470781159525
0.725233410044713	-1.12321342374644e-16	3.71321697843736
0.789530804347777	-1.37951222232158e-16	3.96010430391155
0.875901901200081	-1.32498862736887e-16	4.19049366843668
0.944278439367386	-4.93622377598978e-17	4.29231598055014
1.0261345888968	-1.58168021761012e-17	4.35622573163432
1.07785756389103	2.02156481349073e-14	4.36705526970536
1.13676036021165	3.97799389127194e-14	4.37216066962315
1.18722745846414	4.78795066680229e-13	4.37326638653475
1.24751519452192	7.17612099988358e-13	4.37363254922508
1.33049454998412	1.67448362590483e-12	4.37373186382389
1.39007200636042	2.86384985611104e-12	4.37373879257275
1.44962250740774	6.83037999810661e-12	4.3737500456333
1.53265330941004	7.20072338421691e-12	4.37475524084493
1.59623555292219	2.28416651808601e-10	4.37894324356438
1.65839434041344	5.10557490197649e-09	4.38960406565671
1.71342697481103	1.06258149096215e-08	4.40378229305178
1.772398219895	2.04072630470192e-08	4.41970972540021
1.82309802982993	2.0997205493412e-08	4.43043195208987
1.88387937704514	2.65082293059045e-08	4.43877817470306
1.94685741571632	5.50077592557093e-08	4.44469269992493
2.00570215786321	1.09958494080459e-07	4.44886738748044
2.05603284332701	1.18102720388595e-07	4.45232335931566
2.11075217562138	1.20266579838081e-07	4.45449037202131
2.16681362405948	1.20308746883655e-07	4.45563207838208
2.22136744770318	1.38066282684305e-07	4.45612472875447
2.27371465713773	2.05433639970189e-07	4.45622660806759
2.33109269770475	3.27352742197855e-07	4.45631058296774
2.40236836469405	3.93209056302639e-07	4.70220194369823
2.46729272561658	4.03961991751022e-07	5.07996601451264
2.53642297126678	4.08204182017334e-07	5.45975949427935
2.59969028675845	4.11366425618411e-07	5.83726877717036
2.66569217055352	4.15286866747456e-07	6.22383827550581
2.72134398854532	4.22965494762426e-07	6.60836486430878
2.78026372545718	4.40815404166658e-07	7.00855534382569
2.83754442142392	4.80678755972442e-07	7.41887130922298
2.88870937893812	5.44356322820538e-07	7.83028149543592
2.96311136477497	6.27352969321976e-07	8.28166404295715
3.01719041410851	7.00815321973654e-07	8.71598500965909
3.08030987172657	7.70054791143638e-07	9.16446829718406
3.13762159221081	8.24112204503683e-07	9.5965928942053
3.19675845021339	8.38270200829876e-07	10.0139557140999
3.25115483510339	8.46915955501365e-07	10.3957831027804
3.32575249435261	9.3832973109611e-07	10.7595760468268
3.39152486084401	9.57731588117824e-07	11.0562002368996
3.45076856559898	9.61067146969537e-07	11.2899545261381
3.51675066276571	1.00900172926911e-06	11.4775335501726
3.59159093464396	1.27001013083596e-06	11.6159039251375
3.66724714858938	1.98717391485209e-06	11.7035804569386
3.72476150752621	2.85045749831383e-06	11.7452317452444
3.82246192624598	3.15102096377408e-06	11.7765178356194
3.90197131910488	3.3819222638817e-06	11.7845499738361
3.95402274798246	3.73747055444028e-06	11.7855802642328
4.04593440172387	4.60127948723326e-06	11.7856276693611
4.11131275014834	5.14048996479649e-06	11.7864013005453
4.17840803172571	5.18203102168799e-06	11.7890090234539
4.27608358262409	5.32433644235457e-06	11.7978011383081
4.33855415821638	6.040286922755e-06	11.8019340477528
4.4429857718037	9.09029480680776e-06	11.8093822445804
4.51384934597043	1.15687272080825e-05	11.8114487845249
4.58771308274035	1.33235721851036e-05	11.8129706570707
4.64870720186459	1.36772727967852e-05	11.8140267339826
4.72128113364545	1.36843781362732e-05	11.8159684140656
4.80034470719236	1.39957863933987e-05	11.8193667130828
4.86651968552263	1.49824306349622e-05	11.8233457738622
4.95276800832731	1.79745187763924e-05	11.830658029175
5.00420314453383	2.15393129124807e-05	11.8370545012828
5.05525422215423	2.63927992640996e-05	11.8451559656275
5.13345377806453	3.39488528974318e-05	11.858476870936
5.18939765730501	3.94271960341112e-05	11.8718700511053
5.25875515627208	4.31306498904075e-05	11.8895009871675
5.31631511368476	4.41297399697045e-05	11.9076198387864
5.37091957614124	4.41401455572989e-05	11.9265997017081
5.43700904691145	4.46701783702532e-05	11.9498757575963
5.48751144388893	4.56246785242391e-05	11.9670699978839
5.54646734376313	4.64094022209486e-05	11.9860452696706
5.60852509983647	4.66107186606008e-05	12.0039999195422
5.69760854745138	4.66484195965284e-05	12.0317486460792
5.77592882411705	4.72253732325656e-05	12.0577692558767
5.82656185471689	4.75582887742356e-05	12.0738584866393
5.91093594076255	4.8013886987126e-05	12.1256542776861
5.98806030879112	4.83321678305072e-05	12.1954108228266
6.06827321080882	4.88596136408834e-05	12.3002841733085
6.14529424045801	4.97278625445958e-05	12.4375189576484
6.21883231068678	5.08387266384254e-05	12.6076528824105
6.29693199069321	5.1845494687829e-05	12.822530232886
6.36669975381694	5.23823228881934e-05	13.0645363441672
6.42292811418561	5.26321583091077e-05	13.3179497782064
6.50148212984751	5.28586648403533e-05	13.6292563989217
6.56977622323036	5.31537026564965e-05	13.9595260858006
6.62399580793857	5.35146229380389e-05	14.2963392250804
6.68060656645787	5.39281168749021e-05	14.6523828713476
6.74063089163281	5.43104702480437e-05	15.0247191004195
6.79856826006579	5.34005607725992e-05	15.4056969048479
6.85259895315187	5.31023247868865e-05	15.7900217473044
6.90339342011516	5.05560773881373e-05	16.1755300745187
6.96141726711967	4.91730484954312e-05	16.5662516853061
7.02250765442339	4.82084424954652e-05	16.9562425194312
7.0977952077136	4.70642463170009e-05	17.3433478440342
7.16826621421347	4.68697885114844e-05	17.7150290105164
7.2249395428945	4.69124098978137e-05	18.0630946166188
7.30076869652946	4.65868501147321e-05	18.4004825139077
7.36179187179088	4.51409921137505e-05	18.6963517804887
7.41713869663987	4.20648768550664e-05	18.9473828740665
7.49398831224972	4.12289466310777e-05	19.1722300892683
7.54595961441057	4.16598314886625e-05	19.2950548846103
7.60187075294032	4.16112072953172e-05	19.3724638474736
7.65791810156958	3.96259801653384e-05	19.4071246816661
7.73309183222096	3.69244829717581e-05	19.4195325566674
7.80312351230588	3.22264197553498e-05	19.4199276021506
7.87241520392887	2.62013599184196e-05	19.4208776697541
7.94642895883768	2.54657319964477e-05	19.4251478881214
8.0277067049691	2.59203784097371e-05	19.4338361459432
8.08163480004543	2.55832317922275e-05	19.4375106843014
8.14983653627562	2.6815827911983e-05	19.4374028644618
8.22796365577707	3.03616381801985e-05	19.4234907397291
8.29598525894569	3.51113812878866e-05	19.3933865232006
8.36347952234952	4.0119100435938e-05	19.3228239172019
8.43620809332742	4.42920933319566e-05	19.2101506806038
8.50449856224803	4.66254843995507e-05	18.993312714618
8.57256655933449	4.71147537212551e-05	18.702501455906
8.6491027959166	4.69486023679208e-05	18.3859483497051
8.70405216847277	4.7375154162663e-05	18.0638445271217
8.7818886342492	4.88457108331228e-05	17.7104961699887
8.87201941616409	4.94333835810668e-05	17.336322816595
8.94567455297571	4.97152488104404e-05	16.9552653224593
9.02361925629823	5.29819942581787e-05	16.5748131428564
9.11011427880025	5.86209150998595e-05	16.1896754231059
9.19912383483497	6.16817158169445e-05	15.7999113677839
9.26529523449959	6.19895552809251e-05	15.426712472179
9.3276840506209	6.20487347884515e-05	15.0636537321295
9.43925571936507	6.17993322122057e-05	14.7182107070834
9.52430106940959	6.09105713261003e-05	14.381750344019
9.63455477565686	6.00258586057054e-05	14.0638894959953
9.71171443282974	5.95163975579195e-05	13.7491369767795
9.79301316710885	6.00474335253072e-05	13.4415576703861
9.87610874874344	6.05054871838227e-05	13.1472311895548
9.94637775875676	5.94792036461021e-05	12.8359777849903
10.0003502346087	5.78453608931916e-05	12.5428126725765
10.0550631901181	5.60570807569587e-05	12.2447221722883
10.1065974455896	5.55719970038796e-05	11.9571108656499
10.1606909079925	5.74104848688561e-05	11.6775725807745
10.2168447272062	6.0676911424454e-05	11.420821576602
10.2754441833611	6.4609569881052e-05	11.177098096172
10.3504823388426	7.03297761725578e-05	11.0185077987269
10.4214381639496	7.49762025752661e-05	10.9513733624336
10.4716767512172	7.69332998222986e-05	10.9367105131914
10.5414983255932	7.56841004591373e-05	11.039466873265
10.602133932987	6.79328861060394e-05	11.1944499778075
10.6557535848381	5.75303825595802e-05	11.3816198189669
10.7159432048179	4.40604463689732e-05	11.5932187062184
10.7766171340693	4.36169412858603e-05	11.8181549248257
10.8336602471988	4.64074230357852e-05	12.0496926516795
10.8857426506651	4.82182631095186e-05	12.2842823237519
10.9371308954917	4.89166514474636e-05	12.5219982827144
10.9934554087748	4.90079848401149e-05	12.7612826728502
11.0478407037287	4.87298935015536e-05	12.9834293654743
11.107470231754	4.93006060104725e-05	13.2309462064886
11.1658129347194	4.92762920419834e-05	13.4709543495688
11.2224394366348	4.8559200355559e-05	13.7297306135453
11.2817995714492	4.74855097020493e-05	13.9894537518552
11.3390257721832	4.71730816864353e-05	14.2434257586073
11.389390395052	4.72818543041937e-05	14.4849665353572
11.4467947753689	4.671751661136e-05	14.7167331404759
11.5209631290985	4.47646596572862e-05	14.9314381509979
11.57228820757	4.15688379187869e-05	15.1036019937494
11.6449030301585	4.13499480690242e-05	15.2622523747843
11.704633560395	4.28898383268683e-05	15.381659490838
11.7637445775883	4.41929963347303e-05	15.4724799806372
11.8390582714197	4.34889003712225e-05	15.5515664988885
11.9179154207686	4.01473496249372e-05	15.6085312038185
11.9690056209459	3.66312661302258e-05	15.6309705596788
12.0603650156747	3.47497229860977e-05	15.6650983992528
12.1525379649513	3.67369764315718e-05	15.6828930475918
12.2035834016035	3.80810417172763e-05	15.6857258284461
12.2921236011247	4.13610058195199e-05	15.692793258829
12.349724472751	4.1773385792366e-05	15.6949986614921
12.4224770826297	4.15110929071925e-05	15.6935771282848
12.4791293517167	4.11999094573377e-05	15.6793237122575
12.5665153164197	4.15418569891917e-05	15.6678450160766
12.6330599742687	4.17285555000536e-05	15.6028175070358
12.7065114197005	4.1921847114489e-05	15.5036698787525
12.7876920663504	4.16863971565368e-05	15.3522577457971
12.8667837964548	4.1040494427404e-05	15.1631276016508
12.9582987340203	4.03018697562378e-05	14.950365819757
13.0438080728455	3.93449493720512e-05	14.7136469651849
13.1197491971117	3.82439158356216e-05	14.4849922941976
13.1862361373759	3.71031404186664e-05	14.2780990963531
13.2490703319276	3.59850574080127e-05	14.0586876543993
13.3220431604102	3.52421812926402e-05	13.8563477951131
13.4007775870108	3.47611388461264e-05	13.6709162291345
13.4772167120262	3.45072382128949e-05	13.4903016280358
13.5515006129033	3.45437765958929e-05	13.3124815880554
13.6371601825498	3.4767511691594e-05	13.1371285711928
13.7112973683912	3.47551354217702e-05	12.963196019374
13.7701511402704	3.5273715542138e-05	12.7899982543698
13.8223754880633	3.678937046679e-05	12.6131241068276
13.8877683866647	4.12093342533922e-05	12.4349112266767
13.9502089110228	4.58601706069603e-05	12.2537681742703
14.0149044580891	4.93520359241483e-05	12.0780502422326
14.0724478284505	4.99570352451848e-05	11.9154192022357
14.1521406528989	4.94609415932188e-05	11.7809835590539
14.2302459128943	5.3137793971064e-05	11.6907785376277
14.2901654557565	5.8620260354872e-05	11.6415440188379
14.3421653694635	6.18029096392743e-05	11.6161487783406
14.4118156995885	6.20104087960934e-05	11.7123377835062
14.4931885288714	6.13301837818809e-05	11.8879646957995
14.5435835917729	6.14280483410531e-05	12.0727807587229
14.5982078085374	6.17403125926582e-05	12.2671455578851
14.6764439971175	6.06437272186196e-05	12.5173435801411
14.7364887066083	5.89654521938107e-05	12.7542040028857
14.8113706516484	5.78156715214689e-05	12.9917366168528
14.8809930094708	5.67078643701869e-05	13.2171454576394
14.9474513149002	5.6081648270823e-05	13.4691718465598
15.0108625218076	5.56264315689089e-05	13.7075856943523
15.0733043292881	5.56208666656714e-05	13.9443124255135
15.1318778389647	5.53442525625743e-05	14.1855744956042
15.202680105587	5.36109587211713e-05	14.4320120687232
15.2702299984209	4.85530115835377e-05	14.6687791192
15.3337159777457	3.9831966939958e-05	14.8937845736165
15.3896252281464	3.16664265153909e-05	15.0970295378601
15.449103528154	3.12183623031805e-05	15.2848069504198
15.5337623333304	3.73053446774637e-05	15.479622016709
15.5955630492526	3.90247314088693e-05	15.6083133398024
15.6880053352727	3.38959020161085e-05	15.7350181502493
15.7537159272657	2.94386468664097e-05	15.8136779217843
15.8124258240386	2.71002342104821e-05	15.8679037749257
15.8665489260672	2.67469864675415e-05	15.9067655649891
15.9172510629727	2.71701964382401e-05	15.9355948791994
15.9675893018227	2.75207099109733e-05	15.9589309411448
16.0194824382655	2.77570420402839e-05	15.9792604553191
16.0747427944136	2.7500013410887e-05	15.9985117364254
16.1442607795482	2.71672955115774e-05	16.0217231023137
16.2215505371213	2.62193371756972e-05	16.0474499489202
16.3142484126867	2.70718822124423e-05	16.0803077572114
16.4216548549782	2.80333350563038e-05	16.1220500643938
16.5150381429471	2.8251230928668e-05	16.1600049377882
16.6088169546737	2.82828332009052e-05	16.1959710908264
16.6987359092235	2.82930121044741e-05	16.2249644857974
16.769966821697	2.8267267661005e-05	16.2404997833886
16.8325541004496	2.82510668627541e-05	16.248698804119
16.8867992846065	2.82194331655397e-05	16.2495037584739
16.9385311831889	2.82384291726947e-05	16.2414589252384
17.0353424318333	2.91051019001274e-05	16.2210982128511
17.1303373504651	2.94757820589547e-05	16.1422080009602
17.1986797412152	2.9426713802444e-05	16.0021321444704
17.2492678679767	2.93003011676755e-05	15.8505688340346
17.3001442610342	2.88734783947147e-05	15.5862453572638
17.3814126652606	3.01739146511247e-05	15.2829300710018
17.4607194845379	3.23966173569359e-05	14.9568997230525
17.5333962641256	3.44509899133791e-05	14.5929289196245
17.6040376531947	3.58660691376228e-05	14.2088261427553
17.6552914304464	3.63811661754355e-05	13.8148494516885
17.7080607955618	3.65047050304724e-05	13.4170991343447
17.7899148431528	3.65707418155564e-05	13.015808003689
17.8753249078142	3.76668927492309e-05	12.6100993952332
17.9700497755804	3.99765865277426e-05	12.2058142614655
18.0770249878548	4.10494712643791e-05	11.8020044665389
18.154305055849	4.05242880512807e-05	11.4031934776927
18.2643975512997	4.0476830327351e-05	11.0124709683941
18.3204238768496	3.94854269488876e-05	10.6307054196485
18.3784362286418	3.7869278299345e-05	10.2662547936631
18.4589765833854	3.58681864439559e-05	9.9317166140237
18.5506786954628	3.37348665806835e-05	9.63581100776324
18.6264143917423	3.10132860821854e-05	9.40163385210691
18.7089369161825	2.92071154758446e-05	9.29002793841008
18.7600986292655	2.83774261723608e-05	9.22451498322629
18.8313192781107	2.89038690448316e-05	9.27756164340299
18.8918012501552	2.86250918669755e-05	9.37685024319189
18.9587427089824	2.69347278777811e-05	9.52359920641883
19.0089637733417	2.53833285428033e-05	9.67630626913902
19.0793823342906	2.54455840631399e-05	9.8746810284376
19.1483459400112	2.63691306217694e-05	10.0829640682743
19.220816247973	2.72523482855032e-05	10.3035003762398
19.2881167294738	2.80371077901694e-05	10.5287252243106
19.3576548093156	2.8644365471553e-05	10.7616081093649
19.4286793355493	2.89002142110478e-05	11.0033673496397
19.5041118577639	2.8913623037508e-05	11.254553190571
19.5798382339179	2.8963302151297e-05	11.5123428411519
19.6629228041954	2.92983956626816e-05	11.7777597234535
19.7585456005346	3.00325105607643e-05	12.0583424091358
19.8504176053941	3.07292441152429e-05	12.3334208289248
19.9019315980191	3.08669818599603e-05	12.5226506397992
19.9739942635365	3.07952472196659e-05	12.7637041532663
20.0243607661436	3.02707223187871e-05	12.942191460835
20.0799665749477	2.98661964276765e-05	13.1397381515043
20.1309957953352	2.97013268540769e-05	13.3223305869336
20.2074693454607	2.97017981723679e-05	13.5746770059332
20.258265083267	2.97171963210043e-05	13.7525572482196
20.3381752981878	2.97294553163828e-05	14.0065792087899
20.4307444037744	2.9717209794748e-05	14.2739709223404
20.485886923702	2.96958042778934e-05	14.4480674072004
20.5621717821278	2.95250968019599e-05	14.6662692352459
20.6417047812479	2.77674727108292e-05	14.876814950434
20.6966110095764	2.38452493597131e-05	15.0230947218817
20.760022004367	1.98516265926625e-05	15.1836989468312
20.8258346646425	1.65435190679707e-05	15.3424135539812
20.887584842861	1.29916781290854e-05	15.4814428836602
20.9583543791428	1.19955458280681e-05	15.6330615027611
21.0245138963941	1.27163281013391e-05	15.7646882968399
21.1017694387584	1.36893003207334e-05	15.9184347493625
21.1824379190237	1.43456709905606e-05	16.0733049922597
21.254438947214	1.48502467454326e-05	16.2101863052799
21.3524729968586	1.47294414527682e-05	16.4097720218708
21.4133801170674	1.54763432946295e-05	16.5321392790977
21.4870018784666	1.75853193938156e-05	16.6883212108475
21.5403119300259	1.88159710131713e-05	16.7946368045907
21.6069459304231	1.96015242405585e-05	16.9213990260086
21.6903602334524	1.70940235922405e-05	17.051909806394
21.7433185134674	8.63617225759994e-06	17.0931749196102
21.8029850398351	5.08563617594554e-06	17.1094557486879
21.8782538766556	4.16793479431755e-06	17.0952755068111
21.9602627718138	4.47929753484848e-06	17.0329860321351
22.0540555275814	4.87280786012328e-06	16.9260253471725
22.1402182399619	4.82562723710033e-06	16.7890092115332
22.211494005059	4.75435082079187e-06	16.6437534555343
22.2707565145018	5.03082824867839e-06	16.499057309453
22.3254509702359	5.81040587837598e-06	16.3518232034596
22.3764014040679	7.12490963477342e-06	16.2061488834489
22.4409758041393	9.50950185199613e-06	16.0702793600095
22.5280809805271	1.25958012193996e-05	15.957387618379
22.5840813660299	1.35159940061434e-05	15.8457178711115
22.6387348820714	1.35155042622527e-05	15.7282862257122
22.7181136543827	1.26693371251898e-05	15.6686801398994
22.7952090957816	1.058056138541e-05	15.6025888855301
22.8756153398484	9.75477848593163e-06	15.5979995637421
22.9283909164932	9.52182448094445e-06	15.5754556367239
23.0015543310027	9.50831555176041e-06	15.6091979124201
23.0682004052854	9.52275593627526e-06	15.6390724154178
23.1224057181278	9.56924336476816e-06	15.6389439946623
23.1729412754348	9.61304010481306e-06	15.6244655184051
23.2491171297158	9.62501261159806e-06	15.6551747223209
23.3257747450784	9.49380544149807e-06	15.6578831757742
23.3990910092497	9.31266655830535e-06	15.651304438031
23.4711054964936	9.01216673223558e-06	15.6382876549864
23.5443486474687	8.78057799089116e-06	15.6385885861713
23.6264624331316	8.86941835642683e-06	15.7026094905574
23.6902057434546	8.75444797136906e-06	15.7638166461275
23.7644943534009	7.99920198652865e-06	15.871134399494
23.8318811313771	7.13836162956435e-06	16.0018759841251
23.9071215236211	6.5585532944374e-06	16.163769547912
23.9695574589131	6.35818717375774e-06	16.3133556118717
24.0245067670464	6.33173763446719e-06	16.4448720702936
24.0771538241825	6.30411308016038e-06	16.5048095894449
24.1357571093435	6.34436139836765e-06	16.5551331648712
24.1908063283327	6.72201393984054e-06	16.6032400023919
24.2573574648755	8.1946496349915e-06	16.6791749445205
24.3135165815077	1.04685990658883e-05	16.7066679658857
24.363867900596	1.26591363438414e-05	16.6628850328352
24.4215786645089	1.48043471389075e-05	16.6192868481156
24.504545165622	1.62126534078256e-05	16.5984900982397
24.5727191611864	1.58261812080567e-05	16.5444428749681
24.6691022848927	1.52747044370588e-05	16.5236857123285
24.7292544941455	1.43282932853484e-05	16.4691335073195
24.7922893867915	1.39663782610717e-05	16.3951753628439
24.8596696238322	1.42866589747203e-05	16.3362995149138
24.9369577331684	1.36450952960001e-05	16.3014758035336
25.0209820187512	1.2831252607355e-05	16.2973625029226
25.0873057933269	1.40536503199594e-05	16.3165229310892
25.1470130621538	1.5136359506553e-05	16.3398601034439
25.2005270850132	1.21655462269938e-05	16.3657015470916
25.2781943312424	1.05523994135211e-05	16.4009153913638
25.3485562449385	9.97680701389936e-06	16.4379640665301
25.418008058424	9.9793017416917e-06	16.4575154221714
25.4788350527083	9.97758276371519e-06	16.4351427589237
25.5394707463634	1.00052517772013e-05	16.313199333289
25.604359034596	1.00531986697707e-05	16.2142722811242
25.6637543572143	1.00281447768902e-05	15.9927019430528
25.7306213808358	9.68687405162585e-06	15.7596706172054
25.7890376886549	8.84558431549292e-06	15.4809870470407
25.8529456320233	7.78941855172751e-06	15.2393681192295
25.909299945826	6.47132464325007e-06	14.9477691163005
25.9623424650797	5.39050343275525e-06	14.6693749918092
26.0291199343034	4.64251473870135e-06	14.4189152824898
26.0955828404522	4.21744290866031e-06	14.2017661456196
26.1722789892966	4.62544757356703e-06	14.0148902761429
26.2326447681616	6.46558049964229e-06	13.8203126828158
26.3302789553829	1.25877939568486e-05	13.658481596676
26.3925388914092	1.55420352447331e-05	13.4574846968808
26.4727639382113	1.73573537949787e-05	13.2585769745549
26.5227695527346	1.77721929862507e-05	13.0504833238304
26.5791556914657	1.84777591159008e-05	12.8543220446855
26.6459431385031	1.94606625623763e-05	12.7223532715925
26.7150824204862	2.02580892722436e-05	12.5647882715347
26.8198424707574	2.08502368352523e-05	12.4532332829097
26.9207986690502	2.08270942950115e-05	12.3398693492809
26.9809736918524	2.080109731197e-05	12.243741069713
27.0489208590526	2.08146348908289e-05	12.125028837739
27.1137518167546	2.08679491140225e-05	12.0512793367818
27.1741561752605	2.09084571945144e-05	11.9612787167758
27.2319325309193	2.0813304868857e-05	11.8875081536083
27.292266091943	2.05963304283909e-05	11.8517291002768
27.3564720928756	2.01488604434056e-05	11.8195614348867
27.454462217127	2.03157108371317e-05	11.8128285861589
27.5443503645728	2.16855301258985e-05	11.8322043715444
27.6137748168018	2.26952917562967e-05	11.8566368432538
27.6775650847883	2.33479137121737e-05	11.8928930377062
27.7378819925796	2.36805274655327e-05	11.9419484894751
27.790990140754	2.37113917076709e-05	11.9923155943429
27.8709934571276	2.34240318600448e-05	12.1061657509763
27.9365339389093	2.26571711271356e-05	12.2093929490246
28.0145745795031	2.17419075413245e-05	12.3411982757792
28.0651484293985	2.09337033182102e-05	12.4230331305404
28.1431975242635	2.05201931914405e-05	12.5286306200871
28.2034458207784	2.05394027872663e-05	12.6278221481007
28.2676988517212	2.02338057030996e-05	12.7065770631315
28.341037478571	1.95601945108927e-05	12.8173670270386
28.3957956164762	1.85753659158138e-05	12.8684714218772
28.4497214717673	1.77849778588679e-05	12.8845647049778
28.5146205578047	1.76279581428444e-05	12.9676895662701
28.5925887387338	1.76527324876833e-05	13.0554144262627
28.6742885590312	1.76106283869962e-05	13.1239490238571
28.7281990370702	1.73207867099907e-05	13.1469158107971
28.8133059251002	1.71735581635573e-05	13.2192020043478
28.8790197283856	1.71147733773822e-05	13.307912432671
28.9608798410088	1.63114957857055e-05	13.4763046052505
29.035169778887	1.47421313692166e-05	13.677492998218
29.1169252335585	1.27440922607039e-05	13.9150943239675
29.173197345568	1.11957642258859e-05	14.1210174483068
29.2393724886967	1.05859816900919e-05	14.3485571093499
29.3068816447689	1.07391706505281e-05	14.5801042466471
29.3787607473817	1.01746437023047e-05	14.8320976802385
29.4517284328525	9.14763498706965e-06	15.0806867209152
29.5272983953593	7.68311381600779e-06	15.3218510943024
29.5912109305462	6.85040089396202e-06	15.5459530722597
29.6463619142398	6.76490200798144e-06	15.7518768068056
29.6975375992718	7.16955321587154e-06	15.942407207197
29.7840532648035	7.52646932138533e-06	16.1528819939004
29.8391999244175	7.5705148846652e-06	16.3138060111905
29.9067831412928	7.58131919143733e-06	16.4753740628246
29.9719197489557	7.76109307749944e-06	16.6169365370596
30.0286247660441	8.06100262538843e-06	16.7109260972393
30.0948421716202	8.44318280998472e-06	16.7907985973069
30.1845411345177	8.89710110291505e-06	16.8653751635048
30.2696758431129	9.24042380786842e-06	16.9065717530547
30.3320889444815	9.40022237050346e-06	16.8964464164942
30.3882016737302	9.48211439986798e-06	16.8520668579457
30.4391184621155	9.51379876836381e-06	16.8059373627745
30.5419069102557	9.49969237420839e-06	16.7715363805872
30.6411173842289	9.4378990614561e-06	16.7183300632554
30.7164879496401	9.31195314345482e-06	16.6394894751329
30.7820364016235	9.09576217863551e-06	16.5662562757147
30.8471960047951	8.7721445782198e-06	16.4999135304003
30.9008168450627	8.32083547446565e-06	16.4368833807373
30.952430069295	7.67864213188762e-06	16.369350281442
31.0024446708039	6.98304743552866e-06	16.3079819084266
31.137301368619	6.26958000050121e-06	16.2462252135778
31.236107537169	5.67374428536439e-06	16.2097570392343
31.3124181501918	5.50030765099831e-06	16.1915349871001
31.3964548443322	5.94286756291444e-06	16.1880919628007
31.4472945740239	6.37846455150965e-06	16.1478104481406
31.5015813489826	6.55444227433747e-06	16.1388986668782
31.5825194337861	6.54075871197157e-06	16.1294550059897
31.666747187981	6.61477221427911e-06	16.1844165869776
31.7225495680189	6.64250392331064e-06	16.1987224921172
31.7808218788406	6.56559068643573e-06	16.1923741668249
31.8330320472657	6.43471312843056e-06	16.1207916139177
31.9189213799833	6.70567487302705e-06	16.0519971850331
31.9794341176923	6.85369861585168e-06	15.9362311400472
32.037137640605	6.79419171746437e-06	15.7918025813024
32.0961422922064	6.64961017538349e-06	15.6306680129123
32.1500819406028	6.50308498510687e-06	15.372411843085
32.2324871270003	6.49585434546629e-06	15.1368339101065
32.3215800814949	6.6384190166994e-06	14.8730564639625
32.3763696117273	6.69065150728315e-06	14.5609149984138
32.4653259132169	6.6863509306508e-06	14.2631445120543
32.5482135027506	7.069779187554e-06	13.9449998823539
32.6234776292759	7.71447043002633e-06	13.6285493076306
32.7004889502152	8.30134176627714e-06	13.3108146119527
32.7942534097639	8.49373162145391e-06	13.0224776119706
32.8697593498516	8.27752430594993e-06	12.7393030630253
32.9814707728835	9.07000292995963e-06	12.5123824942816
33.0483529423781	1.04381495312105e-05	12.3027401151114
33.1140267443091	1.17595562271445e-05	12.106214620446
33.1783591813031	1.25674332359595e-05	11.9564654355186
33.2328834884812	1.24398972413422e-05	11.8407325609823
33.3186301868638	1.20823310151359e-05	11.8254999264145
33.3731785589394	1.17714264353618e-05	11.811957351023
33.4452499788601	1.17786041890472e-05	11.8797625152745
33.5222048298762	1.1731821222461e-05	11.9672090887289
33.5834885309861	1.17805102321877e-05	12.0663971302309
33.6422447911474	1.19041232839391e-05	12.1757406930299
33.7090381722919	1.21098452060521e-05	12.302332617794
33.7596824272481	1.23309438695509e-05	12.4286583098148
33.8234875094244	1.24411712164255e-05	12.5783961676178
33.8813002410168	1.19788684987446e-05	12.7354685297694
33.9323063401099	1.11653056897871e-05	12.8953675835169
34.0168739657078	9.92295596858123e-06	13.0933733790035
34.0699317049747	9.0993164033052e-06	13.2740035993529
34.1215822421998	8.74378414007563e-06	13.4589616274655
34.1943218409257	8.96065333967197e-06	13.6742279654075
34.2449600817581	9.73283781692544e-06	13.863086159147
34.3004625732259	1.03816125494929e-05	14.0585453330323
34.3603085561476	1.06737577000212e-05	14.2312570027723
34.4206940123515	1.03031893832232e-05	14.3799385685796
34.5118510403277	9.20656186104207e-06	14.5518664265288
34.6006712131006	7.52778973871467e-06	14.7009050183035
34.6724078846161	5.75390046062471e-06	14.8141562537282
34.7415112787981	4.46462838103545e-06	14.915630277841
34.8110632669486	3.16230378619124e-06	14.9456582142629
34.8831686980441	2.73457611950591e-06	14.9871652798064
34.9588645044307	2.89934256297693e-06	15.0052921550599
35.0134353001472	3.46381658202146e-06	15.0138057059055
35.0770181849212	4.60719024318907e-06	15.0040964945982
35.1644031774857	6.99122848379547e-06	15.015790786744
35.2524304849112	8.02820374981345e-06	15.0065926362652
35.3566683494231	7.89672489471347e-06	14.9893441710883
35.4555147016642	7.82899982701209e-06	14.9728722474401
35.5173480041212	7.82795270810981e-06	14.9580548521639
35.6056491600797	7.86617651467902e-06	14.9443315299672
35.6958567895937	8.20101702102667e-06	14.9315135059496
35.7900750822607	8.91569821232531e-06	14.9191270936952
35.8950403834483	9.73420548102539e-06	14.9086105116775
36.0123683013315	1.05610684341978e-05	14.8931972172294
36.0681446198869	1.07911744008355e-05	14.8751703471977
36.1444943860639	1.12606911766319e-05	14.848108124757
36.2437996347227	1.17640697718308e-05	14.8121158768969
36.3167468891808	1.15410910123232e-05	14.7584364695756
36.3855029955673	1.11926460642676e-05	14.7000708674556
36.4554983309818	1.10500288567222e-05	14.6221823655098
36.5270673757504	1.08017182822377e-05	14.5283829728333
36.6008119232236	9.60555263686559e-06	14.4179334290672
36.6692802139251	8.07642572440271e-06	14.293182110101
36.7274758407204	7.4252000331969e-06	14.1532269407075
36.8110379508862	7.74037868913985e-06	14.0313021884035
36.8642252737761	8.05245367550356e-06	13.9063977010128
36.9152960935773	8.3644493748741e-06	13.7910166911627
37.0100992887749	8.83247127017091e-06	13.6977230523181
37.0604067664955	8.92025663597908e-06	13.6029010892739
37.1170363622598	8.5980518291667e-06	13.519256092031
37.1999365557513	7.89985884157535e-06	13.5049971027469
37.2631802399933	7.12182015181485e-06	13.498967212461
37.3369249780393	6.29240650037644e-06	13.522109382279
37.4048311687513	5.68158161875732e-06	13.5319696892794
37.4756711961046	5.63471352235729e-06	13.5805276463641
37.5573399930726	6.01811214919334e-06	13.711721660405
37.6141820383905	6.48534052948727e-06	13.8364575968339
37.6839140419005	7.07391934446932e-06	14.0197641736387
37.7658682426937	7.57125842521244e-06	14.1749625009317
37.8385809680699	7.83242658089035e-06	14.3626063223587
37.9178441192582	7.99672186019503e-06	14.6080686127742
37.9763385512218	7.89092468484182e-06	14.847341591264
38.0318615901471	7.55706778073306e-06	15.0917849969277
38.093892029356	7.36610801734336e-06	15.3597300057212
38.164422884974	7.47544077591084e-06	15.6426299976675
38.2238189943019	7.98218023929191e-06	15.9104637131211
38.277850892825	8.53845327776252e-06	16.1454101025924
38.3448004525687	8.72893827134743e-06	16.4067686773585
38.4089296569868	8.65562686778355e-06	16.6619875146165
38.4640054802636	8.39528908518496e-06	16.8939546936319
38.515923258236	8.40149854360674e-06	17.1155908210927
38.5735288642479	8.4268291956753e-06	17.3367945708884
38.6407983629211	8.45016217613724e-06	17.5559986791164
38.694746698385	8.4518840321283e-06	17.7371345151995
38.765045300401	8.54189360744532e-06	17.9259366371254
38.8180230064842	8.8812146509609e-06	18.0638214793235
38.8746470126388	9.22247676361016e-06	18.1877000159301
38.9422446089237	9.10809229502842e-06	18.3024317473581
39.0111545355096	9.10865265900796e-06	18.3896800230952
39.0892959325305	9.24096277978225e-06	18.4551242649332
39.1831067861326	9.44894710409188e-06	18.4972192779886
39.2385952353465	9.53192344481158e-06	18.508653260785
39.2897789752724	9.47270315080247e-06	18.5128354347184
39.3833683327597	9.03847300180954e-06	18.5138328355126
39.4582188139519	8.81382530878269e-06	18.5122131254442
39.5246924774701	8.61633610448643e-06	18.5060740704235
39.5852490221184	9.0930707553689e-06	18.4979539717903
39.6444341023921	9.96835096684965e-06	18.4876184232454
39.6945913260161	1.04930263379495e-05	18.4696822147128
39.7612380766816	1.03656747785103e-05	18.424593399435
39.8252675904783	9.65544719886119e-06	18.3676956543847
39.9070071607113	8.05963888554325e-06	18.2032935963787
39.9624927976941	7.45554194478425e-06	18.0607051891056
40.0210172941952	7.46669992706924e-06	17.8768533525953
40.0865477104811	8.04943712464576e-06	17.6557963374961
40.1596340661383	9.09999012176639e-06	17.4336234131877
40.2272005036906	1.00616228908517e-05	17.1063947075337
40.2964113095892	1.07976448158737e-05	16.8239274794635
40.4298498410772	1.12753354078284e-05	16.4925695365751
40.555949378678	1.12771424239575e-05	16.1440057334666
40.6813805334292	1.16357620941702e-05	15.8139030803302
40.7700746944577	1.18152176832478e-05	15.4845586113884
40.8735675002757	1.18467482210345e-05	15.1450953795541
40.9678061274976	1.18886407076563e-05	14.8417155362487
41.1050515390493	1.21449312198706e-05	14.5296968822193
41.2051916252118	1.22269540255736e-05	14.2339505133675
41.2926695975511	1.2250251520517e-05	13.9629029120288
41.366641562141	1.22452402675197e-05	13.6512398567944
41.4322341369122	1.22187378311013e-05	13.3914945510216
41.4905682544442	1.21683402836281e-05	13.142079387812
41.5668403837994	1.20779357514011e-05	12.8869541549658
41.6466019939892	1.19661246094316e-05	12.6933675956738
41.7811268451967	1.18676521387107e-05	12.554144779277
41.8658747888223	1.19883076784003e-05	12.395006294937
41.9464551651371	1.23565464539724e-05	12.2523291728445
42.0206340711406	1.2778998059955e-05	12.0967928914089
42.0954599255492	1.30628257606494e-05	11.9770985968431
42.1641222101769	1.30697759550754e-05	11.9064119578446
42.2241695701171	1.27382979195348e-05	11.8720837256496
42.275931946403	1.20028415860807e-05	11.8714880470682
42.3489213775987	1.08052432070182e-05	11.9245316448493
42.4224435119939	9.21294692424179e-06	12.0159881116795
42.4820811107098	8.0219243025746e-06	12.1481090126754
42.5452904985398	6.79925559682826e-06	12.3000860644333
42.606736773048	5.68710899769152e-06	12.466146441429
42.6712890968963	5.52571672994892e-06	12.6511691015182
42.7356494481482	5.51135027889871e-06	12.844656821184
42.8107757789219	5.54317126982436e-06	13.047873336277
42.8846071899376	5.49123680621275e-06	13.2520743666729
42.9488114063561	4.87613065381012e-06	13.4505455155263
43.0368054823747	3.76874204836056e-06	13.6624440789554
43.0958631354374	2.84762777223291e-06	13.8494041011597
43.1508226064468	2.53438665559107e-06	14.0272649462129
43.2287324957387	2.5218113982879e-06	14.230712936661
43.3109547588977	2.46407931466052e-06	14.4345678021392
43.3914976073367	2.33155913613299e-06	14.6299000142892
43.452211513861	2.2386952653114e-06	14.7784373172606
43.511680147053	2.56749522965805e-06	14.9108610857509
43.5710481182346	3.20694609705259e-06	15.0281354114921
43.6351367445226	4.04732612124463e-06	15.139655317646
43.701569161006	4.8436146344668e-06	15.2376815076734
43.8212294979849	6.32026110607405e-06	15.3935337284012
43.9450416841229	7.23565083834762e-06	15.5086750994553
44.0533722451243	7.43603295610699e-06	15.5694452572829
44.107832734897	7.3778043427437e-06	15.5779634622857
44.2033673427706	7.32006841303813e-06	15.5955723596663
44.3251394525236	7.61578058131713e-06	15.605193430648
44.4038506422483	7.96597749998166e-06	15.5872752548943
44.5187357972007	9.63416368599722e-06	15.5703808146993
44.6375546089581	1.22129733249786e-05	15.5411748494684
44.7530056558302	1.44734734686731e-05	15.4846576928545
44.8295085079745	1.42823747142907e-05	15.424245144457
44.9020921628217	1.16684820677252e-05	15.3415207974956
45.0188206615775	9.95059842356767e-06	15.2513226355095
45.1269801677504	9.3321287221426e-06	15.1498525600969
45.1951207550435	9.12641245711583e-06	15.0308690511842
45.2835431733523	9.23416890695006e-06	14.9356502493695
45.3487814553001	9.19125752454071e-06	14.8251724400272
45.409891521614	9.03588208554492e-06	14.7089333816609
45.5134829284135	8.74441165257927e-06	14.6245975147514
45.5769493113493	8.39665339218036e-06	14.5362479912541
45.6502909023794	8.22186730679727e-06	14.4862571364247
45.700585862967	8.07949098179067e-06	14.4350640428425
45.78351375689	8.30789939705494e-06	14.4395432523943
45.870598978731	8.78639592217408e-06	14.4836000515492
45.9283047033554	9.08378361399178e-06	14.5292772168818
45.9904940597601	9.21557235733597e-06	14.6173196849866
46.0408796230075	9.02532547855112e-06	14.6897949346067
46.0931960434417	8.58053099035323e-06	14.7869343071942
46.1722698038598	7.9928600044619e-06	14.9656757874132
46.2513002921471	7.73731977238304e-06	15.1582886104641
46.3331372169516	8.38024767025081e-06	15.347911744056
46.4092868875272	9.88378743280158e-06	15.5109247126851
46.4862725942716	1.17265151586847e-05	15.6731320180017
46.5519733725219	1.32882710259263e-05	15.7801597551096
46.6357717750703	1.44357082224868e-05	15.9122508089808
46.6990502785629	1.38252259609765e-05	15.9918061013496
46.7880225382038	1.21288026250505e-05	16.0563864450003
46.8553424718321	1.33917465108058e-05	16.0763519368401
46.9281189113488	1.5512727570106e-05	16.0709342815065
46.9879795332752	1.70657140683289e-05	16.0152466858795
47.0966825704584	1.83878819897031e-05	16.0798948280744
47.2052132684247	1.83953622642669e-05	16.1417491562975
47.2817257541035	1.64366358722988e-05	16.103215477685
47.3526611233903	1.54258987514937e-05	16.0968235049564
47.4216754938498	1.53785823251228e-05	16.1040254839495
47.4795194823822	1.55330185763907e-05	16.1096008510626
47.5374999337785	1.56699027558892e-05	16.1181014323586
47.625232563351	1.56940805864333e-05	16.1564604293552
47.73283456135	1.54250253789513e-05	16.1820432501963
47.7848880420264	1.47923410100355e-05	16.1778687500845
47.8614522233688	1.35275125507673e-05	16.1825424817048
47.9219393601877	1.23414207290517e-05	16.1921939145447
48.0154876194891	1.09440319289624e-05	16.2124226321507
48.1049554522354	9.37979079926024e-06	16.2227298740976
48.2138757771203	7.91486985841471e-06	16.2283410721305
48.3535846600893	7.01324280599949e-06	16.2299279940276
48.4469173352098	6.54549885024268e-06	16.2237675078532
48.5088501450155	6.43993643667151e-06	16.2090421155078
48.568315390306	6.44776833396425e-06	16.2032497610823
48.6266388692188	6.47097958862125e-06	16.2016553295071
48.6795947043593	6.5120245929107e-06	16.2016480024977
48.7380434235952	6.53241296496057e-06	16.2017183628326
48.8094464737656	6.53119977120653e-06	16.2014347400438
48.8738442070758	6.58697082482367e-06	16.197429894396
48.9531409465944	6.88448920114181e-06	16.1895538846771
49.0114616569562	7.28964324276522e-06	16.1760042768728
49.0731588661724	7.79517898321542e-06	16.1580980794205
49.1351826143452	8.25103495963681e-06	16.1350989905386
49.1941408761688	8.56468440402982e-06	16.1073378584883
49.2824309559003	8.86289822905196e-06	16.0440798153381
49.3542876832155	8.89950834781704e-06	15.9432232369435
49.4877574799069	8.89943598692452e-06	15.7071574296902
49.5809824580851	8.86162499878464e-06	15.4719943927884
49.6937708773993	8.62890805965298e-06	15.1987519326881
49.7795795294396	7.9076179139368e-06	14.8993479652183
49.8674180414739	7.16321401014979e-06	14.5708115668369
49.9931999195995	6.69285374440356e-06	14.2431507244886
50.091245834254	6.71924563152118e-06	13.9220711449988
50.1493033603386	7.15562192712793e-06	13.6014855373983
50.235734426325	8.88061828246578e-06	13.2629334853996
50.3361712974324	1.20807658601645e-05	12.9438953424068
50.4108057106059	1.5186445175488e-05	12.635942029045
50.4995971116465	1.63175942266246e-05	12.3473265902913
50.5527178466858	1.60614029069525e-05	12.0510430969751
50.6040263602559	1.58360677721955e-05	11.7700491790255
50.6583087166034	1.57430631706206e-05	11.5185465102813
50.7161233462878	1.58136377193582e-05	11.295778083568
50.7764705024355	1.60279367520568e-05	11.1182283453311
50.830511197853	1.62430799902227e-05	10.9872583317429
50.9137697608385	1.63555350697857e-05	10.92060018972
51.0029461749947	1.62319455159142e-05	10.9346544423865
51.0628536961404	1.58375180497025e-05	10.9773120928865
51.1244241301805	1.52643324284881e-05	11.0497607505073
51.2102661439931	1.49444794745755e-05	11.1893254647718
51.2835810456434	1.49024168709239e-05	11.3582667461146
51.3409260128301	1.49476186195078e-05	11.5445319897453
51.4116590004517	1.49457146137062e-05	11.7747568463334
51.4928510536822	1.48078302993527e-05	12.0363836833803
51.5655165115668	1.44281298904586e-05	12.3018660737905
51.6309167657038	1.37583859808406e-05	12.5676685352623
51.7350778334221	1.17856668832196e-05	12.8584441809979
51.8289012843885	9.01582003326311e-06	13.151566133993
51.9123923406826	6.64477174613512e-06	13.4510896099638
51.962595965439	6.24216547979129e-06	13.6998604812182
52.0179454769252	5.91396068010392e-06	13.9520257302466
52.0785174021952	5.94007688036224e-06	14.2128220947396
52.1508381662038	6.13386809900579e-06	14.5070516477528
52.2260268564863	6.40492949784999e-06	14.7935365505588
52.3070091452381	6.72388518470259e-06	15.0782097227399
52.3867356204923	6.92744935241368e-06	15.3397604130445
52.4565637096913	7.01423306130239e-06	15.5528257064715
52.5213912593659	6.9327789689254e-06	15.7276282352133
52.5840945713317	6.25813226556808e-06	15.8718599929901
52.6475258265448	5.71770913717176e-06	15.9969997098598
52.7657482835351	5.84943501243832e-06	16.1960385655698
52.8690405492686	5.82572546521384e-06	16.3280575140997
52.9520684948305	5.82539990184712e-06	16.4022854713396
53.0630162318399	5.93864141484798e-06	16.4760545563975
53.1452909381929	6.02439627007434e-06	16.5049680555909
53.2299107910195	6.46791782899553e-06	16.5226775870407
53.3135922108158	7.10471318209114e-06	16.5309737799858
53.3945036895122	6.98512016194276e-06	16.5334504718923
53.4728542409953	6.28055672645853e-06	16.5321122429659
53.5709096086442	5.22729998173427e-06	16.5264665764153
53.6706506486079	4.37799136499562e-06	16.5194151401378
53.7338910217604	3.55981176602981e-06	16.5067161041228
53.8179619538568	2.96703639080589e-06	16.494626810533
53.8886092517317	2.41917387372912e-06	16.4775546649899
53.9559014667722	1.92392502792307e-06	16.4458163009347
54.0061817303338	1.66593151033441e-06	16.3988668081432
54.0590215485845	1.59755354978655e-06	16.3408911521434
54.1122940379837	1.59669140637288e-06	16.2759029303223
54.1657708036488	1.49623153821191e-06	16.2042743589564
54.2338029932241	1.28124392042885e-06	16.1446812067372
54.2969673998016	1.02758722564453e-06	16.0740949656618
54.3544068538891	8.3028694900757e-07	16.0116517389015
54.4071129861061	6.57921541410266e-07	15.9303096695273
54.4778505632412	5.57154117359939e-07	15.8873830408587
54.547286997224	4.84513577328408e-07	15.847871273293
54.6370469445182	4.18635392306346e-07	15.863086851499
54.7230206623827	3.15821353187184e-07	15.850013891708
54.8169099852223	2.77747835288948e-07	15.8537371784518
54.9098527709635	2.73250621437091e-07	15.8849036732166
55.0055819544139	2.72937367262262e-07	15.9294024920747
55.0557131140167	2.71204354584688e-07	15.8723439854778
55.1067693515269	2.66730472120406e-07	15.835875241319
55.1589143419917	2.58041027737637e-07	15.7986887910095
55.2147673656372	2.52107580044339e-07	15.7126186851669
55.2705601548951	2.55062226873297e-07	15.5958369730446
55.3316353795901	2.58778290247604e-07	15.5836508496411
55.4000005663719	2.6227687098083e-07	15.5223193609217
55.4754214253712	2.66578584104179e-07	15.5038782999279
55.5418759459021	2.71307219474266e-07	15.403786113636
55.6022930788362	2.75192506615705e-07	15.3023097058996
55.6734993554227	2.82110357669371e-07	15.1988889074924
55.7612260017738	3.1654910591731e-07	15.1044472856689
55.8513919205693	4.35418267588941e-07	15.0699280300068
55.902452897004	5.61616645419907e-07	15.0494838843494
55.9778274965547	6.75720405967339e-07	15.0683237019065
56.0549735368639	6.93251518591481e-07	15.0938241751308
56.1339090098743	6.62776491422466e-07	15.1300678928599
56.2073736448123	6.17421029551831e-07	15.157767122786
56.2918150996221	5.82725931306265e-07	15.1828425315149
56.3430840422649	5.71589215140946e-07	15.1973924674079
56.4225575991997	5.74948579548203e-07	15.2276617984845
56.5114857584733	5.78288971263317e-07	15.2760568584023
56.5917584368777	5.73783049829032e-07	15.3212034805405
56.6563930996002	5.61693503053388e-07	15.3633200488282
56.7124010541559	5.47375705689923e-07	15.4052567209929
56.7923130931342	5.22526132281983e-07	15.4523646947892
56.8453003721781	5.41033298717214e-07	15.4948760665882
56.9092626460247	5.94089227945231e-07	15.540568583877
56.9686787443081	7.66132335604354e-07	15.5861704615376
57.0383799474148	9.4458593861693e-07	15.6332623645907
57.1178911610889	1.03570821241302e-06	15.6793055707064
57.1686471003954	1.04401324334287e-06	15.7117698777057
57.2249649681898	1.02229146403924e-06	15.7266508102219
57.2777378172792	1.01527057380156e-06	15.7144128684476
57.3582201583298	1.01505845985904e-06	15.7168178467492
57.4103821447584	1.01418797239179e-06	15.6348826174206
57.4616424002836	1.01194611048559e-06	15.4646832255057
57.5120156496577	1.01102841246391e-06	15.2998459666626
57.6124002015215	9.96689456348232e-07	15.0751905942715
57.6891484172024	9.87012699227814e-07	14.9151906221083
57.7902402218465	9.92113524461335e-07	14.7466659763333
57.8919582017644	1.01742331077042e-06	14.5496444028274
58.029528444521	1.06677928580327e-06	14.3300393430876
58.1256869290692	1.08797174265128e-06	14.0948369669573
58.18127672527	1.08830271686255e-06	13.8753396563214
58.3217048351098	1.06835447705451e-06	13.6035203671652
58.4159298762052	1.05968202749689e-06	13.3342900212299
58.5640913781194	1.19486667632805e-06	13.1108966851789
58.6899897263797	1.38842938715799e-06	12.8928795175737
58.7517904508097	1.41424513387205e-06	12.6578825695418
58.8419338598632	1.61964849945505e-06	12.4470647292378
58.9391089806745	1.7852504269961e-06	12.2717343296323
59.0526967219434	1.78250771460871e-06	12.1085949711098
59.1531703449852	2.30738462589317e-06	11.967267809152
59.2458120809325	3.48434711536257e-06	11.8646515920953
59.3251031398352	4.52220603636132e-06	11.7937258867989
59.3938175310454	5.32500924828949e-06	11.7292484901696
59.4539722380411	5.99804531958079e-06	11.6904713579459
59.5067941160689	6.60718658926246e-06	11.6733070298632
59.5584376453895	7.28589725351967e-06	11.7012159200395
59.6529977492995	8.54216128599242e-06	11.8067558718305
59.7038973250041	9.44773897854369e-06	11.8787007872581
59.7556140033598	1.03065615637773e-05	11.9670813115946
59.8081040039929	1.07118114318211e-05	12.076241326732
59.888334834264	1.04342607501977e-05	12.24759436331
59.9437543257372	1.01347699859629e-05	12.4021769262212
59.9987510927781	1.00188855298783e-05	12.5774831619749
60.0826026080213	1.01154745962102e-05	12.8165268304716
60.1710631931417	1.03198690384603e-05	13.0788261732172
60.2255940697931	1.04638142279148e-05	13.3028746252674
60.2789422306646	9.69541279030859e-06	13.4940851065636
60.3618157201211	7.62765059033898e-06	13.7505578612344
60.441542625205	6.39553916973274e-06	14.0250644666546
60.5199686109568	5.57081273066968e-06	14.274892882385
60.5965688539711	5.26393741266717e-06	14.5465128989666
60.6473088804456	5.25844347596481e-06	14.7591432532144
60.7041452846535	5.1551095904249e-06	14.9867849596737
60.7679757517427	4.97146421089399e-06	15.2275459436674
60.8448221199113	4.84787802643258e-06	15.4836279017241
60.9102252579116	4.83211108263067e-06	15.698483810394
60.9751159546597	4.89870695656533e-06	15.9049496938533
61.0403487768558	4.99312059217462e-06	16.11967573757
61.1019404225038	5.13354988120902e-06	16.3064371952978
61.1685819757375	5.38311661026335e-06	16.4959890752406
61.2310550101357	5.71007265425457e-06	16.6638012633556
61.2950321129377	6.02557609161634e-06	16.8237162152326
61.3814337147999	6.24698711624575e-06	16.9992727473202
61.4551746763478	6.29762480781642e-06	17.1341443979274
61.5595374896715	6.3063290394371e-06	17.2791937028253
61.6123632547095	6.29950520904281e-06	17.3360846062482
61.6637644949811	6.24491671571485e-06	17.3824069922551
61.7140127584703	6.13712891010349e-06	17.419688287965
61.8248207271877	6.01458320662286e-06	17.4905657585177
61.9030759090927	5.79848262272677e-06	17.5212014270552
61.9823652252082	5.57629873099226e-06	17.5397268179004
62.0661185708773	5.28888873823077e-06	17.5474104334423
62.1537627434182	5.03598896706986e-06	17.5439377310301
62.2416135515839	4.78196780296553e-06	17.5279187657618
62.326252492165	4.55720890201068e-06	17.4996989484396
62.4084286943129	4.36159583341857e-06	17.4575496882223
62.4846445010465	4.30187253866097e-06	17.4311240942743
62.553748688316	4.16713500200255e-06	17.4005058403136
62.6383133423441	4.01777744714182e-06	17.3682084421868
62.7108029781215	3.98713390006167e-06	17.3277660223501
62.7981960854805	4.13411452840413e-06	17.2881861766224
62.8700760327499	4.20251321269593e-06	17.2364534146092
62.9567648185423	4.06657258481495e-06	17.1789322169064
63.025869352017	3.73046290789499e-06	17.1039606775007
63.0786746686436	3.3793521534583e-06	17.0239311162746
63.1308989952839	3.07634438298353e-06	16.9471376424845
63.1824317613506	2.81067544747346e-06	16.8502492749203
63.2332207586237	2.68033182503296e-06	16.7272989859945
63.2963579909983	2.69876214940399e-06	16.6048389915608
63.3599337409354	2.72191594934858e-06	16.5356167792816
63.4220125173816	2.71966857144873e-06	16.414624261495
63.4894046137926	2.7137294730753e-06	16.2874601865303
63.559123398025	2.76433485015272e-06	16.1475004351495
63.6242119045008	2.88332458627685e-06	15.9929205361826
63.6857091178843	2.86727727630677e-06	15.7992321498172
63.7516319569714	2.67167393874637e-06	15.6637981863186
63.8094257967254	2.24464329060248e-06	15.4416836998856
63.916913757354	1.93429441616609e-06	15.2581181585616
64.0194436832731	1.95632252687715e-06	15.063118606354
64.1318808812628	2.32158006155326e-06	14.8930625269325
64.1878375522183	2.58435187997916e-06	14.6799591461099
64.3118078306664	3.05339760780235e-06	14.4847718381231
64.4062498897936	3.39088526549949e-06	14.3250062201933
64.4834662054618	3.48150086237415e-06	14.1345642909068
64.5591194862264	3.45121529904506e-06	13.9628365348912
64.631484668547	3.280758892708e-06	13.7846313219906
64.711884881767	3.09775837767941e-06	13.6178547257459
64.770040281026	2.95823700255855e-06	13.507465198408
64.8375137716022	2.77097868688911e-06	13.4104729001731
64.9226598890283	2.58149178440357e-06	13.350006628964
64.9783123172857	2.22676849800261e-06	13.2579191801607
65.0366730528919	1.94882619104084e-06	13.2378786120807
65.0997030861938	1.61644920730414e-06	13.2436608477989
65.1586610981947	1.24676703376191e-06	13.2679170296682
65.2116313834267	6.84877872227187e-07	13.2654104920444
65.2954562483752	5.36754886639505e-07	13.3277865491792
65.3781579295922	5.33572711760775e-07	13.4022562215779
65.440399412504	4.94831718485472e-07	13.4901563842714
65.4945494362255	3.6800580718694e-07	13.5835318799751
65.5725997109824	3.35733469792962e-07	13.7004899732328
65.6445948341567	3.74142005006726e-07	13.817065461624
65.6963849992374	4.16174559264402e-07	13.9198175343047
65.7480521264499	4.19676564505659e-07	14.0239843326772
65.8308542058197	3.20238058235892e-07	14.1520688518391
65.9171736885005	3.08369018883857e-07	14.2804930355108
65.9775608379166	3.97738705418261e-07	14.3901792655974
66.0446622528532	5.42515923503636e-07	14.49876982508
66.1286680544059	7.98158923633217e-07	14.6049833186839
66.1827781271308	1.01149690883294e-06	14.6358700672102
66.24395256076	1.07620255330456e-06	14.6491584627534
66.3141685564974	7.27220743620433e-07	14.6497814045526
66.4041860488863	5.01098936973943e-07	14.6624795287932
66.497820060628	5.5428207823875e-07	14.6646426946966
66.557577247782	6.52820439623442e-07	14.6168330059847
66.609164190886	7.66641076469955e-07	14.5605083405802
66.7378320909662	1.24365236906242e-06	14.5380443962497
66.8603333567902	2.16391785249153e-06	14.4437341624023
66.9853141468063	4.06205123205885e-06	14.3722789577331
67.0481207522967	4.81419011207028e-06	14.2966658857303
67.1893657251606	5.58396198478177e-06	14.2221200971941
67.332088549257	5.38124055934795e-06	14.1322404125728
67.4332302278158	5.34352801789119e-06	14.0584859791049
67.5005512664542	5.26581445769009e-06	13.9867641530943
67.6007516869288	5.16736999240297e-06	13.9034787712049
67.6881731377557	4.84668771409757e-06	13.819920721926
67.7767092744636	4.34787716479026e-06	13.7534856630602
67.8688124403825	3.58467166226657e-06	13.695868626203
67.962622151719	2.75737532823769e-06	13.636473516345
68.0407573206312	2.48430434841157e-06	13.5834272854374
68.108885391185	2.77151853017557e-06	13.5358296983585
68.1703802403995	3.27457458430887e-06	13.4941124553941
68.2216683430134	3.67054371035091e-06	13.4682939368796
68.3049911450386	4.15350966906751e-06	13.4911775238368
68.377882530791	4.48564457793622e-06	13.5231806030063
68.4469412156398	4.73839041649643e-06	13.5650178697212
68.4994907260438	4.90542653230134e-06	13.6023146234051
68.5594167522946	5.05879847231022e-06	13.6731823157048
68.6115696209361	5.16940296289616e-06	13.7430024021101
68.6939664104584	5.29898429108248e-06	13.8908271633144
68.7777704845641	5.40633688574908e-06	14.056949047627
68.8282697948605	5.46140951423834e-06	14.1766450219709
68.8782767877118	5.49752866620452e-06	14.30235882191
68.9683316707319	5.54792248891657e-06	14.4889409900972
69.0529372405004	5.6109725632804e-06	14.6871053791553
69.1030895724967	5.65205476112479e-06	14.7877972798319
69.1854415150113	5.73364138506551e-06	15.0192711541414
69.2755466540263	5.83618807664121e-06	15.2577489359443
69.3602447769743	5.94929884606611e-06	15.486342984145
69.4408391937115	6.02506238106305e-06	15.6103885477944
69.5225224615864	5.935375849699e-06	15.7749784895197
69.5834615843916	5.78281959984771e-06	15.9036224675002
69.6663123389439	5.81240225355758e-06	16.0532397720434
69.7403403830341	5.88352711607497e-06	16.1848475598092
69.8090790357985	5.94658871135973e-06	16.3085307999144
69.8743374405658	5.99267074944118e-06	16.4295481006367
69.9270236557724	5.98368289432807e-06	16.528162016612
70.0030652826083	5.90252371122367e-06	16.6646928719098
70.0722043113904	5.73931909361724e-06	16.7879990596497
70.1693957937364	5.41615852386117e-06	16.9195129946769
70.2384843400048	5.08675654811387e-06	17.0153015155973
70.3093228128968	4.70670570881022e-06	17.098027353016
70.3764016496757	4.4782750348314e-06	17.1687643940758
70.4607685206481	4.36789974038727e-06	17.2383265103544
70.5434038369306	4.49737380102149e-06	17.2929834397776
70.639204609187	4.90000539749998e-06	17.3380226435056
70.7374630427144	5.50880025157412e-06	17.3656194109188
70.8338120501459	6.17318167624036e-06	17.3792601313081
70.9308001536883	6.52632524355721e-06	17.3843864210517
71.0035178654409	6.0448972805607e-06	17.3848287656108
71.0769152759376	5.23253044479141e-06	17.3846873441291
71.1602321335789	4.4935217578187e-06	17.3846824504414
71.2316962461735	3.81094485185267e-06	17.3851289791074
71.3137269113652	3.21724640056899e-06	17.3859161547575
71.389079760883	2.75238700547947e-06	17.3864102278269
71.460248944322	2.38776222164503e-06	17.3859999598261
71.5333094357022	2.05517222733477e-06	17.3827399118326
71.6181798530797	1.84886507396523e-06	17.3799806646224
71.6926556014964	1.60658846512997e-06	17.3447125973065
71.7842517628454	1.52890135579303e-06	17.289311599567
71.8658707336827	1.52662825542851e-06	17.1909370922476
71.9481136209552	1.52092299652634e-06	17.1373933456298
72.0106390807871	1.43463140194744e-06	16.9584229800966
72.1031785829353	1.2558287021993e-06	16.7779418902895
72.2396484423866	1.03248970100543e-06	16.6116134028657
72.325656916269	8.86650053467522e-07	16.4061313466219
72.413699281079	8.59887742015483e-07	16.1874193173212
72.5041484777785	1.01350797277957e-06	15.9385950156859
72.5930688721024	1.19283718734485e-06	15.7231598430966
72.6958324064069	1.18896183142856e-06	15.4897564819651
72.8196005091622	1.13297304236442e-06	15.2449246731292
72.8883841241638	1.09830605891303e-06	15.0030250177052
72.9995978893939	1.16239754512291e-06	14.7934080349803
73.1173588980162	1.27108933161009e-06	14.5774823448928
73.2026101530673	1.33165061877338e-06	14.3493511470803
73.2790854120125	1.35509964748582e-06	14.1319769319209
73.3485722186094	1.35974196338403e-06	13.8619195283475
73.4395499460109	1.35971663700798e-06	13.6127186219011
73.5231101358797	1.36958376732978e-06	13.396717556762
73.6069783739331	1.39894662865155e-06	13.2088527112864
73.6579360874905	1.4357301150255e-06	12.9786468380746
73.7087338673704	1.48137025282803e-06	12.7760121068796
73.7615433281775	1.53783403727854e-06	12.6329416304017
73.817118872354	1.60197402610249e-06	12.5149137443691
73.8694782473733	1.64896556785559e-06	12.3779283108623
73.9532777524407	1.65434097088577e-06	12.2931600709137
74.0394273971801	1.59961184837673e-06	12.2760167495169
74.10357101791	1.50080477365969e-06	12.2764985067309
74.178204828524	1.39481334215372e-06	12.3087454803053
74.2576210796503	1.33811751565901e-06	12.4140150060603
74.3116896613155	1.28618724544219e-06	12.5209692153458
74.3676384776714	1.23654584013081e-06	12.6528729453646
74.450044063932	1.1976826810187e-06	12.8309371976081
74.5020764749741	1.17915658286045e-06	13.002358607976
74.553516392981	1.23204822209029e-06	13.2030798855273
74.6043173653537	1.33269170846615e-06	13.4123937836726
74.6544653114194	1.43262528611859e-06	13.6157831036423
74.7422057247685	1.62957676896654e-06	13.8945221136681
74.8266686963367	2.00951342690821e-06	14.1726182189227
74.8866641384728	2.37807753749511e-06	14.3954327182153
74.9507721049632	2.18179926644045e-06	14.6174935739685
75.0127656003949	1.19209150044218e-06	14.8170502001892
75.0730295699665	6.65249106912386e-07	14.9915016091062
75.1337679010157	5.4947327498058e-07	15.1451498633105
75.2034995375043	4.62496202937755e-07	15.2973810528448
75.3056146065458	4.58490148327861e-07	15.4791549428192
75.428348974866	4.72662473181328e-07	15.6313363731537
75.4972751775435	5.51950196108877e-07	15.6692823709661
75.5851666787788	7.7984152207172e-07	15.7011887910232
75.6909292646113	1.0396276434751e-06	15.7191353352036
75.8022570395083	1.04288168300016e-06	15.7210663818673
75.8616369705056	9.36208875142177e-07	15.7129117183242
75.9502493106913	8.90220598357263e-07	15.7042702371741
76.0314845828195	8.84574919304352e-07	15.6855743379312
76.1252995432262	9.49802194167637e-07	15.6639606445064
76.2102439196588	1.06934337269938e-06	15.6389338183144
76.3272137061312	1.36294937330158e-06	15.6165394127925
76.4308497504424	1.65772002529093e-06	15.5899053072282
76.4927459274824	1.79791232045319e-06	15.5624606645124
76.584745209779	2.06839112391877e-06	15.5271064306075
76.6779651979024	2.28133860053215e-06	15.492752029209
76.7401730659301	2.3508236236701e-06	15.4655715918405
76.8401362403625	2.37104454878746e-06	15.4609068500578
76.8910879832054	2.28109278127393e-06	15.422039687677
76.9426514398828	2.19677740437096e-06	15.3851776579293
77.0074454366637	2.17588182397373e-06	15.3841592868497
77.065744124051	2.16457102672021e-06	15.369477733409
77.1252495657713	2.12366601382732e-06	15.362326681929
77.1779246579399	2.00502331710645e-06	15.3545942141292
77.2641633318998	1.88867599606362e-06	15.4110616846048
77.334567242453	1.81129304161872e-06	15.4691190298419
77.3951549973496	1.7869841047348e-06	15.5385835467088
77.4564820554711	1.80137646955026e-06	15.609865230581
77.5189909558335	1.86095583170117e-06	15.7003964703151
77.6051519282705	2.00039651272763e-06	15.8520025600794
77.6892793583147	2.20983491755054e-06	16.0124245622548
77.7503689912162	2.38955106071791e-06	16.1426261532049
77.8267562780175	2.54243795041249e-06	16.2754204545796
77.9090171903158	2.63189525385226e-06	16.4121134372467
77.9834400222054	2.62751831759711e-06	16.4907914543722
78.0341373636338	2.62546985047874e-06	16.5259535643022
78.1257110938033	2.81924279981164e-06	16.61192580873
78.2172904190332	3.10794887760697e-06	16.679341081281
78.2940699475074	2.92639779843951e-06	16.677606773739
78.3668406155442	2.6751637855636e-06	16.6550894293964
78.4479877595583	2.41423780344033e-06	16.604468735334
78.5456400887935	2.14996803848017e-06	16.5533180854164
78.6210537767655	1.87875680130234e-06	16.4938298613774
78.7203589741481	1.57483596536926e-06	16.461186532034
78.7938641595165	1.31000922395574e-06	16.4598035536775
78.8669650390839	1.11355883192171e-06	16.4661277307537
78.9431876175633	1.07370089186188e-06	16.4734787232479
79.0244474632148	1.08116244647359e-06	16.5026620010559
79.1144630212386	1.23099590988455e-06	16.5306016447381
79.2210645494465	2.00090398751765e-06	16.56644025336
79.3020906911622	2.87291995835202e-06	16.5922676527079
79.3747442025985	3.21543970762495e-06	16.6116725334595
79.4385539339118	3.16864297845276e-06	16.6229375407082
79.494869395237	2.96147530337561e-06	16.6343455611559
79.5481525148988	2.60880316592935e-06	16.6416592773856
79.6458590824238	2.34593563065182e-06	16.6579753817809
79.7125611214536	2.12163883879997e-06	16.6662605323391
79.776913200657	2.01964422403915e-06	16.6737129000434
79.8407413563921	1.87387827804483e-06	16.6781530747464
79.9373245853858	1.69668377470058e-06	16.6824248277589
79.9980488357756	1.618199435012e-06	16.6839091502007
80.0588271755165	1.55988190929554e-06	16.6829914008123
80.1163317311442	1.53290941414551e-06	16.6773735118259
80.1855893177459	1.56502814204566e-06	16.6638618579189
80.2371724107774	1.64194268026912e-06	16.6285381547588
80.2882025378873	1.69060700201929e-06	16.5407944303552
80.3386320172536	1.63527608572304e-06	16.4784581404186
80.4550818982374	9.87876148810869e-07	16.3167189223803
80.547334586552	4.7132549660021e-07	16.0886066238362
80.6218041953618	4.45851666703765e-07	15.8658589591143
80.7037903897221	5.68484972279938e-07	15.6278017846609
80.8224901352098	8.27075246900752e-07	15.380484022917
80.9222637717455	1.07994369681418e-06	15.0610052787441
80.9852132060223	1.1770920676258e-06	14.7295786731748
81.0699028694081	1.49429033540134e-06	14.3835805219624
81.166263613043	1.98367572912054e-06	14.1030655954076
81.2641816929174	2.44111584000817e-06	13.817048400139
81.3280657475689	2.51146836220871e-06	13.5178107448799
81.447343219538	2.44197203076695e-06	13.2190417278446
81.5608350274628	4.3886962225834e-06	12.9367210477304
81.6406228827666	6.87548316111307e-06	12.6032773988077
81.7114860320012	9.41383094704358e-06	12.2783832297633
81.8180927095198	1.01533593085818e-05	12.0159493007016
81.8987772587129	9.64070414076606e-06	11.7503762342682
81.9985257957356	9.19599125419222e-06	11.5199820620169
82.0490258662198	8.86806244415958e-06	11.3118818390028
82.1085855745587	8.57008327656485e-06	11.1350291040554
82.1657576136803	8.34340306033678e-06	10.9576212540508
82.2272549300725	8.37213173035957e-06	10.8540449177472
82.2931527537757	8.60060649775909e-06	10.7897607857608
82.3513156977834	8.95329685399049e-06	10.7526575833853
82.4049784487117	8.52603651223368e-06	10.7442889004617
82.4650608133771	6.90324021392865e-06	10.7455252127765
82.5651787922825	6.56441965800577e-06	10.8230234077
82.6161436385921	6.70196896379495e-06	10.9154183547897
82.6676397172144	6.89009820547049e-06	11.035409838955
82.7204247152088	7.17602949883735e-06	11.1891001584504
82.776242592612	7.5450907237061e-06	11.3767936315061
82.8350733920842	7.96757558028772e-06	11.5936663082698
82.8886685284604	8.28605096738998e-06	11.8155419573546
82.9734233037276	7.3739062655218e-06	12.0813236540317
83.044778938928	4.6015032473493e-06	12.3512975852111
83.1030706219349	3.31814978882586e-06	12.6437384299256
83.1681373406705	2.13807124313057e-06	12.953368826938
83.2514018905494	2.00846548356081e-06	13.2929590837837
83.3329901865151	1.85552657346176e-06	13.6377512408801
83.3903673812508	1.77046283658406e-06	13.9436070372834
83.4429623602021	1.48201132202442e-06	14.2280661228833
83.526077377187	1.30498615182065e-06	14.573390035174
83.583169020158	1.07270659620288e-06	14.848482390685
83.6688570184817	9.59283158965268e-07	15.1746058801945
83.762987822187	7.40039672743189e-07	15.4893354007793
83.8196222064909	5.42877735055627e-07	15.6887580460882
83.8809342680063	4.60280641083261e-07	15.8835808348163
83.9560455577095	3.97369498468649e-07	16.0878041673844
84.0359299342676	5.39743994855599e-07	16.2695279669144
84.1173034918413	9.99342002333628e-07	16.4186900459877
84.1828321552589	1.36108867129948e-06	16.5056916834074
84.2848894018718	1.64864152103238e-06	16.6170871152085
84.3969742943976	1.66660605953965e-06	16.6936741579273
84.4668419705177	1.6284518766617e-06	16.7149643014446
84.5716819501721	1.6211331862927e-06	16.7363721942284
84.6775168363724	1.64292854553306e-06	16.7434712981452
84.7751719903395	1.6860338059167e-06	16.7431649880075
84.8746372549715	1.74330381904419e-06	16.7375204264865
84.9715240990377	1.82269877539839e-06	16.7293542342469
85.0545166337972	1.91575824751108e-06	16.7197524734758
85.1326618258598	2.03621693517843e-06	16.7075062794577
85.1996957099954	2.14563951025618e-06	16.6910567194763
85.2872226747625	2.32088126323201e-06	16.6669571360073
85.3644626253586	2.37690959588939e-06	16.6348652406449
85.4616890939564	2.2796130744208e-06	16.6120099128041
85.5335755950193	1.73012423324538e-06	16.5734577347928
85.6169173223591	1.1224759911305e-06	16.5330214923668
85.6916429730016	8.93516211311567e-07	16.4915215164121
85.7573425651346	8.58916085859864e-07	16.4663946064272
85.8158129889695	8.71740325902656e-07	16.4057397973448
85.8659381089239	8.45668260276888e-07	16.3314519808848
85.9315664991335	7.76438792690162e-07	16.2837622792617
85.9882345683648	7.20224265953724e-07	16.2310348917774
86.0605223677584	7.64029935616366e-07	16.2008352865158
86.1220034386028	8.70769916240859e-07	16.1472011338152
86.1760716338722	9.89292061870982e-07	16.093898286508
86.2467521269243	1.1477817685856e-06	16.0597546703793
86.308395633764	1.27111732828122e-06	16.024331577853
86.3655204067727	1.37707407914846e-06	15.9738829389846
86.4231930744147	1.48100520081716e-06	15.9136740578628
86.4863316836976	1.53277732832332e-06	15.8505083113161
86.5568099238048	1.27531098777872e-06	15.7787799832685
86.6367820065759	1.13866946838244e-06	15.6881807694758
86.7376449424442	1.19839201797928e-06	15.6293371697776
86.8179369095585	1.21715056497779e-06	15.5448894378364
86.8939941071171	1.1922379333276e-06	15.4670427582234
86.967812070356	1.14322752058323e-06	15.4044523592284
87.0362949192363	1.07959048836125e-06	15.3460281420415
87.1279190528014	9.91250818011732e-07	15.2310488615459
87.2051095526911	9.3184053860837e-07	15.1676335363945
87.3110665738829	8.71284733140436e-07	15.1370146600304
87.3864773360098	7.86694288814954e-07	15.1051864922587
87.4582960213043	6.17046384895034e-07	15.0521123238442
87.5324659510489	4.89626061065143e-07	15.0628416341033
87.5995533005847	4.71183315524428e-07	15.0812397851236
87.655610076331	6.12266916496621e-07	15.1057870723893
87.7116751279974	8.80483938585718e-07	15.1301996981618
87.776790569874	1.20758615623705e-06	15.185322975876
87.8366718454972	1.4266704594607e-06	15.2405537336103
87.901218603166	1.54647868135712e-06	15.301171953327
87.9707208320507	1.50585190359607e-06	15.3448295774457
88.0587075767539	1.39387913609754e-06	15.4074298123243
88.1425746767972	1.28999329303418e-06	15.4705516087814
88.2374210919397	1.16306695141401e-06	15.530442295566
88.2880393355081	9.18473161631846e-07	15.5708715111041
88.3392536534415	7.33084778385653e-07	15.6113161790894
88.3910118286095	6.82844586634911e-07	15.6497700072942
88.4743952590864	6.64402786029887e-07	15.694373950973
88.5584182942541	7.05969711401024e-07	15.733142283586
88.6469669023582	7.17674891642262e-07	15.7657182461486
88.6994547585588	6.91219001252821e-07	15.7847967553732
88.7642139017589	5.10307586478207e-07	15.7874572880103
88.8282091877	3.21193012200275e-07	15.7586233175711
88.9067998847501	2.3038672343664e-07	15.7257882603415
88.9645140736992	1.92220148300155e-07	15.6711772348145
89.0259973591243	1.91783398871679e-07	15.5110497001501
89.0948501357775	1.88550604175265e-07	15.3527179172727
89.1737260485489	1.57282247383445e-07	15.1128674779844
89.2575490537996	1.39237222831423e-07	14.9711964922254
89.3429022135456	1.16429973260538e-07	14.7783883325821
89.4382025385249	9.69121807756106e-08	14.5758270267564
89.5762732857083	1.17840883078673e-07	14.3465897491424
89.664589321254	2.16801202568171e-07	14.0966905033863
89.7838570490743	5.63151895420267e-07	13.8609971175171
89.9225335864358	9.32437378029389e-07	13.6354221035725
90.0065786759855	9.2725211507708e-07	13.395509169411
90.1195679230645	8.83266279620224e-07	13.1186896378403
90.1954820650101	8.21937031121128e-07	12.9067909211889
90.2758883957297	7.58140874791624e-07	12.7019610283929
90.3867321804421	6.99451588413031e-07	12.509537578385
90.4763623107903	6.7574521335494e-07	12.3273009613958
90.5630744119228	6.57271740136844e-07	12.1627275832537
90.6384208303004	6.01346281204069e-07	12.0247785040679
90.7041863651078	5.24187436955123e-07	11.8829579940878
90.7643868705677	4.66126601025264e-07	11.7701590808092
90.829572937985	4.2834846793219e-07	11.7004683110491
90.9328261493412	4.35925949141284e-07	11.6943632443232
91.0317603584341	5.06244535947262e-07	11.7190572039847
91.0841927761899	5.44804998035159e-07	11.7262707479293
91.1761439858069	5.82085757004392e-07	11.8283574243918
91.2367667402828	5.99890706981779e-07	11.9320110889837
91.3078421478277	6.10020037711623e-07	12.0590304118228
91.4006921657249	6.49675797212336e-07	12.2498052611358
91.461292370442	6.79581236786143e-07	12.4115904885369
91.5277533371893	7.14606694591845e-07	12.5978830685254
91.5994559306222	7.64372298195276e-07	12.8346134437398
91.6524878139115	8.00576334757655e-07	13.0471452134436
91.7097419401741	8.2536900747787e-07	13.2688129997271
91.7669845888231	8.3876972657433e-07	13.4965796810416
91.8342284882079	8.44562851480347e-07	13.7509771198542
91.9165128615788	8.49231586400251e-07	14.0459623754055
91.968455872936	8.52575186531462e-07	14.2589276354545
92.0274536033463	8.00016226639215e-07	14.4882296125871
92.0895544295245	7.08188024656761e-07	14.7579812805552
92.1471712668651	4.68193223945892e-07	14.9909332404086
92.2007862598402	4.37603319508026e-07	15.2102479228567
92.286047679893	4.60096680851076e-07	15.4870072257401
92.3390896993882	4.7817019517488e-07	15.6878426943634
92.3940561551794	5.49622796051345e-07	15.8857655705191
92.4516812804711	6.68862099169165e-07	16.0849510022663
92.512821355181	7.61504339994753e-07	16.2814174772477
92.579109898759	7.79487014431359e-07	16.4777475050485
92.6492029738469	6.71102076449723e-07	16.6591003027472
92.7319480596899	5.39639021189142e-07	16.8448415543609
92.8323043337741	4.03967335382137e-07	17.024280793782
92.9116296601634	3.58715555512642e-07	17.152006098885
93.0193848919285	3.89511369981168e-07	17.2830537698616
93.1168614971835	5.11024851089263e-07	17.3725737594111
93.1932222266557	6.58455232267538e-07	17.4212371355828
93.2536605427741	7.94645984290772e-07	17.4463745048053
93.305906806436	9.20814651277031e-07	17.4610083556092
93.4311108521377	1.28082060764146e-06	17.4867592347104
93.5272290535077	1.60384963631187e-06	17.4935674213848
93.5943861205378	1.78412192151915e-06	17.4941596820515
93.671077828544	1.97714059280576e-06	17.4923876499788
93.7419063180284	2.02009025234305e-06	17.489123626705
93.8115833432543	1.71753136635444e-06	17.481693187654
93.8784463094346	1.29599576511242e-06	17.4718668954595
93.9834261168311	9.36092006017406e-07	17.462706184095
94.0344353000171	7.11406070040163e-07	17.4451547967958
94.0860095540885	6.08693113687101e-07	17.4184071976928
94.1506231510579	6.30231175063293e-07	17.3806006982078
94.2502156140748	7.77997668128046e-07	17.3317232111399
94.3266026472403	9.15107604791276e-07	17.2503502391677
94.4150092033427	1.05062028943312e-06	17.171182821416
94.4872531817156	1.13030191786564e-06	17.0800073099394
94.5584122326915	1.18930819691117e-06	16.981095872727
94.6537057375827	1.26676886470938e-06	16.895988524163
94.7186531555686	1.25773099062394e-06	16.7594142420479
94.7827110024256	1.21913211070932e-06	16.6259026553272
94.8530048786018	1.13801681933374e-06	16.4636569368875
94.9273609869903	1.10254865644037e-06	16.3233211755215
94.9952275548172	1.20120704218484e-06	16.1727678354586
95.0584077496981	1.31157508153136e-06	16.0039088626934
95.1188216546492	1.15631158208268e-06	15.8326399987571
95.1948694258829	8.35854958049954e-07	15.7013020953724
95.2922869709523	8.00904087248577e-07	15.596305684112
95.3513007635921	9.87501963666604e-07	15.4057413379142
95.4212224288603	1.35944537947627e-06	15.2366722218869
95.511392150243	1.80859344474784e-06	15.0791926783756
95.590909319607	2.13300234323347e-06	14.8940370386786
95.6926140963155	2.45430284688406e-06	14.7013667173493
95.7743052870486	2.68210230416864e-06	14.4961814196311
95.8822755712023	2.8951811526035e-06	14.3025195015664
95.9578928331812	2.99679011149162e-06	14.1729904039519
96.0327396778194	3.01492534188228e-06	14.0510102788762
96.1048603330356	2.97612101933824e-06	13.9374672299296
96.183845890527	2.90680139990102e-06	13.7893078791977
96.2542122753644	2.87758179912729e-06	13.6608739779838
96.3090706630224	2.90320019634645e-06	13.5457689501609
96.3621300119497	2.96237407747964e-06	13.5055722530452
96.4208356503405	3.03287324814081e-06	13.4691469782502
96.4758658708172	3.05038215037893e-06	13.4532873060219
96.562782391147	2.90097307393365e-06	13.4599576193925
96.6304834152935	2.65975876795999e-06	13.5001929824457
96.6972754833047	2.41837759160474e-06	13.5507729989066
96.7841549674525	2.29606196028231e-06	13.6168280310738
96.8669888596177	2.28363827282422e-06	13.6900034984809
96.9191943206535	2.26790501850724e-06	13.7594156394957
96.9721770892566	2.18638056439752e-06	13.8398417539636
97.0530477944633	2.02032597062205e-06	13.9415379164941
97.1036414994033	1.57412010303725e-06	14.0286695881655
97.1544456264572	1.33502549516609e-06	14.1191695359325
97.2100429350562	1.04144732084462e-06	14.2158873458949
97.2919555477825	8.32325795790161e-07	14.3314311473757
97.3437925068398	7.72994900039023e-07	14.4238156141647
97.3950874765406	7.47953998463875e-07	14.5136680873802
97.4457894186854	7.5127544776584e-07	14.60062439741
97.4958794807523	7.54834068089946e-07	14.6803685169215
97.5895327698334	7.25508885236695e-07	14.7805138699132
97.6870060298884	6.84030647865362e-07	14.8689895321077
97.7905286139733	6.52236246511782e-07	14.9343712589993
97.8593743917955	6.47610125612792e-07	14.9406121916652
97.9297543550925	6.66411172123026e-07	14.9319436280311
98.0088429906111	7.07574091742078e-07	14.9126332173581
98.0999520444508	7.64010359760958e-07	14.8669749679836
98.2045397408132	8.08683831845124e-07	14.7626844244147
98.3431798635118	8.05921603930558e-07	14.6467529820323
98.4346902253015	8.25371698221876e-07	14.5564262710926
98.5829798477385	9.05453379401015e-07	14.4305624669102
98.7109832983793	1.10384396461195e-06	14.3252542298645
98.7991069275381	1.28187914984837e-06	14.2130827816457
98.9055956175351	1.58828409314285e-06	14.0930944542349
99.0129368444248	1.87861014281968e-06	13.9905227753746
99.0956345987492	2.04042102856971e-06	13.8869800473503
99.1755526895137	2.15959261773439e-06	13.7849880615745
99.2554116520415	2.22235269562735e-06	13.7018078938711
99.3347752819871	2.22897799448503e-06	13.625817154825
99.4072548122131	2.24385064922963e-06	13.5602978061313
99.4709376053308	2.36099795728868e-06	13.4972131974504
99.5303854553859	2.60820853200228e-06	13.4375598644896
99.5937803525305	2.92000115883266e-06	13.4139002087148
99.6982644947919	3.15749873873128e-06	13.4456347990059
99.7493014801558	3.11694317041272e-06	13.4438032521576
99.8008997440394	3.03388061893006e-06	13.4628736484732
99.8966882578231	2.97330350325366e-06	13.5686462717922
99.9895961155494	2.99103211302325e-06	13.6847990520853
100.044370729039	3.04359442491733e-06	13.7906294707773
100.126398976624	3.10875022066892e-06	13.9615750683144
100.187686677417	3.14079875374443e-06	14.1170047314872
100.24798843046	3.12205722103858e-06	14.2811318860106
100.327815100127	3.0518002631847e-06	14.4862426789654
100.401931763872	2.92110409888488e-06	14.6889494532299
100.455815093097	2.7024142006384e-06	14.8414783090972
100.515788199526	2.40962515574514e-06	14.9953312590122
100.590246648541	2.11942040998742e-06	15.1904293003109
100.667339361788	1.65938084501257e-06	15.3522564069809
100.741301974337	1.19672195241048e-06	15.5069280295838
100.813458719827	9.39569579308388e-07	15.6765367572938
100.892556181312	1.10952054117303e-06	15.870218879861
100.982653212489	1.74849738185013e-06	16.0750925423055
101.07410007531	1.67163772926622e-06	16.1606737728771
101.151857176806	1.27713891828119e-06	16.2647972313267
101.221052519745	1.23040706959824e-06	16.3917757278518
101.302063374073	1.28950977958319e-06	16.5152518321544
101.397654036288	1.35093876191226e-06	16.6493430308227
101.470548691064	1.36438825524125e-06	16.7538019052616
101.566660366308	1.36001773299739e-06	16.8721494692132
101.653543480051	1.25810520771639e-06	16.9525500523442
101.729045054648	1.22131166186393e-06	17.0380646381845
101.811454039541	1.15695885078119e-06	17.115184079801
101.89679971655	1.03294069403094e-06	17.1736136499926
101.991366512491	8.62352247998663e-07	17.2129106129001
102.048078363561	7.98587138348039e-07	17.2275874945674
102.103789121829	8.34445877684496e-07	17.2366304865254
102.213767844548	1.35534355956567e-06	17.2552134260994
102.288589457781	2.09144028889937e-06	17.2599148410848
102.358416196227	2.56728993831975e-06	17.2602594549539
102.420589852096	2.6512083255401e-06	17.2608532133623
102.478416364256	2.46497312570928e-06	17.2610089635115
102.536236620755	2.13020223129646e-06	17.2610739602784
102.608846100025	1.76624752551967e-06	17.2607512804528
102.677341305223	1.46160619457837e-06	17.2595797351579
102.764725110981	1.21593282843767e-06	17.2578474504305
102.844722944509	1.02501887431963e-06	17.254841956887
102.917727215601	8.29850705913385e-07	17.2429886325704
102.982772464372	6.48899550850084e-07	17.2082141613251
103.045285927027	6.01036176624904e-07	17.1835552547405
103.096681546682	5.60361493828188e-07	17.1354966442548
103.147490117315	5.39582615724221e-07	17.0448760388744
103.238059413252	6.25603327280291e-07	16.9498575568772
103.317860857053	7.15028742042542e-07	16.7974498535461
103.41960845764	8.42306311107038e-07	16.6489081869914
103.502876724011	8.6489213797755e-07	16.4352626658577
103.585704611097	7.61705480340322e-07	16.2375474184854
103.651805281383	6.05213840818101e-07	16.0147808244828
103.730658467996	4.91216330456908e-07	15.7844283482762
103.813029768678	4.18626379169174e-07	15.5281454200263
103.902989752085	3.86537556776212e-07	15.2773011566706
103.995610826965	5.0698914425371e-07	15.0566709522101
104.118251212317	6.54580948373338e-07	14.8622533158384
104.179298650868	6.69591305122065e-07	14.6023443209449
104.281424253393	6.74240820729574e-07	14.3855936176275
104.375537285349	6.80949389643403e-07	14.1097163132729
104.438739145944	6.932357410966e-07	13.8321117508029
104.533147912698	7.07592825132157e-07	13.5876748360597
104.613509726327	6.96058910224235e-07	13.3155947808486
104.693904719166	6.77382057461065e-07	13.0577642791234
104.784147247997	6.69853062151905e-07	12.8669436176626
104.893803398008	6.69741077972017e-07	12.6916689096326
104.979686987969	6.67362387899313e-07	12.4809704824201
105.055471539782	6.79592393038032e-07	12.3354490020975
105.119441309523	6.81586220791389e-07	12.2034335077404
105.174953478883	6.57949287275969e-07	12.0778362567238
105.229967063136	6.0007764152925e-07	11.9452393625638
105.314935378316	5.43855475143571e-07	11.9031375951051
105.407913259334	4.65838919858404e-07	11.8936115525406
105.458917589065	4.10787595859129e-07	11.8922651363262
105.510481523339	4.01113319552732e-07	11.9214255494869
105.586597510983	4.50344920754787e-07	11.9588368814779
105.640821873486	5.29360042393513e-07	12.0203304184855
105.696389157563	6.04872371714778e-07	12.1217580398137
105.748542277962	6.75061723671076e-07	12.2723991395703
105.843351903548	7.74640352174724e-07	12.4847945743133
105.894240499552	8.1925477672688e-07	12.6713775697436
105.970716084327	8.75806060904185e-07	12.9102310686463
106.05496612116	1.0239294322841e-06	13.1718944969421
106.108091548382	1.14159844056549e-06	13.3919281878112
106.172282512746	1.24004284838494e-06	13.6414887747223
106.229497058093	1.04966191622689e-06	13.8714718404634
106.314507574849	5.99215297507758e-07	14.1526347053982
106.375642093993	3.61595849507777e-07	14.3702176870781
106.43155109188	2.05271873802425e-07	14.5553572624429
106.499635403594	1.86563243088899e-07	14.7575803467826
106.549955617633	2.00234179430414e-07	14.8819934762624
106.662103558748	2.26063300492575e-07	15.1193048395483
106.752817130301	2.26235416463207e-07	15.2650156430056
106.877086157259	2.74586040236308e-07	15.4031759298989
106.949413602914	3.74714583717219e-07	15.4339876870784
107.022169939859	5.14652278995829e-07	15.4487249133164
107.148962305138	7.83027795740946e-07	15.4658850460056
107.260129799159	8.89647204248675e-07	15.4598003837012
107.337995847322	9.06408439880334e-07	15.4377499491253
107.436495698766	9.01545466041248e-07	15.4217808280586
107.531915040788	9.31903804294796e-07	15.4030556110025
107.616187454619	1.00525026580544e-06	15.3703183029938
107.732029690788	1.2206533306369e-06	15.3333526380954
107.834826259924	1.43911404471376e-06	15.303915908403
107.894097591751	1.52419574176529e-06	15.2613479690473
107.982220936841	1.72274398122116e-06	15.2267903728925
108.058251355658	1.84810393141408e-06	15.1928387253278
108.12355459886	1.89125095895991e-06	15.1507767836594
108.187906767476	1.88763027814653e-06	15.1111030675464
108.247128134036	1.84277808127385e-06	15.081838750925
108.321814080386	1.74829751387279e-06	15.0665567307588
108.387737577772	1.62104724906124e-06	15.0480836705683
108.468168823371	1.47337395925632e-06	15.0534429085514
108.521240779866	1.21923779012881e-06	15.0412047815163
108.575135846458	9.65734916915465e-07	15.0397411161843
108.632436411047	8.467648046597e-07	15.0514105215593
108.68305883287	8.44603539974324e-07	15.0541182199322
108.768085823837	9.24041241946768e-07	15.1308391217879
108.855706483853	1.02494381394029e-06	15.2406970710083
108.918699677635	1.11389920993294e-06	15.3302678053867
108.984374093589	1.2057365548443e-06	15.4268493257354
109.066448082192	1.31962930959115e-06	15.551608823487
109.151207721902	1.43560435408718e-06	15.6968176163506
109.201881501197	1.4585680853491e-06	15.7339305346814
109.288814969995	1.48273397327628e-06	15.8448969971719
109.339161154315	1.46439571347395e-06	15.8742990352701
109.409240531754	1.51699322527293e-06	15.9261858766506
109.501811513406	1.77586349738428e-06	15.9790662150421
109.552765785712	1.70849546351066e-06	15.9284229626953
109.611118115396	1.5879539315953e-06	15.9634513360266
109.678451666071	1.46534510800404e-06	16.0092820021073
109.752999894079	1.25611843672589e-06	15.9527522726813
109.824692551259	1.09047027251884e-06	15.9543776915034
109.888035077862	9.138425653992e-07	15.9619463731771
109.974871316057	7.55784441645888e-07	16.0140246324116
110.049336689552	6.48938589123312e-07	16.0678773550977
110.151563798195	6.20811879722235e-07	16.1407698014621
110.22309070492	6.34000750546056e-07	16.1777964662835
110.297776832097	6.43663571933484e-07	16.2290815292435
110.365322827562	6.14993802708952e-07	16.2671297568175
110.442448522475	5.94565009329125e-07	16.323181610652
110.519443938855	7.12997667783791e-07	16.3830795539421
110.60226768562	1.14902787252525e-06	16.4455997286792
110.689412326438	1.84817638570671e-06	16.5030843980843
110.742649220373	2.20667268042726e-06	16.5394459992366
110.803735858928	2.37764316034888e-06	16.5767724314361
110.876257883824	2.28329210901698e-06	16.6062690308268
110.93488741957	2.14382125209761e-06	16.6287879816667
111.004786165882	1.95679333180407e-06	16.6500926650825
111.071444012511	1.85794475768885e-06	16.668174817247
111.136402585702	1.78179741534943e-06	16.6822834254254
111.228904214505	1.75442922305442e-06	16.694495180108
111.297397480535	1.71103629833585e-06	16.7005659408063
111.357670661294	1.67677396877398e-06	16.7026571532023
111.417573184136	1.65941035088599e-06	16.6992706004079
111.472514743887	1.66605161749613e-06	16.6862113094725
111.534525249013	1.66618554586505e-06	16.6384167876653
111.612269019521	1.69515975043331e-06	16.6097737019428
111.682812034778	1.48474997857791e-06	16.51368723658
111.771993764636	1.00564510999419e-06	16.3850997939815
111.856012825572	6.28826634989777e-07	16.2821166294591
111.947308251858	3.23148106361868e-07	16.0794074685107
112.062644495394	3.4333390585979e-07	15.8673548120012
112.139245854698	4.71609491232435e-07	15.6206889223035
112.244013968576	7.61451396664801e-07	15.3265670802902
112.343720671426	1.07025119428582e-06	14.9818405864792
112.413207704323	1.2593030473181e-06	14.6457689025304
112.500774435921	1.68677958972482e-06	14.3153201088048
112.601515397891	2.3010910400024e-06	14.0022133838214
112.700083406719	2.8115773181542e-06	13.7072852297442
112.754004189422	2.85522742368518e-06	13.4090250450582
112.870129363904	2.79848938311245e-06	13.0740162041226
112.988975201597	4.95769427632172e-06	12.7498297290601
113.075157282511	7.65593460784691e-06	12.488840926043
113.135885604673	9.28729168783274e-06	12.228352846738
113.243604597118	8.73349939856545e-06	11.9759980119617
113.324449653776	8.12110441572768e-06	11.7645063621065
113.382880221802	7.4336611942056e-06	11.5555829184584
113.460272637193	6.7241959606879e-06	11.3946366222175
113.521892593391	5.94530907407504e-06	11.2075506268419
113.584295524999	5.63733287404394e-06	11.0968725447663
113.649779554487	5.38026181406189e-06	10.9905010136653
113.707418380437	5.23009398427792e-06	10.9066040730269
113.762696655816	5.24444844446305e-06	10.8861221337934
113.812866703604	4.98850152739349e-06	10.8747206624682
113.878563454237	4.84891053183199e-06	10.9277172960171
113.936846494836	4.60826409315117e-06	10.9814547074247
114.011509387922	4.94949273878337e-06	11.1099078327146
114.073567543256	5.57132181476578e-06	11.2621743373793
114.134250648403	6.29432486953243e-06	11.428954475969
114.20695714327	7.27279498883349e-06	11.654322029153
114.258310205687	8.05636060651542e-06	11.8300038457151
114.311835226904	8.77096171780668e-06	12.049187825256
114.365485521821	6.56404048228948e-06	12.277596323499
114.448672324434	4.21613894642813e-06	12.589941250314
114.500277913373	2.94966490557367e-06	12.8683816270106
114.551313061532	2.89455998755121e-06	13.1440523164726
114.601745873499	2.43311255057011e-06	13.4302432165633
114.688182367446	2.07053184628087e-06	13.7843967994185
114.763297095132	1.51326208657783e-06	14.1261261569318
114.816136711702	1.05994489821637e-06	14.4162015582363
114.87456408341	7.99393489684951e-07	14.7174340857982
114.940053840109	5.09800250216361e-07	15.0261130981658
115.019631848903	3.34951335946552e-07	15.3517301670439
115.104702612896	2.74182323343808e-07	15.6719323565471
115.195831397318	1.87100197713138e-07	15.9774953534935
115.274507365747	1.81726350048954e-07	16.2310470624373
115.347101276739	2.72188790713303e-07	16.4399634962806
115.421260893911	4.57396829834782e-07	16.6213580595119
115.482329166204	6.71521233659024e-07	16.7409931576558
115.532521061043	8.50612031657911e-07	16.8148165498768
115.651361346183	1.37772152186401e-06	16.9746250198139
115.764057484252	1.66304785007836e-06	17.0704591243049
115.912087460875	1.73138109614546e-06	17.1371784683055
116.031897094382	1.73306302861588e-06	17.1544407115596
116.131251456421	1.75583096846351e-06	17.1554617180306
116.227340499729	1.80147382262128e-06	17.1516287944899
116.320986424658	1.85662588278064e-06	17.1410186401363
116.392708266179	1.89110573793693e-06	17.1243358773192
116.482759719069	2.00912699616732e-06	17.1069055407106
116.55764366151	2.10104366497067e-06	17.0842014249975
116.657000665416	2.25044102044097e-06	17.0541761213874
116.735640241168	2.19334314135089e-06	17.0137560514983
116.812990005354	1.96600270791938e-06	16.985497164368
116.863761129673	1.32669168625327e-06	16.9247049737485
116.915109289059	9.20254402976581e-07	16.8806830967463
116.971148477012	6.07285103343809e-07	16.8180779669092
117.035271912726	5.43060242585947e-07	16.7408146898557
117.098649577967	5.8049415749975e-07	16.6937280902944
117.156816550778	6.1381743213222e-07	16.635633545142
117.215273085708	6.21805715784366e-07	16.5695549912334
117.308189564439	5.9263923046136e-07	16.5317719874731
117.37151316977	5.69076647651836e-07	16.4779890446292
117.437258755096	6.16439204832322e-07	16.4433765546354
117.497379521031	7.29970053446093e-07	16.3836331080968
117.553954301569	8.72691199963798e-07	16.3290793049874
117.612108189658	1.02347347945328e-06	16.2570494616245
117.66658629742	1.15365680246501e-06	16.1976903752687
117.716917072519	1.26302931425726e-06	16.1200201409696
117.770715584526	1.37549063203701e-06	16.0561758606812
117.86984808301	1.53884913527501e-06	16.0659869554416
117.973453365829	1.3948014284931e-06	16.0656054408187
118.044275232283	1.2072517070354e-06	15.9849537664144
118.109896033872	1.20637429330004e-06	15.8710226303301
118.179885148386	1.24479572896705e-06	15.8232380307836
118.258497751694	1.24544469073956e-06	15.7574503545264
118.334217001786	1.19370469355647e-06	15.6557879683382
118.408282870416	1.12935269100334e-06	15.5845466928533
118.463852945787	1.04762069280811e-06	15.4665319074786
118.547750206748	9.74532718122433e-07	15.3981566039818
118.624799022969	9.01316127444652e-07	15.3398973863853
118.74706685738	8.02708588519143e-07	15.2780662393974
118.824173870914	6.99722433161705e-07	15.2483330187009
118.898147757418	5.91871403650981e-07	15.2459247867808
118.975442773469	5.41253431267818e-07	15.2590138759087
119.057023785389	6.84957906845955e-07	15.2911393425005
119.157417417039	1.08324938030145e-06	15.3271161351153
119.235043680131	1.40801936339844e-06	15.3507041179326
119.326827181621	1.62033490941736e-06	15.3921281004941
119.408399242117	1.71684458896732e-06	15.4276544570341
119.47586536121	1.69445046139763e-06	15.467253326057
119.534415090779	1.57477322148229e-06	15.506264817646
119.58505310339	1.33031501505605e-06	15.5424319944367
119.668553123819	1.21106375810049e-06	15.5953247725582
119.738663331016	1.00833951626937e-06	15.6398034135167
119.800189149884	8.39943839464599e-07	15.6788203899506
119.870998142718	8.0353606793351e-07	15.7170853055212
119.957107163333	8.14680287698272e-07	15.7534736220487
120.011258415895	8.49643769735218e-07	15.7775503534577
120.067602806637	8.06910984644938e-07	15.7977676046938
120.118337685466	7.72957002472324e-07	15.8141534407806
120.169782553297	5.55384142863191e-07	15.8105044199437
120.221313434115	3.36462734616072e-07	15.7706541033196
120.272271467483	2.30519987812898e-07	15.7198841407926
120.32262213103	1.99883439627489e-07	15.6761380189603
120.426844695471	2.0957223110536e-07	15.515869466689
120.494062178272	2.07904899532802e-07	15.3518684211579
120.561843207103	1.88821036411853e-07	15.2154497353939
120.636536197517	1.55998014001215e-07	14.9956483260127
120.720883241468	1.30296423949482e-07	14.7943996344307
120.810001776429	1.06040426771237e-07	14.5708337414862
120.93266700369	9.87467986052703e-08	14.3235452345221
121.003304814501	1.22066456576741e-07	14.08722382152
121.148042653969	3.89459117751721e-07	13.8514514408435
121.257627506417	7.03305509666951e-07	13.6277939006321
121.402346161109	9.654355136837e-07	13.3660280455768
121.515033475152	9.24164972480051e-07	13.1223619770631
121.580409479047	8.12501526224059e-07	12.8607412726656
121.678256684114	7.18896386914831e-07	12.6259561745907
121.768356847997	6.28288197264256e-07	12.4056751724115
121.860806407812	5.6509359088182e-07	12.1905362140496
121.956236141711	5.41959528660474e-07	12.0248413898539
122.056804392344	4.98485877886727e-07	11.8876002871982
122.142066072269	4.37319536179696e-07	11.7757520709951
122.216592055298	3.80380273919209e-07	11.667966569659
122.282259498403	3.52661065158841e-07	11.6081801419642
122.340158389843	3.46647006518654e-07	11.5691048718264
122.394186112124	3.68666089344872e-07	11.5528318323872
122.449781205209	4.15424705592941e-07	11.5455594374538
122.546981631207	4.85881822532629e-07	11.6254255351549
122.598029137901	5.20698750012576e-07	11.6954880225221
122.64963861975	5.35415510841931e-07	11.7866288667638
122.699642771598	5.40336959479632e-07	11.8920517575735
122.752682413353	5.45444070634333e-07	12.0190237861904
122.808646562327	5.59220966472112e-07	12.1705452490148
122.861025125792	5.80011335219782e-07	12.3289273897767
122.945602763452	6.23727040452715e-07	12.5621359560809
123.015216051574	6.68789882814889e-07	12.8008955524674
123.068234272579	6.97149662263155e-07	13.0197591609676
123.125159997478	7.16641327662502e-07	13.271203767047
123.213661827726	7.33785769060637e-07	13.5864614141455
123.295404103549	7.43940144413962e-07	13.8457543033072
123.362870779353	7.36803777891165e-07	14.0972277777677
123.443724622821	5.58594415927264e-07	14.3496834002645
123.522139498339	3.57010849033243e-07	14.6211081415575
123.578343915485	3.6532853394463e-07	14.8592516293743
123.630397243223	3.5220759152671e-07	15.0807017207227
123.680828330129	3.37527483482598e-07	15.2900941192962
123.733259174502	3.75643838969427e-07	15.5059530834368
123.787275711395	4.57568738921277e-07	15.7084256362088
123.843530569108	5.5128213609526e-07	15.9115490729904
123.902710387722	5.69631247892381e-07	16.1025568806261
123.965852733717	5.13586250696358e-07	16.2957546259863
124.036072916236	4.03726710587762e-07	16.488634865064
124.106552037879	3.33682149708885e-07	16.6686470181071
124.168691851411	2.77126627172181e-07	16.8115052520444
124.256679188442	2.47225991000618e-07	16.9776292763242
124.336388530829	2.54251294886504e-07	17.1046302580669
124.449977655914	3.40022800520902e-07	17.2385013779936
124.500323957013	4.08688745182658e-07	17.2781688034387
124.613871076253	6.09227948418855e-07	17.3580523181948
124.712570685374	8.35381229557699e-07	17.4005122438437
124.810740813625	1.09366509730103e-06	17.4239272882085
124.892514969164	1.31924213458491e-06	17.4325744726624
124.972022197832	1.54094825913313e-06	17.4350003101394
125.043045669965	1.69120712188774e-06	17.4336481236695
125.119990206562	1.74600786115773e-06	17.4296104820888
125.197580028116	1.5997307923241e-06	17.4238974439004
125.268109566431	1.28770204326133e-06	17.417167830978
125.339436785407	9.08908481464488e-07	17.4075878704126
125.391002391655	5.232202830663e-07	17.3745801131863
125.465493198148	4.69913619046491e-07	17.324379030644
125.539243388664	5.60950873195854e-07	17.2760373425018
125.637523783875	7.27295886210948e-07	17.2274849094057
125.714074281197	8.66289343536176e-07	17.1623432780294
125.789790519555	9.83267766553958e-07	17.0779962592391
125.850521984738	1.05041485884523e-06	16.9793141553131
125.903582580451	1.09300330948891e-06	16.8672096851385
125.95489241465	1.1382118875728e-06	16.7722769875241
126.005605559421	1.16227455798565e-06	16.6288232033776
126.055703712249	1.16819192116149e-06	16.4804241908231
126.170307383571	1.20413893105474e-06	16.3357012204583
126.259723026979	1.1242460702565e-06	16.2019387538731
126.328027721162	1.03598853634741e-06	16.0445743397884
126.397382188863	1.01530473313423e-06	15.8767137104652
126.461594608131	8.53824680073283e-07	15.6873224180854
126.522278221413	5.09249459586073e-07	15.4641529920951
126.587952965814	4.02910680809392e-07	15.2579927505817
126.642213562243	4.77420324130127e-07	15.0113006142731
126.692884078403	6.46010680873303e-07	14.7634254735082
126.746325756476	8.93981093059992e-07	14.5382835336356
126.857493939443	1.46684409828453e-06	14.4049717520991
126.97290156891	2.01079282672109e-06	14.2965335626832
127.030485826847	2.25420103819897e-06	14.0716063041175
127.118665126234	2.53032281920818e-06	13.9120827277706
127.201419796913	2.73095371178936e-06	13.7777650507581
127.254053798225	2.82444215400129e-06	13.6120087023327
127.332432739893	2.86592480200416e-06	13.4776160127907
127.407500645593	2.83685997470601e-06	13.4133016392619
127.482585722663	2.80669383187724e-06	13.362605064491
127.566969933155	2.81320077286173e-06	13.346309548995
127.640550834857	2.8461104934866e-06	13.3382415893372
127.707379151295	2.88865794600644e-06	13.341447860497
127.759179624894	2.90718570549791e-06	13.3486038742915
127.813144588201	2.85735831872192e-06	13.3730488168679
127.871993711079	2.49543189460744e-06	13.3743003065916
127.930281528804	2.32010471283678e-06	13.423909439751
127.98849824539	2.30026307175739e-06	13.4870687596521
128.042024983272	2.3089742578387e-06	13.5555844479395
128.123420762406	2.26236070151349e-06	13.6463392833224
128.201981314005	2.1347433898419e-06	13.7423801522565
128.261164263687	1.78236514386751e-06	13.8328067427191
128.325429124476	1.63894238211889e-06	13.9305406522366
128.378439500165	1.19293587043955e-06	14.021809761633
128.448005992502	9.39359702797666e-07	14.1254315867815
128.513160050258	7.61568116797066e-07	14.2277913371142
128.598057021056	7.12050127492858e-07	14.3396021120658
128.679155754999	7.11309810592713e-07	14.4511500620522
128.744646403808	7.19007589772874e-07	14.5474520205917
128.805728139015	6.91590919436278e-07	14.6312763051572
128.877176636606	6.40939231580027e-07	14.7061462553884
128.963228245872	6.07530547806344e-07	14.7646414827105
129.020787306673	5.78553466858726e-07	14.7568781121762
129.086462438562	5.65392020988909e-07	14.7519360642581
129.162441625082	5.63716288701123e-07	14.7539828603026
129.262782294297	5.78129014158075e-07	14.7748818903985
129.314951338694	5.91413899314305e-07	14.7254151375018
129.374926776722	6.06048972454377e-07	14.6777801149578
129.427919727009	6.03684538539632e-07	14.6081940624813
129.531665196564	6.56818550450394e-07	14.5286096119784
129.660080951532	7.25394719594316e-07	14.4687850391437
129.747752800419	7.1832497302807e-07	14.38038942072
129.844549789119	7.26000609276034e-07	14.2907567502963
129.98053092367	8.04317897836497e-07	14.1968891526423
130.093514507519	9.79884286091816e-07	14.1005884323025
130.195922335909	1.21045194308534e-06	14.0089345963726
130.322944708174	1.57187309786678e-06	13.9004513643548
130.444564531632	1.89598728608279e-06	13.799564984971
130.532981679482	2.06207037090646e-06	13.7120234328787
130.639460434063	2.20482060949663e-06	13.631041641535
130.737763401208	2.22385415134381e-06	13.5481534217879
130.827446416216	2.23256245545042e-06	13.4803543335817
130.902891183532	2.41087430933302e-06	13.4284837300446
130.96770995834	2.72743985562763e-06	13.3789732481814
131.024337373469	2.95258294701049e-06	13.3360652896466
131.089496500662	3.00377609555948e-06	13.335428887546
131.164418508933	2.95214204693443e-06	13.3748843685168
131.22802873328	2.91203761096576e-06	13.4259925563172
131.29070265468	2.91423835206261e-06	13.4963980462839
131.342005199461	2.94699796353661e-06	13.562090569702
131.410174151144	3.00331355728725e-06	13.6803227998958
131.494400422438	3.04643152257447e-06	13.8417963141452
131.574791254598	3.0271812419115e-06	14.0183628930383
131.626516982982	2.92315110694468e-06	14.1490441727187
131.677682756729	2.76708246097143e-06	14.2882076106342
131.728246725336	2.59551398254894e-06	14.4432272952471
131.814653368832	2.34254700610507e-06	14.6473482122632
131.891189291575	2.05987535227389e-06	14.8497486316974
131.972289017237	1.56400715477524e-06	15.0226560366849
132.023269233929	1.29577367734464e-06	15.2092269637387
132.087272236573	7.38768754066139e-07	15.337739374257
132.154743925532	5.14460704847209e-07	15.480930184518
132.239608952221	7.34057079231604e-07	15.6388852940461
132.325662679953	9.96586040516576e-07	15.8115001842236
132.391397734597	9.67674371256047e-07	15.9535251235048
132.481412426521	1.04476472228679e-06	16.1291590055968
132.560701226135	1.14887287552542e-06	16.2790435960529
132.631112576055	1.17887954920586e-06	16.4124869714832
132.70023115553	1.1511327472752e-06	16.5460841932941
132.818242525853	1.12004735896916e-06	16.7091812575402
132.891290174478	1.11688507967892e-06	16.8368652507527
132.989976424773	1.06573168845052e-06	16.962432815256
133.063015931913	9.95425616261508e-07	17.05361211268
133.13844717076	8.70788283400495e-07	17.1313168927027
133.211461710203	7.61523070531971e-07	17.2021647071718
133.291415348409	6.41023834704089e-07	17.2671346187229
133.378433442392	5.64182781476823e-07	17.3246850099073
133.459905038543	5.97240298368977e-07	17.3656677563983
133.545766572146	8.58299000973585e-07	17.3951343223464
133.643229691481	1.50865017286248e-06	17.4142372611592
133.712052682061	2.12199870277677e-06	17.4211136200229
133.794982191724	2.29538611366631e-06	17.423804588752
133.867021652477	2.04767800518953e-06	17.4252462314385
133.941279034434	1.79953173667002e-06	17.4253111429483
134.011874469217	1.52015823097428e-06	17.4239029212381
134.081885978715	1.28321693820388e-06	17.4209344425546
134.167394176325	1.08413066686866e-06	17.4166880763678
134.233347461068	8.83457614146757e-07	17.4074837590988
134.298942350561	7.5346350204834e-07	17.3980071158129
134.371172524462	6.73710320995673e-07	17.3873324831736
134.457603353995	6.4511072391604e-07	17.3723359216068
134.53214821012	5.90770310009202e-07	17.2937745287064
134.624629776067	6.44869064834778e-07	17.1783580223366
134.703715601114	7.35649511039226e-07	17.107860349446
134.786766307141	8.36988977458662e-07	16.9681800480089
134.857652935796	9.12343817205676e-07	16.8063694796272
134.93500811321	9.5465695636132e-07	16.6899039444339
135.015484640093	8.77992222969933e-07	16.5001529338827
135.098491553554	7.17221430528125e-07	16.2967937707117
135.182330389821	5.76327239494736e-07	16.0755713158676
135.261332815696	4.75562915900616e-07	15.8204048582246
135.357586498558	4.70287885188412e-07	15.5773106259984
135.485809285384	6.77042617967968e-07	15.3633279296782
135.563785088234	7.27402998657005e-07	15.146583986716
135.675299344827	7.4494896757093e-07	14.9503851094764
135.769853506023	7.46614324890935e-07	14.7273860792818
135.90340402704	7.90213523872893e-07	14.5306027445615
135.963859866221	8.20499203293975e-07	14.2805545444805
136.038558416769	8.39403026906543e-07	14.0574098559671
136.110880207582	8.29806005634544e-07	13.7870907959791
136.192271978615	8.16326572250645e-07	13.5323018713939
136.269190248122	8.0721917592043e-07	13.3132458514841
136.359087248756	8.05783891658702e-07	13.1012282591528
136.461778969973	8.2526063061669e-07	12.9279088282202
136.514732959678	8.14764455605876e-07	12.7199545404966
136.572467963912	7.90673960413752e-07	12.5441304331722
136.629054526614	7.36211241141314e-07	12.3727149172988
136.684205537202	6.63141158890461e-07	12.2355410757658
136.736647700036	5.74762714433622e-07	12.1466889474517
136.822786762131	4.74995454485205e-07	12.1161286613605
136.888346129411	4.05440245380339e-07	12.0991844321562
136.961698900335	4.21156540712483e-07	12.1143038476429
137.037306643762	5.02103175308257e-07	12.1993702860533
137.121166459605	6.19294697492245e-07	12.313483392345
137.177700714633	7.29258717925719e-07	12.4315752745867
137.22866875625	8.01529029023457e-07	12.5602375518726
137.309941260359	9.11882016658681e-07	12.7774550005034
137.361415416621	9.75986226753684e-07	12.9699031007606
137.412305814136	1.0310175493501e-06	13.1743417361267
137.462588970674	1.03567547492732e-06	13.3758602692615
137.550374002462	1.20432631383725e-06	13.6488377460374
137.630190605102	1.39925658401895e-06	13.9224102136751
137.686755451008	1.5123818430033e-06	14.1437079064315
137.750102706961	1.32295879268469e-06	14.3751751512413
137.813213100968	8.88511541136493e-07	14.592734925079
137.874003483534	5.02729583131369e-07	14.7856464727927
137.932919062027	2.49494983922535e-07	14.9520192332389
137.99450028047	2.10036666273915e-07	15.1031372861256
138.056172498701	2.14701326449296e-07	15.2288138463891
138.151667959356	2.15587838211821e-07	15.3932919851566
138.274935495155	2.51512055934466e-07	15.5393601974849
138.353125677625	3.51889171950801e-07	15.5779091218372
138.413351746429	4.4642493964996e-07	15.5861039391598
138.538838011749	7.20199786729809e-07	15.6070876277865
138.620658705388	8.16651624938701e-07	15.6007467050347
138.670800155846	8.46869925818588e-07	15.5851866447912
138.745448462536	8.73871834031665e-07	15.5639248957468
138.843463779292	8.60079752718595e-07	15.541230210459
138.940021200268	8.76884004377456e-07	15.5152624031749
139.024663673257	9.58610270578699e-07	15.4905858057891
139.145996196687	1.20024129395964e-06	15.4582720314093
139.248698124537	1.41809037903364e-06	15.4195988401109
139.30700734874	1.50337475554077e-06	15.3753060286468
139.39370504224	1.70793847784876e-06	15.3434272056325
139.469954410401	1.84838699117752e-06	15.313061385721
139.537836949647	1.9176260517782e-06	15.2844353066052
139.590030933507	1.8835110978941e-06	15.2366497448561
139.702674259591	1.81436223126457e-06	15.2233437674105
139.753939780947	1.69372901325329e-06	15.1831896816455
139.805736170293	1.59537196552032e-06	15.1633237520159
139.861363235835	1.4521688685522e-06	15.146085242819
139.917046129365	1.20008400176211e-06	15.1355551250817
139.9741702426	9.09411686834704e-07	15.1283391091715
140.024652002117	8.02829445432102e-07	15.1166899762437
140.113404670111	8.47017098636215e-07	15.1894314404019
140.174186565494	9.10511723646763e-07	15.227483092382
140.234860235909	9.79639983238079e-07	15.2830138291419
140.296400927234	1.05169620794329e-06	15.3594104750578
140.359194222599	1.1296522160419e-06	15.4513131394532
140.444004093507	1.23706822968154e-06	15.5656885702076
140.527743107953	1.35507670945632e-06	15.706128863022
140.58811059289	1.40570475919791e-06	15.7704744025878
140.665074136154	1.44065190062715e-06	15.8846268666401
140.747888189968	1.45514357154503e-06	15.9890724444589
140.82597771	1.5222432124227e-06	16.0704773404369
140.919081766726	1.79107377309067e-06	16.1343228167534
141.011305091388	1.77844325666538e-06	16.1585348509056
141.090778065773	1.59580212512403e-06	16.1590579409011
141.165534710523	1.41529126739144e-06	16.1342110588073
141.236817790154	1.22044708622304e-06	16.0841628508442
141.301965541136	1.06415548572305e-06	16.0848447258637
141.39004580704	8.63916246806869e-07	16.0878671597097
141.464685122848	7.0160320623643e-07	16.1083210916469
141.566735910233	6.23957082645158e-07	16.1506871197463
141.638582551787	6.26770116641129e-07	16.1863766735711
141.713442595457	6.37159747567609e-07	16.2324067446317
141.792011815014	6.16157027114054e-07	16.2754127646326
141.874354158807	6.22707292581504e-07	16.336603027614
141.965310567334	8.20411909161904e-07	16.3982207752087
142.069512602941	1.47615588554525e-06	16.4530581018732
142.147651047317	2.15757393099038e-06	16.4881272272678
142.217454515436	2.43727247020582e-06	16.5196757911173
142.278819058213	2.36214917232218e-06	16.541437760418
142.332900458751	2.2102045291749e-06	16.5608322073907
142.385696408338	2.03579442890974e-06	16.577788076531
142.478927588692	1.96028297250594e-06	16.6002395002223
142.545414729285	1.87505985943928e-06	16.6131269659122
142.609282607923	1.80208188258404e-06	16.6226458649909
142.67276273595	1.74219169479364e-06	16.629480707184
142.768935462552	1.69504109313811e-06	16.6340704986934
142.829023303752	1.66695408630188e-06	16.6336792649669
142.890013669916	1.6628626846296e-06	16.62573155832
142.948371905986	1.68500309437323e-06	16.5898737730552
143.019939567868	1.71811806558294e-06	16.5559736681726
143.071421660314	1.51605131041515e-06	16.4608557064903
143.122331682234	1.03817308685328e-06	16.3409208848511
143.172634779419	4.68421602672129e-07	16.1120545644081
143.290621213496	2.96460891745064e-07	15.9726057202905
143.382450122765	2.37590522176707e-07	15.7663762399029
143.453922077657	2.89872526427785e-07	15.535343097122
143.531796238244	4.20382467088411e-07	15.2553986983042
143.648511259928	6.88905233187078e-07	14.9629108082939
143.748579006067	9.71084893750336e-07	14.627177355049
143.81265366981	1.12617635057459e-06	14.2615678071805
143.897991242884	1.55197680403342e-06	13.9756487526115
143.995844374138	2.14699711042286e-06	13.6704937968506
144.095231006941	2.7123481860171e-06	13.3662911072581
144.159750296978	2.84082110602727e-06	13.063202416871
144.280781021483	2.79568973551461e-06	12.7792698869671
144.396176998389	4.74497217189301e-06	12.455154687852
144.477454518388	7.25242465250008e-06	12.1591701169246
144.548868549196	9.01721630989221e-06	11.8654163519049
144.656628340684	8.17384431287508e-06	11.6125196893547
144.737648268748	7.26879350901685e-06	11.3660128303447
144.838096120418	6.61399669306908e-06	11.1927517163675
144.888600043417	5.91876937965651e-06	11.0176696520731
144.953611514106	5.39777112495459e-06	10.8486745533752
145.011431243189	5.3316306461223e-06	10.7400711878461
145.075568727154	5.48522553507651e-06	10.6706734152973
145.139920752895	5.62108393306375e-06	10.6356545321884
145.19636380374	5.23159383600508e-06	10.5880243200188
145.251152458939	4.84645775127298e-06	10.5815794535446
145.303085618288	4.6585299211116e-06	10.6289165308861
145.402957208237	4.83027147312114e-06	10.747859836779
145.454065606285	5.12160513657976e-06	10.8562072782743
145.505728907642	5.54537272955211e-06	10.9971819629738
145.55831119664	6.12538226535187e-06	11.1685644199773
145.61417992443	6.83242932275352e-06	11.3685387648416
145.673225525623	7.62068612924448e-06	11.5973251371964
145.725776166966	8.3486924587064e-06	11.8139313627354
145.810767387122	7.02637523538342e-06	12.0872460828081
145.877102548838	4.22986119610753e-06	12.3847021813512
145.936077258221	3.06671980222428e-06	12.6871618866929
146.001948385393	2.73139493469426e-06	12.9972199271553
146.08403836601	2.61771213213306e-06	13.3457077325024
146.166374426641	2.52989968231656e-06	13.700051708458
146.223665415084	2.20375304016745e-06	14.0060224645242
146.276354307294	1.62643933185491e-06	14.2914737410249
146.359758135854	1.1574853173007e-06	14.63688638914
146.416658232012	8.85050768175882e-07	14.9120323269618
146.502897227751	5.57068910748403e-07	15.2362653463323
146.597885585147	3.46305487574757e-07	15.5522084517916
146.65556566968	2.75249972678898e-07	15.7567960493812
146.717865431451	2.27994178591363e-07	15.9520788530171
146.794309853317	3.17443955961905e-07	16.1581581163392
146.874457118258	5.79889722077371e-07	16.3383149546174
146.956226177496	1.00097404361627e-06	16.4850271100613
147.017935790316	1.23063985159866e-06	16.5627597356286
147.119140804623	1.5872039556178e-06	16.6708618516556
147.231716283479	1.70021613739338e-06	16.7456686315386
147.303341610624	1.69101195522012e-06	16.7666336865355
147.410857534066	1.68446807839022e-06	16.7869327117591
147.515101932984	1.70038700027831e-06	16.7925856518228
147.613564051162	1.74498353945729e-06	16.791669719261
147.713009349572	1.81501373955073e-06	16.7850517949453
147.809866757789	1.91801020743514e-06	16.7773555943015
147.892361859732	2.03191933441127e-06	16.7676223202565
147.970891995627	2.17539576831593e-06	16.755391184138
148.034878828279	2.28621007375852e-06	16.7386792287293
148.120596062193	2.45475359384836e-06	16.7148742837357
148.198192015683	2.46143740393552e-06	16.6835558302743
148.296555124768	2.26480702633908e-06	16.6623796966806
148.368468698701	1.5946513918041e-06	16.6246600476166
148.453005803311	9.62713482036304e-07	16.5854747029755
148.529252096134	6.87476064919892e-07	16.5436100956101
148.595518977675	6.31002579405751e-07	16.486412200809
148.654056985345	6.41900373105712e-07	16.4190508424991
148.747715820469	6.32200486785562e-07	16.3920009851122
148.805738037634	6.34501566499357e-07	16.3398342087723
148.868745939584	7.02895016930861e-07	16.3024969554648
148.946022048508	8.73191123315544e-07	16.3030194833974
149.000080712187	9.96415497543638e-07	16.2462597615592
149.066185624257	1.15413150574029e-06	16.2281028606462
149.122539798933	1.27888118698046e-06	16.1652127012975
149.175875033127	1.39157944673052e-06	16.1120381363853
149.230972010058	1.5074616430887e-06	16.0540320371127
149.291273433658	1.63178974694766e-06	15.9963128676613
149.358335950648	1.63273332648597e-06	15.9374594065439
149.43388994607	1.32348899788843e-06	15.8683948639984
149.531534543895	1.27283686863396e-06	15.7937170185327
149.612328121625	1.30242066363518e-06	15.7053253276658
149.690458035455	1.29145798890061e-06	15.616457862871
149.766183405755	1.24487244192158e-06	15.5383446663826
149.850513430429	1.18141242835709e-06	15.4874424354293
149.951198657486	1.10664661804787e-06	15.4499020265092
150.0279598392	1.00397865459435e-06	15.3227202510595
150.129351750841	9.34343084013796e-07	15.2667048764146
150.204623715618	8.63015991685405e-07	15.2152394755585
150.276456454674	7.75971427370524e-07	15.1779509762635
150.351075637669	6.4808929363571e-07	15.1243331009431
150.419826403712	6.29948951535508e-07	15.129322583415
150.485910185711	7.6952424965364e-07	15.1440442224204
150.540040619984	1.01247096031245e-06	15.1637418023006
150.591527315278	1.24225499147411e-06	15.1805536092605
150.653729100545	1.44256224914518e-06	15.2320198147471
150.726366174296	1.59767248010673e-06	15.2921635150203
150.79529857833	1.68832372060374e-06	15.3512663074122
150.845657743313	1.59513520188394e-06	15.3801591302909
150.927617075276	1.46304028037692e-06	15.4391447506301
151.014141971115	1.36618468325144e-06	15.500893176078
151.108704625408	1.25275494148091e-06	15.5582779205178
151.159764841932	1.00954608787075e-06	15.5967081262861
151.21138237837	8.27053696964319e-07	15.634934587457
151.296264237793	7.93821869700496e-07	15.6802253197481
151.378775221028	7.92577510287291e-07	15.7193571019048
151.47017369649	8.37238463099565e-07	15.7541147942128
151.522341026824	8.165295768196e-07	15.7736865624328
151.582204621813	7.75773116181549e-07	15.7926217422965
151.645849066158	5.6206467796067e-07	15.7920272863838
151.715278256718	3.50427987281679e-07	15.7609309669695
151.778384706092	2.52147160055611e-07	15.7213017783267
151.843236150997	2.16583578057288e-07	15.6656858314317
151.910412969045	2.18597382769879e-07	15.5028930332431
151.986599613078	2.08752975933145e-07	15.3426246948016
152.069698695313	1.72027902443561e-07	15.0995953452564
152.154203659589	1.50207729568699e-07	14.9554752336892
152.246366257304	1.22215546636255e-07	14.7434091511357
152.356006800586	1.15552680372988e-07	14.5356686031571
152.470115172527	1.96994054046819e-07	14.2964208309787
152.528540037876	2.64029962747195e-07	14.0484166134984
152.668677442131	7.41836653194877e-07	13.8160144959195
152.812205985255	1.00721681237842e-06	13.5865302117473
152.924756517035	9.67888169975887e-07	13.3655354977789
152.987611056257	8.34251936314423e-07	13.0891399511869
153.081696230722	7.55062739896921e-07	12.877906157084
153.170215469989	6.74658112020597e-07	12.6749898598354
153.264487823287	6.14112693289243e-07	12.4850276283124
153.352801306593	5.75514030626057e-07	12.3080414834838
153.433480261994	5.20194763104106e-07	12.1479707241294
153.503772346373	4.52228325812903e-07	12.0157323873911
153.565436059191	3.81842418578773e-07	11.8780592239262
153.625920822343	3.36069446506614e-07	11.776595060362
153.676897752982	3.05594801491845e-07	11.695115819338
153.779963493829	3.09894073423369e-07	11.6934799279198
153.878569859252	3.76221805062708e-07	11.7235110917725
153.940386233993	4.34648844568876e-07	11.7532709345164
154.010432026237	4.77145472343343e-07	11.8397468769883
154.073821751642	5.04186700440403e-07	11.9503458643989
154.147387767865	5.24904928101465e-07	12.0833271644692
154.20338643967	5.4711088798652e-07	12.2298066474738
154.29451628773	5.81594054423047e-07	12.4250643247619
154.345523368867	6.10699675452156e-07	12.5803880747884
154.432891149599	6.59840310424964e-07	12.8318697671769
154.485929099567	6.93244640119284e-07	13.0442548262103
154.542462640403	7.11753801724198e-07	13.2640044051101
154.600207925459	7.18967792857123e-07	13.4935386404226
154.668138906364	7.19516833385648e-07	13.7497021132815
154.750016469316	7.21190634477931e-07	14.0488098793309
154.802232276713	7.23011853772922e-07	14.2640994450283
154.861274636653	6.76659397118323e-07	14.494203976206
154.922742329983	5.92430150656377e-07	14.7621470834122
154.979761221865	3.83881640290643e-07	14.9931405595826
155.032739973759	3.68551085877561e-07	15.2127936620185
155.118499227048	3.90392262507733e-07	15.4907021965763
155.171498155196	4.12454554485531e-07	15.6920575671084
155.226428341345	4.84253285169644e-07	15.8903115033571
155.283990038871	5.93813840529996e-07	16.0897050890643
155.345022537934	6.69509480603883e-07	16.2858790886791
155.411174310219	6.7843400595024e-07	16.4828168538071
155.481299686314	5.74272012942296e-07	16.6645942979995
155.564015787331	4.52232884204037e-07	16.8500428578427
155.664349313319	3.31886989011315e-07	17.0290790975905
155.743666021495	2.97606129238111e-07	17.1565339750544
155.851424188122	3.35998074154979e-07	17.2871910267874
155.948906429976	4.59425041844122e-07	17.3763690946263
156.025215333383	6.05089177665044e-07	17.4248043166939
156.085626027886	7.37943351546795e-07	17.4498346764804
156.137853991083	8.5395421454183e-07	17.4642952380957
156.2441093595	1.14388583805843e-06	17.4877847413308
156.332343988706	1.38271542130037e-06	17.4954301569355
156.408687439745	1.5372101989096e-06	17.4958391029045
156.481305672801	1.65165100983122e-06	17.4931626004566
156.553518425855	1.5574495951584e-06	17.4862310589094
156.622524740666	1.30739944844339e-06	17.4773788183924
156.698566025225	9.9340522234939e-07	17.4667419981711
156.797791658967	7.25141813101904e-07	17.4544474485886
156.848596238102	5.64196543077505e-07	17.4313426952043
156.899982143189	5.11177821766726e-07	17.396446907686
156.956419549658	5.48914200062667e-07	17.3456997737039
157.015674042738	6.35908225658825e-07	17.2651936764734
157.096308446843	7.57887422359654e-07	17.1835577286382
157.172490486993	8.57581262179249e-07	17.0905916641484
157.269210214682	9.78649784643946e-07	16.9957881708975
157.340791318769	1.04082060088705e-06	16.87380360789
157.411958040016	1.09350345142041e-06	16.7255625403428
157.467360828977	1.11084694971063e-06	16.5763873274165
157.531775339491	1.11637100648521e-06	16.40015210083
157.595581273413	1.08733924326095e-06	16.2371315180568
157.664242893781	1.00281239557484e-06	16.0770205475484
157.7410254116	9.06720632827947e-07	15.9168720104052
157.810517955632	8.87005737098549e-07	15.7504904984615
157.875035708312	8.1080392776769e-07	15.5751596026136
157.935602507359	6.06479060383841e-07	15.4135563126671
158.000794997784	4.59768493759202e-07	15.2614507377852
158.056040967324	4.66597545878357e-07	15.0630889803226
158.106458202705	5.93956148761923e-07	14.8333103103002
158.162897965086	8.40547561151338e-07	14.6139394926108
158.228591136558	1.18859299315884e-06	14.450046509499
158.310410526186	1.61636618425743e-06	14.2467538364266
158.406303509359	2.03498972290836e-06	14.0563927461706
158.518721675952	2.41166659732328e-06	13.8777397861515
158.601579612582	2.64847949133918e-06	13.7600272502447
158.707277702334	2.8237462555862e-06	13.6656482934704
158.783686401059	2.85071690863131e-06	13.5111065446405
158.859093488286	2.79065374619592e-06	13.3829309834633
158.933164649459	2.73792555259508e-06	13.2733223293183
159.012625164186	2.75035032521809e-06	13.2469478057116
159.083283219988	2.794818126736e-06	13.2190040348838
159.148080030112	2.85157927163646e-06	13.202071876976
159.199717147138	2.86171133124636e-06	13.1889419647451
159.255187638989	2.75221216519043e-06	13.2075109585818
159.309698197717	2.51473730248756e-06	13.2412276988988
159.397083389977	2.35541809409325e-06	13.3049900758905
159.465008241169	2.33261325384253e-06	13.3695038939224
159.531852025995	2.33074834245584e-06	13.4444523560436
159.619104249636	2.26617155610909e-06	13.5366113575342
159.701403448975	2.11467923778185e-06	13.6325872903952
159.752527645284	1.82121382190923e-06	13.7163441261497
159.805511100427	1.40494498535432e-06	13.8050077328727
159.886605401336	1.29114566210933e-06	13.9104458783785
159.937283921392	9.43986587045616e-07	13.9988715852092
159.988135614788	7.73612693526491e-07	14.088635714918
160.043719243186	7.31993035568799e-07	14.1834252345077
160.125552214695	7.3615947720787e-07	14.2969604477142
160.177373752186	7.44994433470592e-07	14.3818360262499
160.228651020905	7.22188643009999e-07	14.4577608131609
160.279334180891	6.67570280396272e-07	14.5132004132992
160.329405600248	6.35046814788131e-07	14.5480595276031
160.423227556701	6.31330821493206e-07	14.6132295310206
160.520973582813	6.21240392868838e-07	14.6743199557848
160.624872667958	6.19040423378751e-07	14.7315882743855
160.694445855791	6.34170319252689e-07	14.7271344925292
160.765827940067	6.61019828077443e-07	14.7180635726576
160.846190659622	6.86767517228344e-07	14.6359687742619
160.939602356966	7.20176205271355e-07	14.5454427457045
161.048363662948	7.78659458357524e-07	14.4682756741314
161.18646658079	7.72328045815019e-07	14.3696381436121
161.272319982933	7.83493649743905e-07	14.2640061921881
161.412934013527	8.65565289490586e-07	14.1517814333932
161.53600407273	1.05527932462209e-06	14.0531526937014
161.674668578687	1.39581568184593e-06	13.937257684347
161.777434413771	1.6624366701037e-06	13.8447036541424
161.830743146414	1.7546989809396e-06	13.7333351190603
161.907456677811	1.94207603721852e-06	13.6413535327997
161.995174564423	2.11440977984908e-06	13.5516410136219
162.075187351436	2.18809831006327e-06	13.4672273196394
162.15541315225	2.19241454279113e-06	13.386856317556
162.230023253689	2.18318321910735e-06	13.3107781039656
162.295328911348	2.28802864021454e-06	13.2592193054853
162.355617421043	2.55027222737534e-06	13.2124853472879
162.42156887588	2.8770734862582e-06	13.186443682446
162.526860984268	3.00554923155519e-06	13.2241245916844
162.577863278479	2.93992243311988e-06	13.2322782859667
162.629431169144	2.8780106371364e-06	13.2370156910768
162.724524002935	2.90220648901358e-06	13.3466324148626
162.816942582132	2.97181191021562e-06	13.4844202896141
162.869445103986	3.0112123621217e-06	13.5827228097336
162.950467362566	3.0154320692209e-06	13.748837585874
163.016030888296	2.95250353218084e-06	13.9067358626937
163.076069874072	2.82019640024871e-06	14.0637679908145
163.144719399671	2.61140664068766e-06	14.2382951087858
163.223473481721	2.33072403539227e-06	14.4220003499165
163.275405557597	2.04055098496969e-06	14.5712572026713
163.334069816022	1.58720879272374e-06	14.7112900669816
163.408553267817	1.10933913986716e-06	14.885568579851
163.485246378091	7.44902194950626e-07	15.0834591754215
163.568470600097	5.77275436383809e-07	15.3052297604691
163.640139612658	6.68450558080392e-07	15.5154187521617
163.719099873528	1.02236558403141e-06	15.6447842158326
163.809566770316	1.07562843192213e-06	15.8016659962621
163.900908237439	1.05150819466962e-06	15.9658391302515
163.979180849811	1.12773662007962e-06	16.1135894425414
164.049564121001	1.19807905066781e-06	16.245924032785
164.132208537518	1.22441046582214e-06	16.3897317595104
164.228728832058	1.20671436333692e-06	16.5303725589332
164.30170309752	1.10914344152048e-06	16.6292040847976
164.397471620556	1.10611842891966e-06	16.7659447855819
164.4838475257	1.09197542261858e-06	16.8786751275616
164.559241326569	1.04028652033593e-06	16.9647615921463
164.641696533831	9.59338664750266e-07	17.0422542590919
164.727019332749	8.20313662093954e-07	17.1009440785757
164.821352609465	7.150440897461e-07	17.1501252714275
164.877835095245	6.69441768875558e-07	17.1659573431145
164.933905561648	7.70935480442154e-07	17.1814364358054
165.044214949107	1.33685223963026e-06	17.2033097012342
165.119395884087	1.9830891035304e-06	17.2115231169445
165.189467887491	2.36034350089699e-06	17.2148815602175
165.251783604698	2.36822899898002e-06	17.2161774465203
165.309584267189	2.13818071536589e-06	17.2166955182199
165.367958784303	1.79576217750711e-06	17.2166076229188
165.440998413563	1.51316971670068e-06	17.2153219959947
165.509596196308	1.27196362645572e-06	17.212601512531
165.597064386417	1.07333837230595e-06	17.2088970670404
165.677097059604	8.78327033711899e-07	17.2013205796845
165.750132997975	7.53993022811728e-07	17.193039249407
165.815302156612	6.82648915836905e-07	17.1827688513269
165.878001797588	6.34095649734495e-07	17.1631558209241
165.929389135623	5.93122074643408e-07	17.1242610216234
165.98018880989	5.67477245805988e-07	17.051351757315
166.07018700032	6.35901334720867e-07	16.9448375859482
166.149976764853	7.21029712262326e-07	16.7862500304614
166.25189982514	8.49069977649271e-07	16.6379406681497
166.334612167289	8.76633972947029e-07	16.4283445799389
166.417270799278	7.77092943067203e-07	16.2314358618451
166.483111811764	6.17520642951955e-07	16.0095323900049
166.561759687099	4.98127790307682e-07	15.7770479322501
166.644177785545	4.23129335417245e-07	15.5211571341165
166.734019733599	3.88442962683347e-07	15.2705807947175
166.82670179812	5.08348734877528e-07	15.0248113177382
166.949756003561	6.59419537975471e-07	14.8339455645058
167.010994518803	6.75006843649223e-07	14.5820737144568
167.113303261812	6.79762387149773e-07	14.3665594177567
167.207474702629	6.86491089597465e-07	14.0899791127442
167.270696509736	6.98610200052007e-07	13.8117407265306
167.365135688775	7.12507815825532e-07	13.566909512178
167.44560738595	7.00413997475865e-07	13.2943367813111
167.52603016376	6.81553307984027e-07	13.0368188025077
167.616270119599	6.74113338487872e-07	12.8486888144117
167.725960198372	6.73230534823335e-07	12.6731052543374
167.811713456413	6.69572859858966e-07	12.4618302724458
167.887399005486	6.80410786139634e-07	12.3158579948028
167.951269697523	6.80815637826301e-07	12.1835390235955
168.006703133739	6.55588009877013e-07	12.0578219138906
168.061649493802	5.96395847578904e-07	11.9251267234674
168.146906536922	5.39513949550134e-07	11.8831723097336
168.239768976376	4.6239435951039e-07	11.8737548081318
168.290773045155	4.0929304868448e-07	11.8726287309743
168.342336563316	4.01236722217857e-07	11.9020759521596
168.418698035871	4.51321927177635e-07	11.9398246869849
168.473138488416	5.30042064690602e-07	12.0019168582553
168.528724095618	6.04498542336331e-07	12.1038377799101
168.580886006966	6.73266886828859e-07	12.2547519610226
168.67542050746	7.69685259587258e-07	12.4674494568593
168.739254238158	8.28305745910952e-07	12.6764469273596
168.789973616995	8.6222863583497e-07	12.8766146408331
168.86947732712	9.92572526743419e-07	13.1342952114225
168.923284852372	1.09543812766928e-06	13.3584752870468
168.976787356708	1.17165373831257e-06	13.5850977019925
169.064869308921	1.01594418959842e-06	13.8742296198799
169.115162138383	6.15567348769785e-07	14.0754821717775
169.172364980419	2.46565872585656e-07	14.2897758329895
169.231441108923	1.58521423760666e-07	14.4960297581984
169.285515911518	1.67663989530125e-07	14.6685955493188
169.342345112665	1.85010948677402e-07	14.8311633812274
169.39246718923	2.03444185586409e-07	14.9509240931858
169.506390057637	2.2602175771198e-07	15.1856962574464
169.60017473982	2.26156476957171e-07	15.3289268495472
169.725579708365	2.91573633599642e-07	15.4580686852571
169.800284311697	4.04380711965836e-07	15.4856856086638
169.863715366371	5.20171908412599e-07	15.4924306784344
169.987240303621	7.86226038599482e-07	15.5034597691623
170.101851231657	8.97080388715714e-07	15.4870536099536
170.184605578061	9.04100132680597e-07	15.4721424215847
170.262428958615	8.92637413188265e-07	15.4540973162604
170.359517397878	9.05269133886204e-07	15.4221117384952
170.444063792003	9.72655775875294e-07	15.3848897652809
170.563903526123	1.19881222644393e-06	15.3552867884097
170.666698461281	1.40515887746309e-06	15.314838137524
170.72598677119	1.48948971098232e-06	15.2730247083293
170.814140756666	1.67950678746741e-06	15.2362860438217
170.88973655647	1.78908182951362e-06	15.1957985242529
170.955018635593	1.8267622192572e-06	15.1500431431118
171.019422645295	1.82963441222133e-06	15.1184647509872
171.079003544502	1.76554598655308e-06	15.0848713491769
171.153486216865	1.63866202977368e-06	15.0602308211745
171.218940465558	1.46940005029152e-06	15.0367659685229
171.298585891167	1.22892885632406e-06	15.0350918273195
171.351442662231	9.59945129944443e-07	15.0192352449536
171.405012095216	7.95356983505511e-07	15.0094065093905
171.46251560613	7.81201121224569e-07	15.0113233638688
171.513363801189	8.28948601803669e-07	15.0079920811428
171.59755761515	9.17651376290128e-07	15.0853748526369
171.685230509999	1.01414168968747e-06	15.1970183525928
171.748109396119	1.09614599842296e-06	15.2723007349532
171.813274885365	1.17959365549236e-06	15.3517764040292
171.896501378195	1.28473437097613e-06	15.4882954419004
171.949795420306	1.33279900276366e-06	15.5340881666663
172.035713543455	1.37582580168715e-06	15.650228213292
172.125762579763	1.39287752272592e-06	15.7687602711735
172.176139001717	1.37335445425922e-06	15.7795464014441
172.243562824691	1.50333596068552e-06	15.8116280299774
172.336598886275	1.67877921844858e-06	15.8411986372356
172.389112277359	1.5912382405198e-06	15.8699726382133
172.447698331164	1.46928196401e-06	15.9069959270985
172.516041268572	1.25831403549865e-06	15.8511940228854
172.590999888268	1.0890450007105e-06	15.8632851141321
172.662878437318	9.0503242454827e-07	15.8866314609299
172.723123834957	7.28874024437936e-07	15.9167612081462
172.808054484382	6.0622907508303e-07	15.9867887367412
172.882503554391	5.63075735165329e-07	16.0501209869281
172.985503237331	5.97711056400016e-07	16.115472173215
173.057005847121	6.30374941638937e-07	16.1710613666643
173.131962075801	6.11498295189705e-07	16.2224417508338
173.199485171177	5.5385937874838e-07	16.279041727106
173.275093274524	5.30041902927349e-07	16.3478250987614
173.351686790709	6.75081332223819e-07	16.4181458115558
173.434389561526	1.14764670586089e-06	16.48654303732
173.521756047595	1.82354160230745e-06	16.5511891629233
173.574915914356	2.12931982136719e-06	16.5897236477389
173.630315495951	2.11199086543205e-06	16.6190368684833
173.682002956882	2.01185596956342e-06	16.646153876895
173.735609961588	1.83910598270099e-06	16.6707093977791
173.831339462398	1.78775695398022e-06	16.7030393812564
173.887408723105	1.72780072959311e-06	16.7206294822477
173.952736634976	1.71383902023037e-06	16.736473509913
174.025140995194	1.69168813237151e-06	16.7484708536083
174.076922930054	1.66960976370585e-06	16.7535529550211
174.129905039949	1.65818976517784e-06	16.7529004853866
174.186097420728	1.65782081443082e-06	16.7422372669844
174.245835541119	1.62800891261908e-06	16.696008892154
174.300771933323	1.57560481874068e-06	16.6681035379781
174.364330135879	1.30428243356179e-06	16.5721371245894
174.442592938013	8.85251743417026e-07	16.4428937733212
174.513017129621	6.02840340933833e-07	16.3386381723272
174.601239032217	2.99445979764742e-07	16.1339766852234
174.653125233205	1.74717490930323e-07	15.9179748304484
174.733200643765	1.69426579519802e-07	15.669910646252
174.808187106166	2.29731906712738e-07	15.3732846362582
174.942153251838	3.76549071559525e-07	15.0297294952169
175.061709831	6.04983923880003e-07	14.6964189844332
175.161811424134	8.89984797212512e-07	14.3663237152483
175.224608518272	1.05422115657181e-06	14.0505195451422
175.310058488112	1.47134245817543e-06	13.7526378568409
175.408172780953	2.04962724020736e-06	13.4547282319122
175.508328747526	2.59881296111594e-06	13.1093679872401
175.57379541861	2.73010534152951e-06	12.7627847863858
175.696100688408	2.70063504485156e-06	12.4914772413455
175.812606049737	4.71393169905735e-06	12.2344180825301
175.894693392296	7.21732447558948e-06	11.9465818477443
175.967665908365	8.01307285232149e-06	11.7049076078571
176.076700279817	7.22423412878742e-06	11.5057466631746
176.158281665106	6.2299519263927e-06	11.324886273085
176.216374641174	4.99546098886765e-06	11.108983057344
176.293402806997	4.39497494377311e-06	10.9659527035607
176.354719891278	4.06293178563355e-06	10.859130474326
176.417582150333	3.84374542300034e-06	10.7508048076878
176.48369519152	3.95989046559762e-06	10.7089782234083
176.541505084648	3.96291242671133e-06	10.6891363309038
176.597725589728	3.70740387497458e-06	10.6665589454164
176.698533281514	4.00989147856447e-06	10.7565653152481
176.758821714552	4.22403985119174e-06	10.8389878723397
176.826413847912	4.57842876579239e-06	10.9594946303181
176.889378900335	5.18746648743343e-06	11.1105831848
176.952892926699	5.97957951206674e-06	11.2868057865399
177.018845827913	6.92936194424018e-06	11.4983813404552
177.07638541379	7.77090998984743e-06	11.6793547202142
177.130486285773	8.53390032640752e-06	11.8936686133713
177.186648415245	6.07483551471827e-06	12.1236570453095
177.270314452915	3.74375503538506e-06	12.4313989964525
177.322022496934	2.91476169651306e-06	12.7089397264113
177.373171872333	2.91038978714371e-06	12.9829583815053
177.423723748882	2.36316305837885e-06	13.2665879344022
177.510916143325	1.90701675522385e-06	13.6178761174842
177.587183286619	1.54486925529323e-06	13.9598220447633
177.638905397571	1.06783455471174e-06	14.2451230300502
177.696314186391	8.01988694185335e-07	14.5428745067123
177.760536921657	4.99352879936457e-07	14.8482841526736
177.839557287185	3.27619577480581e-07	15.1734202214373
177.923436187342	2.69994299241569e-07	15.4930924955605
178.014384703558	1.83545099461404e-07	15.8010203094406
178.094587840685	1.70241008187771e-07	16.0618542991919
178.168128030427	2.49373365309071e-07	16.2773636285324
178.240197652381	4.13648904841181e-07	16.458363618882
178.307805936422	6.38771573121021e-07	16.5982276344625
178.358114802176	8.11235765591957e-07	16.6741118974148
178.476880291188	1.33270004869085e-06	16.8369245001544
178.589597454622	1.63249706577034e-06	16.9355591008281
178.73609150348	1.71099559404101e-06	17.0043347821142
178.829709807072	1.7110563398253e-06	17.0179901495773
178.921947242044	1.71987972206692e-06	17.0206932472959
179.020120729367	1.74838271258285e-06	17.0178452755863
179.111828848726	1.78085636858889e-06	17.0072511374804
179.205380858696	1.83578747342704e-06	16.9903798865532
179.305402883336	1.95650257257696e-06	16.9729455573183
179.38061510713	2.04266739762189e-06	16.9501788845935
179.475929508527	2.19340455034132e-06	16.9189486241303
179.554806940772	2.24728474486038e-06	16.8932066630166
179.632375769449	1.91874912947723e-06	16.8480827844707
179.682999890775	1.27937666790979e-06	16.7843735272635
179.734209568766	8.88579068811098e-07	16.7385373687749
179.785955401502	5.88789832919927e-07	16.6737476661265
179.861641355066	5.36841575163316e-07	16.5995533062998
179.928454520961	5.78186091063956e-07	16.5513745759157
179.987121543653	6.11732466971323e-07	16.4923897588549
180.045769622588	6.18720444653173e-07	16.4244861408841
180.139482323171	5.8859753857804e-07	16.3861769176759
180.202953549931	5.64461636235263e-07	16.3317376508371
180.268824962165	6.11927676204061e-07	16.3010578798046
180.329024126057	7.23897433483025e-07	16.2428132612996
180.385601486463	8.64372581038122e-07	16.1885638119712
180.443886042221	1.01354777901288e-06	16.1166684725997
180.498463264976	1.14236239616027e-06	16.0578072296844
180.548923898951	1.25086750498849e-06	15.9802239165066
180.602644873889	1.36225856950113e-06	15.9162690276554
180.701753704667	1.52604390627748e-06	15.928631465444
180.805196619936	1.386233986961e-06	15.9290239628669
180.875966641102	1.19708087143334e-06	15.8482051757768
180.941742260912	1.19499260525264e-06	15.7336794371063
181.011893181126	1.23441414705877e-06	15.6859024617035
181.090718195624	1.24422385988873e-06	15.6356827594586
181.166576209977	1.21525670901696e-06	15.5871204252123
181.240792054646	1.14937660137101e-06	15.5276364781993
181.296048077014	1.04293340061627e-06	15.3641440226814
181.379763348098	9.80596594956846e-07	15.3179610682304
181.45686878028	9.13532688989922e-07	15.2534567334182
181.579252138695	8.41904446408874e-07	15.2090324472212
181.656113202708	7.79087472094406e-07	15.1993192971394
181.730077153273	7.07383314704149e-07	15.1955366031996
181.807433466716	6.56425678059372e-07	15.1985202909585
181.889148900544	7.33327718056713e-07	15.2088790868231
181.989542131711	1.07804500915299e-06	15.2398278006047
182.067154461653	1.38835129910286e-06	15.2596140773517
182.159011347821	1.59542581007762e-06	15.2808736138338
182.240647457369	1.73788096976034e-06	15.3125785089253
182.308179175456	1.77521903102133e-06	15.3383788535836
182.366812404556	1.78182435288627e-06	15.3805428343909
182.41748672465	1.68204487437143e-06	15.4112593328316
182.501436659161	1.584233073054e-06	15.457751576645
182.571273817478	1.3027588038364e-06	15.4943768234654
182.63290157704	1.05163444112854e-06	15.5314123206435
182.704077588239	8.78214178352922e-07	15.5698852451147
182.790357543251	8.5281199060843e-07	15.6070681403053
182.844700903398	8.40989969794726e-07	15.6322813695712
182.90108682444	8.66348918310442e-07	15.6552437881167
182.951830396638	8.3524373019135e-07	15.6723075774597
183.003483769529	7.86540562852251e-07	15.6869096565178
183.054993437463	5.5957857794284e-07	15.6814392810943
183.105928315022	3.42569667900885e-07	15.6442129829382
183.156255253456	2.42858743378149e-07	15.6002759415321
183.260589480915	2.09631786064572e-07	15.5461711636451
183.327857286588	2.11680499258191e-07	15.3767263350034
183.395796468294	2.01992892053816e-07	15.2095679068266
183.470762573351	1.83711630089985e-07	15.0733975405136
183.55513182652	1.52925115622125e-07	14.8546826287393
183.644462090482	1.27232351795362e-07	14.6544761818905
183.76622140585	1.17274717138742e-07	14.4307413257755
183.836311610492	1.35853756122071e-07	14.1832487665045
183.98088830868	4.10603659999179e-07	13.9489201360152
184.091116947953	7.34246765863641e-07	13.7133308045981
184.236225559861	9.84249825086235e-07	13.4110139231032
184.348931487143	9.43496213794394e-07	13.1622932377624
184.41531323801	8.35560556888092e-07	12.9074979579314
184.514702898409	7.37470309403909e-07	12.6695734514215
184.607453607361	6.44045784448232e-07	12.443757372867
184.699518338572	5.82983960800659e-07	12.2328106602055
184.795874449131	5.54173579449066e-07	12.0567390170715
184.894891378435	5.05285489795448e-07	11.9169393999466
184.979162355147	4.39088430297668e-07	11.800208774635
185.052883995838	3.79521529772968e-07	11.6903205485875
185.117855997858	3.49942254298684e-07	11.6286321027219
185.175132913786	3.41740698472465e-07	11.5875793156427
185.229174800852	3.62010805505444e-07	11.5703997991622
185.282797718671	4.07277360774483e-07	11.5583543195054
185.380040698429	4.80553572898699e-07	11.636547969334
185.431100271782	5.1875876719652e-07	11.7068750323314
185.482720473798	5.36164582870881e-07	11.7981128341106
185.571015912621	5.63868850538754e-07	11.9639973080715
185.624912038198	5.79768252784125e-07	12.1008590592612
185.678775704242	5.95212113346678e-07	12.2549505572385
185.762700018267	6.31403280617325e-07	12.4696674845271
185.849303304302	6.82306489657639e-07	12.7111685926702
185.902347844991	7.15629515677641e-07	12.9218339574679
185.959651223583	7.35963508188511e-07	13.1549696972629
186.049299046848	7.50136157854812e-07	13.4461263147812
186.130790831695	7.55135975344939e-07	13.7535931377499
186.19814660607	7.52050008373256e-07	13.9885142195602
186.280173506544	7.44183212818875e-07	14.251873292532
186.359077836483	5.7454169155367e-07	14.4911584490827
186.415655301955	3.92677660832962e-07	14.7257249349729
186.466963258548	3.83045905082737e-07	14.9412329554547
186.518013444808	3.97217677429126e-07	15.146344764002
186.570829576597	4.09059370723826e-07	15.3519375250308
186.625316300115	4.66401630826848e-07	15.5515165290919
186.682102603374	5.75458560395576e-07	15.74384765086
186.74188467638	6.66553939304588e-07	15.9405002984852
186.805877480924	6.44529457753364e-07	16.126865571665
186.876596781139	5.49741812427197e-07	16.3159974277086
186.947780954741	4.21557987060584e-07	16.4877713061184
187.005365312833	3.54015306072987e-07	16.6172022417227
187.090550984192	3.12482781494914e-07	16.7783069656509
187.170519814831	3.08927683655459e-07	16.9056996460296
187.285637640049	3.66015901343166e-07	17.0374875847061
187.335915817205	4.21305720723994e-07	17.0748775013539
187.448914426454	6.16725026593114e-07	17.1528232037585
187.547598998329	8.50143963794763e-07	17.1942513726187
187.645991569695	1.1270830383487e-06	17.2164264602133
187.727838574011	1.38617957893443e-06	17.2249294020159
187.807104831305	1.65218930277949e-06	17.2278829837647
187.878421427764	1.86647321568266e-06	17.2276307315449
187.955841372934	2.04338104360278e-06	17.2255969907051
188.033276606845	1.9935854739967e-06	17.2220668223964
188.103571665947	1.68184507714722e-06	17.2174312282277
188.17516340472	1.28543262539206e-06	17.2123217524928
188.277604340776	9.12905009323663e-07	17.2078338045075
188.351900689361	6.33986198138321e-07	17.180587488525
188.438744903047	6.79663987109283e-07	17.1369913623779
188.515551423807	8.21074477255807e-07	17.0946439897071
188.591665798571	9.78749748075382e-07	17.0477124214555
188.690434263183	1.16719648829867e-06	16.9954908799034
188.742216272052	1.22040536397722e-06	16.9064317224107
188.793449066384	1.254123798798e-06	16.8067932043629
188.844080496758	1.27884508458157e-06	16.696593948583
188.894097392847	1.30292362603623e-06	16.6049845019931
189.008886521407	1.35874521621341e-06	16.5152307382462
189.098676768692	1.29847377045208e-06	16.4161429435554
189.16776383674	1.23626982089957e-06	16.2534205111568
189.236035409521	1.33839765349545e-06	16.1088575147381
189.29923826885	1.51314751355549e-06	15.9518611342506
189.359578891791	1.39575230650796e-06	15.7761331737669
189.43567116826	8.83693980120573e-07	15.6088933391517
189.531887353497	7.81074048613848e-07	15.4418857424879
189.640106824313	1.24783661830746e-06	15.2968637406387
189.75034992358	1.81699945235045e-06	15.1239931830881
189.805939456587	2.0554113941569e-06	14.8848161177416
189.862902837207	2.26088727299509e-06	14.6680446466886
189.950035451892	2.51601891718786e-06	14.5090782938587
190.031985585447	2.71686738258075e-06	14.3708779489441
190.084013620003	2.81477758247267e-06	14.1427277059394
190.161467033247	2.91034968831042e-06	13.9756023421335
190.236125638309	2.93493113037257e-06	13.8364983982298
190.310786034229	2.89324445394632e-06	13.697819563562
190.395745666035	2.83611217954414e-06	13.5691773790264
190.469653484986	2.8238271530906e-06	13.5064957465668
190.536703972189	2.84910143546678e-06	13.4537185620792
190.588949733862	2.90029861757249e-06	13.4192351161913
190.642422347833	2.96635284576857e-06	13.4013557669355
190.700955364982	3.02389401890848e-06	13.4046925299671
190.758629964648	3.01439911479825e-06	13.4238366002605
190.817085656289	2.8911953117384e-06	13.4585870587523
190.870632335387	2.4856941964152e-06	13.4646567742046
190.953641557567	2.33401043354142e-06	13.5327228427866
191.041870181443	2.30673157329973e-06	13.6137407910752
191.100136687948	2.3053034399369e-06	13.6900586415967
191.162194583774	2.25313979735451e-06	13.7771669177699
191.215198008657	2.12304612438263e-06	13.8654257606032
191.281494743311	1.77617804872381e-06	13.9677971233997
191.353487057675	1.63445107370493e-06	14.0775137237967
191.418395374248	1.1964156043422e-06	14.184821441927
191.502028668102	9.55466187896164e-07	14.3039378698709
191.572441614948	7.93578539842444e-07	14.4169395857757
191.633563050539	7.45120654352703e-07	14.5214663923874
191.702929226036	7.38495842405306e-07	14.6333602521895
191.789943937021	7.40450595771509e-07	14.7509083840766
191.846983385261	7.19882289629861e-07	14.8239875869179
191.911823394254	6.71943062798044e-07	14.886372676874
191.986653121223	6.21507850679495e-07	14.9277143983993
192.085432078348	6.00014461358115e-07	14.9546986306844
192.136371914434	6.0362415824662e-07	14.9046054032399
192.194771497818	6.28180002452659e-07	14.8535328215913
192.249251153362	6.56508828134367e-07	14.7915095720705
192.349119104087	7.15334513360333e-07	14.7565577614808
192.463611669183	7.51738601047034e-07	14.7035867021803
192.601704246386	7.48294018279376e-07	14.6312501112058
192.687408928736	7.71617215979535e-07	14.5084674934129
192.825600387594	8.64818329767645e-07	14.4193925623555
192.922778287438	9.96188213122253e-07	14.3288820953939
193.062366156609	1.31697890070453e-06	14.2140413318741
193.206313431583	1.72968659405408e-06	14.1211784737911
193.314359695961	1.99532713404666e-06	14.0310382775306
193.40340516902	2.15439608667475e-06	13.9280940207142
193.49082930922	2.24232576265364e-06	13.8305936679454
193.586690207014	2.25413213070607e-06	13.7639071601825
193.672699175523	2.29201351670867e-06	13.7083642803025
193.745603334506	2.50062545826207e-06	13.6494973318929
193.808594028085	2.81884791190147e-06	13.6000961649713
193.864569058644	3.07695183853513e-06	13.5636518347061
193.925662684811	3.18247756452534e-06	13.5438088106756
193.998128031562	3.12133126510722e-06	13.5601567389001
194.061990205907	3.03541278595081e-06	13.6018898876315
194.123828393664	2.990566875296e-06	13.6682150822664
194.175602155162	2.9916624172375e-06	13.7347345982757
194.244890829175	3.04162395336695e-06	13.8548922269628
194.329305889334	3.12274697604696e-06	14.0182685077066
194.40969726639	3.18660458906726e-06	14.1986537145593
194.461389904017	3.18257393545272e-06	14.3373315115167
194.512519209178	3.11347149564202e-06	14.481110853903
194.563045529726	2.98030432885766e-06	14.6253026384969
194.649454800628	2.82091552885653e-06	14.8450684954324
194.725654635343	2.67777408677506e-06	15.0725144273427
194.806317636573	2.43651714162566e-06	15.2741713520581
194.856428579607	2.13585600347468e-06	15.4130427021569
194.919755614995	1.60412687202932e-06	15.5445591672523
194.987030885339	1.35256081520272e-06	15.7585882019571
195.071343228982	9.28789772504972e-07	15.8950386307167
195.156907939015	1.22609304913898e-06	16.034818708703
195.222138572856	1.57011027427839e-06	16.1378094204145
195.311989929441	1.38390702372364e-06	16.2877228653762
195.39107403622	1.20631730862464e-06	16.4219332897491
195.46141396854	1.23072982924726e-06	16.5493641435257
195.530320833382	1.29191102240238e-06	16.6630624657231
195.581163613748	1.29143896786877e-06	16.7416254923145
195.658786858945	1.2682846560922e-06	16.8671928941475
195.731759666346	1.22205622468163e-06	16.9788767696675
195.835638486778	1.13217832796088e-06	17.0938707079711
195.908267204425	1.06328628261359e-06	17.1827419775271
195.985278782545	9.49842256608194e-07	17.2624930491133
196.061189243191	8.30988972965986e-07	17.3329827219959
196.129217117222	7.01677468197338e-07	17.3859268636013
196.201530560622	5.64792199181675e-07	17.4298087882738
196.282925489012	5.89448334504907e-07	17.474064391857
196.365110972641	8.19048610787765e-07	17.505281284026
196.451198728477	1.35986155159878e-06	17.5258031860136
196.508650234229	1.83909248490376e-06	17.5335247010941
196.564680582654	1.99521381127891e-06	17.5372592001433
196.639248673285	1.91758608736574e-06	17.5413891172728
196.712676909282	1.73589725311075e-06	17.5424962278153
196.794882057963	1.49785673457633e-06	17.5409418546397
196.857414654139	1.26841440873394e-06	17.537115749299
196.927140334826	1.07557988227772e-06	17.5309259100867
197.020527902828	8.48076167881476e-07	17.5165726247147
197.086049104391	6.19485995131653e-07	17.4805483752329
197.151840363008	4.52969721808389e-07	17.4124604313823
197.213883379922	3.74042422137514e-07	17.3083504981581
197.296766858461	4.17051783221753e-07	17.2494035583327
197.371683382262	4.8910119925149e-07	17.1752452713572
197.469550501812	6.23820567710693e-07	17.0354852936852
197.548685614468	7.45244540550653e-07	16.8747009711192
197.639383374653	8.59214528174209e-07	16.7621260040614
197.720344308884	8.56016760774138e-07	16.5725139460087
197.799118285215	7.28073776570964e-07	16.3667260184525
197.880592291413	5.68842735988926e-07	16.1433228164338
197.962207618217	4.70098963402867e-07	15.8861903644981
198.039447773491	4.25125030426924e-07	15.6274981436621
198.143129036347	3.99187800057584e-07	15.3843552909785
198.223892903034	4.99456207544748e-07	15.1583867077178
198.364077074777	7.21476891820814e-07	14.9696478713512
198.425740318482	7.43872490972144e-07	14.7082628863317
198.528327596178	7.52815404884006e-07	14.4829604984397
198.622380857921	7.54078929046121e-07	14.2523304393102
198.737461653792	7.75239059305786e-07	14.0526386677636
198.799001100724	7.69809211025641e-07	13.7659286653574
198.892260104005	7.59329465707256e-07	13.507769032479
198.969480134743	7.456296835902e-07	13.2893840634251
199.032844643047	7.2321378262503e-07	13.0648303663582
199.104076602359	7.05407462986948e-07	12.8790907415114
199.213349161573	6.98811334306259e-07	12.6976762475468
199.269077791996	6.80417563547905e-07	12.5048803789395
199.324100878357	6.53044232699708e-07	12.3448316173532
199.377420630937	6.06994806600834e-07	12.1895501581228
199.433256985548	5.54499063648793e-07	12.0808650167089
199.491949233058	4.83723207387305e-07	12.0181101400416
199.545508649446	3.89685694229943e-07	11.9708051542363
199.629716871679	3.26611223962283e-07	11.9613574248431
199.704986862366	3.45837026243501e-07	12.0174142979919
199.778714066948	4.0557742152732e-07	12.0942056443863
199.848179764746	4.82040415074267e-07	12.1924099620972
199.93577014392	5.68851929036211e-07	12.3216142769766
199.993794994719	6.54550577263047e-07	12.4889865699385
200.049022285959	7.12575934060892e-07	12.6664211337799
200.129381183067	7.92734314451691e-07	12.8888020337955
200.180986066042	8.22461590115354e-07	13.0799094932659
200.232018867717	9.19651711853792e-07	13.2833127014879
200.282448140584	1.00346423496618e-06	13.4943103586999
200.370091141664	1.12309130074506e-06	13.7717711264481
200.450345021303	1.00082194961581e-06	14.0448997844051
200.505371390887	7.65130847094724e-07	14.2622858530568
200.566912542394	2.96802469733016e-07	14.4901342044637
200.630357137186	1.47956118149496e-07	14.710816317348
200.691450466961	1.53252854066385e-07	14.9074079181053
200.750597141375	1.779829755423e-07	15.077334789745
200.810724637672	2.00374848272338e-07	15.2265410757047
200.876374057851	2.15816716754963e-07	15.3626794610323
200.973735046535	2.16565243127636e-07	15.5300391151675
201.096664512405	2.44645662240218e-07	15.6765224717258
201.169273726964	3.24406531114007e-07	15.7097646989371
201.232512320338	4.24277527866993e-07	15.7193475121934
201.288469114612	5.22969835618406e-07	15.7139606520243
201.408307459212	7.73900371632085e-07	15.712237092801
201.524955480213	8.65177346070547e-07	15.6941319876782
201.610694361673	8.48194340316328e-07	15.6684281522132
201.710513270239	8.30553965367392e-07	15.6428042412182
201.802903162731	8.67906760294526e-07	15.6076849823716
201.878400759748	9.39329422163264e-07	15.5642627903457
201.989545194451	1.16631515257782e-06	15.5172080796662
202.092768177506	1.38693138528694e-06	15.4788112542311
202.156995765785	1.48854261670821e-06	15.4374882705708
202.231744763835	1.62289505770189e-06	15.3980719320519
202.302996513081	1.69977319252936e-06	15.3434545805744
202.385768810156	1.740046358276e-06	15.2958763676637
202.484319599341	1.69556950374264e-06	15.2596508287407
202.535011387263	1.60127777764042e-06	15.2217596846497
202.586284053008	1.45207910758683e-06	15.1785756742593
202.638490865221	1.22324077763933e-06	15.1385459052157
202.693290547952	8.91345045703272e-07	15.0987450625077
202.748654278817	7.00676779791275e-07	15.0653805910699
202.805467513796	6.92609642841914e-07	15.0555648392668
202.855694449364	7.43768200802877e-07	15.0294383302911
202.943547076856	8.53155454223801e-07	15.0821461203545
203.00411430695	9.24201073566757e-07	15.120675962744
203.064636956322	9.86880247065891e-07	15.1751402517498
203.126057980377	1.05257308276178e-06	15.268336983603
203.188754872512	1.12450757245944e-06	15.3446680079762
203.273430881826	1.22358681911575e-06	15.4767107398005
203.357171655415	1.30937351968415e-06	15.5832132831542
203.417507483602	1.34222831830715e-06	15.6623796779335
203.494616484817	1.34185871689026e-06	15.7622749441406
203.57751345601	1.34549288544973e-06	15.8560847600038
203.656019891337	1.48665227314129e-06	15.9388994409521
203.706114821984	1.66775984972495e-06	15.9389572922975
203.799233368617	1.62573161157909e-06	15.9771708941387
203.893198749025	1.45842983846747e-06	15.9956580942032
203.972115268491	1.28323383257553e-06	15.9841164527548
204.044325333904	1.15653864069553e-06	16.026709408925
204.121468371164	1.02442799488955e-06	16.0767986896017
204.216433561944	8.36193720431988e-07	16.1026025110241
204.290893871611	6.73202549096651e-07	16.12373673539
204.389654079853	6.0969396826696e-07	16.1593421354091
204.461668383253	6.27956058531656e-07	16.2092379249944
204.53540956486	6.38645125026267e-07	16.2577823545344
204.613562602913	6.08357887366272e-07	16.2999418668156
204.695201640537	6.01768729906667e-07	16.3646848654739
204.783975456898	7.66201832095071e-07	16.4288965499763
204.88922603301	1.38591890279145e-06	16.4916998604814
204.968924259473	2.08732995484148e-06	16.5304198568867
205.039935196958	2.38418791075437e-06	16.5637694501084
205.102291440524	2.29546190339775e-06	16.5863695286996
205.157257892905	2.15046549110197e-06	16.6071903165359
205.209476709033	1.96280682112093e-06	16.6242211550081
205.30504341434	1.87236735941199e-06	16.6474028306763
205.371123884606	1.7995237392135e-06	16.6609402159361
205.43496896705	1.73773723270901e-06	16.6709526146219
205.498415909842	1.69028149414258e-06	16.6779103102023
205.592983823802	1.6599819225375e-06	16.6822818606282
205.654721021422	1.63555922482187e-06	16.678530032058
205.715066166767	1.63895139931792e-06	16.6696354721587
205.773961225137	1.63344670998529e-06	16.6163404365155
205.834431247849	1.62999415458214e-06	16.5874404612276
205.886092992201	1.38749882367314e-06	16.4910258337884
205.937199798524	9.32617580796884e-07	16.3621227778007
205.98770640378	4.59871950751847e-07	16.150003835316
206.105347609626	2.81926055967831e-07	16.0061615533617
206.188698458631	2.06386999048135e-07	15.7542982848649
206.258148498022	2.54167444209292e-07	15.5013061652696
206.34946681991	3.94091654983091e-07	15.2612996022668
206.473404152665	6.60692025206432e-07	14.9804160725244
206.573656345294	9.48995326222796e-07	14.6209378633436
206.634465609033	1.10882085713775e-06	14.3377286157172
206.719116434956	1.53176067295954e-06	14.0487107945092
206.816292824703	2.11844351301217e-06	13.7592974937147
206.916902160399	2.69812982636506e-06	13.4590306429379
206.986416861232	2.85612695074604e-06	13.1480660848044
207.110561370329	2.80709203212912e-06	12.861356646509
207.225673309708	4.77832035479265e-06	12.5363633052481
207.305802295091	7.25539303259951e-06	12.2245127949986
207.383213096373	9.14310026722971e-06	11.9300455566448
207.489905836833	8.40317965526156e-06	11.6791785112078
207.570688093685	7.52064454994029e-06	11.4250643626296
207.671031315525	6.87914303861508e-06	11.243861987006
207.721555960832	6.17002254484152e-06	11.055736150091
207.787146589577	5.6715525733432e-06	10.882892650111
207.845079456646	5.60371201816016e-06	10.7693408327527
207.909297615868	5.7506840659949e-06	10.6949024398086
207.973192908443	5.85517923344114e-06	10.6544154031118
208.029407260056	5.40765814682005e-06	10.6020161837755
208.084111237578	4.97958837584917e-06	10.5910379444111
208.134970683515	4.7719066739888e-06	10.6347905603243
208.234441820636	4.91572297822711e-06	10.7515974616049
208.285547145189	5.16400487041168e-06	10.8562030281662
208.337207179001	5.55416793908933e-06	10.9940563602179
208.389944954393	6.11431161243532e-06	11.1632556298837
208.445840358836	6.81844819656274e-06	11.3626621501852
208.504835611903	7.6087652988389e-06	11.5866392605152
208.557154215311	8.34761547842572e-06	11.8005935127419
208.642043587325	7.4149973234176e-06	12.0730908746076
208.708454187436	4.9128338782755e-06	12.3722291516985
208.767390739602	3.39425417459348e-06	12.673662669219
208.833215656759	2.93093748132101e-06	12.9969905086041
208.915254443669	2.97887120554063e-06	13.3370061866666
208.997532910563	2.43357199814748e-06	13.6855049148758
209.054847365867	1.9922631423882e-06	13.991400542332
209.10754836529	1.42253138304427e-06	14.2772835573409
209.190932158453	1.01103756853456e-06	14.6232083366449
209.24791569202	8.0367429357335e-07	14.8993423007836
209.334159697954	5.27690713550924e-07	15.2244944783841
209.429111051311	3.32738245232852e-07	15.5406390136973
209.486690222311	2.5592713492069e-07	15.7448977201105
209.548872596307	2.2488842924764e-07	15.9407620323861
209.625184255423	3.16037912847318e-07	16.1471296703371
209.705278187025	5.75515064919043e-07	16.327382726291
209.78700325989	9.44090979885481e-07	16.4742858950069
209.849232726781	1.22678487533104e-06	16.5535903155411
209.950638589226	1.58356192249293e-06	16.6621546617368
210.06321773275	1.69730897251791e-06	16.7371047819442
210.134677418322	1.68925951922476e-06	16.7580558780517
210.241939830307	1.68304332453113e-06	16.7784020704628
210.368193098701	1.70442634289567e-06	16.7855390788212
210.463920846706	1.75491956580701e-06	16.7840945577582
210.566026236662	1.8397022234505e-06	16.7775666014836
210.668970342626	1.96818940364484e-06	16.7704598401138
210.752731722609	2.10182111023617e-06	16.7615482679161
210.841080465435	2.30137828110979e-06	16.7512673997756
210.9396476668	2.57673505462183e-06	16.7408396759067
211.01744863441	2.70148298911785e-06	16.7197382287743
211.108344917047	2.6701217379395e-06	16.6963296846592
211.180584026395	2.34039653196279e-06	16.6743460526127
211.253557462834	1.62467230007327e-06	16.642435156444
211.314726611249	9.85669332855701e-07	16.5978362719689
211.376092566891	7.21113990747507e-07	16.5505180404563
211.433528521097	6.53120219661484e-07	16.5226370930351
211.492139457365	6.40997169490203e-07	16.4632474262014
211.581633414931	6.39181299633032e-07	16.4318317110142
211.639388561618	6.50018548307397e-07	16.3802577841254
211.703215272815	7.23275224463274e-07	16.3469261628543
211.779156747362	8.86451166879547e-07	16.3366896832101
211.83316361714	1.00755789870607e-06	16.2770907233088
211.899497417834	1.16553954990275e-06	16.2603845697027
211.956143962398	1.29097159520123e-06	16.2011739639816
212.009678051359	1.40439018186273e-06	16.1496812775597
212.064891456919	1.5209408054015e-06	16.0948160036064
212.125315196392	1.64827491430056e-06	16.0395960544901
212.192526694162	1.67312606520966e-06	15.9837261178854
212.268274079327	1.37053649104339e-06	15.9193226745098
212.366194890177	1.29899362552196e-06	15.8459166411562
212.446449254851	1.32475727071356e-06	15.7549937062221
212.524328945944	1.31328019455897e-06	15.6632747211089
212.599684582454	1.26585567961207e-06	15.5815558960293
212.683184059444	1.20028262272808e-06	15.5262831566382
212.783389126597	1.12395993432352e-06	15.4891535868315
212.8601343836	1.01682837084156e-06	15.3574102672882
212.961720626806	9.46471062193807e-07	15.3004595956128
213.036991548032	8.74936445502704e-07	15.2470023133776
213.108834028378	7.89271126530982e-07	15.2076618288075
213.183485543076	6.65698549647382e-07	15.1526309485013
213.256446126544	6.48331487397394e-07	15.1555489970655
213.323294311716	7.95749935596499e-07	15.1693637845846
213.376076631904	1.03727069781182e-06	15.1850940345759
213.435955773098	1.28925439257521e-06	15.2157983077861
213.502069100964	1.49194341703974e-06	15.2654352926074
213.568182978521	1.63227830156419e-06	15.318415764543
213.625906763215	1.70929709577314e-06	15.36862320342
213.721107398185	1.65916380579991e-06	15.4121659880443
213.771292018439	1.54486195638892e-06	15.4526367652016
213.821722754965	1.44025051933655e-06	15.4985379488814
213.916246431781	1.28359198546043e-06	15.5563269796953
213.967023343741	1.01889853477765e-06	15.595862447909
214.018381830283	8.28001944287879e-07	15.635826598948
214.074644770082	7.86329579721324e-07	15.6758397999961
214.125220756027	7.57523270253201e-07	15.7101050667923
214.206771351249	7.96651043528224e-07	15.7504614814313
214.298916299752	8.13600061048676e-07	15.7856680008059
214.350742684858	7.80180682965509e-07	15.8056212176825
214.408531769494	5.67298484297801e-07	15.8073695800394
214.471905054795	3.52276205666118e-07	15.7803439043689
214.53786727907	2.52100124420528e-07	15.7479416284549
214.596533750296	2.07134308380677e-07	15.6862791871034
214.657137447408	2.1080012904961e-07	15.52739391428
214.721660156713	2.09966005609539e-07	15.3700674179951
214.794996874924	1.71075545540169e-07	15.1310993635962
214.878858462703	1.49366472679766e-07	14.9914548851305
214.962294158528	1.22505454196323e-07	14.7815405283452
215.051134382644	1.00320273829177e-07	14.5767006857134
215.153997458018	8.80160057482263e-08	14.3407489496872
215.284900099386	1.54001326374874e-07	14.097227682547
215.351571813806	2.34176726380363e-07	13.8686258690372
215.493828019862	6.77590871784782e-07	13.642819021175
215.635743295597	8.93303525422787e-07	13.4283415243535
215.748245584307	8.2962988759509e-07	13.1576758164249
215.806979082074	7.52984321574197e-07	12.9498060902182
215.894781307066	6.80377279818385e-07	12.7493539458769
215.996021565394	6.06972276293731e-07	12.5589964565349
216.092014321368	5.47885738970413e-07	12.3795646312025
216.180230008266	5.06703526110966e-07	12.2156801923776
216.261699485916	4.53041963804494e-07	12.0818811186016
216.332608294996	3.87771218877695e-07	11.9440753573277
216.394623486362	3.42664732041419e-07	11.8357996901367
216.455237880034	3.09061674897238e-07	11.7578293581846
216.50736859115	2.87457598672911e-07	11.6891042341974
216.610614528364	3.10810223180628e-07	11.6979203078537
216.709371526539	3.79157283376189e-07	11.7446452714754
216.771995572424	4.26378835197911e-07	11.8034120938262
216.842421519189	4.58374469486504e-07	11.9064557688989
216.905814620609	4.74303516879547e-07	12.0083489825971
216.970658129415	4.96449261090537e-07	12.1537695041712
217.034471307524	5.1637118840253e-07	12.3030274136182
217.103331698923	5.48022550872e-07	12.4770829282786
217.191881346303	6.01789338352789e-07	12.7171234290583
217.260846123443	6.50072547905244e-07	12.950834694032
217.313853173021	6.7837545559966e-07	13.1559935259428
217.372682173846	6.97167597422969e-07	13.3831880388718
217.429633582078	7.07709082475083e-07	13.6155567912218
217.495869014951	7.17477849314077e-07	13.892068952885
217.578025073269	7.2487605949604e-07	14.1631555239704
217.62948491879	6.80059498424009e-07	14.3776260789563
217.687829628399	5.95696859316597e-07	14.6437428764017
217.749227289733	3.75634641116121e-07	14.89302251628
217.806169035845	3.58675390499887e-07	15.1200091076297
217.859086804833	3.48832596063225e-07	15.3480574407592
217.944197318092	3.4161603034159e-07	15.6252258155671
217.996828372207	3.84084319210648e-07	15.8257777879036
218.05131337096	4.74822381250227e-07	16.0290083135538
218.108326476782	5.53351084044478e-07	16.2264012468175
218.168664134212	5.40322242011597e-07	16.417823338972
218.233665877729	4.6699514271068e-07	16.6114927890584
218.304135427853	3.41923153670561e-07	16.7981821485958
218.375618044342	2.54304653205111e-07	16.9714057105852
218.427593944307	1.95681465852419e-07	17.0831673081097
218.508833545883	1.88804273198603e-07	17.2383537625888
218.588497657209	2.24013659348471e-07	17.3664960030164
218.639178417705	2.66800605933127e-07	17.4286525331019
218.714694409674	3.62711211940915e-07	17.5139228302146
218.814077269714	5.18428957924054e-07	17.5981543179978
218.882449421455	6.47927236958951e-07	17.6364562994989
218.939066760271	7.4616795486261e-07	17.6570108515936
219.037700006029	9.32765538749907e-07	17.6827386198409
219.110120300124	1.04037994944619e-06	17.6892015878572
219.183851964186	1.08326923968704e-06	17.6867145614792
219.254533753051	1.0486676837141e-06	17.6784666373843
219.329932298935	9.2455274881292e-07	17.6655889600411
219.401241406171	7.10551425265992e-07	17.6471936558042
219.471397779264	4.96932828608107e-07	17.6206436787632
219.538921355929	3.72093673220967e-07	17.5823195160951
219.643830655525	3.86453673660489e-07	17.5307934046729
219.694800532994	4.31988345880301e-07	17.4444817379166
219.746339212008	4.8939478323512e-07	17.3514124702273
219.810521500681	5.53156561120501e-07	17.2478764482708
219.91254130677	6.4950331867946e-07	17.1421126031534
219.988724593672	7.04170453711765e-07	17.0117781559922
220.075906046446	7.76228780186258e-07	16.8580714277232
220.148996432258	8.423835322782e-07	16.709799060586
220.219998367606	8.99574053173572e-07	16.5275373915109
220.314275470428	9.93724275494701e-07	16.375745223383
220.379500697107	9.78383129424489e-07	16.2042550128311
220.444035485479	8.89741098100504e-07	16.0216882353516
220.515083713328	7.52395102402281e-07	15.8421758790317
220.589790675541	6.43845311890895e-07	15.6717435337119
220.658128991874	5.60436514487923e-07	15.5197168499824
220.721720208894	3.95455913543841e-07	15.3397458557381
220.783884725454	2.9538039929761e-07	15.1399066722365
220.856334621003	3.58665940186822e-07	14.9501762116125
220.951676685104	6.37493672548622e-07	14.8067470295541
221.010018940319	9.15517208444763e-07	14.5541784207932
221.078821372976	1.31256973243315e-06	14.393272429887
221.166712883845	1.76746986455811e-06	14.2593912099153
221.250444492902	2.12278687056688e-06	14.0530306868435
221.355537096188	2.46212177272865e-06	13.9477273548004
221.438187920139	2.69092122395454e-06	13.8332246000499
221.546462946479	2.86205165976127e-06	13.7333001876104
221.622354354429	2.89155380427958e-06	13.6425371625935
221.697495556996	2.82993434612246e-06	13.5145085315146
221.771323442178	2.77764335378658e-06	13.4031540231443
221.849967841388	2.79037958418719e-06	13.3762079268679
221.92011641247	2.83537935985052e-06	13.3501943864164
221.984548615511	2.89371283555578e-06	13.3316053856133
222.036061060728	2.91026503728032e-06	13.320208523976
222.091361702752	2.82460046299188e-06	13.340763639166
222.144823406682	2.60686520516088e-06	13.3737752929059
222.232985199879	2.41091860100746e-06	13.4353372321863
222.301035598476	2.35476431641394e-06	13.4968325751533
222.367957395599	2.35871953465491e-06	13.5673522676704
222.455683337803	2.31333477601489e-06	13.6567778606966
222.537317667052	2.1879564673648e-06	13.7506102606988
222.588430054905	1.9524550452304e-06	13.8329955210575
222.648495714263	1.46908976687783e-06	13.9255833416128
222.727133358547	1.32080547079314e-06	14.0291285077895
222.809149232349	9.60255024141754e-07	14.1348759168713
222.864865890504	7.89216355537051e-07	14.2265768344277
222.914943455273	7.44675002245239e-07	14.3126142026027
222.995862877515	7.48186066377451e-07	14.4230141352514
223.047290730093	7.57709214493369e-07	14.5053064190861
223.098130893472	7.4152090105649e-07	14.5738978544964
223.148360314454	6.93383155513301e-07	14.6236541029517
223.241880006006	6.66534474037021e-07	14.6966792190681
223.339115892126	6.40870420015111e-07	14.7546542007457
223.441985790152	6.26362517988558e-07	14.8047240467362
223.509146058688	6.33219953692876e-07	14.8027353769252
223.578284958794	6.56360621643284e-07	14.7817595761206
223.655946412182	6.95485822754543e-07	14.7603280404933
223.743864926802	7.38487860917247e-07	14.6630249671913
223.846189726708	7.82749996153276e-07	14.5544148097073
223.985847627497	7.89769819367195e-07	14.4628264316353
224.087978009876	7.94033357007393e-07	14.3465422998125
224.139665244484	8.00826198482773e-07	14.2343584445766
224.272585879024	8.99596524745524e-07	14.122385689963
224.416196238703	1.14053627757343e-06	14.0124937511141
224.554860344086	1.52521736823892e-06	13.9011490468508
224.64541333333	1.75448006382121e-06	13.783189316695
224.7148126099	1.9054293007313e-06	13.6744393778984
224.814110847957	2.12893672238708e-06	13.5821940827514
224.897102288737	2.21424839514805e-06	13.4911646409948
224.976716174844	2.2295572583219e-06	13.4107032638368
225.052359216228	2.22725942639497e-06	13.3355686517723
225.118551304751	2.31281047248668e-06	13.2615430118622
225.178726595549	2.54422318163743e-06	13.2141006946402
225.24816810107	2.89014768728923e-06	13.1868797728011
225.35357572422	3.1006814208243e-06	13.2137184181636
225.404519927079	3.05643241090363e-06	13.2120880807861
225.456035115757	2.9838064342754e-06	13.2321692237517
225.55201520642	2.95352127272929e-06	13.3149692522639
225.644964567837	3.00598572645825e-06	13.4497287263357
225.695933061073	3.05436749812563e-06	13.5422774103581
225.777486281372	3.09640125624552e-06	13.7083247739028
225.845792532308	3.09135218271996e-06	13.8732946372594
225.905933425249	3.02089116558941e-06	14.0329409467008
225.973886333822	2.89086688532996e-06	14.2153172587584
226.053487189869	2.72562307370271e-06	14.4237264616963
226.105212787213	2.58653984664994e-06	14.6046169844758
226.163705424227	2.34209892077224e-06	14.7708629349913
226.237964760039	2.05987740392902e-06	14.966998296366
226.314187862914	1.87276390158651e-06	15.2022032794266
226.396766588676	1.52197280529277e-06	15.3990557762587
226.468009064439	1.0911148996587e-06	15.5370135901014
226.546221652344	1.08643945035106e-06	15.717690968402
226.636572042395	1.66089269843894e-06	15.9170975626164
226.72760437627	1.95794587895367e-06	16.0351309150736
226.805686129706	1.66529973017163e-06	16.1701281199623
226.876540966645	1.35601706205305e-06	16.2860708283182
226.945811387268	1.27942987606245e-06	16.3981905632583
226.9968040564	1.31354927181789e-06	16.4679264377208
227.074759874737	1.36199660558358e-06	16.5828844222649
227.148076263888	1.37573568229355e-06	16.6866098712124
227.25248052927	1.3814568104179e-06	16.808110983355
227.325461960255	1.27780126800312e-06	16.873503796779
227.402846260033	1.23995645330639e-06	16.960616444922
227.486088747899	1.17345076364458e-06	17.0376821619474
227.572249253006	1.04880148551475e-06	17.0956981470537
227.669334120773	8.80441821348933e-07	17.1340536582136
227.727894893884	8.35396729012388e-07	17.1486186772721
227.781352476268	8.92713569210802e-07	17.1556208276215
227.887336766384	1.45409747513303e-06	17.1723588310658
227.963529739761	2.22451652446303e-06	17.1767447291506
228.032188516051	2.67660061093426e-06	17.1767034008349
228.093525418463	2.73367317543434e-06	17.1770861836714
228.152116685121	2.52830490166248e-06	17.1771625053046
228.20537274749	2.16451835280907e-06	17.1772063515768
228.275473410752	1.78879814925845e-06	17.176876961148
228.344193085338	1.47676990095224e-06	17.1756506867054
228.433136488339	1.22635663410638e-06	17.1738263032297
228.500068448332	1.02503788503243e-06	17.1695294736144
228.567123426826	8.36270331581295e-07	17.1578443470718
228.632808315588	6.51399371441481e-07	17.124095812796
228.703156703035	6.06283691076803e-07	17.1011934345429
228.754615958575	5.64262025822876e-07	17.055017901958
228.805494481087	5.41770875024973e-07	16.9684206646442
228.899464350506	6.29147844517186e-07	16.8695131025912
228.979415478077	7.19703562544874e-07	16.7136662072827
229.080013549836	8.47447773625903e-07	16.5625387721092
229.17254259573	8.74889940079086e-07	16.3511846096318
229.258054191508	7.6260342437538e-07	16.1536614576161
229.328436319917	6.03656124593918e-07	15.9319566847765
229.41225153086	4.91825416634144e-07	15.7007482464637
229.495392416516	4.17953723197512e-07	15.4457170111952
229.58843845212	4.05814544034035e-07	15.1981842171129
229.683040107958	5.56027929865663e-07	14.9557385113061
229.793502780368	6.71077892835914e-07	14.7574930163892
229.84892151614	6.83347788492309e-07	14.5029439009182
229.947865771859	6.87847322978343e-07	14.2893030332508
230.041878922146	6.93938906411117e-07	14.0145693045072
230.106344249264	7.05175513967779e-07	13.7404690933484
230.202684329553	7.17563955745321e-07	13.5007786613694
230.284610867668	7.04449874301023e-07	13.234012894218
230.365929703778	6.85157067282012e-07	12.9836638874134
230.45731665237	6.76567380621664e-07	12.801955028323
230.566888813723	6.69740326554756e-07	12.61792378484
230.651700086584	6.55892870785223e-07	12.4177293846065
230.726393738327	6.4445301649774e-07	12.234087969717
230.789371004477	6.37255560657888e-07	12.1063172001548
230.844839285278	6.11485971339718e-07	12.009865255262
230.897775012012	5.44946911429835e-07	11.893517271875
230.986046985486	4.81918910803556e-07	11.8701869338402
231.077277457323	4.1246916666682e-07	11.8776343626748
231.128348258411	3.79925589134062e-07	11.8924008972528
231.179969963763	3.91692224168351e-07	11.8936607541688
231.257772043763	4.60128369243246e-07	11.9561170588433
231.313817708179	5.34558189393525e-07	12.0416727350957
231.369293859999	6.05034784143989e-07	12.1836956802101
231.421338932363	6.62482020048751e-07	12.3434782190914
231.512537830406	7.28063740807631e-07	12.5591482268222
231.576341791274	7.8113771044965e-07	12.7718464209125
231.633707595533	8.75946054214048e-07	12.9888802447185
231.703837827518	9.96409654624369e-07	13.2368787105956
231.758619591347	1.06077089734132e-06	13.4648828092373
231.814267220769	1.14731486148149e-06	13.6960766025618
231.904094160204	9.6215880176941e-07	13.9855603339936
231.955633387925	4.5283670411117e-07	14.1884810503126
232.013957520058	1.84593517882366e-07	14.4029589575669
232.072113022749	1.51538310310614e-07	14.6024353238639
232.126948743266	1.65765520505893e-07	14.7734696631925
232.178969124038	1.87544065756486e-07	14.915331608445
232.229006776124	2.06344239489093e-07	15.031373627421
232.343724999886	2.27740021640797e-07	15.2622174922379
232.439122914779	2.27882337057849e-07	15.4026996718705
232.565164890851	3.01127350184604e-07	15.5265774609743
232.640169605032	4.16857487293483e-07	15.5511140857444
232.69968053662	5.23177842769822e-07	15.5511666187678
232.821818333026	7.90714661686523e-07	15.5506265560908
232.938254414198	8.95839981143479e-07	15.5406125013483
233.023270497362	8.92655046700429e-07	15.5230897163283
233.101534092105	8.60780527098883e-07	15.490720806603
233.198416469121	8.79613349896468e-07	15.4527504569197
233.282485369992	9.62819722880934e-07	15.4221483302835
233.39925350494	1.18090251760228e-06	15.3789292564551
233.502196683888	1.38879416132251e-06	15.3363504266126
233.563256549408	1.47435010655764e-06	15.2920961160943
233.654072917111	1.65375925336417e-06	15.2480222394946
233.730184847404	1.74692936501541e-06	15.1983977454391
233.794758238241	1.78337116127983e-06	15.1597874871611
233.85934147884	1.75682162220958e-06	15.1207721371335
233.915101682304	1.64976769837533e-06	15.0722216060322
233.986569759786	1.48020459824056e-06	15.0383307784193
234.051546875252	1.24270467583616e-06	15.0048359508049
234.131217441859	9.65829860745038e-07	15.0018933194742
234.183779219006	7.51334436961896e-07	14.9762989011095
234.23721212795	7.02609322347924e-07	14.9544997686913
234.294725754002	7.6161896133159e-07	14.9488050158241
234.345616199328	8.27842928092124e-07	14.9462111001527
234.42946389815	9.17374405236161e-07	15.0246532104453
234.5166496168	1.01055420983269e-06	15.1333483512744
234.579525347674	1.09260787518906e-06	15.2390582845468
234.64547784118	1.17765686029213e-06	15.3311480416086
234.698468048955	1.24293972540901e-06	15.3954840596049
234.784424365587	1.31887438072974e-06	15.5067937998551
234.872941813875	1.37327878602331e-06	15.6401535972378
234.923648817867	1.35038627101659e-06	15.6737352023458
235.010504498817	1.35545211421201e-06	15.7594013011605
235.07654100231	1.5084730302371e-06	15.785748353726
235.16970650893	1.65836157528881e-06	15.8097870089364
235.222657479037	1.55831183094721e-06	15.8335590847845
235.281387924124	1.44456498283155e-06	15.8781485363354
235.350067665793	1.23767117582311e-06	15.829065603034
235.42502128899	1.06091167308704e-06	15.8403217303412
235.496967864348	8.74150849933009e-07	15.8680847047818
235.556119289806	6.99734652003805e-07	15.8998597453465
235.640391156505	5.83083993902797e-07	15.9693313912988
235.714868860517	5.57846776010714e-07	16.0422760978144
235.818194724975	5.96357948262394e-07	16.1115431450063
235.889729567827	6.28483046025398e-07	16.1670477127539
235.964826361927	6.07572744113265e-07	16.2177990459047
236.032384845984	5.6004635661644e-07	16.2816419478759
236.107062705732	5.42431980579513e-07	16.3511191584597
236.18344553627	6.80865614092962e-07	16.4194398475701
236.266108987492	1.14599775464932e-06	16.4839760973999
236.353687310369	1.83193586022143e-06	16.5481688609344
236.406819271564	2.14774870388232e-06	16.5862575989533
236.462274507669	2.12365969265734e-06	16.6145438415228
236.5243424784	2.03787677172168e-06	16.6464872358536
236.579773519176	1.86867609324558e-06	16.6706666829639
236.632064914866	1.75408354156447e-06	16.692190023965
236.726069667202	1.71519127289035e-06	16.7184796619517
236.792213976614	1.701998853315e-06	16.7339474336533
236.847656572037	1.673356129816e-06	16.7435403069976
236.908759936988	1.65863067211731e-06	16.7493851889066
236.988873961473	1.65247397175563e-06	16.7481799017142
237.048652012822	1.65249164361075e-06	16.7333220386784
237.10586751931	1.61495279215868e-06	16.6881475957117
237.162679769023	1.57187436155362e-06	16.663204533379
237.27105327464	1.34649086790845e-06	16.56915039175
237.34869194035	9.25173637248796e-07	16.4389928356091
237.424857731479	6.0411399368883e-07	16.3311281417607
237.518473409611	2.88775906282626e-07	16.1216857758687
237.596168732112	2.13653591868879e-07	15.9008759085804
237.675778539139	2.6903759067357e-07	15.648658926867
237.766257781314	4.01977773199274e-07	15.3486636886712
237.889780568519	6.3855110331142e-07	15.0033677562143
237.98999596542	9.10144359787893e-07	14.6684918527767
238.051015860919	1.05314154285646e-06	14.3370895021542
238.136659950395	1.46974951690705e-06	14.0235216104724
238.234806203809	2.055455731564e-06	13.725872350556
238.335857321524	2.63297693142776e-06	13.4345593890704
238.403450472933	2.76867981986093e-06	13.0853657821898
238.527391397583	2.72348806513125e-06	12.7513481019481
238.644249281347	4.71734780052218e-06	12.4892024250521
238.726234514699	7.21133405289869e-06	12.230036945427
238.802133910156	8.55760205106897e-06	11.9465337011684
238.909795898644	7.89880765984513e-06	11.7340073734374
238.99075126939	7.14223303593615e-06	11.5334230411342
239.047971045907	6.22456025098818e-06	11.3441488655104
239.123969913366	5.27424053251112e-06	11.1585831503183
239.185024282292	4.77561757002255e-06	11.0141176396486
239.247382610485	4.57992766441204e-06	10.9108904991226
239.312899821551	4.55612134841815e-06	10.8292068505528
239.371011215273	4.62803334306807e-06	10.7917233905012
239.426733724476	4.55638561575525e-06	10.7813315737453
239.477096446138	4.16903581614156e-06	10.7645339300283
239.543088647186	4.24137464955592e-06	10.8416186070429
239.601376384764	4.33340600772427e-06	10.930796269981
239.676226545389	4.77820983703235e-06	11.0708554523777
239.738487303351	5.48048763786945e-06	11.2312952985444
239.801103065014	6.33514514501589e-06	11.4217759098874
239.875693688347	7.32741641850677e-06	11.6521582861913
239.926787317415	8.10336337141159e-06	11.8291284551948
239.980112785918	8.7949980318623e-06	12.0486403095018
240.032955629054	5.79518752564903e-06	12.2784282693305
240.115432269636	3.55403841291348e-06	12.5915379575497
240.167005836827	2.90321719522647e-06	12.8739897992345
240.218005577252	2.91906812863999e-06	13.1516026837862
240.268401892976	2.34618418245816e-06	13.4375676002522
240.354812722534	1.87079359059905e-06	13.791609600021
240.429956856407	1.51309907481173e-06	14.1345411449739
240.482898377317	1.05040785455083e-06	14.4246538597044
240.541454974089	7.93172141861509e-07	14.725963446181
240.607115689621	5.03434715570022e-07	15.034606788452
240.686874065915	3.30990509754096e-07	15.3600772869308
240.772191525048	2.67313924590836e-07	15.6799359147749
240.863374563056	1.81048486993905e-07	15.9846074033489
240.941698342007	1.82025533744675e-07	16.2362290548005
241.014096349966	2.78020884291138e-07	16.443471115723
241.089058077752	4.68919242461389e-07	16.6254098198909
241.148050571724	6.76974774012643e-07	16.7386934923392
241.198209176119	8.58674491662173e-07	16.8119387099361
241.317056232914	1.38395826167537e-06	16.9708598605524
241.429738705354	1.66329739251584e-06	17.0658705467565
241.578239519649	1.72963051429821e-06	17.1319980398896
241.670316938492	1.73028477424723e-06	17.1440752152972
241.768492626336	1.74361857328134e-06	17.1466711858568
241.861702714273	1.77485713862536e-06	17.1434349178807
241.949924203887	1.80897103234025e-06	17.1330472876442
242.039913773332	1.86282354110365e-06	17.1165654185664
242.138335304981	1.98409715926598e-06	17.099434090888
242.213514185462	2.07527216358873e-06	17.0767838232538
242.309274187153	2.26659802044174e-06	17.0578881902171
242.388007086375	2.2508114377455e-06	17.0212031700681
242.465571786972	1.94861685154627e-06	16.9750063419866
242.516212130532	1.50012307320031e-06	16.9361502978741
242.567437144294	8.83920825714297e-07	16.8686413420539
242.619196465745	5.9450134002057e-07	16.8049582285416
242.696178026514	5.46885568835169e-07	16.7313904070678
242.763547474205	5.89465483011745e-07	16.6830270988545
242.822184138223	6.22362694667899e-07	16.6239053160373
242.881076877557	6.27518674837251e-07	16.555914932018
242.971792181209	5.95735482553182e-07	16.5150080709988
243.035031392046	5.71567098671563e-07	16.4593978381722
243.101246158994	6.21273744562828e-07	16.4297390182613
243.161993365198	7.36021264554331e-07	16.3721633047324
243.218990319124	8.78010774467991e-07	16.3180512348103
243.277411374461	1.02718458437872e-06	16.245495653011
243.331737492947	1.15506354458384e-06	16.1851302607103
243.382142812782	1.26343448293956e-06	16.1064707901884
243.435197153626	1.37317384087689e-06	16.0398220204516
243.5341310752	1.53560651551608e-06	16.0519136065716
243.63757978969	1.39234448431044e-06	16.0518718330144
243.708640719595	1.20443317244715e-06	15.9717407704715
243.774514893008	1.20343531128626e-06	15.8576691037693
243.844628128409	1.24311245837459e-06	15.8104287041966
243.923199974879	1.25269373862459e-06	15.7605122857725
243.998861762418	1.21474869349927e-06	15.6824008824305
244.073030432567	1.15519133094781e-06	15.6193296406365
244.128103361009	1.08235461669297e-06	15.5425932909908
244.211564121103	9.85341074366588e-07	15.4256717617249
244.288522453657	9.19626444347601e-07	15.3626996785567
244.410689248752	8.6130363747565e-07	15.3540830311474
244.487598540422	7.83694430710339e-07	15.3239680822183
244.561402480933	6.69477100414938e-07	15.2812256570683
244.638661143466	6.11159495390522e-07	15.2863989738383
244.720213711119	7.14869097655861e-07	15.308286177114
244.820569262523	1.08420203201235e-06	15.3434629952778
244.898072679939	1.39823022390962e-06	15.3448968589143
244.989984050897	1.60464687590435e-06	15.3817507176251
245.071623513599	1.70794922691535e-06	15.4225472620649
245.139252405184	1.67114691689643e-06	15.458383375846
245.197952474924	1.58112949733866e-06	15.5000142626167
245.24872980218	1.45291644778766e-06	15.5391932736703
245.332036825547	1.3012610599984e-06	15.5892450384208
245.402867190691	1.04520995270489e-06	15.6323381005014
245.464389983223	8.60535531216304e-07	15.671140906344
245.534965407175	8.27447654299275e-07	15.7093065352186
245.621225698437	8.18835268128383e-07	15.7457120314728
245.675341234672	8.50060034650161e-07	15.7700166141459
245.731906107812	8.38073589805581e-07	15.7910397664667
245.782840482041	7.95787342622002e-07	15.8070619885389
245.834211134217	5.68825200177365e-07	15.8030040402713
245.885732117809	3.46335098350378e-07	15.7673187733166
245.936679281477	2.42609165699052e-07	15.7250454410215
245.987018821194	1.97142528753503e-07	15.659696205497
246.091270672711	2.07614261881815e-07	15.4981280354168
246.158666828451	2.05227965687195e-07	15.3326879242076
246.226486686573	1.86557519461076e-07	15.1993140867721
246.301159671151	1.54572110866095e-07	14.9829069313435
246.385589256294	1.29203638416767e-07	14.7837203271464
246.474907758545	1.05025131729676e-07	14.5606425083238
246.597437610519	9.8159661895684e-08	14.3135878437315
246.667997136972	1.21801679970634e-07	14.0761341953441
246.812712889492	3.90701591747337e-07	13.8392538553518
246.922884852687	7.04701517039465e-07	13.6151507544227
247.067970411565	9.59680923027129e-07	13.3531150706056
247.180678589513	9.15976914862011e-07	13.1097191307151
247.247008833901	8.03442353727962e-07	12.8482934993408
247.346317565703	7.07832672992043e-07	12.6137235521737
247.438367417159	6.14726015769556e-07	12.3916987980888
247.530613712606	5.52033898625086e-07	12.1761419630661
247.627011181341	5.28212297158748e-07	12.0126887853267
247.726064541003	4.82789077728621e-07	11.876879957475
247.810385945916	4.22175623818274e-07	11.7672087735554
247.88412776609	3.65941591031799e-07	11.6607011028502
247.949102191934	3.39054252471288e-07	11.6016162407273
248.006368509212	3.34016511454836e-07	11.5629359765672
248.060542584017	3.56927734908286e-07	11.5481647982583
248.113805438861	4.01929386103833e-07	11.5374534688894
248.211183985813	4.7285876167343e-07	11.6178748731997
248.262234539217	5.09230770697259e-07	11.6882798386305
248.313846597133	5.25875559310884e-07	11.7797171717963
248.402273374638	5.53638119166238e-07	11.9457965434845
248.456234905715	5.70889531958148e-07	12.0831597768676
248.510053945761	5.87839823011087e-07	12.2370187163466
248.594103591391	6.25562559913071e-07	12.4521446875899
248.680667382581	6.77487565442576e-07	12.6954354679815
248.733711313932	7.11421375387765e-07	12.907725483347
248.791025994029	7.31322584233054e-07	13.1392472311533
248.880694512083	7.48165187581085e-07	13.4395858469668
248.962163201282	7.53955174446252e-07	13.7475367206245
249.029501833465	7.53225561010914e-07	13.9828221586775
249.111545223513	7.42318652648931e-07	14.2469354676609
249.190446117821	5.50984930351898e-07	14.4858607068814
249.246662151238	3.82356013945859e-07	14.7210815191258
249.297593501226	3.82881420317186e-07	14.9325954400191
249.348728879522	3.9290662672356e-07	15.1411466364857
249.401497038167	4.05710092369012e-07	15.3485968232419
249.45593956285	4.64503315715414e-07	15.549919525036
249.512671307889	5.73204334838387e-07	15.7430439338967
249.572380341437	6.64360734234487e-07	15.9398594580706
249.636269271806	6.42395110266046e-07	16.1262665707296
249.706930919394	5.48288178876513e-07	16.3157738940126
249.778035037388	4.20184831775726e-07	16.4878910758112
249.836408620094	3.52517524416626e-07	16.6196219695995
249.922103115555	3.11032425070975e-07	16.7816749340661
249.989452628488	3.00129851083694e-07	16.8903608563696
250.059337348282	3.11271600168383e-07	16.9820876033583
250.117086828986	3.5571543920472e-07	17.0416061627986
250.167372343371	4.14731227545706e-07	17.0817679283499
250.277517658505	5.86092112847027e-07	17.1619619101932
250.392362440537	8.17240231724189e-07	17.2118120551608
250.512447016482	1.16187983879699e-06	17.2366313351335
250.594951470934	1.48878020868871e-06	17.2425849507398
250.664799639627	1.82151474245002e-06	17.2432891247955
250.744719815451	2.30742397243007e-06	17.2413648193145
250.825302424445	2.75886130435466e-06	17.2373132822552
250.901393799813	2.88237929636738e-06	17.2321975923902
250.976692673626	2.57184013680959e-06	17.226657443613
251.04268074195	2.08987049008123e-06	17.2180347921442
251.122600715731	1.76131528966945e-06	17.1894198448045
251.19341781121	1.91647627531246e-06	17.1406478151247
251.283437557549	2.25835176697622e-06	17.0974449866475
251.360024546393	2.50501740706798e-06	17.0475764213338
251.435571270231	2.67498884782576e-06	16.984316740143
251.487642606156	2.72371083653199e-06	16.892280593398
251.562510217357	2.7919662850364e-06	16.8010796583372
251.61397290311	2.79620806807957e-06	16.6889072319153
251.664799849157	2.80484090734427e-06	16.5957000917325
251.714971607999	2.78499266130617e-06	16.4531513529594
251.827220094561	2.78734658712856e-06	16.3541582393384
251.898049644854	2.64240480253341e-06	16.1844107863217
251.961825081227	2.47145707186843e-06	16.0261678863823
252.03133461934	2.31401951889966e-06	15.8706255454793
252.095687746881	2.09022275450321e-06	15.6949423585798
252.16164832896	1.54632073348819e-06	15.5060016210564
252.217620380392	1.13693628789948e-06	15.2731956076521
252.273042406753	1.18655545931057e-06	15.0490099726579
252.374960463952	1.71050092416547e-06	14.8657247108804
252.470137567546	2.35393871998637e-06	14.6770296176494
252.567318170311	2.94236603685772e-06	14.5083262655246
252.618154206625	3.18372819931024e-06	14.3008586739647
252.688179845216	3.46504402651596e-06	14.1477354711612
252.773128259284	3.69061221379803e-06	13.9569397371237
252.859282395442	3.84009454846451e-06	13.7968578160195
252.966000201255	4.01565493019719e-06	13.6798277086628
253.025415347213	4.05175611653618e-06	13.5277671487387
253.083295124957	4.03829355710432e-06	13.3782422371468
253.143570098277	4.07682229665062e-06	13.3051409265798
253.22601846586	4.09597939429315e-06	13.2619281842036
253.301054229881	4.05064865737871e-06	13.2438082430817
253.353760144503	3.90741666306773e-06	13.2238809012194
253.406632795954	3.68542801764514e-06	13.220651680871
253.460905500014	3.38038093667206e-06	13.2355598031192
253.519534574614	2.9958569571945e-06	13.2694330184556
253.577373480789	2.19145056959021e-06	13.2764008845101
253.632281463903	1.90334845162157e-06	13.329071373482
253.685876517417	1.87815296326672e-06	13.3945191452755
253.767751700156	1.96190410189649e-06	13.4841103758673
253.828267697943	1.98293670730469e-06	13.5706680262417
253.882141942853	1.89400025414231e-06	13.6600723322916
253.947222446956	1.56684814181757e-06	13.7617160201068
254.000792663829	1.44628441251197e-06	13.8594067204478
254.054005003223	1.01124995359276e-06	13.958445113735
254.133168657489	7.63081610819831e-07	14.0750292816527
254.19457591598	5.7374848669956e-07	14.1828544242292
254.254845008146	5.10618887430088e-07	14.290245596435
254.341399224809	5.03013626414636e-07	14.4144750986841
254.409665373705	5.00710991310628e-07	14.5220172598675
254.47252565513	4.49825552247506e-07	14.6156110958885
254.547989145836	3.73397793617589e-07	14.7034512577843
254.600457360634	3.03526774506859e-07	14.7349018407412
254.657923142644	2.55135803914157e-07	14.7422241240222
254.723977929309	2.31050734385097e-07	14.7550081114238
254.799500220959	2.2051967668778e-07	14.7754648032342
254.885929600403	2.18934824643041e-07	14.8030589611922
254.981906295071	2.28180567697509e-07	14.8295568443717
255.041616003655	2.40943549315547e-07	14.7919130510097
255.096020419541	2.55096159558487e-07	14.7369302535797
255.201359338869	2.87774330702405e-07	14.6725946389518
255.298933065198	2.96133866955558e-07	14.6116229313371
255.437055047414	3.03473234387058e-07	14.5412068514987
255.52156603537	3.66408955826432e-07	14.4328679748704
255.666870549296	5.54461774556783e-07	14.3442331549221
255.799886717484	8.56378409455082e-07	14.2560426250077
255.899349646852	1.12677652110279e-06	14.1527553954792
256.044534989066	1.59718045506251e-06	14.049359037943
256.15574054256	1.84152255045472e-06	13.9643005520324
256.244062555592	1.96520469896235e-06	13.8799835968214
256.336131566367	2.02262081167363e-06	13.7901245299721
256.436998949824	2.00042558288659e-06	13.7179430390479
256.524627657446	2.07110075022625e-06	13.6647535882116
256.59744790046	2.35940271662655e-06	13.6140878289235
256.661165258086	2.70997863367588e-06	13.5723531479503
256.717438629127	2.99419789665869e-06	13.5515067308116
256.770874304335	3.21653611960898e-06	13.5479929942033
256.836949519458	3.43117164720667e-06	13.5835026576505
256.899096455649	3.58772947541076e-06	13.6339490019763
256.958539967598	3.70089316397048e-06	13.6995156546805
257.009047228451	3.76566167615533e-06	13.7623788060827
257.07597899166	3.81954009687691e-06	13.8764635416616
257.159609305414	3.84455884978377e-06	14.0332609106147
257.242094950333	3.82119318252007e-06	14.2052342879728
257.296867212762	3.7585347123367e-06	14.3435225382765
257.347891105983	3.68008698850869e-06	14.4962032672571
257.398328048028	3.51568431633131e-06	14.6262329718269
257.484827635324	3.29978206454733e-06	14.850387881975
257.566361024528	2.98369343063421e-06	15.0697972057512
257.629490040697	2.65092235007874e-06	15.2779213619871
257.684872658901	2.31924755250933e-06	15.4780057579798
257.751603716216	1.45627058207045e-06	15.6187895970785
257.819159781965	9.73506113037786e-07	15.7461145364699
257.903150332083	1.36820582570377e-06	15.8800432485804
257.953560580748	1.54795500301105e-06	15.9970387891459
258.013379806101	1.59143084218052e-06	16.1503510826857
258.084193773307	1.7555464973959e-06	16.3051013365451
258.178197272134	1.8949708483251e-06	16.4777896768771
258.254119965156	1.87533060683821e-06	16.6304861532662
258.321466728937	1.76357171089151e-06	16.7678404345316
258.394910448419	1.65888348074457e-06	16.9151736139292
258.485901865692	1.52301378258511e-06	17.0649572715424
258.558827725105	1.39568173885198e-06	17.1908883837367
258.656527056234	1.21088703509693e-06	17.3231387876292
258.729228478909	1.03159182824303e-06	17.4237718644853
258.801891538598	8.47912411591264e-07	17.5139463445658
258.910747891162	7.49670446792488e-07	17.6180574485908
259.000004441587	7.06422331381457e-07	17.6866344728457
259.061325665901	8.15569227502316e-07	17.7265369846477
259.112220820195	1.00363821398292e-06	17.7519281511632
259.224597696738	1.60015197032116e-06	17.7909634064901
259.314729125978	1.83852096067799e-06	17.8085232536517
259.373125779853	1.68804379467645e-06	17.8159936190098
259.423521457666	1.47225026813492e-06	17.8198608697652
259.494355468603	1.24834665893572e-06	17.8218997385593
259.554729328516	1.05563043548264e-06	17.8200989880733
259.637114936318	8.85306763443915e-07	17.814243132593
259.708316729021	7.65718719349292e-07	17.8064503178722
259.781154486453	6.70414631467422e-07	17.7955327563421
259.836284241607	5.32509169562383e-07	17.7519172996555
259.901698920997	4.46555808262163e-07	17.688205852405
259.968770637101	3.92075991930646e-07	17.595650760003
260.040704570636	3.93929623209421e-07	17.544995562714
260.125164846031	4.12542866478936e-07	17.4511611817738
260.198387933904	4.44850708603996e-07	17.3118366597468
260.288450215552	5.11275055888203e-07	17.1495613666099
260.366793344718	5.53968706392839e-07	16.933461216693
260.448966331194	5.49311323086945e-07	16.7707945511537
260.519117374669	4.80993145047751e-07	16.5931071667833
260.594885471897	3.83579613025873e-07	16.3960959889106
260.673602561739	3.10220315018845e-07	16.1407225882453
260.754474781509	2.98057490287014e-07	15.8809681636678
260.838262702809	3.0456699106824e-07	15.6616183442125
260.923541225381	3.00816378704277e-07	15.4343235349647
261.015610993088	3.49817842140334e-07	15.2007006798478
261.103825899954	4.64232147769911e-07	14.949507386938
261.208998779806	5.25273382898523e-07	14.7122712086248
261.262345771097	5.26440527936659e-07	14.4447948275079
261.383191390394	5.19314581821818e-07	14.2363090530314
261.494836828154	5.02974055946426e-07	13.9789138548023
261.603689971657	4.84448014016485e-07	13.7579056478194
261.713983301953	4.61428579389257e-07	13.5591686521556
261.798816452232	4.33271622175296e-07	13.3322804043192
261.856679145671	4.07538643801616e-07	13.1202244850765
261.925491906705	3.84379345223077e-07	12.9306621526262
261.977765229495	3.61617179459812e-07	12.7028258759529
262.054976613844	3.57178159620484e-07	12.5367504941542
262.11872178474	3.60924229694169e-07	12.3864342941356
262.171018066993	3.68266843571549e-07	12.2215707481507
262.228240592004	3.85478615096024e-07	12.1098706443005
262.284477043348	4.04686192501703e-07	12.0344731785791
262.340547498027	4.19705666896917e-07	11.974106488993
262.394341246029	4.29620541408332e-07	11.9757805246008
262.479345804301	4.29971592283132e-07	12.0158189376037
262.545009545243	4.15317700135898e-07	12.0662087153475
262.618608802746	3.97294228233222e-07	12.14586413522
262.69253774756	3.92746950950186e-07	12.2536759458658
262.743386071522	4.08406629077147e-07	12.369295297826
262.800766749472	4.48144562231854e-07	12.5387396347969
262.870996220345	5.14482275985541e-07	12.7413887109541
262.924209662199	5.79461561786126e-07	12.9279605598079
263.007964417745	6.84313904825503e-07	13.1696776827012
263.05903120115	7.88482261180631e-07	13.3788588094684
263.109501303101	8.75347473220345e-07	13.593940638998
263.200720920267	8.300224076778e-07	13.8753043786715
263.28821005707	4.650873771549e-07	14.1579946081983
263.345735831503	2.18199969036702e-07	14.3820841906925
263.410360420529	1.04410018761226e-07	14.6165929142825
263.477515660786	1.21922432674179e-07	14.8439456631384
263.542339485713	1.50925449408228e-07	15.0460817900019
263.605609957527	1.77038987075817e-07	15.2196852245925
263.672318409992	1.99961641564773e-07	15.3738541060506
263.736231342679	2.08636164873216e-07	15.4904538091108
263.836157731536	1.99325759174516e-07	15.6462690630269
263.960523985457	2.57713631430993e-07	15.7756986790434
264.039733858684	3.7040121609473e-07	15.8038945516375
264.109769483569	4.93558838710086e-07	15.808014115192
264.21641251261	6.88181163452587e-07	15.8058951271579
264.322643580205	7.67057728055481e-07	15.7883930937426
264.389523333382	7.55483923102042e-07	15.7627730644944
264.48283736	7.32483592684658e-07	15.7373795665157
264.578248850157	7.48356198079707e-07	15.7022079598747
264.664369618838	8.2487639408025e-07	15.6581476397042
264.72548888469	8.91883693706687e-07	15.6084795399452
264.829450248003	1.13630916629111e-06	15.5651643588523
264.933119824017	1.36078705879054e-06	15.5236641890365
265.001474345049	1.46284132145036e-06	15.4797592249728
265.084239711476	1.57863441216618e-06	15.4220796112144
265.171344670047	1.651819481216e-06	15.3667683478237
265.23672672078	1.63757453703e-06	15.3144969546019
265.350606926428	1.57398008283248e-06	15.2957380075971
265.401682973435	1.43030181852368e-06	15.2469754484427
265.453301260428	1.21369913328429e-06	15.2019215690392
265.510029837198	9.35246942016989e-07	15.1595755947331
265.564577201259	8.00128080386402e-07	15.1458579516053
265.62305066335	7.6018801291828e-07	15.1401485032784
265.675412687219	7.83349825513441e-07	15.1275447016645
265.759953330348	8.62748445784424e-07	15.1660165423499
265.833189441235	9.29918007072858e-07	15.2205541043175
265.893741291655	9.84291151714737e-07	15.2752981814341
265.957536039645	1.04383699845871e-06	15.3456621766184
266.020163151984	1.11026507255935e-06	15.4105920063418
266.091128904774	1.19261727303334e-06	15.5152579099904
266.16999316629	1.27518136819169e-06	15.6159348632342
266.225258947115	1.31262069552124e-06	15.6806662559854
266.288887914283	1.31105647866201e-06	15.7618589297334
266.367870629027	1.26424745706062e-06	15.8171886476153
266.45443922446	1.36119306967539e-06	15.8796302822296
266.535372006869	1.61517993716716e-06	15.968447758533
266.627057987084	1.61735125606461e-06	16.0805093027644
266.720002428422	1.41184385190703e-06	16.0578627859817
266.797089074553	1.23598464858366e-06	16.045673914396
266.867184132222	1.10650849203017e-06	16.091528928331
266.948856000405	9.89511632941279e-07	16.167247044129
267.046173484571	8.09055707033678e-07	16.209647973386
267.120376567676	6.78338591178291e-07	16.2585507095065
267.217630160456	6.02253744231974e-07	16.2977168097147
267.289589106706	6.15058108344206e-07	16.3414366901187
267.362748146756	6.22176577288795e-07	16.3914124076016
267.440136125997	6.06028954283813e-07	16.4624129861951
267.521186970239	6.02784492110126e-07	16.5252822185421
267.60853666423	7.43270460333341e-07	16.5869198117203
267.714432624479	1.30414837196865e-06	16.6450150558225
267.794562279323	2.01483115097468e-06	16.683492599441
267.865587918817	2.37764283844933e-06	16.717330420056
267.927012573762	2.35672387864521e-06	16.7405565074062
267.980504795433	2.22040927774874e-06	16.760582176885
268.033879500729	2.04798812459716e-06	16.7785634362281
268.119142861981	1.96872821432502e-06	16.8013185836648
268.185321675642	1.88126845799533e-06	16.8154408081154
268.249849382373	1.80709164064188e-06	16.826047794027
268.314816135956	1.74860495994229e-06	16.8337969139513
268.396707999065	1.70408770141996e-06	16.8389996812505
268.455257327688	1.67503965350525e-06	16.8391215565791
268.515133179033	1.66815564849833e-06	16.8326009471237
268.578332634225	1.68152319343859e-06	16.8165032822006
268.637698040081	1.65989220400263e-06	16.7723947064586
268.697722533697	1.66873867912711e-06	16.7485340142631
268.749035805253	1.30595051264513e-06	16.6242738183105
268.799766785417	8.03639070337898e-07	16.4528155869809
268.849893025689	4.29795977295731e-07	16.230813082857
268.970714345395	2.33101874665291e-07	15.9596305181304
269.058992076676	2.24720852396698e-07	15.6926800960493
269.122638542475	2.87600047416842e-07	15.4704863669789
269.198060651209	4.20935413699036e-07	15.1946943699666
269.313533382763	7.1315932409891e-07	14.956350722673
269.413631177588	1.0476660049502e-06	14.6328029361948
269.478379327291	1.25511746869697e-06	14.3242311188932
269.563897699135	1.73351595293373e-06	14.0417407366834
269.657679054495	2.34182175242455e-06	13.7384546204387
269.753535443498	2.9200406061825e-06	13.4351701152913
269.821326778198	3.07500039401309e-06	13.1297220957035
269.940548828217	3.02433194080848e-06	12.8410014961058
270.049800760588	4.99134854760601e-06	12.5136903543216
270.125381795822	7.45296611949886e-06	12.2124990089882
270.19664165981	8.61110290278216e-06	11.9145627508442
270.309753583525	7.95215908566892e-06	11.6609116843964
270.393595903987	7.34967001553768e-06	11.4536165693205
270.494625759477	6.81221461868687e-06	11.2703863990215
270.544995642162	6.30343874650147e-06	11.058749930532
270.606333453679	6.26665363437616e-06	10.9103728330902
270.665986890136	6.59250800568683e-06	10.7575618975208
270.729143303913	7.41917720533795e-06	10.6802492177312
270.794213928092	8.48922068908806e-06	10.639212665349
270.851319039407	7.8634418822415e-06	10.5850030351051
270.905702088589	6.66900523881327e-06	10.5682969455931
270.961186178442	5.96290298596508e-06	10.6170317813883
271.061073608052	5.46875541666968e-06	10.7322473695233
271.112139115205	5.21386826353727e-06	10.8349716655088
271.163767515678	5.23250476847869e-06	10.9712695405895
271.215951038389	5.54606115604118e-06	11.1378496098285
271.271119431753	6.13301489620376e-06	11.3330430845565
271.329187248428	6.93920811893573e-06	11.5597020280582
271.382011868657	7.76279732727534e-06	11.7767529687911
271.465229254234	6.88536359618957e-06	12.0511239938653
271.542455625609	4.19228718581266e-06	12.3627424503746
271.599696201415	3.07998623010713e-06	12.6604029891376
271.662770405489	3.02246831967422e-06	12.9715642129206
271.747525928414	2.65847892716671e-06	13.3202347713771
271.829813765211	2.39208016089758e-06	13.6734669568404
271.888865387854	1.82337443430104e-06	13.9830524585474
271.943376301792	1.27768472594123e-06	14.2741820105225
271.993608461273	8.77953956769057e-07	14.542895115406
272.080647484367	7.44117684609425e-07	14.8875305993622
272.169295079599	4.83336804610132e-07	15.2155554031787
272.264672231963	2.9213286211972e-07	15.53047220937
272.319072123705	2.21543129140699e-07	15.7219348124621
272.38038331961	2.06503918819393e-07	15.9142378742574
272.454980461005	3.12371110833209e-07	16.1160773686518
272.534475884699	5.5872458990845e-07	16.2961090694931
272.616006998027	8.851574484501e-07	16.4435993522692
272.67969289277	1.16579650710588e-06	16.5261689766954
272.781944154554	1.53667384290711e-06	16.6358250901747
272.89415945873	1.67345221333698e-06	16.7102659181413
272.96512937085	1.68004963460371e-06	16.7307260013672
273.071644936391	1.67947220869247e-06	16.7503943542984
273.178565416945	1.69407156644184e-06	16.75581463662
273.29437865715	1.74036530518988e-06	16.7516277488486
273.384668798311	1.79453854033186e-06	16.7426548829041
273.49603737206	1.92532233517948e-06	16.7324252702639
273.590343554632	2.0732062261343e-06	16.7195748665159
273.675867879176	2.24511249959885e-06	16.704277193971
273.784231419106	2.50889330032443e-06	16.6872434987214
273.863959424334	2.55491192939632e-06	16.6607272257006
273.958541137477	2.44608026178786e-06	16.6451452211993
274.030693242366	1.92585205640962e-06	16.6191136778343
274.117829015371	1.19016350019146e-06	16.5898875683228
274.18136535691	7.41946061028615e-07	16.5434304689765
274.242474219175	6.11034357141827e-07	16.4934813250119
274.30035348392	6.04294453553557e-07	16.4316944925325
274.354802058957	6.05969780353555e-07	16.3612391029097
274.423367852103	5.8672740244904e-07	16.3164079600061
274.47998786998	5.84778634186995e-07	16.2660533731704
274.550955391185	6.70127769681466e-07	16.2334913057853
274.606247926523	7.85269842134817e-07	16.1670055640069
274.659791027987	9.20898276131287e-07	16.1125126615346
274.731877276527	1.10558103154318e-06	16.0816362602954
274.795084077212	1.25160340716335e-06	16.0516586048441
274.853072359967	1.37626556684683e-06	16.0036212032694
274.910883866007	1.49879841626349e-06	15.9425112884587
274.974139658138	1.58317937431076e-06	15.8798024802433
275.044829061323	1.34117591823796e-06	15.811206090281
275.125289242679	1.16324771322516e-06	15.7215755463104
275.224893277887	1.21615014065959e-06	15.6613981169676
275.306919142042	1.23494816068989e-06	15.579683778114
275.38413481372	1.20525716051449e-06	15.5056236078355
275.457867596124	1.14778974471904e-06	15.4470989068857
275.528473437695	1.07042200238444e-06	15.3857706915817
275.621422348677	9.66708238468463e-07	15.2798247194106
275.698593397327	8.89834307325507e-07	15.2085142534821
275.804012999269	8.16349115997722e-07	15.1680613261642
275.879386435034	7.31907998102077e-07	15.1252468013808
275.951828457688	6.12197779775402e-07	15.0756943587251
276.014719860535	5.23864913979265e-07	15.0712870845862
276.084640867995	5.17162241417796e-07	15.0837100080853
276.156753122614	6.91246762669877e-07	15.1055192999327
276.213516475295	9.65801102125881e-07	15.1317109505519
276.280725013468	1.26013398678116e-06	15.1738865846482
276.342349436085	1.47069132032117e-06	15.2252542344562
276.407044366849	1.60741202162518e-06	15.2814987975585
276.480912500272	1.69377794157754e-06	15.342793660321
276.565645310363	1.60159245252186e-06	15.3867249476236
276.646866556637	1.46500095635817e-06	15.4416690934686
276.742040336022	1.38617237961145e-06	15.5002307312208
276.792736480256	1.26181905982836e-06	15.5395412371843
276.844019256094	1.01756046434111e-06	15.5767804210971
276.897367769012	8.37448263232967e-07	15.6144510927791
276.951866708985	7.93678249417818e-07	15.6502345697274
277.004633715974	7.75214034148586e-07	15.682329756735
277.058401265481	8.04141212501352e-07	15.7117744539096
277.153055557026	8.13305527730359e-07	15.7457622937438
277.211988305732	7.80401384423453e-07	15.766696987766
277.277855886782	5.81392770048159e-07	15.7701889662039
277.344806551704	3.73245484504537e-07	15.7473911815323
277.447130098976	2.72256707854478e-07	15.7254203398676
277.533681204863	2.250381215137e-07	15.6789928664697
277.606427062363	2.21356274142761e-07	15.5154708081594
277.687209371131	2.1254449461415e-07	15.353316201912
277.772404207779	1.77412142237026e-07	15.1126004898189
277.860268867449	1.55203946473805e-07	14.9714521803955
277.959005478645	1.31450165068665e-07	14.7739413025819
278.096033229565	1.71041336133151e-07	14.5641548291986
278.172745442417	2.64521507359936e-07	14.3309662420748
278.3175684667	7.76442391132409e-07	14.0846027292541
278.457532574161	1.12640839494023e-06	13.8536065815384
278.569696472247	1.13388684607143e-06	13.6282690029294
278.622768948207	1.00402870700653e-06	13.4010220544037
278.701982549565	8.68910782064755e-07	13.1282230315574
278.821336085673	7.82960623829169e-07	12.9232184272839
278.914956787615	7.14252680252277e-07	12.7281824944611
279.00383689096	6.79572187948501e-07	12.5486142294706
279.086475742291	6.30494423245352e-07	12.3842834761781
279.159047268673	5.62953196842639e-07	12.2362500288906
279.222812627224	4.91672339999011e-07	12.1141555631392
279.285024773205	4.19592067292173e-07	11.994817383993
279.33810107879	3.75085719933464e-07	11.8957482728558
279.44315533546	3.6705624383274e-07	11.8936589939768
279.543226536736	4.19523005851927e-07	11.927110741356
279.60278578635	4.80787328846077e-07	11.9471869640348
279.672451423689	5.24071775581316e-07	12.0142752890997
279.736042307663	5.51223396208259e-07	12.1155190500721
279.810806578633	5.78051039621629e-07	12.2637624396353
279.899109426024	6.14188325375163e-07	12.4564960133109
279.950909233283	6.24127825023323e-07	12.599218305514
280.038501440276	6.53784426845465e-07	12.8111963475959
280.093993444766	6.80123632079997e-07	12.9936765575846
280.18035622288	7.24760019309787e-07	13.2612465086552
280.255061855883	7.58626065325739e-07	13.5226541386146
280.32042249039	7.66858740970545e-07	13.7675085156192
280.404152636419	7.54414444274582e-07	14.0381738033556
280.454869545519	7.2688065187212e-07	14.2515365736866
280.512433882669	7.14743638381819e-07	14.5025202526855
280.575825918229	7.15245942948892e-07	14.7329967806094
280.63628878725	6.73488723416782e-07	14.9510145661847
280.69278516734	5.98433990601093e-07	15.189667678702
280.745153146895	4.0947572420928e-07	15.3876194026375
280.796380501302	4.12962659894813e-07	15.5786844813154
280.849844393167	4.45057009812113e-07	15.7662706966313
280.905528000783	5.07479684409615e-07	15.9636653436302
280.964147637638	6.24133080038305e-07	16.1488914052238
281.026905324725	7.18032862288126e-07	16.3380096222327
281.096064036137	7.06557992117009e-07	16.5284838895457
281.165558425459	5.62121181251278e-07	16.6972948475012
281.238007372477	4.39284135949011e-07	16.859601451707
281.332276975678	3.29064079049248e-07	17.0297454973184
281.411683229112	2.96017142780163e-07	17.1561991268252
281.52215928769	3.33432399406331e-07	17.2875992547228
281.623244951191	4.56317534666823e-07	17.3782704448004
281.697200886549	5.8937865839935e-07	17.4229628021867
281.756624935249	7.13303367429951e-07	17.4462645694415
281.808324377611	8.29580883004188e-07	17.4598773389102
281.868925935603	9.83037810587115e-07	17.4722709124158
281.951854161864	1.21569582036202e-06	17.4833981750683
282.030712525935	1.41193488842619e-06	17.4872495325242
282.104842286204	1.58631942675702e-06	17.4869213505209
282.17976185509	1.70736470137367e-06	17.4840777604157
282.249224656454	1.55067543441987e-06	17.476630756052
282.31865237	1.23700330248547e-06	17.4663123758163
282.378092206778	8.94237211571419e-07	17.4528758174059
282.498146870395	6.31522799381388e-07	17.4398144083579
282.549314879426	4.83024819113297e-07	17.41334843224
282.601038506835	4.43469993134112e-07	17.3732699369132
282.669553129465	5.15589551347208e-07	17.3174290605735
282.754829394016	6.65022042493871e-07	17.2365178775349
282.830885911781	8.05317543670648e-07	17.1493087354547
282.924374959354	9.71781547214023e-07	17.0601392374211
282.996182307053	1.08208575179543e-06	16.9582025952911
283.067406012649	1.17539905052128e-06	16.8514159089505
283.167943661997	1.28609267090165e-06	16.7304837796621
283.23094412008	1.29167863674634e-06	16.5920998601854
283.295436887422	1.24564057225069e-06	16.4195259531657
283.367399031323	1.17711119638244e-06	16.2713658759585
283.441079877968	1.17655072730822e-06	16.1235165748107
283.508672998706	1.29745389754904e-06	15.9772651703348
283.572010572904	1.25859286332496e-06	15.805779685163
283.633594406594	9.10601533444169e-07	15.6194267009051
283.707513033406	6.85891540569158e-07	15.4741790357688
283.806723150638	8.61688761094111e-07	15.3380949474768
283.868345062208	1.14868719041319e-06	15.1495219555932
283.942758010385	1.55968385278485e-06	14.9690695106963
284.042711670431	2.00280213840337e-06	14.7983399703204
284.105190889266	2.2292692643817e-06	14.5656358255158
284.196159260099	2.48814690188497e-06	14.3718591477894
284.278149318859	2.68102680754517e-06	14.1627516631549
284.329420071748	2.7799349405322e-06	14.005478026152
284.405929667498	2.87179520429081e-06	13.8861465577065
284.480784855739	2.90025411720821e-06	13.7723791602757
284.555645138253	2.8796256386717e-06	13.6703794740344
284.641016316374	2.84493669500703e-06	13.5941183181398
284.715137065196	2.82895623306661e-06	13.5255622896769
284.782324415456	2.85216017185327e-06	13.4206108728728
284.836038893709	2.90376687534422e-06	13.3753165361395
284.892038635488	2.95628082013623e-06	13.3433513014266
284.951556178183	2.9494637421611e-06	13.3356420329751
285.035374985301	2.69235241452255e-06	13.3368963185585
285.106949313753	2.38072667983776e-06	13.3710669470805
285.173559139854	2.28628787092806e-06	13.4314720426964
285.243614809826	2.28534048279614e-06	13.5044111379603
285.325749598176	2.25874941223929e-06	13.5928096539893
285.388495242762	2.16017992221742e-06	13.6817369027322
285.441498752969	1.97016673618792e-06	13.7696450716712
285.515430075726	1.49715286093637e-06	13.8739708256769
285.597026790291	1.31185931038261e-06	13.9836769808712
285.651205203952	9.46864794558575e-07	14.0784193945026
285.709586521091	7.75616005704883e-07	14.1782272465414
285.763079629937	7.24073959686519e-07	14.2735881447233
285.814831697262	7.22534370315843e-07	14.367709501078
285.866402678008	7.27326302422957e-07	14.4589579018411
285.917395872869	7.19280788443298e-07	14.5324899579639
285.967776568601	6.7764899448818e-07	14.5937415597213
286.066196167325	6.51423759365165e-07	14.6825304332037
286.168650665723	6.23795699698886e-07	14.7565439030177
286.27798197673	6.09357295741995e-07	14.821960483069
286.365076545683	6.25655006549809e-07	14.8486179876154
286.445885746324	6.63566683955229e-07	14.8407040191309
286.531933802752	7.18951798156058e-07	14.8234485514619
286.635954166766	7.82561917207855e-07	14.7345483932227
286.7769508094	8.13969487989033e-07	14.6333841581266
286.867377837349	8.10075893949691e-07	14.5366479814041
286.943377364254	8.17358481690062e-07	14.4266608140346
287.087860521475	8.90783957983353e-07	14.3218901227613
287.228119709648	1.12278485143763e-06	14.2100557449934
287.321382818709	1.33907569386834e-06	14.0938954520424
287.425431110482	1.65383875836911e-06	14.000424613953
287.57322779318	2.07316744354726e-06	13.8907664089576
287.683047057105	2.23051057428075e-06	13.802718194509
287.76209602076	2.27146015829621e-06	13.70402065069
287.843008697766	2.26987511306966e-06	13.6194907884102
287.914552366024	2.2968867369927e-06	13.5483614431283
287.977434372971	2.4391812302742e-06	13.4769257991201
288.039594681068	2.72022166294901e-06	13.4377160719506
288.091269756336	2.9483683277749e-06	13.3958722769882
288.197048673371	3.10597843259221e-06	13.4237647653604
288.248132661366	3.04613968795824e-06	13.4215950358807
288.299778129983	2.98522766724999e-06	13.4405165527509
288.395270108493	2.96859342396816e-06	13.546358183319
288.488029286646	3.01056360992764e-06	13.6839021283319
288.544262619421	3.06169092815621e-06	13.7926015780302
288.626269585916	3.11464173874209e-06	13.9626069521357
288.68665678615	3.12656787405312e-06	14.1147922491897
288.747026825819	3.08170822079905e-06	14.2769974573257
288.827239802066	2.98072460234698e-06	14.479176423702
288.902087127471	2.8333656971453e-06	14.6826321051764
288.956355155011	2.6297647271746e-06	14.8445642162354
289.016823425585	2.34137290171922e-06	15.0028685677681
289.091418117867	2.0388781328783e-06	15.1971884954957
289.168856588812	1.55229540676239e-06	15.3560369293378
289.242490026281	1.08281591104969e-06	15.5052373349101
289.314462680354	8.8077419051801e-07	15.6779016029535
289.394312767566	1.09868368611995e-06	15.873700440583
289.484286344047	1.70851510566723e-06	16.0788017398613
289.575972966797	1.98867364963144e-06	16.255950483042
289.654149545675	1.59045649852136e-06	16.3731027819817
289.722639796754	1.27379998162468e-06	16.4776735334696
289.800566223756	1.22960979337647e-06	16.5954716963161
289.894543516484	1.30174255385011e-06	16.7191784762546
289.967497044319	1.35275768755439e-06	16.8197104457538
290.064505650582	1.37821905724409e-06	16.9326411613911
290.137820506133	1.3784356807343e-06	17.0201179857671
290.212493025457	1.23148009800687e-06	17.0726488342619
290.296591383569	1.18012918989087e-06	17.1529023629282
290.381454618761	1.09716280039458e-06	17.2172918375995
290.473135937511	9.64527885417834e-07	17.2626923483216
290.528113226859	8.46429285663509e-07	17.2729383464371
290.585991219535	8.31303548666393e-07	17.2837547475548
290.686484791409	1.1513397169077e-06	17.298303016434
290.768256477864	1.86405007288041e-06	17.3039122553828
290.840803855464	2.62598874332397e-06	17.3046743312555
290.905905881967	2.83487014754498e-06	17.3027852029289
290.966318635983	2.75950528426604e-06	17.3025204004525
291.027191540786	2.48935516962756e-06	17.3023393776392
291.10294309333	2.11810939223608e-06	17.3023977265495
291.172363357701	1.73966554070107e-06	17.3023837157595
291.260016137344	1.43739509485293e-06	17.3022742222743
291.326787455342	1.19740104381396e-06	17.3005601814963
291.393486865068	1.01334737942343e-06	17.2965832127316
291.459791587359	8.40124662312909e-07	17.2836022430035
291.537010657541	6.88218231843738e-07	17.2463270319434
291.588467363529	6.41319689021264e-07	17.2150018231004
291.639339893122	6.08695974647733e-07	17.156984598832
291.731505450067	6.70640437981084e-07	17.0558199664551
291.81114647917	7.52520115278791e-07	16.9785826022504
291.911118279519	8.67087064515504e-07	16.8410303178294
292.001040479852	9.51062375254584e-07	16.6872964394076
292.085311535543	9.76514208381886e-07	16.578278978245
292.154227328412	8.84388630272769e-07	16.388359453196
292.235506100431	7.29683004732485e-07	16.1863249206452
292.317235629012	5.86913817247467e-07	15.9664492939018
292.407758966148	4.92075689703085e-07	15.7188636976757
292.498545800078	5.69145445736511e-07	15.475006079755
292.616628313468	6.93702387279518e-07	15.2584193974577
292.675765253403	7.03138182667804e-07	15.0229344944126
292.776406895787	7.04491668324768e-07	14.8137173787695
292.869842783351	7.1191086187841e-07	14.5887796421861
292.932988137884	7.36119692744918e-07	14.2939989027679
293.02734713198	7.75507240738198e-07	14.0428952160012
293.110510704609	7.92926862027868e-07	13.7944107760186
293.192575604366	7.8866590708825e-07	13.5447521058982
293.281382289105	7.75167046507755e-07	13.2922721845496
293.392730506517	7.78053250311373e-07	13.0827539550347
293.476767733409	7.80284209116812e-07	12.8970145975385
293.550847507741	7.61112061450326e-07	12.687266556163
293.613165388365	7.35995170992569e-07	12.486544294018
293.668189496101	7.16683107998858e-07	12.3454270438932
293.720863307265	6.77112703422951e-07	12.2187780416357
293.808252102141	6.25706479457702e-07	12.1473787614713
293.899238989951	5.40845221195606e-07	12.1098030733307
293.950179750385	4.50687696691263e-07	12.081323503706
294.001681433085	3.99561505518205e-07	12.0844854904074
294.079276852634	4.1709200620217e-07	12.139324989125
294.134621453502	4.88948460009871e-07	12.1682047545651
294.186129085715	5.73642814700834e-07	12.2333725310618
294.243627407074	6.55196854962018e-07	12.345532462774
294.312636935097	7.4513024528539e-07	12.5190681075638
294.363626499386	7.96084096950575e-07	12.697277468529
294.452749540223	8.43774822478717e-07	12.940503827609
294.519217695189	9.3333744257261e-07	13.177115606957
294.574736923301	1.06485915307811e-06	13.402483282141
294.629854367083	1.16458289984071e-06	13.6339689748876
294.718878351656	1.30118216500624e-06	13.9246851167126
294.770260074351	1.09623826276806e-06	14.1314072767822
294.829211758858	5.62961669344043e-07	14.352935742714
294.891652366321	3.15362879339598e-07	14.5711244845829
294.949408942511	1.90345431865545e-07	14.7569784125569
295.006142060058	1.8358402706007e-07	14.9189685000802
295.056260790837	2.02488959530551e-07	15.0380429214253
295.172337022084	2.25325051184217e-07	15.2754163724547
295.267981719442	2.25499008791365e-07	15.4199217772239
295.393685683208	2.94826437394413e-07	15.546757934694
295.470829633239	4.15332002217042e-07	15.574800669454
295.531452104156	5.23731395352351e-07	15.5787487979579
295.651405626523	7.87371877093615e-07	15.5908178743127
295.7636495745	8.97691703071982e-07	15.5740865542994
295.844916562098	9.04758889318382e-07	15.5590005603443
295.941960283708	8.93390612340211e-07	15.5408095131706
296.033891124003	9.13740899275257e-07	15.508622775946
296.097480618491	9.49045409742773e-07	15.4710435821602
296.150293588112	9.99629592374162e-07	15.4380613546246
296.250352270199	1.22323552620392e-06	15.394665052863
296.35413915081	1.44444764368451e-06	15.3558977346586
296.424956205613	1.5533534109423e-06	15.3139240070475
296.514110453548	1.69976188120061e-06	15.268070604926
296.588954888708	1.77044510176577e-06	15.2216984565966
296.652889250011	1.78371575961865e-06	15.1837230940648
296.727113502066	1.73809208737605e-06	15.1525251103313
296.810738411931	1.60985345495115e-06	15.1295381584543
296.876395241165	1.43517269790322e-06	15.1029342300416
296.953173730331	1.20263123197956e-06	15.0995550080596
297.006611467107	9.34016240430017e-07	15.081851613713
297.059675098751	7.78882701207534e-07	15.0679336591425
297.117124485605	7.76163384948776e-07	15.0667685678992
297.170396130707	8.32796002202909e-07	15.065999006308
297.251280552129	9.21343979737745e-07	15.1360612604018
297.341744191806	1.01744052238635e-06	15.2498258413456
297.40434900705	1.09753403654289e-06	15.3257899471967
297.468033329321	1.1771844711536e-06	15.4015718448996
297.523385114838	1.24576499310419e-06	15.4734809564419
297.607202754373	1.32639497001593e-06	15.587620629888
297.665292502562	1.36067638201615e-06	15.6621008120927
297.718154514685	1.34686114476454e-06	15.7107370379548
297.800247326994	1.3268779601598e-06	15.797098858696
297.889524879351	1.43580115267777e-06	15.8681375617117
297.981140872572	1.68453035416405e-06	15.9045593722367
298.060290266798	1.63337444958903e-06	15.9849018885043
298.164069038203	1.50872205013417e-06	16.0620945086383
298.239646030932	1.31299806680037e-06	16.0169948244385
298.311284796606	1.13660607199422e-06	16.0003365420069
298.379037913992	9.56146779166692e-07	16.0032020929378
298.468740264585	7.88137404399855e-07	16.0456227384539
298.543516156421	6.67039440414462e-07	16.0896379027979
298.645174826784	6.25784879897306e-07	16.1521301453216
298.717116354188	6.35135995995163e-07	16.1817125795099
298.791873056307	6.44432245311555e-07	16.2283242152261
298.85853278264	6.16667111892915e-07	16.2619367287024
298.922017888508	5.96150072172768e-07	16.3122485956652
298.99575873548	6.70980336765832e-07	16.3710068539912
299.09089937254	1.08744224673535e-06	16.435374402731
299.168613237677	1.75239437594072e-06	16.4820646281411
299.224119052404	2.14055582266589e-06	16.5201501953926
299.278659298655	2.32043930605464e-06	16.5539227717154
299.336695203084	2.22501119974355e-06	16.5784981803347
299.391577771263	2.09400320140126e-06	16.6019537679438
299.443975901904	1.90321082161597e-06	16.6209409810402
299.494268208474	1.78060950377598e-06	16.6386096193078
299.561225969045	1.71444271752331e-06	16.6582979229243
299.626941622977	1.69253049661112e-06	16.673258443173
299.711171619052	1.66781571399716e-06	16.6850333869503
299.780068475063	1.64557584570115e-06	16.6900912853512
299.844990934701	1.63071483599665e-06	16.687966223179
299.907725642545	1.62974739097335e-06	16.6755326641965
299.965011382164	1.60762668564887e-06	16.62913761517
300.02917796045	1.58304245087471e-06	16.6019847950176
300.108611768599	1.37043283772349e-06	16.5073683431193
300.179283270515	9.52102549377692e-07	16.3796123743786
300.267883143957	6.44018837282957e-07	16.2764874011343
300.351298477969	3.13448059262114e-07	16.0733274571025
300.451199015983	2.35104027497126e-07	15.8533152014243
300.541697163146	3.10457954688464e-07	15.6019800047952
300.615594693785	4.29009870338126e-07	15.3068282227944
300.729445505544	6.78124695740152e-07	14.9595214016717
300.829459459328	9.59657937528247e-07	14.625432058195
300.894163996884	1.12695239760956e-06	14.2944873701244
300.979539727114	1.54595109263713e-06	13.9815396526201
301.076091420604	2.12561209597852e-06	13.6839890488872
301.174040697887	2.67245615064152e-06	13.391804659108
301.238751015791	2.78825175361624e-06	13.0400466173265
301.358792318454	2.74376529663613e-06	12.7018438818545
301.472582775081	4.62792046277134e-06	12.4356632045731
301.552568118688	6.99782316854471e-06	12.171939485216
301.622707373649	8.50811983238143e-06	11.8802599320111
301.736449051729	7.94147097156049e-06	11.6664975448451
301.820592698917	7.2732270018874e-06	11.4709166665878
301.881335982706	6.5086325447231e-06	11.2704824518226
301.975503801731	5.94809640284098e-06	11.1111636341354
302.081945910068	5.93810293817398e-06	11.0197993867788
302.184726891891	6.31423593125096e-06	10.9261110345235
302.238181875726	6.64191276162825e-06	10.8512817752673
302.297582833314	6.85443826049827e-06	10.8334902629445
302.368324852669	6.66668139271645e-06	10.8647501329949
302.42574152477	6.04396251705512e-06	10.8896452860405
302.49697109689	6.06453266189689e-06	11.0020584159319
302.558703917713	6.21642120053444e-06	11.1272990096417
302.618626358641	6.57477039866064e-06	11.2775164230349
302.686490201496	7.21074023234707e-06	11.4716362309433
302.747820733406	7.9221987118083e-06	11.6841032851748
302.798717051817	8.55913302851377e-06	11.9043173187521
302.85125569754	9.14067639230608e-06	12.1066449064926
302.90332783694	9.68492385888607e-06	12.3416135740625
302.98619750658	5.96679626491266e-06	12.6306384971916
303.037349594893	3.61415545487327e-06	12.9074765005804
303.087897602941	2.94194491234836e-06	13.1937406611215
303.175351282654	2.97681329107221e-06	13.5358047076271
303.256097279986	2.5079815358589e-06	13.879371311006
303.307690258841	2.11541844910851e-06	14.1643643735935
303.3653218547	1.56479954719028e-06	14.4617173798469
303.429286097636	1.0844559964399e-06	14.7679482551192
303.508977706058	8.82244335890488e-07	15.0958311504136
303.592685629378	7.84122000438953e-07	15.4141442299503
303.683769158162	5.09296561941541e-07	15.7190345192727
303.763384269211	3.18000813866664e-07	15.9733403288369
303.836662324318	3.05237078605167e-07	16.1840316775735
303.910047573505	4.43212945117561e-07	16.3629406686019
303.97453131348	7.13936545602627e-07	16.4909943639731
304.024786372031	9.51159441181084e-07	16.5645570861793
304.143764175864	1.5202944637356e-06	16.7243722601261
304.256438466458	1.71209435929049e-06	16.8211158984351
304.403676167556	1.71696687323277e-06	16.8892245547592
304.521363050958	1.6873506470703e-06	16.908182109505
304.628616283214	1.70757974741693e-06	16.9124558667728
304.741078195133	1.77239420368527e-06	16.9115671316002
304.82027584507	1.8397622530938e-06	16.9086794043739
304.890331425833	1.91904552245836e-06	16.9049357527002
304.985379414328	2.08428413912732e-06	16.8982085624968
305.060018496544	2.22205463859891e-06	16.8860591546152
305.162880410107	2.52135187451175e-06	16.8776002336776
305.240984759358	2.72499806556735e-06	16.8648410450452
305.31835450621	2.85054080075571e-06	16.8537317372519
305.369243359749	2.64387689819395e-06	16.8218805387585
305.420699260234	2.31447725474872e-06	16.7940965341883
305.488847377306	1.80824380498698e-06	16.7749851853731
305.552324039272	1.09895049324022e-06	16.7351653889236
305.616200483342	7.12199677278404e-07	16.6870816215631
305.674044411884	6.20955615480093e-07	16.6276693443626
305.739252120094	6.24150070782079e-07	16.5781159161396
305.81457151316	6.18215036127579e-07	16.5273148727333
305.877557562164	6.1476147600862e-07	16.4809443611722
305.94933052199	6.83049533242443e-07	16.4572148479988
306.001979909373	7.73997866583959e-07	16.4104821142197
306.055231791649	8.89456539375079e-07	16.3476174011986
306.113560005861	1.02873142074709e-06	16.3080009309358
306.167313271951	1.15064773920306e-06	16.2348288461651
306.217792237499	1.25946696242431e-06	16.1708258669062
306.269054605139	1.36720161273871e-06	16.1000625484151
306.367404510106	1.56797455117033e-06	16.1370567266759
306.47030871088	1.69470109535309e-06	16.1731396856656
306.541807671267	1.45434587221137e-06	16.1221031125311
306.608197297891	1.31255888376974e-06	16.0138380435558
306.678303760685	1.31557477352457e-06	15.9153896269735
306.756582876014	1.33620886392424e-06	15.8657937997801
306.831969482178	1.32015676659389e-06	15.8059555371109
306.905988306253	1.26570624243326e-06	15.7280675469937
306.960545283083	1.19274763644961e-06	15.6319302190497
307.043540313205	1.12360247389159e-06	15.5792449672339
307.120325031587	1.05688188274397e-06	15.5309270683474
307.242298357063	9.76216734311539e-07	15.4625599233265
307.31795760882	8.94509477111117e-07	15.3876449487991
307.39136126444	8.01584924412759e-07	15.3003457170223
307.468508523292	7.38581908781541e-07	15.2584231397959
307.550054054373	7.70423099102011e-07	15.2411451446948
307.650411512253	1.05698600641732e-06	15.2450544304723
307.728154284324	1.39418010360524e-06	15.2579858707809
307.820188283796	1.60305357061402e-06	15.2749151421855
307.901974793231	1.75421372474836e-06	15.285652440544
307.969677334348	1.85163921640777e-06	15.3071538503024
308.028440474436	1.85587388847856e-06	15.3252790897
308.079293617814	1.77214765765608e-06	15.3501699817553
308.163403441458	1.60017301040369e-06	15.3893972622257
308.233435732426	1.41640147894685e-06	15.4286355847066
308.296249772787	1.29279375478323e-06	15.4665009091583
308.370501002766	1.05774078419999e-06	15.5038323664096
308.424386798097	8.872161606395e-07	15.5331501783439
308.479742914123	8.49185461643511e-07	15.5608415667295
308.539944303778	8.38507117784179e-07	15.5873007937945
308.597527144527	8.5893362876827e-07	15.6097249601761
308.651970289138	8.23652058512871e-07	15.6270453188904
308.703630665942	7.73897318017423e-07	15.6406218567342
308.754732601174	5.59276569143688e-07	15.6347438961848
308.805232178734	3.50344422798305e-07	15.599358417931
308.912047249832	2.52436644529535e-07	15.5665467232021
308.984785778394	2.14785598825544e-07	15.5128542970209
309.053119916439	2.13318213984689e-07	15.3386216061319
309.127754798977	2.02412512769495e-07	15.1669368205102
309.210990273271	1.82312394563057e-07	15.0225153104769
309.299644563643	1.40051934302948e-07	14.7640098653419
309.424599551742	1.11171355434294e-07	14.4621888278405
309.496607402025	1.24256503224864e-07	14.1518781402178
309.638004283674	3.80391409296789e-07	13.9253304002463
309.776426530893	8.03134395195058e-07	13.6780706318007
309.908869207161	9.76550002781314e-07	13.4091532570883
310.021658274503	9.3600129557313e-07	13.1685104703098
310.092571106693	8.24567258555608e-07	12.9118614616466
310.180170998435	7.25748449460482e-07	12.6783200678784
310.317848752583	6.36073439580715e-07	12.4674970864089
310.41315052777	5.89976402753565e-07	12.2639346468971
310.517860889756	5.53409766572102e-07	12.0995953945016
310.607272984144	4.99749967850233e-07	11.9752876900388
310.68501096664	4.4177401207902e-07	11.8736604496566
310.753247787065	3.8604964703259e-07	11.7965538656441
310.813223080148	3.46308388113712e-07	11.7198055724152
310.868985090964	3.4480059305432e-07	11.689513094359
310.927281847682	3.76476946115594e-07	11.6934289240659
311.02602884867	4.61117330917325e-07	11.7547326632314
311.076872122287	5.10595525562049e-07	11.7946031017821
311.1282944054	5.40210625587125e-07	11.8798140956985
311.178983365565	5.55949572954742e-07	11.9819725066132
311.23218174137	5.67105320582971e-07	12.1085269051007
311.287929285353	5.79202761296269e-07	12.2540031546885
311.341495055441	5.97004446182371e-07	12.4118659823715
311.424028971364	6.37141757715268e-07	12.6296063500275
311.511211075746	6.92134632092711e-07	12.875726476885
311.564256560836	7.27703397398864e-07	13.0895166827714
311.62121480108	7.48689890003151e-07	13.3234427342579
311.709561389588	7.64209403663122e-07	13.6191431923973
311.791564438953	7.70098053365591e-07	13.9293001822574
311.859387119872	7.68381920467639e-07	14.1667609642804
311.940669371158	7.59563887941907e-07	14.4310457004208
312.018827752632	5.8424154808481e-07	14.6704030398712
312.075051828772	3.77441676315909e-07	14.8902662962834
312.127962235557	3.91695990552989e-07	15.1042878236778
312.178342644114	3.76511624227566e-07	15.3015415879173
312.230933500957	3.95807457240729e-07	15.5132765639562
312.285109875204	4.66313696148962e-07	15.7226392010458
312.341600219435	5.74359967472545e-07	15.9167818043166
312.401026861497	6.59495801889609e-07	16.1134806496343
312.464611104317	6.19431970345909e-07	16.2979697273762
312.534927881464	5.21077476689361e-07	16.4877572780657
312.605662077524	3.94655531609822e-07	16.6601570248496
312.666195753093	3.29345015560879e-07	16.7976450709554
312.753193196552	2.92724422722481e-07	16.9615721637355
312.833010740678	2.81265401022982e-07	17.0867171199147
312.94715348548	3.55594395868761e-07	17.2194569088827
312.99747242455	4.17509145298463e-07	17.2576386846557
313.117929748472	6.30305633600227e-07	17.3392560685269
313.222120117726	8.88355956116755e-07	17.3810446858219
313.274487397659	1.01594208229168e-06	17.3905750256787
313.346767357528	1.23936999250599e-06	17.4007978302295
313.446130903652	1.55328016390551e-06	17.4069586661588
313.52590590845	1.79496868950926e-06	17.4071723821089
313.603320413072	1.96567808910303e-06	17.4051896782393
313.681651775347	1.92406116312344e-06	17.4013779584361
313.752706783025	1.63524788047819e-06	17.3965358272344
313.823133290361	1.24977944932743e-06	17.39093757391
313.880061856249	8.97881045634305e-07	17.3820919602209
313.957959191244	5.91621006908559e-07	17.3535628763315
314.031823820742	5.92946064802249e-07	17.3059227151592
314.129127344264	7.48248349422745e-07	17.2643286330273
314.205759701338	8.987336075522e-07	17.2149150964005
314.28150171233	1.0369194243513e-06	17.1528051789695
314.3403730517	1.10998618761568e-06	17.0652776244856
314.403822280312	1.17643368708671e-06	16.97070894126
314.455073383528	1.20530491819041e-06	16.859728065318
314.50572495166	1.23872451247151e-06	16.768416773686
314.555761961904	1.24718097556935e-06	16.6277328459181
314.670337996031	1.29585821770117e-06	16.533045329163
314.756482994522	1.20790688170751e-06	16.382457822633
314.822393407111	1.14163450882188e-06	16.2323837900463
314.892194146305	1.18685034236306e-06	16.0825705811382
314.956649300741	1.21767762650984e-06	15.9118022138696
315.017419673883	8.90856232525859e-07	15.7197364972165
315.081620430094	5.38289102429302e-07	15.5033454651584
315.139725185471	5.21943444929993e-07	15.2864405627875
315.190635920145	6.5835515045848e-07	15.0345022545871
315.242922374792	8.93535270157997e-07	14.7884167282161
315.368734691356	1.5197888196328e-06	14.6487707257636
315.418988253231	1.78844794622552e-06	14.4400694570855
315.477116369634	2.06233521976462e-06	14.2691294316001
315.530448365617	2.26406632957915e-06	14.0362408549284
315.616226848406	2.52299456950663e-06	13.8732853984351
315.699003963002	2.72124330856859e-06	13.7349332541077
315.752639468626	2.81682114165138e-06	13.5644656478061
315.832526937361	2.86820591697608e-06	13.479052327932
315.90787882187	2.84044278530648e-06	13.4040264333809
315.983259160388	2.79725085518447e-06	13.3380534982612
316.066834072632	2.79092604856169e-06	13.3011812264679
316.139953405186	2.82241532559295e-06	13.2826813949834
316.206468697236	2.87406817326155e-06	13.2819465634256
316.257969746693	2.91213729053894e-06	13.2854589713254
316.312905852536	2.89515611903312e-06	13.3078345545342
316.374640150038	2.5765151991241e-06	13.3067943780372
316.434969392372	2.3712730295576e-06	13.352471966533
316.490930346117	2.34033493698665e-06	13.4132221138562
316.544703527504	2.34734047403662e-06	13.4818423620787
316.624224420826	2.3060611579953e-06	13.5723295834586
316.697867311351	2.18522049925148e-06	13.6671680580329
316.765210493484	1.82133189436628e-06	13.7628357598004
316.830875152147	1.66463545019727e-06	13.862017783285
316.88671651002	1.22936408292512e-06	13.9562519114616
316.966180173839	9.12394785328461e-07	14.064627545671
317.019844858794	7.60502320802176e-07	14.1586528998609
317.076156146992	7.21344374788096e-07	14.2552670293002
317.126625959177	7.20916462822777e-07	14.3466314112276
317.178141983733	7.23470907785062e-07	14.434424890355
317.244072688688	6.09344419636618e-07	14.4994091869512
317.307810200209	5.46830167015678e-07	14.5567899707308
317.385509324475	5.47602237314798e-07	14.588560341458
317.438556509198	5.56332004726543e-07	14.5824843502584
317.495732538823	5.65196712769349e-07	14.5800013769697
317.56094105689	5.68691741730115e-07	14.5904019093078
317.636220103047	5.66093136940981e-07	14.6158769290853
317.724275226393	5.61428471586696e-07	14.6496014773745
317.829216505832	5.58064829012426e-07	14.6763149993584
317.887327069849	5.12502329802104e-07	14.5903325243206
317.938064560682	5.0968930889165e-07	14.5254808246905
318.051751378024	6.56778557866595e-07	14.4948685988394
318.193360977522	7.1855348675206e-07	14.4415159319608
318.28240363338	7.16405385116493e-07	14.3569687781783
318.359651176669	7.3467090858608e-07	14.2677732159184
318.504449361077	8.32545925897765e-07	14.1812372076077
318.644472401251	1.09839718963543e-06	14.0793970583382
318.746426658501	1.36545357313004e-06	13.9763551963594
318.895284879429	1.85041846171926e-06	13.8905400970891
319.015851289815	2.12297853602267e-06	13.8059265894865
319.103139591309	2.23133792920121e-06	13.7112532588739
319.195557730143	2.26833988478569e-06	13.6269176244767
319.292697605592	2.2326731098424e-06	13.5652733394049
319.373912596625	2.31098307294643e-06	13.5090420181923
319.442947285743	2.64462052612221e-06	13.462111917676
319.501608215087	2.9558006306999e-06	13.4342953549624
319.558725337408	3.02309511527545e-06	13.4242883028133
319.657638527015	2.97714691387473e-06	13.486594415203
319.721614601252	2.95596466779987e-06	13.5385035962311
319.784997291338	2.97751255930351e-06	13.6105631502863
319.835884020966	3.01824224884421e-06	13.674617257478
319.903219850665	3.06092344485645e-06	13.7894583399549
319.987078305437	3.05577013333626e-06	13.9465535141982
320.069983536114	2.96639597205886e-06	14.1192802889014
320.124360282305	2.8123423792488e-06	14.2571203573845
320.175488910063	2.64262724187183e-06	14.4074839830036
320.258775270797	2.38191824959318e-06	14.60219143586
320.325794194862	2.08004265641071e-06	14.7854883522999
320.388872733215	1.54684445185223e-06	14.9303367125779
320.470753008745	1.25671367798401e-06	15.1785942873377
320.557596255892	6.79913061344351e-07	15.3361303768166
320.63904878042	4.71793348116574e-07	15.4932059576565
320.721009821814	6.70680721176854e-07	15.7156336097104
320.806720431658	1.03675796099585e-06	15.9002631044916
320.870503949363	9.73594009391726e-07	16.0108887392719
320.958853235313	1.01872109068277e-06	16.1729314913084
321.038763391796	1.13343259154456e-06	16.3223834848494
321.111550609694	1.18228297057766e-06	16.4575829820755
321.1801506051	1.16452153351218e-06	16.5892148519814
321.237804775942	1.1019200928954e-06	16.6988953658086
321.319788584393	1.07461425064848e-06	16.845196182104
321.392825369731	1.00176275568641e-06	16.9604590841683
321.495144449164	9.55736750106753e-07	17.0920437970832
321.567958402945	8.52824026979875e-07	17.1796683136278
321.642134845027	7.62553439856886e-07	17.2645184840215
321.701528130577	6.53424953376441e-07	17.3238264361178
321.787732350892	5.65545908462461e-07	17.3994463885705
321.850079499153	4.87155722414911e-07	17.4435145525149
321.93863946755	5.23977479476563e-07	17.4933451432493
321.988680863146	6.40518156139078e-07	17.5128621384908
322.090978124436	1.15042418316322e-06	17.5416860386997
322.186567405023	1.70126505663414e-06	17.5549816862847
322.242839137814	1.70266349352055e-06	17.559837612266
322.318486285744	1.64286662581431e-06	17.5629329950108
322.393757018389	1.455647822328e-06	17.5623942641516
322.478435150141	1.26614404457845e-06	17.5588385139659
322.549089285347	1.08411987674054e-06	17.5527512304845
322.621831560144	8.9275323048543e-07	17.542199993918
322.682061656046	7.35868397085251e-07	17.5286958984249
322.747385636088	6.25297514619591e-07	17.514639375163
322.812858677537	5.41511008861188e-07	17.4951775058856
322.87686461282	4.17635575400131e-07	17.399696083466
322.960697886961	4.52304564342465e-07	17.3598135643777
323.035492709665	5.09186401801843e-07	17.2963580806626
323.132352148971	6.29742614529964e-07	17.2341384476541
323.211350849421	7.33369935562897e-07	17.0937767916168
323.301216327202	8.56552127051856e-07	16.9354358924579
323.381261440246	9.19692283179191e-07	16.8154481882952
323.459866355352	8.64402772504932e-07	16.6196774567711
323.542184478116	7.09425877487853e-07	16.4121437459187
323.625489785942	5.65581578343941e-07	16.1862414191017
323.709953641046	4.73837801645548e-07	15.9305703214546
323.796656539539	4.21876382273263e-07	15.6772814525132
323.887600107072	5.07584936580284e-07	15.4289168243684
323.988702276634	6.74968612171084e-07	15.2222365518025
324.069542895153	7.2406147211198e-07	14.9874740358077
324.194519749046	7.35475609049344e-07	14.7718674838763
324.265748328054	7.39879578436807e-07	14.5152128239972
324.342098414446	7.5741032518049e-07	14.2751630331508
324.453824051462	7.90068423787861e-07	14.0696890523645
324.539316839215	7.95401982189585e-07	13.8048990440593
324.612817515108	7.80566016118146e-07	13.5451874369023
324.684258289412	7.58771348813524e-07	13.3025104536075
324.757644896759	7.36779516531682e-07	13.0759037057156
324.850698625046	7.27559635419851e-07	12.8905993752854
324.955390301506	7.30394558433981e-07	12.6887781586894
325.008730314044	7.31965241647679e-07	12.5253952321124
325.066994776857	7.23928956337355e-07	12.3819234064957
325.123795112338	7.04876920514517e-07	12.2744626453653
325.178690362813	6.58277814244839e-07	12.188181578236
325.231964020331	5.67751361275261e-07	12.1042439256407
325.317543884751	4.65275330327506e-07	12.0756526762049
325.382991181608	4.017335035051e-07	12.0596317568246
325.45677740311	4.25786452430378e-07	12.1167958083181
325.532386752295	5.03851540544373e-07	12.2015923938997
325.582416606091	5.89165697199999e-07	12.2856364104285
325.637854548417	6.76438944782889e-07	12.4006779565235
325.697265974081	7.63293894014674e-07	12.5459903277519
325.74989926384	8.03775659226641e-07	12.7055475302096
325.835523714817	8.86603252801724e-07	12.946353378082
325.886665875069	9.63923027909385e-07	13.1568101832999
325.937203956378	9.95227527113407e-07	13.3633138168787
326.028436243615	1.16495998899777e-06	13.6435365208868
326.117083346483	1.34976703236802e-06	13.9318386065479
326.173514089189	1.47296977692266e-06	14.1565247143978
326.236721721522	1.23653009756429e-06	14.3912904691335
326.302979269977	6.18699463926084e-07	14.6211392959189
326.366296131472	3.24955137897454e-07	14.8245285372903
326.427247743811	1.95125584622161e-07	14.9990318426845
326.491461508584	2.0330113724349e-07	15.1580923960929
326.554646927596	2.14697420767572e-07	15.2867826168224
326.654109828716	2.15755878760594e-07	15.4560334958272
326.777657062254	2.55571813526658e-07	15.5971576901659
326.856908605601	3.59289970041792e-07	15.6338529035881
326.932044673394	4.97415316944529e-07	15.6476891889988
327.041731127028	7.30171361677335e-07	15.6590320223828
327.150615487481	8.69658079215494e-07	15.6535545844842
327.217616904007	8.90294455049066e-07	15.6302441282117
327.313612239012	8.80548318821492e-07	15.6084620065753
327.412121059872	8.82019603216428e-07	15.5831144620817
327.498403134548	9.45821877166276e-07	15.5592493298666
327.558470576322	9.98610638392432e-07	15.5267511947338
327.662036951605	1.21829284113689e-06	15.487193213997
327.76565895969	1.43847700424008e-06	15.4448109181164
327.834339926902	1.55297538305098e-06	15.4073993424164
327.908445895587	1.68255494591277e-06	15.3729824611137
327.980391729466	1.76536947888464e-06	15.3265132085898
328.050444265666	1.80438377776532e-06	15.2854949405511
328.150622247367	1.78736968518396e-06	15.2653806889469
328.201344369764	1.6612880259788e-06	15.2180300831296
328.252644814728	1.4895551928408e-06	15.1697041379218
328.312897771665	1.25662177279636e-06	15.1349834003404
328.368492484504	9.4020859318156e-07	15.1010072923836
328.426234148335	7.41700915505383e-07	15.0756920531695
328.48169350416	7.20454119416686e-07	15.0695949270136
328.565515092998	8.01284633193207e-07	15.1053855802138
328.655929757706	8.99233334218276e-07	15.1776676816545
328.717305006524	9.68604918814307e-07	15.2303403587196
328.780365801817	1.03582539310797e-06	15.3044276613851
328.842886567504	1.10865011971234e-06	15.402156711996
328.914500053029	1.1976604799223e-06	15.5054146425548
328.993295727881	1.29860777319298e-06	15.6348036450744
329.048779620424	1.34427465858107e-06	15.6813303276059
329.112614964653	1.37199004456807e-06	15.7692455984249
329.191455655899	1.38012356010471e-06	15.8739864580973
329.277901813461	1.4265154068649e-06	15.9998698445139
329.358142448177	1.61812573647621e-06	16.0490807241151
329.450390406247	1.79654933398112e-06	16.1343191277222
329.543620052544	1.6302449060102e-06	16.1449303867469
329.621871619033	1.52136006027915e-06	16.2159083086631
329.695675012311	1.31962694733895e-06	16.1610539364467
329.778956687405	1.12075258154125e-06	16.1280533928541
329.877195373894	9.96414754368746e-07	16.1839939660465
329.951505417691	8.18672553363112e-07	16.18662069051
330.048521598645	6.80110188864448e-07	16.2140719332377
330.120760858889	6.31589125304972e-07	16.2252616870828
330.193969137332	6.41139141445853e-07	16.2634039345813
330.271816529524	6.33791659093014e-07	16.3089278296009
330.353101335561	6.36362220831712e-07	16.3685477439127
330.440785295484	7.70415286716366e-07	16.4244412878071
330.546658201246	1.32341325431415e-06	16.4792790769794
330.627288958642	2.07002772370891e-06	16.5187933286129
330.698450455212	2.49679497378112e-06	16.543554606463
330.759961033528	2.58251154758647e-06	16.564920054346
330.814292547928	2.39286429333594e-06	16.5782812877909
330.86706455037	2.21480506618547e-06	16.5936662527487
330.968314336546	2.0471564558533e-06	16.6141118311213
331.039134468045	1.92957018594166e-06	16.6263024422256
331.104858818498	1.83855170226461e-06	16.6350946844685
331.170706063523	1.76293260232455e-06	16.641549619246
331.272463132109	1.70432678503692e-06	16.6462480989037
331.336944536116	1.66517008309085e-06	16.646799593393
331.401038078114	1.65784290006047e-06	16.643365506857
331.461140916084	1.69216219618375e-06	16.6321465936766
331.531612468393	1.78021639559174e-06	16.6026795216555
331.5829208265	1.83323706876377e-06	16.5649059384384
331.633642254288	1.53910004235718e-06	16.4486887171309
331.683754500479	1.17310663578161e-06	16.3618992659473
331.802336196682	6.92684425779191e-07	16.2375189985593
331.894844123958	3.39368389119484e-07	16.0064522746359
331.966311573834	3.27133445341417e-07	15.7753043933146
332.035994988329	4.36661529157892e-07	15.5388016067313
332.14826905636	7.3869479188795e-07	15.2831034302772
332.248208868755	1.06917614196274e-06	14.9982569562984
332.314281017426	1.23866684930002e-06	14.6567313369495
332.400040844604	1.64778270701908e-06	14.2896212899046
332.497252293755	2.24229580600278e-06	14.002632033812
332.59502085424	2.78166488870689e-06	13.6960361036481
332.657422930313	2.88963821266289e-06	13.3880356010552
332.776206410655	2.84437293358538e-06	13.0946732055014
332.890288675214	4.76581608806545e-06	12.8145176312682
332.970868631594	7.23064145629687e-06	12.4849337184344
333.038756000714	9.35150674407735e-06	12.1865744507892
333.151607855189	9.01406533850089e-06	11.920778718412
333.234958684958	8.35249523038912e-06	11.6626443493289
333.335964997148	7.87713866633851e-06	11.480624108856
333.386513753228	7.3440028578981e-06	11.2736558894791
333.452745689795	6.96427168739074e-06	11.1016308209849
333.511139501924	6.71771203445409e-06	10.962685430376
333.575275439053	6.6506946958708e-06	10.8273135239362
333.636937103097	6.92961487641648e-06	10.7637353940636
333.693018505082	6.86528633781752e-06	10.728039066984
333.747884209355	6.00648845226993e-06	10.6881622882141
333.847281947718	5.6324538953068e-06	10.7306574951425
333.897797283385	5.57534210725465e-06	10.7975598366493
333.948911843342	5.57253449037178e-06	10.8899273220479
334.001188663612	5.76952317723414e-06	11.0132353072859
334.055726527308	6.22322683398684e-06	11.1735708166055
334.113404141336	6.88955903514379e-06	11.3690583403762
334.172642029508	7.66396869602746e-06	11.5892238843717
334.225207068059	8.39906304897413e-06	11.8193540971007
334.310367779077	9.27416488673508e-06	12.091982780566
334.374510001044	6.70763822678312e-06	12.3568966213522
334.433994422848	4.21413452400559e-06	12.6523929964035
334.500937952245	2.94478760975505e-06	12.973043387517
334.583247105241	2.86720122455893e-06	13.3147355714744
334.634755560463	2.5408122956438e-06	13.6051537644102
334.694592192225	2.30106440316383e-06	13.9220537276237
334.750767202683	1.76417189270212e-06	14.2231164691153
334.802607199624	1.24306757727891e-06	14.5031509231952
334.886521156464	8.94453140267462e-07	14.8481466370764
334.979969906999	7.8556645692926e-07	15.1924517526325
335.073121686134	5.19347125686675e-07	15.5121308328226
335.162201347546	3.20814160151121e-07	15.7968353796491
335.227207420152	2.74293236436495e-07	15.9963022257894
335.305672796269	3.59078554844761e-07	16.2005869034823
335.385685415114	6.58397802676036e-07	16.3727153990468
335.480126102246	1.2245319934482e-06	16.5318949511329
335.600160107215	1.69795594606672e-06	16.6741962457049
335.712712284125	1.80919532980402e-06	16.754765250361
335.777222261089	1.74857792440169e-06	16.774821904975
335.873795766469	1.69924844451509e-06	16.7968019329256
335.958021010305	1.68582769783836e-06	16.8044199371265
336.061611109499	1.71324117876198e-06	16.8072635731052
336.170902363862	1.78600310965417e-06	16.8059409066874
336.262189280253	1.87630773305281e-06	16.8014996771443
336.35194348826	1.99646034632805e-06	16.7938751382108
336.430646410259	2.13448017334333e-06	16.7857646910308
336.512041925649	2.32527879397176e-06	16.7757989432198
336.606152918197	2.60137904684824e-06	16.7660357174772
336.683559192054	2.7647133248806e-06	16.7498355002757
336.775704789815	2.80669989881371e-06	16.7316922020262
336.847791563806	2.60103860740689e-06	16.7162556903945
336.92345412239	2.06664150954362e-06	16.6976198301985
336.988191219749	1.31907168551065e-06	16.6650750460824
337.049271287675	8.2930744765189e-07	16.6223957569892
337.106277794907	6.61800683591035e-07	16.5747147767456
337.174201435294	6.3607989877738e-07	16.5281692826896
337.251276048269	6.37692493375804e-07	16.4910596676989
337.308189765659	6.56946881849466e-07	16.4413331087323
337.375258365975	7.45690182776517e-07	16.4142674261185
337.435317894281	8.68080357390781e-07	16.37330164207
337.488789064442	9.8852435832317e-07	16.3097641750445
337.55896624112	1.15939448198869e-06	16.2998054744374
337.620035224995	1.29717686251388e-06	16.2525196031099
337.676581023568	1.41821122945148e-06	16.2093351911867
337.733465787829	1.53904989284424e-06	16.1602648598346
337.795571466606	1.67174801437927e-06	16.1103749189822
337.864677201115	1.70106793636641e-06	16.0597722529135
337.942699836384	1.40034206738879e-06	16.001072654832
338.042581818773	1.32872879582821e-06	15.9289287824663
338.121946636712	1.34919752316005e-06	15.8348348264556
338.198964782176	1.33313258664683e-06	15.7411885260688
338.272803961209	1.28318581092379e-06	15.6593378551575
338.35159834007	1.21503598598409e-06	15.6011164107429
338.44913253319	1.13301466474895e-06	15.5603845918321
338.525892138656	1.01742100425349e-06	15.4227935554219
338.62864749266	9.41370549227468e-07	15.3578837740865
338.703840003541	8.65580819444536e-07	15.3023868397083
338.775770866565	7.71041238194163e-07	15.2610803696785
338.845078338407	6.29985599847548e-07	15.2012684342768
338.905630437288	5.95394251984588e-07	15.1964899843049
338.963770704573	7.07287526589433e-07	15.2052628477187
339.029067387417	9.79420366530165e-07	15.2364544220349
339.091376708048	1.26375746865735e-06	15.2668406525427
339.162305762292	1.48571059708171e-06	15.3248248639774
339.228182628947	1.61965370634551e-06	15.3822260947417
339.295435552643	1.69232646252245e-06	15.4412922128893
339.385076450026	1.60284779357809e-06	15.487686509871
339.467620901801	1.45657256477675e-06	15.5425280700176
339.562471373496	1.34891724800371e-06	15.6005231907612
339.613039134538	1.24116921271158e-06	15.6405908051048
339.664201150142	1.0040876575287e-06	15.6781548110464
339.718480952257	8.25878746962772e-07	15.7164039879207
339.773594371306	7.83007607592562e-07	15.7524950062033
339.827501816558	7.70937001005552e-07	15.7850681714675
339.885779057093	8.05628035489544e-07	15.8160200645474
339.981154457218	8.03106325329106e-07	15.8492795999032
340.040041990655	7.70745861023289e-07	15.8700057382294
340.105793425801	5.6464154116112e-07	15.8724438360148
340.172584522815	3.54857044456932e-07	15.8439456632591
340.274663675646	2.5656693715372e-07	15.8130449335044
340.345938272268	2.2179554903705e-07	15.7650705362508
340.415049309031	2.23081875294259e-07	15.5957821053965
340.493836264732	2.11797048442008e-07	15.4299211036043
340.577210919402	1.74191118032322e-07	15.184811257401
340.662172419246	1.51934649056145e-07	15.039419568046
340.755517282497	1.23867751501596e-07	14.8227019840116
340.867964866275	1.23420250515495e-07	14.6119110275869
340.973968309214	2.12303671104493e-07	14.3717426712501
341.028371456084	2.73920165235426e-07	14.129854900491
341.167473799534	7.51087400527053e-07	13.8982324688662
341.311790519911	9.91123255816063e-07	13.6684134960133
341.424347054815	9.23939260461255e-07	13.383193958085
341.489170745819	8.4243110638819e-07	13.1666690360502
341.586277387754	7.62120111759606e-07	12.9560356904429
341.681829886723	6.80929682738985e-07	12.7534333954731
341.777792484455	6.25999437342064e-07	12.5624297422762
341.866565601385	5.8835310220377e-07	12.3861833910042
341.945766030651	5.30724875498935e-07	12.2290452344861
342.014950163014	4.63020434823512e-07	12.100130230375
342.077003867077	3.93610196378851e-07	11.9673549711812
342.149048042869	3.4868333365292e-07	11.8861110312628
342.254569850263	3.29677956667564e-07	11.8726154885739
342.355259674248	3.73738385412522e-07	11.894280863834
342.417607037748	4.42543993679534e-07	11.9103306395933
342.508605364993	5.19073545485696e-07	12.0100158123738
342.569100292777	5.60725872389464e-07	12.1016142562443
342.643666531891	5.92836065745294e-07	12.2439501048282
342.69399176187	6.06430198174429e-07	12.3742751112654
342.747584787224	6.06159674369575e-07	12.5132229612296
342.835161403285	6.31197137000771e-07	12.715658568867
342.891841298312	6.58429278618145e-07	12.8955073778262
342.966353665154	6.9251020518309e-07	13.119834883872
343.023077931681	7.20134495627798e-07	13.3449325357555
343.080731761519	7.30886681300289e-07	13.5707169285709
343.141885930057	7.27878584662348e-07	13.8111382113709
343.194958259927	7.16401728700421e-07	14.0281962240397
343.272807789183	7.19889106762689e-07	14.2788995811909
343.327691928324	6.84949342719156e-07	14.4996151549026
343.388163082948	6.26228351756009e-07	14.7720125255728
343.447832248624	4.34675125704551e-07	15.0188849922582
343.503395904985	3.63413859959911e-07	15.2598150303516
343.554844741523	3.80505618522124e-07	15.4723346582309
343.605255027155	3.71185856138916e-07	15.6724925812221
343.657656206822	3.93305638681975e-07	15.8790315603211
343.711908919494	4.70413122900759e-07	16.0814511712707
343.76862812482	5.73557210339479e-07	16.2832458453941
343.828578504429	6.31621082697303e-07	16.4796089794585
343.893053433072	5.75558852001299e-07	16.6693603241967
343.963264732554	4.72501953684909e-07	16.8590322016591
344.034261378155	3.38791350540822e-07	17.029367200638
344.088651714836	2.58483710550391e-07	17.1481460561631
344.171381231382	2.19522850026898e-07	17.3048677078339
344.250838672026	2.38123757986091e-07	17.4329805999454
344.300905956582	2.70047393280335e-07	17.4939111906587
344.375498846802	3.58390514075488e-07	17.5787886951933
344.476214412468	5.14883062580902e-07	17.6649016390803
344.54493019441	6.50706269487235e-07	17.7036937779303
344.601729667805	7.62977439450615e-07	17.7249070418971
344.651775700966	8.46824747050923e-07	17.7370259526129
344.708829923926	9.44102434832392e-07	17.7462649329503
344.787479513326	1.0883818245917e-06	17.7532388188096
344.868037008623	1.13778335621763e-06	17.7503264075779
344.943707165459	1.08339910157132e-06	17.7408733005484
345.019851172499	9.22820657785808e-07	17.726791214563
345.088936811852	6.89341285697224e-07	17.7074703892492
345.17147664554	4.81179298619936e-07	17.6801649701228
345.270308872866	3.94413002436463e-07	17.6425403039799
345.320829312028	3.886896114953e-07	17.5840635550328
345.371947272488	4.39106153309259e-07	17.4940811888394
345.424349809823	4.96486866399022e-07	17.3994098756569
345.497009135282	5.70214642221094e-07	17.2963701194766
345.583880963363	6.4843161544904e-07	17.1880641405546
345.659806851256	7.04785684127059e-07	17.0611116739628
345.751324451469	7.88803067144852e-07	16.9102347485332
345.822719191773	8.55777503243848e-07	16.7612555604312
345.893686776198	9.14985359584091e-07	16.5782306256185
345.993825592495	1.01392107246802e-06	16.4299882572092
346.057381102822	9.89780757974302e-07	16.257135897748
346.122539170865	9.06327437323002e-07	16.0835454324644
346.19503710745	7.9224643600909e-07	15.9290165427941
346.268514408699	7.09252872770601e-07	15.7780147906425
346.336105816037	5.99230989784312e-07	15.6008062553189
346.399245849582	4.09555165004647e-07	15.4173538497666
346.461912789223	3.10681147623829e-07	15.2119948441026
346.5321521205	3.87070534158427e-07	15.0208807938752
346.630697459122	7.01804804630763e-07	14.862427447812
346.691399208378	1.01085319942858e-06	14.6200702710722
346.764202919229	1.43183858838842e-06	14.4036410692433
346.86050556467	1.8968162161188e-06	14.2086719229479
346.929437180758	2.18098870132274e-06	14.0667921616434
347.025203735536	2.48192896408972e-06	13.9605166797937
347.107663472015	2.69557692123318e-06	13.8465647777962
347.157989865161	2.79111544385007e-06	13.7095396909722
347.232833011897	2.84760917839329e-06	13.6203109943879
347.307951463342	2.81474291458308e-06	13.5391772558257
347.383016010649	2.75845554881265e-06	13.4348592628104
347.469250276922	2.76875746006335e-06	13.4072172553805
347.54386334226	2.80931299171866e-06	13.3825222687209
347.61138749133	2.85065001161587e-06	13.3737572283048
347.663359711264	2.75449999484195e-06	13.3482615365334
347.717456829244	2.46125150705534e-06	13.3749623735151
347.779351844981	2.29476276227832e-06	13.4273224557034
347.859742726085	2.30871303829408e-06	13.4978450282595
347.937634829666	2.31530491325721e-06	13.5781031252941
348.004662253547	2.24278107200357e-06	13.663033640244
348.071872268624	2.07792167129979e-06	13.7537429715757
348.154725478683	1.75334167701368e-06	13.8531605477755
348.220526744956	1.37208977115643e-06	13.9477277818067
348.2735642162	1.2747110861509e-06	14.0352768611534
348.346230349429	9.32354175178781e-07	14.135436755906
348.427298558014	7.62654974588331e-07	14.2393213321014
348.4811358895	7.20972093681672e-07	14.3275454058796
348.540589949222	7.21660540255152e-07	14.4215530525638
348.593510968156	7.2544802188508e-07	14.5034692999426
348.644599381265	6.73483184072677e-07	14.5720453289905
348.696187069287	5.87535845218359e-07	14.6206263185739
348.747203698148	5.58298884831444e-07	14.648745525552
348.797613763002	5.71408343418757e-07	14.6627361297494
348.896155459714	6.0872830153388e-07	14.7181150376686
348.998981151213	6.16916511714246e-07	14.7736665438579
349.109491269571	6.18098686271467e-07	14.8023339538763
349.194556084056	6.19013294420943e-07	14.7504973992226
349.272319314234	5.91570677186233e-07	14.6741026752345
349.358102356375	5.91775674010723e-07	14.6182265488685
349.461471137175	6.80005878798574e-07	14.5300928761589
349.602563647724	7.8139548039756e-07	14.4516812558746
349.692148190519	7.72887077114725e-07	14.3356863864023
349.773047367331	7.83532373452728e-07	14.2382825001372
349.918729881841	8.69222333317568e-07	14.1381443602458
350.058084092303	1.12300722227858e-06	14.0187779326605
350.166085908174	1.40290793703791e-06	13.9164969936018
350.269197600789	1.70247726529801e-06	13.8050613890725
350.320417344672	1.78731745628398e-06	13.7049922734808
350.394187775108	1.96436378211662e-06	13.6065185882386
350.499605808145	2.18712914321379e-06	13.5124269399755
350.582376990482	2.24206458846958e-06	13.4302522262612
350.663533473841	2.21342381491694e-06	13.3434947760851
350.736334912939	2.1839365691225e-06	13.2797816084598
350.800204280945	2.28468096514773e-06	13.2200957655433
350.862869846638	2.62674756015522e-06	13.1748992940635
350.916274591753	2.93902244381349e-06	13.1381051463451
351.021674858847	3.00773101322207e-06	13.1791024778567
351.072674780121	2.95578853276185e-06	13.1882760354421
351.124242718578	2.93484964517098e-06	13.2134443616597
351.219197326303	2.97966822979843e-06	13.3202232065119
351.311539409906	3.05183696314157e-06	13.4545634428787
351.363600383915	3.07194278668886e-06	13.5480089468321
351.444320764945	3.03563999636343e-06	13.7086993560422
351.511466283036	2.92495278068861e-06	13.8641599495819
351.571478768526	2.76169463504969e-06	14.0189637060426
351.639495656693	2.60898649784442e-06	14.2211601998203
351.718691889706	2.35649261575243e-06	14.4171579650988
351.770458461071	2.05541433371555e-06	14.5647831122381
351.829013172094	1.84182991586969e-06	14.7726245196239
351.903323425185	1.45921500957079e-06	14.973991848331
351.979676483649	9.5658449902845e-07	15.1395469173244
352.062644192283	7.01980446231952e-07	15.3473010906634
352.13437983544	7.07725508784194e-07	15.549915113346
352.213113656342	1.05014982118329e-06	15.7622050798336
352.303435689676	1.54358615397281e-06	15.9622707018687
352.394625006489	1.47782255533098e-06	16.1158243260427
352.472749330064	1.24138418688184e-06	16.2446756323007
352.543179745936	1.22553581305239e-06	16.3647189878518
352.612490479221	1.28963033966421e-06	16.4785126218869
352.730490795902	1.35311002618466e-06	16.6296448641737
352.803705885684	1.34450811995179e-06	16.7249444141853
352.903127006656	1.27018224090079e-06	16.8286160372408
352.976296416997	1.25389968861355e-06	16.9252822537113
353.052111813213	1.21471654251576e-06	17.011918781909
353.13606141633	1.14888530566388e-06	17.0905795076159
353.221243577097	1.00929577569025e-06	17.1470482349376
353.31392391233	8.5978392292774e-07	17.1893270853069
353.370047609008	7.93387251634989e-07	17.2044601839326
353.426517178335	8.23342503933474e-07	17.214211164166
353.528405590587	1.28494418385855e-06	17.2331939170367
353.608405564618	2.02513901451276e-06	17.2397164561669
353.680001201644	2.50088198767389e-06	17.2406813536685
353.744134542292	2.59641267019057e-06	17.241733759517
353.804820647746	2.40717410712526e-06	17.2420761643133
353.862924061033	2.05743518776136e-06	17.2421604195327
353.937462780107	1.70771405075788e-06	17.2416262497664
354.007171546693	1.41265927814942e-06	17.2400541041587
354.096321251741	1.17401960977115e-06	17.237780971982
354.163143224748	9.77343455529225e-07	17.2326007672212
354.230124841563	8.02588476510333e-07	17.2203833459756
354.29643432217	6.23979274155529e-07	17.182437007768
354.373640748898	5.87632745892899e-07	17.1562934322744
354.425029457386	5.48961765777875e-07	17.1019407627394
354.47583214493	5.33370423661594e-07	16.9989977933456
354.565294330402	6.29074583574373e-07	16.914550975601
354.644990663403	7.21329079968514e-07	16.7659274131522
354.746517153624	8.48639629945958e-07	16.6144074619553
354.830110632158	9.08103861258934e-07	16.507890654707
354.913062171496	8.61871593565535e-07	16.3274433754651
354.979325665423	7.11104064667409e-07	16.1193898068348
355.058063900848	5.60585864373798e-07	15.8974556894915
355.13992413492	4.5543602835799e-07	15.6419809084698
355.229507923316	4.06127415430969e-07	15.392368751597
355.321742816885	5.1638388921142e-07	15.1472923134606
355.445064354817	6.66704794963115e-07	14.96176469863
355.506446110228	6.81332213105759e-07	14.718836879187
355.608648524824	6.85732325024472e-07	14.488506626288
355.70266878858	6.93022851899137e-07	14.2210194882953
355.765688439989	7.07569427974208e-07	13.9286895306318
355.859813696379	7.28087786902264e-07	13.6825351401464
355.941695177584	7.27290076957652e-07	13.4327203842171
356.023340549812	7.10234057595747e-07	13.1713389692822
356.113023718857	6.97058350556989e-07	12.9466657955504
356.225695264433	6.97203006969989e-07	12.7662651962393
356.309908921298	6.86527415028683e-07	12.5563558486059
356.383797812196	6.75293943187607e-07	12.3544687964168
356.445763708537	6.71916645120958e-07	12.2105185365816
356.500915033424	6.5276259922121e-07	12.0743462336771
356.552270646449	6.21275531463506e-07	11.9741206426783
356.602925806234	5.70306632548524e-07	11.90365241564
356.694710164992	4.98619813341629e-07	11.8826576052706
356.745234888062	4.26071056114577e-07	11.8695608347495
356.79635157859	3.86055097666839e-07	11.8874123639375
356.874987981853	4.06878099120787e-07	11.9130231146661
356.928508692189	4.75235390367461e-07	11.9625414333519
356.988553683847	5.48733681948115e-07	12.059975972336
357.052195515771	6.22636753218625e-07	12.213841974807
357.1350381044	7.03354074510822e-07	12.4172456946738
357.187278273857	7.29225985924825e-07	12.6072547754287
357.244783472371	7.7248979871014e-07	12.8221499383938
357.30615052143	8.79588595306917e-07	13.0568090853382
357.38235456139	9.96993460772092e-07	13.3261722004225
357.436102009408	1.08399683752426e-06	13.5586976379289
357.501463323622	9.27625397399432e-07	13.8180928688962
357.559214484412	4.84662033276445e-07	14.0556218284667
357.612137346082	2.34736303528711e-07	14.2704505800458
357.67206492915	1.369926751759e-07	14.496704176102
357.733018785663	1.46466997016532e-07	14.7110230509135
357.79110384075	1.63936522600051e-07	14.8971907555789
357.842905362253	1.86618574597131e-07	15.0407847576916
357.892938000766	2.05283651584272e-07	15.1588317393085
358.009109398714	2.26160102003508e-07	15.3951696381173
358.104974944065	2.26328294287247e-07	15.5378376170431
358.231201277749	3.05412579340732e-07	15.6625988191098
358.310523012792	4.34735996178704e-07	15.6895229681457
358.366819278021	5.32435305101036e-07	15.6916834313017
358.485205713964	7.96931138373101e-07	15.6915299947335
358.599422929767	9.00518556375477e-07	15.6824928838476
358.683137039	8.9704870331772e-07	15.6661859442339
358.762526388979	8.64606439059396e-07	15.6361115934407
358.856991412448	8.81050920579257e-07	15.6006046730322
358.941404502211	9.65049658321769e-07	15.5712825567123
359.060406245483	1.19048637198787e-06	15.5307285315852
359.163237272084	1.3993938915724e-06	15.4909776657779
359.223006140524	1.48138107942365e-06	15.4490682562592
359.311885249781	1.6573582002704e-06	15.4071545386502
359.388312849431	1.7538811737857e-06	15.3603532426748
359.453951410648	1.7937483071166e-06	15.3242567467338
359.518544355866	1.7673846903659e-06	15.2875162048156
359.575847840684	1.65881220810006e-06	15.2426197648905
359.648046688561	1.48446616989855e-06	15.2119273903525
359.712783840535	1.23928698529356e-06	15.1808026297109
359.791668772005	9.56689526313552e-07	15.1790378139343
359.844132370381	7.42422292675771e-07	15.1550103799408
359.897277531308	6.97410882932808e-07	15.1344492313723
359.955042403434	7.62182540236389e-07	15.1304765231442
360.007722463217	8.34053278079987e-07	15.1331554348793
360.088500195985	9.23373743584392e-07	15.2080211073431
360.177829089347	1.01742620428469e-06	15.3187405205297
360.240427487193	1.09456924583137e-06	15.3701035468028
360.304152752299	1.17178014853917e-06	15.4554408093226
360.387898474945	1.25586280385745e-06	15.5616573213355
360.440228736281	1.2895348967544e-06	15.6163134972163
360.498127040821	1.2832730585811e-06	15.6787626927382
360.550907592025	1.22259613452151e-06	15.7050831777505
360.633104045285	1.19089438330335e-06	15.7780834231095
360.722315482391	1.42916479086581e-06	15.8264160122148
360.814193768461	1.58578201277899e-06	15.931381735958
360.909031542659	1.49324491053716e-06	16.0212074044241
360.975190329986	1.2934164670337e-06	15.9775091680125
361.049298584207	1.11424314385051e-06	15.9818708311206
361.121948700756	9.23600168375546e-07	16.0049972005824
361.200186047246	7.37513937396225e-07	16.0533172054406
361.295654413911	6.04106048344107e-07	16.1230482234998
361.36999172403	5.60276403943812e-07	16.1844045341614
361.46833370392	5.91969685652701e-07	16.2437421036203
361.540233803327	6.26136833548217e-07	16.2971290250819
361.613783295759	6.0916630957165e-07	16.3452282757308
361.685071092976	5.61068479229664e-07	16.411082548566
361.75129787422	5.24945616369427e-07	16.4731801315863
361.842316782599	6.42654365870551e-07	16.5476007650971
361.927206224583	1.1150091498787e-06	16.6086940305942
361.987140491552	1.64145750698781e-06	16.6585117642954
362.091364361587	2.17471149531481e-06	16.7173173364243
362.152405340432	2.19441531674271e-06	16.7448855827733
362.211590736851	2.09062215857651e-06	16.770764783304
362.26350801644	1.90123724035737e-06	16.7895984378753
362.321248035059	1.80549192057768e-06	16.8100059148653
362.389657151113	1.74419831356072e-06	16.8293137097913
362.455080781553	1.72765706572271e-06	16.843616021631
362.535359889484	1.70558360990947e-06	16.8547189525746
362.601503009577	1.68289478403182e-06	16.8596904206391
362.665080616623	1.66699774901644e-06	16.8582448679606
362.728791650154	1.66440083715869e-06	16.8467156002227
362.786923553837	1.64273675596031e-06	16.7996462925475
362.855428840323	1.61262047798598e-06	16.7711783940056
362.935869021399	1.38486905820365e-06	16.6751784834973
363.006163207225	9.49740283552408e-07	16.546351884857
363.091888474949	6.36479946086017e-07	16.4431496626199
363.171626857444	3.07165186733086e-07	16.2395854148735
363.253109123728	2.16735975598015e-07	16.0210111810457
363.329849972908	2.5945511960649e-07	15.7691175179608
363.423321149252	3.93493634551852e-07	15.472285280531
363.550256546346	6.34300262994069e-07	15.1226502055356
363.650566330657	9.07324156401585e-07	14.7858440937608
363.710053308517	1.04093255555919e-06	14.4522038470965
363.794337421786	1.44729739724066e-06	14.1370818190577
363.888883975342	2.00153113386698e-06	13.8357966205511
363.987989373311	2.58683906435375e-06	13.5441471595427
364.061288950004	2.79287852149458e-06	13.2526401969616
364.185961169966	2.75011017308568e-06	12.9081699987114
364.298162248571	4.45296755407122e-06	12.636683199334
364.375279985476	6.69167079956789e-06	12.3651813759626
364.455082361649	9.03545656960688e-06	12.0666146808049
364.586321553313	8.46459438397876e-06	11.8544858720246
364.68019573999	7.71608373634873e-06	11.6394583959837
364.742117362629	6.86212393293888e-06	11.4219141772191
364.812833427065	6.12351973966906e-06	11.222364582944
364.909715049934	6.01893792370276e-06	11.1106963975606
364.967247865575	5.93571414596663e-06	10.9924498003824
365.023169014339	5.92577848312754e-06	10.8996899616307
365.078081460177	5.89549033086888e-06	10.8264162496864
365.133870098837	5.94580832749444e-06	10.8158238209123
365.202341164214	5.86041197737799e-06	10.8422853575977
365.260080822275	5.77154946583893e-06	10.9017102542073
365.332305360283	5.94510018849304e-06	11.0190055831131
365.393799908766	6.21681674154936e-06	11.1491454080951
365.452955656982	6.65247501650726e-06	11.3058697618775
365.522146148018	7.31918851162316e-06	11.5073627245011
365.573938769875	7.96564457655274e-06	11.7125453061034
365.627701636722	8.5860276528451e-06	11.9431025363215
365.682800024252	9.17882673722293e-06	12.1548601924789
365.734454870481	9.72461824120634e-06	12.3928598352421
365.81605080636	5.80065940518013e-06	12.6851576377536
365.867224249259	3.47695231164319e-06	12.9652632601596
365.917794439468	2.95661519229395e-06	13.2559896021807
366.005065593836	3.00292095958319e-06	13.6020456293021
366.086164064191	2.47681350524845e-06	13.949400178893
366.137260706949	2.01159284188608e-06	14.2355857763191
366.194417993437	1.62292076225412e-06	14.5356190768579
366.257836252543	1.16343857086577e-06	14.8435307949777
366.337226129416	8.98033523142641e-07	15.1732980639244
366.420395650261	5.68458884148523e-07	15.4902625267026
366.511392108617	3.49024875401902e-07	15.798198836312
366.591308229094	2.80677655708804e-07	16.059117103615
366.664668891799	2.73655855980924e-07	16.2724590964371
366.737005743962	4.26235827231541e-07	16.4527298439702
366.80401686426	6.96860792505622e-07	16.5899985051498
366.854315429905	9.18453731643205e-07	16.665043879011
366.973143068759	1.50388755692866e-06	16.8272087849773
367.085849654619	1.73190270094803e-06	16.9256980000637
367.232501429548	1.74467498947696e-06	16.9949323263174
367.348647894083	1.71701574869754e-06	17.0141891330355
367.445152852748	1.73384459734812e-06	17.0182185622882
367.542889606489	1.78329718252097e-06	17.0175828494375
367.635734514482	1.85872049203676e-06	17.0145514925009
367.714266460863	1.94289453350489e-06	17.0107202099209
367.806835069973	2.0859637559805e-06	17.0034974057724
367.881844547856	2.21245816080514e-06	16.9909807649118
367.978749447608	2.47208331972238e-06	16.9810701084096
368.056987474923	2.65620336015363e-06	16.9672417318013
368.134121869956	2.71891737159834e-06	16.9444872832776
368.184820198175	2.60301397158937e-06	16.9220881374673
368.236099375232	2.29354529812838e-06	16.8934621256922
368.296931588398	1.80789493768098e-06	16.8695599696677
368.360657341924	1.11092283689113e-06	16.8274184278914
368.425485410471	7.22949054615072e-07	16.7771301176371
368.48420607765	6.2936793331813e-07	16.7154874502035
368.543183974199	6.39402618310121e-07	16.6470693215727
368.636172270713	6.37722765479841e-07	16.6281343353013
368.699620149178	6.32047558508954e-07	16.5841866120045
368.765629018962	6.7724855686368e-07	16.5506197114751
368.826048784147	7.76223989750219e-07	16.5087470365856
368.882734696449	8.97768055877536e-07	16.4497181798539
368.940953716801	1.03472480518927e-06	16.4095267254037
368.995139501016	1.15696128393844e-06	16.3394939166544
369.045345831168	1.26449006085921e-06	16.2754160847037
369.098608771952	1.37653995621569e-06	16.2127964713467
369.197407939343	1.57587496963962e-06	16.2432975776158
369.300672998562	1.69495744549138e-06	16.2745699944301
369.371452119011	1.42527828224377e-06	16.1999987254631
369.437020958714	1.31320910798699e-06	16.1008427692021
369.506617699353	1.31872130044716e-06	16.0395481176272
369.584928892773	1.29737939135593e-06	15.9070075930548
369.660273223032	1.26703042035901e-06	15.8295544286043
369.734223244476	1.20824069852991e-06	15.7518012533905
369.79053351542	1.14249492369208e-06	15.6733766017153
369.874650242577	1.07037204247886e-06	15.6127025783524
369.951424990796	9.92517021768885e-07	15.5279097493391
370.073230363036	9.21469827994933e-07	15.4797503223422
370.149600213688	8.35713091479818e-07	15.4020487494262
370.223198170747	7.53997830335856e-07	15.3640605705312
370.300317893458	6.9232883765037e-07	15.3484319581375
370.381618234928	7.49395576236773e-07	15.3485613471567
370.482008840969	1.07845789481298e-06	15.3720760019382
370.559797931957	1.3945430119398e-06	15.3848154585996
370.651769537105	1.60501826423823e-06	15.4033207413945
370.733522405369	1.75009179966681e-06	15.4341766590949
370.80123204618	1.7933589232624e-06	15.4599169752621
370.860007261397	1.74388146908718e-06	15.4917842663151
370.91086050678	1.62558180197788e-06	15.5241091006591
370.994223111884	1.51064571057672e-06	15.571261273887
371.065042407037	1.34176435797937e-06	15.6119660502813
371.127710101464	1.06930428911291e-06	15.6480683205405
371.20101715715	8.90451209017322e-07	15.6862349070899
371.254851046872	8.55647404328922e-07	15.7153406039819
371.310103578042	8.33661854118296e-07	15.7422675026115
371.369979589004	8.58710830389336e-07	15.7676666519285
371.427869811502	8.5017707709422e-07	15.7883817102327
371.482073367067	8.02053787645614e-07	15.8042693799688
371.535165486847	5.7828712722555e-07	15.8004380112025
371.586274304682	3.60957728826668e-07	15.7692878580584
371.636781326653	2.5902317930162e-07	15.7349172444761
371.743577093901	2.10014108012473e-07	15.6755479951817
371.815427807782	2.13179344402209e-07	15.4705257988061
371.8830082495	1.9673809517409e-07	15.2659080100967
371.957230353881	1.72517433802285e-07	15.1060685017472
372.040255756535	1.40472457303058e-07	14.8933825890368
372.12873149176	1.06122602458192e-07	14.6016539102423
372.254988902408	9.89232855211083e-08	14.3796256016003
372.327787888838	1.22158313143051e-07	14.1511446846319
372.461403476105	3.55527850088082e-07	13.9186984320365
372.577182468755	6.89982888102505e-07	13.6799023209697
372.720000172958	9.54138634999763e-07	13.4141908234756
372.832697671205	9.23725457058596e-07	13.1724125949399
372.893303094204	8.13490510864634e-07	12.914090758354
372.983853818265	7.20958160739885e-07	12.680230041674
373.075047170805	6.29945382472975e-07	12.4619747802248
373.172544840493	5.60692734906293e-07	12.249727028145
373.267857923583	5.35047499200524e-07	12.0815074531084
373.370389925595	4.96771143402647e-07	11.9422437259119
373.457046329561	4.42403947616321e-07	11.8269298722116
373.532650305978	3.87525251822723e-07	11.7412526997623
373.59907648596	3.42859194469945e-07	11.6573004091171
373.657450419793	3.31056109689269e-07	11.6163057303818
373.713735821277	3.47120644698898e-07	11.6014594161433
373.765403962925	3.87708453059782e-07	11.5841412370129
373.864805723576	4.61744603837701e-07	11.6598974995284
373.915734602232	5.01597983658923e-07	11.7284361420747
373.967237110416	5.20670362536483e-07	11.817223408991
374.017643764337	5.29492105709855e-07	11.9219744315788
374.070250508164	5.3685288972471e-07	12.0450584572427
374.127343037636	5.53383458104217e-07	12.1971067449129
374.179966425677	5.76091332913975e-07	12.3537598668455
374.263337331478	6.21519909870375e-07	12.5824767244734
374.348856109795	6.76180536076423e-07	12.8362466847052
374.4019173946	7.09871583846228e-07	13.0554247128655
374.458943550738	7.29667038456135e-07	13.2998451497091
374.510031175061	7.41511059925985e-07	13.5534478514789
374.56339937526	7.51097073856964e-07	13.7644958036892
374.63053862818	7.47754000027504e-07	14.0182408854557
374.699639504051	5.83030307457133e-07	14.2611958161491
374.783475209449	3.63717423193827e-07	14.5488903255186
374.86255430238	3.62489494995197e-07	14.839600537043
374.91898882924	3.47401477488665e-07	15.0800226435617
374.970121368967	3.19873098854858e-07	15.2994161677603
375.02080452847	3.32653757370451e-07	15.5148242808316
375.07331560844	3.91275672212109e-07	15.7204709294935
375.127609492019	4.77930383919355e-07	15.9276652567459
375.184314091336	5.23515187940283e-07	16.1233251680475
375.244130807296	5.00259331140392e-07	16.320514102311
375.308312042035	4.11204174941629e-07	16.5144271057927
375.379025300972	3.44419655347286e-07	16.7109504619526
375.450321201182	2.81220292197222e-07	16.8882919952179
375.504546811906	2.2481596225401e-07	17.007402191505
375.587366893154	2.0565278972562e-07	17.1641332883127
375.667107163009	2.32921252544118e-07	17.2912909698885
375.717433816924	2.71953329216856e-07	17.3521033244688
375.782392598024	3.53657486600225e-07	17.4240333474294
375.832649862311	4.27698634130372e-07	17.4643202227713
375.952876284406	6.32532488237006e-07	17.5470638408941
376.057540806286	8.54185625706678e-07	17.5897569366564
376.109683133266	9.32995250561042e-07	17.5989462761204
376.181743663089	1.07431630913253e-06	17.6069395018548
376.280941357922	1.24005460268352e-06	17.6089257161145
376.360713515105	1.26197703047434e-06	17.6035432861278
376.437562040643	1.15897867703887e-06	17.5949370422303
376.516208431121	8.9685689500516e-07	17.5823986139448
376.587310640679	4.77635842296282e-07	17.5478721533305
376.65805447586	3.44219683084186e-07	17.4936461407667
376.71374714259	3.66159741350374e-07	17.4388379260209
376.791023722146	4.6511264066771e-07	17.3805713550104
376.864928331487	5.70034039605285e-07	17.3081321316645
376.962414351217	6.98317051326136e-07	17.2204165864635
377.038942641113	7.87447856832936e-07	17.1209262315343
377.114586345139	8.71331884153361e-07	17.0128028990761
377.174049964821	9.31164022784546e-07	16.9164050897362
377.237123204215	9.8521919382265e-07	16.7756118939074
377.288360393832	1.00006118403284e-06	16.6246423462638
377.338997166409	9.90742621836701e-07	16.4260324192977
377.389019476221	9.86007486865383e-07	16.24466182745
377.503423866728	9.95922906134481e-07	16.1100037970372
377.590510046698	8.54507631683928e-07	15.952169692252
377.657677550245	6.85081234805264e-07	15.7616126890274
377.727416980818	4.98542740233584e-07	15.5476574686634
377.792152948428	3.0742241023401e-07	15.3376519590639
377.85366109064	2.51638789317076e-07	15.1004958933448
377.932751248842	3.67976636576085e-07	14.8922958695207
378.031202557763	6.77740687844493e-07	14.7272037382353
378.138701016367	1.22699959356276e-06	14.5899450837828
378.252179365073	1.82384899107294e-06	14.4799606507154
378.311011322362	2.09695611198332e-06	14.2544452543716
378.363356266298	2.29403229085048e-06	14.0492344793921
378.44880241275	2.55403728822984e-06	13.9125812012528
378.531406012359	2.75223818915548e-06	13.7723211627647
378.585294542777	2.84035298595246e-06	13.6581998271081
378.665564663014	2.85581254422189e-06	13.5853438721625
378.74075207072	2.80146864679835e-06	13.5179020343255
378.815959199192	2.77244158184843e-06	13.4741504001407
378.899414631817	2.79165120126553e-06	13.4602682532776
378.972465060284	2.83901662977692e-06	13.4590749250301
379.03893316709	2.89011870783848e-06	13.4725013341322
379.090031977593	2.89402041354832e-06	13.4883691790176
379.144506804073	2.58765419100359e-06	13.4778517046904
379.206371350763	2.36159752899399e-06	13.522216013669
379.266253031489	2.3410756391004e-06	13.5831222176218
379.322233627203	2.35759546420031e-06	13.650195244402
379.375553079324	2.31891622142286e-06	13.7235693666745
379.45473574487	2.19966348351734e-06	13.8182026852159
379.533067243016	1.83197510304572e-06	13.915073725408
379.592286163514	1.67346228045304e-06	14.0070682031738
379.646893713065	1.25251375019304e-06	14.0969699334239
379.699921162665	9.6999751146696e-07	14.1869937487895
379.774667039857	7.81579410604571e-07	14.2908008577736
379.834450411843	7.23485072098502e-07	14.3866080354058
379.89363104019	7.1708075813049e-07	14.4834307531697
379.946525211854	7.21518256268289e-07	14.5706581131612
380.003486455543	6.85589269832083e-07	14.6537186096562
380.072770580356	5.8121093425959e-07	14.7273960347682
380.136560055179	5.29746471693035e-07	14.7726724223742
380.212521941148	5.42248249840382e-07	14.7914600313091
380.265556185105	5.57874264585969e-07	14.7777033266418
380.322164145537	5.70242955013601e-07	14.7674405337255
380.386599842771	5.74444874252317e-07	14.7705042855515
380.46083319549	5.69845445180061e-07	14.7891983535359
380.547362927897	5.59363934707927e-07	14.8132673586053
380.649891754588	5.50505392334732e-07	14.8420734715262
380.709537343781	4.96936898754462e-07	14.752531355517
380.761463423318	4.91803709852819e-07	14.6846520698256
380.872565541208	6.41876214980145e-07	14.6493874531444
381.014718471583	7.28627806129712e-07	14.5944949281662
381.096534716592	7.24000449722939e-07	14.5058537224348
381.182588543905	7.38248848499561e-07	14.4113717362634
381.32955830998	8.31110699137275e-07	14.3213150618569
381.467808626803	1.09506726949515e-06	14.2140445023366
381.606468097092	1.49166523253262e-06	14.1063919617113
381.667836148518	1.61029556337748e-06	14.0156192098211
381.759097788019	1.89197670504973e-06	13.9236218020931
381.850024000792	2.11674197572505e-06	13.8394330394546
381.938064050873	2.25180654370407e-06	13.7587844651688
382.030783041583	2.29252985379039e-06	13.6800858580622
382.127401592513	2.25393458019545e-06	13.6179084228976
382.208251422915	2.34297715187753e-06	13.5605906878694
382.276876877981	2.69366190613196e-06	13.5126646355123
382.335267022583	2.99809864522074e-06	13.4841493450437
382.392309547766	3.03039470907075e-06	13.4757002077835
382.490814959014	2.97291329934526e-06	13.5369077071985
382.554753700062	2.95896987941299e-06	13.588341735769
382.61758325947	2.99122193980231e-06	13.6586653430633
382.668413386646	3.03950525761337e-06	13.7216412813063
382.735880880857	3.08404702639094e-06	13.8353910029375
382.819556339496	3.07109508930221e-06	13.9906285552566
382.902555245701	2.96985239445379e-06	14.1619386808347
382.957157665318	2.80567544944423e-06	14.2989685984605
383.038025367958	2.6525700953194e-06	14.5168007814106
383.105109925205	2.40198565761049e-06	14.692018138714
383.173345862875	2.11163376195661e-06	14.8770504326909
383.252148854213	1.90341594317604e-06	15.1195234169278
383.330325132253	1.55246851720999e-06	15.3378573397991
383.410986415077	1.27100958019044e-06	15.576566877426
383.477580343925	7.33894992577927e-07	15.6933900199208
383.562010345299	7.1866746569553e-07	15.8394557984746
383.647612398314	1.17240019458604e-06	16.0522392864447
383.712877934499	1.37834556322008e-06	16.1974643668245
383.802388976952	1.14487576911189e-06	16.3273491413742
383.881509777419	1.15576321379115e-06	16.4656938132308
383.952563771484	1.23681874418592e-06	16.5925123482708
384.021311904225	1.26441575392839e-06	16.7108595110641
384.074398167829	1.23048910735619e-06	16.8051831076058
384.153438226685	1.18235714330908e-06	16.9355850218353
384.226382363801	1.16093851390244e-06	17.059580661619
384.329676024111	1.10856860546378e-06	17.1858229314539
384.402327062922	1.03551965929469e-06	17.2751013126471
384.477929333303	9.0273560733501e-07	17.3517751427533
384.563996946784	7.84737686934317e-07	17.430339010691
384.653980734063	6.5940859148858e-07	17.4959320756067
384.744263452329	6.09861218451802e-07	17.5478537350466
384.835723407338	7.29136238486116e-07	17.5834801136449
384.934441206465	1.23677471545343e-06	17.6074182636949
384.986041535024	1.68963053391916e-06	17.6135739633052
385.055492648375	2.30278369193868e-06	17.6195586329531
385.137137389445	2.39154709480927e-06	17.621641594602
385.210829769162	2.11417071086504e-06	17.6227527028258
385.287806784955	1.84856836464206e-06	17.6226150406789
385.351072536725	1.53899286569063e-06	17.6211185827015
385.420836261201	1.28321685376173e-06	17.618039534934
385.512323906874	1.07606616075271e-06	17.6138079289309
385.577723925702	8.42994415434683e-07	17.5996100342527
385.643204457803	6.2621311211066e-07	17.5636810140556
385.707668253891	4.81687933185721e-07	17.4966082033995
385.791700613281	4.49560236626328e-07	17.3930391786912
385.866496058005	5.07026480969947e-07	17.3278738425644
385.963148490198	6.29130220181087e-07	17.2670437847813
386.04212630956	7.34287543306687e-07	17.1265980613257
386.131346695045	8.57179245909501e-07	16.9678136080589
386.210555188516	9.18689595456487e-07	16.8464004062158
386.289002653623	8.60471871898508e-07	16.6492488653301
386.371149256907	7.03607212898867e-07	16.4411739805863
386.454434620475	5.59455996839163e-07	16.2148114157977
386.538857084373	4.68796004422151e-07	15.9585046946436
386.62527723911	4.17258625035068e-07	15.7043970616105
386.712905209787	4.93614786825955e-07	15.4530950537943
386.828213827234	6.89061788944414e-07	15.2580723388365
386.884575790839	7.1905799565075e-07	15.0051999679583
386.966032911066	7.41264730912291e-07	14.7499487688751
387.031605452215	7.41870594709036e-07	14.484217651986
387.129138845464	7.44803469269518e-07	14.2581070005165
387.244287848458	7.70110086451525e-07	14.0542223612393
387.311539032291	7.70101546810346e-07	13.7720125109308
387.390843305389	7.58568683848293e-07	13.5081063867804
387.461747433893	7.41855749818496e-07	13.2768155404164
387.522226874223	7.18677348704039e-07	13.0582424549359
387.591315898644	6.95065278542707e-07	12.8631162664578
387.688103975144	6.78734300377566e-07	12.6590927952364
387.738675936016	6.62479597153679e-07	12.4707816843299
387.795798166709	6.48827083986131e-07	12.3109703014867
387.847997987063	6.32859671350498e-07	12.1829148572593
387.903187766492	6.02937482771001e-07	12.0737264762866
387.961197883357	5.45404330474143e-07	11.9767763450166
388.016145003046	4.65772008540971e-07	11.9170589839412
388.068278129449	3.76147559176533e-07	11.8738490086858
388.118433826684	3.34471547189898e-07	11.8925306600932
388.202176017318	3.41789044258852e-07	11.9597510849579
388.267072746813	3.93957906535944e-07	12.0389634026973
388.346492774	4.75347598954943e-07	12.1525799722378
388.403116651098	5.52917671005875e-07	12.2741761506512
388.46034980901	6.01456613222315e-07	12.4230738424528
388.528071332889	6.58104729014843e-07	12.6307257828267
388.585710579316	7.19849333860441e-07	12.8441472012631
388.67212398754	7.83354548061078e-07	13.0917285154175
388.723212831728	9.00253288740061e-07	13.3068235150406
388.773695164011	9.95059014698676e-07	13.531132890848
388.864799138086	1.1157452753767e-06	13.8237628760797
388.953049689051	9.87444127108348e-07	14.1170586884043
389.009801022821	5.44297025498708e-07	14.3455600730554
389.073358676298	1.99094715808423e-07	14.5838031390621
389.138887952363	1.72624528108655e-07	14.8132905214805
389.201692757673	1.63112420227903e-07	15.0158893046707
389.262177312597	1.82556282925699e-07	15.1888640534083
389.326478324153	2.04495090798084e-07	15.347631006607
389.387567831788	2.15594945824422e-07	15.4687449959828
389.484767676124	2.16001750788281e-07	15.632049203961
389.608251993519	2.55149485043827e-07	15.7734461716676
389.689209679385	3.60422284439262e-07	15.8113203643859
389.764134194274	4.97925630025031e-07	15.8248576934977
389.871013766189	7.25433835963994e-07	15.8338854165911
389.98060714495	8.65692566748995e-07	15.818066065009
390.046683326755	8.7576486012673e-07	15.7973692194776
390.143310072062	8.55343106170854e-07	15.7733413862263
390.242598715698	8.56578182779985e-07	15.7499981857548
390.328981486698	9.1404977897816e-07	15.7180804594853
390.38967005788	9.64608086542594e-07	15.6779241761481
390.493544946132	1.19290455583235e-06	15.6335156844848
390.597152039552	1.41782011022577e-06	15.5963643532262
390.665653517385	1.51645812628032e-06	15.5455481823318
390.739170893693	1.6292780412672e-06	15.4973900332812
390.810733798973	1.70024161713493e-06	15.4485688699971
390.880886542356	1.70216731715254e-06	15.3964841727792
390.981157744709	1.63247852556574e-06	15.3617988893818
391.031863795307	1.46870148910764e-06	15.3048837707757
391.083149474578	1.24537153787878e-06	15.256702955577
391.143383139624	9.03949935363822e-07	15.2136226938675
391.198801669315	6.60363337381484e-07	15.1705764687798
391.256283100699	6.14672497054971e-07	15.1505140514691
391.311652572785	6.72439588822859e-07	15.1234302508755
391.395276605337	8.02520089410996e-07	15.1566881203081
391.485729085822	9.08292581668995e-07	15.2292809529338
391.546906924709	9.76855250781674e-07	15.2799814925935
391.610160401446	1.04357727211517e-06	15.3688842708022
391.672527806559	1.11271269115573e-06	15.4388572791873
391.74373663746	1.19449151397799e-06	15.5422175687978
391.822553454109	1.27111791834988e-06	15.6374174320711
391.877900865782	1.30106760507575e-06	15.700900613649
391.941555410495	1.29109786527791e-06	15.776386593524
392.020377103519	1.24960685106575e-06	15.8545094158151
392.106770270059	1.31471247153216e-06	15.9165784161657
392.187019447542	1.57755126128864e-06	15.947310779901
392.279531924897	1.50041042491123e-06	15.9690300198303
392.372797450116	1.30774356841967e-06	15.9657223222406
392.45139715021	1.19854782581462e-06	16.0411365392796
392.525526817791	1.02940344363498e-06	16.06635252082
392.609806143763	8.06131610795765e-07	16.0844324944334
392.70848374428	6.29887987410097e-07	16.1319153557976
392.782637495415	5.60674396258262e-07	16.1667273165153
392.879142610215	5.95333594975412e-07	16.2407277398952
392.951229224899	6.28616370073237e-07	16.295069349301
393.024148238516	6.13612763415131e-07	16.3424238058453
393.101870936384	5.69260047890082e-07	16.4145803490586
393.182853507362	5.4750623501796e-07	16.4868060248025
393.269941470931	6.99253451328467e-07	16.5577338616572
393.375829749605	1.30760352482891e-06	16.6196709401201
393.456559045308	1.94983705906342e-06	16.6679496028518
393.527840351142	2.10039670758932e-06	16.7030430840934
393.58945104598	2.0464667236809e-06	16.7332773354886
393.64386902995	1.89940532029674e-06	16.7563874552204
393.695942500608	1.80112036028611e-06	16.777090702397
393.797563688588	1.76907283236508e-06	16.8026146602282
393.866700899133	1.72998959455364e-06	16.8171913062924
393.931680918686	1.69581286609648e-06	16.8271904231022
393.996880102908	1.67067793980141e-06	16.8330429158017
394.097196839554	1.65515073461606e-06	16.8339961198715
394.173342571348	1.65170152859072e-06	16.8255523841615
394.238718337405	1.65213933115411e-06	16.7900797455441
394.298148717825	1.65899076577547e-06	16.7702351731174
394.366716786272	1.58926324373678e-06	16.7146350637217
394.417990632015	1.42576024069387e-06	16.6566277057643
394.468674478942	9.0680754006446e-07	16.5174372514902
394.518749031497	4.27966206601845e-07	16.2988195199107
394.637859891479	2.62156460013415e-07	16.1329563799029
394.731493367333	2.45894949014455e-07	15.9050566808008
394.800974466608	3.20010763658993e-07	15.6668066312352
394.869306626926	4.40737130030663e-07	15.4350676657356
394.980850376193	7.18431736041601e-07	15.15926224786
395.080771871801	1.01414216516768e-06	14.812529785004
395.147177437027	1.21058376653034e-06	14.5512631745324
395.233005686401	1.6426991522818e-06	14.2579758290097
395.331231564521	2.24777713068259e-06	13.9736960356531
395.429650768563	2.78888356874884e-06	13.6752785601727
395.490694665684	2.88597205648457e-06	13.3638142856006
395.609465555198	2.84426236531509e-06	13.0702886938344
395.724921428128	4.84165296157906e-06	12.7940224302615
395.806881048474	7.37113758765904e-06	12.5231357194844
395.874103415188	9.46973962495934e-06	12.2033563958111
395.985762526414	9.20199413215337e-06	11.9478080455554
396.06880699597	8.52039468175108e-06	11.6848710949469
396.169785845646	7.99391369361147e-06	11.4880667462983
396.220372013433	7.42115169878199e-06	11.2775092332896
396.287639905144	6.97364107060337e-06	11.0957738542251
396.346389402834	6.693364313959e-06	10.9500049265571
396.410932035752	6.63753461316354e-06	10.816878785965
396.4720276042	6.91337943702839e-06	10.7551326172932
396.526900045356	6.81883765847427e-06	10.7200578687942
396.581982821177	5.96388289540984e-06	10.6826931230529
396.681488504297	5.60308469278191e-06	10.7276130257162
396.732030920685	5.55746387694434e-06	10.796100083508
396.783171407528	5.56933507107272e-06	10.8900663586627
396.837228542757	5.80216246768238e-06	11.0193547751633
396.900658083158	6.35473130689095e-06	11.1966499784747
396.955947148244	7.05105256932258e-06	11.3909640412428
397.010563008463	7.7802499189981e-06	11.6045615881805
397.063884176286	8.49309525183933e-06	11.8392950816918
397.151142373297	9.35788077384964e-06	12.1157219303523
397.209226433409	6.76059148224799e-06	12.3704130703953
397.269602341719	4.20555194839482e-06	12.6672679312033
397.339073108113	2.95219862334228e-06	12.9920534115378
397.419912039214	2.87185452816135e-06	13.3328844545454
397.472561191321	2.55609696528162e-06	13.6263336865449
397.532746549332	2.32777094852422e-06	13.9436593679545
397.588478620346	1.78538399418667e-06	14.242558700752
397.6398262651	1.25516142599427e-06	14.5197712784437
397.724417349537	9.04839853015254e-07	14.864900946845
397.816475023412	7.91067550672003e-07	15.206305452432
397.910087913483	5.20872056112903e-07	15.5253792209667
398.014030486882	3.2353997193636e-07	15.8290087682037
398.090912659527	3.04672069350502e-07	16.0493271263385
398.171242066888	4.54239367272203e-07	16.242908026385
398.250533214573	8.41810506818008e-07	16.3978597933287
398.328507344669	1.34576870272475e-06	16.5154056920565
398.438305305711	1.72646687782022e-06	16.6393677513177
398.550878520362	1.8154732815837e-06	16.7172688064365
398.61847535942	1.75115108102025e-06	16.7378526260522
398.719790438785	1.69918378542092e-06	16.7594570798423
398.825323882139	1.69199234339992e-06	16.7681288818142
398.927890876706	1.73180629312919e-06	16.7693773714785
399.036535714002	1.82163179041882e-06	16.7677377622122
399.129405771594	1.93132502314633e-06	16.7636881147962
399.212154893023	2.05477890793592e-06	16.7565604681098
399.290210873667	2.21165026630241e-06	16.7492135196426
399.358112014004	2.36581867449088e-06	16.7387473325381
399.446243747274	2.63159434496904e-06	16.7289632800988
399.523595323649	2.79844390680041e-06	16.7134982667402
399.620559206007	2.84351318734409e-06	16.6974198249238
399.692405561664	2.62703158355888e-06	16.683271622179
399.775013752129	2.08956907905664e-06	16.6693665076678
399.848862267188	1.34398897914995e-06	16.6448415739821
399.913868697764	8.51431713869517e-07	16.6092428186203
399.972134888208	6.72361753298657e-07	16.5675406391093
400.024262401745	6.37065764535775e-07	16.5094232031915
400.09120399738	6.42186525737487e-07	16.4650071583671
400.147767255875	6.68941291859224e-07	16.4162304825802
400.219258608863	7.76858703254547e-07	16.3978967081466
400.272655736829	8.81199484700361e-07	16.3449239130876
400.326090438051	1.00135223604308e-06	16.2820126825136
400.398828350797	1.17628873021717e-06	16.2786822283022
400.451198139882	1.29116292610291e-06	16.2098930911918
400.503218488329	1.40278187538795e-06	16.1544428214433
400.55896277029	1.52231222184774e-06	16.1025594237215
400.62031726726	1.65388341284376e-06	16.0510987575996
400.68857050032	1.69684416885935e-06	15.9995058243315
400.765497055711	1.40099520951465e-06	15.9405554511975
400.86418976456	1.31510010159449e-06	15.8689504182608
400.944318128824	1.33924875091958e-06	15.7770848498836
401.021988469406	1.32845752465428e-06	15.6849531386055
401.09703512665	1.2823196441408e-06	15.6048293162986
401.179630077703	1.21628923565085e-06	15.5500942953346
401.279338062462	1.13600744121336e-06	15.5124981192855
401.35610349393	1.02018151647672e-06	15.3737166011556
401.4579573207	9.45624749888834e-07	15.3106445874373
401.533268813405	8.71067622965736e-07	15.2553382237668
401.605093290104	7.78644955797618e-07	15.213532426266
401.677857655776	6.39426148591372e-07	15.154851690112
401.743759138438	5.97108786833245e-07	15.139478219483
401.803641402371	7.30824986004952e-07	15.1489191545666
401.887699341099	1.07312909475578e-06	15.1899254767826
401.944126523573	1.34114043233097e-06	15.2156841937729
402.00442108352	1.51486757466305e-06	15.2658489804636
402.06859876132	1.63094385201626e-06	15.3214584946147
402.141017429121	1.70470323315911e-06	15.381786702406
402.226351481367	1.60655985213607e-06	15.4259524050009
402.308920975536	1.4505989052078e-06	15.4798024955298
402.403556082474	1.34688634473551e-06	15.5370636183874
402.454234505991	1.24232566054744e-06	15.5765423290626
402.505501030632	1.00680350686532e-06	15.6134480406033
402.56503264023	8.30761268123212e-07	15.6530278947056
402.632928009863	7.932795756364e-07	15.6921562680287
402.694983420473	7.87923237926573e-07	15.7256133772532
402.745524758551	8.18145253753456e-07	15.7513006346995
402.815183428504	8.01242518381963e-07	15.778582209884
402.872052547892	7.6665034218577e-07	15.7986493215456
402.93772177403	5.59436364795994e-07	15.8008303299675
403.004448094275	3.49406207493856e-07	15.7706780289179
403.10662385166	2.52051970480835e-07	15.7372285523061
403.177429292079	2.20179230107358e-07	15.6889353971161
403.246573862265	2.22101677662187e-07	15.5199696644136
403.325440774269	2.10269883416594e-07	15.3538078455268
403.408949524025	1.72589151305318e-07	15.1080208212571
403.494050808758	1.50373461912761e-07	14.9618705832659
403.587496164437	1.22104472533612e-07	14.7415796152648
403.700097218316	1.21812811440483e-07	14.528958815897
403.805961858991	2.10668247277379e-07	14.2872870647529
403.860296540389	2.7240270192839e-07	14.0466683576172
403.999381285413	7.48378909161571e-07	13.8185214777049
404.143711354703	9.8757998859169e-07	13.5885332134838
404.256280809072	9.21081555792711e-07	13.3042895531243
404.32114796891	8.39252878876209e-07	13.0885823397804
404.418319697725	7.57199894908442e-07	12.8790317382249
404.51450235609	6.71371139679583e-07	12.6746353884504
404.610364720187	6.10803988588754e-07	12.4735224485636
404.699159003674	5.76160292584906e-07	12.303322968347
404.778294889636	5.22663453605938e-07	12.1548413383969
404.847381753174	4.5560713370121e-07	12.0278310492484
404.909442889585	3.8907366382285e-07	11.8978536978341
404.981182998689	3.47836055494409e-07	11.8249956257656
405.086688145723	3.29529086493797e-07	11.8146749970176
405.187366321023	3.74431751211308e-07	11.8390671788593
405.24986808272	4.42506099107e-07	11.8598347075827
405.34086702477	5.17044408395249e-07	11.9623175649554
405.401335809395	5.57509883082667e-07	12.0572108498992
405.475861340496	5.89566096146183e-07	12.203294784143
405.526186972322	6.04020185761288e-07	12.3369124568953
405.610962742694	6.23178995810964e-07	12.5249704836943
405.681542660114	6.49999945780932e-07	12.7170044600175
405.731866331539	6.67427352614298e-07	12.8849486825346
405.782178744083	6.82092300161334e-07	13.0596319910754
405.868037519773	7.11504967518313e-07	13.317768482366
405.922907770485	7.23314930990242e-07	13.5382941576957
405.991059656853	7.23138850017519e-07	13.7941947133759
406.074149229644	7.19043853140897e-07	14.0766614282912
406.124391043331	7.20999025797041e-07	14.2780682843825
406.181247944915	6.80666973815336e-07	14.5019915224415
406.243507750061	6.11247886128149e-07	14.7733907753581
406.301180972842	4.11141591512116e-07	15.0089770041337
406.354874529449	3.6752264565515e-07	15.2288544174622
406.440044781326	3.92692616535471e-07	15.5027145901908
406.492883551977	4.07251626756225e-07	15.6989702825993
406.547581646789	4.74498184703243e-07	15.8980435909744
406.60482921114	5.82994753377791e-07	16.0964453584791
406.665424795092	6.6642833913527e-07	16.2917818437935
406.730745562754	6.79193273763948e-07	16.4861103558674
406.801408763907	5.76462559689878e-07	16.6689342159755
406.873150071985	4.55507943101037e-07	16.8376265525578
406.924142595971	3.23932089228959e-07	16.939493115197
407.004794831407	2.66460280186943e-07	17.0896689031042
407.084583660436	2.5566657816591e-07	17.2137712034024
407.1355422327	2.76130305182206e-07	17.2736399791087
407.211478701704	3.60885502777744e-07	17.3577863199182
407.310311452213	5.14237712519404e-07	17.4406348260894
407.378547741527	6.53150762027943e-07	17.4781828411294
407.435098100335	7.71882833151739e-07	17.4987044336433
407.536867279272	1.02673909983781e-06	17.5268271994708
407.612801847368	1.19430095853246e-06	17.5359760952142
407.68980489235	1.37400869989985e-06	17.5388964813394
407.765160982769	1.50922843274558e-06	17.5372066613636
407.841726670129	1.44576977815645e-06	17.5295305132336
407.910653139578	1.27013016417292e-06	17.5209543477623
407.98232550272	9.97189751794991e-07	17.5098020576175
408.035604703677	7.17729863170053e-07	17.4929768146786
408.154705378077	5.48106676498103e-07	17.4732059005943
408.205847965734	4.85035780316594e-07	17.4370045294205
408.259814419078	5.11990402823841e-07	17.3840041778561
408.33072229717	6.1321964779818e-07	17.3041363623925
408.417746616232	7.39129242697454e-07	17.2235925427081
408.493846965959	8.37413849264384e-07	17.1306749693297
408.586793190739	9.53812136836338e-07	17.0353391191726
408.658296024153	1.01918066445507e-06	16.9149215894924
408.729349250071	1.07566663550417e-06	16.7675566239997
408.779477912168	1.0850663361659e-06	16.6147497350012
408.855063688987	1.11579013591095e-06	16.447256986025
408.927265862147	1.09395901950692e-06	16.2930459921846
408.99637723347	1.00835833410476e-06	16.1347808334657
409.072567578005	9.22318717980945e-07	15.9780037831502
409.141753610466	9.15665178304315e-07	15.8174897322739
409.206071448827	8.18525880562393e-07	15.6557385785709
409.26675970224	5.30540393088883e-07	15.4437854235841
409.332387104903	4.21582129701171e-07	15.2763031944105
409.386664818188	4.63477399922388e-07	15.0772208547581
409.437397713779	6.07981806652651e-07	14.8598991706343
409.494305279278	8.63681945551856e-07	14.6337366295392
409.560757991363	1.21938907371496e-06	14.4032618885255
409.644033842675	1.6533127052054e-06	14.1997480449035
409.736833357983	2.05876516719871e-06	14.0006166494246
409.847462016989	2.42786070478382e-06	13.8972085602905
409.930252862497	2.66216157176698e-06	13.7806096225342
410.03651819968	2.83278824017044e-06	13.6697021899444
410.112672357085	2.8633920782175e-06	13.5407356677564
410.187870988088	2.82587599063689e-06	13.4415666764434
410.262075563224	2.79099385499187e-06	13.3854860782936
410.341341835873	2.78453187574354e-06	13.3150486165465
410.411877441082	2.81946451648372e-06	13.28234002147
410.476585754241	2.87379972142959e-06	13.2522415440405
410.528609348196	2.90046463605941e-06	13.2328747444671
410.58435388687	2.74620991079552e-06	13.2140126952195
410.638267399659	2.47851256517639e-06	13.2435218604409
410.726358341249	2.33246116203229e-06	13.3085148819253
410.794423118769	2.32193114796449e-06	13.3743316252598
410.861354711214	2.31490020599085e-06	13.4515671010151
410.949042875944	2.2399103657798e-06	13.5455355653538
411.030869011154	2.07575094901114e-06	13.6426111014287
411.082326952319	1.75136907345087e-06	13.7274981000729
411.14269686319	1.36963624163858e-06	13.8221221073794
411.221305830871	1.27117638362024e-06	13.9270736058944
411.273915813311	9.31845831313502e-07	14.0176455930533
411.330120646938	7.66963487343884e-07	14.112681988397
411.387415588886	7.28404457035824e-07	14.2089842112563
411.439743451685	7.30347130485001e-07	14.3010589446636
411.491635689981	7.3665161833967e-07	14.3863817349362
411.54306013806	6.99553655083054e-07	14.4595912893856
411.593899624108	6.40351758360716e-07	14.5119061113364
411.644128423017	6.14946602903515e-07	14.5436504953619
411.742945729713	6.22555254510106e-07	14.6114627773425
411.846419544852	6.16895663023516e-07	14.6770655592192
411.945734339387	6.15798269051013e-07	14.7293943576199
412.013827189819	6.30116624752701e-07	14.7064397735228
412.087989312317	6.42959200977855e-07	14.6372276605386
412.171295711532	6.4214689948962e-07	14.5612093314572
412.271176569782	6.95033666418144e-07	14.5050490360834
412.412608769614	7.79629762069765e-07	14.4182144193409
412.495409033283	7.69882026939651e-07	14.3188446391852
412.590539879215	7.69946646407233e-07	14.2076653889461
412.731972118539	8.42926068323247e-07	14.1156989236883
412.845081714808	1.02202178072015e-06	14.0018869928524
412.950772251711	1.26601862977342e-06	13.8951487314184
413.057960743535	1.55475179953686e-06	13.8042118232001
413.159229762979	1.81751547858654e-06	13.7154058197944
413.236224771228	1.96684967095351e-06	13.6091711911638
413.320474194535	2.10867045211964e-06	13.5213865982153
413.4003838597	2.17460082550505e-06	13.4312799289285
413.481310430731	2.16602734689672e-06	13.3444746060025
413.555593111681	2.1414815913115e-06	13.2864760044521
413.620810075352	2.22152685038697e-06	13.2315335374006
413.683271439371	2.51003219255718e-06	13.1850718997418
413.741502822442	2.84172109842039e-06	13.1531132047349
413.847210811094	2.96180594080394e-06	13.193017241723
413.898134664793	2.88644506535307e-06	13.178557098371
413.949632427647	2.86245349836033e-06	13.2031608856266
414.044606959462	2.90209073794432e-06	13.3097685535939
414.13688881854	2.9734261674989e-06	13.4438168300883
414.187784500492	2.99523812604878e-06	13.5334934810112
414.267687198329	2.9610980099151e-06	13.6923235265462
414.348428307189	2.85337081966342e-06	13.8683543881585
414.407119487371	2.69022986499862e-06	14.0211068133002
414.485672945404	2.55225136096685e-06	14.24587892258
414.560513663628	2.31298975057486e-06	14.4390534701536
414.614235529099	2.02475022487108e-06	14.5925439885395
414.674236393448	1.81899381196666e-06	14.8023885836087
414.748952377861	1.44847944840364e-06	15.0017322464808
414.826319247274	9.5243220033902e-07	15.169051497438
414.900863516833	6.90349528237318e-07	15.3655919335024
414.973333429426	7.12419942670475e-07	15.5686722631536
415.052759177699	1.08377602901148e-06	15.7021005846986
415.143036953013	1.28163639795931e-06	15.8733234448425
415.234618818696	1.15099300224425e-06	16.0325610312795
415.31288138193	1.13565869693892e-06	16.1724180981957
415.38233724899	1.20566889240878e-06	16.2943048336493
415.462300069453	1.25444611850285e-06	16.4318364476215
415.557431625934	1.26391268360605e-06	16.5712909892702
415.630472624234	1.26720613070484e-06	16.6937549858816
415.727063900984	1.14951588784064e-06	16.7942886120584
415.814537664627	1.13589477347057e-06	16.9067347489444
415.890304748818	1.08901777819452e-06	16.9927621647329
415.973771974683	9.79797656124623e-07	17.0652821407458
416.059425103237	8.28793714052452e-07	17.121331455164
416.152845556215	7.27260337097424e-07	17.1689996619512
416.209867263103	6.90843267650615e-07	17.1848175679966
416.265202683325	7.95755301778728e-07	17.1991860424164
416.378058746689	1.39282499034541e-06	17.2203137722993
416.455530580114	2.09374660969791e-06	17.2283156383676
416.525316481462	2.43952431951744e-06	17.2305462351212
416.588096154219	2.36680563880603e-06	17.2314775683428
416.64961388984	2.11818405762352e-06	17.2319105275091
416.701447178256	1.76237487780403e-06	17.2317370015512
416.772164555089	1.48266816755288e-06	17.2303722294752
416.841923869779	1.24733399495125e-06	17.2275724074962
416.932645983647	1.05283157033074e-06	17.2238532839112
416.999392833459	8.60805892495502e-07	17.2151158436027
417.06668117102	7.40356177992292e-07	17.2062392560324
417.132871038447	6.67785732150596e-07	17.1953536608917
417.208425633473	6.28801210731277e-07	17.1765566858606
417.259780874001	5.89113246674932e-07	17.1360435842059
417.310547525816	5.65748684934522e-07	17.0599486416648
417.398348469469	6.35404555519218e-07	16.9547179735231
417.478057715296	7.22008772405434e-07	16.7967329294599
417.580349491682	8.50042167397229e-07	16.6480329949052
417.659852647591	8.72004536945533e-07	16.4359468385145
417.74176425842	7.72453191604137e-07	16.2383290110421
417.806222696847	6.13929219088105e-07	16.0154279964839
417.883732439225	4.95002996261708e-07	15.7813418275852
417.966265800007	4.21860476199021e-07	15.5248943602329
418.055339758739	3.85068918934368e-07	15.2731711500138
418.14784764616	4.9893096668487e-07	15.0264744988386
418.274148377179	6.62259767203303e-07	14.8358212468661
418.336879740358	6.7935900441725e-07	14.5834788938951
418.440133169045	6.84573078183664e-07	14.3697890562123
418.534327003414	6.90621069803472e-07	14.0918696983811
418.597262161854	7.01389235027891e-07	13.8123859323267
418.691259875886	7.13341834712998e-07	13.5665448321057
418.773097530497	7.00549929857503e-07	13.294109445455
418.854932651555	6.81000559056096e-07	13.0376505286242
418.944964658313	6.7107552232007e-07	12.8484194207122
419.057648134769	6.65558911968059e-07	12.6576962006497
419.142084122668	6.60522840490201e-07	12.4494191800352
419.215934752037	6.66649815542155e-07	12.2992598753593
419.277626520726	6.6159314953881e-07	12.1558546270403
419.333008843977	6.43170383695013e-07	12.0303174480655
419.383947069406	6.09888751763015e-07	11.937186136882
419.434956533348	5.55430468765489e-07	11.8716327981267
419.52638756822	4.82607675270886e-07	11.8576987187156
419.576911208301	4.15055963361259e-07	11.8511987419235
419.628026577528	3.83429839028143e-07	11.8752672199432
419.706524607311	4.11888516840283e-07	11.906736315751
419.760091612593	4.81217526400187e-07	11.9614361070517
419.821493383553	5.54969981174238e-07	12.0696708665801
419.884603697144	6.33597616748798e-07	12.2337931214002
419.934628785176	6.87714595877343e-07	12.400313876771
420.009144714251	7.24436205082332e-07	12.6180643513832
420.067397960534	7.60985006153905e-07	12.8332871742253
420.118192252559	8.56592124330906e-07	13.0452768178584
420.190579547747	9.74825888399584e-07	13.3099848776642
420.244455822924	1.05904937626616e-06	13.5446789390703
420.299612174369	9.32386123531408e-07	13.7828720897581
420.390263554549	6.44434447852707e-07	14.0825434983111
420.443031744868	3.31993436392054e-07	14.2971812203416
420.502984259743	1.7234154084867e-07	14.5239103916668
420.563985436411	1.45508751945434e-07	14.7386485089322
420.621937256534	1.64508244039503e-07	14.9247117226341
420.674262002671	1.87334434911069e-07	15.0709876406228
420.724303094843	2.05909746891743e-07	15.1896495020052
420.840330578215	2.26923195825784e-07	15.4264346464539
420.935935686344	2.27210064653135e-07	15.5693031533986
421.062081348907	3.03225358909803e-07	15.6947197944796
421.141825820716	4.31388027644002e-07	15.7226556661486
421.198368075025	5.28372093192051e-07	15.7243569463709
421.317565535084	7.92195787503419e-07	15.724825333834
421.432698385809	8.96100842259209e-07	15.7161630685231
421.517142487572	8.93236363929945e-07	15.7002183077192
421.595586649437	8.62334542038562e-07	15.6705683763824
421.690800168622	8.80312724420977e-07	15.6355209950948
421.77508268212	9.64369483436125e-07	15.607141086682
421.893232112845	1.18618230562992e-06	15.5673105917149
421.996102906381	1.39161005367698e-06	15.5239876962409
422.05636170913	1.47410008639227e-06	15.482112752093
422.145976493539	1.64692935015765e-06	15.4360712876297
422.222104759942	1.74225805059751e-06	15.3889674390953
422.287342847799	1.77703183331066e-06	15.3502812552888
422.351912192807	1.74563028241907e-06	15.3113072221461
422.408711333843	1.63096405127693e-06	15.2642107078729
422.480508059971	1.453900650172e-06	15.2309621621815
422.545175203583	1.21733927716283e-06	15.2015760622771
422.624052550554	9.299333142628e-07	15.198418974477
422.676472839473	7.25576865393587e-07	15.1729278184366
422.729592479902	6.91384594554437e-07	15.1511723315906
422.787336332186	7.5968528946159e-07	15.1458302016553
422.840084376078	8.3216031634755e-07	15.147510437677
422.920715674226	9.21389923029225e-07	15.2219679686694
423.009503289642	1.0152981509445e-06	15.3221003123909
423.072108561791	1.09365253461264e-06	15.381811993607
423.135829873346	1.17130827363535e-06	15.4674519796439
423.219219825722	1.25560574643602e-06	15.5754768119966
423.271387762034	1.28264674684819e-06	15.6137450725927
423.326077432893	1.27056018842216e-06	15.6661298496357
423.409459954406	1.22991841084224e-06	15.7583698748898
423.500637887466	1.25428797574432e-06	15.8368602129212
423.570578988044	1.50087704949687e-06	15.8521649651291
423.663738965031	1.57728527112899e-06	15.9527744969824
423.720157352776	1.47037687364058e-06	15.9940238799212
423.779430907456	1.25231863652367e-06	15.9298534451506
423.849906087936	1.07177973660504e-06	15.9415744070069
423.924605368243	8.77205408980111e-07	15.9775479211025
423.996414798077	6.89853371560315e-07	16.0287629602699
424.053679810427	5.45918382702181e-07	16.0686394815294
424.136615076035	5.12577250876314e-07	16.158822135363
424.210844978338	5.40609745684823e-07	16.2182451894444
424.31426624446	5.97102470026628e-07	16.3021590575368
424.385572518896	5.98795176345877e-07	16.3562359681161
424.460586580525	5.5824801732496e-07	16.4341752966152
424.528024988486	4.95729741116259e-07	16.50581348088
424.607275986205	4.866267841261e-07	16.5848915338686
424.684156391445	6.67166980125752e-07	16.6546951433114
424.766632751217	1.18403474604027e-06	16.7284879247638
424.847066307772	1.7862285194743e-06	16.7914650470739
424.916384272366	1.98408434551504e-06	16.8340184845696
424.98125916915	1.9639006624527e-06	16.871222291515
425.054882252588	1.83101437906796e-06	16.9048439124986
425.121218460143	1.76953874709157e-06	16.9323685291326
425.21053053885	1.73198742078934e-06	16.957769036717
425.276618202417	1.7236012134388e-06	16.9732540600354
425.348896987168	1.70219485576949e-06	16.9848138375415
425.406636330002	1.67954662711505e-06	16.9903007009795
425.465176670027	1.6659300396867e-06	16.9900128656453
425.526320329621	1.66378655680512e-06	16.9798853379862
425.587276751595	1.6396079894093e-06	16.9331808416593
425.645444974721	1.59338863980388e-06	16.9042792434392
425.701069696011	1.32661503160383e-06	16.8076150704804
425.77567054564	9.04254392892987e-07	16.6785980729416
425.846395638433	6.17292177053588e-07	16.5752390545054
425.938058148791	3.05620843421339e-07	16.3717216715888
426.025547531435	1.8882353551605e-07	16.1532576939851
426.127698495919	2.2323847303689e-07	15.9021029767721
426.197616802478	3.00209197550706e-07	15.6039673613143
426.275308211199	3.96724512030156e-07	15.2522592162907
426.391944319052	6.13645936717165e-07	14.9175519056833
426.491971982069	8.84064354567213e-07	14.5874241635177
426.556085480266	1.05452850653021e-06	14.2735188485089
426.641333439183	1.47471505395069e-06	13.9723648924309
426.739049017968	2.07010019232276e-06	13.6827298325959
426.838234812554	2.63387864652312e-06	13.3928653795922
426.902477882774	2.75904990494947e-06	13.0398694855692
427.023439392319	2.72831001638842e-06	12.7634791283462
427.132689794127	4.51389552036457e-06	12.4971019944202
427.211133739061	6.84424260879496e-06	12.1936972784397
427.29026909325	8.40811652742297e-06	11.9445618144184
427.391401998017	7.65695837305179e-06	11.7163864535736
427.457000366678	6.80694977030538e-06	11.4882494696908
427.549355043344	6.05971864404084e-06	11.3291640428746
427.615069667146	5.2621718851132e-06	11.1443932510021
427.678484591936	4.84605040701924e-06	11.0068123226739
427.737404350361	4.65664283667398e-06	10.9065016282889
427.798505311986	4.5577350504704e-06	10.8117602731128
427.857524989417	4.64037984745132e-06	10.7708223420544
427.91326116944	4.57856615261761e-06	10.7551540520726
427.96763342817	4.22927260213118e-06	10.739280375489
428.03565590977	4.30391659558951e-06	10.8124965661588
428.093922385801	4.37626068595443e-06	10.8962603726399
428.167326227889	4.77066364169852e-06	11.0290050676609
428.229555815162	5.42749331463486e-06	11.1839224433804
428.291499468072	6.26713194694088e-06	11.3717377005662
428.365477297412	7.25531286644631e-06	11.6002965995737
428.416786896852	8.03743573228291e-06	11.776170258076
428.470365698693	8.73794165584289e-06	11.9954891826584
428.525100964858	5.77962663203455e-06	12.2290327012495
428.578502782862	3.41422299132911e-06	12.4993257678562
428.661312994445	2.87758018072871e-06	12.8293488381403
428.712333626584	2.9059189709193e-06	13.1077583794683
428.762745543554	2.34925555877441e-06	13.3939506760774
428.849922149965	1.88095627889298e-06	13.7487160412808
428.92976648741	1.52009551475325e-06	14.0977262599146
428.982400294441	1.06761390065073e-06	14.386286452571
429.040775124902	8.07086765065726e-07	14.6863679156388
429.105806907373	5.09579004822849e-07	14.9926436473256
429.185908529526	3.34126502652941e-07	15.3178806558571
429.270897077689	2.70176058704961e-07	15.6362255656951
429.362226592331	1.84018693226665e-07	15.9399975557342
429.440375755886	1.8603107593764e-07	16.1897906188101
429.512707976834	2.84381200186275e-07	16.3953823420602
429.588530465677	4.81566398971924e-07	16.5777032224087
429.645588032002	6.82963367896602e-07	16.6847982239633
429.695712604247	8.64378979514517e-07	16.7573411637325
429.814646444144	1.38577144258595e-06	16.9152518646558
429.927324570974	1.65793030920336e-06	17.0093435701482
430.076313274299	1.72154664121966e-06	17.0748296013778
430.171922147262	1.72248359070538e-06	17.0873189637523
430.287728364578	1.74329939660572e-06	17.0905275117275
430.392375170814	1.79171602930911e-06	17.0866931349947
430.512194317726	1.88639397850966e-06	17.0768236174184
430.567277683232	1.89460465437864e-06	17.0605765783554
430.650279843527	2.00943109217937e-06	17.0437638044262
430.724888039184	2.11897278021422e-06	17.0225563401472
430.828402607931	2.3197045252924e-06	16.9941372899811
430.906944099529	2.39588849642934e-06	16.9710920826269
430.985781531208	2.2466931821553e-06	16.9455242930402
431.036711229706	1.58989578258728e-06	16.8928628127233
431.088205360157	9.22355315521809e-07	16.8267715082655
431.159563006057	6.33393445099165e-07	16.7723952995156
431.224421082065	5.77136665368613e-07	16.697942630816
431.286425403957	6.10282349348324e-07	16.6458949281175
431.343804601672	6.36290274291073e-07	16.5886314063564
431.405672593771	6.33961782190588e-07	16.5260180076793
431.478617553801	6.00191514823253e-07	16.4753089526528
431.541452430049	5.84204161300738e-07	16.4218699294084
431.613919015721	6.63701686959237e-07	16.4075058839602
431.666393072858	7.67404645818957e-07	16.3381853881297
431.719783706566	9.0321399065388e-07	16.2785761551717
431.778366459461	1.05663704048355e-06	16.2081668478105
431.832174033715	1.1846079693489e-06	16.1482089890471
431.882918479612	1.29486307899556e-06	16.0717896407592
431.933457710157	1.39912042450422e-06	15.9992562271509
432.031930270611	1.55653260033055e-06	16.0051480729496
432.135214546264	1.39171066780635e-06	16.0035476427013
432.207381766658	1.22199295912563e-06	15.9249545136654
432.274278785952	1.22697380115427e-06	15.8221081214466
432.345077990247	1.25012757988739e-06	15.7334889421893
432.42350544914	1.24033779406192e-06	15.6569222880548
432.499305308613	1.17891153290231e-06	15.5532434189121
432.588481144971	1.09866782424926e-06	15.4778077786493
432.692099598535	1.00486140487028e-06	15.3761104504721
432.768877284157	9.35439682180318e-07	15.3081622699817
432.86893469871	8.61834229510838e-07	15.2562774345487
432.959319040854	7.90595007217891e-07	15.2409820353819
433.038836083648	7.06108610048766e-07	15.230400407884
433.113529621723	6.29316735417186e-07	15.2257660809264
433.194247444466	6.70852806318236e-07	15.2372377888869
433.284720678632	9.65227680264086e-07	15.2654111824234
433.3697009001	1.31957072907492e-06	15.3006392161717
433.421647361998	1.50070367091548e-06	15.3094029921537
433.507761259278	1.65831353161428e-06	15.3484407894967
433.589110962849	1.72828584483089e-06	15.3828445916152
433.653890190595	1.67652952349736e-06	15.4204864516684
433.710726117585	1.50022132680577e-06	15.4574007437635
433.793156313594	1.39923761909331e-06	15.5102695793087
433.887553130147	1.28478785740265e-06	15.5599789365074
433.953511887004	1.04706150970738e-06	15.598140089273
434.023851407811	8.76358496393393e-07	15.6356872024754
434.086404427376	8.41236710164421e-07	15.6677374615725
434.155659504526	8.34221539354604e-07	15.6980049567002
434.219530075928	8.64172056694396e-07	15.7230859494643
434.27617797003	8.35918604223696e-07	15.7416788908639
434.33143550014	7.9019636602338e-07	15.756887352348
434.382937791636	5.66244796599115e-07	15.7511244720404
434.433864342375	3.56423552813492e-07	15.7194470343748
434.484182492881	2.56841834294138e-07	15.681683245845
434.591657620107	2.14583928304033e-07	15.6204149290738
434.670543627753	2.14846999346281e-07	15.4696354701661
434.74308210613	2.11240248364496e-07	15.3505163822094
434.820580735578	1.84805426294886e-07	15.1284539670791
434.906338901346	1.57569627541755e-07	14.9385527170521
434.998081481008	1.30845273762091e-07	14.7311432186845
435.108791385903	1.27682382635976e-07	14.5186314481629
435.172199692667	1.45211017597317e-07	14.2843013776186
435.314814171145	4.32905734769069e-07	14.0454826191239
435.453496034776	8.94996132735316e-07	13.8094443113356
435.587546997722	1.10893701622465e-06	13.5737643023615
435.707708955474	1.06507438194552e-06	13.3083446712728
435.789599923422	9.51497336425229e-07	13.0651399480096
435.912978885203	8.23789115813358e-07	12.8099557914853
436.011660923653	7.38017523406144e-07	12.5831548772171
436.106500440337	6.95310491283455e-07	12.3767692944576
436.207364088519	6.33637343275347e-07	12.1894168198781
436.292728855193	5.68017814369368e-07	12.0536735937895
436.367353587757	4.99089759010234e-07	11.9391772814294
436.433001652835	4.3586896503302e-07	11.8472658298399
436.490720405586	3.85565292242928e-07	11.7787103937235
436.546583253294	3.66918452195243e-07	11.7187789819993
436.597267531287	3.91875535487166e-07	11.7017678723498
436.696231034934	4.84416253579441e-07	11.7764611942695
436.747156567311	5.48844573028248e-07	11.8082547235876
436.798655965177	5.79472403817291e-07	11.8712946331494
436.848741681015	5.9892054282817e-07	11.9728268268952
436.900688296827	6.10404625993131e-07	12.0974681082002
436.957867197393	6.22135876398073e-07	12.2518706213556
437.010415898991	6.31860406427437e-07	12.4080069806477
437.093577527941	6.64357036289466e-07	12.628758482335
437.179161715912	7.10337774676777e-07	12.8668272996171
437.23221581915	7.40861800989003e-07	13.0755711956213
437.289238170553	7.60033698128698e-07	13.3085416520457
437.339760649082	7.63303754881035e-07	13.5300506700281
437.393900751002	7.62405917348875e-07	13.7861584425212
437.460862322051	7.5916238850664e-07	14.0808632859678
437.529950565574	7.56839543950295e-07	14.3238411745825
437.613500733313	7.44173756826878e-07	14.5937224121014
437.691952170268	5.49679464856206e-07	14.8341662532314
437.748199050146	3.85105485481386e-07	15.0692434604235
437.79921045183	3.95286558259716e-07	15.2720348899457
437.849865469085	3.92038721943883e-07	15.4743457173373
437.902303155275	3.93551746355905e-07	15.6671197902154
437.956467133921	4.7409470742993e-07	15.8824333197926
438.013031577553	5.8275528725282e-07	16.0813874591067
438.072617563062	6.63440252256422e-07	16.2781371754794
438.136440244124	6.14353901074586e-07	16.4623105298082
438.207059260523	5.11443341755986e-07	16.6515863103542
438.278153112009	3.836526859388e-07	16.8229412899454
438.334320080556	3.20398288896269e-07	16.9486039377127
438.418433856044	2.8590600237563e-07	17.1081418983395
438.498189309495	2.753692032135e-07	17.2328440465545
438.613298268348	3.5528034788754e-07	17.3659583666714
438.663573155588	4.21316973661618e-07	17.403939521474
438.783825755771	6.39223743552073e-07	17.4847717996749
438.888078064455	9.00597897752819e-07	17.5261113021723
438.93829195375	1.02036251360586e-06	17.5348472287756
439.007821936891	1.23373012890531e-06	17.5445797941105
439.103636549054	1.53069273987193e-06	17.5508321461312
439.181401702268	1.75416210833276e-06	17.5512458807363
439.257908476282	1.91307208962474e-06	17.5493596482675
439.337055491086	1.87770883828715e-06	17.5455216287242
439.408912296297	1.60299406962003e-06	17.5406303957811
439.478747210331	1.22543179042712e-06	17.5348186225002
439.540331249252	8.83962430979433e-07	17.5266333553351
439.621121069547	5.80664056214122e-07	17.4987534244132
439.694923179044	5.82053781591869e-07	17.4515147629401
439.791109698586	7.35395864623475e-07	17.4094403456069
439.867652931153	8.85340958432582e-07	17.3595863112917
439.943358362257	1.02330144410254e-06	17.296730179991
440.001332922877	1.09466539040586e-06	17.208739781535
440.067179494154	1.1643895040597e-06	17.1148326871094
440.118437820548	1.17464098465024e-06	16.987700649206
440.169097061765	1.17983078055058e-06	16.8335566050254
440.219141605143	1.18695704555907e-06	16.6873885614602
440.333653050408	1.22809272812668e-06	16.5578590731003
440.419477192835	1.14278781926519e-06	16.4122160160281
440.485158454862	1.0557553129776e-06	16.247752222957
440.554451093695	1.05293597788597e-06	16.0854173778386
440.618532697017	9.4737201512522e-07	15.8997160656878
440.67870625993	5.99761566643506e-07	15.6874032046444
440.743443501807	4.36271019199163e-07	15.4755360712074
440.799121987531	4.8745588812826e-07	15.3009195810592
440.849566719367	6.31652091774464e-07	15.0538810366777
440.904072339215	8.78755356812777e-07	14.8133025653775
441.015127812522	1.45055364242844e-06	14.6678339780526
441.130223775082	2.00323573322065e-06	14.5416808726367
441.188751492379	2.2558129333783e-06	14.3174892170498
441.277425525594	2.5403411360676e-06	14.1275970121845
441.359924429396	2.74757611780082e-06	13.9831123146934
441.412189604587	2.84509155120883e-06	13.816325296259
441.49000267049	2.89759289243828e-06	13.710054670888
441.565109563992	2.85661655888842e-06	13.6110056622062
441.640250959943	2.80773017161453e-06	13.5428605827119
441.724876509871	2.80673883117805e-06	13.5128399369179
441.798597733989	2.8439166257576e-06	13.4971357945781
441.86552335114	2.89860949172411e-06	13.5003683705186
441.917270306749	2.93348941039505e-06	13.5072826894249
441.971059807227	2.90091965218739e-06	13.531096729252
442.032378788154	2.54608117665589e-06	13.5321058762101
442.091286068553	2.36858875083684e-06	13.5747965396302
442.147908806592	2.36652900746441e-06	13.6357957922291
442.201435517976	2.36453290633705e-06	13.7047296645696
442.280026677944	2.28891284053337e-06	13.7948199419657
442.3608655375	2.11766290220788e-06	13.8908285953291
442.422306938167	1.76718856909285e-06	13.9817064745644
442.472778905745	1.63991113806707e-06	14.0676050075094
442.525814801659	1.20616412064156e-06	14.1570398066144
442.599010771629	9.02464541497342e-07	14.259881868132
442.655779846219	7.52848649776082e-07	14.3539280133766
442.716052811784	7.15550400011207e-07	14.4500524375887
442.77061971456	7.1765236013761e-07	14.5410352735392
442.831048256279	6.7266830915873e-07	14.6178125367692
442.902353298132	5.6444564540715e-07	14.6899730774401
442.966304120423	5.18268035654711e-07	14.7331778463661
443.041263740979	5.34594929691103e-07	14.7506085512926
443.094401010089	5.52551974626299e-07	14.7373693999048
443.150706000637	5.66069103681046e-07	14.7273534273594
443.214769865902	5.70678109113042e-07	14.7309144522975
443.288528435728	5.65876170823253e-07	14.7503699449735
443.374452319238	5.5459617470815e-07	14.7751909509823
443.476066912223	5.44729345674616e-07	14.8061357107657
443.536373385399	4.90646264387033e-07	14.7187568992289
443.588923272807	4.84120836778895e-07	14.6523270565846
443.700282043876	6.31841973742386e-07	14.6189770293873
443.842640091188	7.25535664670129e-07	14.5660020111205
443.923625989957	7.20603422010725e-07	14.4784431304182
444.012063414669	7.33657183720612e-07	14.3843498756545
444.159616647378	8.25408657636842e-07	14.2946783432995
444.293310963974	1.07742093041807e-06	14.1878267911309
444.431971442716	1.46359186970421e-06	14.0805335967307
444.490260568914	1.56850273222385e-06	13.9900887542474
444.576904046318	1.82732633990317e-06	13.8982554641696
444.675829820399	2.08892805269425e-06	13.8150359788267
444.763982746575	2.22239930401274e-06	13.7337727160578
444.856214719318	2.26747794571424e-06	13.6546980666755
444.954132237727	2.23074108200284e-06	13.5924354650008
445.035858900536	2.30583260745429e-06	13.5352919496505
445.10513605281	2.63992947503502e-06	13.487875422082
445.164069760151	2.94112555905212e-06	13.4599045527256
445.220911495788	2.97823513096014e-06	13.4509942009688
445.320427910905	2.92265859237691e-06	13.5126530180968
445.384343236926	2.90719733865434e-06	13.5639764436498
445.448697290436	2.93760811290318e-06	13.6370648767598
445.499507898168	2.98387595543181e-06	13.700404176107
445.566331330846	3.02782402895643e-06	13.8135236968335
445.650354938094	3.01927265529868e-06	13.9696793911448
445.728826595913	2.92498678328116e-06	14.1355569036009
445.811193526706	2.77047981235133e-06	14.3239017313315
445.878809631055	2.61574147210857e-06	14.5215589894622
445.957012718172	2.36371869549034e-06	14.7141008330748
446.008700655802	2.06115777641924e-06	14.860682544803
446.084541971254	1.52642183758693e-06	15.0251038822187
446.163776861314	1.24110346803463e-06	15.2677848899558
446.244363494042	6.80731221734795e-07	15.4150913557027
446.311052138225	4.94138026475776e-07	15.549056229841
446.395973611673	7.17683617413431e-07	15.7766979890464
446.446176890699	9.78544272841223e-07	15.9063577995908
446.505520680108	9.33434174249966e-07	16.0184043245129
446.57592399595	9.5768494676097e-07	16.1703512824838
446.668335944004	1.08539525187315e-06	16.3409167695988
446.745755461821	1.1573017697112e-06	16.4875416389239
446.813490559678	1.14676227610844e-06	16.6233143832445
446.886042401239	1.09764712458629e-06	16.7622295570059
446.976754884638	1.06721419164257e-06	16.9164632924855
447.049469317255	9.90590880916258e-07	17.032204680536
447.147493378523	9.42224451037297e-07	17.1639298854402
447.220382193672	8.42380390287897e-07	17.2549978227753
447.295236714257	7.56081643306159e-07	17.3434474858069
447.368449867237	6.5111520921903e-07	17.4191519819438
447.452209111945	5.65518024535199e-07	17.4932404300743
447.539218997071	4.94028584420827e-07	17.5518031046907
447.628414793955	5.76335024418181e-07	17.596972679125
447.720406475152	9.34281304174932e-07	17.6275379483047
447.816448932011	1.6197253055511e-06	17.6455756951792
447.886114117088	1.93557897944558e-06	17.6513646830058
447.968398960318	1.9082976983744e-06	17.655663825805
448.0420234168	1.75020786949396e-06	17.6567063697804
448.119146614918	1.5100958856949e-06	17.6554038992527
448.182529035138	1.28534250682691e-06	17.6520018930633
448.25230089538	1.09446667330933e-06	17.6465380928421
448.343775903037	8.94501376857686e-07	17.6373198427424
448.409292493861	7.49952646515105e-07	17.6264600662968
448.474841029851	6.54124876661248e-07	17.6143517577303
448.539183428842	5.84415635068152e-07	17.5947635263356
448.62310178411	5.07300923922394e-07	17.5157782155716
448.697886390202	5.17276824712552e-07	17.395552576488
448.794488443428	6.34156013639361e-07	17.3249933724772
448.873427223707	7.37811197273701e-07	17.1815149328257
448.96228310185	8.60622367317912e-07	17.0235892226139
449.041043778267	9.25279747586786e-07	16.9074203183787
449.119370972023	8.77876552811986e-07	16.7159277434401
449.201423508752	7.24077985961577e-07	16.5098673381986
449.284698656072	5.74012138002112e-07	16.2854368566884
449.365391867037	4.76835474124614e-07	16.0271503120143
449.44941547714	4.20897076683817e-07	15.7715717894429
449.527919607864	4.62591381832889e-07	15.5142194936564
449.621648673884	6.40079258825995e-07	15.2997491112626
449.686022111673	7.02549374922443e-07	15.0540215723318
449.78857305847	7.4462636524227e-07	14.8171514766378
449.895737046944	7.447774818866e-07	14.5920237469518
449.997700721838	7.60190715090394e-07	14.3712049237002
450.047771063736	7.67556352325938e-07	14.1131714014469
450.10070268203	7.59806042787673e-07	13.8154836851761
450.180573408699	7.46452223118237e-07	13.5480845382322
450.254632315848	7.2850945355187e-07	13.3135369423486
450.325947754461	7.10082545391349e-07	13.1134573324112
450.414799197929	6.93433773347116e-07	12.9282263591434
450.500684335553	6.77086043805808e-07	12.7209666557868
450.589203633206	6.79317871628496e-07	12.5594629299138
450.642894028927	6.68882966015428e-07	12.3926406563705
450.695577179934	6.52529488757744e-07	12.2591750329947
450.751204409242	6.17858382259997e-07	12.1421835614184
450.809689964439	5.54359687849122e-07	12.0416900563843
450.863480945035	4.7033031266935e-07	11.9793029414699
450.945715480979	3.8107708779747e-07	11.9552608953141
451.023756974698	3.5713799226204e-07	11.9941961237415
451.089012153604	3.86200262140544e-07	12.0518580699644
451.164451452253	4.57117839258014e-07	12.1384523445143
451.242982847498	5.57025823257459e-07	12.2523846257241
451.29684044599	6.45271312836324e-07	12.3705097860783
451.356470581092	7.0498152957834e-07	12.5223466159849
451.410111328843	7.55753470713506e-07	12.7099023642531
451.495316774923	8.44672675553057e-07	12.950661656399
451.546503985772	8.77243975945218e-07	13.1494859429007
451.597088927824	9.87694805538079e-07	13.358682482367
451.688478105894	1.13821996119355e-06	13.6412088352321
451.77818732091	1.29625333456454e-06	13.9276407032035
451.83413213697	1.08284145668058e-06	14.1487753033425
451.896782706968	6.1579753752764e-07	14.3805959389183
451.962920057941	2.32563074284867e-07	14.6090504689679
452.026186563546	2.05427866645682e-07	14.8118494349041
452.087008450832	1.88160775696825e-07	14.9860883102815
452.151194063205	2.00782282938138e-07	15.1457692143584
452.213579187685	2.12624050313741e-07	15.2732508175737
452.311970385896	2.14307280559456e-07	15.4423035981725
452.435232039773	2.48635490025774e-07	15.5856096132026
452.514700569722	3.47840167416361e-07	15.6237251650986
452.592780405269	4.90252058363561e-07	15.6396408405603
452.698522408178	7.1114678854334e-07	15.649969743003
452.808879823169	8.60004034706874e-07	15.644778936669
452.873197170944	8.81721418119778e-07	15.6204884794365
452.969338080955	8.74936201846892e-07	15.5980167954819
453.069293016738	8.71992701449047e-07	15.5715146282937
453.156166887181	9.31828966480755e-07	15.5468454362446
453.219117734722	9.89930217454961e-07	15.5134569166203
453.324105808444	1.21049982032959e-06	15.4726316439866
453.427655540974	1.42653179497668e-06	15.4300362660672
453.495500156751	1.52567149220606e-06	15.3807425811464
453.567344200095	1.63881097226638e-06	15.3338954040387
453.63860960257	1.72323126057573e-06	15.2828404277397
453.710069337059	1.77232853323087e-06	15.2463171443685
453.810197172088	1.74345498495274e-06	15.2160385344821
453.860869851742	1.61749102757006e-06	15.1640168762388
453.912124305645	1.4506062158862e-06	15.1126456812133
453.971527769457	1.22703568596136e-06	15.0802615836756
454.026694784308	9.35839695669094e-07	15.0413602105374
454.084191109796	7.93982244301623e-07	15.0385435265805
454.140238982706	7.44363342177145e-07	15.0370440110036
454.224851299879	8.01716918070282e-07	15.0841095002993
454.316303799128	8.94424954348653e-07	15.1527810445722
454.377671665583	9.65424602335055e-07	15.2029058227757
454.440774534098	1.03422937282831e-06	15.2784135041342
454.503247131627	1.10675176020162e-06	15.3603989927454
454.574874056561	1.19621934816659e-06	15.4579277103238
454.65372838105	1.30018442810825e-06	15.587855446363
454.709207736093	1.35109530881522e-06	15.6379471205739
454.77300779813	1.38278110708018e-06	15.726818861545
454.851781674945	1.39124255925834e-06	15.8320296499978
454.93807297099	1.41956900807342e-06	15.9325399797066
455.017873167591	1.60718157001039e-06	15.9852433925723
455.110218439041	1.75319267349387e-06	16.0214830895182
455.203333054023	1.58039260897481e-06	16.0304532015888
455.281811797384	1.39168496800955e-06	16.0062532606132
455.355938226683	1.19710144018877e-06	15.9687572325643
455.440934292107	1.03258156918831e-06	15.9930320311426
455.540118260594	8.26625091568126e-07	16.007381096647
455.614481226278	6.65711047050185e-07	16.0279167210527
455.711129665032	6.05550917503246e-07	16.0680470128758
455.783471008257	6.22683714455819e-07	16.11651332879
455.856577843279	6.35419904804332e-07	16.1640712369824
455.934488285301	6.0685105791256e-07	16.2066288211195
456.015782665689	5.93148292701207e-07	16.2710705173026
456.103358971239	7.30993149354051e-07	16.3351310309454
456.209298264358	1.31228983020225e-06	16.3976790215444
456.290266815157	2.02786491052138e-06	16.4371786683046
456.36160383325	2.35094410116684e-06	16.4712265731065
456.423256530673	2.28056767215664e-06	16.4941375238731
456.477699829522	2.14109977141161e-06	16.5151961493335
456.530175044316	1.95970198418465e-06	16.5328894149905
456.632098722847	1.87921029253092e-06	16.5570374206576
456.70201620285	1.8086161656802e-06	16.5708772960143
456.767566018747	1.74537214473949e-06	16.5807279983747
456.83333143021	1.696357589408e-06	16.5875710863
456.934690808149	1.66260054764017e-06	16.5916318275056
457.000070965587	1.64324846920774e-06	16.5898616560773
457.064065977135	1.65090773715081e-06	16.5830140806312
457.124503687784	1.6850605450285e-06	16.5617664565528
457.196357458837	1.76437250676544e-06	16.5416809583436
457.247655179023	1.70634768223391e-06	16.472105966642
457.298365477634	1.31507529553404e-06	16.3533454378595
457.348466577571	7.45802107153476e-07	16.1911101250946
457.467261570974	5.19418375290926e-07	16.1063996900035
457.559209210901	3.73690412764982e-07	15.9966450673606
457.629772558756	3.36518105623673e-07	15.7861968981139
457.69958529817	4.34798570808111e-07	15.5570995880006
457.811932978818	7.37774986511525e-07	15.3095272350876
457.91187557753	1.07233386648904e-06	14.9983483300009
457.977917905441	1.25337993837599e-06	14.6689499766712
458.063893370073	1.67372268575869e-06	14.3217173091257
458.162826117179	2.28649634796092e-06	14.0390503406328
458.261990441319	2.83299737626245e-06	13.753798440962
458.322797984072	2.92380014057784e-06	13.4525018346955
458.442109849439	2.87452468197306e-06	13.152477478477
458.558640732233	4.90410551466869e-06	12.8733726284831
458.641526422489	7.47526437519587e-06	12.5471773343512
458.709231374628	9.60362239211594e-06	12.2321394984438
458.819796896896	9.31817962953124e-06	11.9746243577432
458.902526318186	8.57656913319364e-06	11.7136576471384
459.003465532695	7.9258218513692e-06	11.4881927694038
459.05408732381	7.409124397458e-06	11.2839400070641
459.122326616313	7.04275013771832e-06	11.1130474099766
459.181434237697	6.81409967232786e-06	10.973133228924
459.246330759295	6.78817079633478e-06	10.839320570759
459.306849257249	7.08851808795625e-06	10.7750132023104
459.360922869382	7.02396872339075e-06	10.7369518502674
459.416120615307	6.14284206938906e-06	10.6981848984795
459.515576389367	5.74565243593297e-06	10.7410882467968
459.566145084269	5.68972706157179e-06	10.8097135202944
459.61731051201	5.68692572424415e-06	10.9037753438261
459.673053883637	5.9093268298041e-06	11.0348378586155
459.734036776008	6.42715479098235e-06	11.2078995424454
459.792763394163	7.12704308867911e-06	11.4077465918915
459.850239731486	7.87994220695431e-06	11.6271099078628
459.90112521965	8.57372204381544e-06	11.8555738431906
459.98850890502	9.4244374210356e-06	12.1317329898018
460.046202490024	6.92755970277872e-06	12.385771975138
460.106684989152	4.40551667246986e-06	12.6834162279561
460.179805224772	2.99112351550969e-06	13.0124476437729
460.2588158355	2.87877605164194e-06	13.351417976993
460.312940943917	2.58353783535895e-06	13.6484998193354
460.372350127102	2.37246198018209e-06	13.9632871684502
460.427477291232	1.8320301157822e-06	14.2593175864927
460.478240752917	1.28779370344575e-06	14.5330581124943
460.563752169769	9.30355421047548e-07	14.8784037606617
460.654221808347	8.02207865228668e-07	15.2161370678295
460.74844092541	5.23911549701869e-07	15.5343538856946
460.855657696546	3.27013119639015e-07	15.8395631241239
460.932103259437	3.18110267154423e-07	16.0547075179604
461.012085170252	4.85953376154134e-07	16.2433293241976
461.092075988307	9.03819330578458e-07	16.3954224164694
461.165264306413	1.38118187472773e-06	16.5007098572138
461.272038046353	1.73931322681477e-06	16.619189209223
461.384616403903	1.82192346736334e-06	16.6963116732764
461.453133752431	1.75493640362014e-06	16.7170383144033
461.555863852095	1.7012554036214e-06	16.7385173571357
461.68636046577	1.69957456871488e-06	16.7486529709917
461.781435000127	1.74490288906894e-06	16.748971656888
461.883647336137	1.84101904248553e-06	16.7473116399088
461.982983405198	1.97360526902674e-06	16.7436364855842
462.065441723096	2.10715539365068e-06	16.7369702282122
462.142972179218	2.27488032096839e-06	16.7301695546458
462.200730464563	2.3946048739364e-06	16.7191978714975
462.281961416601	2.63835889044982e-06	16.7088895876015
462.359268777662	2.8082833500072e-06	16.6935891350596
462.456986729131	2.85352723020606e-06	16.6780457172149
462.52874332425	2.63349556716723e-06	16.6642117091396
462.613654012502	2.09438588166508e-06	16.651737519506
462.677485199885	1.34911291526651e-06	16.6220126392879
462.738607266572	8.53466398665213e-07	16.5830596646439
462.79651486444	6.74023577161458e-07	16.5403621424942
462.852265606305	6.38813618574913e-07	16.4857053534413
462.921722486971	6.4329713615096e-07	16.4438407104318
462.978413958662	6.69156211090995e-07	16.3953655011522
463.04904889812	7.73243996775728e-07	16.3757053452479
463.104256364159	8.81905849460846e-07	16.3259910390084
463.157734773083	1.00098458111989e-06	16.2630653618535
463.229787153255	1.17358087134188e-06	16.2582200401847
463.282300132126	1.28863150764518e-06	16.1897375155001
463.334283926731	1.40010307770767e-06	16.1338822773684
463.389895957112	1.51934276826894e-06	16.0813756508913
463.451087161138	1.6502970726277e-06	16.0292248019375
463.519152726527	1.69086522178407e-06	15.9767684173691
463.5958522133	1.39265279274539e-06	15.9167552654885
463.694308637189	1.30910091749128e-06	15.8447742316822
463.774675860387	1.33530988361159e-06	15.7528201412445
463.852491593645	1.32609386081814e-06	15.6607505763759
463.927729693104	1.28108833626475e-06	15.5808040585951
464.010907709476	1.21593695998229e-06	15.5266301850272
464.110957810575	1.13564322238266e-06	15.4880978590561
464.187743167311	1.02004309697589e-06	15.3494400870858
464.289491632202	9.44693899991744e-07	15.2854796085133
464.364841783339	8.68898569067629e-07	15.2299969700646
464.436644861012	7.74067317114807e-07	15.1883162621345
464.511324638231	6.33682559002765e-07	15.1316132065208
464.578708426007	6.11004159367846e-07	15.1301241038411
464.634507732333	7.32755099727803e-07	15.1358925027908
464.695373002207	9.95750340391088e-07	15.1627891044981
464.763162385842	1.28867714249145e-06	15.1952098706213
464.819551824805	1.48054011216318e-06	15.243731675476
464.887702165582	1.61427006787745e-06	15.3030988539234
464.953078170047	1.68868614355075e-06	15.3619118292399
465.012252203952	1.58132768820742e-06	15.3989915175337
465.062424500608	1.42109170901909e-06	15.4445338773719
465.148153907671	1.31604197154038e-06	15.5097814375487
465.243017677941	1.22602450307867e-06	15.5709901026736
465.293786220262	9.9321758186863e-07	15.6117294130096
465.345137193899	8.11030100868657e-07	15.6519795118308
465.409066352206	7.67952079405697e-07	15.6950216355034
465.474609634655	7.582267884123e-07	15.7345877714171
465.539510383631	7.9703219273553e-07	15.769657572719
465.637153317448	7.94431212902562e-07	15.8048049822514
465.694762468184	7.64215158795371e-07	15.8264062336878
465.760574244401	5.56676803278167e-07	15.8296701906529
465.827204991349	3.45941316851071e-07	15.7995886331255
465.913260371317	2.48134801780456e-07	15.7640735623111
465.974527012739	2.156663420438e-07	15.7142904265612
466.03972818744	2.19439327322306e-07	15.5476283279806
466.113307419995	2.09755706779522e-07	15.3834773043044
466.197282946165	1.70863902521216e-07	15.1405948194726
466.281477652189	1.49346266956377e-07	14.9962195497623
466.370088250391	1.20406392112195e-07	14.7753476063064
466.470919517562	1.03563135669332e-07	14.5634483897813
466.607041684352	1.59679384082794e-07	14.3232093758498
466.6762523956	2.42318851282872e-07	14.0863917295852
466.819160230843	7.14689904581825e-07	13.8630435615164
466.960579581114	9.70648241366799e-07	13.6356693603451
467.073077598997	9.15507037332499e-07	13.3556669263382
467.130543090569	8.33836516630968e-07	13.1431361328774
467.216420366157	7.54124197337536e-07	12.9362629369601
467.346219029254	6.67526173352266e-07	12.7349353725876
467.446359595387	6.09104935617192e-07	12.5419457858378
467.535260018935	5.70348339030838e-07	12.3718491429296
467.613844130132	5.14942141434923e-07	12.2242618841047
467.682468538016	4.50714519644513e-07	12.1047069007854
467.744545835413	3.85603761868526e-07	11.9792526771334
467.814712182352	3.45582242283567e-07	11.9090146676401
467.920251817012	3.29170423049749e-07	11.9019438590731
468.020896380132	3.76945177319828e-07	11.9272077027283
468.08427274513	4.45187365002251e-07	11.9521574855538
468.1747397735	5.16820610971492e-07	12.0545277156336
468.235008863623	5.55614634004405e-07	12.1507113953544
468.310386150666	5.87972313056852e-07	12.2988466684492
468.36053542505	6.03338278888731e-07	12.4329799605814
468.41841543923	6.08500210283394e-07	12.5835810373569
468.4803298088	6.23479302997922e-07	12.7583883640452
468.530851146561	6.38844373431697e-07	12.9221181198663
468.59243910789	6.62036975392457e-07	13.1179824092874
468.645458812243	6.85717736267986e-07	13.3244988784811
468.700309246218	7.0147558891027e-07	13.543890483746
468.757179383009	7.09556747165122e-07	13.7781210033507
468.825922486652	7.16307165158227e-07	14.0496062557561
468.907820531398	7.23631783919941e-07	14.3175401525664
468.957972026023	6.82210098619942e-07	14.5286808523154
469.014644718091	6.07741541833042e-07	14.7941330977383
469.076185958037	3.91496654578089e-07	15.0476275508624
469.133284314059	3.57660094399384e-07	15.2732351499739
469.186405472477	3.51810142373935e-07	15.5035375857221
469.270697379607	3.45166169083871e-07	15.7814205042684
469.323054540174	3.86042666773228e-07	15.9839488494526
469.377263218282	4.76089162870176e-07	16.1882914293908
469.43397453355	5.6229180181901e-07	16.3896489632158
469.493963333326	6.11178088709901e-07	16.5923789870596
469.558554822931	5.58424985776863e-07	16.7843597733909
469.628743460658	4.52002876161561e-07	16.9725332523551
469.699822272899	3.14642856549761e-07	17.1409293314834
469.753348929213	2.39833794025662e-07	17.2565782967488
469.835497155942	2.03419048962499e-07	17.4106757296821
469.914951090243	2.30531850056087e-07	17.5381935042174
469.965176049237	2.68160474325284e-07	17.5991823248462
470.040003237401	3.6092044151899e-07	17.6837450549041
470.140357302232	5.19505485161672e-07	17.7690216575793
470.208975690202	6.56086351123078e-07	17.8073490537717
470.265720521114	7.6831870644323e-07	17.8282451377312
470.315728842931	8.48014750817543e-07	17.8400904049428
470.370114064545	9.38316800105405e-07	17.8485074866866
470.445306931426	1.07170878242774e-06	17.8550142992389
470.526023070707	1.11004138088595e-06	17.851917185383
470.602169184201	1.08379827052286e-06	17.8442762267586
470.679540031944	9.51030364073993e-07	17.8321061990326
470.748812270942	7.21848322503736e-07	17.8142330039352
470.832090011098	5.05571376486284e-07	17.7887492150637
470.931010407262	4.07914495896796e-07	17.7536176184664
470.9814992396	3.96013532397898e-07	17.6985254266822
471.032586152247	4.45519006293859e-07	17.6127196899486
471.084597477124	5.0460433290408e-07	17.5203364255489
471.158941201105	5.82829657343604e-07	17.4198337135912
471.245849102917	6.59931706852891e-07	17.3127067686334
471.321675704492	7.10974177439474e-07	17.1833601254048
471.411959451503	7.8752922648717e-07	17.0316880288471
471.483242556519	8.50804727180573e-07	16.8834399517498
471.554104741273	9.07751121393599e-07	16.7018671266102
471.652540223647	1.00419780358954e-06	16.5531629795007
471.716466512835	9.81861691662777e-07	16.3813904711773
471.781178396476	8.9347773292755e-07	16.1996618602318
471.853011565849	7.719566721079e-07	16.0306534752095
471.926479556841	6.89541644565563e-07	15.8833732600076
471.993933236449	5.89336557948921e-07	15.7134121061422
472.056853656982	4.04340208302009e-07	15.5184761675629
472.119156685072	3.11760843655097e-07	15.3405121009574
472.189433994849	3.71958843344594e-07	15.1455855657566
472.286536322128	6.6560179282374e-07	14.9888221206889
472.346000806007	9.56716663887857e-07	14.7906407348864
472.416685656324	1.36312894866805e-06	14.6338978875501
472.508445872949	1.81961391463822e-06	14.4389772876801
472.585107044315	2.13788341023474e-06	14.2260218996281
472.685714999918	2.45559534894011e-06	14.118357975964
472.768180241392	2.67691240185992e-06	14.0045170792313
472.87779312788	2.84405974354099e-06	13.8898094886436
472.953380586189	2.86652124397941e-06	13.7690279170408
473.028377965211	2.81541615913647e-06	13.6688332307954
473.101873060084	2.76699033998196e-06	13.5558146049018
473.180117709795	2.7815142324673e-06	13.5203347964748
473.250013923564	2.82727437191709e-06	13.4867348698584
473.314544291773	2.87608380671046e-06	13.4705415102219
473.366405929602	2.82491786907767e-06	13.4489261815955
473.422134763322	2.63530783823638e-06	13.477284417716
473.474493692835	2.40936757558427e-06	13.5149687727498
473.563301309156	2.33579468366026e-06	13.5799967980929
473.631356957553	2.34541379104391e-06	13.6462650870825
473.698242021752	2.30947160161043e-06	13.72459646616
473.786370264658	2.19422717575241e-06	13.8172796922229
473.867461904359	1.9779675227153e-06	13.9114817627605
473.925202255906	1.47632092826175e-06	13.9979331187133
473.978111268155	1.31666917127929e-06	14.0831390027154
474.071717895916	9.49111083441885e-07	14.1869279010184
474.129588484313	7.77369759393499e-07	14.2761038613859
474.189843194659	7.32040569983732e-07	14.3673706833671
474.244084821641	7.31309055272357e-07	14.4547464671743
474.294756748028	7.39192109539595e-07	14.5349128604092
474.349876406552	6.90297397489422e-07	14.5951265391066
474.401003982641	6.1783209915118e-07	14.6357910804583
474.451531685323	5.94876929169231e-07	14.6574319022107
474.549748678732	6.16353865205414e-07	14.7098256758635
474.652056715009	6.19001142647321e-07	14.7605200708708
474.76146852645	6.16122112503194e-07	14.8078954991424
474.844908980149	6.31140824937529e-07	14.7947311018848
474.921576587676	6.45087287023458e-07	14.7129025793595
475.004760048079	6.45933348019984e-07	14.6214358934365
475.104734691999	6.99909346554167e-07	14.5518692151206
475.246143251917	7.82413625688359e-07	14.4518309234394
475.328372488525	7.72241422770752e-07	14.3429214299346
475.422942161985	7.72489788932722e-07	14.2209511610275
475.56398225008	8.45897927587582e-07	14.1208628201258
475.67709744265	1.02484823225809e-06	14.0134504993718
475.782010550938	1.2664311617906e-06	13.9046663247761
475.889256071982	1.55738870624989e-06	13.807721963459
475.989983258163	1.82048725296822e-06	13.7037192673554
476.066677180636	1.97288949619138e-06	13.6087372390314
476.150925510414	2.11904197486856e-06	13.5168549851707
476.230845698151	2.19232081118554e-06	13.4297007615857
476.311677186264	2.19740790497033e-06	13.3453736878088
476.385969841611	2.18219365462922e-06	13.2650732784412
476.451233766866	2.27476907303216e-06	13.2118519934457
476.513731942335	2.54355940659917e-06	13.1654806348212
476.572072765197	2.85160777174056e-06	13.1267579928662
476.678599846035	3.04272208920131e-06	13.1589263587583
476.729517119711	2.98771534064682e-06	13.1619399046104
476.781008913093	2.92154080326249e-06	13.1619499528663
476.876617817174	2.93409281074711e-06	13.267206999818
476.969387198825	2.99840138604989e-06	13.4010812613701
477.020296027913	3.04142482647919e-06	13.4918539122593
477.101122079068	3.05793510509343e-06	13.6543438371272
477.171797839869	3.01156577461724e-06	13.8193056704332
477.231812202624	2.89489752530628e-06	13.9739601285527
477.29854829603	2.73301993057043e-06	14.1532055637885
477.378683206812	2.5917123278862e-06	14.3835749658498
477.430005572319	2.34348314294389e-06	14.5274411037563
477.488189270909	2.04713724330062e-06	14.6940047194052
477.562500379826	1.84188221777277e-06	14.9311890633761
477.638569361251	1.46598135986278e-06	15.1298417878636
477.720971612695	9.89521680954136e-07	15.2939571738464
477.792856650144	8.15667419699131e-07	15.4775890042888
477.870894398169	1.02186866486424e-06	15.6784416445555
477.961388673177	1.60715742630142e-06	15.889661398753
478.052384075449	1.9367492698609e-06	16.0791708175004
478.130664672299	1.63090482840092e-06	16.2106221323533
478.201918936825	1.31847241917443e-06	16.3181203062536
478.271103791696	1.27723227658738e-06	16.4245691739397
478.323123338186	1.32252274166086e-06	16.4965445517627
478.401741380607	1.36168709020088e-06	16.6159185991648
478.475039064163	1.34407508319848e-06	16.7114768224248
478.579159870428	1.27530308302644e-06	16.8184408520737
478.65211965347	1.25969935412356e-06	16.9143336477937
478.729408742767	1.21797980399721e-06	17.0015499546714
478.813672371248	1.14826360046527e-06	17.0793401976276
478.899877497113	1.0026048074392e-06	17.134343165644
478.995213184577	8.62142278828015e-07	17.1757034478574
479.053590239195	8.21197480325319e-07	17.1905846479999
479.107246931828	8.81876016478706e-07	17.1976592107551
479.217638790042	1.47575674090984e-06	17.2152727557283
479.293315638757	2.24808412878568e-06	17.2195066904211
479.36272173735	2.64773562936348e-06	17.219435190755
479.425427788625	2.67444061697122e-06	17.2199393193897
479.487366334185	2.45289375070034e-06	17.2200497562358
479.587107974175	2.11748045875954e-06	17.2200482097794
479.657280966086	1.73196587283106e-06	17.2200417609067
479.737518315038	1.42449498564747e-06	17.219757239214
479.808572504901	1.18392315124665e-06	17.2184042349374
479.87664543444	9.94274576048151e-07	17.2147168309291
479.944162289442	8.30875842358888e-07	17.2041682843915
480.012836052673	6.70573611560786e-07	17.1696809080076
480.06533718676	6.23219378981211e-07	17.1427846987604
480.116411118442	5.90085818910996e-07	17.0929826474206
480.221398299885	6.59704010398067e-07	17.0096760457119
480.30127388581	7.27785427644657e-07	16.9161018706782
480.398195437142	8.32981242909156e-07	16.7695958255517
480.478862522599	9.07215918371649e-07	16.6135814823999
480.564074610049	8.88025926898696e-07	16.3986841737629
480.623414088939	7.53024203249426e-07	16.1911071753245
480.697467849435	6.00012350094899e-07	15.9705459285808
480.782176300753	4.91197478448337e-07	15.740327471538
480.868381137984	4.16555448928191e-07	15.4880776802184
480.959924338971	4.73638205123242e-07	15.2416611935684
481.061318940136	6.28755914001438e-07	15.0067318732762
481.146118424057	6.77248535854037e-07	14.7896139427272
481.262338630228	6.86975328425719e-07	14.587826327743
481.356602461272	6.92770500339732e-07	14.3797337709662
481.41488525657	7.08248362986798e-07	14.0744629975039
481.501804361549	7.32509605454181e-07	13.8236998905514
481.583114010814	7.37143866887529e-07	13.5752618480412
481.664014184399	7.20210453592058e-07	13.3089319021825
481.75093114049	7.02640597206833e-07	13.0636277290879
481.848691503502	6.97746767091105e-07	12.8694184473874
481.938228365289	6.92576330464008e-07	12.6962157188104
482.015976982264	6.76121907449758e-07	12.484036324929
482.082488312967	6.74306368287887e-07	12.3318903226888
482.139717200316	6.61293028182515e-07	12.1932241335592
482.194721562406	6.37636880723231e-07	12.0902796379504
482.280141930911	5.99669526531372e-07	12.0377056997399
482.373679663501	5.23357717892713e-07	12.0069340179116
482.424385120626	4.47350489834978e-07	11.991070606042
482.475674650029	4.05861578280225e-07	12.0056832786602
482.55105362602	4.26033013600607e-07	12.0258431786081
482.603962458586	4.95379798117445e-07	12.0701636077028
482.662174299139	5.71564450464426e-07	12.1604169680131
482.717323651148	6.42869663242692e-07	12.2986415498675
482.775699825381	7.03308702380298e-07	12.4731670259021
482.845123194086	7.40532500175271e-07	12.6820129235485
482.900404014227	7.73719243727286e-07	12.8878684365139
482.952390144121	8.70721539793306e-07	13.0988315247128
483.016185127721	9.79495777977819e-07	13.346875099975
483.070034831937	1.05785399149678e-06	13.5784641078994
483.124980932649	9.28598355770155e-07	13.8134883419346
483.214120700558	6.38172042086935e-07	14.1081901708954
483.265675307686	3.29568002115781e-07	14.3181328969772
483.324605164022	1.69232601379919e-07	14.5418565212513
483.386725548672	1.42331871903572e-07	14.7609145688543
483.444024951655	1.60869369344054e-07	14.9465614052052
483.501289033313	1.86586829745495e-07	15.1112998927465
483.551414508357	2.05633059529182e-07	15.2311354255067
483.666820036799	2.28256146382755e-07	15.4679328218571
483.760927668252	2.27875852973795e-07	15.6104247500973
483.8864443671	2.95360577218539e-07	15.738569436366
483.966236852987	4.19238389852016e-07	15.7680627433991
484.026404288626	5.25587677315016e-07	15.771401321824
484.148144226672	7.92495971234025e-07	15.7723344119026
484.263367712066	8.99173600547375e-07	15.7632777502452
484.347228102721	8.9776951036779e-07	15.7467982037726
484.424315215491	8.65653219264277e-07	15.7161217228732
484.520883009571	8.79400085772666e-07	15.6799196593015
484.605285416069	9.59202671893684e-07	15.6506655194737
484.724203870106	1.17840306151766e-06	15.6093864670107
484.827036936232	1.38386819611323e-06	15.56764573277
484.886851968586	1.46590226552429e-06	15.5247000718775
484.975800654742	1.64277290012364e-06	15.4820094786607
485.050873564241	1.73759346131009e-06	15.4331202835298
485.116181924732	1.78081852314973e-06	15.3957287596823
485.180606008559	1.75976356205327e-06	15.3573942757424
485.239251558618	1.65796045013595e-06	15.3114721025626
485.312398740826	1.49143460765464e-06	15.2795016890853
485.377181647634	1.25662411771787e-06	15.2465998912837
485.455876080558	9.77378641620124e-07	15.2423809868925
485.508386414888	7.55409928618976e-07	15.2166531347734
485.561500600182	6.99806658726507e-07	15.1937507687493
485.619219480383	7.57721668338266e-07	15.1874141140991
485.672107902529	8.27068383959399e-07	15.1882457816345
485.752629250012	9.14952711049643e-07	15.2597457012642
485.840996595797	1.00911602479133e-06	15.3670640105261
485.903612252643	1.09173887182607e-06	15.4681922078809
485.967312697493	1.17494486008268e-06	15.551936367219
486.050268096517	1.27801304306684e-06	15.6844534405238
486.102135843062	1.32114782884571e-06	15.7170695399135
486.184676499258	1.36513126413635e-06	15.8409312598206
486.27436421132	1.37435919448113e-06	15.9553615294661
486.342046357299	1.37561298460185e-06	16.0064741790378
486.401344132131	1.51153010374048e-06	16.018066671017
486.494117965892	1.66480483923183e-06	16.0454078363611
486.549346931597	1.56688302058014e-06	16.0759385347269
486.607805556871	1.45024760055022e-06	16.1202355168542
486.676970391827	1.23472059236373e-06	16.0685223544078
486.751787721563	1.05687057358329e-06	16.0826438344944
486.823373248908	8.6514633515829e-07	16.1104068401681
486.883026994985	6.83369579880586e-07	16.1420813632611
486.967412837396	5.59655465906456e-07	16.2076426472059
487.04160321119	5.39408239689335e-07	16.2314593496871
487.144363236664	5.96901190050437e-07	16.311843028521
487.21566574871	6.10405546345676e-07	16.3689092763619
487.29044561136	5.74503504882809e-07	16.4407778135299
487.358057706956	5.14265822240134e-07	16.5100291562049
487.438070026622	4.99731253733542e-07	16.5873427820122
487.515137554713	6.70722801943207e-07	16.6580454291108
487.597765483098	1.17605975708455e-06	16.730428679544
487.679260889916	1.80988012509726e-06	16.7928340540744
487.751642900824	2.00982997733537e-06	16.8329059384278
487.825481357883	2.00066717588817e-06	16.872559396418
487.879082929259	1.84896006939593e-06	16.897621746711
487.931726777183	1.7609732017982e-06	16.9211343494645
487.988790421371	1.6863882903563e-06	16.9430406811796
488.056915019157	1.69026774749894e-06	16.9633957050073
488.122287589092	1.67844341917605e-06	16.9780349213231
488.202747549792	1.66898874634406e-06	16.9886755204696
488.271889277654	1.6617559316355e-06	16.9915762838423
488.337538785377	1.6604664823813e-06	16.984664234628
488.400229154469	1.65544694038385e-06	16.9585586300615
488.457515597703	1.61169616758935e-06	16.919858965489
488.522256652032	1.34968974007378e-06	16.8162386975978
488.601537311872	9.39572121421574e-07	16.691533746807
488.671977878393	6.844592439604e-07	16.6027997614523
488.759750473699	3.62645942157528e-07	16.4210910891258
488.842197923765	2.07288414827092e-07	16.2131205740805
488.925517826159	1.97653994158002e-07	15.972107711428
489.000698885825	2.67667782689191e-07	15.6876735780764
489.092406020481	3.87901473142259e-07	15.3604965371805
489.216584467115	6.13484010779791e-07	15.026338722212
489.316817917856	8.86888523807869e-07	14.694781045326
489.377539154619	1.03400951334266e-06	14.3736329201011
489.462079914126	1.4430726341019e-06	14.0702597677439
489.558975242239	2.01346014208304e-06	13.7703099984103
489.658407281599	2.57191831801467e-06	13.4192942447531
489.728384632164	2.74372073740354e-06	13.0652710811714
489.828065600325	2.73831895035111e-06	12.7836211423032
489.898487088228	3.06883202810493e-06	12.5044592869837
489.98880569369	5.19435678950871e-06	12.2040998542972
490.083373694387	8.05100009439018e-06	11.9594436424714
490.137376826612	7.54958813647813e-06	11.7034698444006
490.256467927654	6.7224713026706e-06	11.5133866510191
490.346613597502	5.82926577160076e-06	11.3324211774454
490.414530479653	4.99648596875666e-06	11.1500171667638
490.479297883227	4.54193547263615e-06	11.0133267580702
490.540534792189	4.31760446016199e-06	10.9077653622967
490.604390002065	4.25125725290679e-06	10.8186818960199
490.66673009565	4.34734797717684e-06	10.7748647071132
490.72221928645	4.31182803395016e-06	10.7519991439609
490.787790267605	4.11660646680926e-06	10.7453209779001
490.861828255487	4.28441054800326e-06	10.8206943860532
490.919028357948	4.3759402190721e-06	10.8988764107301
490.988542811194	4.70382257672812e-06	11.020951206854
491.050857706819	5.30124660423758e-06	11.1710453740716
491.112108629744	6.07441717604216e-06	11.3474577932102
491.17859276403	6.99747842540095e-06	11.5631172244694
491.237983784678	7.81958202470848e-06	11.7501107163746
491.290456835041	8.53950726218983e-06	11.9640951661323
491.344364608414	6.02798860637176e-06	12.1923698272848
491.397963446736	3.57839919791716e-06	12.4599997253341
491.479096106708	2.88621504393088e-06	12.7849702382892
491.530278187145	2.89604860002275e-06	13.0616031106935
491.580856978215	2.34695973398207e-06	13.3471211896842
491.668134750219	1.8807132983174e-06	13.7003707785279
491.749714668685	1.53056391667895e-06	14.0505521502673
491.800507462324	1.06260999900144e-06	14.3334950873247
491.857417478628	7.99493801586319e-07	14.6305097744974
491.920540800377	5.00341086875491e-07	14.9338705002438
491.999867687495	3.28469782024702e-07	15.2601385439133
492.08281170527	2.6950003765749e-07	15.5786985146087
492.173762943175	1.82358013168513e-07	15.887026191529
492.253822703447	1.69593729149871e-07	16.1478321067889
492.327235225419	2.48436258934387e-07	16.3632058467732
492.399181301057	4.12419566654344e-07	16.5440421055258
492.467011484086	6.3958295923969e-07	16.6845171537019
492.517323321276	8.13618415036964e-07	16.7603874783051
492.636018677348	1.33192476917042e-06	16.9229877785565
492.748738706399	1.62218036460073e-06	17.0215197918497
492.895198263744	1.69564058113419e-06	17.0901512535412
492.98940287655	1.69579481974697e-06	17.1039871035852
493.086754554141	1.70704678319548e-06	17.1071520541887
493.198453168581	1.746379862942e-06	17.1042013774228
493.290950387844	1.78989126262069e-06	17.0941585965606
493.373720633675	1.83951734374916e-06	17.077892953884
493.481413555174	1.99673979413387e-06	17.0617161251355
493.556054006653	2.09726305975237e-06	17.0405266418424
493.6763823059	2.3481402136677e-06	17.0143583458152
493.754638192909	2.4037272344952e-06	16.9924147665362
493.842176250964	2.06317039279288e-06	16.9554062002741
493.893385888692	1.35932889105123e-06	16.8969821231386
493.952225349694	8.84985339384799e-07	16.8440093938366
494.016428085289	6.50012936799039e-07	16.7972414791164
494.080851805427	5.92067301495317e-07	16.7260512738414
494.140149698788	6.17723779059376e-07	16.6768800568939
494.198415851204	6.38254227984401e-07	16.6249924930815
494.249293560273	6.31359323390707e-07	16.5554019863529
494.315006117849	5.9931033049365e-07	16.4996156063054
494.37772796671	5.87041217475424e-07	16.4480634446083
494.453320364912	6.76932982511599e-07	16.4369172960286
494.505125338134	7.80789370631132e-07	16.3668521572101
494.558895313635	9.16531674800229e-07	16.3096307985233
494.617568934362	1.06678784381344e-06	16.2413730809902
494.670655313495	1.1902283699106e-06	16.1807755644025
494.721773668257	1.30021237788165e-06	16.1065975547224
494.818912373966	1.49601864314314e-06	16.1369448395715
494.920400714454	1.6254280758845e-06	16.1458699379444
494.971280293272	1.3928557011143e-06	16.0395924709589
495.027711940521	1.20574641914164e-06	15.9260469095187
495.088001429558	1.19365779649829e-06	15.8086967473097
495.155940998883	1.21547521471938e-06	15.710220667155
495.234692257541	1.2098840663715e-06	15.6163538789862
495.310773187896	1.17920496646766e-06	15.5644543724209
495.384725816017	1.12536525528098e-06	15.5118068997768
495.44748103978	1.05746459163846e-06	15.435030971594
495.535804281593	9.83352562639774e-07	15.3643890119044
495.612869219078	9.13875763456681e-07	15.3026457736864
495.734475765002	8.30392965660177e-07	15.2502814538975
495.811775241586	7.37453144051872e-07	15.2138104279599
495.886120905557	6.29398117797981e-07	15.1984262833421
495.963189858584	5.68808952972978e-07	15.2041992556566
496.04436446483	6.93293984711991e-07	15.2309110593425
496.144978474062	1.07568451851826e-06	15.2627917999444
496.22286563839	1.38954008384123e-06	15.284687353692
496.314988025167	1.59263762601806e-06	15.3259504244822
496.396790931852	1.68315873273125e-06	15.3617101382623
496.464671681859	1.65784638261251e-06	15.4015660187079
496.52356817173	1.55279312418319e-06	15.4418593632155
496.574536565365	1.43797188396418e-06	15.481960951122
496.657650679872	1.2843827505212e-06	15.5318937300437
496.729196820726	1.03184824372011e-06	15.575246663045
496.791907122908	8.51403692868856e-07	15.6145309238671
496.864922381755	8.20680766836717e-07	15.6532463940961
496.918823325975	8.00784189260751e-07	15.6823631322172
496.974084857902	8.29622740517758e-07	15.7090187593606
497.033911967655	8.25236271322258e-07	15.7329916014608
497.092046050286	7.80556469841476e-07	15.7526821585796
497.146181994871	5.94177438677056e-07	15.7590792736352
497.20023505538	4.70219851198347e-07	15.7613330871957
497.251330150525	3.20345637712318e-07	15.7338925489499
497.301823050899	2.17798778848994e-07	15.6664981004749
497.408675471984	2.07147648189624e-07	15.6357169283494
497.480082852898	2.1263001084988e-07	15.4411394539131
497.547309579687	1.95777295436057e-07	15.24192653081
497.621443077576	1.69627275407273e-07	15.0616616517343
497.704405577061	1.42689868071014e-07	14.8639157213565
497.792922766006	1.17500168701979e-07	14.6549667930335
497.919254626399	1.06453466830138e-07	14.4210356503623
497.992109089518	1.27272833905671e-07	14.1780834417035
498.126191601902	3.64596880495283e-07	13.9466817832887
498.242957682804	7.05068841141611e-07	13.6855083964175
498.386274019729	9.68718886918523e-07	13.410869932539
498.498970255814	9.39359753529532e-07	13.1697489106703
498.560826153964	8.29948638276375e-07	12.9138940490389
498.653286105629	7.34090118417482e-07	12.678075185936
498.745364571393	6.39860231002035e-07	12.4562116858771
498.842183029266	5.70035032965398e-07	12.2460321468825
498.937568175975	5.38817834520402e-07	12.0670760197085
499.038810151391	4.99300138181614e-07	11.9297367081424
499.124574706292	4.44353428550539e-07	11.8158763209198
499.199451286116	3.87980737471156e-07	11.7276951522739
499.265250363924	3.43378886811855e-07	11.6439109593417
499.324515997149	3.32382729926128e-07	11.6050740265724
499.380890029946	3.49957325240047e-07	11.5915942737855
499.481347979121	4.26647989059355e-07	11.6389221406393
499.531716479874	4.76486765878625e-07	11.6631038594731
499.582690178865	5.06685663349188e-07	11.7341126432197
499.633010945847	5.22494209732411e-07	11.8222025595975
499.718495346152	5.50397570348312e-07	11.9858237550572
499.79388951628	5.80493250627895e-07	12.1585682164943
499.852184236505	6.05463415787346e-07	12.3258211073431
499.908699362452	6.30539071353815e-07	12.5030804274655
499.961899575063	6.58047961271175e-07	12.6932427931625


==> data_icl/lambda_0/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.158596550449867	-0.184401487768149	0.18060042756558	-0.282524700799258	-0.106363428790366	0.283808589326433	-0.43966276712954	0.659163560865053	0.0646167849298708	0.535364454370942	-0.666535077300305	0.0947007043384004	-0.179263416725085	0.141743568674649	0.116014309920478	-0.0677043194678054	0.0696673191497223	-1.00465081288542	-0.0579384131015945	0.105822056997578	-0.149732152558208	0.20699099377543	-0.189932760765828	0.190727466294033	-0.212181908791129	0.0413308793312921	-0.0664881018018519	0.0564965347940483	0.0556913661630532
0.353736173203319	-0.18228751043603	0.191440349007783	-0.28024916696694	-0.0674902601879337	0.306342892108267	-0.443491759255384	0.779091525858511	0.155431953945401	0.576396033846981	-0.70613425471252	0.0922969586647911	-0.175167997554695	0.152736723294651	0.10667089539064	-0.0713418374341761	0.0592695474945734	-1.06685021821639	-0.0856757801396769	0.0850568276496426	-0.155658345068215	0.135026323563417	-0.792557244970436	0.15650276491252	-0.195405415687172	0.0396231622121284	-0.0714873052614184	0.0451197321555718	0.0543687479301619
0.806387276065025	-0.160835744771604	0.21962910104876	-0.234287900341572	-0.0286088568903603	0.36805701660049	-0.343942521568022	0.83486356540251	0.24252893370302	0.713285611708764	-0.48779915927144	0.112245601195312	-0.157526568437319	0.175082894307439	0.149520574957429	-0.061202160779394	0.0715219755662394	-0.853440321437936	-0.0706261841538195	0.111471734212557	-0.109898911990348	0.153939923445811	-0.455370172496536	0.215143864189668	-0.094780510681413	0.0490011225554537	-0.0630325553711433	0.0548043767038166	0.0740682311854488
1.59623555292219	-0.0844615009446388	0.228142039717429	-0.124538233846606	-0.0690448610180473	0.377212946373757	-0.304049298769942	0.725775034041877	0.139883092926197	0.58167334958828	-0.483413695103465	0.135143970263453	-0.0583950718065958	0.222382342185367	0.196142113836939	-0.0231758869304695	0.0711714146356408	0.00427946859184079	-0.0960500940613325	0.132826373663782	-0.0900022123117983	0.0939636243950225	-0.875199735139142	0.141992717813374	-0.049039625027077	0.0566890796969323	0.0106661421420453	0.0916343668256677	0.113439714908225
2.07673963112888	-0.148485228133138	0.118422922752257	0.0144934771971527	-0.251507409680856	0.547200913598511	-0.586767214991128	0.408027150977919	0.371867354539456	0.117103148540291	-0.0943976730896482	0.0695178998537096	0.0226443782200892	0.321737639317649	0.316022703846285	-0.0546328096615365	0.0339683617689804	0.364398588862066	-0.142588292703864	0.155955754639862	-0.202764294668154	0.0319102459961616	-0.892081544575273	-0.00870715704976742	-0.000370331140915589	0.028685954625881	0.0373215226224618	0.114716087615052	0.142530523753519
2.61744934013639	-0.122933345563861	0.119987756411388	0.0181662562675539	-0.305518169880891	0.534874611322526	-0.5189513821597	0.170398390810878	0.362356572457185	0.170124679522281	-0.163913254739695	0.0917197402344211	0.0339565908019781	0.332655706360848	0.304113938360492	-0.0579072197447223	0.0269016585230029	0.446625283505479	-0.160839608922619	0.157634619220745	-0.205502961480867	-0.0243460002540795	-0.920849777702925	-0.0146831513430359	-0.00454846620443357	0.0270305879419409	0.0455038271396119	0.120774166024191	0.145588512592653
3.40191555891551	-0.0892053912370343	0.14380074286235	0.032855669662643	-0.282280079068237	0.506404406734901	-0.43889051438759	0.191990710349389	0.254867786049917	0.26311920747915	-0.188969768163029	0.110964019703645	0.0503286926566366	0.328294970750838	0.310622876146977	-0.0603508237848444	0.0255532669179033	0.553300386766863	-0.160242486561187	0.159610662731743	-0.198023827946445	-0.024195222374904	-1.03140306989188	0.00642742906191407	0.0112843364500858	0.025153326810817	0.053904628126716	0.124049226290622	0.152323145601213
4.22110895914522	-0.0919780340414141	0.161538425021687	0.0834600541320441	-0.293937576849965	0.473936012381625	-0.474233337652517	0.172280063462781	0.177647546996742	0.272337418038064	-0.117032738201228	0.129577636706618	0.088602805159306	0.319564484151216	0.307512954332237	-0.0504548117168354	0.00707529281626174	0.545550062962043	-0.14771630603406	0.173761416580389	-0.188090542371145	-0.0504673484926523	-1.05411127766242	0.00769934174852374	0.0122035061052171	0.0102506350998809	0.0529432993156622	0.136498046069083	0.163519431937945
5.10296329491632	0.0770297083546601	0.0939540458488067	0.248328182992967	-0.233898800086178	0.329298246819482	-0.176769416768009	0.0922723931831388	0.00851259920371009	0.198748296541354	0.136388225306917	0.074236635714316	0.211680710794908	0.252818179778616	0.225195509971821	0.0436182731853167	-0.0778424422414151	0.942171575031677	-0.055945362162748	0.12480751466312	-0.109068197065426	-0.0939655323028438	-1.13152715558214	-0.0314289826956078	0.019937186458026	-0.0652346342268159	0.0901632359335819	0.101913080913273	0.124375698221789
5.91093594076255	0.161839204073211	0.0101448953374229	0.316210138268272	-0.14876223467673	0.129859336551349	-0.0232560267390898	-0.00604177017906646	-0.0808550384967327	0.0146368716017288	0.137153490330076	0.00724921280106919	0.274362819425085	0.151599063224455	0.091525422424666	0.0945523938658866	-0.140637114474212	1.07956677610779	0.0322659373536278	0.0530130885884503	-0.0377184173936426	-0.115749205371899	-1.04547224835323	-0.0894513511253845	0.00845620944125192	-0.121257104217709	0.105025824591315	0.0546010094595791	0.0705383901461446
6.69986816587813	0.184543042312087	-0.0230127594499796	0.347351752204217	0.0248821360288333	0.0385667621331163	-0.0146529101579177	-0.0389865558413706	-0.0599321937820149	0.00462877450222553	0.110112673568521	-0.0155258340908993	0.30719699734221	0.0840675042336188	0.0543280266102409	0.108423228799892	-0.17924423151851	1.05851707822094	0.0646542318225278	0.0509241687353098	-0.044469340499345	-0.0895141927312976	-1.09905368606603	-0.0863335907094856	-0.00259004492151004	-0.158418471198848	0.105369041768378	0.0441241257769241	0.0555192695206793
7.2316054260158	0.175211388380855	-0.0197913508554263	0.361139578120462	0.00819520605404685	0.0311616244909599	-0.0278500639399959	-0.00478772785488727	-0.0487984667552698	-0.00651344960319249	0.11332055024379	-0.0147351458281204	0.319636099576101	0.079363330410767	0.0458152534894593	0.114815053838715	-0.207543213798662	1.06629179319053	0.0299912498263661	0.0616447326950168	-0.0499662012076111	-0.0622477013809398	-1.04814010595561	-0.102726436211483	-0.00950869441578668	-0.183249175714651	0.107354773690781	0.0472605157318592	0.0414723510431179
7.99058594296873	0.159081233944196	-0.00511413965752976	0.388254146516318	-0.0173191938244513	-0.0233229805657237	-0.0471638203303783	0.00675960273296656	0.0327668286233007	0.0234325805586681	0.114813453965139	-0.00389383749714787	0.344842208705784	0.0438865380060417	0.0184099019448628	0.130655491337133	-0.235382930257042	1.08518614961898	0.0460961047796999	0.0468152751646303	-0.0288496053372419	-0.0766670197110022	-1.05159306244284	-0.106427731118817	-0.0235046062259003	-0.206204118427231	0.111111495609736	0.0375909212861089	0.0297227583129189
8.73507414530526	0.159103860772222	-0.00230488879118409	0.396914820860366	-0.0171012047670157	-0.0354076210111689	-0.0239858368982108	0.00493412207377102	0.043215486829342	0.0279386886561907	0.0906117043839487	-0.000984687102451799	0.355214847319864	0.0356056473493177	0.00931237104839852	0.142470592272214	-0.252676728228508	1.10686416345205	0.0438669824423583	0.0436337789064186	-0.0280991205691699	-0.0748253260963239	-1.05529967573242	-0.10382650484734	-0.0235158924841693	-0.220967615585553	0.113525741744444	0.0348775071705785	0.0228540473233909
9.94637775875676	0.12478118196637	0.00170813776053051	0.424678481935092	-0.0205935035995125	-0.0450430188285088	-0.03209253292264	0.00168362256819972	0.0428787953794502	0.0344021768292308	0.0869791692806134	0.00370487555288433	0.381690995172271	0.0289664600799286	-0.00161263908636616	0.155099257884491	-0.283697441144367	1.12461366244141	0.0392987600067731	0.0452674641773377	-0.028375961655599	-0.0663141409576665	-1.04676093360384	-0.10270747961494	-0.0282247466097861	-0.248811339926179	0.116334884998728	0.036117555116548	0.0191514702136446
10.6080197093923	0.108776574578948	-0.00608814449828332	0.438733996274643	-0.0312104876943873	-0.0395654652032245	-0.0282630534000173	-0.000310112330451718	0.0439983705760666	0.0331597422216054	0.0816009965215708	-0.00294092875146827	0.395648671356996	0.034906298826847	0.000336999708688179	0.14006782087858	-0.320034734254555	1.1804891073576	-0.0154593068805926	0.0610687702324275	-0.0289862527481406	-0.0726348764913807	-0.997077076778763	-0.0916059165578329	-0.0405120230459896	-0.278912732348157	0.123690344366975	0.0514357309202871	0.0259743427206907
10.9966172484645	0.103284944790318	-0.00692470740673761	0.443050219915943	-0.0401589030701125	-0.0419992627342057	-0.0261551479543149	-0.0101052305151708	0.0305752290530099	0.0289221061096554	0.0782499930886435	-0.00288867357836838	0.40010034372027	0.0337670895030033	-0.000775798878684234	0.1431328747905	-0.33233708954564	1.15919690963473	-0.0094438255182646	0.0727613399487532	-0.0269006425487396	-0.057162765822314	-0.959386395243622	-0.0828380792966019	-0.0384728537980574	-0.289854218181856	0.121618207488549	0.0581173551793379	0.0274067954645629
11.5209631290985	0.0985258012647538	-0.00747204673369223	0.449385133423264	-0.0409300533907262	-0.0453473867738561	-0.0244402580530467	-0.00770175177407499	0.0205106940423993	0.0194832540102255	0.0749559681270715	-0.00371040793223625	0.406397013310991	0.0340307266906578	-0.00221757028276492	0.142029266056407	-0.347499148515486	1.13965658043534	-0.0152685103684252	0.0845289791790055	-0.025433593715054	-0.066185899464519	-0.98105898086386	-0.0679131459116282	-0.0318344851034973	-0.300556466575813	0.119300132963035	0.0617612980259437	0.0275575523038836
12.3551792957065	0.0938913907428813	-0.00586355529468664	0.460977418880018	-0.0325918097782589	-0.0426352031801797	-0.0172411632473794	-0.00488730301920133	0.0232856399643157	0.0201946922432146	0.0751009750961198	-0.00221079658089479	0.417245011673637	0.0378717808423402	-0.000179393924491051	0.120429124873139	-0.385324548246659	1.02283198738439	-0.0285517310047053	0.0702837445599987	-0.0587324914933862	-0.0612106170898961	-0.95782688897285	-0.0822929822901419	-0.0305809006209587	-0.33266217953014	0.108557595293914	0.047039871434239	0.000329246136209599
13.4772167120262	0.0766788561369659	-0.0101677193832394	0.472905672214353	-0.0331358042434053	-0.0389005820388014	-0.0210924927224684	-0.00398367373446165	0.0227815560346672	0.0189606907704217	0.0690355054171001	-0.00621304106217032	0.429299984199626	0.043510619328319	0.00249103587170215	0.0856522963491966	-0.427209338967103	0.995535687779207	-0.0490189061841405	0.0904083872840511	-0.0608214795666863	-0.0588913009825306	-0.958139981297867	-0.0592491491008563	-0.0229068859989993	-0.36938593150038	0.105498741771584	0.0551695362817416	-0.00135479100120682
14.3472953106084	0.0654666433283699	-0.0119366215530772	0.482172108033868	-0.0272533200931831	-0.0319769577993645	-0.0193102312805409	-0.00209118236072115	0.020864832981144	0.0103268928243261	0.0533970295373518	-0.00823136440144729	0.439688069667394	0.0483782251657785	0.00844274263842815	0.0723467602469309	-0.441469862169564	0.957782126018539	-0.048879218397226	0.0924184892877011	-0.0667833100216719	-0.0695820112276341	-0.939961959024506	-0.0466568633615329	-0.00914269852306429	-0.380785948581122	0.100482477629848	0.0553914721613127	-0.00688721558777056
15.0733043292881	0.0585883264223623	-0.011800296501576	0.492354418153736	-0.0103173946365809	-0.0156358350168894	-0.0164201719847244	-0.00221919919195882	0.0123961188136794	-0.00172696149483732	0.0653508214552214	-0.00762987664211489	0.44775115060344	0.0530666888871725	0.0135018263977381	0.0640964264885281	-0.448252373122491	0.919345110125955	-0.0494311752389134	0.091514882903178	-0.0674691909682378	-0.0692719186439948	-0.932078608702896	-0.0440365399493242	-0.0134194597211439	-0.386879546689056	0.0973852323766526	0.0535392380489403	-0.0111004086585144
15.8329828793884	0.0529571735222533	-0.0115700780104244	0.497842783281381	-0.00863101402434711	-0.0145088789266913	-0.0170085227863851	-0.00309050756490449	0.0119139796161263	-0.00494841590589282	0.0676428212740946	-0.00714660760356064	0.45264936183863	0.052422205524998	0.0140597434652985	0.0581929132835544	-0.455846186435167	0.900396605465703	-0.0393484699269134	0.0889124809242397	-0.0701451006103543	-0.0837509932733917	-0.90560567113127	-0.0435047564933796	-0.0127776595193751	-0.392161869356709	0.0955299851348385	0.0504523300250163	-0.0150902749651665
16.9789965942331	0.0521518907152494	-0.0124850967169375	0.500862223584303	-0.00667451828898825	-0.0140770294003502	-0.0130403271610062	-0.000837863580080408	0.012931132325981	-0.0117378353626445	0.0683929119256271	-0.00810696005002666	0.455350123549663	0.0514487063282438	0.0151329778670086	0.0560824847715667	-0.465358287549367	0.914745562499818	-0.0323570021431311	0.076041914262403	-0.0664079813674807	-0.0820331532361472	-0.896561603970657	-0.0595911263487035	-0.0107087292593752	-0.401005986900856	0.0966341458523735	0.0387606699653438	-0.0247956243840329
17.8000715049443	0.0515245976814222	-0.0128473633185357	0.502405534493984	-0.00601858448678302	-0.0118926490553962	-0.0156870193407875	-0.00116119767429327	0.0130508512008125	-0.00808072967111585	0.0648604526208429	-0.00834987467225719	0.457191625995553	0.0512835214698982	0.0171957809529099	0.0525266542837128	-0.470147232996041	0.916224292051444	-0.0352262875228664	0.0751824629158764	-0.0596101383606654	-0.0748728490833927	-0.907937031387202	-0.0652369935277157	-0.00486597852768603	-0.406255277306138	0.0960441685391743	0.0371839747718635	-0.0282326952717954
18.7600986292655	0.0518828247757066	-0.0134143061892261	0.504985581494973	-0.00470121557260344	-0.0117310251751932	-0.0145940670780265	0.00158656786475652	0.0119768152100214	-0.00989248657876996	0.0655642623607893	-0.00916959546305527	0.459468159353679	0.0502597974393303	0.0176253942590687	0.0494232820120401	-0.475683710604728	0.914643945645367	-0.0336995682873408	0.0720684531042051	-0.0529374579953078	-0.0642483016025017	-0.93893585939013	-0.063271123084668	-0.000795530201873839	-0.41284860699528	0.0953673616855603	0.0328729614290769	-0.03236213226686
19.5041118577639	0.0519088826179402	-0.0148311271464865	0.506211298766418	0.00548424210040478	-0.0160597914494212	-0.0126112683517937	0.00587773249662616	0.00404972861111845	-0.00713772809486396	0.064926975751329	-0.0110103119179309	0.460702224342091	0.0468547163068718	0.0162892487542598	0.0519535107044115	-0.488837586059174	0.955285312713626	0.0147087773989471	0.0323373891367504	-0.0319132459610704	-0.0374793813371607	-1.00162853310772	-0.039787350525815	0.00280513948325558	-0.427768327483502	0.0990162747663131	0.00759091828080579	-0.0462940936474137
20.3438234364589	0.0500607037811286	-0.0166703239581393	0.507733674329337	0.00436831469517536	-0.0164565520947937	-0.0142399871642621	0.00500353042072884	0.00474340884195875	-0.00665159609260059	0.0645555600430371	-0.0125570847366446	0.462178214649732	0.0463395153194546	0.0165459316142554	0.0438605824190637	-0.498035141245314	0.953451640827249	0.00929612648918767	0.0282006098075044	-0.0312703666998378	-0.0476718322356429	-0.980668071229779	-0.0273596881585109	-0.00575652921877919	-0.434903464633066	0.100022946450782	0.00721471673505043	-0.0451980063329942
21.4187285224981	0.0495277086131156	-0.0176109968522653	0.508122655145163	0.00262045729006516	-0.0190069927242877	-0.0124328838771902	0.00292482856765575	0.00496559678299603	-0.00435939050727757	0.0622293451009142	-0.0131176393568216	0.462831477416696	0.0447751002739674	0.014759486549938	0.0377927823414729	-0.506363299927524	0.955123991497812	0.00119973518807299	0.0219621588851367	-0.0262360762126871	-0.054946928149089	-0.983947816743168	-0.0179195772406514	-0.00804751606041327	-0.441270458183394	0.100580217617063	0.00632436471796116	-0.0455104063667074
22.3808579331924	0.0495787701015714	-0.0178665203378738	0.509412165429239	-0.0023705439490186	-0.0205656079278804	-0.00706811597812527	0.00238351639071443	0.00412828858343112	0.00274259134615101	0.0679625814590567	-0.0130723195812721	0.463295090707139	0.0429423976306887	0.0153011586223197	0.0331540344500336	-0.514159779895863	0.968721307723033	-0.0160839416036913	0.00726786373692003	-0.018247113920171	-0.05738505547316	-1.00540876454367	-0.00535543650084883	0.00623335125998353	-0.447163141089827	0.100128180434977	-0.00297595162669271	-0.0476466736085293
23.1396132477924	0.0496368971309668	-0.0185699972213396	0.509095144757488	-0.001284821571992	-0.0222682195298412	-0.00743363117135715	-1.32516089334165e-05	0.00458386107139283	0.00270387816154184	0.0646645443020509	-0.0134079872173497	0.463331059195402	0.0413647678520443	0.0147411735509397	0.0307160885352782	-0.516753114718403	0.964535661203378	-0.0150246986327855	0.00700141659666803	-0.0199014129253389	-0.06148156233162	-1.0090281839047	-0.00397433876560079	0.00534521738688862	-0.448937763795788	0.0998456314338072	-0.00302122563092816	-0.0460490567861609
24.0771538241825	0.0493698059918602	-0.0183704499020028	0.508977605812161	-0.00170601184379635	-0.0219740476983092	-0.00765015049125003	-0.000366471368786192	0.00370784699892783	0.00404151618134006	0.0644991909554721	-0.0131621586125489	0.463187812373006	0.0410797119106326	0.0153342055492885	0.0285475259743779	-0.51900933085354	0.962130304436683	-0.010113627930896	0.00620865881668425	-0.0208539473326044	-0.0638483908412224	-1.00999154018553	-0.00150246258845694	0.00574502095285246	-0.450557742289791	0.0995978192709678	-0.00345725619363236	-0.044042023604692
25.0508660562569	0.0467710147772113	-0.0159656352178581	0.510923442356424	-0.00916459617123347	-0.0269358524841548	-0.00881721742389015	0.00410553033817388	0.0109356944003784	0.00477879982743352	0.065377612220831	-0.0114799183823979	0.464927864552062	0.0365174778594295	0.0130479806606472	0.0280067054965337	-0.522908369195851	0.960253061731403	-0.00264540170638131	0.0114131955403677	-0.0219489456845743	-0.0688150502172384	-1.02094894866821	-0.00174380298767751	0.00882717137780705	-0.45341788671206	0.0990189074272705	0.0008980333528169	-0.0397004696133833
25.7306213808358	0.0472331088566431	-0.0152297986863392	0.51084299486839	-0.00561279341198258	-0.0229737180954654	-0.00326382769055274	0.00025713708044101	0.00244250268489296	-0.00282197330330473	0.0604433347701422	-0.0104135711944945	0.465432041082827	0.0371165362371878	0.0143299645510459	0.0274229402519143	-0.524514328272525	0.958311893201405	-0.00291264858598323	0.00942847551731603	-0.0245508766640422	-0.0638911431905672	-1.01154371913824	0.0036827876564416	0.0108668310169856	-0.455313766791306	0.0986022580341294	0.00107099574414384	-0.0390219769464588
26.4358243319465	0.0446511165968233	-0.0118197161175247	0.514414092205512	-0.00912352349443248	-0.026099033647143	-0.0057602281732731	0.00148667757900121	0.00672118815238189	0.000188463255810933	0.062868754909668	-0.00743184209690546	0.468486287656923	0.033329684278155	0.0117092665073611	0.028951339213107	-0.528167682344483	0.945664442483411	-0.000867650057379678	0.0129145976985606	-0.0230087287402866	-0.0659746837307853	-1.01136849534392	0.000606526567234933	0.0113208812797278	-0.458353558175912	0.0973784091992294	0.00470170429429128	-0.0355897833232015
27.454462217127	0.0381597000599728	-0.00799039395841562	0.518644044626837	-0.0083362543471579	-0.0248329080497452	-0.00462495866724916	-0.000683430189555547	0.00412660037063389	-0.00156335256086491	0.0609836651006599	-0.00361220197865562	0.472777250726634	0.0315597626223179	0.010858394212959	0.0296337952567567	-0.531323074658898	0.93178498974886	-0.00293328284878723	0.0136674810765914	-0.0224890742301675	-0.0652133473999757	-1.00670476715785	0.000677028600327482	0.0137512065748613	-0.461352125221903	0.0957702465945144	0.00654944269941703	-0.0340815276986344
28.2732717129364	0.0361717795966172	-0.00544703882884648	0.521223530939626	-0.0063507448663462	-0.0221622601293658	-0.00209646575431961	-0.000846550386446753	0.00517491398042768	0.000336366202861584	0.0614426368746721	-0.00126342849415423	0.475149023190403	0.0313859871944652	0.0113500856129771	0.0293488407703951	-0.533359350196705	0.924505362022256	-0.00388248029627898	0.0144109591333035	-0.021170834011419	-0.0650152416779106	-1.00544243056814	0.00147218443730694	0.0157465972252279	-0.463232060638305	0.0948325631080309	0.00740533529287881	-0.0332468687688028
29.0043826965326	0.033740222695479	-0.00384705276289716	0.522708253513823	-0.00700879698473167	-0.0209517401233415	-0.00125944561129371	-0.00210885972942609	0.00460200583937973	0.00117753155018516	0.0605946168500453	0.000345765622440272	0.476657379532017	0.0305263546414074	0.011150544872576	0.029124545010934	-0.534637380825993	0.918503447843463	-0.00425745375760743	0.015329535355133	-0.0200922340520477	-0.0654698000129067	-1.00448284113781	0.00237313751564609	0.0168505755080193	-0.464343613943951	0.0941424740974935	0.00797198653528707	-0.0324538214091863
29.9176392425699	0.0312576341183532	-0.00247313348459174	0.524262739255599	-0.00480442256624073	-0.020875026101668	-0.00065306977805304	1.64594134219868e-06	0.00436346997524648	-0.000864060018300012	0.0584586480753796	0.00142888981474602	0.478388397374811	0.0290321250405855	0.00977549834338002	0.0293747511760567	-0.53706088773363	0.906918125450439	0.00503587154057683	0.0153645495470435	-0.0193227306097494	-0.0555067598014995	-1.00012563859666	-0.00382927994447571	0.0121861857394201	-0.467381127844011	0.0936265576086137	0.00834181052698765	-0.0334155350342133
31.1799908799845	0.0272661815201706	-0.00134938971543552	0.527271476507643	-0.00484564962430014	-0.0208007911129908	-0.000829772463418834	-0.00102994320903018	0.00275248189480387	-0.00191085387006709	0.0616139396195883	0.00255722592429324	0.480847791707322	0.0270209385147406	0.00868470826554496	0.0262606783277309	-0.541517577489171	0.909378948026174	0.000781206650814703	0.0164148652214292	-0.0203765911329644	-0.0572002230297933	-0.998676991447658	-0.00530900054931724	0.0149318283904337	-0.471087464516636	0.0935842137569214	0.00921974753776105	-0.0322453931989219
32.037137640605	0.0248193828737532	-0.000366399127166008	0.529503980527238	-0.0033429071382062	-0.020467850940035	-0.00304149608274232	-0.00127217940758717	-7.7359147731479e-05	-0.00328925574202762	0.065509994171699	0.00351120436177736	0.482453564810356	0.0261546695919964	0.007558619830488	0.0252803392893894	-0.543455126889485	0.898668299158164	-0.00119553861988586	0.0170255554693541	-0.0162891745623285	-0.0555842667238909	-0.993338962657225	-0.00593820158948353	0.0109213916368405	-0.472991324303858	0.0930855767029541	0.00887026796992671	-0.0306591726691898
33.0720983229148	0.0212609902204667	0.00226040988155918	0.531720782494154	-0.00483881924344228	-0.0209041868845277	-0.0025059222510522	-0.000592838209666345	0.000190768528051853	-0.00333257694740651	0.0640668675361147	0.00591744299526823	0.484725138617526	0.0242512483941031	0.00560281609336166	0.0242594288196166	-0.54568979252386	0.905234660626573	-0.000455554408587038	0.0164006893664463	-0.0149069033566289	-0.0567190084857402	-0.993418596365876	-0.00655911190888707	0.0121249826093419	-0.47480321313487	0.0935938425705534	0.00733445864904662	-0.0303963827884071
33.9323063401099	0.0200841511740683	0.00231533034211606	0.532213768690581	-0.00552408306481844	-0.0213286260140142	-0.00191783757217139	-0.000294246804014745	0.00128766940973683	-0.00266115840957549	0.0633402941995691	0.00597192287647412	0.485279480516433	0.0234175531661657	0.00511948156002918	0.0233749664454228	-0.546855253303724	0.908965341406753	-0.00167081726574816	0.0176179095410728	-0.0136087063105764	-0.0541373191167117	-0.999771126608322	-0.00526412225726307	0.0127338907826006	-0.476050123758774	0.0939000788743204	0.00729142946986186	-0.029736399084818
34.7415112787981	0.019615070559097	0.00233715537067597	0.532272231656793	-0.00614554189957146	-0.0209839795834215	-0.00197011482877323	4.14322439654849e-05	0.00110326906030861	-0.00126859468126828	0.0622201840624611	0.0059600304634208	0.485463515164337	0.0231055498759598	0.00515595181724874	0.0232080999193867	-0.548334444547278	0.910276129786138	-0.00131249567243948	0.0170589056782102	-0.0121418375726451	-0.0539707677736439	-0.999263883394376	-0.00677154156275482	0.0128558329927103	-0.477314650737073	0.0940242992188134	0.00640869619595831	-0.0298646764721306
35.7968597348361	0.0176050328714166	0.00316568332703657	0.53174160468878	-0.00476212478725009	-0.0206147374956894	-0.00334700332705247	-0.00072051115915365	0.00273461731152177	-0.000289126503505372	0.0610398674067181	0.00683194812462089	0.485077956071654	0.0229905492928187	0.00585103851369189	0.0213631158616494	-0.548240657658238	0.903852990034697	-0.00116942543959769	0.0181037417343539	-0.0136848674409527	-0.0535589788018532	-0.996474266527142	-0.00574482788430846	0.0121798636740368	-0.477122758719624	0.0935135141827732	0.00687303200146412	-0.0285751470313793
36.9152960935773	0.0161526221497448	0.00351787656622128	0.531672394121161	-0.00406922529362532	-0.0205721700438323	-0.00419403761604098	-0.00074529238507191	0.00287109909771678	-0.000728116988060014	0.0605918635640222	0.00717784365711683	0.485042395490809	0.0226993981593766	0.00616237311451165	0.0205165220333885	-0.548419630158866	0.902721805813544	-4.60544885508122e-05	0.0163919572732594	-0.0136607032640927	-0.0526469111862174	-0.995379673348689	-0.00462659137428925	0.00888007575508741	-0.477240108461136	0.0938267446947503	0.00611374083230593	-0.0296480775104499
37.8806205707613	0.0152792992262372	0.00380971897250242	0.531504601381131	-0.00366488912351162	-0.0203883301908986	-0.00489168373129696	-0.000223465841682535	0.0032004382721669	-0.00148375256919703	0.0603026680210629	0.0074298306057469	0.484894249126542	0.0224922179623827	0.00637972885769659	0.0197441662026068	-0.549020291928671	0.909366871401485	0.0028441393470746	0.0146677238649739	-0.0138520240967506	-0.0514937559136491	-1.00095204955514	-0.00399360825736902	0.0096141116615049	-0.477849887260934	0.0943736480441184	0.00526617144439495	-0.0299810774815662
38.7757966734845	0.0143212639496687	0.00359995785395258	0.53132169312203	-0.00400124733977407	-0.02051022817515	-0.00539180193572664	-0.00157971039496235	0.00295162357080131	-0.00183711717792018	0.059790054710653	0.0074360977105318	0.484764514662217	0.0221344280266842	0.00657290578859007	0.0187659949978462	-0.549932862228156	0.908179526915628	0.00286737561121758	0.0143585631266704	-0.0147601705972842	-0.054484160159054	-1.0024550851463	-0.00510244120004028	0.00964421722728998	-0.478242637417939	0.0942376424014303	0.00483036176976731	-0.0293974213246959
39.8314972929151	0.0139333174506035	0.00412874126006792	0.531721733163049	-0.00371836824708074	-0.0204807558476124	-0.00396509289344024	-0.00116449318540446	0.00237088139770319	0.000790075387576132	0.0628337475830588	0.00799404176504035	0.484734939554921	0.0216797045668563	0.00718110028757826	0.0186951805666278	-0.549112448141224	0.915118202051519	0.0033261826941551	0.0139897187540235	-0.0115765371414335	-0.0541381473459182	-1.00534269250768	-0.00141705162088064	0.0161502710592497	-0.477254542864662	0.0940594484491832	0.00394644348073917	-0.0285193391701013
40.992296950601	0.012734749339899	0.00436894287477936	0.530786360426144	-0.00417010165517008	-0.0203803871457339	-0.00387996167412154	-0.00133365415168646	0.00148760907801848	0.000674258481243143	0.0631563255960264	0.00835206545384705	0.483764727943507	0.0216241566127844	0.00765554795922433	0.0167223547396936	-0.548768959744461	0.898010728575991	0.00295596476182881	0.0144887928142258	-0.0117918367431729	-0.0541890171991005	-1.00297179403434	-0.00239170906598205	0.0176685966611726	-0.476668013797945	0.0922150769919909	0.00412257780099489	-0.0273141985996131
42.2476128326943	0.0115305736799694	0.00477009624803114	0.529336930859469	-0.00185028879402858	-0.0195480334498686	-0.00331539577434263	-0.00270783747975341	-0.000150361098797163	0.000158226794890131	0.063799357939949	0.0090472205645998	0.482236526956032	0.0224127275037957	0.0086648112873019	0.0150622879399261	-0.548528432394387	0.889967707135145	0.0012150858296657	0.0125916573690445	-0.0117458505371656	-0.051273994644161	-0.995395632048182	-0.00116929177461401	0.019630914128202	-0.476511358581824	0.0911783502407702	0.00257154077866686	-0.026918470150376
42.9115898815256	0.0110263990021902	0.00516818717838234	0.528916848034287	-0.000975519575181063	-0.0180928273672293	-0.00242830632685151	-0.00301923701999442	-0.00206472313956723	-0.00163152758690221	0.0633097486326854	0.00949147675106335	0.481870770174069	0.0230708610698161	0.00933506084765414	0.0148125856196889	-0.549753706636544	0.888933620162971	0.000590249053204134	0.0119294239979186	-0.0118481544109088	-0.0532569111772841	-1.00210611752466	-0.00055062368986406	0.0209954045708827	-0.477271554926124	0.090893849100384	0.00198792424265454	-0.0266254867705125
43.746082166308	0.010348341098561	0.00581710326268153	0.529098358612206	-0.00259480628108309	-0.0179583127662932	-0.00238708838544403	-0.00196863237531051	-0.000973250568779901	-0.00161080229403878	0.0636169919441274	0.0100373986192388	0.481980203282275	0.0228864338049729	0.00945162843639698	0.0151749250689398	-0.550994516398603	0.885828831796193	0.000552874982631063	0.0129209003581756	-0.00973654069118595	-0.0518644000894349	-0.998387580306264	-0.00210069706584507	0.0208023390321905	-0.478323706564575	0.0906097529102849	0.00217914695033628	-0.0251408787089041
45.1269801677504	0.00852440167644727	0.00689569734263349	0.528656515004136	-0.00297254161227273	-0.0168494139961318	-0.00240410959105438	-0.00183189536609858	-0.00194574595215129	-0.0025107182434879	0.0640543497106268	0.0111549698549476	0.481455803262601	0.0232465203057637	0.0102863298224886	0.0150635944227068	-0.55283279285184	0.881485293216187	4.64980585208348e-05	0.0122415133534857	-0.00963885630513957	-0.051410354593442	-0.999380168217046	-0.00260448042255466	0.023178811754862	-0.479764061361198	0.0898647083610249	0.00120929974189214	-0.0241260904552803
45.9988916536347	0.00815502396341112	0.00725773111355985	0.528717624993299	-0.00273240006838113	-0.0168343887544324	-0.0019715979092319	-0.00160119628266422	-0.00255575708555306	-0.00216326618528677	0.0646475081889875	0.0115320342562756	0.481408435195536	0.0230954156868638	0.0105217082825093	0.0150378467609973	-0.553610174949068	0.879370394207557	-0.00107661588651676	0.0106190723815547	-0.00988710535805946	-0.0508199508017354	-1.00385008368401	-0.00255673841021258	0.023534549995795	-0.48038370408413	0.0895938300503028	0.000113035706368646	-0.0240578412361197
46.8100057220875	0.00763835890551354	0.00723256318013905	0.528467734207635	-0.00215701991895382	-0.0160904482909846	-0.00183218331930772	-0.00238264911573317	-0.00173603328670711	-0.00163461059870528	0.0638668207221262	0.0116215501526359	0.481236837943338	0.0233231928572952	0.0105550438385939	0.0153815300366196	-0.554212057420214	0.879996670997875	-0.00125923485697302	0.00993316262374902	-0.00956712261071749	-0.0509944788930642	-1.00179134284692	-0.00237400553455508	0.0245413669040473	-0.480779487763994	0.0895169996967159	-0.000197051530331338	-0.0234638961407566
47.8614522233688	0.00713337295515559	0.00743931851079139	0.528728384125841	-0.002413148644271	-0.0155642273211755	-0.00176370725073358	-0.00276873163595678	-0.00039070294632242	-0.00170710566856153	0.0637192395832954	0.0118985093495142	0.481474749526872	0.0236038346410191	0.0106886692778072	0.0150798793117769	-0.555039925978059	0.878449129274972	-0.00252314584448019	0.0106561531413164	-0.00913626674835706	-0.0537665480636706	-0.996552515138802	-0.00406191088892478	0.023864867762778	-0.481079005043333	0.0894413517239283	0.000448198638803739	-0.0224294001411601
48.8334359516808	0.00701352739484462	0.00790523937406903	0.528554010428359	-0.00204318048217562	-0.0157370191864482	-0.000723625493863368	-0.00249009327948759	-0.000347400059957425	-0.00103713173935055	0.0623032613155967	0.0123442465295171	0.48146227324694	0.0235166420725872	0.0104241990319816	0.0157722477951626	-0.554738743772338	0.873319156969917	-0.00280235914752385	0.00960936073216814	-0.00607818517199069	-0.0533615091176545	-0.994764784379417	-0.00187667587014689	0.0207058610018228	-0.480692527675878	0.0893391296298156	0.000215097793158511	-0.0226977195954073
49.9172211706669	0.00583663907224791	0.00845930580198164	0.529312599085431	-0.00245303553431749	-0.0154890976810503	-0.000923425448487114	-0.00248549760895844	-9.11380745996046e-06	-0.00154039636497689	0.0625365135910688	0.0129079973022256	0.482141148895877	0.0235749774208757	0.0104234627572227	0.0136476473020429	-0.554461949680509	0.890016230203248	-0.00368950202444989	0.00922423222622868	-0.00691730331523451	-0.0527015287895919	-0.997944197414898	-0.00318246751570013	0.0202491734830978	-0.480345652074009	0.0909944876942817	0.000250555641546215	-0.0225759395575921
50.9137697608385	0.00550265246202281	0.00855359931071304	0.530067625699458	-0.000141517571264582	-0.016707462591088	-0.000399893181715181	-0.00326513499321225	0.00114764417191332	-0.00177373130319089	0.0621821954463469	0.0131470652374308	0.482905553179988	0.022445318152454	0.00957432890573488	0.0128283368283624	-0.55454223657829	0.894209626127187	-0.00241691990335444	0.00976778005086466	-0.00607317985176979	-0.0533278144536356	-1.00032700595197	-0.00311055096922059	0.0184109217932328	-0.480221892256643	0.0916384599902287	0.000730761790645541	-0.0223812189125885
51.8289012843885	0.004829687229173	0.00857639213576351	0.530606282236714	-0.000688659934992193	-0.0162781608664589	-0.000980362443605363	-0.00349779569909229	0.000884249341529049	-0.00127979787464271	0.0622969386978339	0.013248271428152	0.483399629585327	0.0225007194903455	0.00960498201789996	0.0117937695155991	-0.554440868519021	0.897856832932759	-0.00239782118183084	0.0106396620404723	-0.00641315238083388	-0.0534064883340882	-1.00078943179438	-0.00217264923657254	0.0170932536721322	-0.480032392817721	0.0921590816875494	0.00137927679683201	-0.0222844203543014
52.8886932884131	0.00486229345294291	0.00820366441537194	0.531218941842882	0.00105447091130644	-0.016503002417815	-0.00118124231692673	-0.0041733194798908	0.000921171780384099	-0.000733265534542202	0.0618213532346223	0.0130467706810782	0.484046227782785	0.0219868335539503	0.0092513676373667	0.0116993450793129	-0.555093561240876	0.904162843699768	0.000296616764350998	0.010523519941723	-0.00657192414898386	-0.0552573608947858	-1.00068242310206	-0.00109406631755369	0.0157095467021117	-0.480321124303039	0.0929554428519064	0.00119275894398294	-0.0226475875187911
53.9642815106991	0.00404867584195863	0.00851848287806147	0.532348979065917	0.000895260667105504	-0.0172815669237478	-0.00319451882574777	-0.00409655888662237	0.00102083760931536	0.000954361367967186	0.0624074252219696	0.013400633387119	0.485051435878552	0.0212155681262303	0.0081951372596478	0.0111545428424159	-0.554853745965916	0.908447021052261	0.000376436543282795	0.0103992611954962	-0.00763882917061155	-0.0548664898170383	-0.99941964951251	5.86064246369547e-05	0.012903085156459	-0.480039898950015	0.0937273894512793	0.00129157638983153	-0.0234713243521109
54.9591529885362	0.0037648549692426	0.00827135543941466	0.532780813328616	0.000443492418685679	-0.0166402636601764	-0.00377072053438731	-0.00444838890355936	0.00212555330672149	0.00106219991075844	0.0614762861682376	0.0132702514420781	0.485572748540267	0.021433095704683	0.00818259176796753	0.0105623508005038	-0.555033687675138	0.912833755132128	-0.00033930348138357	0.0117901800368166	-0.00880992700234937	-0.0545397392623732	-0.995934317058291	0.000907254101342472	0.0112677984136079	-0.480177768915054	0.0943446572735515	0.00223803930109148	-0.0232272021046642
55.9778274965547	0.00367334500824471	0.0080818538638527	0.532888789350594	0.000444134265710655	-0.0169250308801486	-0.00407800757148598	-0.00533332566816911	0.0015966778341211	0.00175166665057351	0.0607832382205102	0.0132356426448308	0.485754900996634	0.0209633394175603	0.00780064608534597	0.0105027015829253	-0.555312059809881	0.914529044658498	0.000561728167612178	0.0117518950324318	-0.00907837601013092	-0.0553454512144883	-0.998415592865242	0.00149392436752027	0.0103051816041125	-0.480300261702432	0.0946173251757784	0.00220717135228977	-0.0234635376822678
57.0011749344742	0.00357711763400834	0.0081634465885262	0.53315223594361	0.000866571633495042	-0.017074358954918	-0.00432282984421459	-0.00488966188090722	0.00157624971202529	0.00235386437119513	0.0608992347641542	0.0132911291507452	0.485982682728384	0.0206074501946557	0.00756267054649562	0.0100538872195358	-0.555204435593511	0.916565926423061	0.000561330770865385	0.0110848413238128	-0.00962445117553944	-0.0558334968372942	-1.0004977483795	0.000541952823277756	0.00993120210371387	-0.480113460669897	0.0948512101605621	0.00178153914436371	-0.0238056553391903
58.1349518951026	0.00364506199364431	0.00808018720206231	0.533441278959647	0.00102700421295265	-0.0169501098342688	-0.00461402457523939	-0.00482964020599227	0.00133675195151842	0.0025296441676071	0.0608733574849522	0.0132361709284886	0.486248954058575	0.0205346639341898	0.00757738647955164	0.0104514326105896	-0.555016352383152	0.919257136504847	0.000944398207164148	0.0114110450379757	-0.00902326830531862	-0.0560688487143061	-1.00144027197937	0.00074154435315429	0.00972155411343301	-0.479878817618304	0.0951243407463194	0.00204019312406953	-0.0234840602859378
59.4695859650385	0.00280351541266399	0.00801520179469155	0.533231903845718	0.00190882877418859	-0.0162883685152204	-0.00430648323291993	-0.00539045590396255	0.000859773481765931	0.00202695639604006	0.0603785304255542	0.0132857361980752	0.486092213684258	0.0207789004383834	0.00790439483754115	0.0102105686796638	-0.554775962450925	0.921073825669596	0.00102885532110162	0.0115020083089596	-0.00902086036370308	-0.0560824220056354	-1.00143765292252	0.000432706520861307	0.00892085343445142	-0.479608243689162	0.095390365968399	0.00209892913555605	-0.0234386268952005
60.2858629043637	0.00196659162674418	0.00860244734824186	0.533681501054268	0.00284924039088937	-0.0149739316797767	-0.0036382982366491	-0.00515336747706045	0.000357247938458073	0.00111124131529816	0.0605805653641591	0.0138340796703673	0.486485957438584	0.0211310960348898	0.00826384781971584	0.0100928418909551	-0.554739792058467	0.921018031778935	0.000670387479419664	0.0108826438067759	-0.00940617953203207	-0.0558054762610234	-0.99898212065162	0.000694902956246178	0.00870005728635297	-0.479581685666969	0.0954071674660814	0.00180455426532839	-0.02359547000129
61.2950321129377	0.00109257280590625	0.00867734261166469	0.533647521762619	0.000461131092541139	-0.0148829311180974	-0.00311025295133463	-0.00397057091347806	0.000798906348669777	8.75732531125098e-06	0.0593932994252363	0.0138212919530515	0.486587003167047	0.0206771432238462	0.00860397593469063	0.0103158966851683	-0.555166849263053	0.920463112895674	-0.001089204073996	0.0107034441983166	-0.00882067694081557	-0.0550705146757124	-0.998431354587998	-0.000874396243519541	0.00775818794834487	-0.479994010404014	0.0954566788383335	0.00140907911580542	-0.0226793004752817
62.4084286943129	0.00131435258456006	0.0080897832612483	0.534447675905986	0.00165111416438904	-0.0159056304201923	-0.00115801664074313	-0.00422379131258841	0.00210972946350422	-0.00153068058695938	0.0606071342453666	0.0133276975294768	0.487190134812901	0.0193200578627526	0.00801896783646886	0.00975001670793741	-0.554363635373238	0.913683003071696	-0.00195408055491738	0.0121319791189429	-0.0102268599864056	-0.054345042772	-0.999105199077602	0.00135493138347108	0.00650896424636073	-0.479261628931624	0.0949667629024637	0.00209814774979129	-0.0207397745893298
63.3117110010035	0.00095585177592356	0.00820253170249042	0.534641695292597	0.000882892186825391	-0.0157399732573726	0.000378645284394434	-0.00419415859410121	0.00144798894156361	-0.00188261309305411	0.0616840963984677	0.0134492389163095	0.487230396404209	0.0190423237927668	0.00824416924435728	0.0103169730143973	-0.55423738926188	0.92220074203583	-0.00223858536305173	0.0117916797898106	-0.00817370409971096	-0.0545545631033024	-1.00413202025484	0.00215502129505097	0.0104596709495073	-0.479051573352386	0.0952936586637884	0.00157802991782581	-0.0199571159061147
64.4191192757383	-0.000352250116707366	0.00753382963493228	0.534083446746327	-0.00112484406306864	-0.0158070343385637	0.00100232778043746	-0.00441827716789296	0.00128039252841022	-0.00140162568636759	0.0615971770805052	0.0129032849642451	0.486683671963158	0.0182251278881053	0.00821810054626026	0.0101719392762135	-0.554473639162374	0.917337458483608	-0.00256836203400822	0.0114140567647022	-0.00812986788666389	-0.054289764511037	-1.00315756256961	0.00304622622686055	0.00966973609880393	-0.479212039953892	0.0949323792986901	0.000750829269654883	-0.0192470318231289
65.3824195925974	-0.000652559473877667	0.00727411061254903	0.533806500871949	-0.000241882726909552	-0.0164572719739093	0.00153591460837758	-0.00417793799477346	0.000224436906449929	-0.00151780460723406	0.0614529762453885	0.0126754046359851	0.486418858484026	0.0172370585338075	0.00805419386706247	0.010345607852128	-0.554860640353482	0.91632881723581	-0.00175932580763349	0.0108598851472171	-0.00741450654398188	-0.0545753846988317	-1.00335446582445	0.0040222872575538	0.00959312767184133	-0.479454824400643	0.0948519863508493	-0.000140094622085913	-0.0188263862898193
66.1827781271308	-0.00104152180225433	0.00703482455254631	0.533802835953399	-0.000609969166038452	-0.0161695301399419	0.00104467751422368	-0.0040056786064018	0.000546229155408078	-0.00258537030197716	0.0619528133762572	0.0124774698005533	0.486343015337484	0.0169292199245334	0.00841076658707492	0.0100502522189724	-0.555301783821046	0.915574565480528	-0.00188732547061355	0.0121186222583215	-0.00793267860612673	-0.0547007795966834	-1.00081475423122	0.00220589382446704	0.0105198032382262	-0.479761976124031	0.0946666452075811	-6.37465542294174e-05	-0.0175953794080133
67.6255875091959	-0.000258099108363759	0.00741925659614841	0.532938205367586	-0.000409654937043318	-0.0165860852601219	0.000914098566753352	-0.00389322566016413	0.000191366371005958	-0.00229750037903128	0.061934577058083	0.0129395010825631	0.485481491756665	0.0158918859440601	0.00854840104043353	0.0105833099687749	-0.555747266576132	0.912309174109617	-0.00150078114624249	0.0119970687267413	-0.00943419642593574	-0.0539925893954499	-1.00098954161105	0.0032083411383594	0.0112234537984086	-0.480063967552253	0.0942506636663254	-0.000942382283022161	-0.0161983375523367
68.6115696209361	-0.000225485528571243	0.00772658909485632	0.53236644297325	-0.000962942336009285	-0.0159864263626579	-8.49375198781434e-05	-0.00411745429465005	-0.000154993155867576	-0.000840839061728046	0.0619933810231499	0.0133165371200397	0.484904444653761	0.0157126666355227	0.00912389048501283	0.0106636565704186	-0.555884070536413	0.905479980615967	0.00114506146337861	0.00935854745153234	-0.00862925607699792	-0.0544231742241611	-0.997853831889978	0.00291021235810861	0.0141635853472076	-0.479983222192539	0.09322286277372	-0.00248289747620635	-0.0164445583196523
69.4881421410492	0.000179289216383458	0.00758807972943242	0.532358911932201	-0.00165608236426307	-0.0155266816922771	-0.00036580558701499	-0.0036920704737152	-0.000877429045951664	-0.000884213945521384	0.0632516867700454	0.013185503401577	0.484718786390626	0.0155454969653553	0.00903845263692352	0.00994320594949373	-0.555622406539408	0.900980202613935	0.000142179748118553	0.0101371340295682	-0.00947964986140935	-0.054046846743685	-1.00094159451357	0.00285058521094359	0.015946191827566	-0.479666419899179	0.0925654179806628	-0.0016644351400215	-0.0150582579809303
70.4618963663764	0.000543644517542236	0.00760986909613971	0.531787682249266	-0.00121008282624526	-0.0152832355945212	-0.000562489284158879	-0.00443956727743227	-0.00184482159083682	-0.00115340305186898	0.0636977919612277	0.0133419399725572	0.484087530546038	0.0154893941094434	0.00908027184493029	0.00984585854039917	-0.555762592985369	0.898414087974939	0.000402936850543104	0.00939751337505492	-0.00918401509703252	-0.0543940474362302	-1.00068758740871	0.00202537576242327	0.0174285494272667	-0.479649718871524	0.0921240673122905	-0.00170430477818551	-0.0145601594263561
71.389079760883	0.000812272132825615	0.00778462705834077	0.531313828636831	-0.00159959778128651	-0.0149852293505936	-0.000258257043748869	-0.00410424736592514	-0.00222969846272765	-0.00187295538966845	0.0639971631693303	0.0135026996000469	0.483573202394368	0.0154211972745734	0.00924079575321667	0.010074200737305	-0.556054078191215	0.892849501199959	0.000449779304853637	0.00966998065201679	-0.00788194223778385	-0.053985167819299	-1.0005256309124	-8.77887296337665e-05	0.016228537643094	-0.479895856713042	0.0917407625770825	-0.00130045450343251	-0.0134262937315702
72.5930688721024	0.00148900414649581	0.00848140741472016	0.530529336739092	-0.00152091119376782	-0.0152366897626866	-0.000322595742347165	-0.00393184270992506	-0.001887937163985	-0.00217120598086908	0.0642875543087323	0.0141763267409594	0.482758139420423	0.0149547287110699	0.00884453916924411	0.00959577013711938	-0.556277821490221	0.895892190742056	0.000865297183462957	0.00911815980906226	-0.0088291611137668	-0.0532094218556331	-0.999791955772806	-0.000550427382049669	0.016699106146066	-0.480128024083337	0.0919701070957107	-0.00115887801707339	-0.0125344341777745
73.6579360874905	0.00197944264080902	0.00883674644649205	0.53028327671037	-0.000644118764332979	-0.0139126909665683	0.000201752397674024	-0.00281744430117656	0.000297524717459517	-0.0013241642217138	0.0649261431486599	0.0144232597755585	0.482417697799704	0.015679299682927	0.00913081574807583	0.00913942508656875	-0.556641383428639	0.894424298088857	-0.00027260000537657	0.00789490637940842	-0.00936504417655386	-0.0538631277658313	-1.00038497527488	-0.00100345385659864	0.0166769347222415	-0.480325531548907	0.0918226367698921	-0.00168988661686176	-0.0122650237014489
74.5020764749741	0.0020865340625502	0.00847851190895414	0.529596100945358	-0.00101320344628213	-0.0128566246960077	0.000872287522453699	-0.00400020119744209	0.000293938279239351	-7.53547256438881e-05	0.0649165154848147	0.0142761755050568	0.481739791723841	0.0160168763785507	0.00931674065393916	0.00918438778360177	-0.556641695483592	0.891731291350114	-0.00101673298087075	0.00848145930316083	-0.0100537646776817	-0.05433099336845	-1.0004829815381	-0.00149986649061142	0.0166290230997031	-0.480230777427169	0.0915644853553982	-0.00123537892052379	-0.0116746613865449
75.5119237610827	0.00158600819096795	0.00764058839230487	0.52891058954789	-0.00246362240559519	-0.0131551457575728	0.00140979478798516	-0.00438189642983325	-9.81735338811162e-05	0.000665575571492439	0.0655444467654091	0.013594209131734	0.480981000459179	0.0153630066868218	0.00863175025054048	0.00908231353233326	-0.556490532737083	0.889932363247153	-0.00131416711373151	0.00834808132734544	-0.0107177854840134	-0.0538492191397687	-0.996921496268135	-0.00211564109395581	0.0172284438147779	-0.480099904090745	0.0913161508393558	-0.00129695766724241	-0.0116876911276086
76.7484551604789	0.00156327163867073	0.00745063367752243	0.528673548316186	-0.00225317850185211	-0.0130224940413033	0.00143446453020063	-0.00439465430489691	-0.000289688899314301	0.00165813377574084	0.0670185804308955	0.013485175615737	0.480533295227136	0.0150347439854556	0.00815445996074286	0.0098364479638441	-0.555566798510469	0.895517262494087	-0.000369837839480395	0.00821681068797332	-0.0111933154524934	-0.0537498418346381	-1.00027043716818	-0.00289916233356577	0.0184036049877044	-0.479181255591444	0.0916869316058495	-0.0015110781225246	-0.0118728034826762
77.6204651996457	0.00155802193201539	0.0070805293990987	0.528376974265078	-0.00139699664906241	-0.0116396099070196	0.00261543552884069	-0.00399911300126399	-0.00115454739906718	0.000496493554678109	0.066150341017946	0.0131446683277622	0.480335891438198	0.0153535987634868	0.00861251045840739	0.00991877250571415	-0.555585367067018	0.896347829714999	0.000175528206269205	0.00917823229079108	-0.0103474624315967	-0.0536772732250244	-1.00034708359923	-0.0035779534235677	0.0172788929321869	-0.479170903761984	0.0918979326702267	-0.00135679659039053	-0.0114269144852703
78.7938641595165	0.00127226186876773	0.00678364437696567	0.528293312693763	-0.00184153947648847	-0.011806153564028	0.00272204352996512	-0.00410381982177368	-0.00101431698769635	0.000568861095083495	0.0665437003051115	0.0129402255218935	0.480179415758576	0.0146350567955069	0.00825005780865118	0.00989188121128462	-0.555434170953248	0.89724544298247	-0.000741681812430309	0.00865928669332345	-0.0104177754999012	-0.0537371052696285	-0.998655217643288	-0.00409221002945275	0.0163994810719642	-0.47896903906103	0.0920817044346865	-0.0022866418993376	-0.0115654399465074
79.8407413563921	0.00113196440910901	0.00676212605565086	0.528108514808223	-0.001838591233382	-0.011773799028126	0.00272907259766103	-0.00370173465210871	-0.00074855539298282	0.000695973899708652	0.0660056527163005	0.012931692337619	0.48004999761531	0.0140083788148042	0.00811765983501864	0.00993358843341179	-0.555126412470767	0.898404291097671	-0.000806116729222295	0.00886338964199035	-0.0105397562326624	-0.053442956325184	-0.999987040299725	-0.00403072278786844	0.0162530056040987	-0.478657630297554	0.092201735729711	-0.00270747951210883	-0.0115598618109314
80.9327553441249	0.000679483130970233	0.00666869798465571	0.528122107647248	-0.00132460709682578	-0.0114885880000673	0.00179776881705374	-0.0041664931976162	0.00042164742010981	0.00109670295752194	0.0652562398375137	0.0129728683105036	0.480136197895827	0.0135973321249222	0.00826713947066152	0.00952030694486546	-0.554722923840358	0.89766973423155	-0.000420036421885169	0.00931792654803349	-0.0123001961862622	-0.054042022994224	-0.997377930423377	-0.00361084003005012	0.0149746392969696	-0.478129379093467	0.092285670100644	-0.00301142357630671	-0.0111844492051491
82.1085855745587	0.000560139044707987	0.00672118881109905	0.528314312597725	-0.00153274908843463	-0.0113186299914805	0.00109867472428491	-0.00448103700415485	0.000581819702004193	7.01598144927139e-05	0.0652399910680757	0.0131314518435299	0.480303386560674	0.0132463394906527	0.00829255008592456	0.0107045411552203	-0.553609033335059	0.902188257622507	-0.000663668053883103	0.0101430743283614	-0.0133897033936188	-0.0542569982436463	-0.998886195937324	-0.00511713521285362	0.0138593339392735	-0.476936000373755	0.0928734781493676	-0.00273626626209387	-0.0105368058593431
83.0071834470483	0.000605041023500768	0.00689754514975062	0.528446664695363	-0.00117319566335411	-0.0120438173182051	0.000966880412790969	-0.0039847152392707	-0.000444214085783024	-2.22196306135652e-06	0.0647870214175114	0.0132902736676586	0.48047238788031	0.0126296368757456	0.00807120198203044	0.0112858065660404	-0.553424034349655	0.908156228284999	0.00214336151766774	0.00652169852590179	-0.0120618939801652	-0.0526649561552998	-1.00371201714398	-0.00330494602208518	0.0127241755373702	-0.476854054361396	0.0935959120381909	-0.00458143653456878	-0.0114978069847022
83.8809342680063	0.000548707669886399	0.00704983276506313	0.528868674320744	-0.00114248283421063	-0.0119327143668512	0.000476217761308936	-0.00393192327030838	-0.000213990711005963	-0.000595659712526953	0.0647253295486702	0.0134658301203987	0.480875573914784	0.0125844376210868	0.00827164482365138	0.0107199016234654	-0.554029043319372	0.911528796191719	0.000438259402302727	0.00729789469421515	-0.0124620538426832	-0.0543826809725339	-0.999790101122885	-0.0033036908867754	0.0103090614388778	-0.477124852511996	0.0942352682624548	-0.00347517936011556	-0.0105604235508833
85.1996957099954	0.000814712504384506	0.00690668070740092	0.529361359191445	-0.00167342652873536	-0.0120389791284609	0.00163899192385781	-0.00387268016144439	-0.000103970192222495	-0.000560119385618274	0.0646670084348102	0.013373182164773	0.48134236772635	0.0123691567323499	0.00864664034125391	0.0109893646871203	-0.554333693126961	0.91894357657629	-0.000268373202209035	0.00624050904152336	-0.00992525932013966	-0.0540309614539456	-1.00077232128213	-0.00198511963621559	0.00895162639707641	-0.4772999065926	0.095140738666284	-0.00313891040262687	-0.0101334599473171
86.0605223677584	0.000868742244702702	0.00700528952472791	0.529335230716161	-0.00157939066259809	-0.0121266902868093	0.00119087008669886	-0.00415537078022573	0.00070985437725819	-0.000248340172683149	0.0632592580154161	0.0135327476990751	0.481484596879863	0.0122207442982569	0.00894549829202371	0.0108326682192315	-0.55437021965338	0.918507693775765	-0.000472434030896463	0.00590891494766665	-0.00959952611317365	-0.0540238046606178	-1.0002081950609	-0.00131569264732	0.00804633110454874	-0.477263409682583	0.0952204155637849	-0.00287003061536364	-0.00984768120693846
87.0713378939392	0.00113801846240883	0.00686063106140716	0.529669054919344	-0.00132131384148486	-0.0126583263945581	0.00157175861750689	-0.00395444458783873	0.00127299083750604	-0.000213863620776651	0.0627802427680149	0.0134156337844649	0.481847850783141	0.0117635254352544	0.00888635931426907	0.0108948001291487	-0.55454933096075	0.919021209011168	9.10308369548057e-05	0.00535090552242244	-0.00896811289285714	-0.0548969122495166	-0.999920520185559	-0.000788558194238996	0.00757045999411065	-0.477257637842312	0.095339071072602	-0.00268380170999048	-0.00967475885711327
87.9337052872743	0.00129142137347375	0.0067364591686267	0.529916281771854	-0.00131106344955498	-0.0128765102780199	0.00177299489100878	-0.004212636608744	0.00166032899387905	8.89793276549087e-07	0.062572024615113	0.0133570252786289	0.482101612315752	0.0114930959284144	0.00896485259935803	0.0107134024748686	-0.554474077069145	0.919367289165646	-0.000565032988320023	0.0051007033500323	-0.00885820595596094	-0.054237948205321	-0.998791926816428	0.000211965147509977	0.00703478855205656	-0.47720608855999	0.0954488475707723	-0.00252877968533299	-0.00942579461474325
88.788984698187	0.00148316287527531	0.00663957970857113	0.530007187146872	-0.0014096561551134	-0.0125853611827326	0.00254326215211948	-0.00400070474248449	0.00134330642494155	-0.00100929457545845	0.0618766110380233	0.0132754126359322	0.482267262994972	0.0114447385208234	0.00924344130582123	0.0110267277766553	-0.554728252377971	0.921908609787991	-0.000963900981607993	0.00554259746182094	-0.0076110111840084	-0.0544053775979017	-1.00006863108122	-0.000920786276529614	0.00631420413493126	-0.477367941948839	0.0957858454974761	-0.00220490189681429	-0.00894079294424029
90.0102234904074	0.000411078246925848	0.00720904962499088	0.531230028966833	-0.00132824371830374	-0.0132986817575015	0.0011999441662026	-0.00454877144769668	0.000466206466930133	-0.000316825310486309	0.0623540196593107	0.0139430347131601	0.483361289816493	0.0105912528739617	0.00855677543939001	0.0105564217283394	-0.554795221005109	0.927236785230939	-0.00156163483905021	0.00463837710345754	-0.00817908428421652	-0.0545702077778879	-1.00073768208058	-5.60989943641234e-06	0.00578924268555242	-0.477352946900334	0.0963578640347295	-0.00285695466551528	-0.00936908553458821
91.1802579152465	0.000340653447827887	0.00749187103925941	0.531875705636391	-0.000914624643229469	-0.0127800243130275	0.001695248406372	-0.00436240387127434	0.000794579975520966	-0.00011897138640509	0.0623217904597627	0.0142348072081275	0.483967840176916	0.0104793728370727	0.00876019335329091	0.0114199586921083	-0.554712405754866	0.927185327107752	-0.00177796400314287	0.00440686300381014	-0.00791327742836391	-0.0546723894782639	-1.00149236491261	-9.41776849794764e-05	0.00505856616594112	-0.477213540979503	0.0964485180212589	-0.00321507521874163	-0.00952367106473668
91.8806740804677	7.82260346752015e-06	0.00724805229310289	0.53187583829519	0.000189186798548329	-0.011705656222064	0.00219354073929852	-0.00370692825557963	0.00181069613539712	0.000433415382288367	0.0620298215492402	0.0139698561462383	0.483995338980604	0.0106881870364147	0.00883454137676005	0.0115466651886324	-0.554924276480176	0.924804984408424	-0.000959764596226937	0.00550819258065487	-0.0073433419615677	-0.0543191039711552	-0.999817514315624	0.000175490885163252	0.00504711556342171	-0.477427009469134	0.0962211199244222	-0.0029032812333786	-0.00948653815880695
92.8359423753726	-0.000644947946390434	0.00692959887736002	0.532016539435322	-0.000439804113448898	-0.0118269175206509	0.00171948338862024	-0.00444469675389792	0.00177608529984887	-1.17162945876577e-05	0.0615765355409636	0.013810873886168	0.484172167783355	0.0102860841385288	0.00829460958843521	0.0116187676994692	-0.55498751549436	0.92554948231737	-0.00168064926526971	0.00530037286272204	-0.00749977888949502	-0.054646392423324	-0.999629053311244	0.00035405739572302	0.00547955319787137	-0.477410516746302	0.0962332901499886	-0.00341511247371846	-0.00994458614486939
93.9919276473621	-0.0010297845268977	0.00687422055410075	0.532409218427268	-5.36390127565255e-05	-0.0113255427886057	0.00151553597462203	-0.00386173868922887	0.0019374256989133	-0.00102275836905239	0.0618674776233406	0.0137367030884147	0.484499176656	0.0102904071850391	0.00800540893897185	0.0116174905519971	-0.55517176685559	0.926137980051369	-0.002072049007764	0.00635887720661014	-0.00812222275137719	-0.0546223169209733	-0.999062234934245	-0.000321125954688444	0.00495999071269411	-0.477535545365554	0.096354988424531	-0.0030478138173368	-0.00974938728869992
94.9952275548172	-0.00150095240512475	0.00716458972089064	0.532910400292812	0.000308149260731679	-0.0114436382294121	0.000626833354517388	-0.00403345252007993	0.00121014961299295	-0.000709117730871332	0.0630141601293995	0.0140821187479475	0.484821757062537	0.00996041087879928	0.00714772161557261	0.0117625836316136	-0.555085304580241	0.928421846548845	-0.00169429711393087	0.00630123683713514	-0.00890525938316561	-0.0545345765002177	-1.0003107129307	-0.000298252204091287	0.00586309504527418	-0.477407762458361	0.0964552898898935	-0.00341633393882872	-0.0103492139353271
96.1048603330356	-0.00159058510976528	0.00704573210682934	0.532604202839658	0.000414442645095007	-0.0105683777428469	0.000662345858346063	-0.00325796853815703	-0.000104568739688888	-0.00045678485289333	0.0625138496539717	0.0139466796801891	0.484568720883072	0.0105306783568883	0.00689861553695553	0.0124837541179241	-0.555619531810168	0.926018245970042	-0.000277229912232956	0.00731362172347639	-0.00945317938265999	-0.053973801147405	-1.00395063142402	0.000993394280523721	0.00685309057562986	-0.477878372046306	0.0960754992925535	-0.00253817379148067	-0.0104772200339559
96.9721770892566	-0.00172123990559162	0.00673343588042887	0.532588251311333	0.000114758999859745	-0.00997968610758281	-5.25178474164904e-05	-0.0036759383961381	-0.000626158701560615	0.00126167101664179	0.0625840660552458	0.0137545290342885	0.484533992530555	0.0109144668573762	0.00664859468317718	0.012738708014738	-0.556233088640162	0.924627052572829	-0.000252468744555743	0.00719897099967521	-0.00966185133698827	-0.0556680962646426	-1.00098055092932	0.000844217530603946	0.00702157768623469	-0.478194740136821	0.0959142081212742	-0.00240029719449315	-0.0109854385402745
97.8806843465465	-0.00134079613066901	0.00599607595034201	0.532778882057371	0.000708705231452369	-0.0106227250014565	0.000842724912253385	-0.00377134921480219	0.000189773075521646	0.000599871442663267	0.0631909260701691	0.0131293703227382	0.484626836949355	0.0106159539039254	0.00573791768287056	0.012875012581218	-0.556442659110502	0.921387571509465	-0.000547322422154574	0.00701149769564669	-0.00907061936147405	-0.0544230970558681	-1.00113559343607	8.46740149657077e-05	0.00811814606125158	-0.478462631828048	0.0954628808896302	-0.00199624392058671	-0.0115589536648066
99.2554116520415	-0.00126073034468762	0.00585591490840378	0.532396197471666	0.000513495024074694	-0.0101934094163488	0.00146194591514444	-0.00369641154386987	-0.000251536834272369	0.00199062805136065	0.0629355931751449	0.0130761284467361	0.48426552131681	0.0109707044679424	0.00527685326195388	0.0110576148056162	-0.555171415855326	0.910572179191723	-0.000953361153249233	0.00785883691403706	-0.00971127560410185	-0.0554265753409754	-0.998286750280007	0.000505354001715164	0.0103759944508905	-0.477030944402153	0.0940994393467252	-0.000432371738171894	-0.0110015752138994
100.212467299581	-0.00118257612712338	0.00562883925426904	0.532220304913776	-0.000625924101112004	-0.00874686733240884	0.000961597694585082	-0.00407515777078891	0.000312265146059148	0.0011497077752705	0.0638246422561864	0.0129643080710139	0.483963641733032	0.0117089996736703	0.00566425005476278	0.0106845726744906	-0.554872808315924	0.909292643864182	-0.000281632761436918	0.00721646607712807	-0.00917503508941828	-0.0555047566775646	-0.999863733613933	0.00108546356357525	0.0113051308345303	-0.476685927641982	0.0938404095999144	-0.000177046210990782	-0.0113811171083296
101.308952366429	-0.000553785501033748	0.00577638649444231	0.531870845444326	0.000910310641635843	-0.00884333587921821	0.0012597947545734	-0.00310609517558123	0.000267473010529036	0.00061464426728782	0.0644054699626853	0.0130637591961898	0.48353134470218	0.0113789813193683	0.00528851853508313	0.0103679548910749	-0.55469144580611	0.90838565866763	0.00219331173229653	0.00654666387518481	-0.00864542745097447	-0.0535239283485099	-0.999322145947448	-0.000140889552209855	0.0129832896651582	-0.476656552796059	0.0935194184642666	-0.000195433726215329	-0.0111329380012973
102.536236620755	-0.000764180203997638	0.00556615443748647	0.531292723222138	-0.000402003509134935	-0.00937752776151988	0.000327840731825569	-0.00378312584472785	-0.00158141639597421	6.47456723103245e-06	0.064718473347856	0.0130253283561226	0.482909719294364	0.0106453041806318	0.00459453293591625	0.00942531259226292	-0.554464661845156	0.907543713960013	0.00104626284677056	0.00578233178045016	-0.00918206532445378	-0.0547968514688565	-1.00303533123206	-0.000772368580725307	0.0155524240278961	-0.476218006998326	0.0930847610184075	-0.000630193730076908	-0.0113462208941764
103.502876724011	-0.000604740212619702	0.0055733507477954	0.53091005324413	-1.72316358954014e-05	-0.00912431903432376	-0.000176416321728426	-0.00341404374469525	-0.00141321872901076	-0.000838921962076578	0.0644812240388477	0.0130276518239848	0.482556695655163	0.0106144141656353	0.004421608848603	0.00887265463060835	-0.554069581561362	0.899911766251942	0.0015026243201136	0.00615010675736181	-0.00982377938176857	-0.0552334790217891	-1.00231182529489	-0.00089246988179499	0.015975853362828	-0.47574298581667	0.0922960429242576	-0.000320386152259304	-0.0108026494308048
104.733272945012	-0.000241230807623142	0.00551876746021173	0.530460767757528	0.00055820994660867	-0.0086812666376174	-0.000262352243352507	-0.00353350785749576	-0.00153827408610079	-0.000779527731849283	0.0646256108213115	0.0130472035039586	0.482087741966418	0.0106192329488675	0.00440736252693245	0.00815013394267666	-0.553599222793995	0.896473117764184	0.00222785154456952	0.0058499859107526	-0.0099542181112814	-0.0544398348893026	-0.999535397846085	-0.000206038111700946	0.0181707279627911	-0.475317140117553	0.0916857990737452	-0.000461678661400794	-0.0100918742875114
105.748542277962	-0.000158530895016654	0.00551279650144128	0.530106588208917	0.000514381364726313	-0.00937223955340737	-0.00027974543974355	-0.00377464084570195	-0.000739084795764497	-0.0010286402209429	0.0647038562718601	0.0131110586637996	0.481720804098486	0.00998765817163463	0.00402889843802597	0.0076894226433707	-0.554148147887964	0.894181845748779	0.00157529923145235	0.00438111565416181	-0.010753183346108	-0.0553917256149819	-1.00307063217938	0.000855148599822211	0.0190100199093539	-0.47566714695821	0.0913540954985562	-0.00144522289633858	-0.010212642942616
106.549955617633	-9.23694108441908e-05	0.00563446963429417	0.52982409500654	0.000531755806635312	-0.00943552675049722	-0.0004215510579912	-0.00365674133986111	-0.000436525261727454	-0.000921229135835833	0.0648958556805394	0.0132362914042745	0.481415359088796	0.00984941198431159	0.00405495778456602	0.00756611482595441	-0.554343025657361	0.894094461172867	0.0018220570250052	0.00461605071033736	-0.0112049551632388	-0.0552295555904775	-1.00117625176238	0.00117873728422939	0.0195739678699187	-0.475834959518616	0.0912752604654103	-0.00139304350164578	-0.00974792864327882
107.759367609125	-0.000439001223120117	0.00562914562091023	0.529378187241551	0.000726067354264292	-0.00930995254126269	-0.000932641065927896	-0.00361190338188759	-0.000441759251967018	-0.000765575830743543	0.0651863103329153	0.0132633912034068	0.480932496129343	0.0099143194580522	0.00435599144904129	0.00752933080763607	-0.554559271952207	0.891698513324776	0.00200350318468591	0.00435548099108542	-0.0115716422364232	-0.0553546939211094	-1.00090478604231	0.00178774641844901	0.0200643336847903	-0.47597435906009	0.0909838946493523	-0.00174688541323547	-0.00953790887762003
108.768085823837	-0.000438520718140082	0.00567117240811521	0.529428005482623	0.000508789585766394	-0.00974976096930899	-0.000973046630571093	-0.00349896464161157	-0.00113663883640767	-0.00101930232913117	0.0653091883629492	0.013326376833037	0.480945648191451	0.00969000499484385	0.0043315644546924	0.0075410405388858	-0.554597628910057	0.891754160832411	0.00159498395231099	0.00386528998446243	-0.0119798035615513	-0.0551377297145413	-1.00345904332983	0.00176957458209371	0.0203762765347179	-0.475981880492607	0.0909458475322161	-0.0021587549548924	-0.00942661963641619
109.510303892123	-0.000361794339714037	0.00569955631144162	0.529443079431564	0.00119370930594188	-0.00932385591257973	-0.000747812889994937	-0.00334773276673023	-0.000785883470774933	-0.000738474881710922	0.0653238879552528	0.0133508891064973	0.480946426309798	0.0100178107601673	0.00454108146945785	0.00779400453055039	-0.554639043724142	0.892804839198659	0.00199264252132835	0.00368483042933409	-0.0120324564365472	-0.0547826952544338	-1.00301679533049	0.00208984300640326	0.0208325865095311	-0.476020379322539	0.0909914646824741	-0.00225099551891027	-0.00920678629610307
110.520735951337	-0.000430992318392372	0.00564410539271519	0.529553147914316	0.000958760610852139	-0.00936865377161733	-0.00085816299166782	-0.00375861730473258	-0.000457650428114456	-0.000879103874323408	0.0654982630887895	0.0133712198137016	0.481017229568005	0.0101166746373871	0.00460563024847856	0.0078764088993611	-0.555026706133091	0.892988497684104	0.00216025565624842	0.00408343469500371	-0.0124109039861953	-0.0561356767524375	-0.999444740102416	0.00124277770085585	0.0204417320224768	-0.476170764995635	0.091068376636885	-0.00181908348564498	-0.00884374095410389
111.377139159787	-0.000379156359723206	0.00583770310310274	0.529444708329041	0.00122240366538497	-0.00944750810570466	-0.000550085141444549	-0.00333244522671511	-0.000468489595285652	-0.000741421906248704	0.0647941683208738	0.0135301875440754	0.480989524901662	0.0102344726303049	0.00454674859102582	0.00814469524321101	-0.554559582369239	0.891449102740529	0.0025429366619128	0.00375346743089046	-0.0117367613144607	-0.0547295252496849	-1.00127579994775	0.0017561716784035	0.0189994160802718	-0.475846504513492	0.0911003274277292	-0.00183364740424672	-0.00896718011610445
112.413207704323	-0.000360600328852648	0.00603837372945861	0.529607822059991	0.000733949093843121	-0.00944761997993977	0.000144293217919648	-0.00364284381590247	0.000394803802939999	-0.000785921451727879	0.0644624878244954	0.0137988242270932	0.481173457014414	0.0103721533714225	0.00444066120073933	0.00823047328035653	-0.554352457835824	0.897203016129314	0.00210558644947917	0.00345892509312583	-0.0104559532273866	-0.0556230917109252	-1.00023036553947	0.00109268138592631	0.018029195672774	-0.475472434202637	0.0917694625452872	-0.00186693791508269	-0.00937847439381901
113.584295524999	-0.000574381795567787	0.0063095335589561	0.530013550399317	0.00144671261598124	-0.00985737234923718	0.000778178922930921	-0.00394924529785643	0.000772257491212216	-0.00151151852273277	0.0644301259255873	0.0141453636421779	0.48155891820273	0.0101339705811121	0.00411896927442551	0.00759743183931819	-0.553749611782404	0.899976382675827	0.00247669557322548	0.00351417261014029	-0.00988687805474251	-0.0556026112737152	-1.00092437953599	0.000418910899573784	0.0167360132941119	-0.474812742777111	0.092208599697246	-0.00167297934613492	-0.00968897801189097
114.365485521821	-0.000811602106473202	0.00624209795234807	0.53021970540294	-0.000337460041286717	-0.00804162931305391	-0.000272410551203409	-0.00309414179223902	-0.00114318469481957	-0.000202675585051473	0.0637500141621091	0.0140294510804304	0.481837268138684	0.0109970304415712	0.00467223206094521	0.00738835883911006	-0.553653568218935	0.902091091091369	0.00176256932737725	0.00457330351182249	-0.0101684404195421	-0.0552171481034834	-1.00279834264823	0.000867578503758164	0.0160437976272941	-0.474706538729344	0.0925004261923696	-0.00106746547474478	-0.00948818723540384
115.363670365318	-0.00038599626519035	0.00581050403609778	0.530872466490605	0.000987414740275299	-0.00829061467147472	-9.23149926292192e-06	-0.00393940484336525	-0.000357667635885402	-0.000392369004028023	0.063426025428356	0.0137865865597701	0.482501807526582	0.0104841134385934	0.00424420059738738	0.00754977906158829	-0.553856768167755	0.905100422850669	0.00178010716480589	0.00465678996684529	-0.00982033468147897	-0.0556428678526105	-1.00076622103878	0.000563105728467164	0.0150568888358262	-0.474761966457881	0.0929221724153831	-0.0011063101193859	-0.00988110480410822
116.601645556822	-0.000859056930896035	0.00567457701792123	0.531876558260091	0.00134535710219275	-0.00807518517324412	-0.00205527034347251	-0.00373970070379033	-0.00036752626055964	0.000585299518011129	0.0637815211870934	0.0137212550654269	0.483418016594862	0.0101731398432635	0.00368534728780663	0.00748996397772597	-0.554175114236605	0.910266989660505	0.00286773962547514	0.00486205294940935	-0.0114254262044922	-0.0557936985652158	-1.00167558563562	0.00104640863354572	0.0136128031407425	-0.474920461532466	0.093613729149707	-0.00111944560107176	-0.010633071024304
117.512570526643	-0.000852799334102386	0.00562686570106875	0.531978119165961	0.00125813778102028	-0.00787096161535187	-0.00196901519710613	-0.00394181960971512	0.000548635515325229	0.000759984653101096	0.0622178645538305	0.0137612842080716	0.483707361844328	0.0100698507287163	0.00331890110192972	0.00740217671000715	-0.55402403201431	0.909089546747811	0.00248970905261112	0.00554125867553647	-0.0114122222853272	-0.054838276100557	-0.997378956006622	0.00164549052957005	0.0107210295672321	-0.47481427238618	0.0938670694964095	-0.000769315660181058	-0.0109385394358863
118.547750206748	-0.00087506264695354	0.00544326277742087	0.532360277752271	0.00153256778875383	-0.0075063348861604	-0.00247499276136402	-0.00363756263869382	0.00117050145663099	0.000814213896074631	0.0616474130778754	0.013613258581488	0.484134719640735	0.0100456664042367	0.00315518492208335	0.00736551864727433	-0.554410071521307	0.912093376786695	0.00263163017309952	0.00663079880675604	-0.0120983661666512	-0.0541254176042988	-0.995083533913052	0.00228049709731758	0.00925429619794118	-0.475185575591155	0.0943319841038341	6.92558998146565e-06	-0.0108406852202938
119.699763682112	-0.00103724454447786	0.00526333544050518	0.532676931767112	0.00137372943572436	-0.00742180175100637	-0.00291452061142222	-0.00403107508538732	0.00115305442846852	0.00144323638510675	0.0610681679457664	0.0135370366422051	0.484503252586151	0.00994273053294356	0.00284995253323682	0.00707523966658311	-0.554921672538572	0.914234915135874	0.00221260024537713	0.00626959712101919	-0.0127013099860568	-0.0562443061466448	-0.999262371371096	0.00147028472181047	0.00841711124894298	-0.475372159274799	0.0946395759038214	-5.5825533539286e-05	-0.011218891835432
120.586453860382	-0.000909071351333653	0.00526655595525314	0.533178249152079	0.00166499334012764	-0.00713798194577175	-0.00289739706701872	-0.003899110192416	0.0013471728556039	0.00190316571151941	0.061410545798222	0.0135598522043426	0.484928894838064	0.0100581015192935	0.00290665157445285	0.00738863609210492	-0.554771016729146	0.917072870456509	0.00246451422424672	0.00679773147446837	-0.012011221361756	-0.056036754689334	-0.998813564587386	0.00204243215263502	0.00854505692262458	-0.475220902586414	0.0948889719317273	0.000419070116519654	-0.0109209915757588
122.003151191333	-0.000807263851245332	0.00555428494467295	0.533840100239264	0.00148932786760804	-0.00682707697646374	-0.0028864705162159	-0.00416943054395245	0.000519268258535059	0.00186810041995763	0.060936172059655	0.0139230305594634	0.485608655183286	0.0103778399380476	0.00312981063280985	0.00786719826875494	-0.554710458248233	0.920312136094177	0.00244606934911801	0.00695458646596664	-0.0116802390561185	-0.0559355062777474	-0.999897779645051	0.00149468309139398	0.00742687360123843	-0.475116121357508	0.0953361140794294	0.00085442392494714	-0.0108949204590236
122.977725830202	-0.000962121539946239	0.00575060292844779	0.534195623071708	0.00214206369713382	-0.00621085802246282	-0.00260682188292374	-0.00423820708327518	0.000237634838118032	0.00132406241448426	0.0607955349415737	0.0141508972061621	0.485958192881664	0.0107642282874414	0.00339977513060218	0.00798020109588624	-0.554830092550487	0.921110376422702	0.00221385440755005	0.00695354414454001	-0.0118966520203173	-0.0558372772886132	-0.998598366671838	0.00161236608902325	0.00673251540114658	-0.475200614717368	0.0954990122356352	0.00103190922236979	-0.0108723445578366
123.787275711395	-0.00119972494503786	0.00576979442416312	0.534296804081299	0.000611052896801515	-0.00669964040753293	-0.00266453079715846	-0.00340996063544275	0.000799126663143647	0.000890231758092021	0.0600507177460789	0.0141168080376693	0.486138422356203	0.0104315051897137	0.00349259310151505	0.0081391532986082	-0.555087765876297	0.920259393591861	0.000134966961381086	0.00597050319530429	-0.0120039121512771	-0.0544015066634472	-0.998317831258865	0.00055643974526099	0.00556700866388787	-0.475547813901923	0.0955572891239194	0.000343080244888241	-0.0105919990006246
124.810740813625	-0.000918869228563981	0.00557707143141334	0.534699312309124	0.00145414488262098	-0.00671563131306981	-0.0019197868871665	-0.00400056617062228	0.00148683519925186	0.000358896759048774	0.0601991079994698	0.0140389707841716	0.486498420079412	0.0102483848741521	0.0037019508702632	0.00867402155532857	-0.555193969731723	0.920442430589751	0.00109358768964559	0.00629310576816202	-0.0114991469136763	-0.0547680506261199	-0.998611187335589	0.000707204834157881	0.00556169937068853	-0.475561782342193	0.0955684296946525	0.000489346666017426	-0.00980687701698383
125.850521984738	-0.000734511261142667	0.00546719344613484	0.535254680357066	0.00137290050587806	-0.00746450064829289	-0.000598027977747036	-0.00360054581294566	0.00130722911060928	-0.00108378352265874	0.0613436358549445	0.0139042021348343	0.486874461547789	0.0096397456479366	0.00341370224275373	0.00899991470885153	-0.55528598191841	0.927049314767687	0.000241581645123492	0.00627579825027221	-0.0101532749826096	-0.0543464101728052	-1.00276946727661	0.000376375048763876	0.00914199336862278	-0.475657645966595	0.0957519473309952	0.000456723856453695	-0.00915331204122377
126.857493939443	-0.00137051916097276	0.00508180715278247	0.53519723522933	-0.000694356913451298	-0.00783734496326626	-0.00024871866902207	-0.00496289054123196	0.000570196644235644	-0.000869255553003344	0.0617718311378786	0.013753315363729	0.486747746189874	0.00913528551949763	0.00360397633225886	0.0083944870881334	-0.556293103031578	0.921655112366375	-0.0017919573828238	0.00531671637640903	-0.0105169205222632	-0.0557913261960325	-1.00258010915239	0.00161359083535581	0.00970185159867896	-0.476352094080408	0.095160906413969	-0.000570916504763382	-0.0089564311292595
127.930281528804	-0.00131599443438103	0.00512339671048017	0.535004835198198	0.000443343199982195	-0.00807416999681891	0.000512431869873917	-0.00364573929749885	-0.000431318493897277	-0.000317828703633349	0.0617642409121363	0.0136893702751229	0.486544916251302	0.00855557124803057	0.003855140911103	0.00875582285566928	-0.556503873521506	0.919555210081896	-0.000637491258317498	0.00521367129516702	-0.00967309990439796	-0.0545386093488864	-1.00354165671855	0.00263556047119339	0.0099890953838427	-0.47662137158943	0.0949231945538375	-0.00114080564417172	-0.00837484259281498
128.644172040753	-0.00155255667266592	0.00493460946870764	0.534948820715511	4.23577492461394e-05	-0.0080630286119786	0.000321339408795796	-0.00386252838278208	-6.11970560680146e-05	-0.000528549393360321	0.0619060422715799	0.0135673825230126	0.48646581787428	0.00828875919218503	0.0040307585964403	0.00873883409831001	-0.556849806913343	0.918428897524417	-0.000765444514283821	0.00544605227901613	-0.00954711466105856	-0.0549373057527727	-1.00226650544876	0.00235938174163549	0.0102377931866157	-0.476846743936612	0.0947871514841469	-0.00138320554387002	-0.00791304706588422
129.844549789119	-0.00109011958105986	0.00497781371718723	0.534610883812023	0.000338065734190337	-0.00820002974409563	-4.51281219793909e-06	-0.00354689126460786	-0.000331788641608628	-0.000700100151681225	0.0621521595663986	0.0136514134716292	0.486087534943314	0.00766701044700344	0.00430674997839458	0.00893290776268692	-0.557282663476844	0.916916413888579	-0.000570905628814694	0.00576165602469605	-0.0105359679123944	-0.0541836609115403	-1.00278629937424	0.00210444444005239	0.0111793325718031	-0.477208615322503	0.0945099238011219	-0.0018163050800294	-0.00684845415706898
131.122085507735	-0.000770778552443273	0.0054381814595118	0.533921774826737	0.000261356645221533	-0.00855641186331211	-0.000690661312711722	-0.00390340586598597	5.63160487951961e-05	-0.000193239989113065	0.0628131671621322	0.0142165282728166	0.485311397019886	0.00704053371679865	0.00445697722654881	0.0098955427731815	-0.556886379791087	0.911576364661605	0.000222313835259675	0.00483765029907124	-0.0110237716239663	-0.0548466653960305	-0.999307982146828	0.00327423501185297	0.0137571022007955	-0.476598778306508	0.0936537792729194	-0.0026714537695553	-0.00644789183411909
131.9058992167	-0.000618137643266349	0.00556815029652938	0.533643560481884	-7.49492428558306e-05	-0.00806352318219601	-0.00122751506759008	-0.00398114755143039	-0.000666565457549039	0.000358470721810784	0.0630343229240699	0.0143855060151066	0.484997807602337	0.00700785759006356	0.00470421369573843	0.0097045324538923	-0.556668705213208	0.90375706032033	0.00159474606353886	0.00356049577914821	-0.0107822855224663	-0.0555301280375421	-1.00076753358363	0.00258078466368909	0.0148054110465069	-0.476220114423469	0.0927692730458882	-0.00309764890176594	-0.00624039980315737
132.840068376541	-0.000570989485741397	0.00569880236028952	0.533303461937326	-0.000955063497462366	-0.00803893514003059	-0.00147136053773069	-0.00371392588137618	-0.000824978708760393	-0.00031279045134114	0.0638477411665685	0.0145324111784451	0.484545081830716	0.00690008475103073	0.00461868771786987	0.00943852845070574	-0.556449432059413	0.901873303364415	-0.000186335258012526	0.00394209564647856	-0.0109835600255104	-0.0545009900234062	-1.00070239041158	0.0013596948404728	0.0169103107945453	-0.47603024449545	0.0923132281195536	-0.0023660051755781	-0.00568570239129565
133.867021652477	-0.00011634388964189	0.00579840238561392	0.532732722919798	-0.000321690491272738	-0.00740539438163888	-0.00100329399015464	-0.00395827381528492	-0.00240431894715035	-0.000900345215563529	0.0644901161355548	0.0147106284568843	0.483890304767672	0.00726568551075095	0.0049632645488241	0.00979428133950043	-0.556522520531042	0.898387461695702	0.000363471941520552	0.00410663937170844	-0.0100238567731943	-0.05495709051095	-1.00423194872905	-0.000160895656471731	0.0175499069788825	-0.475961551230593	0.0918910999695122	-0.00182048835026378	-0.00490029424816158
134.734521343658	9.28958474953332e-05	0.0059292715885875	0.53215308379039	-0.00077983124643299	-0.00744083197207562	-0.000419400347075205	-0.00363816590066667	-0.00212579578990126	-0.00194551631044156	0.0637846770352253	0.0148209421804153	0.483406669065552	0.00710757421756414	0.0050102474093224	0.0099973861727065	-0.556517188590384	0.895318965041519	-8.98912092814061e-05	0.00379684961108942	-0.00908338086647527	-0.0539844146075129	-1.00006467886915	-0.00126146652012675	0.0164987417116533	-0.47602410115704	0.0917261263376832	-0.00172882487256232	-0.00442572485967386
135.963859866221	0.000385307936422593	0.0062770147183656	0.53126798098724	-0.00182717442355374	-0.0077874405112194	-0.000483244521605478	-0.00466985793858001	-0.00223581511777116	-0.0017937493227477	0.0638956204479146	0.0153218445363279	0.482518095947706	0.00671586643190946	0.00455126839242144	0.00964580874408248	-0.556996669100922	0.89637170276618	-0.000357372113389226	0.00327546914762311	-0.0093951919964147	-0.0545399148475355	-1.0013364022526	-0.001519576833541	0.0166926891151237	-0.476344884467303	0.0917978207286975	-0.00150255491651516	-0.00382363678380748
136.892444798008	0.000877301347986993	0.00647939830956698	0.531075239777009	-0.000103651123554775	-0.0059982439966348	0.000510465673452143	-0.00337960344587622	0.000174194628170872	-0.000603189225536586	0.0645252773486602	0.0154062464503096	0.482233373847782	0.00779640948864376	0.00511095693126142	0.00973847890289461	-0.556937518281024	0.89402129653361	-0.000516100541468457	0.00377042092019897	-0.00939277293737982	-0.0539957102818212	-0.999351899047444	-0.00108159972470353	0.016664398108908	-0.47630020914464	0.091568467720265	-0.000955850087289859	-0.00327079787241503
137.772531868564	0.000884590568989513	0.0063780391733633	0.530527290336171	-0.000843846634543727	-0.0059429635989688	0.000871265180081073	-0.00396275451635129	-0.000362802877998938	-0.000114777646268864	0.0646400897658942	0.0154178717478345	0.481677142461566	0.00767990181125012	0.00489946024873035	0.00990483896105382	-0.556976742442531	0.892190328667415	-0.00145193778910665	0.00382185373241084	-0.00979457808955433	-0.0546349514126935	-0.999421622068492	-0.00165725835962871	0.0173904726296303	-0.476215059568952	0.091299020288338	-0.000860828013833905	-0.00321724016134405
138.940021200268	0.000814002364590056	0.00576137032013448	0.529738405260311	-0.00147604025716268	-0.00591785012910214	0.00180906052476004	-0.00396267155437579	-0.000370398153914665	0.000791502617909755	0.0650997549397228	0.0148954100696745	0.480836819481213	0.00727383364742056	0.00439413898748291	0.0105959840595492	-0.556567983692393	0.889429369094553	-0.00104316009755628	0.0037888318992046	-0.00959476035605998	-0.0540700845562343	-0.998176557137086	-0.00189892496021739	0.0184001077027699	-0.475836100559275	0.0908994924773537	-0.000990745936158558	-0.00345777839663603
139.989100923872	0.000866119126173708	0.00555989288182373	0.52945548504603	-0.00114462333384208	-0.00534335483460967	0.00233412589933556	-0.0039634544898869	-0.00110097094652985	0.00048333297784556	0.0649639976765408	0.0147540152706302	0.48055778408427	0.00732768987279249	0.00443017076311997	0.0103802086336511	-0.556566185616485	0.893658938225194	-0.000364299537131841	0.00472521767725085	-0.00928450116271741	-0.0539260394957639	-1.00104097394163	-0.0023114025172431	0.0176979330352998	-0.47581032365891	0.0913830106126151	-0.00072921078363549	-0.00307561921763247
140.919081766726	0.000509447973378009	0.00549122403049088	0.529581611490979	-0.00181500970989014	-0.0053909015142952	0.00215287742866196	-0.0033851338191995	-0.00106275866552682	0.00055165168668875	0.0656456726337534	0.0146653657092732	0.480572033273997	0.0068969039602708	0.0042046089076481	0.00995621561945259	-0.556461575187132	0.896101049129874	-0.0017245207145238	0.00428718412357339	-0.00952860674386041	-0.0533966582778055	-0.999426179457108	-0.00273557969865061	0.0171898816592501	-0.475730215621201	0.0916712466070019	-0.00152748312428777	-0.00327676503116167
142.147651047317	0.000606517094543161	0.00514787389628418	0.52970423130082	-0.0010307178698119	-0.00553243818374228	0.00275651005318646	-0.00429793386943795	-1.56538461045961e-05	3.22058568561862e-05	0.0662767855034732	0.0145036269244582	0.480588651754208	0.00628903087072331	0.00393520172159945	0.0100331306612694	-0.556443928868197	0.89798069833853	-0.00122368134928343	0.0045932356044484	-0.00917005667417134	-0.0539651144996744	-0.999553036617788	-0.00320190963021776	0.0170685310933205	-0.475584309958527	0.0918574401132419	-0.00192496564380479	-0.00328961369837442
143.028519916609	0.000216557683649986	0.00539012810681641	0.529235302966968	-0.0014647022910211	-0.00491084753496796	0.00172273041083057	-0.0038007938030601	-0.000595984526537269	0.00125220691852934	0.0645259221643352	0.0147152063751778	0.480343751094846	0.00622931791169379	0.00426015731588955	0.00979182547495591	-0.556136637170501	0.897163574444731	-0.00116149981921946	0.00513837540718284	-0.0100900850287611	-0.0538691604951084	-1.00036733197747	-0.00236133123546998	0.0161533076568264	-0.475252959225945	0.091885490366629	-0.00211921220974897	-0.00300371032912051
144.192874413382	0.00014342467156306	0.00540063630180335	0.529477487785166	-0.00110080187396675	-0.00496981271221179	0.00142217435067718	-0.00386846724919778	0.000192491065518485	0.000436188309913811	0.0646920751534244	0.0148002838532092	0.48053953671105	0.00586302629907735	0.00421589834829248	0.0101119219864926	-0.555408134056	0.900263664682374	-0.000265805649337972	0.00549480471449266	-0.0111937435174262	-0.0538930811685905	-0.998805206091439	-0.00341481369128057	0.0157680430061081	-0.474460858555413	0.0922380144752735	-0.00225897360037946	-0.00272163725962715
145.303085618288	0.000159717295468841	0.005628060285525	0.52958385892531	-0.00134395086595708	-0.00492255758228077	0.00086753366010643	-0.00377248727693028	1.59400329605535e-07	-0.00016907140270294	0.0644536737803917	0.0150603222296382	0.480656155228903	0.00564142562744303	0.00427085464030367	0.0107123182224025	-0.554566676333	0.902644510650536	0.000155173483031329	0.0045806395909232	-0.0118706904661636	-0.0531634060315398	-1.00429740577265	-0.00396035519588403	0.0149791019923081	-0.473659165264157	0.092573802949725	-0.00293146928260761	-0.00289204765736295
146.133974444417	0.000185720482774128	0.005584006571866	0.529953754513133	-0.000861854072001702	-0.00566985458644509	0.000888131519799357	-0.00379998235661766	-0.000455413070289271	-0.000192947491125882	0.0643902768322968	0.0150732338324451	0.481007699784254	0.00522816309504363	0.00411304258055377	0.0107703125418118	-0.554907881306354	0.907910197959309	0.00174393420761584	0.00254682938598923	-0.0112799995334761	-0.0530903637310201	-1.0020124084098	-0.003216044391511	0.0134201819530524	-0.473885537424753	0.0932799494748622	-0.00367441168318208	-0.00303097564971309
147.119140804623	4.5263728456834e-05	0.00547801589802078	0.530255259731432	-0.00129224640507474	-0.00556648268728937	0.000798163562838476	-0.00395972870485969	-0.00031210532102111	-0.00055769519060863	0.0637910966582899	0.0150359964081301	0.481368276189524	0.00533322340879464	0.0043938952712472	0.00998920150884633	-0.555753024463687	0.91176856103409	-0.00115035404856606	0.00254309109970307	-0.0108318446294999	-0.054623394576192	-1.00162805033933	-0.00239954510158771	0.0110885275735494	-0.474384207989879	0.093963207046045	-0.00279420896421523	-0.00249684738229898
148.368468698701	0.000221288076742871	0.00548959439094853	0.53055859816941	-0.00165046492856842	-0.00557439116454058	0.00138743235668791	-0.00389765355051255	-8.2792166032623e-05	6.88886846999442e-05	0.0629705291232381	0.0150950789522274	0.481752165139412	0.00533383105385966	0.00490183517835	0.0103669060361354	-0.555695049978273	0.915206484564911	-0.000809326591514793	0.00199721850278267	-0.0092504208653937	-0.0540830315857689	-1.0006914436683	-0.00200347358754603	0.00990992772779713	-0.474278588641163	0.0944563173807299	-0.00236243299851304	-0.00203946292540418
149.192984863734	0.000605433021370719	0.00534020448237325	0.531011533603155	-0.000935265543011895	-0.00634103310095023	0.00205383780218705	-0.00410672785221679	0.00102032137692264	-0.000346071806758218	0.0629829488332699	0.0150227835685699	0.482170791134396	0.00487606027105219	0.00477385121617307	0.010334615783804	-0.555787597042407	0.915593796034313	-0.000830599800348415	0.0015140385124027	-0.00879775168564602	-0.0540500868333401	-0.99982757542182	-0.00173771242722297	0.00930358757584779	-0.474304463464351	0.094576675323648	-0.00216849944555619	-0.00194466625931637
150.377417879036	0.000680148343047125	0.0052993402020368	0.531265921157315	-0.00131597184489541	-0.00636438492966146	0.00207556181434707	-0.00389436631362948	0.00138108121060941	0.000239467110920055	0.0620540566152526	0.0150076030007122	0.482518432461847	0.00479681254449319	0.00509004328284409	0.0103414971846815	-0.55583219534203	0.916189160728988	-0.000709952408943502	0.000814478311950657	-0.00831263726851232	-0.0539070124166159	-0.998217308453439	-0.000892936697022611	0.00838501328539391	-0.474278814538002	0.0947633395642898	-0.00207853355668266	-0.00178105305724694
151.21138237837	0.000889546697928518	0.00513427075698247	0.531375759841518	-0.00107265777755606	-0.00624224895417335	0.00265962584321453	-0.00425698583029245	0.000945161892421724	-0.000159625863929178	0.0614548250091233	0.0149248603464174	0.482691697340247	0.00477696179120886	0.00529787735960351	0.010443194610444	-0.556100623304423	0.91712334855668	-0.000776461401684453	0.000983042181029286	-0.00775490009452422	-0.0548976915126326	-1.00157702682	-0.0010020272633103	0.00779462530861693	-0.474365144122348	0.0949337219572369	-0.00176022562131529	-0.00146472931044194
152.099668628132	0.000521394343886741	0.00536372363918242	0.532062597787886	-0.0015051709083144	-0.00681798209291099	0.00199627747616145	-0.00405999668290921	0.00142491781247672	0.000622163023562681	0.0622836177571376	0.0151548185348665	0.483229293355043	0.00429921660681273	0.00496054988043434	0.0101557180143273	-0.556120333258794	0.922850760689122	-0.001532192552668	0.00050097429889359	-0.00779215403761622	-0.0544608130259547	-1.00038931792861	-0.000400704104039345	0.00776043300016604	-0.474382970794197	0.095482731979629	-0.00200250747676818	-0.00159884074795252
153.522057787707	0.000140076100679546	0.0056889729422117	0.532829958969148	-0.00142058373611989	-0.00706687792414993	0.0018625923290295	-0.00430125320091272	0.000369605548185432	0.000150764851315904	0.0615941094038441	0.0155607750813154	0.484037579115243	0.0037523828803352	0.00473108350909646	0.0103714066934674	-0.556051063669327	0.925473620255252	-0.00228745515035382	-0.000546216360059297	-0.00853301247572289	-0.0550363416296828	-1.00245141046687	-0.000945012548125807	0.00617079562135603	-0.474171370566333	0.0959383165271578	-0.00287803681229281	-0.00221362581512181
154.352147045419	0.000133753168274733	0.00579785684628285	0.533137074850738	-0.000996565646868348	-0.0065107320232849	0.00226044096872147	-0.00407615202269436	0.000898692316723161	0.000525086540193012	0.0616617304543034	0.0156655418980968	0.484312291316509	0.00380695724309899	0.00490385221959226	0.0108509649312559	-0.55603579925137	0.923357774012927	-0.000952012421220589	0.0010716960183764	-0.00743785135415783	-0.0545718270066446	-1.00012151372233	-0.000235157039318638	0.00610130703752183	-0.474192318111973	0.0957434135589735	-0.00229250301676073	-0.00177650247148571
155.129851365398	-5.46896994963336e-05	0.00554312697129924	0.533115477436481	0.000178627054533377	-0.00593423522256956	0.00233136430528159	-0.00350111854868985	0.00142394232600707	0.000209625370036489	0.06092563194825	0.015408774192354	0.484372321726141	0.00394062136553599	0.00469045079148133	0.0107436480004347	-0.556290666270536	0.922775628360245	-0.000590611369489849	0.0012079344990875	-0.00752480462573381	-0.0541819514688359	-0.999998731308504	-0.000511134142309223	0.00644866009254411	-0.47443627937737	0.0956394763201908	-0.00253832986589121	-0.00240871097258491
156.2441093595	-0.000457462528810774	0.00542546113578842	0.533411456480146	-0.00049331564362854	-0.00588296179575884	0.00192647673786705	-0.00388612567669232	0.00179312453827763	-0.000104977883633122	0.0609358761998148	0.0153902607024863	0.484642263660317	0.00377766577422238	0.00430562221631103	0.0106476237189816	-0.556505462384855	0.923385314085724	-0.00163439166137219	0.00197544577938398	-0.00780053529139971	-0.0547661969932753	-0.998799840344361	-0.000522881571571208	0.00626031506285097	-0.474508947477238	0.0957201987526808	-0.00245156637540808	-0.00253536116118275
157.269210214682	-0.000788034565531077	0.0053255711313308	0.533880611488436	-0.000412774534672704	-0.00531575255682843	0.00107914894874911	-0.00363236210447435	0.00159571340040801	-0.00111534516237478	0.0619738435176872	0.0152959597466385	0.484949457936044	0.0040050707724714	0.00425251330918522	0.0107248548190478	-0.556469734016061	0.925005791475546	-0.00134648199348784	0.00235553983627268	-0.00849574414938918	-0.0546463246001323	-0.999352230377998	-0.000685534230100819	0.00655627974360134	-0.474434462619246	0.0958376572872207	-0.00253179747723229	-0.00290467698882585
158.242227701496	-0.00059609958255008	0.00520184191813663	0.533969326584085	0.00112741129715516	-0.00503929967822233	0.00082580295532039	-0.00465174050903006	0.000864411097091405	-0.000806814503023249	0.0623133185756117	0.0153558153218123	0.484974911110634	0.00413862968768698	0.00374059862194501	0.0112543067539861	-0.556800338390305	0.924673205089541	0.000236731281517462	0.00292119342482862	-0.00859132047002757	-0.0555929150941395	-1.00043455972072	-0.000185654544241641	0.00690263561624928	-0.474550822882976	0.095749701940473	-0.00233035995612099	-0.00341161592897196
159.35894324688	-0.000864683448208222	0.00520594793811253	0.533777133708408	-0.000106312010762523	-0.00454452305822142	7.09657248184685e-05	-0.00333832260975484	-0.000375619700061157	0.000144874509843081	0.062368685803112	0.0152685248000121	0.484762986826244	0.0046689396710983	0.00338178866827474	0.0113205760346952	-0.557055022926362	0.924035478384412	-0.000248602978561709	0.0037746553038594	-0.00968500824818602	-0.0544672692713219	-1.00284246544404	0.00177442156438439	0.00750047965716502	-0.474817154021258	0.0955947919252617	-0.00156156342997089	-0.00395222163843518
160.13418913761	-0.000708801968946163	0.00485818220063464	0.533698663936285	0.000249297943370157	-0.0043242388922436	-3.31397700428958e-05	-0.0038492242800073	-0.000111006955721905	0.000702181369277979	0.0623991008196265	0.0150370217478887	0.484676250144529	0.00492606175968043	0.00319083577058412	0.0117092067636357	-0.557564179521012	0.921162099192152	-0.000105389281649368	0.00285495880255171	-0.00928916289104309	-0.0552764921073603	-0.998943773054346	0.000154310366162414	0.00811699001561521	-0.475139043651691	0.0952384778271591	-0.00171967009077154	-0.00480019518018713
161.412934013527	-0.000894882734613055	0.00442045135002313	0.533750676007428	0.000159183518209453	-0.00440117198481478	0.00065649530546996	-0.00344598342823127	-0.000255644768557255	0.000697239044307237	0.0627037570916209	0.0146632678021635	0.484665329666962	0.0051283144032469	0.00250598182329184	0.0103471184008053	-0.557103705874123	0.913969472686143	-0.000821750870314516	0.00384451599658788	-0.00943960769527214	-0.0549718024029723	-0.998463993277232	0.000794660423208898	0.00975034179656508	-0.474620686117394	0.0943173897944315	-0.00023085589669964	-0.00460428136394329
162.577863278479	-0.000777135164031945	0.00437894965984173	0.533420295044087	-0.000262006732360098	-0.00362197944105578	0.000840427992975737	-0.0038083129552952	0.000159782497021256	0.000856301720652407	0.063668730244708	0.0147399562923446	0.484197468720651	0.00571192683450123	0.00253767131893015	0.0102377772005195	-0.556784649299333	0.909496391567257	-0.000760164040995791	0.00394562084288638	-0.00909256418601905	-0.0552051157810121	-0.99918559021561	0.00128983893588433	0.0110894843950586	-0.474205818222313	0.0936941535437192	0.000455621796534036	-0.00488100698566915
163.444918734376	-0.000523856737175892	0.00453221696674631	0.532941347787978	-0.000370747368179916	-0.00351024027418027	0.00124851685754469	-0.00384180645947768	-0.000159245832691829	0.0010035869710647	0.0634396201077468	0.0149332563042785	0.483750570912295	0.00578597637042037	0.00227519032220582	0.0100507742505854	-0.556725333408277	0.909623165164227	6.50843816843091e-05	0.00317021898549376	-0.00847281882907444	-0.0549235530030213	-1.00161970850767	0.00154786046740603	0.0121054996249684	-0.474126764710568	0.0935636587467111	0.000499112771976534	-0.00521689012497626
164.67804000798	-0.000467117229535136	0.00442275865239833	0.532398860139532	-0.000322843677586674	-0.0036845082403786	0.00113059589237919	-0.00423060697977233	-0.00132263616138559	0.000476429260148822	0.0640370399934457	0.014957561245304	0.483123176362129	0.0054012358833869	0.00202389912532438	0.00963739553792829	-0.556872745591692	0.906600079120951	0.000459759766051209	0.00282169310486597	-0.00871629237849492	-0.0557409029719755	-1.00300309903519	-5.87445957433793e-05	0.0139385695073241	-0.474070937276208	0.0930102954291427	0.000348037239525865	-0.00524478073429565
165.815302156612	-0.000544405088959587	0.0043998826115199	0.531875419918907	0.000144161441978214	-0.00411308373226219	3.51701053663053e-05	-0.00354867426481003	-0.00187262189147809	-0.00109017870674867	0.0640092241762014	0.0149127577811464	0.482602641273898	0.00501526636438361	0.00150339899003626	0.00939667515638661	-0.556397479850889	0.906573164490133	0.000848167427829718	0.0023165420558795	-0.00886612368054468	-0.0551732944531506	-1.00458839971221	-0.000704509936957139	0.0167044772050543	-0.473620270383164	0.0926408850538975	7.14957506163785e-05	-0.00545424829945245
166.84721083236	-0.000629948025212047	0.00474179678907701	0.531471886325421	0.000111199107483696	-0.00376978699230801	-3.7484357838058e-05	-0.00325477313581672	-0.0015189005342993	-0.00132608358026765	0.0642942693623456	0.0152378734126675	0.482162350129151	0.00511243530328834	0.00160263919415347	0.0084717350798567	-0.555727429197145	0.897612795550124	0.00107661264131466	0.00290910558861597	-0.00969137519452614	-0.0547698445832002	-1.00159917331016	-0.000838636731630078	0.0172751529725036	-0.472972929321917	0.0917070920026941	0.000596074002608448	-0.00464289668369491
168.109999054927	-0.000503529207178991	0.00462083421716311	0.531134951157966	-9.28470154447254e-05	-0.00450429286037195	-0.000534964109883758	-0.0030995955843876	-0.000242051083208414	-0.000733562517891483	0.0646809527996117	0.0151656397734099	0.481767004656275	0.00447632320787614	0.00124827212409104	0.00828498154168627	-0.556203683516805	0.895168250542592	0.00112313970270408	0.00119434591659879	-0.0103770614883551	-0.0546106566830726	-1.00033142612609	0.000544518688724455	0.0180654044976103	-0.473367680130618	0.0913722247342387	-0.000615370356197223	-0.00494319582439981
168.872678693035	-0.000445008215123238	0.00466893811926123	0.530701498331341	0.000525791913068135	-0.00458676534298643	-0.000480256121589887	-0.00348765506371801	-0.000490135328761569	-0.000741327493345275	0.0646406598376214	0.0152864001525126	0.481343002538423	0.00440454741707738	0.00128352070136039	0.00817728776976829	-0.556437047400539	0.894976700080009	0.00160271864714217	0.00140697138226422	-0.0106209230975278	-0.0551692327111322	-1.00187305556188	0.000533080951594946	0.0187533344429911	-0.473491310063051	0.0912641099058824	-0.000583886899169355	-0.00455345061133976
169.863715366371	-0.000148641764360404	0.00430001394440861	0.530357043116203	0.00109834060865928	-0.0046042256984281	-0.000858700791774649	-0.0036312727397194	-0.000388077090681732	-0.000423507001622695	0.0650005079128572	0.0149879307057888	0.480953832278638	0.00445945819364696	0.00149202217283251	0.00810466040957724	-0.556596792539952	0.893867715631758	0.00171344974546761	0.00117451052889239	-0.0110009387605595	-0.0550473861134516	-1.00118601408302	0.00104483046424631	0.0190962818911562	-0.473617085860383	0.091117255221063	-0.000873317335716602	-0.00438247163103992
171.079003544502	-0.000436328175306258	0.00450010697823215	0.53022310683427	0.00104457404779174	-0.00442857527715454	-0.000738295690813306	-0.00371792876396499	-0.000744028165548289	-1.4318150609861e-05	0.0660761261499219	0.0152359497363077	0.480663938749933	0.00462604843582737	0.00193099209825268	0.00816907536352309	-0.556612145263911	0.894329266845963	0.00192286323448651	0.00128594036739228	-0.0108666709642237	-0.0552478126694817	-1.00165327203217	0.00144183696318745	0.020319257544697	-0.473552772400097	0.0910033059866387	-0.00103656831243817	-0.00395384721633902
171.896501378195	-0.000500282620866045	0.00442038468369718	0.530081069548699	0.000847609250662999	-0.00498012882337629	-0.00122729336356561	-0.00343152726725567	-0.00101262590284853	-0.000289756442204418	0.0656354498650275	0.0151544900832613	0.480568579967318	0.00445865002467244	0.0017617240585	0.00807727523808526	-0.556699502854896	0.893543605871532	0.00123260869913464	0.000263052882519323	-0.0116717203481679	-0.0548271945150754	-1.00390334078413	0.00132145437225079	0.02017252314167	-0.473641718253517	0.0909478250460399	-0.00170421166613397	-0.00416560757865254
172.754098527102	-0.000452011340059257	0.00438068717120079	0.530002576912125	0.00134954513887094	-0.00482492438674891	-0.00127814681914995	-0.00325434329070219	-0.000919012639032827	-0.000358714267258645	0.0653852135517432	0.0151204050355694	0.48051165822328	0.00473399193040965	0.00186536357102753	0.00855310966884946	-0.556569994674024	0.893340435814112	0.00336958853047313	0.0007470996962378	-0.0115324094964148	-0.0529977000145898	-1.00372421164082	0.0012060355806069	0.0199454441184813	-0.473682352886262	0.0909634996355345	-0.00132516328958655	-0.00380559656537158
173.693183061133	-0.000590958356326619	0.004242755329082	0.530215703164888	0.000904075644782706	-0.00446921966764121	-0.00167702225612156	-0.00377099112480736	0.000161142913868706	-0.000986998222306477	0.0658883535495879	0.0150846150920348	0.480638397169944	0.00517752385780307	0.0021084240623314	0.00822524552742296	-0.556987850467463	0.893498509626148	0.0023649789560645	0.00136532494077561	-0.0122399433650507	-0.0555285669256179	-0.998765585194733	-0.00034408926606688	0.0195169130882102	-0.473734556220275	0.0910367916970245	-0.000828055989088351	-0.00338514789717405
174.519374638907	-0.000255054984784767	0.0045480751378019	0.529821082547072	0.00116096929408751	-0.00508970880958714	-0.000448186740539381	-0.00352834772592633	-0.000247296457821275	0.00027410966998578	0.0641136831661575	0.0153735493037112	0.480471230178328	0.00507107352185021	0.00170614272309505	0.00894458426867945	-0.556463986274061	0.890588264928191	0.00236295293095875	0.00038045865336183	-0.00982519113491474	-0.0553383605970635	-0.998345928877694	0.00182285419107127	0.0168118697324026	-0.473222326704273	0.0910954700587136	-0.00116074489130862	-0.00410232766023478
175.700293246606	-0.000509815226653656	0.00479488921773397	0.53016936721755	0.000843797209226758	-0.00488020188552234	-0.000204787673385269	-0.00357390644406374	0.00018364510889022	-0.000640187469208927	0.0643743051969821	0.015666482937518	0.48075983217721	0.00535229625495142	0.0017641494525927	0.00790154498307473	-0.555845302354598	0.900290567791154	0.00214298585399002	0.000349565552116153	-0.00989558714406415	-0.0553841132761365	-0.999924297214867	0.00025874783932615	0.0166231616372685	-0.472544611429794	0.0920547403982316	-0.00108974368727578	-0.00440848451740412
176.758821714552	-0.000651907663730727	0.00500415284552269	0.53032855044864	0.000694935047128895	-0.00463233035231902	-0.000113296862117314	-0.00317797016947118	-0.000346028681171094	-0.000639588354122325	0.0639667838620614	0.0158652144732448	0.480955126805287	0.00554628023807822	0.00175466188871103	0.00758446199047235	-0.555516243765856	0.901825564387901	0.00196691772761511	0.00112252862974006	-0.00982399515950974	-0.0549626093177562	-1.0025534302889	0.000310049277613649	0.0156434812074472	-0.472217489422229	0.0923307944812237	-0.000498487102533833	-0.00432947568270535
177.522079800688	-0.000573543108190269	0.00470502498006756	0.530841978812598	0.000190396475582296	-0.00373586946490686	-0.000362577908141828	-0.00341710686635587	-0.000676710679369326	-0.000353996402961593	0.0639856017414489	0.0156662207864551	0.481437221208801	0.00586890758641917	0.00189976389975317	0.00747932766999552	-0.555636794863549	0.904621630849389	0.00126432824687948	0.00216431972280919	-0.0101678771444852	-0.0547374513405385	-1.0026521881249	0.000821263068526918	0.0148384430119431	-0.472286720096418	0.0927027467811895	2.35443834718241e-06	-0.00425128150999287
178.73609150348	-0.000197483947736947	0.00415245916091028	0.531241118151631	0.0015527387770443	-0.00355268936557888	-0.000761621035393998	-0.0039159343668328	-0.000560080170126198	-0.000345552480103427	0.0630313817201509	0.0152733956732357	0.481939145405467	0.00566733206000681	0.00162218336118181	0.00824897129063656	-0.556574104179915	0.907458449306625	0.00323670836252892	0.00256996458459361	-0.010227019612203	-0.0559848381114509	-1.00259623206304	0.000782308585554041	0.0133548512609531	-0.472907701287855	0.093177064664018	0.000111436361797556	-0.00460750233229968
179.798569727096	-0.000548026583671507	0.00437736134017234	0.531771096219684	0.00152901277446644	-0.00384840195492663	-0.00143810959590283	-0.00381340917921662	-0.000157919295662983	0.000636904967770279	0.0623388502930451	0.0155373957395739	0.482530408902786	0.00523991813859375	0.000878236387703485	0.00784975960395978	-0.556134030737285	0.907983426657517	0.00260041644668423	0.00223005312076942	-0.0107246646431572	-0.0553115921875277	-0.99882855053095	0.00125191626467175	0.0102722636641971	-0.472473361768511	0.0936279554479867	-0.000202695747822141	-0.00567118592955512
180.751546851015	-0.000961674713333042	0.00410303087290219	0.532301338464759	0.000552963344325123	-0.0029154522516853	-0.00230688577126587	-0.00424747110130084	0.00100993707658143	0.000407957168794902	0.062013662398392	0.0153930590129527	0.483067561441281	0.0056839661807443	0.000958317502288878	0.00734320479850744	-0.556461956922095	0.912750777974742	0.00118933566926536	0.00385818158707967	-0.012129566299851	-0.0551428141686531	-0.995742542736107	0.00205066958573196	0.00906703212834816	-0.472718800076035	0.0942286923436406	0.000812056645894952	-0.00549569170221527
181.889148900544	-0.000901707272293752	0.00412383463430083	0.532586736615303	0.00135777876622472	-0.00313164386886894	-0.00247827869589599	-0.00378654618860036	0.00113267945496252	0.000956140740208003	0.0614623389449992	0.0154057826053358	0.483400018142832	0.00537226075227225	0.000515737774407373	0.00745984591940926	-0.556858240919339	0.914988822848819	0.0019436762035977	0.00374276852916696	-0.0123645042276179	-0.0559134240565148	-0.998430858857884	0.00270921081271853	0.00801239217010151	-0.472944210645513	0.0945697287766641	0.000798009541649717	-0.00594772103266862
182.863899074665	-0.00108067954144173	0.00395826934334252	0.53280750772326	0.00135642700042437	-0.00325486818200209	-0.00314135327204138	-0.00386865169019422	0.000957534782211107	0.000700633563532608	0.0608701950229162	0.0152998894151627	0.483677816935699	0.00529088609912747	0.000219517698832158	0.00733538528979591	-0.556887487153751	0.916986077914225	0.00228665023036479	0.00346305332311229	-0.0128344211542423	-0.0555605735826763	-0.99841040803036	0.00178513702188547	0.00742496617995928	-0.47296801914275	0.0948335894394028	0.000829848799047917	-0.00624796780977124
184.008255334714	-0.000420266572447669	0.00422169366633358	0.533703188257379	0.00143198324375629	-0.00266101585263715	-0.00242744081983807	-0.0040587658741696	0.000615489112379695	0.00148123936876876	0.0613320056168517	0.0156214636773916	0.484462799146327	0.00574690461558456	0.000627183825647963	0.00774311423182379	-0.556849316560348	0.919665715228936	0.00253656456799207	0.00383076786966323	-0.0120870766757529	-0.0557647775879441	-0.999194332886738	0.00192143727675698	0.00714128115777831	-0.472862334529535	0.0951176916701972	0.00130174940648352	-0.00603589430678306
185.291114328898	-0.00060995595492801	0.00436433007972164	0.534078372761544	0.00181966892638646	-0.00223736379207307	-0.00244354118459661	-0.00424657857035965	0.000218293720406093	0.00103998271047658	0.0608746918013727	0.0158283856661814	0.484866635965357	0.00614991643782666	0.000840341885248784	0.00800665147579295	-0.55698401452541	0.921730647608433	0.00289809537888159	0.00463687968984785	-0.0118927742449739	-0.0558562552831863	-1.00141018310243	0.00153984254236316	0.00625576502837561	-0.472927785070443	0.0954250900410068	0.00197667693962123	-0.00578844006719712
186.135970633311	-0.000794982817712232	0.00451279682461249	0.534367865088917	0.0011441091726534	-0.00275482049088001	-0.00280038837698287	-0.00359745995862455	0.00097453363425333	0.00132850123487592	0.0609003955399676	0.0159282842774225	0.485130403585975	0.00598716792245566	0.000748275633674934	0.00795078252354534	-0.55716249752035	0.920807077604544	0.0018113231552748	0.00354745027070349	-0.012631934546039	-0.055386297029408	-0.99862711789965	0.00185058915605633	0.00543253364536047	-0.473109212806318	0.0954369966943435	0.00147320672298735	-0.00610867483890701
187.090550984192	-0.000650087733650486	0.00438242869799994	0.534481562271597	0.000928468411775326	-0.00248798063730265	-0.00218444297965346	-0.00380667586502758	0.000992711784414203	0.000603490779165449	0.0602422852988344	0.0158742056859456	0.485309915402076	0.00612304082866106	0.00122244839982224	0.00841962039010447	-0.557547302574227	0.922424480180472	0.00187509835526822	0.00377191235853341	-0.0118685278670797	-0.0557237930153714	-0.996863090290586	0.00107014468890584	0.00499992011516904	-0.473374672428569	0.0956373365908795	0.00140790438294519	-0.00541047103075147
188.183465676204	-0.000279156477966848	0.00408343541667884	0.535161496568768	0.00126454687150159	-0.00343699322504315	-0.00117187689438924	-0.00357404962742274	0.00168227074687876	-0.000917734253658325	0.0611266384835833	0.0155959749733492	0.485839140738366	0.00542042878549354	0.000913315862250807	0.00848071424125484	-0.557417387556465	0.924012671997907	0.00115101041520686	0.00393179277464548	-0.0116909771071756	-0.0548924426322381	-0.998419427121879	0.000646393326579277	0.00566705624154358	-0.473316322164854	0.0957009804858963	0.00140127794817554	-0.00470721285181462
189.193104196995	-0.000213798299817215	0.00435939753066552	0.53549807643685	0.000742338704951552	-0.00325560851523984	-0.000187402239303624	-0.00362470210828568	0.000970912387698397	-0.000851743645059343	0.0619998762502993	0.0158956683965475	0.486040389585369	0.00551462059469277	0.00150173496431834	0.0085414586934987	-0.557622225999641	0.925855168134126	0.000333446717877124	0.00338843502718556	-0.0106575777125746	-0.0538798045173899	-1.00272298373388	0.00075133864558751	0.00844423606023487	-0.473577566690572	0.0955314715716463	0.00100094121608116	-0.00439145578141755
190.236125638309	-0.000639772078103122	0.00407583107306224	0.535036849766188	0.000223087404676949	-0.00381280752294402	1.90972854101426e-05	-0.00282254945956692	-0.000103187476717731	-0.000585419290435584	0.0616679283738179	0.0155930078951193	0.485617335638584	0.00478186292415525	0.00153541086860573	0.00817771238770805	-0.558534366998069	0.921385681081572	-0.000385438411782039	0.0027129318526723	-0.0100825263008282	-0.0537978988809067	-1.00391880525624	0.00194398782023794	0.00976694480403235	-0.474364865440488	0.0949271540784961	-0.000113961781885592	-0.00434034865572637
191.123179151452	-0.000787286891889671	0.00373473937848457	0.535026709133473	0.000116749766328957	-0.00420469683504915	0.000355044896075069	-0.00358123922093005	-0.000303286638681019	3.74034553527101e-05	0.0619276556917526	0.0154066897706859	0.485561669385868	0.00428657614471801	0.00166842712823883	0.0081330217514165	-0.559062229348133	0.920048269566052	-0.000621557240539095	0.00246157708334001	-0.00973863859900503	-0.0545505665970138	-1.00287872797113	0.00239886892702892	0.00995390756634712	-0.474712707716995	0.0947773476464659	-0.000669535713878146	-0.00405756908741101
191.911823394254	-0.00105309387615558	0.00338544458607239	0.535023626498697	-0.00020689428035536	-0.00388700906233533	-0.000195864703716503	-0.00358939354577424	9.21126168796496e-05	-0.000647367267178835	0.0623720801365423	0.0151236626864911	0.485493344848372	0.00418566784049387	0.00213506448233274	0.0079219013669733	-0.559466214412219	0.919692056514733	-0.00076781549478339	0.00324106242954821	-0.0102844840994751	-0.0544522896277684	-1.00243478016661	0.00117374936713043	0.010733187277824	-0.475031452776123	0.0946459278461414	-0.000688258315216576	-0.00319306868268298
193.438124844891	-0.000467938621620128	0.00379026506051495	0.534223844208208	-7.03570361307089e-05	-0.00428694046337479	-0.000770644029761066	-0.00352314796005674	-0.000230219292312951	0.000111331519181525	0.062277862188322	0.0156067088310717	0.484702095933273	0.00342381071617931	0.00240982180572134	0.00918243198001424	-0.558946992490448	0.911363069030901	-0.00069761017543054	0.00298800864408612	-0.0112973092579991	-0.0543505268621141	-1.00104769622826	0.00250165581633083	0.0116055845875415	-0.474376650067421	0.0937119423017176	-0.00152633623924827	-0.00238869678690071
194.343526857814	-0.000372859709891467	0.00391573107394579	0.533874045908538	8.85829162609587e-05	-0.00458468596607833	-0.00102880607571183	-0.00376736246882781	-0.000258698542175337	0.000411065051309531	0.0628455530266121	0.0158073218209261	0.484271418937277	0.00299460924742448	0.00244448721955431	0.00965779107885601	-0.55886368780806	0.906447378634701	0.00148257010335552	0.000690796357474131	-0.0101979334474318	-0.0549541614060804	-0.998823802619034	0.00189360885556719	0.0142224524167337	-0.474111162177617	0.0929004859428145	-0.0027952570178041	-0.0028434833579369
195.180122550943	-0.000352312089121837	0.00404682145399764	0.533647255325073	-0.000676015699249021	-0.00424211232125932	-0.00135327893894511	-0.00307117355150695	-0.000822356043722797	0.000300160351220888	0.0636444575956484	0.0159011971339824	0.483933017738194	0.00305051100388269	0.00254527596655243	0.00932859564864957	-0.55850159206329	0.904773249820024	-0.000688120250691574	0.00211688159716328	-0.0110714269905777	-0.0538161312211684	-1.00209289771825	0.00143476966408884	0.0163281547738494	-0.47380967656933	0.0924683500272761	-0.00163521403628335	-0.00183219184344649
196.24008073603	-6.76286641896948e-05	0.00403111212452712	0.533020543001392	1.69557500993302e-05	-0.00405478505174488	-0.00115718733297092	-0.00404380830974936	-0.00196100735731358	-0.000227254393228246	0.0641231220618737	0.0160651351446724	0.483240662764272	0.00322446643627224	0.00271300738301019	0.00966211558936247	-0.558415170457728	0.90124545274703	-6.84971347884618e-05	0.00139723048423766	-0.010532472330489	-0.0546186530689364	-1.00217590048445	0.000537875205542692	0.0175522203046895	-0.473542553044686	0.0919623295199922	-0.00161317530860736	-0.00162233380093306
197.086049104391	7.94841826782335e-05	0.00410008543244662	0.532503072975438	-0.00041650377178886	-0.00373719733386106	-0.000468814697841161	-0.00361234615665092	-0.00231603412827222	-0.00149440950646032	0.0639341305830926	0.016116450662935	0.482750484174674	0.00334782770379972	0.00300996748633351	0.0100618558746297	-0.558487293384421	0.896029680016584	-0.000223089612572785	0.00170034250380131	-0.00925824765369416	-0.0542016033180379	-1.00141147246363	-0.00147682455620074	0.0164763906146306	-0.473606701173379	0.0915949244317198	-0.00118065527949218	-0.000874933596062503
198.14583100516	0.000431520154163615	0.00461590459766874	0.531892790649642	-0.000478256984999842	-0.00404837005965667	-0.000215159149386612	-0.00332566570941456	-0.00166789666117973	-0.0017503094065639	0.0639371406869165	0.0166040258227913	0.482145411483444	0.00312022172539411	0.00276014476846064	0.0101729477044492	-0.558424100504297	0.896939912425183	-9.22534121854104e-05	0.00137919442314991	-0.00936239597375753	-0.0535075426737992	-1.00077107520464	-0.00155866250831237	0.0167086481990289	-0.473578903829939	0.091648428018833	-0.000905720417268689	-0.00046630508673979
199.222637266644	0.000596351523682446	0.00486209348615417	0.531593672470195	-0.000224877422357052	-0.00349158257724524	0.000109899098166186	-0.00266901095664147	-0.000442671174453064	-0.00124982943560034	0.0644829738672353	0.0168041679138216	0.481766733716655	0.00352049638325674	0.00286167814875523	0.010071036519098	-0.558663498065326	0.895498293586949	-0.000833082103599909	0.000880410582593958	-0.00942676490987476	-0.0539113511039138	-1.00169364958854	-0.00151038599806509	0.0166718348798226	-0.473697475261129	0.0915080340223196	-0.00082985062566053	-0.000208435210050408
200.129381183067	0.000640415906817592	0.00466533390630242	0.530991791937602	-0.000435625005522274	-0.00262485452802036	0.000583981685479258	-0.00349327034976499	-0.000236518508408375	-0.000470294489231397	0.0645128491296798	0.0167630365440578	0.481165557014707	0.00392225122644538	0.00305489448551641	0.0103673263477111	-0.558747921260663	0.893086200185657	-0.00106238378009117	0.00214538481633497	-0.00939891401702476	-0.0541156867510844	-0.999245657787295	-0.00103766968134524	0.017299291791278	-0.473698490099755	0.0911903258732612	1.66077668936878e-05	0.000402154324948583
201.096664512405	0.00030136501640974	0.00416885708652297	0.530519090857416	-0.00141472734399666	-0.00278887686021964	0.000972071483453914	-0.00392480328643532	-0.000493879085664651	-7.09239185902243e-05	0.0649352993889204	0.0163882282990916	0.480642976329348	0.00361455955322893	0.00265664440483857	0.010075976929795	-0.559136908764556	0.890393412023465	-0.00209435931598963	0.00172437747629515	-0.00954301110915276	-0.0542480813105388	-0.9991677509191	-0.00143323116119472	0.018165895445914	-0.473998971373397	0.090820381942465	-0.000332864552946113	-1.09080170822124e-05
202.302996513081	0.000455892274335094	0.00413327851759173	0.530271203380492	-0.00132943462522851	-0.00273417891290133	0.00115337703155235	-0.00380351528767288	-0.000503470774028818	0.00071538650577891	0.0661114376758881	0.0163932809184967	0.480228488426797	0.00342290240946297	0.0022673534762735	0.010566791277584	-0.558436488087802	0.896499212389311	-0.00111354065574027	0.00189628216231212	-0.0101264979962461	-0.0539469447695976	-1.00113859339194	-0.00138607373256438	0.0196990624112339	-0.473316709406093	0.0911983598414956	-0.000367247188467999	-0.000180082589544992
203.15280370805	0.000585838111176929	0.00395622450502478	0.529981084550252	-0.000781407433104256	-0.00181147813004907	0.00198939914122181	-0.00358094445373956	-0.00122840751694347	3.60909268899605e-05	0.0653766858551608	0.0162400610057596	0.480025142781197	0.0036991477391182	0.00255940288510955	0.0107419980929474	-0.558560417356002	0.895696353976818	-0.000147087401960412	0.00314767914774869	-0.00888763811899527	-0.0538404493514826	-1.00139801273068	-0.00212944627900677	0.0181003520601948	-0.473407062117511	0.0913139921632613	-5.27367364627684e-05	0.000369679823458992
204.290893871611	0.000386081579680287	0.00388415549543815	0.529933835114521	-0.00158800074636068	-0.00206050980354499	0.00192769982823123	-0.00325597328544047	-0.00113083520625464	0.000120104952986269	0.0656140851947376	0.0161779635499589	0.479928665069767	0.00317726338448055	0.00228295442355621	0.0104727160772328	-0.558476049458181	0.897066677533407	-0.00134019610720613	0.00262117522830657	-0.00905115196551147	-0.0537542973886923	-0.999673607037966	-0.00243388026337558	0.0175880110309884	-0.473282366907521	0.091498303791973	-0.000986382826564568	7.5223442045789e-05
205.375293977386	0.000471762716513958	0.00379895568202056	0.529972161952552	-0.00132399528509596	-0.00227508150104692	0.0022877664097275	-0.00337395372991899	-0.000394754878008984	-0.000314703828111574	0.0657823345814252	0.0161584765395931	0.479926223599474	0.00263877141256709	0.00205547594140194	0.0105203328087981	-0.558333221679377	0.898450791956368	-0.00130398573519554	0.00263047625104296	-0.00884921635459648	-0.0536183403850303	-1.00034450726461	-0.00301871589121053	0.0176844172115118	-0.473097276442741	0.0916083854943123	-0.00152870868030539	-9.49455965208762e-05
206.396508690443	0.000109238591943464	0.00394725673309454	0.529789469086751	-0.000973089027994759	-0.00189750445554787	0.00109589877830146	-0.00368100201381657	0.000260446324291427	0.000510462334016071	0.0646005340464166	0.0163856237056287	0.479882465336106	0.00247038161459943	0.00231708979378448	0.00987704094049673	-0.557979855002058	0.895317747926689	-0.000928695111215754	0.00318662001687172	-0.0109035605796754	-0.0540898267282998	-0.997656558713089	-0.00235634464116244	0.0161172547660805	-0.472631667081337	0.0914985913565581	-0.00176159188342496	0.000296211308998209
207.619643741723	0.000258869655844549	0.0041215027832982	0.530079968432538	-0.00116956612576455	-0.00181910801756288	0.000666582772795043	-0.00387502292096128	0.000303129986555864	-0.000378095928443497	0.0646404508017872	0.0166367545129664	0.480141522294758	0.00225179865375102	0.00237523450106688	0.0106884321141047	-0.557188155610082	0.90075361031512	-0.000918884949674784	0.00388232063482496	-0.011935240296762	-0.0546173819559387	-0.997365572307541	-0.00425813304611837	0.0158883807711506	-0.471702077673871	0.0920570364737748	-0.00160697454816538	0.000742043393478562
208.557154215311	0.000385294858724421	0.00422675378977899	0.530247845001803	-0.000569844894403357	-0.00264848882585678	0.000867900124343999	-0.00331122480053484	-0.000797623051456168	-3.2564715268251e-05	0.0641183452869849	0.016723936311696	0.480356364745628	0.00174711501619988	0.00216552734496785	0.0112074608374388	-0.556704052105592	0.905096144278136	0.00114021968794132	0.00100219723286169	-0.0111854751989471	-0.0527202924172588	-1.00498097485585	-0.00302026612987927	0.0148734310522458	-0.471377350867061	0.0926062822647271	-0.00311003740957351	-4.04356984671196e-05
209.375124231372	0.000211972741511632	0.00413848055012524	0.530735218228451	-0.000991805316136403	-0.0025219787991477	0.000441083506568757	-0.00371006697733288	-0.000292022557129788	-0.00048789722965391	0.0641643695273388	0.0167322383033084	0.480810447758436	0.00189211842947034	0.00240254130137716	0.010799008022679	-0.557136791960674	0.908054234297871	0.000468674313206224	0.00144029644789003	-0.0116624654822764	-0.0539134123953147	-0.999790359423157	-0.00341305045460068	0.0129600868161371	-0.471557636517425	0.0931369832052903	-0.0023799815435693	0.000716778455618189
210.69059603612	0.000364119855226515	0.00390583098372972	0.531253700579987	-0.00151494966941143	-0.00280555408978451	0.00157994050483365	-0.00357928411247691	-0.000269580567024703	-0.000297942288842748	0.0636900832538758	0.0165630175299498	0.481362424787768	0.00186507902500687	0.00273624628507677	0.010709678246782	-0.557676031493981	0.912829881356439	-0.000888988428949772	0.000291982961408017	-0.00965501181547368	-0.053956513430139	-1.00079832436943	-0.00239314951038556	0.0108201759441369	-0.471911498630094	0.0938914541737458	-0.00200920295057511	0.000950022439341325
211.643607104427	0.000469958263330338	0.00402332009882018	0.531408705568837	-0.00152452827108022	-0.00269494769795077	0.00147575441986568	-0.00383665634470667	0.000445338700078884	0.000287629208652098	0.0623773823369412	0.0167540788031108	0.481666903525997	0.00197490680615596	0.00327580080489906	0.0106892680140696	-0.557732069487757	0.913717671562413	-0.00106013323142647	-0.000100083119183518	-0.00904408625424701	-0.0538522579761839	-1.0003599658806	-0.00193117097183213	0.0100562747911982	-0.471898799633064	0.0940813411188935	-0.00169552613526712	0.00119727525801418
212.613601161953	0.000721478234270463	0.00383318964246211	0.531807713764387	-0.00119433072071057	-0.00333402201587874	0.00210161716656748	-0.0035879455516453	0.00102143011916538	0.000246674930113373	0.0620583094451481	0.0165958514965086	0.482075427747511	0.00162536283707929	0.00320574385837597	0.0108227790868551	-0.558001106565664	0.914352640420801	-0.000358052410594175	-0.000847177479029817	-0.00843621776633608	-0.0546797318376183	-0.999749122209556	-0.00150865358465865	0.00929264881232546	-0.471983324044499	0.0942481032332044	-0.00165972952780381	0.00121493211783274
213.571888779672	0.000817059699978209	0.00371453215329338	0.532126875925071	-0.00139225617171201	-0.00349546287036001	0.00231319376444602	-0.00371091231792278	0.00151958649135773	0.000615038316440296	0.061803427635916	0.0165354823492991	0.482404285590386	0.00151314172764322	0.00338471579999573	0.0107007697245532	-0.557953121480261	0.914921236145963	-0.000911800563525323	-0.00121347465515173	-0.00824815449593039	-0.054045148111234	-0.998742460054108	-0.000594732720164697	0.00863693453061395	-0.471949811058857	0.0943955436596827	-0.00150964264304432	0.0014143722016301
214.412640024316	0.00100207901479167	0.00357024019954504	0.532258686098669	-0.00138659392733827	-0.00327419885925225	0.00302934915700984	-0.00370261855976178	0.0012029604566397	-4.03865418726809e-05	0.061183713936981	0.0164327443731562	0.482600508396241	0.00155345703741376	0.00366067158504318	0.0109864649010578	-0.558172589428055	0.91725297168407	-0.00126147453852719	-0.0008504665945168	-0.00719341790082849	-0.054249579779545	-0.999984670950839	-0.00160482443422925	0.00792330790526008	-0.472077104934667	0.0947128795242521	-0.00119549340482817	0.00182431705385765
215.639372401684	0.000227906496022391	0.00397079875497903	0.53325840242771	-0.00133085625798964	-0.00394307325061168	0.00207976809299398	-0.0040766773921836	0.00053518731407172	0.000697216754471363	0.0616017407222156	0.0169117052873509	0.483488454150677	0.000899296669500105	0.00310893702267677	0.0100047567524299	-0.55808489859418	0.924318612373608	-0.00190496761086007	-0.00192854030679095	-0.00853148479196928	-0.0546076489365096	-1.00194603947675	-0.000689317677215218	0.00740066327130979	-0.471890282507853	0.0954513820176604	-0.00199047314179207	0.00109746986230302
216.803382026631	0.000303169282556929	0.00416162891325858	0.533718373283338	-0.00149559981025679	-0.0040245984461856	0.00220250205923259	-0.00414774408319879	0.000446656460384186	0.000468686011285326	0.0613433915711651	0.0171459976941814	0.483948179583501	0.000605176544161546	0.00304983742378503	0.0108800977228451	-0.557828598481793	0.925234564036103	-0.00178245065167312	-0.00182198444503859	-0.00822912670040622	-0.0544879939141358	-1.00034798082079	-0.00082288366614452	0.00668817637586564	-0.471612936568316	0.0956314071844027	-0.00217336919869213	0.00103119997646914
217.495869014951	0.000295892497254365	0.00416393839232243	0.533870320151771	-0.000658784885857574	-0.00326996261408114	0.00264536743406456	-0.00351473626703684	0.00129396469931179	0.000954755833607042	0.0613321410134561	0.0171063704158422	0.4840862796847	0.000798473586939982	0.00316833535781984	0.0108544538125866	-0.558138071668501	0.921299209090586	-0.000359238078987595	-0.000111300022470019	-0.00741035668904884	-0.0539546889221486	-0.998974125088126	-0.000401384410645763	0.00661589400057368	-0.471938376604284	0.095262465605294	-0.00161999769664021	0.00113210479639936
218.427593944307	-1.26887442395002e-05	0.00396035833692609	0.533949212162335	-0.000604974298168091	-0.00346537040548998	0.00209235045575736	-0.0038836579221417	0.00127745635848124	0.000314533646987424	0.0606949620525554	0.0170048038591587	0.484228508712767	0.000556221671970104	0.00266426407563195	0.0106523968429673	-0.558317489033907	0.922523739900022	-0.000983515708448334	-0.000419012786459875	-0.00780587070310381	-0.0543755076675389	-0.999336282795445	-0.000433258601803896	0.00722722090783568	-0.472010675929843	0.0952959911197232	-0.00222579508003243	0.000358024383437581
219.538921355929	-0.000407239765461728	0.00372013418305597	0.534534366263033	-0.000805279175894634	-0.00263232231236274	0.00144062052290022	-0.00355817314163809	0.00182013863765262	-0.000957492361557623	0.0614502789426945	0.016778134941946	0.484682525457555	0.0010289579495888	0.0027578239730918	0.010606805737294	-0.558388106138599	0.921627958247541	-0.00126209971096216	0.000529132015744487	-0.00794937857896044	-0.0542160702062022	-0.998738243300839	-0.000558114593418461	0.00616910985456804	-0.472026773475933	0.0953460687181165	-0.00195761784193998	0.000170044338976738
220.471482894529	-0.000604141531955397	0.00390337906423258	0.534928395275732	-0.000323660089885495	-0.00273858497216142	0.00045124847821396	-0.00367407723932076	0.0012283435440447	-0.000892871941017757	0.062600789184754	0.0170005327619293	0.484904687373896	0.000883809387864383	0.00218549120985808	0.0105026383763575	-0.558283407527261	0.925805067404498	-0.00090628212151139	0.000491389810500298	-0.00894839959035707	-0.0543519089216795	-0.999843855422108	-0.000370798212302193	0.00735979371251103	-0.471845611616748	0.0955928741811942	-0.0022858333844554	-0.000616690388615951
221.563240182098	-0.000306691796535686	0.00379039588130829	0.53463310872486	0.000661980275477008	-0.002223144190268	0.000468188675842602	-0.00322906412330124	0.000449114869335482	-0.00057374379832839	0.0621565116768888	0.0169000493701578	0.484656623019345	0.00135872141800538	0.00188949584846169	0.01114128936615	-0.558654323047314	0.923531881472399	0.00121495978141723	0.00123814330375105	-0.00906208679209	-0.054645243220484	-1.00124349833522	0.000649032877113362	0.00739449797363759	-0.472062047878926	0.0953512797828855	-0.00180641237443386	-0.00122376783836958
222.539471437576	-0.000361957489305626	0.00346127414854903	0.534477836789431	-4.15650164338566e-05	-0.00161889094294904	-0.000112820048884792	-0.00341374524649857	-0.000427933539254789	0.000411167510948541	0.0621734189724177	0.016667071683662	0.484490765304776	0.00195662464994359	0.00173721269360989	0.011052629678379	-0.559234523189244	0.922369439698227	-3.07834241946756e-05	0.0018560739104216	-0.00979873735377756	-0.0550460213728679	-1.00065491814845	0.00170577012591259	0.0075863562502631	-0.472471073129902	0.0952051578864211	-0.00117649914332227	-0.00166509791035596
223.387453506776	-9.86635314661008e-05	0.0029742696451427	0.534542402488961	0.000432138180533269	-0.00198110215585778	0.000482255053310919	-0.00356092936577915	0.000192424249406015	-0.000174421740299518	0.0627170791087086	0.0162747049343265	0.484473475428639	0.00196226465393357	0.00116598576994732	0.011349706033359	-0.559764392013492	0.919902108338648	-0.000152441897439615	0.00105000538821427	-0.00894493842133903	-0.0541533314253016	-1.00041439573283	0.000112161198292919	0.00876334259700286	-0.472988608798962	0.0948158134728417	-0.00115871295655911	-0.00269452416014677
224.731362316243	-0.000426329503476305	0.00301191514947886	0.53411960194435	0.000216253263599916	-0.00151446936314218	0.000935793756924388	-0.00338931953013195	-0.000214339709355126	0.000724532140803404	0.0626026285719519	0.0163785331290791	0.484053540433344	0.00254185516959959	0.000887333134258553	0.0101342115943184	-0.559085647814394	0.911467875672142	-0.000611563099907716	0.0022284969721225	-0.00920504727522296	-0.0547862244370652	-0.99824338988905	0.00125873818007338	0.0104187675566908	-0.472155467893976	0.0937646275234534	0.00048006111935787	-0.00227949510276683
225.808237660196	-0.000322699856878061	0.00303322724768954	0.533723035779228	-0.000283982167740107	-0.000876138721072338	0.0010792460029912	-0.00372482207656844	-8.72011483915703e-05	0.000760709977271258	0.0632677485782402	0.0165015090277648	0.483564111290925	0.00304356518311101	0.000898794981585948	0.00999834734723797	-0.558937553511047	0.909252995526391	-0.0005993923150915	0.00220129853857715	-0.00888471700519514	-0.054972188507854	-0.999091299339537	0.00166884986610811	0.0115656620560507	-0.471917642338371	0.0933871411783059	0.00103789708238883	-0.00260210076429454
226.876540966645	-8.28946387008947e-06	0.00318112669924962	0.533431023550644	0.00106573796953538	-0.00108296038101842	0.00139750717764512	-0.00266155088845391	-0.000339381521812436	0.000238274389991311	0.0641217817724042	0.0165841873096931	0.483151392878772	0.00288599531739572	0.000719590340118133	0.010060633257471	-0.558817487684065	0.908826522796962	0.00169811077314465	0.00145859517445357	-0.00827818237164975	-0.0529366052362065	-0.999233451746882	0.000758422919049663	0.0132271114625025	-0.471947902155978	0.0931151150354375	0.000890834817615611	-0.00273095935285002
228.051519726752	-0.000298905125073972	0.00308017815246965	0.532827549805042	-0.000106641239993201	-0.00152635165845424	0.000821851176477764	-0.00356472966657407	-0.00187446714293928	-0.000286251052637037	0.0645187339966783	0.0166644210264058	0.482493669494518	0.00242559855887797	0.000257205505174512	0.00929693927261424	-0.558964039386534	0.906730534768216	0.00028556690150346	0.000573202895011352	-0.00933898397139561	-0.0545679585996142	-1.00267125113262	-0.000785198980437408	0.015004891173046	-0.471810829550617	0.0926629615780344	0.000339174955031279	-0.00335757272483732
228.98678498764	-0.000318269590720221	0.00310865346561407	0.532323297187337	0.000363273281029091	-0.00147194420781612	0.000103975587250203	-0.00322487935304077	-0.00174257627502759	-0.00135922411208089	0.0639953660559684	0.0166844854534368	0.48205913734728	0.002441066065426	8.08202819636779e-05	0.00925812391231722	-0.558678906362356	0.902946514423665	0.000869398569059115	0.000920561618131552	-0.00943292078243145	-0.0547247064510129	-1.00295290038303	-0.000854939251859616	0.0160489287014643	-0.47147413985781	0.0921596270975919	0.000607109293155872	-0.00313542659702433
230.202684329553	-0.000188941654019255	0.00313862467619675	0.531661874593752	0.00126771431429377	-0.00105534598073651	0.000125508578709855	-0.00417044420081041	-0.00196192119421525	-0.00135559071492332	0.0641106526989081	0.0168765089819294	0.481387604642256	0.00265471788513076	0.000293744003476444	0.00902810150130779	-0.558736707727947	0.897230764937755	0.00279190688858705	0.0015335808700879	-0.00958901465574473	-0.0557639239338041	-1.00367696656874	-0.00057510481190288	0.0177552145541233	-0.471318776065206	0.0913933719879063	0.00109922648177065	-0.00225340684630731
231.313817708179	-0.000378706504107735	0.00330237168033277	0.531345322794112	0.000338143510178664	-0.00231622252024505	-0.000451634749841145	-0.0033252732370865	-0.000331724752533644	-0.00075633499033836	0.0644998801821449	0.0169787214182961	0.481013940498439	0.00177397590840585	-0.00017696058764812	0.00841548271861659	-0.558769450702232	0.895107082115554	0.00137660456019904	-0.000189977061846548	-0.0104171286833294	-0.0548120378896124	-1.00209990784071	0.000544765753829342	0.0182797978772998	-0.471411159850583	0.0911219003577961	-0.000156125997571763	-0.00261179644986391
232.032380291288	-0.000319492300773137	0.00333578958584633	0.53103041602285	0.000608670251351936	-0.00230938258236114	-0.000645387284389119	-0.00339288717389126	-0.000382110566156888	-0.000546832078731376	0.0646533932820591	0.0170425508033689	0.480681669801869	0.0017734785614787	-6.09608337705886e-05	0.00833716546133147	-0.558865129669224	0.895029034334854	0.00164990383212089	0.000101599303453738	-0.010647591408072	-0.0547005807290941	-1.001024095156	0.000593262618801561	0.0186936745022826	-0.471486961355133	0.0910624049947292	-9.35270749804249e-05	-0.00223664352290821
233.198416469121	-0.000440744663037841	0.00303659353533231	0.530453629109008	0.00101319225345692	-0.00226352589297565	-0.00132237872566836	-0.0034224094851722	-0.000418427128861558	-7.0048821757744e-05	0.064966689855812	0.0168091753779941	0.480068419280386	0.00198518928805755	0.000308626648245419	0.00820191287628971	-0.558906605280292	0.893454717734144	0.00165610538812306	-0.00017304674530719	-0.0109824681964852	-0.0547209631146185	-1.00003429174328	0.00102230000835416	0.019107038353824	-0.471481084271308	0.090860963334303	-0.000486837261364414	-0.00213172153034102
234.23721212795	-0.000534716411815167	0.00298681256225966	0.530286534081895	0.000798934772539368	-0.00267752606982986	-0.00161045733998721	-0.00339367147500974	-0.00111457471262148	-0.000326088583766756	0.0649518623125651	0.0168004867458707	0.479888362080794	0.00187305203736284	0.000317510525684458	0.00817481112194373	-0.558877712297134	0.89315524201771	0.00168267881284683	-0.000242910624939516	-0.0111308077143003	-0.0546698804818506	-1.00219129279198	0.00117325136398028	0.0196987999551952	-0.471412005614435	0.0907549500398596	-0.000730053174740707	-0.00185320172457271
235.014919648292	-0.000339696602391313	0.00301981578497203	0.53042865531779	0.00131923864169238	-0.00248483617772035	-0.00135637806624945	-0.00301733900725381	-0.000828996757727665	-3.58413132114694e-05	0.0654782127356371	0.0168135147564254	0.479942587321787	0.00218544804274581	0.000526174983897428	0.00825905328112028	-0.558960913343753	0.894211559937939	0.00138490622347769	-0.000874274884683035	-0.0114364288981953	-0.0545844960192194	-1.00254384013341	0.00140720668275314	0.0201080243568146	-0.471461695658471	0.0908057849128267	-0.00114951856563291	-0.00185945117427457
235.985003647852	-0.000335481658617129	0.00290509292927124	0.530384153118341	0.00131177789193315	-0.00265923916743069	-0.00153565250547961	-0.00323180922716712	-0.00095820634112278	-0.000243886222555218	0.065481476623126	0.0167628488344394	0.479885114811235	0.00230940803503386	0.000565837279130379	0.00847383626744967	-0.559165435259301	0.894222438346762	0.00230119853626287	-0.000515902143984931	-0.0115767543834941	-0.0548956612491366	-1.00045518821431	0.000957383958146189	0.0196816603900032	-0.471569653278855	0.0908701422545154	-0.000794452199009167	-0.00157814991848578
236.851506977641	-0.000388916559959282	0.00292586297672983	0.530403564323475	0.00127344544194092	-0.00246492894542021	-0.00170398461834583	-0.0031056462759837	-0.000453196501168934	-0.00059035270832286	0.0654038041669282	0.0168012514983242	0.479900335222003	0.00269019798899748	0.000708737396500594	0.00843177798164745	-0.558930222055778	0.89366201446064	0.00252919374718599	-0.000204526760916888	-0.0117305179997357	-0.0542209083017076	-1.00083982823619	4.5086127872252e-05	0.0188580768629789	-0.471380114825278	0.0909213467705978	-0.000486412771123078	-0.0013647480203621
237.889780568519	-0.000104227783196403	0.00309353249405574	0.530322750061156	0.000848365244398201	-0.00272707869214029	-0.000591453698608718	-0.00345305827801862	0.000326679002982878	-7.89665210450166e-06	0.0644267627605513	0.0170469960905039	0.479929395785635	0.00283768393502082	0.000476239505509876	0.00893852831406126	-0.558639596703269	0.89584256861687	0.00211797518659103	-0.000695219513471148	-0.00958827736167296	-0.0551448136361116	-0.999072064759502	0.000503293104755162	0.0170322419742817	-0.470940797949934	0.0913524807490197	-0.000562758808139592	-0.00191225706727413
239.060637523817	-0.000297097558175122	0.00329259047446276	0.53068216366195	0.00123904036453943	-0.00289292974976408	-0.000113259073109046	-0.00378452178241335	0.000475213053409178	-0.000844333436079775	0.0644688819783845	0.0173316795767585	0.480257747612007	0.00289063591300558	0.000325046335736309	0.00787647879450402	-0.557943195848538	0.901621584369142	0.0025911003699464	-0.000916846877342368	-0.0094170064660644	-0.0551980639902755	-0.999928345689745	-0.000166173327508272	0.0156972798778767	-0.470185531259027	0.0920878606207177	-0.000569078235888015	-0.00245259306592222
239.887186800086	-0.000502665571722396	0.00342680554897656	0.530786330756482	0.000266260482607401	-0.00187149804239322	-0.000586754689739785	-0.00297501261051858	-0.000881706275624795	-0.000173174104111772	0.0638365501110046	0.0174078578559617	0.480429194946879	0.00345264621975607	0.000615139745965329	0.00752653099016044	-0.557734159537048	0.903607901034686	0.00152872364856524	0.000420544298632303	-0.00991152867304892	-0.0545140918348599	-1.00295477783328	0.000538359610572764	0.0149610707343328	-0.470013262244099	0.0923748691918117	0.000240528092265037	-0.00212852379384479
240.863374563056	-0.000212168844870831	0.00315733075659683	0.531415964800828	0.000907399818545946	-0.00193002851180594	-0.000228505854908193	-0.00359637355830722	-0.000281797106718661	-0.000533304973084454	0.0637993917450106	0.0172848771755778	0.481030616431586	0.00321853655025906	0.000324792039127305	0.00759679958442211	-0.557953343009679	0.906752289399819	0.00112562424572542	0.000863393288307715	-0.00979402375290344	-0.0545965106247041	-1.00126581185701	0.000448807038901416	0.0139959836296018	-0.470123598303595	0.0928050358272297	0.000410231201990118	-0.00241347075261847
242.140760430158	-0.000484775497132279	0.00294921995256322	0.532087762684318	0.00141496170430943	-0.00161825027506177	-0.00171972046607806	-0.00341847944317357	-0.000248972183391365	1.24711361693361e-05	0.0635549001578907	0.0171411164464331	0.481703107449354	0.0031226850863579	-6.3470743912898e-05	0.0076165120365598	-0.558402655427547	0.913820430252082	0.00257285141632203	0.000941067985602625	-0.0114176859071202	-0.0551428894539607	-1.00196489622744	0.00114837964863152	0.0126328373584702	-0.470348061730595	0.0936714876489626	0.000212123190883799	-0.00327347714945119
243.039667416916	-0.000512628436998454	0.00302085602826629	0.532167159940761	0.00144113342026873	-0.00171340302184172	-0.00152212449257502	-0.00371169846842936	0.000405668908586842	0.00057748809367075	0.0620347383454232	0.0172958538510377	0.48196334632973	0.00295738012698204	-0.000591723059548654	0.00767226602767992	-0.558217145075043	0.911133057044045	0.00235114630713664	0.00128418425714311	-0.0110928685113792	-0.0544301705936842	-0.997446201450033	0.00188425362300677	0.00926959457609358	-0.470176789336757	0.0938406223173972	0.000384902208043922	-0.00382954916565869
244.073030432567	-0.000705671191741614	0.00284008537331495	0.532630030591937	0.00137680288521089	-0.00114353522662611	-0.00223995754208198	-0.00334384447189655	0.0010382028953109	0.000465967479356356	0.0618832526109832	0.017137220696659	0.482412331185452	0.00316368907923065	-0.000585290753834843	0.0075166118576715	-0.558646969703722	0.914846110252697	0.00197216280900594	0.00247794871264357	-0.0120973885616621	-0.0541390914867675	-0.996492760581063	0.00259336539364037	0.00819028156274049	-0.470539952510964	0.0943243859484857	0.00116987701067234	-0.00373506933324497
245.24872980218	-0.000862387467087834	0.00265764788550357	0.53295081699363	0.00132144191238906	-0.00101013979955862	-0.00260744284281528	-0.00374845578057362	0.00123182872676453	0.00093827294354804	0.061385578202669	0.0170586043217873	0.482772928283856	0.00319269734376172	-0.000840755642625732	0.00741141761606576	-0.559108997039706	0.917075775339898	0.00204665580909647	0.00215830872076866	-0.0125887248954976	-0.0557072395116177	-0.999482666867368	0.00212365170915397	0.0074168558535439	-0.470738551345298	0.094631588818837	0.00110122547651185	-0.00415852557739537
246.091270672711	-0.000873197124274486	0.00260940508132183	0.533282405085644	0.00160060284278997	-0.000928262334140633	-0.00288308702357679	-0.00352353193554834	0.00140555534395501	0.000928071330736701	0.0614068664496801	0.0170196366070736	0.483078254174718	0.00326367386270171	-0.000930477316177152	0.00750815205185909	-0.559064663874626	0.918804878853635	0.00226476043901406	0.00242340264886364	-0.0124887261358196	-0.0552724738692188	-0.999200861444195	0.00223547771928385	0.00720668478362299	-0.470713625157351	0.0948195565413494	0.00142331652870968	-0.00411877945456677
247.438367417159	-0.000470431601144057	0.00300473809190213	0.534142599557612	0.00138986054803236	-0.000500197332479259	-0.00244642341639889	-0.00388247822214612	0.000457985093768438	0.00113269604378175	0.0612334771225916	0.0174983836364758	0.483908230628582	0.00375797186515878	-0.000559443488831226	0.00786110221046166	-0.559148374616182	0.921146556314774	0.00245555491677905	0.00268310362609856	-0.0122209391917304	-0.0552953697040642	-0.999544684767461	0.00194574038648116	0.00654700192858019	-0.470737600198994	0.0951192335906866	0.001887396506628	-0.00406945271504087
248.523360936587	-0.000509573286325523	0.00314386806126814	0.534512036884628	0.00171998136244492	-0.000274347457502134	-0.00242796538269497	-0.00392002379545415	0.000400058361970705	0.000889930235374195	0.0610762527782667	0.0176722073880142	0.484269734142429	0.00405787772871068	-0.000426907903290993	0.00785011668979915	-0.559204752652749	0.923176984048136	0.00269267253530351	0.00335803577021792	-0.0122066094972685	-0.0553166759454207	-0.999721278176186	0.00190178076536509	0.00582990526324927	-0.470743853834921	0.0954033596794124	0.00238524574899592	-0.00390592038227749
249.348728879522	-0.000561715267827912	0.00303821646624284	0.534574089530491	0.000293405136379233	-0.000972329784533656	-0.0026458066887939	-0.0030826506976044	0.00115031926523356	0.000716683541221632	0.0604248433773829	0.0175237927606705	0.484399497692388	0.00375768975715039	-0.000355562453352407	0.0078303868278755	-0.559438747451915	0.921825616412531	0.000838991996308864	0.00205031465519492	-0.0126865268069285	-0.0540615886675357	-0.997792548383728	0.00135377118879191	0.00461162681232012	-0.471053060011612	0.0954207547343747	0.00154402220857232	-0.00399368710836651
250.277517658505	-0.000303087320153793	0.00295176696281317	0.534808302262952	0.000918762593680414	-0.000746147730680443	-0.00207313362548467	-0.00360419376045399	0.00136508611940496	0.000385667916941435	0.0603394040937495	0.0175379949435204	0.484625822060979	0.00390713069297755	1.86788300985327e-05	0.00076489208970241	-0.549839838615153	0.909073733392058	-0.0232032394186036	0.0141517116891633	-0.0147972277760826	-0.0272009428811053	-1.05352548908974	0.00543697177140636	0.0107726452027282	-0.465393630330854	0.0932896328144418	0.0115190074941629	0.00279387976905265
251.360024546393	-3.91400695616628e-05	0.00276820171118444	0.53532193446429	0.00100698130865234	-0.0015377053839485	-0.00120218339375589	-0.00324409255640554	0.00152631621033514	-0.00103013725241959	0.0610635445644678	0.017348116256611	0.485015162373397	0.00336896207187106	-0.000177772139383759	-0.000167610635779398	-0.554685160254912	1.02298111467968	-0.0409094071205397	0.0225466413050175	0.00893918548617717	-0.0317478030870031	-1.11034910767694	-0.0121006885468983	0.0901673316756783	-0.469813632974865	0.0939519415548209	0.0251630441491441	0.00124860782012916
252.322368214829	-0.000143105402418004	0.00282372682258711	0.535516549695694	3.63572393246181e-05	-0.00160588964533067	-0.000607169799453116	-0.00374187310593717	0.000803954320007815	-0.000972786255214999	0.0616225864561376	0.0175014814926122	0.485118710822111	0.00330288697997291	0.000292771629355492	-0.0134691182691782	-0.56855010923165	0.893053879126817	-0.0528927722714962	0.007155428010236	-0.00876092929448546	-0.0280662689951609	-1.12880397970023	-0.00700037853598316	0.10368051137156	-0.482994433428883	0.0797780234629992	0.0158570104204509	-0.0125726362498027
253.365809597921	-0.000234149857332228	0.00259044954218874	0.535234788031903	0.000396969654899907	-0.00212153223183606	5.4923265590922e-05	-0.00294540589482049	-0.000464156338389868	-0.000337682864901537	0.0617600124970911	0.0172500372609053	0.484806782701225	0.00257672314432885	0.000460198529154868	-0.0107887076382736	-0.572209276119745	0.867176861559015	-0.0249672022185267	-0.0227370729764698	-0.00213949990751559	0.0241419426971592	-1.2684045802214	0.0341659188889147	0.146473966239178	-0.491615281871268	0.0715852110145975	-0.0125515576589476	-0.0248001891227245
254.05944742028	-0.000439649022414824	0.00233456836463997	0.535198792438765	2.83971667940519e-05	-0.00234724244336755	0.000170271001652252	-0.00344067184735772	-0.000294472301503559	0.000192565526950606	0.0618391777890112	0.0171000845378976	0.484753234572657	0.00226334664709608	0.000591742124624108	-0.00894053481405606	-0.586602720534243	0.88400410973276	-0.0218888291728902	-0.0700509016362586	0.00245537896702989	0.00971678668282693	-1.31153065150533	0.0938574175701782	0.142502619703563	-0.502475015521921	0.0737824649368281	-0.041284284784111	-0.0410113998140796
255.096020419541	-0.000695984068833343	0.00181927119001171	0.535279785783048	-0.000113018002130161	-0.00200964499861607	-0.000508888978424895	-0.00306523634748349	-0.000250363667878403	-0.000341835960652037	0.062211919648759	0.0166325824934877	0.484770840385422	0.00215207780917425	0.00127173859813333	-0.0148362232731394	-0.60696095110834	0.93521387654324	-0.0328389633425649	-0.0786320046985016	-0.000206593028404354	-0.00904469276805619	-1.284936663279	0.107643613433884	0.134924952696017	-0.518535081059382	0.0796022447951199	-0.0441557080878615	-0.0346584397897368
256.616800263326	-6.70313995582375e-05	0.0022417243764178	0.534570010509683	4.93847846051105e-05	-0.00267949964560539	-0.00101029990175013	-0.00349723411976063	5.95376185643289e-06	0.000450877093145973	0.0628959540353258	0.0171874075705159	0.483963475123123	0.00127008427817663	0.00130243914573494	-0.019616681791462	-0.630706693295805	1.06172209685829	-0.0410002889384327	-0.0924912334892873	-0.0222036615800532	-0.00645460022432182	-1.32061024679095	0.137847216182543	0.105509801021268	-0.540816667425569	0.0958476890896156	-0.0490223293685559	-0.0298078721566017
257.398328048028	-6.31853595364507e-05	0.00233143536118523	0.53419437683592	0.000246246378894232	-0.00283156597654812	-0.0012864499484939	-0.00370249922132337	-0.000276217313076339	0.000538505894227914	0.0630299592311283	0.017339006910982	0.483567302720864	0.00102141842989798	0.0013897978235034	-0.0137842648582889	-0.637511706711455	1.14114606877748	-0.0492476114125745	-0.0731679004049116	-0.0393981247500407	-0.01522772239499	-1.36701958441294	0.147857176822426	0.100289222186772	-0.546302965420425	0.104228207385976	-0.0398204130810003	-0.0203496638626921
258.254119965156	-0.000218780351974667	0.0024988516114226	0.533941985963258	-0.00104480344363855	-0.00257328552500466	-0.00158251204148622	-0.00272651033017146	-0.000547031154665526	3.86606617576351e-05	0.0638910492642086	0.0174393968989855	0.483194631195614	0.00115157256199027	0.00148610970403655	-0.00606894243353404	-0.641924627714561	1.17202449072448	-0.0373302024455127	-0.074731266136187	-0.0464703488965604	-0.0226266333223298	-1.36629677617545	0.143245515423421	0.0912529513464016	-0.549780810851687	0.108443995122476	-0.0422036936384078	-0.0218289953013081
259.314729125978	0.000165659101620257	0.00245038388285315	0.533369511530723	-1.16197051651089e-05	-0.00222721285960953	-0.00106983498400801	-0.00360452547259523	-0.00213849354422535	-0.000348179119492713	0.0645358927930796	0.017559550940827	0.482535813491357	0.00146625820626709	0.00178528634281432	0.015702455756193	-0.655636759365568	1.19644245817005	0.0127032359168084	-0.0245572800815527	-0.0453814063580945	-0.0649512408227926	-1.50760696927229	0.0932444971687544	0.102294336258829	-0.557511878368773	0.109424553655724	-0.00614525831620368	-3.82833686416811e-05
260.149917224461	0.000286568963126916	0.00247755895399897	0.532784140889482	-0.000432427719623558	-0.00212496167285204	-0.000367353039098565	-0.00324468554746862	-0.00209683465422233	-0.00165786079814612	0.0637938599304314	0.017572321028301	0.482052538723443	0.0014797872008338	0.00199512088567276	0.0288058291685263	-0.655821493584504	1.1637564977357	0.0089992694233122	-0.000294849383300714	-0.0150901858614748	-0.0310196467254851	-1.45351617349554	0.047275774398288	0.0710288763389396	-0.561759413821676	0.110408794015315	0.00755993228071399	0.0157363810899067
261.383191390394	0.000518326705369793	0.0028804486037454	0.532146598548583	-0.000724573676801043	-0.00233494817758244	-0.000394942679241333	-0.00357305403786493	-0.00155026524053717	-0.00178675090220808	0.0640540629141345	0.0180358111410165	0.481386689395093	0.00136058663906707	0.00177598676889315	0.0358323411745551	-0.653316770344218	1.19806909077159	0.0124827260554983	0.00135485870514787	-0.014015253989659	-0.0248650812918614	-1.46087546687783	0.0419487452709568	0.0684318143754803	-0.560333088082715	0.114022949478841	0.00756468127310488	0.0178906341552758
262.305292625	0.000724556335906853	0.00301994347886014	0.531926006678979	0.000107822353462936	-0.00136159262996003	0.0002875770378308	-0.00257378874760832	0.000103594901233399	-0.000890085813996789	0.0645427620279639	0.0180952056906121	0.48109327041018	0.00202838965085602	0.00207093127746491	0.0368242661235176	-0.652956457155108	1.2112572754304	-0.00341118670361424	-0.0113158732274148	-0.0211490104577145	-0.0397371445513322	-1.50002537643974	0.027740948819951	0.0681987161754013	-0.558426987249148	0.115327805039829	-0.00236783310388706	0.0140430858797814
263.159373709148	0.000689849914234446	0.00290788153300766	0.531363146042265	-0.000526546470503858	-0.00111951690975519	0.000526648302503162	-0.00332157432008622	-0.000282614695619116	-0.000474807274844538	0.0645112347480957	0.0181153142328866	0.480541645512475	0.00210066111045735	0.00201605761336865	0.0403499148389142	-0.645871427308232	1.22471675706099	-0.0030690781956937	-0.0224377091789446	-0.0295182049675097	-0.0327979156539338	-1.49352415476383	0.0146316775520996	0.0572396177567632	-0.552924515205973	0.118043523964532	-0.00800347646369437	0.0118441638009057
264.238003092011	0.000313698422774204	0.00231034093161016	0.530909678255632	-0.00131245995323626	-0.00107920738981998	0.00110430246294507	-0.00340268407723678	-0.00025011763434733	0.000128310806469173	0.0649567826976197	0.017603575794618	0.480034295627492	0.00192016528619702	0.0016800142294524	0.0482815196517954	-0.634511640664185	1.25920177249421	0.0114002505878695	-0.0231589782043003	-0.0353184750698221	-0.0294551350609115	-1.49571188655347	0.00859345569331754	0.046820120461657	-0.543069253461305	0.122769432033431	-0.00565810833873824	0.016052225073331
265.453301260428	0.000641742400845643	0.00238173375184115	0.530565668444108	-0.00115737300352947	-0.00104419328466948	0.00129745125306413	-0.00351970218852834	-0.0007970962530046	0.000440352536993861	0.0655340783447191	0.0177392932040909	0.479603909705055	0.00176889161970649	0.00133332038305859	0.0507008230445249	-0.628304038331773	1.29256731348299	0.0133016316787092	-0.0275191989854452	-0.0386900828369418	-0.0299156057994843	-1.50004703589584	0.00295380115203741	0.0399602262443993	-0.537326221454316	0.12686289727072	-0.0077173118191807	0.0160653280532356
266.251122050306	0.000535141478489903	0.00228724683497776	0.530595035867849	-0.00104291901527527	-0.000566161320852641	0.0015426058672557	-0.00317612401801877	-0.000925825445798067	0.000267348992102864	0.0656575916871554	0.0176427612106086	0.479598981338648	0.00179266622772582	0.00141056017975376	0.0515428079163374	-0.625860239173852	1.31069843884467	0.0161139232090644	-0.0251600000881197	-0.0370796239819055	-0.0286404284829228	-1.50663511791643	-7.26503341909721e-05	0.0362706834109805	-0.535175417404767	0.129078696641632	-0.00670368464172931	0.0176082147492405
267.474789080618	0.000472704877157222	0.00210215679702949	0.530514297003069	-0.00124423646100458	-0.000566714688509288	0.00178255721090349	-0.00334914035368253	-0.000821342602142405	5.46929062780578e-05	0.0656153235209934	0.0175331780882517	0.479507383332741	0.00140960884663059	0.00126234255798359	0.0530994253319512	-0.623095590104068	1.32112160559053	0.0168531950606317	-0.0254054665524526	-0.0356647608399297	-0.0311146174485737	-1.50648063784523	0.00140225158995489	0.0332243097499681	-0.532261691112072	0.130473796284925	-0.00674975281747379	0.017493184493938
268.455257327688	0.000376174500756645	0.00220436561173642	0.530341034424865	-0.00138396651324478	-0.00047767595520539	0.00154830279678581	-0.00304342734470892	-0.000698425205245932	0.000273181968376639	0.0648448128979297	0.0176342462724033	0.4794220246818	0.00108233109172849	0.00127288016498848	0.0533052212322048	-0.62092561824021	1.32950978545723	0.0165155788388234	-0.0237418199914191	-0.0375196045730451	-0.031250597607784	-1.51241103796245	0.00561794285188932	0.0311387095821755	-0.530171841271763	0.131550817908803	-0.00605541353284567	0.0186624291344604
269.494425268904	0.000211621578694684	0.00225803659894954	0.530470969067603	-0.000887221017574543	-0.000422627958524158	0.000884132784018777	-0.00336880400617659	0.000273559004259947	0.000165786274314979	0.0645470903564162	0.0177771854719306	0.479568059172523	0.000828983561275183	0.00135424728542134	0.0539386608331968	-0.618745266728173	1.34019464666511	0.0181648114668877	-0.0228133777513237	-0.0405228399811221	-0.0325060075738922	-1.50893610618276	0.0050697779873491	0.0281696258621856	-0.527894368306117	0.132958826352055	-0.00582060304492313	0.0203131766393023
270.686801303408	0.000266169927750204	0.00244029964032963	0.530769202314286	-0.00150820772635888	-4.88886767982701e-05	0.000163320001295987	-0.00370593883833366	0.000622370811604151	-0.000722298602876361	0.0645585954632821	0.0180509044262686	0.479839226819085	0.000853417552335621	0.00157974861155771	0.055688721526154	-0.616883603209131	1.35603204909718	0.0106648205234004	-0.0153338822144761	-0.0460890448305114	-0.0374871563695708	-1.49667032033768	-0.00101111860366355	0.0222416853689727	-0.525307503353033	0.135283425908978	-0.00037235947214895	0.0253941913812452
271.56719699109	0.000432647846581625	0.00246784259032665	0.530993767046551	-0.000360564277495827	-0.0013558591404231	0.000671756062538558	-0.00308915738528426	-0.000769559841993337	-9.86329952520727e-05	0.0640658473492983	0.0180568447092692	0.480106744889409	0.000143883503851325	0.00120182717064024	0.0586188367696832	-0.613723676832385	1.35852170762644	0.010476373761527	-0.0120662505209289	-0.0475118395858153	-0.0355127912611025	-1.49913560310169	-0.00369335747356603	0.0228170720116722	-0.52246879298708	0.135442400504792	0.0015337730244447	0.0266385577975095
272.479303692942	0.000214918923663073	0.00235845578465558	0.531449606066813	-0.00100232806084038	-0.00112185217257622	0.000327379043345558	-0.00342002552770234	-0.000340317268741738	-0.000462620648575994	0.0637822990717579	0.0180390368804621	0.480574825273079	0.000403634122256281	0.00152528967025751	0.059331015147645	-0.612809120549791	1.36347717167829	0.00547566273151708	-0.00950822180777613	-0.0479302804591627	-0.0391021392163831	-1.49956418838981	-0.00280552649041623	0.0210866507421139	-0.521106261499152	0.136139340480041	0.00402332406786648	0.0274586818011095
273.811549572502	0.000564348315468965	0.00222825186582389	0.532169865800124	-0.00147924515306328	-0.00124405615406916	0.00188859031518538	-0.00332633266287248	-0.000311167011497385	0.000176457597653156	0.0638939148838678	0.0179737535869695	0.481243838239036	0.000496787145391706	0.00203043531424159	0.0629788768468062	-0.6098349428199	1.38180870352945	0.00681550694467604	-0.00840588908143191	-0.0422498921270947	-0.0380002134505542	-1.50177829928396	0.000324985812356704	0.0218368847429743	-0.518272648347571	0.137823219798248	0.00570678218956896	0.029037050810991
274.62032685638	0.000635101825930349	0.00224459886606301	0.532251517875088	-0.00128015681906343	-0.00147836572403085	0.00171278758163349	-0.00351884616617266	0.000637328851466029	0.000235689661547481	0.0626303752871649	0.0180561441598684	0.48147343924024	0.000424394819291158	0.00227268273637667	0.0631965297611373	-0.608717787775187	1.37576587545097	0.00618445529398805	-0.00812522717228719	-0.0421331940996901	-0.0384228729762165	-1.49922288728857	0.00207752690772713	0.0203402679209273	-0.51711339046676	0.137435393834104	0.00615767343121835	0.0295271302405298
275.706227062743	0.000762758885113385	0.00206141269857032	0.53260417954999	-0.00132496963814402	-0.0018618904530589	0.00208198339114083	-0.00341756491381669	0.00126607913771469	0.000365445277204266	0.061956316578384	0.0179259640228677	0.481882275929772	0.000241412847493681	0.00238620798186087	0.0633933788145266	-0.607154721751545	1.37281020613982	0.00407264509924935	-0.00741845124525009	-0.0407839739532784	-0.0384001279787288	-1.49983345725437	0.00256672589880409	0.0223798065970366	-0.515615750158509	0.136891696647364	0.00746998847613665	0.0299359704807646
276.529084433611	0.000891492631355169	0.00196766292715652	0.532830081628663	-0.00125266945313811	-0.00200822692909603	0.00232467991191436	-0.00357174323719006	0.00142266890232596	0.000772006617662591	0.0616493752659042	0.0178857117683968	0.482130169432017	0.00015048389736904	0.00253414239000702	0.0639065239851694	-0.606521844555701	1.37037851874072	0.003657655564506	-0.00632640022678246	-0.0398574391907427	-0.0407383679681293	-1.50534152603973	0.00216327156970233	0.0225335612591505	-0.514720168042368	0.136641876137548	0.00850281814989999	0.0303463792079214
277.35199887805	0.00102324410248554	0.00187214089505672	0.5330290887608	-0.00140163187981279	-0.00187808935489647	0.00291449858528988	-0.00337446551116775	0.00134581234475324	0.000294690684008479	0.0612526589272322	0.0178061671754987	0.482362470258143	0.000153474778606856	0.00275814747817356	0.0647782478251418	-0.605456012101465	1.37434702175015	0.00239896487661532	-0.00566531497348818	-0.0378914961895667	-0.0392824147531094	-1.50332075267932	0.000662045810974882	0.0224001262762704	-0.513832478910418	0.137038484970718	0.00880766452408349	0.0305724769325228
278.821336085673	0.000405860067118323	0.00232575335939153	0.534101704939082	-0.00129706816381997	-0.00245952701216834	0.00211637315528464	-0.00379824929146104	0.000482795042439947	0.000759898381830194	0.0613850801598324	0.018355662841985	0.483354034896623	-0.000484519498605438	0.00226428452172226	0.0580952178935651	-0.603613912057846	1.40849461490727	-0.000468702765691431	-0.00700287595115967	-0.0453543932502066	-0.0422147537592692	-1.51343766614105	0.000550211907672231	0.0190453752447737	-0.511575500990743	0.140759900984554	0.00700811073928836	0.028142565597335
279.822387131715	0.000394630817827494	0.00244382616781352	0.534468187767457	-0.00149925211762446	-0.00259379110383322	0.00217104755293304	-0.00384277682139667	0.000434102178554314	0.000598523934051662	0.0612217209342048	0.0185092184854516	0.483713370368986	-0.000768530759379052	0.00217032208551701	0.0566221826575893	-0.60309782556101	1.41371377782675	0.00243260892082493	-0.00361875973959878	-0.0441120535128971	-0.0408934777723201	-1.50925868423029	0.000328919395112115	0.0165969598115997	-0.511198182378405	0.141578054552701	0.00825639837403339	0.0292396575166416
280.655702025643	0.00034845125505822	0.00230360920253247	0.534548605223176	-0.000188296355818011	-0.00172442996421451	0.00252175287905285	-0.00300559724981933	0.00137159535217028	0.000721868069861196	0.0607394892359032	0.0183287649499412	0.483838510064579	-0.000464077883996292	0.002167900810388	0.0542965769711807	-0.603610903922893	1.41668005556668	0.00149078315975991	-0.0037076664183475	-0.0449652528922097	-0.0417790326299606	-1.51327207809861	-0.000767304911083475	0.0165512682798675	-0.511541853231326	0.141875330992506	0.00730214622403032	0.0282866961506559
281.697200886549	2.90150486816846e-05	0.00219277061172815	0.534793891176812	-0.000763461092769454	-0.00192458394031657	0.00193774588647427	-0.00353999844073754	0.00148768249455621	0.00026163864505294	0.0605010976129984	0.0183304678834321	0.48409193728487	-0.000666474399922526	0.00174127614708884	0.0530777814394564	-0.60287741063728	1.41807021804704	-0.000492703129989279	-0.00187572874034519	-0.0422366278120898	-0.0411143386967692	-1.51508117136041	0.00193971518123187	0.0174987936706759	-0.510895743643173	0.14186532716449	0.00638519246561267	0.0287783715995356
282.754829394016	-0.000242342036475263	0.00204535226346498	0.535264090284875	-0.000750822710069654	-0.00124090300757454	0.00120223653897966	-0.00315995383482533	0.00155504198644534	-0.00102818218233736	0.0611957343937378	0.0181742379682349	0.484442795027501	-0.000274289394303953	0.00182500184097829	0.05536483382514	-0.598855324519092	1.38773605176824	0.00167385516939195	-0.0118778430270844	-0.0284339728917706	-0.0447860441338759	-1.50781582699109	0.0170887682591832	0.00608916630822591	-0.506498246080159	0.14044992224536	-0.0014062750225254	0.0203165609979961
283.756459856382	-0.000202416840416571	0.00211655475373208	0.535477640778596	0.000201117690280115	-0.00115430974667408	0.00061692538167581	-0.00364157861461568	0.000800054668827796	-0.000960494922397921	0.0618095833941024	0.0183444668164251	0.484556832822317	-0.000262267127831767	0.00129604985921299	0.052244828794302	-0.596574699700448	1.41090191590488	-0.000254503760184889	-0.0123723145965195	-0.0272982306324665	-0.0464102920942296	-1.51012624577025	0.0199092780596233	0.00441223270545025	-0.50404993983702	0.142894723421711	-0.00294629005937176	0.0178476980898049
284.853735006307	-0.000173008843692056	0.0019051039732542	0.535209978297839	-0.000187461538225768	-0.000534608720148341	-1.0872293451792e-05	-0.00284705094060811	-0.000513098152127341	-0.00022081558163337	0.0619664085597487	0.0181182852922929	0.484255677629577	0.000457618568608856	0.0011044451100454	0.0496998219976066	-0.595074796248447	1.41898453411474	-0.00277316371431133	-0.0121520773643481	-0.0239226779303078	-0.04749359965816	-1.50419531238903	0.0184242258119108	0.000295914243186656	-0.502504178161482	0.144216942451157	-0.00451587803813675	0.0166945467177902
285.651205203952	1.74847720813721e-05	0.00162846815245851	0.535150256189374	0.000131866255976387	-0.000331214223198817	-0.000185019381342054	-0.0033489439314835	-0.000321956747582874	0.000431495765304184	0.0620359465820945	0.017953727735867	0.484180169224685	0.000740248605054045	0.000901898225342252	0.0492459497074822	-0.594031403764764	1.41356682325585	-0.00386168630723765	-0.0184971180928687	-0.0213033561293287	-0.0477078869905245	-1.49544360911194	0.0115513760442477	0.00232396830241389	-0.501522556815791	0.143432366496765	-0.00793441318115894	0.0136422000052649
286.867377837349	-4.58889208783507e-05	0.00123057413686305	0.53509060751911	4.97822214037877e-05	-0.000473085520101883	0.000373514452267906	-0.00300236039990823	-0.000412194853527535	0.000159865539388504	0.0623380503057344	0.0176153344409436	0.484065226405907	0.000990750226059157	0.00028626943642409	0.0442465990115848	-0.588990258859469	1.38032670950574	-0.00810008936908431	-0.0168053826658754	-0.022522699888829	-0.047012551550853	-1.49201025579024	0.0120519645618122	0.0078852961495785	-0.496778567445752	0.139480939069038	-0.00482515730502408	0.0162953495160783
288.099573156707	-0.000249496404480361	0.00142936326116293	0.534654286399905	-2.34461617921501e-05	4.39387870914856e-05	0.000821421208245633	-0.00338448844930994	4.77644875223525e-05	0.000621888774009112	0.0631608307081296	0.0179302226057587	0.483512262562338	0.00156039787653881	0.000184203231052425	0.0374873497260251	-0.584588776602587	1.36373751207823	-0.00722676896033272	-0.0180603919819559	-0.0227704020595165	-0.0479875347213343	-1.49161463650059	0.0100814423334316	0.0129109182949593	-0.492350814497589	0.137203084079806	-0.00398959451934828	0.0165287826218821
288.98053333116	-0.000132430304444068	0.0015601513247601	0.534185199655211	-0.000262725009656321	0.000240486054499291	0.00116147716793604	-0.00354594786322085	-0.00026491935631373	0.000768989148462714	0.0631509089657188	0.0181194363260059	0.48304527522226	0.00177731865910908	4.00422639079333e-05	0.0345424945294321	-0.582621617659978	1.35383465883873	-0.00750478260425701	-0.0172464898319929	-0.0234371056623996	-0.0483291175394214	-1.48954530486898	0.00894608611128716	0.0154400274128353	-0.490352706436692	0.135906071295429	-0.00270380788501988	0.0170566142071573
290.158706142084	-2.84365183428709e-05	0.00158088382619426	0.533687442840889	0.000224433540686957	0.000180959088632834	0.00133029119526284	-0.0036790125995623	-0.000883760510126028	0.000326710722503686	0.0637399714683173	0.0182283202949427	0.48246503148339	0.00165396087896916	-8.18475681678074e-05	0.0312645681149131	-0.580878111981568	1.34676180035617	-0.00563401502279331	-0.0176611093185544	-0.0232620653686958	-0.0485768787241942	-1.4901063817098	0.00800815349720744	0.0179922212859452	-0.488537963218693	0.134871332222072	-0.00204444249135331	0.017062232599343
291.326787455342	-0.000280792293634281	0.00159496554871703	0.533062134715184	0.000137867528641692	-0.000529840823355888	0.000289397071520485	-0.00326941576257965	-0.00199005247778779	-0.00108830603719257	0.0638497306368991	0.0182570654624642	0.481825666274752	0.00111030901109985	-0.000692281792326109	0.0291073252210581	-0.578914523606916	1.35192695122002	-0.0046925358566912	-0.0161145283017197	-0.0195749604332384	-0.0495283175058927	-1.49406181439368	0.0115059046011297	0.0246543803016922	-0.486452941024962	0.134492440641649	-0.000544864050375128	0.0185261153944318
292.407758966148	-0.000435932040137884	0.00197564804898348	0.532527066058655	0.000273032090250887	-0.000123974278771655	6.9801890808389e-05	-0.00297231626118427	-0.00154863624746494	-0.0014168169212003	0.0639548478161795	0.0186198672866504	0.481280648081039	0.00131381839771183	-0.000508684960051345	0.0261215547267069	-0.576981579240973	1.34111692744251	-0.0054107993579917	-0.0161124534826529	-0.018653262652711	-0.0499223361563259	-1.49394371551157	0.0101610853910958	0.0264588416984267	-0.484481526634905	0.133216238933554	0.000168879063665356	0.0189415789457449
293.668189496101	-0.000468757611032234	0.00203923325437627	0.532187107077	-0.000181361696273447	-0.000884530902438375	-0.000436744941889221	-0.00248065647535198	-0.000113983260838723	-0.000784504531610292	0.0644771933982777	0.018679852327205	0.480864116185932	0.000710072085293233	-0.000798598299038507	0.0238532018980716	-0.575542561517003	1.33761803480144	-0.000794131838618349	-0.0141233103760298	-0.0157600468627672	-0.0535903330782913	-1.50243729944177	0.00637806702149307	0.0290576071982527	-0.482636135219083	0.132530798197537	0.0024708305689655	0.0200894391067654
294.452749540223	-0.000394195744022815	0.0019473558490973	0.531682964677555	0.000489610107412407	-0.00118730437203592	-0.000485939207409133	-0.00323761838880445	-0.000389397873769171	-0.000633418041061204	0.0644035764728776	0.0187171077656725	0.480375309574456	0.00056236419527985	-0.000841056596730141	0.0221887757756955	-0.573499792538511	1.33858225229496	7.12159980017565e-05	-0.0107598624506008	-0.0135632444794545	-0.0526118157982973	-1.50603257866208	0.00239939956198362	0.0272501831046603	-0.480872641029273	0.132855041385311	0.00427692622218677	0.0212229573751065
295.393685683208	-0.000103929424277783	0.00157618490336286	0.531274040550131	0.00119894381397871	-0.00110040118175814	-0.000846576965105896	-0.00346592813298064	-0.000421085147648436	-0.000283378790305267	0.0648076112710713	0.0184310906534681	0.479917644042936	0.000743528593751233	-0.000541840151501491	0.0204272781464419	-0.571196371706469	1.34398407883244	-0.00323362821814195	-0.0108572322165722	-0.0124529683528672	-0.0511405055044533	-1.50231305715555	0.00193638090562594	0.0253019888780111	-0.478943597315359	0.133639616746835	0.00356263405502303	0.0204267135282521
296.588954888708	-0.00031244585769222	0.00166003248575351	0.53111132904916	0.00113714149016994	-0.00103378881103419	-0.000869569149716366	-0.00341059162436393	-0.000551056692594551	0.00032040401802322	0.0659793698302273	0.0185525934894641	0.479587217388563	0.000920264940535974	-0.000133713734385264	0.0185474232795108	-0.568856397670224	1.34713983773949	-0.00392247093501327	-0.00887619020327399	-0.0112296869092897	-0.0514413310363164	-1.50180753808548	0.000282019449356727	0.0252036658644606	-0.47669932509424	0.133957559535782	0.00430825007119502	0.0210013966236068
297.431747730408	-0.000442093725250338	0.00153430379320096	0.530859392706555	0.000702042768013901	-0.00182385808911242	-0.0015891384600017	-0.00317731271312285	-0.00115589408675668	-0.000205515869015082	0.0653144965633512	0.0184412418924386	0.479413358339744	0.000657340985887696	-0.000380341664150568	0.0178915969568883	-0.568045213611811	1.34820064758194	-0.00404225205961038	-0.00883763654358959	-0.0113014329396858	-0.0509001201332469	-1.50348663011081	-0.000114965765151297	0.0248541769432781	-0.475984785464678	0.134107256947649	0.00403616551720359	0.0209711081699
298.379037913992	-0.000316578591593339	0.00148327927060635	0.530807651093955	0.00138776408829731	-0.00154152061924486	-0.0015274466905295	-0.00301296409340158	-0.00100843242498584	-0.000135801788750632	0.065313862043326	0.0184037396526094	0.479347233260881	0.00107444042237923	-0.000168406733675014	0.017648616142433	-0.567347935672967	1.34914864854885	-0.00225652488916011	-0.0082915521285889	-0.0110354892061451	-0.0495160373746765	-1.50376403711019	-0.000610002289007933	0.0241357647770235	-0.475462981714606	0.134296858085594	0.00420037134202778	0.0210179104892718
299.299289550595	-0.000452960488532258	0.0013324431362681	0.531007350024247	0.000857269031848299	-0.0012362782327571	-0.00194449957008917	-0.00354059785254519	0.000113315163718111	-0.000642003032195768	0.0658483527914396	0.0183589610900891	0.479456429851515	0.00154145454793458	7.14344593825629e-05	0.0168722150165746	-0.567161545916101	1.3504191211958	-0.00296651017770132	-0.00777112157780731	-0.0113874304633775	-0.0517409302186045	-1.49995636662354	-0.00181218379154649	0.0235379434186755	-0.475006363444845	0.134500493330888	0.0044221958554341	0.021127608440861
300.179283270515	-9.97210424286868e-05	0.00161211153386968	0.530599481379309	0.00116981900494257	-0.00183536385232407	-0.000774557008798191	-0.00325466401130755	-0.000270619572533933	0.00056227055840879	0.0641108978806233	0.0186250615868624	0.479269872493384	0.00150425095569836	-0.000296399496125877	0.0172538700470567	-0.566088800090302	1.34636792501684	-0.0028347692807304	-0.00890653350354194	-0.00821864277055546	-0.0521548709670235	-1.49884622365176	0.00160612801285787	0.0195906176276189	-0.473927241962636	0.134609983060029	0.00395663192227618	0.0200203179340066
301.472582775081	-0.000329961519196804	0.00185023807493206	0.5309301744978	0.000825513783207622	-0.00165481783049635	-0.000510598015894941	-0.00326647971787717	0.000159159897554922	-0.000419306082935389	0.0643580794563866	0.0189153792850415	0.479540113967616	0.00184803555198691	-0.000227132843188803	0.0139681541533427	-0.564121746219471	1.36259083622576	-0.00344962520388436	-0.00871459274496627	-0.00917067597081782	-0.0520447714346221	-1.50184715044419	0.000169259301981925	0.0184748775823184	-0.471999056235364	0.136321856998866	0.00400653608282038	0.0192882486180496
302.42574152477	-0.000413623905126079	0.00202778108903078	0.531064001841413	0.000775602158673443	-0.00150648957654483	-0.000365346119624817	-0.00290237292659058	-0.000271515685970432	-0.000460429200388776	0.0639952863841004	0.0190858708829185	0.479704716819784	0.00201613113022679	-0.000256930607339007	0.0132835421760776	-0.563733823448705	1.3660858000585	-0.000950793289441555	-0.0100182387104976	-0.00834255644352862	-0.0528901082880375	-1.50048428010739	-0.000429284220446478	0.0166537185745481	-0.471449024432193	0.136899395021403	0.00301347614717982	0.0182094612469964
303.220810908355	-0.000354542228503661	0.00179561731142934	0.531525483014456	0.000394037933358436	-0.000676564702660407	-0.000483683237700399	-0.00318351194808403	-0.00057896399329827	-0.000354848518712056	0.0640268378947537	0.0189542217106784	0.48013379413441	0.00237526489450917	-0.000103370126680841	0.0122822801076143	-0.563327160219094	1.36902150191911	-0.0017496460196631	-0.00944616809498527	-0.00895627880907228	-0.0525485887967989	-1.50101428316654	0.000209187042029414	0.0159865102646834	-0.471028731257711	0.137266799881323	0.00320247177967138	0.0181161869770584
304.403676167556	-1.1438942406493e-06	0.00135655594467769	0.531912112189335	0.0015024866415302	-0.000505564735291161	-0.000711062172988555	-0.00360097263000181	-0.000600259384862346	-0.000415351349440042	0.0631916755595218	0.0186536789921653	0.480606421192771	0.00226378713467213	-0.000342421015899349	0.0125368290363184	-0.563950031550114	1.37383771879991	0.000573004181932392	-0.00937384596063245	-0.00904685823741278	-0.0540635207881776	-1.50148239831372	0.000774099498449764	0.0148826624036093	-0.471317008922571	0.137883647008229	0.00300353860586639	0.0176579858601805
305.505791646464	-0.000323027376527138	0.0015702019461973	0.532341996473203	0.00153503944458595	-0.00080059523705549	-0.00129423129854844	-0.00350456267142272	-0.000133195529690723	0.000425796640809815	0.0621897640459947	0.018905948815499	0.481139163536249	0.00191866011817903	-0.00108995469167915	0.0115638479519005	-0.56294599761361	1.37778831265993	-0.000322907338762052	-0.0107289074178694	-0.0100144584857972	-0.0536073764594876	-1.49899200426407	0.00199929207611259	0.0118997977983044	-0.470301319484162	0.138648637239491	0.00204995965093492	0.0157980047506547
306.417228181211	-0.000757778976859315	0.00129788337533516	0.532887554360328	0.000589257103804077	0.000166740358160061	-0.00221261282382724	-0.00386367464466853	0.000999268735830417	0.000121923634761967	0.0621055183247037	0.0187486742727763	0.481660001237354	0.00243577085623468	-0.000934201407599811	0.0110431121027021	-0.562945602225514	1.38206729627377	-0.00139620338738444	-0.00956961390599012	-0.0113129985209086	-0.0533452644558227	-1.49601918522643	0.00302985934122199	0.0109801870165788	-0.470245406705311	0.139165647729731	0.00279887141253292	0.0156573852291083
307.550054054373	-0.000725581112849917	0.00131765541529257	0.533162539375405	0.00134098319874436	6.88380731500199e-06	-0.00235019278577685	-0.00343632055378796	0.00118745744373271	0.000665280233206699	0.061527562312015	0.0187624408981385	0.481985498421218	0.00223042548072233	-0.00133565723835539	0.0111572652474297	-0.563120738053086	1.3836323545737	-0.000502879969318321	-0.00970363948607375	-0.0116551649209295	-0.0539663541931389	-1.49829816614253	0.00374573654167026	0.0102921756651723	-0.470273118497338	0.139392785493229	0.00275266698847904	0.0151251311311329
308.539944303778	-0.000927934190740052	0.00115475651798135	0.53335896706319	0.00132505567254067	-0.000156907609762225	-0.00305396638801538	-0.00354355996599236	0.000928453441866113	0.000303954601804357	0.0608901072611266	0.0186607140568816	0.482245268028797	0.00217232076529883	-0.00163791076313035	0.0109826167085075	-0.563082040273395	1.38545294006813	-7.31193073668293e-05	-0.0100458314856544	-0.0121787517224574	-0.0538185111257912	-1.49915398833008	0.00319771223442954	0.00987987664304373	-0.470204693982732	0.139614518126157	0.0027855383492371	0.0147334440247987
309.776426530893	-0.000219933508779066	0.00147531843874811	0.534311155586955	0.00140976286984588	0.000464966079020321	-0.00225536287726062	-0.00375408270491869	0.000519899251151036	0.00105488699376636	0.0613536699470089	0.0190426015125117	0.483082515794514	0.00271289705346981	-0.00118310092298723	0.0103973348057356	-0.563480391428324	1.38391625100597	0.00037540870159414	-0.0100181809885369	-0.0131830573870508	-0.0536029887329279	-1.49640598744491	0.0031354062382404	0.00959312237621579	-0.470565639657125	0.13949008040951	0.00299995521397481	0.0143451344560702
311.034502727606	-0.000389288164014675	0.00165696403558118	0.534734292404307	0.00168582371925774	0.000719211933224101	-0.00232863674040679	-0.00389934298561559	0.00026905232396904	0.000723226676184992	0.060989755733874	0.0192797750514289	0.483519679562634	0.00305702655254978	-0.00105150397354064	0.0101189863161652	-0.563897962549038	1.38443561478642	0.00234025162358217	-0.00782486201144222	-0.0125207903029091	-0.0544482543785928	-1.50254608245088	0.00252052691129172	0.00900756934974928	-0.470798960790483	0.139610764614407	0.00434034300470563	0.0150853708767691
311.86502906035	-0.000460257494303193	0.00168261726148605	0.534923133473789	0.000715806811600273	-5.02491967823435e-05	-0.00277085895241841	-0.003088344925138	0.00123306482713204	0.00111950986544903	0.060896666399823	0.0192490402066782	0.483700942294829	0.00281536761771498	-0.00114652554882351	0.00915493349036467	-0.563577508003521	1.38664429626093	0.00224666713134413	-0.00789755834452082	-0.0129584267070049	-0.0541384226878304	-1.49872045526872	0.00275091016226785	0.00825340208882466	-0.470498978878408	0.139912832688761	0.00411123044348592	0.0145966828912666
312.775038535505	-0.000226787094232118	0.00153165066479556	0.535036588847588	0.000802004562384392	0.000273709730932902	-0.00214108758595904	-0.00348071899260905	0.00117356584127867	0.000458738172877781	0.0603604976222754	0.019194239602513	0.483865108244831	0.00303836467780512	-0.000651184661933137	0.00876756926549883	-0.563664775028536	1.38643398345557	0.00273236989356305	-0.00760097939143871	-0.0125574763384588	-0.0546582308895256	-1.49738010813583	0.00235671865597427	0.00746970240041607	-0.470489223730833	0.139984292317407	0.00399839057767688	0.0146794418591424
313.908714620346	0.000118835099545552	0.00127502523035324	0.535645471320867	0.000995754814360131	-0.000607610980701432	-0.00127978440449548	-0.00318486687823509	0.00169164742145143	-0.00101979004585166	0.0611195799307625	0.0189511331125256	0.484341129412955	0.00244944180209189	-0.000851750538358252	0.00842848768781315	-0.563691215575284	1.39218018360504	0.00228113923559609	-0.00774660889739769	-0.0112146050327716	-0.0539571765716199	-1.4998433685431	0.000605806530704621	0.0100110114287504	-0.470602246703574	0.14020019024153	0.00372462544802998	0.0144297791155018
314.913882322222	0.000232963055795038	0.00154864409058974	0.536001867346062	0.00046775599837349	-0.000428907658406639	-0.000344166381971739	-0.00329719614051986	0.0010206816799545	-0.00089206934427642	0.0619899880395559	0.0192597200153902	0.484561043702917	0.00259976481397622	-0.000204689503310912	0.0075961268133052	-0.563953741158783	1.38871972966788	0.00150787594347668	-0.00825536835181693	-0.010955446957003	-0.0527760189758723	-1.50329535005429	0.000549372614151098	0.0119893513317065	-0.470967550422233	0.139622304732652	0.00325983108395554	0.0141353309478748
315.90787882187	-6.71851453391357e-05	0.001339672794821	0.535606881272704	5.11432459661824e-05	-0.00102007417860966	-0.000149972644687884	-0.00250138193404799	-6.09358129597747e-05	-0.000621405748746484	0.061769801516059	0.0190239866251157	0.484188500537467	0.00191614432301853	-0.000116068728276701	0.00660763595598899	-0.564928991701067	1.38461005779206	0.000296635935390817	-0.0088619682836918	-0.0102721666736921	-0.0532379716221744	-1.5047138162553	0.00178925022223671	0.0142445112839115	-0.47177609970928	0.138930945832929	0.00203855323982873	0.01374830198737
316.785976859551	-0.000190911331691774	0.000983798505868873	0.535543461250705	9.72175356740782e-05	-0.001438595718932	0.000210877732019111	-0.00318606902017162	-0.000318459354669401	0.000152999046163989	0.0618981563076162	0.0188142792078203	0.484099452809504	0.00144446760307307	1.6553026484072e-05	0.0061798677505661	-0.565177741920731	1.38300217446768	-0.000371149490269446	-0.00868463697097858	-0.0102808023387827	-0.053976061406064	-1.50448612324897	0.00123469042853227	0.0144686701226083	-0.471893344931502	0.138748738780068	0.001769540040439	0.0139100761321673
317.672961165502	-0.000441455794929052	0.000552071415702071	0.53562801441818	-0.000271768558360805	-0.00108349773665545	-0.000403762072657886	-0.00314017192892326	0.000139576503745093	-0.000456940363409426	0.0624129467226501	0.0184526013481446	0.484105016929271	0.00139095248871616	0.000581522635128828	0.005992535699414	-0.565289215112587	1.38284926724961	-0.000439347157665585	-0.00805768978829558	-0.0107728975205117	-0.0536366469111947	-1.50365439339476	0.000198727508154214	0.0152957123843281	-0.471985260616069	0.138630227648961	0.00168515969124714	0.0145115645901863
319.238730439824	-7.1858265249604e-05	0.000896722991169851	0.534898258201005	-0.000120588076621721	-0.00153945748773854	-0.00116081979870294	-0.00320829104109345	-0.000122373991741984	0.000715926257310857	0.0624262676679912	0.0188890334691127	0.483368575369092	0.000713566572868207	0.000872456248220474	0.00827791115654574	-0.563433542801128	1.36842598552033	-0.000319711347035942	-0.00831520714294736	-0.0111675935481869	-0.0541977864825104	-1.50050893402882	0.00156626605854498	0.0171369087368438	-0.470024437028196	0.136982420021163	0.000745517976229297	0.0146245192571419
320.124360282305	-1.53042007506524e-05	0.000904364178731503	0.534628662932732	0.000298983404506982	-0.0019692634994782	-0.00117646127412212	-0.00350931882984928	-0.000207431113759847	0.000601314516538772	0.0630191960998707	0.0189792769867605	0.483013354292021	0.00030106754893301	0.000819874087832116	0.00902643305826807	-0.563106400291066	1.36397671009237	0.0010890537692161	-0.00966404269305194	-0.0102845796781926	-0.05470816942173	-1.50220854912269	0.000972931736557129	0.0193224879027886	-0.469575540130336	0.136266978151027	-5.73789748378889e-05	0.0142541932494499
320.987618075669	-0.000202822907489706	0.00107456910641644	0.534386799478097	-0.000853771357040328	-0.00166059311427655	-0.0014905129873481	-0.00252931710530626	-0.000585536194285907	0.000250670628555217	0.0638423379587483	0.0190788511980703	0.482656951655277	0.000462082182668181	0.000961838026843055	0.00909805809031971	-0.562645984950293	1.36362941157408	-0.00207797116172395	-0.00811253629973881	-0.0110126129599402	-0.0528041271009229	-1.50211933145935	-0.000429990825852791	0.0219452539170705	-0.46928270295167	0.135892538905632	0.00112991782648931	0.0146672285808371
321.946979700149	6.83741804238512e-05	0.000987769844020339	0.533827653120935	0.000177137497267882	-0.00148643837265604	-0.00110814278884888	-0.0036050994747723	-0.00191889231287328	-6.58191903240613e-05	0.0642041946663242	0.01917977642082	0.482049258312479	0.000691908257484962	0.00118826413914112	0.00988237814766347	-0.562403233543215	1.36016629596245	-0.00107590882429931	-0.00865511117395579	-0.0105052140942193	-0.0539111102662506	-1.50275578092259	-0.000918612244724402	0.0228569307043001	-0.468866701116658	0.135433464400718	0.00108112461088415	0.0145294126293171
322.882484499311	0.000144058410942139	0.00101005098796595	0.533254856463701	-0.000342187279626672	-0.0012500203660859	-0.000313282261589138	-0.00314051816800075	-0.00211733772857911	-0.00149775193503793	0.0637482712094529	0.0191845125236062	0.481539665355058	0.000807233054603949	0.00150437637245146	0.0104972477997919	-0.562234246601004	1.35527757396192	-0.00139714376029144	-0.00864341732189655	-0.00966401958186027	-0.0537679212466684	-1.50168812602375	-0.00204500339479731	0.022255345477536	-0.468680476797039	0.135031752306151	0.00133572048414103	0.014732493479479
324.069542895153	0.000407340349134406	0.00152695837850053	0.532672717270671	-0.000344934393662934	-0.00152661129521397	-0.00025246251751037	-0.00296705587214578	-0.00151416046955647	-0.00171415193420535	0.0639901277329125	0.0196912888687566	0.480930037750292	0.00066087028409035	0.00130748335313943	0.0111791799830761	-0.561947677719147	1.35461574679853	-0.00147532580492935	-0.00892931477785415	-0.00950707224815687	-0.0534743025665739	-1.50092584717933	-0.00182893292795367	0.0229345271948706	-0.468390795043935	0.134874652680878	0.00160928006447553	0.014648937081547
325.066994776857	0.000461113781298245	0.00154199635689528	0.532433699469931	0.000142017031205223	-0.000749961260419244	0.000349424673825039	-0.00236393586020376	-7.96975736506384e-05	-0.000925173650158829	0.0644339595243427	0.019683209352521	0.480624016322833	0.0012357450358552	0.00156429490568982	0.0117021114047957	-0.56183721242363	1.35295842568196	-0.000977226211302889	-0.00828360544264542	-0.0091574313770277	-0.0527339296068928	-1.49901781871077	-0.00105445098838334	0.0231545893531162	-0.468320381308207	0.134677812877165	0.00232110929953227	0.0149904342520035
325.937203956378	0.000418223515374027	0.00143280384022703	0.531861886957665	-0.000508387924682223	-0.000352587659387888	0.000537086728706436	-0.00314574553385884	-0.000312215591998415	-0.000569138393101607	0.0644035168686614	0.0197123039843526	0.480062433376778	0.00139716782710568	0.00159801909043431	0.0120654876415109	-0.562229738989671	1.35051207374803	-0.00140369503123405	-0.00718853300693905	-0.00882101877302485	-0.0537886952622084	-1.50138348476821	-0.000418573421950741	0.0240772615814762	-0.468508635769326	0.134317953836601	0.00298234815757868	0.0153154084581473
326.970536053825	5.22935960491885e-05	0.000919552742254119	0.531399543205902	-0.00130658155760201	-0.000370971554995441	0.00105265988960767	-0.00328102924745788	-0.000282308808511907	-4.11866484471322e-05	0.0648771205824182	0.0192857052299146	0.479542160544409	0.00119528942692437	0.00126295564547896	0.0118916940213691	-0.562730357985856	1.34752870659293	-0.0022364572475431	-0.00749853935218888	-0.00853361699140533	-0.0534183397329372	-1.4987005029822	-0.0002310284830492	0.0253340886063393	-0.468956412321884	0.133869007490912	0.00257155654695759	0.0146957808420784
328.159075934433	0.000308539820478495	0.00104981048824779	0.531210065465118	-0.00121445397539216	-0.000483497564715266	0.000985232418781895	-0.00341114599407162	-0.000653436124961418	0.000494881674682094	0.0659721044185785	0.0194763631241284	0.479195116567036	0.000974541736146336	0.00082133064468799	0.0120775448028191	-0.562386683501984	1.35197077160822	-0.00139990537724682	-0.00720951394403365	-0.00892314668065214	-0.0534776038687814	-1.5019276532644	0.000214250172749368	0.026430171318223	-0.468557041285985	0.134137790622568	0.00248280299493607	0.0144360356416568
329.013108625676	0.000334621306114766	0.00091304052286011	0.531055041117678	-0.000944685368555783	0.000207959954561805	0.00158307868814468	-0.00306648342385753	-0.000984248111717413	9.36780487793579e-05	0.0655523062489088	0.0193404179535675	0.479082235694791	0.00112889519257363	0.00102990194700398	0.011950297164867	-0.562633246729169	1.35344577659912	-0.000475230078443844	-0.00586861952240586	-0.00790710319351976	-0.0534063153203874	-1.50175339579671	-0.000571577865110132	0.0254393042423428	-0.468748889427538	0.134392328098071	0.00273154355762456	0.0149248272703359
330.193969137332	0.000250511948397689	0.000769276896210441	0.530948684882824	-0.00138113926607785	0.000147444770255707	0.00173963172932047	-0.00306818536005253	-0.000973000773887378	-5.4230757598235e-05	0.0654602941034626	0.0192464576331519	0.47897237567528	0.00074825386616576	0.000880525656962038	0.0116397038310039	-0.562669875102429	1.35390624253323	-0.0013757720780455	-0.00618443571081356	-0.00778436597884701	-0.0533015675509795	-1.50090049915092	-0.00091385036757645	0.0248027038523576	-0.468724850014231	0.134504215279967	0.0018184165126292	0.0146006241238862
331.21627740172	0.000228798210012595	0.000835535367589032	0.530853058908277	-0.00140055914859403	0.000121202283694504	0.00169210505367458	-0.00286734946970301	-0.000630217754986525	-1.60739086207595e-05	0.0649745229031611	0.0193252350416326	0.478925603522337	0.000356585385829801	0.000818413769841697	0.0115457518357813	-0.562599770278216	1.35514814555645	-0.00129842445798344	-0.00611544276731609	-0.00766914754696528	-0.0530656831321404	-1.50174808196324	-0.00139188032808744	0.0249870938168537	-0.46861177407945	0.134587951128798	0.00127565760430433	0.0143869258953981
332.330658189711	5.34914946132228e-05	0.000922938652581553	0.530940677878067	-0.000944074909629738	0.000261147295124075	0.000934146451859109	-0.00323291073586952	0.000305048344127097	0.000122506830933361	0.0644812273295929	0.0195067970146186	0.479054052377735	0.000117872255361206	0.000952930221207669	0.0106869283232899	-0.562384221106291	1.35282438643638	-0.000781322076138964	-0.00556344905568636	-0.00981450950747371	-0.0535206638061722	-1.49893487825635	-0.00138349690533464	0.0238876408614581	-0.46825568944191	0.134495730897908	0.00101224916074868	0.0146689791871891
333.511139501924	0.000128387667263078	0.00110506466444865	0.531239002970265	-0.00153152892437055	0.000631095752263555	0.000247687196611995	-0.0035834951838784	0.000666970944400762	-0.000740203200166979	0.0644921015815942	0.019780858496092	0.479325724127432	0.000152213172067468	0.00117507283718365	0.0111310265753575	-0.561630575889242	1.35606453170653	-0.00139037142646697	-0.00452545462035478	-0.0113093823269188	-0.0537405752034596	-1.50037160022071	-0.00327256704322342	0.0233815410354445	-0.467391496820414	0.134875863321272	0.00136416070141788	0.0152262244292159
334.399261372976	0.000283878544119215	0.00111372870123142	0.531447949113845	-0.000382062181530533	-0.000737473043741052	0.00078923464980784	-0.0029466672464822	-0.000816162287942051	-4.53029471052029e-05	0.0639620813309663	0.0197675287538371	0.479582975117421	-0.000592045521710841	0.000771593726955857	0.0114765385463041	-0.561417977004829	1.36109760673456	0.000673081213956561	-0.00726338759872196	-0.0106733249172615	-0.052604882091105	-1.50365043155568	-0.00247171939161841	0.0225724812051579	-0.467229544340119	0.135461146488141	-2.37954800108001e-05	0.0145237674397643
335.305672796269	5.47143151465938e-05	0.000998978055508869	0.531934688607707	-0.00104870485960295	-0.00051298347472502	0.000416678743141945	-0.00332085075602353	-0.000357453304520701	-0.000403548693469256	0.0637530548684354	0.0197505157319652	0.480071066184017	-0.000331410508662997	0.00108494144291982	0.010844140922186	-0.561864626669342	1.36416852878466	-0.00128559920280269	-0.0065547116207569	-0.0111274708160123	-0.0541794800437694	-1.50159915943188	-0.00248493059695361	0.0203978377579733	-0.467371493271441	0.136039302094771	0.00101915655276375	0.0152856351594824
336.610705850753	0.000425430285800935	0.000877143829715218	0.532680275728674	-0.00146859862410382	-0.000606665426824134	0.00202266127944289	-0.00319391060083232	-0.000376362508928386	0.000158704596291609	0.0638761303787944	0.0196903785509345	0.480763505396958	-0.000212303050815738	0.00160226276389024	0.0110139522925161	-0.562091514009212	1.36571826217892	-0.00135298632783749	-0.00785652921840454	-0.00948632569660638	-0.0534981419850633	-1.5008013795372	-0.00252280240270519	0.0187583962317063	-0.467550961065073	0.136411347291116	0.000943356960285155	0.0152440647309408
337.449448132016	0.000478122916532592	0.000890806283524626	0.532753329646559	-0.00129889035266832	-0.000847362987007829	0.00181447352556858	-0.00336603539902018	0.000599411929023068	0.000234253190286638	0.0625288061302847	0.0197693103780831	0.480996006076431	-0.000278278449507111	0.00185319309090616	0.0110804103458225	-0.562180339422085	1.36662795609906	-0.00139007000418917	-0.00841375225924672	-0.00896430504290674	-0.0533522474280938	-1.50003655307376	-0.00244073163495505	0.018241677989015	-0.467593921718427	0.13656999351162	0.00107483491925633	0.0152107646915444
338.525892138656	0.000607033476753002	0.000692469436508714	0.53311368074334	-0.00132359225624021	-0.00126724772618692	0.00219761081790079	-0.00325933688359678	0.00127757741177427	0.000326506446752417	0.0618339473102469	0.019625945017553	0.481415487756198	-0.000470207708612047	0.00195105778090213	0.0113039360431716	-0.562432922513127	1.36730706250824	-0.000709116926827834	-0.00921472437899504	-0.00846394414693092	-0.0540288616330682	-1.4994040817545	-0.00197753246204185	0.0171200538044893	-0.467680084347915	0.136785636786758	0.00103186913338063	0.0151537714375093
339.345389580199	0.000731590694172624	0.000604918775350373	0.533347975694036	-0.00127153195545379	-0.00141366955094121	0.00242703921017609	-0.00338907022888792	0.00146063277576197	0.000770077145081969	0.0615268275432741	0.0195888552474866	0.481671832034381	-0.000548525192747118	0.00210476123583372	0.011293354624165	-0.562492631571286	1.36772028669503	-0.00101683572454679	-0.00950237263687608	-0.00827285842226212	-0.0539732890975686	-1.49987148421032	-0.00140671328524998	0.0164293692204221	-0.467695532377314	0.136919907652555	0.00111918744969594	0.0152609979628912
340.216012020248	0.000850017529993529	0.000510566220848009	0.533578930430284	-0.00142571266698108	-0.0013231793674644	0.00297167944293276	-0.00321657475807065	0.00141719111404811	0.000400367207031562	0.061189589381087	0.0195142275540157	0.481927025077876	-0.000551621785308763	0.00231220910820858	0.0114921209019149	-0.562579741524069	1.37056694776938	-0.00152771050638885	-0.00942961393934966	-0.00748305890736518	-0.0536248135531496	-1.49922429420879	-0.00211556145743675	0.0158687031030365	-0.467766555318703	0.137265844650342	0.00124417600667457	0.0154651949512501
341.586277387754	0.000295237488250642	0.000950083887687014	0.534571974742173	-0.00126918901239614	-0.00185860668342174	0.00225362167094715	-0.00362448229269135	0.000542827752572224	0.000840228859536304	0.0612757894924725	0.0200430282124425	0.482850154259375	-0.00112975340375826	0.001849043120529	0.0104367886821396	-0.561989038688806	1.38102515936159	-0.00205019685907115	-0.0105255701094769	-0.00983141813768933	-0.0544040488810201	-1.50243674031992	-0.00176292524069644	0.0148397163676386	-0.467028678727512	0.138396383428129	0.000297479808277242	0.014448711501765
342.69399176187	0.000301157408972717	0.00107811538767569	0.534959740187528	-0.00151727121781183	-0.0020142256968031	0.00229580200873418	-0.00368689567272704	0.000486773627799875	0.000636308358009861	0.0610857704919379	0.0202113176017492	0.483232573772849	-0.0014334558777576	0.0017391666327223	0.0108000174463597	-0.561901670866148	1.37918482626307	-0.000440401941088667	-0.00881650929218169	-0.00874204108183216	-0.0538023539561673	-1.49940845144027	-0.00113571484163118	0.0142736936987154	-0.466985944661279	0.13828817735372	0.000799469361718694	0.0148183473067537
343.410781604152	0.000319170805114725	0.00100525642009669	0.535032530276483	-0.000276558277864542	-0.00118583609199382	0.0026658158617098	-0.0028508791290621	0.0013838229695307	0.000847202877289294	0.0607192331484565	0.0200864762524229	0.483337923037594	-0.00112733619919184	0.00177939360287849	0.0103064945279128	-0.56243157147763	1.37592489737744	0.000834810831888056	-0.00763755157647785	-0.00847418292132233	-0.0530129027374653	-1.49884510033688	-0.00141796386509273	0.0142846219213243	-0.46752601331394	0.137969537996986	0.00102059216910363	0.0142578081518069
344.313338104952	4.61516651031126e-05	0.000898157310400301	0.535206635858421	-0.000751208595665851	-0.00149741176494007	0.00207880366821842	-0.00339249577439129	0.00139053972236782	0.00038795572137507	0.0604345570428535	0.0200865812129976	0.483529946004014	-0.00137729320310492	0.00133320622977931	0.00982216166003371	-0.562684810405884	1.37765044769552	-0.000360642746063262	-0.00757327193827215	-0.00886225943251837	-0.053927051055059	-1.49877882986617	-0.00122178009767049	0.0148625020324868	-0.4675987388095	0.138055046567165	0.00056082225285326	0.0135481508544125
345.4364596974	-0.000268708669340664	0.000681862649342901	0.535728888702267	-0.000842701750763121	-0.000665824813554153	0.00133241209926142	-0.00305447341541809	0.00163725818940105	-0.00104012222371026	0.0610817263774218	0.0198748192231697	0.483937187641446	-0.000860830126729022	0.00147876198325475	0.00987924515187739	-0.56241948531223	1.37425029066775	-9.01748319991228e-05	-0.00740093780522805	-0.0081371260803487	-0.0538016360823559	-1.49764017509924	-0.000174511412200795	0.0128054799690741	-0.467272076015502	0.13799421020154	0.000247838250677001	0.0124680413339132
346.414876649291	-0.000376797678842756	0.000902016315993889	0.536077218545195	-0.000210148539707723	-0.000831148589288886	0.000497623074025689	-0.00328545403356864	0.00106608607531208	-0.000929213173432668	0.0618708857447949	0.0201495654822988	0.484160364554434	-0.00103994189765551	0.000832411706787945	0.00946936768718907	-0.56211813212217	1.38010563801766	0.00043033562028469	-0.00752193587343559	-0.00914193137548136	-0.0541939894308057	-1.49958894447163	0.000396668686044417	0.0136529815252058	-0.466848285181813	0.138442351303073	-0.000238952909182642	0.0111260846818398
347.54386334226	-0.000213790236565514	0.000591262738289931	0.535698023530579	-0.000218967510800531	-0.000112384442470899	6.45597859260236e-05	-0.00275200857453854	-0.000364023208752304	-0.000504998112427408	0.061873991597109	0.0198586835172802	0.483771786905732	-0.000232945232500884	0.000712411284858991	0.00940854870155861	-0.562272685149865	1.3787235136879	0.000458889901651559	-0.00617907124966113	-0.0097374432595816	-0.0524926008029021	-1.50468194559508	0.00204904176137773	0.0138614111564117	-0.467068168284448	0.138260893549606	0.000715850112147945	0.0104953426716078
348.355963425151	-1.39693534750228e-05	0.000289923712962691	0.535618753219987	6.81339449112477e-05	0.000270890094790988	-0.000142003730934809	-0.0031784885646073	-0.000331835712954117	0.00030246516964827	0.0619327352046705	0.0196648342421283	0.483678816695987	0.000172780710110871	0.000586830116007307	0.00960300371473645	-0.563116940005676	1.37592170291408	0.000251646960781067	-0.00615473698236862	-0.0101484511728204	-0.0543534591624778	-1.5013796138254	0.00253665803599708	0.0136565636694918	-0.467565755614591	0.138013351217032	0.000948234457611536	0.00986883304127997
349.393601546395	0.000235049080165406	-0.000234488924350759	0.535733358629478	0.000213290764311449	-5.39062288632272e-05	0.00051437611352374	-0.00278788593534209	-0.000270346083865101	-0.000102984731339438	0.0622854306192741	0.0191857745408095	0.483731567028449	0.000230841425256976	-0.00010848980402439	0.00968194193855555	-0.563762708698271	1.37430103395232	7.47627411313238e-05	-0.00646507813293448	-0.00911313052454026	-0.0533353875616654	-1.49973480270674	0.00178513227670404	0.0151268356914161	-0.468177398555105	0.137663892175862	0.00140591614654844	0.00888520940775689
350.755085011032	-0.000176789565736612	0.00013943755034238	0.535084006558314	0.000172737067652466	0.000399428581596234	0.00114654814657486	-0.00320171936742374	-0.000133429463329845	0.000849218679387494	0.062675199647246	0.019676951363432	0.483026417177731	0.000857123577618295	-0.000258773885425256	0.009243437458638	-0.563527395927676	1.36853963132268	-0.000279295935366184	-0.00580870421072504	-0.00858344817107887	-0.054093982258105	-1.4986150974176	0.00286422585755622	0.0168350268811017	-0.467735400311862	0.136860066852403	0.00259670390529052	0.00869749607357858
351.650356146886	-0.000222934466688717	0.000150011344535066	0.534799181033568	-0.000255328696426858	0.000828144341793548	0.00118990265685831	-0.00344461884418062	-0.000276820843692963	0.000697013797763537	0.0630836785212184	0.0197608410646129	0.482681869911089	0.00123717621759556	-0.000221270650801198	0.00928940519179786	-0.563593094158727	1.36624969503282	-0.000998109653547703	-0.00512648618178098	-0.00862161986189603	-0.0542656467370341	-1.49867769850335	0.00269460041228172	0.0177056904371216	-0.467702937557995	0.136515303580814	0.00332769121804198	0.00860347722858836
352.803705885684	-6.16309739179907e-05	0.000236762678542449	0.534437370746078	0.00075780753277969	0.000795575763979493	0.00144232166291296	-0.00304939402879325	-0.00053039538880343	0.000155298659935978	0.0637805915856047	0.0198640350156559	0.482220948175469	0.00120480336297701	-0.000305707576071478	0.00976232218136757	-0.563499533762115	1.36426785716316	0.0010313437674668	-0.00538020983570322	-0.00822746649077784	-0.0528180703903918	-1.49785846852683	0.0019170654290309	0.0191374076274723	-0.467675687161902	0.136119919056642	0.00330249388010537	0.00818597002635912
354.007171546693	-0.000442896856524398	0.000177635597432342	0.533805699713648	0.00010562385213869	3.23818262303714e-05	0.000538004611204122	-0.00317518042699053	-0.00215309458796876	-0.000915777641869821	0.0640055200966582	0.0198890045060759	0.481559690554821	0.000608303363999674	-0.000902404410559633	0.00926717136982392	-0.563671803044257	1.36414354078256	-0.00026369113974414	-0.00650758491255015	-0.00940013708954469	-0.0538599189121564	-1.50278606596713	0.00030483160737227	0.0215585046802853	-0.467620938500715	0.135778523396199	0.00249053047920312	0.00717061214791847
354.979325665423	-0.000548633645475693	0.000379784588719764	0.533355461996169	0.000423439667469832	0.000313918977577677	0.000133555994604663	-0.00281923588523454	-0.00168859206511563	-0.00148302478385947	0.0637671807631761	0.0200681456330862	0.481142466671194	0.000756292672996407	-0.000838811111749509	0.00908226785506414	-0.563416031054528	1.35713905951512	-4.53856573093302e-07	-0.00586483212377632	-0.0100178512538157	-0.0536545103543826	-1.5011421347222	-0.000174325797804756	0.0216269160819839	-0.467345391447644	0.135097111564632	0.00294356039922368	0.0074169627476879
356.309908921298	-0.000724998643155332	0.00067876158324976	0.532952645999294	0.000134748078476687	-5.50842003626935e-05	-0.000225242772776745	-0.00219229810275281	-0.000517046956402529	-0.00103649639709497	0.0643092272109446	0.0203304787628201	0.480662918911633	0.000415807573276999	-0.000902461202122707	0.00927394763932633	-0.563710393019651	1.35454067204631	0.000709926182068661	-0.00633095365875677	-0.0100637312458013	-0.0535371270809309	-1.50003741122481	0.000370971905987254	0.0227408074365337	-0.467555678884015	0.13470385687761	0.0025550375717635	0.00732796816607173
357.187984221618	-0.00070472357202663	0.00050788412943426	0.532433548440825	0.00047730715885118	-0.000748243991095423	-0.000485916580271952	-0.00298652087848837	-0.000384067346960064	-0.000590012246413572	0.0642843657727811	0.0203042722727061	0.48015107482419	4.69051579837477e-05	-0.00109378318929457	0.00928756514300755	-0.563935546854177	1.35364340219028	0.00133908287267569	-0.00636375691811659	-0.00996435074611248	-0.0543764601825009	-1.50186125546903	5.65578659962576e-05	0.0233136078108371	-0.467636134272134	0.134541213474737	0.00241456331113678	0.00746984493502071
358.009109398714	-0.000528988733745523	0.000276647737538342	0.532099302442831	0.0010566162792919	-0.000643033626535541	-0.000725617616661114	-0.00332617182641218	-0.000552141343752321	-0.000395773743356258	0.0645352850607839	0.0201569354173309	0.479788605081755	0.000186072961383683	-0.000859927632092684	0.00920972781794645	-0.563886428197472	1.35312133780797	0.00127382696093779	-0.00655871131639205	-0.0100750830503942	-0.0540959605181927	-1.50107049045183	0.000205445946518361	0.0233989720158756	-0.467599934481058	0.134481685616684	0.0021092322818189	0.00747569893209567
359.223006140524	-0.000733096694064829	9.22765181732254e-05	0.531619991166827	0.00117620969384363	-0.000700687617537795	-0.00131619492918541	-0.00316626520727871	-0.000455868679895533	0.000259676817238541	0.0651952077506965	0.0200121188950646	0.479220352633162	0.000353789532860298	-0.0005100335647431	0.0089206912607891	-0.563681099400041	1.35244329243334	0.00134128646746015	-0.00649855738103947	-0.0102173128266214	-0.0541939177873713	-1.50022674414232	5.00921568084615e-05	0.0239156965474203	-0.467356477801406	0.134352648084449	0.0018444502034294	0.00763007991847889
360.177829089347	-0.000754931648556434	-1.1119347823401e-05	0.531509295033565	0.000728739280482444	-0.00142943178846134	-0.0017422645803612	-0.00304366050917255	-0.00124422948827334	-0.000204005796327627	0.0649942154845674	0.0199431748189167	0.479118653151838	0.000138897849412096	-0.000654318212765451	0.00881567429750113	-0.563578267283027	1.35245838232614	0.00113069718938139	-0.00691817274633702	-0.0105269146603959	-0.0538957565498419	-1.50308944467283	8.2462558576815e-05	0.0242163546671293	-0.467252261492579	0.134313959005523	0.00142111656417251	0.0076872794099767
361.049298584207	-0.000581155995040171	-3.20108193257828e-05	0.531507640144397	0.00148759882495661	-0.0010737069962809	-0.00157644071636783	-0.0027920632293302	-0.00102578671724049	-2.7614150772224e-05	0.065170506881529	0.0199214588838827	0.479079243349174	0.000589086776372354	-0.000397247750181952	0.00909592367375403	-0.563415859938254	1.3526026297584	0.00276276274539111	-0.00648810009375875	-0.0103801852194483	-0.052555044331697	-1.50177307515988	3.06030927942497e-05	0.0240132639663044	-0.467216880485408	0.134358585425897	0.00170150554614871	0.0079543795046281
361.995371669262	-0.000680150733563389	-0.000199873880637644	0.531661929195267	0.000945163534719535	-0.000939653958944822	-0.00189901180005055	-0.00341606978175327	-0.000172275998668218	-0.000315269928034508	0.0656481709878844	0.019870564707495	0.479152238776139	0.000960925742023963	-0.000214799828134129	0.00883503760936207	-0.563783457019129	1.35337205733853	0.00199703908155926	-0.00615050266726637	-0.010867184194883	-0.0549275921005258	-1.49771644843534	-0.00105815795452369	0.0237617292738925	-0.467248469062387	0.134469363225	0.0019766971460029	0.0082021563169601
362.939996584854	-0.000377976644396046	5.24592632420758e-05	0.531287815316094	0.00130230518423349	-0.00142955033934415	-0.000962125687662927	-0.0029946731882773	-0.000497152052874483	0.000635493103764538	0.0640745326840491	0.0200979977600324	0.478975853026933	0.00101098589552246	-0.000503871571214497	0.00938274979655285	-0.563136981790106	1.35032338760346	0.00229259068321706	-0.00700971216816165	-0.00884590456355839	-0.05422708970074	-1.49828137344312	0.00088890337572665	0.0210746750226484	-0.466681091687984	0.134512155408472	0.00166636581850011	0.00755958134638106
364.185961169966	-0.000482516965409633	0.000222136925759459	0.531564587701089	0.000910008268871519	-0.00128275278311536	-0.000608071324005586	-0.00308349397723617	0.000160924577573839	-0.00021293381657384	0.0642331321297392	0.0203317976557103	0.479206238155319	0.00133650351629285	-0.000455497354896331	0.00807502769824003	-0.562381366494422	1.36080477264504	0.00198758079250796	-0.00703264447426051	-0.00897777643864174	-0.0544479900551576	-1.49955966712099	-0.000559084655799991	0.0205959133131042	-0.46585867724395	0.135582685796395	0.00168957307694311	0.00714998246334282
365.202341164214	-0.000557003376649232	0.000431468242771866	0.531686662983905	0.000991362877603357	-0.0012586749401573	-0.000312745614905243	-0.00281337982308896	-0.000114946420222004	-0.000458213937449971	0.0639392982694812	0.0205454328450232	0.47934947226448	0.00146931343614352	-0.00051755554429528	0.0075924322630826	-0.561983002002351	1.36239244658492	0.00154576718836813	-0.00603357255976099	-0.00912449575804836	-0.0539090425733434	-1.50184903725925	-0.000236424161820514	0.0196428991250966	-0.465490228159538	0.135860633641745	0.00239519301128884	0.00731695726541826
365.926121648154	-0.000539667620507621	0.000223265562251179	0.532063228874349	0.000398842469718752	-0.00028147058731352	-0.000572345463523291	-0.0029367020093766	-0.000713603381042292	-0.000188351361872228	0.0638771439099156	0.0204134257175281	0.479709395321848	0.00191994105495451	-0.000280335812840331	0.0074924057720532	-0.56219181564376	1.36509927798434	0.000696653390420598	-0.00472226042709559	-0.00972410447313414	-0.0535754294735147	-1.50359863946802	0.000694524278255544	0.0186275956980164	-0.465657331887669	0.136250454082093	0.00299484994455386	0.00746370677197479
366.994957246668	-0.000283979742271391	-5.30661348959342e-06	0.532492121844769	0.00127082650694016	-0.00038024549423571	-0.000505775697730774	-0.00327614332176758	-0.000459340565897831	-0.000379447318663168	0.0632679810585335	0.0202946423434163	0.480194473011733	0.0016646394259598	-0.000603068528238714	0.00810250328665499	-0.562991137838487	1.36892814721429	0.00232708991703836	-0.00468854796220901	-0.0095565746518193	-0.0550588212932015	-1.50153620181909	0.000855774198192369	0.0173233523336718	-0.466128657480239	0.136798162289356	0.00276615805145553	0.0069477271343749
368.236099375232	-0.000545372529503032	-1.30923020170533e-05	0.532983564692344	0.00156722072790647	-0.000418035319750279	-0.00149153013425789	-0.00320252337842801	-0.000287377819381611	0.000335747440334042	0.0626964310386559	0.0203448380408999	0.480730348239345	0.00147760911199055	-0.0011988839604613	0.00785188330290859	-0.56282041317445	1.37132431076634	0.00222334270379935	-0.00486181816869564	-0.0106051688226356	-0.0545817665310324	-1.4999123993359	0.00149115248416196	0.0145608236378065	-0.465895322004797	0.137387133319077	0.00253283771473064	0.00578981603187042
369.106696829603	-0.000863298530016088	-0.0001836578772512	0.53341093046011	0.000915678425657375	0.000336767925493428	-0.00210773240431461	-0.00341692967728029	0.000874656214239922	-8.2951888884109e-06	0.0623999230578526	0.0202621873914672	0.481164852039931	0.00184596766984635	-0.00114214727026079	0.00750985589320341	-0.562887321389729	1.37533086828215	0.00138976069282691	-0.00372188272527348	-0.0117726746019634	-0.0538023449599406	-1.49648907211747	0.00221065737505592	0.0134327317972924	-0.465967257655706	0.137905232693949	0.00317080004396062	0.00568851209150718
370.223198170747	-0.000885084568312652	-0.000254806709301999	0.533629243885962	0.00126391737741048	0.000302358071212143	-0.00221663384367354	-0.00336718826283518	0.00103988569382068	0.000554787099082835	0.0615054333393313	0.0202376522042787	0.481475487264654	0.00174643742786538	-0.00149604932350122	0.00767754231345648	-0.563361052057783	1.37714559872657	0.00177919940746341	-0.00337910525101233	-0.0121321972668126	-0.0544389293909799	-1.49753284512664	0.00318653780553642	0.0120466675005253	-0.466266755757266	0.138246250586213	0.00344278310029706	0.00531862704889399
371.270288708023	-0.00107576575808451	-0.000404317475619048	0.533845919914269	0.00127142085595087	0.000187737945505268	-0.00286667745960155	-0.00342374982949591	0.000839519648788047	0.000310681060528808	0.0608729214018909	0.0201448965885637	0.48175368265699	0.00171876680133729	-0.00179017156030742	0.00756894691656849	-0.563518194078207	1.37929273133245	0.00202230520463831	-0.00379096817000137	-0.0126648921905893	-0.0546937111979348	-1.49921528476037	0.00245918911905677	0.0114897268694367	-0.466335698269115	0.138518257995585	0.00337067422129714	0.004886072296167
372.368535738205	-0.000391664601279671	-0.000101277077759704	0.534760339343081	0.00142414174504905	0.000804276038257202	-0.00205602315994833	-0.0035573423927686	0.000622504650725125	0.00111725544843509	0.0614510496268653	0.0204961924507126	0.482541660830808	0.00223215090802707	-0.00135736855968014	0.00761445088311797	-0.563655172290907	1.38030975088689	0.00227188314429149	-0.00360368960504545	-0.0126780494470289	-0.0545656309299067	-1.4984700520956	0.00252128428381485	0.0111191725505474	-0.466438453155168	0.138653950564842	0.00367904129732542	0.00479484423509644
373.722347178218	-0.000525627124512094	9.80254501933556e-05	0.535233687884454	0.00158132037267587	0.000985373896124815	-0.0022501843683919	-0.00360712481889292	0.000315162580494893	0.000784690298751456	0.0610403981225885	0.0207425319067848	0.483031995928649	0.00256366875669462	-0.00126378497141884	0.00768473493340915	-0.563947366748759	1.38144868107326	0.00287935557347039	-0.00261260849509583	-0.0126233441129467	-0.0548362410991833	-1.50112481708186	0.00237932733959203	0.0104638942171545	-0.466631660005297	0.138840040593789	0.00443776810795821	0.00505067358757563
374.56339937526	-0.000579211992239671	0.000162478514355251	0.535460197934576	0.000974301043449664	0.000425799470096363	-0.00260223572497801	-0.00309912439050037	0.00100285230937182	0.00109157647418721	0.0610011700053431	0.0207787514547579	0.483243662992515	0.00245071586093116	-0.00134771875502269	0.00738156407883239	-0.563968307488212	1.38207496303775	0.00269344030602034	-0.00282125764707529	-0.0129811040787862	-0.0547688329801497	-1.50001103381574	0.00241877173185437	0.00965784568737462	-0.466623741988142	0.138998342306911	0.00429870942836126	0.0048091440521411
375.450321201182	-0.000391124763300354	9.39246513458526e-06	0.535521149941423	0.000643862659175141	0.000635194960485455	-0.002055205708489	-0.00330689272235017	0.000990951359164939	0.000374014237926716	0.0603034047396352	0.0207018565383299	0.483377854827081	0.00263134421362736	-0.000874145511466501	0.0073837820312422	-0.564099942644706	1.38299172455703	0.00202797375634832	-0.00262236494107014	-0.0124651726911877	-0.0544483092555247	-1.4979014822578	0.0016380378212862	0.00904248780981308	-0.466743270310852	0.139155586530369	0.00416596744489922	0.00525343759574558
376.538021255619	-9.34868883624219e-07	-0.000255013669051064	0.536141101244847	0.00103699643283889	-0.000188676134923871	-0.00136628134135229	-0.00309092826435836	0.00175049040508678	-0.000808645862942601	0.061082656141612	0.0204634521887508	0.483862892471236	0.00209058999623535	-0.00102088519438807	0.00745030427697184	-0.564136382266228	1.38433188680991	0.00210901232662141	-0.00266582108396546	-0.0121559972786831	-0.054175909002659	-1.49771325290909	0.00116082974581984	0.0094792090251348	-0.466786577946858	0.13922224680012	0.00392398889506475	0.00557438337264787
377.438451574287	0.000137412945038342	-0.000117845302875522	0.536488276917735	0.000609732380310512	-0.000195494975589093	-0.000406131530401183	-0.00309711739463717	0.00117377000716503	-0.00094794498819667	0.0621656901097846	0.0206215514020172	0.484050191025383	0.0021151527562292	-0.000632549909208737	0.00755519724366604	-0.564375340182109	1.38935347319779	0.00136106486686653	-0.00336008823972854	-0.0102807212843395	-0.0529909712502175	-1.5034475256318	0.00051593218707105	0.0135375039404111	-0.467131538005463	0.139188621915829	0.00342902833132324	0.00541506376925433
378.531406012359	-0.000348198711705886	-0.000343853432831743	0.536316813802342	-0.00118625310428038	-0.000560881598093792	-0.000376349601069909	-0.00356871991720586	0.000750624138921179	-0.000438964723380215	0.0619628348791364	0.0205221796084626	0.483891380105392	0.00172329178668839	-0.000273995505991564	0.00667163695795554	-0.565511178751725	1.38245752170364	-0.000344011062933874	-0.00421564389849356	-0.0101904568773967	-0.0535443730591696	-1.50336819056134	0.00159247376109936	0.0147546050712597	-0.468072317660279	0.138366175665636	0.00217744736813781	0.00516522679297663
379.533777955716	-0.000218206462887478	-0.000516507038298441	0.536069304305126	8.18142771439657e-05	-0.00112368815050795	0.000171983430391291	-0.00294499993671839	-0.000402461278659145	0.000164085781896682	0.0618406719596734	0.0203383159213682	0.483652847288899	0.00107272799983896	-0.000154610531371935	0.00659556915177601	-0.56596298236724	1.38052821715369	-0.00036123003304044	-0.00435275556129025	-0.00985747603361891	-0.0539461524430868	-1.50364903808638	0.00160544553467055	0.0150441093443841	-0.468398202799928	0.13814377845267	0.00161937133373403	0.005393819986892
380.282222812096	-0.000370096809315708	-0.000852428464440665	0.53607812715591	-0.000309244074920513	-0.000956886557951665	-0.000176594419442556	-0.00315920088765196	0.000107186275292594	-0.000220448996258744	0.0622632245289989	0.020084479364264	0.483600527138178	0.000932826695754043	0.000186794358984149	0.00647631802992372	-0.566181599361087	1.38011584289722	-0.00049478308345397	-0.00373903321952935	-0.0102085945522988	-0.0537988909880373	-1.50252708817934	0.000559690119254965	0.0157828886836905	-0.468567323548558	0.138011850957547	0.00154247539282752	0.00601199809263048
381.759097788019	6.19502734108308e-05	-0.000794424433171486	0.535690051636054	-0.00011702110251871	-0.00135754868986169	-0.000851768791206695	-0.00293595909209745	-0.000212526260121441	0.000455912220159903	0.0623968396331962	0.0202101960097058	0.483179168773151	0.000292728128529871	0.000509888244158049	0.00834592683379387	-0.565443386904744	1.37336025264377	-0.000204998889941177	-0.00435323670526962	-0.0106974673159005	-0.0537938949275231	-1.50122157099759	0.00145863763433174	0.0171549454949746	-0.467730863908513	0.137165137629364	0.000415294004912922	0.00616787255291064
382.782971947246	9.0581913090795e-06	-0.000673975432572005	0.535234920067844	0.00023798568175497	-0.0017345433663615	-0.00113516627794593	-0.00324918797823758	-0.000245936904582336	0.000617094281916433	0.062928148301096	0.0204212777307666	0.482651270737356	-0.000108364895655332	0.000594013133808909	0.00890045684456726	-0.564999685418058	1.36627750955189	0.00129878779909331	-0.00570034672156347	-0.0102958871474582	-0.0544789355215526	-1.50004409312519	0.00132113043927914	0.0195669465529599	-0.467116246295908	0.136169004471173	-0.00039920404091593	0.00612265685006006
383.562010345299	-5.36582969440709e-05	-0.000548864669484163	0.535012411788295	-0.000269347751633682	-0.00147184794482877	-0.00146935330250963	-0.00280492405920169	-0.000674891947886992	0.000643024322967202	0.0633942076887335	0.0205294892188865	0.482362735053656	-5.20132078888643e-05	0.000781337333352727	0.00888891850061268	-0.56458460944579	1.36494304283622	-0.000749152199802985	-0.00414370672147979	-0.0112658864316072	-0.0533497392978324	-1.50456218495575	0.00101694560063849	0.0213224381019376	-0.466784375189149	0.13581523879968	0.000676200585964484	0.0069459041502003
384.653980734063	0.000128120587445677	-0.000627135003025435	0.5344601682506	0.000160102709422927	-0.00134422857040921	-0.0012685667867646	-0.00357674453668537	-0.00177823216347854	9.21932517218525e-05	0.063895329697548	0.0206136845944986	0.481739999503087	0.000166837481327899	0.000938136143826985	0.00951585236427724	-0.5643888880672	1.3614150770397	-0.000513462464057272	-0.00471283226444689	-0.0108019670545923	-0.0539418895340113	-1.50309071871124	-0.000273618430410183	0.0227219151944598	-0.466443128314104	0.135285721396259	0.000759901398318457	0.00691199871525707
385.512323906874	0.000282545395959674	-0.000592725966211517	0.534023867919827	-0.000212014268966164	-0.000879728021754501	-0.00044377956544835	-0.00303839186018203	-0.00228203328496802	-0.00118963239135023	0.0638669013716201	0.0206233858898193	0.481308760563245	0.000444383436820074	0.00135512477381348	0.0100776562644322	-0.564320592839855	1.35695405254942	-0.000734567832283757	-0.00444614594248023	-0.00978215693222445	-0.0537126377533297	-1.50265076723839	-0.001883249761165	0.0221240877958557	-0.466357305049638	0.134928230284668	0.00113766226835897	0.00742560518342889
386.570234839554	0.000508003165744937	-0.000218253417348407	0.533487276402906	-0.000399808311518512	-0.00123701804545043	-0.000101118227460707	-0.00270339177975929	-0.00166226562499036	-0.00155199655470887	0.0637446498578375	0.0209711402961105	0.480792154201949	0.000234999086670993	0.00117957044932576	0.0105772736313754	-0.564122079077985	1.35621221992904	-0.000912224852622342	-0.00479482232857627	-0.00948645529709095	-0.0530997940268041	-1.50091153217849	-0.00188527833584617	0.022147587988289	-0.466194666940489	0.134848066466391	0.00131878707333377	0.00754369460416147
387.64014571957	0.000588025795264157	3.11069185085872e-05	0.533182714809847	-0.00039758162947778	-0.000986602823684508	8.74500710636797e-05	-0.00210898178665743	-0.000812715365537231	-0.001170482506393	0.0642069436729045	0.0211795080509513	0.480421039614628	0.000470293696036449	0.00120915668152172	0.0108663774117502	-0.564128580295583	1.35538470732338	-0.00122492647093883	-0.00500245107119722	-0.00946526646361621	-0.0530306021676086	-1.50036418458282	-0.0017227230161724	0.022407614277572	-0.466154448169032	0.134728202043825	0.00154422114015552	0.00771726209507359
388.528071332889	0.000631160263111632	-0.00016527225515767	0.532668972679702	-0.000431077841338061	-7.28102153423857e-05	0.000474447426348037	-0.00293312475306466	-0.000363606751729349	-0.000638109298149946	0.064208234839338	0.0211346308570242	0.479909767789726	0.000966712950558773	0.0014879067570648	0.0112930127685746	-0.56436666742355	1.35186883766809	-0.00114742848443407	-0.00338170795005824	-0.00911662665130425	-0.0534133876516034	-1.50161140467874	-0.000685042876322108	0.0228554666586872	-0.466273470431358	0.134325492807819	0.00256957576861362	0.0083761471796686
389.484767676124	0.0004220179368926	-0.000425318238191984	0.532255995571222	-0.00112170785879669	-0.000196449829858472	0.00078608424068223	-0.00319515805727073	-0.000523893436142788	-0.000305248740386412	0.0645602226621554	0.0209581347681259	0.479455734676854	0.000775156856747917	0.00118348834104627	0.0110294095205123	-0.564860748956231	1.3494465332911	-0.00237748835309171	-0.00394416517701928	-0.00910530885691626	-0.0536487571543593	-1.49905405885587	-0.000839522984496789	0.0241575020593813	-0.466649945373309	0.133924488250707	0.00206307747431399	0.00777266519003877
390.739170893693	0.000553975729564414	-0.000571912771291944	0.531910021051134	-0.00119373827453452	-0.000167169885929392	0.00113440542544959	-0.0031101602619884	-0.000494414294732141	0.000405384868516186	0.065545632831959	0.020861292257709	0.478971628703245	0.000583804660953011	0.000789098458932495	0.0113142377598191	-0.564478974570936	1.35454050544402	-0.00150959085970236	-0.00356375851442748	-0.00955707495513121	-0.0533068646416128	-1.50138987293068	-0.000536096325245228	0.0258825979686364	-0.466266455617202	0.134178461738184	0.00209305613557156	0.00760373189344576
391.614580858684	0.000652384489717957	-0.000709590638066662	0.53168198749423	-0.000705354137038568	0.000629991465543617	0.00178504251140464	-0.00293984221880454	-0.00121771493230427	-0.00013375261663342	0.0650114983867442	0.0207504301810275	0.478802112529748	0.000834042119135366	0.00100371217393177	0.0114689763400118	-0.564669399385787	1.3534311088818	-0.000306061782738998	-0.00212765464642752	-0.00815727003154955	-0.0531572538949002	-1.50221824263678	-0.0013020443545556	0.0241899419115866	-0.466416786741034	0.134273575170836	0.00245654191117931	0.00818602668225055
392.712122407257	0.000475964129544504	-0.000768449908346778	0.531655491811373	-0.00143036385281153	0.00034806946651715	0.00168221315662568	-0.00272073099088288	-0.00106024867153981	7.89889306903241e-06	0.0652259032013914	0.0207059097194577	0.47873009045903	0.000360735246953713	0.000735081183105062	0.011060447950146	-0.564644740605766	1.35503476039286	-0.0015545693755016	-0.00260923710965619	-0.00833604765428368	-0.0529605651723537	-1.50055553080269	-0.00147808119579818	0.0239272978120535	-0.466356158439594	0.134447457956184	0.00151078897336825	0.00781761075349843
393.866700899133	0.000551231666310882	-0.000844067807375653	0.531709182547842	-0.00122445956253673	0.000133887731886239	0.00203469812556153	-0.00276495405116264	-0.000366812167690365	-0.00046818344151812	0.0654448803376243	0.020686130669971	0.478735516797463	-0.000131622113164297	0.000503118872378134	0.0110582450386709	-0.564605178776147	1.35641948787978	-0.00137530530988882	-0.00258136112189701	-0.00805389659121013	-0.0529714502081129	-1.50114817597108	-0.00216660432698413	0.0241293185738342	-0.466240667805553	0.134542012671676	0.000890763666495801	0.0075882281097732
394.869306626926	0.000184186841998303	-0.000682757080885273	0.531509233381064	-0.000911666752218548	0.000516490560825065	0.00080974413867613	-0.00305789932599598	0.0002435834541221	0.000398193515703609	0.0642174332392968	0.0209191861369203	0.478682090867739	-0.000246174820155235	0.000780320836258998	0.0103240765214218	-0.56432735939696	1.3530990292679	-0.00101049325935746	-0.00197439247452752	-0.0101106165793339	-0.0534042471752299	-1.49772688054512	-0.00145768131367294	0.0225832863733331	-0.465845798011569	0.134410608430746	0.000651923801853	0.00797267837367375
396.076971450281	0.000372932596770491	-0.000490156482431161	0.531796190589204	-0.00104008595327445	0.00055293289696119	0.0004437577573144	-0.00319817870450832	0.000260716766729619	-0.000450775280718698	0.0642712216490249	0.0211768347988052	0.478937100470505	-0.000440006196819555	0.000822856001028869	0.0109187224926427	-0.563642939021129	1.35767330412248	-0.000677540031520036	-0.00142013916080553	-0.0110927795287936	-0.0537199910815809	-1.49802085665349	-0.00336863015952909	0.0226243081338183	-0.465043292729211	0.134848120436312	0.00065049334041657	0.00824692441677354
397.025797627841	0.000492646104950616	-0.000408120124280266	0.531956493393482	-0.000397684840991867	-0.000279225635023322	0.000709851750263385	-0.00259580774241908	-0.000854942361923802	1.91222339664371e-06	0.063722949288314	0.0212370261654947	0.479149081428297	-0.000911293084601107	0.000619251830647102	0.0112514613054488	-0.563225108663695	1.36173376121596	0.000649441486902979	-0.00366187316404174	-0.0108066061230806	-0.0522558414307083	-1.5045045726354	-0.00268798196788414	0.021779683621793	-0.464728098923301	0.135346026404069	-0.000548953030479346	0.0076622812125935
397.824184404401	0.000299329883953318	-0.000560228872829015	0.532439918022208	-0.00088819203448332	-0.000203312450373224	0.000307542350707421	-0.00311802486964125	-0.000310642711032846	-0.000446173983460277	0.0638315672469495	0.0212002780039369	0.479591410021187	-0.000771456520866261	0.000827724583417567	0.0109238447499363	-0.563517875980229	1.36420526040865	0.000215909722551315	-0.00335435647094904	-0.0113019714544856	-0.0531415973336762	-1.5006384238238	-0.00314813753499336	0.0200209887671555	-0.464818066902097	0.135807299819803	1.523138599938e-06	0.0083070324918889
399.212154893023	0.0004752232120211	-0.000754554873644388	0.53310955179688	-0.00139048342995248	-0.000424269913284164	0.00153873551908734	-0.0029776080533894	-0.000347987206230232	-0.000124903718848228	0.0634683438974839	0.0210751193537401	0.48027467401143	-0.00068054682881013	0.0012420641822761	0.0107520481178264	-0.564038364751564	1.36829870702655	-0.00111316080931598	-0.0044614115747529	-0.00959359808729493	-0.0532617519998605	-1.50090884629622	-0.00247331480125265	0.0177815045561901	-0.465150590444546	0.136504872737972	0.000318043952812654	0.00849589395908793
400.10503407482	0.000513800661778761	-0.000649558389095766	0.533184428897043	-0.00143451474321404	-0.000299778930533925	0.00130809097590927	-0.00323457225602612	0.000351594261266209	0.000446212983427922	0.0619577844132528	0.0212534519529052	0.480529084179059	-0.000538563869261723	0.00177497854770045	0.0107770837051245	-0.564096313248715	1.36906279026493	-0.00122800052357513	-0.00489647794961707	-0.00907157410048511	-0.0531325411420393	-1.50017557649291	-0.00219877541972254	0.0170597305941844	-0.465154145490777	0.13667585337284	0.000530835094166485	0.00862961591135765
401.042097353859	0.000782900764286762	-0.000845634392729993	0.533588451765774	-0.000990495584364938	-0.000984710780802164	0.00201056872532841	-0.00303514199232567	0.000904712170752771	0.000408596778918965	0.061696678863649	0.0210953648730037	0.480936686366648	-0.000877568468359131	0.00168762228144412	0.0109478924500673	-0.564389677061565	1.36965444787357	-0.000515594548359006	-0.00570455731106681	-0.00851973546259864	-0.0538611296363922	-1.49963699692067	-0.00185929529699779	0.0161876543046895	-0.465278134529331	0.136849751308441	0.000459893475998312	0.00854867065578688
402.005352429674	0.000841618618589522	-0.00094029752286159	0.533921077820473	-0.0013391324448899	-0.00109194023426485	0.00223105229469625	-0.0030356957925041	0.0014290120867118	0.000738929892408913	0.0614793039140925	0.0210444138924025	0.481273873970883	-0.000905975332004615	0.00189558649794693	0.0108907559361163	-0.564344494335573	1.3703530967483	-0.000974897923279938	-0.00611584325432462	-0.00832203196725525	-0.0532545085698326	-1.49856824375218	-0.00103952405352529	0.0155064878068785	-0.465247689457863	0.137011272318205	0.000549890754906246	0.00868950618953773
402.8300585794	0.0010308681046758	-0.00109771057659647	0.534042344912471	-0.00126151848708502	-0.000866427046722901	0.00293265891367999	-0.00316015217160223	0.00103741078049223	0.000168183341204648	0.0608341780434234	0.0209436871877988	0.481463926112705	-0.000824899787305939	0.00217239536924097	0.0111709393406389	-0.564557081287404	1.37226450949097	-0.00124660139878255	-0.00573253718849994	-0.00736141305146993	-0.0536343600229281	-1.5001251794488	-0.00216068233455105	0.0147664884350771	-0.465350962393851	0.137291502821763	0.000866466238667161	0.00906383033504161
404.038041423992	0.000298695240318244	-0.000756495110312122	0.53500479194822	-0.00129159589960189	-0.00149706376929745	0.00206802608830034	-0.00343400448455728	0.000563708424730717	0.00093901238444621	0.0612930452319014	0.0213522907648348	0.482311663334947	-0.00138724144177711	0.00169147197965315	0.00978000857479418	-0.564355302736275	1.38110957072407	-0.00200942292492126	-0.00683997811347537	-0.00924542536131806	-0.054061190998898	-1.50234588473123	-0.00118168963961298	0.0143151115990092	-0.465043796194537	0.138190418754594	3.083517589421e-05	0.00821717497537358
405.289559845552	0.000433315752675395	-0.000572262946035111	0.535449373791988	-0.00155246778761191	-0.00173386437120204	0.00214439999520245	-0.00355075947341751	0.000340593787013735	0.000608955206168748	0.0609500941346456	0.0215891426326671	0.482766974883979	-0.00174419959566933	0.00156196685622083	0.0107418122021967	-0.563974335913837	1.38234320652082	-0.00145444458847634	-0.00654916141419386	-0.00879021284264445	-0.0536711999763062	-1.5003747976303	-0.00124805159620589	0.0133961216170609	-0.464674490190759	0.138424107592841	-0.000113800841326991	0.00819850766356514
405.953479145426	0.000495856136806251	-0.00049759879078117	0.535650909794446	-0.000903788334212971	-0.00113257346698769	0.00252703430876998	-0.00298107587688372	0.00108957604635621	0.00103638287697707	0.0610328955708046	0.0216208205736821	0.482941490546268	-0.00158342667461745	0.00168005281342804	0.0105890074127327	-0.564358996471788	1.37800850244404	0.000134253821077541	-0.00458330992324277	-0.00786054231532215	-0.0531048186702152	-1.49784268574518	-0.000701637007756889	0.013339412720631	-0.465073563517536	0.138014539270485	0.000528679597143333	0.00832962598360987
406.924142595971	0.000262983029783139	-0.000692197256632921	0.535739424848258	-0.00069706101883487	-0.00124625232942819	0.00204608066245112	-0.00324623312868703	0.00112042424961434	0.000404635527717419	0.0603746351645609	0.0215167746372734	0.483094941234866	-0.0017423177104754	0.00122683081008685	0.0101522289909671	-0.564678800544712	1.37909081647506	-0.000535340239607555	-0.00483951357633217	-0.00832879783624266	-0.0536492057406363	-1.49922335865076	-0.000871687104192617	0.0140109488503106	-0.465253884051001	0.138023939393063	-0.000127800093642491	0.007362454411479
407.991205369546	-9.99238039068676e-05	-0.000940037433303583	0.536329687280147	-0.000946122506371612	-0.00046386312329024	0.00133705761479318	-0.00300591852258483	0.00176407932122732	-0.000841617998073301	0.0611137096404923	0.0212895987967903	0.4835563259716	-0.00125189134264398	0.00135964123087647	0.0101365256836977	-0.564618953367716	1.37736641696981	-0.000568871017121347	-0.00408249332118068	-0.00812291516636916	-0.0532921969958457	-1.49904047038227	-0.00060226591164748	0.0127995559284307	-0.465163203679918	0.138013901924749	-4.48456995018207e-05	0.00690194645526899
408.953395218327	-0.000263107288264757	-0.000745902999868	0.536703923454777	-0.000502383149554106	-0.00053042763648766	0.00033667143314113	-0.00304312088229256	0.00110573524777086	-0.000859740028661248	0.0622265072121019	0.0215100377286264	0.483764091587186	-0.00133816044657486	0.000850401023006536	0.00989279039786975	-0.56446347486328	1.38194507251658	-0.000310857874753763	-0.00412354810801918	-0.00902631930066067	-0.0536487488697057	-1.49971744120983	-0.000125452611508282	0.0137236069479426	-0.464895990822118	0.138333105490729	-0.000399248380644868	0.00591494547869119
410.05283584379	9.83202879875407e-05	-0.000881913630633467	0.536406641536793	0.000541530947375152	-4.79800781434535e-05	0.000323232653316015	-0.00264519550629465	0.00035857438787395	-0.000518492272899491	0.0618291305390152	0.021392456272994	0.483508084391755	-0.000842241334293109	0.000590471827988253	0.0103271161543363	-0.564692568607715	1.3803340478333	0.0016343836107509	-0.00344535204997183	-0.00907446383949303	-0.0538908342398148	-1.50096251770011	0.000882271649749277	0.0133500151242583	-0.464976488539603	0.13820595636285	-8.06599768072379e-05	0.00507072519913701
411.030869011154	7.93894033624066e-05	-0.00118759810464225	0.536272109489134	-7.38776986061399e-05	0.000470969829264884	-0.000168339590892764	-0.00288264495518373	-0.000371202392581698	0.000256662707349759	0.0618581397227248	0.0211839850936287	0.483360753237021	-0.000282690292391032	0.000443495599837458	0.0101230193055732	-0.565271808290282	1.37919768021134	9.49395773905616e-05	-0.0027325681934954	-0.00991997623200617	-0.0541174244028725	-1.50068043191902	0.00225374151800712	0.0134639005922891	-0.465397457686387	0.138071249812313	0.000581500929718824	0.0045705726944634
411.854462282122	0.000314757359331182	-0.00160123842151178	0.536326712459102	0.000329577527059613	0.00013703754914883	0.00038152847865893	-0.00299395224528806	0.000178266672999967	-0.000322557634881067	0.0623709249328384	0.0208526762455683	0.483338721563616	-0.000245461950248558	-6.50067262538464e-05	0.0104108074140945	-0.565867666606147	1.37680899992661	-2.65974559980924e-05	-0.00363839439758195	-0.00905110991527791	-0.0533457090297434	-1.50042181047641	0.000606198423811047	0.0146096749616395	-0.465960425718127	0.137692551613733	0.000524602454255561	0.00345436167126705
413.236224771228	-0.000117899185115439	-0.00143067130481168	0.535825551542031	0.000116374154834788	0.000621511984706627	0.000882039738407805	-0.00285073792840618	-0.000165369096823508	0.000565060696969383	0.0623058334869754	0.0210857091243533	0.482836174933937	0.000391160867041782	-0.000280745679585169	0.0095742179114214	-0.56546454871039	1.3696495337839	-0.000429226317393582	-0.00248656339983089	-0.00885133245745407	-0.0538662559876759	-1.4982633215304	0.00197535602652343	0.0161494445967448	-0.465392219164927	0.136778247324442	0.0020850192659543	0.0036583564983467
414.267687198329	-0.000121633877186306	-0.0013500700673234	0.535433672736848	-0.000278012771743117	0.00105857037054099	0.00106464818103163	-0.00318242230197357	-0.000190502311016281	0.000652373843403027	0.0628805597373651	0.0212589121519518	0.48236441117836	0.000812075122118931	-0.000314624132716335	0.00951494482013637	-0.565439243431193	1.36755680849183	-0.000825297039232286	-0.00214017607488934	-0.00873841469399577	-0.0540540209153787	-1.4989080366214	0.00213033016086667	0.0173164932596463	-0.465266655895151	0.136411200395488	0.0027642974407436	0.00344824809607752
415.332051465841	6.89423332143487e-05	-0.00117079496060696	0.535154168526229	0.00102001230339307	0.000797956358253363	0.00140444067095152	-0.00216314819940122	-0.000509005807960456	0.000176215989544732	0.063762132734827	0.0213724995760852	0.481960925175473	0.00067690972497873	-0.000468762051629841	0.00980219823137242	-0.56527452108292	1.36681834932407	0.00128948744917221	-0.00286887743623054	-0.00812929189704907	-0.0521784162695253	-1.49902220509287	0.00138966941037309	0.0189583939451769	-0.465235687191674	0.136111302294944	0.00254084150235699	0.00305603359698953
416.588096154219	-0.000296399809550055	-0.00123158749228775	0.534539240748653	-2.2477052146933e-06	0.000396126747321556	0.000815257655177991	-0.0030400535796021	-0.00200935280674365	-0.000429781332043491	0.0642527924873833	0.0214880162540614	0.481279601514208	0.000295893715494992	-0.000875649984507435	0.00917106136642125	-0.565508390281418	1.36495168408178	-8.12569593119606e-05	-0.00363657638478366	-0.00942137694937123	-0.0537771638163798	-1.50298780662585	-0.000296042079320706	0.0209061253398038	-0.465173837908809	0.135658913638067	0.0020304039658456	0.00229652306725744
417.485675613013	-0.000371169195702125	-0.00118457771793204	0.534036354113268	0.000461240160983366	0.000470405993761832	0.000182250813151584	-0.00272271988351629	-0.00183252957996573	-0.00146135360820059	0.0636639392840597	0.0215243453723646	0.480855887753716	0.000359928210828722	-0.000998808176418715	0.00925292480424682	-0.565328473652235	1.36115643343815	0.00048355160848265	-0.00324345592343517	-0.00953563354268839	-0.0538432027994812	-1.50272581547478	-0.000606635924721447	0.0216193714822203	-0.464948236462738	0.135197798166578	0.00232515188110389	0.00239647307365775
418.714977517941	-0.000356237030984483	-0.00107444132492869	0.533344123149105	0.00140732773497429	0.000873487988704015	0.000213495665041459	-0.00363110965459285	-0.00203950974694517	-0.00140276692177829	0.0637620057447375	0.0217867141338416	0.480157043761563	0.000609491715153813	-0.00073533755456753	0.00928850816466404	-0.565512634298225	1.35614917420853	0.00232675637022042	-0.00257611533186516	-0.00958611387945457	-0.0548507665732491	-1.5028596421016	-0.000430214911655425	0.023118798796542	-0.464917156436842	0.134525197135693	0.00281464034069884	0.00307263896564297
419.779570471409	-0.000626807437182761	-0.000927961762730356	0.533069160042022	0.000311574835837282	-0.000514253805450353	-0.000462687843145299	-0.00276703958819426	-0.000244964328133767	-0.000669763873086325	0.0642033904643045	0.0218695073400453	0.479817563935686	-0.000315821268233633	-0.00123204925448458	0.00888085376257853	-0.565552100380621	1.35408039895468	0.00127880922085657	-0.00395992605013633	-0.010161346264869	-0.0541213369067658	-1.50179899404028	0.000309527632679519	0.0234591982050499	-0.46499514535337	0.134281666660461	0.00175740474504421	0.00271618674466967
420.521995796884	-0.000563170417177211	-0.000934470560901215	0.532732695478697	0.000680387520589379	-0.000514561661379306	-0.000671251688550959	-0.00292569160842862	-0.000385726097761872	-0.000427027701419576	0.0643410193135751	0.0219079883061788	0.479466447579426	-0.000297854460833858	-0.00110541070387665	0.00883398078734792	-0.565578917643698	1.35382518716742	0.0015190680064319	-0.00372602011953369	-0.0102767770652176	-0.053889632100049	-1.50069510806676	0.000300986122202582	0.0237596461220406	-0.465021992624688	0.134218859385076	0.00176418632129747	0.00301099546165884
421.705302826058	-0.000658917695802291	-0.00130865765901101	0.532091866398784	0.00113176315061217	-0.000481996817809392	-0.0014263775460595	-0.00294606983409969	-0.00040869189430204	0.000161239257889958	0.06468271542296	0.0216066103100288	0.478786724259162	-3.37145311295913e-05	-0.000697832327122633	0.00861502189073901	-0.56547989417382	1.35272826960862	0.00143036137014981	-0.00397258680939777	-0.0105263468784147	-0.0539281478948481	-1.499964008997	0.000516741073788192	0.0240681669657011	-0.464887561302781	0.134076075348602	0.00133274907062913	0.00304273300826449
422.729592479902	-0.000735592940200544	-0.00139151240313782	0.531906168569943	0.000895331915870671	-0.000922970390999646	-0.0017505344335163	-0.00291593156923964	-0.00110927271396772	-0.000104240338866113	0.0646474297226279	0.0215672582852455	0.47859110870836	-0.000129672053991453	-0.0006982927490055	0.00853806705380538	-0.565395346037136	1.35250092127773	0.00150548674122991	-0.00400089651921865	-0.0106421036021824	-0.0538366253623722	-1.50192705994236	0.000623487143738905	0.0246668349687973	-0.464774757633804	0.133975428926283	0.00109459787764557	0.00330595565369546
423.530157265132	-0.000511725028817547	-0.0013749208913913	0.532045544338771	0.00143187812652799	-0.000758537684472572	-0.00151207354723158	-0.00250027750951936	-0.000865395418665394	0.000138340772279127	0.0652057410868705	0.0215630055919772	0.478637826011197	0.000206336750101563	-0.000486311604134691	0.00858548040205802	-0.565447707306836	1.35329839452217	0.00138023778750723	-0.00445555213307282	-0.0108688396542138	-0.0537754511026922	-1.50169013738405	0.000876081808277929	0.0249759457619225	-0.464796674088921	0.134013320707082	0.00075309268658638	0.00332762245212099
424.541233488105	-0.000511841404388297	-0.00152520442178583	0.532013203167652	0.00130555896586808	-0.000930699734338078	-0.00172496940199557	-0.0028349667165964	-0.000897621585566655	-4.77082160533066e-05	0.0653159584374945	0.0214958846471817	0.478577405175002	0.000378476902269156	-0.000420906825268121	0.00871863571421401	-0.565640840822434	1.35340467101101	0.00216244278106027	-0.0040766457145321	-0.0110391185726059	-0.0542927644925396	-1.49948864443702	0.000237012870436108	0.0244527055539937	-0.464873068902242	0.134098521675857	0.00110710758086826	0.00357464185408951
425.406636330002	-0.000512784158852826	-0.00147245870300625	0.531943368827264	0.00138031572760635	-0.000847411778561824	-0.00177113384997104	-0.00257555714867726	-0.000627366823491827	-0.00021411656201135	0.0649866960443091	0.0215500864251251	0.478538232854132	0.000727222564990146	-0.000334210039108097	0.00873967864513325	-0.56528372628363	1.35238397419067	0.00254063152185044	-0.00400077830830183	-0.0109081936036242	-0.0533071984278187	-1.50164993475465	-0.000191036449786427	0.023394850682668	-0.464610439058964	0.134133580428016	0.00125569273456996	0.00363566673822124
426.491971982069	-0.000260008039866368	-0.00134703603946055	0.531929300653235	0.000907054254999363	-0.00103278582000609	-0.000786058101508558	-0.00293371952018484	0.000252083565332631	0.000125431574643896	0.0642112843566058	0.0217621625347059	0.478605314181081	0.000937830152480301	-0.000513909008107283	0.00885236317890084	-0.564932552212481	1.35743002857925	0.00205944751485674	-0.00437004858743246	-0.00930394881331936	-0.0542109303511334	-1.49910176534371	-6.67270422405227e-06	0.0220196688294102	-0.464115783025153	0.134782455912673	0.00121532065488535	0.00311518311061666
427.629122526703	-0.000337744199460211	-0.0012021226059744	0.532235787846822	0.00141932604317395	-0.00129087758974604	-0.000185906944918615	-0.003363791085999	0.000564789419196843	-0.000728668702327864	0.0642577022823026	0.0220070882953717	0.478881581461505	0.000950380945220716	-0.000691784724547185	0.00784076239462133	-0.564170599678761	1.36103839235964	0.00239446168638001	-0.00436232797767124	-0.00903916554867731	-0.0541402630672974	-1.50045749402547	-0.000434913279010575	0.0204566220315052	-0.463322768330895	0.1353379158475	0.00133904966757266	0.00267915603772995
428.416786896852	-0.00053326653177984	-0.00106318317457154	0.532302497018815	0.000411168921478221	-0.000220930367194962	-0.000649580013612692	-0.0025457947294135	-0.000839668764245197	-9.1345980253142e-05	0.0636400080361745	0.0220841396034204	0.47901488743179	0.00156263377260059	-0.000362448251363573	0.00751454664682534	-0.564070192763984	1.36319319418934	0.00123558845306456	-0.00292907438420138	-0.00967322957840853	-0.053569650950804	-1.50335567985205	0.000453182664545571	0.0196621814330226	-0.463241039141384	0.13564826323489	0.00215715523617574	0.00301390873922628
429.440375755886	-0.00027286239495643	-0.00126565055154091	0.532882541760128	0.000995675843886273	-0.000305607214903062	-0.000297449551412455	-0.00301711915447452	-0.000311447195159297	-0.00047175504377951	0.0635101265798068	0.0220054149800794	0.479580534227833	0.00134225707446711	-0.000658346911919026	0.00766116681634668	-0.564405483530128	1.36676091557288	0.00106811419126486	-0.00258725205001572	-0.00953482935200362	-0.0539250517138825	-1.50065025903113	0.000378894180508657	0.0185757085788881	-0.463423492512466	0.136135201436703	0.00221309841844592	0.00263949269717709
430.664720139461	-0.000549028025432554	-0.00145203282307446	0.533508114727309	0.00144799808885931	-4.70042510109605e-05	-0.00171467775046709	-0.00287523582055727	-0.000256225977611238	-2.52824948659029e-05	0.0634303891634549	0.0218781980542888	0.480185750556647	0.00129331771585039	-0.00102838799791638	0.00761132428680466	-0.564817637226326	1.37454775489307	0.00241807744048747	-0.0024825135921325	-0.0113765412912903	-0.054321177277271	-1.50194886726631	0.00128090961076897	0.0174592596051595	-0.463631571534576	0.137036958588448	0.00202363498585866	0.00175984927354872
431.574165716233	-0.000577555846106897	-0.00138812122683953	0.533573863250254	0.0014425917988247	-8.2700478330566e-05	-0.00150735990426751	-0.00314132118725263	0.000423738960016882	0.000441594119980197	0.061996675299367	0.0220190748038043	0.480421620867905	0.00118890823475837	-0.00149300993298785	0.00767875077437504	-0.564626616516245	1.37197976640675	0.00216417685965587	-0.00215487036399974	-0.0110930478815036	-0.0536092597265854	-1.49736038612604	0.00208915824645355	0.0141039003754424	-0.463451727697626	0.137215492965212	0.00217649349427702	0.00115741605550767
432.633937954057	-0.000751915158431095	-0.00158510294242301	0.533999238424934	0.00138896587076318	0.000449441183228366	-0.00211276436933636	-0.00289972095869227	0.001078579078046	0.000349718879794494	0.0617279324371595	0.0218584867584578	0.480848944826005	0.00141328417616993	-0.00149766988928959	0.0076702294042755	-0.564979157138494	1.37552170269125	0.00224489501786723	-0.0010747685553975	-0.0120299145033374	-0.0528327275028658	-1.49576793134442	0.00276578367852283	0.0130516316858439	-0.463795618366556	0.137677894627853	0.00286974977777493	0.00117398144747861
433.801218509934	-0.000929061844251958	-0.00175706162043624	0.534274888327357	0.0012550299822515	0.000553938342225975	-0.00251988252738992	-0.00327213090641893	0.00110975319606259	0.000718867877023372	0.0611902833754899	0.0217830893585803	0.48117113073086	0.00146468072188336	-0.00173980132268286	0.00751961059872444	-0.565488166922586	1.37756918138981	0.00196932710039257	-0.00138132428804383	-0.0125414958005253	-0.0547838508981595	-1.49933828008705	0.00242697594744498	0.0122749764609587	-0.463994778647404	0.137967384550406	0.00281533462949809	0.000732461651909934
434.820580735578	-0.000698364284675095	-0.00165694801285085	0.534873526821843	0.00158490353116662	0.00091096406293324	-0.00228201092350081	-0.00316028990676577	0.00128324810794847	0.00114965714403279	0.0616280401760191	0.0219056379869076	0.481674187503605	0.00175237300291665	-0.0015830496459847	0.00768525638980973	-0.565486502533111	1.37978931564909	0.00223306443486174	-0.00113480660245798	-0.0123746748238449	-0.0545277216372793	-1.49910480091497	0.00250734510550766	0.0119923543945615	-0.463980749154833	0.138208906709777	0.00316790917864805	0.000744580244922685
436.292728855193	-0.000471095928130887	-0.00137065397040989	0.535563279824512	0.00148432275374939	0.00118664560556156	-0.00222494507059613	-0.00339239552632759	0.000340886809183225	0.000830374427033738	0.061007202229777	0.022269449988579	0.482398249735272	0.00220684798012226	-0.00136906584017886	0.00769975231052046	-0.565663162203072	1.38079926962384	0.00226374584028623	-0.000937752127284858	-0.0126478351591094	-0.0544036740949103	-1.49982496678486	0.00240675983853722	0.0112592857832628	-0.464111853525113	0.138388732578608	0.00353718194166203	0.000608654278689365
437.180873138597	-0.00054429530355983	-0.00124802567409058	0.535865119580983	0.00136551414661586	0.000995315263378482	-0.00242325386494609	-0.00322984759344676	0.000658895147509656	0.000932567189296992	0.0610112121992872	0.0223968987564096	0.482676486948924	0.00227866766075435	-0.00139514086928868	0.00760661689006663	-0.565779942122285	1.3817026748133	0.00268673867317747	-0.000186962238721495	-0.0125073587369753	-0.0546561295969633	-1.50163618385899	0.00212469733118455	0.0105140727012071	-0.464154019857611	0.138568446408454	0.00401770851605485	0.000812674986156557
438.013031577553	-0.000483165225470503	-0.00143477321261536	0.535891030390459	0.000287640168792142	0.000672923886444322	-0.00233571344850461	-0.00276816880068094	0.00101392754260207	0.000399348960694628	0.0602594926728647	0.0222155233082737	0.48278359737235	0.00217508089668069	-0.00112585479925202	0.00749477857736824	-0.565903441161576	1.38204490398672	0.00102344563517154	-0.000873005392601762	-0.0126207663098106	-0.0533360395152413	-1.49869768760622	0.0013725830692383	0.00957641291860693	-0.464370888222195	0.138711819326084	0.00340262417950134	0.000937764544508751
439.023791038918	-0.000164979085535962	-0.00158421997257873	0.536227996962647	0.000914476792893351	0.000477245724036584	-0.00184279812405174	-0.00305428035961606	0.00165981231840563	3.4775805728031e-05	0.0603895610111424	0.0221465895362801	0.48308070662195	0.00207486380801016	-0.000917444134825988	0.00772080579245813	-0.565939015909217	1.38145664805159	0.00174137801206117	-0.000458465021055196	-0.0122482488216408	-0.0536149837036092	-1.49843697469347	0.00154158126823631	0.00943688234735745	-0.464341666717724	0.138666139877267	0.00351976614017255	0.0015504630780472
440.067179494154	8.66140288036637e-05	-0.00165742395043184	0.536723979008604	0.000787016073434373	-9.02465416016964e-05	-0.000738598658243683	-0.00275332996865494	0.00136179219598833	-0.00106431707647107	0.0615955189053727	0.0220659561587434	0.483391752561187	0.00174160797359378	-0.000950460119472849	0.00800970102134256	-0.566284585853797	1.38918978059302	0.00105525911382878	-0.0010297326039689	-0.0102150393842325	-0.0529363611821724	-1.50326561711591	0.000230803467058245	0.0137588038974885	-0.464726497049267	0.138857961234936	0.00308524143113226	0.00151659837956862
441.130223775082	-0.000444454422004723	-0.00202536084927618	0.53672707436031	-0.00149112354944187	-0.00043871677405088	-0.000486295743660617	-0.00431708691948136	0.000806343865555811	-0.000518736044711081	0.0619917356921828	0.0219646636935434	0.483324193076552	0.00139368091285753	-0.00054737124034031	0.00703172825700179	-0.567602125695823	1.38266493079093	-0.00132487183611955	-0.00199495341221558	-0.0104072655412685	-0.0546816063903763	-1.5020023813344	0.00147886758773087	0.0148495393642528	-0.465687859823074	0.138086957327398	0.00188565837710412	0.00136588366888199
442.147908806592	-0.000163540614082714	-0.00189397976486609	0.53650935787627	0.000223627540633425	-0.000765645223093627	0.000189858042987289	-0.00264833294171894	-0.000344593876784515	2.70750391158512e-05	0.0618360512734839	0.0219410027381187	0.4831179245803	0.000923887007922927	-0.000274890197455553	0.00719791181660615	-0.567739972254444	1.38039017055619	-0.000347288371245166	-0.00203394096277626	-0.00981006417818822	-0.0535260907877833	-1.50330344823058	0.00191049325279362	0.0151019840501979	-0.465899508618469	0.137836548491115	0.00137854118842287	0.00171924208126626
442.902353298132	-0.000330379967132511	-0.00218736825686632	0.536441549816495	-0.000139812893783858	-0.000846564409789872	0.000113263702330429	-0.00299513059197619	-1.32543595435564e-05	0.000116184566522732	0.0619623379017572	0.0217382527662984	0.48302966126171	0.000677250531092131	-8.14385457840245e-05	0.00711738709538898	-0.567957899639721	1.37949450706958	-0.000484274748283829	-0.00166426351959584	-0.009867828183028	-0.0535944920595347	-1.50275373637676	0.00125011664706407	0.0155538514423226	-0.46604758795784	0.137695684448062	0.00117703211860744	0.0021778944823831
444.185492966719	9.47646221945472e-05	-0.00231417237414909	0.536326415300094	3.58772503542466e-05	-0.000966732942926896	-0.000479383954762097	-0.00265825092649171	-0.000204963206178859	0.000226644084325457	0.0622674488132413	0.0216642381513963	0.482856484744777	0.000234942235558237	0.000352524523921606	0.00828955943125351	-0.567718559419096	1.3757041156392	-0.000134135401607117	-0.00182973251873002	-0.0104058122326976	-0.0532982931869694	-1.50143226969335	0.00141369961783703	0.0168290597128807	-0.465728713257067	0.137150765025712	0.00038519663430727	0.00265621567883606
445.410461606288	2.0158302322816e-05	-0.00216382940777312	0.535787231694607	0.000324935317690522	-0.00151067131254059	-0.000900909910269057	-0.00298394175075054	-2.26112054720697e-05	0.000528798122699351	0.0629251144084414	0.0219193000749045	0.482226671199675	-0.00030683805379216	0.000422010636715747	0.00917092770154865	-0.567232293546929	1.36927028311087	0.000907468497620013	-0.00299029716933786	-0.0104391042050383	-0.053959623988984	-1.49902278332712	0.00185759301832882	0.0194589540567859	-0.4650569942301	0.136185266823271	-0.000506201767966387	0.00273876922137508
446.1976569659	-3.00701325998187e-05	-0.00203766341218099	0.535483850752394	0.000162118243769497	-0.00132785338395602	-0.00129832327163516	-0.00294293478163864	-0.000445525432911807	0.000747977571382942	0.0630452362798247	0.0220717873229666	0.481904318571205	-0.000332034789427252	0.00065174635000176	0.00915216011046605	-0.566869887182606	1.36468578867849	0.000489837165769563	-0.0025339562297962	-0.0110356307133785	-0.0540170173335645	-1.5028818007933	0.00169342000590686	0.0205643602680739	-0.464634617638853	0.135603208097676	-8.26539134567232e-05	0.003401031674907
447.162439674629	-8.57241213868121e-05	-0.00200694425741651	0.535133738559341	-0.000428155568792126	-0.00139608032010293	-0.00136732480546464	-0.00298600617394328	-0.000740843005446656	0.000200625838257688	0.06366555332079	0.0221634448654109	0.481466477700156	-0.000314520883234352	0.000661533842449566	0.00944118967736891	-0.566689840292002	1.36203821872304	-0.000349776643389077	-0.00264115870428553	-0.0109097141277198	-0.0538011722141435	-1.50243943726619	0.000287872674652593	0.0223014886433039	-0.464399736600893	0.135117782569648	0.000291130954409505	0.00349773612089995
448.122245023737	0.000208375684172179	-0.00202322226965395	0.534660510041442	-6.97003992577173e-05	-0.000701915447341597	-0.000670126767194835	-0.00292476593691116	-0.00220899900449541	-0.000687167573485016	0.0641945953683774	0.0221956328640914	0.480924149964	0.000222780168315131	0.00113237942651123	0.00994024292022289	-0.566568550202198	1.35868423498415	-0.000406794130750099	-0.0024546780972609	-0.0101828329514762	-0.0537023535387394	-1.50333227368498	-0.00115765809537465	0.0226693551689828	-0.464231901083202	0.134742908960543	0.000722702590984243	0.00399993342056923
449.119370972023	0.000328271349821925	-0.00186185403658107	0.534142711691039	-0.000444258090677908	-0.000897124158203718	-0.000127747322633848	-0.00253596416820508	-0.00174429879658742	-0.00153607482012643	0.0636778452814506	0.0223320503633553	0.480476249116607	9.7750427210247e-05	0.00115696350677434	0.0104402379731412	-0.566412561014956	1.35586077022158	-0.000732463544678148	-0.00277306572375859	-0.00939579685183459	-0.0528038063512742	-1.50080445610727	-0.0017478139676844	0.0218796091183475	-0.464144204783493	0.134565927937321	0.000847932586271394	0.00426443614353225
450.200946064713	0.000302686535293851	-0.00175731483559115	0.53351044292474	-0.00143711774328329	-0.00128130259920979	-0.000200332836293074	-0.00335558657761215	-0.00205634468278817	-0.00138866276384717	0.0637790554270511	0.022574209849917	0.479835719093133	-0.00016348306020897	0.000889107559843257	0.0104973845372531	-0.566680387654283	1.35596280814538	-0.0012679671158346	-0.00318163320756438	-0.00959183204993879	-0.0535086003541716	-1.50216149234656	-0.00187794169155341	0.0222572809807173	-0.464258357051663	0.134520897158785	0.000976280680784864	0.00449616910527745
451.089012153604	0.000587194401984981	-0.00165494237103751	0.533321224599506	-0.000202022220318511	0.000141467284729528	0.000472421916086014	-0.00258637320960777	-0.00015945782367681	-0.000685787010385532	0.0642106610185858	0.0226199411700375	0.479582622318683	0.000773514656687106	0.00141025982121319	0.0109270891756106	-0.566591954951723	1.3533847624531	-0.000830898893455019	-0.00186653941326692	-0.00928902904905201	-0.0526884391234389	-1.49918918824336	-0.000895405723166078	0.0223896125855342	-0.464217902962222	0.134248467696718	0.00195767069660282	0.00515328976330636
452.026186563546	0.000516344326754395	-0.00168521737630207	0.532865517832119	-0.000775883188768126	0.000135847103343526	0.00069521184317047	-0.00289922783481056	-0.000427971753036649	-0.000417210953109393	0.0643427607823123	0.0226625920546213	0.479114545645997	0.000732435174802782	0.00123869961734488	0.0110477304095632	-0.566845906727509	1.35140608426263	-0.00189704034210706	-0.00203191944371818	-0.00941810132770327	-0.0535251068941744	-1.50017052625056	-0.00126342947624851	0.0233942163910589	-0.464304693853426	0.133929296361328	0.00183860652525857	0.00493792212104419
453.219117734722	0.000688499513258098	-0.00203103377561201	0.532177310552341	-0.00115978285783325	0.00012323981084851	0.00150979511711339	-0.00286609792842117	-0.000393298926938362	0.000223563382741079	0.0646726838623416	0.0223824439822507	0.478389609085355	0.000479822226162207	0.000830524873981652	0.0115633095769623	-0.566731116682054	1.34891959114237	-0.00158917994466554	-0.00188404457538079	-0.00908507821693944	-0.0529851294408864	-1.49949064372885	-0.00109883590456298	0.0245954122139817	-0.464195486844001	0.133527350368497	0.00171495453420854	0.0046476955826495
454.224851299879	0.000689680437086834	-0.00214062189280802	0.532067624443793	-0.000839952269818057	0.000700058222878141	0.00182855932741549	-0.00278724371256188	-0.00115456463223346	-0.000171876422444348	0.064592395917018	0.022312410194019	0.478272588038009	0.000637989006982392	0.000908434868712394	0.0113950224451036	-0.566784704842945	1.35226932647901	-0.000563752913313236	-0.000733540497857814	-0.00851515142482343	-0.0528071310239674	-1.50179817876618	-0.00151029157374131	0.0236819166025909	-0.464218364580958	0.133947834857	0.00198503528791225	0.00507277923504223
455.230793815734	0.000457349870056523	-0.00218058053750508	0.532141859092931	-0.00152321623843528	0.000476918853990782	0.00160641960124125	-0.00250422602252265	-0.00101451944418178	4.63200508176887e-06	0.0650705318042366	0.0222779978272165	0.478264465062762	0.000220983551957441	0.00065085794746749	0.0108629839672169	-0.566673371891449	1.35480201984138	-0.00214683160115254	-0.00119707274344084	-0.00879517722042576	-0.0519752678006835	-1.50062971486381	-0.00193896162255133	0.0233749990186388	-0.464153456083046	0.134217294381259	0.00105680174764081	0.0047691007718127
456.423256530673	0.00059332966127924	-0.00237192219590565	0.532323249003616	-0.000946985155599312	0.000213663354044657	0.00210192661208131	-0.00305844508907163	9.94285508383098e-05	-0.000555263301477421	0.0656696463494229	0.0222084131831424	0.478343435097	-0.00029604422528157	0.000378440925573637	0.0109646774431191	-0.566788654995566	1.35648744923933	-0.0013550689493371	-0.000952541391383236	-0.00836078656917925	-0.0529966426296319	-1.49982754973619	-0.00245513158913722	0.02351687136669	-0.464073591645949	0.134347851341034	0.0005938428154883	0.0046391304108082
457.348466577571	0.000194960160870459	-0.00210587121518902	0.531898369730869	-0.00118136730846886	0.000822441019564368	0.000823185469562331	-0.00288889802978361	-0.000149767186386505	0.000738060157459552	0.0638825573823693	0.0224786678574175	0.478146495590885	-0.000276049055659892	0.000754231108764578	0.0105425140027277	-0.566476093728856	1.35474544607208	-0.00122150071895654	-0.000283992837945786	-0.00972284131580112	-0.0529795494020136	-1.49925214639041	-0.00140042255220984	0.0223225722521947	-0.463714783693132	0.134320591010474	0.000397943134951794	0.00500136209982515
458.572455013942	0.000415067763827357	-0.00190560460602536	0.532195249697063	-0.000864371274129862	0.000685050635166185	0.000661790249931497	-0.00280466764756598	0.000156250812791504	-0.000216857780975058	0.0641563291187869	0.0227177525360073	0.478381522394241	-0.000589957060073151	0.000675013280988779	0.0111347072806838	-0.565485231039286	1.35718523184451	9.50019737092979e-05	-0.000106215604543546	-0.0106765497985018	-0.0524421069233044	-1.49992266719289	-0.00289434924806727	0.0223720031495769	-0.462729096769338	0.134549552795024	6.97787489590419e-05	0.0050510802328966
459.574672655559	0.000481950513975764	-0.00175958701945501	0.532321787004386	-0.000775500213579852	0.000440560734493556	0.0005210087962726	-0.00250100193110648	-0.000365770072095048	-0.000264080921537163	0.0637879093044821	0.0228684590843756	0.478538878320779	-0.000823088196382383	0.00065884087724723	0.0112463210309127	-0.56516196465055	1.36027763380831	0.000168677080193998	-0.00103596217502315	-0.0111670688199976	-0.0519449708369165	-1.50508212942496	-0.00310331751764182	0.0216522495663787	-0.462391708905687	0.13494301560154	-0.000525250576549602	0.00489494276950087
460.44304434466	0.00038155273383944	-0.00196720930383782	0.532810162615794	-0.000674280515076988	-0.000139780603015622	0.000450852163945448	-0.00284722131968072	-0.000426422618800597	-0.00034971630479302	0.0638467645072842	0.0227695396957168	0.478989400462715	-0.00104437246780645	0.000615679544209794	0.0111376543569538	-0.565499281614769	1.36457869718325	0.000929267646657327	-0.00219647320634422	-0.011154414862222	-0.052379177836479	-1.50090210851552	-0.00311453637492026	0.0200983937324325	-0.4625570090931	0.135552752222222	-0.000839091634541003	0.00505366573931016
461.555863852095	8.88030253239684e-05	-0.00234618443738313	0.533107989543431	-0.00150010586165743	-0.000415767692494614	0.000735561550275819	-0.0030225119292776	-0.000602795522626944	-0.000375131984554507	0.0630393727833442	0.0224900703817014	0.479373475580884	-0.00104365213498557	0.000780801006230653	0.0105678657542163	-0.566157130643648	1.36833514693469	-0.00121727726417483	-0.00275358769796614	-0.0102726998811518	-0.0531356873296589	-1.5017222293918	-0.00238565824768084	0.0178380289343784	-0.462966512626634	0.136216006022536	-0.00030209688324968	0.00534672941477714
462.695372884613	0.000383763944956635	-0.00210432964220073	0.533472975851528	-0.00151878833157244	-3.10058196903927e-05	0.00105742735942313	-0.00308526082937	5.62677561200182e-05	0.000481767798945388	0.0616855553259061	0.0227889816661011	0.479886690606168	-0.000678349213162586	0.00160621890566094	0.0107605936139781	-0.566168193790853	1.36999420050413	-0.00115430118950766	-0.00314564396278295	-0.0092683510789545	-0.0528936864747876	-1.50036654267633	-0.00215016940650451	0.016630182686191	-0.462912832752041	0.136537959108679	7.27147238945709e-05	0.00571266549367122
463.519152726527	0.000840740450942572	-0.00239837994289914	0.534039245685922	-0.000528325387326037	-0.00103655038141117	0.00209011537490286	-0.00337855816904479	0.00104176458341308	0.000104042950889157	0.0619442104059873	0.0225960577333131	0.480385156613967	-0.00123781820879309	0.00135554077179553	0.0108262015577383	-0.566325204818039	1.37079137932414	-0.000942788635097235	-0.00379680804703466	-0.0087084328516156	-0.052907671146502	-1.49987290954998	-0.00200185655860663	0.0161230808304813	-0.462998574560197	0.136683036664589	0.000112152311781433	0.0056580596991634
464.644651943978	0.000815802796896353	-0.00236849708855562	0.534321644772132	-0.00128216955388964	-0.00086127714841782	0.00220900202863494	-0.00292277999054719	0.00125230971139859	0.000627092796644029	0.0614172991209936	0.0226141283130829	0.480711041065871	-0.00104203200822097	0.00175026599114596	0.0108504779093444	-0.56636809259158	1.37152725432173	-0.000950322557057693	-0.00441691367377356	-0.0083752762763006	-0.052729325041083	-1.49816713820723	-0.00111075037561458	0.0151892312692316	-0.462986293246645	0.136882941283828	0.000139236511939061	0.00579214685216408
465.474609634655	0.000994181095910977	-0.00253804664447491	0.534449224174206	-0.00113960742159736	-0.000704373032205686	0.00281434600907758	-0.00319958266704145	0.000882410047758946	0.000249178754847305	0.0607988235165068	0.0225190238284464	0.480904072394499	-0.000986191114191236	0.00199616011153557	0.0110691253667749	-0.566675911116664	1.3726067709737	-0.000981029805288142	-0.00406569836988101	-0.00756792576961703	-0.0537616297144544	-1.50264516380507	-0.00188415598825885	0.0144177506503457	-0.463105448654631	0.137088229666628	0.000492760029600831	0.00614821141397404
466.49360654536	0.000393747226502289	-0.00224385142987136	0.535321696495282	-0.00137092109612375	-0.00133603984556219	0.00198791940110916	-0.00325847136316872	0.000882694331931117	0.0011450833804676	0.0615128230608124	0.0228491256846138	0.481634344165141	-0.0014859390034654	0.00156974233351025	0.0100411682705538	-0.566474475742461	1.38158518066375	-0.00184882625135172	-0.00501428703462856	-0.00886309307579174	-0.0537074135121967	-1.50216230516549	-0.000718346533095996	0.0145633896209498	-0.462861868785723	0.137923940463313	-0.000139050426056688	0.00552593311329781
467.863080887807	0.000423855249156802	-0.00204944576556122	0.535819749329461	-0.00146970505171406	-0.00153362908669243	0.00217135808295106	-0.0033175068667216	0.000393242346828155	0.000744807219644344	0.0609742576910763	0.0230947753499156	0.48216550252702	-0.0018478669686159	0.00146147601788207	0.0105667188983204	-0.566306270817503	1.38305996885478	-0.00242247320854931	-0.00585923284324452	-0.0092707439403193	-0.0537970264781567	-1.50213891368447	-0.00162048181019826	0.0129785602774094	-0.462621399874035	0.138267656627246	-0.000917063168635586	0.00501922539793979
468.649164620131	0.000482614257560807	-0.00193627884858166	0.536084759711841	-0.0012007832139929	-0.00121410983874894	0.0024126848057041	-0.0030413530967752	0.000816985054895999	0.000941021796378193	0.0610146421991454	0.0231973228293927	0.482405131298681	-0.00184577659970759	0.00152223903651792	0.0107518555802156	-0.566473044472509	1.37899023316583	-0.000250173104957377	-0.00332732339721304	-0.00778986191256951	-0.0531667224037619	-1.49954842343627	-0.000558756357967941	0.0128876784739167	-0.462834298178293	0.137886233786138	4.7120978136317e-05	0.00561120521691818
469.448413276026	0.000407546614967598	-0.00208435147945413	0.536113861176614	-0.000243579170340843	-0.00100212536825908	0.00223386505458974	-0.00271594811881317	0.00101075324990861	0.000350392918036571	0.060269782408653	0.0230638544821194	0.482515096317596	-0.00179719586275006	0.00123353177239526	0.0104186154569721	-0.566746699623221	1.37965184758148	-0.000196027865510809	-0.00354243938970163	-0.0081316305310114	-0.0530616600600454	-1.50006977655014	-0.000894495448355839	0.0135062336144944	-0.463058944038207	0.137864444209721	-0.000477869427657287	0.00472775171622118
470.462595139058	7.41549305114914e-05	-0.0022603114707352	0.53647631762792	-0.000878387980719737	-0.000751774646034415	0.00183714131593905	-0.00297314524021673	0.00167177380890346	-7.69478769465872e-05	0.0605095315750108	0.0229664051080421	0.482822728671851	-0.00167156465051845	0.00103646000630971	0.0101485903650934	-0.566947838033802	1.37997253616888	-0.00100773056870696	-0.0025034547562147	-0.00830688409396192	-0.0532831094990688	-1.49889318274464	-0.000889909615980374	0.0131276367302438	-0.463156486435724	0.137940415590598	-0.000254934868364874	0.00461935315417964
471.487389546851	-0.000178907044034508	-0.00232956532127876	0.536938389497646	-0.000690384426791944	-0.000214335558280326	0.000775883035804103	-0.00274517522521735	0.00139908666408166	-0.00103096009076622	0.0616161561961714	0.022897770540097	0.483114473651781	-0.00137523387406041	0.00105121618638125	0.010126193356366	-0.566814809891392	1.38118020627179	-0.000652390384873752	-0.00245444666316119	-0.00863755672676045	-0.0534117094703909	-1.49914158561269	-0.000488134713404091	0.0131035547898799	-0.462946969032698	0.138060367633151	-0.000595655009077743	0.00380843364093366
472.585107044315	0.000346787946825228	-0.00271388031962282	0.536943905495186	0.00167719897595606	0.000123801230614962	0.000504743640323737	-0.00431038174287758	0.000882210592172736	-0.000449624132527896	0.0620301818369893	0.0227825695464509	0.483046601021721	-0.00103763721626295	0.000624107292472359	0.0107235910816436	-0.567381332611417	1.38157724307273	0.00221671944786331	-0.00180759159533324	-0.00871569180780958	-0.0557084274437817	-1.49869789453497	0.000595878748570744	0.0133894701897429	-0.463101336866142	0.138043709334355	-0.000379968743057979	0.00294692580100566
473.59347376873	3.00545921501284e-05	-0.00258544361877798	0.536710578008109	-0.000140759882264803	0.000514284912994575	-0.000137697767124925	-0.00259566855010358	-0.000369061444804239	4.32888086177374e-05	0.0618707061790091	0.0227501358465746	0.48282569345623	-0.000532873247758176	0.000387036053622557	0.0102738963164637	-0.567309228417643	1.38072988071245	3.76111758668603e-05	-0.00101062323339772	-0.00977192460056628	-0.0532285387722064	-1.50209679488216	0.00233805332533898	0.0135413089389867	-0.463230280007553	0.137928820955512	0.000260852134246544	0.00238348391731446
474.451531685323	0.000233682077888637	-0.00294434620818758	0.536658390926453	0.000294665151181457	0.000496806509209882	7.55411365334496e-05	-0.00295514039788872	8.52967777652317e-05	-4.15901651716337e-05	0.0621510058400866	0.0224942815580276	0.482731462633696	-0.000307209843812103	9.34645075038697e-05	0.0105909782986407	-0.567958186906576	1.37729225051361	4.00927009128773e-05	-0.00202248391558439	-0.00921832370554731	-0.0536118773832822	-1.49963535268645	0.000524609928950121	0.0143473788483837	-0.463717780286552	0.137493171029989	0.000116647871282773	0.00133795844653483
475.782010550938	-0.000309424111618338	-0.0030166470243876	0.536482562112469	8.59895852641468e-05	0.000758984196072861	0.000550533915799309	-0.00262222129045555	-0.000239897791385454	0.000299054326932195	0.0622983393961502	0.0224738289833971	0.482518814935179	0.000217684294966261	-0.000267018861795779	0.00955215854867593	-0.567670146314519	1.37143411467077	-0.000487199599469266	-0.000903100954993967	-0.00910073825234728	-0.0535586206380584	-1.49931293690802	0.00163570291827312	0.0158041187678511	-0.463328504376349	0.136719294447496	0.00163210197758923	0.00149194807903409
476.88483612716	-0.000133364142861047	-0.00286855668892679	0.535936585281282	-0.000217938740060637	0.0012626790760678	0.000929780076335714	-0.00291466236519329	-7.06279916219763e-05	0.000564196604057209	0.0628957171305514	0.0227157848950634	0.481892029159983	0.000695458885451052	-0.000330039027052328	0.00960368692537866	-0.567532966744839	1.36792798865245	-0.000690755447934674	-0.000656836895985757	-0.00881342755054916	-0.0537466127722841	-1.49953183842494	0.00200564990441718	0.0170703888018587	-0.463091787395966	0.136199300751134	0.00230478831069126	0.00122940695983796
477.831875524157	-3.97512885725376e-05	-0.00270657765607297	0.535620606839244	0.000350501834352641	0.00095037277947804	0.0013710302729673	-0.00243679789821322	-0.00064180959154123	0.000677302782105435	0.0632941419727326	0.0228625307284484	0.481519436420722	0.00062100983756408	-0.000578181021313473	0.00962930518752485	-0.567506767569084	1.36771956214165	0.000231934451220373	-0.00128405676638386	-0.00824981183947331	-0.0531708690087764	-1.50077658386101	0.00191007297517489	0.0182974686436255	-0.463062646104425	0.136009133791973	0.00229491782000198	0.000855978931509833
478.995213184577	-0.000242606827153552	-0.00280101437313608	0.535025726779709	-0.000167156663632724	0.000748772507121793	0.0011673756061553	-0.00321614970304164	-0.00177465918740157	7.86202050883276e-06	0.0637006366859166	0.0229369410184036	0.480866923878794	0.000340556998496877	-0.000793214179470255	0.00926407624173499	-0.567817845449483	1.36454762459069	-0.000144938670049071	-0.00176094978247235	-0.00882042847977537	-0.054476596489752	-1.50368049064326	0.000161762381234264	0.0198163965550448	-0.463101954320016	0.135481527061217	0.00192735374584739	0.000481782103520556
480.116411118442	-0.000387879088247696	-0.00273482384172812	0.534509648358693	0.000446135598570808	0.000521869389718884	0.000185955880117104	-0.00262680414770861	-0.00190488795652725	-0.00139534643767434	0.0635455715294066	0.0229757664015574	0.480370226936586	0.000216102754936621	-0.00113202782735779	0.00922698452403406	-0.567414781845383	1.36379230432205	0.000502189431768057	-0.00197852802418992	-0.00917209879367234	-0.0537166232180518	-1.50363066093883	-0.00048154314231671	0.0219299495146086	-0.462743937758886	0.135127776104122	0.00183665601237651	0.000222234143156705
481.262338630228	-0.000589338685184887	-0.00235915173586226	0.533983236835927	0.000576436984973031	0.000737068031883192	0.000185869611902877	-0.00271459412777012	-0.00153567025485239	-0.00155311100212026	0.0638076772154387	0.0233800131437796	0.47981341180384	0.000316190033575206	-0.000972162621717421	0.00885683050510916	-0.567253280295393	1.35691172900527	0.00138067005665972	-0.00151288460617309	-0.00960637937732319	-0.0540121596531449	-1.50218803522484	-0.000549048335374684	0.0228214262147346	-0.462482005247471	0.134354950503717	0.00219891674720056	0.000808854679612466
482.382130573022	-0.000684625455217144	-0.00239239304014519	0.533647316996602	5.8815585153682e-05	-0.000274373365049602	-0.000473598579126135	-0.00235179906618949	-0.000122241384838355	-0.00070481926394259	0.064190953654745	0.0233597692299576	0.479420232970379	-0.000368963353165651	-0.00131927837441177	0.00865504666181166	-0.567493597451514	1.35411579052638	0.00114069244965534	-0.00272075890753975	-0.0102326297371424	-0.0536281228301018	-1.50193544272437	0.000470313247616749	0.0233120221265093	-0.46269418396989	0.134021034284987	0.00132080911508439	0.000571757345245112
483.089176150488	-0.000662376727956294	-0.0023807872466546	0.533259165990915	0.00056577855564209	-0.000376271913452557	-0.000593112745912753	-0.00264199618773838	-0.000351699203488654	-0.000469725330125978	0.0642389624821785	0.023432593636997	0.479029709588052	-0.000396865834067096	-0.0012498279500886	0.0086076516333135	-0.567566306484503	1.35427221189043	0.00155465145782704	-0.00237336872004817	-0.01029807759014	-0.0537588107293968	-1.50141703446901	0.000252841453721395	0.0238081219723282	-0.462723434931253	0.133970978182845	0.00139993780399522	0.000924030745620337
484.148144226672	-0.000307583095734688	-0.00292573990647776	0.532842367452653	0.00129553497224237	-0.000396293390689954	-0.00112047145778079	-0.00278330523256548	-0.000326457575732067	1.14086689759602e-05	0.0646401224328847	0.0229731346910847	0.478564074873727	-0.00023365514750475	-0.000954192279482503	0.00848763124238606	-0.567549693889226	1.35372915978968	0.00144712700990198	-0.00270063233025266	-0.0105570382302162	-0.0535951103962942	-1.49993168216494	0.000645545022691506	0.0240947660543608	-0.462693762524238	0.133885396284591	0.000970673090585821	0.000940668598486183
485.312398740826	-0.000631591633548073	-0.00276485263942567	0.532594603444145	0.0011808155805882	-0.000298882632620118	-0.00113035035174823	-0.00289321688097737	-0.000802099725577048	0.000378259805909982	0.0654678489115549	0.0231890909526202	0.478195269211052	-3.21979464292649e-05	-0.000551062940895164	0.00843356963445686	-0.567462948681796	1.35378283441889	0.00169770351336069	-0.00247890147128648	-0.0104466990038935	-0.0537750324135898	-1.50149655002705	0.000834927464788699	0.0251481597233413	-0.462540561804837	0.133752537073652	0.00085036035863574	0.00137327974289526
486.150697614986	-0.000594744528456292	-0.00285775278834029	0.532541717206824	0.00105769715535828	-0.00080421969161603	-0.00150627935374005	-0.00253656720825526	-0.000961461697828593	0.000146246896213171	0.0653245996512149	0.0230909660331854	0.478145290557216	-8.58166942044321e-05	-0.000671907245186126	0.00835216640230596	-0.567523156084581	1.35346273979856	0.00115124829208669	-0.00336174942528137	-0.0110802812878083	-0.0534807729023454	-1.50298663486769	0.00088543651670241	0.0251489087924602	-0.4625933476427	0.133722462103652	0.000231890572922202	0.00121143320872117
486.989204998687	-0.000527185214825532	-0.00293407483302207	0.532432777413546	0.00149949848073414	-0.000765049532095777	-0.00163377568844396	-0.00234886449897121	-0.00104625483443939	-4.3732691578805e-05	0.0651079521908803	0.0230261802541375	0.478054635646919	0.000175634653061981	-0.000587991494342283	0.00873317435547623	-0.56740448569312	1.35321096960446	0.00306697330681862	-0.00294106873194425	-0.0109720651659143	-0.051922460157026	-1.50315818646148	0.000669897838428203	0.0248129488376699	-0.462619119718072	0.133746164405649	0.00054194850924373	0.00148477103836568
487.931726777183	-0.000663579641064761	-0.00308303942961017	0.532607647161409	0.00104363440128498	-0.000400681164767338	-0.00208513854766506	-0.00279358205548593	9.52332407603009e-06	-0.000691500612584846	0.0656174371888391	0.022975814808832	0.478142886209043	0.000688205918441931	-0.000318256819607407	0.00840228943186525	-0.567660811063426	1.35317232176009	0.00235864579895078	-0.00228645574462737	-0.0116113370218094	-0.0538109176986986	-1.49934066797922	-0.000918637037114114	0.0242524027086888	-0.462597502332344	0.133816187716509	0.00102933349299098	0.00187433218524596
488.842197923765	-0.000259930889537823	-0.0028225933490322	0.532228392249103	0.00106762121046615	-0.00100315021891268	-0.000721043003453334	-0.00279309980461896	2.89160626033792e-06	0.000609124200008968	0.0638669424411315	0.0232597714939775	0.477985890148098	0.000667230062168992	-0.000717059796380448	0.00919680851234791	-0.567153388882024	1.35035140672841	0.0021917551774402	-0.00317347482499062	-0.00880674391258156	-0.0541890636827711	-1.49765463458829	0.00103440176187821	0.0213786490708422	-0.462031812252971	0.133904469034723	0.000725960608226347	0.00112118820820774
489.995489870427	-0.000501477779128741	-0.00258473027402298	0.532506926809372	0.000858583646567686	-0.000841584950703207	-0.000551989785941332	-0.00267057175146409	0.000110922329257592	-0.000314804829961906	0.0640838780596815	0.0235245323649605	0.478211706394394	0.000982373758065134	-0.000641724110834872	0.00788571548446529	-0.566502552322855	1.36053761248248	0.00219450224703735	-0.00322764816787888	-0.00930291152059965	-0.0540794773559589	-1.49956442834512	-0.000237157741999455	0.0211811921619512	-0.461351227727818	0.134910712557256	0.00077456126124418	0.000772376425677886
490.988542811194	-0.000557356280099673	-0.00245658873919503	0.53264325940822	0.000753347533179895	-0.000570538275334213	-0.000449260564411175	-0.00235828902501439	-0.00044627090922735	-0.000323204540944166	0.0636733302484632	0.0236563243013393	0.478384298794759	0.00121296718683756	-0.00062922841231057	0.0074747813485702	-0.566158300504263	1.36211739946433	0.00161663567012784	-0.00224250152456609	-0.00950673668644799	-0.0534750328644009	-1.50244035594973	0.000144482700683172	0.0202872067746846	-0.46103913740351	0.135179401804272	0.00145136467301268	0.000947454370087917
491.765711593946	-0.000463410625353802	-0.00266766964997797	0.533123646592643	0.00052819309645594	2.85862041170266e-06	-0.000445198842330156	-0.00265735791071713	-0.000497126143475166	-0.000355651298999546	0.0637618533313735	0.0235431754938364	0.478824984741465	0.00142249167011325	-0.000584373357078519	0.00738754234500367	-0.566351746079253	1.36509279485334	0.000924395975612662	-0.00121943429903567	-0.00986752485320455	-0.0533471504733931	-1.50173095310967	0.000649453078661106	0.0194511998787464	-0.461162347778536	0.13557251970979	0.00191156673449048	0.000978013203526503
492.98940287655	-0.000168852655879482	-0.00312197423925349	0.533405939150839	0.00155084015218583	0.000266553831803271	-0.000855126913156598	-0.00287269373732894	-0.000497760266553476	-0.000448422338360758	0.0627999065103706	0.0232003558763584	0.479213900108295	0.00138785965413521	-0.000792546148993594	0.00817453443040629	-0.567328785911442	1.36816540918928	0.00303664169792505	-0.000706679698645498	-0.0100701676706498	-0.0544778485930826	-1.50134445357202	0.000683345015997378	0.0179661388913989	-0.461833380297041	0.136068822139491	0.00204901098782716	0.000654666975160077
494.140149698788	-0.000443509993422095	-0.00288462497222149	0.533795257140057	0.00154318783360063	-9.36756574541931e-05	-0.00111763919475697	-0.0030200572051238	0.00014503872319324	0.000547342467105185	0.0615589744859468	0.0235053730645984	0.479735667659624	0.00101751691036887	-0.00160434911037362	0.00770552763293045	-0.566769278807061	1.36909893679445	0.00226934428776326	-0.00120430258539635	-0.0106022791647018	-0.0537443969715387	-1.49819956175471	0.0016806807614362	0.0143640728291416	-0.461278023108943	0.136620674548823	0.00161285919023849	-0.000678143088154637
494.983673506078	-0.00089260911462285	-0.00319527071155003	0.534329176372233	0.000490643985511196	0.000887185373658136	-0.00212270285887412	-0.00340309673081969	0.000999035228626226	0.000290371311227311	0.0617200759553021	0.0233067193506924	0.480215768016397	0.00156882886073391	-0.00137636592547053	0.00725931680124469	-0.567226129097116	1.37358935727886	0.000815612810548072	0.000386402321507353	-0.0119991613701144	-0.0540059416397134	-1.49585908807558	0.00237541227267453	0.0135642377574483	-0.461604439662288	0.137144614885348	0.00263565332393138	-0.000425367161364973
496.183922056226	-0.000849508471884546	-0.00317630914121253	0.534657778031677	0.00137223321616168	0.000687398418307201	-0.00227978023678676	-0.0028995262120014	0.00125379388457711	0.000760860345131877	0.0613723757220232	0.0233094063918907	0.480562005150078	0.00134720211106647	-0.00177854857822779	0.00742723547334503	-0.567586104533239	1.37599764572054	0.00181305542608909	-1.11749011797787e-05	-0.0122766133872969	-0.0547988163103969	-1.4994511420975	0.00275211182933195	0.0128040247633615	-0.461794060301334	0.137462496435813	0.00240796487374435	-0.000990725618084449
497.105490831482	-0.0010295030380416	-0.00332828968423661	0.534821442616708	0.00135694406142075	0.000518444757126185	-0.00297507034943807	-0.00289851911515041	0.000989013441400053	0.000275932578395266	0.0607825694487681	0.0232019675929952	0.480784436450011	0.00129911882658544	-0.00205484726730318	0.00737787147055267	-0.567578693144184	1.3778234867519	0.00219209203839856	-0.000106292414649652	-0.0126595300275292	-0.0541197971016949	-1.49858759259235	0.00216367117024817	0.0123170863559196	-0.46182384942049	0.137695672145251	0.00254699083943998	-0.00121530322838735
498.279590356653	-0.000309550110305327	-0.00299502087171978	0.535745168177955	0.00135812736721717	0.00113147652251568	-0.00212795459070982	-0.00317527817610661	0.000490388136573889	0.00100531701038773	0.0612233698178645	0.0236008378320974	0.481597763400813	0.00185002777085756	-0.00157772349974241	0.00759008568658927	-0.567636112127627	1.37973870925648	0.00240626073350162	0.000153268497496871	-0.0123074614237008	-0.054228595223999	-1.49885445027605	0.00219419449442924	0.0119725062699164	-0.461820353431967	0.13791311883932	0.0029356588702515	-0.00115692505359892
499.582690178865	-0.000451132683326106	-0.00279650294391539	0.536198994386483	0.00162896570711233	0.00136641477699572	-0.00219194855971902	-0.00329733978030191	0.000264067314705559	0.00066532556745445	0.0608783093539602	0.0238523817665137	0.4820615370532	0.00220517615020847	-0.00145095408044723	0.00774754068757244	-0.567825150613225	1.38163112428602	0.00302477701973035	0.00125263395168975	-0.0120821206524485	-0.0544517449159126	-1.5016213399573	0.00187429937898708	0.0111515480124429	-0.461921834633138	0.13819401715382	0.00372019121426386	-0.000832316857560406
500	-0.000507075619734258	-0.0027018966073027	0.53636393872366	0.00134499564618489	0.00107985235580955	-0.00241563603813142	-0.00296119410679482	0.000672393880903043	0.000947892791925692	0.0610284554323373	0.0239167125275307	0.482195852225793	0.00215001868261156	-0.00152663094880193	0.0075966457354332	-0.567777172463602	1.38231479509588	0.00263400925368703	0.000913043460904427	-0.012455936370514	-0.0541458464367972	-1.49844383631104	0.00223443533054835	0.0110055244629229	-0.461898259934642	0.1382764105884	0.00356873891510253	-0.00103646976903547


==> data_icl/lambda_0/data/theta_true_data.dat <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.158596550449867	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.353736173203319	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.806387276065025	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
1.59623555292219	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.07673963112888	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.61744934013639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
3.40191555891551	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
4.22110895914522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.10296329491632	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.91093594076255	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
6.69986816587813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
7.2316054260158	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
7.99058594296873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
8.73507414530526	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
9.94637775875676	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.6080197093923	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.9966172484645	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
11.5209631290985	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
12.3551792957065	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
13.4772167120262	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
14.3472953106084	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.0733043292881	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.8329828793884	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
16.9789965942331	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
17.8000715049443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
18.7600986292655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
19.5041118577639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
20.3438234364589	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
21.4187285224981	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
22.3808579331924	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
23.1396132477924	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
24.0771538241825	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.0508660562569	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.7306213808358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.4358243319465	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.454462217127	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.2732717129364	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.0043826965326	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.9176392425699	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
31.1799908799845	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.037137640605	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.0720983229148	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.9323063401099	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.7415112787981	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
35.7968597348361	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
36.9152960935773	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
37.8806205707613	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
38.7757966734845	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
39.8314972929151	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
40.992296950601	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.2476128326943	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.9115898815256	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.746082166308	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
45.1269801677504	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
45.9988916536347	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.8100057220875	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.8614522233688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
48.8334359516808	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
49.9172211706669	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
50.9137697608385	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.8289012843885	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.8886932884131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
53.9642815106991	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.9591529885362	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.9778274965547	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.0011749344742	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
58.1349518951026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.4695859650385	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.2858629043637	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.2950321129377	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
62.4084286943129	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
63.3117110010035	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.4191192757383	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.3824195925974	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
66.1827781271308	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
67.6255875091959	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
68.6115696209361	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
69.4881421410492	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
70.4618963663764	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
71.389079760883	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
72.5930688721024	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
73.6579360874905	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
74.5020764749741	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.5119237610827	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
76.7484551604789	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.6204651996457	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.7938641595165	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.8407413563921	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
80.9327553441249	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
82.1085855745587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.0071834470483	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.8809342680063	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.1996957099954	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.0605223677584	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.0713378939392	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.9337052872743	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.788984698187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
90.0102234904074	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.1802579152465	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.8806740804677	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.8359423753726	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.9919276473621	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
94.9952275548172	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.1048603330356	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.9721770892566	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.8806843465465	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
99.2554116520415	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
100.212467299581	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
101.308952366429	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
102.536236620755	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
103.502876724011	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
104.733272945012	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.748542277962	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
106.549955617633	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
107.759367609125	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
108.768085823837	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.510303892123	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.520735951337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
111.377139159787	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
112.413207704323	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
113.584295524999	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
114.365485521821	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
115.363670365318	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
116.601645556822	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.512570526643	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.547750206748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.699763682112	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
120.586453860382	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.003151191333	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.977725830202	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.787275711395	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.810740813625	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
125.850521984738	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.857493939443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.930281528804	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.644172040753	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
129.844549789119	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.122085507735	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.9058992167	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
132.840068376541	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
133.867021652477	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.734521343658	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
135.963859866221	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
136.892444798008	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
137.772531868564	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
138.940021200268	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
139.989100923872	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.919081766726	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.147651047317	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
143.028519916609	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
144.192874413382	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
145.303085618288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
146.133974444417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.119140804623	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
148.368468698701	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.192984863734	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.377417879036	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.21138237837	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
152.099668628132	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.522057787707	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.352147045419	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.129851365398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
156.2441093595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.269210214682	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.242227701496	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.35894324688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
160.13418913761	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
161.412934013527	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
162.577863278479	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
163.444918734376	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
164.67804000798	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
165.815302156612	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
166.84721083236	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.109999054927	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.872678693035	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
169.863715366371	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.079003544502	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.896501378195	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.754098527102	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.693183061133	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
174.519374638907	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
175.700293246606	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
176.758821714552	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
177.522079800688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
178.73609150348	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
179.798569727096	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.751546851015	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
181.889148900544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.863899074665	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.008255334714	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.291114328898	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.135970633311	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.090550984192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
188.183465676204	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.193104196995	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.236125638309	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.123179151452	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.911823394254	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
193.438124844891	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
194.343526857814	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
195.180122550943	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
196.24008073603	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
197.086049104391	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.14583100516	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
199.222637266644	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
200.129381183067	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
201.096664512405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
202.302996513081	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.15280370805	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.290893871611	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.375293977386	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
206.396508690443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
207.619643741723	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
208.557154215311	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
209.375124231372	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.69059603612	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.643607104427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.613601161953	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.571888779672	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.412640024316	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
215.639372401684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.803382026631	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.495869014951	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.427593944307	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
219.538921355929	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.471482894529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.563240182098	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.539471437576	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
223.387453506776	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
224.731362316243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
225.808237660196	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
226.876540966645	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
228.051519726752	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
228.98678498764	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
230.202684329553	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
231.313817708179	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.032380291288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
233.198416469121	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.23721212795	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.014919648292	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.985003647852	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.851506977641	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
237.889780568519	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
239.060637523817	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
239.887186800086	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
240.863374563056	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
242.140760430158	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.039667416916	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.073030432567	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.24872980218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
246.091270672711	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
247.438367417159	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.523360936587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.348728879522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
250.277517658505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
251.360024546393	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
252.322368214829	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.365809597921	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.05944742028	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
255.096020419541	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
256.616800263326	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
257.398328048028	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.254119965156	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
259.314729125978	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
260.149917224461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
261.383191390394	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
262.305292625	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
263.159373709148	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
264.238003092011	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
265.453301260428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
266.251122050306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
267.474789080618	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.455257327688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
269.494425268904	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
270.686801303408	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.56719699109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
272.479303692942	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
273.811549572502	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
274.62032685638	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
275.706227062743	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.529084433611	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
277.35199887805	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
278.821336085673	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.822387131715	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.655702025643	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.697200886549	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
282.754829394016	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
283.756459856382	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.853735006307	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.651205203952	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
286.867377837349	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
288.099573156707	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
288.98053333116	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
290.158706142084	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
291.326787455342	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
292.407758966148	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
293.668189496101	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
294.452749540223	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.393685683208	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
296.588954888708	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
297.431747730408	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
298.379037913992	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
299.299289550595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
300.179283270515	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
301.472582775081	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
302.42574152477	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
303.220810908355	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
304.403676167556	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
305.505791646464	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
306.417228181211	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
307.550054054373	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.539944303778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
309.776426530893	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.034502727606	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.86502906035	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.775038535505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
313.908714620346	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
314.913882322222	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.90787882187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.785976859551	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
317.672961165502	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
319.238730439824	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.124360282305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.987618075669	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.946979700149	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
322.882484499311	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
324.069542895153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
325.066994776857	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
325.937203956378	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
326.970536053825	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
328.159075934433	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
329.013108625676	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
330.193969137332	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
331.21627740172	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
332.330658189711	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
333.511139501924	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
334.399261372976	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
335.305672796269	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
336.610705850753	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
337.449448132016	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
338.525892138656	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.345389580199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
340.216012020248	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
341.586277387754	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.69399176187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.410781604152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.313338104952	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
345.4364596974	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.414876649291	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.54386334226	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.355963425151	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
349.393601546395	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
350.755085011032	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
351.650356146886	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
352.803705885684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.007171546693	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.979325665423	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
356.309908921298	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
357.187984221618	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
358.009109398714	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
359.223006140524	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
360.177829089347	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.049298584207	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.995371669262	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
362.939996584854	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
364.185961169966	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
365.202341164214	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
365.926121648154	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
366.994957246668	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
368.236099375232	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
369.106696829603	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
370.223198170747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.270288708023	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
372.368535738205	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
373.722347178218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.56339937526	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.450321201182	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
376.538021255619	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
377.438451574287	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.531406012359	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.533777955716	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.282222812096	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
381.759097788019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
382.782971947246	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
383.562010345299	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
384.653980734063	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.512323906874	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
386.570234839554	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
387.64014571957	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
388.528071332889	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
389.484767676124	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
390.739170893693	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
391.614580858684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
392.712122407257	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
393.866700899133	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
394.869306626926	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
396.076971450281	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
397.025797627841	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
397.824184404401	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
399.212154893023	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
400.10503407482	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
401.042097353859	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.005352429674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.8300585794	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
404.038041423992	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.289559845552	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.953479145426	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.924142595971	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
407.991205369546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
408.953395218327	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.05283584379	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.030869011154	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.854462282122	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
413.236224771228	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
414.267687198329	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
415.332051465841	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
416.588096154219	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
417.485675613013	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
418.714977517941	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
419.779570471409	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
420.521995796884	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
421.705302826058	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
422.729592479902	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
423.530157265132	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.541233488105	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
425.406636330002	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
426.491971982069	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
427.629122526703	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
428.416786896852	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
429.440375755886	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
430.664720139461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
431.574165716233	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
432.633937954057	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
433.801218509934	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.820580735578	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
436.292728855193	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.180873138597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.013031577553	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
439.023791038918	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
440.067179494154	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.130223775082	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.147908806592	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.902353298132	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
444.185492966719	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
445.410461606288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
446.1976569659	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
447.162439674629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.122245023737	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
449.119370972023	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.200946064713	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
451.089012153604	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.026186563546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
453.219117734722	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
454.224851299879	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
455.230793815734	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
456.423256530673	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
457.348466577571	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
458.572455013942	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
459.574672655559	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
460.44304434466	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
461.555863852095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.695372884613	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
463.519152726527	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
464.644651943978	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.474609634655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
466.49360654536	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
467.863080887807	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.649164620131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.448413276026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
470.462595139058	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
471.487389546851	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.585107044315	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.59347376873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.451531685323	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
475.782010550938	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
476.88483612716	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
477.831875524157	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
478.995213184577	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
480.116411118442	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
481.262338630228	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
482.382130573022	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
483.089176150488	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
484.148144226672	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
485.312398740826	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
486.150697614986	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
486.989204998687	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.931726777183	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
488.842197923765	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
489.995489870427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
490.988542811194	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
491.765711593946	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
492.98940287655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
494.140149698788	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
494.983673506078	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.183922056226	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
497.105490831482	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
498.279590356653	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.582690178865	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
500	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0


==> data_icl/lambda_0/data/threshold_nonzero_counts.dat <==
0.001	24
0.01	12
0.05	9
0.1	7


==> data_icl/lambda_0/data/tracking_error_norm.dat <==
0	3.76961536499415
0.158596550449867	0.690383100480082
0.353736173203319	0.145204554360137
0.806387276065025	0.171034033795972
1.59623555292219	0.278698606973958
2.07673963112888	0.0315788192909395
2.61744934013639	0.0188763014657927
3.40191555891551	0.00961254283572349
4.22110895914522	0.0934157541948832
5.10296329491632	0.0114666015653035
5.91093594076255	0.154486802577866
6.69986816587813	0.00842387829539174
7.2316054260158	0.010141554222712
7.99058594296873	0.00411448444908995
8.73507414530526	0.00539233615942405
9.94637775875676	0.03489593923978
10.6080197093923	0.0179024833157313
10.9966172484645	0.00248269417800703
11.5209631290985	0.001795941550821
12.3551792957065	0.0433640862577783
13.4772167120262	0.0137625832230595
14.3472953106084	0.00920031247003641
15.0733043292881	0.000209136563508282
15.8329828793884	0.00430007422226115
16.9789965942331	0.00676511962795375
17.8000715049443	0.00121046889884403
18.7600986292655	0.0249643486275852
19.5041118577639	0.00338035824385897
20.3438234364589	0.00100887584541409
21.4187285224981	0.0125614433821898
22.3808579331924	0.00272931788432957
23.1396132477924	0.00158956427377402
24.0771538241825	0.000524920766984156
25.0508660562569	0.00305511241633116
25.7306213808358	0.00110562128558513
26.4358243319465	0.0104974954354565
27.454462217127	0.00283123824747927
28.2732717129364	0.00110161216531239
29.0043826965326	0.000780715940150127
29.9176392425699	0.000932859309890847
31.1799908799845	0.00392204830029101
32.037137640605	0.00225436371167132
33.0720983229148	0.00162934493731416
33.9323063401099	8.85756257764034e-05
34.7415112787981	0.000841773599650832
35.7968597348361	0.000808695790781948
36.9152960935773	0.000959727174354412
37.8806205707613	0.0014024738044746
38.7757966734845	0.00198409874504715
39.8314972929151	0.000891489037350878
40.992296950601	0.00302313613544459
42.2476128326943	0.00063984978135336
42.9115898815256	0.000897589693985735
43.746082166308	0.000906476109962364
45.1269801677504	0.000565929459987102
45.9988916536347	0.00124828793904836
46.8100057220875	0.000423965644429258
47.8614522233688	0.000345487274955315
48.8334359516808	0.00106988276284011
49.9172211706669	0.00183688008259304
50.9137697608385	0.000593000866994652
51.8289012843885	0.000325525308646931
52.8886932884131	0.00186557003834185
53.9642815106991	0.00169035822172135
54.9591529885362	0.00111380650667473
55.9778274965547	0.000983285707442203
57.0011749344742	0.0001062611250692
58.1349518951026	0.000363812093464746
59.4695859650385	0.000811581707092444
60.2858629043637	0.000859976601971169
61.2950321129377	0.0011411542043421
62.4084286943129	0.000934578798130253
63.3117110010035	0.00115123629402673
64.4191192757383	0.00184204953897649
65.3824195925974	0.000223714870794314
66.1827781271308	0.00146644644741513
67.6255875091959	0.00231765522372376
68.6115696209361	0.00107904291987473
69.4881421410492	0.000774460482423576
70.4618963663764	0.000196281632306028
71.389079760883	0.00043161315475398
72.5930688721024	0.000840749276620962
73.6579360874905	0.000637841706676886
74.5020764749741	0.00067994208722433
75.5119237610827	0.00181104112789436
76.7484551604789	0.000795628665754495
77.6204651996457	0.00031778960275999
78.7938641595165	0.000296955423660034
79.8407413563921	0.000903881147432351
80.9327553441249	0.00112053278596683
82.1085855745587	0.000694575966904858
83.0071834470483	0.0007308798530818
83.8809342680063	0.00188060973853509
85.1996957099954	0.00104822383046859
86.0605223677584	0.000482892430669817
87.0713378939392	0.000356657401365452
87.9337052872743	0.000158619882674249
88.788984698187	0.000339080345572128
90.0102234904074	0.00181628866927848
91.1802579152465	0.000349821433319709
91.8806740804677	0.000556422727151068
92.8359423753726	0.000214069670193084
93.9919276473621	0.000162557204423507
94.9952275548172	0.000598724729720291
96.1048603330356	0.000632328947160189
96.9721770892566	0.000101855013484397
97.8806843465465	0.00177078991077568
99.2554116520415	0.000469330878331204
100.212467299581	0.000435821917254058
101.308952366429	8.98729901549836e-05
102.536236620755	0.000884518322846194
103.502876724011	0.00158214620588154
104.733272945012	0.00145724295377766
105.748542277962	0.000734374281833859
106.549955617633	0.00014451675951767
107.759367609125	0.000525209926564604
108.768085823837	0.000694064721931016
109.510303892123	0.000773522277359266
110.520735951337	0.000725657774808327
111.377139159787	0.00135948134971582
112.413207704323	0.00212665596952534
113.584295524999	0.000420124739455461
114.365485521821	0.000687097371682305
115.363670365318	0.00100674055680657
116.601645556822	0.000673692389479899
117.512570526643	0.000829082495199958
118.547750206748	0.000285984623429806
119.699763682112	0.000195126243572245
120.586453860382	0.00134063244702622
122.003151191333	0.000288797659013603
122.977725830202	0.000593876860598238
123.787275711395	0.000286720223640866
124.810740813625	0.0012809493351139
125.850521984738	0.00134658156430029
126.857493939443	0.00184967411756387
127.930281528804	0.000156127818313144
128.644172040753	0.000477780664469162
129.844549789119	0.00295351194324216
131.122085507735	0.00172515244242552
131.9058992167	0.000448838804110973
132.840068376541	0.000394912489554679
133.867021652477	0.000809927439320757
134.734521343658	0.00034014685323448
135.963859866221	0.000654465052451684
136.892444798008	0.000188215706196897
137.772531868564	0.000817107734016709
138.940021200268	0.0010121196340189
139.989100923872	0.00125726681652733
140.919081766726	0.000679717567702412
142.147651047317	0.000328348721864041
143.028519916609	0.00107147386038188
144.192874413382	0.002191442524293
145.303085618288	0.00124660899081967
146.133974444417	0.000148065957991006
147.119140804623	0.000616073685641462
148.368468698701	0.00111970468958529
149.192984863734	0.00107345818768558
150.377417879036	0.000245715772989964
151.21138237837	0.000624135211801149
152.099668628132	0.00217760094887821
153.522057787707	0.00065175912861073
154.352147045419	0.000468919651629752
155.129851365398	0.000231091523996236
156.2441093595	0.000562388705466921
157.269210214682	0.00102816108189681
158.242227701496	0.00230276987928027
159.35894324688	0.000123571757267392
160.13418913761	0.000855661656382242
161.412934013527	0.000913983951303739
162.577863278479	0.000309850670482752
163.444918734376	0.000572836297999798
164.67804000798	0.000899770636095816
165.815302156612	0.000191643223656892
166.84721083236	0.000389812003799935
168.109999054927	0.000112551088878941
168.872678693035	0.000288291233261474
169.863715366371	0.000137757373236917
171.079003544502	0.000526229658015544
171.896501378195	0.000485221962567162
172.754098527102	0.000159319117957951
173.693183061133	0.000178562179375785
174.519374638907	0.00101121488427117
175.700293246606	0.000504626435375621
176.758821714552	0.000731462815208561
177.522079800688	0.000322109255143941
178.73609150348	0.000247224554919483
179.798569727096	0.00164553076278095
180.751546851015	0.00133392441473711
181.889148900544	0.000329174509857334
182.863899074665	0.000249754421800683
184.008255334714	0.000441609685290397
185.291114328898	0.000294739348693015
186.135970633311	0.000693671123872445
187.090550984192	0.000974314468647143
188.183465676204	0.00145449212867412
189.193104196995	0.000624163824722792
190.236125638309	0.000842617367665281
191.123179151452	0.00024829385937945
191.911823394254	0.00108546848320426
193.438124844891	0.0021423812542456
194.343526857814	0.000572984056867734
195.180122550943	0.000866213226883543
196.24008073603	0.000236221857593317
197.086049104391	0.000477297123345723
198.14583100516	0.000893672463045684
199.222637266644	0.000571729984862803
200.129381183067	0.000165870651892606
201.096664512405	0.000954771469035399
202.302996513081	0.0016515186070687
203.15280370805	0.000288206154104367
204.290893871611	0.000141131438549596
205.375293977386	0.000502720563876324
206.396508690443	0.000256600859382215
207.619643741723	0.00126910416910503
208.557154215311	0.00107255060623719
209.375124231372	0.00148280156275774
210.69059603612	0.00136133674906498
211.643607104427	0.000212906220347281
212.613601161953	0.000542763340039993
213.571888779672	0.000118051837902179
214.412640024316	0.00014110333696022
215.639372401684	0.00167190103886031
216.803382026631	0.000910496648297136
217.495869014951	0.000577096320166347
218.427593944307	0.000424927333714441
219.538921355929	0.000324269926775548
220.471482894529	0.00136384567952128
221.563240182098	0.00181824699637444
222.539471437576	0.000335677440401541
223.387453506776	0.00081852453335545
224.731362316243	0.00119279950824941
225.808237660196	0.000109485549314665
226.876540966645	0.000433299654080187
228.051519726752	0.000422803366742861
228.98678498764	0.000968047524886367
230.202684329553	0.000661202737789039
231.313817708179	0.000565740190447989
232.032380291288	9.52426603197847e-05
233.198416469121	0.000896018458690172
234.23721212795	0.000774521713764969
235.014919648292	0.000556292547539901
235.985003647852	0.000615266816850967
236.851506977641	0.000993899446165597
237.889780568519	0.0020256483001317
239.060637523817	0.000627035719307476
239.887186800086	0.000679190916540822
240.863374563056	0.000398271650522263
242.140760430158	0.00153270058150524
243.039667416916	0.000130771868188883
244.073030432567	0.00106471038101174
245.24872980218	0.000278325335571627
246.091270672711	0.000981713167462985
247.438367417159	0.000415165729454195
248.523360936587	0.000315640612980667
249.348728879522	0.000550239254249143
250.277517658505	0.0340210462706746
251.360024546393	0.012084951872935
252.322368214829	0.03896893015153
253.365809597921	0.0111927717213795
254.05944742028	0.00766632014129094
255.096020419541	0.0284255735225662
256.616800263326	0.0115544033670623
257.398328048028	0.00266191251042805
258.254119965156	0.00856087065920743
259.314729125978	0.0215584098509568
260.149917224461	0.00301091816092332
261.383191390394	0.00629716653478938
262.305292625	0.00374631175801936
263.159373709148	0.000564508222653894
264.238003092011	0.00923433522337647
265.453301260428	0.00214229889897632
266.251122050306	0.00103498754021712
267.474789080618	0.000268771650899746
268.455257327688	0.00193179799506611
269.494425268904	0.00348261178293156
270.686801303408	0.00147285985353023
271.56719699109	0.000569025899469183
272.479303692942	0.00338539925338368
273.811549572502	0.0013237521171413
274.62032685638	0.00111444815638152
275.706227062743	0.000130432447449089
276.529084433611	0.00077360479033919
277.35199887805	0.00174639366067442
278.821336085673	0.000572416021723805
279.822387131715	0.000724689508108495
280.655702025643	0.00149292985985649
281.697200886549	0.00374056102522717
282.754829394016	0.000219192259404706
283.756459856382	0.00418653418982369
284.853735006307	0.00115221581097629
285.651205203952	0.00147588758046956
286.867377837349	0.00860164195700605
288.099573156707	0.000590219000890871
288.98053333116	0.000170859613300531
290.158706142084	0.000701667607277845
291.326787455342	0.00145079511866195
292.407758966148	0.002320150089343
293.668189496101	0.00105278339711918
294.452749540223	0.00142166594305488
295.393685683208	0.00317111643179486
296.588954888708	0.0012994969054549
297.431747730408	6.76399834608449e-05
298.379037913992	9.47831780575545e-05
299.299289550595	0.000218025421660659
300.179283270515	0.000962802169562457
301.472582775081	0.000538311231741357
302.42574152477	0.000601898701710659
303.220810908355	0.000351120958409756
304.403676167556	0.000106283280650252
305.505791646464	0.00158901433246096
306.417228181211	0.00105618833365824
307.550054054373	0.000265337675638099
308.539944303778	0.00010338318522929
309.776426530893	0.000489541131828147
311.034502727606	0.000711024320510059
311.86502906035	0.000756179530109735
312.775038535505	0.00050481934359301
313.908714620346	0.00190507932097863
314.913882322222	0.00146658785177641
315.90787882187	0.000777554706214951
316.785976859551	0.000108654644203771
317.672961165502	0.000683053838847665
319.238730439824	0.000878676033576174
320.124360282305	0.000544898354762701
320.987618075669	0.000392342672228893
321.946979700149	0.000280121793731965
322.882484499311	0.000408072104691135
324.069542895153	0.000218771307497298
325.066994776857	0.000451032945611229
325.937203956378	0.000546953679906301
326.970536053825	0.00143398639064235
328.159075934433	0.000205314006126043
329.013108625676	0.000413703508998341
330.193969137332	0.000174353912875181
331.21627740172	0.000822947687568666
332.330658189711	0.000861643635531248
333.511139501924	0.000419665867210889
334.399261372976	0.000475557400034408
335.305672796269	0.00148423999875893
336.610705850753	0.000198329002011217
337.449448132016	0.000762380173745581
338.525892138656	0.00026947521850836
339.345389580199	0.000380644349446997
340.216012020248	0.000889820418732265
341.586277387754	0.00111118176516873
342.69399176187	0.000645807841542356
343.410781604152	0.000527202516271869
344.313338104952	0.000436438980772464
345.4364596974	0.000122144204976671
346.414876649291	0.000507383129155046
347.54386334226	0.000770526922814038
348.355963425151	0.000157014748054528
349.393601546395	0.00130817358834036
350.755085011032	0.000463295311727533
351.650356146886	2.52105336493996e-05
352.803705885684	0.000480808532986918
354.007171546693	0.000588420778004385
354.979325665423	0.00122270318703113
356.309908921298	0.000647784996206935
357.187984221618	0.000395236840215724
358.009109398714	0.000977302551407717
359.223006140524	0.00129350378782979
360.177829089347	0.000426625261877075
361.049298584207	0.000673860599633193
361.995371669262	0.000554723129878135
362.939996584854	0.00120614799236574
364.185961169966	0.000523989157662815
365.202341164214	0.000686408976426992
365.926121648154	0.000684009682424677
366.994957246668	0.00167236087254241
368.236099375232	0.00169427271592626
369.106696829603	0.00153986952175021
370.223198170747	0.000258083403167909
371.270288708023	0.000204194818758067
372.368535738205	0.000435592158497301
373.722347178218	0.000567403661940598
374.56339937526	0.000471360486917936
375.450321201182	0.000865551760095761
376.538021255619	0.00138847583663253
377.438451574287	0.00107802765517839
378.531406012359	0.00149411035427116
379.533777955716	0.000120149757294067
380.282222812096	0.00089975774282271
381.759097788019	0.00187710542076752
382.782971947246	0.000327207981271339
383.562010345299	0.00114999970965254
384.653980734063	0.000369211483186246
385.512323906874	0.000610516878403661
386.570234839554	0.000710858207388672
387.64014571957	0.000887859563842753
388.528071332889	0.000882626078248336
389.484767676124	0.00108472370677209
390.739170893693	0.00221227515361729
391.614580858684	0.000530472108618084
392.712122407257	0.000255232299832575
393.866700899133	0.000471349685311292
394.869306626926	0.000299949682652283
396.076971450281	0.00156543884687519
397.025797627841	0.000809484232575575
397.824184404401	0.00118855040719755
399.212154893023	0.00123939487354448
400.10503407482	0.00017378437144624
401.042097353859	0.000673114995562159
402.005352429674	9.44420160497693e-05
402.8300585794	9.08662480212339e-05
404.038041423992	0.001160785703822
405.289559845552	0.00102345487549102
405.953479145426	0.000791276304680862
406.924142595971	0.000483144236843984
407.991205369546	0.000685463661041845
408.953395218327	0.00157910448076867
410.05283584379	0.00187930659970621
411.030869011154	0.000274899187260482
411.854462282122	0.000848651626644059
413.236224771228	0.00119809372753368
414.267687198329	4.50580061558111e-05
415.332051465841	0.000593914089316977
416.588096154219	0.000351309990098329
417.485675613013	0.000806370919741155
418.714977517941	0.000716310176278606
419.779570471409	0.00024713696658696
420.521995796884	0.00017888706636507
421.705302826058	0.00088448279636191
422.729592479902	0.000787531185204742
423.530157265132	0.000630646565341196
424.541233488105	0.000629586669970463
425.406636330002	0.00131544157510375
426.491971982069	0.0023254723698673
427.629122526703	0.000554296168573717
428.416786896852	0.000971192976422873
429.440375755886	0.00064587974256443
430.664720139461	0.00148700895559403
431.574165716233	0.00026625732026385
432.633937954057	0.000680650221662332
433.801218509934	0.000263313277599709
434.820580735578	0.00137173970705472
436.292728855193	0.00030279449646046
437.180873138597	0.000491793284406667
438.013031577553	0.000112533178020491
439.023791038918	0.000778148822716877
440.067179494154	0.00125321641414511
441.130223775082	0.000607919224638178
442.147908806592	3.26040414486963e-05
442.902353298132	0.000606741065151286
444.185492966719	0.00232920321460956
445.410461606288	0.00113800482488705
446.1976569659	0.000832238463357303
447.162439674629	0.000555048602629637
448.122245023737	0.000634659181225356
449.119370972023	0.000526701105106843
450.200946064713	0.000341410451527252
451.089012153604	0.000237326663840152
452.026186563546	0.0011283980417315
453.219117734722	0.00151397892940424
454.224851299879	0.001152767488271
455.230793815734	0.000144101367468798
456.423256530673	0.000152274145778959
457.348466577571	0.00087234840634602
458.572455013942	0.00087852007376376
459.574672655559	0.00105520244430467
460.44304434466	0.000435529824876947
461.555863852095	0.000403052572825444
462.695372884613	0.000803983710062473
463.519152726527	0.000565109666863947
464.644651943978	0.000152926366621189
465.474609634655	0.00065540615538416
466.49360654536	0.00176445032841022
467.863080887807	0.00067441316018726
468.649164620131	0.000410061543933551
469.448413276026	0.000483559943598856
470.462595139058	0.000565037745524583
471.487389546851	0.00118847225120148
472.585107044315	0.00106314730398004
473.59347376873	0.000141385670342494
474.451531685323	0.000966497601737039
475.782010550938	0.000675248685422014
476.88483612716	6.41264099000712e-05
477.831875524157	0.000808659282585331
478.995213184577	0.000737054117633765
480.116411118442	0.000356033790523544
481.262338630228	0.00186261075552013
482.382130573022	0.000448283623270122
483.089176150488	0.000204283321453988
484.148144226672	0.000442713476630448
485.312398740826	0.000506141838677695
486.150697614986	0.000422610772956006
486.989204998687	0.000244463345512763
487.931726777183	0.000148634636051161
488.842197923765	0.000302501878365526
489.995489870427	0.000451169696752847
490.988542811194	0.000820301468229142
491.765711593946	0.000293659336947451
492.98940287655	0.000501103423306183
494.140149698788	0.00106236711256561
494.983673506078	0.00091766306930574
496.183922056226	0.000248857875298527
497.105490831482	0.000244767213798282
498.279590356653	0.000553678617701202
499.582690178865	0.000217832469234475
500	0.000515703522031402


==> data_icl/lambda_0/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.158596550449867	0.685437096103903	-0.0824912887106248
0.353736173203319	0.0616607928461921	0.13146219697124
0.806387276065025	0.146483873112141	0.0882899520590428
1.59623555292219	-0.211186359761017	-0.181860482183774
2.07673963112888	-0.0314519137726643	0.00282824112244739
2.61744934013639	-0.0181179582444684	-0.00529663535456115
3.40191555891551	-0.00812259913862867	0.0051404633061396
4.22110895914522	0.0250575864931331	0.0899923357344279
5.10296329491632	0.00979164130596077	0.00596713599583776
5.91093594076255	0.131768681290458	0.0806423387663464
6.69986816587813	0.000585829980083385	-0.00840348313320183
7.2316054260158	-0.00784128674104378	-0.00643158956222639
7.99058594296873	0.00385720688978486	0.00143210938520744
8.73507414530526	-0.00513424355511433	-0.00164828164249897
9.94637775875676	-0.0237013039800049	-0.0256120043158247
10.6080197093923	-0.00285402188365547	0.0176735244916698
10.9966172484645	-0.00118973424653479	0.00217906007354829
11.5209631290985	-0.0016915840801035	-0.000603282151157902
12.3551792957065	0.00209488360514543	-0.0433134556420165
13.4772167120262	-0.00546539583900973	-0.0126308410367075
14.3472953106084	0.00824946373233404	-0.00407333986738312
15.0733043292881	-0.000209060085878843	-5.6553238974022e-06
15.8329828793884	0.00296589928701341	0.00311353171434758
16.9789965942331	0.000566932559593614	0.00674132264866456
17.8000715049443	0.000621173013334086	0.0010389316833046
18.7600986292655	0.00409239245514259	0.0246266324614777
19.5041118577639	0.000443198830919478	0.00335117839768295
20.3438234364589	0.000688599213059859	-0.000737334113705135
21.4187285224981	-0.00253527720060021	-0.0123029358024853
22.3808579331924	-0.000110059715375782	0.00272709790304138
23.1396132477924	0.00121102560796427	0.00102962690199582
24.0771538241825	-0.000201312357627437	0.00048478360768256
25.0508660562569	0.00298696294031364	-0.000641688607981861
25.7306213808358	0.000932789237405807	-0.000593550895643169
26.4358243319465	-0.00906308720413973	0.00529696712728978
27.454462217127	2.74289388986215e-05	-0.00283110537905257
28.2732717129364	0.00079874137896252	0.00075865774384587
29.0043826965326	0.000632966396986845	0.000457023981307314
29.9176392425699	0.000827446132289023	0.000430766050438014
31.1799908799845	-0.00337440738241283	0.00199895915099169
32.037137640605	-0.00225218653300363	-9.90533445046626e-05
33.0720983229148	0.00109876684972798	0.00120311110654425
33.9323063401099	-7.92112679213197e-05	-3.96385735865756e-05
34.7415112787981	-0.000652653645965895	0.0005316258190462
35.7968597348361	-0.000807513232951557	-4.37179669765808e-05
36.9152960935773	-0.000270128276192105	0.000920927230347646
37.8806205707613	0.000341108853464611	0.00136035933573653
38.7757966734845	-0.0011017452576243	-0.00165009248752912
39.8314972929151	-0.000548339576672219	0.000702905692373967
40.992296950601	-0.00205381186192577	-0.00221837979824102
42.2476128326943	0.000177823594766036	-0.000614643402179205
42.9115898815256	0.000374733222352042	0.000815623853755554
43.746082166308	-0.000859897179281477	-0.000286837548093444
45.1269801677504	0.000331630772369196	0.000458581709730232
45.9988916536347	0.000574968968521272	-0.00110798622013597
46.8100057220875	-0.000351296615182406	0.000237355336610956
47.8614522233688	-0.000300593100670099	-0.000170309262770951
48.8334359516808	0.000566940204551836	0.000907319089783254
49.9172211706669	-0.00106348361342756	-0.00149770859709025
50.9137697608385	-0.000439783014951622	-0.000397795082946573
51.8289012843885	-7.35657670820622e-05	-0.000317103775574035
52.8886932884131	0.000398110050368272	0.00182259703603253
53.9642815106991	0.00104878491937058	0.00132565497420778
54.9591529885362	-0.000341301482190692	-0.0010602255574006
55.9778274965547	-0.000634173358891488	-0.000751448556677303
57.0011749344742	-9.08446338496738e-05	5.51242161095367e-05
58.1349518951026	-0.000303770068684706	0.000200207354316695
59.4695859650385	0.000801007680846677	0.000130581631601512
60.2858629043637	-0.000248746090844687	-0.000823216337439536
61.2950321129377	7.26794967462752e-05	0.00113883739350285
62.4084286943129	0.000539525018302234	-0.000763118787961981
63.3117110010035	0.000717653999787182	0.000900176505622019
64.4191192757383	0.00161510946411436	0.000885758388598001
65.3824195925974	-0.000195777174758049	0.000108257291940417
66.1827781271308	-0.000538353087342847	-0.00136405320148625
67.6255875091959	-0.00101573487188578	-0.00208322068108235
68.6115696209361	-0.000439139796663657	0.000985641852762953
69.4881421410492	-0.000286323773578179	-0.000719588587680287
70.4618963663764	0.000194887358051954	2.33537331544298e-05
71.389079760883	0.000295949508580806	0.000314171615088732
72.5930688721024	0.000753011594098352	-0.000373942355573864
73.6579360874905	0.000636609448696923	3.96289364767988e-05
74.5020764749741	-6.66662451971334e-05	-0.000676665983872615
75.5119237610827	-0.00106949120985811	0.00146152609246675
76.7484551604789	-0.000635527617913967	-0.000478674859000217
77.6204651996457	-2.97260365189622e-05	-0.000316396261632823
78.7938641595165	0.000296600770230082	-1.45088504035495e-05
79.8407413563921	-0.000781389545390532	-0.000454347341841022
80.9327553441249	0.000273399270016628	0.00108666764172904
82.1085855745587	-0.000449600357864455	0.00052942921340815
83.0071834470483	0.00017570472498285	0.000709445705646017
83.8809342680063	0.000133686544211198	-0.00187585204549023
85.1996957099954	0.000623961276726259	0.000842285892027395
86.0605223677584	0.000479699318781002	-5.54406273345354e-05
87.0713378939392	-0.000356656509446385	7.97632921809011e-07
87.9337052872743	0.000142768046798913	6.91198379108027e-05
88.788984698187	-0.000315727007533795	0.000123660573616124
90.0102234904074	0.00054419320159621	0.00173284687421764
91.1802579152465	0.000258343140624895	0.000235868304148568
91.8806740804677	0.00054830381037041	9.47057697477938e-05
92.8359423753726	-0.00020844262621722	-4.87595659562703e-05
93.9919276473621	9.21807875933767e-05	-0.000133893790403627
94.9952275548172	-0.000584086235635883	-0.000131584844565547
96.1048603330356	-0.000379447852832282	-0.000505825290389561
96.9721770892566	-4.33991084434204e-05	9.21464115319903e-05
97.8806843465465	0.00100898536144101	-0.00145521319692432
99.2554116520415	0.000463250655877268	-7.53014155538967e-05
100.212467299581	-0.000227580130153893	0.000371682697899889
101.308952366429	-8.62475254499451e-05	2.52689278197327e-05
102.536236620755	-0.000268919361999798	0.000842647637030014
103.502876724011	-6.28428252001934e-05	-0.001580897655165
104.733272945012	-0.000760900887531335	-0.00124281409136229
105.748542277962	0.000174801663279656	0.000713267105882265
106.549955617633	8.73057037731328e-05	-0.000115164264727241
107.759367609125	0.000336366538828112	0.000403364622294511
108.768085823837	-0.00011987148933823	-0.000683634891058826
109.510303892123	7.60982519398823e-06	0.000773484844151184
110.520735951337	-0.000322384681387344	-0.000650113315773915
111.377139159787	0.000744622963848141	0.0011374208464483
112.413207704323	-0.000636007766938618	-0.00202932494517549
113.584295524999	-0.000369980454841823	-0.00019904587345021
114.365485521821	-0.000405797127012164	-0.000554465048385744
115.363670365318	0.000492360421134652	0.000878127419238983
116.601645556822	-0.000594281948160552	0.000317317509339832
117.512570526643	-0.000580497274072833	-0.000591946533599952
118.547750206748	-9.35282967007289e-05	0.000270258510605213
119.699763682112	-0.000174068047414266	-8.81734982860483e-05
120.586453860382	0.001040751071822	0.000845063645248612
122.003151191333	8.13372421348824e-05	-0.000277107092824469
122.977725830202	-0.000223464652682193	-0.000550230201420865
123.787275711395	-0.000162167262603319	-0.000236453516752055
124.810740813625	0.000718666477075747	-0.00106035357020962
125.850521984738	0.000622716163640347	0.00119394576462017
126.857493939443	-0.00149073429730762	-0.00109499113969769
127.930281528804	-0.000130730953134872	8.5354048197317e-05
128.644172040753	-0.000255266549014088	-0.000403872940780925
129.844549789119	0.00178839808049547	0.00235050315986901
131.122085507735	-9.38806931121139e-05	0.0017225961119971
131.9058992167	-0.000217147237294046	-0.000392814650199469
132.840068376541	0.000239806235505124	0.00031376558737238
133.867021652477	0.000259423501134837	0.000767256087641943
134.734521343658	0.000234572119888449	-0.000246324587356517
135.963859866221	-0.000268206724723719	-0.000596983800193573
136.892444798008	0.000106771175722553	-0.000155000219657975
137.772531868564	-0.000315532434198573	-0.000753726961146173
138.940021200268	0.000966058480984577	-0.000301856199015904
139.989100923872	0.000906660760696898	0.000871025896832744
140.919081766726	-0.00023868516532044	-0.000636431743158083
142.147651047317	0.000265271659144251	0.000193504082656171
143.028519916609	-0.000665750680876931	-0.000839542890145317
144.192874413382	0.000410820185640093	0.00215259079073342
145.303085618288	0.00031029498637869	0.00120737359480017
146.133974444417	1.31328650074813e-05	0.000147482391398057
147.119140804623	-0.000447306840216655	-0.00042363118019717
148.368468698701	-0.00111929411573092	3.03195377509002e-05
149.192984863734	0.00106171677199773	0.000158335014345923
150.377417879036	-0.000123853869376855	-0.000212217954321581
151.21138237837	0.000305760880922268	0.000544109406560578
152.099668628132	-0.00154476877364917	-0.00153480791257854
153.522057787707	7.63516353881055e-05	-0.000647271495974433
154.352147045419	0.00035474045715933	0.000306667324211363
155.129851365398	2.45051611953429e-05	-0.000229788575733636
156.2441093595	-0.000300461072739733	-0.000475398990117615
157.269210214682	-0.00066814988895525	-0.000781467168994521
158.242227701496	0.00121478325144331	0.00195628494062938
159.35894324688	-4.37463292848328e-05	-0.000115569190826337
160.13418913761	0.000327582113765601	0.000790472535224129
161.412934013527	-0.000857026321937016	-0.000317604387167283
162.577863278479	-0.00030984198871109	2.31948920403902e-06
163.444918734376	0.000250380129055205	0.00051521957967493
164.67804000798	-0.000505958600921286	-0.000744038367111566
165.815302156612	-0.000190535073915865	-2.05793775776009e-05
166.84721083236	-0.000165898148364763	0.000352748072532882
168.109999054927	-6.48909239866491e-05	9.19614897225696e-05
168.872678693035	-1.70953505080895e-05	0.000287783919228346
169.863715366371	0.000136244455961387	-2.036030699476e-05
171.079003544502	1.36473398240078e-05	0.000526052661898868
171.896501378195	0.000363008564706391	-0.000321970705045249
172.754098527102	0.000159147964927442	7.38285895526825e-06
173.693183061133	-0.000145856742769457	-0.00010300612842018
174.519374638907	0.000588531557711547	0.000822305385941968
175.700293246606	-0.000496852816087134	-8.82333181184414e-05
176.758821714552	-0.000555600710121951	-0.000475758027725037
177.522079800688	-3.97247492101016e-05	-0.000319650303534313
178.73609150348	2.14936332942894e-05	0.00024628845746999
179.798569727096	0.00113669140260086	0.00118983366337977
180.751546851015	-0.000455545708460958	-0.00125372742322027
181.889148900544	6.66968201543661e-05	-0.000322346695533104
182.863899074665	-0.000105584895076616	0.000226338465888265
184.008255334714	-0.000178189940595661	0.000404063682125477
185.291114328898	0.000173963720200065	0.000237924163804637
186.135970633311	-0.000520370019738703	-0.000458687988344586
187.090550984192	0.000243369130527693	0.000943429992167601
188.183465676204	2.15727275836297e-05	0.00145433213874946
189.193104196995	0.000397042032073136	-0.000481599527470511
190.236125638309	0.00083983650006747	6.8400887754394e-05
191.123179151452	2.19459289629853e-06	-0.000248284160524914
191.911823394254	-0.000644275364846569	-0.000873585188909232
193.438124844891	-0.000766262284351393	-0.00200065977870389
194.343526857814	-0.000143541147281212	0.000554713140696883
195.180122550943	-0.000490374759269052	-0.000714043380964924
196.24008073603	0.000236126685840388	-6.70479223185971e-06
197.086049104391	0.000324680250223586	0.00034985036668389
198.14583100516	0.000694595687114941	-0.000562305346451075
199.222637266644	0.000567431513455841	-6.99760896909485e-05
200.129381183067	-8.07172453898275e-06	-0.000165674139268157
201.096664512405	-0.000841836845830501	0.000450443429396152
202.302996513081	-0.00113000928324791	-0.00120440555016477
203.15280370805	0.000102549998987955	0.000269344175677144
204.290893871611	-4.06809068054237e-05	0.000135141210474699
205.375293977386	-0.000496358313746725	-7.97269698322722e-05
206.396508690443	0.000254903518670802	-2.9465186321076e-05
207.619643741723	-0.000575673703125945	-0.00113102837257473
208.557154215311	0.000306712890400185	0.00102776067535304
209.375124231372	-0.000133821176119042	-0.00147675061108465
210.69059603612	0.00119076145254454	0.000659791563669021
211.643607104427	0.000190257241315273	9.55575260754848e-05
212.613601161953	-0.000513898364973731	0.000174643962875032
213.571888779672	-9.12530724495042e-06	0.000117698620211826
214.412640024316	-0.000134962814283268	4.11726907312282e-05
215.639372401684	0.000633172218040101	0.00154736745023423
216.803382026631	7.06931781713216e-05	0.000907748104443273
217.495869014951	0.000522189555437702	0.000245679121907649
218.427593944307	-0.000310771148373856	-0.00028980084933633
219.538921355929	-0.000120313465973632	0.000301123986617524
220.471482894529	-0.000930830911617497	-0.000996809335593429
221.563240182098	-0.00112481772239637	-0.00142856824520488
222.539471437576	-5.61706558621644e-05	0.00033094440834458
223.387453506776	0.000816936996149931	5.09544505051807e-05
224.731362316243	0.00114371389804846	0.000338657919279672
225.808237660196	-1.32363940403835e-05	0.000108682488844991
226.876540966645	0.000192287275015524	0.00038829652856176
228.051519726752	-0.000145102188541246	0.000397124718205299
228.98678498764	-9.73587131859743e-05	-0.000963139289721582
230.202684329553	0.000313310234143493	-0.000582259184247591
231.313817708179	8.43788318150018e-05	0.000559412348656751
232.032380291288	9.42404591328661e-05	1.37804284119358e-05
233.198416469121	-0.000882110317619811	-0.000157259231405305
234.23721212795	-0.000674354761700746	-0.00038095871228383
235.014919648292	0.000339970441823656	0.000440319766913388
235.985003647852	-0.000137907081783961	-0.000599612285324236
236.851506977641	0.000574475069363922	0.000811057645156987
237.889780568519	-0.000383663181566574	-0.00198898305647299
239.060637523817	0.000569743381826804	-0.000261851622397113
239.887186800086	-0.000407773762823194	-0.000543158226914198
240.863374563056	0.000283459897935767	0.000279769179632017
242.140760430158	-0.00117596373701667	-0.000982995606179538
243.039667416916	-0.000119777972429125	5.24835100805809e-05
244.073030432567	0.000339910757209516	0.00100899399035248
245.24872980218	-0.000170487859858515	-0.00021999745921697
246.091270672711	0.000804851799554029	0.000562115934594321
247.438367417159	-8.46257371427406e-05	-0.000406449341894266
248.523360936587	-0.000177888865545928	-0.000260738466816068
249.348728879522	-0.000207282719744573	-0.000509702963511049
250.277517658505	0.000205709952114885	-0.0340204243472503
251.360024546393	0.000277904796604063	0.0120817561097375
252.322368214829	-0.00129044691037583	-0.0389475578685792
253.365809597921	0.000240601857946388	0.0111901854119074
254.05944742028	-0.000100100545106674	0.00766566659786561
255.096020419541	0.000230263202960934	-0.028424640876257
256.616800263326	0.000549506714221604	-0.0115413291929398
257.398328048028	-6.90520754584867e-05	-0.00266101672750252
258.254119965156	-0.000252209691859573	0.00855715470907303
259.314729125978	5.69393540030827e-05	0.0215583346576631
260.149917224461	0.000232340849401436	-0.00300194035608259
261.383191390394	-0.000667394580042613	0.00626170031552142
262.305292625	0.000272247384665025	-0.00373640644869067
263.159373709148	-1.43578942570777e-05	-0.000564325601329907
264.238003092011	0.000331699228017679	0.00922837594811914
265.453301260428	0.000672506088327474	0.00203400593256697
266.251122050306	-0.000420941525011376	0.00094551966712797
267.474789080618	0.000264770820241012	-4.6201873081908e-05
268.455257327688	-0.000731081203508621	-0.00178811738082763
269.494425268904	0.000442949129010328	0.00345432785064226
270.686801303408	0.000125366537675031	-0.00146751469477224
271.56719699109	0.000202492209306904	-0.000531777565751623
272.479303692942	-0.000202738489815557	-0.00337932318808931
273.811549572502	-0.000266671245340272	0.0012966133249912
274.62032685638	0.000679064014002417	-0.000883666655560278
275.706227062743	2.87729799501868e-05	0.00012721925550932
276.529084433611	0.000110319033668649	0.00076569842787233
277.35199887805	-0.000407912596186666	-0.00169808660907389
278.821336085673	0.000186443813308568	0.000541201262383106
279.822387131715	0.000112791838434045	0.000715858145406756
280.655702025643	0.000381404040636912	-0.0014433885562235
281.697200886549	-1.10130101724781e-05	0.00374054481286556
282.754829394016	-0.000209825618657532	6.33912954428606e-05
283.756459856382	0.00115921651047435	-0.00402284546116383
284.853735006307	-0.000175595709066112	0.0011387569635446
285.651205203952	0.000122157676905488	0.00147082346056804
286.867377837349	-0.00156837836758772	-0.00845744841264845
288.099573156707	-0.000540856659644762	-0.000236289108362042
288.98053333116	0.000122914928373241	-0.000118679938659438
290.158706142084	-0.00057501236318247	-0.000402117163635585
291.326787455342	-0.000311770747883244	0.00141689995310101
292.407758966148	-0.000527412444042197	-0.00225940977933348
293.668189496101	-0.000242852380595959	0.00102439035649926
294.452749540223	0.000111229914435906	0.00141730799749973
295.393685683208	0.000586642101322088	-0.00311638098905698
296.588954888708	0.000946390941491959	0.000890525908185058
297.431747730408	6.75444996287577e-05	3.59276112260609e-06
298.379037913992	4.97473534069037e-05	8.06786940381332e-05
299.299289550595	-0.000217155785456224	-1.94537742661538e-05
300.179283270515	0.000576364813251407	0.000771227346351155
301.472582775081	-0.000438073872115252	0.000312842236261102
302.42574152477	-0.000463513069551613	-0.000383976147014131
303.220810908355	1.72962311917324e-05	-0.000350694693175058
304.403676167556	9.0975001243887e-05	5.49516596151101e-05
305.505791646464	0.00109153808378604	0.00115477753719539
306.417228181211	-0.000559942847755401	-0.000895543300685864
307.550054054373	6.14385713664234e-05	-0.000258126682195936
308.539944303778	-9.23679954443202e-05	-4.64352926743405e-05
309.776426530893	-0.000488816815066656	-2.66203129146436e-05
311.034502727606	5.12251698254751e-05	0.000709176682028634
311.86502906035	-0.000595142059708564	-0.00046649052565173
312.775038535505	0.000222014303064455	0.00045337867053985
313.908714620346	-6.95378056683182e-05	0.00190380978902915
314.913882322222	0.000186701203042539	-0.00145465548765356
315.90787882187	0.000757803786717748	-0.000174140006871659
316.785976859551	-2.96356399971387e-05	-0.000104534972851233
317.672961165502	-0.000681711180597233	-4.28066935567184e-05
319.238730439824	-5.67617219635608e-05	-0.000876840737477957
320.124360282305	-1.31918326515823e-05	-0.000544738646117926
320.987618075669	-0.000354708520454494	-0.000167674201857926
321.946979700149	0.000212391005202983	-0.000182642492954077
322.882484499311	0.000247512505218428	0.000324438595711962
324.069542895153	-0.000194500811827814	-0.000100151481179256
325.066994776857	0.000355043272536548	0.000278163607708271
325.937203956378	-2.16526084866331e-05	-0.000546524923959346
326.970536053825	-0.000140997256587116	0.00142703775079091
328.159075934433	3.19552341797591e-05	0.000202811992051855
329.013108625676	-0.000361792293126051	-0.000200641296826287
330.193969137332	0.000156660571918987	7.65294201003908e-05
331.21627740172	-0.000696442809746012	-0.000438417961798665
332.330658189711	0.000454604391203262	0.000731959426573781
333.511139501924	0.000110029704415648	0.000404985066697616
334.399261372976	0.00022254246013631	0.00042027335647643
335.305672796269	-0.000206739024954716	-0.00146977118949743
336.610705850753	-4.38450249591917e-05	0.000193421836474306
337.449448132016	0.000678419070184511	0.000347808991445486
338.525892138656	2.61996239117046e-05	-0.000268198570273992
339.345389580199	9.91696850909385e-05	0.000367498971869162
340.216012020248	-0.000486840171442626	-0.0007448268423349
341.586277387754	0.000231311396865719	0.00108683943290788
342.69399176187	0.000123414950791378	0.000633905764383602
343.410781604152	0.000451455336603068	0.000272269300906292
344.313338104952	-0.000121102994039779	-0.000419300666315126
345.4364596974	5.805088504654e-05	-0.000107467676790263
346.414876649291	0.000280027355258561	-0.000423110293018336
347.54386334226	-0.000144551364154033	-0.000756846511455578
348.355963425151	9.63711486958729e-05	0.000123960609895502
349.393601546395	-0.00035904734705916	-0.00125793606347901
350.755085011032	-0.000396774938838051	-0.000239190705878745
351.650356146886	2.31986990195665e-05	-9.86870663699513e-06
352.803705885684	-0.00030583815421048	-0.00037099847549843
354.007171546693	-0.000376756653347243	0.000451988314169594
354.979325665423	-0.000489298190142429	-0.00112053128680079
356.309908921298	-0.000589292377966899	-0.000268997945309879
357.187984221618	-1.20199852160496e-06	0.000395235012446093
358.009109398714	0.00071778399181377	-0.000663254414296599
359.223006140524	0.00109409838015523	0.000690000567877824
360.177829089347	-0.000160843551368028	-0.000395143601814585
361.049298584207	1.68320509636999e-05	0.000673650346840526
361.995371669262	-0.000386024699736254	-0.000398375051948952
362.939996584854	0.000673683725411767	0.00100047149764659
364.185961169966	-0.000502120804100503	-0.000149797648304806
365.202341164214	-0.000454765600943041	-0.000514145437710445
365.926121648154	-8.34557290407822e-05	-0.000678899393828702
366.994957246668	0.000413869024534774	0.00162034049463113
368.236099375232	0.00107673251098001	0.00130813116151662
369.106696829603	-0.000950965390500214	-0.00121114118503418
370.223198170747	0.000145972051450283	-0.000212836094650615
371.270288708023	-0.000202330493861647	2.75298975904725e-05
372.368535738205	0.00042958759993722	-7.20765046635652e-05
373.722347178218	2.39078688848426e-05	0.000566899752503902
374.56339937526	-0.000471356353660912	-1.97395314094351e-06
375.450321201182	0.000338924620261416	0.000796435779699484
376.538021255619	0.000302519709544757	0.00135511880447781
377.438451574287	0.000978646211786893	0.000452100893036711
378.531406012359	0.00112862570203465	0.000979065766660792
379.533777955716	-2.05158740689271e-05	0.000118385231718365
380.282222812096	-0.000637294986378656	-0.000635152813192263
381.759097788019	-0.00116604732263298	-0.00147100591503069
382.782971947246	-4.52147829721472e-05	0.000324068953169609
383.562010345299	-0.000408382988323019	-0.00107504542557479
384.653980734063	0.000350847665694154	-0.00011499145530669
385.512323906874	0.000364429036543101	0.000489818676797871
386.570234839554	0.000650050068761399	-0.000287670469661272
387.64014571957	0.000820610795440047	0.000338958002581879
388.528071332889	-0.000106365826773036	-0.000876193531646363
389.484767676124	-0.000836808216787555	-0.00069020107820128
390.739170893693	-0.0012267872744432	-0.0018409655995093
391.614580858684	0.00012059106225415	0.000516583443139762
392.712122407257	-0.000143962264087971	0.000210756716136143
393.866700899133	-0.000464121129091666	-8.22320094229223e-05
394.869306626926	0.000213218212199995	-0.000210968732539785
396.076971450281	-0.000545640873547582	-0.00146726780800921
397.025797627841	0.000391361800625933	0.000708590617916505
397.824184404401	-0.000216362080238675	-0.00116869137101472
399.212154893023	0.0011698769185608	0.000409252547929784
400.10503407482	7.25300414634589e-05	0.00015792530146963
401.042097353859	-0.000630137662093855	0.000236665003880032
402.005352429674	-5.85491654785386e-05	7.41032362134852e-05
402.8300585794	3.82683593769251e-06	9.07856285772279e-05
404.038041423992	0.000496063731241753	0.00104944948651378
405.289559845552	6.01954992163201e-06	0.0010234371730522
405.953479145426	0.000521785455248835	0.000594859755774557
406.924142595971	-0.000272317943512679	-0.000399088074535661
407.991205369546	-0.000221437115321299	0.000648711056300932
408.953395218327	-0.000916440698335963	-0.00128596555459981
410.05283584379	-0.00114004474464213	-0.00149401849918707
411.030869011154	-2.71308884158827e-05	0.000273557083714238
411.854462282122	0.000732604830437023	0.000428368703135451
413.236224771228	0.00112097990724802	0.0004228860691744
414.267687198329	4.2224912365274e-05	-1.57251611909714e-05
415.332051465841	0.000286397764465374	0.000520298247160655
416.588096154219	-0.000197557503371915	0.0002904991256516
417.485675613013	-0.000123330483835893	-0.000796883712947505
418.714977517941	0.000197279215518265	-0.000688608146745873
419.779570471409	3.11600524454114e-05	0.000245164702568301
420.521995796884	0.000131991665830888	-0.000120742629853288
421.705302826058	-0.000843081160207371	-0.00026743966490328
422.729592479902	-0.000723212671903672	-0.000311719102507269
423.530157265132	0.000312011409322466	0.000548054715178381
424.541233488105	-0.000227517607845673	-0.000587039277327062
425.406636330002	0.00061960441019937	0.0011603779179099
426.491971982069	-0.000409015563910459	-0.00228921995699305
427.629122526703	0.000413758946790965	-0.000368846548643109
428.416786896852	-0.000339372571423802	-0.000909968161650898
429.440375755886	0.000198284517568315	0.000614690077964331
430.664720139461	-0.00110061616305007	-0.000999919844612451
431.574165716233	-0.000258279946725226	-6.46871680760608e-05
432.633937954057	0.000250660224118349	0.000632814488056271
433.801218509934	-0.000220044018003129	-0.000144618506081828
434.820580735578	0.00133958430399828	0.000295268888290012
436.292728855193	-1.85873312616991e-05	0.00030222345740083
437.180873138597	-0.000275963952439007	0.000407068214850703
438.013031577553	0.000100408250976791	-5.08123930864635e-05
439.023791038918	0.000542307052487256	-0.000558048968387403
440.067179494154	0.000756568827784465	0.000999077068852827
441.130223775082	-0.000552235268205026	-0.000254169219684852
442.147908806592	3.63934060887416e-06	3.24002888678621e-05
442.902353298132	-0.000330701159337199	-0.000508695845622853
444.185492966719	0.0007722339237346	0.00219746271458265
445.410461606288	-6.05159715820758e-05	0.00113639464916448
446.1976569659	-0.00026009578629127	-0.000790551100084524
447.162439674629	0.000517267372651453	0.00020127944870596
448.122245023737	0.000319260696867607	0.000548511516514694
449.119370972023	0.000362390222280129	-0.000382213789542618
450.200946064713	0.000257718272040908	-0.000223924962137523
451.089012153604	-3.3960715364767e-05	-0.000234884259117996
452.026186563546	-0.000296745465287573	-0.00108868005833429
453.219117734722	0.00033847245679966	-0.00147565869857091
454.224851299879	0.000603795773764348	0.000981989585280285
455.230793815734	-2.19371314478245e-05	-0.000142421790363056
456.423256530673	0.000125284647676249	8.65515599475231e-05
457.348466577571	-0.000429757593140678	-0.000759144355964247
458.572455013942	0.00042490560665609	0.000768929610197255
459.574672655559	0.000476566258948097	0.00094145461882067
460.44304434466	-0.000126274635055879	-0.000416822438094266
461.555863852095	-0.000112278962384416	0.000387097934723357
462.695372884613	-0.000803983641701422	-3.3154537670832e-07
463.519152726527	0.000500851853038942	0.000261718086670637
464.644651943978	-9.6577149397703e-05	-0.000118572036425846
465.474609634655	0.000246372782365833	0.000607336546426085
466.49360654536	-0.000937159615399752	-0.00149499726310476
467.863080887807	4.73982667001938e-05	0.00067274550533436
468.649164620131	0.000347318057006163	0.000217992286768665
469.448413276026	-0.000137053891490435	-0.000463731010264201
470.462595139058	-0.000541743567373798	-0.000160566375921656
471.487389546851	-0.000744490960284061	-0.000926390577419278
472.585107044315	0.000146346778020057	0.0010530265003898
473.59347376873	-2.68468412851774e-05	0.00013881338152788
474.451531685323	0.000523399545002246	0.000812508787924715
475.782010550938	0.000405755587972928	0.000539743633582557
476.88483612716	6.38380623920742e-05	6.07439187882974e-06
477.831875524157	0.000470237493982673	0.00065788033453229
478.995213184577	-0.000253709304682381	-0.000692011821458616
480.116411118442	-0.00012722166469159	-0.000332527755274148
481.262338630228	0.000625734183820725	0.00175435901621574
482.382130573022	-3.73171087164614e-05	0.000446727702621219
483.089176150488	-1.30332642647168e-05	0.00020386713675058
484.148144226672	-0.000441967323717485	-2.56925505978389e-05
485.312398740826	-0.000439985631781381	0.000250184341408444
486.150697614986	0.000421187783884669	-3.46513509807966e-05
486.989204998687	0.000104081276880219	-0.000221199943721231
487.931726777183	5.8496226104543e-05	0.000136639842526209
488.842197923765	0.000302248682389705	-1.23741831390412e-05
489.995489870427	-0.000260275956295963	0.000368524791353686
490.988542811194	-0.000430960057048679	-0.000697974159985515
491.765711593946	4.0383758814766e-05	-0.000290869314642173
492.98940287655	2.34515250350231e-05	-0.000500554359508243
494.140149698788	0.000706872952295212	0.0007930665238014
494.983673506078	-0.000205852242930238	-0.000894276446546716
496.183922056226	0.000101904441293321	-0.000227036840496853
497.105490831482	2.0458978284843e-05	0.000243910678647152
498.279590356653	-0.000481795643275301	0.00027282406385884
499.582690178865	-2.54208627481489e-06	0.000217817635764783
500	-0.000338341509506623	-0.00038919808013449


==> data_icl/lambda_0p001/data/full_state_data.dat <==
0	-2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.164179559972264	2.58637891177991	2.64882866119381	-0.180650293250105	0.189869293972309	-0.272748493612513	-0.0814399775815079	0.308895215159682	-0.41375324619851	0.724004007452896	0.131047310478891	0.602795432251748	-0.59743259414679	0.0963112278205447	-0.177496627211637	0.145805515823856	0.120599412477454	-0.0682214542618937	0.0677379327034089	-1.02120637689692	-0.0623919325201278	0.100928464596201	-0.154435356645563	0.194746602940477	-0.311951367734521	0.17789084570541	-0.225049979758558	0.0408269951895147	-0.0666306713235887	0.0555446422496586	0.0546162029785863	0.164179559972264	0	0.109133661408994	0	0.363270990899819	0	0.416107324963172	0	0.382350851047182	0	0.864211906730071	0	0.691408589716507	0	1.06171276840401	0	1.16983527755403	0	2.16519687090838	0	0.0262723059922802	0	0.107316470186951	0	0.00563378868773949	0	0.121758162951788	0	0	0.164179559972264	0	0.109133661408994	0	0.363270990899819	0	0.416107324963172	0	0.382350851047182	0	0.864211906730071	0	0.691408589716507	0	1.06171276840401	0	1.16983527755403	0	2.16519687090838	0	0.0262723059922802	0	0.107316470186951	0	0.00563378868773949	0	0.121758162951788	4.22380295694058	2.45652220358774
0.369335090887967	2.1834491062379	2.91303089487139	-0.180781762780009	0.193523244745193	-0.276546398305164	-0.0617383002741034	0.313193719471846	-0.433335832447648	0.790464022126177	0.171179545378374	0.597270655761415	-0.677017125803366	0.0928416760163666	-0.174565885806235	0.152852537629095	0.108998279293595	-0.069054467082077	0.0630932977940807	-1.00670339268095	-0.0761203648120603	0.0970339008480228	-0.13867101713943	0.154750924613498	-0.518522889114135	0.192484636689469	-0.146114345113254	0.040814239767341	-0.0707406071890027	0.045572642582491	0.0585961778789958	0.369335090887967	0	0.538559987834426	0	0.946448350604791	0	1.31920857008324	0	1.60042189464683	0	2.52634611376368	0	2.60024719522019	0	3.61761503210624	0	4.63410250781657	0	6.91499215082112	0	0.202307796979265	0	0.167107909556077	0	0.133267040195227	0	0.623570084188962	0	0	0.369335090887967	0	0.538559987834426	0	0.946448350604791	0	1.31920857008324	0	1.60042189464683	0	2.52634611376368	0	2.60024719522019	0	3.61761503210624	0	4.63410250781657	0	6.91499215082112	0	0.202307796979265	0	0.167107909556077	0	0.133267040195227	0	0.623570084188962	3.24109248009998	5.11962850472947
0.954611092615757	0.560373660471486	1.47151713756359	-0.136825419069159	0.231645202719354	-0.198659200269799	-0.0270085695832621	0.381361805655827	-0.295203278135111	0.816124007114469	0.227864964597504	0.715855326230892	-0.434504484612411	0.126338352537521	-0.131651422365583	0.191189625103361	0.170507015594481	-0.0457296651810873	0.078257578175472	-0.629918575532188	-0.0705136660797469	0.117955790590059	-0.0806720266958897	0.139229914304588	-0.568713110369878	0.211889984426541	-0.0667070169092368	0.0573914423116247	-0.0461864776164844	0.0644962054049861	0.0863364255559567	0.954611092615757	0	1.37075494153685	0	2.24178994664673	0	2.64026542727545	0	3.55361569016647	0	5.48368060196637	0	4.85862711888715	0	6.84821316725213	0	9.32393029570152	0	13.8541039542079	0	0.715510191924686	0	0.599701067366251	0	0.687742461747681	0	1.77934744048272	0	0	0.954611092615757	0	1.37075494153685	0	2.24178994664673	0	2.64026542727545	0	3.55361569016647	0	5.48368060196637	0	4.85862711888715	0	6.84821316725213	0	9.32393029570152	0	13.8541039542079	0	0.715510191924686	0	0.599701067366251	0	0.687742461747681	0	1.77934744048272	0.32090361509955	6.44779231144599
1.66264486263723	1.11727324972977	-1.81033281911649	-0.0999541153333235	0.207482804005052	-0.0899939847499706	-0.0885814258539437	0.405659913408973	-0.355409248661349	0.699213474587929	0.164579441222382	0.518893230352446	-0.399245863417629	0.11827227275722	-0.0362002377667101	0.240177090226048	0.22133658701097	-0.035919628601067	0.0542923774679844	0.212693322036217	-0.11147332120063	0.148131938402115	-0.13214967113028	0.0716202485091421	-0.733352902359091	0.0895838604817598	-0.00488851191802052	0.0429264508651323	0.0247284991355635	0.102076425738215	0.127742064266453	1.66264486263723	0	1.69604471875609	0	2.17855830137276	0	2.84073335824238	0	3.38025437652713	0	6.20369134559821	0	5.00970959139317	0	6.65756570323041	0	9.80215016730994	0	13.5696122115062	0	1.01656391486979	0	0.576722356109416	0	0.575728604287501	0	1.63579242710022	0	0	1.66264486263723	0	1.69604471875609	0	2.17855830137276	0	2.84073335824238	0	3.38025437652713	0	6.20369134559821	0	5.00970959139317	0	6.65756570323041	0	9.80215016730994	0	13.5696122115062	0	1.01656391486979	0	0.576722356109416	0	0.575728604287501	0	1.63579242710022	0.931485311870326	3.36536732871098
2.16649671205593	3.09824429997148	-1.72547148987434	-0.142886440331796	0.116418585869188	0.0157490316537752	-0.255546219442876	0.543635836908911	-0.580158973965338	0.381603663424371	0.37176519307079	0.109245219463964	-0.105223971674556	0.069919510501188	0.0251880917620094	0.320726382688099	0.31126173874795	-0.0531480051014606	0.0311203299416327	0.381036211670532	-0.141281400416822	0.153310108602807	-0.201944731369833	0.0282965198785055	-0.890458617743727	-0.012690899785086	-0.00132664428605727	0.026023576810737	0.0391165830060764	0.112948961168541	0.140530296391058	2.16649671205593	0	2.84932561257238	0	1.17739986552714	0	5.6791468280044	0	1.08468753278852	0	8.19831592323858	0	12.3578515886697	0	1.01326256789639	0	14.3849620794726	0	9.58538215100841	0	1.31953310569659	0	0.11832566689797	0	-0.471242487988365	0	1.03115722358322	0	0	2.16649671205593	0	2.84932561257238	0	1.17739986552714	0	5.6791468280044	0	1.08468753278852	0	8.19831592323858	0	12.3578515886697	0	1.01326256789639	0	14.3849620794726	0	9.58538215100841	0	1.31953310569659	0	0.11832566689797	0	-0.471242487988365	0	1.03115722358322	3.91752764016781	-0.0329986262001379
2.83773700229273	3.25373684179863	-0.713494378663844	-0.108402315820829	0.127166575307536	0.0195554137868877	-0.291494714005001	0.518351061293722	-0.48119230946859	0.177965079416031	0.317874346160775	0.217436934237838	-0.178019279096692	0.0965701594457827	0.0372497618704877	0.325761380984008	0.300768293908704	-0.0556212811097225	0.0239333877297224	0.476952373915003	-0.157710224994621	0.15428058871227	-0.198938298815263	-0.0272269409430947	-0.956094996870656	-0.00646689359177573	0.000691102099328908	0.0239195652283649	0.047996840246503	0.118409182563404	0.144604873166614	2.83773700229273	0	5.03607318619969	0	0.591645384952756	0	12.8046216475349	0	-0.812864793325351	0	8.80773301090719	0	35.5809895170254	0	-5.13584089065573	0	16.346699258456	0	8.85206702723521	0	1.24179188334882	0	-0.356124899540727	0	-2.01227741340654	0	1.08833899765521	0	0	2.83773700229273	0	5.03607318619969	0	0.591645384952756	0	12.8046216475349	0	-0.812864793325351	0	8.80773301090719	0	35.5809895170254	0	-5.13584089065573	0	16.346699258456	0	8.85206702723521	0	1.24179188334882	0	-0.356124899540727	0	-2.01227741340654	0	1.08833899765521	4.65569403299335	-2.39659854863116
3.59190505963556	1.28691007426106	-2.41449562037369	-0.0824144534923182	0.139923630592763	0.0418053855936184	-0.281543251380486	0.507859783790728	-0.438730231084661	0.182437635025079	0.249470811275528	0.245493498373177	-0.155017428333024	0.107907411193044	0.0551515316458738	0.326860178064774	0.314129643445484	-0.057857275710749	0.0211721670972392	0.558641885664088	-0.15801222532919	0.155288514129379	-0.191606926347792	-0.0308186965249026	-1.01655898330874	0.0118593171396721	0.00599081415042224	0.0211698617849958	0.0550422625982009	0.121550220285462	0.148601935732707	3.59190505963556	0	7.01574779876208	0	-0.812363847459144	0	18.2565134032775	0	-4.27593346126626	0	11.687021634985	0	51.1232930788592	0	-14.1511343588419	0	23.1021794361494	0	2.58340553873689	0	1.54052294284098	0	-0.954391555763021	0	-3.63061199534081	0	0.363842173920531	0	0	3.59190505963556	0	7.01574779876208	0	-0.812363847459144	0	18.2565134032775	0	-4.27593346126626	0	11.687021634985	0	51.1232930788592	0	-14.1511343588419	0	23.1021794361494	0	2.58340553873689	0	1.54052294284098	0	-0.954391555763021	0	-3.63061199534081	0	0.363842173920531	4.0979116470586	-9.72469242766092
4.53535075565433	-0.694700205870619	0.99413138069359	-0.0426461820668139	0.124638909245145	0.111331964224209	-0.24594516792678	0.440628510591646	-0.446214781762855	0.133225349813281	0.16323033855815	0.26844465879685	-0.104974031231605	0.0981049592100997	0.114249647832085	0.296058532590494	0.285737029070715	-0.000351347378033531	-0.0434451503479819	0.712245448896459	-0.0805666669886572	0.149194349474539	-0.168542677572808	-0.069657813154933	-1.03181123022181	0.000737580381395612	0.0180347037621704	-0.0353684900175357	0.0685107354007345	0.115486491449692	0.146545589157056	4.53535075565433	0	6.52653788163354	0	-1.58359079146632	0	19.0321280475104	0	-4.48304415488263	0	13.3557047759641	0	50.562429038307	0	-14.5435417505522	0	23.5364127083757	0	-0.386715027899778	0	1.13921314596863	0	-1.32670092625383	0	-3.64998584933063	0	0.188796480135489	0	0	4.53535075565433	0	6.52653788163354	0	-1.58359079146632	0	19.0321280475104	0	-4.48304415488263	0	13.3557047759641	0	50.562429038307	0	-14.5435417505522	0	23.5364127083757	0	-0.386715027899778	0	1.13921314596863	0	-1.32670092625383	0	-3.64998584933063	0	0.188796480135489	2.89540190578259	-6.42586343068967
5.37220621573292	-0.170987807931704	2.34301598310543	0.0930308170945988	0.0785550254093344	0.254550067787977	-0.233343884109914	0.282301401136256	-0.133623961784514	0.064835724142932	-0.0542588916072753	0.153972630570477	0.15041735172441	0.0619765009093319	0.216237293353426	0.232744041567162	0.194957371078405	0.0549660139137678	-0.091901652324089	0.943375703456087	-0.0403373702374571	0.114038138786157	-0.0892724219787238	-0.0962765458983567	-1.13405216408568	-0.0386880336187179	0.0369941397989494	-0.0784240015983645	0.0883077075390062	0.0934237567211555	0.115225077727997	5.37220621573292	0	6.52675619395964	0	0.141883159835452	0	19.0850560398998	0	-4.39752803897575	0	17.1094107088754	0	50.5468098324409	0	-14.4612540745781	0	23.8433917437007	0	8.09597269407219	0	1.14198565480253	0	-0.676572895062387	0	-3.66773398350994	0	0.276612111986322	0	0	5.37220621573292	0	6.52675619395964	0	0.141883159835452	0	19.0850560398998	0	-4.39752803897575	0	17.1094107088754	0	50.5468098324409	0	-14.4612540745781	0	23.8433917437007	0	8.09597269407219	0	1.14198565480253	0	-0.676572895062387	0	-3.66773398350994	0	0.276612111986322	1.6932456485587	-6.71553378012681
6.25413716237049	-2.4524885150471	0.845704932457984	0.186608071582975	-0.0266682775684218	0.329678559694176	-0.00980223059700717	0.063735774408563	-0.0066565162336564	-0.0569989648334854	-0.0680833429489478	0.0163377220628721	0.110610594269361	-0.0189368547666498	0.290828064866436	0.098554602003121	0.059542786928284	0.10886537237785	-0.165427371069023	1.05186221837875	0.102867078140919	0.0207312347012102	-0.0292649936469783	-0.116267344712077	-1.0647682104478	-0.0867381313819865	-0.0107140854302746	-0.142947759946194	0.10472918425582	0.0284622387524657	0.0547273618633453	6.25413716237049	0	5.32803978141433	0	1.19404935289029	0	21.1165919281741	0	-5.51065615462954	0	18.6441474482089	0	46.7179920847774	0	-12.8190323077816	0	22.6136101666664	0	10.696685014807	0	0.462762718025064	0	0.0138825726055374	0	-4.54182114081575	0	-0.440295404095202	0	0	6.25413716237049	0	5.32803978141433	0	1.19404935289029	0	21.1165919281741	0	-5.51065615462954	0	18.6441474482089	0	46.7179920847774	0	-12.8190323077816	0	22.6136101666664	0	10.696685014807	0	0.462762718025064	0	0.0138825726055374	0	-4.54182114081575	0	-0.440295404095202	-1.63865095179648	-8.81675644087771
6.94750192721627	-3.72161426090585	1.44858254261837	0.177088480090861	-0.0221604864845212	0.348728179837539	0.0216653357799493	0.0331416717206023	-0.0208767065646153	-0.0261394619422497	-0.0556747148335872	-0.000157471707363229	0.111849945516376	-0.0168343676280159	0.30823009719673	0.0773351184644347	0.0465377482652849	0.109281549269948	-0.192236137813855	1.05396021624704	0.04491283115448	0.0581059136090406	-0.0490092591715508	-0.0796404121322206	-1.10050310066013	-0.0864090808108599	0.00200679153643086	-0.169967010546762	0.104182144076461	0.043828933866606	0.0464450383721915	6.94750192721626	0	3.14930996582933	0	2.23262829305618	0	28.0698101734948	0	-8.83694929968643	0	20.2535810061108	0	24.2015661175509	0	-2.02556854576203	0	17.3837405474602	0	13.2554633791462	0	0.464056710858476	0	0.679177424235522	0	-6.6443204800259	0	-0.378283179902365	0	0	6.94750192721626	0	3.14930996582933	0	2.23262829305618	0	28.0698101734948	0	-8.83694929968643	0	20.2535810061108	0	24.2015661175509	0	-2.02556854576203	0	17.3837405474602	0	13.2554633791462	0	0.464056710858476	0	0.679177424235522	0	-6.6443204800259	0	-0.378283179902365	-3.94621637139399	-0.625952528077726
7.62165289587052	-1.8306285525386	-1.21007642424889	0.163817987902645	-0.0128485113464554	0.370214288294361	-0.0233058102754073	0.00462013687426342	-0.0293539917240949	0.0174045189534835	0.0154876950787475	-0.00716363154340126	0.111681985346349	-0.0125587402010986	0.328326144819093	0.0570672037366286	0.0305937596705705	0.120907203948583	-0.223685817493988	1.04733303886126	0.0406821962991448	0.0449013255831428	-0.0377214280952111	-0.0763186785924388	-1.0457307266781	-0.104154957528022	-0.0160369513696811	-0.196244247848657	0.105998717312082	0.0353891228923976	0.028749319248324	7.62165289587052	0	1.03808808344026	0	2.31066676571476	0	34.915743841767	0	-9.38752902831385	0	20.6988660962032	0	1.38804401156422	0	0.599853433062459	0	15.9758362207172	0	13.4148558433826	0	0.472824722730177	0	0.733063323441581	0	-7.06749940492264	0	-0.104039320296731	0	0	7.62165289587052	0	1.03808808344026	0	2.31066676571476	0	34.915743841767	0	-9.38752902831385	0	20.6988660962032	0	1.38804401156422	0	0.599853433062459	0	15.9758362207172	0	13.4148558433826	0	0.472824722730177	0	0.733063323441581	0	-7.06749940492264	0	-0.104039320296731	-2.13157626512344	-2.84990147050732
8.45859870252086	0.0195109375200635	-2.65298012637765	0.15571278429966	-0.0041413833563529	0.386041143703804	-0.0168522535163898	-0.0307767137993359	-0.0221814333952429	0.00300900367751618	0.040954175932369	0.0250339176929086	0.0809590257932325	-0.00358530310676948	0.345972434002908	0.0344558621440286	0.00774641716719741	0.1349005511088	-0.246997155799603	1.0811595371357	0.0429594697830518	0.0409852474652278	-0.0246844584738196	-0.0747025660638839	-1.05117631588596	-0.106576713404374	-0.0193521132703452	-0.216202683111404	0.109957080350601	0.0314917161266518	0.0212448192186805	8.45859870252085	0	0.744873300298835	0	0.49852037148206	0	35.3336542333634	0	-8.97778657362853	0	24.7928557484338	0	0.837278558808055	0	-0.0306419747782708	0	15.4456337713973	0	3.85248840713358	0	0.26183861585964	0	0.111460665264435	0	-6.75973024466288	0	0.187950786595897	0	0	8.45859870252085	0	0.744873300298835	0	0.49852037148206	0	35.3336542333634	0	-8.97778657362853	0	24.7928557484338	0	0.837278558808055	0	-0.0306419747782708	0	15.4456337713973	0	3.85248840713358	0	0.26183861585964	0	0.111460665264435	0	-6.75973024466288	0	0.187950786595897	1.53290652844879	-3.4011727251179
9.4538262044555	0.0462490616340959	-0.1851950534827	0.134936683955553	0.00524071783291416	0.40790229850737	-0.0177683653627236	-0.0446779501134294	-0.030161655186626	0.00288333919998078	0.0429762382831893	0.0347556943753959	0.0903540541650167	0.00564857153207517	0.364928850183007	0.0225391903330391	-0.00634934312412348	0.153354769631681	-0.269352780645326	1.0623641087632	0.0379653686282055	0.038671576357328	-0.0230660747779894	-0.0720332884984477	-1.04899944594253	-0.103092964677188	-0.0187074348096828	-0.235316235837191	0.108487823726151	0.0291318513152369	0.0132429761243393	9.45382620445549	0	0.405488203383948	0	-0.792996829838279	0	35.4849551501737	0	-8.54544927784629	0	27.2449290156552	0	0.764249716844818	0	-0.221207653020676	0	14.7292352759716	0	-1.43276689003471	0	-0.0655321270043529	0	-0.50456744693905	0	-6.50938938703868	0	0.605228765851092	0	0	9.45382620445549	0	0.405488203383948	0	-0.792996829838279	0	35.4849551501737	0	-8.54544927784629	0	27.2449290156552	0	0.764249716844818	0	-0.221207653020676	0	14.7292352759716	0	-1.43276689003471	0	-0.0655321270043529	0	-0.50456744693905	0	-6.50938938703868	0	0.605228765851092	2.86288840035582	-0.173336438994629
10.3678698638254	2.01004973050254	-0.0888708960858088	0.105516540428115	-0.00711667595486269	0.429223255116425	-0.0333521045698608	-0.0377901098233601	-0.028581912256471	-0.00524071826485039	0.0422638625177206	0.0311208486729671	0.0833640991036007	-0.00476688202310375	0.385849429311004	0.0281974810848498	-0.00293200249036146	0.136869889006083	-0.312738900405282	1.14767852850935	0.00184987570422306	0.0531626503220209	-0.0282372231227786	-0.0917841639625848	-1.04002827678397	-0.0995959330186538	-0.0380917357596695	-0.271142669614064	0.119736609934361	0.0436006335131955	0.0210255826861075	10.3678698638254	0	1.21439396772813	0	-1.3304605440279	0	36.462682673065	0	-9.03603623081448	0	27.6137592207159	0	2.14243773882473	0	-0.76610521958253	0	15.0732233166737	0	-1.7076804659864	0	0.540486089589866	0	-0.997623141089734	0	-6.95810840972987	0	0.218019159295371	0	0	10.3678698638254	0	1.21439396772813	0	-1.3304605440279	0	36.462682673065	0	-9.03603623081448	0	27.6137592207159	0	2.14243773882473	0	-0.76610521958253	0	15.0732233166737	0	-1.7076804659864	0	0.540486089589866	0	-0.997623141089734	0	-6.95810840972987	0	0.218019159295371	5.35447979337199	0.718309733574604
10.868658377137	3.67006098643618	1.92338075077754	0.0985430614449842	-0.00711482816061186	0.436078715082982	-0.036401896004968	-0.0388946030024223	-0.0253567169430326	-0.00839297928181086	0.0342729143515891	0.0282667286223095	0.0812643771490391	-0.00442231794653187	0.392432730038562	0.0271257533698302	-0.00412052446075489	0.136605992381732	-0.327890570572783	1.14345819214411	-0.0106843286172927	0.0634633802650943	-0.024121519732857	-0.0598299802591102	-0.96847190082974	-0.0856112099488097	-0.0362999066629485	-0.285861415899179	0.119420152434223	0.0508828582881539	0.0207484135907804	10.868658377137	0	2.67019744392144	0	-0.831915479952929	0	40.8176757769513	0	-7.43880298498056	0	28.2882353551029	0	15.5082258103683	0	4.41782934391642	0	17.3133371583166	0	-0.701042419304773	0	0.64170820509108	0	-0.646650122036148	0	-5.85994243376559	0	0.186296047729411	0	0	10.868658377137	0	2.67019744392144	0	-0.831915479952929	0	40.8176757769513	0	-7.43880298498056	0	28.2882353551029	0	15.5082258103683	0	4.41782934391642	0	17.3133371583166	0	-0.701042419304773	0	0.64170820509108	0	-0.646650122036148	0	-5.85994243376559	0	0.186296047729411	6.51837616201198	8.87384646192886
11.336941325801	3.31358846412411	2.54684385224747	0.0937076702840162	-0.00678240785195271	0.441518224470253	-0.0401300922815276	-0.0412633461582965	-0.0224747247326195	-0.00904350052311206	0.0222805807874531	0.020530127240999	0.0780371810620093	-0.00427184152444644	0.397820929299546	0.0266169454908024	-0.00476909733239578	0.136681649264892	-0.343315676331752	1.11950903913224	-0.0117514980786921	0.0762279412748865	-0.0233037806333275	-0.0606622218249478	-0.963556953120474	-0.0708486786044269	-0.0292728930857014	-0.297429311356737	0.116621845125209	0.0557723559218918	0.0211143628585842	11.336941325801	0	4.4039803023331	0	0.259082316286659	0	47.2463649627963	0	-3.40620073006568	0	30.8452530938296	0	39.3786772913294	0	19.3465834381441	0	26.74844727554	0	5.32549199811313	0	0.394925387058596	0	-0.312583634622171	0	-4.61823879086458	0	-0.382695870919588	0	0	11.336941325801	0	4.4039803023331	0	0.259082316286659	0	47.2463649627963	0	-3.40620073006568	0	30.8452530938296	0	39.3786772913294	0	19.3465834381441	0	26.74844727554	0	5.32549199811313	0	0.394925387058596	0	-0.312583634622171	0	-4.61823879086458	0	-0.382695870919588	5.06278613674717	25.0692672344525
12.1454936096239	0.890844935997286	1.09300642570181	0.0882914070998647	-0.00545587753842173	0.452729680566313	-0.0317334873594968	-0.0386848973546244	-0.0144242947382094	-0.00429922689117179	0.0249081572858688	0.0195244843599646	0.0796585092987485	-0.00306561103602134	0.407913181132157	0.0290806657422896	-0.00257469741148623	0.12481045323354	-0.372097996666989	1.0411703258089	-0.0223838749287318	0.067615946919809	-0.0471208728095607	-0.0621312191540143	-0.973522176117585	-0.084994084037704	-0.0334628299466316	-0.320389432475334	0.110410652233779	0.0470449987774267	0.00152327337842776	12.1454936096239	0	5.91823319649802	0	1.99773742364513	0	50.5514364229454	0	0.0849975040252159	0	34.7390755003813	0	47.4525853353804	0	27.3245433830891	0	34.9999792345582	0	14.3056421822	0	0.966831908411536	0	0.296323741802074	0	-3.57887255130368	0	0.793636726548976	0	0	12.1454936096239	0	5.91823319649802	0	1.99773742364513	0	50.5514364229454	0	0.0849975040252159	0	34.7390755003813	0	47.4525853353804	0	27.3245433830891	0	34.9999792345582	0	14.3056421822	0	0.966831908411536	0	0.296323741802074	0	-3.57887255130368	0	0.793636726548976	0.901279007905669	31.3721156363815
13.3179383083898	0.638832300241653	-0.120232516811455	0.0726389183336235	-0.00785705340271473	0.466230670239465	-0.0317990924129869	-0.03407960779596	-0.016784338628967	-0.00403019972014373	0.0227010941672019	0.0157109015058067	0.072167411818561	-0.00488747654868131	0.421424938224806	0.0341040747354244	0.00066604957045775	0.0835670347444399	-0.425324495633988	0.985570911519121	-0.0455027405209981	0.0797694009244092	-0.0507554060492375	-0.0592073620299781	-0.957507327260398	-0.0648536694100119	-0.0176367333260765	-0.366781851169529	0.103681629127586	0.047123908352173	-0.00728669301430075	13.3179383083898	0	6.95725338630464	0	1.82763559942775	0	51.4830443136083	0	-0.0816923034860169	0	34.9822702754831	0	48.2964382298135	0	27.1598172966454	0	35.2234311802827	0	14.3255945792953	0	1.87100763697895	0	0.123312859651778	0	-3.74711611680278	0	0.652893524928463	0	0	13.3179383083898	0	6.95725338630464	0	1.82763559942775	0	51.4830443136083	0	-0.0816923034860169	0	34.9822702754831	0	48.2964382298135	0	27.1598172966454	0	35.2234311802827	0	14.3255945792953	0	1.87100763697895	0	0.123312859651778	0	-3.74711611680278	0	0.652893524928463	0.796819645750129	31.1882243951768
14.2936387216179	-0.979945949957545	-2.52801767835131	0.0585343246336345	-0.00899949263919494	0.476929705666876	-0.0269366566558265	-0.0270858749057851	-0.0171672219011707	-0.00252439029141709	0.0203091540195598	0.00876624832304662	0.0596363365983418	-0.00612070993989906	0.432668117070663	0.0386462240257127	0.00511781286058066	0.0632646333345401	-0.443702271430653	0.945888986846142	-0.0481300964613636	0.085774667924845	-0.0558474880527929	-0.063988337070549	-0.949143775784795	-0.0492830301139879	-0.00398790784264136	-0.382161824358255	0.0985521470570638	0.0488782054871904	-0.0105054736799052	14.2936387216179	0	7.10274918775835	0	0.554670060978416	0	51.6962199175761	0	0.0601106618916663	0	37.3101815016484	0	48.3051536203939	0	26.8930800852051	0	34.6311119751565	0	9.53816141701138	0	2.01491192896537	0	-0.522772878454911	0	-3.80282421192631	0	0.776123721938964	0	0	14.2936387216179	0	7.10274918775835	0	0.554670060978416	0	51.6962199175761	0	0.0601106618916663	0	37.3101815016484	0	48.3051536203939	0	26.8930800852051	0	34.6311119751565	0	9.53816141701138	0	2.01491192896537	0	-0.522772878454911	0	-3.80282421192631	0	0.776123721938964	0.445501323657165	29.9327656900268
15.0494404827346	-3.43447697681291	-1.58129532157244	0.0507793986875704	-0.00804718899500662	0.487068888278431	-0.010692011771863	-0.0104826250063105	-0.0134841625514045	-0.00232242680951042	0.0119906516796218	-0.00329803742730579	0.0676776011635761	-0.00472800188943298	0.44097100257015	0.0426741283208921	0.00983363830304481	0.0535214499173109	-0.451450837690471	0.901837936257315	-0.047127279807997	0.0843236684937403	-0.0569803737000208	-0.0678215010850875	-0.93469199590845	-0.0453108949469505	-0.00655644479673527	-0.388551798776924	0.0947651225550755	0.0470543160257674	-0.0141068627443875	15.0494404827346	0	5.21811612067798	0	-1.13123769312094	0	56.8452154301561	0	4.10674513320737	0	41.1371798897353	0	33.3667794317936	0	16.1825828707482	0	25.7770762639263	0	0.717277354060839	0	1.69949760341724	0	-1.09291656692909	0	-2.29203762433755	0	1.58450170614465	0	0	15.0494404827346	0	5.21811612067798	0	-1.13123769312094	0	56.8452154301561	0	4.10674513320737	0	41.1371798897353	0	33.3667794317936	0	16.1825828707482	0	25.7770762639263	0	0.717277354060839	0	1.69949760341724	0	-1.09291656692909	0	-2.29203762433755	0	1.58450170614465	-0.324939409916212	19.9731183577352
15.8657475101479	-1.9267828818549	1.14998428121462	0.0442283890392822	-0.00758191326558337	0.493090638508738	-0.00742729345588761	-0.00878599670537046	-0.0137562480904707	-0.00424901157937746	0.0127421181760074	-0.00539402433744423	0.0697121917330511	-0.0037413204511128	0.446242992134135	0.0414453878328319	0.00975800030862037	0.0457321500119113	-0.458974836146751	0.880456778417916	-0.0366839336016312	0.0810032212373989	-0.059987152635395	-0.0821464060241339	-0.908187921912623	-0.0453101472976653	-0.00555924866701224	-0.393652942751255	0.0926627973713513	0.0433947690381981	-0.0172902816417354	15.8657475101479	0	2.96212457122467	0	-1.30416162135943	0	63.2830400871882	0	4.92672518509591	0	41.7534428415998	0	14.4678297522875	0	12.9467867425266	0	23.9473951775016	0	0.347127677614999	0	1.43676398985768	0	-1.21026032515868	0	-1.69258679060773	0	1.34614822993565	0	0	15.8657475101479	0	2.96212457122467	0	-1.30416162135943	0	63.2830400871882	0	4.92672518509591	0	41.7534428415998	0	14.4678297522875	0	12.9467867425266	0	23.9473951775016	0	0.347127677614999	0	1.43676398985768	0	-1.21026032515868	0	-1.69258679060773	0	1.34614822993565	1.34959772245899	17.3848412855374
17.0399535597906	-1.22758048297907	1.47507252963207	0.0417102937575767	-0.00819281378884839	0.49671973874788	-0.00523351446273884	-0.00826968123399213	-0.00945373809830532	-0.00154246279406993	0.0137904760630135	-0.0129003038438062	0.0699142154007334	-0.00424494301533216	0.44939986995516	0.0390969124074534	0.00973558091945581	0.0417984874277815	-0.468013609984026	0.89217997674701	-0.0287261695710156	0.0680416876151731	-0.0554235181745102	-0.0796482156417909	-0.899776940247694	-0.0610856007096693	-0.00237636558628297	-0.401964545067299	0.0934545755120421	0.0313925542332889	-0.0252605961470406	17.0399535597906	0	1.13027635136871	0	0.0305822587056193	0	66.1815168211368	0	2.83119450534522	0	43.3091508814975	0	9.82032001465227	0	16.2864658052681	0	21.4912263665896	0	2.2022732985798	0	0.282832791564743	0	-0.162280569843083	0	-3.33346744677947	0	0.0361143192426193	0	0	17.0399535597906	0	1.13027635136871	0	0.0305822587056193	0	66.1815168211368	0	2.83119450534522	0	43.3091508814975	0	9.82032001465227	0	16.2864658052681	0	21.4912263665896	0	2.2022732985798	0	0.282832791564743	0	-0.162280569843083	0	-3.33346744677947	0	0.0361143192426193	0.714494612154425	17.8972296741741
17.8926361167542	-1.13934678912141	1.84740673762841	0.0403431612644941	-0.00812788791897677	0.498627967073635	-0.00421571914344778	-0.00615254151170035	-0.011964885559752	-0.00221478063810484	0.0137581957897942	-0.00886072631598205	0.0667207526579637	-0.00390082149065656	0.451396523671528	0.0377159976548496	0.0110120518639061	0.0367070516070368	-0.472324900731408	0.890364378169962	-0.0299695416460979	0.0674243747491751	-0.0517934777938258	-0.0747282957822377	-0.909037145725413	-0.0622074667058462	0.00059925995941924	-0.406364478891702	0.0928767384372012	0.0290740893140908	-0.0264689829457725	17.8926361167542	0	0.035173034600543	0	1.81053318120407	0	67.5911357522878	0	0.534754550888587	0	47.0734653384836	0	8.00180057791806	0	19.2557411889385	0	16.614155658858	0	10.2538032200131	0	-0.533574333949217	0	0.557397721384842	0	-4.25313014360328	0	-1.6711027173775	0	0	17.8926361167542	0	0.035173034600543	0	1.81053318120407	0	67.5911357522878	0	0.534754550888587	0	47.0734653384836	0	8.00180057791806	0	19.2557411889385	0	16.614155658858	0	10.2538032200131	0	-0.533574333949217	0	0.557397721384842	0	-4.25313014360328	0	-1.6711027173775	-0.968046033436267	18.3713578061294
18.8340977686006	2.34192863641589	-0.979944465272601	0.040407511040948	-0.00774137713057673	0.501413814649547	-0.00180098029305481	-0.00568654693322427	-0.0105079009729569	0.00204958845736686	0.0113478302830709	-0.0094060280942691	0.0662963748989989	-0.00385131744083927	0.453855102256571	0.0355038153703523	0.010753752594436	0.0358309774799509	-0.474674515367947	0.896465922597435	-0.0170970691605715	0.0588259294066144	-0.0427337109334044	-0.0479075732714196	-0.976986375099376	-0.0578960467604172	0.00571846544140749	-0.411642349298946	0.0926197480940283	0.0200491289723235	-0.0310479193114047	18.8340977686006	0	0.563963688661662	0	2.27161808833648	0	69.0324796601785	0	-0.0607020229924858	0	47.9391046469294	0	10.1495216799164	0	18.9530293503358	0	16.3077264461671	0	11.2648946426362	0	-0.295972714808263	0	0.86930076166448	0	-4.70131851084363	0	-2.05147787440383	0	0	18.8340977686006	0	0.563963688661662	0	2.27161808833648	0	69.0324796601785	0	-0.0607020229924858	0	47.9391046469294	0	10.1495216799164	0	18.9530293503358	0	16.3077264461671	0	11.2648946426362	0	-0.295972714808263	0	0.86930076166448	0	-4.70131851084363	0	-2.05147787440383	2.05634849398157	15.3084708528854
19.6502541179014	2.35906691267246	-1.66121671331516	0.0391394792136458	-0.0094537439087936	0.503245698196771	0.00486755097441729	-0.00863676857765723	-0.00835206284936806	0.00326133768446527	0.00573878448590796	-0.0059949635271777	0.0659220204643801	-0.00558652705336689	0.455507352740574	0.0318281367855207	0.00907062538662345	0.0338229443810884	-0.490875610560706	0.937013964955775	0.0158035368413661	0.0258673908652544	-0.0254664412071329	-0.0425928828108533	-0.988353141228268	-0.034927542915139	0.00304840907976108	-0.426782909652277	0.0969203319710858	-7.47395166512574e-05	-0.0405969163224924	19.6502541179014	0	2.63678036365249	0	0.863840200970868	0	74.3044302165503	0	-3.64320066993521	0	50.4288498831287	0	23.5769575001822	0	9.82377046386702	0	22.6523201318763	0	6.77733024032924	0	0.163943922090723	0	0.0930699342564319	0	-6.67325158232194	0	-2.83905557076333	0	0	19.6502541179014	0	2.63678036365249	0	0.863840200970868	0	74.3044302165503	0	-3.64320066993521	0	50.4288498831287	0	23.5769575001822	0	9.82377046386702	0	22.6523201318763	0	6.77733024032924	0	0.163943922090723	0	0.0930699342564319	0	-6.67325158232194	0	-2.83905557076333	3.49621720959851	8.99178219317246
20.590640734787	1.77333761487113	-1.75853533950526	0.0368631632918756	-0.0105793436565587	0.504752032762468	0.00320079636650652	-0.00858355501484653	-0.00873209807909416	0.00278406614369208	0.00587066269988425	-0.00481387164447631	0.0648370089228367	-0.0064993731936575	0.456888083434648	0.0299578092664928	0.00825573821292531	0.0264745042225053	-0.497981377342225	0.935458817406058	0.0100122993084382	0.0214294872880747	-0.0236152512437033	-0.049125591658458	-0.981325586120833	-0.0240819172666049	-0.00248811052561373	-0.432159306256084	0.0975644892718714	-0.000649823327480724	-0.0387649565458012	20.590640734787	0	4.63977372109344	0	-0.448314941163937	0	78.5953170360956	0	-6.42406429475918	0	52.28859836712	0	32.8186994608609	0	3.89192805434925	0	26.5723274993544	0	4.09968170998364	0	0.950527716739023	0	-0.81867990718257	0	-8.61389721602692	0	-3.94217377690224	0	0	20.590640734787	0	4.63977372109344	0	-0.448314941163937	0	78.5953170360956	0	-6.42406429475918	0	52.28859836712	0	32.8186994608609	0	3.89192805434925	0	26.5723274993544	0	4.09968170998364	0	0.950527716739023	0	-0.81867990718257	0	-8.61389721602692	0	-3.94217377690224	4.23871828155357	6.29434886601063
21.6437259746745	2.12663693644796	0.512222240883929	0.0352632416696469	-0.0120268267038303	0.505087531627963	-0.00121073628505393	-0.00994596672743568	-0.00645813047783945	-0.000701206403181775	0.00534585270986618	-0.00286325655484529	0.0625578265921476	-0.00727143758966932	0.457284234101217	0.027121715822636	0.00634565766086534	0.0185911618453734	-0.508619013252872	0.935739669563995	-0.00803808670015339	0.0121357992068419	-0.0175884293071932	-0.0626635436980206	-0.995838214624597	-0.0136277859454817	-0.00271621364761967	-0.439521419691269	0.0977767238834762	-0.0030991391360817	-0.0382743221623072	21.6437259746745	0	6.5172489649239	0	-1.49694289404755	0	81.9794078933158	0	-8.15204228554657	0	53.9397173587978	0	38.9876820597864	0	1.04460419237808	0	29.302587827733	0	1.47359821550874	0	1.96225643669324	0	-1.4873124335296	0	-9.71746403948978	0	-4.98765155905548	0	0	21.6437259746745	0	6.5172489649239	0	-1.49694289404755	0	81.9794078933158	0	-8.15204228554657	0	53.9397173587978	0	38.9876820597864	0	1.04460419237808	0	29.302587827733	0	1.47359821550874	0	1.96225643669324	0	-1.4873124335296	0	-9.71746403948978	0	-4.98765155905548	5.64861752170485	8.64886813628838
22.6360254378224	-0.729007296546534	2.29349482764019	0.034804436923239	-0.0112916308001533	0.505839779441187	-0.00152949069205741	-0.00851454329737279	-0.00383538282498537	-0.000321807401936612	0.00666998576201898	0.00222537458078734	0.0627547874644188	-0.00642569049668942	0.45773306854419	0.025542873603404	0.00694361514609701	0.0152707805111526	-0.512857989107447	0.945028972518872	-0.013504781273424	0.00309583765814772	-0.0129317952297727	-0.0608147781972696	-1.00113750491987	-0.00481887658986059	0.00595191479314193	-0.442753183351635	0.0974851060752589	-0.00768921762056111	-0.0369915832952429	22.6360254378224	0	7.50626054989864	0	0.170722784089744	0	83.8030779312734	0	-6.97463174845881	0	57.0636978868047	0	42.1996813357099	0	3.17943822223737	0	30.8442328627588	0	7.71550866303376	0	2.5052522529148	0	-0.654280337926124	0	-8.86268283482953	0	-4.2904342717083	0	0	22.6360254378224	0	7.50626054989864	0	0.170722784089744	0	83.8030779312734	0	-6.97463174845881	0	57.0636978868047	0	42.1996813357099	0	3.17943822223737	0	30.8442328627588	0	7.71550866303376	0	2.5052522529148	0	-0.654280337926124	0	-8.86268283482953	0	-4.2904342717083	1.12747121393126	11.8950457206232
23.4768455784199	-2.0154964506229	0.914395872744835	0.0344320575444473	-0.0113712067302413	0.506249157727617	-0.000252969196585787	-0.00842237460103824	-0.00187073106309947	-0.000955790705901844	0.00639557697568254	0.00149502751076612	0.0635897777057605	-0.00621380217667758	0.457827867878132	0.0238402226821625	0.00627669012980673	0.0130525364376868	-0.515325329889344	0.945410961525089	-0.0100486342189411	0.00100976190219537	-0.0126039501913596	-0.0632547983810829	-0.999842140452238	-0.00321906387863384	0.00622033961272049	-0.444425419493856	0.0973673587580475	-0.00768514768490669	-0.0349337211722077	23.4768455784199	0	6.21582279431862	0	1.48009806014894	0	85.88925808928	0	-8.84902196679101	0	59.2833447209392	0	38.6953671881666	0	6.03243484949442	0	27.8738171673828	0	11.7445096463214	0	1.71645231436251	0	0.098641930632907	0	-10.023703277587	0	-5.50508776863571	0	0	23.4768455784199	0	6.21582279431862	0	1.48009806014894	0	85.88925808928	0	-8.84902196679101	0	59.2833447209392	0	38.6953671881666	0	6.03243484949442	0	27.8738171673828	0	11.7445096463214	0	1.71645231436251	0	0.098641930632907	0	-10.023703277587	0	-5.50508776863571	-1.46797401048471	10.7794816967534
24.5056023889856	-1.86166758551572	-0.0985039362037272	0.0329014043321807	-0.0105860070152214	0.506423938857267	-0.00217953540231729	-0.00635094657755947	-0.00109479296960156	0.000529265840801815	0.00579104757148116	0.000765675005443725	0.0640603259652127	-0.00544306978389681	0.457707462321207	0.0231200344110561	0.00636953826352382	0.0105222701776605	-0.518188768397026	0.943226995742513	-0.00502363598717589	0.00038778387366311	-0.0131377536622717	-0.0671063661146995	-1.00590315107961	-0.000959503202019429	0.00756275958304692	-0.44623419459981	0.0968468494643234	-0.0061821924918113	-0.031519089503292	24.5056023889856	0	4.01544754148176	0	2.28493415238329	0	90.608449687303	0	-10.60190363683	0	60.0091365469415	0	28.5476073312257	0	9.85536861230819	0	26.2850203789723	0	12.4215534222419	0	0.854780938226491	0	0.795666654328915	0	-11.5398941202901	0	-6.16389386439737	0	0	24.5056023889856	0	4.01544754148176	0	2.28493415238329	0	90.608449687303	0	-10.60190363683	0	60.0091365469415	0	28.5476073312257	0	9.85536861230819	0	26.2850203789723	0	12.4215534222419	0	0.854780938226491	0	0.795666654328915	0	-11.5398941202901	0	-6.16389386439737	-2.13719258345913	10.5851803677647
25.4512267789443	-2.52912901260295	-2.26040386974098	0.0306156905116114	-0.00877104387763695	0.507457752709113	-0.00358864216857338	-0.00817859452260671	0.000568616206854011	-0.000837617487584446	0.00682678314879824	-0.00130288394792665	0.0612961811881107	-0.00357511792143015	0.458879250400408	0.0186565428302131	0.00430342305746359	0.00942478185876407	-0.520759780012419	0.938363924749168	-0.000560543511588008	0.00466439348896186	-0.0147832583588508	-0.0649535002240035	-1.00517325383049	0.000521979897043242	0.011950043958554	-0.448511714190105	0.0956374049176481	-7.44556985238489e-05	-0.0263776336997843	25.4512267789443	0	2.13952492044913	0	0.942498366850091	0	94.3907289697109	0	-7.81415059865488	0	62.3022147472814	0	20.7909287070608	0	3.97267684922757	0	21.3711663573446	0	8.18226859709641	0	0.0154089345932759	0	0.0372682927608569	0	-10.0243434779102	0	-5.02970758367491	0	0	25.4512267789443	0	2.13952492044913	0	0.942498366850091	0	94.3907289697109	0	-7.81415059865488	0	62.3022147472814	0	20.7909287070608	0	3.97267684922757	0	21.3711663573446	0	8.18226859709641	0	0.0154089345932759	0	0.0372682927608569	0	-10.0243434779102	0	-5.02970758367491	-1.47420819488828	2.01444127109815
26.026822144626	-2.09482571330848	-1.99408298687241	0.029399342057733	-0.00729043461166625	0.50865488235884	-0.00420336460667837	-0.00737271332951879	0.000559748396732886	0.000284012102348055	0.00767333551238446	-0.00114666768104382	0.0627749782657416	-0.00227625355396341	0.459704015095531	0.0173843907846438	0.00382799287618389	0.00889520821427586	-0.523188473647554	0.931013059090072	0.00038632025702663	0.00434688844815139	-0.0152018944158774	-0.0667755057112372	-1.0101294382981	-0.000196474258790376	0.0127000962607123	-0.450290515995909	0.09477150460626	0.000706528063118139	-0.0244660150550474	26.026822144626	0	0.704998133174283	0	-0.362790782657798	0	97.9791118483281	0	-4.5528247162103	0	65.267503766964	0	11.7842762516508	0	-4.20427535460828	0	13.944618993503	0	1.43461707774401	0	-0.328377100868214	0	-0.402030440691443	0	-8.93437891324486	0	-4.25612651960738	0	0	26.026822144626	0	0.704998133174283	0	-0.362790782657798	0	97.9791118483281	0	-4.5528247162103	0	65.267503766964	0	11.7842762516508	0	-4.20427535460828	0	13.944618993503	0	1.43461707774401	0	-0.328377100868214	0	-0.402030440691443	0	-8.93437891324486	0	-4.25612651960738	0.254808035625532	-6.02345463363921
27.0078336172222	0.442717430183721	-0.125207374269511	0.0228468687254154	-0.00290145139742766	0.51238925665887	-0.005148156046425	-0.00763572592113766	-0.000805245097572861	-0.00189594945536827	0.00743865682263858	-0.000819399563358137	0.062642461103166	0.00112924539496427	0.463103486156903	0.0134028179162171	0.000719435499995877	0.0105069170184535	-0.526331737552553	0.906695107329772	-2.07800599837489e-05	0.00677440316370177	-0.0128601692936345	-0.065675427242035	-0.999399827353104	-0.00172212747145166	0.0153215384631427	-0.453068159396	0.0919772534924251	0.0036405060743571	-0.0199535522893956	27.0078336172222	0	-0.0271670930220246	0	-1.18085282436962	0	99.0786765451424	0	-3.5013990802979	0	66.3082342718676	0	10.0733891277031	0	-5.86752950084013	0	12.3360969971238	0	-0.126875907359655	0	-0.814635504721794	0	-0.992806433015594	0	-8.2590114026439	0	-3.6027299665306	0	0	27.0078336172222	0	-0.0271670930220246	0	-1.18085282436962	0	99.0786765451424	0	-3.5013990802979	0	66.3082342718676	0	10.0733891277031	0	-5.86752950084013	0	12.3360969971238	0	-0.126875907359655	0	-0.814635504721794	0	-0.992806433015594	0	-8.2590114026439	0	-3.6027299665306	3.61410862401988	-5.73304623036743
28.0190685192358	1.88916977390304	1.61553512735164	0.0194472725311904	3.1682596456723e-05	0.514181562125486	-0.00428761463683605	-0.00527375972600044	7.53227873762498e-05	-0.00234077965791044	0.00743166548339353	-0.000499701539305853	0.0623232198775608	0.00212005689619964	0.464656226653872	0.0118102517981666	4.65140764928567e-06	0.00910633677125314	-0.528414524541531	0.891701376869934	-0.00233240530116441	0.00641619722387529	-0.011741647977366	-0.0665072165061464	-0.997968323896476	-0.00193278642563304	0.017924066269084	-0.454662236291836	0.090059224883563	0.00386208536608852	-0.018210785194294	28.0190685192358	0	1.34671755788364	0	-0.735752890603892	0	101.159971646709	0	-2.66919162790468	0	66.8104476786921	0	13.4409750073315	0	-4.34070817345887	0	13.2595706584298	0	0.47649959142818	0	0.0737731247707653	0	-0.639847599682361	0	-7.59863884636159	0	-3.16360157587517	0	0	28.0190685192358	0	1.34671755788364	0	-0.735752890603892	0	101.159971646709	0	-2.66919162790468	0	66.8104476786921	0	13.4409750073315	0	-4.34070817345887	0	13.2595706584298	0	0.47649959142818	0	0.0737731247707653	0	-0.639847599682361	0	-7.59863884636159	0	-3.16360157587517	4.61112875913997	-1.54500246163242
28.7300704761326	1.66010024028366	2.25396905497542	0.0173751063895714	0.000591218969784541	0.515099076612132	-0.00387266264177939	-0.00512827851249035	7.09726546785594e-05	-0.00238129066831355	0.00693830725484664	-0.000508933856997565	0.0612590768867021	0.00267944840718105	0.465518791665185	0.0100880507017081	-0.000354316795011439	0.00884622720152377	-0.52881727633021	0.883097467345464	-0.00139146195253349	0.00561453958349558	-0.0103259914626304	-0.0657981518186276	-0.996626070283316	-0.00200158898601218	0.0187572068908262	-0.454952522034931	0.0890200670003882	0.00355864828947753	-0.0174350408646574	28.7300704761326	0	2.56718826430296	0	0.779038632727328	0	103.261551676013	0	-0.0821117287457834	0	70.0658515815781	0	17.0713312743224	0	0.0908013459638112	0	18.793882817483	0	7.52605394677683	0	0.773992125737686	0	-0.0496706881473127	0	-6.57963258899956	0	-1.66947889022066	0	0	28.7300704761326	0	2.56718826430296	0	0.779038632727328	0	103.261551676013	0	-0.0821117287457834	0	70.0658515815781	0	17.0713312743224	0	0.0908013459638112	0	18.793882817483	0	7.52605394677683	0	0.773992125737686	0	-0.0496706881473127	0	-6.57963258899956	0	-1.66947889022066	2.87127171977126	3.23621246649945
29.7315586633683	2.7991413168151	0.15671483195344	0.014783226207993	0.000990521036741451	0.516096060873321	-0.00195709767186097	-0.00463334370268916	1.2635357033447e-06	-0.00160026380009368	0.00667785052167205	-0.000750975073188132	0.0603231010283681	0.00302189790689511	0.466399611035911	0.00779345317509024	-0.00062011897557476	0.00877059218762828	-0.529715967966884	0.865543106321539	0.00712224106517286	0.00581733141844637	-0.00790236946024964	-0.0556604136990659	-0.989718036751501	-0.00678016467088152	0.0143249610341413	-0.45646461977174	0.0877238008367544	0.00399992452117531	-0.0171398900676841	29.7315586633683	0	4.91712141111641	0	2.23503147278594	0	108.936367786231	0	3.09528528963272	0	72.5846652084759	0	31.1228406071836	0	7.22771565682324	0	24.0365502295803	0	12.2339715482143	0	1.43068063678943	0	0.760000158058215	0	-4.71545887751423	0	-0.556954937115572	0	0	29.7315586633683	0	4.91712141111641	0	2.23503147278594	0	108.936367786231	0	3.09528528963272	0	72.5846652084759	0	31.1228406071836	0	7.22771565682324	0	24.0365502295803	0	12.2339715482143	0	1.43068063678943	0	0.760000158058215	0	-4.71545887751423	0	-0.556954937115572	2.56845019434671	9.17772214825531
30.9491665773806	0.719944346405719	-1.28361864725511	0.0107815581342812	0.000537459433936874	0.517521895245464	-0.00201285355029477	-0.00286849050145837	-0.000237286408449128	-0.00156209673182285	0.00679514024947479	-0.000891510103996384	0.0602481793829271	0.00266483866462093	0.467564423687299	0.0060249394732747	8.74935012973984e-06	0.00352752011046479	-0.534477521676764	0.870495696894611	0.00105128689142744	0.00797470881720232	-0.00995649491730187	-0.0595995596764904	-0.984018745505165	-0.0104530137199959	0.0158697176206076	-0.459951794936218	0.0878512632683119	0.00550247190351369	-0.0137661120509958	30.9491665773806	0	7.23229905286153	0	1.37258851806627	0	113.803915106386	0	1.68039813667382	0	73.324490454132	0	42.0873844980847	0	4.63783469970574	0	25.1519115286434	0	11.560799864972	0	2.37152325423744	0	0.00457561290762314	0	-5.98024586781728	0	-1.2897177822184	0	0	30.9491665773806	0	7.23229905286153	0	1.37258851806627	0	113.803915106386	0	1.68039813667382	0	73.324490454132	0	42.0873844980847	0	4.63783469970574	0	25.1519115286434	0	11.560799864972	0	2.37152325423744	0	0.00457561290762314	0	-5.98024586781728	0	-1.2897177822184	1.35846121154525	8.32287594927732
31.8444419825482	-1.1574083716085	-2.0872712524095	0.0073750202077035	0.000353268480191908	0.519916098452424	-1.23400727764705e-05	-0.00122763937469431	-0.00397235593473954	-0.0010927652806477	0.00354996827737408	-0.00325042923838447	0.0648549779252966	0.00247113821331282	0.46908119725458	0.00490347232328363	-5.05437901905975e-05	0.00127969400196014	-0.536052578111276	0.872781883198923	0.00177894957643564	0.00802108171077136	-0.0109564685551147	-0.056820017363759	-0.987556048989669	-0.0129269802378865	0.0170818188894657	-0.461440373406139	0.0877557051874595	0.00495221288285885	-0.0114989624223177	31.8444419825482	0	6.90704301998836	0	-0.376948040718357	0	114.220934366332	0	2.45911772974286	0	76.8205764413144	0	41.7677891897174	0	3.76507131507733	0	23.3538728693218	0	4.44648223558098	0	2.09680169842622	0	-0.789338140155856	0	-5.72960417044779	0	-0.62473882602108	0	0	31.8444419825482	0	6.90704301998836	0	-0.376948040718357	0	114.220934366332	0	2.45911772974286	0	76.8205764413144	0	41.7677891897174	0	3.76507131507733	0	23.3538728693218	0	4.44648223558098	0	2.09680169842622	0	-0.789338140155856	0	-5.72960417044779	0	-0.62473882602108	1.23675017104447	8.08122529474687
32.9082990195441	-1.70286631504766	0.392675331171667	0.00344597330214817	0.0021646507461532	0.521767833749995	-0.000583833102634384	-0.00103843859568903	-0.00493522545332301	-0.000620292713166137	0.00292418569584603	-0.00234156481623203	0.0643445896334847	0.00417577774713331	0.470698589262632	0.00224077523598871	-0.00122048247382097	0.000667749330466686	-0.538034140620175	0.874897604352286	0.0027462523798854	0.00715001208021974	-0.0109851603030599	-0.0584603251284881	-0.985323649190229	-0.0135086785352132	0.0188413648331315	-0.462752034967865	0.0875589551493398	0.00334248295056657	-0.0102330018623145	32.9082990195441	0	5.55215578278387	0	-1.44949483231933	0	115.967374013632	0	3.73472570485566	0	78.4675534074137	0	39.4857358147485	0	2.25152001416692	0	21.3839360852738	0	1.75392612642246	0	1.08974432276042	0	-1.4772979286935	0	-4.91277195492618	0	0.372452640601887	0	0	32.9082990195441	0	5.55215578278387	0	-1.44949483231933	0	115.967374013632	0	3.73472570485566	0	78.4675534074137	0	39.4857358147485	0	2.25152001416692	0	21.3839360852738	0	1.75392612642246	0	1.08974432276042	0	-1.4772979286935	0	-4.91277195492618	0	0.372452640601887	1.77539912362386	8.76902826479473
33.8603126229334	-2.73659749638693	1.4926446822948	0.00176072035060145	0.00167706025206145	0.522168675668585	-0.000512662533915921	-0.000789907462176024	-0.00482894026310682	-0.000813642946408389	0.00407618886696441	-0.00119902428471712	0.0635600858734788	0.00382826373833559	0.471012867313156	0.000513875650020958	-0.000992591102486108	1.90534820826397e-05	-0.539576935799515	0.877380315523043	-0.000498908999125645	0.00947104481743276	-0.0117065622672479	-0.0534238096635601	-0.997259214331194	-0.00883877943195333	0.0193561950018487	-0.464365244967337	0.0876067892920752	0.00399744733269088	-0.0083361564832213	33.8603126229334	0	3.25973024993652	0	-0.260125042975199	0	121.588229686194	0	0.766977530911763	0	80.0637771030247	0	25.487539787863	0	9.74643613746977	0	17.3136872641574	0	3.98495648632609	0	0.488079190166229	0	-0.62304746548822	0	-7.01577315296352	0	-0.313867141325768	0	0	33.8603126229334	0	3.25973024993652	0	-0.260125042975199	0	121.588229686194	0	0.766977530911763	0	80.0637771030247	0	25.487539787863	0	9.74643613746977	0	17.3136872641574	0	3.98495648632609	0	0.488079190166229	0	-0.62304746548822	0	-7.01577315296352	0	-0.313867141325768	-0.462859224468196	13.894726705223
34.7580567770929	-1.99186601304274	1.92096712852757	0.000470276826077873	0.000933836038149178	0.522219002535532	1.38854723499091e-05	-0.000764081362811308	-0.00464344941026561	-0.00101876599752481	0.00500526360554227	-0.000999729445786194	0.0633936247022517	0.00321757071187977	0.470915005095969	-6.08512730023239e-05	-0.000652259839744599	9.1228143079723e-06	-0.54224572635931	0.877367544286256	1.50302952222626e-05	0.00934480978279752	-0.0118304041389635	-0.0545509017747603	-0.993633512666337	-0.00853833669059306	0.0182245125289427	-0.466335395944773	0.0876188103631118	0.00327543565371754	-0.00745401412303354	34.7580567770929	0	1.0236051803153	0	1.2440867050093	0	127.197640727137	0	-2.94936358502923	0	82.6090301112928	0	11.3241526585826	0	18.9971413975842	0	11.0775060178266	0	8.33398689583052	0	-0.04308740252956	0	0.257464610165998	0	-9.21300181232085	0	-1.22671349126643	0	0	34.7580567770929	0	1.0236051803153	0	1.2440867050093	0	127.197640727137	0	-2.94936358502923	0	82.6090301112928	0	11.3241526585826	0	18.9971413975842	0	11.0775060178266	0	8.33398689583052	0	-0.04308740252956	0	0.257464610165998	0	-9.21300181232085	0	-1.22671349126643	-1.23813112721482	19.8500250477853
35.7955865182234	0.230802908437389	-0.233486743610583	-1.19019401839093e-05	-1.25730630743761e-06	0.522457576352902	-0.000596903448345294	-0.00133878526476057	-0.00385124820798554	-0.000289851087339622	0.00451484966512893	-0.00144546426744209	0.0636158943993466	0.00203488728067057	0.470919307061703	-9.22715393056097e-05	-0.00101712927575172	0.00121920233323391	-0.544794031696459	0.886955802939041	-5.6835930854699e-06	0.00846917929154167	-0.00956368530292616	-0.0527725076535093	-0.995407181080884	-0.00957175059613412	0.0178140505967615	-0.468522140430906	0.0884417339208239	0.00220059467116572	-0.00739896087189023	35.7955865182234	0	0.230540373741812	0	2.32542702631954	0	128.305578924072	0	-4.25150313042506	0	84.207099550896	0	9.64202731853657	0	20.8883168031699	0	8.9096066930869	0	10.8845248609772	0	-0.591493258577975	0	0.970468987241714	0	-9.98408881802056	0	-2.0964478842103	0	0	35.7955865182234	0	0.230540373741812	0	2.32542702631954	0	128.305578924072	0	-4.25150313042506	0	84.207099550896	0	9.64202731853657	0	20.8883168031699	0	8.9096066930869	0	10.8845248609772	0	-0.591493258577975	0	0.970468987241714	0	-9.98408881802056	0	-2.0964478842103	-0.0913783435545195	17.7169597128071
36.8901120260081	1.27047683591987	-1.96378297773536	-1.18948772081416e-05	2.41257639958424e-06	0.522216984394761	-0.000375650812945584	-0.00202935615858174	-0.00250787144526281	-0.000424800106791752	0.0045228455525927	0.000172861886381061	0.0627033420812492	0.00137486035113784	0.470602418298875	-0.00031170501850322	-0.00130713629681659	0.00178253984285889	-0.546029427976197	0.886537653607155	0.000218764389164827	0.00646222390225404	-0.00782092402858069	-0.0523900092572848	-0.993579642125884	-0.00554298437396737	0.013429226331102	-0.469317966683224	0.088797647608597	0.000883615878938899	-0.0080766345280651	36.8901120260081	0	0.888759815236823	0	0.787298610943334	0	128.790544481498	0	-5.32585786030112	0	86.7121820327994	0	10.0604077640218	0	20.016197235532	0	10.8161129198714	0	6.50845996842649	0	0.000321590607749552	0	0.0491174935226585	0	-10.5687797933381	0	-3.0452176000763	0	0	36.8901120260081	0	0.888759815236823	0	0.787298610943334	0	128.790544481498	0	-5.32585786030112	0	86.7121820327994	0	10.0604077640218	0	20.016197235532	0	10.8161129198714	0	6.50845996842649	0	0.000321590607749552	0	0.0491174935226585	0	-10.5687797933381	0	-3.0452176000763	2.46929145479461	17.3216933380737
37.9008877468233	2.59617985846211	-1.36297000170055	-4.74206581988166e-06	-3.87551950017511e-06	0.522554229528	-0.000654403747496416	-0.00141710686205009	-0.00244095572816308	0.000106092761240699	0.00533866906405308	-2.52440290928231e-06	0.0636286273349044	0.000507320444812073	0.470621071055484	-7.99141347214898e-05	-0.000849517199623225	0.00169781552795751	-0.547743114542556	0.895476477521515	0.00122291193760983	0.00573102162634456	-0.00749036620878674	-0.0516731776004025	-0.997597861602177	-0.00371377132523984	0.0140208975901951	-0.470679502055213	0.0894237496718321	0.000255412893200219	-0.00741996610643656	37.9008877468233	0	2.94627193150538	0	-0.818812322531572	0	133.126237312414	0	-8.5243041418016	0	89.2990667596963	0	19.4668591186893	0	13.4033340425747	0	15.8494266837573	0	2.28338557900534	0	0.838065576219422	0	-0.944207194664306	0	-12.5955601122843	0	-4.4015032905573	0	0	37.9008877468233	0	2.94627193150538	0	-0.818812322531572	0	133.126237312414	0	-8.5243041418016	0	89.2990667596963	0	19.4668591186893	0	13.4033340425747	0	15.8494266837573	0	2.28338557900534	0	0.838065576219422	0	-0.944207194664306	0	-12.5955601122843	0	-4.4015032905573	5.41327320328106	14.9921122767804
38.8714106073556	2.31606490885817	0.660619561908458	-6.37155869640197e-05	-6.28813452281197e-05	0.522404896071048	-0.00139681157813092	-0.00157133399439501	-0.00193136229432063	-0.00116453679940809	0.00466869857974336	0.000206682967568255	0.0634614210071034	3.56114650962461e-06	0.470320578826673	-0.000167651300897088	-0.000663575683736636	0.0017731067089668	-0.549415072517835	0.895069219465563	0.000881691273789831	0.00475784827441329	-0.00718598512297955	-0.0541758650811906	-1.0003640802831	-0.00396746381284031	0.0143403541946531	-0.471607667854284	0.0891686028863397	-0.000200236429762243	-0.00646209580096803	38.8714106073556	0	5.56822312339594	0	-1.35643603296301	0	140.226317742418	0	-10.0249747261326	0	89.9788476822484	0	38.7358429061935	0	9.21964315010054	0	17.6961771302737	0	1.57320518903933	0	1.24755506731181	0	-1.37175371748686	0	-13.7957329217131	0	-4.58733428801905	0	0	38.8714106073556	0	5.56822312339594	0	-1.35643603296301	0	140.226317742418	0	-10.0249747261326	0	89.9788476822484	0	38.7358429061935	0	9.21964315010054	0	17.6961771302737	0	1.57320518903933	0	1.24755506731181	0	-1.37175371748686	0	-13.7957329217131	0	-4.58733428801905	5.68519815876336	15.9898447270857
40.0532062843955	0.498652739504429	2.10002131539003	1.04862667172834e-06	-1.10717818039535e-05	0.522546347299534	-0.000422348526441367	-0.000349823258589091	-0.000142287289305828	-0.000377869716881687	0.00528709246801235	0.00159537547911815	0.0647023434163975	2.07750246045795e-06	0.470076010499096	3.67941775623652e-06	-1.65167712789956e-06	0.00213867754806455	-0.550069095192655	0.895939633484024	0.000727930838777873	0.00321979811725558	-0.00529646835362586	-0.0529978749370485	-0.999973497362857	-0.00256446647383124	0.0177099646775557	-0.471846702018207	0.0886249556557039	-1.29072446480964e-05	-0.00564415510871568	40.0532062843955	0	7.00712459013064	0	0.65476840662097	0	142.331595616992	0	-7.87212509096704	0	93.6534558128679	0	42.2492022587932	0	11.9922424408911	0	21.2493693688594	0	8.60289887331681	0	2.19343588134021	0	-0.321948024443564	0	-12.5210327475403	0	-3.03232109147556	0	0	40.0532062843955	0	7.00712459013064	0	0.65476840662097	0	142.331595616992	0	-7.87212509096704	0	93.6534558128679	0	42.2492022587932	0	11.9922424408911	0	21.2493693688594	0	8.60289887331681	0	2.19343588134021	0	-0.321948024443564	0	-12.5210327475403	0	-3.03232109147556	1.84742376876272	19.6435469262919
41.1310190477621	-1.03705112425063	0.593596908556474	-1.72366962356909e-06	9.62148550393796e-08	0.522732233987991	-0.000762457740067983	7.03149341474499e-06	0.00120295297462756	-0.000497047682332308	0.00348074700550727	0.00098576507796555	0.0660725866007014	2.04279980309756e-05	0.469866689550646	9.9025377251355e-06	-4.07634462546543e-06	0.00141855839357611	-0.550059219486652	0.891456707616949	-0.00104564396525826	0.00237713927302972	-0.00421189507710854	-0.0516405086425382	-0.997987118977966	-0.0037698681916236	0.0185227517877757	-0.471630087841579	0.0879072347602537	-2.27587611459622e-05	-0.0046990426247191	41.1310190477621	0	6.80600367866067	0	2.06355859381283	0	142.602802702028	0	-7.90092381590715	0	95.7347261706281	0	42.0883850635273	0	12.2500090483679	0	21.4770210260889	0	11.9677784298658	0	2.01808943167746	0	0.605604248961621	0	-12.6384571928256	0	-3.0460513040774	0	0	41.1310190477621	0	6.80600367866067	0	2.06355859381283	0	142.602802702028	0	-7.90092381590715	0	95.7347261706281	0	42.0883850635273	0	12.2500090483679	0	21.4770210260889	0	11.9677784298658	0	2.01808943167746	0	0.605604248961621	0	-12.6384571928256	0	-3.0460513040774	-1.09269300208422	16.7960799154227
42.2493973344715	-2.73176221488353	-1.65462450102071	4.36771563722685e-06	7.5118019200704e-06	0.522084036786584	-5.56316430528651e-06	0.00029520993255842	0.00143960704563299	-0.00101747256830302	0.00252138398148831	0.000253095877544351	0.0664265314980804	1.75484737441453e-05	0.468969278466931	0.000127920931338993	2.15600172742425e-05	0.00270256108897395	-0.552401836991711	0.887835903479635	0.00216509666906116	0.00108265391476688	-0.00446660424546522	-0.0520812460449941	-0.993786760295367	-0.00229327105166463	0.0184009240460302	-0.473347209318323	0.0873950266676388	-0.000317824840188387	-0.00344757036926547	42.2493973344715	0	4.67721414286755	0	1.60377766514111	0	146.941591057888	0	-6.63081504637991	0	96.4727559642762	0	32.7383697032572	0	8.94727463137339	0	19.7056076897489	0	11.1285736124451	0	1.09159661182259	0	0.272731474147634	0	-11.6974135457909	0	-2.79196092256443	0	0	42.2493973344715	0	4.67721414286755	0	1.60377766514111	0	146.941591057888	0	-6.63081504637991	0	96.4727559642762	0	32.7383697032572	0	8.94727463137339	0	19.7056076897489	0	11.1285736124451	0	1.09159661182259	0	0.272731474147634	0	-11.6974135457909	0	-2.79196092256443	-2.33532925756198	9.57109934951919
42.9768273435704	-2.43500861316511	-2.12247220493658	-3.16005975548921e-07	1.47862561453176e-06	0.521872456014101	0.000121047975651563	0.00131364408638883	0.00230250561142269	-0.00139737223239728	0.000939123871681673	-0.000704933475955229	0.0660650536949491	3.37354157999657e-06	0.468663324748193	0.000375224574572295	0.000112920068616216	0.00283074571398786	-0.553654433137157	0.885846890158607	0.00289568958169008	0.000170889631270519	-0.00386940459895162	-0.0537227121933058	-0.99996390210064	-0.00317629156666109	0.0190512615676959	-0.474059183990027	0.0869898000434872	-0.00017057477738736	-0.00263346716733151	42.9768273435704	0	2.68594772865186	0	0.135738708827781	0	152.402512009688	0	-2.61824962959399	0	99.4506198181087	0	17.735970518573	0	-2.04109703185048	0	11.5784537559974	0	5.05970244927902	0	0.807668800282583	0	-0.376158610330647	0	-9.91851322840778	0	-2.21356754891522	0	0	42.9768273435704	0	2.68594772865186	0	0.135738708827781	0	152.402512009688	0	-2.61824962959399	0	99.4506198181087	0	17.735970518573	0	-2.04109703185048	0	11.5784537559974	0	5.05970244927902	0	0.807668800282583	0	-0.376158610330647	0	-9.91851322840778	0	-2.21356754891522	-0.580749182335216	-2.39965932652892
43.8811834952851	-1.43135714105416	-0.581584032193271	-1.20976231628103e-05	0.000275226720159091	0.522216476336451	-0.000979809331437659	0.000818978893539623	0.00179394179572439	-0.000685315975883381	0.00207286396571146	-0.00012577315049895	0.0663202625602977	0.000257085921991495	0.468777687663538	8.19659506723599e-06	1.00887630839645e-05	0.00266003202064579	-0.554410392538066	0.882567095957557	0.00290442117717139	-0.000314409031110123	-0.00208069596159631	-0.0523648416176641	-0.993893574685897	-0.00421170172421645	0.0193411493483352	-0.474552760378847	0.0864773746726664	-0.000349330718083847	-0.00138594786442923	43.8811834952851	0	0.9939918306859	0	-1.23506056570914	0	155.643686909513	0	0.0649766191741488	0	101.729433483376	0	11.3823224426103	0	-7.39926692814725	0	6.96648996495055	0	1.03488157055568	0	-0.0208948083023699	0	-1.18251920868693	0	-8.39887568125613	0	-0.992501110088575	0	0	43.8811834952851	0	0.9939918306859	0	-1.23506056570914	0	155.643686909513	0	0.0649766191741488	0	101.729433483376	0	11.3823224426103	0	-7.39926692814725	0	6.96648996495055	0	1.03488157055568	0	-0.0208948083023699	0	-1.18251920868693	0	-8.39887568125613	0	-0.992501110088575	1.78524164035559	-6.52699635894798
45.2112425211423	0.341242508227672	1.60508262143742	5.61682088490386e-05	0.000971367776533927	0.522578652336799	-0.00106452205688572	0.00178671432280076	0.0026345253840715	-0.000692765765007695	0.00100875156648842	-0.000269159398098801	0.0675500331301335	0.00100905105302753	0.468694496836876	6.57016475060203e-06	2.3144728986977e-05	0.0036586447211193	-0.556298831793465	0.881338385748255	0.00335697749437366	-0.001225859135043	-0.00029010925248622	-0.0519279245526425	-0.994526626403402	-0.0045857670255129	0.020711104290723	-0.475912509786312	0.085955385880018	-0.00114549575872302	-0.000607022989958063	45.2112425211423	0	0.184172209435814	0	-0.545998851262744	0	156.508316790425	0	0.0565130348718595	0	102.545330847301	0	10.4271961433892	0	-7.43000416039788	0	6.91318902456555	0	1.94285726013984	0	-0.682626760866193	0	-0.632475344889992	0	-8.41860762800257	0	-1.01988974649382	0	0	45.2112425211423	0	0.184172209435814	0	-0.545998851262744	0	156.508316790425	0	0.0565130348718595	0	102.545330847301	0	10.4271961433892	0	-7.43000416039788	0	6.91318902456555	0	1.94285726013984	0	-0.682626760866193	0	-0.632475344889992	0	-8.41860762800257	0	-1.01988974649382	2.88205824872201	-5.87626371592579
46.1645767912264	2.20029095279473	1.85308882006945	-4.57781661809201e-06	0.000958670510653913	0.522731649903814	-0.0019563706862031	9.50008971527004e-05	0.00214251333434922	-0.000362071073465086	-0.000304552576873151	-0.00119764108289428	0.0662609136902163	0.00103532615402379	0.468790707298582	-5.2519070276782e-06	-2.04859016127808e-05	0.00388339015265609	-0.557137985691553	0.879546516038596	0.00099584808705852	-0.00414505082911553	-0.000535211302814916	-0.0518981468964752	-1.0002642968815	-0.00498784696241266	0.0201691779162787	-0.476386980137245	0.0856777606357032	-0.0025535934309977	-0.000987300184472409	46.1645767912264	0	1.37216453903235	0	1.35055163995546	0	158.285892634209	0	2.45447511761467	0	106.336668534833	0	13.3943371808819	0	-3.83700202231582	0	11.767520917687	0	9.55584281188518	0	0.085693576262506	0	0.230032388682886	0	-7.35412725869899	0	0.531829006107641	0	0	46.1645767912264	0	1.37216453903235	0	1.35055163995546	0	158.285892634209	0	2.45447511761467	0	106.336668534833	0	13.3943371808819	0	-3.83700202231582	0	11.767520917687	0	9.55584281188518	0	0.085693576262506	0	0.230032388682886	0	-7.35412725869899	0	0.531829006107641	2.83884136540738	-2.73157829078752
47.0375092122425	2.46941639757467	0.0403774695380926	-4.99032299702589e-05	0.00102470016663049	0.522947231014169	-0.00141143117145187	-7.5998726664232e-07	0.00273811832451381	-0.000768151561401058	-5.08395190589265e-05	-0.000428014239361933	0.0665132845373992	0.00113481926443633	0.46877906668614	1.46826302057821e-05	-1.72939100743073e-05	0.00459122382738379	-0.557501203700297	0.879258329140008	0.00194329459572484	-0.00388641249155322	0.000132371294201196	-0.0522371356563523	-0.994378794809859	-0.00490024959899328	0.0203930992698378	-0.476436652536138	0.0854725419446828	-0.00197245559571365	-0.000110949869410349	47.0375092122425	0	3.5554958515701	0	2.27320843574663	0	163.755469531509	0	4.73615288399774	0	107.561113257703	0	27.1171232874294	0	1.81820528114448	0	14.7614143222812	0	11.3432308710874	0	0.604555888650367	0	0.888911401315768	0	-5.712385814321	0	1.09971388067266	0	0	47.0375092122425	0	3.5554958515701	0	2.27320843574663	0	163.755469531509	0	4.73615288399774	0	107.561113257703	0	27.1171232874294	0	1.81820528114448	0	14.7614143222812	0	11.3432308710874	0	0.604555888650367	0	0.888911401315768	0	-5.712385814321	0	1.09971388067266	2.20170033183866	2.37688309206232
47.9308348969655	1.97752801925675	-1.39940175398003	-1.62832232943971e-05	0.000567959766352599	0.523452857892166	-0.00281346218344785	0.000674179067428965	0.00238766232204158	-0.00161569084852118	0.00151369883697007	-0.00103894664792839	0.0669752146212024	0.000903587879811533	0.469027004078875	0.000428319621387935	5.61254980634583e-05	0.00463640922210418	-0.557848277241455	0.878844929918722	0.000893524795682456	-0.00329770777715294	3.08531734590125e-05	-0.0543998488864753	-0.989584723259908	-0.00639813290758882	0.0197557689104005	-0.476271429599078	0.085358927486352	-0.00112290472293439	1.0899959541191e-05	47.9308348969655	0	5.5605339778193	0	1.53028558027703	0	168.271996028353	0	3.11748677858224	0	108.333960044482	0	37.3270244163147	0	-1.718513586664	0	16.4203907675126	0	10.4727092768423	0	1.29633607193046	0	0.281120391036668	0	-7.04357553027622	0	0.494000400882981	0	0	47.9308348969655	0	5.5605339778193	0	1.53028558027703	0	168.271996028353	0	3.11748677858224	0	108.333960044482	0	37.3270244163147	0	-1.718513586664	0	16.4203907675126	0	10.4727092768423	0	1.29633607193046	0	0.281120391036668	0	-7.04357553027622	0	0.494000400882981	2.46953160982939	0.150168367809254
48.8852703802126	0.947764283175581	-1.97744264125899	3.25172410675612e-06	0.000619437248394821	0.523003099367685	-0.00231648005806325	0.00031424849423685	0.00315208965793277	-0.000823592508785488	0.000855216039966622	-0.000315237650194803	0.0651162437429635	0.0009641376074813	0.468643414929089	9.48130142879264e-05	1.63112256508703e-06	0.00526087070966885	-0.557450726251209	0.875345687648139	0.000834007784497593	-0.00363444163195048	0.00114934833938935	-0.0541818776185294	-0.989452960580439	-0.00567910546100085	0.0178789980614676	-0.475668157620934	0.0850959216003387	-0.000804783717771395	-4.05453565961175e-05	48.8852703802126	0	6.97141717070077	0	-0.169758385892561	0	170.445126812004	0	0.660077021266012	0	111.399464615658	0	40.7970155585751	0	-5.42217057992616	0	20.7570254135971	0	4.88235608963451	0	2.20371881686319	0	-0.633985093700406	0	-8.40619115739562	0	-1.11848076064427	0	0	48.8852703802126	0	6.97141717070077	0	-0.169758385892561	0	170.445126812004	0	0.660077021266012	0	111.399464615658	0	40.7970155585751	0	-5.42217057992616	0	20.7570254135971	0	4.88235608963451	0	2.20371881686319	0	-0.633985093700406	0	-8.40619115739562	0	-1.11848076064427	3.13693609450092	-1.00454568702133
49.9725238783596	-1.11796814822196	0.00650367902914359	-0.00113974436852711	0.000698351407409782	0.524406324163906	-0.00256940349729638	0.000360804382534242	0.00209515981130852	-0.000590624998050317	0.000538273768793575	-0.000948839912705466	0.0660376079363697	0.00112684014828263	0.469673431925473	4.47578385537089e-05	8.57384883614082e-06	0.00254858856211635	-0.556653606481909	0.890655343007688	1.63552129455357e-06	-0.00351649450600555	-0.000525956865051203	-0.0530832868480712	-0.993473947417505	-0.00637669871128566	0.0178742209965136	-0.474769685118302	0.0863816446066036	-9.89954470437396e-05	-0.000129814454198799	49.9725238783596	0	7.01619640951712	0	-1.42576503336918	0	170.857002855338	0	0.20676768084144	0	113.243976248014	0	40.7811157377725	0	-5.86223266911922	0	21.6900705412946	0	1.91468927087059	0	2.250771997025	0	-1.46270497155516	0	-8.61389606881598	0	-1.53174747872869	0	0	49.9725238783596	0	7.01619640951712	0	-1.42576503336918	0	170.857002855338	0	0.20676768084144	0	113.243976248014	0	40.7811157377725	0	-5.86223266911922	0	21.6900705412946	0	1.91468927087059	0	2.250771997025	0	-1.46270497155516	0	-8.61389606881598	0	-1.53174747872869	2.32521204046686	1.84728336845357
50.9639610135427	-2.28728023699434	1.77950215589229	-0.00120300663262664	0.000607382558126306	0.525282791722761	-0.00113299682814148	-0.000211756750879792	0.00255086167127687	-0.00100155309415097	0.00177030311780789	-0.00107629850082846	0.0657038372847723	0.00121838393006696	0.470379704390225	-8.41312881586721e-05	-0.000176267296608223	0.00128564925046102	-0.556589121820202	0.894417976927259	-0.00159970015336492	-0.000447411813877082	-0.00140525111562282	-0.0520198523699327	-0.999110896618235	-0.00413765722536289	0.0165105915053208	-0.474607336267737	0.0867666355764175	0.00124535080592144	0.000506426408312141	50.9639610135427	0	5.17151107099166	0	-0.364951805141643	0	174.401411618709	0	-1.94620775118563	0	114.667296999309	0	33.7909689624744	0	-1.43380075921503	0	18.701193001172	0	3.9957368601988	0	1.35437700937699	0	-0.709532931969756	0	-10.110698393031	0	-2.45573905593969	0	0	50.9639610135427	0	5.17151107099166	0	-0.364951805141643	0	174.401411618709	0	-1.94620775118563	0	114.667296999309	0	33.7909689624744	0	-1.43380075921503	0	18.701193001172	0	3.9957368601988	0	1.35437700937699	0	-0.709532931969756	0	-10.110698393031	0	-2.45573905593969	0.08605262816301	5.14972714676516
51.9182175150772	-2.31437337820185	1.68485178063003	-0.00140048220086043	0.000401587022894737	0.52576818124809	-0.00131224967080284	-0.000134730607138712	0.00226393753646501	-0.00124983431039741	0.00200232197997689	-0.00080464108489736	0.0654476787767369	0.0011751477881008	0.470706566734413	-1.07046380913012e-05	-4.46430996502497e-06	0.000705786879094975	-0.557563018911798	0.899421820453032	-0.00163026290789587	0.000957109552426467	-0.00245182539776528	-0.0525852455325598	-0.998074468604442	-0.00207545735091846	0.0146100813000891	-0.475202839799545	0.0873445115319918	0.00151851896207531	1.20306406289298e-05	51.9182175150772	0	2.89960941357107	0	1.34734791951158	0	179.811821810464	0	-6.02330533820357	0	117.741129342321	0	20.9029596593808	0	8.27662647043532	0	11.3814392066266	0	9.51602232565327	0	0.696930188713074	0	0.220328433062503	0	-12.3244379356597	0	-3.63513272506829	0	0	51.9182175150772	0	2.89960941357107	0	1.34734791951158	0	179.811821810464	0	-6.02330533820357	0	117.741129342321	0	20.9029596593808	0	8.27662647043532	0	11.3814392066266	0	9.51602232565327	0	0.696930188713074	0	0.220328433062503	0	-12.3244379356597	0	-3.63513272506829	-1.67234440779934	10.7984632114885
52.9755104432132	-1.58829153379661	-0.294954413279226	-0.000932991962733402	-2.28564107996556e-06	0.526183174569328	-3.93777824382065e-05	-1.02933525552214e-05	0.00167409147337574	-0.00161221952786472	0.00173286588408402	-0.000336766277240746	0.0646937470500737	0.000500747129216908	0.471017258711025	8.09476336739387e-06	-2.66039713702282e-05	0.000633831682247825	-0.558906867700315	0.90353012028912	0.00197926875659772	0.00103073564871876	-0.00325633201204896	-0.0550372379431044	-0.998988609595615	-0.000203041395685624	0.0129166967422538	-0.475861652183089	0.08780040098784	0.00082247496215715	0.000146976866829622	52.9755104432132	0	0.810461692819927	0	2.26470014618461	0	183.984127880742	0	-7.96558050085069	0	118.92145078115	0	12.4846374608626	0	12.4041427384031	0	8.84478654754774	0	11.1300766027317	0	-0.25450033241963	0	0.895719908228141	0	-13.7407671095205	0	-4.41240342799714	0	0	52.9755104432132	0	0.810461692819927	0	2.26470014618461	0	183.984127880742	0	-7.96558050085069	0	118.92145078115	0	12.4846374608626	0	12.4041427384031	0	8.84478654754774	0	11.1300766027317	0	-0.25450033241963	0	0.895719908228141	0	-13.7407671095205	0	-4.41240342799714	-1.87770005096728	9.94259821016337
54.0240972203724	0.367403115409968	-2.00935058165799	-0.00214642431823	0.000514789411780442	0.527376631365414	-0.000492890830412467	-0.00182606827098989	-0.00064596694452147	-0.00137354814029781	0.00278024707761383	0.00168063056162229	0.0650354984766918	0.00101676514493145	0.471938923887757	-0.000901458805275537	-0.0014543641275006	5.06992076175849e-05	-0.558183781809799	0.907914348172012	0.00118315830587894	4.55988503758372e-06	-0.00611300930662487	-0.0539471824843858	-0.996251683928541	0.00168801808728949	0.0114879232607101	-0.474998325550026	0.0882266874175227	1.64005634404575e-05	-0.000634011215875133	54.0240972203724	0	0.0584622390527456	0	0.874635496693163	0	184.886376026919	0	-7.2791801594143	0	121.045051994245	0	11.3638894912482	0	11.6496530554332	0	8.11612749562143	0	7.62456071508332	0	-0.835806431267638	0	0.00711462513186214	0	-13.1853350709425	0	-3.85409160902989	0	0	54.0240972203724	0	0.0584622390527456	0	0.874635496693163	0	184.886376026919	0	-7.2791801594143	0	121.045051994245	0	11.3638894912482	0	11.6496530554332	0	8.11612749562143	0	7.62456071508332	0	-0.835806431267638	0	0.00711462513186214	0	-13.1853350709425	0	-3.85409160902989	1.47723304020784	8.12241616864412
55.0647260322398	1.92791328708442	-1.20486139916576	-0.00264533439897457	2.96012206435225e-05	0.527680051718147	-0.00107223255145102	-0.00117317302910587	-0.000782112368705318	-0.00159765217898211	0.00417151222320008	0.00151506983967147	0.0638806006809079	0.000714856220379759	0.472189151252115	-4.53973032226677e-05	-0.00124598574456909	-1.28059655685997e-06	-0.558385514224977	0.907853254672874	4.75748374606148e-05	0.00103090287850452	-0.0080534775254104	-0.054031060014791	-0.992405332175027	0.00278754196629581	0.010117540565858	-0.474899203788145	0.0882130058652393	0.000295698793791814	1.43438450495014e-05	55.0647260322398	0	1.33913543946433	0	-0.930873816997843	0	186.67016226116	0	-9.38558326805743	0	124.248165426892	0	14.0498201069392	0	8.84228812827776	0	11.6658929470267	0	1.83115571530336	0	0.0513971239790117	0	-0.984854889377901	0	-14.4203970973919	0	-5.35853178149465	0	0	55.0647260322398	0	1.33913543946433	0	-0.930873816997843	0	186.67016226116	0	-9.38558326805743	0	124.248165426892	0	14.0498201069392	0	8.84228812827776	0	11.6658929470267	0	1.83115571530336	0	0.0513971239790117	0	-0.984854889377901	0	-14.4203970973919	0	-5.35853178149465	4.8351324051224	9.2227914746121
56.1625623877789	2.34579172992521	0.975185588154803	-0.00297476547917524	2.15346332042511e-06	0.527841334495754	-0.000749000774787348	-0.00155504001343184	-0.000730434928920938	-0.00169307753869003	0.00382554032666185	0.00191532542778651	0.0635043929094683	0.000488122324001162	0.472198012853301	-8.40402552497795e-05	-0.00141805630931445	-4.54613455134463e-05	-0.558705010730469	0.906788323642803	0.000723098152028214	0.000231921829119939	-0.00944461232599483	-0.0555460103312015	-0.99653664861376	0.00315025030247105	0.00989287929398022	-0.474757009495917	0.0879446449333011	-5.68873297794747e-05	-2.41395360769479e-05	56.1625623877789	0	3.8127224035168	0	-1.17719610295183	0	192.260609557803	0	-9.86432424118898	0	124.768110174803	0	26.7206109522407	0	7.92438274237617	0	12.7893930847321	0	1.57132979080479	0	0.896568153851263	0	-1.19029390883203	0	-14.8189848480433	0	-5.59317798092192	0	0	56.1625623877789	0	3.8127224035168	0	-1.17719610295183	0	192.260609557803	0	-9.86432424118898	0	124.768110174803	0	26.7206109522407	0	7.92438274237617	0	12.7893930847321	0	1.57132979080479	0	0.896568153851263	0	-1.19029390883203	0	-14.8189848480433	0	-5.59317798092192	5.52017849436895	13.1986163638442
57.2135561606456	1.9220048753496	2.05058508078242	-0.00344151459625852	2.51183098980628e-06	0.528006161284875	-0.000493329951095508	-0.00237590661099202	-0.00167508725998665	-0.00151646710069225	0.00276145521011079	0.000411313371590826	0.0630253158029227	0.000214995987476994	0.472234282663622	-0.00015393237769687	-0.00164222722504872	3.8553334049976e-06	-0.558336867898537	0.90655136022022	0.00137473130758438	-7.25298274095222e-05	-0.0108781186312838	-0.0554223357218112	-0.996366225047312	0.0018541245993082	0.00940844470199192	-0.474177708435807	0.0878055588061682	-2.46066426340927e-05	-4.33903595070266e-05	57.2135561606456	0	6.16385969411989	0	0.639626477153296	0	197.534423897774	0	-5.83036666084488	0	128.023246056147	0	38.580028354013	0	16.9069479743649	0	19.9683394463448	0	7.56700185299297	0	1.71704845456241	0	-0.208449474649588	0	-12.6188553164897	0	-4.15686025839578	0	0	57.2135561606456	0	6.16385969411989	0	0.639626477153296	0	197.534423897774	0	-5.83036666084488	0	128.023246056147	0	38.580028354013	0	16.9069479743649	0	19.9683394463448	0	7.56700185299297	0	1.71704845456241	0	-0.208449474649588	0	-12.6188553164897	0	-4.15686025839578	3.29946313296695	23.806656676428
58.285675743094	0.0545857805257143	0.496483992967644	-0.00111830919173227	0.000595672834861915	0.52968480031325	-0.000241931784151344	-0.00107993983627854	0.000205029855423264	-0.00213848430039392	0.00187754557858749	0.00176262871411498	0.064424287721437	0.000983765164027983	0.473474639149958	3.20400142316235e-06	-1.55877210197372e-05	0.000560782103632589	-0.557240042745327	0.912062701562241	0.00147905000611572	3.21082783555014e-05	-0.00992306635953166	-0.0556589118485422	-0.997142110317057	0.00237863005805259	0.00959738638989403	-0.472849502874415	0.0881275887435927	1.54585858092057e-05	-1.44695877185007e-06	58.285675743094	0	7.27091583461299	0	2.14911079541668	0	199.006218438979	0	-3.98862080214273	0	130.394585186446	0	40.7634049263881	0	19.5382264093746	0	23.1818125804426	0	11.562378611994	0	2.50389768866199	0	0.733054894822897	0	-11.5892367773487	0	-2.90642170058087	0	0	58.285675743094	0	7.27091583461299	0	2.14911079541668	0	199.006218438979	0	-3.98862080214273	0	130.394585186446	0	40.7634049263881	0	19.5382264093746	0	23.1818125804426	0	11.562378611994	0	2.50389768866199	0	0.733054894822897	0	-11.5892367773487	0	-2.90642170058087	-0.0865025850177291	24.4938318476662
59.4505805468108	-1.77256653635872	-1.67098456373843	-0.000734861842246701	0.00137064664294289	0.530940219635612	-0.000751059934845018	-0.00162674219085173	8.2062032204987e-05	-0.00213252657222939	0.00167202856676085	0.00110467141430618	0.0638740453466336	0.00187126054361403	0.474555474212354	-9.58156328367751e-05	-7.22434983270741e-05	0.00122097752143112	-0.556840211276029	0.911662372174643	0.00184570530706759	0.000485897185787839	-0.00944665732481965	-0.0560536255538159	-0.998356094260474	0.00126286239429923	0.00881082514557639	-0.472153192697936	0.0879955352490013	0.000219634419063103	0.000131167160344757	59.4505805468108	0	6.17575587583577	0	1.45385726920447	0	200.377697682971	0	-2.93074804687342	0	131.289816615295	0	38.8630400179576	0	17.9842812510567	0	21.8714029493903	0	10.4526405656362	0	1.69233698934658	0	0.205723638028285	0	-10.7940937053787	0	-2.19482222717706	0	0	59.4505805468108	0	6.17575587583577	0	1.45385726920447	0	200.377697682971	0	-2.93074804687342	0	131.289816615295	0	38.8630400179576	0	17.9842812510567	0	21.8714029493903	0	10.4526405656362	0	1.69233698934658	0	0.205723638028285	0	-10.7940937053787	0	-2.19482222717706	-1.20735694514052	20.3694388929037
60.3089234933104	-2.34443227949553	-1.91287574360074	-0.000176262982515177	0.00191946913994581	0.531912943608864	-2.01850435723136e-05	-4.53806455210331e-06	0.000542573413875067	-0.00216463138052325	0.000424544638451423	6.15389311621157e-05	0.0634279589962545	0.00250577406002453	0.475396193179994	-1.65982122289163e-07	-1.40244293210424e-05	0.00104991726248901	-0.556063569209161	0.913854480455857	0.00297612735107465	0.000834707553667999	-0.00839823654874661	-0.0565005865966793	-0.996787967661316	-9.24500528748561e-05	0.00855232560182288	-0.471167990482595	0.0880928760673759	4.38920886272918e-06	-5.05600510061351e-08	60.3089234933104	0	4.38453513803281	0	-0.2259897513391	0	204.137869170583	0	0.584936693175284	0	134.586136839117	0	30.9243083117044	0	10.584823734708	0	14.9542920371621	0	3.96837747905858	0	0.955437104397544	0	-0.585278456039935	0	-9.14655679443727	0	-0.756844944337614	0	0	60.3089234933104	0	4.38453513803281	0	-0.2259897513391	0	204.137869170583	0	0.584936693175284	0	134.586136839117	0	30.9243083117044	0	10.584823734708	0	14.9542920371621	0	3.96837747905858	0	0.955437104397544	0	-0.585278456039935	0	-9.14655679443727	0	-0.756844944337614	-0.113371520140652	12.6287437669105
61.2737046424775	-2.29894103877396	-0.204309220003692	-1.11428560844747e-06	0.00217646754778666	0.532586073986394	-7.31239281989338e-05	8.70401547228534e-06	0.000134958550790632	-0.00227821658019835	0.000452253718862625	0.000112417423212383	0.0629834956780848	0.00287792947409877	0.475928276598771	4.5327812062523e-06	-1.79692693861462e-06	0.000642037129431664	-0.555369716742201	0.912692535275222	0.00100631489213748	0.000472358934736453	-0.00777608255169951	-0.0556887658506697	-0.995407907284361	-0.00134086944951269	0.00780087582367409	-0.470371971385773	0.0879053730398696	0.000125670558487813	0.00019119533493537	61.2737046424775	0	2.03026436503029	0	-1.3656706374605	0	209.885732446061	0	3.37208376118445	0	136.183748212446	0	16.8840461588744	0	3.7658792244023	0	11.0537426779436	0	1.52401315888989	0	0.333852531995033	0	-1.36822055664743	0	-7.22864899559852	0	-0.0270175513730562	0	0	61.2737046424775	0	2.03026436503029	0	-1.3656706374605	0	209.885732446061	0	3.37208376118445	0	136.183748212446	0	16.8840461588744	0	3.7658792244023	0	11.0537426779436	0	1.52401315888989	0	0.333852531995033	0	-1.36822055664743	0	-7.22864899559852	0	-0.0270175513730562	1.0528930207064	6.31194313831316
62.376725360207	-0.768916178879	1.68179235548991	-6.50917408370519e-06	0.00212926027057164	0.532979177649603	-4.48140790480331e-05	2.84006319550885e-05	-1.43993817694435e-05	-0.00203645925669173	0.000809849755068464	2.22536223738834e-05	0.0626106953766846	0.00292197312921398	0.476166911313375	1.70942659667134e-05	7.18316458876647e-06	0.000915204269087405	-0.554548362350221	0.907976673380043	0.00132598114881286	4.72276282949713e-05	-0.00631607776781301	-0.0558843971861998	-0.992679092873774	-0.0016895222178086	0.00671585661623075	-0.469334959107513	0.0874097539724109	3.27848732986469e-06	0.000135436516480487	62.376725360207	0	0.249117706203155	0	-0.446974152881018	0	212.982236116976	0	2.15319962407582	0	137.274607448191	0	11.1926476427932	0	5.49879409921301	0	9.72329433051514	0	2.93818710852365	0	-0.661187090444709	0	-0.663356146621206	0	-8.20122387306481	0	-0.863023311282925	0	0	62.376725360207	0	0.249117706203155	0	-0.446974152881018	0	212.982236116976	0	2.15319962407582	0	137.274607448191	0	11.1926476427932	0	5.49879409921301	0	9.72329433051514	0	2.93818710852365	0	-0.661187090444709	0	-0.663356146621206	0	-8.20122387306481	0	-0.863023311282925	1.66251491061382	7.23293169097609
63.3396737340816	0.922076128108995	1.74111007775445	-3.11141577114145e-08	0.00235711810949209	0.533583829407941	-2.2239130068595e-05	0.000150571378673203	0.000965514166703778	-0.00210753654591593	0.000179102797176301	0.000387736926774936	0.0638856246211117	0.0032509826430628	0.476423934869787	1.41653864013141e-05	0.000220321417088812	0.00143038487527014	-0.553819726024858	0.913057551031378	3.17218579802801e-05	-6.40199300133913e-05	-0.00262436336945539	-0.0555412363836245	-0.997917650182985	-0.00168402853411746	0.0109222931535147	-0.468476758158248	0.0872114667080157	-3.68338716446588e-05	1.32104175260301e-06	63.3396737340816	0	0.353573430335502	0	1.39960277582118	0	213.231581194401	0	2.36499549254408	0	140.82472974009	0	11.2620045313098	0	5.95951806278278	0	10.1508835082241	0	9.78023860915631	0	-0.567891574950808	0	0.237961284697277	0	-8.10659963556309	0	-0.672593444637819	0	0	63.3396737340816	0	0.353573430335502	0	1.39960277582118	0	213.231581194401	0	2.36499549254408	0	140.82472974009	0	11.2620045313098	0	5.95951806278278	0	10.1508835082241	0	9.78023860915631	0	-0.567891574950808	0	0.237961284697277	0	-8.10659963556309	0	-0.672593444637819	1.50435878814649	6.02537384826489
64.4058452535012	2.17393635225106	-0.364366743011803	2.00431275298227e-06	0.0026776476914893	0.533957926377316	-0.000535866032588279	1.77498669247192e-05	0.000713032533035704	-0.0025222416677666	5.90728166135004e-05	0.000663309713270279	0.0629468815261136	0.00372615323599925	0.476714305518759	2.36448560314732e-05	0.000354053045112674	0.00100385074812799	-0.553509833628617	0.905188024624925	-0.000310747112550475	-0.000670749432992678	-0.00139185436729692	-0.0558429688674984	-0.996002787220665	-0.00108084678495236	0.0106620224435802	-0.467894964355993	0.0863177188680657	-0.000454174565174162	-2.72604681016349e-05	64.4058452535012	0	2.03793040777654	0	2.23676835652339	0	216.030449927205	0	3.45010214481899	0	141.895665866841	0	16.1148413845116	0	7.40658016231178	0	11.4840563278922	0	11.223275943163	0	0.43062793706356	0	0.858867820506439	0	-7.27923778213928	0	0.113750401099056	0	0	64.4058452535012	0	2.03793040777654	0	2.23676835652339	0	216.030449927205	0	3.45010214481899	0	141.895665866841	0	16.1148413845116	0	7.40658016231178	0	11.4840563278922	0	11.223275943163	0	0.43062793706356	0	0.858867820506439	0	-7.27923778213928	0	0.113750401099056	1.91945405799302	6.21504839115447
65.3900190155402	2.47883853029728	-1.83369147070929	-1.52912865664326e-06	0.00272360375156128	0.534168469534244	-6.71107354571773e-05	0.000370443422549875	0.00071420707086919	-0.00241396525635715	0.000568630841031909	0.00069919899456205	0.0628872816485202	0.00385587520061054	0.476755529253983	1.66879808052522e-05	0.000307344733730259	0.00136164387640487	-0.553206367438734	0.90207622678523	0.000602382133302696	-0.0018389746066088	0.000312478230162351	-0.0553927302463592	-0.99859416010429	0.000341509014306948	0.0109650121275261	-0.467409107831379	0.0858268700865073	-0.00127361155631783	-1.66364047072332e-05	65.3900190155402	0	4.4403924558402	0	1.01112077024992	0	221.905527424398	0	0.417478865967438	0	143.605657876924	0	30.506263275695	0	-0.104657219031511	0	15.7467392401058	0	8.66874525009669	0	1.06152053546435	0	0.00912797345120557	0	-9.37151839492653	0	-0.642260402245148	0	0	65.3900190155402	0	4.4403924558402	0	1.01112077024992	0	221.905527424398	0	0.417478865967438	0	143.605657876924	0	30.506263275695	0	-0.104657219031511	0	15.7467392401058	0	8.66874525009669	0	1.06152053546435	0	0.00912797345120557	0	-9.37151839492653	0	-0.642260402245148	3.46899167314141	0.873512380907673
66.2507635143541	1.71911771392468	-1.66693771007176	9.26652913279673e-07	0.00233775465186362	0.534037028466116	-2.79976108847641e-05	0.000620858238939454	-9.8565634077331e-06	-0.00219642390345408	0.000880700012289254	-2.8917137721782e-05	0.0632028614002381	0.00355085562993809	0.47644181570873	4.77644116161792e-05	0.0001887336581279	0.0006660709266295	-0.553448508173781	0.899321766688634	0.000333462287595242	-0.000431904323349573	-0.000155353611235011	-0.0560753499078601	-0.993437214017076	-0.00165359440246917	0.0126138940586674	-0.467315135953913	0.0852106028065179	-0.000759003157298027	0.000330200741856641	66.2507635143541	0	6.31156186139743	0	-0.607090313003055	0	226.015415488717	0	-3.11015868795016	0	146.652430499746	0	39.6202871046212	0	-7.87126053106562	0	22.4059771354075	0	2.92419655579531	0	1.75283884343431	0	-0.808626385132283	0	-11.1467453581107	0	-1.93759134636088	0	0	66.2507635143541	0	6.31156186139743	0	-0.607090313003055	0	226.015415488717	0	-3.11015868795016	0	146.652430499746	0	39.6202871046212	0	-7.87126053106562	0	22.4059771354075	0	2.92419655579531	0	1.75283884343431	0	-0.808626385132283	0	-11.1467453581107	0	-1.93759134636088	4.3420728923488	-3.22308252570476
67.6314737045601	-0.527228590943002	1.10290031758653	0.000465914844882184	0.00194286285124162	0.532844717783656	5.05226744151704e-06	0.000741163037508814	7.6870886259147e-05	-0.00187124396921059	0.000540818118449989	0.000154165940009167	0.063256986691796	0.00329659804956611	0.475031389184742	-2.39761858898708e-07	3.998957451919e-05	0.000664499174842085	-0.554651365949414	0.900603124730925	0.00056705143584376	-0.000166035788050161	-0.000131144156911588	-0.0550804318769471	-0.995195080538549	-0.000830768026969032	0.0127973121821134	-0.468152081434597	0.0850869043868734	-0.000158900105874602	0.000406842336387565	67.6314737045601	0	7.13242516464556	0	-1.1034836498571	0	227.106995519692	0	-4.16910775488743	0	147.799869635242	0	40.9938515538023	0	-9.16041211834762	0	23.597884421925	0	1.89551588871701	0	2.36679019399528	0	-1.15115290978303	0	-11.9357395746525	0	-2.71710225976524	0	0	67.6314737045601	0	7.13242516464556	0	-1.1034836498571	0	227.106995519692	0	-4.16910775488743	0	147.799869635242	0	40.9938515538023	0	-9.16041211834762	0	23.597884421925	0	1.89551588871701	0	2.36679019399528	0	-1.15115290978303	0	-11.9357395746525	0	-2.71710225976524	2.58385173831171	-0.425745050280945
68.6683244778467	-2.00865370626084	1.9381428196463	0.000168013553648379	0.00160220769983962	0.532003640573591	8.86399680463832e-05	0.000612106582725594	8.84702252262429e-05	-0.0019548209115622	0.00110074889757081	0.000612539732634951	0.0639993302232397	0.00309920852161889	0.473939977285877	3.37978116644061e-07	1.01088175664395e-05	0.000161801245896464	-0.554921218638012	0.896334207308391	0.000479474636688976	6.00772733542211e-05	-0.000253713705748131	-0.0552688189391269	-0.995788480660099	0.000134902103967789	0.0132992201066795	-0.468086186981144	0.0844494275593473	5.86657598955009e-06	0.000246357281597391	68.6683244778467	0	5.77881508057566	0	0.689602777889891	0	229.070721299805	0	-6.62145707876844	0	150.971753898593	0	37.9253368350984	0	-5.49299134610232	0	19.0909278281293	0	7.61023181055345	0	1.45809370638507	0	-0.162296665117067	0	-13.2188737323396	0	-4.32518495291063	0	0	68.6683244778467	0	5.77881508057566	0	0.689602777889891	0	229.070721299805	0	-6.62145707876844	0	150.971753898593	0	37.9253368350984	0	-5.49299134610232	0	19.0909278281293	0	7.61023181055345	0	1.45809370638507	0	-0.162296665117067	0	-13.2188737323396	0	-4.32518495291063	-0.683886981084892	0.947245654889308
69.5671319064141	-2.53288143525595	0.893310363007257	2.36282159161573e-05	0.00142290038555112	0.531223132801266	3.76272273148076e-05	0.000281527522955736	2.96233824570338e-05	-0.00165386791187568	0.00140015750254074	0.000880648200666639	0.0642164161669868	0.00298644916150749	0.472997653243253	-8.7524140887072e-07	-1.61683872154989e-06	1.145047968607e-05	-0.555190052310466	0.898351845220921	-0.00193465084793057	0.00139088367983183	-0.00110029648867443	-0.0533394262073482	-0.997806507895473	-0.000716271342471278	0.0152070955197244	-0.468306672171632	0.0842592098668064	0.000437834241824909	0.000305718471429889	69.5671319064141	0	3.66970009752038	0	2.06615660452809	0	234.041622572128	0	-9.81204411474914	0	153.164294714429	0	26.1607472100289	0	1.93578056823382	0	14.0659618919823	0	11.2149310681863	0	0.824391737825958	0	0.694413709661082	0	-15.2270951616789	0	-5.32271938194237	0	0	69.5671319064141	0	3.66970009752038	0	2.06615660452809	0	234.041622572128	0	-9.81204411474914	0	153.164294714429	0	26.1607472100289	0	1.93578056823382	0	14.0659618919823	0	11.2149310681863	0	0.824391737825958	0	0.694413709661082	0	-15.2270951616789	0	-5.32271938194237	-2.60178816173732	3.86029706930154
70.5614001893837	-1.89316292760373	-1.21880845407616	0.000127716697164689	0.000988426100307804	0.530455098340392	0.000303380665676177	0.000501334612308853	7.45973588658579e-05	-0.00189354882945029	0.00113046026264703	0.0010608706178042	0.0648122766268869	0.00270593070753679	0.471998896080873	7.92910829168457e-05	2.38149775903469e-05	2.13605743781221e-06	-0.555346600104796	0.895100825550417	-0.000371534839271568	0.00131315552389314	-0.00103088660123307	-0.0547583487857417	-0.998491404282316	-0.000734214402092174	0.0161997643628699	-0.46805162686561	0.0836537917588218	0.000290680544542084	0.000177527007569847	70.5614001893837	0	1.3565787553015	0	1.89102173058541	0	239.460639986794	0	-9.52097572808146	0	153.584626931031	0	13.3833377451569	0	1.51242664911866	0	13.1451754609092	0	11.0102816543004	0	0.114899366336983	0	0.55141402698323	0	-14.9951371761089	0	-5.1226085417679	0	0	70.5614001893837	0	1.3565787553015	0	1.89102173058541	0	239.460639986794	0	-9.52097572808146	0	153.584626931031	0	13.3833377451569	0	1.51242664911866	0	13.1451754609092	0	11.0102816543004	0	0.114899366336983	0	0.55141402698323	0	-14.9951371761089	0	-5.1226085417679	-1.80532928569663	-0.820160372896698
71.4558347277445	-0.5989650847385	-2.00878744378696	1.87818932017214e-05	0.000645780604387085	0.52978143872431	-2.90919524415494e-05	8.99179511032735e-06	-6.36648259353949e-06	-0.00174669532697418	0.00135631921840186	0.00126083923370832	0.0652009773002659	0.00244157240315713	0.471138309291799	4.6494904339882e-06	-1.54922084094934e-05	2.58382195540721e-06	-0.555142364903623	0.894536318364326	-0.000656678741848094	0.000713338174026822	-0.00222451550086489	-0.0545988748294091	-0.998508862775465	-5.9129797724843e-05	0.0178915886659652	-0.467661461902608	0.0832316280413924	3.24693871087412e-05	2.86078963474949e-05	71.4558347277445	0	0.221216436399475	0	0.313223394855105	0	241.027572190063	0	-7.59568587748709	0	156.420532951752	0	11.0784316430722	0	-1.04869150740048	0	9.80999334162685	0	5.83070051808213	0	-0.680581119287682	0	-0.300541425403167	0	-13.9033283133902	0	-3.7385488002591	0	0	71.4558347277445	0	0.221216436399475	0	0.313223394855105	0	241.027572190063	0	-7.59568587748709	0	156.420532951752	0	11.0784316430722	0	-1.04869150740048	0	9.80999334162685	0	5.83070051808213	0	-0.680581119287682	0	-0.300541425403167	0	-13.9033283133902	0	-3.7385488002591	1.07412408729065	-3.71420479527633
72.5473462662638	1.21786197192018	-0.606587704674082	8.86861384813411e-05	0.000222229136983487	0.528767847760308	3.37820736461917e-05	-3.22029061183427e-05	-0.000326906951679016	-0.00144702698119172	0.0008803555970386	0.000783004598972695	0.0658193309582076	0.00209661295288022	0.469885309191646	-7.14681360949727e-06	-3.14338292951054e-05	-4.90284858916593e-06	-0.555224510024002	0.897241371608474	1.18539192067539e-06	0.00158482297701933	-0.00327043409470319	-0.0543318404516319	-0.999671838741257	-0.000617963690841399	0.0188568940964919	-0.467537557345749	0.0831844799619825	0.000530415808036225	0.000752148563107099	72.5473462662638	0	0.564232216015979	0	-1.28896905962129	0	241.44374179733	0	-7.8571948618639	0	158.968021895561	0	11.4014941051451	0	-1.48899789445776	0	9.92974925530804	0	1.55195774441024	0	-0.388665654208206	0	-1.2922437441247	0	-14.1777942864897	0	-3.95813090556728	0	0	72.5473462662638	0	0.564232216015979	0	-1.28896905962129	0	241.44374179733	0	-7.8571948618639	0	158.968021895561	0	11.4014941051451	0	-1.48899789445776	0	9.92974925530804	0	1.55195774441024	0	-0.388665654208206	0	-1.2922437441247	0	-14.1777942864897	0	-3.95813090556728	4.48641644552679	-0.792414747054015
73.634191482359	2.42310950790199	1.55487712035703	9.94497450109072e-07	4.5518688061452e-05	0.527723827497836	0.000147136878678908	-8.82820946984975e-06	-0.00042598285282332	-0.00117370302827401	0.00104914087287543	0.000458002415990733	0.066419746510586	0.00197924773560996	0.468601918952721	-5.97515783440345e-06	-3.12052387073489e-06	-4.33807832544359e-06	-0.555412834031781	0.895207028721596	-0.000894418823846438	0.00137481430796218	-0.00345883001423662	-0.0550297905470711	-0.999290552895693	-0.000723502431586456	0.018888304914534	-0.467398426762934	0.0828003822172937	0.000244891449521513	0.000700417528488739	73.634191482359	0	2.63531967269428	0	-0.722678109156114	0	245.526888829038	0	-6.53132764503633	0	159.711661163506	0	19.6891483351376	0	1.5604399916725	0	11.5808408934756	0	2.38344792216332	0	0.57389382494882	0	-0.853248093145686	0	-13.1470134227785	0	-3.52636818192484	0	0	73.634191482359	0	2.63531967269428	0	-0.722678109156114	0	245.526888829038	0	-6.53132764503633	0	159.711661163506	0	19.6891483351376	0	1.5604399916725	0	11.5808408934756	0	2.38344792216332	0	0.57389382494882	0	-0.853248093145686	0	-13.1470134227785	0	-3.52636818192484	5.1359775603529	5.91980097187601
74.5632960953256	2.32783627619104	1.89735120245339	8.23022481990547e-06	-4.58440596407398e-06	0.526953559873982	2.13592418963898e-05	-0.000737645351348222	-0.00107022856387856	-0.00137689862392208	0.000239703495408497	-2.3418032129778e-06	0.0663682337249463	0.00183406097621952	0.467698421416264	-0.000131609735469422	-2.64297739220603e-05	9.52735830315785e-06	-0.555143358142272	0.892876778854231	-0.00118012406115209	0.00150097994275222	-0.00381596693623075	-0.055350031022105	-1.00068226391788	-0.00128282936771806	0.0189381742363532	-0.46692620453221	0.0824135128292474	0.00017416071704011	0.000476935587810829	74.5632960953256	0	4.93366545443134	0	1.04027381743545	0	251.215010847125	0	-2.16986292227247	0	163.071652599585	0	33.7729749979895	0	12.3556166970267	0	19.8939314135543	0	8.8130828040537	0	1.14846358564578	0	0.0196082569706794	0	-10.987864493351	0	-2.43648293396898	0	0	74.5632960953256	0	4.93366545443134	0	1.04027381743545	0	251.215010847125	0	-2.16986292227247	0	163.071652599585	0	33.7729749979895	0	12.3556166970267	0	19.8939314135543	0	8.8130828040537	0	1.14846358564578	0	0.0196082569706794	0	-10.987864493351	0	-2.43648293396898	3.29571966732663	17.60710288543
75.5624448408975	1.22407047537914	0.249604804604316	3.44519962101638e-05	8.16424794034246e-05	0.526663740083228	0.000602146493737123	-0.000336404348056703	-0.000932765918857412	-0.000985275203902424	0.000816187820761433	-3.43766752631385e-05	0.066551292586938	0.00170162824155939	0.467223545514977	-5.71375441481379e-05	-3.02199600306192e-06	2.9745660274189e-05	-0.554981971337682	0.889349284594297	-0.000984147831587717	0.000731204244338971	-0.0042748998408031	-0.0547258134390324	-0.998131936028662	-0.0013788433646547	0.0195770487347177	-0.466641019301962	0.0818310381614116	3.53080223939374e-05	3.23697213023374e-05	75.5624448408974	0	6.77494910723313	0	2.23002225575273	0	254.711079502171	0	0.180062257312951	0	164.729324882126	0	40.5866274265654	0	17.085688162248	0	23.3029356709123	0	11.3280919630277	0	2.06174819824127	0	0.841508425489965	0	-9.41019640432674	0	-1.38390684351366	0	0	75.5624448408974	0	6.77494910723313	0	2.23002225575273	0	254.711079502171	0	0.180062257312951	0	164.729324882126	0	40.5866274265654	0	17.085688162248	0	23.3029356709123	0	11.3280919630277	0	2.06174819824127	0	0.841508425489965	0	-9.41019640432674	0	-1.38390684351366	1.01072136575737	21.3498963570903
76.6065474037855	-0.523399006548033	-1.6903143227316	-3.21030996071583e-05	0.000392296777925461	0.526770267832241	0.000674958421687506	-0.0010461374875246	-0.00196590770971758	-0.00117897680096361	0.000501727548391797	2.20287483084998e-05	0.0683146066283967	0.00208511543232634	0.466905944649175	-4.66328493643188e-05	-7.15329182761728e-05	-0.000647424790444241	-0.554145840677174	0.894926160905909	3.60142261965075e-05	0.000539294005486859	-0.00582769188939567	-0.0548298740716067	-1.00057356642447	-0.00150236155285938	0.0210548694407934	-0.465621236906388	0.0819956041305787	9.60313608458655e-06	-1.26979616246393e-05	76.6065474037855	0	7.15872518605106	0	1.39548920741228	0	255.123296425321	0	0.177097980277069	0	165.738672407398	0	40.9320187008227	0	16.9838291015186	0	23.2046711442403	0	10.0052548526091	0	2.39086861965261	0	0.206528060944779	0	-9.44657265565849	0	-1.38540549523242	0	0	76.6065474037855	0	7.15872518605106	0	1.39548920741228	0	255.123296425321	0	0.177097980277069	0	165.738672407398	0	40.9320187008227	0	16.9838291015186	0	23.2046711442403	0	10.0052548526091	0	2.39086861965261	0	0.206528060944779	0	-9.44657265565849	0	-1.38540549523242	0.089925314326209	20.5273175794531
77.5503511862913	-1.94018462279517	-1.77998795807188	1.64717178669854e-06	0.000156121103494737	0.526301674786476	0.00113211913609482	1.15467239259448e-06	-0.00133586770617917	-0.000693723902625227	-0.000129274922750454	-0.000525564905730533	0.0670883029760413	0.00187394841897469	0.466437504041645	-1.28582136163559e-05	-4.25083481127274e-07	-0.000300940444664691	-0.554189072298269	0.892774480081277	0.000571073024200219	0.00204784085711861	-0.00460358355234793	-0.0552675764351257	-1.00080032675869	-0.00308710600954997	0.0191548674075066	-0.465409383152795	0.0818640676935651	0.000346517504275863	0.000562313809409029	77.5503511862913	0	5.95821541517274	0	-0.411910963181949	0	256.811810122484	0	2.48768602507645	0	169.206767388492	0	38.3809908313475	0	13.7327083599728	0	18.7504400564595	0	3.33784669616639	0	1.56374547988214	0	-0.678646197411485	0	-8.3238041106169	0	0.207236073656064	0	0	77.5503511862913	0	5.95821541517274	0	-0.411910963181949	0	256.811810122484	0	2.48768602507645	0	169.206767388492	0	38.3809908313475	0	13.7327083599728	0	18.7504400564595	0	3.33784669616639	0	1.56374547988214	0	-0.678646197411485	0	-8.3238041106169	0	0.207236073656064	0.487736503020211	17.80777117889
78.6625486539061	-2.4823062568229	0.282235330622059	7.1391417310622e-06	-4.3520557858625e-06	0.526066543839923	0.000958047809547362	-2.26292766164513e-05	-0.00183321328689236	-0.000965294055383185	-2.9517852872522e-06	-1.61415149687988e-05	0.0673767202041164	0.00169841961978079	0.46597237183629	-6.64977661631638e-06	-2.02389559817563e-09	-0.000521314897951981	-0.553794198389099	0.893466338828726	-0.00029194881782372	0.00108422127335189	-0.00532162293933359	-0.055225805127889	-0.996738016396245	-0.00415547776261048	0.0188077432067803	-0.464804097681729	0.08178201322015	2.84064268040434e-06	2.07842690058376e-06	78.6625486539061	0	3.35941848586841	0	-1.36882070067028	0	262.914741372031	0	4.62091764007679	0	170.449213616017	0	23.9824007172908	0	8.95269329309012	0	16.0349245537072	0	1.60252814561248	0	0.773487921335558	0	-1.37708949937823	0	-6.74785606524209	0	0.954409626270215	0	0	78.6625486539061	0	3.35941848586841	0	-1.36882070067028	0	262.914741372031	0	4.62091764007679	0	170.449213616017	0	23.9824007172908	0	8.95269329309012	0	16.0349245537072	0	1.60252814561248	0	0.773487921335558	0	-1.37708949937823	0	-6.74785606524209	0	0.954409626270215	0.881485779917183	13.4504587488657
79.7659265146017	-1.62972746991595	1.93987083525674	1.13743511026192e-06	7.62953627961592e-05	0.526009592075642	0.00131412585385662	-0.000395553842196715	-0.00173380258733382	-0.000878048514322388	0.000330123596107752	-0.000264175075384102	0.0673093712618354	0.00146317860692836	0.465730720422905	-4.57659618720869e-05	9.80442413174736e-06	-0.000705309701668608	-0.553292084547161	0.892845476169532	-9.47544616857564e-05	0.00116419629196445	-0.00586236614315076	-0.0547305044856437	-0.997895120515213	-0.00419748447385953	0.0187156536922825	-0.464146486956064	0.0815455154577328	2.06092835129823e-05	5.60944607068335e-05	79.7659265146017	0	0.973275393154925	0	0.0298994169153493	0	268.145395912331	0	1.7259465320159	0	172.490880293271	0	12.3748197984521	0	15.0286493378943	0	11.9435297240407	0	4.82269963001535	0	-0.11253605578637	0	-0.445085103154777	0	-8.72521141576103	0	-0.237068686535255	0	0	79.7659265146017	0	0.973275393154925	0	0.0298994169153493	0	268.145395912331	0	1.7259465320159	0	172.490880293271	0	12.3748197984521	0	15.0286493378943	0	11.9435297240407	0	4.82269963001535	0	-0.11253605578637	0	-0.445085103154777	0	-8.72521141576103	0	-0.237068686535255	0.317328485053679	17.4103362693127
80.7524165179006	-0.0665577303152035	1.30745934324005	8.13651602893456e-05	4.61695279151841e-05	0.526255591545732	0.00158390435815254	-0.000130926415440482	-0.00246531098094661	-0.000998942116413726	0.000645310875132767	-0.000159333833639935	0.0671962217319386	0.00132851888592609	0.465799975051967	-1.24390714497581e-05	8.28694547923657e-06	-0.000417083173746328	-0.552603818627059	0.891478239191917	5.30345234801677e-05	0.000661526523455909	-0.00603176033534145	-0.0550953649206804	-0.996891016230072	-0.00383240028403086	0.0184019974540275	-0.463230565913173	0.0812814558473152	-1.39719095005655e-05	2.84171239950481e-05	80.7524165179006	0	0.100081574463761	0	1.81428554985399	0	269.121877453733	0	0.0618992571640624	0	175.759527136823	0	11.1590674732956	0	16.927114593491	0	8.75710887410746	0	10.8756044545267	0	-0.800609426163632	0	0.493535949553948	0	-9.54254001200236	0	-1.53840207005854	0	0	80.7524165179006	0	0.100081574463761	0	1.81428554985399	0	269.121877453733	0	0.0618992571640624	0	175.759527136823	0	11.1590674732956	0	16.927114593491	0	8.75710887410746	0	10.8756044545267	0	-0.800609426163632	0	0.493535949553948	0	-9.54254001200236	0	-1.53840207005854	0.10835908218926	16.0348468009302
81.782941383829	1.61926795368085	-0.834601108912538	0.0012951670782721	0.000720990611197742	0.527327212988067	0.00177789595502544	-1.61871239559536e-05	-0.00213139397824088	-0.0010532159384661	7.3834971148265e-05	-4.5050759290965e-05	0.0669026987019385	0.00208483509060955	0.46670033623853	2.540887483126e-05	2.31452843058045e-05	4.68564271499302e-05	-0.551133867824458	0.896705021853694	-0.000351623365736665	0.0005698119813435	-0.00550120590034874	-0.0559971130531682	-0.997151749095417	-0.00412430016186975	0.0173170878146626	-0.461468122267491	0.0817671863919927	0.000109694855977089	0.000101077016603922	81.782941383829	0	0.939058010817698	0	2.08988349023995	0	270.054899631312	0	-0.033999430101617	0	176.244901668212	0	12.3144235114341	0	16.6616227194477	0	8.982821250243	0	11.2103236681558	0	-0.137728443811009	0	0.716825073569133	0	-9.63503521029257	0	-1.56769076023775	0	0	81.782941383829	0	0.939058010817698	0	2.08988349023995	0	270.054899631312	0	-0.033999430101617	0	176.244901668212	0	12.3144235114341	0	16.6616227194477	0	8.982821250243	0	11.2103236681558	0	-0.137728443811009	0	0.716825073569133	0	-9.63503521029257	0	-1.56769076023775	1.50666300847229	14.1842800936912
82.7594879251621	2.45431434045024	-1.98644176339901	0.00119961650806004	0.000459511890625685	0.527990723092906	0.00122458154537106	6.8886027938593e-05	-0.00190398882199307	-0.000870013236623769	0.000513202357331213	0.000143473675350567	0.0663653905454225	0.00194098474126218	0.467241067327681	-7.29575891069918e-06	1.30415580137991e-05	6.92083121178455e-06	-0.550348184799937	0.901987019660396	0.000407373750437757	-0.00077421189338989	-0.00438991190119642	-0.0547784635611298	-1.00322635782754	-0.0027127371625574	0.0158928796822205	-0.460607695756748	0.0823052281916492	-0.000270388926282009	-3.06027143792581e-05	82.7594879251621	0	3.00885513496565	0	0.561042123232107	0	274.500760822517	0	-3.35712384773295	0	178.754899745285	0	21.9814577120111	0	9.35953084565869	0	14.5482157170269	0	6.93667006626098	0	0.670076473078954	0	-0.202612477893766	0	-11.5907133089046	0	-2.79374414989979	0	0	82.7594879251621	0	3.00885513496565	0	0.561042123232107	0	274.500760822517	0	-3.35712384773295	0	178.754899745285	0	21.9814577120111	0	9.35953084565869	0	14.5482157170269	0	6.93667006626098	0	0.670076473078954	0	-0.202612477893766	0	-11.5907133089046	0	-2.79374414989979	3.88598183976088	9.34421404729556
83.6519204254756	2.25873300216626	-1.23176666989325	0.000637200500428526	-1.85993325638664e-05	0.528560735985271	1.13569909803204e-05	0.000181938462349558	-0.0021055922581275	-0.0019248418519088	0.00104235526794942	2.22695000125948e-06	0.0662766531525883	0.00156953013157255	0.46764401990872	4.35887461472148e-05	4.8257971217633e-05	2.70616236877884e-06	-0.550550792976971	0.905704261899756	8.23556239210484e-05	-7.45602711611161e-06	-0.00329339128345282	-0.0558373501412528	-0.998509009516331	-0.00205256526095186	0.0139568014857676	-0.460411511489854	0.0827647131587276	0.000228245114285076	0.000165334650213875	83.6519204254755	0	5.18276728739658	0	-1.00128656882706	0	279.800320901543	0	-7.17612495967704	0	181.537053218535	0	34.9102524048335	0	0.0182096569902647	0	21.3691019547056	0	1.90874134894334	0	1.24749968099849	0	-1.05749373276178	0	-13.6721366250541	0	-3.79482728360429	0	0	83.6519204254755	0	5.18276728739658	0	-1.00128656882706	0	279.800320901543	0	-7.17612495967704	0	181.537053218535	0	34.9102524048335	0	0.0182096569902647	0	21.3691019547056	0	1.90874134894334	0	1.24749968099849	0	-1.05749373276178	0	-13.6721366250541	0	-3.79482728360429	5.27019120320682	4.50875210217551
84.7230923802333	0.946133606691716	0.992705984652225	0.000969139868742813	0.000266058946665553	0.528956115824473	0.000278589760986946	0.000266082033920966	-0.000405591637431259	-0.0012340856502413	0.00162211582310665	8.66356050494555e-05	0.0650638395754116	0.00142022217665504	0.468009974352638	0.000191797149982759	0.000199607592494416	-1.60546770841704e-06	-0.55087771768602	0.90483766348887	-0.00136378591939731	-1.76885318884346e-05	-0.000246894929025573	-0.0564051137954299	-0.996543175524946	-0.00065897740453849	0.0118261191914925	-0.460335541755524	0.0827936607492743	1.89767036899436e-05	1.32711823321603e-05	84.7230923802333	0	6.9844607204206	0	-1.14719019094622	0	282.988210927398	0	-7.69098750264204	0	182.021183862599	0	40.787111541511	0	-1.30458424807298	0	22.2389844098233	0	1.72518234205091	0	2.2352805721928	0	-1.17469607584098	0	-14.1048222304166	0	-3.90912064892981	0	0	84.7230923802333	0	6.9844607204206	0	-1.14719019094622	0	282.988210927398	0	-7.69098750264204	0	182.021183862599	0	40.787111541511	0	-1.30458424807298	0	22.2389844098233	0	1.72518234205091	0	2.2352805721928	0	-1.17469607584098	0	-14.1048222304166	0	-3.90912064892981	4.10729046750237	7.35130270488608
85.8674127644761	-1.01643659464189	1.95541977605703	0.00211801974968861	0.000777361690382727	0.529980966135404	0.000256046296925538	0.00177067885437285	8.7925799837508e-05	-0.0018506676414851	0.00253722221320726	0.00228358050652773	0.063688531900461	0.00213959473431943	0.468970122235734	0.000920348433914544	0.00170395803700593	-2.56495525495247e-06	-0.550692634253589	0.904656087569047	-0.00135476905340653	1.11439165217355e-06	0.000833894960970274	-0.0558908453133054	-0.995056518891526	7.15054938440729e-05	0.0115030420799558	-0.459925321562691	0.0826377566967834	1.08016682285348e-05	1.14581531932016e-05	85.8674127644761	0	6.93986870518629	0	0.806937511679232	0	283.367034076824	0	-7.95500947787936	0	185.4643962775	0	40.7449655330738	0	-0.6787885555736	0	21.4979519010804	0	7.94132089475031	0	2.19738385359514	0	-0.0933257181920478	0	-14.1387147702048	0	-4.14459170640922	0	0	85.8674127644761	0	6.93986870518629	0	0.806937511679232	0	283.367034076824	0	-7.95500947787936	0	185.4643962775	0	40.7449655330738	0	-0.6787885555736	0	21.4979519010804	0	7.94132089475031	0	2.19738385359514	0	-0.0933257181920478	0	-14.1387147702048	0	-4.14459170640922	0.191449070312931	6.95914611368093
86.9238958294254	-2.2886297877375	0.405054037636471	0.0029210182501559	0.000477286099919891	0.530728671590511	0.000569400621385258	0.0011643798047843	0.000910422650739374	-0.00137673276667907	0.00326944377942676	0.00211854441305529	0.0637977535570208	0.00193590821605136	0.469488493592121	0.000315790005398761	0.00150922023285069	8.84388675498831e-06	-0.551144581706116	0.903964110397775	0.000179212862905323	-0.000553848394566578	0.00187785442982402	-0.0567721588545462	-0.99294484792962	0.000450661436760938	0.010298474671145	-0.45996542578326	0.0825599216569136	-8.87921415432071e-06	9.23853089158415e-08	86.9238958294254	0	5.11054797597148	0	2.21428908549853	0	286.681185908275	0	-10.2151936414523	0	187.565144600619	0	34.5122271947899	0	3.12644830733888	0	18.3165383240645	0	11.3021489796329	0	1.22573121609757	0	0.828515502475089	0	-15.6893710886012	0	-5.46515687552887	0	0	86.9238958294254	0	5.11054797597148	0	2.21428908549853	0	286.681185908275	0	-10.2151936414523	0	187.565144600619	0	34.5122271947899	0	3.12644830733888	0	18.3165383240645	0	11.3021489796329	0	1.22573121609757	0	0.828515502475089	0	-15.6893710886012	0	-5.46515687552887	-2.49337434818144	5.98949043729107
87.8535386135284	-2.4280781404008	-1.46332027865715	0.00341063236982477	0.000176834151798289	0.531111969849692	0.000374568105363435	0.00139588862819726	0.00110963934993514	-0.00171028142075628	0.00313090145259784	0.00222126179979458	0.0635623221601891	0.00179544371852394	0.469726512620539	0.000267944074301659	0.00163299455738281	5.03243351523949e-06	-0.551104335750805	0.90393946530718	3.18676607242478e-05	-0.00036460323452768	0.00262813598046813	-0.0563839920625754	-0.992949803540753	0.000696607323297249	0.00983458843400676	-0.459739591795291	0.0824716314801048	4.12835824623457e-06	1.99132674213581e-05	87.8535386135284	0	2.83860440875593	0	1.67441184106208	0	292.236452698438	0	-8.87429758148844	0	188.159639145352	0	20.921839058216	0	-0.203317241054836	0	16.8489477008264	0	10.647691621963	0	0.629424539425091	0	0.38994252168084	0	-14.5985999287262	0	-5.13484172085869	0	0	87.8535386135284	0	2.83860440875593	0	1.67441184106208	0	292.236452698438	0	-8.87429758148844	0	188.159639145352	0	20.921839058216	0	-0.203317241054836	0	16.8489477008264	0	10.647691621963	0	0.629424539425091	0	0.38994252168084	0	-14.5985999287262	0	-5.13484172085869	-2.111138786621	-0.944054784625936
88.7213945916103	-1.66428213612412	-1.95953157509434	0.00381430938334723	5.77302970887072e-06	0.531338102177926	6.83064721086972e-05	0.00176936634555491	0.00168463259678696	-0.00135031547696983	0.00274116746679798	0.00120105784366261	0.0630846360532179	0.00160555636377751	0.469856659078711	0.000215424819989164	0.00174465680924672	-1.08313905467891e-06	-0.551262118726134	0.903652000964988	-0.000138422432174044	-1.50264789195407e-06	0.00379621263412918	-0.0566357250213766	-0.992964780229821	-0.000133623209384308	0.00889103803929016	-0.459630843409254	0.082426717043015	2.58154258570744e-05	4.2784891492066e-05	88.7213945916102	0	1.00561877809006	0	0.0650113680792214	0	296.151313192744	0	-5.5014355860492	0	191.166144309913	0	12.4732037473041	0	-7.35102606546484	0	10.5939668251022	0	4.99412865245546	0	-0.0956119677367436	0	-0.432604571962449	0	-12.8552591471795	0	-3.77648094765272	0	0	88.7213945916102	0	1.00561877809006	0	0.0650113680792214	0	296.151313192744	0	-5.5014355860492	0	191.166144309913	0	12.4732037473041	0	-7.35102606546484	0	10.5939668251022	0	4.99412865245546	0	-0.0956119677367436	0	-0.432604571962449	0	-12.8552591471795	0	-3.77648094765272	0.248174984798895	-8.79769197902988
89.9184932807961	0.278339353438001	-0.0983371591730596	0.0014338630398592	0.000476588472461247	0.533158028486736	0.000129970079499563	0.00064653645413872	-3.75036713686067e-05	-0.00213405309137646	0.00124609598232284	0.00235710547565065	0.064137505627735	0.00230864983682905	0.471257892549704	3.01788131881965e-05	0.000192385885765216	-0.00105468063839571	-0.55031071343481	0.911710412164398	3.131397958653e-05	-0.000940394504663803	0.00104101979017152	-0.0569267396471889	-0.995911540788236	0.00061379667659471	0.00927383828585989	-0.458385236029877	0.0829442313448329	-0.000225716445095374	-0.000452352944390539	89.9184932807961	0	0.122509847660896	0	-1.38282447418295	0	297.188657243212	0	-4.05532732447791	0	193.292268654772	0	11.1591720513971	0	-9.12234916774403	0	8.17122072139042	0	1.59354445425739	0	-0.779447799001066	0	-1.38958864280062	0	-12.0031264833021	0	-2.68298903276434	0	0	89.9184932807961	0	0.122509847660896	0	-1.38282447418295	0	297.188657243212	0	-4.05532732447791	0	193.292268654772	0	11.1591720513971	0	-9.12234916774403	0	8.17122072139042	0	1.59354445425739	0	-0.779447799001066	0	-1.38958864280062	0	-12.0031264833021	0	-2.68298903276434	3.64982899980058	-8.13336253483321
91.0810784870131	1.99526475861175	1.884873808777	0.0013295930663104	0.000978678208751642	0.534297762607098	-0.000209370989427812	0.000417304787395119	-0.00040436623868084	-0.0025427417212911	0.000469425719268487	0.00108828691399648	0.0630477259706742	0.00300406971592516	0.472302071279158	-7.26383856220681e-05	-4.37894504835552e-05	1.31898554251175e-05	-0.549840411162479	0.910107880207255	-0.00222506410017889	-0.00380172101045762	-9.5727993636104e-05	-0.0578505480253856	-0.996840359106469	-0.00128238568001556	0.00902883557079356	-0.457514690020333	0.0826365988529563	-0.00170096161225587	-0.00167942530358599	91.0810784870131	0	1.52366197896803	0	-0.177169882893458	0	299.170078010147	0	-2.25739027629006	0	194.949858004944	0	14.2289249987571	0	-6.27143297235836	0	10.8347003455218	0	4.08956933768112	0	0.176025933635926	0	-0.549654153039454	0	-10.8145243088478	0	-1.56276028302943	0	0	91.0810784870131	0	1.52366197896803	0	-0.177169882893458	0	299.170078010147	0	-2.25739027629006	0	194.949858004944	0	14.2289249987571	0	-6.27143297235836	0	10.8347003455218	0	4.08956933768112	0	0.176025933635926	0	-0.549654153039454	0	-10.8145243088478	0	-1.56276028302943	4.15267474228401	-3.09771656172544
91.7633277424401	2.46385166488219	1.83619209659355	0.00113375850397177	0.00152887327291158	0.535273258091615	-9.7244173151778e-05	9.33745389559877e-06	-0.000374700233284625	-0.00204143799910772	0.00018290287126205	0.000672825436667077	0.0633367945913284	0.00355488724144828	0.473084011239933	-4.58163834426596e-06	1.59724029065931e-06	1.62784120520387e-05	-0.549228222028107	0.908031267527488	-0.00108334871936713	-0.00248760716431897	0.000277091987967722	-0.0575618820117694	-0.99363908826901	-0.00117013898508144	0.00907141347469999	-0.456804766392777	0.0823200680980221	-0.000925198868643031	-0.00108993842282755	91.7633277424401	0	3.07413731285635	0	1.15534459663382	0	302.706509755852	0	0.770106751856247	0	197.553736113071	0	22.3234674141218	0	0.631728210590642	0	16.7493414702183	0	9.18035656311013	0	0.69209348512383	0	0.0827230008626362	0	-9.37713950893861	0	-0.554160611478675	0	0	91.7633277424401	0	3.07413731285635	0	1.15534459663382	0	302.706509755852	0	0.770106751856247	0	197.553736113071	0	22.3234674141218	0	0.631728210590642	0	16.7493414702183	0	9.18035656311013	0	0.69209348512383	0	0.0827230008626362	0	-9.37713950893861	0	-0.554160611478675	3.30170461902401	3.98453152831856
92.8093353076441	2.11318039070814	0.0221995885118083	0.000542469273653722	0.00164334960915384	0.536000982604812	-0.000201512222894833	-8.12879277484338e-06	-5.24248576052497e-05	-0.00239332900275151	0.000164800945656114	0.000877313603176117	0.0629170437103892	0.00383994621527485	0.473652520575068	-1.4493859783331e-05	-1.56506073704026e-06	-9.35637062488817e-07	-0.548379445087104	0.907350959737074	-9.79044827028542e-05	-0.00269870779095911	-1.62899212930808e-05	-0.0570277753690484	-0.994439462340963	-0.00260909558213461	0.0093895197466008	-0.455799580796682	0.0820359035167929	-0.000813251999053981	-0.00147091312936065	92.8093353076441	0	5.58136397264303	0	2.25098249930479	0	308.729616605027	0	3.45629047889999	0	199.004485719256	0	36.8233593184298	0	7.22274438149752	0	20.3342561452379	0	11.2931185632495	0	1.39626949208764	0	0.86633753019426	0	-7.46430492365032	0	0.141382664801708	0	0	92.8093353076441	0	5.58136397264303	0	2.25098249930479	0	308.729616605027	0	3.45629047889999	0	199.004485719256	0	36.8233593184298	0	7.22274438149752	0	20.3342561452379	0	11.2931185632495	0	1.39626949208764	0	0.86633753019426	0	-7.46430492365032	0	0.141382664801708	1.87571425330416	10.1792701103809
93.9344085613535	0.544493273812638	-1.88312040158021	6.16499746577385e-05	0.00147832579349694	0.536212960785263	2.07323664962827e-05	-9.81875858650267e-05	5.50005995560901e-05	-0.00194851625720724	0.000538446035534463	0.000578795996931602	0.062198865110683	0.00376002372015489	0.473757074950548	-2.8690635718916e-05	-4.2745657160687e-05	-0.000943409553370573	-0.548584967180147	0.911467348323682	-0.00251848937388928	0.00034828263121084	-0.00353483541748512	-0.0578480593748262	-0.991808933344449	-0.00646398673388745	0.00962437092065665	-0.455627100529933	0.082214557427242	0.000702983079111328	0.000173387772553181	93.9344085613535	0	7.15857569934134	0	1.04580278028785	0	311.177510070447	0	2.05514523045656	0	200.658762414607	0	40.8985630430667	0	5.40570623004065	0	22.0576496328121	0	8.80222158667677	0	2.39278808712029	0	0.02617245512332	0	-8.50848162643821	0	-0.879305320939055	0	0	93.9344085613535	0	7.15857569934134	0	1.04580278028785	0	311.177510070447	0	2.05514523045656	0	200.658762414607	0	40.8985630430667	0	5.40570623004065	0	22.0576496328121	0	8.80222158667677	0	2.39278808712029	0	0.02617245512332	0	-8.50848162643821	0	-0.879305320939055	1.50794329327193	9.24601861652352
94.9510060065547	-1.18298772409918	-1.43161462251261	3.03149827726438e-06	0.00175663804124026	0.536941517157887	-2.52952308633738e-05	-0.000367119431796471	-0.00107311047241401	-0.00210834320265715	1.23894300633459e-05	0.00137134049639515	0.0634673866784341	0.00416086624821986	0.474116981394992	-8.42078564116494e-05	-0.000423929934426816	-0.000472619916155081	-0.547730991965395	0.911757241752092	-0.000757445984299733	6.13423345171851e-06	-0.0056738907819037	-0.0575607877009444	-0.992923327718934	-0.00706053902904588	0.0115179908095733	-0.454599105223213	0.0818295865612349	1.24672633746211e-05	-0.000200046497524628	94.9510060065547	0	6.81929414151264	0	-0.839972221715743	0	311.548116279895	0	2.61708877202412	0	204.182922311058	0	40.6075548858835	0	4.78276333938745	0	21.1210923171195	0	2.17286721593606	0	2.09970058798634	0	-0.936999583779026	0	-8.17333238515612	0	-0.391708599788928	0	0	94.9510060065547	0	6.81929414151264	0	-0.839972221715743	0	311.548116279895	0	2.61708877202412	0	204.182922311058	0	40.6075548858835	0	4.78276333938745	0	21.1210923171195	0	2.17286721593606	0	2.09970058798634	0	-0.936999583779026	0	-8.17333238515612	0	-0.391708599788928	1.67341854979377	10.6372886353327
96.0001175959489	-2.35358182444106	0.697054502291839	-2.16807721506064e-05	0.00180767858763074	0.537030821968547	2.09808861907815e-05	3.78330865603486e-06	-0.00051001486163314	-0.00209373236439824	-6.70544446317922e-05	0.00143041270391513	0.0625266114080354	0.00432805389698359	0.474138006881265	1.17859183464373e-05	-0.000126993443216827	-0.000225313517590775	-0.547676927420075	0.904567662780096	0.00105599836971332	0.000409892549371894	-0.00692428107997742	-0.0566536257078552	-0.99588375250706	-0.00601513333771703	0.0127384781981703	-0.454330015746361	0.0807791110839725	0.000500709086932517	3.86914118587903e-05	96.0001175959488	0	4.87693949980021	0	-1.27248853726859	0	315.267772283242	0	3.19387842485322	0	204.775442434174	0	33.2755444343078	0	4.06613188740189	0	20.2144185091667	0	1.60823692410603	0	1.15045300120473	0	-1.2820366244646	0	-7.71582173711789	0	0.0538215111098674	0	0	96.0001175959488	0	4.87693949980021	0	-1.27248853726859	0	315.267772283242	0	3.19387842485322	0	204.775442434174	0	33.2755444343078	0	4.06613188740189	0	20.2144185091667	0	1.60823692410603	0	1.15045300120473	0	-1.2820366244646	0	-7.71582173711789	0	0.0538215111098674	0.926372905958598	10.5344455061413
96.907034322992	-2.39514633518779	1.95302050711568	-1.00303646414973e-06	0.00176727809073638	0.537261042064887	1.31393576375034e-05	-0.000467372100165189	-0.000415378057769053	-0.00241388557885351	0.000412630224527315	0.00146772854426555	0.0627729089693071	0.00441838633754289	0.474169385415824	-2.65723424297717e-05	-0.000118727459962939	4.99911871353907e-07	-0.548221623954788	0.903633400916607	-0.000154777147731484	0.00324009815527719	-0.00892706308798552	-0.0570103545689215	-0.999285950043105	-0.00195261132334639	0.0131177580271435	-0.454490937440133	0.080486292764576	0.00231061345252117	3.60181045668256e-05	96.907034322992	0	2.64839439860673	0	0.0401266678023348	0	320.74531221523	0	-0.0374922889699156	0	206.801276260981	0	19.8089331135214	0	12.0227256958457	0	15.2237413976967	0	4.88722972034576	0	0.577595894908806	0	-0.442852517414965	0	-9.78075533588837	0	-0.770819213366801	0	0	96.907034322992	0	2.64839439860673	0	0.0401266678023348	0	320.74531221523	0	-0.0374922889699156	0	206.801276260981	0	19.8089331135214	0	12.0227256958457	0	15.2237413976967	0	4.88722972034576	0	0.577595894908806	0	-0.442852517414965	0	-9.78075533588837	0	-0.770819213366801	-0.445521177438525	16.2190566847679
97.8926715866546	-1.39109522419053	1.29551969340944	4.13929935101518e-05	0.00128116702212288	0.537174623139864	3.79125008667905e-05	-0.000832460434191797	4.00299087668851e-05	-0.00206493268037484	0.00058547655074	0.000546380869355227	0.0629878519644829	0.00402221072061135	0.473887604018997	-2.64035495476933e-05	-0.00010835364142778	6.27927427345832e-05	-0.549446292972157	0.901904232593726	2.9728427760864e-05	0.00222879542893233	-0.00840431570304222	-0.0575410876786622	-0.995485040062089	-0.00356992572389984	0.0139659187080779	-0.455253132747807	0.0800384827231059	0.00183700961006427	-0.000496388380508312	97.8926715866546	0	0.704966238928453	0	1.8186994323255	0	324.662710658906	0	-3.60302617340317	0	210.054186987386	0	11.7557706571374	0	19.3132846254926	0	8.6074539336809	0	10.9058497323782	0	-0.29055515924034	0	0.494716650136018	0	-11.6204715593665	0	-2.31944051547338	0	0	97.8926715866546	0	0.704966238928453	0	1.8186994323255	0	324.662710658906	0	-3.60302617340317	0	210.054186987386	0	11.7557706571374	0	19.3132846254926	0	8.6074539336809	0	10.9058497323782	0	-0.29055515924034	0	0.494716650136018	0	-11.6204715593665	0	-2.31944051547338	-1.23201866923029	19.1461204592246
98.9651956620572	0.400612076251451	-0.918054086395536	-0.000484347388145658	0.00121125657885499	0.536209497228463	8.15783303287094e-06	-0.000643602264294623	1.12211705088928e-06	-0.00195441988461242	0.000314917565753381	0.000643579569873548	0.0629662686089657	0.00406486923554447	0.472760243147091	-4.58646212025183e-06	-4.64362661893305e-05	0.0013095324177513	-0.551685412839101	0.905301793849954	6.86864844662913e-07	0.00254160856505333	-0.00762261825572862	-0.0568045166128291	-0.996161350301934	-0.00180254286357685	0.0133704650763836	-0.457167466689664	0.08026765073977	0.00167677059005435	-0.0001840323592352	98.9651956620572	0	0.145940723098724	0	2.04890390441368	0	325.246746436212	0	-4.089608672303	0	210.562854273035	0	11.1554443357815	0	19.8101841724811	0	8.19717249157643	0	11.1981969582444	0	-0.755895448997041	0	0.679302549666026	0	-12.0329042509	0	-2.71467484257159	0	0	98.9651956620572	0	0.145940723098724	0	2.04890390441368	0	325.246746436212	0	-4.089608672303	0	210.562854273035	0	11.1554443357815	0	19.8101841724811	0	8.19717249157643	0	11.1981969582444	0	-0.755895448997041	0	0.679302549666026	0	-12.0329042509	0	-2.71467484257159	0.33951572958925	16.6338006649361
100.060100909467	1.99953478696117	-1.987367901193	-7.6021333079045e-06	0.000863833541656377	0.535269767426823	-5.50092638058099e-05	-0.000538106933754791	-5.32700272219549e-05	-0.00193914899845383	0.000815463552398729	0.00096054998318187	0.0635712339931422	0.00385718142225026	0.471577846790381	-5.29140591956976e-06	-3.25082073085928e-05	0.00123028929675458	-0.553033334822542	0.908312729041076	0.000721714991964216	0.00232326941642805	-0.00642060069902223	-0.0567580365716669	-0.99863075573575	7.18243704882926e-05	0.0130211944700678	-0.458188915720264	0.0804112662653313	0.00159534503684708	-9.97956654010903e-05	100.060100909467	0	1.52800979181499	0	0.233155994379476	0	327.22998406163	0	-6.54571041245497	0	213.692869786128	0	14.2438671882344	0	16.1343211150873	0	12.6634446258493	0	5.6403111239844	0	0.178111083293155	0	-0.352973697439104	0	-13.3359166139972	0	-4.32248985312082	0	0	100.060100909467	0	1.52800979181499	0	0.233155994379476	0	327.22998406163	0	-6.54571041245497	0	213.692869786128	0	14.2438671882344	0	16.1343211150873	0	12.6634446258493	0	5.6403111239844	0	0.178111083293155	0	-0.352973697439104	0	-13.3359166139972	0	-4.32248985312082	3.74667675895836	15.1035597309234
101.139814397208	2.48452750884836	-0.538185320847309	-3.99269756992063e-05	0.000625510041879161	0.534432829010598	1.84148046440166e-05	-0.000260569684294121	-9.25128116887542e-06	-0.00158655104928362	0.00124083558307324	0.00103678560983956	0.0639464989906963	0.0037007132281026	0.470525941635251	-1.32920706654117e-05	-8.79375076863348e-06	0.00116085144561708	-0.554132880741597	0.912010162812902	0.00274116976915775	0.00100039058726865	-0.00520697265424556	-0.0545847258099789	-1.0001137691542	-0.000733242628837354	0.0144427409235505	-0.459206668205516	0.0803951322086747	0.000554685480395338	1.45539578257245e-05	101.139814397208	0	4.07084507742028	0	-1.31690835923444	0	333.243002723364	0	-10.1351020727102	0	216.123118910324	0	28.5169918574466	0	7.78580311269389	0	18.2113112413335	0	1.60357724339761	0	0.933475397284697	0	-1.32522460695701	0	-15.6179879108348	0	-5.44833461436519	0	0	101.139814397208	0	4.07084507742028	0	-1.31690835923444	0	333.243002723364	0	-10.1351020727102	0	216.123118910324	0	28.5169918574466	0	7.78580311269389	0	18.2113112413335	0	1.60357724339761	0	0.933475397284697	0	-1.32522460695701	0	-15.6179879108348	0	-5.44833461436519	5.8023701028305	12.3111818997535
102.373226185809	1.40231978816786	1.76746342661918	-3.329186594894e-05	0.0002087373089393	0.533696334570386	1.10434641530153e-05	-0.00016133404576432	1.09180567086082e-05	-0.00162526650005847	0.00117662791295548	0.00153158843772399	0.065000003459705	0.00342784494718777	0.469453666186123	-2.22757405251526e-05	3.18226955555931e-06	0.000412645328403438	-0.555271817862339	0.908461848440496	0.00119046231754244	-7.56629950696213e-05	-0.00635316332243198	-0.0561254753089205	-1.00396424625872	-0.00244010892221205	0.0157901764017968	-0.459802124837519	0.0796620145519837	-0.000109477662869473	-0.000147180228866804	102.373226185809	0	6.62845821458564	0	-0.417012515447901	0	338.6740937925	0	-8.53331564425819	0	217.365216186199	0	40.288938534429	0	10.6738867416793	0	20.3962824376971	0	3.2860191278615	0	1.95775143180161	0	-0.67621862511541	0	-14.4413536439582	0	-4.58657683647117	0	0	102.373226185809	0	6.62845821458564	0	-0.417012515447901	0	338.6740937925	0	-8.53331564425819	0	217.365216186199	0	40.288938534429	0	10.6738867416793	0	20.3962824376971	0	3.2860191278615	0	1.95775143180161	0	-0.67621862511541	0	-14.4413536439582	0	-4.58657683647117	3.83731953230229	19.1632230203766
103.267443146417	-0.0761221125510499	1.75793371796313	5.46385332717106e-08	3.65005918601274e-06	0.532902043107315	1.04038167043473e-05	4.81302334300874e-06	0.000241248572108437	-0.00168686938850216	0.000779702302299935	0.00113493185262455	0.065276243694034	0.0029662653896992	0.468495074185678	-7.6906955293797e-06	-1.70352094928058e-06	0.000366633006230883	-0.555538314438178	0.906065302171961	0.00146324178807557	-2.41511954138709e-07	-0.00617948133532464	-0.0553691917639085	-1.00196920809834	-0.00262861712073036	0.0164742577729354	-0.4599489824989	0.0791961533113799	-3.0474053257793e-06	-1.61794471521389e-06	103.267443146417	0	7.24143531884608	0	1.30021778178693	0	339.259376552657	0	-7.3544220664222	0	220.667459209685	0	40.9120839213756	0	11.789825967803	0	22.6664910713316	0	9.64471666445325	0	2.4735475987805	0	0.161781168501148	0	-13.8674332683603	0	-3.59164555651059	0	0	103.267443146417	0	7.24143531884608	0	1.30021778178693	0	339.259376552657	0	-7.3544220664222	0	220.667459209685	0	40.9120839213756	0	11.789825967803	0	22.6664910713316	0	9.64471666445325	0	2.4735475987805	0	0.161781168501148	0	-13.8674332683603	0	-3.59164555651059	0.629894661965564	19.1789264582654
104.314494482219	-1.72870275259399	-0.152240861644279	-3.52104074149005e-05	0.000134732255585405	0.531798385224704	-0.00025823006085287	2.98958753642373e-06	0.000160194059267328	-0.00124082710214988	0.000734982505324544	0.000545668698890539	0.0655772850239883	0.00286728982331954	0.46720265407342	8.67688338562565e-06	1.80864769353505e-06	0.00110614665833052	-0.557266728536825	0.904672145753048	0.00275187430404973	1.22044558735047e-05	-0.00580918429845953	-0.0565795323681756	-1.00224283689613	-0.00244265776480653	0.0163961291960899	-0.461204320542689	0.0789146858916346	-0.000128204021100913	1.4417357517183e-06	104.314494482219	0	6.25129463496791	0	2.24734876459369	0	340.438937665423	0	-7.96680560392045	0	221.859014735036	0	39.3491331542568	0	12.3209570552863	0	22.0350585047817	0	11.2885687634025	0	1.71861273854986	0	0.863288711054659	0	-14.3659931419633	0	-4.12007856392805	0	0	104.314494482219	0	6.25129463496791	0	2.24734876459369	0	340.438937665423	0	-7.96680560392045	0	221.859014735036	0	39.3491331542568	0	12.3209570552863	0	22.0350585047817	0	11.2885687634025	0	1.71861273854986	0	0.863288711054659	0	-14.3659931419633	0	-4.12007856392805	-1.95806415272803	15.8657237641363
105.480032315862	-2.49955284712555	-1.95459805919535	5.61584069410929e-06	2.74492071876326e-06	0.530701641540498	0.000110748853151853	0.000199226130490521	0.000509591831556394	-0.00174926047346047	0.000257528962454493	5.90814974155579e-05	0.0657586029108089	0.00245881705420626	0.465913064700419	6.6595331065102e-05	2.32508800496188e-05	0.000904925029004839	-0.558209271540299	0.900339092223653	0.00242421320180271	-0.00138514190145456	-0.00640086441448313	-0.055304198814155	-1.00013349697309	-0.000864976425167526	0.0165498085931348	-0.461986955489544	0.0782874812752627	-0.000994713378372051	-6.04798892277795e-05	105.480032315862	0	3.64067735306715	0	0.815125338221031	0	346.349138552116	0	-4.61324126288791	0	223.959766431258	0	25.8387170314099	0	4.42432127607254	0	17.0078090937192	0	7.93829983297985	0	0.829678097181927	0	-0.08494877662181	0	-12.1822942370444	0	-3.10944881758993	0	0	105.480032315862	0	3.64067735306715	0	0.815125338221031	0	346.349138552116	0	-4.61324126288791	0	223.959766431258	0	25.8387170314099	0	4.42432127607254	0	17.0078090937192	0	7.93829983297985	0	0.829678097181927	0	-0.08494877662181	0	-12.1822942370444	0	-3.10944881758993	-1.31707028112642	4.9984861761706
106.307160383611	-2.0810720924033	-1.53082009477756	-5.71641407988113e-07	-1.7133528070209e-06	0.530251956723887	-0.000150252431041235	0.000472255665958298	0.000648529612887235	-0.00113238334278531	0.000554448290565422	0.000155128933635359	0.0661554267853438	0.00224492076860808	0.46528235957869	-3.45444204833197e-06	2.59449858879671e-05	0.000681342547096788	-0.558816615891122	0.898751346345932	0.00300363887273026	-0.00124476002915654	-0.00608640090384545	-0.055382939446451	-0.998949036953854	-0.00113633673387712	0.0173771832148376	-0.46237408798759	0.0778935613439315	-0.000802578557572844	-1.52785057099886e-06	106.307160383611	0	1.69159371997494	0	-0.7351915694416	0	350.954988604278	0	-0.946058287327198	0	226.881251165503	0	14.9252794218071	0	-4.27298643961282	0	10.0729046751591	0	2.40581127984738	0	0.249633279175221	0	-0.866715274639595	0	-10.3434385996754	0	-2.03159002826115	0	0	106.307160383611	0	1.69159371997494	0	-0.7351915694416	0	350.954988604278	0	-0.946058287327198	0	226.881251165503	0	14.9252794218071	0	-4.27298643961282	0	10.0729046751591	0	2.40581127984738	0	0.249633279175221	0	-0.866715274639595	0	-10.3434385996754	0	-2.03159002826115	0.635696710195777	-3.66076113692508
107.305766316683	-0.702573988739362	0.450687663637882	-0.000156582685568769	0.000277994217007485	0.529819446403869	-0.000661333739056891	0.000382355461511466	0.000756973717165015	-0.00107734314392663	0.000457941038974981	6.89264820061208e-06	0.0661561721398069	0.00241685006908374	0.464694525142977	6.44732227838071e-05	2.38387164308127e-06	0.000663828956286361	-0.559635103472487	0.894522181195015	0.00356369799723486	-0.0017389563916238	-0.00553206768636102	-0.0552509797905041	-0.996316996593231	-0.000625509767580351	0.0181764394272234	-0.46294615752663	0.0772198021474459	-0.000936160193618323	-6.34616410502254e-05	107.305766316683	0	0.242352115733032	0	-1.33656604217959	0	353.219681303216	0	0.161430645769961	0	227.584811420807	0	11.1813462461823	0	-6.30320606841234	0	8.78854844680794	0	1.5958587332454	0	-0.663841789595548	0	-1.34364705873079	0	-9.47186567158026	0	-1.44784255859018	0	0	107.305766316683	0	0.242352115733032	0	-1.33656604217959	0	353.219681303216	0	0.161430645769961	0	227.584811420807	0	11.1813462461823	0	-6.30320606841234	0	8.78854844680794	0	1.5958587332454	0	-0.663841789595548	0	-1.34364705873079	0	-9.47186567158026	0	-1.44784255859018	2.61865513553273	-4.56003831332583
108.428347545524	1.20131185581495	1.98763119917768	-0.000120740618216063	0.000342860109287624	0.529709600837998	-0.000761829843068028	0.000762133179504678	0.00137231191451989	-0.00120760547502651	-2.00147275123763e-05	-0.000198255747570011	0.0672997299986722	0.00257330764337402	0.464231109600621	2.75015781690041e-06	-3.72677294217495e-05	0.00142190500001647	-0.5601491588803	0.893331138898583	0.00324962593920183	-0.00266035651976292	-0.00381878394013359	-0.055261830982642	-0.99675740660745	-0.000364354158843915	0.0183604620880315	-0.463192350092722	0.0769024372194061	-0.00141238192460948	-0.000141574152975394	108.428347545524	0	0.539526927826036	0	0.237676983661214	0	353.64489009191	0	0.862928950497848	0	230.033108314862	0	11.4707605100536	0	-5.58508360069235	0	10.1926897444431	0	5.65370466208286	0	-0.412432598722492	0	-0.350239280495493	0	-9.14500843078094	0	-0.841253425139521	0	0	108.428347545524	0	0.539526927826036	0	0.237676983661214	0	353.64489009191	0	0.862928950497848	0	230.033108314862	0	11.4707605100536	0	-5.58508360069235	0	10.1926897444431	0	5.65370466208286	0	-0.412432598722492	0	-0.350239280495493	0	-9.14500843078094	0	-0.841253425139521	2.94266730212637	-3.56840708762799
109.237043472624	2.19047790673893	1.42141607000661	-3.12657913983882e-06	0.000175267993398896	0.529452290494184	-0.000567998728429075	0.000154125527630595	0.00133260374424812	-0.000605458609552619	-1.28068513245584e-05	-9.51411325938723e-06	0.0669994389621139	0.00240641230552386	0.463872739631887	2.26071927142275e-05	1.75143439932514e-06	0.00174123726399817	-0.560542029243979	0.893487064815587	0.00169365542168641	-0.00447421223892633	-0.00336073538026716	-0.0554323293466134	-0.997665607798786	-0.000849675649448474	0.0185963770623572	-0.463354377321531	0.0767569629746384	-0.00218911392929862	-0.000387254350789042	109.237043472624	0	1.94875579135632	0	1.71442812540722	0	356.167657957839	0	3.3987662882328	0	232.754394570593	0	16.0968877392388	0	-1.11094752256174	0	14.8009600215277	0	10.7096000686286	0	0.35163347644717	0	0.420273151337743	0	-7.79449810839224	0	0.561161325685623	0	0	109.237043472624	0	1.94875579135632	0	1.71442812540722	0	356.167657957839	0	3.3987662882328	0	232.754394570593	0	16.0968877392388	0	-1.11094752256174	0	14.8009600215277	0	10.7096000686286	0	0.35163347644717	0	0.420273151337743	0	-7.79449810839224	0	0.561161325685623	2.45975872538936	0.285221919996851
110.158359713045	2.47464030124922	-0.442402877323014	-3.02025413450177e-05	2.37746714772592e-07	0.529131696861019	-0.00081764021772664	6.3939680052004e-06	0.00152117471506578	-0.00114611821111759	3.15204515477604e-05	1.46248449403192e-05	0.0670987889500857	0.00227404814636321	0.463384263352999	1.24593850975004e-05	4.70906100897878e-06	0.0025663377639884	-0.560656861296421	0.891065876203143	0.00365906780700061	-0.00422122370965586	-0.00190839773025269	-0.0539547205699188	-0.996487717542694	-0.00151940767941405	0.0180846708349584	-0.46341307492772	0.0764491728908767	-0.00153235806680524	5.74782427869245e-07	110.158359713045	0	4.17539289041919	0	2.20915792958751	0	361.556598844297	0	4.55348710107151	0	233.296770535236	0	29.156973402748	0	1.5875492598834	0	16.0602536554712	0	11.2824396386341	0	0.959849151387946	0	0.825961922636399	0	-6.84443119786901	0	0.917448711203826	0	0	110.158359713045	0	4.17539289041919	0	2.20915792958751	0	361.556598844297	0	4.55348710107151	0	233.296770535236	0	29.156973402748	0	1.5875492598834	0	16.0602536554712	0	11.2824396386341	0	0.959849151387946	0	0.825961922636399	0	-6.84443119786901	0	0.917448711203826	2.26718055188995	2.84772078953257
111.099311791794	1.74133346094444	-1.90303904922143	3.86934190786457e-06	5.11751522609608e-05	0.529050437759959	-0.0011501137543638	0.000435927743753959	0.00125314034332013	-0.00107273722624112	0.000532345891234128	-0.000306323342049004	0.0671731737877775	0.00208178747278426	0.463128988633823	0.000126371866917041	8.99620917707616e-07	0.00259790266947895	-0.560986063200079	0.888870406947812	0.00289282834848716	-0.00384591512877645	-0.00148223144806273	-0.0552645933707169	-0.992308840861859	-0.00357276548338052	0.0177665377818523	-0.463346177276908	0.0761256817276131	-0.000895548202454686	-5.08686412999376e-06	111.099311791794	0	6.23348609703894	0	0.995217808977772	0	366.102123244118	0	1.98267976614847	0	235.03902163465	0	39.2874270428291	0	-3.91094855970089	0	19.655851804559	0	8.60445457197734	0	1.70941500899519	0	0.00297184215266182	0	-8.62133984185209	0	-0.096354285609881	0	0	111.099311791794	0	6.23348609703894	0	0.995217808977772	0	366.102123244118	0	1.98267976614847	0	235.03902163465	0	39.2874270428291	0	-3.91094855970089	0	19.655851804559	0	8.60445457197734	0	1.70941500899519	0	0.00297184215266182	0	-8.62133984185209	0	-0.096354285609881	2.76399318478242	-0.828472351360484
112.186049708337	0.0222481439689117	-1.27350159777838	-9.23378154628596e-05	-7.42402070713546e-06	0.529158726642198	-0.00127346859650664	0.00012078688891676	0.00214419967629024	-0.00114865999770742	0.000602165895941508	-1.42673900111461e-05	0.0669097200256125	0.00200179807850617	0.463064772785901	5.26915444557766e-05	2.5992706061534e-05	0.00202713469473881	-0.561114718059439	0.896213995772171	0.00258343312899031	-0.00421242666094189	-0.00245941835839345	-0.0543225525146385	-0.996006623096161	-0.00478586965863118	0.0196569149758478	-0.463343967877957	0.076397549822609	-0.000658455045226823	-2.22654014442114e-05	112.186049708337	0	7.24162530427428	0	-0.969535023654217	0	367.31076619994	0	0.0564133646996022	0	238.639537168482	0	40.9010233542811	0	-6.2607343400762	0	23.3522006302182	0	1.93043897454746	0	2.4750989246345	0	-1.02968066655871	0	-9.564178922566	0	-1.54853187266451	0	0	112.186049708337	0	7.24162530427428	0	-0.969535023654217	0	367.31076619994	0	0.0564133646996022	0	238.639537168482	0	40.9010233542811	0	-6.2607343400762	0	23.3522006302182	0	1.93043897454746	0	2.4750989246345	0	-1.02968066655871	0	-9.564178922566	0	-1.54853187266451	2.99791983418594	0.441733220034578
113.129603965471	-1.51458736855012	0.686560922236857	-0.00134562099539322	0.000834457869707442	0.530037499334704	-0.00159228795389367	0.000109965618557142	0.00187478818317628	-0.00104081771332616	1.9635497831206e-05	-5.57176683137723e-05	0.0665772516120867	0.00284301795486983	0.463797223091465	2.47110692012217e-05	-1.27535741307926e-05	0.000559992150633521	-0.560850971191414	0.901119867018461	0.00295030650298439	-0.0048168858763953	-0.00267362986084032	-0.0548643612161832	-0.995648085051707	-0.00440352044396306	0.0176282952883508	-0.462810232970947	0.076986142258703	-0.000537021702239048	-0.000339780363361263	113.129603965471	0	6.5099620704595	0	-1.27419477189263	0	368.066720848504	0	0.0496278631073769	0	239.051958776054	0	40.0289354431325	0	-6.13132344859628	0	23.1872524167669	0	1.60540256131051	0	1.87790624420685	0	-1.2832431134202	0	-9.57645918667409	0	-1.52024654478301	0	0	113.129603965471	0	6.5099620704595	0	-1.27419477189263	0	368.066720848504	0	0.0496278631073769	0	239.051958776054	0	40.0289354431325	0	-6.13132344859628	0	23.1872524167669	0	1.60540256131051	0	1.87790624420685	0	-1.2832431134202	0	-9.57645918667409	0	-1.52024654478301	1.77792195651783	2.09750488763133
114.092911907826	-2.42529484703172	1.97247969980848	-0.00121964475182956	0.000583725990891977	0.530679347809115	-0.000900589639735366	-0.000101991019535234	0.00184060114159827	-0.00104297190293487	0.000496414833507629	0.000148182567751864	0.0661634891525902	0.00272728321476715	0.46430204338841	-1.5540891271756e-06	-4.10895394344926e-05	2.58696148913029e-06	-0.560629301046349	0.903153823983792	-0.000159303153410246	-0.00127990179278711	-0.00445592479133513	-0.0525624049431808	-1.0052865408718	-0.00183271629920592	0.0165357271292128	-0.462669155514401	0.0771732536472289	0.000783372411149964	0.000163440919341579	114.092911907826	0	4.53735778308449	0	0.140926880569294	0	372.175110426975	0	-2.94713650444234	0	241.272885378224	0	31.3397196701661	0	0.299537916762161	0	18.3635825429145	0	5.26259899730369	0	1.05288991350897	0	-0.393581506825549	0	-11.4148976397668	0	-2.69202445586969	0	0	114.092911907826	0	4.53735778308449	0	0.140926880569294	0	372.175110426975	0	-2.94713650444234	0	241.272885378224	0	31.3397196701661	0	0.299537916762161	0	18.3635825429145	0	5.26259899730369	0	1.05288991350897	0	-0.393581506825549	0	-11.4148976397668	0	-2.69202445586969	-0.561560773708555	6.4404666566235
115.168435079755	-2.18458602724258	1.04494482131879	-0.000755824541110059	1.67741277922708e-05	0.531323291008569	0.000125930015421054	-0.000187633692703362	0.00197326181507728	-0.00206033425877819	0.000980812480384395	4.15380231984578e-05	0.0659517790715484	0.00244477843082228	0.464758376750324	-5.80758269638617e-05	-3.75244297959207e-05	9.9934828563097e-06	-0.561697336349779	0.907884585219402	0.000201660721940853	-5.62268826601431e-05	-0.00509273232450794	-0.0536244210323331	-0.998913795677904	-0.00113860262502267	0.0146745224665523	-0.463256977675014	0.0776961293366835	-2.89989801683847e-05	-3.10777456525278e-05	115.168435079755	0	1.93417998978728	0	1.98369096801779	0	378.483993695088	0	-7.43322195393034	0	244.520480338305	0	16.0309523363119	0	11.2318113655594	0	10.4217275188555	0	11.1162437510992	0	0.345532091218673	0	0.626591411796826	0	-13.8840543140165	0	-3.88543165786046	0	0	115.168435079755	0	1.93417998978728	0	1.98369096801779	0	378.483993695088	0	-7.43322195393034	0	244.520480338305	0	16.0309523363119	0	11.2318113655594	0	10.4217275188555	0	11.1162437510992	0	0.345532091218673	0	0.626591411796826	0	-13.8840543140165	0	-3.88543165786046	-2.18462412233263	12.0165132193641
116.366508858521	-0.560289460063551	-1.39300869525052	-0.00154360083597675	0.000522479136322662	0.532435735713493	-0.000419901118523619	-0.00089095993519773	-0.000360272314633332	-0.00128243047013873	0.00169163503184767	0.000655876331354071	0.0655660960757999	0.00265814035537734	0.465686342812019	-0.000626442527328947	-0.000732597167968633	-0.000208040001205641	-0.562583882327022	0.913690624909598	0.00276946887179142	0.000325867283004385	-0.00773337194605395	-0.0543323750533465	-1.00085460503539	0.000317658657595313	0.0131426873248268	-0.463621146881668	0.0782717808775212	-0.000146912776893492	-0.000365531601255922	116.366508858521	0	0.186853699360048	0	1.74074899929007	0	381.303756288732	0	-7.49061846303159	0	245.200607719025	0	11.1544230949782	0	11.8363485911158	0	9.60843242281024	0	10.7434420390194	0	-0.715182697456152	0	0.441091415527831	0	-13.9571143904592	0	-3.72449042414214	0	0	116.366508858521	0	0.186853699360048	0	1.74074899929007	0	381.303756288732	0	-7.49061846303159	0	245.200607719025	0	11.1544230949782	0	11.8363485911158	0	9.60843242281024	0	10.7434420390194	0	-0.715182697456152	0	0.441091415527831	0	-13.9571143904592	0	-3.72449042414214	-0.314743259454845	8.67387353576634
117.326748214572	1.08169237741879	-1.93553334895474	-0.00206715044223788	0.00066601933208592	0.53280099297096	-0.000111037427616598	-0.00175820473249254	-0.000136850967863664	-0.00184647348628249	0.002341628165918	0.00209794949029249	0.0635080414060253	0.00299307697903846	0.466129392039474	-0.000884129961279021	-0.00172675303774538	1.34149070814746e-05	-0.562193923598238	0.912255897676001	0.00269352569319244	1.69221674821442e-05	-0.00861414111587001	-0.0540165136485553	-0.996869828115925	0.00111720970713966	0.0101830751099433	-0.463005465423948	0.0783499558255241	1.45425293141305e-05	-0.000665581523069239	117.326748214572	0	0.448359574742292	0	-0.0231566823620859	0	381.594282039233	0	-8.0446468225469	0	248.471074200897	0	11.3498180243258	0	11.278339563723	0	10.7595571837994	0	4.62982783604962	0	-0.484920933922097	0	-0.470609228420103	0	-14.1910901025895	0	-4.21570130135667	0	0	117.326748214572	0	0.448359574742292	0	-0.0231566823620859	0	381.594282039233	0	-8.0446468225469	0	248.471074200897	0	11.3498180243258	0	11.278339563723	0	10.7595571837994	0	4.62982783604962	0	-0.484920933922097	0	-0.470609228420103	0	-14.1910901025895	0	-4.21570130135667	3.08510036220973	9.61421541645543
118.396120105862	2.32665957832777	-0.278847383187472	-0.0028432763544136	0.000285051170289053	0.533574892486123	-0.000378971748925639	-0.00107084972521558	-0.000935571041840486	-0.00142432915610454	0.00326716588240737	0.00188539283463764	0.0634902271405871	0.00272627524846016	0.466686589262493	-0.000199391822603094	-0.00150894188552225	3.17420573544893e-05	-0.562601236168519	0.91523711185802	0.00167804620326072	0.000814314179958915	-0.0106325232759489	-0.0535335701589493	-0.994113645558853	0.00217224928883517	0.00885595734671728	-0.463138792977424	0.0786198580673714	-2.14790240001831e-05	-4.13127126112942e-05	118.396120105862	0	2.36018830577138	0	-1.3670088418658	0	385.154678376615	0	-10.2597993748259	0	250.421234064606	0	18.2103337151258	0	7.47015069117654	0	13.7891571373284	0	1.56757600391589	0	0.490747238597143	0	-1.37018971192254	0	-15.7396794827641	0	-5.47886635145086	0	0	118.396120105862	0	2.36018830577138	0	-1.3670088418658	0	385.154678376615	0	-10.2597993748259	0	250.421234064606	0	18.2103337151258	0	7.47015069117654	0	13.7891571373284	0	1.56757600391589	0	0.490747238597143	0	-1.37018971192254	0	-15.7396794827641	0	-5.47886635145086	5.68100787411327	10.7289984145873
119.55837935159	2.26303790264183	1.81545713226153	-0.00349856744653586	5.00592553232295e-06	0.533991754179264	-0.000327261788644045	-0.00149078892264462	-0.00137428581050907	-0.00190220097511537	0.00263732988123638	0.00181457553222248	0.0629654398038283	0.0025496930403042	0.466954127901362	-0.000192652668994089	-0.00172501169494708	6.96446844508499e-07	-0.563088793707104	0.916179272640263	0.00194319678318953	-2.14740655410254e-05	-0.0121075045812315	-0.0550454821146256	-0.996762107719047	0.00169014059112952	0.00809292078803429	-0.463129569035575	0.078611024661889	-8.72602492546961e-06	-3.20349400965674e-05	119.55837935159	0	5.18482475285522	0	-0.329204225058118	0	392.024093321561	0	-7.74699324241545	0	251.801167844687	0	34.9277060645867	0	13.5597051329872	0	17.1036544676086	0	3.5434795948784	0	1.24792365598206	0	-0.62511876165397	0	-13.9265055659853	0	-4.79610456040466	0	0	119.55837935159	0	5.18482475285522	0	-0.329204225058118	0	392.024093321561	0	-7.74699324241545	0	251.801167844687	0	34.9277060645867	0	13.5597051329872	0	17.1036544676086	0	3.5434795948784	0	1.24792365598206	0	-0.62511876165397	0	-13.9265055659853	0	-4.79610456040466	4.60238548122122	20.7028042046812
120.541341357598	1.07621323105558	1.5952697857838	-0.0033425529992781	0.00020330636795632	0.534742154093631	-2.0432444583469e-05	-0.000994672824715805	-0.000446342875846231	-0.00148779825297494	0.0031047395948552	0.00240162388923727	0.0640755856450695	0.0026396074943298	0.467358504520673	-9.08306002678538e-06	-0.00115605824620699	9.64070116723469e-05	-0.562809687945163	0.917811502976291	0.00228160299964982	0.000264575342453789	-0.0120871646711785	-0.0545096308193283	-0.995902421139449	0.00240449968066294	0.00813388585751248	-0.462683041529534	0.07859499937566	1.1701039057425e-05	1.66432932847645e-05	120.541341357598	0	6.89337734670708	0	1.531786478171	0	395.112005378056	0	-4.48770940983171	0	255.335678942278	0	40.6961923528144	0	19.4812672288346	0	23.3367371055374	0	10.2762833771226	0	2.15969268388703	0	0.301822314742348	0	-12.3213982296231	0	-3.06902006369584	0	0	120.541341357598	0	6.89337734670708	0	1.531786478171	0	395.112005378056	0	-4.48770940983171	0	255.335678942278	0	40.6961923528144	0	19.4812672288346	0	23.3367371055374	0	10.2762833771226	0	2.15969268388703	0	0.301822314742348	0	-12.3213982296231	0	-3.06902006369584	1.55980335602061	26.2670777915464
121.625176404274	-0.775007459204869	-0.532936841726105	-0.00144352113654213	0.000622757748156928	0.536281094301675	-3.76901123446934e-05	-0.000647039242166146	5.52161576729152e-06	-0.00210642265872801	0.00113785755725337	0.00205101633194555	0.0636220853394896	0.00327911090753105	0.468708982059608	-6.22789007047413e-06	-0.000212967455731867	0.00114698851691784	-0.56232602391627	0.922167421849763	0.00207253891455979	0.000340444454945484	-0.0110010742521107	-0.0547062709175397	-0.996858691513278	0.00174399926318586	0.00731706000171983	-0.461918974661276	0.0789361198279693	5.03773942887164e-05	4.23443985198608e-06	121.625176404274	0	7.06566639987918	0	2.18722201017116	0	395.455431665852	0	-4.01504770071329	0	256.162582764069	0	40.8481140471257	0	19.7944151959122	0	23.8910483133343	0	11.259973971583	0	2.30778987287638	0	0.807283427369008	0	-11.9664547973575	0	-2.64518009565934	0	0	121.625176404274	0	7.06566639987918	0	2.18722201017116	0	395.455431665852	0	-4.01504770071329	0	256.162582764069	0	40.8481140471257	0	19.7944151959122	0	23.8910483133343	0	11.259973971583	0	2.30778987287638	0	0.807283427369008	0	-11.9664547973575	0	-2.64518009565934	-0.95036902776675	23.9666772430825
122.828777794656	-2.28874025351406	-1.99876701986531	-0.00108692763425731	0.0011529138847826	0.53761543655855	0.000488719663020393	9.64078404436538e-05	0.000540669699288081	-0.00251605306943627	-2.15352203205353e-05	0.000501533427566409	0.0626932816662405	0.00400315230129892	0.469910602745113	3.0217708024151e-05	-1.40776088187768e-05	0.00128304953978916	-0.561983751974989	0.923089702908197	0.00309449755208729	0.00198926109451353	-0.00994010304496908	-0.0553038464435348	-1.00019070447754	-0.00015994111975636	0.00666005499826948	-0.461218115145346	0.0789086241294373	0.000688727550712024	0.000247114145596411	122.828777794656	0	5.10497861089473	0	0.393234561288529	0	398.886857432871	0	-0.855272694472324	0	259.077910113724	0	34.5118367951664	0	13.9453446004579	0	18.4843618322489	0	6.25591871306139	0	1.2214773845786	0	-0.276903159126238	0	-10.1594720294072	0	-1.02081351315522	0	0	122.828777794656	0	5.10497861089473	0	0.393234561288529	0	398.886857432871	0	-0.855272694472324	0	259.077910113724	0	34.5118367951664	0	13.9453446004579	0	18.4843618322489	0	6.25591871306139	0	1.2214773845786	0	-0.276903159126238	0	-10.1594720294072	0	-1.02081351315522	-0.672538050129026	16.5007167937788
123.643751003333	-2.46941245200142	-1.21284144268488	-0.000903804919150081	0.00161370156342625	0.538503167714442	-0.000300487578703208	-5.93585901003225e-06	3.14402644351545e-05	-0.00174688221614404	0.000210934349735034	0.000658511392352385	0.0626569102946197	0.00445564844254406	0.470627269733443	-2.77766373480547e-07	-1.22807973537764e-05	0.00100891858817721	-0.561512404081524	0.922210676632284	0.00176016026265392	0.000308093220188288	-0.00999665513026544	-0.0543588121487798	-0.994576875081098	-0.000583343848737087	0.00598279789292142	-0.460674117657082	0.0787674439862786	-4.32985270162888e-06	3.81590783893685e-05	123.643751003333	0	3.11157134582521	0	-1.01118585377626	0	403.765663674713	0	2.57135905925328	0	261.54354477926	0	22.5640232199848	0	5.57927395005234	0	12.483207889974	0	1.85643124416622	0	0.700173152748903	0	-1.06002673692198	0	-8.24255465313673	0	-0.116034740954683	0	0	123.643751003333	0	3.11157134582521	0	-1.01118585377626	0	403.765663674713	0	2.57135905925328	0	261.54354477926	0	22.5640232199848	0	5.57927395005234	0	12.483207889974	0	1.85643124416622	0	0.700173152748903	0	-1.06002673692198	0	-8.24255465313673	0	-0.116034740954683	0.535290343521247	8.34541689463059
124.607028690853	-1.68513074012737	0.794269773955272	-1.7382227094265e-06	0.00145235726140426	0.538921010666182	-3.86886749460501e-06	7.80711164490578e-06	0.000161729763578493	-0.00216995194936378	0.000440839450931623	0.000788577909774806	0.0621621660771343	0.00447020816602807	0.470924605127068	1.84440163426268e-07	-2.8851143725056e-06	0.00134788212386396	-0.561192202519146	0.921067753844921	0.00349628537359079	-7.33691007020941e-06	-0.00873303315411412	-0.055813723988064	-0.992723525408334	-0.00112807776161045	0.00562071523580944	-0.459975436961933	0.0785404470526676	-4.80927946591207e-06	2.79550669027948e-05	124.607028690853	0	1.03141198652815	0	-1.23318114658131	0	408.309119590898	0	3.18087368475177	0	261.930866852667	0	12.5354071402031	0	3.97903667184603	0	11.5997875154224	0	1.62052903468189	0	-0.0793107475591412	0	-1.24484089368702	0	-7.72802208414935	0	-0.00386707073089148	0	0	124.607028690853	0	1.03141198652815	0	-1.23318114658131	0	408.309119590898	0	3.18087368475177	0	261.930866852667	0	12.5354071402031	0	3.97903667184603	0	11.5997875154224	0	1.62052903468189	0	-0.0793107475591412	0	-1.24484089368702	0	-7.72802208414935	0	-0.00386707073089148	1.52556196792831	6.88674471164979
125.670498399157	0.0119048237726533	2.00147044157155	6.98458299824153e-07	0.00133813953397859	0.539031995850906	-1.5389474017911e-06	5.94838570331869e-05	1.02831108345958e-05	-0.00187508124966733	0.000676702665718907	0.000709224959250026	0.0612592261607695	0.00444285729193874	0.470967508319115	-2.21252765724582e-06	3.79362281137252e-06	0.00173257102489187	-0.560502187371574	0.925814803958541	0.00222844164328101	-0.000341966591967815	-0.00552861543197347	-0.0550432798122192	-0.996143150357712	-0.00300678378348387	0.00887685564380176	-0.459200995127927	0.0784057664724017	-1.18223424878009e-05	-3.18748071176658e-06	125.670498399157	0	0.0979512868059658	0	0.44965986271925	0	409.388657425807	0	1.88982677971833	0	264.736817681418	0	11.1437857263732	0	5.3475334868627	0	9.70056535170132	0	6.48349976967405	0	-0.802232222386047	0	-0.251396021551057	0	-8.5902274478257	0	-1.04213882297694	0	0	125.670498399157	0	0.0979512868059658	0	0.44965986271925	0	409.388657425807	0	1.88982677971833	0	264.736817681418	0	11.1437857263732	0	5.3475334868627	0	9.70056535170132	0	6.48349976967405	0	-0.802232222386047	0	-0.251396021551057	0	-8.5902274478257	0	-1.04213882297694	1.55177654757132	6.86216302393853
126.696659634977	1.65416481080833	0.840276552817857	-2.87663099067092e-06	0.00172425515500298	0.53980201529784	-5.99873256344589e-08	0.000334589275353903	0.000762899773254444	-0.00209995293118057	-2.07326404452394e-05	0.0012203117356117	0.0622654310623785	0.00495206917356835	0.471399437450134	3.04852949805069e-07	0.000404257934680662	0.00129469324315311	-0.560357624231531	0.918542285469806	8.82574770534649e-05	-0.000923729593849926	-0.00449420246374749	-0.0557849904679138	-0.996305845868929	-0.00213008654144696	0.00943214597604496	-0.458717852973282	0.0774745312927118	-0.000468981388448784	-0.000147619360387386	126.696659634977	0	0.992518349589384	0	2.08538508811954	0	410.403543144573	0	3.14900204870657	0	267.471012309518	0	12.4274481193844	0	6.66337108770731	0	11.5736032566423	0	11.2212338175655	0	-0.102566897821648	0	0.712311143273059	0	-7.75641503763425	0	-0.0230139349804863	0	0	126.696659634977	0	0.992518349589384	0	2.08538508811954	0	410.403543144573	0	3.14900204870657	0	267.471012309518	0	12.4274481193844	0	6.66337108770731	0	11.5736032566423	0	11.2212338175655	0	-0.102566897821648	0	0.712311143273059	0	-7.75641503763425	0	-0.0230139349804863	1.54620999226345	6.29145799377672
127.796843208781	2.49241962759238	-1.40023611994558	9.15719625697313e-06	0.00152867761023867	0.540008679601229	-0.000139550636453924	0.000154477664573978	0.00046629919530828	-0.0025036977063268	0.00026785317967655	0.00138823355166112	0.0621826416978417	0.00494048398988885	0.471414869846465	4.20808747456711e-05	6.22792160397646e-05	0.00146718871311701	-0.559885666984778	0.914156762705548	0.000983081855475423	-0.0018563675011399	-0.0023304026993966	-0.0545685484172491	-0.998035462944865	-0.000570855608848459	0.0104206162508849	-0.458133365215928	0.0767421994739698	-0.00115257581957579	-2.39682749205284e-05	127.796843208781	0	3.393279610964	0	1.73448544798477	0	415.710816794426	0	2.20387422640045	0	268.067310839375	0	24.2988496482795	0	4.20397538926503	0	12.9632516404208	0	10.7439603874457	0	0.769787335861031	0	0.435377044018104	0	-8.51356478272051	0	-0.206801373184304	0	0	127.796843208781	0	3.393279610964	0	1.73448544798477	0	415.710816794426	0	2.20387422640045	0	268.067310839375	0	24.2988496482795	0	4.20397538926503	0	12.9632516404208	0	10.7439603874457	0	0.769787335861031	0	0.435377044018104	0	-8.51356478272051	0	-0.206801373184304	2.75365248969324	4.3377849752424
128.604315706114	2.20850272740039	-1.99178878183604	-2.62130273063504e-05	0.00144340010054428	0.540034131503504	-4.0577449075887e-05	0.000406385368504386	0.000126670607553333	-0.00238865333400149	0.00036435928063353	0.00124439718084674	0.0622354101854118	0.00492359618898542	0.471294056858122	2.7337369143404e-05	1.4647388000136e-05	0.00144628612805156	-0.559891427589522	0.910792378769225	0.000937289788592077	-0.00220036458993359	-0.000693379436598547	-0.0555880370902863	-0.995620101880485	-4.18580620164782e-05	0.010545934649622	-0.457814731014157	0.0762767614592348	-0.00143109607445826	1.32528121505599e-05	128.604315706114	0	5.3434104752778	0	0.267420439123426	0	420.426743934531	0	-1.3290064760281	0	270.759338147063	0	35.7176092421486	0	-4.31507048827749	0	19.4280341729261	0	5.75990900951085	0	1.30405367046236	0	-0.334822085956617	0	-10.3759339954931	0	-1.18502227311799	0	0	128.604315706114	0	5.3434104752778	0	0.267420439123426	0	420.426743934531	0	-1.3290064760281	0	270.759338147063	0	35.7176092421486	0	-4.31507048827749	0	19.4280341729261	0	5.75990900951085	0	1.30405367046236	0	-0.334822085956617	0	-10.3759339954931	0	-1.18502227311799	3.95259364464541	-1.34234224357335
129.843489404604	0.53712669189749	-0.22746477978731	0.000325658789864486	0.000999665034540238	0.539370455661779	-2.8971483320408e-06	0.00056303336810482	4.50984018441674e-05	-0.00193295049880907	0.000200819881881522	0.000588686816881222	0.0623741957237025	0.00458610932195771	0.470411923847698	5.12609645256869e-07	2.32086873339772e-06	7.34098351733182e-05	-0.56114551670212	0.910783497172687	0.000710767489189809	-0.000324047634328612	-0.00156818334699418	-0.0546154900811764	-0.99683540684273	-0.000942382111916077	0.0115905532013185	-0.458735718167387	0.0759290653029678	-0.00021069725097499	0.000641705933926211	129.843489404604	0	7.15897564946141	0	-1.37151785355155	0	423.384692275368	0	-4.05347103617073	0	273.281047401194	0	40.8919601858345	0	-9.12610516493533	0	23.9116041921134	0	1.57420934104331	0	2.39403456350537	0	-1.37537463237543	0	-12.0016479970831	0	-2.68048381118579	0	0	129.843489404604	0	7.15897564946141	0	-1.37151785355155	0	423.384692275368	0	-4.05347103617073	0	273.281047401194	0	40.8919601858345	0	-9.12610516493533	0	23.9116041921134	0	1.57420934104331	0	2.39403456350537	0	-1.37537463237543	0	-12.0016479970831	0	-2.68048381118579	3.91780275186186	-0.922296503849624
131.005422462087	-1.40643445801409	1.83648544328535	0.000157623174835502	0.000815492287100483	0.538339278532296	4.38039914632636e-05	0.00071324527983987	0.000106824242097874	-0.00193182537582883	0.000744807470673301	0.000839039804934284	0.0629070348283248	0.00455021951359115	0.469135622886941	-1.17350192503779e-06	2.76176292631011e-05	0.000329215183052381	-0.56150529704005	0.907701605393479	0.000703840972513822	-0.000177092390068534	-0.00143561346929724	-0.0547218439109609	-0.994763229898622	0.00019864352077284	0.0117990176536814	-0.458723699053264	0.0754217778387951	-3.08977136770301e-05	5.00135234751138e-05	131.005422462087	0	6.62283287949624	0	-0.284723766433152	0	424.006244686079	0	-4.95926769044262	0	274.736966331993	0	40.2719920286887	0	-8.19974278590003	0	22.5297180351907	0	3.69112537714028	0	1.9544290138933	0	-0.601221663399735	0	-12.5888713021922	0	-3.42605187935676	0	0	131.005422462087	0	6.62283287949624	0	-0.284723766433152	0	424.006244686079	0	-4.95926769044262	0	274.736966331993	0	40.2719920286887	0	-8.19974278590003	0	22.5297180351907	0	3.69112537714028	0	1.9544290138933	0	-0.601221663399735	0	-12.5888713021922	0	-3.42605187935676	0.896274102364265	0.449030533876337
131.865478920746	-2.32954050152085	1.71578611908852	2.90472533049156e-05	0.000527166867676869	0.537611325580047	0.000343531844901976	0.000162525307495103	6.08365758279414e-05	-0.00215276143859566	0.00112629241966036	0.000791522633579247	0.0633137831269152	0.00439712037459666	0.468224180902037	-8.51369101210527e-06	-4.92284811412549e-06	0.000106592895856744	-0.561963010620646	0.908250966264853	4.89246980561804e-05	0.000634164860654161	-0.0016325359529953	-0.0548675566497541	-0.999951834560096	0.000128222766528369	0.0126518732968781	-0.458907919473487	0.075226076011706	0.000162911877222854	0.000195076994721465	131.865478920746	0	4.96582345663572	0	1.36810564927384	0	427.261084129387	0	-8.13698656647325	0	277.918092556601	0	33.7650329995773	0	-1.97363705614363	0	16.4256476181396	0	9.82251283669429	0	1.17741776620395	0	0.204148666768748	0	-14.1424037680456	0	-4.92307588790137	0	0	131.865478920746	0	4.96582345663572	0	1.36810564927384	0	427.261084129387	0	-8.13698656647325	0	277.918092556601	0	33.7650329995773	0	-1.97363705614363	0	16.4256476181396	0	9.82251283669429	0	1.17741776620395	0	0.204148666768748	0	-14.1424037680456	0	-4.92307588790137	-1.68941866905311	3.25758199738165
132.851384721915	-2.37374253330691	-0.104148785598261	3.43268085811017e-05	0.000359854999370411	0.536814291773898	4.29783070311527e-05	0.000217086893129707	3.15144823612598e-05	-0.0016699424213176	0.00136882307430012	0.000968385211318187	0.0636241554253439	0.0042851324163598	0.467234175641969	-2.68029032820562e-06	1.43378762945147e-05	2.00952487730368e-05	-0.562381902463283	0.906991793009626	-8.49450262267695e-05	0.000793228445949673	-0.00199073277960283	-0.0548299695730035	-0.998787120551731	-0.000598856388278904	0.013890771714042	-0.459040929253537	0.0747890176840211	1.72955370786826e-05	6.48735438192391e-06	132.851384721915	0	2.5504650250993	0	2.25067820576604	0	433.180523011851	0	-10.2941205622271	0	278.992779885453	0	19.2529435341834	0	3.30101612895153	0	13.8123098788614	0	11.2643227551057	0	0.549229590609536	0	0.870042651645199	0	-15.7745653352272	0	-5.48916993314707	0	0	132.851384721915	0	2.5504650250993	0	2.25067820576604	0	433.180523011851	0	-10.2941205622271	0	278.992779885453	0	19.2529435341834	0	3.30101612895153	0	13.8123098788614	0	11.2643227551057	0	0.549229590609536	0	0.870042651645199	0	-15.7745653352272	0	-5.48916993314707	-2.63548415450955	3.41718215953514
133.81184538469	-1.36921124745131	-1.79085520472924	1.87850206516523e-05	0.000112369025565446	0.536269155908838	4.50657670863119e-06	0.0001476235627567	1.39037425145663e-05	-0.0016328771463339	0.00122264920758023	0.00151431618565171	0.0647070748256773	0.00413931123602933	0.466390633815678	3.22323127229397e-05	1.81820987026969e-05	-1.19655003837613e-05	-0.562152576130198	0.905633681767738	-0.000356287658328616	0.000821870702094313	-0.00222003876745811	-0.053884532509205	-0.998863284624358	-0.000486969916577093	0.015191846066085	-0.458705974237873	0.0743271720896394	4.52965235514144e-05	4.83710973555507e-05	133.81184538469	0	0.682140455367182	0	1.24517904074431	0	436.897843250527	0	-8.47595887219038	0	280.283873515098	0	11.706256499408	0	-0.0594342940758721	0	11.585183950778	0	9.44126928732736	0	-0.306145588063413	0	0.135645138416904	0	-14.4114733039571	0	-4.54671220080615	0	0	133.81184538469	0	0.682140455367182	0	1.24517904074431	0	436.897843250527	0	-8.47595887219038	0	280.283873515098	0	11.706256499408	0	-0.0594342940758721	0	11.585183950778	0	9.44126928732736	0	-0.306145588063413	0	0.135645138416904	0	-14.4114733039571	0	-4.54671220080615	-0.636520634350655	-2.48678848720785
134.665678210998	0.0451359406914557	-1.77697837756037	-6.49331231968156e-07	1.65232292894e-06	0.535507298216505	-2.02927595322067e-05	-1.07126443967039e-06	-0.000208479377501526	-0.00175044572826968	0.000845238291330601	0.0011565784093906	0.0649124318584446	0.00376004290793536	0.4654769843373	3.35601718807858e-06	1.6077674733785e-06	1.11565582203901e-05	-0.56209955584245	0.906154765422038	-0.000140332774534539	0.000643385964270557	-0.00304951731949158	-0.0541152681048902	-0.999384083849871	-0.000218682099416518	0.0168713571722393	-0.458427998427565	0.0740195523042806	0.000104061373415328	6.10060706300624e-05	134.665678210998	0	0.0995746235664391	0	-0.400604740541884	0	437.439401973054	0	-7.35110963896238	0	283.45974444867	0	11.1436198378253	0	-1.09765875850551	0	9.41101060587334	0	3.30603739843966	0	-0.800689837603412	0	-0.662748459986335	0	-13.8673229972964	0	-3.58954423128488	0	0	134.665678210998	0	0.0995746235664391	0	-0.400604740541884	0	437.439401973054	0	-7.35110963896238	0	283.45974444867	0	11.1436198378253	0	-1.09765875850551	0	9.41101060587334	0	3.30603739843966	0	-0.800689837603412	0	-0.662748459986335	0	-13.8673229972964	0	-3.58954423128488	2.43524234418711	-2.43511701503566
135.714077153709	1.70797664232904	0.119335466839271	1.69786374002855e-05	0.000127783991550147	0.534422969792696	0.000181210151389927	-1.92285478176416e-05	-0.000177513307350475	-0.00132641044500882	0.000736568515687292	0.000506153367477953	0.065227031621302	0.00362437837856937	0.464199897776705	-1.76332671423346e-05	-1.42724377213513e-05	9.46997736249647e-08	-0.562421297004469	0.907923989719563	-1.0308398192785e-05	0.00134789943205938	-0.00324238569953438	-0.0539743657721269	-0.999651619872299	-0.000577143489621248	0.0167778270129667	-0.458534724402217	0.074028057179187	0.000568786869495568	0.000696031044696241	135.714077153709	0	1.06264279857033	0	-1.38096215540862	0	438.570651071713	0	-7.96809957045492	0	284.707757145125	0	12.6234385769702	0	-1.6334689110487	0	10.0456288940308	0	1.56070855047733	0	-0.0608795372045128	0	-1.38304187883726	0	-14.3694358158959	0	-4.12144080450719	0	0	135.714077153709	0	1.06264279857033	0	-1.38096215540862	0	438.570651071713	0	-7.96809957045492	0	284.707757145125	0	12.6234385769702	0	-1.6334689110487	0	10.0456288940308	0	1.56070855047733	0	-0.0608795372045128	0	-1.38304187883726	0	-14.3694358158959	0	-4.12144080450719	5.06654904702245	0.872561850354962
136.747335163582	2.48843469418559	1.86147173636633	4.52187721722693e-06	8.62389491045112e-06	0.533494088209066	-4.87126373032022e-05	-7.47614392077975e-05	-0.000362244164399309	-0.00163570711232221	0.000579671479364294	0.000206472094239257	0.0655403208215642	0.00322243853744589	0.463077374478761	-3.20756756704362e-05	-2.82887860890103e-05	8.88089637702755e-06	-0.562427778459213	0.905892664923235	-0.000956770414146683	0.00158389798333307	-0.00350714796362469	-0.05457419709478	-0.99907968926832	-0.000685565349247925	0.0169017307145443	-0.458254751199615	0.0736408651316023	0.000535380174080239	0.000651107816505001	136.747335163582	0	3.33034723160709	0	-0.231128045633934	0	443.603015790623	0	-5.32120353196932	0	286.263750994512	0	23.9050210828275	0	4.49617981972792	0	13.7129864522856	0	3.86798975703609	0	0.754826055795448	0	-0.572554908043437	0	-12.5313983780421	0	-3.27980680553203	0	0	136.747335163582	0	3.33034723160709	0	-0.231128045633934	0	443.603015790623	0	-5.32120353196932	0	286.263750994512	0	23.9050210828275	0	4.49617981972792	0	13.7129864522856	0	3.86798975703609	0	0.754826055795448	0	-0.572554908043437	0	-12.5313983780421	0	-3.27980680553203	4.71479105141589	9.86973970960055
137.616720660533	2.17827367907149	1.67012402389978	3.03660245587291e-06	7.9483421003495e-06	0.532939046772428	8.55484651035663e-05	-0.000450919973834528	-0.000717385565570844	-0.00125066781818068	0.000411069613288283	7.6337730623046e-05	0.0657767903811709	0.00302381090433844	0.462356664609978	-1.11661386627274e-05	-2.05239474009234e-06	-9.78136525932711e-06	-0.562148864742362	0.90419134264551	-0.00113718349066791	0.00125464885691629	-0.00370426821418455	-0.0549214365581776	-1.00084218664391	-0.00124647304792683	0.0171284102306269	-0.457783282339583	0.0733060687950238	0.000172929509015523	0.000134464399491069	137.616720660533	0	5.42380914035621	0	1.43297808244659	0	448.652057336872	0	-1.30773478316125	0	289.455658362215	0	36.1010270626124	0	14.1904364819793	0	21.4226094626812	0	10.0023471102505	0	1.33416690500107	0	0.242952038323179	0	-10.5694799491809	0	-2.17532657581539	0	0	137.616720660533	0	5.42380914035621	0	1.43297808244659	0	448.652057336872	0	-1.30773478316125	0	289.455658362215	0	36.1010270626124	0	14.1904364819793	0	21.4226094626812	0	10.0023471102505	0	1.33416690500107	0	0.242952038323179	0	-10.5694799491809	0	-2.17532657581539	2.75749957081355	19.8152380872951
138.62498718802	0.863210422405085	-0.238058966330073	7.66710405144953e-05	0.000180985180178906	0.532593586283128	0.00056166521029128	-0.000193606765984143	-0.000745106697793634	-0.00112221772338181	0.000516958638799334	-9.43903477149962e-06	0.0657856417585283	0.00302439590239498	0.461851146100065	-5.01090884727707e-06	-2.82727502520037e-05	6.10934346379793e-05	-0.561695630777728	0.900225591603086	-0.000447162422091829	0.00070615606648754	-0.00392061312855458	-0.054267062755669	-0.998895849937999	-0.00109124972069643	0.017930752948868	-0.457224028909399	0.0726580909480919	3.31479058546319e-06	-1.28600967416044e-06	138.62498718802	0	7.0239327750923	0	2.23872961724006	0	451.340149004644	0	0.189162572934975	0	290.419738676535	0	40.8273082637278	0	17.0148493159985	0	23.2787988215808	0	11.2533748941584	0	2.26957777668189	0	0.859573080687458	0	-9.44549174863083	0	-1.42349375230862	0	0	138.62498718802	0	7.0239327750923	0	2.23872961724006	0	451.340149004644	0	0.189162572934975	0	290.419738676535	0	40.8273082637278	0	17.0148493159985	0	23.2787988215808	0	11.2533748941584	0	2.26957777668189	0	0.859573080687458	0	-9.44549174863083	0	-1.42349375230862	0.637435841130213	21.5267330327272
139.742119597369	-1.04205323777429	-1.95028923512646	5.43905339492964e-05	0.000339583027009068	0.532638906460403	0.000543609261260016	-0.000801459214478771	-0.00174611005278657	-0.00131815699617178	4.44510386976533e-05	-8.05652529461326e-05	0.0675105550149829	0.00327655219750006	0.461463999126266	1.01824479085555e-05	-3.66213384690415e-05	-0.000250866332866768	-0.561146246642592	0.902257600551458	6.4940823327328e-05	0.000816919406795646	-0.00473241030408132	-0.0544618341947819	-1.00065638964688	-0.00116060956813613	0.0182907918562296	-0.456453315700756	0.0726103726346875	0.000116692754531462	0.000156414186275269	139.742119597369	0	6.91710954902292	0	0.832797701328259	0	451.696010437938	0	0.639090965186123	0	292.482912244166	0	40.7298859130534	0	16.5310481062973	0	22.3292973865077	0	7.97341223504661	0	2.17825735009735	0	-0.072049619535025	0	-9.24913635709056	0	-1.02120736164802	0	0	139.742119597369	0	6.91710954902292	0	0.832797701328259	0	451.696010437938	0	0.639090965186123	0	292.482912244166	0	40.7298859130534	0	16.5310481062973	0	22.3292973865077	0	7.97341223504661	0	2.17825735009735	0	-0.072049619535025	0	-9.24913635709056	0	-1.02120736164802	0.140218942739766	20.6405304679779
140.612680692872	-2.15558476592325	-1.48291287637805	-6.19457239889557e-06	7.8043486314479e-05	0.532199833930795	0.000544323492348136	-9.39433231094013e-05	-0.00129327735412872	-0.00062887349614265	-1.94297594993147e-05	-0.000113272927114866	0.0665456411569221	0.00301283931793162	0.461005852369139	-1.36809781478853e-06	-3.88501235294514e-05	-0.000185983472781869	-0.561089760705989	0.903737007435832	-7.29650105403402e-05	0.00166829423289562	-0.00441797693007474	-0.0548888371221731	-0.998519660149426	-0.00249340372757517	0.0177955957954855	-0.456167806964927	0.0726602139457063	4.44622168291683e-06	0.000299813009925538	140.612680692872	0	5.48080793908241	0	-0.786951723397436	0	454.157333160785	0	3.27416517523536	0	295.516565554468	0	36.372269640769	0	12.0782739780355	0	17.4589021876794	0	2.25764471346373	0	1.35543762739678	0	-0.896649542572701	0	-7.88001337702275	0	0.514391436992055	0	0	140.612680692872	0	5.48080793908241	0	-0.786951723397436	0	454.157333160785	0	3.27416517523536	0	295.516565554468	0	36.372269640769	0	12.0782739780355	0	17.4589021876794	0	2.25764471346373	0	1.35543762739678	0	-0.896649542572701	0	-7.88001337702275	0	0.514391436992055	0.644102818256575	16.8524512548817
141.835465334537	-2.3689134963331	0.976599147988586	4.80656569483542e-05	1.39332046485413e-05	0.531918122056572	0.00126935350838892	-9.8688905033766e-05	-0.00141023057955897	-0.00168432920312864	0.000406676560548084	-1.27802473678698e-05	0.0667257542955945	0.00273613819728724	0.460493515419932	-6.93299695399189e-05	-2.98780574306098e-05	-0.000373004237971453	-0.560604776414922	0.903472442502957	-0.00061146047186121	0.000997681344700697	-0.0049806635726365	-0.0542034716569325	-0.997804500994758	-0.00397534720063013	0.0173836594115626	-0.45552498792215	0.0724762614451564	2.6227158912306e-05	3.29823255496924e-05	141.835465334537	0	2.53235172340462	0	-1.15340798201452	0	461.277086813477	0	4.10360782353218	0	296.283294193841	0	19.15631563402	0	10.1994946394768	0	15.6783438589493	0	1.66954301935962	0	0.543243233364747	0	-1.1730093271144	0	-7.25334503432166	0	0.795866740125759	0	0	141.835465334537	0	2.53235172340462	0	-1.15340798201452	0	461.277086813477	0	4.10360782353218	0	296.283294193841	0	19.15631563402	0	10.1994946394768	0	15.6783438589493	0	1.66954301935962	0	0.543243233364747	0	-1.1730093271144	0	-7.25334503432166	0	0.795866740125759	0.773329657862659	14.8471651283755
142.863565715289	-1.25704136570175	1.9947572045958	-1.60100693914706e-06	0.000128074446562447	0.531549484952434	0.000959404484506542	1.43671105087247e-05	-0.00205500313598098	-0.000933773911360469	4.62899949807991e-05	0.000392018359671383	0.0656120432262292	0.00265697372119331	0.460095648349307	3.63041555013052e-06	4.50462673050651e-06	-0.000503205220431935	-0.560140504714196	0.901236768653686	-0.00032359562990311	0.00115648100761746	-0.00558609732673231	-0.054247294391559	-0.997878217403156	-0.00348799676996734	0.0168483607793636	-0.454858020556513	0.0721534113866939	-8.44824729690006e-06	4.85283028456403e-05	142.863565715289	0	0.583712304258442	0	0.560767808925578	0	465.079597802852	0	0.951420378113994	0	299.241056358605	0	11.5461501204919	0	16.1710703110475	0	10.3838992933206	0	6.91326750768011	0	-0.379762042962943	0	-0.198776459334078	0	-9.10358920358075	0	-0.773742129986136	0	0	142.863565715289	0	0.583712304258442	0	0.560767808925578	0	465.079597802852	0	0.951420378113994	0	299.241056358605	0	11.5461501204919	0	16.1710703110475	0	10.3838992933206	0	6.91326750768011	0	-0.379762042962943	0	-0.198776459334078	0	-9.10358920358075	0	-0.773742129986136	0.160860844076264	18.1905139976514
143.837688284821	0.389280624172544	0.833862795617401	0.000405579977616183	6.96274086165513e-05	0.53239502161691	0.00118365298493587	-3.4051875244934e-06	-0.00165703199782491	-0.0011575839837398	0.000261754170375258	-1.4895704522376e-06	0.0666030949552763	0.00252136276705038	0.460605558872838	-1.37533761718137e-06	3.48927037495373e-05	7.06389981749955e-05	-0.559362398470708	0.903363449411112	1.38562276499698e-05	0.000505482173241438	-0.00511656271630854	-0.0543290489805294	-0.997970232835219	-0.0034820712600047	0.0171589527467237	-0.453889192608737	0.0721497236404424	7.11126146680878e-06	2.55135666836292e-05	143.837688284821	0	0.143768110474445	0	2.08694576788573	0	465.501970804489	0	0.102125041959147	0	301.750514294803	0	11.1580830104906	0	16.9615155740877	0	8.76919645557278	0	11.1951159798445	0	-0.758407343934625	0	0.717339719381	0	-9.52750564135349	0	-1.50460852394284	0	0	143.837688284821	0	0.143768110474445	0	2.08694576788573	0	465.501970804489	0	0.102125041959147	0	301.750514294803	0	11.1580830104906	0	16.9615155740877	0	8.76919645557278	0	11.1951159798445	0	-0.758407343934625	0	0.717339719381	0	-9.52750564135349	0	-1.50460852394284	0.290242743551167	15.8690563560557
144.92956256076	1.98774618565599	-1.39505572027057	0.000895070170211481	0.000336248937652919	0.533385337183322	5.13525006482767e-05	0.000633331598873782	-0.00238764799990663	-0.00230508110798086	0.00143639581408639	-0.000377356665859408	0.0664295246966243	0.00304453642194883	0.461400811324781	0.000444011434629642	0.000323725719997081	-0.000194640106488893	-0.558328748610257	0.906379347998943	-0.00237926215217955	0.00170510043791553	-0.00577010992165288	-0.0561950024239907	-0.99654454295372	-0.00450139453548568	0.0152813631975402	-0.452391941228567	0.07251744934144	0.000903082231022403	0.000694521121254836	144.92956256076	0	1.50839878861731	0	1.73647608232926	0	467.444961402803	0	-0.672182522786583	0	302.339790788658	0	14.1626184283723	0	15.5173335804013	0	9.69949064678323	0	10.7223271577415	0	0.169524368891867	0	0.440181694953257	0	-10.1569274066594	0	-1.91058637108991	0	0	144.92956256076	0	1.50839878861731	0	1.73647608232926	0	467.444961402803	0	-0.672182522786583	0	302.339790788658	0	14.1626184283723	0	15.5173335804013	0	9.69949064678323	0	10.7223271577415	0	0.169524368891867	0	0.440181694953257	0	-10.1569274066594	0	-1.91058637108991	2.2313995283382	13.9056291771888
145.867605245675	2.50012213501335	-1.94521106528115	0.00114911686245758	0.000402483821398998	0.53368308415728	0.00122266057778884	3.61929305888681e-06	-0.00156807545623442	-0.00107234083628974	0.000453612465830106	7.601695045099e-05	0.0656636307483397	0.00307873500030513	0.461622227925141	-2.99532638132092e-06	1.38375097643452e-05	2.03372188144858e-06	-0.557560948044742	0.912912675292328	0.000692096159845655	-0.00114485519461563	-0.00330993395387573	-0.0540093849674966	-1.00281920300936	-0.00194373518344172	0.0142676781268452	-0.451662075715371	0.0731243064673934	-0.000106622314260706	6.05256936000037e-07	145.867605245675	0	3.69287265429791	0	0.0145875588673605	0	472.55420489896	0	-4.70728753655878	0	305.530294722357	0	26.1617609372142	0	6.02408704892428	0	17.2181702905426	0	4.76151884631693	0	0.842520659448122	0	-0.450671942091104	0	-12.2268490180054	0	-3.12981092417166	0	0	145.867605245675	0	3.69287265429791	0	0.0145875588673605	0	472.55420489896	0	-4.70728753655878	0	305.530294722357	0	26.1617609372142	0	6.02408704892428	0	17.2181702905426	0	4.76151884631693	0	0.842520659448122	0	-0.450671942091104	0	-12.2268490180054	0	-3.12981092417166	4.48353026050419	7.78371413941085
146.740370853905	2.03925524656685	-0.738971029105575	0.000545046277671715	4.65481138534576e-06	0.534060929756277	-0.000153915797498929	3.96263419799159e-05	-0.00169598946194632	-0.00206194150794588	0.000948381966329722	0.000131872926034429	0.0651320486871576	0.00272752065214854	0.461903265873693	8.45664313516909e-06	2.14633888752855e-05	-1.54395223400847e-05	-0.557837137744077	0.914415325915092	-0.000882351396943981	0.000154628260757327	-0.00259204312896272	-0.0559416895679366	-0.997426681371994	-0.00156838432126906	0.0121352106018746	-0.451440343193004	0.0734051042579309	0.000514321883570044	0.000242890407296316	146.740370853905	0	5.7376270582135	0	-1.25567124860007	0	477.361338912609	0	-7.72609735452371	0	307.490487723499	0	37.5004878903915	0	-1.16978608177524	0	21.9282522252063	0	1.59899910663382	0	1.46175791004617	0	-1.26367544469301	0	-14.1396018655389	0	-4.0025278607319	0	0	146.740370853905	0	5.7376270582135	0	-1.25567124860007	0	477.361338912609	0	-7.72609735452371	0	307.490487723499	0	37.5004878903915	0	-1.16978608177524	0	21.9282522252063	0	1.59899910663382	0	1.46175791004617	0	-1.26367544469301	0	-14.1396018655389	0	-4.0025278607319	5.30971755209602	5.12416265917683
147.967232999367	0.240222363725369	1.65240238974532	0.00198632903707578	0.000718865764327942	0.535639085513866	0.000340692549846807	0.00125979358084922	0.00135900284057757	-0.00131533606019124	0.00189265207159604	0.00130597706749435	0.0659114107815923	0.00319677163383008	0.463121367160502	0.000826123847949804	0.00110269705484486	9.11869347158695e-06	-0.557948755968023	0.91308240242705	-0.00137669569982093	8.49178019479096e-07	0.000402895224948161	-0.0555811823347375	-0.996005740465041	-0.000485938810837904	0.010564911409982	-0.451236257326568	0.0732928430953366	2.56378921476788e-05	2.86530057750595e-05	147.967232999367	0	7.22922367956057	0	-0.590925464965839	0	479.51486128925	0	-7.37538864945677	0	308.474981513774	0	40.9150980999163	0	-1.0997317288718	0	22.6421212453691	0	2.74683658197377	0	2.4608478708314	0	-0.772425231991526	0	-13.8813984247056	0	-3.61378651658583	0	0	147.967232999367	0	7.22922367956057	0	-0.590925464965839	0	479.51486128925	0	-7.37538864945677	0	308.474981513774	0	40.9150980999163	0	-1.0997317288718	0	22.6421212453691	0	2.74683658197377	0	2.4608478708314	0	-0.772425231991526	0	-13.8813984247056	0	-3.61378651658583	2.83793358023004	8.41055918420338
148.927785871868	-1.36316036824779	1.79469753074269	0.00231376018856592	0.000653821488340219	0.535680365383654	0.000252104299137644	0.00146939712360077	0.000597068179247872	-0.00179263471070963	0.00271089397622691	0.0019117769824563	0.0635818677919436	0.00331761369929439	0.463291374745776	0.000716355237166954	0.00156828754459862	7.99476566712783e-06	-0.557875395338922	0.9132676870905	-0.00140240416047393	-3.92570016987449e-05	0.0011678076142166	-0.0550464498693735	-0.9943749633011	9.51772436417046e-06	0.0106239325956265	-0.450981734611567	0.0731529718595883	1.71020853395872e-06	-9.58068344507702e-06	148.927785871868	0	6.6670709703051	0	1.23769782468829	0	480.052676680032	0	-8.46514824717465	0	311.964191038854	0	40.3619096694439	0	-0.0683620576464556	0	20.5282953230798	0	9.41918289436034	0	1.98528203609352	0	0.131563969168828	0	-14.4053738182365	0	-4.53840678262416	0	0	148.927785871868	0	6.6670709703051	0	1.23769782468829	0	480.052676680032	0	-8.46514824717465	0	311.964191038854	0	40.3619096694439	0	-0.0683620576464556	0	20.5282953230798	0	9.41918289436034	0	1.98528203609352	0	0.131563969168828	0	-14.4053738182365	0	-4.53840678262416	-0.583083310923195	7.20829403837615
150.023833854466	-2.43599760879153	-0.185144071367222	0.00294499738785904	0.000289212029169988	0.536278602332624	0.000155142629735146	0.00108877903303123	0.000973482027464546	-0.00148173138261133	0.00340050120828493	0.00190293496843065	0.0630442833173139	0.00307993428799417	0.463742641331709	0.000225432782307615	0.00149079613335529	1.67448268463254e-05	-0.558316906846853	0.912654482214163	1.4970011996785e-06	-0.000547370815277833	0.0022121107445993	-0.056066249956742	-0.993374264284486	0.00047488116512759	0.00928192442358163	-0.450984753515661	0.0730958828246679	5.74875401145432e-07	-6.35538465893521e-06	150.023833854466	0	4.47653301674238	0	2.24517737586788	0	484.540258979737	0	-10.2801474259619	0	313.269440258023	0	30.9676733696371	0	3.27372797752972	0	18.2810412382854	0	11.2653519544341	0	1.03795406581419	0	0.864662927131713	0	-15.7609569962714	0	-5.48449880208423	0	0	150.023833854466	0	4.47653301674238	0	2.24517737586788	0	484.540258979737	0	-10.2801474259619	0	313.269440258023	0	30.9676733696371	0	3.27372797752972	0	18.2810412382854	0	11.2653519544341	0	1.03795406581419	0	0.864662927131713	0	-15.7609569962714	0	-5.48449880208423	-2.67704449504737	5.37602646859871
150.959795270552	-2.27371260521147	-1.80186099467069	0.00353577276275314	2.59746846422768e-05	0.536584938404254	0.00032669171214063	0.00137410819867781	0.00142465344232257	-0.00193458682303873	0.00268830809920277	0.0017234317579466	0.0626509048397356	0.00292650047844417	0.463927518251042	0.000205728277222596	0.00160016744855811	2.83649642933718e-07	-0.558417883059478	0.912367223286999	-1.768671494562e-06	-0.000127168529178056	0.00294618439722644	-0.0560915497309033	-0.993953825043666	0.000245038460113703	0.00865111749221371	-0.450837640984855	0.0730040581664538	3.25859616092068e-05	1.4319988750922e-05	150.959795270552	0	2.19006251783394	0	1.22338352334421	0	490.129447897029	0	-7.80333091468527	0	314.598085383936	0	17.2967179114448	0	-2.73488816872602	0	15.0832072423458	0	9.37405974687687	0	0.437106923791599	0	0.123654549731711	0	-13.9566934374339	0	-4.8142028108512	0	0	150.959795270552	0	2.19006251783394	0	1.22338352334421	0	490.129447897029	0	-7.80333091468527	0	314.598085383936	0	17.2967179114448	0	-2.73488816872602	0	15.0832072423458	0	9.37405974687687	0	0.437106923791599	0	0.123654549731711	0	-13.9566934374339	0	-4.8142028108512	-1.5112637770645	-3.50705106192461
151.844487817455	-1.2503393593285	-1.73271739260994	0.00349565859511141	7.12758017648603e-05	0.537089212761152	-6.79040428488883e-07	0.00107986309022946	0.000924828639300255	-0.00139187505381559	0.00320697109784586	0.00193299860965618	0.0632777598954394	0.00287063298700532	0.464177657878256	-8.8642575199909e-06	0.0012678689823106	-6.6707720962922e-05	-0.558367540487992	0.913520375446711	-0.000185326109221592	-0.000237356254352279	0.00350961634130627	-0.0555377239254306	-0.992003526750601	0.000598768954847422	0.00838782428127668	-0.450624436208685	0.0730050541886961	-2.20028604668773e-05	-5.19374124827087e-05	151.844487817455	0	0.57984980808184	0	-0.475801430006022	0	493.138990620785	0	-4.70372866665675	0	317.86621468083	0	11.5375995548876	0	-8.53539029640757	0	9.10898830276603	0	3.0797464066563	0	-0.382341681944711	0	-0.705278257182472	0	-12.4499998364297	0	-3.23957696724853	0	0	151.844487817455	0	0.57984980808184	0	-0.475801430006022	0	493.138990620785	0	-4.70372866665675	0	317.86621468083	0	11.5375995548876	0	-8.53539029640757	0	9.10898830276603	0	3.0797464066563	0	-0.382341681944711	0	-0.705278257182472	0	-12.4499998364297	0	-3.23957696724853	1.20414390871151	-9.13604509849713
153.078742188887	0.837430542554576	0.614155484064294	0.00138616203084024	0.000605143355891072	0.538923779970802	9.34590252831083e-05	0.000451072522086238	2.09952952813042e-05	-0.00210621461594875	0.00111855017979255	0.0020015600245571	0.0632120153883716	0.003649160236439	0.465735538895333	2.81480549592443e-05	3.62222865908421e-05	-0.000258500720089551	-0.557113437237926	0.920821101115888	1.94619379988152e-05	-0.00111688233449824	0.00117048418107296	-0.0559421327861883	-0.995397453688826	0.000226065628448659	0.00799460343025433	-0.449054701121739	0.0735476371003383	-0.000245607016898616	-0.000374040221809833	153.078742188887	0	0.306639338257197	0	-1.29668813197927	0	493.659957701382	0	-3.99383980355971	0	319.020100654115	0	11.2266145169857	0	-9.09005833686757	0	8.19857587103255	0	1.57856986744192	0	-0.606722668436534	0	-1.3013435860719	0	-11.9474809473144	0	-2.62690436860314	0	0	153.078742188887	0	0.306639338257197	0	-1.29668813197927	0	493.659957701382	0	-3.99383980355971	0	319.020100654115	0	11.2266145169857	0	-9.09005833686757	0	8.19857587103255	0	1.57856986744192	0	-0.606722668436534	0	-1.3013435860719	0	-11.9474809473144	0	-2.62690436860314	4.1171962484288	-6.79644928907808
154.174334397849	2.23650887259853	1.99741495350113	0.00099931037622681	0.00107224897389088	0.540143519302862	-0.000444006645929577	-0.000123067905902189	-0.000559436362972903	-0.00252139335375018	0.000143567990750124	0.000497674831379217	0.0623014000559237	0.00429996010619897	0.466843086988913	-2.87519664034801e-05	-5.78093790958855e-06	1.4816538484275e-06	-0.556873196629305	0.918407407879579	-0.00184853517062874	-0.00342311501394564	0.000100911990104613	-0.0569141372421864	-0.995535972654235	-0.00127943567073341	0.00799874001008534	-0.448429024034881	0.0731405878829805	-0.00151116570812538	-0.00143238394582593	154.174334397849	0	2.07776449576219	0	0.334811482967357	0	496.706592324556	0	-1.1700837548505	0	321.641235493183	0	16.7276508931904	0	-3.9756750297075	0	12.9583648763404	0	6.01254473525215	0	0.398270668427667	0	-0.3016705015507	0	-10.302007125904	0	-1.12666634532678	0	0	154.174334397849	0	2.07776449576219	0	0.334811482967357	0	496.706592324556	0	-1.1700837548505	0	321.641235493183	0	16.7276508931904	0	-3.9756750297075	0	12.9583648763404	0	6.01254473525215	0	0.398270668427667	0	-0.3016705015507	0	-10.302007125904	0	-1.12666634532678	3.88656896564721	-0.144162005642352
155.028726880722	2.47730908824356	1.26610176989574	0.000765574427725528	0.00155393200793887	0.5411195500265	0.000303214128295783	1.10134278660546e-06	-3.49784441581901e-05	-0.001782675851364	0.000329878146410562	0.000586415435112925	0.0623359823272828	0.00478151504663076	0.467628769868387	5.55289015305051e-07	8.76336732131757e-06	2.57021622780745e-06	-0.55631480372904	0.915709373497073	-0.000350489305107835	-0.00217311419557867	6.14239523510737e-05	-0.0562390025656671	-0.994054965598014	-0.00196222670824418	0.00792340983965637	-0.44775918019647	0.0727478210701867	-0.000711507751677948	-0.00115417964612298	155.028726880722	0	4.15386769045539	0	1.84155288716492	0	501.756450295345	0	2.48002257317879	0	324.340658153476	0	29.0227838202201	0	4.87616351606303	0	19.4785609501576	0	10.9158132292248	0	0.954566106445706	0	0.51615578196903	0	-8.3127179265083	0	-0.137357001198163	0	0	155.028726880722	0	4.15386769045539	0	1.84155288716492	0	501.756450295345	0	2.48002257317879	0	324.340658153476	0	29.0227838202201	0	4.87616351606303	0	19.4785609501576	0	10.9158132292248	0	0.954566106445706	0	0.51615578196903	0	-8.3127179265083	0	-0.137357001198163	2.63732805039731	8.55998776580865
156.025460392636	1.68186175585382	-0.801067426487893	-6.70011704175595e-08	0.00143369833672234	0.541603268162388	-1.86999843319767e-06	-6.60606329160767e-06	-0.000120930505705006	-0.00217478893436508	0.000473768621406479	0.000736100343663118	0.061828729725407	0.00483815742765115	0.46798451646757	-4.0811733025573e-06	-5.45070774736997e-06	-0.000178503943040408	-0.555873809508294	0.915665558498021	-0.00132316945277342	-0.00226068616458011	-0.000205943901075177	-0.0574335515074646	-0.991446376439795	-0.00307863172769802	0.00787858258298448	-0.446947773688499	0.0725892639893485	-0.000430437286756374	-0.00130131286697945	156.025460392636	0	6.31480078788749	0	2.10007725825176	0	506.496362280178	0	3.18150474380747	0	324.777580016772	0	39.5317007273682	0	6.7065580199061	0	20.4831830210244	0	11.2092752781192	0	1.75571528165558	0	0.728626091913431	0	-7.72835292398776	0	-0.0033073309281676	0	0	156.025460392636	0	6.31480078788749	0	2.10007725825176	0	506.496362280178	0	3.18150474380747	0	324.777580016772	0	39.5317007273682	0	6.7065580199061	0	20.4831830210244	0	11.2092752781192	0	1.75571528165558	0	0.728626091913431	0	-7.72835292398776	0	-0.0033073309281676	1.59997519866452	10.2187429044375
157.099536758496	-0.0349014941285846	-2.00050629551329	-5.30191077147402e-06	0.00128563717757647	0.541747050263494	3.64381664244557e-06	-5.54120312802022e-05	-3.50701459849282e-05	-0.00190188771913999	0.000806066281132563	0.000614713510751631	0.0609305604198472	0.00478476591100363	0.468056055749383	1.40638963158806e-06	-1.15739063031584e-05	-0.000908704817693871	-0.555807647127475	0.92114695622761	-0.0018003395399111	0.000354595133715557	-0.00436093713728898	-0.0565796394128893	-0.992149730085807	-0.00706462933282212	0.00944746537601043	-0.44674746042622	0.0727338127182538	0.000447507242470368	-1.61676632440295e-05	157.099536758496	0	7.24371286119232	0	0.392147079348163	0	507.568755007434	0	1.89303295415095	0	327.636156038645	0	40.9112719754878	0	5.34174658104158	0	22.3818293016873	0	6.24032171711412	0	2.47583021484706	0	-0.275400198876459	0	-8.58777622123605	0	-1.03997130245138	0	0	157.099536758496	0	7.24371286119232	0	0.392147079348163	0	507.568755007434	0	1.89303295415095	0	327.636156038645	0	40.9112719754878	0	5.34174658104158	0	22.3818293016873	0	6.24032171711412	0	2.47583021484706	0	-0.275400198876459	0	-8.58777622123605	0	-1.03997130245138	1.57912275669668	10.3075594507209
158.151213341727	-1.70404762115635	-0.761545270418521	2.55138128810445e-05	0.00164902568892769	0.54250517551577	3.29397945287497e-05	-0.000240063436679364	-0.000732576375866091	-0.00210788581724082	-2.49621000346923e-05	0.00109882845262767	0.0619058221267517	0.00527473886785607	0.468475851662176	-7.18374484208573e-07	-0.000355218066859016	-0.000154583032238373	-0.555435963454347	0.917275096968219	0.000270367983478062	0.000379311981664643	-0.00562138991633903	-0.0573293905860292	-0.992894803724047	-0.00743248574097693	0.0102961176661118	-0.446022184925267	0.0720715249266818	0.000250117131249058	8.52051666435497e-05	158.151213341727	0	6.28459672511472	0	-1.24861666509105	0	508.692541289243	0	3.20394558096647	0	330.343606834506	0	39.4447117388679	0	3.93825957335954	0	20.4671776095605	0	1.58573045535103	0	1.73807711893243	0	-1.25496902993616	0	-7.70765041625283	0	0.00962503815285425	0	0	158.151213341727	0	6.28459672511472	0	-1.24861666509105	0	508.692541289243	0	3.20394558096647	0	330.343606834506	0	39.4447117388679	0	3.93825957335954	0	20.4671776095605	0	1.58573045535103	0	1.73807711893243	0	-1.25496902993616	0	-7.70765041625283	0	0.00962503815285425	1.56266345053981	10.8403474771456
159.141198346747	-2.47953434559409	1.28281065303221	1.2184612309072e-06	0.00144328670112135	0.542690426658845	0.000116140060164061	-0.000146984724574664	-0.000499000487780269	-0.00247459566352622	0.000239005895682693	0.00134158607246225	0.0618695265038436	0.00523886004566307	0.468483891907287	-7.88148892630249e-05	-6.68169233683304e-05	-0.000367858322652046	-0.555100390678119	0.913601631899568	-0.00027334333195808	0.00163482881165982	-0.00751124514219913	-0.0544092732765858	-0.999979608836245	-0.00485986813418304	0.0121974286908819	-0.445723909335858	0.0712831187317437	0.00136834808384398	0.000133394832270226	159.141198346747	0	4.1266621322708	0	-0.962500755695905	0	513.448378245031	0	2.44529785628629	0	330.784749725184	0	28.8565553141249	0	5.89127230919706	0	19.4428778014417	0	1.90887744736483	0	0.947721590211359	0	-1.01954237316393	0	-8.33883163469173	0	-0.146826536530833	0	0	159.141198346747	0	4.1266621322708	0	-0.962500755695905	0	513.448378245031	0	2.44529785628629	0	330.784749725184	0	28.8565553141249	0	5.89127230919706	0	19.4428778014417	0	1.90887744736483	0	0.947721590211359	0	-1.01954237316393	0	-8.33883163469173	0	-0.146826536530833	0.484322028252972	12.3868994262659
160.00127900024	-2.22384005653654	1.99508579126773	3.2352003840715e-05	0.00136162122773831	0.542763816963907	5.44545011297768e-05	-0.000442920729687558	-0.00023131437270133	-0.00239258980134937	0.000364217850125558	0.00130051799751517	0.061958101482179	0.00523619392927857	0.468395173457288	-1.09255355898022e-05	-3.80070342502658e-05	1.7597627425085e-06	-0.555984922731318	0.911220220895578	-3.95348446477494e-05	0.00337761313438688	-0.00922959694202766	-0.0568808726536651	-0.997558474255941	-0.00188547247417945	0.0117068867602486	-0.445991131840075	0.0709765776370451	0.00238947184729436	2.99056751511227e-05	160.00127900024	0	2.04059540220809	0	0.562616887476806	0	518.513669606029	0	-1.24216277610781	0	333.529748913436	0	16.5439253432345	0	14.8173602053582	0	12.8259677495722	0	6.91436163497999	0	0.385000467387729	0	-0.196951090729021	0	-10.3361488647615	0	-1.15323605163575	0	0	160.00127900024	0	2.04059540220809	0	0.562616887476806	0	518.513669606029	0	-1.24216277610781	0	333.529748913436	0	16.5439253432345	0	14.8173602053582	0	12.8259677495722	0	6.91436163497999	0	0.385000467387729	0	-0.196951090729021	0	-10.3361488647615	0	-1.15323605163575	-0.801912963823175	18.4283846515758
161.130165963279	-0.755418322596386	0.510271808310246	-0.000146216117160278	0.000898404841794716	0.542274881907773	-1.12236950961461e-05	-0.000524018070525719	-4.34648591190333e-05	-0.00188827971098144	0.00022606803760238	0.000674361780755285	0.0620230221835136	0.00485905886443751	0.467714328409723	4.32821766564311e-06	4.37984606893547e-06	0.000521527884730524	-0.558092824653437	0.914352569687746	0.000198435226916874	0.00209428958667877	-0.00791252725187362	-0.0560719294968979	-0.996634660009524	-0.00307548650409711	0.0122902290289882	-0.447710716560726	0.0710123579987243	0.00143911202883719	-0.000705014057335363	161.130165963279	0	0.266587103097362	0	2.19195367022054	0	521.510192728744	0	-4.01903972111881	0	336.108468993774	0	11.1991090667806	0	19.7930265376322	0	8.1880299012	0	11.2423926977127	0	-0.642406088163089	0	0.814770453966776	0	-11.9698023741865	0	-2.64986679691816	0	0	161.130165963279	0	0.266587103097362	0	2.19195367022054	0	521.510192728744	0	-4.01903972111881	0	336.108468993774	0	11.1991090667806	0	19.7930265376322	0	8.1880299012	0	11.2423926977127	0	-0.642406088163089	0	0.814770453966776	0	-11.9698023741865	0	-2.64986679691816	-0.963305684160174	18.5302985854045
162.125934250204	0.952814759646818	-1.48834319665059	-0.000118871859629428	0.000822856453371062	0.54127888175569	4.5562821442629e-05	-0.000721734134108022	2.53150930059466e-06	-0.00189017277446091	0.000487026019774489	0.000910567906498208	0.0621578007435213	0.00490860435421928	0.46655319959554	-6.35319372360666e-05	-0.000137532326888987	0.00115203411426524	-0.55976955457453	0.916828887509872	-1.33502930213786e-05	0.00306824756878948	-0.00775336394880948	-0.0559307698793612	-0.996526220051847	-0.00145188468784344	0.0123172983862465	-0.44906544907957	0.0710794604291753	0.00190352818589322	2.67081200454149e-05	162.125934250204	0	0.369473683119769	0	1.64962953518369	0	521.767312011274	0	-4.36697309884723	0	336.750032202974	0	11.2751987277327	0	19.5992362021152	0	8.55879570143324	0	10.5384919784794	0	-0.551732654847023	0	0.381065885338736	0	-12.2426118217531	0	-2.96918103171554	0	0	162.125934250204	0	0.369473683119769	0	1.64962953518369	0	521.767312011274	0	-4.36697309884723	0	336.750032202974	0	11.2751987277327	0	19.5992362021152	0	8.55879570143324	0	10.5384919784794	0	-0.551732654847023	0	0.381065885338736	0	-12.2426118217531	0	-2.96918103171554	1.28488111336562	16.9794956650007
163.12420402225	2.21588714208754	-1.86714605861196	-3.89509476452856e-05	0.000373046509333675	0.540586798204187	-0.000176632929205581	-0.000277688922410734	-6.15785873963125e-05	-0.00205619249839293	0.000989359073739167	0.000844765081069627	0.0629553996566895	0.00461023297915977	0.465602272086773	-3.79173270601204e-06	-1.8025020735233e-06	0.0011681715000442	-0.560889772036229	0.919385841403898	0.00104059693150176	0.00195673664826774	-0.00606982681821978	-0.0557955671089546	-1.00019687240734	0.00012093064363423	0.0118410209895336	-0.449912434861014	0.0712130269567732	0.00133632418414885	-2.43743917609447e-05	163.12420402225	0	2.01853812259364	0	-0.216026034473164	0	524.627381628165	0	-7.49252726854189	0	340.25662069677	0	16.4380394283202	0	14.1224538205847	0	14.5078323043883	0	3.91394457227623	0	0.376749100255198	0	-0.563567807265812	0	-13.7935426698824	0	-4.70706259522186	0	0	163.12420402225	0	2.01853812259364	0	-0.216026034473164	0	524.627381628165	0	-7.49252726854189	0	340.25662069677	0	16.4380394283202	0	14.1224538205847	0	14.5078323043883	0	3.91394457227623	0	0.376749100255198	0	-0.563567807265812	0	-13.7935426698824	0	-4.70706259522186	4.41628073913806	14.6544598750754
164.244503768536	2.38599601965013	0.0546176445650242	-3.77144264140884e-06	0.000124856186285184	0.539694502445694	-3.02505882362424e-05	-0.000207867609626272	-1.31728629246008e-05	-0.00160871834895725	0.00135526739269876	0.000985065924693561	0.0632672163771975	0.00443732020592748	0.464497037118496	-4.74831794370404e-06	-1.06377358344779e-05	0.00111276886619144	-0.561943879838947	0.920408533207832	0.00299170545713214	0.00141853136622621	-0.00519192595229965	-0.0537491759476915	-0.998714061042827	-0.000877580978081146	0.0129323759711412	-0.450860024503409	0.0709749611286786	0.00060214350781593	5.73840091243027e-06	164.244503768536	0	4.73724970480618	0	-1.38249310219983	0	531.23142380899	0	-10.2954291116201	0	341.838696833289	0	32.4948211881345	0	7.37857468707183	0	18.2746450325744	0	1.55895647773469	0	1.10893979853075	0	-1.38399775312467	0	-15.7774488334538	0	-5.48946037483055	0	0	164.244503768536	0	4.73724970480618	0	-1.38249310219983	0	531.23142380899	0	-10.2954291116201	0	341.838696833289	0	32.4948211881345	0	7.37857468707183	0	18.2746450325744	0	1.55895647773469	0	1.10893979853075	0	-1.38399775312467	0	-15.7774488334538	0	-5.48946037483055	5.77478789860324	13.7235964368236
165.5046692114	0.940397873640162	1.97571978012253	-1.36325267513732e-05	2.1855799467856e-05	0.538872366047456	-1.65925723535545e-05	-2.650046043482e-05	-7.90871536021076e-06	-0.00172774526594713	0.00105594169426522	0.00145138285888974	0.064251599922157	0.00410559965318453	0.463346669916178	-8.44835972511926e-06	-5.8240898380548e-06	0.000262998766932716	-0.562934802218873	0.918391883110869	0.00156555864272775	6.93371027537024e-06	-0.00629434626520281	-0.0547875976046407	-1.00255415650531	-0.00245013863233367	0.0146563394369439	-0.451373326212516	0.0703401113112912	9.33727404023353e-07	-3.39711526877455e-06	165.5046692114	0	6.98060137775278	0	0.14969497708877	0	535.453703568317	0	-7.86718635585359	0	344.126405860107	0	40.7940184608424	0	11.4561371069355	0	21.648506943482	0	5.27590907599089	0	2.23179935711641	0	-0.386103826719315	0	-14.106487784913	0	-4.06929981615751	0	0	165.5046692114	0	6.98060137775278	0	0.14969497708877	0	535.453703568317	0	-7.86718635585359	0	344.126405860107	0	40.7940184608424	0	11.4561371069355	0	21.648506943482	0	5.27590907599089	0	2.23179935711641	0	-0.386103826719315	0	-14.106487784913	0	-4.06929981615751	2.8045808695391	20.4433444483277
166.39379208169	-0.586387829053079	1.36290986563655	-2.2246740882376e-05	1.97722819234765e-05	0.538133375270599	2.23566968502964e-05	2.03858756823688e-05	0.000304884894594876	-0.00167960609026083	0.000647358976396373	0.000854404433733121	0.0645853650445181	0.00358534159054146	0.462434086124388	-7.79348814833758e-06	1.15779114521024e-05	-4.99891378717236e-06	-0.563169043741364	0.914238873466498	0.00138532604870104	2.12513415630859e-05	-0.0064344652417538	-0.0541000203218164	-1.00156171339348	-0.00259263909979197	0.0148711290123509	-0.451483626720946	0.0697698830339965	2.75239576662709e-05	-2.30886645450606e-06	166.39379208169	0	7.14347106372795	0	1.76463019429551	0	535.658466999434	0	-7.50025656245878	0	347.092326423246	0	40.8943312688271	0	11.8434809705635	0	22.4417472257184	0	10.7765099995105	0	2.3784894544283	0	0.460412898801178	0	-13.9644919960431	0	-3.73603569624659	0	0	166.39379208169	0	7.14347106372795	0	1.76463019429551	0	535.658466999434	0	-7.50025656245878	0	347.092326423246	0	40.8943312688271	0	11.8434809705635	0	22.4417472257184	0	10.7765099995105	0	2.3784894544283	0	0.460412898801178	0	-13.9644919960431	0	-3.73603569624659	-0.341308465076028	18.7803115885189
167.582489035206	-2.19169412279874	-1.05922102015933	-6.57163249732811e-06	2.16376075215137e-06	0.536846180867142	7.52468714180806e-05	6.88771848839898e-05	0.000265193114338868	-0.00169994092933243	0.000397753546828944	0.000392252716387549	0.0649564202785675	0.00340027126448009	0.460929019702758	9.90806941686987e-05	5.06445069660437e-05	0.00101669709429014	-0.564949294932701	0.914095349945163	0.00301486255929538	-3.59711670678734e-05	-0.00656315031550963	-0.0538091125152239	-0.999390912575768	-0.00152991795723283	0.01488676275603	-0.452927758884176	0.0695741474725097	-0.00023992084117938	-6.72225254461818e-05	167.582489035206	0	5.38975924041926	0	1.9783953033766	0	538.508508946206	0	-7.41520397550845	0	347.747395175489	0	35.9412072184223	0	11.1986014527001	0	21.6306499976957	0	11.0948099887861	0	1.32126970997975	0	0.625030652485772	0	-13.8708483076186	0	-3.87959839599944	0	0	167.582489035206	0	5.38975924041926	0	1.9783953033766	0	538.508508946206	0	-7.41520397550845	0	347.747395175489	0	35.9412072184223	0	11.1986014527001	0	21.6306499976957	0	11.0948099887861	0	1.32126970997975	0	0.625030652485772	0	-13.8708483076186	0	-3.87959839599944	-2.15819326997281	13.7407331347975
168.629975268645	-2.43326880438267	-1.98061220219711	-2.25649153850718e-06	1.11915086551971e-05	0.535988969218207	3.38892517013402e-05	0.000427207989575139	0.000774722561771742	-0.00168879026189045	1.07648423932596e-06	-1.99611269701335e-05	0.0650226085023473	0.003100075204267	0.459906489153585	9.87684058163578e-05	3.40906210674194e-05	0.000872967734264857	-0.566242659376758	0.911062112127717	0.00276491981541388	-0.00123535408553598	-0.00661470941742489	-0.0545937650660046	-0.999183115299179	-0.000845862079155441	0.0154173991045261	-0.453824320471394	0.0690436117792747	-0.000924691976043213	1.16688500888896e-05	168.629975268645	0	2.8528192292435	0	0.183431138942367	0	544.660504932123	0	-3.04338987608797	0	350.908814502202	0	21.0049454260119	0	0.540016957519903	0	13.8964560168234	0	5.40223992530818	0	0.633467648594694	0	-0.369655573741897	0	-11.4619768363005	0	-2.71862638408202	0	0	168.629975268645	0	2.8528192292435	0	0.183431138942367	0	544.660504932123	0	-3.04338987608797	0	350.908814502202	0	21.0049454260119	0	0.540016957519903	0	13.8964560168234	0	5.40223992530818	0	0.633467648594694	0	-0.369655573741897	0	-11.4619768363005	0	-2.71862638408202	-0.625267026644663	1.43566477725045
169.453684795371	-1.72826374503686	-1.00370707548097	-2.84234046600779e-06	1.42933798357223e-05	0.535640019344789	-0.000284786562189454	0.000184385931753918	0.000511966529434517	-0.00111936272734735	0.000694821971001369	0.000117403101340853	0.065466714720712	0.00281920393732258	0.45936818517328	-2.96131619383258e-06	3.39219779131042e-06	0.000481297696114638	-0.566745532391077	0.908756969543807	0.00314820889566652	-0.00128351112774176	-0.00641158449981033	-0.054305350508102	-0.99771595328423	-0.000818332230376921	0.016095615840044	-0.454152288953916	0.0686014121759117	-0.000814457935604309	-2.39400187259838e-05	169.453684795371	0	1.08976645641246	0	-1.13719798315564	0	548.46919598298	0	-0.167438216857596	0	353.095548863556	0	12.7051683823852	0	-5.77356555251995	0	9.06379628399023	0	1.68268945606733	0	-0.0453041462674599	0	-1.15866541209662	0	-9.77190894397697	0	-1.65501574788275	0	0	169.453684795371	0	1.08976645641246	0	-1.13719798315564	0	548.46919598298	0	-0.167438216857596	0	353.095548863556	0	12.7051683823852	0	-5.77356555251995	0	9.06379628399023	0	1.68268945606733	0	-0.0453041462674599	0	-1.15866541209662	0	-9.77190894397697	0	-1.65501574788275	1.38661840946832	-4.32963529579575
170.532305741673	-0.01903032337474	1.22865743523241	-0.000167562496298453	0.000274251528526788	0.535047069737718	-0.000544692108390779	0.000484617495401508	0.0007034357499631	-0.00118499489598824	0.000465470275062024	-7.83896550618402e-07	0.0656641312543907	0.00312085442165516	0.458583461272494	1.03244692404464e-05	4.01046466285142e-05	0.00107320123064132	-0.567785781320311	0.905772114882424	0.00378980489150898	-0.00208605420411283	-0.00531884085119157	-0.0543351331934358	-0.996606380282957	-0.00040026752217792	0.0167361488535569	-0.454905866962839	0.0680608458899219	-0.00119572806086914	-4.37774406426871e-05	170.532305741673	0	0.0989236097448483	0	-0.999106351164323	0	549.647230920246	0	0.0600420558371258	0	353.583296237279	0	11.145279001896	0	-6.26288698873532	0	8.71027290700517	0	1.85676387922028	0	-0.801375353066319	0	-1.04778860398037	0	-9.56548418079602	0	-1.54832911859005	0	0	170.532305741673	0	0.0989236097448483	0	-0.999106351164323	0	549.647230920246	0	0.0600420558371258	0	353.583296237279	0	11.145279001896	0	-6.26288698873532	0	8.71027290700517	0	1.85676387922028	0	-0.801375353066319	0	-1.04778860398037	0	-9.56548418079602	0	-1.54832911859005	2.96958303697986	-3.72227793076946
171.599552456739	1.68364525240748	1.92967987350312	-1.50069482441787e-05	8.10433472055045e-05	0.535048385694995	-0.0010625265718179	-5.5461071133869e-06	0.000810811307446008	-0.0010518111504175	-7.76284115932992e-05	-0.000603584351210391	0.0657408373599326	0.00300128328511779	0.458374161233357	-1.83580472915307e-06	1.40836680744293e-06	0.00139588379740662	-0.568190223968045	0.902307163948337	0.00279247679142807	-0.00345864530047711	-0.00442051748621207	-0.0542218022398798	-0.998788397322285	-0.000875498671340182	0.0162011208922986	-0.455059178411138	0.0676174679395871	-0.00178199361970582	-0.000399488562462214	171.599552456739	0	1.03128307532091	0	0.910911724030195	0	550.724186476181	0	1.84003190443186	0	357.057013139144	0	12.5317940213619	0	-4.16654725741583	0	12.1244729248191	0	8.25999905842007	0	-0.0788297789109055	0	-0.0331772319125266	0	-8.69368272979528	0	-0.179662697513771	0	0	171.599552456739	0	1.03128307532091	0	0.910911724030195	0	550.724186476181	0	1.84003190443186	0	357.057013139144	0	12.5317940213619	0	-4.16654725741583	0	12.1244729248191	0	8.25999905842007	0	-0.0788297789109055	0	-0.0331772319125266	0	-8.69368272979528	0	-0.179662697513771	2.75019403495017	-1.88529065701959
172.375678730634	2.39667683563174	0.876565818510916	-2.42380578878807e-05	-4.29521340816763e-06	0.534937041600952	-0.000235901038819962	8.46286906770523e-05	0.00139562961079797	-0.000634384160349179	-0.000169575993352611	-6.39833394284087e-05	0.0661317028005517	0.00288687644990083	0.458076194054614	1.66721326616356e-05	-2.52871766068478e-06	0.00191027689462537	-0.568380632721952	0.902698006120814	0.00269016185160484	-0.00400929245305116	-0.00328519846806927	-0.0542110729381355	-0.995993748729545	-0.000771591598472034	0.0168433470456743	-0.455058906045352	0.0674515125359363	-0.00178956378256803	-4.68168385304043e-05	172.375678730634	0	2.6550896549818	0	2.07105543846221	0	554.15514211012	0	4.21860900241373	0	358.866016663525	0	19.8486964817876	0	0.759169841277635	0	15.7658291646892	0	11.1797711690623	0	0.579511057201466	0	0.704055462517387	0	-7.15581524827748	0	0.828005716033375	0	0	172.375678730634	0	2.6550896549818	0	2.07105543846221	0	554.15514211012	0	4.21860900241373	0	358.866016663525	0	19.8486964817876	0	0.759169841277635	0	15.7658291646892	0	11.1797711690623	0	0.579511057201466	0	0.704055462517387	0	-7.15581524827748	0	0.828005716033375	2.315385915223	2.46356250183955
173.37473929419	2.29116182012467	-1.20403282229107	-5.48637524125025e-05	-4.06988638374456e-06	0.53486750709302	-0.0014397169573485	0.000226908091509025	0.0013100165083722	-0.00193767786143654	0.000729296537470771	-0.000140587941339504	0.0664670196235103	0.00266863626632782	0.457788392897509	0.000132683709872891	2.72440009818818e-05	0.00243337305632502	-0.568811118768708	0.900557263761115	0.00309424129547153	-0.00404940533027397	-0.00210993653064918	-0.0548507359090274	-0.994120001635459	-0.00193259852738613	0.016454300195024	-0.455148775381571	0.0671429384243212	-0.00127716647364846	3.82978708620295e-07	173.37473929419	0	5.09724042071267	0	1.88850421501906	0	560.127827664942	0	3.79078085817893	0	359.275294662446	0	34.4629943571677	0	-0.243651055502414	0	16.7450701717385	0	10.9761113960295	0	1.21996299794119	0	0.553549063671987	0	-7.50870141970603	0	0.69736529002744	0	0	173.37473929419	0	5.09724042071267	0	1.88850421501906	0	560.127827664942	0	3.79078085817893	0	359.275294662446	0	34.4629943571677	0	-0.243651055502414	0	16.7450701717385	0	10.9761113960295	0	1.21996299794119	0	0.553549063671987	0	-7.50870141970603	0	0.69736529002744	2.41197523541284	1.99749071986786
174.256196866679	1.29213916300976	-1.99787795614901	4.43171220358146e-06	0.000125643558010761	0.534478805804447	-0.000926893874158951	-9.18564382664663e-06	0.00200265858047414	-0.000955863639617919	1.2654444592876e-05	0.00040565254335425	0.0653061767012366	0.00262760637719797	0.457402871537269	4.6861679233375e-07	-1.74128126848885e-05	0.00263526313431103	-0.568732288889448	0.898412270543013	0.00306115137706781	-0.00397202250231664	-0.00149558647877878	-0.054060819877643	-0.992808937523447	-0.00339400937827273	0.0161922760126344	-0.454951583875312	0.066823010594092	-0.000912542050761232	-4.35521009011425e-05	174.256196866679	0	6.72861792961718	0	0.355215783826588	0	563.221979428607	0	1.01107796186983	0	361.993598088784	0	40.4613535245829	0	-5.4096235732824	0	21.5794041438323	0	6.07761922690942	0	2.03136062744379	0	-0.290216686238071	0	-9.07730834971715	0	-0.73036812140799	0	0	174.256196866679	0	6.72861792961718	0	0.355215783826588	0	563.221979428607	0	1.01107796186983	0	361.993598088784	0	40.4613535245829	0	-5.4096235732824	0	21.5794041438323	0	6.07761922690942	0	2.03136062744379	0	-0.290216686238071	0	-9.07730834971715	0	-0.73036812140799	2.95420520000407	-0.782945905416634
175.147265165378	-0.204312211361047	-1.04154250365772	-0.000246286200675822	2.68127299873093e-05	0.535141344116951	-0.00120370093296867	2.07081653100144e-05	0.00188778060667929	-0.00118148166123574	0.000440479365660595	-2.3782127749443e-05	0.0662243001193571	0.00243735807163972	0.457758017303653	-1.43879669574145e-06	-1.17184307003846e-05	0.00141339999509783	-0.568678379444613	0.908589552260105	0.00234655188940644	-0.00424624884166216	-0.00312435651823156	-0.0531295042174291	-0.996855104534379	-0.00448229876019243	0.0180594951448139	-0.454825420456283	0.0674026814864656	-0.000649459206313254	-0.000105983817672445	175.147265165378	0	7.22985519107929	0	-1.11870124901485	0	563.672538727508	0	0.0728425356678455	0	364.50496090696	0	40.9007471886487	0	-6.26703471018862	0	23.3410050801213	0	1.69217219048709	0	2.46337627163548	0	-1.14199119393097	0	-9.55343338054817	0	-1.53487735235946	0	0	175.147265165378	0	7.22985519107929	0	-1.11870124901485	0	563.672538727508	0	0.0728425356678455	0	364.50496090696	0	40.9007471886487	0	-6.26703471018862	0	23.3410050801213	0	1.69217219048709	0	2.46337627163548	0	-1.14199119393097	0	-9.55343338054817	0	-1.53487735235946	2.92098912237034	1.30592218220855
176.158218887826	-1.77214199045083	1.07216890441347	-0.0010893809953804	0.000535783505509995	0.536069994077224	-0.00104457651128333	-0.000131001013969673	0.00205132039498662	-0.00164987693211936	0.000444067097432864	-6.74082698942723e-05	0.065876147512998	0.0030931241192481	0.45853167231697	-0.000113223298273239	-6.89658574349053e-05	0.000468710306287739	-0.568572444927696	0.910767504311464	0.00336364592608757	-0.00471023180932734	-0.00262192469072986	-0.053885312201633	-0.996108323876083	-0.00426943543494695	0.0157883487352093	-0.454400394480534	0.067750132437096	-0.000456533077910332	-0.000314371264897127	176.158218887826	0	6.18616269488666	0	-1.09961897388104	0	564.960908946379	0	-0.234604881447149	0	364.898644403258	0	39.1463696654544	0	-5.65895393858672	0	22.9313838305091	0	1.7126878455736	0	1.68227938154129	0	-1.12614557755737	0	-9.82596714708509	0	-1.69230223342584	0	0	176.158218887826	0	6.18616269488666	0	-1.09961897388104	0	564.960908946379	0	-0.234604881447149	0	364.898644403258	0	39.1463696654544	0	-5.65895393858672	0	22.9313838305091	0	1.7126878455736	0	1.68227938154129	0	-1.12614557755737	0	-9.82596714708509	0	-1.69230223342584	1.34520788025891	2.95723960900459
177.076735399974	-2.47618104369608	1.99921063952925	-0.0011231368202112	0.000436687004285707	0.536546985320206	-0.00117485687285609	8.83264085445897e-06	0.00162030626062749	-0.000954116616672766	0.00033544657461556	0.00022787470386191	0.0652239103093687	0.00303537716701074	0.4589143748975	8.6192179920954e-06	3.46707491486248e-06	1.03423445094539e-05	-0.568559850241055	0.914243500357366	-0.000164735222691305	-0.000417169628833631	-0.0046987325294357	-0.0519900318123475	-1.00229921836258	-0.00164129572566593	0.0149588508308183	-0.454410449237337	0.0680463750609715	0.000860968692724922	8.30464875002069e-05	177.076735399974	0	4.16459359303456	0	0.444382656717631	0	569.449787585339	0	-3.68613660811093	0	367.566241245157	0	29.0960479471871	0	2.11606703743195	0	16.8890318454783	0	6.42758712215302	0	0.956383304751177	0	-0.248799576703019	0	-11.7551039519001	0	-2.88368357366272	0	0	177.076735399974	0	4.16459359303456	0	0.444382656717631	0	569.449787585339	0	-3.68613660811093	0	367.566241245157	0	29.0960479471871	0	2.11606703743195	0	16.8890318454783	0	6.42758712215302	0	0.956383304751177	0	-0.248799576703019	0	-11.7551039519001	0	-2.88368357366272	-0.918885716489083	8.1089234123483
178.155265012596	-2.04032894415047	0.741315484694497	-0.000441571236452543	-1.86782011190956e-06	0.537120034943788	0.00016916123526682	-4.21882493615837e-05	0.00171852181436876	-0.00207517004726005	0.000855805000432701	0.000115497313185637	0.0647655110467741	0.00259921457960973	0.459336677169707	-2.29815600411886e-05	-3.60662540438054e-05	3.26060428331754e-05	-0.56941650170297	0.91736709454079	0.000731686308241122	-9.94625617735207e-05	-0.00521815220409436	-0.053319642430189	-0.998109062055065	-0.000992574347712314	0.0127770791145859	-0.454761567696268	0.0684572120250747	-0.000135318000174799	-4.9634613174868e-05	178.155265012596	0	1.6065022761861	0	2.12332118277136	0	575.53738146377	0	-7.72394070702897	0	370.33683505477	0	14.5637747640966	0	11.8505343610449	0	10.158770549203	0	11.196257663142	0	0.213070291480347	0	0.753094503598446	0	-14.1390032193049	0	-4.00319896082441	0	0	178.155265012596	0	1.6065022761861	0	2.12332118277136	0	575.53738146377	0	-7.72394070702897	0	370.33683505477	0	14.5637747640966	0	11.8505343610449	0	10.158770549203	0	11.196257663142	0	0.213070291480347	0	0.753094503598446	0	-14.1390032193049	0	-4.00319896082441	-2.18273374546536	12.3643527785353
179.325475320596	-0.340918674131218	-1.57877865681315	-0.00175562046613219	0.000661761435903844	0.538552289778918	-0.000386387758586441	-0.00115203338783465	-0.00111127273992923	-0.00128449329499254	0.00192273238724814	0.00117677870182143	0.0652255662616304	0.00299747287298751	0.460466154005034	-0.000756684306292817	-0.00102793464656356	-0.00030384350780653	-0.570071566752487	0.925204054185066	0.00271890483441795	5.21707618734684e-05	-0.00877045092918841	-0.053398504061679	-1.00009999681765	0.000648969436016797	0.0120632129532104	-0.454990140282445	0.0691221000623315	-0.000164005532812844	-0.000497978596951238	179.325475320596	0	0.129564866443661	0	1.55248479012824	0	577.690303641609	0	-7.40259062045722	0	371.173485426673	0	11.1417611390953	0	11.7933951775162	0	9.4858142671521	0	10.2883820322698	0	-0.770405944985977	0	0.320651686783109	0	-13.9000228836424	0	-3.64205857479883	0	0	179.325475320596	0	0.129564866443661	0	1.55248479012824	0	577.690303641609	0	-7.40259062045722	0	371.173485426673	0	11.1417611390953	0	11.7933951775162	0	9.4858142671521	0	10.2883820322698	0	-0.770405944985977	0	0.320651686783109	0	-13.9000228836424	0	-3.64205857479883	0.094868810989625	9.07800711282519
180.312369157703	1.31698542056133	-1.82393347623118	-0.00212307692675232	0.00060475358795533	0.538682161997806	-0.000268079104700629	-0.00147751115455383	-0.000473811108036521	-0.0018030255071144	0.00263950875921006	0.00198741864187827	0.0630371838106151	0.00313312951029466	0.460698144139839	-0.000703062852310796	-0.00159022349308853	8.04557755823802e-07	-0.569813708828007	0.922099719688776	0.00265066326874816	0.000106946405755995	-0.00929133516762775	-0.052684050028826	-0.995076521668055	0.00168019840489858	0.00914201358328961	-0.454552408999959	0.0690309040669948	1.22613164035951e-05	-0.000222549977335285	180.312369157703	0	0.632960834907986	0	-0.311985583725488	0	578.176750198209	0	-8.38894628285298	0	374.708174596718	0	11.6180519074874	0	10.8562054932793	0	11.4170493062288	0	3.56567794363865	0	-0.341864112216336	0	-0.610739947728219	0	-14.3665893287797	0	-4.48449047744007	0	0	180.312369157703	0	0.632960834907986	0	-0.311985583725488	0	578.176750198209	0	-8.38894628285298	0	374.708174596718	0	11.6180519074874	0	10.8562054932793	0	11.4170493062288	0	3.56567794363865	0	-0.341864112216336	0	-0.610739947728219	0	-14.3665893287797	0	-4.48449047744007	3.6071652813436	10.2789843063592
181.321312095748	2.38129764783064	-0.0746480734476498	-0.0027091933981344	0.000276285604913134	0.539266274552291	-0.00019690088252024	-0.00104976177731775	-0.000910007969990899	-0.00130192616181852	0.00329428493977067	0.00189761104443062	0.0626627719433997	0.00289405411727661	0.461130334367308	-0.000205662827020286	-0.0014699837233985	6.72141609091735e-05	-0.570171451946119	0.923819322759693	0.00225560553417132	0.000706146953004893	-0.0109261941875036	-0.0519772314071272	-0.992869868471485	0.00246588888079366	0.00784540991047473	-0.45469263175324	0.0691851906162154	6.04575413046769e-06	-1.52885290745609e-05	181.321312095748	0	2.58006116250626	0	-1.38247584612767	0	582.032711533688	0	-10.2951880219546	0	376.115285458523	0	19.4297632584497	0	7.37529216875013	0	13.7996060342425	0	1.53254543637696	0	0.556848166677235	0	-1.38041847821257	0	-15.7779400092927	0	-5.48991601370598	0	0	181.321312095748	0	2.58006116250626	0	-1.38247584612767	0	582.032711533688	0	-10.2951880219546	0	376.115285458523	0	19.4297632584497	0	7.37529216875013	0	13.7996060342425	0	1.53254543637696	0	0.556848166677235	0	-1.38041847821257	0	-15.7779400092927	0	-5.48991601370598	5.75297961051331	11.5713226808127
182.513996441912	2.16262017455163	1.91239446640463	-0.00343331274447706	-4.5172352052265e-07	0.539637456112247	-0.000365128516262908	-0.00151844730484543	-0.00152984826530803	-0.00197214504462727	0.00233881118341689	0.00142586677041798	0.0620225633916308	0.00265212098393278	0.461365970409134	-0.000214910155639868	-0.00164935430487295	3.67875213198373e-06	-0.570794908162382	0.92405783880097	0.00200782266519423	-6.61302736121808e-05	-0.0125318932651069	-0.0541705713561266	-0.997694174323221	0.00154234114964931	0.00687945442832633	-0.454726982667937	0.0691312536969157	-5.83829683089565e-05	-6.64367292014949e-05	182.513996441912	0	5.45893258666173	0	-0.0971367231640921	0	588.991370092285	0	-7.2321674501737	0	377.92335421823	0	36.2722653652221	0	14.6883331829077	0	18.0612619478191	0	4.31478749708563	0	1.34692299922802	0	-0.500626641522439	0	-13.6642237011997	0	-4.61058162424808	0	0	182.513996441912	0	5.45893258666173	0	-0.0971367231640921	0	588.991370092285	0	-7.2321674501737	0	377.92335421823	0	36.2722653652221	0	14.6883331829077	0	18.0612619478191	0	4.31478749708563	0	1.34692299922802	0	-0.500626641522439	0	-13.6642237011997	0	-4.61058162424808	4.27227317930102	22.4718433802658
183.54643085777	0.795797398227616	1.33779294466507	-0.00263332265328928	0.000266696974608858	0.54067235172503	-3.55541197152827e-05	-0.000576830769611467	0.000188808013835569	-0.00183591818158521	0.00262757753420015	0.00262904315580082	0.063580764024378	0.00290106099396363	0.461972679908757	-3.04069721378837e-06	-0.000627999607005846	0.000186014180593208	-0.570294025566195	0.927406975828269	0.00226658301224136	0.000363530471694331	-0.0117823184878148	-0.0538520456802889	-0.995880478797517	0.00261464796584074	0.00736749212647856	-0.454030187687552	0.0692115019410524	2.93584608458059e-05	7.70338137568785e-05	183.54643085777	0	7.05579899134166	0	1.7876535021941	0	591.625697850645	0	-4.24447216582793	0	381.402320955169	0	40.8423634843927	0	19.7049107983381	0	23.6948536436143	0	10.7976643953396	0	2.29886314839016	0	0.479871164787939	0	-12.159968556148	0	-2.86301209205921	0	0	183.54643085777	0	7.05579899134166	0	1.7876535021941	0	591.625697850645	0	-4.24447216582793	0	381.402320955169	0	40.8423634843927	0	19.7049107983381	0	23.6948536436143	0	10.7976643953396	0	2.29886314839016	0	0.479871164787939	0	-12.159968556148	0	-2.86301209205921	1.02025807005236	26.6425398123505
184.803685809958	-1.32326952770321	-1.21254704647259	-0.00150128903551649	0.000994590917552409	0.542440419523785	-0.000536738628522484	-0.000934338978414892	-0.000138099101423886	-0.00186628077560629	0.00136909349350071	0.00202997092059585	0.0628066931673972	0.00378349022083161	0.463566893462553	-0.000237649486464696	-0.000267141902039574	0.00122836057909356	-0.569808733459197	0.930102008446883	0.00180979869856971	0.000571124348437779	-0.0111423736085326	-0.0537435749856777	-0.99683393718723	0.00159440096233002	0.006262075357337	-0.453266212931326	0.0694038350384724	6.3530960519793e-05	3.48362107664599e-05	184.803685809958	0	6.70018216893684	0	1.88202188368391	0	592.209974483168	0	-3.67787293666969	0	382.137584658627	0	40.4146104694699	0	19.4196968905297	0	23.5754866280376	0	10.9514164463654	0	2.01008905384645	0	0.550631904851704	0	-11.6822648095833	0	-2.37609152813493	0	0	184.803685809958	0	6.70018216893684	0	1.88202188368391	0	592.209974483168	0	-3.67787293666969	0	382.137584658627	0	40.4146104694699	0	19.4196968905297	0	23.5754866280376	0	10.9514164463654	0	2.01008905384645	0	0.550631904851704	0	-11.6822648095833	0	-2.37609152813493	-1.1877712775131	23.3527027164873
185.799077384631	-2.37546412054479	-1.96933465347774	-0.000947333708187217	0.00127214402914883	0.543363845229152	0.000323861941432858	8.0619813450803e-05	0.000484690233091666	-0.00228561573450848	7.80284489225138e-05	0.000403386457683106	0.0619873891280857	0.00423436529710182	0.464390640493813	1.84819580913482e-05	-8.81925474916612e-06	0.00139141472028164	-0.569477147497077	0.931620570572488	0.00317527426097715	0.0017328695845967	-0.00995785621603414	-0.0545536288075549	-0.997076370612875	-0.000127244075251625	0.00573730528487345	-0.452604989613543	0.0694544791906358	0.00043118324871936	6.60740771706653e-05	185.799077384631	0	4.78185829751348	0	0.119054552513001	0	596.001629757668	0	-0.209376443057725	0	385.316200070282	0	32.7511652216194	0	12.4418662461666	0	17.2098657523423	0	5.13355748963839	0	1.12145089337006	0	-0.39727417207777	0	-9.86383867018576	0	-0.821205706344683	0	0	185.799077384631	0	4.78185829751348	0	0.119054552513001	0	596.001629757668	0	-0.209376443057725	0	385.316200070282	0	32.7511652216194	0	12.4418662461666	0	17.2098657523423	0	5.13355748963839	0	1.12145089337006	0	-0.39727417207777	0	-9.86383867018576	0	-0.821205706344683	-0.487844209633764	15.4789719559693
186.671588856588	-2.39248772887424	-0.84375623735803	-0.000689455721690402	0.0015544382536356	0.544119570439873	-0.000105765131980061	6.4779761525941e-05	5.44161378589411e-05	-0.00207741618734106	5.80089972976508e-05	0.000429628608863217	0.0617569440695655	0.00458867138636331	0.464995075515877	5.21077678379879e-05	1.99569122776009e-05	0.00105047583605072	-0.568864729708606	0.93089859102809	0.00143845754503545	0.000388002306037403	-0.00972201593359816	-0.0535976242675831	-0.996440925481756	-0.00111822437232219	0.00495896257157673	-0.451922180146462	0.0693332436912152	6.23627638474382e-05	8.68117808668326e-05	186.671588856588	0	2.63441833601247	0	-1.21239255330538	0	601.288014306831	0	3.06780273018818	0	387.445527914976	0	19.734988853119	0	4.37384559910465	0	11.9713274183241	0	1.60001495511322	0	0.57290628533376	0	-1.22114348691283	0	-7.83474591727464	0	0.0156988410667014	0	0	186.671588856588	0	2.63441833601247	0	-1.21239255330538	0	601.288014306831	0	3.06780273018818	0	387.445527914976	0	19.734988853119	0	4.37384559910465	0	11.9713274183241	0	1.60001495511322	0	0.57290628533376	0	-1.22114348691283	0	-7.83474591727464	0	0.0156988410667014	0.809554510237798	7.73432684381744
187.646419898047	-1.40003526212922	1.18870997259164	-8.39149387855435e-06	0.00133335271252941	0.544456874610185	-8.6862881478229e-06	1.035466758511e-05	6.88938015148733e-05	-0.00206838747078978	0.000595861999023856	0.000466092912998806	0.061496657298397	0.00449220840390402	0.465184434572083	1.91457461091183e-06	9.49567489265371e-06	0.00151968512946987	-0.568422902794205	0.927914779603181	0.00296232203262267	6.88292926319054e-05	-0.0085135582776881	-0.0545106902820586	-0.992929073625897	-0.00137161633004583	0.00442722282081133	-0.451177339531785	0.0689514445160088	3.24121405609597e-05	5.7607869510309e-05	187.646419898047	0	0.710730036737259	0	-1.02541299574157	0	605.166549413723	0	2.86685584816571	0	387.830227746642	0	11.7634870880853	0	4.46420207530912	0	11.2845443211432	0	1.79954390465432	0	-0.28609957605369	0	-1.06562771071074	0	-7.99411237755656	0	-0.208977060573546	0	0	187.646419898047	0	0.710730036737259	0	-1.02541299574157	0	605.166549413723	0	2.86685584816571	0	387.830227746642	0	11.7634870880853	0	4.46420207530912	0	11.2845443211432	0	1.79954390465432	0	-0.28609957605369	0	-1.06562771071074	0	-7.99411237755656	0	-0.208977060573546	1.60309831623652	7.73893502665088
188.652899059865	0.275400167157694	1.97139475856117	1.11498437526609e-05	0.00131760200671604	0.544590667354382	-3.28450719459317e-07	1.81019483591776e-05	0.000178081728652862	-0.00184493692761966	0.000564628701694485	0.000693151605988136	0.0609719643185267	0.0045582533343507	0.465211880779726	1.44099394581426e-06	1.21135435540171e-05	0.00212403744718017	-0.567857790604404	0.934237048732507	0.00185671297254928	-0.000513718435585434	-0.00488759093020578	-0.0538793164605838	-0.997184161301517	-0.00288709849029286	0.00842941230546676	-0.450513160753762	0.0688871111546613	-2.39744698611903e-05	7.89473052808868e-06	188.652899059865	0	0.119596631836502	0	0.75052466884336	0	605.753154831069	0	1.93613273184732	0	391.024514240415	0	11.1448945960257	0	5.35188362360034	0	9.78886939591473	0	7.63782222184214	0	-0.780749476773748	0	-0.107757554156047	0	-8.57021939109211	0	-0.99871880195124	0	0	188.652899059865	0	0.119596631836502	0	0.75052466884336	0	605.753154831069	0	1.93613273184732	0	391.024514240415	0	11.1448945960257	0	5.35188362360034	0	9.78886939591473	0	7.63782222184214	0	-0.780749476773748	0	-0.107757554156047	0	-8.57021939109211	0	-0.99871880195124	1.51356226591194	7.05861018561985
189.759757897634	1.93411407200504	0.358044304437708	-3.99122091760792e-05	0.00157399774705509	0.545223603970706	-0.000280804646488139	1.03830649371339e-05	0.000578008715034901	-0.00254477340996436	2.73903887481744e-05	0.00118950408334187	0.0614725117514681	0.00501726666341899	0.465560125412227	3.03538858372664e-06	0.000208451140518894	0.0014410924523833	-0.568103293154757	0.925891851317948	-0.00081151348197813	-0.00120329199413355	-0.00386361337387831	-0.0560928474836673	-0.994658793071396	-0.00160801545797378	0.00879683656899421	-0.450198715750337	0.0678581729328797	-0.000593028519828497	9.06141638552266e-06	189.759757897634	0	1.40828234102377	0	2.22578478374463	0	607.51307498107	0	3.40010862523344	0	393.250308461581	0	13.779827092873	0	7.10157130958964	0	11.7322486897373	0	11.2459911185884	0	0.121981468859029	0	0.848234903271438	0	-7.52508687460466	0	0.113516510977996	0	0	189.759757897634	0	1.40828234102377	0	2.22578478374463	0	607.51307498107	0	3.40010862523344	0	393.250308461581	0	13.779827092873	0	7.10157130958964	0	11.7322486897373	0	11.2459911185884	0	0.121981468859029	0	0.848234903271438	0	-7.52508687460466	0	0.113516510977996	1.68776192151739	7.02058123610586
190.707991512741	2.49922996748954	-1.51919377785834	-2.46391377481479e-06	0.00155610667235381	0.54548217192212	-7.61618526080244e-05	0.000246742237417662	0.00048315584988666	-0.00254804470104989	0.000368871446915324	0.00144840841185124	0.0616028753896343	0.00510357949045116	0.465626209958077	5.08815871729596e-05	6.31538398035814e-05	0.00193722672182417	-0.567380388267989	0.922151061830191	0.00103516641156781	-0.00205478788374145	-0.00196809126907403	-0.0537750733540383	-0.997882374283032	-0.000313225225982715	0.0092835163918469	-0.449554835602701	0.0672827831435554	-0.00119054102294445	-2.92324247198568e-05	190.707991512741	0	3.59124058091342	0	1.61983880671832	0	612.565511751722	0	1.91814550439883	0	393.927534821243	0	25.5327751317296	0	3.47881972602638	0	13.3887756787103	0	10.4626498661808	0	0.817451746038074	0	0.362833511727662	0	-8.70991790154842	0	-0.275711243705671	0	0	190.707991512741	0	3.59124058091342	0	1.61983880671832	0	612.565511751722	0	1.91814550439883	0	393.927534821243	0	25.5327751317296	0	3.47881972602638	0	13.3887756787103	0	10.4626498661808	0	0.817451746038074	0	0.362833511727662	0	-8.70991790154842	0	-0.275711243705671	2.87663308089592	4.30720816762832
191.479527253535	2.1718915078992	-1.98069596206606	-2.70920243813585e-05	0.00143361583858888	0.545420455409147	-2.6765486098653e-05	0.000380091170569962	4.90693113643254e-05	-0.00238888460501547	0.000385103677197507	0.00118122391770265	0.061546000329368	0.00504312015279546	0.465442085082766	3.08358425186547e-05	1.68914463188676e-05	0.00187033803105084	-0.567408571991881	0.918697949931757	0.000875632539741294	-0.00226720878558388	-0.000534978842758661	-0.0548216041479914	-0.995192279322222	-9.37581714778422e-05	0.00945045237340683	-0.44926537066084	0.0668097860436124	-0.00142546897829316	9.12059331018501e-06	191.479527253535	0	5.4383881602174	0	0.182448961819543	0	616.995287412082	0	-1.51428584866764	0	396.621451651156	0	36.1735318764308	0	-4.73171412551155	0	19.8058877784086	0	5.38605675134958	0	1.33933254647506	0	-0.368258678959859	0	-10.4625200318534	0	-1.25441731542172	0	0	191.479527253535	0	5.4383881602174	0	0.182448961819543	0	616.995287412082	0	-1.51428584866764	0	396.621451651156	0	36.1735318764308	0	-4.73171412551155	0	19.8058877784086	0	5.38605675134958	0	1.33933254647506	0	-0.368258678959859	0	-10.4625200318534	0	-1.25441731542172	4.00177331799836	-1.06797491606521
192.719254053776	0.461630994815243	-0.130888592646011	0.000374761502670988	0.000955993479849278	0.544709189100315	4.87985204614127e-05	0.000583341204520597	7.39890133635162e-05	-0.00192181345720856	0.000234491231089472	0.000535677137976479	0.0617083834576078	0.00467446786048232	0.464509889156353	4.15837448307561e-05	-1.26608404381566e-06	3.83139469358934e-05	-0.568727847430074	0.919218686948797	0.000676183733913581	-0.000431562592767498	-0.00147874765994006	-0.0537179096869129	-0.995766984792151	-0.000950740136488375	0.0105824995477489	-0.450261595228317	0.066500862222586	-0.000195454825647994	0.000648794280512661	192.719254053776	0	7.18090821315069	0	-1.37830459345807	0	619.756172604213	0	-4.05411669156969	0	398.973627742124	0	40.8976809377422	0	-9.13154317604587	0	23.9155163863842	0	1.53983214133034	0	2.41504037806808	0	-1.37702399353452	0	-12.0053368063928	0	-2.68361974847907	0	0	192.719254053776	0	7.18090821315069	0	-1.37830459345807	0	619.756172604213	0	-4.05411669156969	0	398.973627742124	0	40.8976809377422	0	-9.13154317604587	0	23.9155163863842	0	1.53983214133034	0	2.41504037806808	0	-1.37702399353452	0	-12.0053368063928	0	-2.68361974847907	3.84835562426905	-0.303872602292634
193.76323805106	-1.29750250782441	1.76570755831788	9.21392951084648e-05	0.000742413258544843	0.543791617450675	9.12075165178279e-06	0.000751169404408684	3.24006420565621e-05	-0.00192922442654876	0.000715134539117091	0.000971498274475369	0.0620885922436892	0.00459461837063916	0.463386730951112	-1.73400225480604e-06	0.000105802951127286	0.000222519304964675	-0.569091523080457	0.916214407843739	0.00074721003308161	-0.000378552562315996	-0.00146298346340041	-0.0538910636341399	-0.994979772755252	0.000156363915763614	0.0106730697663945	-0.450284688544359	0.0660364465634151	-5.85198441262868e-05	6.51423287684073e-05	193.76323805106	0	6.72295076559094	0	-0.417023472736683	0	620.23129486918	0	-4.77551639776065	0	400.18772918578	0	40.455555407453	0	-8.44737634231695	0	22.8581539100388	0	3.22375910442191	0	2.02665261780934	0	-0.667085462456496	0	-12.4912064468081	0	-3.29521997212619	0	0	193.76323805106	0	6.72295076559094	0	-0.417023472736683	0	620.23129486918	0	-4.77551639776065	0	400.18772918578	0	40.455555407453	0	-8.44737634231695	0	22.8581539100388	0	3.22375910442191	0	2.02665261780934	0	-0.667085462456496	0	-12.4912064468081	0	-3.29521997212619	1.13687946860576	0.861100936027667
194.623593233287	-2.27964984807928	1.7934716614188	1.04252541735837e-05	0.000403944120292336	0.543154015914518	0.000231824271720829	0.00023686087662174	8.72047595247652e-05	-0.00204942345340137	0.00107190079033806	0.000820695771646025	0.0626254284665868	0.00438053027575963	0.46254687089136	7.52246128587833e-06	-3.4498721821886e-06	3.79227847102003e-06	-0.569495239379786	0.916600779321396	0.000409933651526328	0.000557849892422736	-0.00153205545742033	-0.0541371116207487	-0.998961991292479	4.93632700921044e-05	0.0115568317045969	-0.450413197106787	0.0658198171070731	0.000111410906525626	0.000203256817380587	194.623593233287	0	5.13580368467332	0	1.23975711684719	0	623.229751494059	0	-7.83528817069617	0	403.381959898953	0	34.6685315907601	0	-2.66487562632512	0	16.9527205721154	0	9.38925903762483	0	1.23213074775692	0	0.137874590445842	0	-13.9751170001788	0	-4.82632405605481	0	0	194.623593233287	0	5.13580368467332	0	1.23975711684719	0	623.229751494059	0	-7.83528817069617	0	403.381959898953	0	34.6685315907601	0	-2.66487562632512	0	16.9527205721154	0	9.38925903762483	0	1.23213074775692	0	0.137874590445842	0	-13.9751170001788	0	-4.82632405605481	-1.50971360991022	3.44037249297353
195.584659310576	-2.42232191482497	0.112777534778003	3.09350777831338e-05	0.000240373610475486	0.54242669115125	5.16381042269336e-06	0.000217779190619791	4.52398689304727e-07	-0.00147463218507051	0.00137934429935651	0.000957144319260177	0.0629772683163467	0.00425644004680913	0.461624066609407	-6.55769610230627e-06	2.016811553799e-05	1.49884423668509e-05	-0.569658403680256	0.91510833161597	-0.000573905550654398	0.000614920068533943	-0.00178322263224577	-0.0535520041734771	-0.997835210247541	-0.000655836884662383	0.0128479835712523	-0.450397526361583	0.06535459228925	3.35277052873403e-06	1.55863414528048e-05	195.584659310576	0	2.78696077838068	0	2.25153787595702	0	628.973652609475	0	-10.2901304103773	0	404.683960640281	0	20.6143775640579	0	3.29573643174229	0	13.8154753462255	0	11.2309619591961	0	0.615863713442403	0	0.875884969332363	0	-15.7734003725423	0	-5.48841177817086	0	0	195.584659310576	0	2.78696077838068	0	2.25153787595702	0	628.973652609475	0	-10.2901304103773	0	404.683960640281	0	20.6143775640579	0	3.29573643174229	0	13.8154753462255	0	11.2309619591961	0	0.615863713442403	0	0.875884969332363	0	-15.7734003725423	0	-5.48841177817086	-2.68296023099735	4.3658140465018
196.64105390395	-1.37316493296659	-1.78827227353788	2.23653403450962e-05	9.82054896109992e-07	0.54176028324739	-6.4222302571916e-06	9.28900765579663e-06	-2.33322446134666e-05	-0.00162697836001006	0.00114764046905183	0.00140446486905734	0.0638477162843858	0.00400096891235928	0.460675589095681	7.46050990407759e-06	-1.4219649531017e-05	-1.30982793027571e-06	-0.569559555435019	0.913661854261344	-0.000476238343041561	0.000726979267088987	-0.00213070776608266	-0.0530059729661196	-0.998361864512425	-0.000538965985955583	0.014248429298787	-0.45012268980206	0.064854993461375	5.74853653451695e-05	4.05428651266576e-05	196.64105390395	0	0.685775670723374	0	1.25118762538529	0	633.253327127247	0	-8.47953303281226	0	405.966995793283	0	11.7134728804072	0	-0.0530251666386935	0	11.5989596871345	0	9.42303577268205	0	-0.303581831674555	0	0.144489161016819	0	-14.4149359925829	0	-4.55080473344555	0	0	196.64105390395	0	0.685775670723374	0	1.25118762538529	0	633.253327127247	0	-8.47953303281226	0	405.966995793283	0	11.7134728804072	0	-0.0530251666386935	0	11.5989596871345	0	9.42303577268205	0	-0.303581831674555	0	0.144489161016819	0	-14.4149359925829	0	-4.55080473344555	-0.646504423607646	-1.980824312063
197.480175305532	0.0147970661757523	-1.79424330983993	-7.09394363398646e-07	8.00923900217195e-06	0.541022824732077	4.08621837979554e-06	-1.10855675879771e-05	-0.000221308324396855	-0.00170817532845813	0.000791226460571602	0.00107714982123321	0.0641944434632726	0.00357456838161897	0.459772257101412	-2.74088240596005e-06	-3.77058373684923e-06	2.38121659556709e-06	-0.56946974519611	0.914390020977394	-4.80080501868673e-05	0.00080373961181689	-0.00282458766574066	-0.0531298560903438	-0.999028973522713	-0.000125461575545801	0.0158181899157874	-0.44982951939647	0.0645836077273948	0.00017147691803687	0.000107722259108231	197.480175305532	0	0.099003874030862	0	-0.368335388373101	0	633.799963100506	0	-7.34716057970553	0	409.095987772352	0	11.1438304500105	0	-1.10034071067993	0	9.41133102292175	0	3.37149296531365	0	-0.801269503397643	0	-0.639530329889141	0	-13.8666784828445	0	-3.58801663198486	0	0	197.480175305532	0	0.099003874030862	0	-0.368335388373101	0	633.799963100506	0	-7.34716057970553	0	409.095987772352	0	11.1438304500105	0	-1.10034071067993	0	9.41133102292175	0	3.37149296531365	0	-0.801269503397643	0	-0.639530329889141	0	-13.8666784828445	0	-3.58801663198486	2.3726529803635	-1.98882607672703
198.486318895688	1.63054349392322	-0.0117634845754926	4.00911105515738e-05	0.000157548941141353	0.539987500450843	0.000234800125410031	-3.41982873896178e-06	-0.000164780982210644	-0.0012741466975494	0.000686629716563959	0.000514118310189713	0.0644807838202979	0.00343578096193822	0.45855446769082	-8.12696785395823e-06	1.87863960910334e-06	-1.49405692118607e-05	-0.569884606226896	0.916604707407471	-3.9808033493755e-05	0.00156824750597719	-0.00309269175850617	-0.0530767141173057	-0.999519007658923	-0.000526164705093162	0.0157496422239756	-0.450027052611214	0.0646379802686286	0.000682303782274365	0.000790291194488855	198.486318895688	0	0.963089991116287	0	-1.38296307668655	0	634.76507044529	0	-7.97056846388232	0	410.399231345751	0	12.3461398993635	0	-1.64537680440656	0	10.0472993383418	0	1.5270380386429	0	-0.120230735689918	0	-1.38001566126667	0	-14.3747542663129	0	-4.1240966401954	0	0	198.486318895688	0	0.963089991116287	0	-1.38296307668655	0	634.76507044529	0	-7.97056846388232	0	410.399231345751	0	12.3461398993635	0	-1.64537680440656	0	10.0472993383418	0	1.5270380386429	0	-0.120230735689918	0	-1.38001566126667	0	-14.3747542663129	0	-4.1240966401954	4.9908810353448	1.1325798785294
199.418215002762	2.44597473475808	1.70334390064173	7.43994704808749e-06	7.44838756703302e-06	0.53917342330483	9.49692430947706e-07	-2.08533037709708e-05	-0.000256231456920103	-0.00141962626990698	0.000809362802815448	0.00035849092186399	0.0648614960731819	0.0030813547824092	0.457552460667986	-4.16855134974584e-05	-1.00822651598306e-05	-4.00432544028352e-06	-0.569944330378211	0.914493269839739	-0.00123129469652416	0.0017183281477128	-0.00342485537956706	-0.0537716599169563	-0.999339179600872	-0.000698117095991639	0.0158495441544323	-0.449810263842911	0.064263134537395	0.000600235632352861	0.000698694906223682	199.418215002762	0	2.93273881773558	0	-0.517635287708973	0	638.981649438875	0	-6.02895151679767	0	411.440928322332	0	21.4798694163413	0	2.73786703762391	0	12.4439218558803	0	2.91350716466099	0	0.654602004336839	0	-0.72338508406905	0	-12.9192034198642	0	-3.45826242648341	0	0	199.418215002762	0	2.93273881773558	0	-0.517635287708973	0	638.981649438875	0	-6.02895151679767	0	411.440928322332	0	21.4798694163413	0	2.73786703762391	0	12.4439218558803	0	2.91350716466099	0	0.654602004336839	0	-0.72338508406905	0	-12.9192034198642	0	-3.45826242648341	4.95570025705274	8.33868214636522
200.339121923698	2.26567579782042	1.79012284452953	9.11113339234027e-06	-6.5324955395972e-06	0.538501861145572	3.79833298765416e-05	-0.000569681172660714	-0.000749083384705673	-0.00132493893661949	0.000296303989345373	5.17297745157027e-05	0.0649259217626028	0.0028648954705637	0.456733304348087	-3.09302252188894e-05	-6.4174070524416e-06	-6.92265029093312e-06	-0.569633595466242	0.9126194186248	-0.00120076374559569	0.00149792892088349	-0.00349134386762886	-0.0539696206009434	-1.00048136581426	-0.00107679861036162	0.0161213883433971	-0.449321058891476	0.0638961219926762	0.000296294151939391	0.000213299795822574	200.339121923698	0	5.18045565322377	0	1.24456221503291	0	644.471663182748	0	-1.72643892005065	0	414.818761502183	0	34.8982855147944	0	13.2499623235203	0	20.6938073373172	0	9.39893396374027	0	1.24716770917904	0	0.14121451428122	0	-10.8093996215147	0	-2.32538223016919	0	0	200.339121923698	0	5.18045565322377	0	1.24456221503291	0	644.471663182748	0	-1.72643892005065	0	414.818761502183	0	34.8982855147944	0	13.2499623235203	0	20.6938073373172	0	9.39893396374027	0	1.24716770917904	0	0.14121451428122	0	-10.8093996215147	0	-2.32538223016919	3.03120605210481	19.4371489479584
201.390940303746	0.970427053263666	-0.0935854964366457	5.50585629493361e-05	0.000154566207687658	0.538143734231599	0.000560592778181061	-0.000222412935022498	-0.000708186501283356	-0.00107757765023343	0.000584655378387472	1.04950549691068e-05	0.0650244676801488	0.00278183879218038	0.456196661050462	-1.89878295763054e-05	-1.49972769643529e-05	2.75255246210473e-05	-0.56930353438478	0.909102130190496	-0.000711155536206963	0.000862096041035474	-0.00380809427745002	-0.0533760570146999	-0.998730796136282	-0.00110107022171934	0.0168300818706007	-0.448868284069094	0.0632983538792051	9.29853485489973e-06	1.20491202082277e-05	201.390940303746	0	6.96347180262603	0	2.25086266707663	0	647.645258302648	0	0.20200773388983	0	416.109514763378	0	40.7764906415881	0	17.0209883729871	0	23.2790570800045	0	11.219984046858	0	2.21725521570138	0	0.876682009139882	0	-9.43551765917671	0	-1.41433517050447	0	0	201.390940303746	0	6.96347180262603	0	2.25086266707663	0	647.645258302648	0	0.20200773388983	0	416.109514763378	0	40.7764906415881	0	17.0209883729871	0	23.2790570800045	0	11.219984046858	0	2.21725521570138	0	0.876682009139882	0	-9.43551765917671	0	-1.41433517050447	0.733787412968032	22.105388703504
202.499934444294	-0.923455782068725	-1.90833037511585	2.62704059424939e-05	0.000361446463496346	0.538298081816206	0.000530844663877894	-0.000935817975171744	-0.0019421267073938	-0.00134798716875704	0.000171677499941819	4.3539611207364e-06	0.0671166073707931	0.00308770299505724	0.455869047281711	-4.52808497641474e-05	-0.000125995892792264	-0.000433610653885148	-0.568697394590166	0.91244979642637	4.73994958983623e-05	0.00085933039005789	-0.0049304452894615	-0.0535709734662652	-1.00082927623461	-0.00109266507382295	0.0175346366037629	-0.448047217977751	0.0633363390636739	7.47237807737021e-05	0.000111502170938289	202.499934444294	0	6.98985377840655	0	0.976893287923718	0	647.984969578164	0	0.50147125412141	0	417.898757772992	0	40.8006272401595	0	16.6664487297575	0	22.602609694337	0	8.47221929536931	0	2.23979278225682	0	0.0034689755178833	0	-9.31716711519753	0	-1.13955611034706	0	0	202.499934444294	0	6.98985377840655	0	0.976893287923718	0	647.984969578164	0	0.50147125412141	0	417.898757772992	0	40.8006272401595	0	16.6664487297575	0	22.602609694337	0	8.47221929536931	0	2.23979278225682	0	0.0034689755178833	0	-9.31716711519753	0	-1.13955611034706	0.113355244751109	21.2448207962747
203.395358882619	-2.11072408635488	-1.55327578726211	-2.79827076446961e-07	6.48217599450419e-05	0.537815731824164	0.000753264006375862	-8.45357575231305e-05	-0.00126908295468659	-0.0007310344595712	-1.77030512295534e-05	-0.000130677745059521	0.065870311397565	0.00279815022910335	0.455401449164339	-3.31135562482066e-06	-6.3363409218612e-06	-0.000363002192548924	-0.568704844214538	0.913373452401873	1.3829236916491e-06	0.00193593491170968	-0.00437510918734475	-0.0539587179685554	-0.998576833055556	-0.0024708831079168	0.016617493137292	-0.447824602781818	0.0633837496737555	7.01408791500839e-05	0.000379443934663289	203.395358882619	0	5.58568523426399	0	-0.711111924271756	0	650.294105791849	0	3.11778608471278	0	421.094923552344	0	36.8499127027888	0	12.4151175873914	0	17.7027507084699	0	2.39604452308114	0	1.39699690187402	0	-0.841331737356754	0	-7.9846826697372	0	0.451753042809045	0	0	203.395358882619	0	5.58568523426399	0	-0.711111924271756	0	650.294105791849	0	3.11778608471278	0	421.094923552344	0	36.8499127027888	0	12.4151175873914	0	17.7027507084699	0	2.39604452308114	0	1.39699690187402	0	-0.841331737356754	0	-7.9846826697372	0	0.451753042809045	0.614008845401458	17.6463880981951
204.485869136124	-2.45101610264974	0.611179664999523	1.78556835749703e-05	2.87814885178699e-06	0.53752363050173	0.000935454644361139	-7.53322490000445e-06	-0.00152952849848907	-0.00127554376916044	5.19718270175687e-05	8.7474433813115e-07	0.0659233153032906	0.00257275048861814	0.4549175071677	-1.7932465037688e-05	-5.55042773781188e-06	-0.000593806823329315	-0.568339646468702	0.913125245529484	-0.000640480847284691	0.00113260658302094	-0.0049274295902446	-0.0534994337076151	-0.997351357242182	-0.00390194778818009	0.0159844793245855	-0.447299222825012	0.0632530355385773	3.47143396022434e-06	5.94797904858113e-07	204.485869136124	0	2.9701674810005	0	-1.29679043952138	0	656.581022279642	0	4.45490720202756	0	421.857982392399	0	21.7067128835626	0	9.35678248235123	0	15.9620727137013	0	1.53908341429343	0	0.663979616473621	0	-1.2958035982431	0	-6.94223926664065	0	0.892919517735233	0	0	204.485869136124	0	2.9701674810005	0	-1.29679043952138	0	656.581022279642	0	4.45490720202756	0	421.857982392399	0	21.7067128835626	0	9.35678248235123	0	15.9620727137013	0	1.53908341429343	0	0.663979616473621	0	-1.2958035982431	0	-6.94223926664065	0	0.892919517735233	0.838208836113942	14.7195497039908
205.563573287362	-1.45085678225125	1.9941843824925	6.11966806480351e-07	8.38356069896028e-05	0.537328766290015	0.000978344957980833	-9.66613464715375e-05	-0.00176353370455707	-0.00090486793096872	-1.56196546840978e-05	0.000150853656597332	0.065361581735474	0.00238752904725283	0.454610056100447	-1.45904318545596e-05	2.83164625969278e-06	-0.000794296503827093	-0.567858715868573	0.911989578731075	-0.000418739784683132	0.0013079033571962	-0.00552194649147686	-0.0532053831028022	-0.998333309409838	-0.00366420210181763	0.0157010099566191	-0.446648415468168	0.062995678685322	2.40366448465043e-05	6.92062284975831e-05	205.563573287362	0	0.762304031688327	0	0.298489095002755	0	661.19780265088	0	1.31132564731301	0	424.406586565327	0	11.8756746444063	0	15.6834428942663	0	11.0987588083699	0	5.82782569491358	0	-0.251204036925485	0	-0.312573129529194	0	-8.94086844742402	0	-0.516312054327866	0	0	205.563573287362	0	0.762304031688327	0	0.298489095002755	0	661.19780265088	0	1.31132564731301	0	424.406586565327	0	11.8756746444063	0	15.6834428942663	0	11.0987588083699	0	5.82782569491358	0	-0.251204036925485	0	-0.312573129529194	0	-8.94086844742402	0	-0.516312054327866	0.228225312382904	18.6408492587791
206.617058467029	0.298217717728235	0.937162384052099	0.000292453208006209	2.47697969464704e-05	0.538016687045049	0.00121238260219785	5.52909586594847e-06	-0.00186456258364172	-0.00113820441869673	0.000310667724970009	-9.15035135060672e-07	0.0659034206234114	0.0022223325386681	0.455009435877887	-7.76224752929552e-07	2.52962984327921e-05	-0.00032615542695307	-0.567135895968215	0.912933032500987	1.02509329437259e-06	0.000644534568531093	-0.00532773413002421	-0.0534800135826772	-0.997926472897745	-0.0035178185366407	0.0158033233159173	-0.445692751720054	0.0628897326029558	4.19939422901303e-06	2.01957479454904e-05	206.617058467029	0	0.1256557867426	0	2.04156902078852	0	661.856410142283	0	0.0891568378687	0	427.401027693945	0	11.1557856477184	0	16.9528216746947	0	8.75685922538329	0	11.1243783350816	0	-0.776133794283747	0	0.682915725866213	0	-9.54133804736894	0	-1.51972201609026	0	0	206.617058467029	0	0.1256557867426	0	2.04156902078852	0	661.856410142283	0	0.0891568378687	0	427.401027693945	0	11.1557856477184	0	16.9528216746947	0	8.75685922538329	0	11.1243783350816	0	-0.776133794283747	0	0.682915725866213	0	-9.54133804736894	0	-1.51972201609026	0.245219953136595	16.4901142655388
207.60473209583	1.80942609417657	-1.13058979474723	0.00102772556095739	0.000474918974430766	0.538905005816092	0.000875002710317225	0.000190414677675858	-0.00217048881287284	-0.00177227899928421	0.000535978093872311	-0.000142751268956696	0.0655153133012944	0.00283935574678803	0.455754277024362	0.000122622296489455	0.000127150020921641	-0.000353566238648876	-0.56626336209838	0.916824106440682	-0.00168992616866947	0.00142274898778863	-0.00558043855304919	-0.0553802452900468	-0.994895312083522	-0.00432367031553746	0.0143089798378291	-0.444373396436912	0.0633098336721652	0.000654813774336467	0.000501442942774733	207.60473209583	0	1.21060693950777	0	1.93594273608692	0	663.239484449133	0	-0.29164905813902	0	427.779442137484	0	13.0850651012059	0	16.2332994396688	0	9.22072268787794	0	11.0095438077217	0	0.0214270248327549	0	0.595408089085674	0	-9.87343401071636	0	-1.72282590335466	0	0	207.60473209583	0	1.21060693950777	0	1.93594273608692	0	663.239484449133	0	-0.29164905813902	0	427.779442137484	0	13.0850651012059	0	16.2332994396688	0	9.22072268787794	0	11.0095438077217	0	0.0214270248327549	0	0.595408089085674	0	-9.87343401071636	0	-1.72282590335466	1.85170296702069	14.8856580150819
208.640064150412	2.49853446085846	-1.97052249855059	0.00108997580091177	0.000362740594731569	0.539490531906681	0.00125670020155664	2.40071169539078e-05	-0.00162926733762819	-0.000994442034502177	0.000286922238965149	0.000138540286993801	0.0649220805712226	0.00277325463009774	0.456214231244098	-3.66354043018814e-06	5.25217515323469e-06	-1.33227783812255e-06	-0.565378567479552	0.92217713389115	0.000498969261970099	-0.00104110674062334	-0.00360084825690873	-0.0531576447253468	-1.00371728125231	-0.00204431619288971	0.0129986857375742	-0.443516501573934	0.0638252222275314	-0.000230111153161779	5.66866526333879e-06	208.640064150412	0	3.54436634628059	0	0.132030431964198	0	668.543850288594	0	-4.41352641850044	0	430.994136622731	0	25.2341367730733	0	6.74773871224102	0	16.6503900587925	0	5.1735687453462	0	0.806919998507135	0	-0.389478643298132	0	-12.0892810252002	0	-3.05963417895859	0	0	208.640064150412	0	3.54436634628059	0	0.132030431964198	0	668.543850288594	0	-4.41352641850044	0	430.994136622731	0	25.2341367730733	0	6.74773871224102	0	16.6503900587925	0	5.1735687453462	0	0.806919998507135	0	-0.389478643298132	0	-12.0892810252002	0	-3.05963417895859	4.36335966538449	8.71465130361991
209.533490453556	2.07768872022678	-0.817439211903749	0.000461231812798108	1.0318664340162e-05	0.539993090265889	-0.000173705195533263	0.000119116072537731	-0.00188841527126465	-0.00207742667011259	0.000818422626200884	9.65283845841535e-05	0.0645754676854623	0.00244459954243309	0.45658673950496	3.959638267318e-05	4.51785166023024e-05	-0.000103760338949343	-0.565601837140712	0.924995974770745	-0.000718503437704871	0.000134427776392302	-0.00299138533783386	-0.054810770246278	-0.998103212124806	-0.00168190307958119	0.0110264675038077	-0.443272968343344	0.0642063262407075	0.0004625863991886	0.00022507791260658	209.533490453556	0	5.65784835588007	0	-1.22440372634324	0	673.557940000439	0	-7.66103197140104	0	433.158685417952	0	37.1625507451516	0	-1.04514612624644	0	21.8816333097342	0	1.58307065392518	0	1.42750685301526	0	-1.23026952896824	0	-14.08347756494	0	-3.97537491479045	0	0	209.533490453556	0	5.65784835588007	0	-1.22440372634324	0	673.557940000439	0	-7.66103197140104	0	433.158685417952	0	37.1625507451516	0	-1.04514612624644	0	21.8816333097342	0	1.58307065392518	0	1.42750685301526	0	-1.23026952896824	0	-14.08347756494	0	-3.97537491479045	5.31624154571185	5.55869278290126
210.679165365474	0.448805738472731	1.4895635703108	0.00158577173929009	0.000610205229156054	0.541244089629837	0.000414054610278832	0.00101918094065482	0.000729991592261309	-0.00128634626857771	0.00173204872100281	0.000898901667964076	0.0646255469067796	0.00279278431212607	0.457600589622373	0.000701245174249665	0.000886326301551469	4.24353009212177e-06	-0.565775325880446	0.922811110556723	-0.00137975977599418	8.98517842595272e-06	9.6085793692827e-05	-0.0546124150863326	-0.996394479604848	-0.00068161431744591	0.00923951796549011	-0.443130731699046	0.0640517219658707	8.27485608297359e-06	1.13600212359161e-05	210.679165365474	0	7.18784366687188	0	-0.778461116473508	0	675.860966321371	0	-7.43709250215473	0	433.869559924829	0	40.9098532626414	0	-1.12573406972933	0	22.5424440066011	0	2.24439085340217	0	2.4203450092358	0	-0.88598605797386	0	-13.9225345900957	0	-3.67659194519135	0	0	210.679165365474	0	7.18784366687188	0	-0.778461116473508	0	675.860966321371	0	-7.43709250215473	0	433.869559924829	0	40.9098532626414	0	-1.12573406972933	0	22.5424440066011	0	2.24439085340217	0	2.4203450092358	0	-0.88598605797386	0	-13.9225345900957	0	-3.67659194519135	3.23556749688823	8.86487866613897
211.608544501873	-1.1349100991885	1.91597667001027	0.00195673196515059	0.000662540155894846	0.541392561447709	0.000156496843695688	0.00164517514121992	0.000202987116481188	-0.00185918892864288	0.00234992841071069	0.0020412597716452	0.0623251529322183	0.0030351278377232	0.457873414681934	0.000830013901235686	0.0016658309021814	6.89140192794568e-07	-0.565688250725302	0.922860316497934	-0.0014115497396534	-1.74126277839455e-06	0.000832950233323235	-0.0541703221363715	-0.995012975305605	2.84722052174482e-05	0.00929229916068044	-0.442863165465852	0.0639041270435325	3.11140619537809e-06	-7.52621389699061e-06	211.608544501873	0	6.85589243735773	0	0.957858145607649	0	676.176679393355	0	-8.11132550951175	0	437.1332045695	0	40.6596876521073	0	-0.510933834240936	0	21.1818945787566	0	8.41242982633154	0	2.1282868082969	0	-0.00696713708954977	0	-14.2241809949955	0	-4.27199930104919	0	0	211.608544501873	0	6.85589243735773	0	0.957858145607649	0	676.176679393355	0	-8.11132550951175	0	437.1332045695	0	40.6596876521073	0	-0.510933834240936	0	21.1818945787566	0	8.41242982633154	0	2.1282868082969	0	-0.00696713708954977	0	-14.2241809949955	0	-4.27199930104919	-0.0767843057192404	7.8525291614489
212.726410399048	-2.37541923742564	0.0992812135292766	0.00270778485655554	0.000286623035654683	0.54215700669231	0.000238049796060983	0.00103235658822634	0.000920615286951559	-0.00135613361312454	0.00326612924690402	0.00176633965115125	0.0622705210810497	0.00276766878175757	0.458418857187284	0.000199778930090387	0.00146768509240614	-1.34525689002996e-05	-0.566226625005275	0.921937378738133	0.00021387395343452	-0.000484907352587623	0.0018377521290397	-0.0553349715691181	-0.993942654218354	0.00049432089546441	0.00804308191294425	-0.442937653884183	0.0638017899115699	5.0087035028499e-06	1.96926648232675e-05	212.726410399048	0	4.78768696411984	0	2.25190073878269	0	680.15177290423	0	-10.2908809600112	0	438.960006872762	0	32.7718085527215	0	3.30390596555869	0	18.2851724840379	0	11.2312538373554	0	1.12447320489808	0	0.876464230228729	0	-15.7744274587709	0	-5.48767559881757	0	0	212.726410399048	0	4.78768696411984	0	2.25190073878269	0	680.15177290423	0	-10.2908809600112	0	438.960006872762	0	32.7718085527215	0	3.30390596555869	0	18.2851724840379	0	11.2312538373554	0	1.12447320489808	0	0.876464230228729	0	-15.7744274587709	0	-5.48767559881757	-2.62061769413562	6.49699545792198
213.658745619548	-2.36047573486269	-1.65632554004563	0.00323588824122679	2.15340795015883e-05	0.54249096154557	0.00030930534652764	0.0012889315191415	0.00116141636566181	-0.00178285900693198	0.00284498806308962	0.00192622051382319	0.0618610864115866	0.00263118426498601	0.458632436185219	0.000158209765436355	0.00161250504045643	4.24241491740979e-06	-0.566223051783378	0.921894704171313	-6.99473590534612e-06	-0.000255174607749766	0.0025647832456334	-0.0548003527136416	-0.993254262670448	0.000434496137164715	0.00762508082228203	-0.442762401442655	0.0637061982257024	7.32064300445974e-06	1.95910340437535e-06	213.658745619548	0	2.49816989115451	0	1.45473995645231	0	685.775557702827	0	-8.3341022424033	0	439.890803795342	0	18.9544433210923	0	-1.50073222453904	0	16.0092334520114	0	10.0316949514448	0	0.534419379146923	0	0.260970650774295	0	-14.2605396255216	0	-4.98259373205175	0	0	213.658745619548	0	2.49816989115451	0	1.45473995645231	0	685.775557702827	0	-8.3341022424033	0	439.890803795342	0	18.9544433210923	0	-1.50073222453904	0	16.0092334520114	0	10.0316949514448	0	0.534419379146923	0	0.260970650774295	0	-14.2605396255216	0	-4.98259373205175	-1.82673471525197	-1.55372682364284
214.467299808164	-1.55180365223971	-1.91426448366145	0.00353233267668982	1.41947375690149e-05	0.542781311838199	-2.35604961886169e-06	0.001467954867132	0.00151645625426784	-0.00134662198641833	0.00278858809325386	0.00123696606974921	0.0616956164902704	0.0024526507418774	0.458794473567671	1.50474741549405e-05	0.00163004151502612	-1.24882004595424e-05	-0.566339566538147	0.921628865610213	-0.000120168343684972	-2.46658503305552e-05	0.00362635048680605	-0.0546823767307728	-0.992478063578909	-8.0688124169444e-06	0.00674153351961264	-0.442672708927587	0.0636650510197694	8.41950304942504e-06	-4.20221120958246e-06	214.467299808164	0	0.873187152286582	0	-0.0917949399023882	0	689.086363554388	0	-5.23916650474	0	442.856141176602	0	12.122510386369	0	-7.77864880693335	0	10.0988448358016	0	4.3328849825837	0	-0.177085204998286	0	-0.497324986723981	0	-12.7327735176195	0	-3.6154081457405	0	0	214.467299808164	0	0.873187152286582	0	-0.0917949399023882	0	689.086363554388	0	-5.23916650474	0	442.856141176602	0	12.122510386369	0	-7.77864880693335	0	10.0988448358016	0	4.3328849825837	0	-0.177085204998286	0	-0.497324986723981	0	-12.7327735176195	0	-3.6154081457405	0.517322651041142	-8.15573117708644
215.747783421895	0.563718494745382	0.265872895393066	0.00114572878304658	0.000464505897213565	0.544635084612821	2.50162232919042e-05	0.000483067495161387	-1.94902295527495e-06	-0.00214133277183696	0.00110016846849337	0.00201225832664994	0.062433562295528	0.00315469475811665	0.46025430267304	7.00199238822863e-06	0.000123880477455451	-0.000685362771724225	-0.565324477533855	0.929585096870479	2.30623177068603e-08	-0.000923623670340373	0.0009085959898222	-0.0549737516526682	-0.995469705750085	0.000233178674931415	0.00689898541464867	-0.441336660170321	0.0641879695842545	-0.000138640612206502	-0.000320654075125413	215.747783421895	0	0.192440392075519	0	-1.36733980157601	0	689.939574247279	0	-4.04273070806902	0	444.67832658121	0	11.1686383833738	0	-9.13059716055995	0	8.17560821424585	0	1.5284090981016	0	-0.711496235700163	0	-1.36426810982254	0	-11.9971316327019	0	-2.6737532240488	0	0	215.747783421895	0	0.192440392075519	0	-1.36733980157601	0	689.939574247279	0	-4.04273070806902	0	444.67832658121	0	11.1686383833738	0	-9.13059716055995	0	8.17560821424585	0	1.5284090981016	0	-0.711496235700163	0	-1.36426810982254	0	-11.9971316327019	0	-2.6737532240488	3.91730670414513	-6.72739826576009
216.924946231134	2.16937235740517	1.9797705060764	0.000910131336294397	0.00105011622116481	0.545952567210246	-0.000334243290837004	-7.46846930252855e-05	-0.000524035163338808	-0.00250423994983693	0.00012648015882286	0.000649388691773835	0.0614163585984035	0.0039274751832329	0.46145891304205	-6.52800114948442e-05	1.47021833143453e-06	1.22068732486723e-05	-0.564878652968649	0.928316176825717	-0.00179395925697299	-0.00366057826018851	5.68856559979028e-05	-0.055753566124004	-0.995993948734579	-0.00105899758662943	0.00676277427497605	-0.440508449574511	0.0638978638028403	-0.00156506707356243	-0.00148764897460397	216.924946231134	0	1.89873539044044	0	0.174339868850552	0	692.672821701556	0	-1.52351403379353	0	447.011135475706	0	15.858602722519	0	-4.76361009179824	0	12.2510929239508	0	5.3384663551558	0	0.332716592932636	0	-0.369628324086337	0	-10.4654950266422	0	-1.25665827459458	0	0	216.924946231134	0	1.89873539044044	0	0.174339868850552	0	692.672821701556	0	-1.52351403379353	0	447.011135475706	0	15.858602722519	0	-4.76361009179824	0	12.2510929239508	0	5.3384663551558	0	0.332716592932636	0	-0.369628324086337	0	-10.4654950266422	0	-1.25665827459458	3.97835595043488	-0.469992821021679
217.698340963639	2.49959754349005	1.52056384646194	0.000709706915328339	0.00156596979382945	0.546933232974609	0.000207594170171648	1.25134201508635e-05	-0.000103398008085197	-0.00180228221170699	0.000338136915680448	0.000670750344889561	0.0616057890704525	0.00443526256684787	0.462243718699458	9.1532772570584e-07	1.66421174957732e-05	3.15523172014546e-06	-0.564427246300084	0.925041103827003	-0.000507518309142877	-0.00230518260753022	0.000169820452598251	-0.0555628786459079	-0.995172638736741	-0.00155505729260849	0.00647460645856736	-0.439905027124232	0.0634925236611479	-0.000736104392629431	-0.00106530927563258	217.698340963639	0	3.74969747190512	0	1.61605505234666	0	697.110362492428	0	1.91804246275803	0	449.714617240399	0	26.5150183542803	0	3.46613367841417	0	18.6887081312146	0	10.4355589887244	0	0.856271119886673	0	0.363045277099844	0	-8.70969306904714	0	-0.274221665313855	0	0	217.698340963639	0	3.74969747190512	0	1.61605505234666	0	697.110362492428	0	1.91804246275803	0	449.714617240399	0	26.5150183542803	0	3.46613367841417	0	18.6887081312146	0	10.4355589887244	0	0.856271119886673	0	0.363045277099844	0	-8.70969306904714	0	-0.274221665313855	2.88198763174014	7.72212265011241
218.68980358533	1.88665968566701	-0.451040633793331	-2.23852694588769e-05	0.00154435285411848	0.54756464117417	-0.000141925665754527	1.76322920271747e-05	-5.39968070274592e-05	-0.00241389894305685	0.000274073536910661	0.000802503497178619	0.061162953317618	0.00461534329729439	0.462734109323927	1.39614391502979e-05	-1.83779516703189e-05	-1.54559647090914e-05	-0.563697608286936	0.925583754054847	-0.000543885579751569	-0.00271477658276112	-4.43821799326773e-05	-0.0557422639734956	-0.993607290504655	-0.00264053113233723	0.00690105455462301	-0.438944705374296	0.0633257686633716	-0.000726739529131904	-0.00143368521410023	218.68980358533	0	6.0155665369977	0	2.20642790369678	0	702.322008501849	0	3.37115401577686	0	450.401381450589	0	38.5741835876681	0	7.03601563773993	0	20.3649404050757	0	11.2198612493775	0	1.59231274122591	0	0.832780982271256	0	-7.55423787921179	0	0.099799097453159	0	0	218.68980358533	0	6.0155665369977	0	2.20642790369678	0	702.322008501849	0	3.37115401577686	0	450.401381450589	0	38.5741835876681	0	7.03601563773993	0	20.3649404050757	0	11.2198612493775	0	1.59231274122591	0	0.832780982271256	0	-7.55423787921179	0	0.099799097453159	1.69703285570922	10.993052861301
219.800458264696	0.194463668728014	-1.98588527410085	1.58302972544442e-05	0.00143434412135411	0.547677201978366	3.64225915415769e-06	-0.000125509313109143	0.00010182628106538	-0.00196295949587769	0.000683255674871761	0.000647034727124133	0.0600269360098464	0.00458503499425797	0.462799618980803	2.96029366416249e-06	-3.93324167977788e-05	-0.000855047780919263	-0.563810590950942	0.930485785003482	-0.00207488572222561	0.000384797562606579	-0.00397601897143296	-0.0556216665094047	-0.992766270683305	-0.00668158251550709	0.00774612176699852	-0.438808383333018	0.0635049391064433	0.000583982983870833	6.12210926181573e-05	219.800458264696	0	7.23324549268213	0	0.654741907920099	0	703.928101141899	0	1.91667899281928	0	452.805778120345	0	40.9115392786087	0	5.34164459236333	0	22.341752148582	0	7.24826586473661	0	2.46534592848527	0	-0.149893014223138	0	-8.57817774735573	0	-1.01884069108425	0	0	219.800458264696	0	7.23324549268213	0	0.654741907920099	0	703.928101141899	0	1.91667899281928	0	452.805778120345	0	40.9115392786087	0	5.34164459236333	0	22.341752148582	0	7.24826586473661	0	2.46534592848527	0	-0.149893014223138	0	-8.57817774735573	0	-1.01884069108425	1.54630674481668	10.5466842155367
220.817540767307	-1.48195426409347	-1.08517700730625	4.2126931149965e-08	0.00182085881958232	0.548489530182262	-9.09418093878061e-07	-0.000422274537997486	-0.000863614107533519	-0.00207616121816654	-1.80197492558436e-06	0.00123221679455756	0.0612636225926248	0.00508288466329369	0.46324441330184	-8.29992644202571e-05	-0.000450935635417417	-0.00031138593898166	-0.563101509606393	0.928328740648787	-0.000493162762746513	9.6414508680012e-05	-0.00553773092121968	-0.0557213752327301	-0.992619812259444	-0.00716495985242668	0.00868066018710755	-0.437863632544368	0.0630073151890761	2.62504449374633e-05	2.90032237567452e-06	220.817540767307	0	6.54856686516926	0	-1.09416642848734	0	704.631616877631	0	2.96333629168734	0	455.891750222943	0	40.1198341561271	0	4.32260631971315	0	20.6953980884805	0	1.68721159804661	0	1.90315415243153	0	-1.11701372635993	0	-7.91702730215164	0	-0.142931700468253	0	0	220.817540767307	0	6.54856686516926	0	-1.09416642848734	0	704.631616877631	0	2.96333629168734	0	455.891750222943	0	40.1198341561271	0	4.32260631971315	0	20.6953980884805	0	1.68721159804661	0	1.90315415243153	0	-1.11701372635993	0	-7.91702730215164	0	-0.142931700468253	1.63046524261051	11.5090743787706
221.90097797559	-2.46032509522079	1.15716326616264	-7.98591195683882e-06	0.00162450296733994	0.548568539363218	7.42176733512161e-05	-6.65238292062067e-05	-0.000441460654228604	-0.00235378747306166	4.29071949913196e-05	0.00128453705673219	0.0608131032277191	0.00505965206948672	0.463187275645286	-3.21927944922445e-05	-4.2148627568578e-05	-0.000277453933040658	-0.563040519085293	0.923046280837848	-0.00010306500774446	0.0013284068898612	-0.00733681242339446	-0.0535983868951459	-0.99916337518223	-0.0051800194125048	0.0106656744436139	-0.437699478569268	0.0620338068591268	0.00103671036121036	0.000102651618743325	221.90097797559	0	4.30471478299444	0	-1.0492321649351	0	709.369247669474	0	2.66532444488917	0	456.368756279105	0	29.9436564170366	0	5.35171808944069	0	19.7098827084979	0	1.74357471946357	0	0.992490053461657	0	-1.0809004024852	0	-8.17174087861491	0	-0.0917948532438342	0	0	221.90097797559	0	4.30471478299444	0	-1.0492321649351	0	709.369247669474	0	2.66532444488917	0	456.368756279105	0	29.9436564170366	0	5.35171808944069	0	19.7098827084979	0	1.74357471946357	0	0.992490053461657	0	-1.0809004024852	0	-8.17174087861491	0	-0.0917948532438342	0.591668653572323	12.4847763380113
222.688110817448	-2.32820054630583	1.99254566329773	-1.82293971999395e-06	0.00163914613465123	0.548773964676551	5.85335538263572e-06	-0.000411719205481285	-0.000343775490151473	-0.0023780031334466	0.000292377273854737	0.00139642358873473	0.0611204452776106	0.00515604482097448	0.463208626478704	-3.14761383223261e-05	-7.23821570420495e-05	-3.88534921927376e-06	-0.563762805483368	0.922300559895696	-3.035847839197e-05	0.00335646080067099	-0.00900864508181363	-0.0555365134063177	-0.997732348538733	-0.00185348292428043	0.0104948050278784	-0.43789082126188	0.061854562841431	0.00221433801798851	8.66604143924119e-06	222.688110817448	0	2.37095732112236	0	0.274113425658477	0	714.121701401538	0	-0.579444054379999	0	458.642325019343	0	18.2596463236916	0	13.3109520302278	0	14.1461589876906	0	5.72382138535025	0	0.495136697056025	0	-0.32264099159375	0	-10.0355292018385	0	-0.932743839045226	0	0	222.688110817448	0	2.37095732112236	0	0.274113425658477	0	714.121701401538	0	-0.579444054379999	0	458.642325019343	0	18.2596463236916	0	13.3109520302278	0	14.1461589876906	0	5.72382138535025	0	0.495136697056025	0	-0.32264099159375	0	-10.0355292018385	0	-0.932743839045226	-0.614908214555434	18.0357909221455
223.763336051407	-1.07771261083886	0.917672308859049	-1.41407444793543e-05	0.00111531825252051	0.5485166403574	-3.34395562100974e-05	-0.000657941080422271	-1.62644993933488e-05	-0.00192421025366491	0.000231835050297837	0.000649182056144427	0.0611051676621006	0.00472291233251668	0.462776039735005	-3.10727244311103e-09	1.91050571651191e-06	0.000274058130824952	-0.565379843268513	0.922829542613186	0.000145918623181221	0.00209513533396449	-0.00796319093986762	-0.0553108076503064	-0.996201400312605	-0.00335443323770055	0.0111370825784701	-0.439082397888644	0.0616372206926464	0.00141700898120745	-0.000649135646465548	223.763336051407	0	0.448984637148153	0	2.05078983463751	0	717.701745883062	0	-3.88346582620836	0	461.695149704337	0	11.3580960600294	0	19.6652344027849	0	8.28875778269608	0	11.1295231714404	0	-0.485314293894536	0	0.691437106342696	0	-11.8492082813679	0	-2.53558394963625	0	0	223.763336051407	0	0.448984637148153	0	2.05078983463751	0	717.701745883062	0	-3.88346582620836	0	461.695149704337	0	11.3580960600294	0	19.6652344027849	0	8.28875778269608	0	11.1295231714404	0	-0.485314293894536	0	0.691437106342696	0	-11.8492082813679	0	-2.53558394963625	-1.14820306274672	19.633390194335
224.976736050891	0.983331064335276	-1.51579638355717	-6.03893013120505e-05	0.00110161748029324	0.547181092544669	1.17310413838922e-05	-0.000756317387831105	-3.56091344632366e-06	-0.00196615303769742	0.000393585487732713	0.000876966036718918	0.0611989733878767	0.00486271837057373	0.461250342040639	-1.89383133268534e-05	-0.000154355402475206	0.00119145810840831	-0.567624149462962	0.926522332506193	1.08967081158358e-06	0.00309772556676087	-0.00769999555007603	-0.0549299017596762	-0.996926228761411	-0.00145128514550876	0.0109096414372106	-0.440944956248219	0.0618227500938825	0.00180723953354068	3.28622958575809e-05	224.976736050891	0	0.387826216428722	0	1.62240614889613	0	718.145828518819	0	-4.39187907174681	0	462.484265936132	0	11.2929027627712	0	19.5700113182031	0	8.60157071551026	0	10.4405002078211	0	-0.536172893379152	0	0.368442734005946	0	-12.2609655938201	0	-2.99231372670237	0	0	224.976736050891	0	0.387826216428722	0	1.62240614889613	0	718.145828518819	0	-4.39187907174681	0	462.484265936132	0	11.2929027627712	0	19.5700113182031	0	8.60157071551026	0	10.4405002078211	0	-0.536172893379152	0	0.368442734005946	0	-12.2609655938201	0	-2.99231372670237	1.34226782498508	17.4681617274518
225.99581930039	2.2471834616434	-1.83371820226269	-4.20356229698508e-05	0.000650745144895896	0.546446604360172	-0.000196731901231963	-0.000184138733467659	-7.28995635799812e-05	-0.00216024665878807	0.000990663552145876	0.000752301443236188	0.062062704247871	0.00457139993045385	0.460245708370194	1.249616221174e-05	-1.45957792518747e-05	0.00130272728801816	-0.568722740676487	0.92856503671226	0.00110379281800165	0.00200820561966018	-0.00599690273473833	-0.0545226973653164	-1.00140281130207	0.00026326099326411	0.0104444650108853	-0.441797921072908	0.0619017437876541	0.00126700309752218	-2.60941441449249e-06	225.99581930039	0	2.10727161737209	0	-0.288398226991268	0	721.186131672471	0	-7.65411678000805	0	466.08438039592	0	16.8804020720889	0	13.7534273480259	0	14.8132476408644	0	3.62786519437817	0	0.408090733040646	0	-0.595493760635513	0	-13.8788531963997	0	-4.76486721520634	0	0	225.99581930039	0	2.10727161737209	0	-0.288398226991268	0	721.186131672471	0	-7.65411678000805	0	466.08438039592	0	16.8804020720889	0	13.7534273480259	0	14.8132476408644	0	3.62786519437817	0	0.408090733040646	0	-0.595493760635513	0	-13.8788531963997	0	-4.76486721520634	4.52072034543597	14.9800330273587
227.110760405434	2.36730699027906	0.130081823141321	-3.53668775893329e-05	0.000405021089778117	0.545522968116626	-7.14641300588151e-05	-0.00017261237322543	-1.98667431413443e-05	-0.00173599936307668	0.00126830143617731	0.000908805183815528	0.0623561434108048	0.00440567116526649	0.459113472045051	-1.20873956232987e-05	-4.06680141226467e-06	0.00125859139386218	-0.569957559250278	0.929762375995185	0.00278936684944557	0.00166048423054077	-0.00524276496687119	-0.0528422874725928	-0.998742311191945	-0.000821354257921026	0.0115755546947459	-0.442868137138781	0.0616763035122891	0.00068390101303741	4.33501682057433e-06	227.110760405434	0	4.81902520149213	0	-1.37806636378155	0	727.786531332142	0	-10.2851775559867	0	467.530510694314	0	32.957304988921	0	7.39411802916106	0	18.2767346512773	0	1.52506776471718	0	1.13270659334413	0	-1.37451811611309	0	-15.7698993792613	0	-5.48693936831174	0	0	227.110760405434	0	4.81902520149213	0	-1.37806636378155	0	727.786531332142	0	-10.2851775559867	0	467.530510694314	0	32.957304988921	0	7.39411802916106	0	18.2767346512773	0	1.52506776471718	0	1.13270659334413	0	-1.37451811611309	0	-15.7698993792613	0	-5.48693936831174	5.75236004302059	14.3906681426007
228.356207268788	0.908371368571607	1.98206103903205	-1.45059785028873e-05	5.9585802345906e-06	0.544720973731393	-4.38490380557015e-06	-5.13078774429249e-05	-1.25048846255644e-05	-0.00173608609436452	0.00102411172333598	0.00147690986977464	0.0634243909798205	0.00414721557814195	0.457973622128089	-1.6009373603799e-05	-3.98290062916453e-05	0.000537156671783898	-0.570894413748959	0.927587800923646	0.00136492084462541	-3.11695047542946e-06	-0.006233243403087	-0.0537456334558225	-1.0023841640898	-0.00225623140880204	0.0132971054536885	-0.443349254071254	0.0610279189774491	1.34076194778026e-05	-1.62217678712189e-06	228.356207268788	0	6.99881563050115	0	0.18990519233242	0	731.831334498141	0	-7.82845723583512	0	469.895019931688	0	40.8102857370061	0	11.4870865855639	0	21.7211523930166	0	5.3946041361669	0	2.24745215756488	0	-0.361729686485583	0	-14.0897650749528	0	-4.03788629792357	0	0	228.356207268788	0	6.99881563050115	0	0.18990519233242	0	731.831334498141	0	-7.82845723583512	0	469.895019931688	0	40.8102857370061	0	11.4870865855639	0	21.7211523930166	0	5.3946041361669	0	2.24745215756488	0	-0.361729686485583	0	-14.0897650749528	0	-4.03788629792357	2.73196633455431	20.9582998822428
229.288695366926	-0.693232289940326	1.25833873961799	-4.69448728834297e-06	1.25619414527117e-05	0.543903256492075	2.36953477557304e-05	3.17276309620049e-05	0.000227589552898122	-0.00172010169020207	0.0006055796142692	0.000882132761208939	0.0636628867513844	0.00364868977814026	0.456989478678988	8.89542851788784e-06	2.75320210133594e-05	0.000317819805883924	-0.571215493030549	0.923200855955454	0.0014139898897691	6.63571581158653e-05	-0.00644534467625994	-0.0533119383887218	-1.00126177914811	-0.00237897439533448	0.0136506230218676	-0.443500035260543	0.0604094932928048	-7.08697798724238e-06	4.14891489282243e-06	229.288695366926	0	7.10312521716649	0	1.84854674883236	0	732.045138430165	0	-7.55040450037737	0	472.892284670056	0	40.8783916757565	0	11.8749612041172	0	22.3738460043657	0	10.8849758735174	0	2.34078417772312	0	0.527624481619088	0	-14.0034475292081	0	-3.78502996771011	0	0	229.288695366926	0	7.10312521716649	0	1.84854674883236	0	732.045138430165	0	-7.55040450037737	0	472.892284670056	0	40.8783916757565	0	11.8749612041172	0	22.3738460043657	0	10.8849758735174	0	2.34078417772312	0	0.527624481619088	0	-14.0034475292081	0	-3.78502996771011	-0.530862797453341	19.0834417845578
230.537435868532	-2.28714142101107	-1.27785797731468	6.76340043343739e-06	-1.69683362898254e-05	0.542580529132802	-2.21622222723198e-05	6.58763692042292e-05	0.000194703058780216	-0.00151531509004277	0.000541075056075781	0.000441548512398287	0.0641758204981566	0.00352652863603493	0.455420908812972	3.99997991786665e-05	3.60479437485424e-06	0.00112139666273121	-0.573051645213744	0.922438880089433	0.0021120417087782	-0.000178624247757972	-0.00693805197878563	-0.0524820504457372	-1.00019603908554	-0.00109400292248683	0.0135259724800067	-0.445043962725674	0.0601629209511693	-0.000323650425083936	-0.000103310034031336	230.537435868532	0	5.1139042998636	0	1.8355290775863	0	735.487555782194	0	-7.08939677771311	0	473.608004655889	0	34.556076202928	0	10.4716318249639	0	21.252544309642	0	10.8618418704303	0	1.22474810753045	0	0.518158899498549	0	-13.6171897600687	0	-3.76651682550507	0	0	230.537435868532	0	5.1139042998636	0	1.8355290775863	0	735.487555782194	0	-7.08939677771311	0	473.608004655889	0	34.556076202928	0	10.4716318249639	0	21.252544309642	0	10.8618418704303	0	1.22474810753045	0	0.518158899498549	0	-13.6171897600687	0	-3.76651682550507	-2.11316693858856	13.1632281404718
231.490611944702	-2.42124364627605	-1.97076012631178	-1.82980767058045e-05	6.97227864912691e-06	0.541785987877393	3.4947101061416e-05	0.000381114279270191	0.000765057948517575	-0.00173351021226984	7.06693745971244e-06	-3.20443884756782e-05	0.0642227473878116	0.0032601309540493	0.454477856419212	6.25783715426324e-05	2.92356208706317e-05	0.00123670938103392	-0.574309718495686	0.920207460919875	0.00248132479802724	-0.00100041918205492	-0.00668736993660458	-0.0535606684421828	-0.99958096850272	-0.000739993499623068	0.0141589737154315	-0.44589443414505	0.0597110977192249	-0.000756094570402684	3.26454302143727e-07	231.490611944702	0	2.78293137984926	0	0.127788790675997	0	741.190947759836	0	-2.90264825609881	0	476.712603661685	0	20.5938537919471	0	0.202597787037346	0	13.6252268771128	0	5.14650969657213	0	0.614534465937397	0	-0.389848185845641	0	-11.3977032827008	0	-2.68105520199031	0	0	231.490611944702	0	2.78293137984926	0	0.127788790675997	0	741.190947759836	0	-2.90264825609881	0	476.712603661685	0	20.5938537919471	0	0.202597787037346	0	13.6252268771128	0	5.14650969657213	0	0.614534465937397	0	-0.389848185845641	0	-11.3977032827008	0	-2.68105520199031	-0.558168898276763	1.59363903958674
232.357831979444	-1.6346755660279	-0.863069907294625	2.08263683308661e-06	5.89406317509506e-06	0.541369877881531	-0.000300473835327387	0.000154943110456039	0.000489680464269662	-0.00116799962877395	0.000619135089920313	5.62313178734305e-05	0.0645995476972792	0.00304959698694182	0.453875815029477	8.48722341277486e-06	-4.33156338476578e-06	0.000928198269367981	-0.574859264948007	0.917631654343434	0.0028635534602734	-0.00110555614067744	-0.00642370141385938	-0.0532744897495238	-0.998321678828777	-0.000703442580391453	0.0147588657301352	-0.446260364174197	0.0592464462635514	-0.000680951800780634	-3.00338781296393e-05	232.357831979444	0	0.968174324004163	0	-1.20348592952951	0	745.034533018729	0	-0.0511272947257573	0	478.850148891169	0	12.3617068591121	0	-5.96712995068454	0	8.95893708214732	0	1.58974332584757	0	-0.117209155786029	0	-1.21047487996456	0	-9.67414846689615	0	-1.58762519108655	0	0	232.357831979444	0	0.968174324004163	0	-1.20348592952951	0	745.034533018729	0	-0.0511272947257573	0	478.850148891169	0	12.3617068591121	0	-5.96712995068454	0	8.95893708214732	0	1.58974332584757	0	-0.117209155786029	0	-1.21047487996456	0	-9.67414846689615	0	-1.58762519108655	1.54617748489183	-3.93805506030814
233.416307768727	0.0726288172974562	1.31714935590681	-0.000106854428342233	0.000273599389767478	0.540817911850977	-0.000524773495619311	0.000489207091089088	0.000751110053655231	-0.0011991024921899	0.000401844334861105	4.07239588439408e-06	0.0649261835933561	0.00336309186959443	0.453116592521729	1.57149824927296e-05	4.21237349080103e-05	0.00146106806533194	-0.575852341410534	0.915489506236186	0.0033898472308637	-0.00182338324850461	-0.00542139290823668	-0.0532190366965027	-0.996936937892749	-0.00035677188391287	0.0154169971785354	-0.446986990418874	0.0587879101332453	-0.00101152934188887	-2.62295220043327e-05	233.416307768727	0	0.100322085597618	0	-0.931548237169947	0	746.008082548333	0	0.0645910014804086	0	479.359267853659	0	11.1460272146083	0	-6.26514540058067	0	8.71410863429684	0	1.93065506216712	0	-0.800058283254995	0	-0.991728889352148	0	-9.56405054044146	0	-1.54615591276016	0	0	233.416307768727	0	0.100322085597618	0	-0.931548237169947	0	746.008082548333	0	0.0645910014804086	0	479.359267853659	0	11.1460272146083	0	-6.26514540058067	0	8.71410863429684	0	1.93065506216712	0	-0.800058283254995	0	-0.991728889352148	0	-9.56405054044146	0	-1.54615591276016	2.99362952173885	-3.20195150691786
234.441008039152	1.69605913589863	1.92412641893718	-1.16769624126854e-05	0.000116103564690826	0.540768491408079	-0.00107207114074933	-1.43256322312672e-05	0.000821993936059295	-0.0010915982145808	-4.74899786496373e-05	-0.000602935511171988	0.0649176828757208	0.00327936817025197	0.452876789484327	1.02317271085321e-05	3.48964587724373e-06	0.00171675034673886	-0.576199513496744	0.91187915622356	0.00242286965802727	-0.00309172121880863	-0.00456759343801314	-0.053089547771507	-0.998423394659869	-0.000791846112606108	0.0149472068202764	-0.447098115641729	0.0583291051111303	-0.00154160322465624	-0.000383125226603384	234.441008039152	0	1.04751101438468	0	0.930586481712655	0	747.112394684084	0	1.87405476905731	0	482.784109185749	0	12.578899321056	0	-4.11601217138152	0	12.1862886725148	0	8.29496215614607	0	-0.069378277694482	0	-0.0179629313442257	0	-8.67839648073828	0	-0.160922970768983	0	0	234.441008039152	0	1.04751101438468	0	0.930586481712655	0	747.112394684084	0	1.87405476905731	0	482.784109185749	0	12.578899321056	0	-4.11601217138152	0	12.1862886725148	0	8.29496215614607	0	-0.069378277694482	0	-0.0179629313442257	0	-8.67839648073828	0	-0.160922970768983	2.74298006334908	-1.34422082788372
235.216860230427	2.40128179085505	0.858135359280469	-1.68586902378151e-06	-1.17093335937166e-06	0.5406331517003	-0.000244068132422678	8.18228587542634e-05	0.00140057364444592	-0.000691437955952569	-0.000166916170661943	-6.94502294557099e-05	0.065282320713341	0.00317920709664084	0.452559006505416	6.08808785527096e-06	5.01787274579911e-06	0.00221011617924662	-0.576376147139433	0.911977279715436	0.00236638545169716	-0.00359437079809303	-0.0034317520319832	-0.0530673607975569	-0.995874265418135	-0.000713898435303248	0.0155331009491792	-0.44708693699673	0.0581422819889448	-0.00152244327758094	-1.5595783408701e-05	235.216860230427	0	2.67747088515033	0	2.0803107811515	0	750.569621453928	0	4.24076062449795	0	484.564457364257	0	19.9782758256167	0	0.803405450120912	0	15.7841930337809	0	11.1520776706586	0	0.585735317470013	0	0.71738207841762	0	-7.13867425352445	0	0.833837774251035	0	0	235.216860230427	0	2.67747088515033	0	2.0803107811515	0	750.569621453928	0	4.24076062449795	0	484.564457364257	0	19.9782758256167	0	0.803405450120912	0	15.7841930337809	0	11.1520776706586	0	0.585735317470013	0	0.71738207841762	0	-7.13867425352445	0	0.833837774251035	2.31092303503736	3.00191353436924
236.243213712313	2.26485378227458	-1.26745887427853	-3.81946706624212e-05	-1.21654632476941e-05	0.540566554464171	-0.00147948100878462	0.000241756084775753	0.00129266852782301	-0.00197378701259406	0.000806264786544929	-0.000182055267095561	0.0656617423072455	0.00297760544136088	0.452263315904588	0.000157850413987988	5.19739158051236e-05	0.002706588907482	-0.576814825275843	0.909720447989135	0.00271213378024142	-0.00361610053747306	-0.00223800125962285	-0.0537910700149425	-0.993909642351246	-0.00195088663114409	0.0151672760949615	-0.447168485705677	0.0578146529251376	-0.00099895743046253	-1.8090352443709e-05	236.243213712313	0	5.18068010355177	0	1.84441355426722	0	756.678725985526	0	3.69042948597221	0	485.022676196869	0	34.896930594876	0	-0.480831714486635	0	16.8740751271954	0	10.8731407114256	0	1.2477077396644	0	0.525187618800246	0	-7.58738962567317	0	0.663326049020756	0	0	236.243213712313	0	5.18068010355177	0	1.84441355426722	0	756.678725985526	0	3.69042948597221	0	485.022676196869	0	34.896930594876	0	-0.480831714486635	0	16.8740751271954	0	10.8731407114256	0	1.2477077396644	0	0.525187618800246	0	-7.58738962567317	0	0.663326049020756	2.43048289891538	2.32437782608719
237.142081540868	1.21022517595518	-1.98913167380187	2.17682342733824e-05	0.000135887844975095	0.540120317110195	-0.000940382590953376	1.29015899345388e-06	0.00214473706391409	-0.000978196731459872	1.44820903635853e-05	0.000442404860230725	0.0643514633873455	0.0029766034801457	0.451837840073527	-1.8121865986513e-06	2.94970654240482e-06	0.00292458083332362	-0.5767147968398	0.90746177494005	0.00268532181378799	-0.00361915390602337	-0.00153050833896069	-0.0529696973237991	-0.992844807247217	-0.00322582838293148	0.0149070088197104	-0.446953109730329	0.0574807047278315	-0.000686328598895434	-4.14712826770778e-05	237.142081540868	0	6.79622599438122	0	0.248662088072149	0	759.667400050805	0	0.879074536143464	0	487.899821250049	0	40.5681454819785	0	-5.5805232224358	0	21.8496486068769	0	5.61552711095128	0	2.0825553202345	0	-0.333257627426898	0	-9.13884117408441	0	-0.832252711467517	0	0	237.142081540868	0	6.79622599438122	0	0.248662088072149	0	759.667400050805	0	0.879074536143464	0	487.899821250049	0	40.5681454819785	0	-5.5805232224358	0	21.8496486068769	0	5.61552711095128	0	2.0825553202345	0	-0.333257627426898	0	-9.13884117408441	0	-0.832252711467517	2.97820233098828	-0.270832056416298
238.121746951893	-0.451866032915123	-0.761321451987245	-0.000444816613749497	8.77028316585708e-05	0.541033952246648	-0.00116420216599547	-7.24131812379592e-06	0.00170622596095346	-0.00117444004948228	0.000157730530685631	4.45645242621069e-06	0.0654259626003706	0.00286107086070595	0.45240259734825	-3.89236038707475e-06	-6.66655316461653e-06	0.00119298467615014	-0.576483331594688	0.919283558392712	0.00191046794087008	-0.00409333035473675	-0.00345104992140095	-0.0519952855695864	-0.997577472045175	-0.0040769963843429	0.0163591165602492	-0.446641912866069	0.0582609168701812	-0.000497224951506041	-0.000234195833327592	238.121746951893	0	7.18302387877239	0	-1.24634297873558	0	760.049426002809	0	0.117126735569733	0	490.313657291536	0	40.8957814161053	0	-6.28315878247189	0	23.3053977650603	0	1.55078807091686	0	2.41741538326994	0	-1.24740711875802	0	-9.51717921107277	0	-1.49385595219202	0	0	238.121746951893	0	7.18302387877239	0	-1.24634297873558	0	760.049426002809	0	0.117126735569733	0	490.313657291536	0	40.8957814161053	0	-6.28315878247189	0	23.3053977650603	0	1.55078807091686	0	2.41741538326994	0	-1.24740711875802	0	-9.51717921107277	0	-1.49385595219202	2.80280159459816	2.15087595356085
239.187751883796	-1.99883360424743	1.41036549896043	-0.000853426189700363	0.000297611769927208	0.542012247453772	1.4994364252308e-05	-0.000640607145178782	0.00243287521465943	-0.00231482616007238	0.00135540248785598	-0.000355418694635585	0.0652396067306423	0.00332756291127393	0.453191299068294	-0.000432381607412987	-0.000290679692114518	0.000332117459910282	-0.576226663787555	0.919669839860553	0.00220992130645548	-0.00376325633363158	-0.00314929139197851	-0.0517184727866729	-0.999559494828016	-0.00343969266435569	0.0144029860607029	-0.446197448672441	0.0583861925141254	0.000116545468268451	4.92739418279974e-05	239.187751883796	0	5.81290240426091	0	-0.852130148311454	0	762.027374105133	0	-0.698183582937295	0	490.898878784077	0	37.8114083797894	0	-4.77694506971712	0	22.3465201505715	0	2.06839154086039	0	1.49481253219385	0	-0.933472946403816	0	-10.1783570012549	0	-1.92505078195843	0	0	239.187751883796	0	5.81290240426091	0	-0.852130148311454	0	762.027374105133	0	-0.698183582937295	0	490.898878784077	0	37.8114083797894	0	-4.77694506971712	0	22.3465201505715	0	2.06839154086039	0	1.49481253219385	0	-0.933472946403816	0	-10.1783570012549	0	-1.92505078195843	0.868702985725301	4.05917515949498
240.002949469514	-2.49353157204772	1.98703839597173	-0.00110309712509883	0.000386760654451351	0.542272755231581	-0.00116733042580848	4.83444447123963e-07	0.00160525447024149	-0.00105150523024777	0.000278368068737695	0.000153751753908257	0.0644727384397088	0.00336300875874089	0.453398453745745	1.62588778416218e-07	-2.13224128040239e-05	2.54750484591265e-05	-0.576688363368103	0.923776849115629	-0.00019570299128009	-0.0001199117161789	-0.00489706149534114	-0.0508269398130022	-1.00441060302056	-0.00108849130911022	0.0132826403448009	-0.446541197687109	0.0587978072348422	0.000723094779939562	1.77044453950484e-05	240.002949469514	0	3.93005946685139	0	0.633860108177967	0	766.393571851461	0	-4.15137463346997	0	493.633391782247	0	27.6476295197424	0	3.27733278350932	0	15.9565685520425	0	7.14343956495501	0	0.898765937101666	0	-0.156579569346467	0	-11.9687745617635	0	-2.99817588820551	0	0	240.002949469514	0	3.93005946685139	0	0.633860108177967	0	766.393571851461	0	-4.15137463346997	0	493.633391782247	0	27.6476295197424	0	3.27733278350932	0	15.9565685520425	0	7.14343956495501	0	0.898765937101666	0	-0.156579569346467	0	-11.9687745617635	0	-2.99817588820551	-1.1275370934117	9.33464366081595
241.089957067001	-1.9312877279553	0.527283964890452	-0.000391534557579438	2.40518951795708e-06	0.542789615309803	0.000182514075768502	6.54682144172426e-06	0.00159285808702319	-0.00202970685376456	0.000668653094034683	0.000174327378939017	0.0638417932287682	0.00289464463788684	0.453789381192329	2.24213756237106e-06	-2.02050569379034e-05	9.52655650260934e-05	-0.577682521241404	0.927167001233723	0.00130535766532559	-5.0525249212228e-05	-0.0053204039227403	-0.0528064695896191	-0.998419085596251	-0.000485901332592693	0.0111497411426623	-0.446938419396329	0.0592323890067161	-0.000229196928401119	-6.18593112460443e-05	241.089957067001	0	1.40222295072513	0	2.18983847709264	0	772.304088469729	0	-7.85114587972808	0	496.070271668577	0	13.7577605287959	0	12.1071615049147	0	10.0764552927414	0	11.1899473321548	0	0.118967963530592	0	0.820190825264184	0	-14.2599982475068	0	-4.06250545386646	0	0	241.089957067001	0	1.40222295072513	0	2.18983847709264	0	772.304088469729	0	-7.85114587972808	0	496.070271668577	0	13.7577605287959	0	12.1071615049147	0	10.0764552927414	0	11.1899473321548	0	0.118967963530592	0	0.820190825264184	0	-14.2599982475068	0	-4.06250545386646	-2.14172612578062	12.6349368708538
242.269088364305	-0.145265524554704	-1.71663894857276	-0.00187650191802825	0.000673991657230313	0.544438672935949	-0.000271087854322872	-0.00131532977929444	-0.00143818149336995	-0.00135199736247158	0.00164218362099088	0.00143546323186357	0.0648719704448641	0.00337961355685015	0.455050015497954	-0.000837502812698336	-0.0011257671082885	-0.000194733801413797	-0.578058383636307	0.934724288662138	0.00270020656545067	-1.36240478832683e-05	-0.00881389071251301	-0.0524436948960455	-1.00064838548726	0.00068804372347456	0.010602905267227	-0.446962563229891	0.0598452655095541	-0.000184993527051311	-0.00057586594940663	242.269088364305	0	0.102426993639727	0	1.36932741886121	0	774.057956552863	0	-7.35524591327275	0	497.169301815595	0	11.1408954974065	0	11.7799992563043	0	9.41377716032989	0	9.75256143297211	0	-0.797342705999432	0	0.215508980726623	0	-13.8727671103666	0	-3.59764411655181	0	0	242.269088364305	0	0.102426993639727	0	1.36932741886121	0	774.057956552863	0	-7.35524591327275	0	497.169301815595	0	11.1408954974065	0	11.7799992563043	0	9.41377716032989	0	9.75256143297211	0	-0.797342705999432	0	0.215508980726623	0	-13.8727671103666	0	-3.59764411655181	0.474718407023324	9.58436052160747
243.295441656831	1.53361949340586	-1.66331855033028	-0.002278924365667	0.000517308004105922	0.544566439863047	-0.000384884723427096	-0.00127992166320439	-0.000830989780772962	-0.00180278703188509	0.00269912282349271	0.00175516012587588	0.0626667830387498	0.0034186930947958	0.455275478451034	-0.000562489570635461	-0.00144697886688308	4.78570793734235e-06	-0.577798288234265	0.932771299768226	0.00234788403383492	0.000296678509868866	-0.00961417275725577	-0.0515062977105004	-0.995111409181134	0.00157342974386782	0.00785359037850098	-0.446538175623933	0.0598367761793024	4.13170711007108e-05	-0.000169086385863053	243.295441656831	0	0.848740872157616	0	-0.575053547716879	0	774.845784769364	0	-8.76276361403436	0	500.861854538902	0	12.0606273816565	0	10.3165686166266	0	12.0759779124377	0	2.72361131957843	0	-0.192564232591521	0	-0.753260636361442	0	-14.5786524283359	0	-4.74512127909263	0	0	243.295441656831	0	0.848740872157616	0	-0.575053547716879	0	774.845784769364	0	-8.76276361403436	0	500.861854538902	0	12.0606273816565	0	10.3165686166266	0	12.0759779124377	0	2.72361131957843	0	-0.192564232591521	0	-0.753260636361442	0	-14.5786524283359	0	-4.74512127909263	4.08601442560289	10.8810251045609
244.290300777731	2.44309963279733	0.225713729361342	-0.00276479506551863	0.000231705228215538	0.545035222278794	-0.000110425704260177	-0.00113398244015871	-0.00096959014698189	-0.00144971175307697	0.00320508699923764	0.00198694530623464	0.0619016134577138	0.00323586852723024	0.455649333387313	-0.00020721475121918	-0.00150492195569088	8.66512001082415e-06	-0.578098282125487	0.933868970307601	0.00227940957615647	0.000535831431158821	-0.0108852293195225	-0.0509215011782756	-0.992408080178317	0.00256824726322758	0.00628876015702587	-0.446614460862696	0.0599705764398542	1.75233161621779e-05	-1.81346145971297e-05	244.290300777731	0	2.91114472157234	0	-1.37090676391342	0	779.192542580454	0	-10.2671841018405	0	501.808597583783	0	21.3601156716992	0	7.43476521311415	0	13.8051103560449	0	1.4996631551617	0	0.647982030540598	0	-1.36392941538723	0	-15.7526754828122	0	-5.48286020003532	0	0	244.290300777731	0	2.91114472157234	0	-1.37090676391342	0	779.192542580454	0	-10.2671841018405	0	501.808597583783	0	21.3601156716992	0	7.43476521311415	0	13.8051103560449	0	1.4996631551617	0	0.647982030540598	0	-1.36392941538723	0	-15.7526754828122	0	-5.48286020003532	5.80593517044404	12.7473915603925
245.479412253961	2.03621762904913	1.97766349945942	-0.00348687693569437	9.95642363865179e-06	0.545380120140648	-0.000272632800378165	-0.00168138212441115	-0.00175057451703759	-0.00189828306767755	0.00214731928601923	0.00124405579036519	0.0611793023674619	0.00298838343575891	0.455869685192866	-0.000223520722709831	-0.00172279133582389	2.65165115256991e-06	-0.578593126196336	0.934388158710316	0.00206950622499435	-4.11648638146173e-05	-0.0124663966861995	-0.0528747716030463	-0.996184373125919	0.0014205241699855	0.00544713964273425	-0.446558524821097	0.0599291239265408	-1.78486654263709e-05	-2.31078182681411e-05	245.479412253961	0	5.73958021514408	0	0.164311664435416	0	785.941742763781	0	-6.6827344510998	0	504.122031682474	0	37.5129243838119	0	15.8350304671297	0	19.1275505526468	0	5.27009116892948	0	1.46201639566842	0	-0.370346355496484	0	-13.4033009062302	0	-4.38583994782703	0	0	245.479412253961	0	5.73958021514408	0	0.164311664435416	0	785.941742763781	0	-6.6827344510998	0	504.122031682474	0	37.5129243838119	0	15.8350304671297	0	19.1275505526468	0	5.27009116892948	0	1.46201639566842	0	-0.370346355496484	0	-13.4033009062302	0	-4.38583994782703	3.88674662532869	24.2043420975262
246.627133258963	0.37240621161769	0.88567834037036	-0.00190526769569406	0.000420308661396259	0.5468983856699	-9.11459441185407e-05	-0.000556667034281278	0.000305301770439721	-0.00220709322746443	0.00174047409962161	0.00257225962659721	0.0626849438479509	0.00350047524339073	0.456927010879521	5.06273500379651e-06	-0.000381610454021348	0.000360097689961002	-0.577907322627029	0.939163618157274	0.00214288154536269	0.000232761598178813	-0.0112310601184815	-0.0529362071468244	-0.996764851018451	0.00235815732496681	0.00576187332817	-0.445608371664499	0.0601495488755147	9.06208519498158e-06	-2.19177085699405e-06	246.627133258963	0	7.20156297286938	0	2.06715972858814	0	788.075376378465	0	-4.07481810791504	0	507.409291819319	0	40.8997254109828	0	19.8070107543143	0	23.8894322537811	0	11.1266663494212	0	2.43532788951176	0	0.707964076906999	0	-12.0281527272531	0	-2.70672842302144	0	0	246.627133258963	0	7.20156297286938	0	2.06715972858814	0	788.075376378465	0	-4.07481810791504	0	507.409291819319	0	40.8997254109828	0	19.8070107543143	0	23.8894322537811	0	11.1266663494212	0	2.43532788951176	0	0.707964076906999	0	-12.0281527272531	0	-2.70672842302144	0.312910616434454	26.6611464351743
247.750991911949	-1.48954346190232	-1.40370380433968	-0.00147855018320186	0.00101939002943714	0.548325982694282	-0.000631038117833873	-0.00118302777547982	-0.00014038047814367	-0.00191340392772017	0.00133324169985589	0.00209186941182159	0.0620993482939794	0.00419388657577945	0.458191602082205	-0.000273186503819913	-0.000406639771900175	0.00113726434816417	-0.577629367720305	0.93951373890699	0.00178234566056517	0.000514234465880283	-0.0109275951741687	-0.0527816466081737	-0.997618583499721	0.00139544104497007	0.00485917513717785	-0.445089586155748	0.0601124774269818	0.00011684052441854	6.20247480881578e-05	247.750991911949	0	6.53775046754071	0	1.73195178229483	0	788.799375277876	0	-3.46220594455923	0	508.02726136877	0	40.092708070572	0	19.1169241636413	0	23.2963651068254	0	10.6570827275082	0	1.89624489958201	0	0.445423313066661	0	-11.5254148940405	0	-2.22680416443282	0	0	247.750991911949	0	6.53775046754071	0	1.73195178229483	0	788.799375277876	0	-3.46220594455923	0	508.02726136877	0	40.092708070572	0	19.1169241636413	0	23.2963651068254	0	10.6570827275082	0	1.89624489958201	0	0.445423313066661	0	-11.5254148940405	0	-2.22680416443282	-1.20323637432786	23.3477902949396
248.66952640323	-2.39564806548531	-1.95238439051566	-0.0008564115701888	0.00123284912122858	0.549167813502919	0.000343822027758418	5.65134252979711e-05	0.00041005163691386	-0.00231829894548061	-3.71500053606916e-06	0.00043788162331124	0.0613055500506913	0.0045747542229434	0.458946968469172	-5.86684750986126e-08	8.93282732185053e-06	0.00114253999802603	-0.577290304022271	0.940769186552852	0.00313098086961731	0.00152469030047171	-0.00979699656721187	-0.0536709137664401	-0.998261088183671	-0.000199490487843801	0.00438326915676877	-0.444431465377235	0.060142853318879	0.000403817268446908	4.71742871045387e-05	248.66952640323	0	4.68980913549631	0	0.0445071505507192	0	792.581837414145	0	-0.026204144593776	0	511.155933514544	0	32.2279459342327	0	12.0088388006509	0	16.8565022131368	0	4.80879013139091	0	1.09491646204551	0	-0.426794102417609	0	-9.77865376015307	0	-0.769083862062136	0	0	248.66952640323	0	4.68980913549631	0	0.0445071505507192	0	792.581837414145	0	-0.026204144593776	0	511.155933514544	0	32.2279459342327	0	12.0088388006509	0	16.8565022131368	0	4.80879013139091	0	1.09491646204551	0	-0.426794102417609	0	-9.77865376015307	0	-0.769083862062136	-0.434251202228327	15.5453300580548
249.552272603682	-2.3663571792406	-0.745132672905067	-0.000550125362012484	0.00149251829904033	0.549942774321505	-4.66450975404183e-05	5.68967587422644e-05	2.84245474313519e-05	-0.00211503310530488	9.3621884498392e-06	0.000485701607194397	0.0610515938466705	0.00491204918061152	0.45957092027136	1.13652575174101e-05	-7.48355338449996e-07	0.000706504207213885	-0.57661233858002	0.940900187459522	0.00151964767725013	0.000399453557898423	-0.00949752273788771	-0.0526003854311805	-0.995882942308672	-0.00106734721977439	0.00389111474404859	-0.443696886666342	0.0600634693678248	0.000104615028670216	8.06915367625328e-05	249.552272603682	0	2.51823561175471	0	-1.25003245486394	0	797.925126655206	0	3.16272034888422	0	513.167623217554	0	19.0775990353114	0	4.15185082479439	0	11.8987490971114	0	1.54196790696615	0	0.53914705006242	0	-1.24980852094585	0	-7.75179268507268	0	0.0426517675822622	0	0	249.552272603682	0	2.51823561175471	0	-1.25003245486394	0	797.925126655206	0	3.16272034888422	0	513.167623217554	0	19.0775990353114	0	4.15185082479439	0	11.8987490971114	0	1.54196790696615	0	0.53914705006242	0	-1.24980852094585	0	-7.75179268507268	0	0.0426517675822622	0.872349720813851	8.03181990886966
250.460546290402	-1.42570867914972	1.1370590811368	4.80702406468122e-06	0.00124280416335498	0.550227709683304	-1.22625582012765e-05	1.3100329110434e-05	6.89845626980896e-05	-0.00206481052014051	0.000483997461289876	0.000432126140023505	0.0607607142942452	0.00477578144034648	0.459726655856067	6.18216907617621e-06	8.71498359514012e-06	-0.0112693281709626	-0.562242702217776	0.909126070419264	-0.0351405785739963	0.0250480070888974	-0.0168883669984683	-0.0250008079758214	-1.05916000740626	0.0115372330225707	0.0151879653283349	-0.433572294022884	0.0552360431895553	0.0200834073168792	0.0138215713818185	250.460546290402	0	0.735785222479921	0	-1.05733540427857	0	801.491784189021	0	2.91981332101792	0	513.479196307191	0	11.8140468072632	0	4.38430580936566	0	11.3496097220376	0	1.71602943111232	0	-0.26864333302511	0	-1.08474459921178	0	-7.95541209988423	0	-0.176225336971294	0	0	250.460546290402	0	0.735785222479921	0	-1.05733540427857	0	801.491784189021	0	2.91981332101792	0	513.479196307191	0	11.8140468072632	0	4.38430580936566	0	11.3496097220376	0	1.71602943111232	0	-0.26864333302511	0	-1.08474459921178	0	-7.95541209988423	0	-0.176225336971294	1.60923721388982	8.44267214093319
251.503305938288	0.307709618466252	1.97083529868094	-3.45283739411871e-06	0.001225303930604	0.550353141672518	5.23068495054214e-06	1.90464336502568e-05	0.000235365614649139	-0.00184097184141955	0.00043044499045259	0.000823735886034195	0.0601340096639883	0.00484423839776837	0.459753412671649	5.82026628989414e-06	4.54494155801516e-05	-0.00583349693401456	-0.569807891153967	1.02378966618014	-0.039517470017189	0.0191551794915542	0.0122214563573118	-0.0258044787043247	-1.11350144027107	-0.0131998919570325	0.0923803402125757	-0.44065641202639	0.0561604959744666	0.022846616004607	0.00369656857492603	251.503305938288	0	0.124976977544973	0	0.790520337193764	0	802.115419461569	0	1.96430772260654	0	516.826272292639	0	11.1458208098081	0	5.31972168657681	0	9.81649952714979	0	7.88707709220429	0	-0.775490517945553	0	-0.098627615991979	0	-8.54719366866937	0	-0.981902890264539	0	0	251.503305938288	0	0.124976977544973	0	0.790520337193764	0	802.115419461569	0	1.96430772260654	0	516.826272292639	0	11.1458208098081	0	5.31972168657681	0	9.81649952714979	0	7.88707709220429	0	-0.775490517945553	0	-0.098627615991979	0	-8.54719366866937	0	-0.981902890264539	1.50567168082155	7.31347852841938
252.521365208398	1.85393858893832	0.482216481457183	-1.53675612397491e-05	0.00148431052072059	0.550951431165844	-0.000186178851664886	7.48116332010304e-05	0.000637774012139184	-0.00242110519058091	-6.16920359288478e-06	0.00124444488901268	0.0604777025124801	0.00528010153666516	0.460104407421182	-5.66231218427594e-06	0.000279186022881437	-0.0217059637709457	-0.591138574552665	0.896270843924568	-0.0664402353497748	-0.0021782639961849	-0.00149715689354682	-0.044826323577745	-1.1204510128821	0.000988382061878632	0.119066143996244	-0.45777184635356	0.0402432645626615	0.00560185402588825	-0.012917188176617	252.521365208398	0	1.27516020669819	0	2.18025117898459	0	803.621574323645	0	3.33228981526465	0	518.928438141333	0	13.3023954342079	0	6.91527716633468	0	11.6583716320782	0	11.2836105904776	0	0.0553223691924119	0	0.801719556742488	0	-7.57720171491652	0	0.0727587145309756	0	0	252.521365208398	0	1.27516020669819	0	2.18025117898459	0	803.621574323645	0	3.33228981526465	0	518.928438141333	0	13.3023954342079	0	6.91527716633468	0	11.6583716320782	0	11.2836105904776	0	0.0553223691924119	0	0.801719556742488	0	-7.57720171491652	0	0.0727587145309756	1.65227307212261	7.2960922485106
253.561424287153	2.49979646316535	-1.53948340318241	-3.4433638576849e-06	0.00139473113883046	0.55123556059177	-7.73963514305105e-05	0.000269792380419811	0.000540401594281163	-0.00256159760188321	0.000386050223172707	0.00154623080267786	0.0606324667632137	0.00532628009575026	0.460175431227892	3.04595996131356e-05	6.90862236925405e-05	-0.0120550602812369	-0.588918592355121	0.876173025635315	-0.01706334988213	-0.0415242741999236	0.00330767639404866	0.0248820531639957	-1.28542373711371	0.0484604420668476	0.149269524441576	-0.462778576440731	0.0341628230517283	-0.0270771055408463	-0.0265396731697354	253.561424287153	0	3.6451381338746	0	1.58268224255239	0	809.060999490946	0	1.85169770388754	0	519.650600693958	0	25.8702379700733	0	3.25816660282741	0	13.4217155430931	0	10.4528865586413	0	0.830292081243247	0	0.331624413761791	0	-8.74261723183708	0	-0.29987900334696	0	0	253.561424287153	0	3.6451381338746	0	1.58268224255239	0	809.060999490946	0	1.85169770388754	0	519.650600693958	0	25.8702379700733	0	3.25816660282741	0	13.4217155430931	0	10.4528865586413	0	0.830292081243247	0	0.331624413761791	0	-8.74261723183708	0	-0.29987900334696	2.91476934282795	3.05191412893562
254.378475500917	2.11129918398553	-1.95237876832132	-3.43025157708608e-05	0.00119784722264066	0.55114213547536	-5.50808090530569e-05	0.000412617245945615	-1.24364623846275e-05	-0.00240468535660517	0.000518087079246241	0.0010494182338228	0.0606540428092278	0.00519907781238895	0.459943362786123	1.17374994494492e-05	5.29482457624061e-05	-0.00938379644118132	-0.604723575154332	0.885548560451837	-0.0207201844243386	-0.0855137542208992	0.0132298700012684	-0.00456559895832847	-1.28557821218588	0.108146940900085	0.13637081319987	-0.473360039150057	0.0366276848310829	-0.0513391734573451	-0.0410589785485666	254.378475500917	0	5.58204357834259	0	0.0525838796772532	0	813.66371727674	0	-1.76581740331125	0	522.530563371845	0	36.8331778873549	0	-5.3152066337416	0	20.2132435463307	0	5.00700434708269	0	1.39570025448545	0	-0.441466543208428	0	-10.5778264595237	0	-1.36567904303606	0	0	254.378475500917	0	5.58204357834259	0	0.0525838796772532	0	813.66371727674	0	-1.76581740331125	0	522.530563371845	0	36.8331778873549	0	-5.3152066337416	0	20.2132435463307	0	5.00700434708269	0	1.39570025448545	0	-0.441466543208428	0	-10.5778264595237	0	-1.36567904303606	4.0722652426185	-5.97603589021275
255.675391213468	0.245873677690366	0.146618218686259	0.000529597173977875	0.000720653184753067	0.550310232207496	-8.17953130915401e-06	0.000609802082290465	1.90585425832264e-05	-0.00190057304105972	0.000316284753240582	0.00052041916789749	0.0608364614695636	0.00483579928277683	0.458879919813872	1.31751174181972e-05	4.45444554793191e-05	-0.0285615428986148	-0.633612379899715	0.994061008348668	-0.032987413186955	-0.0854784077648727	-0.00280094653031356	-0.00311414029383682	-1.29551997738311	0.115814292315187	0.12401657203881	-0.499582110136979	0.0484861922382311	-0.0460989636268536	-0.0231325065150351	255.675391213468	0	7.22483926141378	0	-1.39496072469736	0	816.13280675573	0	-4.04595118353497	0	524.663609183062	0	40.9038711939302	0	-9.13843298879942	0	23.8188047832325	0	1.60056902598528	0	2.45796319562866	0	-1.39693713699617	0	-11.9970409630332	0	-2.70103689644119	0	0	255.675391213468	0	7.22483926141378	0	-1.39496072469736	0	816.13280675573	0	-4.04595118353497	0	524.663609183062	0	40.9038711939302	0	-9.13843298879942	0	23.8188047832325	0	1.60056902598528	0	2.45796319562866	0	-1.39693713699617	0	-11.9970409630332	0	-2.70103689644119	3.64765023195401	-5.7898374026547
256.822214293506	-1.61948108434704	1.93136537267176	8.80117458438385e-05	0.000380444234276676	0.549340573695396	4.50991800973502e-05	0.000578642757650874	0.000101754834561836	-0.00188316096686563	0.000899371144168479	0.000796749453374677	0.0614720550295481	0.0046439238259206	0.457654230857517	1.26795464326243e-05	4.87518986485897e-06	-0.0225628621637431	-0.646541285535635	1.07302502364753	-0.0452296725567719	-0.0872728815869837	-0.0227741847553033	-0.00582317628253695	-1.32685522368175	0.140882985953189	0.0982194268498587	-0.511041529619201	0.0594222062566799	-0.0465349395933427	-0.0169697556440308	256.822214293506	0	6.39096885905257	0	-0.00422896461060192	0	817.078941194065	0	-5.38505606555005	0	526.670883764771	0	39.7381439060815	0	-7.54854409145128	0	21.6148167937105	0	4.74664512795642	0	1.80179949787746	0	-0.4629470480731	0	-12.8026768239995	0	-3.73116162220424	0	0	256.822214293506	0	6.39096885905257	0	-0.00422896461060192	0	817.078941194065	0	-5.38505606555005	0	526.670883764771	0	39.7381439060815	0	-7.54854409145128	0	21.6148167937105	0	4.74664512795642	0	1.80179949787746	0	-0.4629470480731	0	-12.8026768239995	0	-3.73116162220424	0.403073919717477	-4.53013441269136
257.641002420248	-2.39337259478869	1.57603222238061	3.03938322859729e-05	0.000140998127415422	0.548623539777332	0.000380927521432693	6.96001428382961e-05	1.98505092131754e-05	-0.00207561404839068	0.00121224398400268	0.000795834599689635	0.0616534442661863	0.00452682278653491	0.456790678655191	1.39724433593999e-05	1.37980398517359e-06	-0.0147474811088703	-0.655875407254044	1.16659658689329	-0.0483874163029273	-0.0711281201970711	-0.0347875185151937	-0.0130483809095796	-1.3678071990308	0.14235739237208	0.0986961123040436	-0.518953411122025	0.0682738163511444	-0.0389871097522156	-0.0113789558882233	257.641002420248	0	4.70162043705577	0	1.53881415551306	0	820.606285099422	0	-8.55078143378546	0	529.590541835564	0	32.2906263933812	0	-0.976403436571117	0	15.6567151022796	0	10.2915803119086	0	1.09879905976609	0	0.310237763592144	0	-14.4026115250803	0	-5.06493501009689	0	0	257.641002420248	0	4.70162043705577	0	1.53881415551306	0	820.606285099422	0	-8.55078143378546	0	529.590541835564	0	32.2906263933812	0	-0.976403436571117	0	15.6567151022796	0	10.2915803119086	0	1.09879905976609	0	0.310237763592144	0	-14.4026115250803	0	-5.06493501009689	-1.92619406231754	0.981689126415485
258.66328472866	-2.2796520728279	-0.41491156950189	6.79178711537351e-05	-1.20741558313149e-05	0.547830664202903	0.00022541342446922	0.000225287137678033	4.97321282019473e-05	-0.00201673140122845	0.00132066806975902	0.000979816356594473	0.0619954449123748	0.00433953447721842	0.455794575272949	5.97220888858148e-05	2.89841710495985e-05	-0.00241078881584697	-0.66502162907417	1.19938285663578	-0.0135575836532032	-0.0646683124109081	-0.0437853502231945	-0.047952454534599	-1.41806135227693	0.139055465001149	0.0903628541531548	-0.523637103568383	0.072413327704206	-0.0355728942522095	-0.0089570604338131	258.66328472866	0	2.20535167548966	0	2.20406885128854	0	826.705233474284	0	-10.1966513085186	0	530.376498404183	0	17.3813973476673	0	3.09535601854954	0	13.7252982085665	0	11.2333933359994	0	0.441559377962501	0	0.831512153384923	0	-15.6950488954295	0	-5.47684485378423	0	0	258.66328472866	0	2.20535167548966	0	2.20406885128854	0	826.705233474284	0	-10.1966513085186	0	530.376498404183	0	17.3813973476673	0	3.09535601854954	0	13.7252982085665	0	11.2333933359994	0	0.441559377962501	0	0.831512153384923	0	-15.6950488954295	0	-5.47684485378423	-2.49773954211359	1.60240939822758
259.682856203782	-1.0521552660219	-1.93303411260952	2.66473021925715e-05	1.04630393199947e-05	0.547319529898425	7.56708327861368e-06	2.90279720695344e-05	8.82748242168183e-06	-0.00166774980531	0.00118313425117352	0.00156510683377552	0.0632879639234507	0.0041487744888981	0.454948040985957	5.68670271568961e-06	1.49503143396043e-05	0.0186877100234412	-0.674462874568962	1.17139168552638	0.0144349861375375	-0.00451147679953176	-0.0163537845093848	-0.0426773090156283	-1.47136140586412	0.0547005545116048	0.077274064874568	-0.532699669260084	0.0713388334592724	0.0055913870057035	0.020871978769201	259.682856203782	0	0.430695051254089	0	0.866134965593093	0	829.925494074565	0	-8.02825221524069	0	532.33918723957	0	11.3307517746334	0	-0.574404782782716	0	10.7181461966921	0	8.14813779798433	0	-0.499581615290021	0	-0.0586044790472723	0	-14.1894579378311	0	-4.21673911318623	0	0	259.682856203782	0	0.430695051254089	0	0.866134965593093	0	829.925494074565	0	-8.02825221524069	0	532.33918723957	0	11.3307517746334	0	-0.574404782782716	0	10.7181461966921	0	8.14813779798433	0	-0.499581615290021	0	-0.0586044790472723	0	-14.1894579378311	0	-4.21673911318623	0.0622545214063944	-5.17635690524351
260.645294295139	0.5927278283542	-1.36287877595488	2.22309318829379e-06	2.78429050303014e-05	0.546465323226241	2.24817617330465e-06	1.60527578775298e-06	-0.000235108370384737	-0.00170065062689926	0.000705115541178341	0.000933602533122888	0.0634499556189638	0.00360995506190131	0.453933526331614	-9.34726601797806e-06	7.17385330623745e-06	0.022265396340202	-0.673728241032377	1.21454468987218	0.00770383553057282	0.00169866001006859	-0.01067156569067	-0.0295163012583247	-1.46294707676943	0.046805668570675	0.074134651899368	-0.533550998874679	0.0757401928607253	0.00817447021911316	0.0239368657237931	260.645294295139	0	0.200699992381495	0	-0.891781624943567	0	830.200707596975	0	-7.53023595974251	0	535.58365909426	0	11.1621416308523	0	-1.09805143422263	0	9.66920976514879	0	2.10534179642673	0	-0.702574164494386	0	-0.973363315234335	0	-13.9850344993177	0	-3.77346389223428	0	0	260.645294295139	0	0.200699992381495	0	-0.891781624943567	0	830.200707596975	0	-7.53023595974251	0	535.58365909426	0	11.1621416308523	0	-1.09805143422263	0	9.66920976514879	0	2.10534179642673	0	-0.702574164494386	0	-0.973363315234335	0	-13.9850344993177	0	-3.77346389223428	3.47042013045945	-2.96921910428296
261.769118513147	2.13806908088391	0.934102283209799	3.24994495298108e-05	-2.33644809100106e-05	0.545228994050705	-0.00012728525629212	-9.60736143179403e-05	-0.000192438161739137	-0.00183579623086762	0.000436784509382039	0.000459797724175832	0.0637962027939416	0.00346721977262313	0.452492515312923	-5.44320616097367e-05	-5.96398708802584e-05	0.0267381067985521	-0.672015663514091	1.2225422108023	0.00846159497665165	0.000746763217073042	-0.00915396325602006	-0.0323003041717918	-1.47730730491916	0.0398244579867097	0.068102590912154	-0.531640520527921	0.0770704323427308	0.00570078520314474	0.0242528342346856	261.769118513147	0	1.81981489290363	0	-1.15985091207587	0	832.7627656169	0	-7.57183883821811	0	536.169556809153	0	15.4936972161312	0	-0.734777211553917	0	10.3392526252205	0	1.72912299350781	0	0.301919386829269	0	-1.18310346421092	0	-13.9966904021499	0	-3.96263391063735	0	0	261.769118513147	0	1.81981489290363	0	-1.15985091207587	0	832.7627656169	0	-7.57183883821811	0	536.169556809153	0	15.4936972161312	0	-0.734777211553917	0	10.3392526252205	0	1.72912299350781	0	0.301919386829269	0	-1.18310346421092	0	-13.9966904021499	0	-3.96263391063735	5.28057867738479	1.88815857057993
262.630932279108	2.49548219596958	1.97919270284477	-7.54190523950034e-06	5.70554816317341e-07	0.544524695843388	-9.36703500186241e-05	-0.000207019995748431	-0.000508827188390565	-0.00177532342833903	0.000224521520514402	-8.30319368510746e-06	0.0639733766232788	0.00321072008456135	0.451636990975694	-3.89330643527626e-05	-6.53513919588089e-06	0.0269411591733504	-0.667270533305024	1.24242342668755	-0.00630767878190704	-0.0166403206294254	-0.0184379126984434	-0.0370513895959913	-1.50209779707932	0.0196833487463406	0.064134492486575	-0.526838854714588	0.0793820917221979	-0.00591286284254583	0.0179241632922522	262.630932279108	0	3.87938175881202	0	0.200059610635295	0	837.694921567255	0	-4.2930357102376	0	538.398674210492	0	27.328477843619	0	7.18396789112607	0	15.7525546420882	0	5.49758154672524	0	0.886918115122504	0	-0.362293465192706	0	-12.0328938230727	0	-3.05983406699188	0	0	262.630932279108	0	3.87938175881202	0	0.200059610635295	0	837.694921567255	0	-4.2930357102376	0	538.398674210492	0	27.328477843619	0	7.18396789112607	0	15.7525546420882	0	5.49758154672524	0	0.886918115122504	0	-0.362293465192706	0	-12.0328938230727	0	-3.05983406699188	4.29487398261391	14.8451706790799
263.641414001858	1.80263086695281	1.12390096749074	1.34564530975085e-06	6.94679804973199e-06	0.544006948745431	0.000269080247338777	-0.000253232527282223	-0.000474500828174065	-0.00111371670523539	0.000687603382850573	0.000149782544965422	0.0643856672357082	0.00296187076143148	0.450905442277672	-1.32673667798263e-05	4.03922138844856e-06	0.0305504588181045	-0.658867335364929	1.25765874210716	0.0018323527988179	-0.0200308965231506	-0.0257435914249319	-0.0279932144904283	-1.4843273863435	0.0130005152166491	0.0523087688672043	-0.520238279703981	0.0822066512095709	-0.00622427586397139	0.0179308002590917	263.641414001858	0	6.14616599146646	0	1.94959270469152	0	842.822833442589	0	-0.313451014415218	0	541.498839877874	0	39.0195870948647	0	16.3018480152553	0	22.8873389761607	0	11.097239184159	0	1.66025978910146	0	0.600208807403539	0	-9.87756453039177	0	-1.75194629374031	0	0	263.641414001858	0	6.14616599146646	0	1.94959270469152	0	842.822833442589	0	-0.313451014415218	0	541.498839877874	0	39.0195870948647	0	16.3018480152553	0	22.8873389761607	0	11.097239184159	0	1.66025978910146	0	0.600208807403539	0	-9.87756453039177	0	-1.75194629374031	1.87058729202354	27.325690150899
264.770529864263	0.0358261062154024	-1.21804919421586	0.000217552549813192	0.000304839027770247	0.543401384119164	0.000526452903547471	-0.000514496222812491	-0.000659732950855796	-0.00119707524509051	0.000463451800078547	2.20577147113819e-05	0.0645340377469339	0.00326564299438832	0.450106709523159	-1.97987337766666e-05	-4.46159249343944e-06	0.0364935749514805	-0.646224899939129	1.29557288962639	0.0102339458092277	-0.0236126455093955	-0.0346585407575726	-0.0294763567270363	-1.49409094078379	0.00416491356283399	0.0435479106308524	-0.508346200283371	0.0868818564825846	-0.00535754418346663	0.0190140974305664	264.770529864263	0	7.24277385014542	0	1.89492810018991	0	844.188098203964	0	0.0379151886340366	0	542.047567266575	0	40.9101734979305	0	17.004947632096	0	23.37025308587	0	11.0180715089928	0	2.47496800458638	0	0.557842056338831	0	-9.56927582181523	0	-1.57458025513622	0	0	264.770529864263	0	7.24277385014542	0	1.89492810018991	0	844.188098203964	0	0.0379151886340366	0	542.047567266575	0	40.9101734979305	0	17.004947632096	0	23.37025308587	0	11.0180715089928	0	2.47496800458638	0	0.557842056338831	0	-9.56927582181523	0	-1.57458025513622	0.147090618979847	27.2108960723333
265.790307650355	-1.60846003470726	-1.95695744745221	2.84240380547295e-05	0.000142932095926239	0.54339188153756	0.00101894426464877	-6.55518013565768e-05	-0.000762620779492529	-0.00110314056706801	-4.41513074642745e-05	-0.000568880527434598	0.0645866357219803	0.00317522353215702	0.449899801817675	1.55128507526748e-05	-3.47962216241373e-07	0.0366753817522084	-0.641322896302553	1.31519999091689	0.013645391558035	-0.0230952614375818	-0.034746901683045	-0.0295907157492569	-1.49801562336926	-0.00187100946518132	0.0348961703707059	-0.503647244936004	0.0897013090499263	-0.00453878918444969	0.0193718225758866	265.790307650355	0	6.40456180534718	0	0.0829874616611679	0	845.110483752445	0	1.63447748343188	0	545.322445879116	0	39.7782093712185	0	15.2103463619078	0	20.3140016677602	0	5.01343605684893	0	1.80954199733279	0	-0.413170577950253	0	-8.78471329310666	0	-0.317079948416528	0	0	265.790307650355	0	6.40456180534718	0	0.0829874616611679	0	845.110483752445	0	1.63447748343188	0	545.322445879116	0	39.7782093712185	0	15.2103463619078	0	20.3140016677602	0	5.01343605684893	0	1.80954199733279	0	-0.413170577950253	0	-8.78471329310666	0	-0.317079948416528	0.32695215449488	25.6764166287221
266.856119852884	-2.48016317247725	-0.391313577626264	1.15563610558861e-05	6.13183133810471e-06	0.543208689871817	0.00040068949035268	-2.11310605258127e-06	-0.00139127278863122	-0.00097656425231781	-0.000162493358419479	-1.42644713777827e-05	0.0650966405317685	0.00302403809396146	0.449465260409165	1.08185030273017e-05	-2.43278844318794e-05	0.0361631567569924	-0.637055597846629	1.33260390718318	0.0147827095778731	-0.0220006404875315	-0.0349977558496951	-0.0308933231936951	-1.50061622982781	-0.00156755588156347	0.0335201805706562	-0.49930926932193	0.0913823167213655	-0.00333763652091183	0.0182513053501869	266.856119852884	0	4.11832203859792	0	-1.33541504221876	0	850.085538481329	0	4.55525558714868	0	547.443585272584	0	28.8104670846681	0	9.10641663243119	0	16.0817576489988	0	1.61140939699241	0	0.944890349947001	0	-1.34045622592687	0	-6.82543224527128	0	0.896236597311822	0	0	266.856119852884	0	4.11832203859792	0	-1.33541504221876	0	850.085538481329	0	4.55525558714868	0	547.443585272584	0	28.8104670846681	0	9.10641663243119	0	16.0817576489988	0	1.61140939699241	0	0.944890349947001	0	-1.34045622592687	0	-6.82543224527128	0	0.896236597311822	0.856599640212687	17.9396429363338
268.007625508906	-1.94305582787379	1.75352140740442	6.3816096999132e-06	1.36683394864689e-06	0.543205307493919	0.00134616194939528	-0.000548717236760589	-0.000997379521664195	-0.0015091773163521	0.000999597338646001	-0.00053653466647888	0.0655446822771764	0.00273889048548023	0.449200806844234	-0.000178751268221271	-3.07831662408304e-05	0.0359389836195615	-0.633603108807739	1.33883149370589	0.0149998170627957	-0.0208358599013163	-0.0346598622965249	-0.0321122707833182	-1.50237128310024	-0.000693022550265414	0.0311154435940419	-0.495703703367732	0.0921101125832352	-0.00191478483535443	0.017505297008886	268.007625508906	0	1.42446679679724	0	-0.426188433984685	0	856.419732939178	0	2.53992500601778	0	548.630833548401	0	13.8462056582144	0	13.5952801365662	0	13.4941128952263	0	3.23063274066285	0	0.12910747017697	0	-0.673263516482057	0	-8.32088958068522	0	0.178770292659281	0	0	268.007625508906	0	1.42446679679724	0	-0.426188433984685	0	856.419732939178	0	2.53992500601778	0	548.630833548401	0	13.8462056582144	0	13.5952801365662	0	13.4941128952263	0	3.23063274066285	0	0.12910747017697	0	-0.673263516482057	0	-8.32088958068522	0	0.178770292659281	0.462716035053825	22.7612581954095
268.90623705388	-0.645556762838725	1.76782132402745	-1.73532827741636e-06	2.60581351175851e-05	0.542785219379861	0.00124516495475542	-3.15673386526205e-05	-0.0025554854081608	-0.00118412108324796	0.000652398936612955	0.000312643148193602	0.0639920296295232	0.002794502050512	0.448832741677409	-2.64279465490426e-05	-1.58053389488063e-05	0.0348523626014343	-0.631111230235288	1.34434200367942	0.015013061275949	-0.0188654372397618	-0.0373601163730947	-0.033668812945021	-1.50163235408146	0.000100705834438287	0.0290402161523163	-0.493000624326952	0.0927539297007584	-0.000653225538478667	0.0179308538295045	268.90623705388	0	0.220990679143323	0	1.2981086509498	0	858.15960004903	0	0.230724373317345	0	551.944069570747	0	11.1798157357615	0	16.9255534270169	0	9.05702938241367	0	9.60557567853971	0	-0.684761281351293	0	0.16930663574389	0	-9.44928420354597	0	-1.38667386702334	0	0	268.90623705388	0	0.220990679143323	0	1.2981086509498	0	858.15960004903	0	0.230724373317345	0	551.944069570747	0	11.1798157357615	0	16.9255534270169	0	9.05702938241367	0	9.60557567853971	0	-0.684761281351293	0	0.16930663574389	0	-9.44928420354597	0	-1.38667386702334	0.0417007849722084	23.994693836313
269.949933298938	1.13233453362129	-0.124970343248516	0.00115629024728145	0.000649056919377238	0.544060453517286	0.0014446974558729	-3.70162339640765e-05	-0.00170441375268405	-0.0010110507210086	-9.24501386015612e-06	-3.42714857633612e-05	0.0647402578712788	0.00328468741605705	0.449788291303677	-1.92575972670603e-05	-1.11659718947051e-05	0.03931249561285	-0.626257943648728	1.3679274160589	0.0169380125979532	-0.0169166873784468	-0.0351970010360521	-0.0327991976967285	-1.50641213609539	-0.000816369526882808	0.0267309813611369	-0.488265812475716	0.0951742351626696	-3.15688434463093e-05	0.0187811170380103	269.949933298938	0	0.487836413555028	0	2.265387101002	0	858.507837446669	0	0.176534209955629	0	553.168165044182	0	11.4078907637527	0	17.0853256081329	0	8.83469539005306	0	11.306969737447	0	-0.454205313229633	0	0.882736268823348	0	-9.43978448068595	0	-1.44114403008016	0	0	269.949933298938	0	0.487836413555028	0	2.265387101002	0	858.507837446669	0	0.176534209955629	0	553.168165044182	0	11.4078907637527	0	17.0853256081329	0	8.83469539005306	0	11.306969737447	0	-0.454205313229633	0	0.882736268823348	0	-9.43978448068595	0	-1.44114403008016	0.846693459699559	21.161071068789
271.005012369508	2.3375787662989	-1.88115355509536	0.00118371658932718	0.000605636298055221	0.544725757403189	0.000577389432736276	0.000465511440246666	-0.00199474974968501	-0.00123752087513884	0.000814974193681386	4.26331054977866e-05	0.0643356252911834	0.00339814004228815	0.450300684146231	0.000109634850585086	0.00016585771480628	0.0396659332128027	-0.624141188418207	1.37614121063585	0.00967409527851863	-0.010771998304788	-0.0379591573179042	-0.0361377790211997	-1.5001264611064	-0.00371390464718903	0.022506523206397	-0.485530630441856	0.0963523594380684	0.00309963762619091	0.0211701107628218	271.005012369508	0	2.40512610484319	0	1.0657633938741	0	862.123625214586	0	-2.19770132474695	0	554.818813445748	0	18.4444032099252	0	12.2875206187547	0	12.2463839426098	0	8.82348684694755	0	0.505859185929478	0	0.0471581529686038	0	-11.0454550325912	0	-2.49615041993054	0	0	271.005012369508	0	2.40512610484319	0	1.0657633938741	0	862.123625214586	0	-2.19770132474695	0	554.818813445748	0	18.4444032099252	0	12.2875206187547	0	12.2463839426098	0	8.82348684694755	0	0.505859185929478	0	0.0471581529686038	0	-11.0454550325912	0	-2.49615041993054	3.25950416397116	15.9329974934804
271.92532197888	2.40128752732402	-1.57337665765772	0.00101039797940116	0.000192951539139239	0.545327250657044	0.000494039797530392	0.000135008554753347	-0.00181863330851445	-0.00172035013099799	0.000829725188721559	-4.64305151305328e-05	0.0642723036911644	0.00318394595635146	0.450727056340536	1.97492095257633e-05	1.16478316638056e-05	0.0410823993082839	-0.621854805476679	1.37975852530689	0.0096431889575211	-0.00767546942689735	-0.037131279669522	-0.0371862139983103	-1.49513533014207	-0.00397808761027033	0.021551005255074	-0.483009763020264	0.0966674834954524	0.00365268335379406	0.0214590927035398	271.92532197888	0	4.66456322940601	0	-0.674784285586308	0	867.67240634029	0	-6.4719619879802	0	558.123197808789	0	32.0752789725832	0	1.7880388536908	0	20.3627994416139	0	2.5282432973314	0	1.08865035103578	0	-0.820274344633725	0	-13.1748224581973	0	-3.59752761928521	0	0	271.92532197888	0	4.66456322940601	0	-0.674784285586308	0	867.67240634029	0	-6.4719619879802	0	558.123197808789	0	32.0752789725832	0	1.7880388536908	0	20.3627994416139	0	2.5282432973314	0	1.08865035103578	0	-0.820274344633725	0	-13.1748224581973	0	-3.59752761928521	5.08174210217379	5.37614048605813
272.836510796982	1.51638149038689	0.196006196874422	0.000715294987250028	-4.49768309354495e-06	0.54548295595856	-2.32394182570164e-05	2.20928502401245e-05	-0.000906799595858707	-0.0017321532828897	0.000845229977453776	7.47263164186407e-05	0.0629687878795271	0.00276009108371778	0.450893924665987	3.80102047670533e-06	8.33132341961104e-06	0.0409811577296625	-0.621283007097292	1.38543443293437	0.00454418178355324	-0.00688050770153608	-0.0333552395043643	-0.0395884507678023	-1.49786258364452	-0.000480165349440142	0.0190939492400998	-0.481897416447147	0.097396756783359	0.00399318390517085	0.0207164032192486	272.836510796982	0	6.51220696753712	0	-1.36230250913848	0	871.480081538878	0	-7.98865861526648	0	558.888685141269	0	40.0392516824388	0	-1.57391218604072	0	22.0869594831673	0	1.59754423283415	0	1.87884463432669	0	-1.36543023793797	0	-14.3666273720787	0	-4.14436697207819	0	0	272.836510796982	0	6.51220696753712	0	-1.36230250913848	0	871.480081538878	0	-7.98865861526648	0	558.888685141269	0	40.0392516824388	0	-1.57391218604072	0	22.0869594831673	0	1.59754423283415	0	1.87884463432669	0	-1.36543023793797	0	-14.3666273720787	0	-4.14436697207819	4.89700365743049	4.98131634511114
274.028832073851	-0.456491863558418	1.97419383661383	0.00214228941337026	0.000681832150892512	0.546808685427205	2.74578388027012e-05	0.00153188618257865	0.000569135304528228	-0.00167164029439267	0.00188549421811962	0.00196309828714147	0.0625625788003621	0.00352134637446531	0.452024906147875	0.000905419119984322	0.00135841732476258	0.0433418202340891	-0.617867977148865	1.39522633485679	0.00558871918699266	-0.00349376615520988	-0.0272943751638009	-0.0392097032578931	-1.49581395939944	0.00224241971720973	0.0186885940099229	-0.478386545944832	0.0982089388230992	0.00514044364380336	0.021697175283863	274.028832073851	0	7.18560261099572	0	0.157458498507126	0	872.256721371345	0	-7.49176721938408	0	561.167537019916	0	40.9088120956902	0	-1.01215505830359	0	22.5023592366942	0	5.29890552606464	0	2.41825266355477	0	-0.377860594494874	0	-13.9264754658586	0	-3.72828058051681	0	0	274.028832073851	0	7.18560261099572	0	0.157458498507126	0	872.256721371345	0	-7.49176721938408	0	561.167537019916	0	40.9088120956902	0	-1.01215505830359	0	22.5023592366942	0	5.29890552606464	0	2.41825266355477	0	-0.377860594494874	0	-13.9264754658586	0	-3.72828058051681	1.3944218946773	6.00705924927624
274.87002145089	-1.74279944976018	1.44324908360525	0.00289233859468112	0.000444014953337141	0.547374761853212	0.000765730983243885	0.000927681356221225	0.00102298279646697	-0.00203145640488159	0.00306454917908562	0.00166396909245097	0.0621077145397951	0.00345450172075071	0.452477669556782	0.000352366912392354	0.00126703057796531	0.0433010445632962	-0.616356179588336	1.39056189955049	0.00450257572082544	-0.00239533999345739	-0.0251037995120891	-0.0393292986820599	-1.49352485115105	0.00353607212962541	0.0175538294770734	-0.476740832406421	0.097773763990593	0.0049665346187929	0.0214405407180674	274.87002145089	0	6.23301142286207	0	1.70697536879705	0	873.452906672441	0	-9.19839247352365	0	564.045210606349	0	39.2928259155728	0	1.07735318975492	0	19.4159018769383	0	10.6825365377294	0	1.70835031190012	0	0.421223427452668	0	-14.8418212321552	0	-5.018569156107	0	0	274.87002145089	0	6.23301142286207	0	1.70697536879705	0	873.452906672441	0	-9.19839247352365	0	564.045210606349	0	39.2928259155728	0	1.07735318975492	0	19.4159018769383	0	10.6825365377294	0	1.70835031190012	0	0.421223427452668	0	-14.8418212321552	0	-5.018569156107	-1.43186100120569	5.3470906331079
276.084326863443	-2.49660944450744	-1.00900679527515	0.00346268717426308	0.000170924183174892	0.547862671935548	0.000240583572996042	0.00119925061153418	0.00101958271614396	-0.00183716653902818	0.00313160052344706	0.00209309497494917	0.0613083985565563	0.00331955339441127	0.452839829808322	0.000256175907110985	0.00149698992522719	0.0433600235954549	-0.614747933342889	1.38612725182387	0.00351984525109591	-0.000965848074005264	-0.0213299010756551	-0.0410215761524353	-1.4946245645255	0.00430603289560106	0.0176441991499937	-0.474754599979515	0.09714296363002	0.00474863441969527	0.0206785980320641	276.084326863443	0	3.4913866137786	0	2.01854136377585	0	879.706417276558	0	-9.70804058523247	0	564.772738854832	0	24.8967342171304	0	1.8269037630258	0	17.9011908879091	0	11.171353913207	0	0.794853354625301	0	0.657699287028134	0	-15.2189104779452	0	-5.36617132726634	0	0	276.084326863443	0	3.4913866137786	0	2.01854136377585	0	879.706417276558	0	-9.70804058523247	0	564.772738854832	0	24.8967342171304	0	1.8269037630258	0	17.9011908879091	0	11.171353913207	0	0.794853354625301	0	0.657699287028134	0	-15.2189104779452	0	-5.36617132726634	-2.51870266238489	0.805791836136576
276.863782978967	-2.06770742806473	-1.96548030291022	0.00389275413218079	2.77764377547658e-06	0.547984567703231	0.000257984124557209	0.00158577963139926	0.0015802784800169	-0.00192799694376318	0.00229333427967154	0.00121335234931404	0.0606491337880335	0.00314480434349134	0.452909757023392	0.000282966929529616	0.00161406730602565	0.0436324121086769	-0.613808465143318	1.38460403133441	0.00249214734868247	0.000490986633686032	-0.0183445713802442	-0.042238725446852	-1.49847290389069	0.00191708786127442	0.0170793288717608	-0.47354204606318	0.0969460054228941	0.00513827966030127	0.0206099092784059	276.863782978967	0	1.66704134547743	0	0.78255487778108	0	883.988976655186	0	-6.8413902642251	0	566.795060314563	0	14.8150559415407	0	-4.84198999230171	0	13.2503376343515	0	7.77376421344491	0	0.239747040748487	0	-0.0908450935977128	0	-13.46685798301	0	-4.46805021896182	0	0	276.863782978967	0	1.66704134547743	0	0.78255487778108	0	883.988976655186	0	-6.8413902642251	0	566.795060314563	0	14.8150559415407	0	-4.84198999230171	0	13.2503376343515	0	7.77376421344491	0	0.239747040748487	0	-0.0908450935977128	0	-13.46685798301	0	-4.46805021896182	-0.868897527612444	-10.1111823900557
277.838167492568	-0.722509525932173	-1.26931842148855	0.00277349450397832	0.000277915522298829	0.54907375018693	6.81785639963529e-05	0.000465917669679307	-0.000230002035609721	-0.00190564988007812	0.00248314327916372	0.0027186215640369	0.0624159071487861	0.00335297798107766	0.453549778454658	-1.78276037468646e-05	0.000460629326769687	0.0405178670923135	-0.611192135589326	1.40161401322587	0.000423704382061929	-0.00140466953796693	-0.0218907891392904	-0.0436266247346321	-1.50068105285044	0.00654214931342536	0.0203079626067075	-0.470678266391373	0.0979828781584703	0.00303478168457638	0.0173381445127827	277.838167492568	0	0.252671043221103	0	-0.963245747540968	0	886.191791658038	0	-4.22728295624218	0	569.969850947189	0	11.1927507839775	0	-9.00710089507984	0	8.36711559089681	0	1.92632940886181	0	-0.65525480991796	0	-1.01860316812827	0	-12.1317598818121	0	-2.84880330692364	0	0	277.838167492568	0	0.252671043221103	0	-0.963245747540968	0	886.191791658038	0	-4.22728295624218	0	569.969850947189	0	11.1927507839775	0	-9.00710089507984	0	8.36711559089681	0	1.92632940886181	0	-0.65525480991796	0	-1.01860316812827	0	-12.1317598818121	0	-2.84880330692364	2.22518719695043	-14.4424646598287
279.131710562863	1.43987239398113	1.34721564853919	0.00160568921580503	0.00101980668943194	0.550944618955085	0.000549264961736467	0.000987357319206546	9.41900054428564e-05	-0.00195615400707242	0.00145645883059433	0.0021038112314736	0.061698170153006	0.00425364579076202	0.455230669119031	0.000281677792137527	0.000286472180709527	0.0346894662301208	-0.608554062683131	1.41668705947474	-7.51627998865593e-05	-0.000114361803328071	-0.0246333862376759	-0.0446768058994001	-1.50456237131127	0.00218884633624601	0.0145518123500392	-0.467671098903577	0.0999901916442371	0.000972232790670853	0.015127698725659	279.131710562863	0	0.752519810278284	0	-0.898584828681346	0	886.903991317164	0	-3.56091364254614	0	570.765920912119	0	11.8518543587706	0	-8.49228330905236	0	8.7243226062701	0	2.03442272494734	0	-0.257477733913227	0	-0.970490019071225	0	-11.5792875837665	0	-2.29932071161348	0	0	279.131710562863	0	0.752519810278284	0	-0.898584828681346	0	886.903991317164	0	-3.56091364254614	0	570.765920912119	0	11.8518543587706	0	-8.49228330905236	0	8.7243226062701	0	2.03442272494734	0	-0.257477733913227	0	-0.970490019071225	0	-11.5792875837665	0	-2.29932071161348	4.31603452436704	-10.6544859825666
280.048677878809	2.37646235475803	1.96856770888061	0.000889183919942723	0.0012316270452299	0.551792347146579	-0.000351490536334374	-9.87319682805803e-05	-0.000495786797347679	-0.0023125760927188	2.17755055864227e-05	0.000443186459859775	0.0608775446408477	0.00462679817060747	0.45599497666397	-3.29787032355296e-05	2.26278230611277e-05	0.03257087009714	-0.607004787228949	1.41964385088752	0.000185416366308869	0.000258466955280569	-0.0249491970753646	-0.0444673726211917	-1.50395663486002	-0.000100522862514733	0.0130819741373762	-0.465999467835711	0.100322033586199	1.92723834601202e-05	0.0136842958662609	280.048677878809	0	2.56428910473211	0	0.765464710324828	0	890.55263617221	0	-0.22543753839845	0	573.820905430383	0	19.3277138927175	0	-1.68960657409078	0	14.9266331553757	0	7.700210233799	0	0.553644269196623	0	-0.0978427456310779	0	-9.86327941205897	0	-0.842632157588893	0	0	280.048677878809	0	2.56428910473211	0	0.765464710324828	0	890.55263617221	0	-0.22543753839845	0	573.820905430383	0	19.3277138927175	0	-1.68960657409078	0	14.9266331553757	0	7.700210233799	0	0.553644269196623	0	-0.0978427456310779	0	-9.86327941205897	0	-0.842632157588893	3.60004784555944	-0.498500353828672
280.909711738904	2.39737741520921	0.861934725200503	0.000486795382733315	0.00146679401763596	0.552534570455067	0.000134628717956481	-6.66034813175517e-05	-9.82379579148412e-05	-0.00201739003207014	3.91974128015147e-05	0.000427779938007527	0.0605988610253492	0.00492619290068969	0.45659416004862	-4.64562908426855e-05	-4.63349253863018e-06	0.0307439232082496	-0.605842906849838	1.42233654255432	-0.000769366626310027	-4.40204494849113e-05	-0.0246379225226894	-0.0460447265954328	-1.50505790852684	5.01975472014443e-05	0.0130336367122205	-0.46452312162952	0.100447956161508	-0.000281816701850033	0.0123624612730143	280.909711738904	0	4.68428669128621	0	2.08440568362496	0	895.773408263898	0	3.02182345753743	0	575.934292551295	0	32.1870184701978	0	6.3068376795014	0	20.1270067073466	0	11.209916874672	0	1.09435961838465	0	0.71693454406354	0	-7.85592585341815	0	-0.0142447313697451	0	0	280.909711738904	0	4.68428669128621	0	2.08440568362496	0	895.773408263898	0	3.02182345753743	0	575.934292551295	0	32.1870184701978	0	6.3068376795014	0	20.1270067073466	0	11.209916874672	0	1.09435961838465	0	0.71693454406354	0	-7.85592585341815	0	-0.0142447313697451	2.3188176795572	10.5448479906262
281.897167924483	1.39580096720339	-1.19218917548808	1.18017232614848e-05	0.00117347318992107	0.552905748025388	2.39677095646452e-05	-3.10005454558974e-06	-0.000111041268872391	-0.00203406889704381	0.000562165745494535	0.000334860499997973	0.0605056760674662	0.00476478887133772	0.456793250283574	-1.08877508497261e-05	-1.22136879654774e-05	0.0292437579639588	-0.603800239560977	1.41947475287095	0.000205436163626908	-0.000232551580684104	-0.0226750758010945	-0.0447968500249738	-1.50530977874328	0.000494104953627219	0.0125005717846944	-0.462514227010215	0.100069827977728	-0.000461061179521134	0.0110338257401714	281.897167924483	0	6.63525570151151	0	1.90272042382287	0	899.713137928598	0	2.83664774575537	0	576.329239538542	0	40.2992768253001	0	6.25846133877788	0	20.8347856416754	0	11.0122475077144	0	1.96285175223007	0	0.566393655041399	0	-8.00092588295384	0	-0.236221054489399	0	0	281.897167924483	0	6.63525570151151	0	1.90272042382287	0	899.713137928598	0	2.83664774575537	0	576.329239538542	0	40.2992768253001	0	6.25846133877788	0	20.8347856416754	0	11.0122475077144	0	1.96285175223007	0	0.566393655041399	0	-8.00092588295384	0	-0.236221054489399	1.51102822383372	10.6341563493194
282.968022291059	-0.392394716794704	-1.94020366966461	-8.15500778741179e-08	0.00115027418637333	0.55310086129628	-2.61745411618971e-06	-3.55506603459983e-06	-0.000319181285352707	-0.00186307537594735	0.000443418556587965	0.000716374892456139	0.0601266962550136	0.00483865727234507	0.456850686887902	-1.00466513019302e-05	-3.11706054017632e-05	0.0280209729003994	-0.600831081683846	1.4107772923957	-0.000197549055874763	-0.00230961341058197	-0.0179737790987256	-0.0475141024913777	-1.5004531953525	0.00524400039545342	0.00796388746012322	-0.459088991236134	0.099662432168099	-0.00191336335199247	0.00661250801939212	282.968022291059	0	7.19979362960274	0	0.00130761388116174	0	900.301597598017	0	1.95677386619126	0	579.767627859077	0	40.9072845995263	0	5.3646174827684	0	22.2322232437039	0	4.69950540208379	0	2.43254351007377	0	-0.451527768663047	0	-8.55246780597213	0	-0.977680647243263	0	0	282.968022291059	0	7.19979362960274	0	0.00130761388116174	0	900.301597598017	0	1.95677386619126	0	579.767627859077	0	40.9072845995263	0	5.3646174827684	0	22.2322232437039	0	4.69950540208379	0	2.43254351007377	0	-0.451527768663047	0	-8.55246780597213	0	-0.977680647243263	1.61413171150763	11.979366666827
284.036170206985	-1.96548484710644	-0.296393399767567	2.2538907921806e-05	0.0013381539222909	0.553644149029793	0.000363821908155513	-2.64157365681446e-07	-0.000596803947962675	-0.00257779417815244	1.88789914627779e-05	0.00121538572543722	0.0603302389149626	0.00523078374465379	0.4571567319175	7.13942690173811e-06	-0.00024660008589074	0.0252810358841577	-0.598005725450794	1.41755303177883	7.0286245161878e-06	-0.00220064204933963	-0.017133054339984	-0.0485481364496686	-1.50031339030602	0.00560086028088519	0.00615153928601744	-0.456029541102646	0.100367545677545	-0.00223391074564573	0.00343089572566201	284.036170206985	0	5.87779609612048	0	-1.35351078353106	0	902.162733856989	0	3.39771178575042	0	581.743170680128	0	38.0627627854133	0	3.59027074168269	0	20.3630911342121	0	1.58629811952365	0	1.52528841131532	0	-1.35507835243699	0	-7.50904563744963	0	0.101930802104643	0	0	284.036170206985	0	5.87779609612048	0	-1.35351078353106	0	902.162733856989	0	3.39771178575042	0	581.743170680128	0	38.0627627854133	0	3.59027074168269	0	20.3630911342121	0	1.58629811952365	0	1.52528841131532	0	-1.35507835243699	0	-7.50904563744963	0	0.101930802104643	1.40388858761084	11.6827201244802
285.080319084531	-2.49459368611763	1.68306841981261	1.12271235647274e-05	0.00130972652955223	0.55393010948314	4.43207533321153e-05	-0.000338027132663236	-0.000523743155411431	-0.0025446785421795	0.000479601719973594	0.001476749421189	0.0604840405874968	0.00531049020998334	0.457229721292113	-2.81667152037096e-05	-0.000136400060042827	0.0229467786029002	-0.596325683162519	1.41752981146699	-0.00135436311393937	-0.00157643104410071	-0.0169515489432927	-0.0488488921656568	-1.49829003049652	0.00563497964561181	0.00588165857992033	-0.454162097542959	0.100220899590964	-0.00169024788925522	0.00137631830482964	285.080319084531	0	3.43949039988673	0	-0.538162832516394	0	907.883772392516	0	1.39778207709181	0	582.738264942027	0	24.579620248919	0	8.49695988512551	0	17.9107269452687	0	2.88635575767745	0	0.781725340609671	0	-0.73593298354599	0	-9.02291551923994	0	-0.416011599584449	0	0	285.080319084531	0	3.43949039988673	0	-0.538162832516394	0	907.883772392516	0	1.39778207709181	0	582.738264942027	0	24.579620248919	0	8.49695988512551	0	17.9107269452687	0	2.88635575767745	0	0.781725340609671	0	-0.73593298354599	0	-9.02291551923994	0	-0.416011599584449	0.0396254726303084	17.3615317542542
285.932667925958	-1.97194963771421	1.86795958738358	6.9611601157447e-06	0.0010175234145262	0.553785488541098	6.07792730851549e-05	-0.000459705175185014	6.30991688298811e-06	-0.00233683385587246	0.000580767591748927	0.00087072196115828	0.060560926483776	0.00509066205875228	0.456935471382571	-3.61403124883557e-05	-1.81391119526052e-05	0.0221578153318672	-0.595322629042887	1.41099864166164	-0.00150897307291711	-0.00315649380292137	-0.0154312749812368	-0.048878197811253	-1.49487983400448	0.00207321296146462	0.00765445630857937	-0.453015371483869	0.0992248104379759	-0.00177473184338973	-0.000252951028134487	285.932667925958	0	1.47730316368728	0	1.09685251690097	0	912.421357133044	0	-2.36085978077724	0	585.88064255671	0	14.0411690990443	0	17.1759145033419	0	10.6964197449805	0	8.93672295786932	0	0.155073594330414	0	0.0626286285503165	0	-10.8627740550407	0	-1.62190599845342	0	0	285.932667925958	0	1.47730316368728	0	1.09685251690097	0	912.421357133044	0	-2.36085978077724	0	585.88064255671	0	14.0411690990443	0	17.1759145033419	0	10.6964197449805	0	8.93672295786932	0	0.155073594330414	0	0.0626286285503165	0	-10.8627740550407	0	-1.62190599845342	-1.08889762604631	26.1630457297713
287.06532016982	-0.291203035296344	-0.0851642271912413	-0.000546690313454084	0.000635043389231673	0.552970086710176	-4.07337137602139e-06	-0.000597879285846568	-2.08844840384829e-05	-0.00185547521702499	0.00029039584351836	0.000545881252006958	0.0606181882878524	0.00480044622567868	0.455932836979125	-5.57837011037915e-07	-4.30547634348857e-05	0.0185832289262557	-0.592954940958948	1.39623820798222	-0.0027666244838836	-0.00180167753700041	-0.0161087994437268	-0.0491676625788704	-1.49334890004028	0.00209050886866205	0.0104311160967898	-0.450460139762444	0.0972353221458159	-3.1098064201193e-06	-6.68745742183351e-06	287.06532016982	0	0.123975866570659	0	2.25985505912818	0	914.311153503124	0	-4.07392079538568	0	587.45927341674	0	11.1517048382423	0	19.8587149204336	0	8.18964549617568	0	11.2868310820409	0	-0.77728421888713	0	0.88033625163183	0	-12.007192252783	0	-2.7028219099323	0	0	287.06532016982	0	0.123975866570659	0	2.25985505912818	0	914.311153503124	0	-4.07392079538568	0	587.45927341674	0	11.1517048382423	0	19.8587149204336	0	8.18964549617568	0	11.2868310820409	0	-0.77728421888713	0	0.88033625163183	0	-12.007192252783	0	-2.7028219099323	-0.562451520489987	25.1420504274193
288.132083717116	1.4737035184938	-1.87425120903386	-8.17867032607745e-05	0.000339775303704402	0.552048497157411	-4.74659391057814e-05	-0.000680839645975188	-7.58917992131889e-05	-0.00189203081344669	0.000818132591791583	0.000931685297328294	0.0611420980869319	0.00464551485766691	0.454783924308274	-6.63038035528529e-06	-2.07782266394123e-05	0.0160522829785904	-0.591584995887583	1.38960496523846	-0.00205143634493597	-0.00158638329841222	-0.0158608379606384	-0.0493844042876787	-1.49403576635074	0.00183674450212659	0.0118841037420695	-0.448886207708375	0.0962243192089631	-5.29697591976758e-05	-0.000204322204440551	288.132083717116	0	0.786798229854657	0	1.07586658288063	0	915.00512582134	0	-5.10046490191944	0	589.075447550495	0	11.9232795268845	0	18.7486400190932	0	9.80604373418445	0	8.86838599648627	0	-0.233932038470287	0	0.0512772494435106	0	-12.6544013869522	0	-3.53015111386736	0	0	288.132083717116	0	0.786798229854657	0	1.07586658288063	0	915.00512582134	0	-5.10046490191944	0	589.075447550495	0	11.9232795268845	0	18.7486400190932	0	9.80604373418445	0	8.86838599648627	0	-0.233932038470287	0	0.0512772494435106	0	-12.6544013869522	0	-3.53015111386736	2.37529876959105	24.1341629732355
289.03960985857	2.38441640385715	-1.60054737603511	-3.65388684341512e-05	4.90882014672805e-05	0.551296176535643	-0.000400443598555759	-0.000112392989896659	-3.42232358484249e-05	-0.00205871583988989	0.00119815423459766	0.00088997459206584	0.0614677707747649	0.00448419867363448	0.453852655348958	-5.44890486265768e-06	-9.35071817659427e-06	0.0141563631173186	-0.590861209250894	1.38981411384768	-0.00012215440464007	-0.00244062529069439	-0.0148923439711873	-0.0488373430334071	-1.49498494869613	0.00254783078844583	0.0132156737200013	-0.448059921304105	0.0959108594084873	1.34461796547131e-05	-0.000183200076963503	289.03960985857	0	2.59887780262146	0	-0.646386772054778	0	918.687737095368	0	-8.52203556952435	0	592.354430683114	0	19.5284183474086	0	11.8321251133785	0	16.2898362530628	0	2.60685871096829	0	0.563165772062421	0	-0.80310715693793	0	-14.3648530761456	0	-5.05124524497237	0	0	289.03960985857	0	2.59887780262146	0	-0.646386772054778	0	918.687737095368	0	-8.52203556952435	0	592.354430683114	0	19.5284183474086	0	11.8321251133785	0	16.2898362530628	0	2.60685871096829	0	0.563165772062421	0	-0.80310715693793	0	-14.3648530761456	0	-5.05124524497237	5.02015374909377	18.4426074292681
290.227666562218	2.16103445746024	0.738824618809713	-0.000106041110925651	1.67283596430618e-05	0.550377089824527	-0.000361760972071442	-0.00032547279735401	-8.50695473028573e-05	-0.00217675384381345	0.00098769575300227	0.00117469190286247	0.0619819602765567	0.00422170595837523	0.452682687676911	-0.000108788650810497	-3.52432281669779e-05	0.0120368944106041	-0.590412249499862	1.3857127877929	-0.000265952806747331	-0.00224932650308262	-0.0143554283288477	-0.0501166920991812	-1.49642002780192	0.00174692543727003	0.0149821712954514	-0.44720600522516	0.0950749440792801	-0.000100611054465787	-0.000108878129465533	290.227666562218	0	5.4664123699716	0	-1.24606811050998	0	925.618771396184	0	-10.0259589109108	0	593.233056876237	0	36.3039304133353	0	8.06704132227836	0	18.4329996543455	0	1.63150378412456	0	1.35023564386189	0	-1.25446184239468	0	-15.5040850244711	0	-5.40857848972288	0	0	290.227666562218	0	5.4664123699716	0	-1.24606811050998	0	925.618771396184	0	-10.0259589109108	0	593.233056876237	0	36.3039304133353	0	8.06704132227836	0	18.4329996543455	0	1.63150378412456	0	1.35023564386189	0	-1.25446184239468	0	-15.5040850244711	0	-5.40857848972288	5.41966647144071	18.8987147081615
291.395238207499	0.5624371182119	1.99232210266486	-8.57487092978832e-06	7.47474616407426e-06	0.549554553422212	8.48972459530488e-06	-5.67245843944778e-06	1.84448621253771e-05	-0.00178132751185369	0.0009387308640792	0.00123912867565855	0.0627194906500522	0.00383062597399042	0.451585092083189	9.84081085882811e-06	2.64395817477324e-06	0.0108411638484124	-0.589271856285534	1.38874252497377	0.000142242809540003	-0.00139987686967112	-0.0111244665183984	-0.0500330522946508	-1.49899192573759	0.00311776465912379	0.0201015422002012	-0.445864506321556	0.0945064084500313	-9.26459026361442e-06	0.000154249796405144	291.395238207499	0	7.15133563999611	0	0.611457728831655	0	928.306226741656	0	-7.54402372207168	0	596.362469736432	0	40.8962411206987	0	11.7591907379447	0	22.3476664443995	0	7.12102375930565	0	2.38600449783399	0	-0.172112487054737	0	-13.9526951787842	0	-3.77946290124298	0	0	291.395238207499	0	7.15133563999611	0	0.611457728831655	0	928.306226741656	0	-7.54402372207168	0	596.362469736432	0	40.8962411206987	0	11.7591907379447	0	22.3476664443995	0	7.12102375930565	0	2.38600449783399	0	-0.172112487054737	0	-13.9526951787842	0	-3.77946290124298	1.96043529023267	24.6060864585002
292.367865877027	-1.09725772747319	0.794503424773196	-2.50732080019974e-05	1.79656518858617e-05	0.548678441446332	4.35065999426213e-06	-6.74290664701406e-07	0.000167819200827554	-0.00160947555355407	0.000625290506746576	0.000777580350784057	0.063069153977615	0.00340911431856552	0.450523276005064	3.1241709488292e-07	1.24042453992704e-05	0.0093049341206724	-0.588557417563842	1.38093169304267	-6.87163391615603e-05	-0.000690912806545135	-0.0100217276402637	-0.0497104051414967	-1.49847096286347	0.0013893707067305	0.0206073435138359	-0.445021415484592	0.0935312916419605	-1.25478398323893e-05	-7.40377086367915e-06	292.367865877027	0	6.88108257102306	0	2.11214965075094	0	928.608112660424	0	-7.79566425294134	0	598.803361325305	0	40.6891499313216	0	12.1209085270566	0	22.1605204541877	0	11.2526699303151	0	2.14882856899783	0	0.73884203632123	0	-14.1923360881996	0	-3.99869786511696	0	0	292.367865877027	0	6.88108257102306	0	2.11214965075094	0	928.608112660424	0	-7.79566425294134	0	598.803361325305	0	40.6891499313216	0	12.1209085270566	0	22.1605204541877	0	11.2526699303151	0	2.14882856899783	0	0.73884203632123	0	-14.1923360881996	0	-3.99869786511696	-1.19380118474782	21.4443967928749
293.5743264827	-2.40796748019053	-1.58947039667586	-1.38920143166397e-05	4.08823398614509e-06	0.54758240845554	-4.51623586929486e-05	1.13150216695665e-05	0.000216276826281971	-0.0013458551960022	0.000795054356392213	0.000417073141812467	0.0637253569172014	0.00315460442419356	0.449163069481274	1.91135434589567e-05	1.09744979751817e-05	0.00836567657974215	-0.588788037304478	1.37774618051206	0.000595283214536906	-0.000325837677253214	-0.00853902642796629	-0.0501476367803692	-1.49825713771502	0.000652910288077691	0.0211767023841942	-0.444937919445068	0.0929565520333315	-9.6559468256958e-05	-2.54560554248517e-06	293.5743264827	0	4.63167607334335	0	1.54773559588295	0	932.982017237117	0	-6.41344973018342	0	599.676627539949	0	31.8866226393997	0	8.8782019253785	0	20.2681103553342	0	10.324146746123	0	1.07926662011683	0	0.315695175130804	0	-13.1419247895494	0	-3.5743850253678	0	0	293.5743264827	0	4.63167607334335	0	1.54773559588295	0	932.982017237117	0	-6.41344973018342	0	599.676627539949	0	31.8866226393997	0	8.8782019253785	0	20.2681103553342	0	10.324146746123	0	1.07926662011683	0	0.315695175130804	0	-13.1419247895494	0	-3.5743850253678	-1.95029166307296	12.7907031974341
294.431557159878	-2.36677388550956	-1.91562733025663	-3.15076831000908e-06	-7.61978227471842e-07	0.546867020265922	-8.81563566083873e-06	0.000538959214804419	0.00082089756006477	-0.00158535418652697	2.09566538597155e-05	-1.97038024086813e-05	0.0636091746214689	0.00293484066315821	0.448335971150666	7.4954217517326e-05	2.07277285225863e-05	0.00755527329085997	-0.588747277535388	1.37670712547023	0.0011283237447188	0.000185953446478294	-0.00706810730777178	-0.0507751292540293	-1.50144276871751	-0.000500800383684584	0.0212250557837012	-0.444676167379004	0.0927107571526893	4.16661266010204e-05	4.70058104706907e-05	294.431557159878	0	2.52157948055145	0	-0.0767781973110429	0	938.177147887333	0	-2.41381476759962	0	602.766564081457	0	19.0934277999951	0	-0.971141571041911	0	12.6591172879837	0	4.42688112783405	0	0.540542815638327	0	-0.491411767126011	0	-11.1553865769845	0	-2.55412939623331	0	0	294.431557159878	0	2.52157948055145	0	-0.0767781973110429	0	938.177147887333	0	-2.41381476759962	0	602.766564081457	0	19.0934277999951	0	-0.971141571041911	0	12.6591172879837	0	4.42688112783405	0	0.540542815638327	0	-0.491411767126011	0	-11.1553865769845	0	-2.55412939623331	-0.301307853373676	-1.96951210937344
295.363633270229	-1.39298848702261	-0.505071778102197	-6.39862780794711e-06	1.53040118769667e-05	0.546549237752265	-0.000375261531351532	0.000119632148728257	0.000581377026359938	-0.00108519316633681	0.000681267743882352	2.02873487411657e-05	0.0639255267264119	0.002662329826241	0.447828803404757	3.87499517736077e-06	-3.84255381468772e-06	0.0062108854302031	-0.588227495049407	1.3763362983652	0.000213103373988638	-7.620543441854e-06	-0.00638973473880129	-0.0500029917734596	-1.49763326083859	-8.16975873387688e-05	0.0212098363318736	-0.444117688411429	0.0925278876484389	-4.82188647575053e-05	-2.2566410677599e-06	295.363633270229	0	0.704457355396235	0	-1.3155264775792	0	941.795357901471	0	0.112128520728157	0	604.575664358925	0	11.7508236469776	0	-6.20283685365144	0	8.85199947632869	0	1.61239557858669	0	-0.290391072812809	0	-1.32032662079715	0	-9.5075225370877	0	-1.48547898649115	0	0	295.363633270229	0	0.704457355396235	0	-1.3155264775792	0	941.795357901471	0	0.112128520728157	0	604.575664358925	0	11.7508236469776	0	-6.20283685365144	0	8.85199947632869	0	1.61239557858669	0	-0.290391072812809	0	-1.32032662079715	0	-9.5075225370877	0	-1.48547898649115	1.90028229810877	-8.35392996467469
296.505163192077	0.519444450558617	1.68521862013724	2.12423004783683e-05	0.000330505435245361	0.546546861461038	-0.000516599771784269	0.000688158025985523	0.00168116935408351	-0.00127070585633446	0.000342837682563465	5.04388814470073e-05	0.0655247780424669	0.00305280249074048	0.447413765895441	3.65445947126286e-05	8.42970458932688e-05	0.00630092352334554	-0.587910944174571	1.37602267370523	0.000248534480643398	-0.000135457072568769	-0.00387540324382863	-0.0503878664589689	-1.49755652135278	-8.87765072727484e-05	0.0215058669579683	-0.443555238209644	0.0922776180418581	-4.40512934173741e-05	-4.22829654208313e-06	296.505163192077	0	0.176580495276613	0	-0.536564244438825	0	942.395475575182	0	0.165325120794922	0	605.590841285361	0	11.1550867306972	0	-6.18032203097029	0	8.92144257403185	0	2.91292952387689	0	-0.725375726304932	0	-0.737497912545195	0	-9.48785717974371	0	-1.44628424346064	0	0	296.505163192077	0	0.176580495276613	0	-0.536564244438825	0	942.395475575182	0	0.165325120794922	0	605.590841285361	0	11.1550867306972	0	-6.18032203097029	0	8.92144257403185	0	2.91292952387689	0	-0.725375726304932	0	-0.737497912545195	0	-9.48785717974371	0	-1.44628424346064	3.04267558975559	-7.82683624800371
297.450881840782	1.91151022900104	1.78194723968655	-7.90563963771213e-07	0.000104440734491491	0.546105576633875	-0.00108041326267462	1.54045146342858e-05	0.00101326131287276	-0.000974053433225428	-5.84720080620739e-05	-0.000443092492877535	0.0645373207205358	0.0028747816780698	0.446941980848129	-2.17685694045865e-06	1.80715420845822e-05	0.00602764928606812	-0.587770436435935	1.37318766009463	-0.000515398052800857	-0.00161427065487995	-0.00345101121860236	-0.0501992762683063	-1.49912492762934	-0.0010614173877826	0.0206434730390334	-0.44323624481554	0.0919594645703564	-0.00078590398700104	-0.000490075855877823	297.450881840782	0	1.3689520673826	0	1.26816614024709	0	944.054226224442	0	2.45312492782313	0	609.041471077872	0	13.62996357981	0	-2.99491577275341	0	13.3176724738366	0	9.52269126129178	0	0.103483916078089	0	0.151712788620922	0	-8.37005845752046	0	0.144154353340079	0	0	297.450881840782	0	1.3689520673826	0	1.26816614024709	0	944.054226224442	0	2.45312492782313	0	609.041471077872	0	13.62996357981	0	-2.99491577275341	0	13.3176724738366	0	9.52269126129178	0	0.103483916078089	0	0.151712788620922	0	-8.37005845752046	0	0.144154353340079	2.62245049900361	-4.45216941315864
298.352240284152	2.49381748996298	0.218103284952068	-2.5075169175981e-05	-2.94505660220543e-06	0.545885572830636	-0.000516043810173765	-4.82967816640082e-06	0.00151304641715471	-0.000941840727924603	-0.000110075586598312	8.22978351712435e-07	0.0647641698295171	0.00274099492939109	0.446537572305876	1.23400545985544e-05	1.81442345172969e-05	0.00631662990135021	-0.587331166464652	1.37226289410707	0.00131762832206254	-0.00173320257462919	-0.00212740769609948	-0.0485725172645139	-1.49773938111229	-0.00126690680818654	0.0206342265415816	-0.442800690545256	0.0917342748422667	-0.000522003850064401	-1.30460157423178e-05	298.352240284152	0	3.42307306472025	0	2.25175790650575	0	948.762229871094	0	4.62597845237902	0	610.306065377469	0	24.4790394008438	0	1.83287679728531	0	16.0490503828519	0	11.2995891427992	0	0.777747185587658	0	0.870732444451991	0	-6.7608746992889	0	0.922970490256199	0	0	298.352240284152	0	3.42307306472025	0	2.25175790650575	0	948.762229871094	0	4.62597845237902	0	610.306065377469	0	24.4790394008438	0	1.83287679728531	0	16.0490503828519	0	11.2995891427992	0	0.777747185587658	0	0.870732444451991	0	-6.7608746992889	0	0.922970490256199	2.23794814391133	1.81126881227519
299.254689283095	2.11460093459831	-1.54639666178466	-4.61533963932491e-05	-1.02277689966841e-05	0.545960862346346	-0.0015722525450547	0.000464686192108392	0.00117860368950061	-0.00183012497483197	0.00117111764356269	-0.000424653418600307	0.0651546670334564	0.00251344401856574	0.446400605024868	0.000231329257314541	4.81828507943219e-05	0.00611723490694565	-0.587625044265244	1.37109288447485	0.000130059829211128	-0.00164570512672439	-0.00136224998039772	-0.051401112212463	-1.49372839066585	-0.00250494653411185	0.0203297423423	-0.442546661409703	0.0915169352203284	-0.000133639624426721	1.28347414178764e-06	299.254689283095	0	5.57443570403662	0	1.59733621840403	0	953.903026358929	0	3.11655007277847	0	611.023398204267	0	36.7910248491752	0	-1.65646412005465	0	17.6805363730894	0	10.4447659316326	0	1.39365622586056	0	0.347474062202633	0	-7.97486908471278	0	0.440713304047568	0	0	299.254689283095	0	5.57443570403662	0	1.59733621840403	0	953.903026358929	0	3.11655007277847	0	611.023398204267	0	36.7910248491752	0	-1.65646412005465	0	17.6805363730894	0	10.4447659316326	0	1.39365622586056	0	0.347474062202633	0	-7.97486908471278	0	0.440713304047568	2.53069348928419	-2.0550563305538
300.165432226931	0.906624760213433	-1.90230627269932	-1.76612830130473e-06	0.000103827977580875	0.545463799074283	-0.00118036726548771	2.58366204196702e-05	0.00261843480210725	-0.00110853431357229	0.000363702191380464	0.000532988132081534	0.0634316575312884	0.00258414533849196	0.445977526676298	1.62699533401507e-05	4.84153106581404e-06	0.00620546113499666	-0.587277548302288	1.37029889305255	2.36247555776309e-05	-0.00184748489179761	-0.00041444386760509	-0.0506048185684919	-1.49332858208799	-0.00337969521183217	0.0202050278891433	-0.442101328825781	0.0913041840348292	-4.4349073197172e-05	-3.42497659532632e-05	300.165432226931	0	6.99914225709378	0	-0.118762480506237	0	956.244501504598	0	0.463769438750321	0	614.271653491337	0	40.7994541080896	0	-5.96329013808892	0	22.6461152779169	0	4.27105736633701	0	2.24905528804648	0	-0.511842092138478	0	-9.32698754216369	0	-1.17373234511232	0	0	300.165432226931	0	6.99914225709378	0	-0.118762480506237	0	956.244501504598	0	0.463769438750321	0	614.271653491337	0	40.7994541080896	0	-5.96329013808892	0	22.6461152779169	0	4.27105736633701	0	2.24905528804648	0	-0.511842092138478	0	-9.32698754216369	0	-1.17373234511232	3.03880725523973	-4.85809847647414
301.263055027904	-0.969508815959865	-0.0976519607977325	-0.00103033553193749	0.000512455335143859	0.546794832828138	-0.00138742287729566	4.66928067208607e-06	0.00180809913990193	-0.00104990782693032	1.26425624410763e-06	-2.07749043190509e-05	0.064445512037435	0.00288294730481756	0.446941710638413	4.47205330275729e-07	-6.97364127128655e-06	0.00271061778653474	-0.586163349214992	1.38498144728765	-3.46364258500855e-05	-0.00249332613942032	-0.00300101422225371	-0.0498838318629045	-1.49817182827767	-0.00382996496032492	0.0204402834698314	-0.440900173485624	0.0925028044197067	-9.69842373834942e-05	-0.000526175480551961	301.263055027904	0	6.96212367450013	0	-1.37443756113904	0	956.574365674573	0	0.18558928725348	0	616.025623026856	0	40.767107721866	0	-6.30073526695034	0	23.2840660102465	0	1.59133438094909	0	2.21719585422029	0	-1.37619542539913	0	-9.43396002227262	0	-1.42990243161793	0	0	301.263055027904	0	6.96212367450013	0	-1.37443756113904	0	956.574365674573	0	0.18558928725348	0	616.025623026856	0	40.767107721866	0	-6.30073526695034	0	23.2840660102465	0	1.59133438094909	0	2.21719585422029	0	-1.37619542539913	0	-9.43396002227262	0	-1.42990243161793	2.41910638732739	-1.70485385697831
302.241134817892	-2.20767614341807	1.71100426631665	-0.00105050457802456	0.000529719933233531	0.547501956245762	-0.00015573029124953	-0.000692062177128669	0.00244040150054361	-0.00163609514730424	0.00121536399554483	-5.22120374895551e-05	0.0642132333330785	0.00308717503143122	0.447484538709955	-0.0003601150349904	-0.000343518273831444	0.00180523992255931	-0.585965148549374	1.38682782673335	-7.93712363978186e-05	-0.00174169746564989	-0.00312893549415058	-0.0495562037620411	-1.50048195122915	-0.0028299858992129	0.0188831302057509	-0.440539929234562	0.0927310148018923	0.000196171680340845	-9.60866318849976e-05	302.241134817892	0	5.34590703606009	0	-0.498517973271813	0	959.372687633814	0	-1.45026575988121	0	617.088343680272	0	35.7308899688242	0	-3.18580204630525	0	21.210580230641	0	3.01238108480802	0	1.3048525736815	0	-0.713977112726329	0	-10.6433754382914	0	-2.23879543752635	0	0	302.241134817892	0	5.34590703606009	0	-0.498517973271813	0	959.372687633814	0	-1.45026575988121	0	617.088343680272	0	35.7308899688242	0	-3.18580204630525	0	21.210580230641	0	3.01238108480802	0	1.3048525736815	0	-0.713977112726329	0	-10.6433754382914	0	-2.23879543752635	0.302380197116074	1.84892185261537
303.052436638748	-2.49220788274864	1.87905593412829	-0.00121926593315898	0.000403602122313196	0.547960547061849	-0.00119216473845155	-2.61511289296265e-05	0.00171940825336165	-0.00117180387133658	0.000463889590867377	9.08325186496811e-06	0.0638277094939029	0.00301877180659279	0.447835264545642	-1.99819721408595e-06	-4.2652325504448e-07	0.0010966432499167	-0.586463026762669	1.39167901816778	-0.000657467857009074	0.000339380900322447	-0.00448367106700109	-0.0496128832423125	-1.50097707582463	-0.00108437105333935	0.0175622644789869	-0.44078732701327	0.0932367679388281	0.000179011367790827	-1.69055223671187e-05	303.052436638748	0	3.38637138260656	0	1.06282533959176	0	964.111780529446	0	-5.22605361543929	0	620.097847162265	0	24.2549172580593	0	5.95665833190934	0	13.9241657252204	0	8.82187802561812	0	0.768184891500534	0	0.044874815608631	0	-12.47481989563	0	-3.26828218682581	0	0	303.052436638748	0	3.38637138260656	0	1.06282533959176	0	964.111780529446	0	-5.22605361543929	0	620.097847162265	0	24.2549172580593	0	5.95665833190934	0	13.9241657252204	0	8.82187802561812	0	0.768184891500534	0	0.044874815608631	0	-12.47481989563	0	-3.26828218682581	-1.55936029025267	11.441296973795
304.173546277074	-1.62359003601616	-0.0202615715251026	-0.000594277328509076	7.43290219002928e-07	0.548405525501098	4.19836274116526e-05	-6.60165692814432e-06	0.00143472460230742	-0.00181698636504149	0.000678389683626737	0.000190576371506122	0.0629063539879487	0.00257152029371511	0.448191940402089	7.90124451621814e-06	-1.29080814353821e-06	0.000847866139208325	-0.587503104019607	1.39476758616282	0.00242405328848872	0.000238229937829752	-0.00518129952090067	-0.0519918758477118	-1.5001955917599	9.78538856811586e-05	0.0154025761553621	-0.441154055218549	0.0936447435157647	3.68104460579372e-05	4.58476626218721e-06	304.173546277074	0	0.953544958515503	0	2.26030692780907	0	969.465885828941	0	-7.98794455949658	0	621.736062768546	0	12.3213365169283	0	12.3662228474398	0	10.0533728706948	0	11.2811041550087	0	-0.126145289420215	0	0.881724896436017	0	-14.3750410090946	0	-4.14068621715019	0	0	304.173546277074	0	0.953544958515503	0	2.26030692780907	0	969.465885828941	0	-7.98794455949658	0	621.736062768546	0	12.3213365169283	0	12.3662228474398	0	10.0533728706948	0	11.2811041550087	0	-0.126145289420215	0	0.881724896436017	0	-14.3750410090946	0	-4.14068621715019	-1.90653058236144	14.9339365040411
305.259856525687	0.134430596863903	-1.86779704481625	-0.00218019447214084	0.000666346303710679	0.550005421748987	-0.000156649214079736	-0.00140578249575886	-0.00116701104810601	-0.00142946697212991	0.00153361113451484	0.00164852722663542	0.0637735152585015	0.00325122563675243	0.449441973626319	-0.000857920846086755	-0.00123886298321588	5.37724160972981e-05	-0.587008434822561	1.40053156388981	0.00217809953589369	-7.3257389463826e-05	-0.00798963909939827	-0.0510442997331202	-1.49934921199659	0.000808954117382012	0.0145163478919363	-0.44047444372172	0.0941372263614254	-0.000184572736885124	-0.000709714548178456	305.259856525687	0	0.101497744205761	0	1.08985180166129	0	970.419393972567	0	-7.37285978133438	0	623.325948312595	0	11.139627946716	0	11.8198363737009	0	9.43202373690214	0	8.9109005727483	0	-0.798132079769991	0	0.0594477051894798	0	-13.8714780960187	0	-3.61288328254007	0	0	305.259856525687	0	0.101497744205761	0	1.08985180166129	0	970.419393972567	0	-7.37285978133438	0	623.325948312595	0	11.139627946716	0	11.8198363737009	0	9.43202373690214	0	8.9109005727483	0	-0.798132079769991	0	0.0594477051894798	0	-13.8714780960187	0	-3.61288328254007	1.03392216136608	13.1772780737501
306.208753813036	1.64348181119462	-1.5573275135225	-0.00263297149893126	0.000469394954409813	0.550162461367702	-0.000470100190316922	-0.00104891913843975	-0.000846899289074635	-0.00179577976463329	0.00285322853059627	0.00152472000070822	0.061791704862822	0.00323543332076011	0.449680462354108	-0.000406273788062648	-0.00132972708746215	-1.03722973750157e-05	-0.586734067658619	1.40017710870915	0.00169044937186458	0.000411515389300164	-0.00899189358221174	-0.0500612359523667	-1.49413761806991	0.00170977660473717	0.0123783947274996	-0.440064728053741	0.094212937859396	8.36273932948615e-05	-0.000177738475114174	306.208753813036	0	0.978096963004954	0	-0.700261999147612	0	971.411939700362	0	-8.9898063725089	0	626.716761079442	0	12.386603155145	0	10.0269928935563	0	12.4308056156799	0	2.46417944223689	0	-0.111107005031133	0	-0.835949951882847	0	-14.7075941382733	0	-4.89246680991865	0	0	306.208753813036	0	0.978096963004954	0	-0.700261999147612	0	971.411939700362	0	-8.9898063725089	0	626.716761079442	0	12.386603155145	0	10.0269928935563	0	12.4308056156799	0	2.46417944223689	0	-0.111107005031133	0	-0.835949951882847	0	-14.7075941382733	0	-4.89246680991865	4.32114319065564	14.3751048567531
307.292083651007	2.48877369819166	0.590933755341283	-0.00316862867855821	0.000142234169685431	0.550583793705456	-0.00032324906209011	-0.0010385756828429	-0.000857765046383034	-0.00181321535805087	0.00313983112928017	0.00184196528706185	0.0608697128006076	0.00306304405994688	0.450016065250379	-0.00012692093013922	-0.00144263809507606	2.8982913201185e-06	-0.587124946230184	1.40070368425077	0.00146541199143373	0.000333596608363067	-0.0102414528650135	-0.0506215922367271	-1.49375673957375	0.00284846843587766	0.0108103688896783	-0.440079934059297	0.0942768353991288	-1.76335780677657e-05	9.53319349645079e-07	307.292083651007	0	3.33057481998563	0	-1.29528037908404	0	976.58862459133	0	-10.1137576352625	0	627.482228974461	0	23.9158340306574	0	7.90162751852706	0	13.8990629222268	0	1.59551470269269	0	0.753933666020125	0	-1.29800900515246	0	-15.5860933665286	0	-5.45585610272885	0	0	307.292083651007	0	3.33057481998563	0	-1.29528037908404	0	976.58862459133	0	-10.1137576352625	0	627.482228974461	0	23.9158340306574	0	7.90162751852706	0	13.8990629222268	0	1.59551470269269	0	0.753933666020125	0	-1.29800900515246	0	-15.5860933665286	0	-5.45585610272885	5.77929360202153	16.5773127806789
308.462070200058	1.87226158739091	1.9998405079234	-0.00387911820884948	2.01539610706133e-05	0.550944537774247	-0.000104091211341043	-0.00159696776772775	-0.00166715298798623	-0.00173152938692431	0.00222559815766965	0.000868538793601848	0.0601745900447106	0.0028306649915601	0.450253353249585	-0.000132395463879454	-0.00165380868295587	1.3469552472719e-05	-0.587295134509248	1.40100590119137	0.00168185318283921	-9.90636071601453e-05	-0.0118182891557386	-0.0516022853156355	-1.49717389165732	0.00126630908708059	0.00988617595232052	-0.439836336162878	0.0942283737177664	-1.55955700012884e-05	-0.000138656699021101	308.462070200058	0	6.03448761277252	0	0.470923989254191	0	982.879507477918	0	-6.1134358747816	0	630.364318466831	0	38.642416812092	0	17.0271884472512	0	20.317869044406	0	6.54589889238666	0	1.60166082155302	0	-0.234140780276527	0	-13.1339179187171	0	-4.12377922986417	0	0	308.462070200058	0	6.03448761277252	0	0.470923989254191	0	982.879507477918	0	-6.1134358747816	0	630.364318466831	0	38.642416812092	0	17.0271884472512	0	20.317869044406	0	6.54589889238666	0	1.60166082155302	0	-0.234140780276527	0	-13.1339179187171	0	-4.12377922986417	3.41826844082103	31.7449582766691
309.565949550028	0.185772857532018	0.668910421243179	-0.00197184303782704	0.00045847629672859	0.552566657613969	-4.80402234532973e-05	-0.000408917286465381	0.000432321625521948	-0.00225239298544017	0.00152391901608661	0.0023091719005498	0.0616301978765211	0.00345597488654825	0.451428931372204	-2.15464502046581e-06	-0.000194815895532733	0.000463255378691	-0.586473053221866	1.40674463897066	0.00180054640677553	0.000119300575031231	-0.0103020673696429	-0.0517091656046447	-1.49714605565854	0.00221306200695041	0.0102537566309669	-0.438763678251727	0.094543217316737	1.98710717667275e-05	1.97944631487418e-05	309.565949550028	0	7.23137262337165	0	2.15640058032658	0	984.444512837943	0	-4.06981681867	0	633.117580726947	0	40.9013437199809	0	19.8556187258667	0	23.9267631999142	0	11.2595151203602	0	2.46481223645018	0	0.78155477345553	0	-12.006638032459	0	-2.69969067731666	0	0	309.565949550028	0	7.23137262337165	0	2.15640058032658	0	984.444512837943	0	-4.06981681867	0	633.117580726947	0	40.9013437199809	0	19.8556187258667	0	23.9267631999142	0	11.2595151203602	0	2.46481223645018	0	0.78155477345553	0	-12.006638032459	0	-2.69969067731666	0.0359088758586683	33.3409850423915
310.848226570616	-1.83363863967555	-1.75380166959082	-0.00146847652622465	0.000890700734683016	0.553812749920658	-0.000173593899557414	-0.000729349800773469	0.000142374960447352	-0.00234606115555378	0.00092665674592926	0.00145010375752838	0.0606388507657783	0.0040543671625541	0.452543775002929	-4.83354288795663e-06	-2.64799824445928e-05	0.001217269567268	-0.586271071677834	1.40650405671224	0.00211211745255166	0.000980272258207551	-0.00963073624631866	-0.0519483134802338	-1.49915443131064	0.000697161198992475	0.00929204898452436	-0.438228583270248	0.0944312177890658	0.000459500165230462	0.000334301746302824	310.848226570616	0	6.09550669669441	0	1.31593211624361	0	985.899316293225	0	-2.7749759559777	0	634.344068091397	0	38.8508805972828	0	17.9739415248546	0	22.1839255604599	0	9.65874338543285	0	1.63343672350658	0	0.180050769138707	0	-11.0852197397894	0	-1.82524647682315	0	0	310.848226570616	0	6.09550669669441	0	1.31593211624361	0	985.899316293225	0	-2.7749759559777	0	634.344068091397	0	38.8508805972828	0	17.9739415248546	0	22.1839255604599	0	9.65874338543285	0	1.63343672350658	0	0.180050769138707	0	-11.0852197397894	0	-1.82524647682315	-1.13230127528102	28.2205386974057
311.716708922199	-2.47600121457931	-1.79700500485695	-0.00101499196225738	0.00136210144627774	0.554836910645998	3.1654635624651e-06	-9.68394469396016e-08	0.000279211545475709	-0.00201684786143738	0.000252158228974757	0.000590438807419162	0.0605905750173415	0.00457745054553282	0.453386201251939	7.14531365841285e-06	2.88221783314749e-06	0.000974709567144144	-0.585696648918904	1.40793350057263	0.0024333959811238	0.000818623776486799	-0.00916262188565816	-0.0521097817008589	-1.49603951257835	-0.000125692803359451	0.00891174870274492	-0.437454090917343	0.0944711488425703	5.09314208707664e-05	-1.9154724077123e-06	311.716708922199	0	4.16423613782707	0	-0.355209182638908	0	990.225012245274	0	0.945046336805707	0	637.563725772268	0	29.0960175616918	0	9.63520051610334	0	15.0097637161963	0	3.44811706645967	0	0.95611761376894	0	-0.632855850685926	0	-9.27871394129254	0	-0.523476117924853	0	0	311.716708922199	0	4.16423613782707	0	-0.355209182638908	0	990.225012245274	0	0.945046336805707	0	637.563725772268	0	29.0960175616918	0	9.63520051610334	0	15.0097637161963	0	3.44811706645967	0	0.95611761376894	0	-0.632855850685926	0	-9.27871394129254	0	-0.523476117924853	-0.119131052961588	16.2577481223662
312.669133302707	-2.15959313031609	-0.135445913856091	-0.000438866442715505	0.00140857012502852	0.555483986164287	0.000154441706106392	-1.23155003754807e-06	3.10054654866177e-05	-0.0023853286556278	0.000175199239621153	0.000726332201308767	0.0602675850424486	0.00478557386374266	0.453882625705496	-4.36081082406021e-06	1.20753799396039e-05	0.000837230070635682	-0.585231090103367	1.40832453241085	0.00242769218611078	0.00027517559196993	-0.00850387018096828	-0.052738012244611	-1.49502424928972	-0.000698696025906846	0.00877346927312364	-0.436711340490828	0.0943569414426917	8.56793539612482e-05	2.21410018661864e-05	312.669133302707	0	1.87108866971706	0	-1.37053450813819	0	995.755842309055	0	3.43425406562547	0	638.875635006092	0	15.7339963165316	0	3.52766926874551	0	11.7674173876007	0	1.58706355676672	0	0.321543032185785	0	-1.37169746584895	0	-7.47514882135288	0	0.121143022032891	0	0	312.669133302707	0	1.87108866971706	0	-1.37053450813819	0	995.755842309055	0	3.43425406562547	0	638.875635006092	0	15.7339963165316	0	3.52766926874551	0	11.7674173876007	0	1.58706355676672	0	0.321543032185785	0	-1.37169746584895	0	-7.47514882135288	0	0.121143022032891	1.19403714994427	7.99425706419779
313.719767472102	-0.757492851397942	1.77189225759466	-1.13100926630056e-05	0.00119754894171826	0.555750297969787	-3.13086814327431e-06	4.02528351942379e-05	-1.09819669503195e-05	-0.00198149148026986	0.000580434573988164	0.000419175587857905	0.0597713602652426	0.00465782935954411	0.454024757665161	9.38104622725336e-06	1.42025594460402e-05	0.000962562950489319	-0.584480886567952	1.40467404969842	0.00246280442627591	-1.49442172495676e-05	-0.00747575337954325	-0.0525195911164762	-1.4928480646912	-0.00147126819346522	0.00803207921734976	-0.435797627764554	0.0939273058048452	-9.53303518691571e-06	9.85080985638204e-06	313.719767472102	0	0.265788902420611	0	-0.401577203204585	0	998.384990828223	0	2.19387139893792	0	640.104671269852	0	11.1924204779261	0	5.2245498751362	0	10.321621422243	0	3.29838799491853	0	-0.64233706379858	0	-0.657955210425467	0	-8.4302812439497	0	-0.755398438016161	0	0	313.719767472102	0	0.265788902420611	0	-0.401577203204585	0	998.384990828223	0	2.19387139893792	0	640.104671269852	0	11.1924204779261	0	5.2245498751362	0	10.321621422243	0	3.29838799491853	0	-0.64233706379858	0	-0.657955210425467	0	-8.4302812439497	0	-0.755398438016161	1.62810020883013	9.39165957793463
314.69799626692	0.922116758291412	1.65949684601723	8.41408483232653e-06	0.00131972905661262	0.556320389868916	1.13687775241584e-05	0.000174171986738965	0.00091910046672521	-0.00207961313984161	0.000129222250957158	0.00104456304772586	0.0608033556024502	0.00489764242210026	0.454274192018654	6.84451698374922e-05	0.000210264535353539	0.00134299546146719	-0.583829930029692	1.40823651340271	0.0012659881945453	-0.000142367520051482	-0.00434812020235722	-0.0517147482533526	-1.49759069374225	-0.00192721515257282	0.0116608701710258	-0.435059581438564	0.0936520456766206	-6.20764537015603e-06	-1.1467806507483e-05	314.69799626692	0	0.349358824801262	0	1.46025195185157	0	998.625919492913	0	2.33717837779489	0	643.65629557167	0	11.2520649841623	0	5.66295791729246	0	10.5674315972249	0	10.0881808623556	0	-0.568355306218659	0	0.262865649477886	0	-8.34760897332626	0	-0.628505928496275	0	0	314.69799626692	0	0.349358824801262	0	1.46025195185157	0	998.625919492913	0	2.33717837779489	0	643.65629557167	0	11.2520649841623	0	5.66295791729246	0	10.5674315972249	0	10.0881808623556	0	-0.568355306218659	0	0.262865649477886	0	-8.34760897332626	0	-0.628505928496275	1.44391410975646	7.24283683820538
315.712806589942	2.21388597642909	-0.27404494409313	9.64280469873911e-06	0.0014147583523725	0.556533597584292	-0.000371197422204065	6.13124865623695e-06	0.000449160116425764	-0.00246614278430428	2.30264447560524e-05	0.00140599424098859	0.0599651795631256	0.00515218489321118	0.454407064785356	-1.42730093561057e-06	0.000128976867656723	0.000905758771208436	-0.58377597387405	1.40090490263809	0.000333549911597924	-0.000850996547321515	-0.00324761382985417	-0.0521686582199082	-1.49626357892757	-0.00122042914719457	0.0118672195540618	-0.434702850677034	0.0927535015723463	-0.000461477194946138	-3.47491953038253e-05	315.712806589942	0	2.01040532010059	0	2.24516490027502	0	1001.48901703881	0	3.40569298138472	0	644.594400043763	0	16.3989881321039	0	7.17672150450241	0	11.7733690777641	0	11.2946412975862	0	0.37367110022452	0	0.865138191213649	0	-7.50351090476302	0	0.110494212131946	0	0	315.712806589942	0	2.01040532010059	0	2.24516490027502	0	1001.48901703881	0	3.40569298138472	0	644.594400043763	0	16.3989881321039	0	7.17672150450241	0	11.7733690777641	0	11.2946412975862	0	0.37367110022452	0	0.865138191213649	0	-7.50351090476302	0	0.110494212131946	1.95301987612118	8.06401893610753
316.689927900344	2.44971941442489	-1.87255871622052	-1.64978421396942e-05	0.00139549131326025	0.556755962847896	-4.78713243287373e-05	0.000382654148328278	0.000341406013843595	-0.00247112058920242	0.000448439642068832	0.00139624621521964	0.0601218622942234	0.00523465508768965	0.454430845682498	6.69168054552363e-05	8.35814424409864e-05	0.00118184219683986	-0.583509961249301	1.39755560771345	0.00114177734624626	-0.00206574389522184	-0.00127294265478696	-0.0518812544403633	-1.49923408579624	0.000309202820799347	0.0122732750951231	-0.434235286128607	0.092221842269958	-0.00127107379518476	-1.85334114814339e-05	316.689927900344	0	4.38196088400018	0	1.08149445078174	0	1007.25136166967	0	0.547613477596338	0	646.19941850401	0	30.4150820125993	0	0.153045195181866	0	15.7382093457898	0	8.89118672017638	0	1.01176772021629	0	0.0542601549045439	0	-9.48802385115042	0	-0.624865533990241	0	0	316.689927900344	0	4.38196088400018	0	1.08149445078174	0	1007.25136166967	0	0.547613477596338	0	646.19941850401	0	30.4150820125993	0	0.153045195181866	0	15.7382093457898	0	8.89118672017638	0	1.01176772021629	0	0.0542601549045439	0	-9.48802385115042	0	-0.624865533990241	3.37161696430575	0.0561311975119384
317.607897299632	1.66204974608467	-1.59204977502464	-2.15161034402834e-05	0.001017506200624	0.556680604121219	-4.47809381788464e-05	0.000657578190945059	-7.95258156631357e-05	-0.00223337752900748	0.000675008591776952	0.00051879610505805	0.06037946875544	0.00494575231853635	0.454168417899528	5.17958529681213e-05	8.68632051448029e-05	0.000422154437344343	-0.583703425322401	1.39468163817666	0.000764603709731568	-0.000825991010534521	-0.000979284921002117	-0.052707030827507	-1.49399662666073	-0.00132743986704688	0.0135679992664202	-0.434068185434632	0.0916276431687908	-0.000752635733898965	0.000283385744420808	317.607897299632	0	6.33703219723512	0	-0.659110480901628	0	1011.46438995756	0	-3.17909029301854	0	649.511100124427	0	39.5930334897666	0	-7.9147652987688	0	22.8631541602942	0	2.5705694187365	0	1.76898277164531	0	-0.810167937032348	0	-11.3240330170081	0	-2.0522150534946	0	0	317.607897299632	0	6.33703219723512	0	-0.659110480901628	0	1011.46438995756	0	-3.17909029301854	0	649.511100124427	0	39.5930334897666	0	-7.9147652987688	0	22.8631541602942	0	2.5705694187365	0	1.76898277164531	0	-0.810167937032348	0	-11.3240330170081	0	-2.0522150534946	4.33939944096846	-7.18486499640116
318.86434098182	-0.379237588899775	0.894467997858235	0.000509555421173194	0.000775087486412984	0.555634775713352	9.76521897776338e-06	0.000514507799617255	6.54100521301062e-06	-0.00190216662435017	0.000340647055292869	0.000584997252197214	0.0602955148829172	0.00481974031565085	0.452939043255469	1.93783691154515e-06	2.9499338837682e-06	0.000675985129145522	-0.584767395415325	1.39607873143434	0.000890407795267293	-0.000276266970409257	-0.00108602877424461	-0.0517950718318289	-1.49526533077527	-0.000231656150344862	0.0136912769949535	-0.434812504962862	0.0915381717967509	-0.000127736563912153	7.91526764224931e-05	318.86434098182	0	7.20092098907408	0	-1.18259614143285	0	1012.50648844134	0	-4.0967427570081	0	650.423498652286	0	40.9009681676788	0	-9.08350673173823	0	23.9131031895598	0	1.66650710437647	0	2.43449722399039	0	-1.19642079372539	0	-12.0288678055209	0	-2.72586314825238	0	0	318.86434098182	0	7.20092098907408	0	-1.18259614143285	0	1012.50648844134	0	-4.0967427570081	0	650.423498652286	0	40.9009681676788	0	-9.08350673173823	0	23.9131031895598	0	1.66650710437647	0	2.43449722399039	0	-1.19642079372539	0	-12.0288678055209	0	-2.72586314825238	2.81106791810855	-4.80505858627083
320.025449265443	-2.05464202929704	1.9709544727224	1.38964896481789e-05	0.000469421752815996	0.554526461937404	7.30696239709448e-05	0.000389962382212627	5.88875982644862e-05	-0.00194538690125118	0.000878456960740089	0.000882919864474949	0.0609306388430704	0.00466968656648169	0.451577049435786	1.98120409890997e-05	-4.46765639643616e-07	0.000176601295032118	-0.585123349285341	1.39193860847496	0.000675911155762287	0.000140678065812353	-0.00119814984547941	-0.0518527424608756	-1.49662041892664	0.000195294452145765	0.0141007389954816	-0.434821338985826	0.0908983540286208	1.37624592621055e-05	7.65983357513748e-05	320.025449265443	0	5.70484240355596	0	0.750643656553654	0	1014.71299098597	0	-6.77326841847545	0	653.774066326628	0	37.3629573966035	0	-4.96750379827006	0	19.0148876714827	0	7.65067238775234	0	1.44745564058684	0	-0.105170833290947	0	-13.4356749237519	0	-4.43344183019863	0	0	320.025449265443	0	5.70484240355596	0	0.750643656553654	0	1014.71299098597	0	-6.77326841847545	0	653.774066326628	0	37.3629573966035	0	-4.96750379827006	0	19.0148876714827	0	7.65067238775234	0	1.44745564058684	0	-0.105170833290947	0	-13.4356749237519	0	-4.43344183019863	-0.790745265544149	-1.93260331967704
320.819249369485	-2.49703958347403	1.00697547118944	5.18715262271857e-06	0.000339911007323438	0.553815741031384	0.000114923023268932	0.000104693821609273	2.35792756196822e-06	-0.00181277417772464	0.00110900697300698	0.00105626769465799	0.0610809858857751	0.00461357282554099	0.450727480275224	1.47994818175357e-06	1.82098919193022e-05	8.57058217431373e-07	-0.585493385903375	1.39473475046659	-0.00115365281121344	0.00142548160103874	-0.00192825094810148	-0.0504196866514844	-1.4992997545931	-0.000530896835024305	0.0157702929030229	-0.435112039521671	0.0908294169140819	0.000447307264134243	8.59223073573146e-05	320.819249369485	0	3.85045002670315	0	2.01367855058862	0	1019.05869172184	0	-9.69608941616691	0	655.848488701859	0	27.148098441698	0	1.81822276549837	0	14.2563349950545	0	11.1497728081708	0	0.88000873961099	0	0.656477407161545	0	-15.215129737689	0	-5.35515035841926	0	0	320.819249369485	0	3.85045002670315	0	2.01367855058862	0	1019.05869172184	0	-9.69608941616691	0	655.848488701859	0	27.148098441698	0	1.81822276549837	0	14.2563349950545	0	11.1497728081708	0	0.88000873961099	0	0.656477407161545	0	-15.215129737689	0	-5.35515035841926	-2.51150207482288	3.54646036712514
321.889040636081	-1.91465690117435	-1.20843183758436	9.16399074441008e-05	-2.78413547230121e-05	0.552971309255059	0.000257240317346757	0.000388563858930346	9.32324107508031e-05	-0.00201740695621505	0.000872530753542943	0.00108562227717911	0.0616729089231899	0.00436041740581656	0.449639530837132	0.000100946755336031	5.63461186588213e-05	2.06185325183234e-05	-0.585578869166519	1.39094553776861	-8.11363941322668e-05	0.00122786398412858	-0.00181483098604632	-0.0512686434958418	-1.50027820603846	-0.000631062035781686	0.0164414514528494	-0.434840311492105	0.0901994865718137	0.000189825284216626	7.68816886803184e-05	321.889040636081	0	1.37404586469412	0	1.89220878679131	0	1024.82461254674	0	-9.53361838422308	0	656.32135849443	0	13.6502148974356	0	1.7031080654721	0	13.20695819233	0	10.9986828432892	0	0.105612671459032	0	0.55865653986422	0	-15.0915453489149	0	-5.19128583937555	0	0	321.889040636081	0	1.37404586469412	0	1.89220878679131	0	1024.82461254674	0	-9.53361838422308	0	656.32135849443	0	13.6502148974356	0	1.7031080654721	0	13.20695819233	0	10.9986828432892	0	0.105612671459032	0	0.55865653986422	0	-15.0915453489149	0	-5.19128583937555	-1.82767872162875	-1.14273504771164
322.81726252041	-0.551991185142973	-1.99048385397509	8.43451650267506e-06	3.76394644099851e-06	0.552355345414879	-1.92902427271092e-05	-6.67279106951578e-07	-6.1503154613968e-06	-0.00177192248512401	0.00102213799337462	0.00130760113506248	0.0623268713883645	0.00413644398174647	0.448792820636448	-1.93298458147871e-06	-8.19482510330654e-06	-4.21411621323992e-06	-0.585437828999944	1.3908375545589	-0.000315332044960921	0.000625637126425518	-0.00274127650598223	-0.0512222486697081	-1.49880626701873	-7.46202794804481e-05	0.0180642256373453	-0.434498324589288	0.0898240106903955	2.67618825443802e-05	4.22150663873375e-05	322.81726252041	0	0.187164736400217	0	0.263416253082979	0	1026.48837880127	0	-7.53411483146592	0	659.232988164612	0	11.1569506057767	0	-0.997657904490199	0	9.76638051999352	0	5.71089182722777	0	-0.715303179789236	0	-0.327600671312417	0	-13.9479370061081	0	-3.77082755662014	0	0	322.81726252041	0	0.187164736400217	0	0.263416253082979	0	1026.48837880127	0	-7.53411483146592	0	659.232988164612	0	11.1569506057767	0	-0.997657904490199	0	9.76638051999352	0	5.71089182722777	0	-0.715303179789236	0	-0.327600671312417	0	-13.9479370061081	0	-3.77082755662014	1.17093321100442	-4.70430435936792
323.849041648237	1.19872507530076	-0.661824324424814	2.79980530877354e-05	5.21676475856476e-05	0.551363428483532	3.68149697481898e-05	-1.2452357889365e-05	-0.000131333647831073	-0.00162082357825418	0.000635080640743799	0.000777670171991195	0.0627101065044508	0.00374895001405323	0.447602779877738	-3.37006811282709e-05	4.68256475431114e-07	-1.57433374471884e-05	-0.58558009727172	1.3937199862263	-5.43512914268459e-06	0.00142382390200724	-0.00345151951294059	-0.0510429420140878	-1.49977964993952	-0.000499819578352113	0.0188102467836439	-0.434442089497704	0.0898322555221261	0.000491049807795292	0.000636169522751775	323.849041648237	0	0.535721523751977	0	-1.27363837907153	0	1026.87442606283	0	-7.84766057201739	0	661.686891835127	0	11.4640349454747	0	-1.41859504952428	0	10.0082774335146	0	1.59705812569253	0	-0.4154284111409	0	-1.27667292662782	0	-14.2406927865769	0	-4.04035775042172	0	0	323.849041648237	0	0.535721523751977	0	-1.27363837907153	0	1026.87442606283	0	-7.84766057201739	0	661.686891835127	0	11.4640349454747	0	-1.41859504952428	0	10.0082774335146	0	1.59705812569253	0	-0.4154284111409	0	-1.27667292662782	0	-14.2406927865769	0	-4.04035775042172	4.45146980933503	-1.33827887928748
324.834836969046	2.32085155760772	1.35932663777876	2.24747675649331e-05	-1.01054820780375e-05	0.550459305900088	7.84263943867054e-05	-3.92427152724169e-05	-0.000217153698196016	-0.00142654382113264	0.000657050570377642	0.000435600833849997	0.0632525957220505	0.00355645659851199	0.446481584895811	-1.09955268933274e-05	7.95085469691067e-06	2.61620667488551e-05	-0.585773323977214	1.39196843816329	-0.000725924198092782	0.00111222212731916	-0.00338942498538747	-0.0518083509875851	-1.50178464444874	-0.000460657625408745	0.0186447133504675	-0.434326213049492	0.08951914256829	0.000194890699645945	0.000513995635407459	324.834836969046	0	2.3423824136357	0	-0.891331268125955	0	1030.29161134152	0	-6.95488981500065	0	662.184674950552	0	18.1065665929108	0	0.598211931177599	0	11.053740631238	0	2.0452013037673	0	0.485951501890627	0	-0.964311332364218	0	-13.5056760807022	0	-3.73309313272302	0	0	324.834836969046	0	2.3423824136357	0	-0.891331268125955	0	1030.29161134152	0	-6.95488981500065	0	662.184674950552	0	18.1065665929108	0	0.598211931177599	0	11.053740631238	0	2.0452013037673	0	0.485951501890627	0	-0.964311332364218	0	-13.5056760807022	0	-3.73309313272302	5.19935488529252	4.93551897873619
325.78910743485	2.39759296765406	1.94773813620998	1.19154415514935e-05	-5.72360779025925e-06	0.549661187106088	-2.65625542215553e-05	-0.000439365977099089	-0.000813341514075024	-0.00170968206708059	1.43109252158749e-05	-6.02087372313235e-05	0.0632148281846206	0.00328871424993999	0.445546032026241	-7.47986489130266e-05	-4.46883869304395e-05	-5.38612351371037e-06	-0.585568394496128	1.38989706225268	-0.00120439015895707	0.00170716230942207	-0.00378424524689759	-0.0520777925183726	-1.50267366815469	-0.000938076943204943	0.0185705067331347	-0.433916352974185	0.0891700584337625	0.000407846747003304	0.000546515799469161	325.78910743485	0	4.68122268973895	0	0.850249439926818	0	1036.02601012849	0	-2.67970326091779	0	665.397431850147	0	32.171263990152	0	11.0962367036139	0	18.9507750984043	0	8.02777064765006	0	1.09319815126137	0	-0.0574426461862764	0	-11.2838714730434	0	-2.62989159027147	0	0	325.78910743485	0	4.68122268973895	0	0.850249439926818	0	1036.02601012849	0	-2.67970326091779	0	665.397431850147	0	32.171263990152	0	11.0962367036139	0	18.9507750984043	0	8.02777064765006	0	1.09319815126137	0	-0.0574426461862764	0	-11.2838714730434	0	-2.62989159027147	3.5531771587797	21.0128691931968
326.787133332535	1.381928336401	0.488643834982534	2.09213754782054e-05	1.35879224625974e-05	0.549272749839918	0.000387649208653812	-9.57783269808564e-05	-0.000557998296211929	-0.00112997819741517	0.000692806844136981	-1.57754710012756e-06	0.0635718275831334	0.00306546610903672	0.444953068974289	-1.070150125309e-06	-2.16289310748382e-05	-1.20435555498145e-05	-0.585357170638024	1.38745181747254	-0.00110171881948538	0.000716309258007222	-0.00387723426307703	-0.0515605564491374	-1.49861451183322	-0.000920461155592986	0.0193640565477316	-0.433576651169493	0.08867289075119	1.40029833848952e-05	7.23229491088802e-06	326.787133332535	0	6.64792597300891	0	2.20470078650259	0	1039.99013810034	0	0.118643898971964	0	667.424419332755	0	40.3235293928007	0	16.9726079953126	0	23.2761754336131	0	11.2608550657163	0	1.97175626509941	0	0.82933536442151	0	-9.50151143593789	0	-1.48073023353209	0	0	326.787133332535	0	6.64792597300891	0	2.20470078650259	0	1039.99013810034	0	0.118643898971964	0	667.424419332755	0	40.3235293928007	0	16.9726079953126	0	23.2761754336131	0	11.2608550657163	0	1.97175626509941	0	0.82933536442151	0	-9.50151143593789	0	-1.48073023353209	1.19511582415228	28.3156979984152
327.795990223924	-0.303513872358117	-1.52220745755106	-8.65358431098641e-06	0.000229676777810853	0.549041893752145	0.000517399076769719	-0.000533452943541468	-0.00113708248159863	-0.00128112496373366	0.000500946732971515	1.48827964918078e-05	0.0645072203574393	0.00334702965691185	0.444430312204881	-6.93422771116449e-06	-1.06926207351627e-05	-0.000465962417265545	-0.584471722078124	1.39039389362381	1.70396552562549e-05	0.00047442352115761	-0.00505489573646108	-0.0515276386540505	-1.50041369634062	-0.00102123056355618	0.0206453050485766	-0.432544072420589	0.0886195433970055	3.98619959535163e-05	2.59876498932053e-05	327.795990223924	0	7.21679033428385	0	1.62339044755531	0	1040.55395029844	0	0.0842892229050402	0	668.115288717301	0	40.9083192111141	0	16.9786148209779	0	23.3378704909956	0	10.4773426003558	0	2.44925721885103	0	0.368498606209547	0	-9.53759024124698	0	-1.52515957001339	0	0	327.795990223924	0	7.21679033428385	0	1.62339044755531	0	1040.55395029844	0	0.0842892229050402	0	668.115288717301	0	40.9083192111141	0	16.9786148209779	0	23.3378704909956	0	10.4773426003558	0	2.44925721885103	0	0.368498606209547	0	-9.53759024124698	0	-1.52515957001339	0.0802942699384857	27.7516268362613
328.753572870927	-1.77767645043675	-1.88108239916323	-6.316084921974e-06	2.60141005883512e-05	0.548770620764072	0.000987376862650956	-7.57957826299032e-06	-0.000835166041704603	-0.000991640123935744	-5.95308066487139e-05	-0.000533754606066366	0.0639460502600913	0.00319369284845642	0.444063304416941	1.46595235561589e-06	-1.4015689104671e-05	-6.20229881407909e-05	-0.584333975636685	1.38848983571214	0.000508989428345181	0.00175088259228168	-0.00412143403033357	-0.0517406039220935	-1.50046373979663	-0.00222034072061769	0.0190472753147171	-0.432190416450604	0.0884689861755742	0.00034485821028414	0.000539169560463524	328.753572870927	0	6.18189204798789	0	-0.174402024303943	0	1041.84853574902	0	2.07189481354023	0	671.507190723001	0	39.136859608366	0	14.4653205196097	0	19.5106907399052	0	4.04918679678368	0	1.67933469211127	0	-0.536379280189804	0	-8.57005500071114	0	-0.0540508854369433	0	0	328.753572870927	0	6.18189204798789	0	-0.174402024303943	0	1041.84853574902	0	2.07189481354023	0	671.507190723001	0	39.136859608366	0	14.4653205196097	0	19.5106907399052	0	4.04918679678368	0	1.67933469211127	0	-0.536379280189804	0	-8.57005500071114	0	-0.0540508854369433	0.414485103105104	25.2996890568447
329.891324334971	-2.49952933026941	0.0531068977982826	3.09754513647967e-05	1.1954090391908e-06	0.548539178190367	0.000644303280381155	-3.5632555950132e-06	-0.0014226770762664	-0.00130491001329033	1.16471426909303e-06	4.07058608389001e-05	0.0644414469245358	0.00298006373231952	0.443572128209472	-3.51866687487869e-08	-6.24413970187326e-07	-0.000252862030528098	-0.583916344535715	1.38936607753066	-0.000599902215087031	0.000827638387154171	-0.00493245718646917	-0.0516546791567473	-1.497304756244	-0.00343303315144895	0.0189276615504527	-0.431567215811086	0.0883712921667282	8.6271820404978e-06	7.69098391268898e-07	329.891324334971	0	3.61115791293805	0	-1.37596888038206	0	1047.71083305651	0	4.65343298042096	0	673.155353772101	0	25.6555189508079	0	8.86693955224597	0	16.0707038121354	0	1.57032483661492	0	0.822253789940779	0	-1.37459023961725	0	-6.73443803952938	0	0.930840655901422	0	0	329.891324334971	0	3.61115791293805	0	-1.37596888038206	0	1047.71083305651	0	4.65343298042096	0	673.155353772101	0	25.6555189508079	0	8.86693955224597	0	16.0707038121354	0	1.57032483661492	0	0.822253789940779	0	-1.37459023961725	0	-6.73443803952938	0	0.930840655901422	0.873873316672066	18.0743321907342
331.024915014383	-1.72351015882222	1.91189595191687	1.29369772252002e-06	3.02368881548417e-05	0.548459458540923	0.00105721227125798	-0.000359063599290776	-0.00116104237340201	-0.00114009317492799	0.000498951412451769	-0.000277034347347821	0.0645198654462003	0.00269416260166717	0.443285993354031	-6.01301463474566e-05	6.3480294488852e-06	-0.000367917756466011	-0.583460179376853	1.38874795749326	-0.00038533618442472	0.000908192063415802	-0.00541159691298131	-0.0513330978544552	-1.49932712429742	-0.00384409882132629	0.018990561711199	-0.430932358690576	0.0881085037601738	4.35770647090467e-05	9.31864140662633e-05	331.024915014383	0	1.08402352207096	0	-0.0912083550494335	0	1053.40591845093	0	1.9266937397984	0	674.961142863237	0	12.6942914101858	0	14.7182983537074	0	12.3555185000075	0	4.34844790944281	0	-0.0494535992347135	0	-0.494804466127252	0	-8.64255426758314	0	-0.136181122200159	0	0	331.024915014383	0	1.08402352207096	0	-0.0912083550494335	0	1053.40591845093	0	1.9266937397984	0	674.961142863237	0	12.6942914101858	0	14.7182983537074	0	12.3555185000075	0	4.34844790944281	0	-0.0494535992347135	0	-0.494804466127252	0	-8.64255426758314	0	-0.136181122200159	0.345420720033822	24.2639448128347
331.976311604092	-0.23461970174765	1.46512790302218	2.2882514921021e-05	4.1789483468892e-06	0.548406567590887	0.00126881354051218	-9.31129278012253e-05	-0.00226317218127837	-0.00119049379318339	0.000756125142289759	-3.09788546483397e-05	0.0639392333161369	0.0026241218356995	0.44313517905762	-4.41312852679523e-07	-2.04051933526978e-05	-0.000307033943198865	-0.582911833905496	1.38667003592112	-2.05724337106091e-06	0.000533415888331849	-0.0057757033591543	-0.0516561167661757	-1.49700734468782	-0.0033584592309016	0.0186318963203113	-0.430165293596452	0.0877887988928141	-6.77303066160926e-08	-1.85801352671162e-06	331.976311604092	0	0.115906863660043	0	1.67964906983118	0	1054.56973761755	0	0.069282604977223	0	678.279487137139	0	11.1545574292515	0	16.9833928480883	0	8.78022698324489	0	10.6039905491181	0	-0.785713997669793	0	0.405971660495223	0	-9.54710145767943	0	-1.53975323423189	0	0	331.976311604092	0	0.115906863660043	0	1.67964906983118	0	1054.56973761755	0	0.069282604977223	0	678.279487137139	0	11.1545574292515	0	16.9833928480883	0	8.78022698324489	0	10.6039905491181	0	-0.785713997669793	0	0.405971660495223	0	-9.54710145767943	0	-1.53975323423189	0.0746732549435518	23.6055429237896
332.997622950033	1.45367215217952	-0.595717017875108	0.00124349394860957	0.000791964994367385	0.549437648816734	0.00162246088643639	-0.000111423590850706	-0.00175699543207185	-0.000988166831786927	1.30221670085092e-05	-1.60663176298241e-05	0.0639134637878166	0.00336015037030271	0.443960675640448	-3.54090122965939e-05	4.47945785870681e-06	0.000305798041146632	-0.581282427980241	1.39048417181484	0.000187418141689049	0.000123188174637868	-0.00487706992813996	-0.0516946847226469	-1.49814607416882	-0.00349691515534024	0.0181131389709242	-0.428368191586351	0.0880605276064552	-6.44495567535948e-06	9.72960228320163e-06	332.997622950033	0	0.767454429422322	0	2.17876422598338	0	1055.23235670741	0	0.0830140512429175	0	678.900965072479	0	11.8839979367464	0	16.919991011898	0	8.887766156777	0	11.2526999184613	0	-0.247342511982313	0	0.804800727081458	0	-9.53522795658328	0	-1.50466454749477	0	0	332.997622950033	0	0.767454429422322	0	2.17876422598338	0	1055.23235670741	0	0.0830140512429175	0	678.900965072479	0	11.8839979367464	0	16.919991011898	0	8.887766156777	0	11.2526999184613	0	-0.247342511982313	0	0.804800727081458	0	-9.53522795658328	0	-1.50466454749477	1.25243367066307	21.3482190594777
334.071695075431	2.45123785718171	-1.99084842665514	0.00104591648965916	0.000476199097098679	0.550097439134463	0.00107544010992869	5.03291653565373e-05	-0.00168052183277659	-0.000980922160222879	0.000454850575328171	0.000165478263078118	0.0634216258465187	0.0031938518970605	0.444474991654034	1.25632592237918e-06	2.40236649624712e-05	-1.40609293177753e-05	-0.580733157316341	1.39525831075196	0.000182274774655301	-0.000694924985622949	-0.00408000587149075	-0.0513026703495312	-1.50384818716415	-0.00245834429060515	0.0166715935642343	-0.427608759980247	0.0885372869349919	-0.000211696754634685	-4.8722762170785e-05	334.071695075431	0	2.96869567503722	0	0.601488306621836	0	1059.83678089389	0	-3.28210729568338	0	681.406307928714	0	21.6915920146396	0	9.6311629551087	0	14.3868877542714	0	7.05591580882563	0	0.664465986067744	0	-0.172859784778815	0	-11.5632424370782	0	-2.79125745013459	0	0	334.071695075431	0	2.96869567503722	0	0.601488306621836	0	1059.83678089389	0	-3.28210729568338	0	681.406307928714	0	21.6915920146396	0	9.6311629551087	0	14.3868877542714	0	7.05591580882563	0	0.664465986067744	0	-0.172859784778815	0	-11.5632424370782	0	-2.79125745013459	3.84210657523578	13.6015987744625
334.974531807889	2.26813132950868	-1.23507403883959	0.000515671994502571	-7.04827076380306e-06	0.550637608649694	-2.67131539641269e-05	0.000155532895181797	-0.00190369735389863	-0.00201318010322145	0.0010025152136607	-1.69920576940664e-05	0.063392474899279	0.0028664038328752	0.444839079173898	6.19852410468948e-05	2.55379734767538e-05	-4.41753757779529e-06	-0.58089064099358	1.39916854854978	-3.54586960146009e-05	1.31465390541127e-06	-0.00297678119507891	-0.0522104378529396	-1.49895653055711	-0.00180539763879566	0.0149963279352336	-0.42738737743637	0.0889788669543809	0.00022233339772402	0.00015931185788407	334.974531807889	0	5.17301538347349	0	-0.98760864203913	0	1065.22251270724	0	-7.17483300907045	0	684.251754706946	0	34.8592890190588	0	0.0897063046497045	0	21.3767194327544	0	1.8849278597308	0	1.2448686554421	0	-1.03575926873274	0	-13.6690156127988	0	-3.80329763582198	0	0	334.974531807889	0	5.17301538347349	0	-0.98760864203913	0	1065.22251270724	0	-7.17483300907045	0	684.251754706946	0	34.8592890190588	0	0.0897063046497045	0	21.3767194327544	0	1.8849278597308	0	1.2448686554421	0	-1.03575926873274	0	-13.6690156127988	0	-3.80329763582198	5.26574172154315	4.64812522336988
335.95848696579	1.08575217741452	0.81046019741665	0.000529451744827155	0.000137895188310005	0.550859732781893	0.00013984188021783	9.77940548802635e-05	-0.000581631172514062	-0.00140434376038769	0.00126513438251732	3.75683882173576e-05	0.0622264933002122	0.00258393943410231	0.445043696944119	8.15517739227513e-05	6.9942315793786e-05	1.69385266975334e-05	-0.58116609800649	1.39833382171679	-0.00140470952870726	8.67418738364544e-06	-0.000447459688844659	-0.0528015090571503	-1.49698052640141	-0.00056020393554634	0.0131116289519297	-0.427288013694966	0.0889910961620162	8.13994221561317e-05	-4.86192792105476e-06	335.95848696579	0	6.89097032822287	0	-1.21999392534192	0	1068.33946316248	0	-7.78494400236775	0	684.664123935882	0	40.7019310174919	0	-1.34788670613672	0	22.1797530489112	0	1.62868991462347	0	2.15670825373796	0	-1.22784414812636	0	-14.1840091176631	0	-3.99002012878286	0	0	335.95848696579	0	6.89097032822287	0	-1.21999392534192	0	1068.33946316248	0	-7.78494400236775	0	684.664123935882	0	40.7019310174919	0	-1.34788670613672	0	22.1797530489112	0	1.62868991462347	0	2.15670825373796	0	-1.22784414812636	0	-14.1840091176631	0	-3.99002012878286	4.32121975011624	6.59664363603589
337.097979146244	-0.856066986088106	1.99021468391527	0.0017366856310888	0.000717325216989269	0.551916336072996	0.000145449412118735	0.00168988239061069	4.41060019126307e-05	-0.00190846093704262	0.00226440898691739	0.00213874333743704	0.0607888577373232	0.00335367245305671	0.446047165884369	0.000917540114994927	0.0016090781659914	-3.06200310242716e-05	-0.580989708667978	1.39725477804526	-0.00134515554449785	2.32085996226423e-07	0.000691926437468003	-0.0522896526087205	-1.49612632772938	0.000150978901888292	0.0125848552431504	-0.426888143555161	0.088775279866381	6.36338107421542e-05	6.00073099947609e-05	337.097979146244	0	7.02957674788293	0	0.623611386724028	0	1068.72315339881	0	-7.78653719898696	0	687.79748197048	0	40.8348397950277	0	-0.812639640323691	0	21.8685673328281	0	7.14907890792358	0	2.27421845202579	0	-0.163348006233049	0	-14.0625061125469	0	-4.00182750764468	0	0	337.097979146244	0	7.02957674788293	0	0.623611386724028	0	1068.72315339881	0	-7.78653719898696	0	687.79748197048	0	40.8348397950277	0	-0.812639640323691	0	21.8685673328281	0	7.14907890792358	0	2.27421845202579	0	-0.163348006233049	0	-14.0625061125469	0	-4.00182750764468	0.533165600739672	5.9696123611461
338.09844294758	-2.16828690957212	0.724814372510343	0.00264218036001072	0.00034440641541697	0.552670202224526	0.0010250648521458	0.000873271269651652	0.000967082143806747	-0.00199266871863003	0.00311276029156342	0.00202593175813673	0.0608209762508367	0.00314382133134172	0.446591743680514	0.000169541282207385	0.00135857312566434	4.05345916863487e-06	-0.581345801855931	1.3968581335039	-5.30372603195816e-05	-0.000498919168030475	0.00166279854803754	-0.0524545289337669	-1.49291051706994	0.000304806256968813	0.0117634692951199	-0.426938400771057	0.0886838448957349	-6.60456164626308e-06	-3.78492519708137e-06	338.09844294758	0	5.45263169882963	0	2.13778576174281	0	1071.35547729304	0	-10.0327506639672	0	690.233226015166	0	36.2343392535421	0	2.72660835660758	0	18.4404077474777	0	11.2458488543695	0	1.34552792543949	0	0.765447077023179	0	-15.5122376037558	0	-5.4091523647387	0	0	338.09844294758	0	5.45263169882963	0	2.13778576174281	0	1071.35547729304	0	-10.0327506639672	0	690.233226015166	0	36.2343392535421	0	2.72660835660758	0	18.4404077474777	0	11.2458488543695	0	1.34552792543949	0	0.765447077023179	0	-15.5122376037558	0	-5.4091523647387	-2.2936487363032	6.17960806900781
339.034515910363	-2.47755325673641	-1.22502637058545	0.003030571991862	0.000152769249397836	0.553091224515346	0.000296005214313316	0.00119592220030088	0.00108632064690722	-0.00172562752777149	0.00313445737626822	0.00213994032401242	0.0606709061303908	0.00303842410675614	0.446852920990145	0.000207490606965856	0.0015341085232819	4.70418222691102e-06	-0.581395628533617	1.39694571363328	-5.21888252396286e-06	-0.000449697888960352	0.00242789713327192	-0.0524669663193349	-1.4923255098428	0.000652069367941265	0.0112164339326253	-0.426748919027341	0.0886173402998907	5.4955142099358e-06	-6.09740285898214e-07	339.034515910363	0	3.19701761231611	0	1.88019389226791	0	1076.79970632966	0	-9.36341032247462	0	690.611715477268	0	23.0731842995843	0	0.997454359451278	0	17.5130169073173	0	10.9815641481673	0	0.723033429099516	0	0.549538898027814	0	-14.9481756849874	0	-5.27277325523292	0	0	339.034515910363	0	3.19701761231611	0	1.88019389226791	0	1076.79970632966	0	-9.36341032247462	0	690.611715477268	0	23.0731842995843	0	0.997454359451278	0	17.5130169073173	0	10.9815641481673	0	0.723033429099516	0	0.549538898027814	0	-14.9481756849874	0	-5.27277325523292	-2.36358143827061	-0.240416021035312
339.92140456187	-1.82113906450882	-1.99577673182777	0.0035359315566329	7.77785887776418e-07	0.553298794216091	0.000171180578979926	0.00168290789404618	0.00183175221656174	-0.00163859459440974	0.00241547455620696	0.000989784133636543	0.0599860915186912	0.00283536745796627	0.44698898432709	0.000232485554952737	0.00170800570106452	1.26708203199287e-05	-0.581639923366338	1.39641087080254	-7.9464184739375e-05	2.61159082150879e-05	0.00358652799704159	-0.0531816112197941	-1.49399188478434	-0.000379387280871211	0.0102267334413116	-0.426664856750335	0.0885519284911649	3.77205024794656e-05	9.5103117302955e-05	339.92140456187	0	1.22726768581732	0	0.326905771324593	0	1081.2076467503	0	-5.9500424620929	0	693.38102065896	0	13.1386361190572	0	-6.56104699530231	0	11.4871638137587	0	5.96788268355668	0	0.0304952016393247	0	-0.298887112818197	0	-13.0588225319389	0	-4.03816756767258	0	0	339.92140456187	0	1.22726768581732	0	0.326905771324593	0	1081.2076467503	0	-5.9500424620929	0	693.38102065896	0	13.1386361190572	0	-6.56104699530231	0	11.4871638137587	0	5.96788268355668	0	0.0304952016393247	0	-0.298887112818197	0	-13.0588225319389	0	-4.03816756767258	-0.169742421521172	-11.9739706284836
341.112679170516	0.0439038732597194	-0.390003311630244	0.00135152233970249	0.000455190578309451	0.555099600036547	0.000150156847120979	0.000502918748768381	-0.000110384521835789	-0.00223399890960285	0.00139439269176577	0.00233750942909443	0.061268023994973	0.00347955147184275	0.448344376976563	1.61231950107153e-05	0.000218776241005572	-0.00122989088143946	-0.58077641539844	1.40515922093177	-4.46644442325234e-06	-0.000839396723866592	0.000992885184241478	-0.0532831757652744	-1.49591867157089	0.000713581020318137	0.0106748045240229	-0.425524059775468	0.0891312032374762	-0.000163319870594384	-0.000403689930361043	341.112679170516	0	0.101250936822378	0	-1.34162264590155	0	1082.62583002322	0	-4.06068081160996	0	695.999685541187	0	11.1530236049932	0	-9.0945424573999	0	8.1942198909556	0	1.57767535594584	0	-0.800165551504151	0	-1.34114371340614	0	-11.9990979414788	0	-2.6916117237985	0	0	341.112679170516	0	0.101250936822378	0	-1.34162264590155	0	1082.62583002322	0	-4.06068081160996	0	695.999685541187	0	11.1530236049932	0	-9.0945424573999	0	8.1942198909556	0	1.57767535594584	0	-0.800165551504151	0	-1.34114371340614	0	-11.9990979414788	0	-2.6916117237985	3.37504530441797	-12.7778451850698
342.308721092824	1.88570130545217	1.79940637581939	0.00112314606506764	0.000939577040865714	0.556350243684453	3.63766231438444e-05	0.000630885311806539	-0.00023959478066542	-0.00251599980650455	0.000740632801794447	0.00132240025810173	0.0602696011954695	0.0041463485559363	0.449478950891388	-5.51939551811769e-05	3.19493091074956e-06	-0.000286676394805371	-0.580372784025737	1.40279660569468	-0.00210584064138558	-0.00374474977129575	-0.000285782926514548	-0.0542280787159949	-1.49812357455812	-0.00127909548779404	0.01012706479112	-0.424708156365836	0.0887831143470666	-0.00166894899109315	-0.001650683677101	342.308721092824	0	1.32927682455628	0	-0.351727326693656	0	1084.2335054484	0	-2.62432910250117	0	697.328185731753	0	13.4902319934144	0	-6.93894688906128	0	10.2005821783815	0	3.44716260731969	0	0.0831910051757133	0	-0.628896360338074	0	-11.0014676706368	0	-1.74680455013225	0	0	342.308721092824	0	1.32927682455628	0	-0.351727326693656	0	1084.2335054484	0	-2.62432910250117	0	697.328185731753	0	13.4902319934144	0	-6.93894688906128	0	10.2005821783815	0	3.44716260731969	0	0.0831910051757133	0	-0.628896360338074	0	-11.0014676706368	0	-1.74680455013225	4.21633373293606	-7.60983736483555
343.109329977159	2.47001316031812	1.81914239018128	0.000788048376316598	0.00149492803733904	0.557458820625518	-3.25369783622002e-05	8.60630555656174e-06	-0.000289793875628776	-0.00210395051375827	0.000278180131246031	0.000592796456746294	0.0603790220807585	0.00473334780856666	0.450393933209971	1.58809555448213e-05	2.60111465805398e-06	5.92226465698894e-07	-0.579646820897775	1.40133631102965	-0.000961147864484116	-0.00257519979955098	0.000198238864965537	-0.0538487210731584	-1.49393715053062	-0.00114644322308836	0.0101755298805274	-0.423872162316054	0.0885071502552009	-0.000944073867864129	-0.00108269863674155	343.109329977159	0	3.1200212089316	0	1.1983648351993	0	1088.26249028851	0	0.844790936038788	0	700.332016716364	0	22.6058154400884	0	0.869395681769691	0	16.9268999628284	0	9.27310306261907	0	0.703350384031549	0	0.117637985708796	0	-9.33232395858786	0	-0.54681576579513	0	0	343.109329977159	0	3.1200212089316	0	1.1983648351993	0	1088.26249028851	0	0.844790936038788	0	700.332016716364	0	22.6058154400884	0	0.869395681769691	0	16.9268999628284	0	9.27310306261907	0	0.703350384031549	0	0.117637985708796	0	-9.33232395858786	0	-0.54681576579513	3.26522159499402	3.59986315502489
344.122208067838	2.12611774864966	0.0547562322048432	0.000230318221632615	0.00160480349363023	0.558236093969733	-0.000197347827675122	-2.43669709895399e-05	-2.30090617800199e-05	-0.00255179826795081	0.000191785123360536	0.00071994528421854	0.0599472871448779	0.00502442323358102	0.451019779557294	-7.69249924377961e-06	7.59959976034285e-06	-4.05096784145089e-05	-0.578864727808574	1.40099929159634	-9.39482590894755e-05	-0.00273961553708816	-4.37311965946949e-06	-0.0532541708826396	-1.49468839940133	-0.00254504665921648	0.0104215158441597	-0.42294617745016	0.0882727386755256	-0.000801275346652741	-0.00143995403808035	344.122208067838	0	5.55041474084156	0	2.2596047226597	0	1094.10647491806	0	3.44633716122637	0	701.72056841833	0	36.6860240065184	0	7.25214639265515	0	20.3586353290078	0	11.2718062471446	0	1.38359681546402	0	0.882917811443591	0	-7.46458017528033	0	0.127075222094885	0	0	344.122208067838	0	5.55041474084156	0	2.2596047226597	0	1094.10647491806	0	3.44633716122637	0	701.72056841833	0	36.6860240065184	0	7.25214639265515	0	20.3586353290078	0	11.2718062471446	0	1.38359681546402	0	0.882917811443591	0	-7.46458017528033	0	0.127075222094885	1.87978103897059	12.2542366388885
345.227226524417	0.60350052697434	-1.85636192387397	6.12965635787539e-06	0.00143998266600119	0.558505669302392	8.9662761050986e-06	-5.53339193755308e-05	2.85232804483262e-05	-0.00202986592623676	0.00062585139278699	0.000448408013725904	0.0592072228294943	0.00493595443102688	0.451187573429359	-3.08714376902559e-05	-3.46610723310925e-05	-0.001057144930796	-0.579111052631842	1.40531340937434	-0.00254075436151376	0.000308412260167373	-0.00334738481360542	-0.0540960405901703	-1.49204191257912	-0.00627892770321383	0.0105627407567257	-0.422815510039099	0.0884877214903316	0.000719787876135246	0.00019868788677993	345.227226524417	0	7.13839794967364	0	1.11958872355817	0	1096.60758594063	0	2.08362016573993	0	703.254457782592	0	40.8911963573665	0	5.45951621108433	0	22.0131220053685	0	9.0057468342532	0	2.37378621605759	0	0.076468848135565	0	-8.48830297539177	0	-0.858100217044887	0	0	345.227226524417	0	7.13839794967364	0	1.11958872355817	0	1096.60758594063	0	2.08362016573993	0	703.254457782592	0	40.8911963573665	0	5.45951621108433	0	22.0131220053685	0	9.0057468342532	0	2.37378621605759	0	0.076468848135565	0	-8.48830297539177	0	-0.858100217044887	1.49379944255913	10.9580332365695
346.225272828768	-1.10023532950222	-1.51090731868934	3.26886753495134e-06	0.00165141390199901	0.559224326575978	-2.76700114228027e-05	-0.000306548820954384	-0.00100994756315738	-0.00215425771931971	7.56792785407343e-05	0.00111442027917777	0.0604374267168651	0.00526939399122199	0.451548783828393	-5.62791326485834e-05	-0.000325411734223504	-0.000742914768653972	-0.578340356305163	1.40594200650809	-0.000741327373649812	-4.65872798065995e-06	-0.00560913579764525	-0.0538241923492026	-1.49276872659066	-0.00688764716351823	0.0125159991138238	-0.421876744443574	0.0881319229458312	-6.50817747435645e-06	-0.00016397039673761	346.225272828768	0	6.87987960720817	0	-0.752541215178241	0	1096.92016555899	0	2.51866254560362	0	706.783998619746	0	40.6861279571777	0	4.91744132098527	0	21.2784323242742	0	2.32098371645711	0	2.14799459456431	0	-0.866924977991347	0	-8.2326887976117	0	-0.477160536705025	0	0	346.225272828768	0	6.87987960720817	0	-0.752541215178241	0	1096.92016555899	0	2.51866254560362	0	706.783998619746	0	40.6861279571777	0	4.91744132098527	0	21.2784323242742	0	2.32098371645711	0	2.14799459456431	0	-0.866924977991347	0	-8.2326887976117	0	-0.477160536705025	1.66793568376426	13.055799053629
347.320990026793	-2.34976988292769	0.683416607648616	-1.37457729076076e-06	0.00167339872456672	0.559355622570162	4.50232511586687e-05	-1.88058118083794e-05	-0.000443115550511336	-0.00219130174479891	-4.56262031302931e-05	0.0013068511859951	0.0594698728726601	0.00542422602737051	0.451606719005743	2.29363618058564e-05	-4.8522216945291e-05	-0.000320701028224614	-0.57831477668617	1.3984044635967	0.00096649562452962	0.000402700193003304	-0.00694566424469981	-0.0529392119783658	-1.49560716534218	-0.00609360939644275	0.0134262974348421	-0.421620795998712	0.0870812109318978	0.000331229218434629	2.48754271084276e-05	347.320990026793	0	4.89215798681859	0	-1.26774811462157	0	1100.67324179823	0	3.19529360356553	0	707.488460340253	0	33.3591213005647	0	4.07395452622924	0	20.2478115621081	0	1.58482595043528	0	1.15510843941822	0	-1.26898036471977	0	-7.70504335587153	0	0.0426282071361539	0	0	347.320990026793	0	4.89215798681859	0	-1.26774811462157	0	1100.67324179823	0	3.19529360356553	0	707.488460340253	0	33.3591213005647	0	4.07395452622924	0	20.2478115621081	0	1.58482595043528	0	1.15510843941822	0	-1.26898036471977	0	-7.70504335587153	0	0.0426282071361539	0.925572474818969	12.7660043799542
348.219274300612	-2.40256162165221	1.94550743837922	-4.71248569934269e-06	0.00162827645384292	0.559621153241243	-1.75876484520542e-06	-0.000327076593090162	-0.000336998498697546	-0.00241640274142246	0.000342585589618905	0.00135152586394252	0.059729381066794	0.0055022255976329	0.451672994142909	-4.72415101398696e-05	-6.36301221967475e-05	-0.000160249112296476	-0.578792472855289	1.39804673515816	-7.93749887148089e-05	0.0032292906004127	-0.00880231714930724	-0.0531826712255881	-1.49917358365852	-0.00219816316028	0.0138831986241991	-0.421738857126238	0.0868357960051611	0.00210911920911133	5.30226316999201e-05	348.219274300612	0	2.68462532324956	0	0.0198152070667	0	1106.09965915839	0	0.0242347601078582	0	709.459810256538	0	20.0168334688515	0	11.8853588324909	0	15.3879943807155	0	4.75375001065262	0	0.587869938600816	0	-0.439740853461916	0	-9.74592614045796	0	-0.765226039745481	0	0	348.219274300612	0	2.68462532324956	0	0.0198152070667	0	1106.09965915839	0	0.0242347601078582	0	709.459810256538	0	20.0168334688515	0	11.8853588324909	0	15.3879943807155	0	4.75375001065262	0	0.587869938600816	0	-0.439740853461916	0	-9.74592614045796	0	-0.765226039745481	-0.432325429695158	21.6192897055476
349.240208253379	-1.36175630986516	1.26133673467155	1.23900560118012e-05	0.00116936054703965	0.559560909945156	1.4874184116309e-06	-0.000690076089127103	2.50540449552901e-07	-0.00207167184828588	0.000471819807646965	0.00049663935750146	0.0598671000443323	0.00514084186516381	0.451421850987938	-8.04623579816842e-06	-8.47622711077573e-05	0.000205736645608001	-0.579998040151738	1.3969345325189	0.000113428559455102	0.00222597098301302	-0.00831439181314019	-0.0538062357999545	-1.49531591864716	-0.00359113426427325	0.014598941418923	-0.422462553419148	0.0864595801886865	0.00157176325857965	-0.000488264757674628	349.240208253379	0	0.677117497356256	0	1.8536707644705	0	1110.14241982828	0	-3.64758770992733	0	712.803189346829	0	11.7019988856231	0	19.3946341171683	0	8.58834133542959	0	10.9265966609446	0	-0.310298222738839	0	0.531202327762587	0	-11.6459812145983	0	-2.35909364569124	0	0	349.240208253379	0	0.677117497356256	0	1.8536707644705	0	1110.14241982828	0	-3.64758770992733	0	712.803189346829	0	11.7019988856231	0	19.3946341171683	0	8.58834133542959	0	10.9265966609446	0	-0.310298222738839	0	0.531202327762587	0	-11.6459812145983	0	-2.35909364569124	-1.23750115613406	27.457303964055
350.403516313441	0.590969781554417	-1.12827459554349	-0.000294886115836698	0.00110223745451728	0.558444289443123	-5.80027191187958e-06	-0.000462470418167723	3.35828161462743e-05	-0.00202655056187671	0.000271408396101518	0.000605678691913955	0.0597943305596057	0.0052067891373955	0.450138808662907	-4.45153495663015e-05	-4.60334617378289e-05	0.00139786234403552	-0.582353137618964	1.40021861865845	1.54674007079154e-05	0.00262412907156522	-0.00774109116478278	-0.0530441295661223	-1.49655468198088	-0.0017612035849776	0.0139637291507996	-0.424473153695824	0.0866697327171138	0.00143394756602599	-1.65857871526799e-05	350.403516313441	0	0.200838264081202	0	1.94456973549979	0	1110.71589821044	0	-4.15544577075751	0	713.395682029053	0	11.1682401001464	0	19.8140885240818	0	8.28205404321998	0	11.0564169733453	0	-0.703162669259561	0	0.601968380725387	0	-12.0789890340125	0	-2.78338376117917	0	0	350.403516313441	0	0.200838264081202	0	1.94456973549979	0	1110.71589821044	0	-4.15544577075751	0	713.395682029053	0	11.1682401001464	0	19.8140885240818	0	8.28205404321998	0	11.0564169733453	0	-0.703162669259561	0	0.601968380725387	0	-12.0789890340125	0	-2.78338376117917	0.632358811151954	25.0785075590699
351.477335711247	2.08977608487242	-1.95557698847716	-1.46563204593276e-05	0.000725545454786467	0.557540322402349	-7.97160579653028e-05	-0.000266633566888479	-5.15190390735735e-05	-0.002059412586674	0.000826713825394223	0.000803906905876784	0.060513084857615	0.00497507638816602	0.44897995225278	4.04292981109545e-06	-1.84152231683593e-05	0.00135834745616037	-0.583635324616398	1.40313818056184	0.000905830053267537	0.0022393365493991	-0.00647270400785267	-0.0527416610590089	-1.50028215828146	0.000213340347587826	0.0134413022671585	-0.425476184788115	0.0868299439920258	0.00126487473060662	-7.48970566235764e-05	351.477335711247	0	1.71161627316817	0	0.0651537645321671	0	1113.0473478636	0	-6.91734484836403	0	716.758739735858	0	15.0115839242248	0	15.4253737230953	0	13.4049396911468	0	4.92870953104572	0	0.25801102024153	0	-0.418383555533771	0	-13.5039533564959	0	-4.49452245212311	0	0	351.477335711247	0	1.71161627316817	0	0.0651537645321671	0	1113.0473478636	0	-6.91734484836403	0	716.758739735858	0	15.0115839242248	0	15.4253737230953	0	13.4049396911468	0	4.92870953104572	0	0.25801102024153	0	-0.418383555533771	0	-13.5039533564959	0	-4.49452245212311	4.00637568283594	22.0153874165612
352.551716551923	2.46367060186219	-0.357296611025202	-7.06731276849554e-06	0.00049501160010783	0.556657214286163	4.43455315565386e-05	-0.000147643204376737	-1.97825133941258e-05	-0.00151114395047674	0.00115072160974819	0.000856867184609935	0.0609011669539387	0.00480479212346846	0.447882020343252	-1.27117335633956e-05	-2.29712271763017e-05	0.0012897834415799	-0.584829114811646	1.40651059377588	0.00283919849091593	0.00133874815131139	-0.00548429075839748	-0.0506505842282692	-1.49900612744405	-0.000866214915237672	0.0148585756427011	-0.426570864277157	0.0867845788983855	0.00043168240781793	6.8558068282619e-06	352.551716551923	0	4.27985627609439	0	-1.34552323233103	0	1119.20213721812	0	-10.2379820987192	0	718.856473368807	0	29.7968560621094	0	7.58622736532574	0	18.2802558994034	0	1.57406900780431	0	0.985740695522091	0	-1.3445227927724	0	-15.7074401947894	0	-5.48612223920155	0	0	352.551716551923	0	4.27985627609439	0	-1.34552323233103	0	1119.20213721812	0	-10.2379820987192	0	718.856473368807	0	29.7968560621094	0	7.58622736532574	0	18.2802558994034	0	1.57406900780431	0	0.985740695522091	0	-1.3445227927724	0	-15.7074401947894	0	-5.48612223920155	5.81176758101488	16.550965598035
353.799883895442	1.25512861843156	1.85929154811778	-5.32153005034751e-06	7.75431252103645e-05	0.555885207105555	-8.23256585757985e-07	-4.78356304488461e-05	-1.37455533522477e-07	-0.00167387482103193	0.00110192649916391	0.00144870243779506	0.0620450878080211	0.00454844538828021	0.446760457913775	-2.91436945745697e-07	-7.84216748166001e-06	0.000555525294171977	-0.585930457716855	1.40315856555553	0.00122253452180662	5.1691577263517e-06	-0.00648346282882526	-0.0521155545946307	-1.50233824865663	-0.00238547978515531	0.0160767395168145	-0.427141962485622	0.0860846107089205	-4.70703236176686e-05	-6.65292228419502e-05	353.799883895442	0	6.7602968202313	0	-0.227614806258623	0	1124.29130490727	0	-8.30312925037751	0	720.408495342375	0	40.5220159405657	0	11.0246250154793	0	20.8570732095782	0	3.85846592635326	0	2.05403593846932	0	-0.562707151146	0	-14.3123533769701	0	-4.42623264554293	0	0	353.799883895442	0	6.7602968202313	0	-0.227614806258623	0	1124.29130490727	0	-8.30312925037751	0	720.408495342375	0	40.5220159405657	0	11.0246250154793	0	20.8570732095782	0	3.85846592635326	0	2.05403593846932	0	-0.562707151146	0	-14.3123533769701	0	-4.42623264554293	3.49980894895358	24.7321197140997
354.720499704449	-0.295412705020093	1.60972044273792	2.17433899865733e-06	3.80043313367935e-06	0.55507141739567	1.16048600886761e-05	7.212606334719e-06	0.000256792447217459	-0.0017477309025643	0.000633779601290578	0.000938111892415889	0.0622738595338909	0.00406156908816743	0.445783122328553	5.14547683525645e-06	5.03454325736972e-06	0.000523999161768622	-0.586275998871635	1.40048404965887	0.00156420550138402	2.00910698274305e-05	-0.00638811169468772	-0.0517381892805043	-1.50179584332438	-0.00238347172401319	0.0168446405056872	-0.427311439328137	0.0855761945504196	-8.99992702819936e-07	1.25522885210093e-05	354.720499704449	0	7.21796606285417	0	1.52139007666225	0	1124.70583768662	0	-7.40267657006893	0	723.74135377658	0	40.9101853696604	0	11.8301834163572	0	22.6275508411492	0	10.2273298096969	0	2.45036191813677	0	0.303712976233716	0	-13.8896667735467	0	-3.64480785601145	0	0	354.720499704449	0	7.21796606285417	0	1.52139007666225	0	1124.70583768662	0	-7.40267657006893	0	723.74135377658	0	40.9101853696604	0	11.8301834163572	0	22.6275508411492	0	10.2273298096969	0	2.45036191813677	0	0.303712976233716	0	-13.8896667735467	0	-3.64480785601145	0.190334036237689	23.5392816237206
355.845428714101	-1.96722935351649	-0.594347168120999	2.56655172197527e-06	-4.26337686350786e-06	0.553851162881445	4.82647749116921e-05	3.69597670503655e-05	0.000165214382497178	-0.00164601873117433	0.00053026375655802	0.000389807863732542	0.0625396970349024	0.00387609577334671	0.444368844903657	3.9964102765021e-05	5.66780576970591e-06	0.00162468816757854	-0.588365651971065	1.39963174860034	0.00405782838993865	0.000577678795816558	-0.00623549077115736	-0.0534073664370949	-1.50347812495146	-0.00193582396768304	0.0172196848431084	-0.428823510952205	0.0852727795012274	0.000213737532245001	9.86054073920439e-05	355.845428714101	0	5.87450799617697	0	2.18029556936367	0	1126.57870310283	0	-7.83292600624186	0	724.607214844341	0	38.052495636394	0	12.0847691306355	0	22.001122860777	0	11.2529751298515	0	1.5234926552695	0	0.80656956372754	0	-14.2264552512651	0	-4.0617869267962	0	0	355.845428714101	0	5.87450799617697	0	2.18029556936367	0	1126.57870310283	0	-7.83292600624186	0	724.607214844341	0	38.052495636394	0	12.0847691306355	0	22.001122860777	0	11.2529751298515	0	1.5234926552695	0	0.80656956372754	0	-14.2264552512651	0	-4.0617869267962	-2.13168255458253	19.3830668371549
357.019333810949	-2.46904315431242	-1.99926404506339	-2.35681351493437e-06	2.21794547768294e-06	0.552843032481398	6.85796680061555e-05	0.000289646360942719	0.000633067040787528	-0.00179323455965268	-1.94314250456146e-06	-4.85133810941347e-05	0.0627241460468106	0.00348747285255785	0.443162921390047	3.63268226210317e-05	3.739948436675e-05	0.00122162991304769	-0.589183557633602	1.39634108289184	0.00250039500051986	-0.00110454257693524	-0.00669027067517412	-0.0517062915210444	-1.49936393238837	-0.000668478860711841	0.0172058685156507	-0.429548044298986	0.0847690938656461	-0.000831230355746821	-1.26706028193582e-05	357.019333810949	0	3.11321556632257	0	0.403419085131807	0	1133.10332627154	0	-3.57469524457015	0	727.512231532968	0	22.5708045826632	0	1.84895143422018	0	14.9531631188393	0	6.25596154340744	0	0.701011452159135	0	-0.261615426488992	0	-11.6987272170903	0	-2.86815792590978	0	0	357.019333810949	0	3.11321556632257	0	0.403419085131807	0	1133.10332627154	0	-3.57469524457015	0	727.512231532968	0	22.5708045826632	0	1.84895143422018	0	14.9531631188393	0	6.25596154340744	0	0.701011452159135	0	-0.261615426488992	0	-11.6987272170903	0	-2.86815792590978	-0.878945046737851	2.54433291267275
357.881139945771	-1.81234469659317	-1.13046140730845	-3.83245307029521e-06	2.96015462130991e-05	0.55242856164728	-0.000236506284312998	0.000206163962855888	0.000461595649138251	-0.00117106463749517	0.000644677587287242	0.000134813906875702	0.0631692305305532	0.00321301262938682	0.442554241876337	1.00428471394585e-05	2.67222457087817e-06	0.000923796258535424	-0.589726272766257	1.39418865768412	0.00293711015745855	-0.00115486861477644	-0.00640797768930535	-0.0514513074046965	-1.49773143068777	-0.000726823130075469	0.017856114933014	-0.429906783768754	0.084338169373272	-0.000736788808978659	5.17452475681898e-06	357.881139945771	0	1.21033035455557	0	-1.05610938976081	0	1137.33706737822	0	-0.308656642972328	0	730.042845294199	0	13.0832566818747	0	-5.50883798513481	0	9.22442919636622	0	1.77964884509045	0	0.0214198119743513	0	-1.0879176072865	0	-9.87661607105414	0	-1.74117985050392	0	0	357.881139945771	0	1.21033035455557	0	-1.05610938976081	0	1137.33706737822	0	-0.308656642972328	0	730.042845294199	0	13.0832566818747	0	-5.50883798513481	0	9.22442919636622	0	1.77964884509045	0	0.0214198119743513	0	-1.0879176072865	0	-9.87661607105414	0	-1.74117985050392	1.22197821255235	-7.32265311896681
359.058183096432	0.0342601499497955	1.28063638173906	-0.000150471491028129	0.000279659446705734	0.551808171174645	-0.000494460153327369	0.000435700595912253	0.000682022130179217	-0.00122288879628284	0.000426680902692937	5.20923261681169e-06	0.0634092761501359	0.00347805075497738	0.441720727038048	3.4106494519708e-05	5.22029389320307e-05	0.0014135911663253	-0.590807212773404	1.39122820032791	0.00355554056070469	-0.00193675066613904	-0.00534561267930793	-0.0514569049061585	-1.49687699178708	-0.000375117937385655	0.0185076231479055	-0.430684900540822	0.0837814992514826	-0.00108696738738113	-3.08955173297431e-05	359.058183096432	0	0.0991550836903016	0	-0.952718687074474	0	1138.728603405	0	0.047923198523268	0	730.655992799348	0	11.1452283090103	0	-6.22633983519318	0	8.73355343301404	0	1.93035984111778	0	-0.801143996045105	0	-1.00786699711485	0	-9.56437060492055	0	-1.56295797661423	0	0	359.058183096432	0	0.0991550836903016	0	-0.952718687074474	0	1138.728603405	0	0.047923198523268	0	730.655992799348	0	11.1452283090103	0	-6.22633983519318	0	8.73355343301404	0	1.93035984111778	0	-0.801143996045105	0	-1.00786699711485	0	-9.56437060492055	0	-1.56295797661423	2.9764772694393	-7.25960566497548
360.078609418306	1.66217310378863	1.93888955915563	-1.7405991197974e-05	0.000107949262473395	0.551808636406236	-0.00106877997212779	4.24053124081464e-07	0.000776443099386269	-0.0011832235125195	-4.02034354909056e-05	-0.000649292169599895	0.0634998600358122	0.0033871526714987	0.441517209590681	1.39219195460901e-05	-2.19900810085704e-06	0.00170229108282764	-0.591176602244941	1.38799345193282	0.00262310128576573	-0.00313717746661493	-0.00446176686268481	-0.0514026232281224	-1.49786672253721	-0.000837246562106199	0.0180465044804	-0.430812380301072	0.0833578023241419	-0.0015878320458747	-0.000384219276910694	360.078609418306	0	1.00367616062893	0	0.887335269433914	0	1139.75938101681	0	1.77422276852834	0	734.020218049737	0	12.4545192887647	0	-4.21929601007621	0	12.0441147865858	0	8.15423070887566	0	-0.0952516952337407	0	-0.03749197895812	0	-8.71860036084057	0	-0.226350428837184	0	0	360.078609418306	0	1.00367616062893	0	0.887335269433914	0	1139.75938101681	0	1.77422276852834	0	734.020218049737	0	12.4545192887647	0	-4.21929601007621	0	12.0441147865858	0	8.15423070887566	0	-0.0952516952337407	0	-0.03749197895812	0	-8.71860036084057	0	-0.226350428837184	2.75223265382974	-5.42979842658121
360.98673142924	2.44623409326204	0.641784017583693	-2.72131915972988e-05	-4.51612392791682e-06	0.551661011327919	-0.000339483804924011	5.84311751816009e-05	0.00134096029725583	-0.000898918370551599	-0.000190867126916767	-5.24891082571337e-06	0.0638857769465837	0.00325335811072099	0.44116103897477	1.16815267083681e-05	8.88043555013006e-06	0.0023698780380829	-0.591305852262607	1.38759080916372	0.00308973005956363	-0.00371752230857796	-0.00316794318505852	-0.0505410922902869	-1.49645134445934	-0.000974450403717404	0.0184979278701367	-0.430819935306267	0.0831192891201125	-0.00154943273858541	-2.30330898431272e-06	360.98673142924	0	2.93493052120158	0	2.16714436413292	0	1143.9145906736	0	4.41871260992733	0	735.958131152425	0	21.4917230110864	0	1.31045185767304	0	15.9513767726833	0	11.2452069415526	0	0.655532931867104	0	0.794537506687163	0	-6.96268271136204	0	0.870905897352821	0	0	360.98673142924	0	2.93493052120158	0	2.16714436413292	0	1143.9145906736	0	4.41871260992733	0	735.958131152425	0	21.4917230110864	0	1.31045185767304	0	15.9513767726833	0	11.2452069415526	0	0.655532931867104	0	0.794537506687163	0	-6.96268271136204	0	0.870905897352821	2.27114420801806	1.5919753588345
361.95204090654	2.2304015014088	-1.34282502554344	-5.30916976357299e-06	2.01013908961146e-07	0.551661221326065	-0.00144028318774936	0.000303423150881398	0.00118919069860119	-0.00194295235915354	0.000909560273420607	-0.000196941801217396	0.0642600273247517	0.00307243898304703	0.440941544148488	0.000145265374181088	1.34862052330945e-05	0.00271498881643414	-0.59186304985351	1.38594329420711	0.00275720761115114	-0.00383040206591968	-0.00215174505130009	-0.052090574608842	-1.49281832741692	-0.00205528127053902	0.0184329578069082	-0.430934024556399	0.0828191862190031	-0.00117195159581825	-2.14083858821769e-06	361.95204090654	0	5.28213765640691	0	1.79261395875863	0	1149.62746522223	0	3.54274909701542	0	736.433023512373	0	35.4092017490788	0	-0.739724085165639	0	17.0681782243667	0	10.8198786056038	0	1.28292916443096	0	0.486512229380954	0	-7.68449105405267	0	0.602034312461272	0	0	361.95204090654	0	5.28213765640691	0	1.79261395875863	0	1149.62746522223	0	3.54274909701542	0	736.433023512373	0	35.4092017490788	0	-0.739724085165639	0	17.0681782243667	0	10.8198786056038	0	1.28292916443096	0	0.486512229380954	0	-7.68449105405267	0	0.602034312461272	2.44871113965375	-0.564782196124081
362.896489025424	1.06885622165195	-1.95862727926759	2.68767328606947e-05	0.000142907755654946	0.551167025269578	-0.000994410726659786	5.239135262986e-06	0.00230621483544098	-0.00109147335420267	0.000156159448701862	0.000559295434316723	0.0626973250100135	0.00309980388389055	0.44049344813905	1.35342534238863e-05	-2.82817090662833e-05	0.00299120585439116	-0.591760942971798	1.38317578950854	0.00287368493072378	-0.00384237380242097	-0.00131951833140962	-0.0512465720631972	-1.4937023859017	-0.00339613580875135	0.0180522039510118	-0.430709899691778	0.0824436297218796	-0.000865971078738877	-6.55896154946865e-05	362.896489025424	0	6.89965959528097	0	0.0765914164789252	0	1152.50618350495	0	0.659492628503311	0	739.58720350425	0	40.7028320633264	0	-5.77508309482364	0	22.2745281557225	0	4.9635043355406	0	2.16495323895625	0	-0.411776125525544	0	-9.23312895207909	0	-1.01030675283492	0	0	362.896489025424	0	6.89965959528097	0	0.0765914164789252	0	1152.50618350495	0	0.659492628503311	0	739.58720350425	0	40.7028320633264	0	-5.77508309482364	0	22.2745281557225	0	4.9635043355406	0	2.16495323895625	0	-0.411776125525544	0	-9.23312895207909	0	-1.01030675283492	3.00753192814548	-4.52673609209046
363.984743937412	-0.78930811439275	-0.338975452621675	-0.00081087412772106	0.000330542661714497	0.552361766773887	-0.00115144190827413	1.21977435900169e-05	0.00161818498935918	-0.00117722635556984	8.44615361133082e-05	-2.25455118869908e-05	0.063791639313485	0.00320897116711504	0.441313874083661	-2.5608031611761e-05	-2.8765979255302e-05	0.000733913402441222	-0.591325288781576	1.39578528205798	0.00213804435384337	-0.0044232394250609	-0.00345382287606406	-0.0503463846618975	-1.49716823045113	-0.00399244868373276	0.0189745162943548	-0.430165912117231	0.0833532469821532	-0.000671342281222503	-0.00031486732002713	363.984743937412	0	7.05920362127987	0	-1.34931790047835	0	1152.84910651697	0	0.167842260451946	0	741.710872959875	0	40.8442319209678	0	-6.28518389151695	0	23.2897115697511	0	1.55944428351918	0	2.30198040020051	0	-1.34633413971063	0	-9.45395166998795	0	-1.44738526680648	0	0	363.984743937412	0	7.05920362127987	0	-1.34931790047835	0	1152.84910651697	0	0.167842260451946	0	741.710872959875	0	40.8442319209678	0	-6.28518389151695	0	23.2897115697511	0	1.55944428351918	0	2.30198040020051	0	-1.34633413971063	0	-9.45395166998795	0	-1.44738526680648	2.57203687785981	-1.36208721661038
364.975636991406	-2.12235303185543	1.59034155417842	-0.000906347926108628	0.000422375100389723	0.553118687446858	3.69215425850036e-05	-0.000752286165932873	0.00245938222999919	-0.00207991691589294	0.00134094116214536	-0.000306814851639457	0.0636601831865361	0.00352281877890958	0.441889210404599	-0.000419867889059179	-0.000340352664316621	0.000109785343802719	-0.591231031133559	1.39592414164035	0.00147522694291973	-0.00323550777368496	-0.00373519921671347	-0.04945560306687	-1.50059576787453	-0.00297426439669929	0.0178073940701211	-0.429979413625946	0.0833605189215459	0.000287921177510936	0.000143510754551364	364.975636991406	0	5.55690717911753	0	-0.658479258308083	0	1155.27629642488	0	-1.09842055991191	0	742.512931845927	0	36.7215961942685	0	-3.94394562678656	0	21.7884911670198	0	2.53827864349219	0	1.38545436187853	0	-0.804919876900107	0	-10.4327045796178	0	-2.10472917903052	0	0	364.975636991406	0	5.55690717911753	0	-0.658479258308083	0	1155.27629642488	0	-1.09842055991191	0	742.512931845927	0	36.7215961942685	0	-3.94394562678656	0	21.7884911670198	0	2.53827864349219	0	1.38545436187853	0	-0.804919876900107	0	-10.4327045796178	0	-2.10472917903052	0.549471674677952	1.53944794137001
365.769368338778	-2.50008911852045	1.94958711473105	-0.00115875118895189	0.000423597161877631	0.553458554676984	-0.00120117904529107	-8.50614435844832e-06	0.00158398590606862	-0.00113787851299823	0.000293656544656848	7.81378906193154e-05	0.0630728657933259	0.00351279933217621	0.442153803004493	-1.00451085976903e-05	-6.46994579373781e-06	2.16099554339507e-05	-0.591956836914723	1.39999889776338	-0.00014930966499139	7.00796730737207e-05	-0.00519702452646561	-0.0491042888993007	-1.50405039949487	-0.000840426454480783	0.0164218215720081	-0.430503922123928	0.0838032558505291	0.00070866142541978	2.76058963484871e-06	365.769368338778	0	3.6735395063127	0	0.843339160175685	0	1159.75529184782	0	-4.67228502528422	0	745.365681737334	0	26.0464345890778	0	4.5789251151865	0	14.9814684651677	0	7.97684637707877	0	0.837200420406119	0	-0.0571564448715217	0	-12.2042898737298	0	-3.13500160653109	0	0	365.769368338778	0	3.6735395063127	0	0.843339160175685	0	1159.75529184782	0	-4.67228502528422	0	745.365681737334	0	26.0464345890778	0	4.5789251151865	0	14.9814684651677	0	7.97684637707877	0	0.837200420406119	0	-0.0571564448715217	0	-12.2042898737298	0	-3.13500160653109	-1.34554649075399	10.559238440966
366.915692926823	-1.73949315380748	0.177125514663665	-0.000444137949528639	4.90905615315577e-06	0.553996464639003	0.000106044771196406	-1.25329675470873e-06	0.00151082283031439	-0.00198832264547014	0.000580992120147649	0.000230842460483757	0.0623672402042722	0.00307068448762379	0.44256503633306	-1.25515931154914e-05	-1.09901295579482e-05	0.000304609704178326	-0.59324709432157	1.40385670861971	0.0023254972878721	6.48461545170448e-05	-0.00565077585798442	-0.0514394741398933	-1.49968408155977	9.74348738269436e-05	0.0142653638684439	-0.431112333753685	0.0842790047928099	-7.25989959850078e-05	-2.18298648439404e-06	366.915692926823	0	1.10459726670646	0	2.25408416448856	0	1165.57227701154	0	-7.97237016780718	0	747.425421311459	0	12.7501146945687	0	12.3421358811676	0	10.0572362342175	0	11.2458468739608	0	-0.0370383410605066	0	0.880751852059321	0	-14.3624486901733	0	-4.13271607914352	0	0	366.915692926823	0	1.10459726670646	0	2.25408416448856	0	1165.57227701154	0	-7.97237016780718	0	747.425421311459	0	12.7501146945687	0	12.3421358811676	0	10.0572362342175	0	11.2458468739608	0	-0.0370383410605066	0	0.880751852059321	0	-14.3624486901733	0	-4.13271607914352	-2.01581401011745	15.7567202497088
367.996916191341	-0.0323647246609042	-1.78406694391568	-0.00199706869932074	0.000652351910651569	0.555613275642004	-0.000250278764764878	-0.00136643739780243	-0.00139505975417322	-0.00141477623111314	0.00141867827106729	0.0014490657196132	0.0633855687823228	0.00366354036565248	0.44381177329574	-0.000852692515818149	-0.0011933928844325	-4.04632813329045e-05	-0.593255703237794	1.41014271626963	0.00272956420136008	-1.4772600198944e-05	-0.00873154372950532	-0.0506598430414542	-1.50029000638638	0.0005835534786737	0.0138580093537227	-0.430881986614621	0.0847599451075154	-0.000108248423567897	-0.00055653097528211	367.996916191341	0	0.0968457277604269	0	1.26406112887209	0	1166.77918346593	0	-7.36052006937084	0	748.699218825449	0	11.1409992960756	0	11.8173251252235	0	9.41810368240447	0	9.455157079291	0	-0.802942460804559	0	0.15723728693744	0	-13.8663379210198	0	-3.60308013656375	0	0	367.996916191341	0	0.0968457277604269	0	1.26406112887209	0	1166.77918346593	0	-7.36052006937084	0	748.699218825449	0	11.1409992960756	0	11.8173251252235	0	9.41810368240447	0	9.455157079291	0	-0.802942460804559	0	0.15723728693744	0	-13.8663379210198	0	-3.60308013656375	0.693111931632738	13.4890027574899
368.996621222182	1.58479788025276	-1.6162298616215	-0.00237289680547256	0.000470640972972558	0.555697055263221	-0.000410533910191789	-0.00111701392500558	-0.000813550096773544	-0.00176827877674284	0.0027116501830305	0.0015074385054805	0.0610788543632951	0.00366550222693921	0.444013444876719	-0.000458187946315667	-0.00137154324174397	-1.97914412720838e-05	-0.593083339680844	1.4083594901399	0.00231947866087762	0.000383288516926158	-0.00963357991319029	-0.0496868878011402	-1.49480877788613	0.00125915952451619	0.0112517926940744	-0.4305529125541	0.0847512552282092	5.30290766870976e-05	-1.19401610207468e-05	368.996621222182	0	0.907287547515017	0	-0.629494431121061	0	1167.65756922066	0	-8.87378854391073	0	752.295927787113	0	12.2029353997071	0	10.2054602181242	0	12.2547631339529	0	2.60529868526027	0	-0.155016177431136	0	-0.785842574020411	0	-14.6361203861319	0	-4.82190708779587	0	0	368.996621222182	0	0.907287547515017	0	-0.629494431121061	0	1167.65756922066	0	-8.87378854391073	0	752.295927787113	0	12.2029353997071	0	10.2054602181242	0	12.2547631339529	0	2.60529868526027	0	-0.155016177431136	0	-0.785842574020411	0	-14.6361203861319	0	-4.82190708779587	4.1916171471493	14.9054406197246
370.045338934162	2.47199787664045	0.423709558130939	-0.0028916558775017	0.000138766259604636	0.556148060266571	-0.000243246011972357	-0.000957005921417144	-0.000901969502274607	-0.00160939379136561	0.0031941909577893	0.00174479842050274	0.0601797785142264	0.00346831169853305	0.444379554190081	-9.13598277943519e-05	-0.00142372042219187	5.46218285829078e-07	-0.593535955293039	1.4089956699583	0.00215122673213191	0.000647272543644356	-0.0109414118168263	-0.0496030352424449	-1.49320633617405	0.00233111093936376	0.00954641853260269	-0.43070276834997	0.0848479581692949	6.85757858531675e-06	-8.51632151816916e-06	370.045338934162	0	3.13576451982418	0	-1.33425690402764	0	1172.46508343907	0	-10.2094594060544	0	753.15190407358	0	22.7169757352487	0	7.6525340267327	0	13.851383150886	0	1.54995700615221	0	0.705732971891111	0	-1.3300422677154	0	-15.6802817942453	0	-5.47954805243578	0	0	370.045338934162	0	3.13576451982418	0	-1.33425690402764	0	1172.46508343907	0	-10.2094594060544	0	753.15190407358	0	22.7169757352487	0	7.6525340267327	0	13.851383150886	0	1.54995700615221	0	0.705732971891111	0	-1.3300422677154	0	-15.6802817942453	0	-5.47954805243578	5.79997234365432	16.4003065478531
371.172036558475	2.00646163909727	1.98614024618804	-0.00358727701420153	1.07636312882868e-06	0.556485074090475	-0.000216839398206496	-0.00150661758876525	-0.00163950794202544	-0.0018585851581278	0.0021818689164468	0.000996812465863357	0.0594962978351208	0.00324990898804726	0.444599226238827	-0.000131469226988994	-0.00163553534777268	1.36879499111651e-05	-0.593916144206352	1.4095040564182	0.00211628760363243	-2.60067950275489e-05	-0.0124517278558695	-0.0509231848690924	-1.49644844623709	0.00125174381862664	0.00876763397328792	-0.430629921419128	0.084806806516832	-1.79211529993307e-05	-1.18450718286683e-05	371.172036558475	0	5.79814747317907	0	0.228625329524816	0	1178.78056243959	0	-6.58206979260761	0	755.569059242718	0	37.7519804942768	0	16.107673772833	0	19.3791724977432	0	5.54225973148723	0	1.48812860529921	0	-0.339055954644591	0	-13.3489019883327	0	-4.34963312414687	0	0	371.172036558475	0	5.79814747317907	0	0.228625329524816	0	1178.78056243959	0	-6.58206979260761	0	755.569059242718	0	37.7519804942768	0	16.107673772833	0	19.3791724977432	0	5.54225973148723	0	1.48812860529921	0	-0.339055954644591	0	-13.3489019883327	0	-4.34963312414687	3.79313081562483	30.9768634127165
372.308333058809	0.342010330705841	0.851066048970991	-0.00196587748810214	0.000414837518541949	0.558006721436274	-8.40740715076881e-05	-0.000355385864000353	0.000413698220327412	-0.00222285901651552	0.00170142063614522	0.00236681221499032	0.0609901745554034	0.00378130520180743	0.44566531861311	-3.39058661814473e-05	-0.000259506028607363	0.000402168189421511	-0.593241301287213	1.41433340336475	0.00216600579532685	0.000335182282938751	-0.0110663100554336	-0.0510776908436051	-1.49690528928183	0.00233056549484297	0.00917850039815257	-0.429684336085706	0.0850212747955629	8.69902623920196e-06	-1.48332000025001e-05	372.308333058809	0	7.20791774001076	0	2.08937232352905	0	1180.79827280842	0	-4.08454266271539	0	758.756012293627	0	40.900766512731	0	19.8474953648996	0	23.9163139097097	0	11.1854328121313	0	2.44151418508612	0	0.726086593535335	0	-12.0225868739013	0	-2.71679141406018	0	0	372.308333058809	0	7.20791774001076	0	2.08937232352905	0	1180.79827280842	0	-4.08454266271539	0	758.756012293627	0	40.900766512731	0	19.8474953648996	0	23.9163139097097	0	11.1854328121313	0	2.44151418508612	0	0.726086593535335	0	-12.0225868739013	0	-2.71679141406018	0.260073710798407	34.0875092434127
373.558003762153	-1.68236975189265	-1.60952285131356	-0.00137675053414555	0.00095464351070707	0.559447127933753	-0.000544807048321698	-0.000986127501325638	1.635307972251e-05	-0.00207540393204271	0.00124750537314968	0.00178546407014564	0.0602273260514994	0.00444925228565669	0.446944290413202	-0.000203559978793869	-0.000223706429061178	0.00139483226392876	-0.593005591504103	1.41485951534836	0.00203162051215421	0.000895352446658623	-0.0105304535130626	-0.0510972104822571	-1.49846997594519	0.00106145229526309	0.00815924268455599	-0.42915209372263	0.084997152518069	0.000271353747662311	0.000185010980587593	373.558003762153	0	6.3103835771779	0	1.5225939324829	0	1181.88156453607	0	-3.13341820861103	0	759.688000479349	0	39.5176962675312	0	18.6081240526455	0	22.7977351092356	0	10.208843626393	0	1.75325043352464	0	0.307400004274782	0	-11.2979333373791	0	-2.02617086289895	0	0	373.558003762153	0	6.3103835771779	0	1.5225939324829	0	1181.88156453607	0	-3.13341820861103	0	759.688000479349	0	39.5176962675312	0	18.6081240526455	0	22.7977351092356	0	10.208843626393	0	1.75325043352464	0	0.307400004274782	0	-11.2979333373791	0	-2.02617086289895	-1.1867982003207	29.7179807568413
374.468541068368	-2.45264519266108	-1.86712174360635	-0.000741587229599233	0.00126639790286474	0.560375768712413	6.51180450452507e-05	2.44935511268366e-05	0.000295070583620757	-0.0021245690401697	0.000148802388074572	0.000482364148760784	0.0597975952441427	0.00487439165494994	0.447737739393494	-4.17150037776167e-06	-3.37840189072502e-05	0.00137534980462096	-0.592535789234058	1.41648940262361	0.00278044929801708	0.00126714463271139	-0.00972995634370234	-0.051565803874458	-1.49672718868706	-0.000149820960082235	0.00769748625359053	-0.428426296790987	0.0850630319236503	0.000185381251560435	-1.4646462035908e-05	374.468541068368	0	4.36161940701565	0	-0.207455025437249	0	1186.09903419861	0	0.586909411986397	0	762.985199627529	0	30.2955999924998	0	10.5232805957478	0	15.6762420762113	0	3.9070805243816	0	1.00623499670174	0	-0.549424856609777	0	-9.46873903255139	0	-0.614528986214736	0	0	374.468541068368	0	4.36161940701565	0	-0.207455025437249	0	1186.09903419861	0	0.586909411986397	0	762.985199627529	0	30.2955999924998	0	10.5232805957478	0	15.6762420762113	0	3.9070805243816	0	1.00623499670174	0	-0.549424856609777	0	-9.46873903255139	0	-0.614528986214736	-0.241964958321975	17.9934955009279
375.430749567681	-2.21879360371313	-0.289137114145965	-0.000124228057769345	0.00129524391820422	0.561007920679301	0.000139264524216282	3.88616551492227e-05	7.8173577097744e-05	-0.00235821147704597	0.000118025345475623	0.000551912560802163	0.0594404906078882	0.00504984387969106	0.448222382975198	5.16814602052572e-05	-2.18102212536842e-06	0.00126958206246688	-0.592005505632423	1.41672579869873	0.00212820899139568	0.000574334863635681	-0.00902369941056677	-0.0516358310202076	-1.49542232333262	-0.000968892562203391	0.00738612811382352	-0.427684716992448	0.084957057158062	0.000148583569704901	9.54095503865791e-05	375.430749567681	0	2.02500627122221	0	-1.35460871481566	0	1191.7793571844	0	3.40512546951712	0	764.562908483737	0	16.4723715649711	0	3.59585702851104	0	11.7778439046426	0	1.55325361868299	0	0.378766138061447	0	-1.35074501075071	0	-7.50713428109458	0	0.109855642322258	0	0	375.430749567681	0	2.02500627122221	0	-1.35460871481566	0	1191.7793571844	0	3.40512546951712	0	764.562908483737	0	16.4723715649711	0	3.59585702851104	0	11.7778439046426	0	1.55325361868299	0	0.378766138061447	0	-1.35074501075071	0	-7.50713428109458	0	0.109855642322258	1.12023939304728	8.57352725673592
376.483751302728	-0.86972871629149	1.69734021941972	-2.11037853824023e-05	0.00103968963251644	0.561307590420828	-1.86030863301047e-05	2.67371811770056e-05	1.21765080921407e-06	-0.00195957540570183	0.000554393687626341	0.000294331219016803	0.0591592694639574	0.00487946651382954	0.448367846153946	1.86404952728464e-06	2.1620237354416e-05	0.00157532552208003	-0.591302952957799	1.41301390356987	0.00251967142447798	1.56335581729413e-05	-0.00792985635426246	-0.0517296540759651	-1.49256173724135	-0.00154805288025664	0.00649800544243409	-0.426775420388573	0.0845417094496935	-9.10877406124392e-06	6.4927060235646e-05	376.483751302728	0	0.321120418451936	0	-0.518307407473593	0	1194.70030796282	0	2.2931747573749	0	765.590943798817	0	11.2299799708091	0	5.14307293008702	0	10.4908006806413	0	2.90922369343796	0	-0.593022109101063	0	-0.718725684378428	0	-8.37538405381816	0	-0.669084644386714	0	0	376.483751302728	0	0.321120418451936	0	-0.518307407473593	0	1194.70030796282	0	2.2931747573749	0	765.590943798817	0	11.2299799708091	0	5.14307293008702	0	10.4908006806413	0	2.90922369343796	0	-0.593022109101063	0	-0.718725684378428	0	-8.37538405381816	0	-0.669084644386714	1.63124347181349	9.92341166142272
377.499395079454	0.872337775719788	1.69607267122341	8.41907559813942e-06	0.00111864211863588	0.561805688250288	2.59221684549177e-06	0.000142897575307252	0.0009003903899106	-0.00204248703290274	0.000124333474594922	0.000975585816774225	0.0599892776543735	0.00507921934248006	0.448568084034789	1.22249933532607e-05	0.000216916313723709	0.00204529433376868	-0.59068966869862	1.41737089945466	0.00126985195721861	-0.000219856252807241	-0.0045302057982528	-0.050916509734703	-1.49762184998433	-0.00228746590402022	0.0104316089461473	-0.426069342554025	0.0842983006881061	-7.53395125411039e-06	3.28754611091012e-06	377.499395079454	0	0.322124814461148	0	1.41021579725898	0	1194.96173645755	0	2.2948079421388	0	769.261304958356	0	11.2308462758294	0	5.61839750063818	0	10.4934212772947	0	9.91016637255544	0	-0.592156591460116	0	0.238747854599213	0	-8.37436411854125	0	-0.667686389918401	0	0	377.499395079454	0	0.322124814461148	0	1.41021579725898	0	1194.96173645755	0	2.2948079421388	0	769.261304958356	0	11.2308462758294	0	5.61839750063818	0	10.4934212772947	0	9.91016637255544	0	-0.592156591460116	0	0.238747854599213	0	-8.37436411854125	0	-0.667686389918401	1.44476634251437	7.75917282700842
378.597467872775	2.25537310380407	-0.3887974762813	1.00409931896807e-05	0.00122329756102124	0.562046094831777	-0.000259959056831634	5.380863405042e-06	0.000464538627003058	-0.00233057169667562	-3.91391929718089e-06	0.00139208906770305	0.0591736683080028	0.00534104689568409	0.44870833191691	-2.69123208550718e-07	0.000171590364913029	0.00168540598986439	-0.590599154218487	1.40953342626388	0.000470108401047276	-0.00102479758581876	-0.00327720839627808	-0.051008572612323	-1.496822901555	-0.00150157700595366	0.0107337208365892	-0.425698069501546	0.0833262450996794	-0.000554980811284532	-7.87413816569061e-06	378.597467872775	0	2.12851036828613	0	2.22863676572455	0	1198.1131004864	0	3.3698854150914	0	770.290869162775	0	16.9892269735121	0	7.08554148114722	0	11.7891815881615	0	11.2582905903185	0	0.415256498757139	0	0.854069365486	0	-7.54160070553411	0	0.0973937725668879	0	0	378.597467872775	0	2.12851036828613	0	2.22863676572455	0	1198.1131004864	0	3.3698854150914	0	770.290869162775	0	16.9892269735121	0	7.08554148114722	0	11.7891815881615	0	11.2582905903185	0	0.415256498757139	0	0.854069365486	0	-7.54160070553411	0	0.0973937725668879	2.0120613774362	8.45393654846975
379.548559906285	2.44004964205834	-1.89295390885546	-6.72960807581508e-06	0.00118279987483416	0.562275251649543	-1.96605302105987e-05	0.000392419154850414	0.000347839789866485	-0.00238777727429399	0.000428714073628518	0.00137886297555124	0.0593702083076805	0.0054066539411003	0.448737255453218	1.44421061817686e-05	8.6945536145829e-05	0.0019667674183369	-0.590470137793164	1.40683910011596	0.000915549082753621	-0.00227750738362089	-0.00139487644147893	-0.0512111649513396	-1.49786779773584	0.000165133068639332	0.011127402462841	-0.42530689878633	0.0828657707494953	-0.00136189296399972	-2.84280515713751e-05	379.548559906285	0	4.44752229836673	0	1.03204676280409	0	1203.7717701927	0	0.427662099639753	0	771.984993841574	0	30.8072308044085	0	-0.152037100397997	0	15.9730969558494	0	8.6779578098025	0	1.02895112725725	0	0.034891629296357	0	-9.5499965433759	0	-0.656549254421132	0	0	379.548559906285	0	4.44752229836673	0	1.03204676280409	0	1203.7717701927	0	0.427662099639753	0	771.984993841574	0	30.8072308044085	0	-0.152037100397997	0	15.9730969558494	0	8.6779578098025	0	1.02895112725725	0	0.034891629296357	0	-9.5499965433759	0	-0.656549254421132	3.411923369401	0.217653127219997
380.443408908793	1.65727189757854	-1.58721478746141	-2.17274377118809e-05	0.000788338706309305	0.562203135684527	-3.64050936032408e-05	0.000720580387471057	-6.41411047708299e-05	-0.00219241116518733	0.000658200360157012	0.000528346055965506	0.0596294986545306	0.00510467300585061	0.448481033137907	1.43844804819566e-05	0.000100508813675272	0.00126971390347855	-0.590693961371133	1.40383406134893	0.000608159581133004	-0.000950710904459489	-0.00115105598021769	-0.0519301457404572	-1.49406324309693	-0.00150881768081356	0.0123246753744076	-0.425184157511595	0.0822763045181042	-0.000790958774185334	0.000303976424559765	380.443408908793	0	6.34319431878252	0	-0.663956341595387	0	1207.83480428375	0	-3.18542250831551	0	775.210995434784	0	39.6105418617252	0	-7.93446706745701	0	22.8812821210283	0	2.52136989463457	0	1.77262714306329	0	-0.807708795741218	0	-11.32976882005	0	-2.05734378764054	0	0	380.443408908793	0	6.34319431878252	0	-0.663956341595387	0	1207.83480428375	0	-3.18542250831551	0	775.210995434784	0	39.6105418617252	0	-7.93446706745701	0	22.8812821210283	0	2.52136989463457	0	1.77262714306329	0	-0.807708795741218	0	-11.32976882005	0	-2.05734378764054	4.33948178862773	-6.69670561737242
381.61144062902	-0.231710150485769	0.724654436869216	0.000573806607247878	0.000564419637302687	0.561287905090864	-6.92683193404306e-06	0.000561561265149846	6.83618441749366e-06	-0.00189351004779512	0.000302727593056493	0.00058019292422043	0.059523120120911	0.00498883543207629	0.447397802327119	1.1951398204024e-05	1.44568694658206e-05	0.000575346310338204	-0.591786462255516	1.40567546915843	0.000845306408225541	-0.000390012110357518	-0.00132778163729009	-0.050970716093131	-1.49553653467061	-0.000513107244379631	0.01241141107027	-0.425985138807487	0.0822495231365201	-0.000146067048080582	0.000207274809035596	381.61144062902	0	7.22691277199391	0	-1.25037649510838	0	1208.85877196801	0	-4.07235158961131	0	776.058440693749	0	40.9043345836097	0	-9.09393102051299	0	23.9333799862188	0	1.58626091118923	0	2.45997131136199	0	-1.25168491115615	0	-12.0097245278623	0	-2.70446076957385	0	0	381.61144062902	0	7.22691277199391	0	-1.25037649510838	0	1208.85877196801	0	-4.07235158961131	0	776.058440693749	0	40.9043345836097	0	-9.09393102051299	0	23.9333799862188	0	1.58626091118923	0	2.45997131136199	0	-1.25168491115615	0	-12.0097245278623	0	-2.70446076957385	3.02540824659533	-4.36355459082513
382.685219290498	-1.86870241368348	1.99949747791994	3.02924115510481e-05	0.000225320671067495	0.560308155233696	3.63661952285452e-05	0.000517564852132469	3.46077313979838e-05	-0.00185953879911313	0.000781834711208836	0.000921885669005679	0.060081190118834	0.0047846232164103	0.446186908806145	4.07412872869431e-06	5.69618476409298e-06	2.86930616060878e-05	-0.592238957824688	1.40185120583762	0.000946307685166581	-6.57438613981946e-05	-0.00129013331065874	-0.0511055706547989	-1.4960492744663	7.5797221413985e-05	0.0127741820815101	-0.426102009568188	0.0816628161988244	-6.10759170618279e-07	3.78840892595381e-05	382.685219290498	0	6.04290795205578	0	0.408913506363092	0	1210.40905536046	0	-6.09719743933957	0	778.782674592189	0	38.6703904770128	0	-6.29360602013383	0	20.3573356051896	0	6.25772467273532	0	1.60617270527734	0	-0.256214520994628	0	-13.1268061414774	0	-4.11680794291987	0	0	382.685219290498	0	6.04290795205578	0	0.408913506363092	0	1210.40905536046	0	-6.09719743933957	0	778.782674592189	0	38.6703904770128	0	-6.29360602013383	0	20.3573356051896	0	6.25772467273532	0	1.60617270527734	0	-0.256214520994628	0	-13.1268061414774	0	-4.11680794291987	-0.260651643664114	-2.54547320202809
383.479625841558	-2.4637730461693	1.31272533512901	3.00294990070971e-05	7.13948134839913e-06	0.559639558603067	0.000341901033337271	6.98592977921695e-05	2.93868129669771e-05	-0.00199968060485351	0.00113283413212946	0.00100047526257637	0.0602097250121935	0.00466684229577295	0.445382432554946	1.44699459037271e-05	2.06861022189147e-05	-2.24235241786959e-05	-0.592572300102661	1.40416143783926	-0.0008431501370414	0.00125181395934011	-0.00198781934297396	-0.0499500429496944	-1.50045674198087	-0.000222803223372238	0.0141064136991747	-0.426342503103463	0.0815894268869497	0.00036894828127961	0.00017058402917874	383.479625841558	0	4.27639470912311	0	1.8151263767451	0	1214.36144274932	0	-9.19767987668976	0	781.305999393717	0	29.7754682929929	0	0.58499514597754	0	14.8383181330718	0	10.8407894730575	0	0.984885492667431	0	0.5057154670738	0	-14.8254460215509	0	-5.23247091826877	0	0	383.479625841558	0	4.27639470912311	0	1.8151263767451	0	1214.36144274932	0	-9.19767987668976	0	781.305999393717	0	29.7754682929929	0	0.58499514597754	0	14.8383181330718	0	10.8407894730575	0	0.984885492667431	0	0.5057154670738	0	-14.8254460215509	0	-5.23247091826877	-2.27636308310529	3.22320123172828
384.512473620347	-2.12772167725583	-0.814547453684673	6.14552125391038e-05	2.57489343040421e-06	0.558888213071977	0.000300767099813521	0.000327285185601129	7.74314653449496e-05	-0.00205506660390732	0.000891538438353737	0.00113065154515765	0.0608049145393585	0.00436927782688412	0.444392692089082	5.59752547892622e-05	5.02575529135657e-05	3.03684824508756e-05	-0.592851464637506	1.40116635727617	-1.42755085239361e-05	0.000990697594435384	-0.0018494649355479	-0.0510265014666068	-1.4994999261192	-0.00072926483356079	0.0151501169229258	-0.426235770962442	0.0809951848949214	0.00018416274487136	8.45901423920133e-05	384.512473620347	0	1.79614423737246	0	2.10496038682905	0	1220.32968426952	0	-9.95790550715058	0	781.794559341054	0	15.3860348270231	0	2.56281925421722	0	13.6474413958626	0	11.1912782345581	0	0.292557824822798	0	0.740776026074489	0	-15.4469772895137	0	-5.38136828293443	0	0	384.512473620347	0	1.79614423737246	0	2.10496038682905	0	1220.32968426952	0	-9.95790550715058	0	781.794559341054	0	15.3860348270231	0	2.56281925421722	0	13.6474413958626	0	11.1912782345581	0	0.292557824822798	0	0.740776026074489	0	-15.4469772895137	0	-5.38136828293443	-2.25023278569476	1.14125734382802
385.418830313143	-0.936197146207348	-1.97650418708522	1.25579208980639e-05	-2.35735634836522e-06	0.558322186741215	-4.93484592018022e-07	1.01807870431658e-05	-1.45196957364882e-05	-0.00174054104879594	0.000977028574785184	0.0013217115107892	0.0615323890943409	0.00407901261063727	0.443590349537885	1.21495317749204e-05	-1.15333907883286e-06	-7.25048462691199e-06	-0.59267039639302	1.39994130473919	-0.000330087746186783	0.000594540176689818	-0.00254545934302168	-0.0502539187155892	-1.49865329634944	-0.000143737542379521	0.0162854828366788	-0.425948293244681	0.0805781364091003	6.75344437390532e-05	5.06623780976304e-05	385.418830313143	0	0.358932603123736	0	0.723658184669167	0	1222.71788893097	0	-7.87337077866077	0	784.008198181559	0	11.2596729153118	0	-0.740264505859469	0	10.451098536147	0	7.5030558368064	0	-0.560065418701874	0	-0.111543488070466	0	-14.1043040069626	0	-4.07986890845875	0	0	385.418830313143	0	0.358932603123736	0	0.723658184669167	0	1222.71788893097	0	-7.87337077866077	0	784.008198181559	0	11.2596729153118	0	-0.740264505859469	0	10.451098536147	0	7.5030558368064	0	-0.560065418701874	0	-0.111543488070466	0	-14.1043040069626	0	-4.07986890845875	0.322006911299246	-4.32650256371102
386.425612771253	0.789163927085256	-1.15959118184055	1.72979220059109e-05	2.54813153966069e-05	0.557463950159923	1.30707508860151e-05	-4.54132396938563e-06	-0.000242716423315147	-0.00168155168161745	0.000581697157661973	0.000765471762071455	0.0618512332985403	0.00351397733185731	0.442545797247972	4.78079388965402e-06	1.87482965472479e-06	6.68235575633795e-06	-0.592683470283416	1.40234497267788	7.48309409816141e-05	0.00121907940868673	-0.00342625018436955	-0.0501220586252175	-1.50083043014414	-0.000417897793291597	0.0177157272676227	-0.42576174744378	0.0804552061980465	0.000396960738209071	0.000429318838466229	386.425612771253	0	0.281380881216453	0	-1.03860216206668	0	1222.97773531761	0	-7.61575022899445	0	787.158052631993	0	11.2015957932358	0	-1.19504001562757	0	9.79949891892483	0	1.77419764979875	0	-0.628297452477523	0	-1.07006586496736	0	-14.0432938772009	0	-3.84708728059061	0	0	386.425612771253	0	0.281380881216453	0	-1.03860216206668	0	1222.97773531761	0	-7.61575022899445	0	787.158052631993	0	11.2015957932358	0	-1.19504001562757	0	9.79949891892483	0	1.77419764979875	0	-0.628297452477523	0	-1.07006586496736	0	-14.0432938772009	0	-3.84708728059061	3.81139982761672	-1.60950215842706
387.510524817917	2.20556685974546	1.08877487377757	9.95492883671153e-06	1.05885989453817e-05	0.556316663845688	-3.67675669294708e-05	-5.06264046033659e-05	-0.000264572689842045	-0.00159176176745344	0.000397026995915159	0.000394599306279969	0.0623039679939949	0.0033724361891959	0.441184450695761	-4.31707609122615e-05	-7.36158782508094e-06	-1.43194315258891e-05	-0.593200204045132	1.4018191912124	-0.000795266489230888	0.00126000926439774	-0.00339296357713817	-0.0511611279870032	-1.50030124280991	-0.000567496473773064	0.0174025676161155	-0.42590662436542	0.0802653487833091	0.00038701225123092	0.000587493585179224	387.510524817917	0	1.98868334042897	0	-1.08198717836924	0	1225.85041802907	0	-7.38647962348394	0	787.639506213206	0	16.2906485496968	0	-0.391003050189766	0	10.5200964327818	0	1.71899165122753	0	0.366021937925925	0	-1.1048168741159	0	-13.8377332991984	0	-3.87951338305234	0	0	387.510524817917	0	1.98868334042897	0	-1.08198717836924	0	1225.85041802907	0	-7.38647962348394	0	787.639506213206	0	16.2906485496968	0	-0.391003050189766	0	10.5200964327818	0	1.71899165122753	0	0.366021937925925	0	-1.1048168741159	0	-13.8377332991984	0	-3.87951338305234	5.27166111568467	3.61042271508918
388.400569528531	2.47780688708549	1.99950109513149	7.78922842384911e-06	6.01360858134081e-06	0.555537082702181	-5.89896395033308e-05	-0.000356467789100164	-0.000625532731886591	-0.00173413476948497	-1.0191178275067e-06	-2.05545020294968e-05	0.0622909814008441	0.00309791415134877	0.440276596845574	-6.38648670656692e-05	-4.72698881919077e-05	-4.28817014287322e-06	-0.592950853771301	1.39950068695757	-0.00115589223089821	0.00182555787030642	-0.00366797872726963	-0.0510468216581805	-1.50031034682325	-0.000770318378769466	0.0173942276994701	-0.425514882133532	0.0798954530232859	0.000569342385182009	0.000596425376957353	388.400569528531	0	4.14299917390481	0	0.41399814876992	0	1231.07152230819	0	-3.74477085224913	0	790.220896980331	0	28.9598687130694	0	8.48349590157447	0	16.8338777128954	0	6.27240849098869	0	0.951394734264757	0	-0.253185012042	0	-11.7766325641892	0	-2.91064888377732	0	0	388.400569528531	0	4.14299917390481	0	0.41399814876992	0	1231.07152230819	0	-3.74477085224913	0	790.220896980331	0	28.9598687130694	0	8.48349590157447	0	16.8338777128954	0	6.27240849098869	0	0.951394734264757	0	-0.253185012042	0	-11.7766325641892	0	-2.91064888377732	4.06530500763035	17.7580671878392
389.446866069802	1.62221978110863	0.843952905836775	9.95570206322221e-06	5.80812301129324e-06	0.555080079221161	0.000296343444673707	-0.000183123620291628	-0.000510956454505381	-0.00113959017420014	0.000667136429319522	0.000111958983102643	0.0627246709566732	0.00274473734966732	0.439597893195894	6.29289514028221e-06	8.19241749151893e-06	-5.91914260519401e-05	-0.592824068324272	1.39655644307997	-0.00131596388376998	0.000663414802415335	-0.00392837807997682	-0.0509454439860668	-1.49885309191164	-0.00107123466967315	0.0181363848165625	-0.425200973447657	0.0793477770899898	2.67921150297656e-05	2.38434178355894e-05	389.446866069802	0	6.38918031910128	0	2.09067557369915	0	1235.96056413471	0	-0.0525467033371186	0	793.03672426202	0	39.7355669135502	0	16.7047653041437	0	23.1585921188396	0	11.1717956598553	0	1.80040879322046	0	0.729333614479837	0	-9.66182807969879	0	-1.59483367213591	0	0	389.446866069802	0	6.38918031910128	0	2.09067557369915	0	1235.96056413471	0	-0.0525467033371186	0	793.03672426202	0	39.7355669135502	0	16.7047653041437	0	23.1585921188396	0	11.1717956598553	0	1.80040879322046	0	0.729333614479837	0	-9.66182807969879	0	-1.59483367213591	1.54988781719559	28.6816959245252
390.537846850124	-0.14619552022528	-1.38643808002791	5.08775917228945e-05	0.000280731127802774	0.554606058027523	0.000553375378626856	-0.000529065812542696	-0.0008675215526577	-0.00119822806857181	0.000438084737912059	2.6752169389908e-06	0.0632273905037815	0.0030698998103147	0.438885575396052	-1.08931687128367e-05	-1.92233222744945e-05	-0.000355016642954243	-0.592012122865551	1.39757680003167	-7.63692122916325e-05	0.000595865183047826	-0.00483657481861653	-0.0506344596242382	-1.49974646532675	-0.00116951707862267	0.0191789493164479	-0.424260336645593	0.0791292761855619	3.72121082463106e-05	3.63105355031723e-06	390.537846850124	0	7.23715352914068	0	1.7553423074719	0	1236.909744507	0	0.0576323486523041	0	793.615503180656	0	40.9106550620292	0	16.9820779193555	0	23.383642910492	0	10.7213305430951	0	2.46930303356591	0	0.463890355967632	0	-9.55755442751762	0	-1.55407262192493	0	0	390.537846850124	0	7.23715352914068	0	1.7553423074719	0	1236.909744507	0	0.0576323486523041	0	793.615503180656	0	40.9106550620292	0	16.9820779193555	0	23.383642910492	0	10.7213305430951	0	2.46930303356591	0	0.463890355967632	0	-9.55755442751762	0	-1.55407262192493	0.104881030135076	28.2126581192269
391.490025188223	-1.65625012268649	-1.94142332995562	7.50546684226428e-07	0.000130048494130065	0.554470197783464	0.00102378826958038	-2.8475459513613e-05	-0.000805076935298981	-0.00104397883131766	-6.45026398139375e-05	-0.000550165682430276	0.0630331609093856	0.00298155879482349	0.438600885452434	5.34050324300001e-06	1.02425121424427e-05	-0.000115407647595175	-0.591868842624099	1.39684176743485	0.000375172754728281	0.00176823652908067	-0.0042009829054645	-0.0507654606125647	-1.50053701765802	-0.00223277416330727	0.0177012012801503	-0.423913754722617	0.0790753403142758	0.000344142080717449	0.000545066703928672	391.490025188223	0	6.34586204041829	0	0.00906286536196339	0	1237.92753182951	0	1.76148342457814	0	796.849042201307	0	39.6220070737585	0	15.000173233949	0	20.1124960972975	0	4.68311657506781	0	1.77364222648789	0	-0.440461566019735	0	-8.72425630292547	0	-0.234050824781232	0	0	391.490025188223	0	6.34586204041829	0	0.00906286536196339	0	1237.92753182951	0	1.76148342457814	0	796.849042201307	0	39.6220070737585	0	15.000173233949	0	20.1124960972975	0	4.68311657506781	0	1.77364222648789	0	-0.440461566019735	0	-8.72425630292547	0	-0.234050824781232	0.35299683404412	26.4283011461022
392.536215025582	-2.48361115814854	-0.356284532443251	5.23866231632581e-06	1.227334093634e-05	0.554257445132162	0.00043271675611834	2.39452338912423e-06	-0.00142788967011983	-0.000949079132732991	-0.000171454815398198	3.45663558869962e-07	0.0635613133013651	0.00283555000231677	0.438139152194225	-2.47307994057379e-06	3.18667383620548e-07	-0.000384235949325901	-0.591455624172688	1.39814929625463	-0.00105195497664838	0.000959129477505846	-0.00498723649508148	-0.0502786544018902	-1.49784255313769	-0.00347985223875293	0.017579614480515	-0.423358094784057	0.0790348487996271	3.42699254524242e-05	6.48492169879267e-06	392.536215025582	0	4.07773865025087	0	-1.34657236447397	0	1242.90754328392	0	4.58559193156793	0	798.839401786962	0	28.5604767627983	0	9.0398388508799	0	16.0903377975807	0	1.53811635913727	0	0.934882755910611	0	-1.34040910077769	0	-6.8043418647015	0	0.91406408148464	0	0	392.536215025582	0	4.07773865025087	0	-1.34657236447397	0	1242.90754328392	0	4.58559193156793	0	798.839401786962	0	28.5604767627983	0	9.0398388508799	0	16.0903377975807	0	1.53811635913727	0	0.934882755910611	0	-1.34040910077769	0	-6.8043418647015	0	0.91406408148464	0.863990331315301	18.849623085584
393.741836167309	-1.86326561633553	1.82302410521344	-1.08120161596892e-05	2.8930086064898e-05	0.554194448847064	0.00128476159798939	-0.000509862031701314	-0.00105186960137042	-0.00135425983521418	0.000815941974475338	-0.000457965057552502	0.0639280712163644	0.00255634089266292	0.437817911473308	-0.000174529736084598	4.17899275629362e-06	-0.000442263872908144	-0.591055989321755	1.39828104747587	-0.000406250329069377	0.00107006761109308	-0.00541218272141962	-0.0503814602112023	-1.49820638030966	-0.00400390988102838	0.0178860567477368	-0.422713887636254	0.0787996942502281	4.26772060850422e-05	3.36141300933512e-05	393.741836167309	0	1.29035572403563	0	-0.305165938563875	0	1249.39627127902	0	2.31521240501649	0	800.250137667713	0	13.3603322308206	0	14.0228210155342	0	13.0787494413207	0	3.56239035542553	0	0.0625216725992466	0	-0.598534688295696	0	-8.44536114325766	0	0.0736839436796472	0	0	393.741836167309	0	1.29035572403563	0	-0.305165938563875	0	1249.39627127902	0	2.31521240501649	0	800.250137667713	0	13.3603322308206	0	14.0228210155342	0	13.0787494413207	0	3.56239035542553	0	0.0625216725992466	0	-0.598534688295696	0	-8.44536114325766	0	0.0736839436796472	0.420612878021917	24.1566072241486
394.714345911747	-0.397918200422892	1.59746004777023	5.59431292562354e-06	2.91902808340068e-06	0.553917366758382	0.001297138434139	-8.3498197276186e-05	-0.0024370202194673	-0.00118307660479028	0.000727836141498189	1.42052488289173e-05	0.0628787319338959	0.0025521555411728	0.437508590658104	-2.32303990260266e-05	-7.86464684197231e-06	-0.000469116559434071	-0.590530987414812	1.39543551014036	-1.0742518878289e-05	0.000802003333727365	-0.00594591212777994	-0.0507709133805422	-1.49678200861396	-0.0034254410544309	0.0173180960355334	-0.421957925758969	0.0784299394812203	-5.88395922006323e-08	-1.304736233901e-05	394.714345911747	0	0.145695562880552	0	1.53683704736	0	1250.92070720151	0	0.117930826259602	0	803.749996280895	0	11.15881499409	0	16.9649774341043	0	8.85286731872257	0	10.2316666327055	0	-0.756566109737853	0	0.318345250798701	0	-9.51729316868778	0	-1.49448626179774	0	0	394.714345911747	0	0.145695562880552	0	1.53683704736	0	1250.92070720151	0	0.117930826259602	0	803.749996280895	0	11.15881499409	0	16.9649774341043	0	8.85286731872257	0	10.2316666327055	0	-0.756566109737853	0	0.318345250798701	0	-9.51729316868778	0	-1.49448626179774	0.0530818631529843	24.4517713511265
395.665807855664	1.21268691108469	-0.242153085690384	0.00122479620647429	0.000724942691503442	0.555046719374433	0.00151639634043128	-2.55644636861371e-05	-0.0017275048562292	-0.000980907837360961	-7.58522132077917e-06	-7.7562333067374e-07	0.0632078396555046	0.00316853709138984	0.4383947470676	-6.31550611573406e-06	-1.99151384231359e-05	0.0004648782654762	-0.588963892791945	1.39967900075899	0.000343834218510805	0.00047257432691724	-0.00493741239331314	-0.0504843872411529	-1.49852308309249	-0.00347693292419816	0.0170187400585206	-0.42027545167031	0.078724577193002	-2.0303799936138e-05	-1.27254743303538e-05	395.665807855664	0	0.549120388338007	0	2.24846802490243	0	1251.30060981866	0	0.178890231634011	0	804.56139014836	0	11.4928439756307	0	17.0422643223641	0	8.8483238952553	0	11.2330035155904	0	-0.40609803947903	0	0.877237250951431	0	-9.44541061899986	0	-1.43731602336075	0	0	395.665807855664	0	0.549120388338007	0	2.24846802490243	0	1251.30060981866	0	0.178890231634011	0	804.56139014836	0	11.4928439756307	0	17.0422643223641	0	8.8483238952553	0	11.2330035155904	0	-0.40609803947903	0	0.877237250951431	0	-9.44541061899986	0	-1.43731602336075	0.943219573089029	22.0638202280415
396.78357103603	2.40128497276179	-1.95061331373824	0.00113793989632278	0.000564799272941179	0.555710187052999	0.000805495532607544	0.000218985447363632	-0.00186488152246577	-0.0010822759418924	0.000546713594335798	0.000104415325596164	0.0627313352980528	0.00316207477419144	0.438903644929467	-2.36562253393171e-05	4.43622942735195e-05	2.38800757425311e-05	-0.588370938127871	1.40360697527409	-0.00019014641401173	-0.000219119767683887	-0.00436069369887868	-0.0505461043657811	-1.50350878233028	-0.00278970268897069	0.0156489116591811	-0.419416592228014	0.0791061222900258	-0.000149859947449584	-2.46705292449685e-05	396.78357103603	0	2.67752908935878	0	0.839326549263989	0	1255.49021888821	0	-2.70407183097912	0	806.629669370483	0	19.9758389019801	0	11.0237301947348	0	13.2538729553656	0	7.94519565110118	0	0.585899959330755	0	-0.0564615660000398	0	-11.2952089887453	0	-2.63578185690736	0	0	396.78357103603	0	2.67752908935878	0	0.839326549263989	0	1255.49021888821	0	-2.70407183097912	0	806.629669370483	0	19.9758389019801	0	11.0237301947348	0	13.2538729553656	0	7.94519565110118	0	0.585899959330755	0	-0.0564615660000398	0	-11.2952089887453	0	-2.63578185690736	3.55194176205648	15.5804781291029
397.630138476388	2.38029539372826	-1.51458236973401	0.000863516347398919	0.000117772658169491	0.556259187814189	0.000396151955188414	0.000140574735169364	-0.00186800901127031	-0.00175961448615275	0.000847012378819512	-4.4373446191809e-05	0.0627819654225096	0.00292636301939418	0.439277114498621	1.92093673310395e-05	6.28173325176383e-06	-1.24082173331136e-05	-0.58853948038966	1.40880521045227	0.000264530502625895	-0.000380006736404138	-0.00294933590472933	-0.050999586676811	-1.49906967838036	-0.00182978048769892	0.0142599236048716	-0.419267509650767	0.0796446828071861	5.02173277642625e-05	8.68903918813137e-05	397.630138476388	0	4.76297140347444	0	-0.743542386398605	0	1260.62844679192	0	-6.60568791552762	0	809.606300769741	0	32.6379562861359	0	1.40497113820314	0	20.5948330489507	0	2.31820354772813	0	1.11672453978568	0	-0.857247082864805	0	-13.2674374736936	0	-3.62647611908036	0	0	397.630138476388	0	4.76297140347444	0	-0.743542386398605	0	1260.62844679192	0	-6.60568791552762	0	809.606300769741	0	32.6379562861359	0	1.40497113820314	0	20.5948330489507	0	2.31820354772813	0	1.11672453978568	0	-0.857247082864805	0	-13.2674374736936	0	-3.62647611908036	5.13032828817193	6.06152118614979
398.594413898564	1.38250768575138	0.400601854416154	0.000480504850707226	8.76305077440545e-06	0.556478332164329	-1.93182098046859e-06	1.23647406938459e-05	-0.0010119949162602	-0.0016240900206724	0.000796048054581621	5.56652369711217e-05	0.0616384174350239	0.00248113674633512	0.439475347031285	-6.38913464061643e-06	4.73737442391127e-05	2.69466495224312e-05	-0.588831915461907	1.40863491581193	-0.00152425532888927	-3.38386162300185e-05	-0.00109299560317639	-0.0520378665298648	-1.4977473920987	-0.00054622650673388	0.0121245846389815	-0.419137743477386	0.0797549235457543	0.00013922357322343	7.57824631710427e-06	398.594413898564	0	6.64891513768719	0	-1.33806451503394	0	1264.39932560845	0	-7.92708362240609	0	810.279869849824	0	40.3278813036771	0	-1.52920616446052	0	22.0913985001801	0	1.54593206268386	0	1.97231555429678	0	-1.33288189828292	0	-14.3195280593766	0	-4.10097795992731	0	0	398.594413898564	0	6.64891513768719	0	-1.33806451503394	0	1264.39932560845	0	-7.92708362240609	0	810.279869849824	0	40.3278813036771	0	-1.52920616446052	0	22.0913985001801	0	1.54593206268386	0	1.97231555429678	0	-1.33288189828292	0	-14.3195280593766	0	-4.10097795992731	4.73844274021321	6.35055728101537
399.724477055177	-0.511343400859726	1.98438401680702	0.00183027308888213	0.000640864970344258	0.557706497922956	5.05043022866329e-05	0.00155968940229677	0.000351814445010413	-0.00169898219389606	0.00177587942975815	0.00190076937978209	0.060889924025568	0.00324008734487414	0.440565856696924	0.000890381091763762	0.00145353986302941	1.70361247999455e-07	-0.588707281020072	1.40745512216926	-0.00131103642192449	-6.97396266345013e-06	0.000578210837208788	-0.0516066831482756	-1.49546515806514	-6.51555977910854e-06	0.011424889512088	-0.418778427284102	0.0795548531991231	2.39459445307836e-05	1.75981371856756e-05	399.724477055177	0	7.1703149563485	0	0.214792015091022	0	1264.98537994947	0	-7.50278222016134	0	812.670432120603	0	40.9062137751029	0	-1.01244007704207	0	22.4308878462773	0	5.48297964148519	0	2.40344306395694	0	-0.344371335150187	0	-13.934204639389	0	-3.74340602875644	0	0	399.724477055177	0	7.1703149563485	0	0.214792015091022	0	1264.98537994947	0	-7.50278222016134	0	812.670432120603	0	40.9062137751029	0	-1.01244007704207	0	22.4308878462773	0	5.48297964148519	0	2.40344306395694	0	-0.344371335150187	0	-13.934204639389	0	-3.74340602875644	1.28276423433277	6.9147129067097
400.732989357205	-1.97541259424003	1.10934407547139	0.00270245318319649	0.000267140275168365	0.558360320774845	0.00104460854963814	0.000712041213306793	0.000988449196541897	-0.00212100014883581	0.00312216757271507	0.0016411125155024	0.0602420454428212	0.00307619978409464	0.441099237370911	0.000102576121738815	0.0012677617892738	3.33985360248602e-06	-0.588862390516888	1.40684714171817	-0.000693943659570044	-0.000328635695527166	0.00140955719232812	-0.0509843864276835	-1.49283122080382	5.91889855836192e-05	0.010907065300797	-0.418735875467939	0.0794028524659288	-1.74110284056919e-05	-1.03854319335186e-05	400.732989357205	0	5.86215589687644	0	1.95712581255804	0	1266.86582663802	0	-9.65397449906944	0	815.754345064702	0	38.002469194902	0	1.9454088820026	0	18.7923189333793	0	11.0512175601842	0	1.51795883467461	0	0.615428551420939	0	-15.1888951161807	0	-5.24934600384419	0	0	400.732989357205	0	5.86215589687644	0	1.95712581255804	0	1266.86582663802	0	-9.65397449906944	0	815.754345064702	0	38.002469194902	0	1.9454088820026	0	18.7923189333793	0	11.0512175601842	0	1.51795883467461	0	0.615428551420939	0	-15.1888951161807	0	-5.24934600384419	-1.9167954569588	6.57119960773996
401.805889149499	-2.48953857742423	-1.11736142672231	0.00313614475836999	9.7154161688929e-05	0.558784247768159	0.000222901663838591	0.00110884850855096	0.000989266943598736	-0.00168350569685925	0.00305421514589525	0.00199548861653776	0.0597646921293203	0.00298737371049897	0.441383377813209	0.000149897021141096	0.00152120857407552	-1.00724336313379e-05	-0.589047494261831	1.4066960484048	-8.07137804758624e-06	-0.000419630903413036	0.00225919446529461	-0.05145389886194	-1.49214782213944	0.000559034950032662	0.00994746124274262	-0.418583167712962	0.0793482214691941	5.18047591225824e-06	8.83975726448525e-06	401.805889149499	0	3.34733873594129	0	1.95205141491475	0	1272.78712162567	0	-9.53637173120315	0	816.219441840891	0	24.0013762256144	0	1.43112660239999	0	17.7213960091284	0	11.04508602361	0	0.759957368642162	0	0.61131528425395	0	-15.0863592857153	0	-5.31567440853955	0	0	401.805889149499	0	3.34733873594129	0	1.95205141491475	0	1272.78712162567	0	-9.53637173120315	0	816.219441840891	0	24.0013762256144	0	1.43112660239999	0	17.7213960091284	0	11.04508602361	0	0.759957368642162	0	0.61131528425395	0	-15.0863592857153	0	-5.31567440853955	-2.4462530757297	1.05882561745919
402.697425845223	-1.88658018886341	-1.99983130361874	0.00366197401583346	7.06918478527427e-07	0.559007072715891	0.000141799238962765	0.0015845686547922	0.00171376768122905	-0.00171259678913738	0.00228820400893121	0.000907759511053327	0.0591013253681529	0.0027768259560979	0.441531922569765	0.000179170487878104	0.00168709417568512	8.58902410707328e-06	-0.589323137507553	1.40613149684077	-5.72654819191298e-05	8.2500598591089e-05	0.00335073121442073	-0.0523189564921273	-1.49447273386277	-0.000431340217129146	0.00897619865281329	-0.41851277888733	0.0792783537546541	3.56651377455329e-05	6.64391862781109e-05	402.697425845223	0	1.33086837646466	0	0.439469975858419	0	1277.37631085826	0	-6.15383500202923	0	818.848891033203	0	13.495757782963	0	-6.18105833059094	0	11.9024987109191	0	6.37940791671703	0	0.0840523381792559	0	-0.241999307842942	0	-13.1528554941844	0	-4.14486084195032	0	0	402.697425845223	0	1.33086837646466	0	0.439469975858419	0	1277.37631085826	0	-6.15383500202923	0	818.848891033203	0	13.495757782963	0	-6.18105833059094	0	11.9024987109191	0	6.37940791671703	0	0.0840523381792559	0	-0.241999307842942	0	-13.1528554941844	0	-4.14486084195032	-0.34714806266328	-10.9746447306753
403.784187682151	-0.237498953831844	-0.729627394040151	0.0017976312391111	0.00043882543635729	0.560605677712048	0.000106304424736662	0.000361523899292435	-0.000364842063106825	-0.00222461350231556	0.00159297540365869	0.00242659508651076	0.0606316293662126	0.00336423039671296	0.442677259708939	3.65330030188293e-05	0.000228376537824509	-0.00109625776258312	-0.588504925747545	1.41477458093612	-2.03396086458322e-05	-0.000776872415212427	0.00100082536324695	-0.0523711415665585	-1.49606963743858	0.000893745264382196	0.00972907962102858	-0.417450491081312	0.0798261583493028	-0.00020489268363066	-0.000475653264802233	403.784187682151	0	0.116880845497913	0	-1.25061805815854	0	1278.9838762309	0	-4.06763094543087	0	821.638411171832	0	11.1546360396423	0	-9.09642299456767	0	8.20271768053897	0	1.57473488200934	0	-0.784735511655712	0	-1.25012852647977	0	-12.008240679821	0	-2.70116669962728	0	0	403.784187682151	0	0.116880845497913	0	-1.25061805815854	0	1278.9838762309	0	-4.06763094543087	0	821.638411171832	0	11.1546360396423	0	-9.09642299456767	0	8.20271768053897	0	1.57473488200934	0	-0.784735511655712	0	-1.25012852647977	0	-12.008240679821	0	-2.70116669962728	3.00202913731999	-12.7404276112985
404.986039795133	1.6978696812651	1.62473344385919	0.00153745129509258	0.000991184901266175	0.5619271308448	0.000498617676270605	0.00100177975120751	-4.69944179542243e-05	-0.00214821688698203	0.00131511615894741	0.00183126114496226	0.0599158711695859	0.00404470850500911	0.443843217093899	0.000217467876012578	0.000284277286815577	-0.000248444909687411	-0.588164821047312	1.41035058057236	-0.00170326218961893	-0.00313797231332269	-0.000318878253027189	-0.0533220928553524	-1.49895129671961	-0.00115434680194755	0.00882228634375424	-0.416701708656155	0.0793239198166612	-0.001393994535615	-0.00145053698130402	404.986039795133	0	1.05224718333326	0	-0.615925653220407	0	1280.09668391805	0	-3.09732520892705	0	822.563380396017	0	12.5976747018829	0	-7.79776731195893	0	9.38415892738521	0	2.63006752542059	0	-0.0673339565948204	0	-0.77551367471072	0	-11.2750978332373	0	-2.00461264922444	0	0	404.986039795133	0	1.05224718333326	0	-0.615925653220407	0	1280.09668391805	0	-3.09732520892705	0	822.563380396017	0	12.5976747018829	0	-7.79776731195893	0	9.38415892738521	0	2.63006752542059	0	-0.0673339565948204	0	-0.77551367471072	0	-11.2750978332373	0	-2.00461264922444	4.29137830348688	-8.45704344300851
405.859017578908	2.44353270207265	1.88600549309504	0.00106086178625428	0.00133760377050432	0.562821673271429	-0.000205654936260941	-3.84320571268024e-05	-0.000379525668699397	-0.0022087394614469	0.000209706249856706	0.000488537850739599	0.0594817495658153	0.00450160787604897	0.444611095420377	2.15549136942943e-05	-9.64609936610652e-06	-1.26986714077867e-05	-0.587345339242668	1.4093654704976	-0.00111743042728643	-0.00259064619525113	0.000151695340641806	-0.0531603400471872	-1.49607822308455	-0.00137524268205372	0.00897409312241013	-0.415733543771653	0.0790702162819257	-0.00096853551931532	-0.00109817185702381	405.859017578908	0	2.91822423720643	0	1.04701635599895	0	1284.12696989736	0	0.473456401443446	0	825.740198946472	0	21.3877042562541	0	-0.0541440324972953	0	16.234608861168	0	8.71508486100266	0	0.651396377834334	0	0.0448606050788193	0	-9.52595910623387	0	-0.642732991661242	0	0	405.859017578908	0	2.91822423720643	0	1.04701635599895	0	1284.12696989736	0	0.473456401443446	0	825.740198946472	0	21.3877042562541	0	-0.0541440324972953	0	16.234608861168	0	8.71508486100266	0	0.651396377834334	0	0.0448606050788193	0	-9.52595910623387	0	-0.642732991661242	3.38848155633677	2.80463292697331
406.82195111278	2.23843759894961	0.343984845862793	0.000711748189439659	0.00156325429662738	0.563611672239717	-9.32807590449581e-05	-9.21534426954466e-07	-6.57359846966161e-06	-0.00236513252602359	0.000172678549593494	0.000693547297371347	0.0592660352584766	0.0048585066426298	0.445230694008214	-1.07682594407461e-05	1.03532545737945e-05	1.57310279069395e-06	-0.586504402193051	1.40912077337607	-2.32016919902717e-05	-0.0025832530845975	-3.01612985209013e-05	-0.0521863345315147	-1.49455937571654	-0.00256210200135141	0.00939242064338997	-0.41480939932682	0.0788310068211537	-0.000724999191041338	-0.00136311196206741	406.82195111278	0	5.26202613725409	0	2.2342061908483	0	1289.83695392987	0	3.39135582077216	0	827.405027960295	0	35.3104209657116	0	7.12103317789463	0	20.3467745002879	0	11.2360316030094	0	1.27557810248618	0	0.862894414819433	0	-7.52178500772389	0	0.106087656040871	0	0	406.82195111278	0	5.26202613725409	0	2.2342061908483	0	1289.83695392987	0	3.39135582077216	0	827.405027960295	0	35.3104209657116	0	7.12103317789463	0	20.3467745002879	0	11.2360316030094	0	1.27557810248618	0	0.862894414819433	0	-7.52178500772389	0	0.106087656040871	2.01501958422612	12.5982805356691
407.971037990572	0.75160894439333	-1.77579734052606	9.1484511579053e-06	0.00132632493093966	0.563896134210051	1.09678506719292e-05	-3.35891713046984e-05	-5.25004640451838e-05	-0.00202090594463525	0.000645201781146816	0.000488643478784403	0.0585713576494753	0.00472943542786161	0.445397227899873	-2.70866788273211e-05	-8.47734945710438e-06	-0.000884241061188796	-0.586688488185129	1.41298437590863	-0.00272110999516488	0.000208822747104852	-0.00288536495571564	-0.0533706843758218	-1.49134772879285	-0.00608264338125026	0.00945029143270675	-0.414565323759787	0.0790068545127958	0.000729743038566217	0.000214367745533563	407.971037990572	0	7.07881939895063	0	1.28057346273782	0	1292.92757132324	0	2.19498644077285	0	828.654288965497	0	40.8644842704451	0	5.52953273636409	0	21.8181168974013	0	9.50028338277318	0	2.31860804876908	0	0.167916548876527	0	-8.43023908642774	0	-0.757550208788128	0	0	407.971037990572	0	7.07881939895063	0	1.28057346273782	0	1292.92757132324	0	2.19498644077285	0	828.654288965497	0	40.8644842704451	0	5.52953273636409	0	21.8181168974013	0	9.50028338277318	0	2.31860804876908	0	0.167916548876527	0	-8.43023908642774	0	-0.757550208788128	1.4826381750787	11.3403933736677
408.959362810992	-0.944176836489366	-1.64320301946148	-2.37164465139297e-05	0.00143433812467711	0.564499356052964	-1.28012647728922e-05	-0.000229136929270028	-0.000917368861625739	-0.00212956860993527	0.000254605938761857	0.000961270029852318	0.0597424421921062	0.00496042538952943	0.445658381815239	-4.46721078633657e-05	-0.00026454597267478	-0.000544480524425047	-0.585938680094769	1.41450660394689	-0.000872016074983105	-2.8011147079354e-05	-0.00551254903131216	-0.0529206578070651	-1.49291500908542	-0.0069253328235548	0.0117860626668144	-0.41367598339346	0.0786904292725772	1.87807034246985e-06	-0.000113912106977686	408.959362810992	0	6.97992417271944	0	-0.59723249580187	0	1293.17832461662	0	2.36406814471772	0	832.230896522112	0	40.7922851376214	0	5.07513463479072	0	21.5288781671711	0	2.67206747194903	0	2.23130785161646	0	-0.76314589332094	0	-8.33237492003446	0	-0.608236468455656	0	0	408.959362810992	0	6.97992417271944	0	-0.59723249580187	0	1293.17832461662	0	2.36406814471772	0	832.230896522112	0	40.7922851376214	0	5.07513463479072	0	21.5288781671711	0	2.67206747194903	0	2.23130785161646	0	-0.76314589332094	0	-8.33237492003446	0	-0.608236468455656	1.66695471266119	13.5245513895116
410.030377241541	-2.26808040207571	0.424218862604116	-5.17402275686115e-06	0.00154934889482858	0.564701324566161	0.000237598273455337	-7.63402800456682e-06	-0.000413779356977297	-0.00234755783419007	-2.27499665494043e-05	0.0013721348571486	0.0588901186997026	0.00522159183428629	0.445772822169512	-3.69427006937587e-06	-0.000153680671342265	1.368001476351e-05	-0.586228084898189	1.40700475139551	0.00220054974653103	5.70817645221118e-05	-0.00659037308519711	-0.0543934420939024	-1.49139990592929	-0.00645840547416655	0.0122301448944632	-0.413453827581285	0.0777112581891033	5.81643351553162e-05	-4.16459224635609e-05	410.030377241541	0	5.17514407267827	0	-1.33470587582735	0	1296.38016002221	0	3.35552987873656	0	833.140803460365	0	34.8706210032129	0	3.7066315384885	0	20.3382605186034	0	1.52863235856661	0	1.24552057535787	0	-1.32721945335627	0	-7.55602656291712	0	0.0930879202035829	0	0	410.030377241541	0	5.17514407267827	0	-1.33470587582735	0	1296.38016002221	0	3.35552987873656	0	833.140803460365	0	34.8706210032129	0	3.7066315384885	0	20.3382605186034	0	1.52863235856661	0	1.24552057535787	0	-1.32721945335627	0	-7.55602656291712	0	0.0930879202035829	1.0766568197162	12.8397010154107
410.981094380671	-2.43356437868648	1.90417020800907	2.30793723575332e-06	0.00153504968670573	0.564930746934851	1.29361850301208e-05	-0.000325471674007728	-0.000290668273876369	-0.00242471355795294	0.000421946747684578	0.00134020611573987	0.0590575711132762	0.00531670449535994	0.445806613431077	-4.36182729314194e-05	-8.74206416072283e-05	-4.11480099245136e-05	-0.586150375223252	1.40634113312448	-0.000233916758673266	0.00316577390485454	-0.00865074215341377	-0.0519372324995745	-1.49951650248513	-0.00253115928962669	0.013022257490748	-0.41335080691426	0.0773805694981618	0.00210103063454321	0.00012694558367776	410.981094380671	0	2.85406523614557	0	-0.114130147265749	0	1302.05060962529	0	0.353619803267748	0	834.890653981812	0	21.0086545414577	0	11.0924583907208	0	16.0180437270579	0	4.21905087190751	0	0.634159746495206	0	-0.499332259375943	0	-9.58685285350903	0	-0.67552549540829	0	0	410.981094380671	0	2.85406523614557	0	-0.114130147265749	0	1302.05060962529	0	0.353619803267748	0	834.890653981812	0	21.0086545414577	0	11.0924583907208	0	16.0180437270579	0	4.21905087190751	0	0.634159746495206	0	-0.499332259375943	0	-9.58685285350903	0	-0.67552549540829	-0.327992488903618	21.2572755083991
411.932014789019	-1.56002958578114	1.48471462657215	3.20982763910429e-05	0.00115911998077273	0.564911523729309	5.97414856370303e-05	-0.000755291125801632	6.92075433233035e-05	-0.00222507853098741	0.000664707478591796	0.000497563521348548	0.0593005199894011	0.00504243362666336	0.445593676875748	-5.28793720619973e-05	-9.82749582109734e-05	5.43039569481832e-05	-0.587097519952122	1.40391419189223	8.78039197333432e-06	0.00251193865854851	-0.00869959807074303	-0.0531408490851178	-1.49513749727287	-0.00353568598487741	0.0134955577291606	-0.413793644472272	0.0769233590421897	0.00181099993626664	-0.000287743236994165	411.932014789019	0	0.881927541498919	0	1.66192748801332	0	1306.20322893738	0	-3.36218904796917	0	838.228128128037	0	12.1426464418104	0	18.9766712619372	0	8.98001137377177	0	10.5250690656941	0	-0.171352398095496	0	0.400169035841651	0	-11.4451701370453	0	-2.16735783394471	0	0	411.932014789019	0	0.881927541498919	0	1.66192748801332	0	1306.20322893738	0	-3.36218904796917	0	838.228128128037	0	12.1426464418104	0	18.9766712619372	0	8.98001137377177	0	10.5250690656941	0	-0.171352398095496	0	0.400169035841651	0	-11.4451701370453	0	-2.16735783394471	-1.24463097614468	28.0429713172335
413.047830510284	0.267423350912317	-0.764757877353739	-0.000513217619656531	0.00101095387835201	0.564032309232833	4.06632619256057e-06	-0.000509741727667121	-2.81866394235922e-06	-0.00200238381506671	0.000308005977825545	0.000570150540127564	0.0591430737040446	0.00500154255992571	0.444561940627592	-2.81874319428279e-05	-2.05159667168735e-05	0.00142756739609359	-0.589532748076859	1.4081952255002	-8.21905160184532e-07	0.00254330491264328	-0.00775574429845901	-0.0521332457902912	-1.49621636834711	-0.00208523896353909	0.0128054330869044	-0.415911496213108	0.0772420836587943	0.00135869634057744	-0.000194148241128094	413.047830510284	0	0.12027864246243	0	2.12365444192615	0	1307.04022373473	0	-4.07389376629215	0	838.915123794633	0	11.152232404592	0	19.8461726323573	0	8.20677020359505	0	11.1885639126153	0	-0.781029006335317	0	0.75975511801989	0	-12.0124836005094	0	-2.70738354272153	0	0	413.047830510284	0	0.12027864246243	0	2.12365444192615	0	1307.04022373473	0	-4.07389376629215	0	838.915123794633	0	11.152232404592	0	19.8461726323573	0	8.20677020359505	0	11.1885639126153	0	-0.781029006335317	0	0.75975511801989	0	-12.0124836005094	0	-2.70738354272153	0.132521401289443	25.6391587132799
414.121270765153	1.89189663274372	-1.99927967090164	-3.55492895178101e-05	0.000670226463996954	0.5630829551975	-4.43800054342171e-05	-0.00045289245206621	-3.33672958377917e-05	-0.00194769974591116	0.000808065160234757	0.000860912574677542	0.0597188684858314	0.00479417026544559	0.443378333709479	-2.63261859386812e-05	3.12013813847054e-06	0.00134755004745805	-0.590848619691282	1.41078114293418	0.000651664131102958	0.00255955107374696	-0.00674833590040808	-0.0519721640225808	-1.49929857726783	-0.000159024113622007	0.0122430777056764	-0.41692734303088	0.0773776031139999	0.00135235742248355	-0.000128821045171805	414.121270765153	0	1.33700585795337	0	0.439097224350265	0	1308.66036544957	0	-6.17070454988775	0	841.709102579514	0	13.5196222679845	0	16.9046904775726	0	11.9312805340481	0	6.36381163228453	0	0.0868764379751544	0	-0.240254075199244	0	-13.1606810201493	0	-4.15447883554033	0	0	414.121270765153	0	1.33700585795337	0	0.439097224350265	0	1308.66036544957	0	-6.17070454988775	0	841.709102579514	0	13.5196222679845	0	16.9046904775726	0	11.9312805340481	0	6.36381163228453	0	0.0868764379751544	0	-0.240254075199244	0	-13.1606810201493	0	-4.15447883554033	3.43175892862932	23.7519728802435
415.192003406773	2.49849123496196	-0.760673221996459	-1.4818948434076e-05	0.000400690798179067	0.562235308174753	-1.54107352119163e-07	-0.00015845359348222	-1.20271047881228e-05	-0.00168472208060326	0.00113933978143459	0.000994182187036596	0.0600341053711446	0.00461775388594811	0.442327183081167	-1.86554566325442e-06	-1.45509438533018e-05	0.00116947799124085	-0.592122861078785	1.41600668810364	0.00233949823230064	0.001138844094531	-0.00545530712676354	-0.0503199764462603	-1.50081972683177	-0.000551279848958021	0.0135717522088798	-0.418063043578359	0.0775240870750458	0.000363856852098351	4.80731737856448e-05	415.192003406773	0	3.80388535000439	0	-1.23709009893594	0	1314.37987434155	0	-9.9675530949686	0	844.484211822138	0	26.85847609215	0	8.24699816906492	0	18.1254167010802	0	1.57808083079134	0	0.868735573252285	0	-1.23721619324201	0	-15.4555171230278	0	-5.42026334667713	0	0	415.192003406773	0	3.80388535000439	0	-1.23709009893594	0	1314.37987434155	0	-9.9675530949686	0	844.484211822138	0	26.85847609215	0	8.24699816906492	0	18.1254167010802	0	1.57808083079134	0	0.868735573252285	0	-1.23721619324201	0	-15.4555171230278	0	-5.42026334667713	5.73445166379646	17.0011233523815
416.462576578548	1.50194507618205	1.69031115655261	-2.27431839387601e-05	5.083003477196e-06	0.561460550079371	-7.84506990898479e-06	-0.000186196129870979	-1.78523980173499e-06	-0.0016283553599346	0.00108228674547928	0.00134944610795673	0.0610929497020897	0.00431141740721868	0.441211621844608	-5.71360583807513e-06	-7.35283869736785e-06	0.000516402547689105	-0.593333057767308	1.41274906145784	0.00113333095695956	-4.48395832002994e-06	-0.00635898284724676	-0.0516874043554553	-1.50331890458026	-0.0023563231937116	0.0149116523831204	-0.418742186742702	0.0768123894985743	-0.000155285108109961	-0.000137822729995245	416.462576578548	0	6.52685579020609	0	-0.527730644872612	0	1320.32871914032	0	-8.71490686947192	0	845.562851716226	0	40.0743274596653	0	10.4473340150869	0	20.1207319483234	0	2.86831521431771	0	1.88832452047986	0	-0.72190623724055	0	-14.5403798548142	0	-4.72057307183478	0	0	416.462576578548	0	6.52685579020609	0	-0.527730644872612	0	1320.32871914032	0	-8.71490686947192	0	845.562851716226	0	40.0743274596653	0	10.4473340150869	0	20.1207319483234	0	2.86831521431771	0	1.88832452047986	0	-0.72190623724055	0	-14.5403798548142	0	-4.72057307183478	4.04798862284401	24.4102403831392
417.422002866538	-0.0679111918718534	1.7628980912778	1.5658859859562e-05	2.36289000871168e-05	0.560651454358681	-5.60502309565343e-06	1.24429335575825e-05	0.000225322342332634	-0.00174687116824858	0.000684029947420131	0.00103889705867066	0.0614870599606955	0.00382706395686392	0.440212188645351	-2.68169926523305e-06	-1.02175568249809e-05	0.000477757668118907	-0.593639331866466	1.41034391676178	0.00154616334765307	1.00915214453513e-05	-0.00627063502188415	-0.0508714745827091	-1.50208308619634	-0.0025177692436566	0.0156342936493523	-0.418921174233151	0.0763295118452039	-6.02633709838954e-06	-9.49806140422039e-06	417.422002866538	0	7.24171724041464	0	1.30215384090959	0	1321.06151913559	0	-7.35981947697989	0	849.059745194156	0	40.9119271327026	0	11.818300457126	0	22.6956931936486	0	9.56339574832744	0	2.47385757034209	0	0.180487500936496	0	-13.865878610578	0	-3.60501318089964	0	0	417.422002866538	0	7.24171724041464	0	1.30215384090959	0	1321.06151913559	0	-7.35981947697989	0	849.059745194156	0	40.9119271327026	0	11.818300457126	0	22.6956931936486	0	9.56339574832744	0	2.47385757034209	0	0.180487500936496	0	-13.865878610578	0	-3.60501318089964	0.636154156772034	24.5240982120133
418.474943597173	-1.73019921777197	-0.154943497016139	-9.72614092372823e-06	0.000105118187844877	0.559556835670587	-0.000161447158055173	1.07785224203994e-05	0.000144732062147224	-0.00135410081544389	0.000655637834182787	0.000443076992420094	0.0617753213634323	0.00368082668343067	0.438930391132223	1.68259703830121e-06	1.93152016724e-05	0.00119789143786775	-0.595339426707272	1.4091901570604	0.00272463197312938	5.8923408025679e-05	-0.00602584522088755	-0.0518899111144365	-1.50251389893038	-0.00230070683165561	0.0155570875694762	-0.420174074285628	0.0760700802736609	-1.23147714639602e-05	1.83193547058789e-05	418.474943597173	0	6.24921438172207	0	2.25737388619626	0	1322.24456403231	0	-7.97244628395113	0	850.26595013472	0	39.3430284252329	0	12.3488406855153	0	22.0631463117379	0	11.2330233974993	0	1.71741444138328	0	0.886407449453061	0	-14.3644094878325	0	-4.13384728495449	0	0	418.474943597173	0	6.24921438172207	0	2.25737388619626	0	1322.24456403231	0	-7.97244628395113	0	850.26595013472	0	39.3430284252329	0	12.3488406855153	0	22.0631463117379	0	11.2330233974993	0	1.71741444138328	0	0.886407449453061	0	-14.3644094878325	0	-4.13384728495449	-1.96959367359924	20.9799110350807
419.646817884792	-2.49948734951599	-1.95859876065394	-9.51560511103169e-06	-6.54074558862314e-07	0.558493231422659	9.8361215530537e-05	0.000138081804066268	0.000453256321736813	-0.00178282916375709	0.00025318543351501	-5.24455856453808e-06	0.0620244269575476	0.00323591463061521	0.437663723099747	3.30298288944628e-05	4.14058261173055e-05	0.00109353324994288	-0.59638873950353	1.40564527265251	0.00225747833336797	-0.00111958378187498	-0.00669882424005772	-0.0507036591107201	-1.5000007728537	-0.000717150609832383	0.0156378369658428	-0.421048181612294	0.0755272957839411	-0.000850552805936798	-4.5887691191442e-06	419.646817884792	0	3.62183057628645	0	0.810619356468956	0	1328.19828218889	0	-4.58240771908435	0	852.395430647304	0	25.7210480955321	0	4.36076038121162	0	16.9640345127232	0	7.8265137108772	0	0.825154871811606	0	-0.0686267311857344	0	-12.1635782062127	0	-3.11459723641895	0	0	419.646817884792	0	3.62183057628645	0	0.810619356468956	0	1328.19828218889	0	-4.58240771908435	0	852.395430647304	0	25.7210480955321	0	4.36076038121162	0	16.9640345127232	0	7.8265137108772	0	0.825154871811606	0	-0.0686267311857344	0	-12.1635782062127	0	-3.11459723641895	-1.31264376815553	6.74716304955124
420.477599894627	-2.07017114741696	-1.5150808626054	-3.6024731524949e-06	2.47387778853214e-05	0.55801274187739	-0.000143973344877085	0.000363381314679484	0.000580694123200765	-0.00117305165910521	0.000523336478354922	0.000146568559195225	0.0623940345374771	0.00302587969489047	0.437005946357618	-2.66019460598898e-06	6.24366317124344e-06	0.000973533983024319	-0.59702262194624	1.40419806786684	0.0028779136128469	-0.00113203145781244	-0.00638269007768558	-0.0506187811302729	-1.49788557181011	-0.000875405423674268	0.0163902682217145	-0.421481325384862	0.0751563937792577	-0.000746294909652361	-9.35868538434312e-06	420.477599894627	0	1.6683560600003	0	-0.742012933728063	0	1332.80526500358	0	-0.916664705523281	0	855.314082224401	0	14.8252065232226	0	-4.3179474905524	0	10.0472280445537	0	2.31078588295033	0	0.239829982394807	0	-0.854585967116898	0	-10.318978904306	0	-2.03063950808694	0	0	420.477599894627	0	1.6683560600003	0	-0.742012933728063	0	1332.80526500358	0	-0.916664705523281	0	855.314082224401	0	14.8252065232226	0	-4.3179474905524	0	10.0472280445537	0	2.31078588295033	0	0.239829982394807	0	-0.854585967116898	0	-10.318978904306	0	-2.03063950808694	0.653229165545838	-5.43874321978961
421.513530775437	-0.620540401185254	0.553942039074895	-0.000183269504058395	0.000276183065712017	0.557519565921699	-0.000596160274982967	0.000328507985823857	0.000667601773830216	-0.00116140468422046	0.000396920001826832	3.11282702635636e-06	0.0624154368458896	0.00319699942347904	0.436350312885255	4.85525831747755e-05	2.04840944724605e-05	0.000965448374073692	-0.597970724661095	1.40023030964645	0.00353528711399788	-0.0016172118344889	-0.00588807226208591	-0.0505779435985981	-1.49661090334062	-0.000457323787550549	0.0170887468979217	-0.422162361043591	0.0745152278113838	-0.000863042803854647	-1.77725565038175e-05	421.513530775437	0	0.210253527472419	0	-1.30198973624188	0	1335.04297716443	0	0.139383558390648	0	856.004018663722	0	11.1673296658651	0	-6.26412778946132	0	8.80858923259884	0	1.54651165219788	0	-0.693650630765803	0	-1.29699774530057	0	-9.48601697928226	0	-1.47672875167326	0	0	421.513530775437	0	0.210253527472419	0	-1.30198973624188	0	1335.04297716443	0	0.139383558390648	0	856.004018663722	0	11.1673296658651	0	-6.26412778946132	0	8.80858923259884	0	1.54651165219788	0	-0.693650630765803	0	-1.29699774530057	0	-9.48601697928226	0	-1.47672875167326	2.66705193154862	-6.91056787691958
422.585780701843	1.19852608560222	1.98721281691257	-8.76761537038452e-05	0.000235015795141265	0.557502424348313	-0.000635493377418229	0.000620736261815171	0.00129264564218153	-0.00127876317869301	-3.16218303221635e-05	-0.00019230249209675	0.0635407237992187	0.00324506523452294	0.435990785385228	-4.55082697046668e-07	-4.11172644119627e-05	0.00155342282921219	-0.598378920732145	1.39843345204693	0.00321414629593276	-0.00240135264262854	-0.00423855737415471	-0.0506136036526036	-1.4969381232747	-0.000193222561698762	0.0173054541684202	-0.422315078974467	0.074141631898719	-0.00124349978509029	-8.13471518231643e-05	422.585780701843	0	0.537315250841882	0	0.244181463434366	0	1335.44427348508	0	0.85258303848955	0	858.432626539093	0	11.4676924970072	0	-5.5618970022439	0	10.212103434346	0	5.58342633745518	0	-0.41416439136203	0	-0.32862589568958	0	-9.14576157339223	0	-0.858613019331004	0	0	422.585780701843	0	0.537315250841882	0	0.244181463434366	0	1335.44427348508	0	0.85258303848955	0	858.432626539093	0	11.4676924970072	0	-5.5618970022439	0	10.212103434346	0	5.58342633745518	0	-0.41416439136203	0	-0.32862589568958	0	-9.14576157339223	0	-0.858613019331004	2.9334022945973	-6.40201916740991
423.447815137671	2.23246548324706	1.33958700638452	-6.5448277569809e-06	1.03550517474333e-05	0.557241209145028	-0.000394225053007661	0.000132913574373986	0.00124206118948407	-0.000630036924214878	-1.8574112464601e-05	-3.85724539828297e-05	0.0631984840734422	0.0030210429810497	0.435626042434646	1.10167679525117e-05	-3.83495899092586e-06	0.00182664278046993	-0.598777740689155	1.39807831161805	0.00167695633220292	-0.00414962158032014	-0.00365518072761364	-0.050962785675875	-1.49763865644797	-0.00063524376795719	0.0176114707327167	-0.42245093387764	0.0739284833920764	-0.00197679912756189	-0.000261791393534715	423.447815137671	0	2.06265736749778	0	1.79572184070275	0	1338.22162104386	0	3.55011417005192	0	861.259488599793	0	16.6542094313466	0	-0.73462943777933	0	15.0464455573393	0	10.7897345039106	0	0.392896076698847	0	0.494117644473697	0	-7.68142499629686	0	0.60424193646369	0	0	423.447815137671	0	2.06265736749778	0	1.79572184070275	0	1338.22162104386	0	3.55011417005192	0	861.259488599793	0	16.6542094313466	0	-0.73462943777933	0	15.0464455573393	0	10.7897345039106	0	0.392896076698847	0	0.494117644473697	0	-7.68142499629686	0	0.60424193646369	2.42144021635426	-0.596502241643987
424.319524339634	2.47416805968647	-0.446440881830127	-1.15174316881008e-05	9.16022707499576e-06	0.556953991300013	-0.000722664887587202	6.60318709819958e-06	0.00137089487242218	-0.00120649430550339	3.05782576590585e-05	9.9793773283621e-06	0.0632737681068494	0.0028260447517443	0.435183868838575	9.47744963570739e-06	1.80222990885188e-05	0.00257438949915455	-0.59881859731257	1.39570268102499	0.00363603710190345	-0.00389170635078302	-0.00224691696778782	-0.0493431754316169	-1.49654766147021	-0.00132082342654425	0.0171287400840124	-0.422468899181851	0.0736277262833418	-0.00134703370297098	-3.22584901536802e-06	424.319524339634	0	4.18008740838136	0	2.21847563090987	0	1343.3702827025	0	4.54544148694585	0	861.703963769478	0	29.1859641410254	0	1.61081821043026	0	16.0893464694239	0	11.2266324547984	0	0.960997103648033	0	0.848421204733795	0	-6.84521487945205	0	0.902983899461096	0	0	424.319524339634	0	4.18008740838136	0	2.21847563090987	0	1343.3702827025	0	4.54544148694585	0	861.703963769478	0	29.1859641410254	0	1.61081821043026	0	16.0893464694239	0	11.2266324547984	0	0.960997103648033	0	0.848421204733795	0	-6.84521487945205	0	0.902983899461096	2.25742795741852	2.61387398498448
425.242796543544	1.76098734502494	-1.89204208498797	1.03694548733208e-05	3.63093756858026e-05	0.556923557292752	-0.00105714005640612	0.000448301368609129	0.00110358571611956	-0.00117035316686634	0.00054685035240275	-0.000329662969885818	0.0634188911060614	0.00257763605856499	0.434973382326885	9.54733667433784e-05	-4.23081348835925e-06	0.00257370281944356	-0.599134557720231	1.39327783307814	0.00287958730185363	-0.00361056664577096	-0.00179686288984419	-0.0506365523447365	-1.49262140486097	-0.00324835269442655	0.0167525538402184	-0.422398388014839	0.0732915389432943	-0.000791053691732963	-5.32327315706177e-06	425.242796543544	0	6.20585336762284	0	1.03534989785137	0	1347.85581685666	0	2.02920790494923	0	863.388955586312	0	39.2030054197625	0	-3.79060217097626	0	19.5843915614658	0	8.65677069051463	0	1.69385862921102	0	0.0412008376629213	0	-8.59391924288806	0	-0.0808110638850428	0	0	425.242796543544	0	6.20585336762284	0	1.03534989785137	0	1347.85581685666	0	2.02920790494923	0	863.388955586312	0	39.2030054197625	0	-3.79060217097626	0	19.5843915614658	0	8.65677069051463	0	1.69385862921102	0	0.0412008376629213	0	-8.59391924288806	0	-0.0808110638850428	2.74340404501439	-3.12272266201843
426.298875168176	0.103753371638928	-1.35045491990036	-6.57773693305347e-05	1.38244032241087e-05	0.55695339442383	-0.00121544433913142	7.16585871279548e-05	0.00216852130941765	-0.00118371042429928	0.000702880530329507	-6.42677770555525e-05	0.0629313771842997	0.00246673912310599	0.434870666696543	5.7012714832196e-05	3.40149505415577e-05	0.00197315132537595	-0.599131520339177	1.39935737718594	0.00224455850560134	-0.00378864816845744	-0.00259158487744599	-0.0495229992521445	-1.49599137168993	-0.00464220323224781	0.018720175804589	-0.422304102580533	0.0734375005850974	-0.000487706290405056	-3.08054519343528e-05	426.298875168176	0	7.23872503193507	0	-0.898423120390231	0	1349.11266083757	0	0.0542921064322179	0	866.966386544023	0	40.9013271108726	0	-6.23200653771522	0	23.375350117722	0	1.9796620038289	0	2.4721673643393	0	-0.961494865352158	0	-9.56010466610753	0	-1.55865590108091	0	0	426.298875168176	0	7.23872503193507	0	-0.898423120390231	0	1349.11266083757	0	0.0542921064322179	0	866.966386544023	0	40.9013271108726	0	-6.23200653771522	0	23.375350117722	0	1.9796620038289	0	2.4721673643393	0	-0.961494865352158	0	-9.56010466610753	0	-1.55865590108091	3.00842961331459	-2.29270627925413
427.289707298314	-1.51573362077993	0.688369967624533	-0.00129335924620337	0.000784471293552913	0.5579517592961	-0.00152669145832942	7.08289875246346e-05	0.00176800890768754	-0.00104777251899255	1.82316117861655e-06	-2.29180943975139e-05	0.0627599630098664	0.00323830512202307	0.435690274140409	6.02430669455593e-06	1.56742934513577e-06	0.000503604356280831	-0.598966264161612	1.40516119950538	0.00278598224971698	-0.00430225570787898	-0.00288371918317611	-0.050211106767089	-1.49565593556311	-0.00420332232270541	0.0168806293680713	-0.421842551104417	0.0740786973509861	-0.000285239451367234	-0.000281975299110573	427.289707298314	0	6.50874203329226	0	-1.26328706083588	0	1349.8707358221	0	0.0426356635123879	0	867.459061196874	0	40.0263492332082	0	-6.10142741327904	0	23.2149317783371	0	1.55012381129648	0	1.87708346248837	0	-1.25928952914698	0	-9.57614169590087	0	-1.53491702874913	0	0	427.289707298314	0	6.50874203329226	0	-1.26328706083588	0	1349.8707358221	0	0.0426356635123879	0	867.459061196874	0	40.0263492332082	0	-6.10142741327904	0	23.2149317783371	0	1.55012381129648	0	1.87708346248837	0	-1.25928952914698	0	-9.57614169590087	0	-1.53491702874913	1.7658691042506	-0.246596999927789
428.242557091766	-2.42117271819307	1.96885548332594	-0.00112904429215206	0.000489175882139964	0.558603732179002	-0.000869283974488665	-0.000183521873160578	0.00169308807878781	-0.00106184101627866	0.000503892075699513	0.000174156611976133	0.0623410580966569	0.00308012165618838	0.436209357437648	-1.62241936707429e-05	-1.64742954127014e-05	-6.47139273862087e-07	-0.59878341537601	1.40703874379463	-2.70308823460177e-05	-0.0011103525386952	-0.0045801328558519	-0.0481497324865045	-1.50418075687881	-0.00182617235243388	0.0158318726812555	-0.421714473621298	0.0742457579519368	0.000774815662385904	7.6281925102936e-05	428.242557091766	0	4.56070685316483	0	0.132356372008338	0	1353.92075696135	0	-2.90744415634803	0	869.642393551066	0	31.4768130969241	0	0.217076874155142	0	18.4820344436266	0	5.13380520691661	0	1.05923852036695	0	-0.379014875249165	0	-11.3923188592501	0	-2.69368673860377	0	0	428.242557091766	0	4.56070685316483	0	0.132356372008338	0	1353.92075696135	0	-2.90744415634803	0	869.642393551066	0	31.4768130969241	0	0.217076874155142	0	18.4820344436266	0	5.13380520691661	0	1.05923852036695	0	-0.379014875249165	0	-11.3923188592501	0	-2.69368673860377	-0.548678645600419	6.48392164839384
429.220265264238	-2.2696965344072	1.23822985604596	-0.000672399864605117	6.15228530334371e-07	0.559219465479976	7.21293621781403e-05	-0.000188919194279862	0.00182394019207022	-0.00199985279245512	0.000920260134839797	1.32193639054185e-06	0.062261194257041	0.0027723239545105	0.436639727435743	-6.99504840571334e-05	-4.79038885765154e-05	-9.32900554567951e-06	-0.599618674532229	1.411365873795	4.44196318673724e-07	-1.57804967477763e-05	-0.00533342266729578	-0.0486866767097576	-1.4995873680707	-0.00105069549746217	0.0142747093281807	-0.422175181511549	0.0747058858701607	2.74783145410038e-05	-2.68903880967729e-05	429.220265264238	0	2.17358618285074	0	1.87131434108857	0	1359.75274807116	0	-7.16581109798416	0	872.786771871803	0	17.2198177755334	0	10.6505860114094	0	10.7631540615829	0	10.8998109096523	0	0.430579810997937	0	0.552413626542048	0	-13.6654172488298	0	-3.80248978615348	0	0	429.220265264238	0	2.17358618285074	0	1.87131434108857	0	1359.75274807116	0	-7.16581109798416	0	872.786771871803	0	17.2198177755334	0	10.6505860114094	0	10.7631540615829	0	10.8998109096523	0	0.430579810997937	0	0.552413626542048	0	-13.6654172488298	0	-3.80248978615348	-2.15528301876052	16.4239854248643
430.354730314808	-0.846999641599053	-1.09897091989692	-0.000921884521834806	0.000297343992326482	0.559846362757296	-0.000287128246209009	-0.000373436605239416	0.000255522420756017	-0.00133712022655423	0.00139721885002749	0.000176562269249841	0.061241246379885	0.00269165482548646	0.437193141290462	-0.000293300259470294	-0.000309453163556308	-5.42182658116638e-06	-0.600833027740156	1.41419685416752	0.0031253455752356	0.000808884855553736	-0.00708097598671422	-0.0498892133431775	-1.49963227203569	1.8496390514921e-05	0.0126234187573893	-0.422828428087371	0.0750194133293309	3.15499453750953e-05	-5.74179376883267e-05	430.354730314808	0	0.30738682574695	0	1.96485283517725	0	1363.01987097844	0	-7.64623617854806	0	873.339168422609	0	11.2167171205412	0	11.9711239061522	0	9.82231460208586	0	11.0267805355931	0	-0.604754977571365	0	0.62619679409227	0	-14.0694823752854	0	-3.87563581718782	0	0	430.354730314808	0	0.30738682574695	0	1.96485283517725	0	1363.01987097844	0	-7.64623617854806	0	873.339168422609	0	11.2167171205412	0	11.9711239061522	0	9.82231460208586	0	11.0267805355931	0	-0.604754977571365	0	0.62619679409227	0	-14.0694823752854	0	-3.87563581718782	-0.828888115894997	14.0549424739217
431.438073790443	1.00566388712784	-1.95929958485098	-0.00188278666567825	0.000686545798423954	0.560683043546774	-0.000103527249056328	-0.00169171467436969	-0.000123682045686292	-0.00187013044862375	0.00223395498504553	0.00207052702824524	0.05961877611204	0.00327766031862119	0.438014605417383	-0.00087009960518242	-0.00167866425370007	-5.96054285049702e-06	-0.600254944503123	1.41505583591513	0.00268815987989959	-9.78093081231406e-06	-0.00856495351685144	-0.0495564697179817	-1.49677639209928	0.00100435747864317	0.00975108841183573	-0.422003434332439	0.0752881289282684	3.73250084863117e-06	-0.000561145752503945	431.438073790443	0	0.398376238429321	0	0.0806326295071209	0	1363.3441622089	0	-7.95350673231254	0	876.695976216285	0	11.2952399755447	0	11.4091305121064	0	10.5977510386804	0	4.9292068583331	0	-0.526293856645678	0	-0.402622220783991	0	-14.1434192958232	0	-4.14919371358642	0	0	431.438073790443	0	0.398376238429321	0	0.0806326295071209	0	1363.3441622089	0	-7.95350673231254	0	876.695976216285	0	11.2952399755447	0	11.4091305121064	0	10.5977510386804	0	4.9292068583331	0	-0.526293856645678	0	-0.402622220783991	0	-14.1434192958232	0	-4.14919371358642	2.90611391278647	15.2864068275172
432.527339579086	2.30825625484887	-0.339916818692864	-0.00271346661476962	0.000321472091765415	0.561490059144827	-0.000422094812356823	-0.000996813518374544	-0.000956716784051041	-0.00148219497111225	0.00319372351670229	0.00187960143752005	0.0596406615514115	0.0030327457689346	0.438596380134167	-0.00017145729249	-0.00147212530127436	1.5423480569878e-05	-0.600631925033311	1.41812033689045	0.00158705642714917	0.00078052413096321	-0.0106228682634151	-0.0490326604278865	-1.49438598434003	0.00207117871148889	0.00850394171849929	-0.422114176895228	0.0755534388953934	1.60964778154598e-06	-1.86808778518182e-05	432.527339579086	0	2.29525152343029	0	-1.34790995357642	0	1366.80617719862	0	-10.2460203303293	0	878.825271304194	0	17.8611906454715	0	7.54572256105536	0	13.8108788393851	0	1.51364956246102	0	0.47022397893184	0	-1.33824601175967	0	-15.7187830662413	0	-5.48666574931299	0	0	432.527339579086	0	2.29525152343029	0	-1.34790995357642	0	1366.80617719862	0	-10.2460203303293	0	878.825271304194	0	17.8611906454715	0	7.54572256105536	0	13.8108788393851	0	1.51364956246102	0	0.47022397893184	0	-1.33824601175967	0	-15.7187830662413	0	-5.48666574931299	5.64294551523159	15.1621275790662
433.732564134339	2.25181151266706	1.82893551537076	-0.00338824923435712	8.79169408159073e-06	0.561921015823964	-0.000359040699234677	-0.0014585376931864	-0.00141270496492408	-0.00194381217437287	0.00254583928911217	0.00174494232905135	0.0590988540329804	0.0028598527835505	0.43887319617193	-0.000181651615906237	-0.00170929162455349	-1.70858026890879e-06	-0.601088236801023	1.41892756672165	0.00189712600316242	-4.35962712172644e-05	-0.0121136392302747	-0.0503784902096693	-1.4971250811763	0.00155798072656518	0.00779043625172139	-0.422091296783899	0.0755179356496023	-1.99579496325899e-06	-5.2015962690947e-05	433.732564134339	0	5.2185617614493	0	-0.291599775706785	0	1373.90224186109	0	-7.69196188068948	0	880.257466321799	0	35.0992510111475	0	13.7271888171892	0	17.2435064367102	0	3.57904174739845	0	1.25952360279745	0	-0.587273770637021	0	-13.8928007724043	0	-4.78924839909044	0	0	433.732564134339	0	5.2185617614493	0	-0.291599775706785	0	1373.90224186109	0	-7.69196188068948	0	880.257466321799	0	35.0992510111475	0	13.7271888171892	0	17.2435064367102	0	3.57904174739845	0	1.25952360279745	0	-0.587273770637021	0	-13.8928007724043	0	-4.78924839909044	4.55384626497416	27.944944215963
434.835980677558	0.858233543052777	1.39854325334307	-0.00297788376257866	0.000332343272333524	0.562939922132149	-4.33840387413424e-05	-0.000747194238412809	1.6446980659574e-05	-0.00174615472472267	0.00274844255370626	0.00265144152934059	0.0605053909212139	0.00312532713380733	0.439473493247285	4.28688724795024e-06	-0.000857763184749253	0.000177995843951177	-0.600735581892828	1.42137022489092	0.00225083395385862	0.000268632970705729	-0.0117033470810203	-0.0501042125481166	-1.49631788347908	0.0024531234004399	0.00801513372910076	-0.421519747482715	0.0755344539891902	-2.2172716500254e-06	1.93322612776538e-05	434.835980677558	0	7.02444660497761	0	1.74518607883764	0	1377.04144567889	0	-4.29711899137222	0	884.047231646652	0	40.820358103732	0	19.7020777228635	0	23.661206196941	0	10.6799106409401	0	2.27103329266602	0	0.460026691144339	0	-12.1898176263195	0	-2.91606526054941	0	0	434.835980677558	0	7.02444660497761	0	1.74518607883764	0	1377.04144567889	0	-4.29711899137222	0	884.047231646652	0	40.820358103732	0	19.7020777228635	0	23.661206196941	0	10.6799106409401	0	2.27103329266602	0	0.460026691144339	0	-12.1898176263195	0	-2.91606526054941	1.12591341392334	35.2453294224036
435.837157191495	-0.862223315537447	-0.643837585363052	-0.00142352215351674	0.000668173360027166	0.564260822976554	-6.47031057547999e-05	-0.000639882705906908	-1.70586459173596e-05	-0.00209361443134602	0.00112902719409548	0.00201457102830025	0.0597757232036826	0.00364022579710579	0.44067043820844	-1.79058203527593e-05	-0.000223665696470773	0.00117104363788918	-0.600357765901999	1.42429527592941	0.00198103399496942	0.000301350244050738	-0.0109236863721675	-0.0500614556942926	-1.49681385528261	0.00169100937731083	0.00720410957123232	-0.420914670909983	0.0757538861468223	3.36925742078381e-05	1.91117448785896e-05	435.837157191495	0	7.02251459211582	0	2.16660153077562	0	1377.29283500253	0	-3.99605732646832	0	884.58752543684	0	40.8189172523867	0	19.8023741264003	0	23.9038942425219	0	11.1942317951068	0	2.26933275022996	0	0.801443304188744	0	-11.9414700411981	0	-2.63676444892631	0	0	435.837157191495	0	7.02251459211582	0	2.16660153077562	0	1377.29283500253	0	-3.99605732646832	0	884.58752543684	0	40.8189172523867	0	19.8023741264003	0	23.9038942425219	0	11.1942317951068	0	2.26933275022996	0	0.801443304188744	0	-11.9414700411981	0	-2.63676444892631	-1.01591476835364	32.7140744359182
437.002335366059	-2.2987427603645	-1.9983233012287	-0.000918598702077473	0.00108379688167759	0.565512130589108	0.000475651791837255	0.000130772105391899	0.000487913200977342	-0.00249990740347745	-1.90756487023768e-05	0.000507313446573897	0.0588877427701161	0.00424703207180798	0.441793329409587	5.92491304262444e-07	7.6657971426667e-06	0.00129711514999341	-0.599984181149701	1.42550094839033	0.00301604667110846	0.00194725928684141	-0.00980414404079248	-0.0506646928719248	-1.49984127766724	-0.000160522751169139	0.0066737666736329	-0.420197053034679	0.0757450096369084	0.000651876259674494	0.000286045550658002	437.002335366059	0	5.0722067859936	0	0.375092405097426	0	1380.76409443638	0	-0.796223278389693	0	887.541595923362	0	34.3391074658582	0	13.8238929584097	0	18.3813323215413	0	6.0869756440606	0	1.21079646838833	0	-0.266486998196182	0	-10.1286525006293	0	-1.01368496402171	0	0	437.002335366059	0	5.0722067859936	0	0.375092405097426	0	1380.76409443638	0	-0.796223278389693	0	887.541595923362	0	34.3391074658582	0	13.8238929584097	0	18.3813323215413	0	6.0869756440606	0	1.21079646838833	0	-0.266486998196182	0	-10.1286525006293	0	-1.01368496402171	-0.664682764754835	23.1450539604187
437.850679488284	-2.45495950123687	-1.12771881592457	-0.000650706969296995	0.00149354715927681	0.566398526886395	-0.000272875936192903	-6.04125064171618e-06	1.47228969244028e-05	-0.00178128074247858	0.00017552287959696	0.000637111918663414	0.0588257299854597	0.00466028174530198	0.442506994030222	-2.27912938073782e-06	-2.16214142406927e-06	0.00100898294425232	-0.599487415269659	1.42456730342982	0.00160174487194774	0.000258517245733026	-0.00981849345134531	-0.0497059827544712	-1.4947782150893	-0.000610251746363543	0.00598400426603336	-0.419625142060751	0.0755957286131104	-2.0016097493036e-06	1.00836068477996e-05	437.850679488284	0	2.99421878593753	0	-1.05653362354672	0	1385.85669605481	0	2.70221922481884	0	890.015400463354	0	21.8521739228346	0	5.26994006005355	0	12.3504235931691	0	1.72524672339447	0	0.670267408387363	0	-1.08049322031708	0	-8.13349715796144	0	-0.0952943129388692	0	0	437.850679488284	0	2.99421878593753	0	-1.05653362354672	0	1385.85669605481	0	2.70221922481884	0	890.015400463354	0	21.8521739228346	0	5.26994006005355	0	12.3504235931691	0	1.72524672339447	0	0.670267408387363	0	-1.08049322031708	0	-8.13349715796144	0	-0.0952943129388692	0.594158474384912	11.2684880227584
438.813810197254	-1.62278127391952	0.888958358311702	5.82966714643026e-06	0.0012912206296639	0.56679268870986	6.68786172496633e-06	5.52395713049755e-06	0.000154424325918838	-0.00213172680751892	0.000412714444230287	0.000758622960598212	0.058334110300499	0.00462614770993667	0.442781843875589	1.06005531133994e-05	-4.07951792502406e-06	0.00132146957290514	-0.599133214549692	1.42310453540349	0.00324831292769865	2.75442646649442e-05	-0.00860800083826135	-0.0510437734033094	-1.49328339629892	-0.00110873861856275	0.0056106227525114	-0.418911879590819	0.0753403629195738	1.6118413391319e-05	2.54075056846579e-05	438.813810197254	0	0.952827134790576	0	-1.18276971449447	0	1390.24118456526	0	3.10828490351781	0	890.371113624403	0	12.3200216525719	0	4.11720955019836	0	11.5721334968488	0	1.5942906616665	0	-0.126616437646788	0	-1.18602485346278	0	-7.78554206691976	0	-0.0580021767341333	0	0	438.813810197254	0	0.952827134790576	0	-1.18276971449447	0	1390.24118456526	0	3.10828490351781	0	890.371113624403	0	12.3200216525719	0	4.11720955019836	0	11.5721334968488	0	1.5942906616665	0	-0.126616437646788	0	-1.18602485346278	0	-7.78554206691976	0	-0.0580021767341333	1.53734187645656	9.69609414890546
439.889248527161	0.116213831122051	1.99604436826809	1.11636309515077e-05	0.00113999987998298	0.566915381917024	2.14211966844018e-05	5.64370294841007e-05	3.81247673032825e-05	-0.00185824187177745	0.000630420458186491	0.000750923125519802	0.0575863635392053	0.00456578721783386	0.442814950702448	2.05828303638857e-05	1.37168839784753e-05	0.00172866920235745	-0.598477405297275	1.42802921240023	0.00196798350527633	-0.000345234359710318	-0.00526851997838803	-0.0503265945927497	-1.49664910103404	-0.00292708155893599	0.00908354225555577	-0.418161810176409	0.0751949432591654	-1.37381901864442e-05	-4.05402376567183e-06	439.889248527161	0	0.101765105865566	0	0.579004241412923	0	1391.1910380834	0	1.89096273968166	0	893.38111451436	0	11.1434675581669	0	5.37701691708141	0	9.7437995081627	0	6.90410481595547	0	-0.798384988868935	0	-0.173885931630055	0	-8.58571783723056	0	-1.04881785926643	0	0	439.889248527161	0	0.101765105865566	0	0.579004241412923	0	1391.1910380834	0	1.89096273968166	0	893.38111451436	0	11.1434675581669	0	5.37701691708141	0	9.7437995081627	0	6.90410481595547	0	-0.798384988868935	0	-0.173885931630055	0	-8.58571783723056	0	-1.04881785926643	1.52658799851635	9.21586383557775
440.933166027915	1.75271244253176	0.683566249526739	-4.01854170003104e-06	0.00144152667240342	0.567574635857431	-3.64433871147045e-05	0.000244148365839842	0.000673272483972184	-0.00215351167202321	-2.95166757794167e-05	0.00121646537618238	0.0583735750857117	0.00500539469847185	0.443165517584049	-1.4126267541323e-05	0.000393669411079944	0.00119560165095173	-0.598486917841002	1.4202627500583	-0.000214300281226517	-0.00099572155294064	-0.00426575472603725	-0.0514659042054243	-1.49580117694033	-0.00204742146015864	0.00949721630284912	-0.417772583576352	0.0742291906222831	-0.000557145324411375	-0.000168018751411946	440.933166027915	0	1.12409742934944	0	2.15464717275376	0	1392.42984712793	0	3.24270495033176	0	895.922419082951	0	12.8093380645713	0	6.8628255858808	0	11.678108189582	0	11.2005477561355	0	-0.0260079388832089	0	0.789025307473596	0	-7.66466005371518	0	0.0210273548816633	0	0	440.933166027915	0	1.12409742934944	0	2.15464717275376	0	1392.42984712793	0	3.24270495033176	0	895.922419082951	0	12.8093380645713	0	6.8628255858808	0	11.678108189582	0	11.2005477561355	0	-0.0260079388832089	0	0.789025307473596	0	-7.66466005371518	0	0.0210273548816633	1.57589880814776	8.80592775872837
441.939299346228	2.48991572952395	-1.37365226169705	-1.27872354279345e-06	0.0012540180007499	0.567770320965761	-9.29970340548234e-05	0.000140225362973537	0.0004981943205264	-0.00245972168503408	0.000263399907427068	0.00145817197239653	0.0583953143773078	0.00497749483816163	0.443174177740077	7.11751309460839e-05	0.000107660310905725	0.00147980237674335	-0.597874613752536	1.41644562549078	0.00105598242890245	-0.00176346040512776	-0.00229940902683701	-0.0498384233786742	-1.49775259707362	-0.00076459001071429	0.0102089523252956	-0.417135937029725	0.0736050451196484	-0.00108429339292963	-3.5547710632005e-05	441.939299346228	0	3.35137650674415	0	1.76818282692763	0	1397.40849412788	0	2.25543633779847	0	896.441376868175	0	24.0384319293448	0	4.37748143424569	0	12.9106819378926	0	10.7335481759344	0	0.759643626774542	0	0.475332013807892	0	-8.47135791700252	0	-0.206991844405096	0	0	441.939299346228	0	3.35137650674415	0	1.76818282692763	0	1397.40849412788	0	2.25543633779847	0	896.441376868175	0	24.0384319293448	0	4.37748143424569	0	12.9106819378926	0	10.7335481759344	0	0.759643626774542	0	0.475332013807892	0	-8.47135791700252	0	-0.206991844405096	2.71712508012153	5.82200160432127
442.825004911355	2.15603188360722	-1.97457318639318	-3.13318562544812e-05	0.00110741824351395	0.567749575841384	-7.31591532734071e-05	0.000439006419335136	1.90326511943016e-05	-0.00233874155863016	0.000406021251460731	0.0011687389298117	0.0584918425253408	0.00490764288675383	0.442990357211491	3.7055313598088e-05	1.85436184588962e-05	0.00140969114159516	-0.597886683500084	1.41236852672463	0.00102561436832381	-0.00209446889235378	-0.000577966856108142	-0.0509539056248113	-1.49590502012372	-0.000120173291563039	0.0103247920434002	-0.416796267804207	0.0730599615130837	-0.00136386983639276	-1.43142256775478e-05	442.825004911355	0	5.47743478675836	0	0.155953476859878	0	1402.52130713239	0	-1.60145599250352	0	899.407469120313	0	36.3556102118084	0	-4.86665300297828	0	19.9835883465145	0	5.22509325198625	0	1.35437300924402	0	-0.367650091475141	0	-10.4976709851902	0	-1.29908059671406	0	0	442.825004911355	0	5.47743478675836	0	0.155953476859878	0	1402.52130713239	0	-1.60145599250352	0	899.407469120313	0	36.3556102118084	0	-4.86665300297828	0	19.9835883465145	0	5.22509325198625	0	1.35437300924402	0	-0.367650091475141	0	-10.4976709851902	0	-1.29908059671406	4.01274232993906	-4.08629698536424
444.079910776242	0.404244983800607	-0.0577123721851167	0.000445997341353439	0.000734776021940601	0.566991488450155	2.25574980457625e-06	0.000601859166409743	1.98542970676167e-05	-0.00189485200018084	0.000206863200383358	0.000604090818488554	0.058652079016857	0.00464219949449418	0.442010852964552	5.44251721155399e-05	6.07652668961646e-05	8.57442116778861e-05	-0.599139032584967	1.41293319647691	0.000784875630316752	-0.000335450217637536	-0.00140892095725455	-0.0499784743264803	-1.49561535095629	-0.000971759372710016	0.0113786688458933	-0.41771960520098	0.0727624819237152	-0.000146674072337779	0.000540226108392455	444.079910776242	0	7.19529210958812	0	-1.37215774439952	0	1405.20393439732	0	-4.06527918245215	0	901.689087183255	0	40.8996165293211	0	-9.09970625006118	0	23.9401319985015	0	1.51911369498333	0	2.42905533288246	0	-1.3629739806196	0	-12.0060028228677	0	-2.69993286789297	0	0	444.079910776242	0	7.19529210958812	0	-1.37215774439952	0	1405.20393439732	0	-4.06527918245215	0	901.689087183255	0	40.8996165293211	0	-9.09970625006118	0	23.9401319985015	0	1.51911369498333	0	2.42905533288246	0	-1.3629739806196	0	-12.0060028228677	0	-2.69993286789297	3.78431585451777	-4.49904177757752
445.204012112974	-1.46278082100501	1.86895773501022	0.000106104463506151	0.000505415711255801	0.565999424274858	1.11413765539781e-05	0.000733193882585268	8.35528062285384e-05	-0.00187950949540899	0.000763476563973411	0.000933069622154401	0.059196508377516	0.00455382518017346	0.44078018140661	7.43133297283845e-06	3.45102186453254e-05	0.000227759274593637	-0.599570449652284	1.41047507071577	0.000796011547732905	-0.000239665550472902	-0.00125521009678543	-0.0500745435042136	-1.49463125426577	0.000114898491489586	0.0115045335704511	-0.417801459808303	0.0723342143336131	-1.07295276994549e-05	2.25346646738268e-05	445.204012112974	0	6.56639326067696	0	-0.201457616053681	0	1405.88925411537	0	-5.07035772902861	0	903.278395149031	0	40.1552111217912	0	-8.02065506377401	0	22.3635119498144	0	3.88677289631996	0	1.91551737324442	0	-0.540098547386314	0	-12.6421363394052	0	-3.51261395510698	0	0	445.204012112974	0	6.56639326067696	0	-0.201457616053681	0	1405.88925411537	0	-5.07035772902861	0	903.278395149031	0	40.1552111217912	0	-8.02065506377401	0	22.3635119498144	0	3.88677289631996	0	1.91551737324442	0	-0.540098547386314	0	-12.6421363394052	0	-3.51261395510698	0.756871330068369	-3.33265344255992
446.002848945754	-2.31536794781843	1.74008388554459	9.44747826437632e-06	0.000239897136959665	0.565313010644974	0.000332758664042442	0.000213705897881174	7.24705724755286e-05	-0.00207172449542286	0.00110080962087574	0.000842496457948988	0.0595618184972174	0.00441155305272659	0.439926841842201	4.61094564388334e-06	2.0937679599368e-05	1.20226231450279e-07	-0.599996647417241	1.41127139612395	9.21631829179527e-05	0.000648443526241517	-0.00152150660252628	-0.0502294855165957	-1.49939048151911	6.63285120235342e-05	0.0121932884536745	-0.417981037539499	0.0721931148504841	0.000133337159648509	0.000168057120212773	446.002848945754	0	5.01666975815233	0	1.3406366404153	0	1408.94498239616	0	-8.05556862177379	0	906.258988672065	0	34.0388626243664	0	-2.14886103912804	0	16.6053106594008	0	9.65459639445706	0	1.19345435459464	0	0.205891526645027	0	-14.0912684871195	0	-4.90978662589792	0	0	446.002848945754	0	5.01666975815233	0	1.3406366404153	0	1408.94498239616	0	-8.05556862177379	0	906.258988672065	0	34.0388626243664	0	-2.14886103912804	0	16.6053106594008	0	9.65459639445706	0	1.19345435459464	0	0.205891526645027	0	-14.0912684871195	0	-4.90978662589792	-1.6473412282149	1.49520283196304
446.987380141632	-2.38624154644831	-0.0529460388976644	4.86496703686176e-05	6.22093766581306e-05	0.564516384670291	7.39516655670041e-05	0.000259664050454283	1.12467112935868e-05	-0.00167614393868592	0.0013773202606418	0.000998633731095863	0.0598863843074399	0.00429865188938841	0.438936978863181	1.42346642102786e-05	5.31135309015159e-06	1.5950409385881e-05	-0.600369560760418	1.4100552401573	-0.000150339626776889	0.000772210577915875	-0.00186307113557022	-0.0501095053871627	-1.49843300325928	-0.00055397939486435	0.0133128559046445	-0.41809521889858	0.0717761326566242	1.46327173992702e-05	1.92060964516372e-05	446.987380141632	0	2.60584867086466	0	2.26294697059828	0	1414.85068230721	0	-10.3051086347088	0	907.399062732551	0	19.5663010250834	0	3.34068127797148	0	13.840100275823	0	11.209652768732	0	0.565324166735262	0	0.89527345120568	0	-15.7780914497478	0	-5.50482842129161	0	0	446.987380141632	0	2.60584867086466	0	2.26294697059828	0	1414.85068230721	0	-10.3051086347088	0	907.399062732551	0	19.5663010250834	0	3.34068127797148	0	13.840100275823	0	11.209652768732	0	0.565324166735262	0	0.89527345120568	0	-15.7780914497478	0	-5.50482842129161	-2.65978810549874	4.14589093434839
447.964919304305	-1.37829304229203	-1.78485476786463	2.90815149099412e-05	5.80134815151339e-06	0.563939760883427	-9.75094619263387e-06	0.000164375106243025	-1.56158683317916e-05	-0.0016241302210772	0.00115309718758	0.00148090194007285	0.0609207867567531	0.00411776171951162	0.438067797656936	4.47106726052593e-07	1.74396974733622e-05	-3.28363591407336e-07	-0.600190603279287	1.40889493206477	-0.000394145009792697	0.000809859708314991	-0.00216982312763706	-0.0492506352339029	-1.49792320923905	-0.00046211228680713	0.0145862444180947	-0.417801600288272	0.071334514246664	3.52188132113838e-05	1.37561674597797e-05	447.964919304305	0	0.690650971921671	0	1.26667663981744	0	1418.68812176979	0	-8.49779469595972	0	908.670546066231	0	11.7219471987773	0	-0.00922132903589432	0	11.6397723198779	0	9.42190523114009	0	-0.300035266354319	0	0.16509238040426	0	-14.4189622294386	0	-4.57194834366866	0	0	447.964919304305	0	0.690650971921671	0	1.26667663981744	0	1418.68812176979	0	-8.49779469595972	0	908.670546066231	0	11.7219471987773	0	-0.00922132903589432	0	11.6397723198779	0	9.42190523114009	0	-0.300035266354319	0	0.16509238040426	0	-14.4189622294386	0	-4.57194834366866	-0.667148205661942	-3.02622388258905
448.816515299108	0.0304275067432116	-1.78547068688234	-7.59120803593736e-06	4.80423025717002e-06	0.563173377842153	2.97780471851943e-06	-3.58316314987582e-06	-0.000217548875089737	-0.001748465906617	0.00077175376784572	0.00111650507822134	0.0611772887444495	0.00370888261236902	0.437145673258326	-1.27109284898353e-06	-4.05802799976734e-07	7.38718693559976e-06	-0.600115696281007	1.40963663466304	-9.60622191466095e-05	0.000688020759679821	-0.00299801923522413	-0.0493994633043232	-1.49908819128143	-0.00013614796327653	0.0162209007574494	-0.417518314527344	0.0710542911657498	0.000130570011355339	9.72316100018672e-05	448.816515299108	0	0.0992295271783261	0	-0.375175577195248	0	1419.24141338023	0	-7.3571109705969	0	911.839508948563	0	11.1431725659584	0	-1.06842948867766	0	9.43728612655655	0	3.29880725864195	0	-0.800988060692245	0	-0.631102212485039	0	-13.866164339919	0	-3.60332250239151	0	0	448.816515299108	0	0.0992295271783261	0	-0.375175577195248	0	1419.24141338023	0	-7.3571109705969	0	911.839508948563	0	11.1431725659584	0	-1.06842948867766	0	9.43728612655655	0	3.29880725864195	0	-0.800988060692245	0	-0.631102212485039	0	-13.866164339919	0	-3.60332250239151	2.39511650027713	-2.73153573313197
449.857421711337	1.68759395810838	0.0844438609663501	7.09059595018808e-07	0.000140790702436554	0.562081929616728	0.00017678229313829	-1.00632156242013e-06	-0.000151347520236609	-0.00133989187240117	0.000711115113581706	0.000504074219389094	0.0614648501818675	0.00357799413879495	0.435868142535124	-6.66850568170753e-07	-1.57431033929099e-06	5.34437321238752e-06	-0.600462883675333	1.41166047684196	-3.27584043268527e-06	0.00140702576599215	-0.00320128430869585	-0.0492775046681833	-1.49949462380903	-0.000471792832990465	0.0160678989332853	-0.417655198101255	0.0710958713018562	0.000591863543512722	0.000734053280928891	449.857421711337	0	1.03560886371865	0	-1.37219391243498	0	1420.32679941371	0	-7.9774592882699	0	913.114201533214	0	12.5450822745219	0	-1.60895122906219	0	10.0727331480518	0	1.5055963421196	0	-0.0766303300511543	0	-1.36125125488834	0	-14.3713487638911	0	-4.13743306663969	0	0	449.857421711337	0	1.03560886371865	0	-1.37219391243498	0	1420.32679941371	0	-7.9774592882699	0	913.114201533214	0	12.5450822745219	0	-1.60895122906219	0	10.0727331480518	0	1.5055963421196	0	-0.0766303300511543	0	-1.36125125488834	0	-14.3713487638911	0	-4.13743306663969	5.03731655096404	0.763718575455407
450.81156843391	2.46720209523142	1.77502835438645	1.09756018544905e-05	-2.93973712204097e-06	0.561225811335097	-1.78460023147849e-05	-5.0111725249636e-05	-0.000263956254546912	-0.00154633858703272	0.000679341194322449	0.000297849459283238	0.0618117547363861	0.00321679817032996	0.434826760496386	-5.71798699896711e-05	-1.08162472659655e-06	-1.07400457397631e-05	-0.600512779256284	1.40989277730709	-0.00100656395715585	0.00145663947278434	-0.0034883170478902	-0.0500107072001406	-1.49966315354722	-0.000676177463739675	0.0161302687577243	-0.417422377147308	0.0707559971691793	0.000451087209876878	0.000632853020447423	450.81156843391	0	3.09478896819316	0	-0.39369951914535	0	1424.82117942838	0	-5.75655683566675	0	914.355477538712	0	22.4572855931857	0	3.46256494693566	0	12.9598042636474	0	3.23956649268087	0	0.696388083489156	0	-0.641202519695502	0	-12.7587519637824	0	-3.40060792705319	0	0	450.81156843391	0	3.09478896819316	0	-0.39369951914535	0	1424.82117942838	0	-5.75655683566675	0	914.355477538712	0	22.4572855931857	0	3.46256494693566	0	12.9598042636474	0	3.23956649268087	0	0.696388083489156	0	-0.641202519695502	0	-12.7587519637824	0	-3.40060792705319	4.85428488646792	10.6585593011691
451.69414191596	2.24486597403636	1.76239282323518	4.48409449998414e-06	1.20576023851145e-05	0.560593915566703	5.07061740428157e-05	-0.000521232178264245	-0.000711982624019322	-0.00131918117273485	0.000292334376911974	5.11035231245946e-05	0.0619482292496492	0.00303060010458627	0.434043307134381	-1.38174768779587e-05	-4.79401580037128e-06	1.95400827311457e-06	-0.600211911759948	1.40829758754107	-0.00109244056975166	0.00134570226160703	-0.00365856016413306	-0.0501859894370572	-1.50039778844098	-0.001107743616887	0.01631495857751	-0.416951915618452	0.070433699919367	0.000221136192361906	0.000237462133980143	451.69414191596	0	5.24276005830384	0	1.3028083827949	0	1430.05357761913	0	-1.625327870237	0	917.62078164678	0	35.2144582125989	0	13.5315232392223	0	20.9156359773835	0	9.53229786785812	0	1.2686381739624	0	0.18543484665893	0	-10.7476635751582	0	-2.30228973554081	0	0	451.69414191596	0	5.24276005830384	0	1.3028083827949	0	1430.05357761913	0	-1.625327870237	0	917.62078164678	0	35.2144582125989	0	13.5315232392223	0	20.9156359773835	0	9.53229786785812	0	1.2686381739624	0	0.18543484665893	0	-10.7476635751582	0	-2.30228973554081	2.95269192551335	25.3659066326168
452.724027596672	0.961277196832038	-0.106113109535438	7.39554719259836e-05	0.000149582043761262	0.560237302648795	0.000545015280803337	-0.000196164387229398	-0.000677888997256498	-0.00110330105598174	0.000547883636414292	1.12386866284505e-05	0.0620358813154173	0.00296854950148256	0.433514020844961	-2.11998988810931e-06	-1.28773093858576e-05	1.9075757419633e-05	-0.599841310908258	1.40481404073988	-0.00056445514436376	0.000694055293405685	-0.00389341177376669	-0.0496076461430232	-1.49880786420336	-0.0010467907257264	0.0169905357794701	-0.416463860654882	0.069846850915074	6.40235168670297e-06	9.41568186278401e-06	452.724027596672	0	6.96898737212206	0	2.25948914525734	0	1433.09202064774	0	0.191958963299845	0	918.824504957842	0	40.781010869947	0	17.0525657294135	0	23.3045248782009	0	11.1986799458748	0	2.22200618014531	0	0.893286649090686	0	-9.43531159116846	0	-1.42970934488415	0	0	452.724027596672	0	6.96898737212206	0	2.25948914525734	0	1433.09202064774	0	0.191958963299845	0	918.824504957842	0	40.781010869947	0	17.0525657294135	0	23.3045248782009	0	11.1986799458748	0	2.22200618014531	0	0.893286649090686	0	-9.43531159116846	0	-1.42970934488415	0.715905752804044	29.0737591944678
453.824579280902	-0.918998271459035	-1.90661114806161	2.91727720121161e-05	0.000328597622759689	0.560400301093931	0.000480261387976939	-0.000910416258392036	-0.00188265114910872	-0.00135381212964862	0.000153364690749882	-7.62694097262302e-06	0.0641421482611036	0.00324536687638549	0.433195570298252	-1.92131869756657e-05	-0.000106849437428892	-0.00038572558135349	-0.599228854567901	1.4076978196785	4.30511158919414e-05	0.000666850765879739	-0.00496601842044621	-0.0498013027866869	-1.50055095656142	-0.000990180857898385	0.0176803189402072	-0.415640790920913	0.069843348508994	9.92462721045873e-05	0.000114332216242787	453.824579280902	0	6.99243983346003	0	0.991412246067381	0	1433.42407397658	0	0.487075599389315	0	920.603465539403	0	40.802195849867	0	16.7030519075355	0	22.6373681047834	0	8.47048237351498	0	2.24208225070329	0	0.0232502737251552	0	-9.31883079526276	0	-1.15869563148128	0	0	453.824579280902	0	6.99243983346003	0	0.991412246067381	0	1433.42407397658	0	0.487075599389315	0	920.603465539403	0	40.802195849867	0	16.7030519075355	0	22.6373681047834	0	8.47048237351498	0	2.24208225070329	0	0.0232502737251552	0	-9.31883079526276	0	-1.15869563148128	0.103241218417105	28.68299107706
454.67065805988	-2.06034026350724	-1.62282423228245	-1.07485975796e-05	1.00150085941125e-05	0.55987396439596	0.000745743351204394	-2.5985064095201e-05	-0.00114712974141863	-0.000762994675013275	-7.3658474891391e-05	-0.00024169080237714	0.062793967795825	0.00293671920007847	0.432708649828786	-1.61675985774781e-05	-2.00511996322049e-05	-0.000249052040195756	-0.599237325183434	1.40832073495337	0.000178044211385953	0.00177124050236233	-0.00436358736202741	-0.0502370758526069	-1.49916871761392	-0.00242105895175425	0.0168141745751443	-0.415424588084117	0.069864242924039	0.000150640802355633	0.000413319210701771	454.67065805988	0	5.6944188376292	0	-0.619108290524481	0	1435.50881467376	0	2.93562777363677	0	923.678253815421	0	37.3223420671441	0	12.8073302385209	0	18.0024090999396	0	2.58386717530937	0	1.44242474071627	0	-0.77206035065874	0	-8.09260891487319	0	0.364802514091222	0	0	454.67065805988	0	5.6944188376292	0	-0.619108290524481	0	1435.50881467376	0	2.93562777363677	0	923.678253815421	0	37.3223420671441	0	12.8073302385209	0	18.0024090999396	0	2.58386717530937	0	1.44242474071627	0	-0.77206035065874	0	-8.09260891487319	0	0.364802514091222	0.573282896042678	24.2539644193101
455.785421936776	-2.46007771151136	0.552479456661497	4.5366964510688e-05	-1.50810965307171e-05	0.559571315611559	0.000873542085476725	-4.70456785493099e-05	-0.00143901340837429	-0.00129816586927352	5.69308298430764e-05	-5.77659188428477e-07	0.0629167673886158	0.00266838691372367	0.43220266617711	-5.19482668426146e-05	-1.47006783697488e-05	-0.000478472225470353	-0.598807022896811	1.40821494274648	-0.000558451568073307	0.000892732063853913	-0.00499124428313906	-0.0497701340861189	-1.49744578698863	-0.00374534946896591	0.0163249649541968	-0.414839574490395	0.0697242039967261	6.71418073569258e-06	2.1226109098361e-05	455.785421936776	0	3.03863152580892	0	-1.3037266280054	0	1441.85440192199	0	4.48505964898717	0	924.563260085836	0	22.1189229110638	0	9.29153643107449	0	16.010981126877	0	1.51261516481969	0	0.681697132550955	0	-1.29391253738259	0	-6.90398501883273	0	0.888257342009196	0	0	455.785421936776	0	3.03863152580892	0	-1.3037266280054	0	1441.85440192199	0	4.48505964898717	0	924.563260085836	0	22.1189229110638	0	9.29153643107449	0	16.010981126877	0	1.51261516481969	0	0.681697132550955	0	-1.29391253738259	0	-6.90398501883273	0	0.888257342009196	0.836630596947408	19.5248571190321
456.879330272751	-1.4674087432355	1.99223689468891	-4.88898983408817e-06	6.65589961880143e-05	0.559402978490479	0.000928026809024216	-7.84572166199357e-05	-0.00168776821912504	-0.000926752784428544	1.7452695184879e-05	0.000139539656835187	0.0624568434340751	0.00245856994699433	0.431906027030004	1.03659962237721e-05	1.28088293258856e-05	-0.000608299695448933	-0.598318808125941	1.4066837101853	-0.000280227643200021	0.00101833310221903	-0.00544044567879339	-0.0494875873088802	-1.49810294823206	-0.0035059565030153	0.0161332561628819	-0.414178405026545	0.0694148575189512	8.99742916445241e-06	7.54867007007195e-05	456.879330272751	0	0.779358295437568	0	0.284541467753921	0	1446.6143837257	0	1.33555973890536	0	927.075053378031	0	11.911478796551	0	15.6664937866749	0	11.191983954465	0	5.71474840495793	0	-0.239546768294722	0	-0.30601543195325	0	-8.92467695917575	0	-0.508164321049481	0	0	456.879330272751	0	0.779358295437568	0	0.284541467753921	0	1446.6143837257	0	1.33555973890536	0	927.075053378031	0	11.911478796551	0	15.6664937866749	0	11.191983954465	0	5.71474840495793	0	-0.239546768294722	0	-0.30601543195325	0	-8.92467695917575	0	-0.508164321049481	0.225570402125684	25.8997766016872
457.884110243815	0.192961952008692	1.05207323775439	0.000193625723336381	2.98957807046405e-05	0.559948142377553	0.00125286919833624	-2.52385006447984e-08	-0.00195642610321718	-0.00112721522223661	0.000375655056635534	-1.98353387696601e-05	0.0628621089275353	0.00228263611569065	0.4321945679391	1.58446087039842e-07	8.80002245523984e-06	-0.00014114020927174	-0.597594829462483	1.40682515698181	2.45507454017437e-06	0.000324125127326971	-0.00524286523373433	-0.0496804666733376	-1.49779877689802	-0.00340262597924792	0.0163014188776733	-0.413250058192023	0.0692314640804747	6.19989964938793e-07	8.38558650646427e-06	457.884110243815	0	0.110869903682777	0	1.99081306665319	0	1447.29410705716	0	0.064753518022711	0	930.056073217248	0	11.1544569208643	0	16.9817203882498	0	8.76778438036286	0	11.0442697240036	0	-0.790738918475513	0	0.64948515147974	0	-9.55304809573371	0	-1.54924391977927	0	0	457.884110243815	0	0.110869903682777	0	1.99081306665319	0	1447.29410705716	0	0.064753518022711	0	930.056073217248	0	11.1544569208643	0	16.9817203882498	0	8.76778438036286	0	11.0442697240036	0	-0.790738918475513	0	0.64948515147974	0	-9.55304809573371	0	-1.54924391977927	0.191290060853121	23.7208564863002
458.916762306943	1.7907295856633	-1.10269554181234	0.000994979624300685	0.000478614629648345	0.560910665891376	0.00105565200197029	0.000175989321445717	-0.00209624722177145	-0.0016377660520966	0.000538042133380344	-9.48834155894178e-05	0.0625682903556579	0.00288925276239534	0.432992202779887	0.000115737000616549	0.00011956406715618	-0.000294113249363782	-0.596666686525636	1.41114731938966	-0.00158191699066072	0.000885291587400135	-0.00539635188069936	-0.0516242985927237	-1.49518299832349	-0.00417330487659911	0.0149501864869937	-0.411873537826276	0.0696660252527661	0.000570922642802469	0.00044288329359198	458.916762306943	0	1.18294040442222	0	1.96235815004629	0	1448.63096909001	0	-0.270461133374668	0	930.475064873534	0	12.9947787569808	0	16.3215424174604	0	9.21163933426935	0	11.0104557644086	0	0.0065180425258614	0	0.626345426175099	0	-9.84788612912359	0	-1.72111965136499	0	0	458.916762306943	0	1.18294040442222	0	1.96235815004629	0	1448.63096909001	0	-0.270461133374668	0	930.475064873534	0	12.9947787569808	0	16.3215424174604	0	9.21163933426935	0	11.0104557644086	0	0.0065180425258614	0	0.626345426175099	0	-9.84788612912359	0	-1.72111965136499	1.80645542244439	21.6831136608693
459.908186817719	2.49278585762881	-1.98862072439966	0.000972061162567445	0.000310603411858142	0.561393531585536	0.00117401590784944	-3.7531455737115e-06	-0.0016352574701019	-0.000967822187310892	0.000224362981342109	0.000182889017424078	0.0618988088969581	0.00277804967740775	0.433370986810293	-2.39307080748071e-06	3.29094366562202e-06	-4.65967715327099e-06	-0.595684652771271	1.41626357863953	0.000532348448323775	-0.000944540403255592	-0.00361195472942615	-0.0494064822874718	-1.50256343218101	-0.00210543999129202	0.0137605550002311	-0.410948792612438	0.0701504192518973	-9.65818469463956e-05	-3.67708021179143e-06	459.908186817719	0	3.3964013420222	0	0.258662516001445	0	1453.61580302047	0	-4.13023725825636	0	933.476482309466	0	24.3116216803189	0	7.51171572333476	0	16.0955967855653	0	5.61339421503004	0	0.771316346494531	0	-0.317979004313885	0	-11.9528703398566	0	-3.0040260647347	0	0	459.908186817719	0	3.3964013420222	0	0.258662516001445	0	1453.61580302047	0	-4.13023725825636	0	933.476482309466	0	24.3116216803189	0	7.51171572333476	0	16.0955967855653	0	5.61339421503004	0	0.771316346494531	0	-0.317979004313885	0	-11.9528703398566	0	-3.0040260647347	4.22983970190427	12.3676473973168
460.794227900636	2.14019710391127	-0.948880490624609	0.000345842060059009	-1.81462044343342e-05	0.561816204351916	-0.000164141020026163	9.46292956729983e-05	-0.00170221352975931	-0.00207555561863085	0.000846567768558176	4.84637311428133e-05	0.061485456163851	0.00234459976710066	0.433677797401052	4.38121931950536e-05	2.28743724227063e-05	-4.15929559609699e-06	-0.595931986493659	1.41717683602857	-0.000446110447943363	0.000130843860748554	-0.0026130639730712	-0.0509042519245049	-1.49744377997956	-0.00170174554056369	0.0117213866116933	-0.410756320054854	0.0703568353390283	0.000365442524361262	0.000136275907246788	460.794227900636	0	5.51723978654634	0	-1.15631322944516	0	1458.70263460831	0	-7.54660793257103	0	935.821537501738	0	36.5362742735558	0	-0.750637250311511	0	21.7974866753227	0	1.60830844940818	0	1.37034100040902	0	-1.16164790171705	0	-13.9741427268767	0	-3.93988402150835	0	0	460.794227900636	0	5.51723978654634	0	-1.15631322944516	0	1458.70263460831	0	-7.54660793257103	0	935.821537501738	0	36.5362742735558	0	-0.750637250311511	0	21.7974866753227	0	1.60830844940818	0	1.37034100040902	0	-1.16164790171705	0	-13.9741427268767	0	-3.93988402150835	5.30948636206067	5.27163706221377
461.956431784107	0.535051314855247	1.41366395159603	0.00138456755287834	0.000591494719951031	0.562886315769379	0.000418519005646362	0.000863515453431915	0.000666739545174975	-0.00122479076968784	0.0020082088198023	0.00077527805953153	0.0612344203080323	0.00260603598477003	0.434556177202756	0.000641753409121108	0.000740709246691912	4.62136859998225e-06	-0.596160352344305	1.41543628787245	-0.0013221225359918	1.15775166804305e-05	0.000255559985674002	-0.0508559892850242	-1.49602893127051	-0.000454349891166234	0.0100983607467452	-0.41065231657966	0.0702219294348578	1.46645563931976e-06	-8.63601357733316e-07	461.956431784107	0	7.16322209792065	0	-0.842068906991427	0	1461.29019992694	0	-7.48269862715262	0	936.478771783922	0	40.9034718194201	0	-1.11103819527587	0	22.5163681310429	0	2.06978976902417	0	2.39673966388775	0	-0.918625710304316	0	-13.9462882966342	0	-3.72596999182786	0	0	461.956431784107	0	7.16322209792065	0	-0.842068906991427	0	1461.29019992694	0	-7.48269862715262	0	936.478771783922	0	40.9034718194201	0	-1.11103819527587	0	22.5163681310429	0	2.06978976902417	0	2.39673966388775	0	-0.918625710304316	0	-13.9462882966342	0	-3.72596999182786	3.38625564777536	8.26319850198331
462.917099832574	-1.10545973974123	1.92752075517301	0.00190423018147321	0.000696378191766207	0.56321410607281	0.000203310885229016	0.00164512317095439	0.000263698242711024	-0.00185976278651179	0.00248305579683806	0.0021584158152884	0.0593274871257034	0.00290986706679374	0.434945047063292	0.000888557040171794	0.00162441882146952	1.5149433102332e-05	-0.596050864880851	1.41579258494534	-0.00135271871424936	-1.54842179087954e-06	0.0010131059779034	-0.0503593335413163	-1.4948934167333	4.23730487693821e-05	0.0102821054057414	-0.410367067378725	0.0700810785030952	1.90671081419604e-05	6.93653213222026e-06	462.917099832574	0	6.87710028321766	0	0.930838897227014	0	1461.59438548173	0	-8.08048253593809	0	939.778578753826	0	40.6858777969068	0	-0.524130401472817	0	21.2858793400544	0	8.25776953742264	0	2.14536420012679	0	-0.0075383219937505	0	-14.2035758696295	0	-4.254349463986	0	0	462.917099832574	0	6.87710028321766	0	0.930838897227014	0	1461.59438548173	0	-8.08048253593809	0	939.778578753826	0	40.6858777969068	0	-0.524130401472817	0	21.2858793400544	0	8.25776953742264	0	2.14536420012679	0	-0.0075383219937505	0	-14.2035758696295	0	-4.254349463986	-0.0206101856672051	6.72732660773347
463.979951339557	-2.3321619318983	0.261345176658062	0.00264717972706928	0.000389353448207154	0.563919629750763	0.000360317384214995	0.00109738000206739	0.000971678152801274	-0.0013084087938765	0.00315235472042404	0.00199366113196549	0.0593101024173423	0.0026903360588524	0.435439541422653	0.000331689909511137	0.00144049760361515	7.57405018270602e-06	-0.596547050937587	1.41478726320056	0.000285997729764837	-0.000586464478979315	0.00203808710505877	-0.051434196408734	-1.49315001946814	0.000449062191849426	0.00906542334449967	-0.410431070721201	0.0699737638441935	1.03670216958338e-06	4.21300459363448e-06	463.979951339557	0	4.96163822911562	0	2.2477091180952	0	1465.18387787739	0	-10.2691738744183	0	941.672307591785	0	33.7349404538246	0	3.26234790452006	0	18.3174190819063	0	11.2096767684187	0	1.17692687177637	0	0.880310796999293	0	-15.7424627671296	0	-5.49308261609307	0	0	463.979951339557	0	4.96163822911562	0	2.2477091180952	0	1465.18387787739	0	-10.2691738744183	0	941.672307591785	0	33.7349404538246	0	3.26234790452006	0	18.3174190819063	0	11.2096767684187	0	1.17692687177637	0	0.880310796999293	0	-15.7424627671296	0	-5.49308261609307	-2.5716928268827	6.86033281001652
464.850756227083	-2.4278240891535	-1.47177131845442	0.00313804791541048	6.83089350779924e-05	0.564289318988719	0.000321004660242281	0.0012344096092955	0.00120487988012684	-0.00172062160925691	0.00301368109808024	0.00205322454372991	0.0591186734697402	0.00253301652326056	0.435670755037465	0.000244460398637711	0.00150787075858483	6.87811125529653e-06	-0.59649276375877	1.41469022846445	1.19408384210854e-05	-0.000374741750587992	0.00267893325178079	-0.0508872453300545	-1.49277684379047	0.000576444691803776	0.00866983072417359	-0.410228268880017	0.0698786078379536	1.03125053474453e-05	5.84686687271229e-06	464.850756227083	0	2.82262287070002	0	1.67605198324563	0	1470.43978161949	0	-8.851953180847	0	942.272836589888	0	20.8162524956461	0	-0.251193241736268	0	16.8324707391084	0	10.5333658562339	0	0.626387443118671	0	0.413278068562931	0	-14.5836861084711	0	-5.14149665326685	0	0	464.850756227083	0	2.82262287070002	0	1.67605198324563	0	1470.43978161949	0	-8.851953180847	0	942.272836589888	0	20.8162524956461	0	-0.251193241736268	0	16.8324707391084	0	10.5333658562339	0	0.626387443118671	0	0.413278068562931	0	-14.5836861084711	0	-5.14149665326685	-2.11269867573697	-1.42681511262566
465.731813957456	-1.63637621496416	-1.94963692277281	0.00346472471016044	2.72816242657589e-06	0.564484149242072	-5.37829961875955e-06	0.00153553589291024	0.00163093607111407	-0.00137954053859123	0.00272863563572004	0.00114827309510095	0.0586296122137768	0.00232654975680465	0.435770932701243	0.000161822028982908	0.00158450520880323	-5.57386567705245e-06	-0.596637933956313	1.41422616983248	-0.000127318810612247	-1.67251389757672e-05	0.00375481483948735	-0.0509915795786932	-1.49243650234365	-3.31754421092575e-05	0.00786995951467273	-0.410126034825107	0.0697961299614994	-1.16916412620595e-05	9.56680792913338e-06	465.731813957456	0	0.973502440192557	0	0.0388815615715436	0	1474.36800957738	0	-5.44257947427784	0	945.336185588148	0	12.3767013265817	0	-7.43748000729048	0	10.4994655528155	0	4.76556118433948	0	-0.114101390210211	0	-0.421393034419076	0	-12.825762393264	0	-3.75175353077765	0	0	465.731813957456	0	0.973502440192557	0	0.0388815615715436	0	1474.36800957738	0	-5.44257947427784	0	945.336185588148	0	12.3767013265817	0	-7.43748000729048	0	10.4994655528155	0	4.76556118433948	0	-0.114101390210211	0	-0.421393034419076	0	-12.825762393264	0	-3.75175353077765	0.302131466391123	-12.0634273316687
466.947900704335	0.344148889696856	-0.0138130599875437	0.00109261643352782	0.000400234362149062	0.566269928573426	0.000109878115908444	0.000450749235235081	2.8962934744144e-05	-0.00214694435352353	0.00121051200369495	0.00224448055111581	0.0595903175165097	0.00295437634135933	0.437149520363922	1.59266258782091e-05	7.7980217087805e-05	-0.000952233938798873	-0.595693503351681	1.42174395867223	-1.26148231260901e-05	-0.000993175753733698	0.00107192677867949	-0.0513386367700005	-1.49552512727165	0.000544704406235982	0.00829233460701893	-0.408881598338414	0.0702539290737928	-0.000232900285595708	-0.000456274140976333	466.947900704335	0	0.134646098564256	0	-1.37434196128696	0	1475.35433348351	0	-4.0602793784596	0	947.39050283356	0	11.1551917351229	0	-9.1024525090335	0	8.2001702328877	0	1.5063996244764	0	-0.767133945119032	0	-1.36317670492831	0	-12.004245794579	0	-2.69622333288175	0	0	466.947900704335	0	0.134646098564256	0	-1.37434196128696	0	1475.35433348351	0	-4.0602793784596	0	947.39050283356	0	11.1551917351229	0	-9.1024525090335	0	8.2001702328877	0	1.5063996244764	0	-0.767133945119032	0	-1.36317670492831	0	-12.004245794579	0	-2.69622333288175	3.70673099708673	-11.3353602377174
468.117178742923	2.042195277491	1.9153235902594	0.000949612175751327	0.000920777042700203	0.567486501355984	-0.000230585154699417	0.000149138275507256	-0.000450354513148849	-0.0025429041549903	0.000390295674255055	0.000929141440128934	0.0585350193401053	0.0036661263007694	0.438265027422906	-4.94252763897639e-05	-3.43921563905053e-05	-4.02277466041399e-05	-0.595250978886544	1.42031404550469	-0.00202639091076795	-0.00374217563890961	-3.86785764128307e-05	-0.0522322393768022	-1.49655752549776	-0.00126782389849137	0.00807677927773394	-0.408048584307454	0.0699601004303176	-0.0016331133072924	-0.00162727963696812	468.117178742923	0	1.61389955085838	0	-0.0803287133635277	0	1477.51384264204	0	-2.08900089770767	0	949.211569029135	0	14.5914639861437	0	-5.9035520221747	0	11.1922464138942	0	4.3128023493058	0	0.216731081442554	0	-0.478062197183796	0	-10.7291374724173	0	-1.49796109434829	0	0	468.117178742923	0	1.61389955085838	0	-0.0803287133635277	0	1477.51384264204	0	-2.08900089770767	0	949.211569029135	0	14.5914639861437	0	-5.9035520221747	0	11.1922464138942	0	4.3128023493058	0	0.216731081442554	0	-0.478062197183796	0	-10.7291374724173	0	-1.49796109434829	4.10347822998187	-5.06212379440997
468.896111758243	2.49416730894095	1.68975567092657	0.000715699632563932	0.00149951137923737	0.568559814802522	7.34792408919279e-05	7.69805626915636e-06	-0.000213333473923871	-0.00191585671612727	0.000283112143024337	0.000682818381123395	0.0588197944087005	0.00424089926829152	0.439126676543416	1.18050798756988e-05	1.25843601206741e-05	-1.75595897425054e-05	-0.594677047841925	1.41745001856715	-0.000794028844538442	-0.00239665853704113	0.000152708850198928	-0.0520173065452674	-1.49512711317639	-0.00144784509617457	0.00794326652491382	-0.407343492535702	0.0695749311625521	-0.000808484299833339	-0.00108054026601587	468.896111758243	0	3.42578616175813	0	1.41660772430545	0	1481.7424198719	0	1.38740484248556	0	952.093954629955	0	24.4914525553176	0	2.19625759335647	0	17.8758539737092	0	9.87310285015071	0	0.778676546964895	0	0.250725064985745	0	-9.03220814317541	0	-0.414051189099136	0	0	468.896111758243	0	3.42578616175813	0	1.41660772430545	0	1481.7424198719	0	1.38740484248556	0	952.093954629955	0	24.4914525553176	0	2.19625759335647	0	17.8758539737092	0	9.87310285015071	0	0.778676546964895	0	0.250725064985745	0	-9.03220814317541	0	-0.414051189099136	3.07351643773755	6.44022081515791
469.857236692468	2.05796488116497	-0.102280571682884	3.99602044330777e-05	0.00151726253108295	0.569178980667425	-0.000144564540496675	5.40413056665816e-06	-6.03427801795539e-05	-0.00237212024099041	0.000276638939549108	0.000822339226331195	0.0583753754780941	0.00443352146209184	0.439611394776058	-1.99608428239998e-06	4.1416557238691e-07	-2.58314089826885e-05	-0.593878231676887	1.41763258367432	-0.000139772446852549	-0.0028110719214981	-3.16795506149096e-05	-0.0515094367257582	-1.49431899447901	-0.00264713369673015	0.00835474605128913	-0.406413361027377	0.0693793831484226	-0.000804936346727278	-0.00147581205689196	469.857236692468	0	5.69973945378497	0	2.25986663613889	0	1487.13949212255	0	3.44830876034125	0	953.10241541759	0	37.3395706492878	0	7.23777484600966	0	20.3635966221179	0	11.20290816759	0	1.44549264287496	0	0.893461263069476	0	-7.4681090440484	0	0.12606989176225	0	0	469.857236692468	0	5.69973945378497	0	2.25986663613889	0	1487.13949212255	0	3.44830876034125	0	953.10241541759	0	37.3395706492878	0	7.23777484600966	0	20.3635966221179	0	11.20290816759	0	1.44549264287496	0	0.893461263069476	0	-7.4681090440484	0	0.12606989176225	1.81259987058172	13.2219203891365
471.019499273049	0.382998903801328	-1.94279624100267	-6.63397805567137e-07	0.00136751541100887	0.569356634375897	2.33047704960111e-06	-0.00011677671636418	0.000117387070026301	-0.00194040037528043	0.000642080551461846	0.00063715180715969	0.0573801603308437	0.00437291567196173	0.439714803479606	-5.23556108187042e-06	-4.21264498592653e-05	-0.00113197094353827	-0.594119414687675	1.42264130169688	-0.0022576335749927	0.000395964391337823	-0.00387504104248332	-0.0520236051889982	-1.4917780601522	-0.00667323765944768	0.00893584155045995	-0.406312530509333	0.0695951490832132	0.000725823805009312	0.000180161866390364	471.019499273049	0	7.20196765563608	0	0.876891419964246	0	1489.36018855146	0	1.96845178787223	0	955.101719649292	0	40.9074368130443	0	5.39177504362652	0	22.2468641652717	0	8.05065104539933	0	2.43466319026454	0	-0.0328161452212946	0	-8.54843733098811	0	-0.973142933414535	0	0	471.019499273049	0	7.20196765563608	0	0.876891419964246	0	1489.36018855146	0	1.96845178787223	0	955.101719649292	0	40.9074368130443	0	5.39177504362652	0	22.2468641652717	0	8.05065104539933	0	2.43466319026454	0	-0.0328161452212946	0	-8.54843733098811	0	-0.973142933414535	1.51386914164396	12.1983912515933
472.043372458505	-1.33563776911366	-1.26664850793593	-3.33707421831907e-06	0.00169646604034872	0.570172914080697	-1.29843245901024e-05	-0.000411010660217162	-0.0010145712400972	-0.0020757007148164	6.98404991988193e-07	0.00137299622976524	0.0586989130366079	0.00481820662945429	0.440152846175269	-8.78673582175975e-05	-0.000430698811454319	-0.000794124431500659	-0.593339619279601	1.42140366203159	-0.000632189690503346	6.53657610614476e-06	-0.00565277892250505	-0.0519422515851091	-1.49236636401928	-0.00721193477150483	0.0101008607033856	-0.405333258947144	0.0691561766389532	3.98200769218802e-06	-0.00011032082030979	472.043372458505	0	6.69175448689701	0	-0.965529862738536	0	1489.87110441475	0	2.78533398781951	0	958.465651263275	0	40.403774586804	0	4.59146651567767	0	20.9195096599131	0	1.83237512675421	0	2.00346114862776	0	-1.00625849999726	0	-8.04813557939441	0	-0.275647050220641	0	0	472.043372458505	0	6.69175448689701	0	-0.965529862738536	0	1489.87110441475	0	2.78533398781951	0	958.465651263275	0	40.403774586804	0	4.59146651567767	0	20.9195096599131	0	1.83237512675421	0	2.00346114862776	0	-1.00625849999726	0	-8.04813557939441	0	-0.275647050220641	1.64750335531987	13.9440834402147
473.072591019665	-2.39775932574944	0.862205757393005	-3.17360590021003e-06	0.0016172671395026	0.570254468882166	-1.33085075966402e-05	-2.68132663179143e-05	-0.000479218464142153	-0.00211603800063781	-3.16447263528812e-05	0.0014403263068399	0.0579792476292896	0.00486695987642244	0.440144242052028	1.18670207963056e-06	-1.41414161585843e-05	-0.000390615152028362	-0.593271282526923	1.41552694621968	0.000531880058647708	0.000693749441627834	-0.0070511596942048	-0.0505307595731078	-1.4965864327519	-0.00598765307192549	0.0116739541813229	-0.405120597091099	0.0681908423009124	0.000638823704141655	4.9735160130899e-05	473.072591019665	0	4.68353358873019	0	-1.1979126286435	0	1493.88963802823	0	3.03937766345799	0	958.923050878096	0	32.1821744066651	0	4.4498368253903	0	20.1268543292129	0	1.55705098526162	0	1.09418544495431	0	-1.19550696996219	0	-7.85062209982334	0	-0.00396872435935187	0	0	473.072591019665	0	4.68353358873019	0	-1.1979126286435	0	1493.88963802823	0	3.03937766345799	0	958.923050878096	0	32.1821744066651	0	4.4498368253903	0	20.1268543292129	0	1.55705098526162	0	1.09418544495431	0	-1.19550696996219	0	-7.85062209982334	0	-0.00396872435935187	0.805993334452636	14.193965821375
473.95878608067	-2.36247395762259	1.97698339084119	6.59625036369213e-07	0.0015394014807962	0.570473307084979	5.65030342300385e-05	-0.000442690365600494	-0.000313185871420487	-0.00242529867143389	0.000373829149645422	0.00143355578897006	0.0582037184252651	0.00491722574119821	0.44017345750509	-4.06083192337406e-05	-5.55263195593521e-05	-0.000201860064900976	-0.593919312324599	1.41410798059803	-0.000156885228246819	0.00328216222373571	-0.00895648211196866	-0.0514822022370944	-1.50004955200469	-0.00206674834943413	0.0116126320839097	-0.405326710803365	0.067914827000039	0.00222679743398979	6.99532430883221e-05	473.95878608067	0	2.50406415046239	0	0.170441977658215	0	1499.25094159677	0	-0.324710240013738	0	961.133575416477	0	18.9908929100334	0	12.7224287815527	0	14.6967678004055	0	5.25786048182591	0	0.535798812542097	0	-0.357533368702762	0	-9.91279454621183	0	-0.86703404179776	0	0	473.95878608067	0	2.50406415046239	0	0.170441977658215	0	1499.25094159677	0	-0.324710240013738	0	961.133575416477	0	18.9908929100334	0	12.7224287815527	0	14.6967678004055	0	5.25786048182591	0	0.535798812542097	0	-0.357533368702762	0	-9.91279454621183	0	-0.86703404179776	-0.544376325680107	23.499711104479
474.910810368075	-1.35166838524193	1.24958654984949	-4.11470022642107e-06	0.00101192442335002	0.570339278396201	4.11173909335027e-06	-0.000742431262600662	1.05281198085919e-05	-0.00199589532288545	0.000491233904844174	0.000557016418424136	0.058383840863338	0.00446744265009761	0.439856971938102	-1.76414330502873e-05	-0.000130166355071504	8.24586423507655e-05	-0.595219026522528	1.41358978757338	7.09629233359484e-05	0.00226666237880968	-0.00836332864734836	-0.0519157905641004	-1.49510348578193	-0.00365043499395446	0.0125495964943021	-0.40619239718575	0.0675774961415724	0.00166595154361917	-0.000511304884031562	474.910810368075	0	0.667847657738229	0	1.86416466346177	0	1502.87588637944	0	-3.65370569095605	0	964.195763636978	0	11.6848426986429	0	19.4026490677453	0	8.57834958444011	0	10.8710461678177	0	-0.316971245852543	0	0.549917561824478	0	-11.6548127960681	0	-2.36702422255707	0	0	474.910810368075	0	0.667847657738229	0	1.86416466346177	0	1502.87588637944	0	-3.65370569095605	0	964.195763636978	0	11.6848426986429	0	19.4026490677453	0	8.57834958444011	0	10.8710461678177	0	-0.316971245852543	0	0.549917561824478	0	-11.6548127960681	0	-2.36702422255707	-1.23784844370038	28.4314457138247
476.02283495396	0.515155209261561	-1.04600073941809	-0.000432704745848932	0.000932054331118883	0.569251696576482	1.44219984438052e-05	-0.000569225267856077	1.2965552931036e-05	-0.00189187788671198	0.000394670225743978	0.000708000851557289	0.0584639251229736	0.00450747920050667	0.438591403959695	-9.99124727550881e-06	-4.89910270640206e-05	0.0014833179987952	-0.597448413935937	1.41789288663474	2.85099651211088e-06	0.00274857699699298	-0.00748450061822978	-0.0511937355389159	-1.49626687795356	-0.00161608289144373	0.011867290017594	-0.408103945568465	0.0679009431859055	0.00155013539144518	8.93369600689381e-06	476.02283495396	0	0.17634686827422	0	1.99470777891737	0	1503.42310070671	0	-4.12317753252591	0	964.725026292054	0	11.1607344049232	0	19.8210344719485	0	8.2576641853397	0	11.0443705882524	0	-0.726432819127985	0	0.653453188190962	0	-12.0572282693431	0	-2.7575438718241	0	0	476.02283495396	0	0.17634686827422	0	1.99470777891737	0	1503.42310070671	0	-4.12317753252591	0	964.725026292054	0	11.1607344049232	0	19.8210344719485	0	8.2576641853397	0	11.0443705882524	0	-0.726432819127985	0	0.653453188190962	0	-12.0572282693431	0	-2.7575438718241	0.507201298803289	26.0697696409819
477.065228790154	2.01410382378319	-1.98359702347958	-1.83610570199113e-05	0.000617091548173115	0.568316781467649	-6.22753140277648e-05	-0.000427874345026401	-4.07893153240324e-05	-0.0019744294990627	0.000818326798394517	0.000918692742624378	0.0590835760911161	0.00433588775098925	0.437422017830345	-4.65119965041035e-06	-3.83605210219026e-06	0.00141323613427536	-0.598758236105616	1.42107703706916	0.000739025780353263	0.00237237590331019	-0.00629014871604016	-0.0511384098065319	-1.49956871297522	9.48795889783356e-05	0.0112720014308079	-0.409116965319652	0.0681033656655626	0.00133386736247821	-0.00010645995309493	477.065228790154	0	1.556066749048	0	0.216453466804202	0	1505.44872240283	0	-6.60511473252396	0	967.846081067053	0	14.3558375218229	0	16.0470232174061	0	12.8052138493145	0	5.43998015395923	0	0.190884933741109	0	-0.336361336942646	0	-13.3606161360142	0	-4.36166179415528	0	0	477.065228790154	0	1.556066749048	0	0.216453466804202	0	1505.44872240283	0	-6.60511473252396	0	967.846081067053	0	14.3558375218229	0	16.0470232174061	0	12.8052138493145	0	5.43998015395923	0	0.190884933741109	0	-0.336361336942646	0	-13.3606161360142	0	-4.36166179415528	3.77816192175724	23.5350576032473
478.182309259316	2.47284786778224	-0.428656084025956	-1.02041219038398e-05	0.000407721191127389	0.567406223360697	7.93456316806472e-06	-0.000174563554400758	-1.9575964425774e-06	-0.00159496557117774	0.00127488062726209	0.000981508073379679	0.0594935809544875	0.00420825796947294	0.436287904913659	4.43117085790973e-06	-3.16130302231359e-05	0.0014206708563434	-0.59976016150488	1.42412896720312	0.00270770224373935	0.00115068981569345	-0.00513509560839858	-0.0490215623084766	-1.49955502459845	-0.000744071716810499	0.0126363665170853	-0.410043555558495	0.0680262754959638	0.000266932827534403	1.82492353649071e-05	478.182309259316	0	4.19814795076992	0	-1.33071724797947	0	1511.72104112502	0	-10.2004757104154	0	970.233357875098	0	29.2983913646587	0	7.65733030594854	0	18.2726404109732	0	1.50664583294411	0	0.965157261871214	0	-1.31969092111501	0	-15.6762129134195	0	-5.47761837443784	0	0	478.182309259316	0	4.19814795076992	0	-1.33071724797947	0	1511.72104112502	0	-10.2004757104154	0	970.233357875098	0	29.2983913646587	0	7.65733030594854	0	18.2726404109732	0	1.50664583294411	0	0.965157261871214	0	-1.31969092111501	0	-15.6762129134195	0	-5.47761837443784	5.80549517607672	17.4815847453551
479.410997499134	1.33396646657024	1.81326108528006	-1.35931719282747e-05	5.70723500345763e-06	0.566619182016279	1.92320018513976e-05	-1.95438784431573e-05	-6.25998836330099e-06	-0.00163208759617317	0.00113218752417177	0.00146286187105753	0.0605263896438846	0.00394691801274429	0.435170801553275	-1.75606655445779e-05	7.68393584682227e-06	0.000647039859562755	-0.600935981348685	1.42139943636501	0.00115855438173637	-8.22242364550068e-06	-0.00634257377231836	-0.0505112602240636	-1.50327795421399	-0.00248265989517345	0.0139262547087154	-0.410692471995625	0.0673838957047523	-7.06366195490507e-05	-0.000136495742846283	479.410997499134	0	6.69223415025363	0	-0.322415934839739	0	1516.92377730544	0	-8.42276427366282	0	971.613013392291	0	40.4073018349841	0	10.8545911350535	0	20.6323872475225	0	3.46290152505805	0	2.00351388855274	0	-0.601265448979479	0	-14.3780593541405	0	-4.51874916557765	0	0	479.410997499134	0	6.69223415025363	0	-0.322415934839739	0	1516.92377730544	0	-8.42276427366282	0	971.613013392291	0	40.4073018349841	0	10.8545911350535	0	20.6323872475225	0	3.46290152505805	0	2.00351388855274	0	-0.601265448979479	0	-14.3780593541405	0	-4.51874916557765	3.67400111436117	25.5030457794114
480.332392288018	-0.205162479773921	1.67475024899855	1.68280285304854e-05	2.60699863717229e-06	0.565807724444843	1.63106730368296e-05	-1.56006398540156e-05	0.000262837787080781	-0.00168921607002113	0.000707090846170667	0.0010401673718496	0.0609073541391722	0.00347807073627189	0.434177521460454	-1.12520044437747e-05	1.13666512034612e-05	0.000506053601842334	-0.60118142007175	1.41872553082315	0.00115280913434668	-5.0238903393379e-06	-0.0062600252503439	-0.0495235805591802	-1.50162265191996	-0.00260853455422486	0.0143133269788097	-0.410848823985023	0.0669266373115204	1.06090469714189e-06	9.42191981692711e-06	480.332392288018	0	7.23101041173081	0	1.43803729379761	0	1517.42330300883	0	-7.37591875891496	0	974.983334146117	0	40.9106778890664	0	11.8168480268452	0	22.6675242068094	0	9.92753952495437	0	2.46328463855731	0	0.264235266033976	0	-13.8766896400306	0	-3.62332984567846	0	0	480.332392288018	0	7.23101041173081	0	1.43803729379761	0	1517.42330300883	0	-7.37591875891496	0	974.983334146117	0	40.9106778890664	0	11.8168480268452	0	22.6675242068094	0	9.92753952495437	0	2.46328463855731	0	0.264235266033976	0	-13.8766896400306	0	-3.62332984567846	0.363442851960626	24.7201324652166
481.439109798136	-1.88931728597439	-0.444324312344808	1.76069046931796e-06	-2.43250915190738e-05	0.564627511631218	-5.8301127675113e-05	6.12020247895943e-05	0.00015747567831497	-0.00149481980920267	0.000635600157810324	0.000456383492506234	0.0612031298114895	0.00330851249193767	0.432801721712321	6.33515090177677e-05	1.3194321911815e-05	0.0016289089418373	-0.603385909648817	1.41780226355245	0.00381033844944059	0.000307651720002744	-0.00582483970804178	-0.0518393847284019	-1.50347902626166	-0.00218317975996218	0.0143275510751403	-0.412407536663043	0.0666667224284325	0.000109913137996258	9.36042262733732e-05	481.439109798136	0	6.00963715713995	0	2.21850093458766	0	1519.03893151319	0	-7.89777738680636	0	975.970044789783	0	38.5547551056063	0	12.2125570405497	0	22.0428878840813	0	11.1930160201611	0	1.58915301682612	0	0.853552620640843	0	-14.293546773874	0	-4.09546960483894	0	0	481.439109798136	0	6.00963715713995	0	2.21850093458766	0	1519.03893151319	0	-7.89777738680636	0	975.970044789783	0	38.5547551056063	0	12.2125570405497	0	22.0428878840813	0	11.1930160201611	0	1.58915301682612	0	0.853552620640843	0	-14.293546773874	0	-4.09546960483894	-2.09105511643028	20.8020770511082
482.580436412095	-2.49067784880343	-1.99147326227694	-1.3075355323585e-05	7.16738846069749e-06	0.563600405351947	7.58894241260398e-05	0.000248764586863792	0.00060001382988283	-0.00172789821803881	0.000152647615175034	-3.32033610218773e-05	0.0613666639312875	0.00294311255503477	0.431586361661564	6.93184664808809e-05	3.9945591793345e-05	0.00113755300616279	-0.604067065308485	1.41480970010586	0.00238250566968807	-0.00122785106031743	-0.00644322801639546	-0.0498345185007045	-1.49944450247979	-0.000817973066992093	0.0144178262568161	-0.413049954165766	0.0661844454266147	-0.000877123206306411	5.39130508934819e-06	482.580436412095	0	3.36784863859902	0	0.610207288456658	0	1525.19250407081	0	-4.0778227625053	0	978.484644032218	0	24.1374046403134	0	3.10274211660767	0	15.9739797396582	0	7.00392451020611	0	0.764055463017198	0	-0.155971839304868	0	-11.9304825385172	0	-2.99356094632427	0	0	482.580436412095	0	3.36784863859902	0	0.610207288456658	0	1525.19250407081	0	-4.0778227625053	0	978.484644032218	0	24.1374046403134	0	3.10274211660767	0	15.9739797396582	0	7.00392451020611	0	0.764055463017198	0	-0.155971839304868	0	-11.9304825385172	0	-2.99356094632427	-1.10537689068478	5.37468900382662
483.404268886823	-1.97273905358009	-1.37100733599665	1.06677748395233e-06	1.12218095901189e-05	0.56318323241264	-0.000200640630742859	0.00034497554954948	0.000570242760350008	-0.00110809635315084	0.000630987903501418	0.000177804708480635	0.0617995052556476	0.00270358997875267	0.430983090217018	7.97595670162563e-06	3.6755807971713e-06	0.000890518769958505	-0.604636632077537	1.41312645945653	0.00288077576675048	-0.00122725674085189	-0.00619816321830333	-0.0496545783541664	-1.49787212302236	-0.000926682777400789	0.0151001371213846	-0.413434660094214	0.0658011373402743	-0.000756331963982873	-2.01135252369087e-06	483.404268886823	0	1.47666436387739	0	-0.878134882889637	0	1529.55319150356	0	-0.637357975907832	0	981.203313745857	0	14.0398743087061	0	-4.88265352386107	0	9.64986452677296	0	1.98874244476766	0	0.154659430169038	0	-0.942445458789474	0	-10.1291318777655	0	-1.90752183408905	0	0	483.404268886823	0	1.47666436387739	0	-0.878134882889637	0	1529.55319150356	0	-0.637357975907832	0	981.203313745857	0	14.0398743087061	0	-4.88265352386107	0	9.64986452677296	0	1.98874244476766	0	0.154659430169038	0	-0.942445458789474	0	-10.1291318777655	0	-1.90752183408905	0.885298243524427	-5.62801445077547
484.368166989395	-0.58174602573655	0.601919359599379	-0.000235430113309233	0.000283648579723156	0.562723604832557	-0.000624273651090915	0.000363354449511696	0.000727395622189744	-0.001127207488539	0.000437569445146236	2.32159307575001e-05	0.0617795206231579	0.00293555999344799	0.430377680984596	5.11510074349825e-05	2.7756005464526e-05	0.00100244334210896	-0.605531187403234	1.40929330539963	0.0035279936776058	-0.00172604991556828	-0.00562792512826195	-0.0496575249324654	-1.49644917078587	-0.00047862081126361	0.0157222798395882	-0.414076593318681	0.0651954855668319	-0.000909270216551859	-3.30710423491396e-05	484.368166989395	0	0.196576225130328	0	-1.28799583054154	0	1531.41141634674	0	0.133762302665083	0	981.702933992807	0	11.1613677342821	0	-6.26360316295973	0	8.80721518000263	0	1.51522119252114	0	-0.706421911971736	0	-1.27842552594253	0	-9.49369529541999	0	-1.48419111205032	0	0	484.368166989395	0	0.196576225130328	0	-1.28799583054154	0	1531.41141634674	0	0.133762302665083	0	981.702933992807	0	11.1613677342821	0	-6.26360316295973	0	8.80721518000263	0	1.51522119252114	0	-0.706421911971736	0	-1.27842552594253	0	-9.49369529541999	0	-1.48419111205032	2.69227797469322	-6.39726180240366
485.457517792911	1.25922847007016	1.99491775067471	-7.15248601314384e-05	0.00017390550593759	0.562695974473723	-0.000720239850712016	0.000539065452705586	0.0012162847587235	-0.00122401495680023	-1.61933925843834e-05	-0.000309702465112134	0.0626827405412823	0.00291573417941987	0.430033760095692	2.41921598083079e-07	-5.66805392842689e-05	0.00152621857660358	-0.605932566722386	1.40693110489539	0.00313939812764745	-0.00255118197964834	-0.00405164086402243	-0.049727345438078	-1.49723860430003	-0.00029861659198919	0.015776924349946	-0.414215195780234	0.0647853195902848	-0.00130531366407262	-0.00012666384060134	485.457517792911	0	0.586360580561521	0	0.324420319234146	0	1531.86471802143	0	0.952484559053581	0	984.282047036375	0	11.5407540372305	0	-5.44616140415571	0	10.4096631980203	0	5.86258062682389	0	-0.376468299323749	0	-0.286088053442379	0	-9.10120825654425	0	-0.783809046401822	0	0	485.457517792911	0	0.586360580561521	0	0.324420319234146	0	1531.86471802143	0	0.952484559053581	0	984.282047036375	0	11.5407540372305	0	-5.44616140415571	0	10.4096631980203	0	5.86258062682389	0	-0.376468299323749	0	-0.286088053442379	0	-9.10120825654425	0	-0.783809046401822	2.91336238582231	-5.79209836182645
486.299687880917	2.24802628039149	1.30657541396702	1.37134597156214e-05	1.89552503420497e-06	0.562513676550115	-0.000417264226166888	0.000135859016302171	0.00129254686409903	-0.000607137573956125	-6.37782017887321e-05	-5.8430900316959e-05	0.0625710861952628	0.00270368528204762	0.429719198116218	2.76057740787406e-06	-4.45413173382132e-06	0.00181200135235299	-0.606271178603456	1.40699611832349	0.0017127238915515	-0.004212742147926	-0.00339301415524111	-0.0499823559030144	-1.4979137861231	-0.000684084209430659	0.016243547802356	-0.414309507825322	0.0645958087485618	-0.0020009155335612	-0.000264060171077201	486.299687880917	0	2.10753966313028	0	1.82302643976081	0	1534.68230067042	0	3.61174747954569	0	986.985808672161	0	16.878315364698	0	-0.605942468896355	0	15.1281525602687	0	10.8003635586024	0	0.408719825283427	0	0.519650639767508	0	-7.63814029164208	0	0.625002121220387	0	0	486.299687880917	0	2.10753966313028	0	1.82302643976081	0	1534.68230067042	0	3.61174747954569	0	986.985808672161	0	16.878315364698	0	-0.605942468896355	0	15.1281525602687	0	10.8003635586024	0	0.408719825283427	0	0.519650639767508	0	-7.63814029164208	0	0.625002121220387	2.41008627273048	0.0671875769943001
487.206022310894	2.45862218765376	-0.562786146109665	-1.62842992665013e-05	1.58009581080245e-06	0.562256493690638	-0.00084533636476915	2.2698747777105e-05	0.00142259113337759	-0.00135491646238207	8.60960865223705e-05	1.26856174802819e-06	0.0626748878999596	0.00249005200814772	0.429296244023019	7.63118116725031e-06	6.80157061304579e-07	0.00251659773519979	-0.606390571356058	1.4046476060407	0.00342629435828851	-0.00404970856011749	-0.0019888581115972	-0.0487262383621082	-1.4960257138934	-0.00133406574356055	0.0158502403436827	-0.414351532389795	0.0642812579686356	-0.00142857081005096	-3.38674926946502e-05	487.206022310894	0	4.31490914271765	0	2.19169138052508	0	1540.06296024937	0	4.47967424669144	0	987.409188250529	0	30.0050589233926	0	1.43873431032185	0	16.1269604695451	0	11.1837070844987	0	0.995268888253116	0	0.828125381073842	0	-6.91056369088211	0	0.885711956394432	0	0	487.206022310894	0	4.31490914271765	0	2.19169138052508	0	1540.06296024937	0	4.47967424669144	0	987.409188250529	0	30.0050589233926	0	1.43873431032185	0	16.1269604695451	0	11.1837070844987	0	0.995268888253116	0	0.828125381073842	0	-6.91056369088211	0	0.885711956394432	2.26973293684874	2.91321361314777
488.151345389862	1.66335154147574	-1.93980353119992	2.8453461919086e-05	3.22364018030727e-05	0.562164275813839	-0.000982045429238138	0.000322598618676772	0.00125200724780655	-0.00104779505923775	0.000348011847281902	-0.000147443376438088	0.062586981198047	0.00224577689035161	0.429051881074456	1.46830412755394e-05	-4.34921696699085e-06	0.00254685931286346	-0.606604260478067	1.40180865558392	0.00295369293524495	-0.00374270926423119	-0.00145258358041621	-0.0495236575012279	-1.4938813264852	-0.00332136835009957	0.0154318801284486	-0.414235970376793	0.0639065407220591	-0.000862511520643952	-6.72639106685791e-05	488.151345389862	0	6.33722857359126	0	0.88911955643947	0	1544.44100225209	0	1.779706718808	0	989.362061605697	0	39.5874846537241	0	-4.22611856117024	0	20.0701134086608	0	8.08057491790676	0	1.76988297165683	0	-0.0248240168033828	0	-8.71767920173247	0	-0.226343741533264	0	0	488.151345389862	0	6.33722857359126	0	0.88911955643947	0	1544.44100225209	0	1.779706718808	0	989.362061605697	0	39.5874846537241	0	-4.22611856117024	0	20.0701134086608	0	8.08057491790676	0	1.76988297165683	0	-0.0248240168033828	0	-8.71767920173247	0	-0.226343741533264	2.79242721962893	-2.97246473357666
489.162008330146	0.0488871149390912	-1.29888690371701	-4.30923949492147e-05	1.14240421147565e-05	0.562301272737336	-0.00121021912893186	4.33164145775437e-05	0.00214152796948289	-0.00116011302950359	0.000628439954626252	-6.14719672103619e-06	0.0623616415071162	0.00211620542726621	0.429026205726311	4.57817401370864e-05	-5.42468379663972e-06	0.00184083542659174	-0.606712981459934	1.40901282761948	0.00248294427885552	-0.00393793477444482	-0.00261352407420484	-0.0486193667967036	-1.49626446785711	-0.00467194815001931	0.0175673075779063	-0.41423295845106	0.0641462731042289	-0.000590411652464763	-2.25939942271005e-05	489.162008330146	0	7.24114371922445	0	-0.939098439323538	0	1545.47304392095	0	0.0533369172102543	0	992.712660947376	0	40.9003026858455	0	-6.23661512796472	0	23.382848754543	0	1.87072834398483	0	2.47468066065813	0	-0.985702701443585	0	-9.56262017692842	0	-1.56188915986515	0	0	489.162008330146	0	7.24114371922445	0	-0.939098439323538	0	1545.47304392095	0	0.0533369172102543	0	992.712660947376	0	40.9003026858455	0	-6.23661512796472	0	23.382848754543	0	1.87072834398483	0	2.47468066065813	0	-0.985702701443585	0	-9.56262017692842	0	-1.56188915986515	2.99414383798402	-1.68467634766669
490.17990861598	-1.59521517460775	0.806892184181305	-0.0012301900478901	0.000762781039301811	0.563291351236664	-0.00148092882414263	4.10565128283824e-05	0.00188612316369159	-0.00115756490225718	8.31523512957764e-05	-2.70629235652924e-05	0.0620764618852567	0.00290707262595248	0.429849437203648	-1.19152209331073e-05	-3.42649168854696e-05	0.00048580717084634	-0.606582763714073	1.41390103622721	0.00314783804415252	-0.0045752839406516	-0.0027093758390771	-0.0493788162708319	-1.49558029561682	-0.0042493170182446	0.0155299719526458	-0.413789418268262	0.0647217900797835	-0.000490761271594843	-0.000325708878732769	490.17990861598	0	6.41797908278273	0	-1.21889616362919	0	1546.37219128056	0	-0.0230504753163369	0	993.183125858068	0	39.8054793669165	0	-6.00005837421069	0	23.1673030589425	0	1.53845576403115	0	1.81886483379809	0	-1.21350679487531	0	-9.638045796385	0	-1.57858812434829	0	0	490.17990861598	0	6.41797908278273	0	-1.21889616362919	0	1546.37219128056	0	-0.0230504753163369	0	993.183125858068	0	39.8054793669165	0	-6.00005837421069	0	23.1673030589425	0	1.53845576403115	0	1.81886483379809	0	-1.21350679487531	0	-9.638045796385	0	-1.57858812434829	1.64203246256602	0.365933450996207
491.113784646885	-2.43749231362072	1.98264326163701	-0.00113798863719198	0.000557644829711773	0.563930679635828	-0.000973168494734463	-7.15750786456338e-05	0.00177067109491618	-0.000958617645563662	0.00040909078171784	0.000209289401788688	0.0615888633634888	0.00280897551771582	0.430368825795446	-1.03410611284959e-05	-2.26580925356722e-05	1.94751665571968e-05	-0.606411435671747	1.41642888492198	-5.3445790007197e-05	-0.00103499726490933	-0.00455042704954513	-0.0473396056649573	-1.50192999151659	-0.00179158507778231	0.0148258721144244	-0.413675325005835	0.0649098562129131	0.000713692950727498	8.11513921090478e-05	491.113784646885	0	4.46505636758663	0	0.210916700070906	0	1550.51337375035	0	-3.09424349689077	0	995.487543724684	0	30.91113450585	0	0.671986192553727	0	18.1116852082555	0	5.40157656867707	0	1.03361839730529	0	-0.3367239123632	0	-11.4803643315488	0	-2.7445675261636	0	0	491.113784646885	0	4.46505636758663	0	0.210916700070906	0	1550.51337375035	0	-3.09424349689077	0	995.487543724684	0	30.91113450585	0	0.671986192553727	0	18.1116852082555	0	5.40157656867707	0	1.03361839730529	0	-0.3367239123632	0	-11.4803643315488	0	-2.7445675261636	-0.64433688830371	7.46651503197432
492.222377491291	-2.12907839241305	0.924837787709978	-0.000712450723073763	2.00971838986851e-05	0.564609895461012	0.000145900445317972	-0.000213674414696339	0.00193623451008981	-0.00208810678578281	0.000961506553348867	6.4310673969201e-05	0.0613593138888362	0.00257376857781311	0.430858382282785	-5.75419701462311e-05	-2.65330716786565e-05	1.5226430180793e-05	-0.607457842346387	1.42007603959453	0.000360727241270436	-9.26395729219763e-05	-0.00516284822428737	-0.0481642834904104	-1.49905164532335	-0.000945907178822962	0.0127854496759623	-0.414268821608366	0.0653468297672498	-9.03347652182154e-05	-4.96964826184851e-05	492.222377491291	0	1.79870598725359	0	2.05671545904336	0	1556.9386949286	0	-7.57076187988035	0	998.679777037061	0	15.3993939272693	0	11.5444469175396	0	10.321123992212	0	11.085284446595	0	0.293333431216001	0	0.708445089870574	0	-13.9959632527021	0	-3.95113435673052	0	0	492.222377491291	0	1.79870598725359	0	2.05671545904336	0	1556.9386949286	0	-7.57076187988035	0	998.679777037061	0	15.3993939272693	0	11.5444469175396	0	10.321123992212	0	11.085284446595	0	0.293333431216001	0	0.708445089870574	0	-13.9959632527021	0	-3.95113435673052	-2.20329912784137	17.299680678178
493.382026750039	-0.518423702537684	-1.43074442582448	-0.00156264139290773	0.000583231934763849	0.565920735598997	-0.000489220381445527	-0.00096266454668312	-0.000238807965062608	-0.00133623344344887	0.00145918256628316	0.000736781758331637	0.061337467836528	0.00295439089875868	0.431937183713349	-0.000672123453355112	-0.000811831565538524	-0.000179690437012581	-0.608234033039888	1.42675768422204	0.0027093899351799	0.000225776425291234	-0.00754777073337444	-0.0487867937482986	-1.50017893169428	0.000302149748843574	0.01183859361646	-0.414559764851349	0.0659350322769351	-0.000133358865699182	-0.000392363088527601	493.382026750039	0	0.173763102375558	0	1.71739512750307	0	1559.47313760014	0	-7.47593332005571	0	999.347349509609	0	11.1499119582894	0	11.8505578473799	0	9.61358205923482	0	10.5835516988459	0	-0.727586551001788	0	0.446487185440939	0	-13.9430463631292	0	-3.72094078259004	0	0	493.382026750039	0	0.173763102375558	0	1.71739512750307	0	1559.47313760014	0	-7.47593332005571	0	999.347349509609	0	11.1499119582894	0	11.8505578473799	0	9.61358205923482	0	10.5835516988459	0	-0.727586551001788	0	0.446487185440939	0	-13.9430463631292	0	-3.72094078259004	-0.249093478970377	14.2824362103294
494.322884318147	1.0895975074083	-1.93276914880335	-0.00202893295438917	0.000705426765545704	0.566147890017194	-0.000114015733172418	-0.00174858513839561	-0.000152553783029369	-0.00182167053920018	0.002192134249154	0.00186982508830183	0.0589792791737968	0.0032576699482961	0.432291855029189	-0.000871963979676421	-0.00173114347680797	-1.58667975210266e-06	-0.607938068482931	1.42394826996059	0.00262530801927768	1.86050857085204e-06	-0.00834274032203564	-0.0485198537246787	-1.49769659612101	0.000743602542026131	0.00876340903364998	-0.414041565278949	0.0659005542518108	5.16269015288931e-06	-0.000614684620932098	494.322884318147	0	0.453888694625943	0	-0.0217713988390795	0	1559.76244577949	0	-8.05911826447933	0	1002.58799190261	0	11.3555598134778	0	11.2911809740653	0	10.8114277904301	0	4.50211898847295	0	-0.480343344614081	0	-0.445798180157712	0	-14.1951136846896	0	-4.23846858243428	0	0	494.322884318147	0	0.453888694625943	0	-0.0217713988390795	0	1559.76244577949	0	-8.05911826447933	0	1002.58799190261	0	11.3555598134778	0	11.2911809740653	0	10.8114277904301	0	4.50211898847295	0	-0.480343344614081	0	-0.445798180157712	0	-14.1951136846896	0	-4.23846858243428	3.09153708242499	15.8452960275997
495.405359116199	2.33805549580116	-0.239514331140646	-0.00283384705639108	0.000335422746772295	0.566897428589698	-0.000384181695217744	-0.0010211248871861	-0.000873053234723001	-0.00142065382155113	0.00320281910380084	0.00161337277486102	0.0588448722508252	0.00300782006823063	0.432841099589547	-0.00015185971397607	-0.00149230044372845	1.55776589148224e-05	-0.608323888417998	1.42683659940831	0.00175301890377755	0.000747937614411116	-0.010316625318467	-0.04777895865863	-1.49424490889827	0.00170039673507531	0.0074852194316182	-0.41418619570993	0.0661542822396998	-1.46943653518424e-05	-1.81501152866181e-05	495.405359116199	0	2.40250753026182	0	-1.3606522072241	0	1563.4153725406	0	-10.2747743421674	0	1004.52060413354	0	18.4391070588207	0	7.46871438785456	0	13.823542787412	0	1.47592623249665	0	0.504023421605021	0	-1.34537809293279	0	-15.7495331451077	0	-5.49648941930988	0	0	495.405359116199	0	2.40250753026182	0	-1.3606522072241	0	1563.4153725406	0	-10.2747743421674	0	1004.52060413354	0	18.4391070588207	0	7.46871438785456	0	13.823542787412	0	1.47592623249665	0	0.504023421605021	0	-1.34537809293279	0	-15.7495331451077	0	-5.49648941930988	5.68640872632731	15.7720079979327
496.594130685867	2.22877181175629	1.85452852277486	-0.00352899060752746	1.05148856425648e-05	0.567305111134071	-0.000351203867937985	-0.0014567294373766	-0.00130596752123275	-0.00188506061985907	0.00255286625783192	0.00149228332590482	0.0582338937431012	0.0028568374063224	0.433108759501446	-0.000145894654832035	-0.00172020753193518	9.74820746684516e-08	-0.608820433208104	1.42758005120428	0.0018805186105078	-5.0118229138247e-05	-0.0118231516558806	-0.0493065000827952	-1.49694983777791	0.0012544477846662	0.00670852189583641	-0.414184448336384	0.0661245234931302	-1.032488911997e-05	-1.61317211368676e-05	496.594130685867	0	5.28514439670491	0	-0.23622772916088	0	1570.41145876668	0	-7.56699840629887	0	1006.04971810523	0	35.4326127872754	0	13.9971653434163	0	17.473009795702	0	3.72820155341974	0	1.28290897959189	0	-0.552591351960255	0	-13.8287745577903	0	-4.74639550878737	0	0	496.594130685867	0	5.28514439670491	0	-0.23622772916088	0	1570.41145876668	0	-7.56699840629887	0	1006.04971810523	0	35.4326127872754	0	13.9971653434163	0	17.473009795702	0	3.72820155341974	0	1.28290897959189	0	-0.552591351960255	0	-13.8287745577903	0	-4.74639550878737	4.47601328432821	28.8589280025678
497.530876654927	1.07865599369498	1.59729023486278	-0.00344934049559894	0.000214488208823418	0.568094332659691	-7.98167769716879e-06	-0.000913319174653699	-0.000366936786365948	-0.0014830905368307	0.00305057414845774	0.00221784660557617	0.0594574770347456	0.0029938252454141	0.433546075631538	7.57510754711908e-06	-0.00113515124970722	9.45871205951396e-05	-0.60855904742891	1.42940554448664	0.00220217831892576	0.00023310635447578	-0.0116601931847591	-0.0488624188618417	-1.49537163158259	0.00219226511402662	0.00697542507831312	-0.413764097384218	0.0661067515944873	1.64284702797342e-05	4.56388412580081e-05	497.530876654927	0	6.89174954549299	0	1.5403352095545	0	1573.27240129986	0	-4.49436867866691	0	1009.4299087602	0	40.6934893544496	0	19.5027208162554	0	23.3642531300903	0	10.1787939092664	0	2.15843997320091	0	0.32968287716466	0	-12.3221381214656	0	-3.0854775096029	0	0	497.530876654927	0	6.89174954549299	0	1.5403352095545	0	1573.27240129986	0	-4.49436867866691	0	1009.4299087602	0	40.6934893544496	0	19.5027208162554	0	23.3642531300903	0	10.1787939092664	0	2.15843997320091	0	0.32968287716466	0	-12.3221381214656	0	-3.0854775096029	1.55372333195913	35.816318094595
498.480732076391	-0.545901108190627	-0.240054788907712	-0.00150192614834662	0.000502589165780385	0.569406567333511	-1.00499204192897e-05	-0.000497347426947225	-9.12650373669356e-06	-0.00213095285926382	0.00111243963783099	0.00192785874895744	0.0590342023933273	0.00348836439271343	0.434697188801052	-1.76901831580666e-06	-0.000188811613854385	0.000968289686055093	-0.608071382017737	1.43323073780398	0.00191992230983659	0.000232686121150906	-0.0106790784509648	-0.0490565559439216	-1.49691999001197	0.00164200497538617	0.00623446967883204	-0.413035081793835	0.066412257742968	1.95848996135002e-05	1.6368290720893e-05	498.480732076391	0	7.15533002311566	0	2.25076384378599	0	1573.55781551275	0	-4.05450379304152	0	1010.23943595428	0	40.8876680013948	0	19.8428944062675	0	23.9374438900543	0	11.1776892165714	0	2.39095893336596	0	0.887741099259173	0	-11.9999392138186	0	-2.69221802031641	0	0	498.480732076391	0	7.15533002311566	0	2.25076384378599	0	1573.55781551275	0	-4.05450379304152	0	1010.23943595428	0	40.8876680013948	0	19.8428944062675	0	23.9374438900543	0	11.1776892165714	0	2.39095893336596	0	0.887741099259173	0	-11.9999392138186	0	-2.69221802031641	-0.787409956590668	33.6869165717121
499.727500908366	-2.21901585128199	-1.993763992291	-0.00118367708857498	0.00103251949862806	0.570706270321397	0.000423353751258313	8.64542096072386e-05	0.000497261455457346	-0.00244587293567049	0.00012638211523597	0.000496960279040957	0.0580643727558736	0.00420604657170311	0.435866754304182	2.8114777022961e-05	-1.0777267146716e-06	0.00122277599804178	-0.607782184371451	1.43388601287471	0.00309184784704668	0.00181861138887782	-0.00955608571121839	-0.0496939615149794	-1.49791557291332	-0.000113583820161745	0.00584294473950182	-0.412378765436978	0.0663159868614726	0.000598978420567234	0.000334662075925355	499.727500908366	0	5.31333640013246	0	0.588931622146074	0	1576.57942612225	0	-1.27553345224475	0	1012.80708671996	0	35.5700412294449	0	14.9081951174764	0	19.3479497403928	0	6.9019909835631	0	1.29322361940325	0	-0.16336559151718	0	-10.3480790920971	0	-1.17820291423417	0	0	499.727500908366	0	5.31333640013246	0	0.588931622146074	0	1576.57942612225	0	-1.27553345224475	0	1012.80708671996	0	35.5700412294449	0	14.9081951174764	0	19.3479497403928	0	6.9019909835631	0	1.29322361940325	0	-0.16336559151718	0	-10.3480790920971	0	-1.17820291423417	-0.796703771611099	25.1944309804344
500	-2.39721904099821	-1.95145867093489	-0.00110117730844866	0.00125793330135262	0.57111024381169	0.000292718952904619	1.23726145666284e-05	0.000408828341912519	-0.00218192721470642	8.99667365884942e-05	0.000463319394008646	0.0582831018040381	0.00442124761903961	0.436179996054834	-1.17024199174557e-08	-8.36005543401405e-09	0.00110126949817568	-0.607579712279123	1.43415105312619	0.00308335292769096	0.00138963681583062	-0.00956908225169888	-0.0497635971253923	-1.49569210024452	-5.66286229703842e-08	0.0057917728798694	-0.412117295069749	0.0663018961853523	0.000261562730336596	-5.75910148339699e-07	500	0	4.68246320780648	0	0.047335387367204	0	1578.04070978001	0	-0.0218290471709816	0	1013.88357068637	0	32.1836173520815	0	12.0046428009813	0	16.8563979915119	0	4.76225256130532	0	1.0930584904417	0	-0.412520430179153	0	-9.77118476915581	0	-0.780257962722712	0	0	500	0	4.68246320780648	0	0.047335387367204	0	1578.04070978001	0	-0.0218290471709816	0	1013.88357068637	0	32.1836173520815	0	12.0046428009813	0	16.8563979915119	0	4.76225256130532	0	1.0930584904417	0	-0.412520430179153	0	-9.77118476915581	0	-0.780257962722712	-0.438713514946687	21.0665917573978


==> data_icl/lambda_0p001/data/information_matrix_eigenvalues.dat <==
0	0	0
0.164179559972264	0	0
0.369335090887967	-1.91196311497305e-16	1.36657284633242
0.954611092615757	-5.09901040702416e-17	4.27420696503555
1.66264486263723	5.09130930233503e-09	4.36628221208412
2.16649671205593	1.1770431010179e-07	4.432967027886
2.83773700229273	4.78718269324437e-07	7.41737646316025
3.59190505963556	1.27411039154717e-06	11.6148849235248
4.53535075565433	1.15649721574375e-05	11.8104184646814
5.37220621573292	4.41111989096957e-05	11.9262911066805
6.25413716237049	5.12328352310199e-05	12.6667105833727
6.94750192721627	5.06481296163667e-05	16.3225321093464
7.62165289587052	4.20743376503436e-05	19.1849135589996
8.45859870252086	4.35791725761884e-05	19.2255805952229
9.4538262044555	6.16805816122433e-05	14.8490827020343
10.3678698638254	6.97395386025259e-05	11.0548434395445
10.868658377137	4.72163889905305e-05	11.8965058049956
11.336941325801	4.84926962013496e-05	13.8344371828785
12.1454936096239	4.41301174371285e-05	15.1176323069726
13.3179383083898	3.98778687350021e-05	14.054537618926
14.2936387216179	6.07748844597868e-05	11.6473304590527
15.0494404827346	5.92001386451606e-05	13.3642364828303
15.8657475101479	3.11559532702863e-05	15.4280452146028
17.0399535597906	3.03576124251786e-05	15.7964364747907
17.8926361167542	3.77554924016067e-05	13.2165075165656
18.8340977686006	2.8817380276428e-05	9.2859340789626
19.6502541179014	2.91701228333351e-05	11.7238821558001
20.590640734787	2.94964405134996e-05	14.5488109133835
21.6437259746745	1.95375153869504e-05	16.757657161432
22.6360254378224	1.30226118418723e-05	15.7341695432503
23.4768455784199	9.4464080150776e-06	15.6262297702746
24.5056023889856	1.6209717563218e-05	16.5491256913458
25.4512267789443	9.80364243692119e-06	16.3440933967072
26.026822144626	6.23288984152028e-06	14.9506951039346
27.0078336172222	2.07924288196031e-05	12.4551414192337
28.0190685192358	2.3126138636048e-05	12.4182722606868
28.7300704761326	1.76494781832598e-05	13.4482988205376
29.7315586633683	7.23812039522219e-06	16.0187269765567
30.9491665773806	8.31360029169465e-06	16.5430536874682
31.8444419825482	6.49766847194843e-06	16.3329634544649
32.9082990195441	8.62083636351753e-06	13.219511227385
33.8603126229334	1.25492936621889e-05	12.5994173821458
34.7580567770929	8.89757810036148e-06	14.693360662363
35.7955865182234	8.48079575555043e-06	14.3629615433923
36.8901120260081	8.31580711725457e-06	13.5058632372
37.9008877468233	8.17627802932566e-06	13.9338506672967
38.8714106073556	9.75476198744808e-06	17.4718206491905
40.0532062843955	1.01220877756457e-05	17.7088853927058
41.1310190477621	1.23276541043964e-05	14.2114921197985
42.2493973344715	1.07054120735627e-05	11.4584912146326
42.9768273435704	2.87627790472855e-06	13.2629325692313
43.8811834952851	6.32540840497978e-06	15.2231489276787
45.2112425211423	8.80979541977436e-06	14.673181065483
46.1645767912264	7.32345757679871e-06	14.6751699668082
47.0375092122425	1.57292193185202e-05	15.7153138647357
47.9308348969655	5.62230549853499e-06	16.1611582748825
48.8852703802126	6.29627283945805e-06	16.2787249408694
49.9725238783596	6.47606437866263e-06	13.6788214799063
50.9639610135427	1.54192982227439e-05	10.9873874998291
51.9182175150772	6.17668855300528e-06	13.7859768245339
52.9755104432132	5.81100998413587e-06	16.6392221942886
54.0240972203724	1.54513866846333e-06	16.3804784735442
55.0647260322398	2.67215715861743e-07	16.0772532833379
56.1625623877789	1.00044258207316e-06	15.3046054494792
57.2135561606456	1.08284087095682e-06	15.5736681362184
58.285675743094	1.0785910562263e-06	14.3070797393661
59.4505805468108	5.95158137712422e-06	11.6778861228999
60.3089234933104	9.42601496777588e-06	13.4104390105355
61.2737046424775	5.58466602174268e-06	16.6044317021063
62.376725360207	4.95146586365588e-06	17.4529980327438
63.3396737340816	2.62313587788168e-06	16.7265575063109
64.4058452535012	3.5658833536461e-06	14.706401989503
65.3900190155402	3.31697093005037e-07	13.6570621261421
66.2507635143541	1.28962954796513e-06	14.9446019323636
67.6314737045601	5.60130786400592e-06	14.0603003580601
68.6683244778467	4.90562769023126e-06	13.9502943652681
69.5671319064141	5.537705413277e-06	15.9581197451733
70.5614001893837	4.13303644732516e-06	17.3800718260826
71.4558347277445	1.52433523412268e-06	17.3816955248476
72.5473462662638	9.04308127771138e-07	15.1624215932028
73.634191482359	1.35322784797625e-06	12.1803703071893
74.5632960953256	1.10643044788348e-06	13.080106610763
75.5624448408975	5.93847944760449e-07	15.6039621797184
76.6065474037855	1.77568433755239e-06	15.0990552314534
77.5503511862913	1.88395415803788e-06	15.1846906917059
78.6625486539061	7.50964217011033e-07	15.8529530408064
79.7659265146017	1.63510411807353e-06	16.583884188633
80.7524165179006	6.01581101710704e-07	14.8850585874852
81.782941383829	8.39866873269872e-06	11.0152175927869
82.7594879251621	5.35981734096575e-06	11.213783363132
83.6519204254756	5.01092101826558e-07	15.226080690194
84.7230923802333	1.55657408126411e-06	16.8410275650962
85.8674127644761	5.68314678412798e-07	16.1336839100351
86.9238958294254	1.17134272009131e-06	15.6589288462115
87.8535386135284	1.40192129330004e-06	15.2709146074935
88.7213945916103	7.68497590090721e-07	15.7989865366737
89.9184932807961	9.78921932369861e-07	13.8761160041314
91.0810784870131	5.64353208155361e-07	11.686966598356
91.7633277424401	8.38243599190928e-07	13.2579370796551
92.8093353076441	9.00472769837895e-07	16.5526410939995
93.9344085613535	1.54145231453436e-06	17.0316283267606
94.9510060065547	1.21551421010355e-06	16.1525930875672
96.0001175959489	3.05621626281324e-06	13.8616175654323
96.907034322992	2.22565649415567e-06	13.3480325568031
97.8926715866546	8.23633769624244e-07	14.6539542557328
98.9651956620572	1.55378518307396e-06	13.7037680079422
100.060100909467	2.82703780015655e-06	13.3508316714302
101.139814397208	1.13878547770797e-06	15.7977030059686
102.373226185809	1.69486839714126e-06	16.9706714863402
103.267443146417	6.28925423219899e-07	16.2807742348317
104.314494482219	6.61623047795784e-07	13.2201027031139
105.480032315862	3.83810632040055e-07	11.4596170624405
106.307160383611	4.71260167519421e-07	13.7908736197299
107.305766316683	8.38206552240844e-07	15.038412626684
108.428347545524	1.45198496395704e-06	14.5329781013877
109.237043472624	1.42577547350933e-06	15.2737271944122
110.158359713045	7.3876913548608e-07	15.671995741263
111.099311791794	2.15712953284151e-06	16.0708995738823
112.186049708337	1.12025280041854e-06	15.8343016981478
113.129603965471	9.25992961421405e-06	12.2865595539993
114.092911907826	6.0357409538302e-06	10.9694740182496
115.168435079755	7.02365588260697e-07	15.0610360408428
116.366508858521	1.83284580480465e-06	16.2717769908327
117.326748214572	5.89729334458569e-07	16.0309811956702
118.396120105862	1.61233012994977e-06	15.8716848835239
119.55837935159	1.77651906438813e-06	14.883298115081
120.541341357598	6.75729435786116e-07	15.2494395806503
121.625176404274	1.24732092566093e-06	13.3104437198535
122.828777794656	6.75151246805585e-07	12.2215571397155
123.643751003333	5.61794087900978e-07	15.0633344197174
124.607028690853	5.45544820630375e-07	16.9915843653632
125.670498399157	7.57029692800775e-07	16.9842053278584
126.696659634977	9.06652046769231e-07	15.484711452683
127.796843208781	2.92293897272162e-06	13.4119666253723
128.604315706114	1.29441028674343e-06	13.9295235265899
129.843489404604	8.20238072313403e-07	14.5250206848852
131.005422462087	2.82288957372585e-06	13.4661945545576
131.865478920746	2.86232158423997e-06	14.6828074125182
132.851384721915	1.33677726329856e-06	16.687010813483
133.81184538469	2.5862080065658e-06	17.245030720738
134.665678210998	6.51994846600516e-07	16.9142509172479
135.714077153709	7.22703957965658e-07	14.0963332887451
136.747335163582	4.44821506460357e-07	11.7019048659139
137.616720660533	1.05806618552828e-06	13.6442626117797
138.62498718802	7.96623584340732e-07	15.3790511283069
139.742119597369	1.24264374114859e-06	14.7771842663384
140.612680692872	1.20683415656074e-06	15.2943060328126
141.835465334537	5.16692198552992e-07	15.9045222220425
142.863565715289	1.60075847990352e-06	16.3095546075909
143.837688284821	1.22174343355946e-06	14.1670743741186
144.92956256076	5.51863572043012e-06	10.6507975827274
145.867605245675	4.35853090007372e-06	11.8924629045933
146.740370853905	2.1395701517805e-07	15.7511088336367
147.967232999367	1.97786793451136e-06	16.5159108108691
148.927785871868	7.06391619141682e-07	16.0797749843548
150.023833854466	9.0985869799567e-07	15.1613263125961
150.959795270552	1.38878546952621e-06	15.2928816936644
151.844487817455	2.97703333805278e-07	15.6091737840463
153.078742188887	8.12545543184632e-07	12.801015933234
154.174334397849	5.57108693804444e-07	11.9122871556185
155.028726880722	6.36609128711163e-07	14.7258068303156
156.025460392636	6.14472716385597e-07	16.669388974623
157.099536758496	7.80888639338076e-07	16.6463789888819
158.151213341727	9.66831999054912e-07	15.1612159345033
159.141198346747	2.79092056203972e-06	12.8308007458514
160.00127900024	1.66453995242726e-06	13.4007395219896
161.130165963279	8.45033141007222e-07	14.2774287822456
162.125934250204	2.13836998456562e-06	12.9331734800094
163.12420402225	2.83185949314602e-06	13.6085450119995
164.244503768536	1.26686182240276e-06	16.0201996103663
165.5046692114	1.30492447024392e-06	16.7368478943235
166.39379208169	8.3382867304792e-07	15.7721697373384
167.582489035206	6.46719948260121e-07	12.5151673726579
168.629975268645	6.91012558039679e-07	12.064977224737
169.453684795371	3.2378898781567e-07	14.7759811911966
170.532305741673	1.10491709589102e-06	15.0954663443057
171.599552456739	8.91035394310488e-07	14.9461244177883
172.375678730634	1.9272958216208e-06	16.075828428879
173.37473929419	8.32250535045265e-07	16.0976631872334
174.256196866679	1.67039229788771e-06	16.3172178664982
175.147265165378	9.43692766774803e-07	15.0908716489322
176.158218887826	5.90989700597178e-06	11.1465782907928
177.076735399974	6.83457250177079e-06	11.2791557967955
178.155265012596	2.12503757619598e-07	15.7134346524684
179.325475320596	1.78025859609325e-06	16.4221141313665
180.312369157703	6.30744338994543e-07	15.8708467284403
181.321312095748	1.06963255529495e-06	15.0968556546864
182.513996441912	1.16650607117563e-06	15.1604913288415
183.54643085777	2.11932983075954e-07	15.2778294770683
184.803685809958	5.73247591724723e-07	12.2270596578546
185.799077384631	6.53551629694327e-07	12.7214786391749
186.671588856588	5.34861306555258e-07	15.8629016621332
187.646419898047	1.04043788695909e-06	17.3209888264987
188.652899059865	9.31128000419163e-07	16.8589531980167
189.759757897634	1.8151340807914e-06	14.9340407561748
190.707991512741	2.88719438373967e-06	13.166377836544
191.479527253535	1.1699561140173e-06	14.0475036117498
192.719254053776	7.98588203187415e-07	14.2410305678218
193.76323805106	2.40947221398352e-06	13.108733827921
194.623593233287	2.06910880392318e-06	14.1114230150741
195.584659310576	8.0002379241458e-07	16.3814381726023
196.64105390395	1.23302752490945e-06	17.3492829333681
197.480175305532	5.69677368702831e-07	16.6274897306839
198.486318895688	6.99837899249744e-07	13.7280066554472
199.418215002762	3.33191760611598e-07	11.4151868389306
200.339121923698	8.34958551190185e-07	13.3440834559327
201.390940303746	7.12555660603178e-07	15.3512453090147
202.499934444294	1.68477546404624e-06	14.8615142764033
203.395358882619	1.37636435991168e-06	15.5166988902464
204.485869136124	6.23851734035694e-07	15.8463183000819
205.563573287362	1.67358579190318e-06	16.4086478523707
206.617058467029	1.17414475827521e-06	15.184255989063
207.60473209583	7.76335647468767e-06	11.4480803999201
208.640064150412	8.89712027518162e-06	11.926404792711
209.533490453556	3.64777394717076e-07	15.5697683216898
210.679165365474	1.82539367496137e-06	16.4401694345031
211.608544501873	5.50016836709494e-07	15.909035778081
212.726410399048	1.30845407125214e-06	15.5087841886655
213.658745619548	1.66069275556015e-06	14.8874345348267
214.467299808164	8.36074857482167e-07	15.3403770561587
215.747783421895	1.31877777917656e-06	13.7556300190775
216.924946231134	6.12931135295783e-07	12.0357867395751
217.698340963639	7.34492660551533e-07	14.4805954334864
218.68980358533	7.48055351743955e-07	16.9269817384172
219.800458264696	9.86319337463712e-07	17.0637352870586
220.817540767307	2.19532443965505e-06	16.1993187563649
221.90097797559	2.94282625590478e-06	13.8191888408761
222.688110817448	2.29576098979716e-06	13.5282683206008
223.763336051407	8.30704267267851e-07	14.6841032879443
224.976736050891	2.20198868871071e-06	13.367557654815
225.99581930039	3.10392253784952e-06	14.1884024282496
227.110760405434	1.35454275428114e-06	16.3533156642417
228.356207268788	2.09805941487061e-06	16.8186871742957
229.288695366926	9.56650314200084e-07	16.1513119963017
230.537435868532	8.19335408106377e-07	13.0822002904201
231.490611944702	8.26035837117415e-07	12.2343171128719
232.357831979444	6.25818320856333e-07	14.9850505682104
233.416307768727	1.243509142359e-06	15.2163743000592
234.441008039152	9.25549089049315e-07	15.1694993211332
235.216860230427	1.8461748683393e-06	16.2495467255059
236.243213712313	9.89969357798129e-07	16.1839703205634
237.142081540868	1.63855995777484e-06	16.316685690076
238.121746951893	1.4906881147052e-06	14.7038590479913
239.187751883796	5.38058684456976e-06	10.7594953303492
240.002949469514	8.35070429970702e-06	11.4949735275317
241.089957067001	4.40736622004507e-07	16.0081130045408
242.269088364305	2.21183489932292e-06	16.4586283449028
243.295441656831	1.02488410798786e-06	15.934173535116
244.290300777731	8.66387170509015e-07	15.0197301699161
245.479412253961	1.00463769486493e-06	15.4372800387307
246.627133258963	1.98310847609035e-07	14.9945919849374
247.750991911949	4.95651866531565e-07	11.9468742403674
248.66952640323	6.86774045326011e-07	12.8529591308188
249.552272603682	6.36248148765249e-07	16.0130328553804
250.460546290402	8.89322154181813e-07	17.378226112523
251.503305938288	2.5472406787186e-06	16.8018979611629
252.521365208398	2.28707651973088e-06	14.7732938944724
253.561424287153	2.48937003533589e-06	13.2912788021732
254.378475500917	5.89505722846392e-07	14.3158473918706
255.675391213468	5.82172965029686e-07	14.2253588754487
256.822214293506	3.21457754989773e-06	13.3082592419494
257.641002420248	3.27576998993608e-06	14.9971060863471
258.66328472866	1.6601656826515e-06	16.8020948885624
259.682856203782	1.76105722067175e-06	17.232020553503
260.645294295139	6.4876071254452e-07	16.4515326918057
261.769118513147	5.0281235768741e-07	13.5661196624487
262.630932279108	4.81195310969836e-07	11.9519536046498
263.641414001858	3.26417638195483e-07	14.9847370798268
264.770529864263	1.08134165091114e-06	15.4790726277421
265.790307650355	9.29852766586819e-07	15.2607828441499
266.856119852884	1.34130076440974e-06	16.1641693036068
268.007625508906	2.02690267842701e-06	16.664291717382
268.90623705388	8.30456019143957e-07	16.3461747404339
269.949933298938	3.1232251611818e-06	12.8935865213008
271.005012369508	5.41962737469194e-06	10.6983701280767
271.92532197888	1.00349005930257e-06	14.3774872135636
272.836510796982	1.58208596630808e-06	16.8608774098957
274.028832073851	4.50456504829288e-07	16.5526724179555
274.87002145089	1.30215138528698e-06	15.6676469690841
276.084326863443	4.03193848785876e-07	15.0500008426034
276.863782978967	6.77638079009163e-07	15.7391014876182
277.838167492568	9.51084625727347e-08	14.529607210748
279.131710562863	3.63982640975457e-07	11.5090308151743
280.048677878809	6.06741292561531e-07	12.5117722046576
280.909711738904	4.66326454661209e-07	15.8674183495837
281.897167924483	9.12269475837125e-07	17.4987538685072
282.968022291059	1.02030722548872e-06	16.9833961558194
284.036170206985	1.89497592515803e-06	14.5314205044895
285.080319084531	2.29104429965017e-06	13.3797277644618
285.932667925958	7.78153743488298e-07	14.5279085865756
287.06532016982	8.61787499714082e-07	14.1908401421031
288.132083717116	2.7599844250289e-06	13.0635341093929
289.03960985857	1.14573944214794e-06	14.7250531854931
290.227666562218	6.81516358409303e-07	16.8728851456553
291.395238207499	4.09352634939358e-07	17.0113199009208
292.367865877027	3.59925289442522e-07	15.0523146411311
293.5743264827	5.04972804369462e-07	11.6417801521253
294.431557159878	7.48805908003858e-07	12.4648939960923
295.363633270229	2.40184012521867e-07	15.0654996440546
296.505163192077	1.76357279397922e-06	14.9515262217492
297.450881840782	1.12280761868117e-06	15.2562218209394
298.352240284152	1.41404622205285e-06	16.0332069687569
299.254689283095	2.20799616247463e-06	16.2895039200583
300.165432226931	1.68429035892848e-06	16.3291459896811
301.263055027904	2.86452984676962e-06	13.4679521174385
302.241134817892	5.85767135610522e-06	10.9259877464883
303.052436638748	4.91223683188563e-06	12.544989744235
304.173546277074	1.60576888995217e-06	16.3883668715325
305.259856525687	2.16130032982238e-06	16.3564046045801
306.208753813036	1.19051976458875e-06	15.8452337097322
307.292083651007	8.61936822192875e-07	14.9114412127938
308.462070200058	1.04983920416489e-06	15.0968728228811
309.565949550028	2.98796872750975e-07	14.4795076342983
310.848226570616	3.55318818162728e-07	11.4938347072217
311.716708922199	7.8804974261494e-07	13.3050353493842
312.669133302707	8.16071384120561e-07	16.3851410171367
313.719767472102	2.40190006925554e-06	16.952221312454
314.69799626692	1.41519108679268e-06	16.4760203538539
315.712806589942	2.77402284384052e-06	14.4882850802532
316.689927900344	2.2280832217148e-06	13.3558360260751
317.607897299632	7.76196107993245e-07	14.6436360789674
318.86434098182	1.51096713985088e-06	13.778287757925
320.025449265443	2.8076792470748e-06	13.7005642818955
320.819249369485	1.50492134582197e-06	15.8484647208935
321.889040636081	7.59535263328335e-07	17.0933907701426
322.81726252041	1.00962442272975e-06	17.1569581842403
323.849041648237	4.95076713164726e-07	15.5848432672471
324.834836969046	6.91622370576771e-07	12.6900270533512
325.78910743485	8.56767628283979e-07	12.5767074686318
326.787133332535	2.69608840139735e-07	15.0685194554098
327.795990223924	1.38080036148379e-06	14.814487376657
328.753572870927	9.3558310663766e-07	14.6608535616192
329.891324334971	1.06361838164207e-06	15.6024278155705
331.024915014383	1.89869709565673e-06	16.0079662961641
331.976311604092	4.69682580080816e-07	15.5150991186255
332.997622950033	7.4081379797139e-06	11.7018013188413
334.071695075431	5.75475408596283e-06	11.0924611959455
334.974531807889	5.22481060297158e-07	15.1720350437686
335.95848696579	1.62629827515434e-06	16.8043617333427
337.097979146244	5.80176055598552e-07	16.3176661797075
338.09844294758	1.3184333263443e-06	15.8724661065548
339.034515910363	8.27034985425959e-07	15.1489574327203
339.92140456187	8.07747166677882e-07	15.692270010412
341.112679170516	5.85702001079307e-07	14.1820756111261
342.308721092824	3.4709775344393e-07	11.7032136463111
343.109329977159	8.21814251544624e-07	13.2359481637541
344.122208067838	8.47251144310217e-07	16.3943854191607
345.227226524417	2.80290623401127e-06	16.8857987246063
346.225272828768	1.32101345540604e-06	16.4030779044472
347.320990026793	3.19582124070222e-06	14.4497796807393
348.219274300612	2.33031626527024e-06	13.3813534846941
349.240208253379	8.96892677475361e-07	14.5626414907191
350.403516313441	1.95449810813332e-06	13.7117975698062
351.477335711247	3.00388541469095e-06	13.6361081000232
352.551716551923	1.57994414023404e-06	16.0907061378995
353.799883895442	2.79212355362289e-06	16.920747166978
354.720499704449	7.59375461175683e-07	16.5596635958398
355.845428714101	7.1631520952737e-07	13.6602685640442
357.019333810949	6.09805875752781e-07	11.977653982872
357.881139945771	7.09640696017925e-07	14.3891820653219
359.058183096432	1.24138413852375e-06	14.9560557449006
360.078609418306	1.64065073231771e-06	14.9497409587558
360.98673142924	2.19814042186162e-06	16.4361412968468
361.95204090654	1.15111070050133e-06	16.0515274582458
362.896489025424	1.70735061254125e-06	16.1162679375222
363.984743937412	2.85756431084398e-06	14.6365160625191
364.975636991406	7.66389644621204e-06	11.4133184011354
365.769368338778	9.72929122970165e-06	12.3605167669674
366.915692926823	1.45745805638836e-06	16.4876713752278
367.996916191341	2.36452855658273e-06	16.6667130268893
368.996621222182	1.08880591835712e-06	16.2337286428613
370.045338934162	1.05497924977351e-06	15.4492058759695
371.172036558475	1.14759304590582e-06	15.3545849159107
372.308333058809	2.14716843852909e-07	14.8060037278632
373.558003762153	4.68715714898844e-07	11.8884158590744
374.468541068368	7.67806716801319e-07	13.2962546962304
375.430749567681	6.88915110386845e-07	16.5139944828945
376.483751302728	2.15459327763387e-06	17.251373088484
377.499395079454	1.46495032783264e-06	16.8476693045846
378.597467872775	2.99633497463206e-06	14.8813135524848
379.548559906285	2.27299207995793e-06	13.59060995179
380.443408908793	7.85091609850357e-07	14.7955762565594
381.61144062902	1.35667073248547e-06	13.9355666938267
382.685219290498	2.65792082002871e-06	13.3795638580602
383.479625841558	9.08203673963137e-07	15.2851057314897
384.512473620347	5.76516517946747e-07	16.9444349312674
385.418830313143	9.06798174528192e-07	17.1952820867093
386.425612771253	4.25506565152107e-07	15.47276086817
387.510524817917	5.05404841609984e-07	11.9956415826019
388.400569528531	4.79263040948081e-07	11.959670746367
389.446866069802	2.23809081758639e-07	15.060855465781
390.537846850124	1.30625483583037e-06	15.1539882361722
391.490025188223	8.85057428716273e-07	14.8961114925159
392.536215025582	1.40914129345884e-06	15.8999914583999
393.741836167309	2.20375633843677e-06	16.1391014494021
394.714345911747	1.65618997172036e-06	15.9979711422244
395.665807855664	3.05533464653512e-06	12.5969408051377
396.78357103603	4.98992381751645e-06	10.7035671690791
397.630138476388	1.22819625564551e-06	14.1832543495984
398.594413898564	1.6291495529427e-06	16.5645779313884
399.724477055177	6.78289873157771e-07	16.3122739655177
400.732989357205	1.72570240105107e-06	16.0107294965519
401.805889149499	5.5208796078944e-07	15.0645182390329
402.697425845223	8.41627124753573e-07	15.6275348092421
403.784187682151	1.88305864747167e-07	14.3890889375877
404.986039795133	3.24394125685579e-07	11.5744525815987
405.859017578908	7.18189943599854e-07	12.9434459892879
406.82195111278	9.71930136128138e-07	16.0875319592732
407.971037990572	3.40757263055659e-06	16.8286647297207
408.959362810992	1.4166120075047e-06	16.4985527506977
410.030377241541	2.94820148598858e-06	14.5475163857319
410.981094380671	2.49793216717091e-06	13.1154528406123
411.932014789019	8.3470401228898e-07	14.4185307890006
413.047830510284	1.46678895717928e-06	13.7916593386241
414.121270765153	2.83207454911533e-06	13.3351403664346
415.192003406773	1.85055992897583e-06	15.7549210931363
416.462576578548	1.77472887315659e-06	16.9052037912567
417.422002866538	6.2644535524152e-07	16.4471884924824
418.474943597173	6.73233491463276e-07	13.9241319443256
419.646817884792	4.01719331572379e-07	11.6166927205128
420.477599894627	1.2110122919466e-06	13.8858754656744
421.513530775437	8.70565742691065e-07	15.2081719690339
422.585780701843	1.51338211054723e-06	14.7668984201305
423.447815137671	1.42165235818077e-06	15.5388180734101
424.319524339634	5.66198877517246e-07	15.8183951748775
425.242796543544	1.7501398059714e-06	16.3784248284969
426.298875168176	4.64539578802001e-07	15.6508144841678
427.289707298314	7.64363819225416e-06	11.9006142896699
428.242557091766	5.04055940898096e-06	10.9346414041782
429.220265264238	9.8700042949902e-07	14.6808812590095
430.354730314808	1.68954794499611e-06	16.255612347139
431.438073790443	6.95010292596608e-07	16.0535972854075
432.527339579086	1.71035851281236e-06	16.0120760393924
433.732564134339	1.84438870382757e-06	14.8741552112699
434.835980677558	7.95043423970077e-07	15.2093859747055
435.837157191495	1.20858780314045e-06	13.1816723941496
437.002335366059	6.65336746016639e-07	12.2049157366457
437.850679488284	5.90506451260851e-07	15.2412304138471
438.813810197254	6.92718816444989e-07	17.00508529749
439.889248527161	9.12537063430415e-07	16.8945684125309
440.933166027915	1.0830320694806e-06	15.4841934162003
441.939299346228	2.89332125564168e-06	13.2516315684035
442.825004911355	9.27744249074352e-07	14.0738640275651
444.079910776242	8.33545057036937e-07	14.2415743525412
445.204012112974	2.79495735650162e-06	13.1678621836478
446.002848945754	2.70337756840876e-06	14.4364982083771
446.987380141632	1.22231703782259e-06	16.5237970364177
447.964919304305	2.00815906474241e-06	17.1853576735512
448.816515299108	6.00220192269608e-07	16.7837818803883
449.857421711337	7.05216898386945e-07	14.2955099804035
450.81156843391	4.52473498308437e-07	11.7078301129933
451.69414191596	1.1290736844941e-06	13.3894739717036
452.724027596672	7.01903304380859e-07	15.3082214657009
453.824579280902	1.51712032978345e-06	14.7178163242983
454.67065805988	1.17014409842125e-06	14.9025818005287
455.785421936776	4.63958107581866e-07	15.6334066546234
456.879330272751	1.58843415880351e-06	16.3361938008523
457.884110243815	7.81125731053586e-07	14.2311486743676
458.916762306943	3.30560791403458e-06	10.4879103064183
459.908186817719	2.43945054331325e-06	11.788379029619
460.794227900636	1.26068498128436e-07	15.6486842931159
461.956431784107	1.62218953590876e-06	16.6079904005635
462.917099832574	4.47246452625549e-07	15.8239849583367
463.979951339557	9.42815154350276e-07	14.9743982357894
464.850756227083	1.27684602022566e-06	15.05210873395
465.731813957456	7.13529244042609e-07	15.6254781552868
466.947900704335	9.45618082280838e-07	13.4500265334214
468.117178742923	4.34963817587727e-07	11.4799241240508
468.896111758243	7.2877966617953e-07	13.5807625873506
469.857236692468	6.50593653976441e-07	16.509557067409
471.019499273049	8.98221653277181e-07	16.8945974343038
472.043372458505	1.46031770155185e-06	15.8644902157414
473.072591019665	2.96429021475468e-06	13.6852153186993
473.95878608067	2.12001750598716e-06	13.4754509293447
474.910810368075	7.17474155294245e-07	14.7638397787678
476.02283495396	1.72483114051543e-06	13.694194440912
477.065228790154	2.86031176976038e-06	13.5563215357683
478.182309259316	1.12652967469844e-06	16.1614282452506
479.410997499134	1.45108659165454e-06	17.2566102061393
480.332392288018	6.68420477326604e-07	16.1898289844631
481.439109798136	6.3719124804923e-07	13.0330613062906
482.580436412095	4.77883018653124e-07	11.6484173635241
483.404268886823	1.02142719129755e-06	13.9576414120376
484.368166989395	8.4455974822987e-07	14.8897682145319
485.457517792911	1.54927236452706e-06	14.4807934181354
486.299687880917	1.58654039611643e-06	15.4843004792476
487.206022310894	6.25074542269308e-07	15.5781002362054
488.151345389862	1.89290131287524e-06	16.0027332930533
489.162008330146	5.78116234304386e-07	15.4485311318034
490.17990861598	9.1691591012905e-06	11.8746925509884
491.113784646885	5.7986262489408e-06	10.9667169607906
492.222377491291	1.68263597972811e-06	14.9470117745368
493.382026750039	1.84940277522636e-06	15.9732897605687
494.322884318147	7.66779698213195e-07	15.8864796554861
495.405359116199	1.95065704340337e-06	16.110309834869
496.594130685867	1.92113195962825e-06	14.685107550164
497.530876654927	8.23408974977145e-07	15.0441108660052
498.480732076391	1.04185582190561e-06	13.0857442283112
499.727500908366	4.96319287118179e-07	11.813695357739
500	6.69109602408914e-07	12.7375227860568


==> data_icl/lambda_0p001/data/information_matrix_rank.dat <==
0	0
0.164179559972264	0
0.369335090887967	6
0.954611092615757	12
1.66264486263723	20
2.16649671205593	24
2.83773700229273	26
3.59190505963556	28
4.53535075565433	28
5.37220621573292	28
6.25413716237049	28
6.94750192721627	28
7.62165289587052	28
8.45859870252086	28
9.4538262044555	28
10.3678698638254	28
10.868658377137	28
11.336941325801	28
12.1454936096239	28
13.3179383083898	28
14.2936387216179	28
15.0494404827346	28
15.8657475101479	28
17.0399535597906	28
17.8926361167542	28
18.8340977686006	28
19.6502541179014	28
20.590640734787	28
21.6437259746745	28
22.6360254378224	28
23.4768455784199	28
24.5056023889856	28
25.4512267789443	28
26.026822144626	28
27.0078336172222	28
28.0190685192358	28
28.7300704761326	28
29.7315586633683	28
30.9491665773806	28
31.8444419825482	28
32.9082990195441	28
33.8603126229334	28
34.7580567770929	28
35.7955865182234	28
36.8901120260081	28
37.9008877468233	28
38.8714106073556	28
40.0532062843955	28
41.1310190477621	28
42.2493973344715	28
42.9768273435704	28
43.8811834952851	28
45.2112425211423	28
46.1645767912264	28
47.0375092122425	28
47.9308348969655	28
48.8852703802126	28
49.9725238783596	28
50.9639610135427	28
51.9182175150772	28
52.9755104432132	28
54.0240972203724	28
55.0647260322398	26
56.1625623877789	28
57.2135561606456	28
58.285675743094	28
59.4505805468108	28
60.3089234933104	28
61.2737046424775	28
62.376725360207	28
63.3396737340816	28
64.4058452535012	28
65.3900190155402	26
66.2507635143541	28
67.6314737045601	28
68.6683244778467	28
69.5671319064141	28
70.5614001893837	28
71.4558347277445	28
72.5473462662638	26
73.634191482359	28
74.5632960953256	28
75.5624448408975	26
76.6065474037855	28
77.5503511862913	28
78.6625486539061	26
79.7659265146017	28
80.7524165179006	26
81.782941383829	28
82.7594879251621	28
83.6519204254756	26
84.7230923802333	28
85.8674127644761	26
86.9238958294254	28
87.8535386135284	28
88.7213945916103	26
89.9184932807961	26
91.0810784870131	26
91.7633277424401	26
92.8093353076441	26
93.9344085613535	28
94.9510060065547	28
96.0001175959489	28
96.907034322992	28
97.8926715866546	26
98.9651956620572	28
100.060100909467	28
101.139814397208	28
102.373226185809	28
103.267443146417	26
104.314494482219	26
105.480032315862	26
106.307160383611	26
107.305766316683	26
108.428347545524	28
109.237043472624	28
110.158359713045	26
111.099311791794	28
112.186049708337	28
113.129603965471	28
114.092911907826	28
115.168435079755	26
116.366508858521	28
117.326748214572	26
118.396120105862	28
119.55837935159	28
120.541341357598	26
121.625176404274	28
122.828777794656	26
123.643751003333	26
124.607028690853	26
125.670498399157	26
126.696659634977	26
127.796843208781	28
128.604315706114	28
129.843489404604	26
131.005422462087	28
131.865478920746	28
132.851384721915	28
133.81184538469	28
134.665678210998	26
135.714077153709	26
136.747335163582	26
137.616720660533	28
138.62498718802	26
139.742119597369	28
140.612680692872	28
141.835465334537	26
142.863565715289	28
143.837688284821	28
144.92956256076	28
145.867605245675	28
146.740370853905	26
147.967232999367	28
148.927785871868	26
150.023833854466	26
150.959795270552	28
151.844487817455	26
153.078742188887	26
154.174334397849	26
155.028726880722	26
156.025460392636	26
157.099536758496	26
158.151213341727	26
159.141198346747	28
160.00127900024	28
161.130165963279	26
162.125934250204	28
163.12420402225	28
164.244503768536	28
165.5046692114	28
166.39379208169	26
167.582489035206	26
168.629975268645	26
169.453684795371	26
170.532305741673	28
171.599552456739	26
172.375678730634	28
173.37473929419	26
174.256196866679	28
175.147265165378	26
176.158218887826	28
177.076735399974	28
178.155265012596	26
179.325475320596	28
180.312369157703	26
181.321312095748	28
182.513996441912	28
183.54643085777	26
184.803685809958	26
185.799077384631	26
186.671588856588	26
187.646419898047	28
188.652899059865	26
189.759757897634	28
190.707991512741	28
191.479527253535	28
192.719254053776	26
193.76323805106	28
194.623593233287	28
195.584659310576	26
196.64105390395	28
197.480175305532	26
198.486318895688	26
199.418215002762	26
200.339121923698	26
201.390940303746	26
202.499934444294	28
203.395358882619	28
204.485869136124	26
205.563573287362	28
206.617058467029	28
207.60473209583	28
208.640064150412	28
209.533490453556	26
210.679165365474	28
211.608544501873	26
212.726410399048	28
213.658745619548	28
214.467299808164	26
215.747783421895	28
216.924946231134	26
217.698340963639	26
218.68980358533	26
219.800458264696	26
220.817540767307	28
221.90097797559	28
222.688110817448	28
223.763336051407	26
224.976736050891	28
225.99581930039	28
227.110760405434	28
228.356207268788	28
229.288695366926	26
230.537435868532	26
231.490611944702	26
232.357831979444	26
233.416307768727	28
234.441008039152	26
235.216860230427	28
236.243213712313	26
237.142081540868	28
238.121746951893	28
239.187751883796	28
240.002949469514	28
241.089957067001	26
242.269088364305	28
243.295441656831	28
244.290300777731	26
245.479412253961	28
246.627133258963	26
247.750991911949	26
248.66952640323	26
249.552272603682	26
250.460546290402	26
251.503305938288	28
252.521365208398	28
253.561424287153	28
254.378475500917	26
255.675391213468	26
256.822214293506	28
257.641002420248	28
258.66328472866	28
259.682856203782	28
260.645294295139	26
261.769118513147	26
262.630932279108	26
263.641414001858	26
264.770529864263	28
265.790307650355	26
266.856119852884	28
268.007625508906	28
268.90623705388	26
269.949933298938	28
271.005012369508	28
271.92532197888	28
272.836510796982	28
274.028832073851	26
274.87002145089	28
276.084326863443	26
276.863782978967	26
277.838167492568	26
279.131710562863	26
280.048677878809	26
280.909711738904	26
281.897167924483	26
282.968022291059	28
284.036170206985	28
285.080319084531	28
285.932667925958	26
287.06532016982	26
288.132083717116	28
289.03960985857	28
290.227666562218	26
291.395238207499	26
292.367865877027	26
293.5743264827	26
294.431557159878	26
295.363633270229	26
296.505163192077	28
297.450881840782	28
298.352240284152	28
299.254689283095	28
300.165432226931	28
301.263055027904	28
302.241134817892	28
303.052436638748	28
304.173546277074	28
305.259856525687	28
306.208753813036	28
307.292083651007	26
308.462070200058	28
309.565949550028	26
310.848226570616	26
311.716708922199	26
312.669133302707	26
313.719767472102	28
314.69799626692	28
315.712806589942	28
316.689927900344	28
317.607897299632	26
318.86434098182	28
320.025449265443	28
320.819249369485	28
321.889040636081	26
322.81726252041	28
323.849041648237	26
324.834836969046	26
325.78910743485	26
326.787133332535	26
327.795990223924	28
328.753572870927	26
329.891324334971	28
331.024915014383	28
331.976311604092	26
332.997622950033	28
334.071695075431	28
334.974531807889	26
335.95848696579	28
337.097979146244	26
338.09844294758	28
339.034515910363	26
339.92140456187	26
341.112679170516	26
342.308721092824	26
343.109329977159	26
344.122208067838	26
345.227226524417	28
346.225272828768	28
347.320990026793	28
348.219274300612	28
349.240208253379	26
350.403516313441	28
351.477335711247	28
352.551716551923	28
353.799883895442	28
354.720499704449	26
355.845428714101	26
357.019333810949	26
357.881139945771	26
359.058183096432	28
360.078609418306	28
360.98673142924	28
361.95204090654	28
362.896489025424	28
363.984743937412	28
364.975636991406	28
365.769368338778	28
366.915692926823	28
367.996916191341	28
368.996621222182	28
370.045338934162	28
371.172036558475	28
372.308333058809	26
373.558003762153	26
374.468541068368	26
375.430749567681	26
376.483751302728	28
377.499395079454	28
378.597467872775	28
379.548559906285	28
380.443408908793	26
381.61144062902	28
382.685219290498	28
383.479625841558	26
384.512473620347	26
385.418830313143	26
386.425612771253	26
387.510524817917	26
388.400569528531	26
389.446866069802	26
390.537846850124	28
391.490025188223	26
392.536215025582	28
393.741836167309	28
394.714345911747	28
395.665807855664	28
396.78357103603	28
397.630138476388	28
398.594413898564	28
399.724477055177	26
400.732989357205	28
401.805889149499	26
402.697425845223	26
403.784187682151	26
404.986039795133	26
405.859017578908	26
406.82195111278	26
407.971037990572	28
408.959362810992	28
410.030377241541	28
410.981094380671	28
411.932014789019	26
413.047830510284	28
414.121270765153	28
415.192003406773	28
416.462576578548	28
417.422002866538	26
418.474943597173	26
419.646817884792	26
420.477599894627	28
421.513530775437	26
422.585780701843	28
423.447815137671	28
424.319524339634	26
425.242796543544	28
426.298875168176	26
427.289707298314	28
428.242557091766	28
429.220265264238	26
430.354730314808	28
431.438073790443	26
432.527339579086	28
433.732564134339	28
434.835980677558	26
435.837157191495	28
437.002335366059	26
437.850679488284	26
438.813810197254	26
439.889248527161	26
440.933166027915	28
441.939299346228	28
442.825004911355	26
444.079910776242	26
445.204012112974	28
446.002848945754	28
446.987380141632	28
447.964919304305	28
448.816515299108	26
449.857421711337	26
450.81156843391	26
451.69414191596	28
452.724027596672	26
453.824579280902	28
454.67065805988	28
455.785421936776	26
456.879330272751	28
457.884110243815	26
458.916762306943	28
459.908186817719	28
460.794227900636	26
461.956431784107	28
462.917099832574	26
463.979951339557	26
464.850756227083	28
465.731813957456	26
466.947900704335	26
468.117178742923	26
468.896111758243	26
469.857236692468	26
471.019499273049	26
472.043372458505	28
473.072591019665	28
473.95878608067	28
474.910810368075	26
476.02283495396	28
477.065228790154	28
478.182309259316	28
479.410997499134	28
480.332392288018	26
481.439109798136	26
482.580436412095	26
483.404268886823	28
484.368166989395	26
485.457517792911	28
486.299687880917	28
487.206022310894	26
488.151345389862	28
489.162008330146	26
490.17990861598	28
491.113784646885	28
492.222377491291	28
493.382026750039	28
494.322884318147	26
495.405359116199	28
496.594130685867	28
497.530876654927	26
498.480732076391	28
499.727500908366	26
500	26


==> data_icl/lambda_0p001/data/information_matrix_singular_values.dat <==
0	0	0
0.164179559972264	0	0
0.369335090887967	7.59120675887679e-21	1.36657284633242
0.954611092615757	3.75774111790092e-18	4.27420696503555
1.66264486263723	5.09130932371462e-09	4.36628221208412
2.16649671205593	1.177043101021e-07	4.432967027886
2.83773700229273	4.78718269299486e-07	7.41737646316026
3.59190505963556	1.27411039167539e-06	11.6148849235248
4.53535075565433	1.1564972158154e-05	11.8104184646814
5.37220621573292	4.41111989092804e-05	11.9262911066805
6.25413716237049	5.12328352313072e-05	12.6667105833727
6.94750192721627	5.06481296160445e-05	16.3225321093464
7.62165289587052	4.20743376506726e-05	19.1849135589996
8.45859870252086	4.35791725785142e-05	19.2255805952229
9.4538262044555	6.16805816118034e-05	14.8490827020343
10.3678698638254	6.97395386019279e-05	11.0548434395445
10.868658377137	4.72163889912431e-05	11.8965058049956
11.336941325801	4.84926962013817e-05	13.8344371828785
12.1454936096239	4.41301174383259e-05	15.1176323069726
13.3179383083898	3.98778687336963e-05	14.054537618926
14.2936387216179	6.07748844596967e-05	11.6473304590527
15.0494404827346	5.92001386450525e-05	13.3642364828303
15.8657475101479	3.11559532704856e-05	15.4280452146028
17.0399535597906	3.0357612425591e-05	15.7964364747907
17.8926361167542	3.77554924016634e-05	13.2165075165655
18.8340977686006	2.8817380276663e-05	9.28593407896259
19.6502541179014	2.91701228339917e-05	11.7238821558001
20.590640734787	2.94964405141092e-05	14.5488109133835
21.6437259746745	1.95375153873098e-05	16.757657161432
22.6360254378224	1.30226118419762e-05	15.7341695432503
23.4768455784199	9.44640801586458e-06	15.6262297702747
24.5056023889856	1.62097175630962e-05	16.5491256913458
25.4512267789443	9.80364243691708e-06	16.3440933967072
26.026822144626	6.23288984197883e-06	14.9506951039346
27.0078336172222	2.0792428819239e-05	12.4551414192337
28.0190685192358	2.31261386360372e-05	12.4182722606867
28.7300704761326	1.76494781832628e-05	13.4482988205376
29.7315586633683	7.23812039530311e-06	16.0187269765567
30.9491665773806	8.31360029316126e-06	16.5430536874682
31.8444419825482	6.49766847203568e-06	16.3329634544649
32.9082990195441	8.62083636541235e-06	13.219511227385
33.8603126229334	1.25492936624797e-05	12.5994173821458
34.7580567770929	8.89757810042727e-06	14.693360662363
35.7955865182234	8.48079575506856e-06	14.3629615433923
36.8901120260081	8.31580711677994e-06	13.5058632372
37.9008877468233	8.17627802967814e-06	13.9338506672967
38.8714106073556	9.75476198778058e-06	17.4718206491905
40.0532062843955	1.01220877777082e-05	17.7088853927058
41.1310190477621	1.23276541046674e-05	14.2114921197985
42.2493973344715	1.07054120738455e-05	11.4584912146326
42.9768273435704	2.87627790484342e-06	13.2629325692313
43.8811834952851	6.32540840560448e-06	15.2231489276787
45.2112425211423	8.80979541952033e-06	14.673181065483
46.1645767912264	7.32345757622047e-06	14.6751699668082
47.0375092122425	1.57292193187081e-05	15.7153138647357
47.9308348969655	5.62230549835642e-06	16.1611582748825
48.8852703802126	6.29627283943531e-06	16.2787249408694
49.9725238783596	6.47606437787129e-06	13.6788214799063
50.9639610135427	1.54192982227551e-05	10.9873874998291
51.9182175150772	6.17668855273835e-06	13.7859768245339
52.9755104432132	5.81100998429986e-06	16.6392221942886
54.0240972203724	1.54513866807808e-06	16.3804784735442
55.0647260322398	2.67215715935412e-07	16.0772532833379
56.1625623877789	1.00044258204499e-06	15.3046054494792
57.2135561606456	1.08284087106646e-06	15.5736681362184
58.285675743094	1.07859105713523e-06	14.3070797393661
59.4505805468108	5.95158137748413e-06	11.6778861229
60.3089234933104	9.42601496783581e-06	13.4104390105355
61.2737046424775	5.58466602159392e-06	16.6044317021063
62.376725360207	4.95146586326622e-06	17.4529980327438
63.3396737340816	2.62313587785745e-06	16.7265575063109
64.4058452535012	3.56588335354163e-06	14.706401989503
65.3900190155402	3.31697093187143e-07	13.6570621261421
66.2507635143541	1.28962954831492e-06	14.9446019323636
67.6314737045601	5.60130786398731e-06	14.0603003580601
68.6683244778467	4.90562769069389e-06	13.9502943652681
69.5671319064141	5.53770541413937e-06	15.9581197451733
70.5614001893837	4.13303644751321e-06	17.3800718260826
71.4558347277445	1.5243352339399e-06	17.3816955248476
72.5473462662638	9.0430812771177e-07	15.1624215932028
73.634191482359	1.35322784705703e-06	12.1803703071893
74.5632960953256	1.10643044799934e-06	13.080106610763
75.5624448408975	5.93847944853495e-07	15.6039621797184
76.6065474037855	1.77568433735609e-06	15.0990552314534
77.5503511862913	1.88395415895991e-06	15.1846906917059
78.6625486539061	7.50964216788862e-07	15.8529530408064
79.7659265146017	1.63510411803533e-06	16.583884188633
80.7524165179006	6.01581101425887e-07	14.8850585874852
81.782941383829	8.39866873263669e-06	11.0152175927869
82.7594879251621	5.35981734096862e-06	11.213783363132
83.6519204254756	5.01092101677552e-07	15.2260806901939
84.7230923802333	1.55657408159238e-06	16.8410275650962
85.8674127644761	5.683146792664e-07	16.1336839100351
86.9238958294254	1.17134272045069e-06	15.6589288462115
87.8535386135284	1.40192129376468e-06	15.2709146074935
88.7213945916103	7.68497590328617e-07	15.7989865366737
89.9184932807961	9.78921932904446e-07	13.8761160041314
91.0810784870131	5.64353208207769e-07	11.686966598356
91.7633277424401	8.38243599697042e-07	13.2579370796551
92.8093353076441	9.00472769871758e-07	16.5526410939995
93.9344085613535	1.54145231468045e-06	17.0316283267606
94.9510060065547	1.21551421071154e-06	16.1525930875672
96.0001175959489	3.0562162626596e-06	13.8616175654323
96.907034322992	2.22565649438477e-06	13.3480325568031
97.8926715866546	8.23633769925319e-07	14.6539542557328
98.9651956620572	1.55378518356706e-06	13.7037680079422
100.060100909467	2.82703780062833e-06	13.3508316714302
101.139814397208	1.13878547877656e-06	15.7977030059686
102.373226185809	1.69486839691908e-06	16.9706714863402
103.267443146417	6.28925423119775e-07	16.2807742348317
104.314494482219	6.61623047679302e-07	13.2201027031139
105.480032315862	3.83810631637376e-07	11.4596170624405
106.307160383611	4.71260168105328e-07	13.7908736197299
107.305766316683	8.38206552032568e-07	15.038412626684
108.428347545524	1.45198496379402e-06	14.5329781013877
109.237043472624	1.42577547366869e-06	15.2737271944122
110.158359713045	7.38769136522079e-07	15.671995741263
111.099311791794	2.15712953315164e-06	16.0708995738823
112.186049708337	1.1202528000445e-06	15.8343016981478
113.129603965471	9.25992961515077e-06	12.2865595539993
114.092911907826	6.03574095397059e-06	10.9694740182496
115.168435079755	7.02365588457587e-07	15.0610360408428
116.366508858521	1.83284580488634e-06	16.2717769908327
117.326748214572	5.89729335358222e-07	16.0309811956702
118.396120105862	1.61233013030056e-06	15.8716848835239
119.55837935159	1.77651906454293e-06	14.883298115081
120.541341357598	6.75729436004078e-07	15.2494395806503
121.625176404274	1.2473209254277e-06	13.3104437198535
122.828777794656	6.7515124707646e-07	12.2215571397154
123.643751003333	5.61794087874517e-07	15.0633344197174
124.607028690853	5.45544820978156e-07	16.9915843653632
125.670498399157	7.57029692507367e-07	16.9842053278584
126.696659634977	9.06652047997496e-07	15.484711452683
127.796843208781	2.92293897254809e-06	13.4119666253723
128.604315706114	1.29441028700341e-06	13.9295235265899
129.843489404604	8.20238072672564e-07	14.5250206848852
131.005422462087	2.82288957416917e-06	13.4661945545576
131.865478920746	2.86232158390942e-06	14.6828074125182
132.851384721915	1.33677726396832e-06	16.687010813483
133.81184538469	2.58620800665967e-06	17.245030720738
134.665678210998	6.51994846587059e-07	16.9142509172479
135.714077153709	7.22703958107857e-07	14.0963332887451
136.747335163582	4.4482150646029e-07	11.7019048659139
137.616720660533	1.05806618649218e-06	13.6442626117797
138.62498718802	7.96623584464563e-07	15.3790511283069
139.742119597369	1.24264374089864e-06	14.7771842663384
140.612680692872	1.20683415662367e-06	15.2943060328126
141.835465334537	5.16692199151565e-07	15.9045222220425
142.863565715289	1.60075848045383e-06	16.3095546075909
143.837688284821	1.22174343453084e-06	14.1670743741186
144.92956256076	5.51863572030283e-06	10.6507975827274
145.867605245675	4.35853090027802e-06	11.8924629045933
146.740370853905	2.13957015317191e-07	15.7511088336367
147.967232999367	1.97786793477129e-06	16.5159108108691
148.927785871868	7.06391618976554e-07	16.0797749843548
150.023833854466	9.09858697576997e-07	15.1613263125961
150.959795270552	1.38878546930998e-06	15.2928816936644
151.844487817455	2.97703334281358e-07	15.6091737840462
153.078742188887	8.12545543282924e-07	12.801015933234
154.174334397849	5.57108694274964e-07	11.9122871556185
155.028726880722	6.3660912952641e-07	14.7258068303156
156.025460392636	6.14472716393327e-07	16.669388974623
157.099536758496	7.80888639174691e-07	16.6463789888819
158.151213341727	9.66831999638632e-07	15.1612159345033
159.141198346747	2.79092056187832e-06	12.8308007458514
160.00127900024	1.66453995289463e-06	13.4007395219896
161.130165963279	8.45033141066018e-07	14.2774287822456
162.125934250204	2.13836998435131e-06	12.9331734800094
163.12420402225	2.83185949354957e-06	13.6085450119995
164.244503768536	1.26686182297783e-06	16.0201996103663
165.5046692114	1.3049244702689e-06	16.7368478943235
166.39379208169	8.33828673001634e-07	15.7721697373384
167.582489035206	6.46719948045031e-07	12.5151673726579
168.629975268645	6.91012558312483e-07	12.0649772247369
169.453684795371	3.23788988555016e-07	14.7759811911966
170.532305741673	1.10491709603685e-06	15.0954663443057
171.599552456739	8.91035394838293e-07	14.9461244177883
172.375678730634	1.92729582184585e-06	16.075828428879
173.37473929419	8.32250535666051e-07	16.0976631872334
174.256196866679	1.67039229776867e-06	16.3172178664982
175.147265165378	9.43692767053453e-07	15.0908716489322
176.158218887826	5.90989700579687e-06	11.1465782907928
177.076735399974	6.83457250160447e-06	11.2791557967955
178.155265012596	2.1250375772348e-07	15.7134346524684
179.325475320596	1.78025859603629e-06	16.4221141313665
180.312369157703	6.30744340722668e-07	15.8708467284403
181.321312095748	1.0696325554609e-06	15.0968556546864
182.513996441912	1.166506071689e-06	15.1604913288415
183.54643085777	2.11932983096357e-07	15.2778294770683
184.803685809958	5.73247591928646e-07	12.2270596578546
185.799077384631	6.5355163010119e-07	12.7214786391749
186.671588856588	5.34861306976217e-07	15.8629016621332
187.646419898047	1.0404378868711e-06	17.3209888264987
188.652899059865	9.31128001911134e-07	16.8589531980167
189.759757897634	1.81513408076261e-06	14.9340407561748
190.707991512741	2.88719438390804e-06	13.166377836544
191.479527253535	1.16995611480903e-06	14.0475036117498
192.719254053776	7.98588203603876e-07	14.2410305678218
193.76323805106	2.40947221434225e-06	13.108733827921
194.623593233287	2.06910880379205e-06	14.1114230150741
195.584659310576	8.00023792129221e-07	16.3814381726023
196.64105390395	1.23302752489857e-06	17.3492829333681
197.480175305532	5.69677368770886e-07	16.6274897306839
198.486318895688	6.99837900501821e-07	13.7280066554472
199.418215002762	3.33191760656128e-07	11.4151868389306
200.339121923698	8.34958550819916e-07	13.3440834559327
201.390940303746	7.12555661477364e-07	15.3512453090147
202.499934444294	1.68477546411251e-06	14.8615142764033
203.395358882619	1.37636436065494e-06	15.5166988902465
204.485869136124	6.23851734177856e-07	15.8463183000819
205.563573287362	1.67358579173702e-06	16.4086478523707
206.617058467029	1.17414475795627e-06	15.184255989063
207.60473209583	7.76335647437407e-06	11.4480803999201
208.640064150412	8.89712027493436e-06	11.926404792711
209.533490453556	3.64777394459538e-07	15.5697683216898
210.679165365474	1.82539367539192e-06	16.4401694345031
211.608544501873	5.50016837215486e-07	15.909035778081
212.726410399048	1.30845407157732e-06	15.5087841886655
213.658745619548	1.66069275582673e-06	14.8874345348267
214.467299808164	8.36074857108017e-07	15.3403770561587
215.747783421895	1.3187777798839e-06	13.7556300190775
216.924946231134	6.12931134882166e-07	12.0357867395751
217.698340963639	7.34492660360458e-07	14.4805954334864
218.68980358533	7.48055351589336e-07	16.9269817384172
219.800458264696	9.86319337798849e-07	17.0637352870586
220.817540767307	2.195324439874e-06	16.1993187563649
221.90097797559	2.94282625559218e-06	13.8191888408761
222.688110817448	2.2957609905536e-06	13.5282683206008
223.763336051407	8.30704267330208e-07	14.6841032879443
224.976736050891	2.20198868881864e-06	13.367557654815
225.99581930039	3.10392253823398e-06	14.1884024282496
227.110760405434	1.35454275541115e-06	16.3533156642417
228.356207268788	2.09805941538648e-06	16.8186871742957
229.288695366926	9.56650314269942e-07	16.1513119963017
230.537435868532	8.19335408817014e-07	13.0822002904201
231.490611944702	8.26035837040817e-07	12.2343171128719
232.357831979444	6.25818321254905e-07	14.9850505682104
233.416307768727	1.24350914262322e-06	15.2163743000592
234.441008039152	9.25549089023734e-07	15.1694993211332
235.216860230427	1.84617486800166e-06	16.2495467255059
236.243213712313	9.89969357647109e-07	16.1839703205634
237.142081540868	1.63855995764157e-06	16.316685690076
238.121746951893	1.49068811503547e-06	14.7038590479913
239.187751883796	5.38058684471522e-06	10.7594953303492
240.002949469514	8.35070429980076e-06	11.4949735275317
241.089957067001	4.4073662230398e-07	16.0081130045408
242.269088364305	2.21183489894886e-06	16.4586283449028
243.295441656831	1.02488410862771e-06	15.934173535116
244.290300777731	8.66387171330119e-07	15.0197301699161
245.479412253961	1.00463769472921e-06	15.4372800387307
246.627133258963	1.98310848275175e-07	14.9945919849374
247.750991911949	4.9565186687858e-07	11.9468742403674
248.66952640323	6.86774045577364e-07	12.8529591308188
249.552272603682	6.36248149152982e-07	16.0130328553804
250.460546290402	8.89322154022203e-07	17.378226112523
251.503305938288	2.5472406801467e-06	16.8018979611629
252.521365208398	2.28707652007716e-06	14.7732938944724
253.561424287153	2.48937003507815e-06	13.2912788021732
254.378475500917	5.8950572284401e-07	14.3158473918706
255.675391213468	5.8217296504567e-07	14.2253588754487
256.822214293506	3.21457755008615e-06	13.3082592419494
257.641002420248	3.27576999100368e-06	14.9971060863471
258.66328472866	1.66016568346626e-06	16.8020948885624
259.682856203782	1.76105722085694e-06	17.232020553503
260.645294295139	6.48760712798923e-07	16.4515326918057
261.769118513147	5.02812357747725e-07	13.5661196624487
262.630932279108	4.81195311215423e-07	11.9519536046498
263.641414001858	3.26417638246152e-07	14.9847370798268
264.770529864263	1.08134165057035e-06	15.4790726277421
265.790307650355	9.29852767353623e-07	15.2607828441499
266.856119852884	1.34130076462864e-06	16.1641693036068
268.007625508906	2.02690267821122e-06	16.664291717382
268.90623705388	8.30456019386806e-07	16.3461747404339
269.949933298938	3.12322516152747e-06	12.8935865213008
271.005012369508	5.41962737477824e-06	10.6983701280767
271.92532197888	1.00349005967091e-06	14.3774872135636
272.836510796982	1.5820859671263e-06	16.8608774098957
274.028832073851	4.50456505075486e-07	16.5526724179554
274.87002145089	1.30215138552341e-06	15.6676469690841
276.084326863443	4.03193848908046e-07	15.0500008426034
276.863782978967	6.7763807896487e-07	15.7391014876182
277.838167492568	9.51084631845917e-08	14.529607210748
279.131710562863	3.63982641348045e-07	11.5090308151743
280.048677878809	6.06741292727115e-07	12.5117722046576
280.909711738904	4.6632645423298e-07	15.8674183495837
281.897167924483	9.12269475832781e-07	17.4987538685072
282.968022291059	1.02030722599547e-06	16.9833961558194
284.036170206985	1.89497592652248e-06	14.5314205044895
285.080319084531	2.29104429992141e-06	13.3797277644618
285.932667925958	7.78153743348097e-07	14.5279085865756
287.06532016982	8.61787500239982e-07	14.1908401421031
288.132083717116	2.75998442527486e-06	13.0635341093929
289.03960985857	1.14573944174451e-06	14.7250531854931
290.227666562218	6.81516358540926e-07	16.8728851456553
291.395238207499	4.09352634983021e-07	17.0113199009208
292.367865877027	3.59925289733279e-07	15.0523146411311
293.5743264827	5.04972804284805e-07	11.6417801521253
294.431557159878	7.48805908304682e-07	12.4648939960923
295.363633270229	2.40184012886991e-07	15.0654996440546
296.505163192077	1.76357279391755e-06	14.9515262217492
297.450881840782	1.12280761843608e-06	15.2562218209394
298.352240284152	1.41404622171299e-06	16.0332069687569
299.254689283095	2.20799616267677e-06	16.2895039200583
300.165432226931	1.68429035889994e-06	16.3291459896811
301.263055027904	2.86452984641631e-06	13.4679521174385
302.241134817892	5.85767135618129e-06	10.9259877464883
303.052436638748	4.91223683189135e-06	12.544989744235
304.173546277074	1.60576888949371e-06	16.3883668715325
305.259856525687	2.16130033003451e-06	16.3564046045801
306.208753813036	1.19051976487912e-06	15.8452337097322
307.292083651007	8.61936822478339e-07	14.9114412127938
308.462070200058	1.04983920373084e-06	15.0968728228811
309.565949550028	2.98796872841306e-07	14.4795076342983
310.848226570616	3.55318818587092e-07	11.4938347072217
311.716708922199	7.88049743455191e-07	13.3050353493842
312.669133302707	8.16071383843997e-07	16.3851410171367
313.719767472102	2.40190007000494e-06	16.952221312454
314.69799626692	1.41519108836541e-06	16.4760203538539
315.712806589942	2.77402284388728e-06	14.4882850802532
316.689927900344	2.22808322203532e-06	13.3558360260751
317.607897299632	7.76196107339067e-07	14.6436360789674
318.86434098182	1.51096714004522e-06	13.778287757925
320.025449265443	2.80767924720355e-06	13.7005642818955
320.819249369485	1.50492134628085e-06	15.8484647208935
321.889040636081	7.59535264054928e-07	17.0933907701426
322.81726252041	1.00962442306371e-06	17.1569581842403
323.849041648237	4.95076713269949e-07	15.5848432672471
324.834836969046	6.91622369738925e-07	12.6900270533512
325.78910743485	8.56767628468312e-07	12.5767074686318
326.787133332535	2.69608840144993e-07	15.0685194554098
327.795990223924	1.38080036117055e-06	14.814487376657
328.753572870927	9.35583107390323e-07	14.6608535616192
329.891324334971	1.06361838206504e-06	15.6024278155705
331.024915014383	1.89869709507643e-06	16.0079662961641
331.976311604092	4.69682580235887e-07	15.5150991186255
332.997622950033	7.40813798029834e-06	11.7018013188413
334.071695075431	5.75475408566802e-06	11.0924611959455
334.974531807889	5.22481060374909e-07	15.1720350437686
335.95848696579	1.62629827456889e-06	16.8043617333427
337.097979146244	5.80176055833639e-07	16.3176661797075
338.09844294758	1.31843332722975e-06	15.8724661065548
339.034515910363	8.2703498544794e-07	15.1489574327203
339.92140456187	8.07747166511558e-07	15.692270010412
341.112679170516	5.85702001219563e-07	14.1820756111261
342.308721092824	3.47097753972873e-07	11.7032136463111
343.109329977159	8.21814251520961e-07	13.2359481637541
344.122208067838	8.472511441414e-07	16.3943854191607
345.227226524417	2.80290623379433e-06	16.8857987246063
346.225272828768	1.32101345615001e-06	16.4030779044472
347.320990026793	3.19582124139928e-06	14.4497796807393
348.219274300612	2.33031626514496e-06	13.3813534846941
349.240208253379	8.96892677976552e-07	14.5626414907191
350.403516313441	1.95449810819846e-06	13.7117975698062
351.477335711247	3.00388541497354e-06	13.6361081000232
352.551716551923	1.57994414073493e-06	16.0907061378995
353.799883895442	2.79212355358492e-06	16.920747166978
354.720499704449	7.59375460876158e-07	16.5596635958398
355.845428714101	7.16315209972019e-07	13.6602685640442
357.019333810949	6.09805875907613e-07	11.977653982872
357.881139945771	7.09640696023574e-07	14.3891820653219
359.058183096432	1.24138413921429e-06	14.9560557449006
360.078609418306	1.64065073272847e-06	14.9497409587558
360.98673142924	2.19814042206649e-06	16.4361412968468
361.95204090654	1.15111070034437e-06	16.0515274582458
362.896489025424	1.70735061230944e-06	16.1162679375222
363.984743937412	2.85756431075154e-06	14.6365160625191
364.975636991406	7.66389644606e-06	11.4133184011354
365.769368338778	9.72929122969543e-06	12.3605167669674
366.915692926823	1.45745805661772e-06	16.4876713752278
367.996916191341	2.36452855713492e-06	16.6667130268893
368.996621222182	1.08880591898239e-06	16.2337286428613
370.045338934162	1.0549792516092e-06	15.4492058759695
371.172036558475	1.14759304586137e-06	15.3545849159107
372.308333058809	2.14716844557919e-07	14.8060037278632
373.558003762153	4.68715714687235e-07	11.8884158590744
374.468541068368	7.67806717349573e-07	13.2962546962304
375.430749567681	6.88915110311159e-07	16.5139944828945
376.483751302728	2.15459327748073e-06	17.251373088484
377.499395079454	1.46495032816348e-06	16.8476693045846
378.597467872775	2.99633497488704e-06	14.8813135524848
379.548559906285	2.27299208026349e-06	13.59060995179
380.443408908793	7.85091609695416e-07	14.7955762565594
381.61144062902	1.35667073179795e-06	13.9355666938267
382.685219290498	2.65792081985466e-06	13.3795638580602
383.479625841558	9.08203674064372e-07	15.2851057314897
384.512473620347	5.76516518635846e-07	16.9444349312674
385.418830313143	9.06798174149362e-07	17.1952820867093
386.425612771253	4.25506565138691e-07	15.47276086817
387.510524817917	5.05404841886316e-07	11.9956415826019
388.400569528531	4.79263041395637e-07	11.959670746367
389.446866069802	2.23809081846122e-07	15.060855465781
390.537846850124	1.30625483544401e-06	15.1539882361722
391.490025188223	8.85057428981235e-07	14.8961114925159
392.536215025582	1.40914129357051e-06	15.8999914583999
393.741836167309	2.20375633839857e-06	16.1391014494021
394.714345911747	1.65618997225914e-06	15.9979711422244
395.665807855664	3.05533464614423e-06	12.5969408051377
396.78357103603	4.98992381735822e-06	10.7035671690791
397.630138476388	1.2281962554925e-06	14.1832543495984
398.594413898564	1.62914955306695e-06	16.5645779313884
399.724477055177	6.7828987316711e-07	16.3122739655177
400.732989357205	1.72570240114065e-06	16.0107294965519
401.805889149499	5.52087960914294e-07	15.0645182390329
402.697425845223	8.41627124580381e-07	15.6275348092421
403.784187682151	1.88305865301645e-07	14.3890889375876
404.986039795133	3.24394125214303e-07	11.5744525815987
405.859017578908	7.18189943578433e-07	12.9434459892879
406.82195111278	9.71930136660024e-07	16.0875319592732
407.971037990572	3.40757263078367e-06	16.8286647297207
408.959362810992	1.41661200786381e-06	16.4985527506977
410.030377241541	2.9482014856705e-06	14.5475163857319
410.981094380671	2.49793216733377e-06	13.1154528406123
411.932014789019	8.34704012319796e-07	14.4185307890006
413.047830510284	1.46678895780821e-06	13.7916593386241
414.121270765153	2.83207454952761e-06	13.3351403664346
415.192003406773	1.85055992889331e-06	15.7549210931363
416.462576578548	1.77472887380346e-06	16.9052037912567
417.422002866538	6.26445355541043e-07	16.4471884924825
418.474943597173	6.73233491002707e-07	13.9241319443256
419.646817884792	4.01719331681977e-07	11.6166927205128
420.477599894627	1.21101229220448e-06	13.8858754656744
421.513530775437	8.70565742967045e-07	15.2081719690339
422.585780701843	1.51338211082092e-06	14.7668984201305
423.447815137671	1.42165235845284e-06	15.5388180734101
424.319524339634	5.66198877970787e-07	15.8183951748775
425.242796543544	1.75013980568599e-06	16.3784248284969
426.298875168176	4.6453957920089e-07	15.6508144841678
427.289707298314	7.64363819198531e-06	11.9006142896699
428.242557091766	5.04055940910352e-06	10.9346414041781
429.220265264238	9.87000429462933e-07	14.6808812590095
430.354730314808	1.68954794469258e-06	16.255612347139
431.438073790443	6.95010293314619e-07	16.0535972854075
432.527339579086	1.71035851280848e-06	16.0120760393924
433.732564134339	1.84438870423018e-06	14.8741552112699
434.835980677558	7.95043424601122e-07	15.2093859747055
435.837157191495	1.20858780309617e-06	13.1816723941496
437.002335366059	6.65336746116435e-07	12.2049157366457
437.850679488284	5.90506451489264e-07	15.2412304138471
438.813810197254	6.9271881676615e-07	17.00508529749
439.889248527161	9.12537063389192e-07	16.8945684125309
440.933166027915	1.08303207046885e-06	15.4841934162003
441.939299346228	2.89332125577401e-06	13.2516315684036
442.825004911355	9.27744249580011e-07	14.0738640275651
444.079910776242	8.33545056944207e-07	14.2415743525412
445.204012112974	2.79495735689314e-06	13.1678621836478
446.002848945754	2.70337756896437e-06	14.4364982083771
446.987380141632	1.22231703832752e-06	16.5237970364177
447.964919304305	2.00815906469345e-06	17.1853576735512
448.816515299108	6.00220192344073e-07	16.7837818803883
449.857421711337	7.05216898838503e-07	14.2955099804035
450.81156843391	4.52473498405137e-07	11.7078301129933
451.69414191596	1.12907368465267e-06	13.3894739717036
452.724027596672	7.01903305174342e-07	15.3082214657008
453.824579280902	1.51712032995448e-06	14.7178163242983
454.67065805988	1.1701440992891e-06	14.9025818005287
455.785421936776	4.63958107474592e-07	15.6334066546234
456.879330272751	1.58843415893244e-06	16.3361938008523
457.884110243815	7.8112573134976e-07	14.2311486743676
458.916762306943	3.30560791407423e-06	10.4879103064183
459.908186817719	2.43945054364469e-06	11.788379029619
460.794227900636	1.26068497918151e-07	15.6486842931159
461.956431784107	1.62218953619264e-06	16.6079904005635
462.917099832574	4.47246452909328e-07	15.8239849583367
463.979951339557	9.42815154421352e-07	14.9743982357894
464.850756227083	1.27684602022472e-06	15.05210873395
465.731813957456	7.13529244277894e-07	15.6254781552868
466.947900704335	9.45618082212918e-07	13.4500265334214
468.117178742923	4.34963818153636e-07	11.4799241240508
468.896111758243	7.28779666088133e-07	13.5807625873506
469.857236692468	6.50593654288341e-07	16.509557067409
471.019499273049	8.98221653600406e-07	16.8945974343038
472.043372458505	1.46031770160842e-06	15.8644902157414
473.072591019665	2.96429021446671e-06	13.6852153186993
473.95878608067	2.12001750611381e-06	13.4754509293447
474.910810368075	7.17474155129146e-07	14.7638397787678
476.02283495396	1.72483114082619e-06	13.694194440912
477.065228790154	2.86031177054522e-06	13.5563215357683
478.182309259316	1.12652967563053e-06	16.1614282452506
479.410997499134	1.4510865916104e-06	17.2566102061393
480.332392288018	6.68420476896143e-07	16.1898289844631
481.439109798136	6.37191247926096e-07	13.0330613062906
482.580436412095	4.77883018963602e-07	11.6484173635241
483.404268886823	1.02142719160293e-06	13.9576414120376
484.368166989395	8.44559747749842e-07	14.8897682145319
485.457517792911	1.54927236521605e-06	14.4807934181354
486.299687880917	1.58654039612208e-06	15.4843004792476
487.206022310894	6.25074542018087e-07	15.5781002362054
488.151345389862	1.89290131306392e-06	16.0027332930533
489.162008330146	5.7811623517058e-07	15.4485311318034
490.17990861598	9.1691591012316e-06	11.8746925509884
491.113784646885	5.79862624873197e-06	10.9667169607906
492.222377491291	1.68263597955884e-06	14.9470117745368
493.382026750039	1.8494027751399e-06	15.9732897605687
494.322884318147	7.66779697548932e-07	15.8864796554861
495.405359116199	1.95065704301721e-06	16.110309834869
496.594130685867	1.92113195929389e-06	14.685107550164
497.530876654927	8.23408975298474e-07	15.0441108660052
498.480732076391	1.04185582236539e-06	13.0857442283112
499.727500908366	4.96319287118333e-07	11.813695357739
500	6.69109603278639e-07	12.7375227860568


==> data_icl/lambda_0p001/data/parameter_estimation_error_norm.dat <==
0	2
0.164179559972264	3.02882310249822
0.369335090887967	3.00924003340553
0.954611092615757	2.71646082303787
1.66264486263723	2.12236535071221
2.16649671205593	1.947647376491
2.83773700229273	1.85667976365899
3.59190505963556	1.80074023207129
4.53535075565433	1.63773855493583
5.37220621573292	1.35584214939482
6.25413716237049	1.1794619384689
6.94750192721627	1.14917617377985
7.62165289587052	1.1161261111933
8.45859870252086	1.09949962849844
9.4538262044555	1.08095952051142
10.3678698638254	1.06200669630038
10.868658377137	1.05004163075503
11.336941325801	1.03819255188141
12.1454936096239	1.01658716766894
13.3179383083898	0.991619490879275
14.2936387216179	0.983997116261984
15.0494404827346	0.983155767436338
15.8657475101479	0.984332160727645
17.0399535597906	0.980356307049663
17.8926361167542	0.977893881850574
18.8340977686006	0.97034590761179
19.6502541179014	0.961167766406865
20.590640734787	0.959199400685056
21.6437259746745	0.956639693245169
22.6360254378224	0.954731942775695
23.4768455784199	0.954025393700985
24.5056023889856	0.953364186599686
25.4512267789443	0.952702186478867
26.026822144626	0.952661280375108
27.0078336172222	0.953463392545865
28.0190685192358	0.954334658562725
28.7300704761326	0.954941542906116
29.7315586633683	0.956547501379748
30.9491665773806	0.955287314630416
31.8444419825482	0.954514717360687
32.9082990195441	0.953844501783678
33.8603126229334	0.953017523368397
34.7580567770929	0.952656224347675
35.7955865182234	0.95114095682053
36.8901120260081	0.950781991417359
37.9008877468233	0.949503619687773
38.8714106073556	0.949229330158631
40.0532062843955	0.948744037536204
41.1310190477621	0.948898217206826
42.2493973344715	0.948956456096294
42.9768273435704	0.948935480264298
43.8811834952851	0.949025909291839
45.2112425211423	0.948799347978282
46.1645767912264	0.948704183156357
47.0375092122425	0.948522558283229
47.9308348969655	0.948378281261281
48.8852703802126	0.948548100241793
49.9725238783596	0.946456138515875
50.9639610135427	0.945776438066268
51.9182175150772	0.945025290088111
52.9755104432132	0.944346897259959
54.0240972203724	0.943684863320218
55.0647260322398	0.943473505794402
56.1625623877789	0.943306131537964
57.2135561606456	0.943100898482517
58.285675743094	0.942320247084313
59.4505805468108	0.942073217083964
60.3089234933104	0.941680680524694
61.2737046424775	0.941547581189745
62.376725360207	0.941732289330096
63.3396737340816	0.941041610435903
64.4058452535012	0.941496160507431
65.3900190155402	0.941556408538527
66.2507635143541	0.941634977025414
67.6314737045601	0.941144652723575
68.6683244778467	0.941318947931005
69.5671319064141	0.940907335900391
70.5614001893837	0.941025076280473
71.4558347277445	0.940906872882726
72.5473462662638	0.940430671231752
73.634191482359	0.940430071576803
74.5632960953256	0.940507446039504
75.5624448408975	0.94070088520948
76.6065474037855	0.939928578966104
77.5503511862913	0.939932127712396
78.6625486539061	0.939644856967229
79.7659265146017	0.939481890391806
80.7524165179006	0.939412349335166
81.782941383829	0.938616470488045
82.7594879251621	0.937838455082732
83.6519204254756	0.937232970181669
84.7230923802333	0.937028576966515
85.8674127644761	0.936776255484672
86.9238958294254	0.936590112154125
87.8535386135284	0.936380194920766
88.7213945916103	0.936204996764817
89.9184932807961	0.93515675703847
91.0810784870131	0.935029707325425
91.7633277424401	0.935072000114047
92.8093353076441	0.934901574487329
93.9344085613535	0.934329050235294
94.9510060065547	0.934096202181736
96.0001175959489	0.934454214005642
96.907034322992	0.934284754030187
97.8926715866546	0.934167581369115
98.9651956620572	0.933532507372589
100.060100909467	0.932981967746689
101.139814397208	0.932392436154376
102.373226185809	0.932447598598089
103.267443146417	0.932483852189618
104.314494482219	0.932396320535654
105.480032315862	0.932580095894348
106.307160383611	0.932580499316885
107.305766316683	0.932828698715355
108.428347545524	0.932721910165186
109.237043472624	0.932531190140954
110.158359713045	0.932596074488955
111.099311791794	0.932655146939801
112.186049708337	0.93163113645639
113.129603965471	0.930898045869003
114.092911907826	0.930464752977793
115.168435079755	0.929720989763242
116.366508858521	0.928893033041404
117.326748214572	0.92877286798252
118.396120105862	0.928276532974872
119.55837935159	0.927932942352914
120.541341357598	0.927570670609311
121.625176404274	0.926928896293877
122.828777794656	0.926558777786666
123.643751003333	0.92644169300499
124.607028690853	0.926323633876923
125.670498399157	0.925703253803436
126.696659634977	0.926011928879638
127.796843208781	0.926107452438268
128.604315706114	0.926223855939374
129.843489404604	0.925889964234429
131.005422462087	0.925893834049597
131.865478920746	0.925632491574815
132.851384721915	0.925526206255769
133.81184538469	0.925456545117192
134.665678210998	0.925244478846896
135.714077153709	0.924883526540305
136.747335163582	0.924881252099213
137.616720660533	0.924888473704279
138.62498718802	0.925093606967434
139.742119597369	0.9246855450771
140.612680692872	0.924359686076274
141.835465334537	0.924148288475666
142.863565715289	0.924154083461119
143.837688284821	0.923726048820444
144.92956256076	0.923189748671053
145.867605245675	0.922335031818164
146.740370853905	0.921967962398725
147.967232999367	0.92176625458518
148.927785871868	0.921532054249496
150.023833854466	0.921320658037049
150.959795270552	0.921126424271325
151.844487817455	0.920832780699712
153.078742188887	0.919900475275524
154.174334397849	0.919848247712116
155.028726880722	0.919878674114093
156.025460392636	0.919692809458765
157.099536758496	0.91904166024954
158.151213341727	0.919119892176267
159.141198346747	0.919141027650239
160.00127900024	0.919127932546746
161.130165963279	0.918496305098291
162.125934250204	0.918036755121233
163.12420402225	0.91757507516658
164.244503768536	0.917226727972502
165.5046692114	0.917127472903475
166.39379208169	0.917298345833352
167.582489035206	0.917064373834587
168.629975268645	0.917122906788767
169.453684795371	0.91717395051943
170.532305741673	0.917255477023301
171.599552456739	0.917346641488764
172.375678730634	0.917154812724994
173.37473929419	0.917163304333416
174.256196866679	0.917194883718826
175.147265165378	0.915997997344044
176.158218887826	0.915549265179367
177.076735399974	0.915004201662533
178.155265012596	0.91445121218342
179.325475320596	0.913536993970606
180.312369157703	0.913540637555871
181.321312095748	0.913188161079007
182.513996441912	0.912889552828971
183.54643085777	0.912386655908482
184.803685809958	0.91187438059457
185.799077384631	0.911524377053621
186.671588856588	0.911368326717202
187.646419898047	0.91138443167577
188.652899059865	0.910695170105964
189.759757897634	0.911025486739543
190.707991512741	0.911081890098057
191.479527253535	0.911196767292314
192.719254053776	0.910820097245051
193.76323805106	0.910824521674996
194.623593233287	0.910586470576634
195.584659310576	0.910511393032898
196.64105390395	0.910425667443792
197.480175305532	0.910205836054401
198.486318895688	0.909830203994955
199.418215002762	0.909842644410551
200.339121923698	0.909848842311345
201.390940303746	0.909981887639598
202.499934444294	0.909480937087375
203.395358882619	0.909206949057532
204.485869136124	0.909017800654216
205.563573287362	0.908900145779983
206.617058467029	0.90858206471149
207.60473209583	0.908023124853169
208.640064150412	0.907297851656802
209.533490453556	0.906832580621692
210.679165365474	0.906703280532895
211.608544501873	0.906489496918713
212.726410399048	0.906292077625464
213.658745619548	0.906088623607816
214.467299808164	0.905927977023147
215.747783421895	0.90498758165864
216.924946231134	0.90481615121482
217.698340963639	0.904882790353796
218.68980358533	0.904646257337725
219.800458264696	0.904080561761593
220.817540767307	0.904032646233892
221.90097797559	0.904113942312686
222.688110817448	0.90396622240501
223.763336051407	0.903594311153116
224.976736050891	0.902992910577741
225.99581930039	0.902587841535135
227.110760405434	0.90223196107799
228.356207268788	0.902130931056584
229.288695366926	0.902280060995052
230.537435868532	0.902081738651748
231.490611944702	0.902075045168919
232.357831979444	0.902124333534642
233.416307768727	0.902117395760694
234.441008039152	0.902206938750862
235.216860230427	0.902045928749728
236.243213712313	0.90204574245227
237.142081540868	0.902069549194171
238.121746951893	0.900780255221478
239.187751883796	0.900487868685949
240.002949469514	0.899957155396883
241.089957067001	0.899401129949013
242.269088364305	0.89857915969172
243.295441656831	0.898469836212269
244.290300777731	0.898184937805324
245.479412253961	0.897872772759624
246.627133258963	0.897259363920402
247.750991911949	0.896968818968034
248.66952640323	0.896666090637939
249.552272603682	0.896455952551796
250.460546290402	1.16075906336408
251.503305938288	1.08985202331311
252.521365208398	1.15117445572048
253.561424287153	1.1248321084294
254.378475500917	1.12452576495689
255.675391213468	1.06825185810457
256.822214293506	1.03001646244527
257.641002420248	0.988893126659921
258.66328472866	0.97069321181546
259.682856203782	0.965225261978464
260.645294295139	0.951517915659998
261.769118513147	0.947662283537825
262.630932279108	0.940251033350902
263.641414001858	0.934988625861959
264.770529864263	0.924430129651115
265.790307650355	0.919435352681978
266.856119852884	0.915422275045301
268.007625508906	0.91359131464137
268.90623705388	0.912175163773784
269.949933298938	0.908036558519467
271.005012369508	0.90628201652128
271.92532197888	0.905375807071916
272.836510796982	0.90408719217651
274.028832073851	0.902347152760117
274.87002145089	0.902457615929626
276.084326863443	0.90241406196435
276.863782978967	0.902245672984486
277.838167492568	0.899864538261697
279.131710562863	0.897710704837497
280.048677878809	0.897058767829016
280.909711738904	0.896488120721923
281.897167924483	0.896279954304799
282.968022291059	0.896424652828591
284.036170206985	0.89538672010087
285.080319084531	0.895027981935163
285.932667925958	0.895307210275793
287.06532016982	0.896339685017344
288.132083717116	0.896737113044509
289.03960985857	0.896456374044225
290.227666562218	0.89661229498401
291.395238207499	0.895962081099911
292.367865877027	0.896658967796711
293.5743264827	0.896808061182879
294.431557159878	0.896768799317209
295.363633270229	0.896632802041851
296.505163192077	0.896444899816515
297.450881840782	0.896595474250316
298.352240284152	0.896527891873086
299.254689283095	0.896505197160277
300.165432226931	0.896414316752546
301.263055027904	0.89426384028389
302.241134817892	0.893804255018338
303.052436638748	0.893036119276389
304.173546277074	0.892396407519281
305.259856525687	0.891521613033398
306.208753813036	0.891339875099608
307.292083651007	0.891039949695471
308.462070200058	0.890737060305304
309.565949550028	0.889868995504746
310.848226570616	0.889575881354197
311.716708922199	0.889238591304902
312.669133302707	0.888981235436253
313.719767472102	0.889112232387109
314.69799626692	0.888512028064756
315.712806589942	0.888990068116292
316.689927900344	0.889101981381902
317.607897299632	0.889205805187657
318.86434098182	0.888725090802346
320.025449265443	0.888899052283358
320.819249369485	0.888403895539232
321.889040636081	0.888596135176713
322.81726252041	0.888427391625629
323.849041648237	0.88791691330892
324.834836969046	0.887921769743122
325.78910743485	0.887987660680744
326.787133332535	0.888083126033496
327.795990223924	0.887576066635823
328.753572870927	0.887578869431074
329.891324334971	0.887262645716544
331.024915014383	0.887104975153569
331.976311604092	0.887149370142187
332.997622950033	0.886467554988299
334.071695075431	0.885664109268462
334.974531807889	0.884988765893407
335.95848696579	0.884815107386024
337.097979146244	0.884656664720548
338.09844294758	0.884466351717841
339.034515910363	0.884244508715532
339.92140456187	0.884081940457075
341.112679170516	0.882871216220386
342.308721092824	0.882827714037247
343.109329977159	0.882811768870341
344.122208067838	0.882623355353248
345.227226524417	0.881986593348287
346.225272828768	0.881729429779987
347.320990026793	0.882194886376929
348.219274300612	0.881977308091187
349.240208253379	0.881804581295495
350.403516313441	0.881120717553502
351.477335711247	0.880551624171871
352.551716551923	0.879953951031074
353.799883895442	0.88001785310319
354.720499704449	0.880105283990359
355.845428714101	0.879967400615635
357.019333810949	0.880074093922779
357.881139945771	0.880144735012106
359.058183096432	0.880258986845982
360.078609418306	0.880400733925706
360.98673142924	0.880260502855084
361.95204090654	0.880270779127667
362.896489025424	0.880390074691344
363.984743937412	0.878661371622084
364.975636991406	0.878408866527615
365.769368338778	0.877768904563114
366.915692926823	0.877056569982392
367.996916191341	0.876183684735852
368.996621222182	0.876116361644063
370.045338934162	0.875823162847436
371.172036558475	0.875514587294382
372.308333058809	0.874763879914343
373.558003762153	0.874411003303027
374.468541068368	0.874051452457336
375.430749567681	0.87380792025107
376.483751302728	0.873925478046859
377.499395079454	0.873270708135795
378.597467872775	0.873717332877257
379.548559906285	0.873752040453467
380.443408908793	0.873848447652887
381.61144062902	0.873352714076673
382.685219290498	0.873485369151583
383.479625841558	0.873065864303403
384.512473620347	0.873155735420849
385.418830313143	0.873105768736607
386.425612771253	0.872672071055217
387.510524817917	0.872521734879236
388.400569528531	0.872609427629168
389.446866069802	0.872738955998243
390.537846850124	0.872448494829236
391.490025188223	0.872317744573763
392.536215025582	0.871977656633968
393.741836167309	0.871729790259646
394.714345911747	0.871841470592809
395.665807855664	0.871153508678236
396.78357103603	0.870470855023648
397.630138476388	0.869707353812109
398.594413898564	0.86946417880987
399.724477055177	0.869313391759674
400.732989357205	0.869143081850003
401.805889149499	0.868913836837689
402.697425845223	0.868746935157169
403.784187682151	0.867652336236735
404.986039795133	0.867780870078844
405.859017578908	0.867692020959713
406.82195111278	0.867517111263853
407.971037990572	0.866946419583182
408.959362810992	0.866613836245964
410.030377241541	0.867072259890774
410.981094380671	0.866838187372683
411.932014789019	0.866831107162702
413.047830510284	0.866061946342896
414.121270765153	0.865542764932363
415.192003406773	0.864802070700086
416.462576578548	0.864829228356328
417.422002866538	0.864862519763267
418.474943597173	0.864756159610234
419.646817884792	0.864869128773603
420.477599894627	0.864860093953993
421.513530775437	0.865082298037509
422.585780701843	0.865052102772248
423.447815137671	0.864905939095015
424.319524339634	0.864985147192693
425.242796543544	0.865082530185419
426.298875168176	0.864179643758096
427.289707298314	0.863324798502175
428.242557091766	0.862900048877805
429.220265264238	0.862213717799987
430.354730314808	0.861657246838231
431.438073790443	0.861309832335046
432.527339579086	0.860794851971579
433.732564134339	0.860454995199302
434.835980677558	0.859984010309918
435.837157191495	0.859480548947974
437.002335366059	0.859094988495114
437.850679488284	0.858979500701127
438.813810197254	0.858892133707101
439.889248527161	0.858238720244618
440.933166027915	0.858618200707837
441.939299346228	0.858710431380468
442.825004911355	0.858891891382442
444.079910776242	0.858511155715752
445.204012112974	0.858483684626379
446.002848945754	0.85821453872051
446.987380141632	0.858118472116195
447.964919304305	0.858038066156389
448.816515299108	0.857806634337839
449.857421711337	0.8574211007493
450.81156843391	0.857418273707721
451.69414191596	0.857422312761407
452.724027596672	0.857590453628937
453.824579280902	0.857105312564125
454.67065805988	0.856861620918318
455.785421936776	0.856662566170255
456.879330272751	0.856594548073314
457.884110243815	0.856364107617056
458.916762306943	0.855711712787237
459.908186817719	0.854967606988491
460.794227900636	0.854647440219039
461.956431784107	0.854508420852973
462.917099832574	0.854260480708514
463.979951339557	0.854102278492313
464.850756227083	0.853918240386811
465.731813957456	0.853762146819296
466.947900704335	0.8527775048356
468.117178742923	0.852639123536717
468.896111758243	0.85271988190939
469.857236692468	0.852513127610151
471.019499273049	0.851879232666074
472.043372458505	0.851784054510885
473.072591019665	0.852013896794485
473.95878608067	0.851900902479888
474.910810368075	0.851679967976979
476.02283495396	0.850967430766181
477.065228790154	0.850431971708868
478.182309259316	0.849917248340049
479.410997499134	0.849894672161131
480.332392288018	0.849943973132066
481.439109798136	0.849806158016214
482.580436412095	0.849849034841564
483.404268886823	0.849852764206774
484.368166989395	0.850048015180297
485.457517792911	0.850055284092324
486.299687880917	0.849871234503638
487.206022310894	0.849927539373282
488.151345389862	0.850035414562866
489.162008330146	0.849083281579622
490.17990861598	0.848358807995567
491.113784646885	0.847884668074424
492.222377491291	0.847267731881158
493.382026750039	0.846411456463576
494.322884318147	0.846403912223524
495.405359116199	0.84593311499235
496.594130685867	0.845610280115448
497.530876654927	0.84525925529305
498.480732076391	0.844708768456779
499.727500908366	0.844360890192206
500	0.844288510004023


==> data_icl/lambda_0p001/data/reference_trajectory.dat <==
0	1.5	2.4
0.164179559972264	1.98433469523382	2.80006663468876
0.369335090887967	2.11248692962823	2.81382768887595
0.954611092615757	0.357464377867434	1.33316232392167
1.66264486263723	1.4307958909468	-1.62980005353526
2.16649671205593	3.11330228212581	-1.72427223213725
2.83773700229273	3.25433310651645	-0.712407962964178
3.59190505963556	1.3071334381634	-2.41823109491775
4.53535075565433	-0.890358821946973	0.851788194858482
5.37220621573292	-0.222231815300527	2.32892143255028
6.25413716237049	-2.46319158597045	0.864876084436625
6.94750192721627	-3.72012874705126	1.45695537047964
7.62165289587052	-1.80249667065526	-1.2113392718066
8.45859870252086	0.0135597470777415	-2.65062408960852
9.4538262044555	0.0651702065303469	-0.181908401273868
10.3678698638254	2.01275690255207	-0.0375549744281025
10.868658377137	3.67107668662536	1.91965351046254
11.336941325801	3.31516163730304	2.54553979474832
12.1454936096239	0.881179611440073	1.13404608620506
13.3179383083898	0.64332552833589	-0.104425833611218
14.2936387216179	-0.988169395089467	-2.52277250728859
15.0494404827346	-3.43430270576687	-1.58132786804808
15.8657475101479	-1.93003603894794	1.14743395382982
17.0399535597906	-1.22869900220212	1.46907412097276
17.8926361167542	-1.14096663785738	1.84427738154058
18.8340977686006	2.33820542682272	-1.00464863668387
19.6502541179014	2.35917310306479	-1.6623124331237
20.590640734787	1.7724645538071	-1.75911755316917
21.6437259746745	2.12904962470122	0.52053191812301
22.6360254378224	-0.727632864576649	2.29416733562324
23.4768455784199	-2.01498863104358	0.912525664974404
24.5056023889856	-1.85871108749279	-0.104226064821646
25.4512267789443	-2.53031431115338	-2.25933710652318
26.026822144626	-2.09376004270994	-1.99538120674627
27.0078336172222	0.444417651451232	-0.12603374419108
28.0190685192358	1.88849342216909	1.61563919313292
28.7300704761326	1.66040357387186	2.25400265716505
29.7315586633683	2.79876616128076	0.155055224736985
30.9491665773806	0.721834778499936	-1.27948569648549
31.8444419825482	-1.15658924218626	-2.0872348810073
32.9082990195441	-1.70319232243694	0.387507481699136
33.8603126229334	-2.73665061206616	1.49330958203065
34.7580567770929	-1.99227544659583	1.91992386152967
35.7955865182234	0.230097973530883	-0.235429490000155
36.8901120260081	1.27007391175632	-1.96498641979982
37.9008877468233	2.59595081433276	-1.36391344220518
38.8714106073556	2.31667205906832	0.661974334149228
40.0532062843955	0.49831814266505	2.09963034093209
41.1310190477621	-1.03573790524517	0.592364706151729
42.2493973344715	-2.73184624008009	-1.65421872787838
42.9768273435704	-2.43538930653426	-2.12382166478205
43.8811834952851	-1.43013067874262	-0.581462005248121
45.2112425211423	0.338986463462889	1.60399183747091
46.1645767912264	2.20035012478868	1.85417871650148
47.0375092122425	2.46974306492557	0.0405107783452397
47.9308348969655	1.9780587625664	-1.39909888588526
48.8852703802126	0.947240323788432	-1.97745256659663
49.9725238783596	-1.11621366926902	0.00660109639932716
50.9639610135427	-2.2871192727799	1.78029383426966
51.9182175150772	-2.31452051448668	1.68511588339604
52.9755104432132	-1.5880540784204	-0.297040484355345
54.0240972203724	0.365881816136321	-2.01031856325365
55.0647260322398	1.92825418634548	-1.20411654375549
56.1625623877789	2.34594367806205	0.975787233613935
57.2135561606456	1.92200912477242	2.05048479116213
58.285675743094	0.0534545525713967	0.494851941674068
59.4505805468108	-1.77315267164203	-1.67179943823635
60.3089234933104	-2.34446204280668	-1.91273150867321
61.2737046424775	-2.29917104451756	-0.205208283588039
62.376725360207	-0.768574129740208	1.68117959179665
63.3396737340816	0.92054459495568	1.74047829053058
64.4058452535012	2.17382493696135	-0.365389275475689
65.3900190155402	2.4789589668615	-1.83432060107191
66.2507635143541	1.71962066366477	-1.66477345028318
67.6314737045601	-0.52632463812561	1.10282289079264
68.6683244778467	-2.00884861238562	1.93846028183935
69.5671319064141	-2.53264486199611	0.893522823894624
70.5614001893837	-1.89306366619292	-1.21859268683059
71.4558347277445	-0.598860141557594	-2.00850088607451
72.5473462662638	1.21675993892567	-0.605762489266072
73.634191482359	2.42306402145617	1.55481379603043
74.5632960953256	2.32786887091094	1.89783594252739
75.5624448408975	1.22289029581301	0.248140468320926
76.6065474037855	-0.521427364829145	-1.68868054863955
77.5503511862913	-1.94030484934451	-1.7803428785396
78.6625486539061	-2.48246518963813	0.282237836421028
79.7659265146017	-1.62914641769691	1.94013645021928
80.7524165179006	-0.0682278490332331	1.3063458297838
81.782941383829	1.62000216657909	-0.832348987582209
82.7594879251621	2.45396122079955	-1.98747191068804
83.6519204254756	2.25932826325013	-1.23092075092415
84.7230923802333	0.943871606206576	0.992602310931579
85.8674127644761	-1.01596422959335	1.95519444224047
86.9238958294254	-2.28815552729704	0.404546016057137
87.8535386135284	-2.42821521880017	-1.46351971949059
88.7213945916103	-1.66392125321928	-1.95938426298947
89.9184932807961	0.278027284097482	-0.0996545701352568
91.0810784870131	1.99597316839501	1.88471624626564
91.7633277424401	2.46377007582539	1.83567339092655
92.8093353076441	2.11344227754005	0.0224697497124613
93.9344085613535	0.543867411569887	-1.88214573653264
94.9510060065547	-1.18155098599157	-1.43095809390109
96.0001175959489	-2.35336282119294	0.698590296967052
96.907034322992	-2.3951506372039	1.95330119067121
97.8926715866546	-1.39124823930197	1.29304130969463
98.9651956620572	0.399772771744232	-0.917821966954886
100.060100909467	1.99960549033127	-1.98783123699469
101.139814397208	2.48432649887678	-0.538748810980901
102.373226185809	1.40204342144301	1.76768110276537
103.267443146417	-0.0764360111476134	1.75817495022616
104.314494482219	-1.7286626460026	-0.155467152950014
105.480032315862	-2.499907652413	-1.95568889284326
106.307160383611	-2.08070479225615	-1.53103865413549
107.305766316683	-0.700943518520703	0.449367427574832
108.428347545524	1.20211559537154	1.98805698972729
109.237043472624	2.19024287797872	1.4215077737888
110.158359713045	2.47489680475348	-0.442075713061204
111.099311791794	1.74087301612454	-1.90290794182649
112.186049708337	0.0239534932557237	-1.27038099153876
113.129603965471	-1.51476939025127	0.685146552418315
114.092911907826	-2.42499464336486	1.97397341178091
115.168435079755	-2.18515835942129	1.04405082501446
116.366508858521	-0.557407156460908	-1.39034130810043
117.326748214572	1.08136512363077	-1.93576766262358
118.396120105862	2.32634116110978	-0.279805122606523
119.55837935159	2.26330378416308	1.81569544005385
120.541341357598	1.07402917824404	1.5938798367843
121.625176404274	-0.773642230463401	-0.533474953532392
122.828777794656	-2.28914594743114	-1.99946310701201
123.643751003333	-2.46931928933828	-1.21220988749617
124.607028690853	-1.6851182382153	0.794376696748967
125.670498399157	0.0118864024550792	1.99994417722953
126.696659634977	1.65421922040654	0.841999974179942
127.796843208781	2.49247650261974	-1.40036694936305
128.604315706114	2.20861397749056	-1.99134276387678
129.843489404604	0.535186504765676	-0.228753069710825
131.005422462087	-1.406668232887	1.83638954165831
131.865478920746	-2.32977895907249	1.71668622901459
132.851384721915	-2.37388473213827	-0.104881473560523
133.81184538469	-1.36898865223664	-1.79048178313464
134.665678210998	0.0454853401611287	-1.77639308092683
135.714077153709	1.70788776915384	0.119596256488747
136.747335163582	2.48862233362534	1.86147002043161
137.616720660533	2.1780324073406	1.67078993424608
138.62498718802	0.861660938673328	-0.239905339377223
139.742119597369	-1.0424302758032	-1.95104637350918
140.612680692872	-2.15538287318499	-1.48244212064126
141.835465334537	-2.36940036744595	0.976660838747129
142.863565715289	-1.25620887520282	1.99506140491777
143.837688284821	0.386979931395526	0.831872136420505
144.92956256076	1.98859334854476	-1.39526802941982
145.867605245675	2.49996132431111	-1.9458912915634
146.740370853905	2.03977010266552	-0.737406724272554
147.967232999367	0.238373490777369	1.65195563943186
148.927785871868	-1.36355505588292	1.79410134149522
150.023833854466	-2.43605029003461	-0.184941267015262
150.959795270552	-2.27397218018666	-1.80207925153189
151.844487817455	-1.2487223392419	-1.7311228798636
153.078742188887	0.836001892537841	0.612801181420936
154.174334397849	2.23688928320224	1.99705923624619
155.028726880722	2.47719869626143	1.26565584563655
156.025460392636	1.68187721006532	-0.799431658363582
157.099536758496	-0.0348310113104521	-1.99952065059229
158.151213341727	-1.70429163591566	-0.764181400635022
159.141198346747	-2.4796434587225	1.28372690225931
160.00127900024	-2.2239675462803	1.99478678363318
161.130165963279	-0.753640074174851	0.507978167089287
162.125934250204	0.952363189352576	-1.48733933544287
163.12420402225	2.21611305441143	-1.86764492052806
164.244503768536	2.38609857399848	0.0547462888473622
165.5046692114	0.940426240475205	1.9753271784615
166.39379208169	-0.586303660782572	1.36327597639226
167.582489035206	-2.19157632094701	-1.05824770647164
168.629975268645	-2.43344697003556	-1.98070836095676
169.453684795371	-1.72762638009129	-1.00365384827845
170.532305741673	-0.0197668371375599	1.22745534009987
171.599552456739	1.68417927044478	1.93073473656561
172.375678730634	2.39679163069137	0.875525724347784
173.37473929419	2.29180404516621	-1.20376718066495
174.256196866679	1.29128683930978	-1.99800539759491
175.147265165378	-0.20220918168674	-1.03847158865448
176.158218887826	-1.77348799222601	1.07267655515078
177.076735399974	-2.47582000614371	1.99996791446126
178.155265012596	-2.04081414774556	0.739517463478963
179.325475320596	-0.338639329458893	-1.57714233277802
180.312369157703	1.31725682783933	-1.82350227429439
181.321312095748	2.38115097711652	-0.0753625495774264
182.513996441912	2.1629400665078	1.91271019344597
183.54643085777	0.793051311852332	1.33619982212387
184.803685809958	-1.32220194890866	-1.21248651496939
185.799077384631	-2.37563890459724	-1.96929176835605
186.671588856588	-2.39271863838758	-0.84385643396101
187.646419898047	-1.40002427916387	1.18915983010284
188.652899059865	0.274788393816656	1.97012014804493
189.759757897634	1.93469101040036	0.358408949421492
190.707991512741	2.49938985931515	-1.51943583454595
191.479527253535	2.17205115682554	-1.98021589486473
192.719254053776	0.459881733271915	-0.132552084524727
193.76323805106	-1.29771773911949	1.76585161931461
194.623593233287	-2.2798948121126	1.79418473399407
195.584659310576	-2.4222927521868	0.111884618262111
196.64105390395	-1.37285872428105	-1.78788180516799
197.480175305532	0.0151147977205602	-1.79361205978185
198.486318895688	1.63024120199243	-0.0114772154731707
199.418215002762	2.44605139265795	1.7035322469743
200.339121923698	2.26557930673855	1.79072806014639
201.390940303746	0.9689644156912	-0.095468220079588
202.499934444294	-0.923317463941576	-1.90880141653778
203.395358882619	-2.11051454820067	-1.55285863685488
204.485869136124	-2.45133046506825	0.611224387153586
205.563573287362	-1.45006531786088	1.9944164661981
206.617058467029	0.296001164432177	0.935428694661114
207.60473209583	1.81080481379011	-1.12885230034872
208.640064150412	2.49837896119007	-1.97190687605764
209.533490453556	2.07820681335399	-0.81592363143935
210.679165365474	0.446193931138794	1.48931542529394
211.608544501873	-1.13472572355264	1.91560325912864
212.726410399048	-2.37530945818988	0.0991618342471034
213.658745619548	-2.36063847855358	-1.65648884931593
214.467299808164	-1.55116643528894	-1.91384789035527
215.747783421895	0.56264124901276	0.263861329287525
216.924946231134	2.16981952019227	1.97941421669562
217.698340963639	2.49941709394792	1.52045462514229
218.68980358533	1.88671848410243	-0.450005666994981
219.800458264696	0.194102558096716	-1.98510273649941
220.817540767307	-1.48141072341381	-1.08621873081569
221.90097797559	-2.46043225021236	1.1582339302143
222.688110817448	-2.32824038761957	1.99238266310001
223.763336051407	-1.07681584233731	0.915305834334954
224.976736050891	0.982938424522466	-1.51488410288874
225.99581930039	2.24745627688866	-1.83457504387937
227.110760405434	2.36744258955568	0.130348514463052
228.356207268788	0.908419488704002	1.98164504417385
229.288695366926	-0.692958554810373	1.25858685064884
230.537435868532	-2.28696697486629	-1.27765123888649
231.490611944702	-2.42140859919807	-1.97094299903347
232.357831979444	-1.63400805581295	-0.863056309820346
233.416307768727	0.0714838842457766	1.31596624757849
234.441008039152	1.69656009312166	1.92511560317833
235.216860230427	2.40138265523899	0.857028333291152
236.243213712313	2.26544925969151	-1.26711267452534
237.142081540868	1.20941699536333	-1.98917308776266
238.121746951893	-0.44957154444016	-0.758646784329597
239.187751883796	-1.99958061245751	1.41158398730482
240.002949469514	-2.49331572867557	1.98803013564763
241.089957067001	-1.93167007639416	0.525027606777991
242.269088364305	-0.144023812124779	-1.71605625198821
243.295441656831	1.5343832016154	-1.66231489605248
244.290300777731	2.44319109657047	0.225835257839719
245.479412253961	2.03645379538123	1.97765715735083
246.627133258963	0.370140859370558	0.884163041117148
247.750991911949	-1.48917272486545	-1.40417753860751
248.66952640323	-2.39580705314762	-1.9526992975431
249.552272603682	-2.36656139000396	-0.745289321488047
250.460546290402	-1.42561687284092	1.15757937561967
251.503305938288	0.307036740649845	1.96268096263158
252.521365208398	1.85452779247024	0.509227199841218
253.561424287153	2.49993896134689	-1.54987584774785
254.378475500917	2.11154120556125	-1.95413315598116
255.675391213468	0.244626449081457	0.14065946155953
256.822214293506	-1.61964422543829	1.94319625281132
257.641002420248	-2.39354386901713	1.57781912728398
258.66328472866	-2.2799393659611	-0.427628898162697
259.682856203782	-1.05210782806458	-1.94559089969748
260.645294295139	0.592634538147344	-1.35727222138054
261.769118513147	2.13809387876334	0.941785652268038
262.630932279108	2.49572598527547	1.98246978390551
263.641414001858	1.80203633811002	1.11565362302599
264.770529864263	0.0364878464809935	-1.21079054444149
265.790307650355	-1.60910737765439	-1.95964629172717
266.856119852884	-2.48034458815866	-0.391812009152265
268.007625508906	-1.94302763650222	1.75389658747896
268.90623705388	-0.645583850429228	1.76733987688672
269.949933298938	1.13086498896974	-0.128752631127409
271.005012369508	2.33722537180121	-1.88161699446964
271.92532197888	2.40168993218367	-1.57191621800839
272.836510796982	1.51613710321823	0.195812728297
274.028832073851	-0.455025916031499	1.97407737349092
274.87002145089	-1.74367900614302	1.44397077259424
276.084326863443	-2.49673917338919	-1.00945879708045
276.863782978967	-2.06798624957636	-1.96611997016309
277.838167492568	-0.719735656675171	-1.26271036953542
279.131710562863	1.43923544688619	1.34798182918416
280.048677878809	2.37662949380154	1.96858852504426
280.909711738904	2.39756133080401	0.86306961688233
281.897167924483	1.39571749624267	-1.19440425897258
282.968022291059	-0.391577023393069	-1.93922628615222
284.036170206985	-1.96603504292745	-0.296269218863057
285.080319084531	-2.49470600775103	1.68281440418723
285.932667925958	-1.97231967991492	1.86705316625889
287.06532016982	-0.289860878974878	-0.083556675895966
288.132083717116	1.47392984517722	-1.87489925807988
289.03960985857	2.38461794030746	-1.60094543511968
290.227666562218	2.16125142330244	0.739572362659828
291.395238207499	0.562287348706852	1.99148466188111
292.367865877027	-1.09637280485351	0.794639894560529
293.5743264827	-2.40789370409813	-1.58939872592783
294.431557159878	-2.36690554925736	-1.91610439934494
295.363633270229	-1.39209025872564	-0.504187060177196
296.505163192077	0.517479341449483	1.68384893767135
297.450881840782	1.91163160335683	1.7828339022002
298.352240284152	2.49399179764091	0.217504935015204
299.254689283095	2.1149831746779	-1.54621498436759
300.165432226931	0.906148139806926	-1.90174957387955
301.263055027904	-0.967626510805315	-0.0972904344874022
302.241134817892	-2.20734837877964	1.71173242479106
303.052436638748	-2.49216299509692	1.87952668025848
304.173546277074	-1.62354351449261	-0.0225661161038019
305.259856525687	0.133933659275699	-1.868553073901
306.208753813036	1.64437403029343	-1.5561318363422
307.292083651007	2.48881286371913	0.591196618808663
308.462070200058	1.87232182985794	1.99973527236266
309.565949550028	0.184154085939832	0.667461395459611
310.848226570616	-1.83444371999699	-1.75463747718346
311.716708922199	-2.47588997312165	-1.79671487278421
312.669133302707	-2.15991389137785	-0.136591462629859
313.719767472102	-0.757046006340294	1.77079517908138
314.69799626692	0.920591510006052	1.65897820022836
315.712806589942	2.21364527085178	-0.275320980066256
316.689927900344	2.44983439317751	-1.87329439112772
317.607897299632	1.66260544627501	-1.58986200568329
318.86434098182	-0.378440286622253	0.893616024891953
320.025449265443	-2.05474651953159	1.97129898632043
320.819249369485	-2.49682545027674	1.00761209091995
321.889040636081	-1.91459354393841	-1.20841539614523
322.81726252041	-0.551884559071583	-1.99020326258387
323.849041648237	1.19781365246561	-0.660975599612494
324.834836969046	2.3206573487191	1.3596947326496
325.78910743485	2.39780877235547	1.9489366107318
326.787133332535	1.38106195154215	0.488046119403082
327.795990223924	-0.301587290413167	-1.51989249137725
328.753572870927	-1.77805898642274	-1.88162613844067
329.891324334971	-2.49964438900397	0.0530043509953753
331.024915014383	-1.72305703157342	1.91223762222908
331.976311604092	-0.235744823752417	1.46447477259369
332.997622950033	1.45356377665213	-0.594557153132573
334.071695075431	2.45092538954703	-1.99235284740825
334.974531807889	2.26873228898944	-1.23435717195381
335.95848696579	1.0840542810568	0.810402343637779
337.097979146244	-0.855216053919778	1.9900394668725
338.09844294758	-2.16788732689769	0.724055358509862
339.034515910363	-2.4776166819144	-1.22502948054014
339.92140456187	-1.82112792111129	-1.99590293639039
341.112679170516	0.0445820030922067	-0.390230616020946
342.308721092824	1.88653079217719	1.79956526668449
343.109329977159	2.46991021777668	1.81864406325247
344.122208067838	2.12645181659328	0.0549648445368471
345.227226524417	0.602935925516016	-1.85527329372753
346.225272828768	-1.09878300733182	-1.51006974076748
347.320990026793	-2.34951206658452	0.685009522229286
348.219274300612	-2.40259620021907	1.94590904735492
349.240208253379	-1.36185452391812	1.25894008080746
350.403516313441	0.589968251952719	-1.12725026513201
351.477335711247	2.08993876350315	-1.95640599851938
352.551716551923	2.46346184672334	-0.357674479213048
353.799883895442	1.25498094344311	1.85909197971203
354.720499704449	-0.295632020444722	1.61007146156786
355.845428714101	-1.96757599183935	-0.594261374264898
357.019333810949	-2.46928414590099	-1.99950782407389
357.881139945771	-1.81177653473988	-1.13031488624088
359.058183096432	0.0332887170251747	1.27942380550544
360.078609418306	1.6627249513962	1.93988788181539
360.98673142924	2.44637426311291	0.640637802450999
361.95204090654	2.23093250909708	-1.34232273503554
362.896489025424	1.0681557989156	-1.95858040719609
363.984743937412	-0.787165820253925	-0.338059165838676
364.975636991406	-2.12230325324594	1.59136965336746
365.769368338778	-2.49999806735123	1.95072169650811
366.915692926823	-1.73964257181205	0.174565123586625
367.996916191341	-0.0318897861812094	-1.78418200360241
368.996621222182	1.58562347835362	-1.61507526321491
370.045338934162	2.47205581665979	0.424006181332293
371.172036558475	2.00668416035593	1.9861380827146
372.308333058809	0.339837363940566	0.849480462180578
373.558003762153	-1.68278664747856	-1.61034092021483
374.468541068368	-2.4526153823253	-1.86698992147543
375.430749567681	-2.21917259818571	-0.290190860223992
376.483751302728	-0.869343904325674	1.69652160171987
377.499395079454	0.870836056607855	1.69546109474922
378.597467872775	2.25506995892719	-0.389863881699273
379.548559906285	2.44006361489371	-1.89311466729262
380.443408908793	1.65781861971562	-1.58496594949153
381.61144062902	-0.231251159594807	0.723166416714143
382.685219290498	-1.86872917219895	1.99961293198597
383.479625841558	-2.46377821022244	1.31368486505201
384.512473620347	-2.12795958288128	-0.814624290692301
385.418830313143	-0.936086611289242	-1.97624028016377
386.425612771253	0.788695938355014	-1.15821011369964
387.510524817917	2.2053646846208	1.08896620855447
388.400569528531	2.47804245073138	1.99974482375292
389.446866069802	1.62152091823317	0.84435227481236
390.537846850124	-0.144748834750862	-1.38396889532497
391.490025188223	-1.65682184270218	-1.94227870732374
392.536215025582	-2.48377068848371	-0.356393057412731
393.741836167309	-1.86305582417106	1.82309334775695
394.714345911747	-0.398570401773146	1.59700319178583
395.665807855664	1.21151345829217	-0.243010283288416
396.78357103603	2.40093862635332	-1.95203434718491
397.630138476388	2.38072172068118	-1.51440934613
398.594413898564	1.38186636422876	0.400631343740902
399.724477055177	-0.509866985547713	1.98413324285797
400.732989357205	-1.97582339799603	1.10852980444432
401.805889149499	-2.48952372548952	-1.11722204279497
402.697425845223	-1.8866581480708	-1.99999321776293
403.784187682151	-0.235668173707703	-0.728363434485164
404.986039795133	1.69839801414594	1.62599679761501
405.859017578908	2.44359642225259	1.88633324968149
406.82195111278	2.23876370926347	0.343896258303291
407.971037990572	0.751221490472455	-1.77435204524298
408.959362810992	-0.942655909749295	-1.64209858736328
410.030377241541	-2.26773974949089	0.426439228171179
410.981094380671	-2.43357292404557	1.90458274344135
411.932014789019	-1.56051297926924	1.482488551238
413.047830510284	0.266883536188201	-0.76495301382154
414.121270765153	1.89193770033274	-1.99999393328359
415.192003406773	2.4982813602499	-0.761352225806991
416.462576578548	1.50162364537574	1.69057513403605
417.422002866538	-0.0682045932152997	1.76308595733318
418.474943597173	-1.73015857718322	-0.158063403495113
419.646817884792	-2.49975989983111	-1.95908523924335
420.477599894627	-2.0698010165394	-1.51510629135359
421.513530775437	-0.619086128295932	0.552648729216177
422.585780701843	1.19930325986623	1.98761310318405
423.447815137671	2.23226774874522	1.33955989798975
424.319524339634	2.47442478765957	-0.446149782574818
425.242796543544	1.7605865350053	-1.89193610447894
426.298875168176	0.10519261830956	-1.34759931271052
427.289707298314	-1.51593574514074	0.686878252894063
428.242557091766	-2.42084680003635	1.97045967803082
429.220265264238	-2.27023412385253	1.23789595249357
430.354730314808	-0.844511782070402	-1.09689921880839
431.438073790443	1.0051301150323	-1.95957877053284
432.527339579086	2.30792085174111	-0.340756426889127
433.732564134339	2.25209136745652	1.82921288718671
434.835980677558	0.85560257681529	1.39700242509309
435.837157191495	-0.860819329921828	-0.644287791116853
437.002335366059	-2.29908472461244	-1.99848753273124
437.850679488284	-2.45491992959797	-1.1271792401296
438.813810197254	-1.6227731843673	0.889184312441148
439.889248527161	0.115943189985302	1.99468725454676
440.933166027915	1.75310150219075	0.685010895058159
441.939299346228	2.49002360302973	-1.37372652281637
442.825004911355	2.1562247537394	-1.97424892474211
444.079910776242	0.402577413013646	-0.0595027770961631
445.204012112974	-1.46301843750994	1.86893155126958
446.002848945754	-2.31560890399631	1.74090069560071
446.987380141632	-2.38633994417289	-0.0537292730710435
447.964919304305	-1.37804189515174	-1.78437095213356
448.816515299108	0.0307376015144679	-1.78483608226218
449.857421711337	1.68743569217082	0.0846166199394763
450.81156843391	2.4672812843841	1.77499179293365
451.69414191596	2.2447314877566	1.76285824698928
452.724027596672	0.959801824592527	-0.107937059634286
453.824579280902	-0.918815100934286	-1.90697501625498
454.67065805988	-2.06023743816562	-1.6225205527427
455.785421936776	-2.46043701412034	0.552588055781973
456.879330272751	-1.46663204436468	1.99233792052853
457.884110243815	0.19088031225191	1.05065445379139
458.916762306943	1.79214083018191	-1.1007572118922
459.908186817719	2.49249280464985	-1.98948487347406
460.794227900636	2.1407772861822	-0.94753305296923
461.956431784107	0.53224760731598	1.41345427159411
462.917099832574	-1.10522311411221	1.92711444082288
463.979951339557	-2.33183509608981	0.26097314980101
464.850756227083	-2.42793449344592	-1.47184157483179
465.731813957456	-1.63595718311725	-1.9494127833068
466.947900704335	0.343644816517776	-0.0154160216690155
468.117178742923	2.04278833965008	1.91516812609371
468.896111758243	2.4940245253014	1.68968271769077
469.857236692468	2.0581965208456	-0.101893562101827
471.019499273049	0.382440284272473	-1.94203781187284
472.043372458505	-1.33459317695821	-1.26669994338798
473.072591019665	-2.39759400100534	0.863200394619338
473.95878608067	-2.36256248092996	1.97762701450417
474.910810368075	-1.35171846806353	1.24711562524438
476.02283495396	0.514211435530145	-1.04527492666579
477.065228790154	2.01422418391974	-1.98420060964866
478.182309259316	2.47267035617309	-0.429096510256778
479.410997499134	1.33371278528444	1.81334497842599
480.332392288018	-0.205419812673165	1.67504223926288
481.439109798136	-1.88964392261758	-0.445547202579832
482.580436412095	-2.49095396346254	-1.99178305984353
483.404268886823	-1.97225221568227	-1.37095454759774
484.368166989395	-0.580380362876921	0.600641491801253
485.457517792911	1.26006930765346	1.99544796981777
486.299687880917	2.24782197601092	1.30653298283978
487.206022310894	2.45897448872466	-0.562462890195427
488.151345389862	1.66280553073962	-1.93985486878161
489.162008330146	0.0504800945561012	-1.29596244313445
490.17990861598	-1.59584420636535	0.80593945953507
491.113784646885	-2.43712668595081	1.98344033815246
492.222377491291	-2.12965178875609	0.923766795288077
493.382026750039	-0.515703690162192	-1.42842266973849
494.322884318147	1.08927542522791	-1.93296304000384
495.405359116199	2.33776625441028	-0.240278942504109
496.594130685867	2.22903024237821	1.85466310343452
497.530876654927	1.0765303029194	1.59598129063899
498.480732076391	-0.544910195489453	-0.241186024508398
499.727500908366	-2.21941186644104	-1.99384665604897
500	-2.39733206260153	-1.95123216431424


==> data_icl/lambda_0p001/data/script_Y_eigenvalues_vs_time.dat <==
0	0	0
0.255583635000315	-9.04838963584071e-17	0.493643335732042
0.313121805737589	-1.27398693889883e-16	0.926030637345967
0.36644784400635	-1.91196311497305e-16	1.36657284633242
0.419289914734743	-1.6464036584247e-16	1.79529460138812
0.471765251117268	-3.56835522419196e-17	2.20877957663025
0.534813488385051	-2.39654143976102e-16	2.63707202028126
0.598139523957914	-1.68442362996281e-16	3.03232515440825
0.66576324773384	-3.14884878353429e-16	3.40349000349717
0.729096640376118	-1.86583797437561e-16	3.70931347332096
0.793467142870117	-1.49956564930173e-16	3.95210085095552
0.881629630804003	-4.77168048493071e-17	4.18132958072275
0.94781270732442	-5.09901040702416e-17	4.27420696503555
1.02773548651388	-1.09424628262894e-18	4.33368064470946
1.07954007987451	3.98807958604565e-14	4.34422071159074
1.13951149286786	7.05622644921546e-14	4.34926178518946
1.1903137051029	5.12563088876247e-13	4.35030033710761
1.24883931168101	6.67047026837191e-13	4.35062234466887
1.33065406611832	1.66334293675003e-12	4.35071647053248
1.39001782688288	2.1807163974338e-12	4.35072331997194
1.44954551854172	9.23375246187449e-12	4.35073446948716
1.5326576546526	9.42925482514673e-12	4.35173672726815
1.59429835449524	2.22692943828209e-10	4.35561097223443
1.65745822774493	5.09130930233503e-09	4.36628221208412
1.71367759767692	1.00901231112847e-08	4.38075066662596
1.77284156371636	2.01071562395267e-08	4.39668276504882
1.82346310704149	2.07470788343734e-08	4.40736800526723
1.88371954132911	2.62883564525556e-08	4.41570782325938
1.9466806100335	5.44353715788383e-08	4.4216795667428
2.00540863283716	1.07934718016339e-07	4.42591334225786
2.05567409704124	1.15634292895819e-07	4.42945460412513
2.11028098362047	1.17654435307421e-07	4.43172291274252
2.16649671205593	1.1770431010179e-07	4.432967027886
2.22097535799663	1.35625384573776e-07	4.43355950758192
2.27363356144603	2.03411770703852e-07	4.43374555190913
2.33065622273118	3.24233950165716e-07	4.43374555551151
2.40265274555589	3.90398346733535e-07	4.70137697787048
2.4675347524583	4.01284049037724e-07	5.07895997187244
2.53655294061317	4.05567992863516e-07	5.45850208186952
2.5998720465811	4.08780660911652e-07	5.83592414747691
2.66589318116484	4.12751475992898e-07	6.22241027800216
2.72154464917769	4.20517838181546e-07	6.60688152066254
2.78046259228968	4.38543443631324e-07	7.00705282473588
2.83773700229273	4.78718269324437e-07	7.41737646316025
2.88888785848325	5.42694267280873e-07	7.8287969925115
2.96329761549723	6.25683405398467e-07	8.28025153163028
3.01739513795031	6.98967762684199e-07	8.71467866268099
3.08052422969985	7.68364468358627e-07	9.16325228506686
3.13753559267751	8.22961155639977e-07	9.59497813996607
3.19676307598993	8.37480666684116e-07	10.0126392749255
3.25136361045187	8.46221929756884e-07	10.3949395008231
3.32589310840907	9.3764528018628e-07	10.7587210516169
3.39176357056438	9.55716548173881e-07	11.0554653010782
3.45105512863111	9.59419112503288e-07	11.2892006566501
3.5170855698297	1.00858383721712e-06	11.4766822281001
3.59190505963556	1.27411039154717e-06	11.6148849235248
3.66757094401036	1.99496935606151e-06	11.702462388992
3.7249401302188	2.85784315288389e-06	11.7439969222656
3.82240639799216	3.14271209573174e-06	11.7752785391585
3.90171418915851	3.36873053182786e-06	11.783334357912
3.9543547267263	3.72554542481895e-06	11.7843907756508
4.04686395132306	4.59865540828496e-06	11.7844341431957
4.11240237037349	5.13654214636339e-06	11.7852363326493
4.1797422108026	5.17548503359892e-06	11.7879126313204
4.27666199516508	5.32174504620849e-06	11.7966798439835
4.3392326730702	6.03927057155136e-06	11.8008550620984
4.44351049357211	9.08504232442905e-06	11.8083280728609
4.51463882472426	1.15649721574375e-05	11.8104184646814
4.58860473137984	1.32939606514061e-05	11.8119508557529
4.64966320724054	1.36342449433519e-05	11.8130167674897
4.72279946071595	1.36389698403607e-05	11.8150066441476
4.80170441653745	1.39696952509161e-05	11.8184429696335
4.86778041582539	1.49837951250793e-05	11.8224692767151
4.95417954830891	1.80346529718195e-05	11.829872745389
5.0057297046175	2.16563041483005e-05	11.8363629780501
5.05654298490394	2.65193381111799e-05	11.8445130599395
5.1349968715036	3.40739039378411e-05	11.8579496786665
5.19080098417901	3.95036982345176e-05	11.8714039876882
5.26046231029767	4.31529804776026e-05	11.889168841266
5.31751191581787	4.41040275650852e-05	11.9072453365548
5.37220621573292	4.41111989096957e-05	11.9262911066805
5.44800880629216	4.47901522595846e-05	11.9521143828373
5.49968166526959	4.58021676604135e-05	11.9694136350755
5.57247020072372	4.65705661829915e-05	11.9931416976039
5.66586968460792	4.65950424176304e-05	12.0227173220964
5.75552432242587	4.70932286614494e-05	12.0527511044958
5.81893617906166	4.75942443345234e-05	12.075101472182
5.89133738986327	4.7999171096214e-05	12.1140063958433
5.96430602152983	4.82985942721037e-05	12.1723350302438
6.01495714719254	4.85401489987952e-05	12.2212358798628
6.09376238422199	4.91841536296466e-05	12.3361758512245
6.1697983744239	5.0142625870622e-05	12.4843511249051
6.24321154432768	5.12328352310199e-05	12.6667105833727
6.31955040133488	5.20825369085155e-05	12.8911338691506
6.39213546707241	5.25232904087416e-05	13.14824689661
6.44766940206243	5.27513796464837e-05	13.4128380348961
6.52142339040546	5.29906919250871e-05	13.7291198836075
6.59124268896453	5.33286143991188e-05	14.0672933554192
6.65916797819079	5.37835871951096e-05	14.4236281575105
6.71865297221631	5.42354185386994e-05	14.7892811272066
6.7762385828744	5.45245936370631e-05	15.1650591013551
6.83431807545055	5.34834272105638e-05	15.5493333634479
6.8853268770755	5.31596650426436e-05	15.932685717593
6.94306106606827	5.06481296163667e-05	16.3225321093464
7.00717146629184	4.92324185274237e-05	16.7127245684037
7.07840072253717	4.82882966766796e-05	17.0992029524055
7.13546919791166	4.71198108132537e-05	17.4687384380961
7.21631119646194	4.6962708468588e-05	17.8327987438487
7.27596740451781	4.70356459861191e-05	18.165071457984
7.35608620474031	4.6725194236701e-05	18.4812262168124
7.40654150298862	4.53166256190905e-05	18.7284984534278
7.4802406579447	4.23965094186424e-05	18.9593891112029
7.56525658853486	4.17210830496495e-05	19.1251106120485
7.62165289587052	4.20743376503436e-05	19.1849135589996
7.70582796287082	4.20253085852793e-05	19.2142552677141
7.7764313907855	3.97474443762053e-05	19.2163824037642
7.85505036359939	3.66550540901067e-05	19.2167546166986
7.93179603725949	3.20635508770401e-05	19.2205401806981
8.01614475519773	2.65409519794751e-05	19.2293776498993
8.0760331683472	2.67764786703495e-05	19.2395651942399
8.13421254056408	2.87306020623843e-05	19.252237148977
8.20992127042499	3.07605010494969e-05	19.2649457191298
8.27583719180463	3.41903645281082e-05	19.2701076110683
8.34387763560872	3.88657479695154e-05	19.2565195846778
8.4220385007918	4.35791725761884e-05	19.2255805952229
8.4911183512954	4.63476584910965e-05	19.1514298520059
8.55845142419818	4.71484347186446e-05	19.0336987048768
8.63524785511993	4.71433954073676e-05	18.8127406212874
8.68909680949559	4.73593482253732e-05	18.5137615141672
8.77267835599777	4.86716739363509e-05	18.1914339802707
8.85773235102499	4.93486367900759e-05	17.86468366209
8.9298652632703	4.94863018465801e-05	17.5046197257698
8.99274954287561	5.14100655606165e-05	17.1255804834944
9.07486283028936	5.71742178298503e-05	16.7428574306997
9.16595752632686	6.21811134615679e-05	16.3609846108648
9.23500865228862	6.24814904855785e-05	15.9756117127733
9.29904890010219	6.19134282798201e-05	15.584948728249
9.36391158577714	6.16574026123225e-05	15.2117561047547
9.4538262044555	6.16805816122433e-05	14.8490827020343
9.53770541917751	6.14183542450451e-05	14.5042462639785
9.59140494829008	6.06500283723586e-05	14.1687944413614
9.66161169202182	5.9919594124539e-05	13.8522911721229
9.74274092495564	6.00874934706467e-05	13.5395368608846
9.82450247139109	6.06901037605457e-05	13.234789388377
9.90215028258457	6.04908804124727e-05	12.9438081271167
9.95955945494066	5.88854370583985e-05	12.6348938455956
10.0124519304159	5.72006576388737e-05	12.345383849443
10.0675934751121	5.54752588107619e-05	12.0515731452105
10.1512209077957	5.65220262390363e-05	11.7835596752409
10.2129125335369	5.99808187587599e-05	11.5145317677212
10.2715354198718	6.41160810138682e-05	11.2671293328094
10.345700551151	6.97395386025259e-05	11.0548434395445
10.4192521781427	7.42574231668957e-05	10.9210979005916
10.5033479297929	7.66019052997793e-05	10.8996542467739
10.5604361385679	7.65593389190535e-05	10.9347678952856
10.6195281912982	7.53757088097726e-05	11.0511837172624
10.6822708344513	7.02513554450077e-05	11.2303616013388
10.7379026647492	6.2165896055721e-05	11.4368519082508
10.7955000556953	4.84452437307859e-05	11.6600249515435
10.8597315526901	4.72163889905305e-05	11.8965058049956
10.9167480419793	4.93487598354916e-05	12.1380410155683
10.9776292551641	5.04553824742605e-05	12.3841218971599
11.0390328230635	5.04679810565886e-05	12.6316455695231
11.0947203233113	4.99574855003402e-05	12.8755802227057
11.1571777347367	4.92317824153787e-05	13.102729610264
11.2115311986391	4.95999536215992e-05	13.3480536853133
11.2732595233427	4.94187429727661e-05	13.5851213717769
11.336941325801	4.84926962013496e-05	13.8344371828785
11.4064331706836	4.71998816101775e-05	14.0758144691886
11.4643695227281	4.67681187502922e-05	14.2973982726735
11.540493193987	4.68637032795081e-05	14.5034019369067
11.6194087414487	4.65388978056932e-05	14.6770525113193
11.6946219627128	4.54307178764851e-05	14.8143340782805
11.7534189378724	4.44427232576423e-05	14.9091651862498
11.8263129826981	4.58955817347869e-05	14.9919727585358
11.9045656071443	4.70974184535851e-05	15.0537542378041
11.9564606769086	4.60644939683823e-05	15.0741397656236
12.0482102800528	4.40289866627693e-05	15.1060892312118
12.1375574619428	4.41301174371285e-05	15.1176323069726
12.2520847501892	4.78947337600277e-05	15.1257661682746
12.3274751717407	4.5200814777198e-05	15.1243595862873
12.4136891380046	4.22819910369679e-05	15.1247857599071
12.4696743787556	4.17421511401761e-05	15.1257416226757
12.5488344444701	4.22038951820579e-05	15.1298040216296
12.6264221428852	4.25466291814138e-05	15.1320045336011
12.7032961020145	4.24437193203394e-05	15.1219624197675
12.7847998007147	4.24068021022833e-05	15.1051442268791
12.8635394551248	4.24590104521747e-05	15.0585052484388
12.9550595961119	4.27763249719903e-05	14.9761575500871
13.0406055808732	4.30151664924508e-05	14.9039355792552
13.1169859895871	4.27605318587634e-05	14.7324563916656
13.1837201265242	4.20593770126654e-05	14.5258169639244
13.2465103384614	4.10679094748808e-05	14.2976951004892
13.3179383083898	3.98778687350021e-05	14.054537618926
13.3988965676896	3.87223512495656e-05	13.8181466862252
13.4755933896615	3.77697755539142e-05	13.6085635003574
13.5495563592231	3.70265200985582e-05	13.3910154861664
13.634679023139	3.66685294541814e-05	13.1873384450838
13.7094515597529	3.62261423667139e-05	12.9939625520587
13.7685281691899	3.64572859456494e-05	12.8099660240595
13.8208503635705	3.80650209841734e-05	12.6305913357411
13.886560777131	4.35408179327959e-05	12.4546005484333
13.9496617082978	4.99405878321445e-05	12.2854649319363
14.014672274588	5.46014489080259e-05	12.1219809058812
14.0722560284362	5.53271622221737e-05	11.9634102693831
14.1515492623756	5.40760041959044e-05	11.8286859451886
14.2300198553785	5.61543635438106e-05	11.727144354939
14.2903602774991	6.07748844597868e-05	11.6473304590527
14.3426207997995	6.39684240918697e-05	11.6071267690783
14.4131312579137	6.50770431298185e-05	11.6446930426071
14.4938811052611	6.48446241856947e-05	11.7850314253648
14.5445598873083	6.4750726200144e-05	11.919337099483
14.599120794709	6.45961377019674e-05	12.083346363238
14.6781122708604	6.40595938230052e-05	12.3329237158382
14.7386503379202	6.39688078576093e-05	12.521224481485
14.8139105451356	6.38916378316821e-05	12.7457688056825
14.8821610404846	6.24709429281694e-05	12.9515760265837
14.9479664651027	6.09720999862731e-05	13.1600555579682
15.0107881878798	5.92001386451606e-05	13.3642364828303
15.0730566384788	5.80859378526147e-05	13.595571969314
15.1312744616298	5.74835206017063e-05	13.8279120893803
15.2018278835751	5.7496479908448e-05	14.0565906985875
15.2694395736969	5.77471274048784e-05	14.2846358774564
15.3330163679957	5.71183238425327e-05	14.501151550262
15.3888234218335	5.35583739353779e-05	14.6948922928884
15.448168109618	4.72733986509818e-05	14.878796222183
15.5333488252306	4.27609704503183e-05	15.0610455369116
15.5949045363428	4.10484526484039e-05	15.1819948486018
15.6869843102859	4.12269696818559e-05	15.3088783125603
15.752448023546	4.05181907725034e-05	15.3644781781403
15.811318389961	3.57238510890399e-05	15.398412220665
15.8657475101479	3.11559532702863e-05	15.4280452146028
15.9166838724517	2.90135354079555e-05	15.4535086261307
15.9672592620831	2.78577149722088e-05	15.4746436946601
16.0194075246623	2.79835064464864e-05	15.4948275830556
16.0749462920187	2.8237271844996e-05	15.5148045846139
16.1450278034934	2.84409898692444e-05	15.5391146212087
16.222610066843	2.85961238462598e-05	15.565988928197
16.3154286600788	2.86486874611913e-05	15.6002293193561
16.4205288895483	2.88579677832883e-05	15.6427519609608
16.526032020049	2.90462793509804e-05	15.6877380669499
16.6120917496353	2.90349940248296e-05	15.721192623181
16.7000595712084	2.89572839478274e-05	15.7507531005533
16.7721660095296	2.88882455651617e-05	15.7684091403031
16.8351714238271	2.89057655865515e-05	15.7793920608833
16.8898730067865	2.90484395165047e-05	15.7859378540409
16.9424989290181	2.93105274465806e-05	15.7902452182074
17.0399535597906	3.03576124251786e-05	15.7964364747907
17.1347909784519	3.04812231978522e-05	15.7905002864084
17.2046284939226	3.01563586999403e-05	15.7774220072857
17.2554368646362	3.03829176496075e-05	15.7509949100846
17.3062698066713	3.15759742673658e-05	15.6735529115461
17.3859243882596	3.43486396516674e-05	15.5312569894118
17.4653006172383	3.65809449266933e-05	15.2880635044576
17.5390831138798	3.80682850978422e-05	15.0271240287672
17.6103483464733	3.84630126642307e-05	14.7153167508933
17.6625811689738	3.78746490636619e-05	14.3652637480049
17.7146130073936	3.73161324276255e-05	13.998731608026
17.7954408628625	3.70931385568189e-05	13.614882058165
17.8528733470468	3.77554924016067e-05	13.2165075165656
17.9461818428843	4.00213006190684e-05	12.8161448936111
18.0491251818385	4.19020908176702e-05	12.4118882154567
18.1231267451072	4.18430005333597e-05	12.0079008321184
18.1868047364755	4.15902981755622e-05	11.6088275589666
18.2775063680934	4.17073051059927e-05	11.2125631765246
18.3500200770385	4.13294056272156e-05	10.8272586724445
18.411262857389	4.01169701882271e-05	10.4509283472338
18.5083512503188	3.90592037545071e-05	10.097345738732
18.5828432691211	3.7147574831565e-05	9.78015814710437
18.6547508619179	3.39728362792654e-05	9.53423914104299
18.704949238696	3.01799948330502e-05	9.34345000241206
18.7555600860962	2.84131569617723e-05	9.24889275359122
18.8305568198672	2.8817380276428e-05	9.2859340789626
18.8913042421953	2.87338378951579e-05	9.37966746825474
18.9455099271722	2.72021565106968e-05	9.50399117523163
19.0286248772302	2.55848826159728e-05	9.68893169882373
19.0976362914771	2.56229931878034e-05	9.8854546459232
19.1669400557183	2.65417557559762e-05	10.0929699677886
19.2373402478798	2.74602658735972e-05	10.3110236138316
19.3047661755945	2.81401461762857e-05	10.5334560379479
19.3751216724072	2.8652209057474e-05	10.7663648619966
19.4469235526063	2.88244698840275e-05	11.0063086933953
19.5241852230448	2.88298021793309e-05	11.2586265903641
19.598584452833	2.8913662151733e-05	11.5111217911172
19.6502541179014	2.91701228333351e-05	11.7238821558001
19.7640939058419	2.98587726871091e-05	12.012140778151
19.8546224797371	3.04302718675669e-05	12.2815343835356
19.9307964855591	3.05532374295229e-05	12.5298976220038
20.0072255526913	3.01769821248529e-05	12.776084615
20.0611920371667	2.97775115083827e-05	12.9672013847589
20.1137908202806	2.96087273273286e-05	13.1543068786858
20.1920297237421	2.96132849730198e-05	13.4083893264396
20.267127832981	2.96456637700611e-05	13.6540832271995
20.3484474902389	2.96523330943358e-05	13.9079592376759
20.4447663454922	2.96419485148241e-05	14.1768639543801
20.4957082732711	2.96311197609757e-05	14.3346254137588
20.5715605031626	2.94964405134996e-05	14.5488109133835
20.652084351728	2.78118733914721e-05	14.7580909069924
20.7151108799698	2.38719089183121e-05	14.9222188091256
20.7791218653095	1.9842380346364e-05	15.0812712663006
20.8461413571921	1.65069442130108e-05	15.2400018258224
20.9160256156423	1.29020068617402e-05	15.3948020437663
20.9879909552856	1.20723816982126e-05	15.5458015497746
21.0644302141876	1.33194083250243e-05	15.698100826724
21.1441021937997	1.45553950624766e-05	15.8537931486139
21.2273557252824	1.50214758604192e-05	16.0118403766806
21.3018435843223	1.49247292357333e-05	16.1539247695062
21.3870989607368	1.49409289657694e-05	16.3274176178386
21.4755910368294	1.7103247453712e-05	16.5101781225975
21.5287656874858	1.84431616690412e-05	16.6181273179505
21.5977535547851	1.95375153869504e-05	16.757657161432
21.6800334140684	1.99863481452264e-05	16.9008723693966
21.7309060009237	1.69803115813971e-05	16.9646020020982
21.7877236713765	8.39386375800624e-06	17.0019280416071
21.8517542520143	5.07284250683314e-06	17.0081487104831
21.9303746291919	4.41177991197712e-06	16.9744491006449
22.0187925338152	4.73330069521209e-06	16.8912697532304
22.1207612133611	4.8837791765097e-06	16.7673911811623
22.1952455869755	4.8088551633752e-06	16.6270942522619
22.2575463442816	4.97742860297182e-06	16.4838217677434
22.3126321836553	5.60274012859291e-06	16.3419435563552
22.3697857852176	6.93935313774383e-06	16.1991207740422
22.4381004666094	9.3612469556441e-06	16.0638568431952
22.5253801382159	1.24820238477637e-05	15.9455408424566
22.5813240485051	1.31983392943985e-05	15.8347784094354
22.6360254378224	1.30226118418723e-05	15.7341695432503
22.7141707844797	1.30390142697549e-05	15.6517616909124
22.7925620915287	1.27547208096405e-05	15.6175716481531
22.8736799240879	1.08734510355672e-05	15.5811686021548
22.9260111168617	9.85162863697308e-06	15.5428508185085
22.9957257654638	9.48760419900857e-06	15.5596202108761
23.0583163595844	9.44910193408063e-06	15.5722971420143
23.1135924851063	9.51182094736967e-06	15.5734806008657
23.1666566903747	9.58056395362476e-06	15.5673236343224
23.2442709089765	9.61439569381332e-06	15.6063951984696
23.3213340664864	9.56130262923642e-06	15.6356220975245
23.3947832960102	9.53061102455977e-06	15.6319835307706
23.4667701272825	9.4464080150776e-06	15.6262297702746
23.5397894674548	9.14003058369677e-06	15.6211710710214
23.6208123660517	8.86417994442064e-06	15.6454427864129
23.683010392273	8.89953112985778e-06	15.6718593967547
23.7585031210108	8.7455640921402e-06	15.7741818739418
23.8253771887004	7.98749337830109e-06	15.8805720742881
23.9011287800436	7.12392447909168e-06	16.0325829123312
23.9646600513091	6.54619099844522e-06	16.1771869995063
24.0202816394777	6.33648168629666e-06	16.3102656680963
24.0723910079146	6.30557263897541e-06	16.4295968809043
24.130295486113	6.33163188537173e-06	16.4934763723307
24.1841856967204	6.62832142203637e-06	16.5198468986153
24.2514570874781	7.98953061669922e-06	16.5770146313459
24.316483251603	1.05357669996941e-05	16.6292670601507
24.3693497603212	1.27258785258927e-05	16.6310902648461
24.4242335291445	1.45779813770204e-05	16.5802249837237
24.5056023889856	1.6209717563218e-05	16.5491256913458
24.5740924903893	1.64293066670785e-05	16.4886486955075
24.6709845551573	1.58233142914991e-05	16.441333972427
24.7311015452126	1.47602325513302e-05	16.380910201735
24.7939891502508	1.39912843566308e-05	16.3247054488438
24.8613503596461	1.41232135987362e-05	16.250382764571
24.9487343548698	1.51306846953527e-05	16.2174557570882
25.0218039773263	1.53681067047312e-05	16.1725567230439
25.0883677137721	1.49804788407268e-05	16.1575506120752
25.1480844596133	1.59752939483729e-05	16.174523454154
25.2011921039506	1.72524052544289e-05	16.1988778388631
25.2512184840866	1.47421132968274e-05	16.2268102320031
25.3223597360847	1.09402351989564e-05	16.2649694229833
25.3905303580086	9.9149047968863e-06	16.3075662632047
25.4512267789443	9.80364243692119e-06	16.3440933967072
25.5134435815792	9.81982114326368e-06	16.3601995245562
25.5760106119779	9.86924026154929e-06	16.3236934733493
25.634411645829	9.90883659409686e-06	16.2831541900307
25.6884573599064	9.93544246920214e-06	16.1964446751016
25.751355605072	9.88282714430539e-06	15.9776177965858
25.8062566918603	9.52686939628482e-06	15.7513952789423
25.8617510891583	8.79559781878489e-06	15.5216037308221
25.9388197486039	7.50729763126201e-06	15.2304493318746
25.9892563088007	6.23288984152028e-06	14.9506951039346
26.0608965404571	5.19613193658142e-06	14.7014790328477
26.1382539459266	4.75509336200481e-06	14.4771486356301
26.2223172394423	6.23962513856404e-06	14.2783090808125
26.3193644979288	1.183430620365e-05	14.0877525616839
26.3792264086869	1.49924023871837e-05	13.8646543025423
26.4558420011248	1.72609718171154e-05	13.6513592166653
26.5451833657942	1.84403294152819e-05	13.4481677937293
26.6065939239161	1.89778009929316e-05	13.2835701937188
26.6796451192007	1.99154515770459e-05	13.0730686249515
26.7339585910791	2.03599105769512e-05	12.8840628888463
26.8257393612046	2.082546182181e-05	12.7192333946234
26.9278346851104	2.08219715298748e-05	12.5655738520709
26.991885163155	2.07924288196031e-05	12.4551414192337
27.0598659465439	2.07907893389211e-05	12.3558482977601
27.1235264195118	2.07988621534633e-05	12.2351919350085
27.183250999951	2.08272070657388e-05	12.1346866585739
27.2406988559598	2.08314527883849e-05	12.0489752324879
27.3016687262873	2.06760199285809e-05	11.9803019007807
27.3648313468776	2.04942544444171e-05	11.9526866579322
27.4623159172023	2.07548469924574e-05	11.9389466441684
27.5554498526174	2.19300276528457e-05	11.9523703966389
27.628423465555	2.287381192765e-05	11.9810542559092
27.6940596508185	2.34501139429541e-05	12.0228701072122
27.7545962598028	2.37324827969143e-05	12.0761594997112
27.840693768398	2.38279409717016e-05	12.1906229849005
27.9105379071298	2.36277554068222e-05	12.3031239686586
27.974825524138	2.3126138636048e-05	12.4182722606868
28.0641897318367	2.23518389474306e-05	12.5792231386667
28.1504667340209	2.14007761475003e-05	12.7308277820882
28.2065706292768	2.0727480762271e-05	12.8313821532834
28.2709033876782	2.05297335258564e-05	12.9234860352399
28.3448698094228	2.04101926748059e-05	13.0054240695409
28.3987165500604	1.98990507822085e-05	13.0896429808652
28.4525335631464	1.88740956733646e-05	13.1402496499377
28.5267176771223	1.79637857535236e-05	13.1944026093071
28.6024683512477	1.77121132950277e-05	13.3030924624065
28.657306361026	1.76573775323559e-05	13.3704755402523
28.7223091985764	1.76494781832598e-05	13.4482988205376
28.8069294679641	1.74325756817327e-05	13.5364971068151
28.8688248119203	1.71975330864e-05	13.5897345269109
28.9511183025566	1.72447396423635e-05	13.6856831274414
29.0240445491954	1.66686021508065e-05	13.844126875628
29.1044750532325	1.51852862901461e-05	14.0570555284673
29.1596516659491	1.32482780811688e-05	14.2446339305455
29.2254055386186	1.148108138858e-05	14.4656416317827
29.2920987898808	1.07184297483371e-05	14.6878940418672
29.3626469071386	1.07333131839481e-05	14.916727630995
29.435821501989	1.02756527645891e-05	15.1598111401194
29.5097949268997	9.50920793630322e-06	15.3973941150658
29.5741148855965	8.24430907059316e-06	15.6162515541434
29.6341000108403	7.42124881765222e-06	15.8269694404508
29.685131626349	7.23812039522219e-06	16.0187269765567
29.7756147866003	7.54235210964348e-06	16.2361283799992
29.834006485542	7.55053806636963e-06	16.408944186488
29.9037136331581	7.54077338977245e-06	16.5772842681953
29.9548227703045	7.66471745612927e-06	16.7038584118857
30.0104529017732	7.91611885834114e-06	16.8218190344429
30.0741333420339	8.28060718773742e-06	16.9155018253844
30.1611710499543	8.74599813280742e-06	17.0018448561385
30.2542247699204	9.14578800302958e-06	17.0622469373273
30.3183008811502	9.33083109567747e-06	17.0665179648265
30.3756953816574	9.42075846962645e-06	17.0400880358765
30.4276901498874	9.46302744832685e-06	16.9842070287467
30.5384226839329	9.47973801978603e-06	16.969144260367
30.6379225897128	9.46435992183215e-06	16.9094390271466
30.7130435858306	9.43058608147554e-06	16.8359433662249
30.7780824751252	9.30749109502429e-06	16.7500682630062
30.8412280485808	9.08056678759955e-06	16.6734698491541
30.8975067976411	8.74790766933068e-06	16.6054579129268
30.9491665773806	8.31360029169465e-06	16.5430536874682
30.9992162565453	7.70576963362139e-06	16.4766773943463
31.1341175281128	7.13237582007106e-06	16.4259251340471
31.2343310256255	6.27896880268917e-06	16.3757449243015
31.289632030374	5.68247436819794e-06	16.3267758141848
31.3614733912816	5.73290420639638e-06	16.3146416868004
31.4132629952609	6.09872559483646e-06	16.3007279588326
31.4656412056163	6.5367430086971e-06	16.2683064598549
31.5174862536022	6.61902677206687e-06	16.2606843544953
31.596021899861	6.52080631570676e-06	16.2535504250218
31.6755275104961	6.55875498555704e-06	16.3079639638706
31.7317209521095	6.57722809185148e-06	16.3248324097768
31.7976835429468	6.49766847194843e-06	16.3329634544649
31.8807962069724	6.49092699101321e-06	16.2913354541029
31.9359371986499	6.71437249674791e-06	16.1862911922174
31.9956448627696	6.83733616419524e-06	16.0645822087137
32.0528187219085	6.77087049757265e-06	15.9145150875661
32.1093327341076	6.63450404523639e-06	15.7450280691523
32.2229390312616	6.54784340069188e-06	15.6306204613609
32.3177058017185	6.6120269639468e-06	15.3898384841012
32.3693778390215	6.62229160153367e-06	15.0738216821
32.4527521891533	6.61601635059438e-06	14.7778752788193
32.5344560978197	6.9494867636654e-06	14.4624880974715
32.6092179276955	7.61056183174094e-06	14.1367891572987
32.6932507246917	8.37351501069482e-06	13.8210291644038
32.7910799638784	8.74285212887598e-06	13.5245701865218
32.8656482366801	8.62083636351753e-06	13.219511227385
32.9752486146068	9.26073981095257e-06	12.9623186648132
33.0427684630296	1.05445580235683e-05	12.7080141895433
33.1076821339987	1.18843989764578e-05	12.4560075404426
33.1734447629032	1.29788255667803e-05	12.2797541930674
33.2288928334131	1.34076887981326e-05	12.0996656627322
33.3113858067997	1.32169458174044e-05	11.9802398241112
33.3657385583332	1.22122568242451e-05	11.905054469354
33.4395760978817	1.17265262160638e-05	11.9022319323435
33.5153797735282	1.17301762892337e-05	11.9785810472537
33.5823917833332	1.17771677414235e-05	12.0705207758052
33.6398799821875	1.18231104126664e-05	12.1752533420663
33.7034830066529	1.20187028963017e-05	12.2985183284393
33.7932183779824	1.22861047227037e-05	12.44652856226
33.8603126229334	1.25492936621889e-05	12.5994173821458
33.9454890321372	1.25545728095833e-05	12.7744309191816
34.0267956040283	1.18235956391749e-05	12.960192015439
34.0887062680306	1.08766998823441e-05	13.1420284792243
34.1452021141252	9.64140335995373e-06	13.3247684603104
34.2348948688938	9.49402276042045e-06	13.539265837875
34.2976728291566	1.02119009605762e-05	13.7358408360397
34.350182405596	1.05699892626319e-05	13.9179542041915
34.4151056185544	1.07400180774605e-05	14.1146783046776
34.5022606276167	1.08503194346695e-05	14.3196784289795
34.5934443759453	1.08988882517192e-05	14.4838184483154
34.6679957912953	1.02902304570374e-05	14.5942567476474
34.7492228740937	8.89757810036148e-06	14.693360662363
34.8283509143308	7.09094773971068e-06	14.7644818150345
34.9003226466815	5.51559611332964e-06	14.8030717525051
34.9792175219262	4.10079297154199e-06	14.7697073541411
35.0371135627056	4.07693650977527e-06	14.7142241817979
35.1153796791524	5.98938011168929e-06	14.672393742063
35.2130698340449	1.07379107688372e-05	14.6045244947981
35.2902509177179	1.17124867916062e-05	14.5350228527123
35.3568381149042	9.78900813786413e-06	14.4907062068799
35.4549298208654	8.1247864685729e-06	14.4514250440097
35.5525191386927	7.60183047171447e-06	14.41845921788
35.6271217518054	7.64603288897778e-06	14.397196484185
35.7180260648844	8.16829665448223e-06	14.3798757752921
35.7724272301012	8.48079575555043e-06	14.3629615433923
35.8421108357307	9.04266348653719e-06	14.3483274811421
35.9587415368364	1.00176037030246e-05	14.3367749489904
36.0704417407443	1.07476035767414e-05	14.3239506250531
36.1309795637276	1.10293313476638e-05	14.307040612733
36.2014729482838	1.1420670302536e-05	14.289120828603
36.2628029243158	1.15772765743489e-05	14.2616163230233
36.3309600966601	1.14754848818306e-05	14.2256617586027
36.4027012980897	1.13514301834927e-05	14.1741785474069
36.4798743970524	1.20249678658808e-05	14.1211656292716
36.5649967034876	1.32690107258621e-05	14.052018579701
36.6373284957667	1.3199002679146e-05	13.9675907644813
36.7028910594902	1.14278196769719e-05	13.8665951161667
36.7575390327736	9.26792532853787e-06	13.7476238793395
36.8077352405189	8.22412441431854e-06	13.6155381972797
36.8816957720215	8.31580711725457e-06	13.5058632372
36.932193295941	8.55045455241134e-06	13.3861850236054
37.006313706204	8.95989746921278e-06	13.316476236083
37.0566761217522	9.15655229179837e-06	13.1940694550266
37.1104304157866	9.16038367541606e-06	13.1145794075778
37.1700594481532	8.7736978902314e-06	13.0510694938447
37.2452202133637	8.18344845285849e-06	13.0674118655477
37.3276874735295	7.40923873801314e-06	13.1137567397097
37.3958095707669	6.56093817942101e-06	13.1451668815005
37.4648898268921	5.91357425261643e-06	13.1706827185604
37.5169760574975	5.84028604921373e-06	13.1728695681569
37.5734860942343	6.18053722902515e-06	13.2575439200391
37.6432206630169	6.7404082842165e-06	13.4093806035867
37.7167980409407	7.4124585594697e-06	13.6014958731495
37.7909820808386	7.90163058921245e-06	13.7403303451371
37.8661557560428	8.17627802932566e-06	13.9338506672967
37.9356197376038	8.28183482461738e-06	14.1718425990818
37.9941424754107	8.09660894879588e-06	14.4152156074906
38.0519357744182	7.67571354802188e-06	14.6685827418991
38.1168387542757	7.4408320993687e-06	14.9430491927811
38.1901363158276	7.69322506454686e-06	15.231043146737
38.2432480038634	8.3012130110216e-06	15.4882617728499
38.3008117091309	8.90498223404473e-06	15.728816719909
38.3668419896487	9.03566706055199e-06	15.9877385548704
38.4318498877662	9.15395049709838e-06	16.2469609388051
38.4897472602566	8.88564603956208e-06	16.4824071785158
38.576366171772	8.83121016355298e-06	16.7382516566992
38.6506496574606	8.69826982983735e-06	16.9633313357739
38.7069369838389	8.5591345478568e-06	17.1437762070686
38.7923956526531	8.74640696594541e-06	17.3360216011674
38.8529211008543	9.75476198744808e-06	17.4718206491905
38.9191256352203	1.09713014251741e-05	17.5918903459677
38.9885749495679	1.10470300617774e-05	17.6876449799008
39.0786314811547	1.02653388060523e-05	17.7671884959645
39.1615519325561	9.8646274548371e-06	17.8099778369366
39.2142742539617	9.54750607262721e-06	17.8239207391705
39.2693606342079	9.44389313384958e-06	17.8320937765007
39.3819006611112	9.42212762581162e-06	17.8372452712518
39.4748650757499	9.47516356939661e-06	17.8358258847968
39.5463411065181	9.49440481945622e-06	17.833070660739
39.6047288226284	9.88810900929059e-06	17.8321416774195
39.6610044528378	1.04755733445801e-05	17.8283811376237
39.7464515930001	1.22141264187753e-05	17.8240798858167
39.816133867924	1.3688513234039e-05	17.8179003592475
39.8856611086777	1.38523836431018e-05	17.8021860159741
39.9707016844565	1.19112914508475e-05	17.7603350170706
40.0302959630259	1.01220877756457e-05	17.7088853927058
40.1007099387233	8.92141113816902e-06	17.5555439071762
40.1785163811741	9.69489990192269e-06	17.4207993766181
40.243500006915	1.05660089798407e-05	17.2470577482861
40.3462844638274	1.148517384695e-05	17.0321391595458
40.4480268313324	1.16287828810268e-05	16.8137565533952
40.5366281733766	1.16317933786608e-05	16.4970177159811
40.6190143984812	1.17374985709102e-05	16.2193859434947
40.6878323215558	1.18250995609342e-05	15.8824752486086
40.7449539464136	1.18863772681791e-05	15.5338714616586
40.81488837834	1.19408971281406e-05	15.1948859019958
40.9343498001472	1.19459357000796e-05	14.8782747070823
41.0202025955377	1.20993138120982e-05	14.5510722588361
41.1310190477621	1.23276541043964e-05	14.2114921197985
41.2281964884307	1.23958863751506e-05	13.9038950846542
41.3122262028497	1.24101453827884e-05	13.5881800734291
41.3845156100153	1.23943475109178e-05	13.2843085022716
41.4348825234839	1.23479863520701e-05	13.0029921348639
41.5367073810798	1.22704933065908e-05	12.7859411934581
41.6051885042614	1.21304781208349e-05	12.5192984296427
41.6838592222046	1.19725120708245e-05	12.3113841237704
41.7462478388003	1.18282976777627e-05	12.1249379533721
41.7980574486294	1.17044940743168e-05	11.9202279223124
41.8640634294907	1.17847288934656e-05	11.735334684501
41.9363496028244	1.21421424232551e-05	11.5877896506216
42.0225916626498	1.25895297362757e-05	11.5017659450146
42.095358248943	1.25775453445271e-05	11.4424185369931
42.1658083775167	1.1928672641057e-05	11.4286409302153
42.225664451221	1.07054120735627e-05	11.4584912146326
42.2782826801279	8.94749784253241e-06	11.5191395353275
42.3566152340651	7.62771843858539e-06	11.643875313115
42.4359565528375	6.21043656878183e-06	11.7841814026299
42.5030579342872	5.55816020735339e-06	11.9404975909029
42.5627140496462	5.58999309131052e-06	12.1106038212048
42.6340325419593	5.58477872585705e-06	12.2949251819459
42.7059285621767	5.62605780562196e-06	12.4849047768152
42.7721763060359	5.3207826279048e-06	12.6763939980039
42.8233287409611	4.65633915328588e-06	12.8588996354867
42.9036571561798	3.28292496608036e-06	13.0642659966755
42.9712713968448	2.87627790472855e-06	13.2629325692313
43.0396593664243	2.54263413258141e-06	13.4620097107463
43.1062896091859	2.45753250387585e-06	13.6579615728282
43.1603314232912	2.32447114645753e-06	13.8336268521253
43.2460924484766	2.18159872607497e-06	14.0446258353311
43.2972951528191	1.97755063575008e-06	14.1985560328046
43.3744404858692	1.90236863283482e-06	14.3934200520072
43.4334879664465	2.00035226782164e-06	14.5439847081067
43.4933977888675	2.3370847685667e-06	14.6839107786709
43.5528062086842	2.82658473722838e-06	14.8078368623977
43.6135948608715	3.37685938908398e-06	14.9188019815125
43.6873329209319	4.31312937333232e-06	15.0382860185794
43.7376121535479	4.91312819784825e-06	15.0935824556981
43.8460261965419	6.32540840497978e-06	15.2231489276787
43.9568621129745	7.0042906161006e-06	15.3158876746795
44.048151304704	7.02731104393772e-06	15.355827272222
44.1046147182642	6.940658796012e-06	15.3614634640658
44.2013426346616	6.85037102790793e-06	15.3664486184635
44.3223545153953	7.20299891800357e-06	15.3647301852244
44.3996956762342	7.63964972452867e-06	15.3410473186236
44.513405917636	9.34925745368638e-06	15.3041943828317
44.6311201934821	1.18058847389459e-05	15.2421936100764
44.7464018467694	1.18420082835863e-05	15.1578393153192
44.8307685354526	9.95636694750087e-06	15.0693003769475
44.9022003695934	9.02113282641475e-06	14.9691211088934
45.01835327527	8.75774145276893e-06	14.8821734593462
45.1266178090127	8.79095183048203e-06	14.7866620188366
45.1952027672725	8.80979541977436e-06	14.673181065483
45.2838136416704	8.91757438349073e-06	14.5610441366199
45.3475266954175	8.83018004307722e-06	14.4477696249458
45.4091258737665	8.58653354943692e-06	14.3386326622553
45.5131586336129	8.21611827964057e-06	14.2618927832924
45.5889281411476	7.85690149477191e-06	14.2020288612786
45.6787068251469	7.70630689284402e-06	14.1762476451046
45.7290266315006	7.63294282894256e-06	14.1316379229943
45.8111267055459	8.01755532213747e-06	14.1476637825724
45.879225835924	8.47255073447752e-06	14.1962246542538
45.9366166734593	8.6907614423044e-06	14.2519648104156
46.0020575113141	8.63928497381163e-06	14.3469937304225
46.0839759746426	8.16403038192828e-06	14.4982831965279
46.1645767912264	7.32345757679871e-06	14.6751699668082
46.2511553082782	6.8420990358693e-06	14.8511947298436
46.3123081684919	7.46198561613809e-06	14.9879929281308
46.398746879956	9.09160994714418e-06	15.1691686292942
46.469434630791	1.08780019918576e-05	15.2854689446019
46.5475431638462	1.23615301886635e-05	15.4165428298873
46.6025113232626	1.19594470145016e-05	15.4845849859399
46.6841436295915	9.32900409105167e-06	15.5667072698216
46.7581028251019	9.59056850717615e-06	15.5861013422871
46.8148709949656	1.16203358212453e-05	15.583417805986
46.8789016579699	1.3824572593865e-05	15.6588610727168
46.9423629156967	1.5741488866923e-05	15.721913527649
47.0375092122425	1.57292193185202e-05	15.7153138647357
47.0899113049697	1.30413887682943e-05	15.6998137003917
47.1476227164757	1.27380511435074e-05	15.7262295088053
47.228513515774	1.33386611033296e-05	15.7929648198445
47.2808476898657	1.38962688577813e-05	15.8256577933376
47.3466713641531	1.42036108277114e-05	15.8519321831305
47.4353161292343	1.41308592412882e-05	15.9065714999994
47.5063365761775	1.3373106713448e-05	15.9465360828482
47.5626968553338	1.18281209981999e-05	15.9662793202742
47.6433306085378	1.04485405558011e-05	16.0199540004704
47.6954672359004	8.75996240193442e-06	16.0444838316854
47.7728532597078	7.15773532105961e-06	16.0890410972485
47.8300452362882	6.24445180987481e-06	16.1239495298293
47.9010705686965	5.62230549853499e-06	16.1611582748825
48.0000504791069	5.72899157505016e-06	16.2107612027466
48.0672393402379	5.93535575727099e-06	16.2449264834563
48.1735400081692	6.13997865151602e-06	16.2844191526613
48.2569909559244	6.24101892964873e-06	16.3089507555837
48.3414170519586	6.27793174045831e-06	16.3259031851586
48.4190332227148	6.27952387285191e-06	16.3359446935539
48.5066626890984	6.28765902997057e-06	16.3420362118949
48.57153408695	6.33034069032178e-06	16.3437500102054
48.6377924955505	6.39157348589414e-06	16.3404102361475
48.6926860649406	6.41467773451655e-06	16.3309624539876
48.7443951653375	6.38082209098855e-06	16.3155038870996
48.8088284471669	6.29865581634773e-06	16.2948731652195
48.8789201052975	6.29627283945805e-06	16.2787249408694
48.9616722271011	6.32590121965777e-06	16.2000740471397
49.0658737862665	6.99367227664364e-06	16.1309747585625
49.1419279436085	7.69658632743311e-06	16.0121969420289
49.2010031691724	8.23084081736435e-06	15.8912312926889
49.2894894440121	8.81907702432956e-06	15.770711303824
49.4084656785399	8.73076558289232e-06	15.5757642557912
49.5227717837382	8.18054297356375e-06	15.3240798465577
49.591717924347	7.35838078581989e-06	15.0060661349073
49.7092004122724	7.07371666533718e-06	14.6813147038555
49.7712184397569	6.66559311662271e-06	14.3378717470228
49.8590123306881	6.52152323063679e-06	14.0013749547944
49.9692593709181	6.47606437866263e-06	13.6788214799063
50.0193895036705	6.48404785400394e-06	13.3071677297977
50.1220146805509	6.81143437735565e-06	12.9574396492417
50.2357123750544	8.40066335185625e-06	12.6463454334499
50.3465235242744	1.15983861036859e-05	12.3678848839267
50.4208846719914	1.4065449975456e-05	12.0782557230514
50.5006371846633	1.51637540853645e-05	11.8193928101807
50.5544944279864	1.53543880022655e-05	11.5720712657241
50.6140405028301	1.55824766184933e-05	11.3817245074035
50.6697235046144	1.58269451419686e-05	11.1968631961081
50.7289976567	1.60504648856413e-05	11.0690791712621
50.788741437619	1.60805432829621e-05	10.9870144854931
50.8421608788679	1.58000669280993e-05	10.9430100440973
50.9284986928529	1.54192982227439e-05	10.9873874998291
51.0056829648562	1.49378306346409e-05	11.0477597880089
51.0653241278535	1.48023178209271e-05	11.1523576004989
51.1276206727249	1.47989437913814e-05	11.2726965253432
51.2106979507655	1.4930922840834e-05	11.4577372232392
51.2836598507793	1.50082112820553e-05	11.6591970629317
51.3404335078857	1.49425491583267e-05	11.8578325532094
51.4458691967227	1.46662738378343e-05	12.1241630918402
51.5225237418216	1.39121174100542e-05	12.3797955275949
51.5889006825185	1.33107004347078e-05	12.6486591806844
51.6398164859409	1.12997434631571e-05	12.8625876938159
51.7447675577643	8.64527570314909e-06	13.1609988260354
51.8382004779422	6.65982373922678e-06	13.4718854517982
51.9182175150772	6.17668855300528e-06	13.7859768245339
51.9761639077813	5.77474036062576e-06	14.0449897874319
52.0335381300042	5.74588088100314e-06	14.2975626694182
52.1048022079987	5.88099321968027e-06	14.5910347564523
52.1772676798765	6.0775711938497e-06	14.8757277625453
52.2547250529469	6.33612771134846e-06	15.1602448811308
52.3349564868838	6.57488358136723e-06	15.4341645002113
52.4149496693549	6.76251966117464e-06	15.6863221906613
52.4908193800868	6.79857380520014e-06	15.9027731816942
52.5525441247007	6.14051369624831e-06	16.0534131807219
52.6703413353525	5.80070536900633e-06	16.2877278660202
52.7592651614337	5.83326714688565e-06	16.4355712955207
52.8368702511377	5.81121242466817e-06	16.5336853697999
52.8919749174173	5.80857555901863e-06	16.5803350332674
52.9663811205335	5.81100998413587e-06	16.6392221942886
53.0626621876461	5.65726513220219e-06	16.6984521014383
53.1193091267182	5.41177549617563e-06	16.7157554624689
53.1950965112717	5.74335797434973e-06	16.7343964902138
53.2901944503333	6.69130950323113e-06	16.7472607387468
53.3754003124375	6.21624270576011e-06	16.7484687225743
53.4434515717628	5.29777968827152e-06	16.7427221733332
53.5212530761658	4.39908072501772e-06	16.7325159139986
53.5921183503923	3.43373197109753e-06	16.7151963750067
53.6777326008178	2.564465625568e-06	16.6866043078507
53.7407045727943	1.98523579760912e-06	16.644726070928
53.8390717995751	1.70022277097573e-06	16.592458308405
53.9025537254003	1.60702418702437e-06	16.5353787479234
53.9716376687639	1.60409801076353e-06	16.4615030407967
54.0240972203724	1.54513866846333e-06	16.3804784735442
54.0771144228856	1.35408737714688e-06	16.2901809871519
54.1820405679531	1.13506772129792e-06	16.2361029928039
54.2746651516337	8.90504988451581e-07	16.1702415945955
54.3307922442986	7.24004851478575e-07	16.0887507662527
54.3937019177184	6.17902007642009e-07	16.0338808532353
54.4730187800186	5.33853984888445e-07	15.998928743419
54.5513725930416	4.6123849266977e-07	15.9781814300901
54.646720045999	3.81444491168373e-07	15.96893840496
54.7323543260864	3.28708639335675e-07	16.007744778056
54.8083704964224	2.86597045835058e-07	16.0333056784283
54.8669676491447	2.69705127516793e-07	15.9920205479092
54.9347345620856	2.67405956051601e-07	16.0183406581022
55.0318750570556	2.67215715861743e-07	16.0772532833379
55.1218022486341	2.64937364476191e-07	16.0861127362392
55.2008648306585	2.57084556424568e-07	16.0886279905178
55.2554787604628	2.51446607194489e-07	16.0601187758441
55.3223417483008	2.52148686356836e-07	16.0029723315137
55.3897082371879	2.55544274871644e-07	16.0018189300631
55.4759964782409	2.60432571669149e-07	15.9582279235647
55.5445195073108	2.66800496284728e-07	15.928364465791
55.6044579987741	2.75003974610711e-07	15.844083077454
55.7115858340539	2.96749406877592e-07	15.7537603024787
55.7899939464868	3.47803568444561e-07	15.6954765925755
55.853031604463	4.426036122391e-07	15.5576441485478
55.9389984872557	6.90969135497952e-07	15.4831567689757
56.0072102104544	9.6183222385786e-07	15.4035596237947
56.0804796668749	1.07604675547304e-06	15.3513232509346
56.1625623877789	1.00044258207316e-06	15.3046054494792
56.2385020800759	8.87928967456489e-07	15.2934503389255
56.336691475966	7.71870323170969e-07	15.2939659861537
56.4172253819103	6.93323230613161e-07	15.3054707586418
56.5066318144634	6.3810799863818e-07	15.3248389653704
56.5872772382125	5.93594556551808e-07	15.3320258213355
56.6526287056866	5.74362669371629e-07	15.3368978216695
56.7093299903072	5.76412424147973e-07	15.3406122503443
56.7685963681974	5.89625988718421e-07	15.350057133143
56.8543808082484	6.36424327717835e-07	15.3848182997263
56.9146003282479	7.44007658732494e-07	15.4212160546144
56.9830856367411	8.875357374787e-07	15.4577792180635
57.0468523601327	9.96526743169108e-07	15.4945190770036
57.1333742893949	1.0628588677925e-06	15.5381107811607
57.1930602571693	1.08284087095682e-06	15.5736681362184
57.2485463449999	1.0821230118773e-06	15.6054090135728
57.2986373690421	1.07859703655139e-06	15.6323516250925
57.3861946676031	1.06215328836832e-06	15.6650871059472
57.4596737702906	1.02575874046836e-06	15.6792576947013
57.5382212265499	1.01642958677342e-06	15.6950193934985
57.6204137684193	1.0129495645455e-06	15.6545754867803
57.7205510750185	1.02052759058808e-06	15.5306785857935
57.7981891707067	1.0236809139033e-06	15.3264029032009
57.8930028576846	1.05026306529298e-06	15.1458192833442
58.0306110558138	1.09025325371208e-06	14.9157364876018
58.1007900949741	1.09294548292741e-06	14.7362124178764
58.2088733028629	1.08741611042983e-06	14.5212653765605
58.2822394308295	1.0785910562263e-06	14.3070797393661
58.3488048398833	1.08853432258413e-06	14.073901292789
58.4214557126585	1.13230285086124e-06	13.8356024930446
58.5042269799243	1.22151711405201e-06	13.6142187919098
58.579270876644	1.3051126584835e-06	13.3354840010918
58.6433271034845	1.35206132879859e-06	13.0750664495414
58.7391241211355	1.52235362986899e-06	12.8499152001855
58.854711198593	1.73390694557445e-06	12.6314739071276
58.9246766353663	1.73918629732323e-06	12.3992231831235
59.0388773910415	1.71073247969982e-06	12.2051045690956
59.144343605638	2.09979104338541e-06	12.0593206763713
59.2374321984229	3.19293851813369e-06	11.9061046781751
59.3189416169243	4.27411760628696e-06	11.7959890824443
59.3891312944656	5.17220272934089e-06	11.7182094346984
59.4505805468108	5.95158137712422e-06	11.6778861228999
59.5045689102056	6.59743782029212e-06	11.6242018914246
59.5552963507852	7.22405202473638e-06	11.5991997831046
59.60597258434	7.90934462818503e-06	11.6078725999872
59.6561116978049	8.66329073367056e-06	11.6542195259661
59.7070532143533	9.47409042310118e-06	11.7261330174067
59.7588076235383	1.03170540140857e-05	11.8140952614384
59.8113302771178	1.07793142288944e-05	11.9250877258438
59.891902960087	1.03945004585127e-05	12.1008133065315
59.9501124938836	1.00422533874878e-05	12.2644721545283
60.0105535466971	9.8142782184543e-06	12.4498855208498
60.1019397407753	9.80126694430884e-06	12.6940018299396
60.1735276810347	9.91632730476916e-06	12.9441922026449
60.246696935209	1.0038659675785e-05	13.1744189574765
60.3089234933104	9.42601496777588e-06	13.4104390105355
60.3725724793239	7.94442273583321e-06	13.6645143168067
60.4411792163799	7.05119384859269e-06	13.9518911244358
60.5041675467242	6.17603526967757e-06	14.2126663801329
60.589629169855	5.45566546143796e-06	14.4838152752224
60.641019679706	5.19178871097417e-06	14.7248311112885
60.6973010089554	5.09833793328946e-06	14.9578419603866
60.7603493781364	5.04635748247498e-06	15.1826673807582
60.8370783551698	4.85338055591718e-06	15.4321642266324
60.9128714395963	4.75405727719967e-06	15.6827493933872
60.9814396616179	4.75782989708719e-06	15.9019240951105
61.0510429139926	4.88069035826838e-06	16.1149549056925
61.1088378834805	5.04950984422785e-06	16.2830173528046
61.1734525179921	5.31612560459729e-06	16.4653666393517
61.230095020591	5.58466602174268e-06	16.6044317021063
61.3265315864736	6.03877676594352e-06	16.8009311914009
61.3953324292321	6.15849920714848e-06	16.936263494751
61.4593215261652	6.12698902488238e-06	17.0493618666019
61.5458975957577	6.06751717025845e-06	17.1751203079473
61.6378239308327	6.05085625045501e-06	17.2763520432329
61.7223155467657	6.03057106159028e-06	17.3490085070089
61.8108827719226	5.97488347855584e-06	17.4055609575203
61.9121036505149	5.87001916858023e-06	17.4473340124971
61.975793122573	5.6500046350963e-06	17.4610731717797
62.0585946268355	5.43405787792614e-06	17.4718463471886
62.1682364067351	5.22012724600063e-06	17.4740354573738
62.2670806257023	5.067229434135e-06	17.4663151938046
62.353197479511	4.95146586365588e-06	17.4529980327438
62.4250453303991	4.86744765022994e-06	17.439198723921
62.4973632257572	4.68715044620048e-06	17.4179221466003
62.6012313929963	4.33109832807168e-06	17.3805526092031
62.6779102097563	4.00110208349637e-06	17.3320603059118
62.7378133622116	3.93182095007557e-06	17.2756914821349
62.8098710279917	4.06082924377883e-06	17.237586856552
62.8681819697762	4.10440918166927e-06	17.1779768733939
62.9449685938347	3.97141495820272e-06	17.1198637200903
63.0494130933189	3.62392562381439e-06	17.0519322322165
63.1408685202854	3.2796981263002e-06	16.9967601681864
63.2338962907553	2.96404306236759e-06	16.9577999897539
63.2878137882911	2.68404670483882e-06	16.8377644933375
63.3396737340816	2.62313587788168e-06	16.7265575063109
63.4078261490853	2.62248772661475e-06	16.6495075221781
63.4897443853257	2.6225259848299e-06	16.5532387915611
63.5688749149342	2.68100431630407e-06	16.4674719954288
63.6549460599439	2.94404254035558e-06	16.3727574927196
63.7241852086807	3.1714779185967e-06	16.2237322750747
63.77922251632	3.06484905463946e-06	16.0429997916022
63.864629590526	2.62919207611484e-06	15.8600049303997
63.9527776723957	2.20694352387334e-06	15.6786478790872
64.0331899664283	2.03368416809596e-06	15.4598108154632
64.1545762537984	2.32158059803904e-06	15.2785840588005
64.2331874327448	2.74118104047946e-06	15.0762375313436
64.3107366981675	3.17283643350411e-06	14.8913278672576
64.3939924431596	3.5658833536461e-06	14.706401989503
64.4651093052091	3.69520487725929e-06	14.4755339838128
64.532251847142	3.68645189703728e-06	14.2881988766231
64.5923806819829	3.47749140437249e-06	14.0916002772031
64.6430207320398	3.16531145120936e-06	13.9089676302968
64.6938146083488	2.81902689633714e-06	13.718422745104
64.7511753308201	2.62793633072929e-06	13.5947394418242
64.8199377934188	2.46908004510888e-06	13.5100187741749
64.8787702065492	2.28406465464511e-06	13.4518429955502
64.9395830708019	1.92365925259441e-06	13.367631276594
65.0065966262389	1.53618042532053e-06	13.335762169642
65.0693594983095	1.03921345977094e-06	13.3278512612654
65.1352518894974	6.30953287666968e-07	13.3506939092887
65.191457877347	5.14953324084881e-07	13.3881894299596
65.2485211714926	5.14986078074746e-07	13.4638979437149
65.3006142299958	4.72353714250422e-07	13.546682307558
65.3857578295078	3.31697093005037e-07	13.6570621261421
65.4480818416147	3.08612568291162e-07	13.7664860483723
65.5105475307801	3.10754885413972e-07	13.8783740595001
65.579189379905	3.45119970070967e-07	13.9963687529637
65.6530387879831	3.79576556310083e-07	14.1188741197242
65.7478664474553	4.04322607455614e-07	14.2504550176553
65.841034185833	3.95300078880789e-07	14.3817423592076
65.9237833095083	3.98840954884914e-07	14.5086324089993
65.9949568398963	4.64124929040666e-07	14.6273687833694
66.0771580726137	6.03337564558846e-07	14.749982772321
66.160236095161	9.13384600878262e-07	14.859296396916
66.2242518395027	1.28962954796513e-06	14.9446019323636
66.2921193279864	1.60483163788694e-06	14.9842900477288
66.3793494269791	1.35303901679256e-06	15.00627861037
66.4681900536979	8.42721651556659e-07	14.9984907410422
66.5235918518611	7.08278060035311e-07	14.9340614734669
66.5798389113258	7.61458549098024e-07	14.8655662137056
66.7024420585355	1.14182417591679e-06	14.8329673638822
66.8019900374248	1.73599278678303e-06	14.7699696698243
66.9021888039695	2.80034781989636e-06	14.69850817519
67.0060593692425	4.47548162623453e-06	14.6212760769355
67.1250343926178	6.07791746476323e-06	14.5432215363312
67.2346554915801	6.15223203859887e-06	14.4644990691349
67.3222069143999	5.97126657507248e-06	14.3862545949189
67.4005398292098	5.82424382753516e-06	14.3090544386574
67.4517511698378	5.67494700272622e-06	14.2161657572364
67.5279434265154	5.65013104085271e-06	14.1378953747539
67.6062249534094	5.60130786400592e-06	14.0603003580601
67.6822112301942	5.41850566174466e-06	13.9724023403438
67.7735904494286	4.98620590252332e-06	13.8942771119008
67.8644064027084	4.12156301096515e-06	13.8217795678469
67.958815573562	3.25532722065914e-06	13.7661485615614
68.0513641774135	2.79969796755283e-06	13.7251421729724
68.1275042985311	2.92213900014624e-06	13.6897511004052
68.1819423974986	3.15521836900013e-06	13.6515924841031
68.2338927279059	3.4359470171294e-06	13.6096960096869
68.316096710511	3.85925773335189e-06	13.6365462357782
68.3889974061798	4.17011610204204e-06	13.6747889290215
68.4597730977129	4.4206480341997e-06	13.7288414995059
68.5102497720985	4.57946320811479e-06	13.7564499244431
68.5758810617667	4.74682164385991e-06	13.8315351439083
68.653169742245	4.90562769023126e-06	13.9502943652681
68.7096809045064	5.00976906910332e-06	14.0491910708321
68.7961003046281	5.12278672976453e-06	14.2272973570969
68.8682726897014	5.20754855142457e-06	14.3956702685667
68.9396265963641	5.27849174910253e-06	14.5839268303582
69.0247839835722	5.34615400983767e-06	14.7607972994138
69.0797093605237	5.40753625622508e-06	14.9097089640101
69.1348756118251	5.47105244910218e-06	15.067894156146
69.2252051475903	5.56705540362644e-06	15.2530014231785
69.3048398747505	5.6819930233572e-06	15.412999693838
69.3664963909644	5.78553763699835e-06	15.548209826686
69.4478487382735	5.87043660103023e-06	15.7027440162455
69.508880062547	5.69401249849313e-06	15.8048609475611
69.5671319064141	5.537705413277e-06	15.9581197451733
69.636070943872	5.52593111585216e-06	16.0992159717371
69.7220362351317	5.60309595385874e-06	16.2273256830079
69.7948418183606	5.68687117951264e-06	16.3557546503695
69.8523037052531	5.72054388206874e-06	16.4721302907414
69.9036701991736	5.6884754681779e-06	16.5852310442586
70.0016414317196	5.57315565420512e-06	16.7521672280487
70.0800686827074	5.19874476130703e-06	16.8771963132485
70.1933175850191	4.82592587012276e-06	17.0236055718463
70.2623013993418	4.55090620958211e-06	17.1219182511239
70.3346367845383	4.25538100445082e-06	17.2073122769227
70.3875456670373	4.09245249653422e-06	17.2614276160959
70.4663802497924	4.01547094910821e-06	17.3275883982094
70.5525317199914	4.13303644732516e-06	17.3800718260826
70.6456621821073	4.58209707527066e-06	17.4208212459886
70.7350127591058	5.15635208335432e-06	17.4461395906979
70.8210545760297	5.43542070262434e-06	17.4614034047109
70.9036792808992	5.19488825076175e-06	17.4687815376728
71.0063680547758	4.43756943960191e-06	17.4717689487254
71.0812283037275	3.59811235009718e-06	17.4719371911558
71.1506656822862	2.98490718343758e-06	17.4702707865469
71.2023605627561	2.42945388125787e-06	17.4647874479879
71.2620316341797	2.08389264683788e-06	17.4569424557574
71.3461897065881	1.90499657202879e-06	17.4499152203753
71.3986875987041	1.66071608934465e-06	17.4241138108433
71.4558347277445	1.52433523412268e-06	17.3816955248476
71.5530426041353	1.47475416014296e-06	17.3303000218206
71.633117894391	1.47268457459454e-06	17.2107773605848
71.7039179429942	1.45998827157076e-06	17.1025597009256
71.784228800391	1.40289500630629e-06	16.9712969427103
71.8451858373628	1.27161627434523e-06	16.7976944919267
71.9232208658566	1.09621729685274e-06	16.6235090148646
72.0157058684539	9.13395107879157e-07	16.4391508213215
72.0687182007373	7.9994421073619e-07	16.2413288565815
72.1387188933279	7.95328403960228e-07	16.0607694024389
72.2234261536438	8.38554415549104e-07	15.8710196567313
72.3082879851355	8.43352748628571e-07	15.6481823911359
72.418524586142	8.05237148207504e-07	15.3985528230268
72.5234787806362	9.04308127771138e-07	15.1624215932028
72.6181068015976	9.4330651300096e-07	14.9125536561855
72.7114335133668	8.97298626357574e-07	14.6487419572704
72.8210172042698	8.81420182913799e-07	14.4102856224125
72.9298711153327	9.49935793135771e-07	14.1721834648441
73.0206776871426	1.0826063284806e-06	13.9461249591062
73.0708267662582	1.15597494763444e-06	13.6830560765745
73.1342147460169	1.25040395883956e-06	13.4532784638011
73.2042946498034	1.30956758353472e-06	13.1865618587755
73.2942336990004	1.3287322503086e-06	12.9749003449517
73.3756081599227	1.32442644321608e-06	12.7699267445623
73.4631898171361	1.32192979673699e-06	12.5728282746046
73.5193460104253	1.32796457910623e-06	12.367473603424
73.5926733257345	1.35322784797625e-06	12.1803703071893
73.6742978223019	1.414104125342e-06	12.0271931644685
73.7279599029204	1.48395015717462e-06	11.8974188925796
73.7912830667008	1.53879900621636e-06	11.8203892853136
73.8487524340195	1.51463552507942e-06	11.7629617577256
73.9032609649101	1.41343134143797e-06	11.740420539993
73.993449206158	1.31112775289691e-06	11.7941532802559
74.0587248836486	1.2143109433288e-06	11.8653964371108
74.1280977960601	1.11053152057287e-06	11.9590226583734
74.1957186226528	1.01248137872318e-06	12.0876912725979
74.2533603511497	9.78487229118357e-07	12.2519389752365
74.3108698766742	9.79229967162435e-07	12.432604342642
74.37669759081	1.02682467763497e-06	12.6269361644988
74.4312299269888	1.04293501335976e-06	12.8295843341888
74.5194463069794	1.10643044788348e-06	13.080106610763
74.6054610573814	1.25731641857366e-06	13.3404937390157
74.6555906904071	1.33750776590223e-06	13.5505114766989
74.7090845067953	1.13071530305716e-06	13.7699946013634
74.7982342864587	8.13961916699809e-07	14.0509338127859
74.8631797705473	5.14866422330834e-07	14.2878529376649
74.9396565668244	4.57203222104263e-07	14.5401548691406
75.007649907834	3.74363424480513e-07	14.7570153841899
75.0658295143352	3.65138590321538e-07	14.9254633190071
75.116819888811	3.9270058134112e-07	15.0513319675751
75.2217167252369	4.52229783419197e-07	15.2771268036272
75.296885736071	4.57333372511526e-07	15.3992405933373
75.3682438425906	4.4475171192859e-07	15.4800678999408
75.4490132730345	4.58728962495106e-07	15.5435387246977
75.5624448408975	5.93847944760449e-07	15.6039621797184
75.6589060695784	7.51997878350974e-07	15.6206875712366
75.7290134992995	8.16663755001698e-07	15.6167537336784
75.8152083011676	8.72885386896426e-07	15.6006688570115
75.8676809800285	8.81600605280638e-07	15.5777084847152
75.9245020478169	8.76965603807436e-07	15.5501650205516
75.9894116075255	8.65048656071633e-07	15.5253859094965
76.0676561451569	8.61674993722644e-07	15.4906865560555
76.1458596606215	8.9651860048173e-07	15.4470443250603
76.2210413032269	9.83214603653092e-07	15.405978535739
76.3328113784707	1.23707578124812e-06	15.3501971818004
76.3930178821082	1.33071875487001e-06	15.2913035437653
76.4689912309934	1.51081893694099e-06	15.2292981260218
76.5495853677113	1.69621275797502e-06	15.1599269313748
76.6065474037855	1.77568433755239e-06	15.0990552314534
76.6599769651819	1.81220875553588e-06	15.0369548721948
76.7607673721805	1.86477255371214e-06	14.9762200460004
76.8614149484049	1.82974541118741e-06	14.9302889189873
76.9387504880791	1.77736179206135e-06	14.8971395863674
76.9969211718135	1.74941244842087e-06	14.8472407782476
77.0514450337018	1.74950977318162e-06	14.8140993008487
77.1080750664744	1.75174196524717e-06	14.7979189930675
77.1621315078237	1.73857469957793e-06	14.781205571657
77.2454699084366	1.71799845993583e-06	14.8141607673695
77.333274654263	1.71267923607468e-06	14.8864612711956
77.4037147084277	1.73374644858865e-06	14.9728404919372
77.4765493593255	1.78850876333192e-06	15.0914405465295
77.5503511862913	1.88395415803788e-06	15.1846906917059
77.6358988847898	2.01387805958757e-06	15.3165022555328
77.7009323565691	2.07687802605389e-06	15.3833091935158
77.7736680584596	2.09288007912733e-06	15.4962381336425
77.8513932134431	2.05508005412642e-06	15.602431116864
77.9374670431503	2.07336391763864e-06	15.7443389462801
78.0150518674313	2.26914650988328e-06	15.8046402526236
78.1067513805863	2.54890446105605e-06	15.8459633024334
78.1983908016734	2.35997759730544e-06	15.8533071294368
78.2812544177761	2.12305772654774e-06	15.8458067451114
78.3480333105812	1.86715969042965e-06	15.824683765934
78.4001191059394	1.53077097463492e-06	15.7938149990924
78.505702760599	1.00180098246918e-06	15.8036495794339
78.5679226216558	7.4057053077719e-07	15.8261096813292
78.6208358826329	7.50964217011033e-07	15.8529530408064
78.7232068172125	8.95107920069353e-07	15.9510906055878
78.7751404248921	9.73184572928659e-07	15.9957570899915
78.8382130316548	9.59524611225427e-07	16.0423238598379
78.9154536008549	9.093146425453e-07	16.1272799952138
79.000350406774	8.18876501957399e-07	16.209363846439
79.1004570881188	9.01260871762448e-07	16.2756959183346
79.1520120494037	1.37122486393233e-06	16.3153011905428
79.2508411360397	2.19468109448442e-06	16.3821244110505
79.3297332002384	2.27588768407996e-06	16.4309515082076
79.4137967334624	2.19664716759096e-06	16.4770774578071
79.4785482949808	2.01224865018205e-06	16.507057928277
79.532322386051	1.79238914021657e-06	16.5281876960217
79.6090540713119	1.7611212099334e-06	16.5537485780305
79.678981392472	1.70391629456778e-06	16.5713897878363
79.7443528876705	1.63510411807353e-06	16.583884188633
79.8075212858557	1.58706331866333e-06	16.592500099487
79.8747449625452	1.53305166282771e-06	16.5963021798198
79.9589127779516	1.50380703075367e-06	16.5915747788031
80.0135933476783	1.49366032364206e-06	16.574733461959
80.0747427792085	1.49702298496332e-06	16.5402471740325
80.1284148498628	1.46386148205591e-06	16.4609830775512
80.2144609801898	1.26206543941996e-06	16.3339309344053
80.3036693002438	8.51361448274089e-07	16.1860752881723
80.3949952825471	6.02329821956977e-07	16.0987555070825
80.4932539641888	4.04063565570888e-07	15.9547948943122
80.548323432033	3.56050774861244e-07	15.762548878872
80.6020067538887	4.06815239975059e-07	15.4913527851544
80.6548404090885	4.72207029902282e-07	15.2052036024436
80.7524165179006	6.01581101710704e-07	14.8850585874852
80.8270196103137	6.86764209237556e-07	14.6178929284392
80.9013719466841	7.97840370626052e-07	14.2923027564893
81.0112897863662	1.14480537121731e-06	13.9449914303022
81.0854299484498	1.35796563415847e-06	13.6468095122124
81.1581030127345	1.63109386803818e-06	13.3209949606029
81.2203513286318	1.8464714794438e-06	13.0072111674513
81.274434894868	1.97911150607813e-06	12.701995877069
81.3665870745886	2.14398702759732e-06	12.3577761783391
81.4465828923999	2.14861573403003e-06	12.0487428004376
81.5208717627936	3.07507768985121e-06	11.7469606533815
81.6221391807301	6.32518632737467e-06	11.475280102565
81.6726937903533	7.70414863254172e-06	11.2180635989001
81.782941383829	8.39866873269872e-06	11.0152175927869
81.8871929607652	8.02018334796375e-06	10.8316635009293
81.9878827483375	7.67199310879818e-06	10.6975062309231
82.0381722131184	7.18766133632467e-06	10.5197204634922
82.095070261088	6.70128742497765e-06	10.3840210146601
82.1553721303165	6.25789587711545e-06	10.3246771510834
82.2177868133853	5.48453225208179e-06	10.2926130427196
82.2870193706803	4.62351879509097e-06	10.2690340120068
82.347427676915	4.25263448070668e-06	10.2914456723382
82.4027600808824	4.04246213932853e-06	10.3287274097525
82.4865795577265	4.17987576359441e-06	10.4394845340379
82.5366662570444	4.45302230813295e-06	10.5508536937811
82.5873267130091	4.82867006777187e-06	10.6957038148351
82.6385356715533	5.17420906206195e-06	10.8261332827198
82.690235421353	5.5392436066001e-06	11.0057790712581
82.7431043839122	5.35981734096575e-06	11.213783363132
82.7993237702822	4.08698305664666e-06	11.4452207267953
82.862894044715	2.2701410773735e-06	11.6990539934086
82.9231017071054	1.82077794704789e-06	11.9748470360835
82.9956284884938	1.8306308627498e-06	12.2871809264975
83.056774174962	1.61338992720449e-06	12.5925284896382
83.1277770026632	1.48723547273304e-06	12.9234644780723
83.211525761458	1.34044158675449e-06	13.2745912338655
83.2998946649191	1.17404536217494e-06	13.6335449939321
83.3559202199279	9.54410032560692e-07	13.9381560501241
83.4113392954428	7.7500811699771e-07	14.2367918760862
83.4716491421566	6.66683165504354e-07	14.5427458004761
83.5626024563048	5.00713712053637e-07	14.8923452786847
83.6506507126525	5.01092101826558e-07	15.226080690194
83.7286977452538	4.50293731723543e-07	15.5209680309963
83.8146908866987	3.58558616077114e-07	15.8061711224522
83.8845370848038	3.06379342723169e-07	16.0261191679112
83.9616255287794	3.33823873864547e-07	16.2342159903135
84.0368015629995	5.28238781031549e-07	16.4033713864077
84.1119229681256	9.17667247174832e-07	16.5400357196506
84.2177049779195	1.38823385825586e-06	16.6889598013749
84.2815627877573	1.51060354724472e-06	16.7424632577266
84.3344793276337	1.55522349851126e-06	16.7706956658028
84.4146885203093	1.58654346649961e-06	16.8085764375056
84.5298255526484	1.58595681430961e-06	16.8425546620673
84.6002324367323	1.575466060777e-06	16.8454104336158
84.6855273444844	1.55657408126411e-06	16.8410275650962
84.7914280126677	1.55833836654716e-06	16.8297863643775
84.8989538246116	1.58283884212696e-06	16.8110430590065
84.988193909748	1.61332706102156e-06	16.7858592904141
85.0803803437312	1.68392326031209e-06	16.7508343998651
85.1377545059021	1.68703865980765e-06	16.7121394653446
85.251125082115	1.77190100718836e-06	16.6697816820177
85.3469622267408	1.42961711026913e-06	16.6188011277257
85.437072399278	8.40136610861384e-07	16.5578158158913
85.5264821343915	6.51303728103131e-07	16.496811581143
85.6113473215162	7.01526480560017e-07	16.4252157320815
85.6677267231237	7.334169726627e-07	16.3345065393314
85.7235651338608	7.08501393013344e-07	16.2433417260999
85.7758215460351	6.49228806654082e-07	16.1606600480562
85.8627045219467	5.68314678412798e-07	16.1336839100351
85.9414117974047	4.72659793913741e-07	16.0647824925523
86.0291152430942	5.45140402890942e-07	16.0512197673612
86.1021889443166	7.23237344550408e-07	16.0489642093576
86.1994931209067	9.70303084714531e-07	16.0442788964905
86.2761204731607	1.14475009759895e-06	16.071792169682
86.37219476354	1.324732408292e-06	16.1191204282545
86.4340319416819	1.44429822569817e-06	16.0736156370316
86.5002549489269	1.5281505086488e-06	16.0184688381016
86.5841202831711	1.3297680338624e-06	15.9655624400673
86.664999040291	1.22691704775853e-06	15.967304609843
86.7532338919915	1.21849443208002e-06	15.8770853716792
86.8358481214448	1.21978126462019e-06	15.7847214563029
86.9074557669463	1.17134272009131e-06	15.6589288462115
86.9635041026818	1.10609287517483e-06	15.5449825659599
87.063285579799	1.04432177134264e-06	15.5084774734668
87.1263362605435	9.58045573104746e-07	15.3891651350612
87.1888067151783	8.85888431835974e-07	15.2958209249062
87.2953019510226	8.21987504835033e-07	15.2548751355438
87.3477999579624	7.50081259006573e-07	15.1928845797486
87.4162774498039	6.47201573724889e-07	15.1584683598975
87.5003842487879	4.88720840813247e-07	15.1324390142621
87.5732262890218	4.27068677160323e-07	15.1546220225548
87.6283027711979	4.68050960873712e-07	15.1648635769799
87.709703831429	7.47540802672282e-07	15.2111837633416
87.7803977826748	1.13991570048756e-06	15.2342295904138
87.8535386135284	1.40192129330004e-06	15.2709146074935
87.9411732331881	1.49883582273073e-06	15.321642422604
87.9930978860702	1.40476773820057e-06	15.3610946190006
88.0759641603217	1.35790304899897e-06	15.4280465136025
88.1398563032969	1.29654733510933e-06	15.4845831458196
88.1923000703969	1.23114434302443e-06	15.5326634896066
88.2818721545677	1.01508968784064e-06	15.5872591475479
88.3540038455112	8.8872501447448e-07	15.6344491820091
88.4059056149776	7.96459756514866e-07	15.6705725484223
88.499756915447	7.0898549470443e-07	15.7139075813276
88.5878415820225	7.29186765340195e-07	15.7503740236725
88.6641642015912	7.62059136453978e-07	15.7796330492539
88.7173156886018	7.68497590090721e-07	15.7989865366737
88.7778107466318	7.55962231906003e-07	15.8175185033851
88.8540671741696	6.4607861203002e-07	15.8310747751335
88.9401798402545	5.12915148954221e-07	15.8370324553361
88.9933944273991	3.96905897876428e-07	15.8259574109131
89.0615108586804	2.49585661971654e-07	15.7718051585012
89.1487915702054	2.16899614515098e-07	15.7488777023884
89.2336866194097	2.00253528740088e-07	15.5993225629176
89.3188361049092	1.95751135845563e-07	15.3984231926252
89.4092302861994	1.68129637610091e-07	15.1547750387905
89.514167497955	1.62233878910035e-07	15.0121708976606
89.5789156433279	1.70660305872544e-07	14.8276053232634
89.6299780772985	1.93738971366057e-07	14.614486108019
89.6924915017299	2.88981122267724e-07	14.3809687068678
89.7798424933549	5.45266053921249e-07	14.1209005697703
89.9184932807961	9.78921932369861e-07	13.8761160041314
90.0311826103439	1.06793849567962e-06	13.64218484833
90.1173170667142	1.00678674107213e-06	13.362681652407
90.1752736677211	9.42034508617686e-07	13.1435999493128
90.2379452568863	8.76321171058159e-07	12.9280531547955
90.3367565842689	8.10477727544062e-07	12.7210144138793
90.4269938029442	7.67181389543684e-07	12.5251341733543
90.5152396625428	7.69635676847656e-07	12.3443694309084
90.595959062435	7.44907788348173e-07	12.1780852361965
90.6662961902026	6.88372490894132e-07	12.0230402933953
90.728365604637	6.25741280535424e-07	11.8911934557676
90.7890649907262	5.63748722418793e-07	11.7754005402829
90.8395897496989	5.14773401519167e-07	11.6821077214366
90.9428018349467	4.99550358599287e-07	11.666995510885
91.0413871958529	5.64353208155361e-07	11.686966598356
91.122498338038	6.27671019683112e-07	11.7324955142423
91.194662427109	6.59696069914635e-07	11.8210153494771
91.2633015162849	6.74080936282536e-07	11.9367575008933
91.3291458351047	6.79228978371366e-07	12.0730248195868
91.4042024945344	6.87294205632792e-07	12.2321910643972
91.4704143485415	7.10213291535839e-07	12.403965845902
91.537682893686	7.44397524635289e-07	12.6016043042052
91.6033496385585	7.80307511332105e-07	12.8092087138538
91.6767268684982	8.20205892763053e-07	13.0532512446841
91.7268350750664	8.38243599190928e-07	13.2579370796551
91.801246398913	8.48392393142408e-07	13.5209216104816
91.8868833961977	8.4718820024699e-07	13.8038792135548
91.9427498388472	8.47636635944855e-07	14.0205634862787
91.9974507922568	8.47743392098236e-07	14.2736255638078
92.0609581702319	8.39322932775436e-07	14.5552687442052
92.1304965727758	7.89523927251792e-07	14.8235725735723
92.1913541240319	5.50830623970492e-07	15.0457641448219
92.287630157378	4.7672398003814e-07	15.3430797022007
92.3830013192679	5.50588287353814e-07	15.6155189905338
92.4885753877421	7.15263606438518e-07	15.866844133795
92.5580639492375	9.04002462599706e-07	16.051464328908
92.637311528941	1.01686218035924e-06	16.2438592180832
92.692740039387	9.6041369148507e-07	16.367314983479
92.7875243020835	9.00472769837895e-07	16.5526410939995
92.8560193677063	7.2893333595302e-07	16.6591477205271
92.9185718389231	5.96042317695449e-07	16.7427780984493
93.0314153463809	5.40695062875739e-07	16.8663077696233
93.0880703027862	5.23177733560125e-07	16.9058702848259
93.2121731462172	6.7158947161927e-07	16.9824498679163
93.3009862083389	8.72213656096262e-07	17.0153370003746
93.3910264554182	1.12858155223356e-06	17.0337808770449
93.4935597260961	1.49759679614097e-06	17.0429870378962
93.5639786468111	1.79257867586798e-06	17.0440073904536
93.6394311229363	2.16320501063114e-06	17.0443627806505
93.7170782383206	2.50802519074387e-06	17.0441840488208
93.7800156902027	2.57024349989264e-06	17.0431546265914
93.83408163771	2.11547399306419e-06	17.0380383190563
93.9344085613535	1.54145231453436e-06	17.0316283267606
93.9848487561114	9.27714325588937e-07	17.0106304947999
94.0358887773566	7.0645475305e-07	16.9900988158732
94.1455204190059	6.83444780062056e-07	16.9687271276754
94.2462208027818	7.90608332637164e-07	16.9288176089309
94.3102394255574	9.04114812780924e-07	16.8701876906952
94.3776405417107	1.01808452610015e-06	16.7923154099375
94.4590543701892	1.12989537172952e-06	16.7098866064009
94.5307136140139	1.19845346850789e-06	16.624599814734
94.6147662743165	1.26971148425322e-06	16.5631221258569
94.7092346386659	1.29528662661838e-06	16.4543859484813
94.7810801753943	1.27614169964509e-06	16.3621837711296
94.8710801749975	1.21298462531611e-06	16.2878009162334
94.9510060065547	1.21551421010355e-06	16.1525930875672
95.0248297599402	1.47064721058085e-06	16.0688442335816
95.1027028358811	1.87027990030432e-06	15.9563723512872
95.1655398938496	1.79623669226963e-06	15.7900580113187
95.265686828324	1.31050338395027e-06	15.6852475837364
95.373065726642	1.28476651504187e-06	15.6133165798203
95.4483389230233	1.58267665867861e-06	15.4380794006083
95.5098719264965	1.86026097331235e-06	15.2435240346027
95.5709009058568	2.10094436054326e-06	15.0350230292629
95.6211700576324	2.25610813087137e-06	14.7833723153921
95.7015919910334	2.51502264358983e-06	14.6341503770572
95.7834394464542	2.73369976881367e-06	14.4229585877303
95.8834249569688	2.95596950898817e-06	14.2542212948536
95.9389061029782	3.03939542183406e-06	14.0823995797354
96.0001175959489	3.05621626281324e-06	13.8616175654323
96.0539951590744	3.03300583443529e-06	13.6710061839552
96.1184717950833	2.98994036764575e-06	13.550368032498
96.2143887846988	2.9309731896297e-06	13.3985907695886
96.28208291768	2.92998073086914e-06	13.2669122377106
96.3426376236832	2.97843389333686e-06	13.1724513113251
96.4016820457904	3.04657079124422e-06	13.1386739690435
96.4599303819566	3.09282693702217e-06	13.1112316852885
96.5189545478036	3.01521509416188e-06	13.088386850017
96.6048851086823	2.7104089847825e-06	13.0965010323972
96.6735254033226	2.47594416061512e-06	13.149899231215
96.7323126684289	2.27856463546779e-06	13.1990012450798
96.824316970411	2.22938770408605e-06	13.267722424232
96.8967671295924	2.22565649415567e-06	13.3480325568031
96.9804772425547	2.16232687035579e-06	13.4442972205066
97.058041056407	2.01465614925169e-06	13.545826283483
97.1469892400863	1.68817878606644e-06	13.655934269736
97.2021256230843	1.49615916912119e-06	13.7508675824073
97.2551534440559	1.38346339706769e-06	13.845145118374
97.3367808883558	1.25688747894956e-06	13.9620778662115
97.425019722849	1.10008329603711e-06	14.0835996882655
97.5130260291283	9.1227519784584e-07	14.2051557018864
97.5635376288578	8.23299835517353e-07	14.2846889547721
97.6372013615456	7.81027597349468e-07	14.388863664683
97.7113758891602	7.77643617937656e-07	14.4859635654491
97.8146136604935	8.12879925353773e-07	14.5969544795872
97.8926715866546	8.23633769624244e-07	14.6539542557328
97.9683976083577	8.15988621251162e-07	14.6805754742149
98.0576955879156	8.29047219851135e-07	14.683684354783
98.1551980612348	8.62805887468598e-07	14.658808729908
98.2458661980656	8.74009160821073e-07	14.6111067174068
98.3201559119775	8.52191530135039e-07	14.5516551813429
98.3826963619666	8.41434161199081e-07	14.4806479928806
98.4553340228663	8.77750365976868e-07	14.4162168353775
98.5592245489554	9.65188934483244e-07	14.286317058141
98.6254180122222	1.00174655100684e-06	14.1556796939756
98.7378549361593	1.1816942072186e-06	14.0346935237664
98.8145402742251	1.30402382076363e-06	13.9205192830301
98.8737840365662	1.41242913019087e-06	13.8102543798013
98.9336743002352	1.55378518307396e-06	13.7037680079422
99.0214282282145	1.82327964219052e-06	13.5944684224539
99.0719359486669	1.90702995250922e-06	13.4917258549355
99.1475577834401	2.05956911135763e-06	13.3926830708356
99.2263267432486	2.15846058051133e-06	13.3006248422474
99.3100860713809	2.1889378236918e-06	13.2154787495021
99.3953890792671	2.19346640079386e-06	13.159958114019
99.4659124375894	2.30665913313868e-06	13.0987211942491
99.5220092365547	2.52152883298275e-06	13.0357019569808
99.6101118665203	2.91469608066192e-06	13.0333828853272
99.6847617605158	3.06545764766415e-06	13.0475226556494
99.7356373469831	2.99611660479228e-06	13.0436438262085
99.8331264376715	2.86743178424786e-06	13.1181356135252
99.9245641925608	2.79422907756343e-06	13.2267491106213
100.017294252392	2.82703780015655e-06	13.3508316714302
100.107001325875	2.92881916522076e-06	13.4979661520725
100.169221471167	2.97280991541755e-06	13.6212791360176
100.224688912668	2.94273090610899e-06	13.7605518325551
100.296269778021	2.83788326207258e-06	13.9377261315979
100.370113295305	2.72181208346681e-06	14.1536138183768
100.428907967166	2.48302183834318e-06	14.3075413754878
100.494993440108	2.27690789892564e-06	14.5038759241362
100.568294462169	2.05130874763159e-06	14.7204788478143
100.643426088573	1.56382038029788e-06	14.8776440928576
100.726068840427	1.26975836883958e-06	15.1055549267401
100.798209060528	8.11975468228906e-07	15.2181438850201
100.876378492347	9.80018218339376e-07	15.3699924885824
100.967273847066	1.45262200964133e-06	15.5213957792543
101.058419696531	1.2414534501343e-06	15.6457952277013
101.139814397208	1.13878547770797e-06	15.7977030059686
101.205646993325	1.16626242033854e-06	15.9163732476516
101.271540777772	1.22216521160434e-06	16.0300157337084
101.370200074927	1.2606918963443e-06	16.1858919713639
101.438780553503	1.27359871149779e-06	16.3082684934428
101.514810064968	1.18234497862164e-06	16.4034404536939
101.576164042513	1.15484723224097e-06	16.5006446536116
101.629169897581	1.1092879436327e-06	16.5758119212955
101.69372024363	9.49575731083952e-07	16.6419064196372
101.770091423105	8.02585245231563e-07	16.7177135285464
101.854520265456	7.05778757941072e-07	16.7958124545324
101.948659496177	6.18601961210651e-07	16.8617855702246
102.000082093153	5.64501588342083e-07	16.8852822401639
102.057960950948	6.16370269537226e-07	16.9103356371595
102.112284250862	7.85565829120949e-07	16.9279983043775
102.214482175273	1.33275251101593e-06	16.9526954620598
102.295286367766	1.72581417128747e-06	16.9646525295317
102.373226185809	1.69486839714126e-06	16.9706714863402
102.435274383271	1.47890580518615e-06	16.9717366348604
102.531512251701	1.27661988774103e-06	16.9688374202324
102.602942261479	1.03066812439972e-06	16.9599175256083
102.65817013858	8.62722008259533e-07	16.9483905325792
102.718762925277	6.24479407841273e-07	16.911460435819
102.80992015555	4.43450806614355e-07	16.8461214701519
102.86554109659	3.56416677380745e-07	16.7816241221539
102.932782595521	3.28115696761305e-07	16.7195080813244
103.033614259432	3.67767979487994e-07	16.648216068555
103.124287358646	4.56404066027997e-07	16.5854278607018
103.204146993597	5.52690139063602e-07	16.4487389481931
103.262870544052	6.28925423219899e-07	16.2807742348317
103.322806640481	6.91310474119027e-07	16.0619869424765
103.409241310633	7.32225420746333e-07	15.9097498137788
103.470261845206	6.55720941116266e-07	15.7193916758095
103.575555114557	5.44660700353131e-07	15.5513919463089
103.675937227649	4.39822445669842e-07	15.3413252849929
103.737347016371	3.72725943788261e-07	15.0507622324511
103.834433040656	3.46316477676871e-07	14.8014026460149
103.934819853626	3.82762597821672e-07	14.5625387349891
104.035131498066	5.65387182765951e-07	14.3245548154227
104.108769621561	6.37717150090349e-07	14.0684214395284
104.174934238967	6.64858102262263e-07	13.8037808170031
104.240754852224	6.69528178783587e-07	13.498305352663
104.309373390046	6.61623047795784e-07	13.2201027031139
104.37168304906	6.47312703957831e-07	12.960809520995
104.476779665467	6.23508844053372e-07	12.7057027649473
104.537285182687	5.88866705427347e-07	12.446787028981
104.610322038587	5.45166899586929e-07	12.2045609495497
104.699518315997	5.05170406287161e-07	11.999901430446
104.792019245295	4.79086652939416e-07	11.8098528592053
104.842110176105	4.64942202607123e-07	11.6556873129524
104.948751153662	4.69566152745687e-07	11.5624214219772
105.037396257363	4.67345423392807e-07	11.4477627211289
105.119431960617	4.43446352893145e-07	11.3582847295443
105.186971874998	3.86323163827921e-07	11.2982784770002
105.241320921093	3.39480850075283e-07	11.3083984102487
105.324266290429	3.06307768404174e-07	11.3322017305954
105.39804146292	3.28655287654238e-07	11.3859176136913
105.480032315862	3.83810632040055e-07	11.4596170624405
105.550807088315	4.4256033159962e-07	11.580470943971
105.637559105776	5.01143732691818e-07	11.7389290096561
105.692209971503	5.28042437115931e-07	11.8932927752596
105.785192684586	5.95519363201996e-07	12.0977115370741
105.852240525013	6.92701676288103e-07	12.3055136585214
105.914214822996	7.82969425860318e-07	12.5210677887717
106.007108999629	8.98638561221507e-07	12.7764531449564
106.073846080491	9.89426021981819e-07	13.0156467322012
106.130413248831	8.94332037211957e-07	13.2389561116338
106.214290137996	8.44471230933825e-07	13.5099815104092
106.307160383611	4.71260167519421e-07	13.7908736197299
106.368409407295	2.84795071372644e-07	14.0025342441053
106.425094107438	2.23001178176303e-07	14.1860724255725
106.515808424132	2.18420394816934e-07	14.4317164538012
106.607503783954	2.16746910341241e-07	14.6468937554068
106.719773247309	2.20553656612261e-07	14.8523666561393
106.795235754814	2.23423278028071e-07	14.9442947459298
106.877799374788	2.80413775509287e-07	15.0140428773361
106.930703185777	3.4157562169828e-07	15.0313131423053
106.982899342553	4.16534983970107e-07	15.0379554113226
107.080331007463	6.28366961943969e-07	15.0542707978636
107.149144708683	7.1204660601183e-07	15.0513815026417
107.260122875657	8.38206552240844e-07	15.038412626684
107.376132310285	8.57543579392322e-07	15.01896328608
107.475140427312	8.65403851031838e-07	15.0017921611679
107.553847538528	9.0185301866668e-07	14.9692087656832
107.674087898064	1.07409849386229e-06	14.932364075302
107.755613006292	1.19584897778238e-06	14.8898071946771
107.829962292127	1.32872308323333e-06	14.8423711613847
107.887118507948	1.41999310141362e-06	14.7977282479904
107.972105572003	1.61282732811135e-06	14.7587904894983
108.048537991562	1.73330522977889e-06	14.7129634288215
108.121385356855	1.79620141397418e-06	14.6670537271004
108.189759666481	1.79944654070361e-06	14.6299019281708
108.247552491835	1.73052929897237e-06	14.5876024055983
108.33297696639	1.60955965950335e-06	14.5669863414818
108.389386043887	1.45198496395704e-06	14.5329781013877
108.471994079901	1.22834107563897e-06	14.531723412567
108.525067757077	9.61299893815676e-07	14.5144042873376
108.587316200205	7.93437127967467e-07	14.5196401315433
108.647433928308	7.72961421678774e-07	14.5290235224236
108.743273526508	8.54052460426231e-07	14.6070062919947
108.835439154997	9.56830818921372e-07	14.7137277015808
108.892341273728	1.03547838534954e-06	14.7861011532398
108.957360911632	1.12218856945502e-06	14.890835365243
109.026963517014	1.21685233556469e-06	14.9901460644471
109.078346945199	1.28964886959046e-06	15.061822484531
109.152024417902	1.37704110173731e-06	15.1840386103703
109.207437279691	1.42577547350933e-06	15.2737271944122
109.282551647772	1.47579066469881e-06	15.4194999468724
109.3723456632	1.51842744165378e-06	15.5502110717611
109.437845297396	1.59228790489369e-06	15.6026260535273
109.52528886852	1.83970203323896e-06	15.6518490035125
109.610905775183	1.77999544296663e-06	15.6560375462595
109.674505909523	1.66255101663272e-06	15.7072245638972
109.745973816884	1.53486389912389e-06	15.7412376612779
109.802168251378	1.42044058884121e-06	15.7555299195506
109.915109800377	1.22627918002745e-06	15.7119917933177
109.978618912443	1.06184252203622e-06	15.6721374331004
110.035552857344	8.80876444071023e-07	15.6408043579374
110.112446196434	7.3876913548608e-07	15.671995741263
110.219342327452	6.18675447917629e-07	15.6814219493847
110.293464971772	6.0983611442321e-07	15.7119578453281
110.358395417337	6.0986280180989e-07	15.7593752046371
110.418235507302	6.130231795784e-07	15.7984018646909
110.507387848346	6.87928090569026e-07	15.8402595268648
110.594983128146	1.07060039593564e-06	15.9007869004439
110.679829356537	1.75287531544594e-06	15.9467919993544
110.7412887268	2.23180245233892e-06	15.9680179048173
110.844670111581	2.46000770798087e-06	16.0046167280378
110.925222601404	2.37325050697745e-06	16.0311296290727
111.003351959263	2.27533449542111e-06	16.0546955388117
111.073309024185	2.15712953284151e-06	16.0708995738823
111.151469361354	1.96600938299782e-06	16.0819492196869
111.225468560992	1.88861233205869e-06	16.0907625872984
111.306903571391	1.74806138631764e-06	16.0961806559553
111.361882324763	1.64729756867907e-06	16.0991368543207
111.423343059374	1.61510767108858e-06	16.1009392779671
111.531136641073	1.60527858061724e-06	16.0996986218673
111.611209632409	1.69513864964506e-06	16.0912111619842
111.69956226309	1.92967456049557e-06	16.0700297244264
111.802559886182	2.38077877238662e-06	16.0466110749103
111.902376424565	2.83352531566376e-06	16.0168093210941
111.972742674476	2.56593001632746e-06	15.9730085376067
112.076438334427	1.71546280903636e-06	15.9085708845454
112.186049708337	1.12025280041854e-06	15.8343016981478
112.250129928986	8.26141178944016e-07	15.6442441594451
112.32083081224	9.94110414464739e-07	15.5105384295052
112.427962112957	1.57255921240277e-06	15.3172574252285
112.487837007848	1.82426672274507e-06	15.0533984712614
112.55965037806	2.2077319171003e-06	14.7542390653317
112.624754855729	2.50148405451204e-06	14.5426786014807
112.681570412133	2.60759280103396e-06	14.193474448687
112.777126365915	2.82943141265284e-06	13.8551840610565
112.841084079374	2.75088211236669e-06	13.5161069671364
112.907712220998	3.06327486459764e-06	13.1985051025244
113.001726017971	5.30527788600521e-06	12.9211545895609
113.055248002098	6.643555539603e-06	12.5893635310112
113.129603965471	9.25992961421405e-06	12.2865595539993
113.242745725633	9.48841370577553e-06	12.0157392001878
113.324094906277	8.75230906877602e-06	11.7630407792476
113.383430624331	7.94115393305596e-06	11.5039758920601
113.46191181671	7.26320513415162e-06	11.3223629131878
113.524098039162	6.52347233699214e-06	11.1185188260791
113.586651756245	6.15588789485633e-06	10.9667228223287
113.652048705441	6.01348627259133e-06	10.8571007392844
113.709385348088	5.88947420155272e-06	10.7505937816302
113.764918380558	5.89303166469485e-06	10.6976731369329
113.865073733282	6.11246692206884e-06	10.7308027629123
113.936136918375	5.78384047484292e-06	10.7625793025126
114.014160949854	5.65162818073436e-06	10.8373025281551
114.084504681474	6.0357409538302e-06	10.9694740182496
114.161574584685	6.68892028981961e-06	11.14583837387
114.255982243183	7.56914126220822e-06	11.3386900605401
114.307450698678	8.31536386225693e-06	11.5174280248103
114.365851978146	8.95813220252442e-06	11.7264612632024
114.461530378121	9.23942907100317e-06	12.0198629143815
114.54556699475	6.04685520509186e-06	12.3230595571129
114.596061586297	4.56737906555365e-06	12.5973153542051
114.681969094418	3.68932106053527e-06	12.9360642330341
114.740302282123	3.07943209206894e-06	13.2280865106137
114.7904725075	3.13400011241518e-06	13.5038531903434
114.848910233859	2.7328057134359e-06	13.797659518612
114.913666806554	1.95725648040146e-06	14.1031348906003
114.993016460302	1.40771266240532e-06	14.4298457913597
115.076982183932	1.14508456046663e-06	14.7509515721853
115.168435079755	7.02365588260697e-07	15.0610360408428
115.261912566567	4.86613541169688e-07	15.3487208860396
115.337963576632	3.85495961896741e-07	15.5691683043039
115.401763245988	4.37152746105888e-07	15.7285143263371
115.515116321564	8.78758742562006e-07	15.9469450121152
115.600377310375	1.58760268315762e-06	16.0726341247911
115.668803170959	1.91253265943659e-06	16.1407930705809
115.737313641778	1.93440293714161e-06	16.1896348748821
115.802198731626	1.84719822894398e-06	16.2203490356505
115.915285261866	1.71365631350986e-06	16.2626614473334
115.980487819836	1.65473687942313e-06	16.2711864058241
116.069296840537	1.6357362180565e-06	16.277556849995
116.175688945483	1.66885308936874e-06	16.2789605058456
116.263335050703	1.724719274593e-06	16.2761841858412
116.366508858521	1.83284580480465e-06	16.2717769908327
116.483360115428	2.01203579488674e-06	16.2637455296988
116.583673451693	2.22551289210848e-06	16.2519581652978
116.63380584063	2.30737561816134e-06	16.2375992415757
116.70863003531	2.50365162940972e-06	16.2209669653107
116.790054510118	2.66947891121031e-06	16.2010995553627
116.892504884554	2.74517430248095e-06	16.193284963228
116.976795054643	2.41648548215797e-06	16.1721837706057
117.042193908934	1.92439075968655e-06	16.1531033281708
117.107640012851	1.24353853769653e-06	16.1213481812511
117.163582478991	7.9442750146761e-07	16.0718952623876
117.251009546732	6.38877440591324e-07	16.0590197691303
117.326748214572	5.89729334458569e-07	16.0309811956702
117.395969398266	6.22947788929299e-07	16.0014848918035
117.477542180046	7.48815004102497e-07	16.0141988784557
117.566717592261	9.31964261400805e-07	16.0465564947225
117.631794043803	1.05060569116785e-06	16.0677274509918
117.68576954633	1.13308855697098e-06	16.021760246044
117.739147632908	1.23196504830631e-06	16.0041442442122
117.836399312989	1.42240375452673e-06	16.0950982059047
117.936985332229	1.64174834984178e-06	16.1627332237939
117.991539439582	1.78679443934912e-06	16.0947034708685
118.097628358353	2.02056938384843e-06	16.130056974103
118.170453680984	1.90001034207991e-06	16.1082084754056
118.248604234698	1.72192557741081e-06	16.0865890970171
118.323257437462	1.64904699309052e-06	15.9914631511411
118.396120105862	1.61233012994977e-06	15.8716848835239
118.457566848386	1.53258105790388e-06	15.7218387044187
118.543616919905	1.44432175945445e-06	15.6342474248965
118.610499447072	1.26262632101777e-06	15.4519521752478
118.704303008904	1.12417931083461e-06	15.3211948995413
118.75558760978	1.00074109439414e-06	15.1675469660988
118.81643437364	9.026252556653e-07	15.0568722347284
118.891944393958	8.10492949808289e-07	14.9622413877573
118.983718005929	7.47383141131216e-07	14.9019405544892
119.065915074106	7.69822567480049e-07	14.8486062905204
119.166199733804	1.03171809318847e-06	14.8551320714916
119.244708072678	1.37911970512005e-06	14.8534080489004
119.336062888678	1.56763106988955e-06	14.8345906114947
119.417595600172	1.71781292548488e-06	14.8475670248346
119.484408806382	1.80760895706152e-06	14.8634653133949
119.54247356646	1.77651906438813e-06	14.883298115081
119.60130015096	1.64038798132092e-06	14.9158819685541
119.693162807698	1.55012644344125e-06	14.9678877305003
119.767899278631	1.33598768135353e-06	15.0100463862899
119.831147157382	1.06532408663239e-06	15.0485934130437
119.900919534035	9.73942617248019e-07	15.0885049189299
119.995838786096	9.1012420367643e-07	15.1284800345694
120.059639741675	8.43886613641554e-07	15.1572414626725
120.15777484563	8.58514690694697e-07	15.1883400635555
120.244960513538	8.65407814967177e-07	15.2125606481182
120.323037971762	8.53750980991847e-07	15.230632052073
120.402733962112	8.48974281666064e-07	15.2447092650424
120.46544562903	7.34219193394661e-07	15.2476262478963
120.541341357598	6.75729435786116e-07	15.2494395806503
120.636629935705	5.91813272452683e-07	15.2438577544409
120.738463607479	3.24820854129231e-07	15.2046551259344
120.822463950854	2.53375191040245e-07	15.1795866063793
120.884942407126	2.16945841026365e-07	15.1117563151364
120.976287055144	2.62738158399719e-07	14.9345565839361
121.084850094057	4.24285748961838e-07	14.7677891278271
121.144440814063	5.35949953543123e-07	14.628002148987
121.226939546082	8.73195619939333e-07	14.4091982144063
121.301625223606	1.1525149028676e-06	14.2105879172267
121.407024414393	1.49104401318125e-06	13.9939425988436
121.460158669679	1.40943102755768e-06	13.7568963305465
121.559995744246	1.39378937235287e-06	13.5335345418492
121.625176404274	1.24732092566093e-06	13.3104437198535
121.707566438028	1.06023193063487e-06	13.0245037992713
121.811513039027	9.21905449074247e-07	12.7787861708131
121.902749227951	8.51749635162454e-07	12.5403604304495
122.005528941891	7.99688752535561e-07	12.3370163854334
122.098762161481	6.861571317208e-07	12.1558687054163
122.179748563819	5.85141306241975e-07	11.9941335941422
122.251028132936	5.17428480199715e-07	11.8921360138885
122.314000672664	4.42711490453371e-07	11.8052919324126
122.369602330239	3.87668178592309e-07	11.721032343175
122.423017906494	3.92177947376213e-07	11.6688883052057
122.520693349691	4.75921085747083e-07	11.7241731232576
122.571425356505	5.44203756987652e-07	11.7385423965193
122.622744445495	5.85593501096243e-07	11.7968245626512
122.674589710054	6.1127784929092e-07	11.8901523558918
122.760957885699	6.4605353228066e-07	12.053527197877
122.828777794656	6.75151246805585e-07	12.2215571397155
122.88050572581	6.8819818831508e-07	12.373210651318
122.932274672761	7.01542820129288e-07	12.5399760609803
123.004910588231	7.29267218268181e-07	12.7577829853835
123.0766551456	7.61457879606696e-07	12.9877284298389
123.144396357291	7.87144812110592e-07	13.234493086029
123.21697895682	7.99229266132659e-07	13.5087168237818
123.292644245955	7.80947219349179e-07	13.7565211439621
123.358012401558	7.7353336791876e-07	14.0136390439696
123.427743362727	7.73804459317048e-07	14.2960148506591
123.51388906387	7.68199460485705e-07	14.5977570329153
123.573759844663	7.47045466677145e-07	14.8550914151907
123.630588183009	5.61794087900978e-07	15.0633344197174
123.726473689183	4.76567817577735e-07	15.3604440601675
123.825044032332	5.38710820419657e-07	15.6287082207343
123.886944102168	6.68549678505882e-07	15.8146543831015
123.939869004872	7.96870178692198e-07	15.9742738419373
123.99810080447	9.20220554991819e-07	16.1293447453318
124.06018742232	9.03531386479961e-07	16.2755627629716
124.11385897142	7.66777608398628e-07	16.3927078503213
124.209274565277	7.00307806546522e-07	16.5816949102064
124.275688672971	5.91256627141596e-07	16.6939130997722
124.334101589807	4.88781718888326e-07	16.7732578096155
124.434893462825	4.36620637805224e-07	16.8884040724455
124.485527869381	4.30420056652257e-07	16.9246200062701
124.575163608631	5.45544820630375e-07	16.9915843653632
124.655670927303	6.98718375795413e-07	17.0315504582722
124.765721187301	9.73309640692114e-07	17.0666905751189
124.864941106687	1.29438493344081e-06	17.0804785526924
124.927762253738	1.50463444034975e-06	17.0837354927693
124.994934032029	1.75924478814088e-06	17.085343494552
125.072997283288	2.02938074950834e-06	17.0851068733826
125.165341452098	2.14184941380874e-06	17.082171406555
125.238241651128	1.89738099297139e-06	17.0776979293713
125.296336288234	1.49427996169902e-06	17.0720051624593
125.407777639984	1.07179254834795e-06	17.0684117588987
125.483765700814	6.70583412029519e-07	17.0455678715394
125.570620030569	6.41486886158299e-07	17.0079331278602
125.649075883794	7.57029692800775e-07	16.9842053278584
125.710758105932	8.7485104833613e-07	16.9102361025462
125.769300998044	9.77054833250546e-07	16.8397919774811
125.859248569724	1.12195772105397e-06	16.7635366463688
125.94474553207	1.23292168089943e-06	16.6811556404004
126.034568210803	1.32530620061357e-06	16.5971540501243
126.116171513855	1.37158130551463e-06	16.5215360803067
126.177634851912	1.34736450382655e-06	16.393071006536
126.238400133672	1.29957363881341e-06	16.2775741377004
126.308958796934	1.23635741872134e-06	16.1353578864481
126.398261064071	1.36661757618863e-06	16.0715597608982
126.473585445442	1.69758734733667e-06	15.9677687438053
126.529068094577	1.76049263503205e-06	15.803679042773
126.637529198774	1.3383051495625e-06	15.6911491347278
126.687718176828	9.06652046769231e-07	15.484711452683
126.796481466615	1.19376213108835e-06	15.3341547809749
126.917270896286	1.77958838522951e-06	15.1966561359606
127.022934403638	2.22278229608613e-06	15.015530320877
127.11222715655	2.5150080164063e-06	14.8197089526669
127.174683156071	2.68796299261753e-06	14.615178716122
127.250198690437	2.8622594847636e-06	14.446636396226
127.363492350429	3.02875416343857e-06	14.3006204186495
127.42956742834	3.04567739706211e-06	14.085555309365
127.4821411378	3.00221497452374e-06	13.8928518527554
127.585503924738	2.93699483468915e-06	13.7668278217554
127.657193536244	2.87254867631779e-06	13.6336803455991
127.722719515108	2.86392991718773e-06	13.4943036156826
127.778437913173	2.92293897272162e-06	13.4119666253723
127.839529543333	3.01964336611171e-06	13.3244628489575
127.902577515801	3.05013453825021e-06	13.2797509240943
127.965738678106	2.88074677754078e-06	13.2720384858705
128.020765076147	2.52097722279222e-06	13.2829240462704
128.075229153114	2.3030447757193e-06	13.3277518732151
128.164191325915	2.22559821844055e-06	13.3941103662212
128.218148284068	2.22688567465286e-06	13.4531569648233
128.292251897572	2.13546529165913e-06	13.5385363605054
128.366348908086	1.97820010553592e-06	13.6360882978852
128.437801458772	1.8657431523801e-06	13.7375816870882
128.506084189994	1.6390318338567e-06	13.8394673844794
128.556114676827	1.29441028674343e-06	13.9295235265899
128.637960906312	1.17951504805568e-06	14.0429489498178
128.708316583247	1.01781525862969e-06	14.1521373323243
128.778445831311	9.32578975680023e-07	14.2624631515438
128.84146949419	8.2595077345836e-07	14.3668191032141
128.9334231717	8.13337185869469e-07	14.4921708951436
128.987646760786	7.73717745938271e-07	14.576420205684
129.048540927198	7.68441046288993e-07	14.6649712279174
129.118186721426	7.72579883598252e-07	14.752314796227
129.199017691015	7.41405276924064e-07	14.8240817809971
129.294116091166	7.12929303810055e-07	14.8815096454558
129.350658436149	6.85759317196687e-07	14.847119982253
129.406753772579	6.89819923663665e-07	14.787867048062
129.508622579427	7.46989913239461e-07	14.7461344010503
129.623806315355	7.90317560627292e-07	14.685535710186
129.727108958718	7.89157884610122e-07	14.6063841062694
129.834468687015	8.20238072313403e-07	14.5250206848852
129.927650252504	8.8587317822119e-07	14.4400249650673
129.996010212217	9.2857338469223e-07	14.3140878698464
130.062759487155	1.00159591961339e-06	14.2249425935591
130.183403786166	1.21880606141242e-06	14.1348680529799
130.258095414425	1.3444139384539e-06	14.0446514119084
130.350204898665	1.59410716333747e-06	13.9326918574239
130.457346652529	1.89829654092594e-06	13.8318494458448
130.541429906776	2.06005967105286e-06	13.7461111089229
130.640231612678	2.19248451755443e-06	13.668910705039
130.750767575488	2.21664890871805e-06	13.5966755245822
130.838512083217	2.24951410017029e-06	13.5369561685443
130.928835258116	2.51059814367739e-06	13.5025322084556
130.99184782511	2.82288957372585e-06	13.4661945545576
131.053674098397	3.07573472454276e-06	13.4447185982559
131.128749756789	3.18139049146973e-06	13.4645433148613
131.198181846754	3.05946191781067e-06	13.5008217437108
131.254766183393	2.8760268693537e-06	13.5319323304611
131.307799523267	2.77861949629086e-06	13.585890361238
131.405057299713	2.76845845196887e-06	13.7283596447789
131.455320963734	2.81643382036678e-06	13.8036066934689
131.506589626248	2.88339712740415e-06	13.8925175580442
131.596887078466	2.95372375186967e-06	14.0853493904373
131.648362231944	2.96603153041077e-06	14.2368281694205
131.732342956807	2.93802822392956e-06	14.45690296758
131.816069267787	2.86232158423997e-06	14.6828074125182
131.904993629712	2.77478038000483e-06	14.9297019882269
131.994442100242	2.56611091084092e-06	15.1333157549949
132.076586365525	2.4047876408165e-06	15.3493971182812
132.136997854295	2.222012928288e-06	15.5336674012323
132.207703576403	1.7978647895825e-06	15.673937396248
132.258861007208	1.61131062390716e-06	15.8326457918036
132.312386854149	1.35692483631418e-06	15.9285167791148
132.385759893719	1.72370758378675e-06	16.0665947608864
132.475363278611	2.12594542031982e-06	16.1666489205164
132.564653849158	1.62970423213155e-06	16.2712275805264
132.646253128849	1.37066603971869e-06	16.4132904650808
132.704938571286	1.26305838766626e-06	16.5088757582912
132.788847006506	1.30234504367806e-06	16.619836452115
132.851384721915	1.33677726329856e-06	16.687010813483
132.922125825306	1.32934822302763e-06	16.7810571537778
133.027995865183	1.34005381002035e-06	16.9054646169348
133.100890691594	1.21610821982777e-06	16.9636954700628
133.172511969757	1.10669038825577e-06	17.0292421184661
133.227803441951	9.47331490241701e-07	17.0660402050136
133.297824098914	7.9959490324919e-07	17.1148708434252
133.379411052317	7.01437979644444e-07	17.1649647784186
133.458910202035	6.85116049607896e-07	17.2012108516568
133.543654698005	8.44139379802824e-07	17.2226934078791
133.631667869804	1.39423171211334e-06	17.2361997693914
133.724781756274	2.2117953588926e-06	17.2427691881056
133.809471525365	2.5862080065658e-06	17.245030720738
133.912220024076	2.61652772939635e-06	17.2456898241261
133.996870761727	2.36170569432174e-06	17.2455914536005
134.098614983182	1.9855357098115e-06	17.2461986412766
134.188225725512	1.52536413890174e-06	17.2468368190542
134.238791973513	1.20830211387939e-06	17.2441301201472
134.294392371418	1.04528535703415e-06	17.2414434647512
134.397454016103	7.79789670065042e-07	17.2209267295788
134.46860865159	7.38009935256081e-07	17.2125579681637
134.525462446875	6.27823329851866e-07	17.1503006055506
134.595147900515	6.10092483818597e-07	17.0458459242433
134.66110638582	6.51994846600516e-07	16.9142509172479
134.721107140086	7.1865692491839e-07	16.7674770187459
134.79888062303	8.244822467342e-07	16.6485909668017
134.912437060341	9.22782252483383e-07	16.4961690446864
134.980974720243	8.01903665412859e-07	16.2556822716359
135.063282404563	6.56768653039458e-07	16.0606949626429
135.145849604124	5.4282567240365e-07	15.8875429200524
135.224375808948	4.39932781347211e-07	15.6078310869496
135.28879868607	3.94324306001086e-07	15.3432247916724
135.354105594594	4.16699443338667e-07	15.0795686433965
135.466684409131	6.30343555592072e-07	14.8644969358246
135.577463945272	7.13854769117838e-07	14.6359081671516
135.658368014431	7.23445558842613e-07	14.3793596512748
135.710052067241	7.22703957965658e-07	14.0963332887451
135.780426416509	7.22095477375164e-07	13.8504624269341
135.885398777043	7.30625446748807e-07	13.6399069207138
135.938991978028	7.17861833849048e-07	13.3388114380806
136.000490097825	7.01548069233357e-07	13.106149503826
136.061133683254	6.67444154623979e-07	12.8476383171088
136.132919290385	6.3144234690558e-07	12.6138736307605
136.243362874735	6.09578804380247e-07	12.4191193032684
136.329300085092	5.97651661042011e-07	12.2382763139388
136.420120294938	5.97934232402033e-07	12.1140043775607
136.513391478321	5.9050532740917e-07	11.9640571038178
136.569837249258	5.677122210057e-07	11.8382162849639
136.634474069854	5.2091381713592e-07	11.7492852585451
136.698865039957	4.44821506460357e-07	11.7019048659139
136.790487738335	3.56974460196025e-07	11.6723696601301
136.864420461611	3.50230494659073e-07	11.7147718747741
136.919664854082	3.82876611271408e-07	11.7644097063466
136.980385454832	4.4061880113301e-07	11.8410208787582
137.064520820604	5.28188556944706e-07	11.9574994041714
137.117995707948	6.00483546856558e-07	12.076593578211
137.176162643167	6.66076991129508e-07	12.2495026110263
137.228209088327	7.16694890953275e-07	12.4301710418624
137.281832021284	7.20586454714054e-07	12.6179283039388
137.354524155248	8.17624836425459e-07	12.8501297761069
137.441425424272	9.58880161375022e-07	13.1120149636733
137.510096368349	1.05239407510641e-06	13.36330231604
137.598594018335	1.05806618552828e-06	13.6442626117797
137.658901351077	1.00521365352035e-06	13.8773563944781
137.721519430463	9.13394435199749e-07	14.1095180436543
137.79640247638	4.40125852334675e-07	14.3593284509538
137.861877780553	3.00987517686599e-07	14.5688107295314
137.918235336435	2.13879155746747e-07	14.7303428642855
138.030276187586	2.14610974651713e-07	14.9857379754382
138.1375300518	2.16166711518995e-07	15.1829411005572
138.21387218029	2.22178091541162e-07	15.2750355426937
138.304433319523	2.85544762548448e-07	15.3495132309788
138.36124557763	3.49835700084852e-07	15.3641585624811
138.473256794696	5.75693875016757e-07	15.3930114864958
138.537252842517	6.67802440733719e-07	15.388228389452
138.616928164517	7.96623584340732e-07	15.3790511283069
138.744437743591	8.90422430454828e-07	15.3619851311551
138.821680262868	8.79321508431742e-07	15.3389696094632
138.90420912911	8.80731755981533e-07	15.3162045690418
138.99156931947	9.36820536480023e-07	15.2920720933348
139.043845131308	9.60954509753511e-07	15.2528704805849
139.152569813473	1.18203472423347e-06	15.223118442076
139.223055252509	1.28922578068058e-06	15.1904829656699
139.308191189781	1.45503433222284e-06	15.1441771646097
139.359344299429	1.5151898013704e-06	15.1044838741352
139.418004668132	1.58149049625809e-06	15.0509698637007
139.472315787206	1.61063143649862e-06	14.9923938976803
139.523447471655	1.59239624933945e-06	14.9270717965185
139.590373408084	1.53964783550932e-06	14.8652058247473
139.690986634398	1.41710919277936e-06	14.8262984023635
139.742119597369	1.24264374114859e-06	14.7771842663384
139.793796256988	1.00623363185709e-06	14.7265204991437
139.875264531188	8.18588319400765e-07	14.7326246433232
139.930122211397	7.02997423548507e-07	14.7229880605796
139.995605062935	6.95990248889245e-07	14.7266831980901
140.045773190503	7.4130360729126e-07	14.707123661609
140.101241322093	8.07124529843325e-07	14.7080105504222
140.16979012564	8.74760469477578e-07	14.7530968668038
140.240483768034	9.4047965779162e-07	14.8416368491464
140.297009886243	9.97338865248298e-07	14.8883927330576
140.370378834438	1.07594734014188e-06	15.00553681943
140.439175338696	1.15432851079839e-06	15.1120940511057
140.491980065074	1.19344020372824e-06	15.1439541268202
140.549244182219	1.21425944663053e-06	15.2133199895206
140.612680692872	1.20683415656074e-06	15.2943060328126
140.691732315405	1.21191850443084e-06	15.428524548587
140.77792616462	1.28301998073696e-06	15.5261420703809
140.858369573961	1.53564913076132e-06	15.5738228929376
140.951217539751	1.52581032990631e-06	15.6170866327004
141.044619317056	1.36331662851471e-06	15.6317648702369
141.125588283512	1.18998144947182e-06	15.6201365596416
141.195964869762	9.84576664512758e-07	15.5921212505199
141.316416368624	7.57916595744842e-07	15.617677678245
141.396353561167	5.52508974661341e-07	15.6131928347957
141.454659587566	5.25069540818636e-07	15.6244890977267
141.535500082741	5.69908301282956e-07	15.6642556713042
141.644387069644	5.82056355935209e-07	15.7381373266698
141.714351013704	5.60894114945322e-07	15.8198858113414
141.79864930152	5.16692198552992e-07	15.9045222220425
141.884838603932	4.99882140649181e-07	15.9663597665274
141.976693850334	7.91971554485539e-07	16.0382528578533
142.079770681087	1.49355718090374e-06	16.1077692304772
142.15778598246	1.92956643233032e-06	16.1550426953531
142.226988593645	2.01415411683925e-06	16.1930449107054
142.3002797587	2.01036835494401e-06	16.2271065073606
142.354120946743	1.89854995759943e-06	16.2472990952894
142.431123631104	1.73659320020471e-06	16.2689577801293
142.500021402404	1.70713153558586e-06	16.2862669751625
142.573243581887	1.66917987263663e-06	16.2994813549954
142.643977657708	1.63944143805179e-06	16.308143146877
142.720488033593	1.61629132763948e-06	16.3127036490932
142.805641081798	1.60240150837105e-06	16.3134760940512
142.863565715289	1.60075847990352e-06	16.3095546075909
142.920615913356	1.61697315701926e-06	16.28280143232
143.013068237308	1.62606703619449e-06	16.2267108049008
143.104934407093	1.58489996411278e-06	16.166391325773
143.194417235844	1.56056388001815e-06	16.1256209262504
143.284567237168	1.12857855457304e-06	16.038193949296
143.355032453286	5.17707370602855e-07	15.8516027214896
143.409738562429	3.76404509070078e-07	15.7406318600909
143.469182869386	3.4259203485532e-07	15.5844720905809
143.577295589756	5.1141165446909e-07	15.4088364525192
143.64298559281	6.58512902980192e-07	15.1722588944293
143.701552401933	8.08457808662551e-07	14.8391745689408
143.785066549268	1.11799986986738e-06	14.515204103617
143.837688284821	1.22174343355946e-06	14.1670743741186
143.912572840483	1.56033044461631e-06	13.8070510226642
143.993104059981	1.99209512587842e-06	13.5048290272296
144.06101676578	2.28372376130074e-06	13.1794208008285
144.178368784862	2.80058399984488e-06	12.8601155308238
144.265175340539	2.74703515606422e-06	12.5109688841907
144.331775816987	3.19107474369682e-06	12.1843730543231
144.43298861908	5.86915427184876e-06	11.9101090521799
144.487984687673	7.27546891369934e-06	11.6234599528301
144.584313761373	7.67155671240452e-06	11.3488096056585
144.682301102985	7.01156643961402e-06	11.1410677726863
144.770153234253	6.34519135484759e-06	10.9463446915404
144.870738052625	5.92820903381689e-06	10.8007686159762
144.92956256076	5.51863572043012e-06	10.6507975827274
144.979917266517	5.03498009574029e-06	10.4951144487291
145.04170397905	4.83980899456296e-06	10.3776389358036
145.112358683112	4.82785005250709e-06	10.3224160798712
145.173394260944	4.48452897081439e-06	10.2813368115621
145.229338270228	4.20754074823454e-06	10.2962791496232
145.284922527196	3.91405287605034e-06	10.3420835283458
145.372429874283	3.86019704178788e-06	10.4452582785826
145.423193665455	4.03786416991636e-06	10.5522708443842
145.474535127665	4.46253090839033e-06	10.6988093186683
145.55199562694	5.24775220303076e-06	10.8716736244366
145.652528094322	6.6375204119676e-06	11.098722072939
145.705264059043	7.6776536807709e-06	11.3260514942638
145.766263966385	5.6583214730593e-06	11.5836206496583
145.843067300899	4.35853090007372e-06	11.8924629045933
145.913469275525	2.87762847172451e-06	12.1942029931139
145.982585428792	2.91125090153373e-06	12.5172472410196
146.052193611238	2.85327648397841e-06	12.846144865629
146.103159360295	1.99094033443081e-06	13.1337911933067
146.156374301653	1.59472502114104e-06	13.4323493509315
146.213892881294	1.2005694960854e-06	13.7401818224675
146.270006657539	8.23037541364456e-07	14.0385789043748
146.352552695311	7.46871855829863e-07	14.3856362891018
146.410368176151	4.75073015750503e-07	14.6636190201039
146.496657989292	3.75504796507855e-07	14.9923833213449
146.569037952573	2.53727971483883e-07	15.272042549799
146.65192426937	2.1223336303934e-07	15.5516225649204
146.714605952815	2.1395701517805e-07	15.7511088336367
146.800567865853	3.38657860640131e-07	15.9790482872336
146.874069556065	5.96363658730528e-07	16.1430120492789
146.930198825185	8.53734802476963e-07	16.2375141171201
147.033072099325	1.3095532830693e-06	16.3893417336756
147.105819292031	1.51658405925213e-06	16.45844595925
147.186140000352	1.61222496917671e-06	16.5128571773698
147.274575060619	1.6225933431105e-06	16.5510560004688
147.342846900024	1.62013325720063e-06	16.5646387299177
147.416064871978	1.62096706186357e-06	16.5716082040322
147.498181832569	1.62990136062399e-06	16.5738957497659
147.597325890633	1.65906152759052e-06	16.5711230008284
147.709782691021	1.72228137704567e-06	16.5625403819942
147.803167937164	1.79903563380362e-06	16.5500781754964
147.898970334869	1.93559744723827e-06	16.5376327342722
147.955294668388	1.97786793451136e-06	16.5159108108691
148.011671915281	2.03155809420756e-06	16.4892012660393
148.110053012336	2.2635769651098e-06	16.4701887785597
148.188075840459	2.28507745118385e-06	16.4450692638811
148.281491123193	1.99609077786057e-06	16.4187725762318
148.359566517309	1.28457897156422e-06	16.3791946342086
148.445514615115	7.50949001352648e-07	16.3359815502473
148.536458118972	5.89033941559556e-07	16.297450531197
148.609744298179	5.80326899633809e-07	16.2446856451716
148.663842005617	5.89168999523581e-07	16.1720745900041
148.759480962131	5.71793661018462e-07	16.1468687162235
148.830835515577	5.88712942666552e-07	16.1192307770912
148.907924600633	7.06391619141682e-07	16.0797749843548
148.969460308692	8.59824764093684e-07	16.0376065925793
149.025609578869	1.00182265258253e-06	16.0118702429898
149.097492996514	1.17307383768978e-06	15.998418194299
149.187942641496	1.36415533743594e-06	16.0008877427356
149.246580055771	1.49060443288525e-06	15.9590363144002
149.321283799901	1.64463498640862e-06	15.9290222980217
149.392360552994	1.57498379886149e-06	15.8722162546822
149.472020201345	1.29775619409274e-06	15.8045698047122
149.573718513964	1.27997427856432e-06	15.7273699653204
149.66269620582	1.29259343756668e-06	15.6426479632887
149.734894173357	1.24942066265843e-06	15.542439820118
149.795651373084	1.16475115129584e-06	15.414006286682
149.86535809784	1.08860591963147e-06	15.349253348681
149.959762900516	9.91071439922709e-07	15.2546839843193
150.023833854466	9.0985869799567e-07	15.1613263125961
150.098394132883	8.31019029222373e-07	15.0866516129956
150.202486447868	7.46872096324062e-07	15.0490320530441
150.271628484842	6.34659922451474e-07	15.0032990241796
150.361316342364	5.15081112388305e-07	14.9825363171452
150.438762123368	5.55887335024766e-07	15.0052498375544
150.497262899279	7.34693104558767e-07	15.0267426980483
150.580720967713	1.07944670468546e-06	15.0463943075462
150.660220351619	1.38024677569457e-06	15.0807803030299
150.729686350449	1.50320589975121e-06	15.1239307841546
150.807171767615	1.49013420863799e-06	15.1782917471525
150.89646548261	1.4395455905075e-06	15.2426675967311
150.948777502251	1.38878546952621e-06	15.2928816936644
151.001698149953	1.31722525171883e-06	15.3415798740847
151.092843236303	1.08172041121096e-06	15.3969854482542
151.165391394532	9.84002734593175e-07	15.4456868353055
151.237220170747	9.27065311581473e-07	15.4896819605511
151.321548246026	8.35398090425382e-07	15.5312531970211
151.375175227841	8.30313435187708e-07	15.5602045909933
151.46803042723	8.45995371755353e-07	15.5945006674851
151.519129653777	8.67337270689631e-07	15.6146838806475
151.578505917275	8.71906021841585e-07	15.6345504645096
151.647007550999	7.47131002268374e-07	15.6477782828233
151.719222486438	5.8248633325879e-07	15.6539542406664
151.784204473006	4.7241617119742e-07	15.6532256708214
151.844487817455	2.97703333805278e-07	15.6091737840463
151.912656812977	2.50621335373473e-07	15.5862326515603
151.990854900939	2.21745009031459e-07	15.4770851211183
152.08410363655	2.21321795115392e-07	15.311630346909
152.172607656195	2.00933851374407e-07	15.1172064528389
152.26654937314	1.61758661973101e-07	14.8573263877523
152.377643740893	1.6047131127017e-07	14.6686667278103
152.481453208622	2.56431857758387e-07	14.492526592137
152.534694032097	3.12848636134532e-07	14.2641333683335
152.611764115293	5.40162001588167e-07	14.0032104015258
152.750420014497	1.02010669782694e-06	13.758506238704
152.830279779992	1.037586470108e-06	13.5241069833518
152.898743823654	9.80843258447659e-07	13.2906721397339
152.988606430265	8.95330558200461e-07	13.0163145189391
153.057096142959	8.12545543184632e-07	12.801015933234
153.144246365791	7.16848326588433e-07	12.5930102253019
153.230222060631	6.07555420125563e-07	12.3642931911421
153.326942011472	5.45455490886381e-07	12.1477431581564
153.41059885555	5.04925963986291e-07	11.9885210701513
153.483494286697	4.45934665701236e-07	11.8391269147843
153.547215200867	3.86180104269226e-07	11.6983880838015
153.608333624365	3.39910412994272e-07	11.5864314486862
153.66478292217	3.08359386488962e-07	11.4973403506058
153.768673916846	3.14513622503684e-07	11.4872499728347
153.867870207139	3.80223820256752e-07	11.5323946398449
153.920088535986	4.35324076151122e-07	11.5558102968697
154.011427594783	4.955360644345e-07	11.6560985473868
154.084163540377	5.33653866142378e-07	11.7745592086111
154.16137461404	5.57108693804444e-07	11.9122871556185
154.245645032699	5.94546112105484e-07	12.0996315096175
154.312177338375	6.23943138779194e-07	12.2741523067952
154.405135148833	6.71232361130178e-07	12.5033523130785
154.481706281113	7.14992990829532e-07	12.7303624569613
154.543900023154	7.45994551725694e-07	12.9659056706739
154.606013062985	7.5408896035873e-07	13.1928186492218
154.67423222168	7.5006195151475e-07	13.4485192348079
154.762628553861	7.4229778682499e-07	13.7504164594048
154.818070609532	7.30897311127785e-07	13.9629169631354
154.879935434342	7.30844344712496e-07	14.2189690787128
154.951026047776	7.16570523491462e-07	14.4848412209777
155.013669507965	6.36609128711163e-07	14.7258068303156
155.066047215906	5.24184005852525e-07	14.9498305678304
155.160127961833	4.51689671703024e-07	15.2348188767384
155.25884388138	5.41854461111882e-07	15.5024232409358
155.370750415277	7.49381263938227e-07	15.750450076246
155.429463257082	9.04772963785996e-07	15.8951616955955
155.494074048212	9.52922058033565e-07	16.0484469038756
155.609705918461	8.7165620706248e-07	16.2464386177268
155.672279270596	8.15109773688674e-07	16.3581895851345
155.740676900953	7.66978516375902e-07	16.4625121642426
155.847655345447	6.77230674680593e-07	16.5788230404016
155.900857915777	6.20077352163329e-07	16.6147833293682
155.957749559267	5.85202374707446e-07	16.6446406270649
156.015126003988	6.14472716385597e-07	16.669388974623
156.115996944397	7.85580570398469e-07	16.7091791685954
156.198796265033	9.95376629101155e-07	16.7256012461368
156.302987238913	1.3456613576611e-06	16.7367406570899
156.369287463958	1.60766297246999e-06	16.7386879859399
156.440125081992	1.93042896743169e-06	16.7392523551302
156.522876424691	2.34986520453949e-06	16.7392502723525
156.599838049607	2.59040010934331e-06	16.7387888568418
156.657896299623	2.49064771258106e-06	16.7375404042791
156.711282522452	2.16122302193644e-06	16.7351667835604
156.81739010822	1.54078854395142e-06	16.7325818475153
156.868440150856	9.37239862480757e-07	16.7160757391246
156.920051722676	7.32779250181215e-07	16.7007376043933
157.034775041736	7.2022801063647e-07	16.6814560305756
157.094974508801	7.80888639338076e-07	16.6463789888819
157.160700010709	8.97061427988827e-07	16.5954950550154
157.238369705901	1.03386456268952e-06	16.5188741451518
157.322121197073	1.15022855494672e-06	16.4366246655374
157.391499440455	1.21642559171343e-06	16.3529213189455
157.471735249789	1.28186923160445e-06	16.2851523602329
157.53616017419	1.28500503415233e-06	16.1881953038745
157.606505975675	1.25886408758535e-06	16.062209188251
157.694725823557	1.21115961381466e-06	15.9830289369869
157.769152607265	1.19829586339712e-06	15.8709786210434
157.851510768547	1.42729083094016e-06	15.7353473103356
157.913543433566	1.65506408186056e-06	15.592296783203
157.964677776869	1.50483148841568e-06	15.3961696456716
158.067983718741	1.06022891267144e-06	15.2826848595905
158.151213341727	9.66831999054912e-07	15.1612159345033
158.202738810216	1.08390871174044e-06	14.9367416484953
158.306807706878	1.60481754994461e-06	14.7803961738918
158.376919002087	1.91493823230893e-06	14.5846392910957
158.472384386268	2.24081624195883e-06	14.398377575634
158.537000419852	2.43180320833321e-06	14.1595441239013
158.601666945535	2.60485953827538e-06	13.9895050991356
158.689199770859	2.78621929744996e-06	13.8427695827869
158.740494080193	2.84659308526173e-06	13.6016539015092
158.802953516278	2.87410181883009e-06	13.4118815889819
158.861432510696	2.84481295165282e-06	13.2370001407234
158.913802795042	2.78562246818936e-06	13.0616752485428
159.015940202453	2.74679966784229e-06	12.9921756780485
159.086298525335	2.74764876739506e-06	12.8736470906939
159.141198346747	2.79092056203972e-06	12.8308007458514
159.207461833512	2.8617767216902e-06	12.8002596793316
159.268661024532	2.9138910850061e-06	12.7758351298255
159.35260885636	2.85614354445094e-06	12.7825096362197
159.43737776122	2.63296733007116e-06	12.8181396624447
159.5058150739	2.39182643601323e-06	12.8689601195883
159.574240570821	2.24381483892174e-06	12.9289069632889
159.658626440106	2.21898425444321e-06	13.0046106836551
159.718185109984	2.2079011322328e-06	13.0795958466329
159.811860470897	2.12675064647899e-06	13.1821682549244
159.889485558845	1.96488479215782e-06	13.2867486295573
159.982469274403	1.66453995242726e-06	13.4007395219896
160.044496211798	1.29806141727166e-06	13.5032815418955
160.137269447972	1.20359089021539e-06	13.6237793603081
160.21031654466	1.08280889332287e-06	13.7360234220297
160.283156930213	9.06607175824806e-07	13.8485876354689
160.371564114219	8.49926921675378e-07	13.971313452975
160.457115878258	8.10935179495979e-07	14.088868598086
160.533951751434	7.85909822361005e-07	14.1899156295407
160.63804564095	8.1672344540907e-07	14.3033753144751
160.698771613581	8.23970545255916e-07	14.3482024489296
160.76690865498	8.11953713470698e-07	14.3795390459934
160.849594750306	8.03473439510795e-07	14.3857566687387
160.947807215629	8.3193611387664e-07	14.3719899183699
161.049832284514	8.60457885687117e-07	14.3336797015544
161.130165963279	8.45033141007222e-07	14.2774287822456
161.209921793021	8.30779747109911e-07	14.2099972672249
161.267723119104	8.52157705056763e-07	14.1382951326199
161.369551512347	9.34424764879715e-07	14.0100327256636
161.427967211116	9.545461252581e-07	13.8807697369428
161.497669381018	1.03141284890391e-06	13.7905959216921
161.570017371978	1.12820487452324e-06	13.667178905344
161.644481791249	1.26439782302041e-06	13.5550718564738
161.703801738661	1.37305351233685e-06	13.4423752118465
161.762623045825	1.50405468206966e-06	13.3287244012229
161.876183231663	1.84901198323583e-06	13.2262798574421
161.972165276309	2.02665162967786e-06	13.1177943003898
162.044146900484	2.10178741341722e-06	13.0170539087928
162.125934250204	2.13836998456562e-06	12.9331734800094
162.221440295412	2.13719158650351e-06	12.8694638793598
162.296240708426	2.24213079011281e-06	12.8113081947398
162.352410753661	2.44936717373988e-06	12.7457293962804
162.4489521523	2.84618579969979e-06	12.7498046013455
162.538932317332	2.93191864913908e-06	12.7767516162335
162.636963809189	2.81543650780351e-06	12.838044645956
162.729840554642	2.73102906544706e-06	12.9348325213297
162.82340081097	2.7396549162214e-06	13.0738117360698
162.905505684817	2.81930195990542e-06	13.2067670310677
162.955624283794	2.88195621237469e-06	13.2959110071879
163.018065381201	2.8777998933557e-06	13.4225172178515
163.087136058155	2.83185949314602e-06	13.6085450119995
163.169015007718	2.70738607079243e-06	13.8203469200327
163.256783054063	2.44961826391077e-06	14.0095312976088
163.322344779846	2.2756143991167e-06	14.2122867683109
163.392816051194	2.04772588137043e-06	14.4163626860987
163.467720423184	1.63300176975952e-06	14.5795216002494
163.550213393531	1.39864695312324e-06	14.8137384294751
163.623145866467	1.15716416466317e-06	15.0199483607315
163.700410633048	1.08537970987321e-06	15.2208872248892
163.791525423614	1.5311344338027e-06	15.3538087318862
163.882489354488	1.93085852547358e-06	15.499784456476
163.967704717848	1.44658922282523e-06	15.5995530783398
164.034450953127	1.23969660167159e-06	15.7250056974691
164.090586951337	1.1960023672196e-06	15.8203628765552
164.15295159525	1.24345200349446e-06	15.9123230554345
164.222654595577	1.26686182240276e-06	16.0201996103663
164.286756017941	1.26870468166833e-06	16.1311463699103
164.379636419115	1.27809478695698e-06	16.267668445732
164.439332210617	1.15500319758327e-06	16.3281747435863
164.497598184655	1.1081433407054e-06	16.4080412534633
164.590781376768	1.05389814372713e-06	16.5121647799107
164.675986479382	8.62491036665044e-07	16.5762307981467
164.782004535138	7.64771618652148e-07	16.6475828998496
164.833460092861	6.97363297816389e-07	16.6694899055894
164.891581843823	6.93628030405804e-07	16.6895930708536
164.945596964806	8.03766936244562e-07	16.7028402952263
165.043196746315	1.34161683957437e-06	16.7245540979977
165.124933478549	2.01134037205345e-06	16.7336777392433
165.204039899349	2.41542021996421e-06	16.73849698082
165.264771577422	2.32589623189695e-06	16.7400536730606
165.359991147143	1.98813884383288e-06	16.740792538919
165.44800529257	1.66530156086149e-06	16.7401002909953
165.5046692114	1.30492447024392e-06	16.7368478943235
165.580036871265	1.08384505781987e-06	16.7326677625265
165.636379750662	9.49111056526772e-07	16.7277694736065
165.691002068037	7.02506829654692e-07	16.6978352845566
165.751895210452	5.51596728620214e-07	16.6590941560186
165.853903593303	5.36920847311833e-07	16.6383261312916
165.938810858532	5.20764310780105e-07	16.549555886083
166.021340467607	5.78135277424796e-07	16.473721833601
166.079888338139	6.18148664002728e-07	16.334579879548
166.144024248982	6.9208864053611e-07	16.219954919087
166.228022782549	7.97245984621e-07	16.0926232217686
166.286316973515	8.27196104551758e-07	15.8953541145434
166.39379208169	8.3382867304792e-07	15.7721697373384
166.47879696094	7.1727220849721e-07	15.5968945276614
166.549698985478	5.91584187337239e-07	15.4113390754533
166.621004742994	4.88318466585111e-07	15.2311009798727
166.717619526703	3.96760324649055e-07	14.9622857266268
166.817467268951	4.91859679388929e-07	14.7233950840656
166.9042070751	6.12351823799466e-07	14.5060654540932
167.020331044681	6.70695909025273e-07	14.2835795388633
167.097008024187	6.72356774812091e-07	14.0383396426307
167.148676455192	6.72916304162165e-07	13.7321625824474
167.226854996867	6.77938513663334e-07	13.4510245997399
167.336677685647	6.92633128972998e-07	13.2204791558709
167.402982909834	6.85937507836198e-07	12.9635889778856
167.485464708336	6.66674646210364e-07	12.7123609998876
167.582489035206	6.46719948260121e-07	12.5151673726579
167.679329581776	6.17926344484073e-07	12.2937120350159
167.784298883279	6.07174126481192e-07	12.1075497992722
167.873511859241	6.06110086364514e-07	11.9286044468732
167.953620153343	6.10332655803666e-07	11.8063726882271
168.014308952431	5.8003228944233e-07	11.6728402207728
168.070963796294	5.28477113699718e-07	11.5881409843539
168.157911991269	4.46365323636109e-07	11.5544284961653
168.207946708171	3.7405761793644e-07	11.5214782720471
168.292834614694	3.7810498084803e-07	11.5539643338375
168.372553139282	4.41227817744012e-07	11.6310002418352
168.453657813909	5.25772852050677e-07	11.7303813601743
168.516245089344	6.05863177778372e-07	11.8796683954589
168.602227207994	6.91012558039679e-07	12.064977224737
168.667919744821	7.34427433722118e-07	12.2540622108634
168.729883313575	7.67225987194537e-07	12.4566541882756
168.804217058539	8.77105751965494e-07	12.691546636992
168.87469026142	1.0017901128943e-06	12.9359526362102
168.93364807296	1.09794733840479e-06	13.1672321080523
168.988399667491	1.18244385104423e-06	13.3899220449328
169.076990085261	1.09531740925762e-06	13.6715439901018
169.129919636776	1.0295805942962e-06	13.8741418566284
169.19898712564	8.45198668314229e-07	14.111370112273
169.261954212836	6.02566367441667e-07	14.3168697977482
169.361727389303	4.01539938709448e-07	14.5788769764777
169.445570971088	3.2378898781567e-07	14.7759811911966
169.542442070568	2.776194200264e-07	14.9575178790143
169.610454296112	2.29664462184829e-07	15.0423498289993
169.713892903112	2.91214548035776e-07	15.1456313035921
169.775334523036	3.93776179311969e-07	15.1715511960557
169.891807557888	7.8086886758284e-07	15.2121597516149
169.944626339365	7.47173104890192e-07	15.2094290097705
170.012479948649	7.9803653000834e-07	15.2049642928106
170.087244470542	8.4890363349323e-07	15.1989519307389
170.203894147923	8.69684817430033e-07	15.181555812096
170.303391935358	8.78994206612072e-07	15.1586443014606
170.393590885257	9.3561219828777e-07	15.1292472389963
170.50500293723	1.10491709589102e-06	15.0954663443057
170.598998162447	1.27722852492591e-06	15.0566732296333
170.703490838253	1.51397281529169e-06	15.0173410540679
170.780915450423	1.66854146765058e-06	14.9867520037038
170.851940037799	1.79131337896888e-06	14.9503118532896
170.912600565121	1.85456628702402e-06	14.9092917544565
170.976706665718	1.87625936440024e-06	14.8655229674053
171.088378785341	1.85494065659227e-06	14.8437353443909
171.159368843349	1.7624769790346e-06	14.8230688760699
171.234635563017	1.6593184035204e-06	14.8146270149334
171.325106453485	1.55344132018984e-06	14.8328094722434
171.377890912216	1.27696422668848e-06	14.8212724340711
171.444781710773	1.0032747427824e-06	14.8468763086465
171.49814354713	8.68765555499998e-07	14.8600708886796
171.591510330117	8.91035394310488e-07	14.9461244177883
171.662235671959	9.71481028060652e-07	15.0225660795185
171.724588736504	1.05722586444981e-06	15.0972301871643
171.782705966112	1.14378386994798e-06	15.1837622337897
171.850249471783	1.25448624846326e-06	15.315673241248
171.918906866463	1.37654284945673e-06	15.4493908442915
172.008356140852	1.52437616646182e-06	15.613288857748
172.078678233694	1.61876526566656e-06	15.7446165513086
172.131952766967	1.62075694259634e-06	15.7906991752082
172.203984818726	1.65130456275011e-06	15.9090685682675
172.301503605074	1.72793365588432e-06	16.0455189589521
172.375678730634	1.9272958216208e-06	16.075828428879
172.43242719873	2.01432548787687e-06	16.0603096135778
172.497751440603	1.79162273401839e-06	16.0117544204884
172.572824100144	1.67076535793386e-06	16.0708416752666
172.630225826955	1.54303952241467e-06	16.0757798553137
172.739632050121	1.43040379966896e-06	16.1311263460854
172.81121308408	1.25084532935432e-06	16.0572300545765
172.86812023833	1.09365540057116e-06	16.0019550044387
172.946448564662	9.26117106410126e-07	15.9870268872102
173.053606571298	7.98387577721884e-07	16.0270563470427
173.128232408985	6.46511948290916e-07	16.0093775351992
173.194041924389	6.22858703472525e-07	16.0096845483022
173.29102087338	6.5562743215167e-07	16.0667517844659
173.371876932914	8.32250535045265e-07	16.0976631872334
173.43924660789	1.19655606266271e-06	16.1353074149362
173.511620450139	1.77133982179175e-06	16.1740712716627
173.57308703709	2.31183772401079e-06	16.1997632845528
173.632029532449	2.60463198731581e-06	16.210359792616
173.685388237895	2.61425489705097e-06	16.2249518225649
173.766565566518	2.49110726662143e-06	16.2493218005771
173.832466052451	2.38370873973757e-06	16.2692990185809
173.888979755998	2.23610428480464e-06	16.2824643339989
173.961372090447	2.04500229937771e-06	16.2943618834642
174.039147115309	1.97224969034305e-06	16.3049626777035
174.091075451805	1.81143827434551e-06	16.3092649665671
174.177613083699	1.7222031055014e-06	16.3148478385048
174.240745800566	1.67039229788771e-06	16.3172178664982
174.294130851308	1.64299252558999e-06	16.3175815233397
174.37999555423	1.66083130689472e-06	16.3134529177945
174.440883774901	1.74572432392335e-06	16.2994943326553
174.503240873328	1.89839744443395e-06	16.2759722008565
174.569135962055	1.98686548351216e-06	16.2071340852822
174.667452923974	1.91425463077082e-06	16.1445989473333
174.737295518231	1.59491249034321e-06	16.0992388991577
174.791789064131	8.59475368490383e-07	15.9866172094739
174.890023138533	4.52224510333398e-07	15.778120151643
174.957702894324	4.49437307303445e-07	15.6156364448696
175.056804459881	6.79138579654153e-07	15.3836304174412
175.138604964079	9.43692766774803e-07	15.0908716489322
175.230930503903	1.31161949044855e-06	14.7712131170004
175.300416901722	1.51975221036251e-06	14.4212385283775
175.375147180682	1.84951207882618e-06	14.075757832715
175.45050805995	2.23043636649017e-06	13.7353527566271
175.504267637544	2.39919985243885e-06	13.425530769815
175.603216586585	2.74408001375087e-06	13.1289850409572
175.682174585611	2.6951922277031e-06	12.7886675926134
175.750603460495	3.16987632491418e-06	12.5132291816108
175.802388000112	4.08914532156595e-06	12.1887291344824
175.861903173462	5.85897302618486e-06	11.8839951816381
175.922740140513	7.77366554921034e-06	11.5955106534856
176.018140992512	7.11566161689454e-06	11.3666302573543
176.114292660846	5.90989700597178e-06	11.1465782907928
176.210144668611	5.01845267728016e-06	10.9779959939575
176.286285295874	4.37761654474542e-06	10.8331761090165
176.347645396339	3.91163928119245e-06	10.6934924152158
176.409716237425	3.76332581896646e-06	10.5914279946949
176.475585318183	3.82396651688237e-06	10.540901730978
176.534389321716	3.80430595050582e-06	10.520600972252
176.590724963477	3.50141184006725e-06	10.4982248706144
176.690612707461	3.69735467771834e-06	10.5846540587537
176.75127050509	3.75034100044864e-06	10.6565043476753
176.814208156774	4.0042574224363e-06	10.7706110705115
176.885533942857	4.52314882324946e-06	10.9003296612525
176.969128735307	5.69685595487004e-06	11.0860700358999
177.033848800345	6.83457250177079e-06	11.2791557967955
177.128687716852	7.96617652206039e-06	11.5436323352654
177.180284022437	5.9830882273126e-06	11.7662365216498
177.232027857412	4.40459270930038e-06	12.0247062325271
177.304370292868	2.79614719332275e-06	12.3167837264663
177.37898757593	2.83119833292448e-06	12.6382731682872
177.466998677477	2.84365140223394e-06	12.9794054957081
177.538063132182	2.65251990007724e-06	13.3068326485656
177.58923241818	1.88247727290464e-06	13.5880296546307
177.65067821716	1.33562160377513e-06	13.8964531521242
177.711122129262	9.87089952936272e-07	14.1976824221251
177.788308628554	6.34906362701927e-07	14.5243081122099
177.868756206433	4.44411587397449e-07	14.8447710527014
177.95729962779	2.84330486774854e-07	15.1600536476168
178.04940253772	2.04794965560982e-07	15.4582343176248
178.134250392816	2.12503757619598e-07	15.7134346524684
178.209992745904	3.33725070800873e-07	15.9160958428924
178.260339483547	4.76204178013758e-07	16.0227455149899
178.375392865783	8.96915321253724e-07	16.230295746946
178.479395838507	1.33799223250572e-06	16.3682835045101
178.543496614719	1.47336740236457e-06	16.4177373328647
178.612049986873	1.56854412097115e-06	16.4552419076102
178.72238168973	1.62042115163594e-06	16.5005548209258
178.798230440907	1.61940185707371e-06	16.5101402343504
178.881152734773	1.61600350549209e-06	16.5130116831396
179.000319637424	1.61991160742766e-06	16.505797378763
179.103788688967	1.64885932607975e-06	16.4911165364204
179.183532444418	1.68266722055086e-06	16.4728941042843
179.239699009732	1.69254734259753e-06	16.4511232602645
179.323072163532	1.78025859609325e-06	16.4221141313665
179.397570032498	1.82597602745868e-06	16.3864146742021
179.502267695841	1.84025079328795e-06	16.3396934666895
179.597123056345	1.58719818161385e-06	16.2933311782708
179.685405091747	1.15757199358142e-06	16.2564146260763
179.736647716841	6.74926714932896e-07	16.1909367210921
179.822179077023	4.98513895455096e-07	16.1193718512072
179.918513144472	5.33658854066299e-07	16.0635412026632
179.994915068249	5.74055713379999e-07	16.02084669435
180.081220265972	5.85838447710627e-07	15.9841049390977
180.148902547895	5.60930257424238e-07	15.9313669066829
180.224363763504	5.53767801525733e-07	15.9156041350201
180.299772821778	6.30744338994543e-07	15.8708467284403
180.385848783035	8.27380889040482e-07	15.8760706518037
180.444572321308	9.67644245708052e-07	15.8602923366368
180.50052386974	1.09222575620064e-06	15.813301369354
180.551421675989	1.19990764359952e-06	15.7264402590493
180.601865610123	1.30411756164739e-06	15.6541361776112
180.700167116485	1.5019894665446e-06	15.6939301046773
180.775519024297	1.54513615955324e-06	15.6412778302674
180.860950333191	1.30454601434101e-06	15.6016797368799
180.922741730133	1.22401092161179e-06	15.520214650808
180.99917210738	1.24007612040003e-06	15.4418202712076
181.078757393072	1.25667711016248e-06	15.3775830911553
181.15453752517	1.23211039730416e-06	15.30519373759
181.228703081265	1.17489051549476e-06	15.2423570740497
181.289818431047	1.06963255529495e-06	15.0968556546864
181.375466436964	9.86539411404069e-07	15.0139507481307
181.439733873173	9.16542502572102e-07	14.9434457646414
181.536711631887	8.36969310051868e-07	14.8729715905981
181.602185858459	7.53053065264267e-07	14.7913959639445
181.666111515896	6.82760050570642e-07	14.775821836227
181.75078071651	5.72113684605073e-07	14.7377830820893
181.834686510742	5.62044816014648e-07	14.7476416111718
181.921757174466	7.5497769884935e-07	14.7831102941486
181.973789172773	1.00564215202858e-06	14.7754673018015
182.05514900016	1.28740341374288e-06	14.8221501612739
182.105266836134	1.45329683928777e-06	14.8548695719548
182.1912148831	1.58714134052213e-06	14.911528587704
182.2724414461	1.59113211231175e-06	14.9582143737118
182.336399694198	1.53390329773586e-06	15.0113430060374
182.39262892408	1.48174866701774e-06	15.063922358424
182.456979075092	1.2744118507094e-06	15.1138992260945
182.509572479686	1.16650607117563e-06	15.1604913288415
182.574946436919	9.69528492065824e-07	15.2098492315986
182.645979196489	8.61814651974515e-07	15.2582303854775
182.732815266214	7.91048095263985e-07	15.3052711588444
182.826230133565	8.10458393658213e-07	15.3472472520698
182.886365197202	8.4079932717943e-07	15.3764393626298
182.949377652003	8.52750085005264e-07	15.4028757672552
183.001884588	8.42639294023681e-07	15.4225445433129
183.053416051441	7.16637484716972e-07	15.4342649795581
183.150720434782	5.6788006962677e-07	15.4488282358372
183.239886941307	4.30190168352848e-07	15.4525796076305
183.293962637188	3.52096785610429e-07	15.4470526022277
183.355000974567	2.75743286943068e-07	15.4279267051745
183.431628257993	2.29868156000482e-07	15.3943741413618
183.517360235065	2.11932983075954e-07	15.2778294770683
183.602070703137	2.10293520806607e-07	15.1082379121136
183.695041174789	1.90106716608146e-07	14.8923702416648
183.795426919811	1.88018703707751e-07	14.6842458504301
183.852563175509	1.98844588907201e-07	14.4929276400524
183.921775641864	2.84506342934339e-07	14.2824203471177
183.980442852905	3.89641675370042e-07	14.0488250440986
184.119099847994	9.12534428581367e-07	13.8251545834085
184.229817230475	1.0826749000384e-06	13.6034118155256
184.292331536649	9.9852761206286e-07	13.3199987474793
184.370196354313	9.41125774215388e-07	13.0874088243353
184.446784480856	8.45729505294614e-07	12.8578202128694
184.561941699774	7.31223525139661e-07	12.6306294165607
184.662082996126	6.29861400282586e-07	12.4109955611748
184.754203533081	5.73247591724723e-07	12.2270596578546
184.858840698462	5.19437800065644e-07	12.059428984918
184.950358421137	4.75380646034859e-07	11.9516330629664
185.03000556462	4.25110334604644e-07	11.8687255825388
185.100129566608	3.73830479246193e-07	11.7928729871022
185.162111127895	3.4747500031478e-07	11.7387378182584
185.216821399254	3.62632680687946e-07	11.6982915891741
185.303235455061	4.30751941244133e-07	11.7371414325668
185.35337545612	4.79118613019752e-07	11.7728199989294
185.404119532117	5.07111406649207e-07	11.8255956637271
185.455446475689	5.21520993243272e-07	11.9047345555931
185.541240696498	5.44809166895708e-07	12.0512451699284
185.594951988937	5.62160994083575e-07	12.1769935172594
185.656411465054	5.84310810205694e-07	12.3353943817225
185.709845610219	6.09597516294132e-07	12.4939787028497
185.795184682193	6.53551629694327e-07	12.7214786391749
185.861170639445	6.94591452607543e-07	12.9505657873673
185.931654206701	7.29490586828149e-07	13.224774701623
185.994867193379	7.45919119493629e-07	13.446464056954
186.07193676381	7.64934120480229e-07	13.7063966146257
186.140788161891	7.71865861984906e-07	13.9958703014712
186.207242472451	7.58551608094351e-07	14.2807704913265
186.272340849602	6.15016675464398e-07	14.5343582107875
186.363233567535	4.43237007536877e-07	14.8446265915299
186.426851456584	3.72825363847267e-07	15.1055723351363
186.478688748787	3.90738096803745e-07	15.3093469536076
186.572994709178	4.0591668143288e-07	15.5877933177226
186.671588856588	5.34861306555258e-07	15.8629016621332
186.73352158542	6.9332361201744e-07	16.0716951255161
186.802663361108	8.02443396577666e-07	16.2702782664909
186.881804850446	8.02647977695175e-07	16.4710187427841
186.94846657805	6.48119318714122e-07	16.6207205895094
187.005669633402	4.90279281763982e-07	16.7363248679417
187.092346212272	3.70757872391848e-07	16.8894605977703
187.156581995326	3.43879577132852e-07	16.9903263051262
187.231927424525	3.29215424673259e-07	17.0859400297586
187.33306743342	4.10076569400576e-07	17.1855022163549
187.416274622699	5.50081440133214e-07	17.2449467970096
187.498716963405	7.28804765166648e-07	17.2857949680001
187.582796757268	9.38223839089367e-07	17.3129724974946
187.632985445869	1.04043788695909e-06	17.3209888264987
187.743126285432	1.35675967377925e-06	17.3325522449051
187.809197342608	1.44078923781297e-06	17.332018610027
187.884195569466	1.52571136190802e-06	17.3281528555836
187.972273697304	1.48272767908997e-06	17.3211739084286
188.052336798693	1.23369231152454e-06	17.3128797939287
188.130259852035	9.02441617461237e-07	17.3028864385953
188.186491812091	5.2489855813912e-07	17.2685816037735
188.27139856843	4.71768242751014e-07	17.2319449272592
188.329729454918	5.16864540071486e-07	17.1732573977861
188.403610006493	6.34190222631568e-07	17.1234791217282
188.487382476168	7.73747283477991e-07	17.0518603218873
188.54590332709	8.48193317922195e-07	16.957967658997
188.616420992914	9.31128000419163e-07	16.8589531980167
188.708006995971	1.04505055137976e-06	16.7596723091807
188.79935886478	1.15804547480338e-06	16.6746342642008
188.883160189139	1.2291629640402e-06	16.5509934047294
188.965734829126	1.26720979829179e-06	16.4491477246808
189.033944970568	1.22782465821371e-06	16.2926835621766
189.100493716603	1.16467950543732e-06	16.1607657950286
189.178808825369	1.1286311045904e-06	16.0415001559359
189.251670686138	1.19785340896904e-06	15.8816073137889
189.333851949031	1.16554332658473e-06	15.72633825737
189.38974732344	7.72814056899384e-07	15.5158169811217
189.497814008989	6.71076218784123e-07	15.4327626974907
189.603217586842	1.02234566254295e-06	15.2827870555307
189.709414122416	1.58633801313528e-06	15.1834905111548
189.759757897634	1.8151340807914e-06	14.9340407561748
189.810736814997	2.02647781611413e-06	14.6866409005121
189.9043196229	2.34599533293408e-06	14.5193511880373
189.985092197862	2.5795058430748e-06	14.3596762293613
190.045774568114	2.73307626916462e-06	14.1651135653985
190.104433333325	2.85279634402651e-06	14.005997238148
190.155598425057	2.91878310635583e-06	13.8187205878425
190.217970849447	2.94316451611589e-06	13.6513687811075
190.274961356746	2.89728607636099e-06	13.4802702392348
190.327794798077	2.82720126460671e-06	13.326508624224
190.428926523188	2.80079682496842e-06	13.2725373304072
190.513733001989	2.83454288675313e-06	13.2267588229135
190.570632744131	2.8979911823478e-06	13.2031402270541
190.626031020492	2.95850327243512e-06	13.1972452319601
190.685103581605	2.88719438373967e-06	13.166377836544
190.743539164244	2.55359315656779e-06	13.1719199441885
190.805317357788	2.37398702812707e-06	13.2296229589561
190.870411273634	2.29879953505108e-06	13.2952343314624
190.954466885202	2.29918147362548e-06	13.3718275338645
191.029203456249	2.27705234869352e-06	13.4543682281027
191.087498072888	2.18153100149108e-06	13.5390310583286
191.157443077281	1.98400423106553e-06	13.6362144767827
191.237340000614	1.62618558402372e-06	13.7410159705395
191.291476946938	1.46930884929464e-06	13.8340858653871
191.361891454871	1.26914247212471e-06	13.9397563530563
191.432891932909	1.1699561140173e-06	14.0475036117498
191.515115581464	9.25530645400117e-07	14.1624424877124
191.580483832424	8.23116588111492e-07	14.2684765464557
191.649795749125	8.01894586055288e-07	14.3783071996788
191.734044434824	7.81577684841364e-07	14.4978729286329
191.784272848637	7.7115931813641e-07	14.5776376495578
191.848045593801	7.66878231437197e-07	14.6594768498393
191.913735873878	7.2416908456601e-07	14.7245880669674
191.988596130698	6.73081593383252e-07	14.7763842168742
192.087784664342	6.40011962387481e-07	14.804564088439
192.138734867666	6.36065110912481e-07	14.7509503582726
192.197151576364	6.58211135188938e-07	14.6944980898437
192.251527576888	6.86917160801111e-07	14.6261775917437
192.350321941931	7.47029857407684e-07	14.5831163853084
192.455008916226	7.84924153508369e-07	14.5252670259758
192.537180960833	7.8286500607908e-07	14.4121144515424
192.606220054012	7.78898691335722e-07	14.3276710236612
192.719254053776	7.98588203187415e-07	14.2410305678218
192.798392086894	8.47766984452069e-07	14.1514880661659
192.862576402943	9.08517208836407e-07	14.0371809504709
192.930858436409	1.01257901075987e-06	13.9445747988498
193.00747813618	1.1619334966168e-06	13.8469671211566
193.077919679129	1.30930373927379e-06	13.7572233725184
193.162299171097	1.52853848890436e-06	13.6520893134862
193.22666971696	1.66802435496289e-06	13.5553506869081
193.295992152399	1.83201021608572e-06	13.4579334367625
193.38393855412	2.03624723237683e-06	13.3677272269131
193.481205209444	2.16838982345509e-06	13.2795023114047
193.578664167591	2.18299058996242e-06	13.2079433649953
193.667687957195	2.19690174077967e-06	13.1526582407593
193.74242974431	2.40947221398352e-06	13.108733827921
193.811614503005	2.70258932822571e-06	13.067437953132
193.868896594342	2.72007328780683e-06	13.0413545641789
193.92690342621	2.60413255512653e-06	13.0437753228899
193.993228243415	2.47155662360891e-06	13.052551636585
194.068668230765	2.47242113351192e-06	13.0942243829773
194.13312224322	2.57169114560011e-06	13.1662237785154
194.19442177817	2.68131760159535e-06	13.2486774038071
194.260183577714	2.7156531974025e-06	13.3531420140613
194.350083390353	2.64418267818318e-06	13.5242243330761
194.436090825006	2.51832697469696e-06	13.7256319800339
194.521037718365	2.28574724736872e-06	13.9119129568705
194.589968794943	2.06910880392318e-06	14.1114230150741
194.660532607585	1.75602217831734e-06	14.3065506457356
194.7141959591	1.26487505705809e-06	14.4381357647685
194.768203832176	8.33417470885076e-07	14.5903178661276
194.855080970031	5.11908673260719e-07	14.7966657290253
194.921380085738	3.59771696338814e-07	14.966327540765
194.983765958984	4.39865230796197e-07	15.1736103750016
195.056944329142	6.36075571087355e-07	15.3084981963525
195.107425386236	7.06492358184542e-07	15.4524632364856
195.163903979312	7.8423137161432e-07	15.5973213279433
195.238136096203	9.07624355616693e-07	15.7571716799654
195.330514993691	9.74183892973355e-07	15.9397271594675
195.418219011095	9.51806101926287e-07	16.1133414434419
195.477723878651	9.15449364699845e-07	16.2582366660845
195.536919321632	8.0002379241458e-07	16.3814381726023
195.652665045949	7.84408769812003e-07	16.5654312966473
195.725640850468	7.35500126280408e-07	16.6937618393058
195.832629053651	6.80479442759095e-07	16.835842615532
195.905430711971	6.42710393825798e-07	16.941336361614
195.975495895829	5.64798892350987e-07	17.0291341855322
196.05692515478	4.50176196796056e-07	17.1125574796679
196.131612262337	3.48676897157542e-07	17.1782991001794
196.225148675692	3.35464380263012e-07	17.242271278322
196.295600939513	4.73374923655863e-07	17.2807727938641
196.385291340933	8.27331638149943e-07	17.3154887938197
196.474484433095	1.19332160973577e-06	17.3368450490242
196.570035561554	1.32323698416626e-06	17.3478251735092
196.64105390395	1.23302752490945e-06	17.3492829333681
196.736455205636	1.04591679069271e-06	17.342955456827
196.816866855988	9.3003669131271e-07	17.3347894627319
196.917927478344	6.72370485052271e-07	17.299560061659
196.995007489613	4.70589811671652e-07	17.2400766546089
197.10004315195	3.40485802357203e-07	17.1509193665971
197.151086462321	3.09870954279149e-07	17.1029988136504
197.248393712824	3.42249306772388e-07	17.0498221181324
197.303469133606	3.61684117455357e-07	16.9069822459469
197.365961626598	4.35050002192527e-07	16.7555679115913
197.452741869212	5.69677368702831e-07	16.6274897306839
197.527467707414	6.74563723989656e-07	16.4865703070534
197.602079247983	7.39298605941859e-07	16.3524443859571
197.69466914372	7.27221609493175e-07	16.1793971861319
197.754491628347	6.20515775546807e-07	15.9942862205763
197.831894384623	4.96584225091894e-07	15.8143728007592
197.9039957553	3.89831835004725e-07	15.5311638883798
197.962964695772	3.56775172774984e-07	15.2414096040488
198.071112850818	3.5460793184585e-07	15.0142095876483
198.142373085932	3.55192890221279e-07	14.7656261921374
198.263777134143	5.62378994721084e-07	14.5341570349955
198.356103702571	6.72265000492939e-07	14.2858576851183
198.408539504554	6.91130488704541e-07	14.0016220136358
198.482683836178	6.99837899249744e-07	13.7280066554472
198.535820154667	6.86546933950238e-07	13.4160977194115
198.588840280637	6.64824141934697e-07	13.1202040363379
198.694002530286	6.38185176359504e-07	12.9050212363318
198.799655071118	6.06898564195193e-07	12.6833402502639
198.854521035641	5.68929121634736e-07	12.4263406045752
198.939947834258	5.41693052847608e-07	12.2521764108875
198.994699083989	5.06378745528742e-07	12.0434203858058
199.045346105407	4.72661880505357e-07	11.851391091823
199.102399317464	4.4523916778731e-07	11.6793552071335
199.189345351212	4.33639672387316e-07	11.5744192878314
199.269719161361	4.16304342613247e-07	11.4883942042159
199.358501892579	3.76387984280332e-07	11.4205823787765
199.418215002762	3.33191760611598e-07	11.4151868389306
199.484999076347	2.81210311815454e-07	11.4184027669508
199.545076101083	2.61149190018898e-07	11.444129999625
199.637576311291	2.87555179375573e-07	11.5068666025679
199.706634392425	3.38452785119182e-07	11.5775962188817
199.772484951545	3.89204025929052e-07	11.7098146089622
199.850053667453	4.43990311249025e-07	11.8643495594285
199.905621359498	4.91921288688877e-07	12.0214545124053
199.964625315329	5.20631518635665e-07	12.188746101165
200.027464106237	5.90442175240222e-07	12.3813277224417
200.111586175632	6.91428152308471e-07	12.6100761163379
200.199817231955	8.19824345870817e-07	12.8560911962492
200.268943662909	8.66023912512234e-07	13.0955957784687
200.339121923698	8.34958551190185e-07	13.3440834559327
200.428010476899	7.69555946954897e-07	13.6199216720661
200.488922389153	6.13348365702358e-07	13.8507028560884
200.561605595089	4.0312058469327e-07	14.1016757597357
200.635553151439	2.85706104643428e-07	14.3445115171912
200.70037307386	2.00437777426184e-07	14.5475417651966
200.755595790178	1.91290558250523e-07	14.7014991369832
200.867672225571	2.13097914511039e-07	14.9526670034688
200.971109428087	2.14015227453792e-07	15.1397324401223
201.042634319197	2.1981290077213e-07	15.2223465541458
201.160238308999	3.13493095716818e-07	15.3267156007131
201.227270246206	4.10322085971661e-07	15.3427660903157
201.327060981168	6.2643645591972e-07	15.3590937366104
201.390940303746	7.12555660603178e-07	15.3512453090147
201.455142474572	7.97171262699797e-07	15.3404550623601
201.558808194692	8.83393446841389e-07	15.3264795452041
201.621139696102	8.81765256588278e-07	15.3045634336999
201.711147469429	8.70958705616487e-07	15.2763221198335
201.776426551975	8.80555980253135e-07	15.2470599216837
201.860679145446	9.6221102998429e-07	15.2155416523762
201.979860563176	1.17504514539755e-06	15.1802005388966
202.061845215736	1.3062313264366e-06	15.134664812575
202.181399778692	1.57530996618058e-06	15.0901798815901
202.235605759203	1.6241558608665e-06	15.0355417702238
202.295611060861	1.68594973446377e-06	14.983722131734
202.351124244163	1.71352655041754e-06	14.9287448626859
202.449660714761	1.75802914328331e-06	14.9029117120024
202.499934444294	1.68477546404624e-06	14.8615142764033
202.591471049917	1.54610056998317e-06	14.8374349270294
202.681096479889	1.41148100376918e-06	14.837481633948
202.734493450213	1.20172580219283e-06	14.8197234173213
202.791121655831	9.57669683379932e-07	14.8097473184149
202.84358239683	8.49513202531167e-07	14.8215920208232
202.928039387317	8.38356446155823e-07	14.8935087097887
202.999460432869	8.83305945840154e-07	14.9585568602628
203.07013179882	9.58333193610963e-07	15.0314131486944
203.141315151527	1.04420892350624e-06	15.1219247106833
203.215411484525	1.14803109584186e-06	15.2536289575627
203.286772259053	1.25979104535976e-06	15.3914988126965
203.371064292856	1.37636435991168e-06	15.5166988902464
203.432553798879	1.448760063919e-06	15.6145380086761
203.510245392459	1.47791370071724e-06	15.7086402470148
203.5942290476	1.50576223918456e-06	15.8244282649699
203.671580556064	1.55465657920571e-06	15.9150791753208
203.764138749688	1.77775839529439e-06	15.9819113485227
203.856480193921	1.88967044751768e-06	16.0323493766354
203.941741573308	1.68505680476138e-06	16.0191572310508
204.009698566876	1.52869446805098e-06	16.0141360288093
204.062420057747	1.35245329219839e-06	15.9389023568279
204.160353627197	1.18023282591406e-06	15.9139841550086
204.213545288305	9.87616329904121e-07	15.8427855532594
204.270273870879	8.18221982967708e-07	15.8331498881854
204.351970973598	6.4023934654296e-07	15.8312494358955
204.407989367611	6.01853056176319e-07	15.83752856178
204.464414370044	6.23851734035694e-07	15.8463183000819
204.53306373786	6.128198908639e-07	15.9005535396202
204.616552847448	5.45587698705262e-07	15.9599785490994
204.714378809522	5.64258759414671e-07	16.0525863506433
204.800447929784	7.86332690808029e-07	16.1135877855223
204.903552564475	1.45720321015392e-06	16.1872079364374
204.982823204325	2.0339831858699e-06	16.2390229235545
205.052921759182	2.14806014447308e-06	16.2752781160253
205.122710223782	2.09802084697475e-06	16.3088235268121
205.175400633874	1.98254900643274e-06	16.3311869472303
205.22561000074	1.81733883354106e-06	16.3492208083345
205.301898772983	1.79038145545815e-06	16.3725308252733
205.367568248544	1.72959758737176e-06	16.3881416912922
205.443903023431	1.69156036564297e-06	16.4007868999581
205.514806533542	1.67358579190318e-06	16.4086478523707
205.617188977415	1.62732929166284e-06	16.4119873682788
205.67261645383	1.61578528947542e-06	16.4100644201764
205.732943762442	1.62715456813464e-06	16.3884000418403
205.842873295024	1.67749151900335e-06	16.3557114335939
205.937603495645	1.84369698680606e-06	16.3355495484758
206.04317553787	1.95030025067663e-06	16.2836743319392
206.142941767108	1.84572181862227e-06	16.2427083000171
206.215466324848	1.38085406324305e-06	16.1894232406857
206.275491896583	6.26156181268736e-07	16.0120600305454
206.385685612299	5.15055258271695e-07	15.7856313648345
206.465644891443	6.60769720008711e-07	15.6398042737389
206.525799666752	8.27030466476474e-07	15.3828607110005
206.604371858571	1.17414475827521e-06	15.184255989063
206.716974348061	1.82912818234035e-06	14.9849881391855
206.79178917086	2.14254478245127e-06	14.7430887343549
206.862283019477	2.41223586831988e-06	14.4141747195961
206.916087126443	2.52751064784992e-06	14.0816294267603
207.014823953211	2.85634847110674e-06	13.7351313257427
207.066707659664	2.8023177029125e-06	13.428853505126
207.125203566468	2.84489750127752e-06	13.1080814762009
207.210052385146	4.19517495426327e-06	12.8101645612979
207.282488160054	6.26693152732331e-06	12.4784001399915
207.338480708717	7.96932247237119e-06	12.1754843258448
207.426708085957	8.98440802028024e-06	11.908983578259
207.511519282664	8.3304471674661e-06	11.6511759675847
207.596518224823	7.76335647468767e-06	11.4480803999201
207.696823552176	7.24195379403815e-06	11.2768552603177
207.752723349954	6.64429710274787e-06	11.0956386934119
207.81226074907	6.09192222156671e-06	10.9296942355747
207.873552615155	5.84923575617419e-06	10.7984209823657
207.94962527887	5.99062482917327e-06	10.7331442925748
208.009705298714	5.70598544088252e-06	10.6890921699052
208.065011982034	5.06780027474316e-06	10.6627058019223
208.120395056664	4.70001141681965e-06	10.6958456179757
208.22102297925	4.64376131983789e-06	10.7919318771195
208.304346465346	5.04506848336262e-06	10.9177886733488
208.379572627311	5.78430703679747e-06	11.0817008694613
208.439860482023	6.57946900791225e-06	11.2685582825578
208.498725279642	7.32094852186716e-06	11.441435374577
208.554995052416	8.06923142002688e-06	11.6447486128717
208.640064150412	8.89712027518162e-06	11.926404792711
208.711291922785	4.98323817624933e-06	12.1967822671084
208.773489053311	3.5300261755758e-06	12.4924469488755
208.849793303265	2.83279922613024e-06	12.811232376723
208.937464445186	2.89670077811362e-06	13.1569928719285
208.993043004553	2.82955653560404e-06	13.4546471547241
209.050415058274	2.18145054498017e-06	13.7527281568867
209.103541508908	1.92264995334212e-06	14.0371434262658
209.186830758812	1.40455347084784e-06	14.3780857246326
209.243506994258	1.1805845026386e-06	14.6510101196526
209.328420906435	9.02710173179672e-07	14.9734428362052
209.410377631707	5.27797072078915e-07	15.2678610179565
209.512939083924	3.64777394717076e-07	15.5697683216898
209.598271043539	2.94322859936477e-07	15.8056597158468
209.683853804248	4.79540586740757e-07	16.0079444147727
209.744776806256	7.69401119400233e-07	16.1205579793091
209.859270176943	1.53977720326531e-06	16.2936956748927
209.919166803074	1.65144214209547e-06	16.3469976686562
209.976011107463	1.7080742633686e-06	16.3834970620893
210.037886566751	1.64469515038199e-06	16.413560926495
210.135737805911	1.62672247873192e-06	16.4517073859631
210.19411701417	1.61683450300101e-06	16.4599596255847
210.27187201223	1.61792701899923e-06	16.4666915485234
210.36140819403	1.63558518259251e-06	16.4684780296368
210.464182552748	1.67643701928837e-06	16.4630977741242
210.570201730519	1.74826026550161e-06	16.4534525373513
210.656473457269	1.82539367496137e-06	16.4401694345031
210.747099340783	1.95211734868515e-06	16.423140135673
210.799824564369	1.98212335866281e-06	16.3980614850955
210.900161846061	2.19025409725656e-06	16.3723395649939
210.974956619858	2.19775969009695e-06	16.3338092802768
211.0495671353	2.01420861033192e-06	16.2987618571245
211.135877991767	1.4056834819087e-06	16.2544940892117
211.206279813666	8.04173208538222e-07	16.1973178870128
211.29355477639	5.71101691334715e-07	16.146341604559
211.390393208639	5.57821553429633e-07	16.092847821009
211.442216673087	5.77282145427768e-07	16.0086648932199
211.528566705477	5.73477800389755e-07	15.9573220060125
211.594718329579	5.50016836709494e-07	15.909035778081
211.692209983596	6.16041845222965e-07	15.927595036903
211.766319806735	7.67936262522719e-07	15.8930884502377
211.855303633996	9.85215454870088e-07	15.9375581763504
211.92635538838	1.14475835894103e-06	15.9582795875474
212.019940715942	1.33431005878566e-06	15.9984322570733
212.076916207409	1.45521470059278e-06	15.9902533862933
212.138402705242	1.59049145005177e-06	15.9901046085638
212.216663781642	1.77539578344238e-06	16.000704853435
212.29376702558	1.85096193099375e-06	15.9732740045723
212.393269501562	1.57892021126646e-06	15.9373815439643
212.476299914824	1.48626155789371e-06	15.861507659276
212.560993716362	1.44826255962143e-06	15.7425190376932
212.618844285579	1.38089229284637e-06	15.5970053103303
212.726410399048	1.30845407125214e-06	15.5087841886655
212.788945139239	1.20352307747589e-06	15.3783160259198
212.857511855506	1.11975908209475e-06	15.304104946172
212.970348925073	1.0457457266813e-06	15.2645176907569
213.047676199434	9.445129338705e-07	15.1494667862083
213.117801069634	8.60535135319332e-07	15.0652460382352
213.195119178324	7.78235083793175e-07	14.9843405394313
213.280679756103	7.48516293855039e-07	14.9351107326638
213.343428014126	8.29488245958088e-07	14.8656082428222
213.433781067372	1.14722531990188e-06	14.8808784987014
213.509361642525	1.42882115706889e-06	14.8923642140039
213.56923953002	1.56581360882502e-06	14.8764983417483
213.62571656769	1.66069275556015e-06	14.8874345348267
213.696833468274	1.67059891873264e-06	14.9181447408417
213.750944991859	1.56203567075513e-06	14.9532744051118
213.833515225477	1.47192703314246e-06	15.0109013328537
213.907536033488	1.40700996377453e-06	15.0652765393833
213.980393407489	1.15194600474077e-06	15.1123162787035
214.053709146132	9.88799429852192e-07	15.1590132805269
214.144555753731	9.2463974232325e-07	15.2047922663256
214.200665936417	8.51390834292718e-07	15.2367478437239
214.251185165295	8.09653601577436e-07	15.2637640280776
214.31768905135	8.34159672558211e-07	15.2934575077125
214.377674595355	8.44812685107318e-07	15.3175152954547
214.445723672261	8.36074857482167e-07	15.3403770561587
214.50834417856	6.9446767526519e-07	15.353672375976
214.592926751477	6.20004314175066e-07	15.3698699539858
214.647361304831	5.34142034810089e-07	15.3724533866781
214.708775150589	3.77451864036975e-07	15.3540047738697
214.782727799169	2.74994714634723e-07	15.3257431288942
214.87590689465	2.35832138156838e-07	15.2978690076711
214.976435899106	2.18350218345476e-07	15.1943946024614
215.078738810549	2.19393320793878e-07	15.0524175158225
215.183053002614	2.19758672785842e-07	14.8677287458071
215.299904101963	2.92973362480389e-07	14.6143872476508
215.400979538565	5.40146366923839e-07	14.4413776040636
215.53963405899	1.16217691507017e-06	14.2396920406441
215.646906632315	1.38769363118948e-06	14.0190137555699
215.710721263471	1.31877777917656e-06	13.7556300190775
215.813571263095	1.29153270911542e-06	13.5217845839381
215.904747432202	1.17670996643109e-06	13.2991979086321
216.009316241409	1.02302849192905e-06	13.0809958471007
216.101835778439	8.74810411816117e-07	12.8211782997809
216.190362064883	8.03429555125047e-07	12.5927147319168
216.268701298382	7.24144639036129e-07	12.3916316301643
216.337169842851	6.44658177690751e-07	12.2255264014641
216.398192478709	5.66162026358778e-07	12.081070393989
216.458219890043	4.87791013452864e-07	11.9649793250662
216.562594886365	4.12141122251798e-07	11.9011971831613
216.661638420969	3.82925940930542e-07	11.8870481662439
216.741355266159	4.27502103956391e-07	11.9071918797513
216.834277354357	5.38169267680993e-07	11.9707012157941
216.896263745882	6.12931135295783e-07	12.0357867395751
216.96375710621	6.6062112939523e-07	12.155609442072
217.020223380018	6.83174871221249e-07	12.2833484603922
217.0911094869	7.07374642262791e-07	12.4623452480446
217.182795490575	7.39663832379354e-07	12.6686926167101
217.256144519518	7.83217904890211e-07	12.8943316570869
217.309153954767	7.97890407919739e-07	13.0828826122256
217.36661312061	8.07657381472047e-07	13.2934184720008
217.423648378164	8.04985240141701e-07	13.501492152398
217.495122343589	7.99730673564952e-07	13.7500879681072
217.579357397168	7.76250819690367e-07	14.0182550426658
217.629967090024	7.50740972650762e-07	14.2505017465835
217.698340963639	7.34492660551533e-07	14.4805954334864
217.758885278341	7.35355745221168e-07	14.7410419561262
217.823224490329	7.3415842770964e-07	15.0079715596675
217.877759085611	7.20965712907685e-07	15.2405216888067
217.972635631849	6.13391333055308e-07	15.5042678124477
218.069870835319	5.90926642057545e-07	15.7835566291749
218.178140523345	7.04612487087344e-07	16.0392897243762
218.235359409514	8.59189580755054e-07	16.191061939428
218.300396750497	9.86329116036415e-07	16.3420927774663
218.350842898267	1.01071620944967e-06	16.442351594275
218.455803087301	9.63921400139004e-07	16.6259763351855
218.524381107868	8.69110278712165e-07	16.7322121851698
218.586931622647	8.35396262927134e-07	16.8214202882334
218.68980358533	7.48055351743955e-07	16.9269817384172
218.74526699205	6.97636578770666e-07	16.9630111797842
218.796239354191	6.65070805212196e-07	16.9859246854309
218.90682345804	7.67778600347137e-07	17.0380569173936
219.016537803465	9.94553105782393e-07	17.065648924818
219.11603296535	1.31494870190621e-06	17.0730010141923
219.173073215483	1.53181074240639e-06	17.0708969545759
219.241128100625	1.88039941140267e-06	17.0707922324714
219.318622448563	2.34472061885093e-06	17.0697144178866
219.398833049736	2.86679025464999e-06	17.0696313215187
219.459118910285	3.00945196234032e-06	17.0702663850383
219.569774877492	3.125456620164e-06	17.0731512974517
219.658580568365	2.32876180447263e-06	17.0750950555026
219.709738492129	1.56493336449614e-06	17.0712801871421
219.800458264696	9.86319337463712e-07	17.0637352870586
219.896556469969	8.89335618484035e-07	17.0624303635173
219.956745096817	8.87024513482466e-07	17.0478685176324
220.015240623213	9.61051420786972e-07	17.015089910529
220.131123701187	1.18338861103283e-06	16.9901558617537
220.204664091794	1.31215050282729e-06	16.9268948837106
220.289515463578	1.40530683961761e-06	16.8669649091411
220.385544392716	1.44350224700581e-06	16.8054047430147
220.453245889663	1.41063942666167e-06	16.7493405761415
220.530986211714	1.33387405322556e-06	16.6458443279679
220.60936615432	1.34574174990139e-06	16.5798354370827
220.689684999234	1.6083365369473e-06	16.5047444013749
220.755660323371	1.98004143099639e-06	16.3583920335371
220.806250306263	2.19532443965505e-06	16.1993187563649
220.860216319458	2.16737297612295e-06	16.0437099641134
220.949123792433	1.59133907325183e-06	15.9258910948286
221.048968883022	1.39928770724285e-06	15.7998449993843
221.127558946117	1.70545722856584e-06	15.6616880754672
221.210083343795	2.0675015007062e-06	15.4766732814721
221.314031640478	2.45079722031645e-06	15.3151413617266
221.395535317904	2.71221268285591e-06	15.150711136003
221.469595901236	2.90261586207791e-06	14.981665751081
221.570758529758	3.09761178140942e-06	14.7958381679079
221.631194715501	3.16707972293254e-06	14.616642784821
221.688771339265	3.15060702100684e-06	14.3845154071545
221.745519070533	3.10103571575897e-06	14.1729888901237
221.845831615723	3.02573634270468e-06	14.0005622301514
221.90097797559	2.94282625590478e-06	13.8191888408761
221.982557252025	2.9061843752471e-06	13.6560150422941
222.050690250796	2.95743044235421e-06	13.561140827368
222.104982839044	3.05742754801542e-06	13.488972933401
222.155586869086	3.17724830047443e-06	13.4031520254143
222.233795408056	3.32348759143145e-06	13.3672817483901
222.300495252825	3.36087922681331e-06	13.3374782262796
222.367395376646	3.2310781594382e-06	13.3381138545997
222.442703224273	2.85495415491908e-06	13.3446840108556
222.519157527641	2.5909258402309e-06	13.4002801295856
222.581110217748	2.38135453060955e-06	13.4571155053286
222.657214612362	2.29576098979716e-06	13.5282683206008
222.734475479791	2.29626167614018e-06	13.6091674068677
222.82948185207	2.23695294120661e-06	13.7099403124331
222.887044418825	2.06612230719716e-06	13.802509385822
222.943936788199	1.80881618506234e-06	13.9000646652332
223.031358695483	1.45766594048674e-06	14.0209903700295
223.10311240355	1.23917602611372e-06	14.1334880812324
223.192832190918	1.02465805351101e-06	14.2578915866906
223.243045917569	8.8889405827223e-07	14.3369430998023
223.340361559583	8.37626844502273e-07	14.4614655906661
223.443478100413	8.15585224821993e-07	14.5786320282312
223.498368178459	8.45865183467497e-07	14.62559449538
223.56273447269	8.36245151035599e-07	14.6619594470829
223.637926319183	8.20499586477817e-07	14.6838988491009
223.72890493439	8.30704267267851e-07	14.6841032879443
223.831591499108	8.65517666253187e-07	14.6599323932956
223.92048113799	8.67564866706312e-07	14.6111943540163
223.99244130824	8.42784222528159e-07	14.5514550942858
224.047366800829	8.34646134282489e-07	14.4802420504463
224.153391749679	8.98793731728282e-07	14.3530904107965
224.266152163795	1.00016756818855e-06	14.2231547454324
224.356096528609	1.10703580123591e-06	14.1036645213114
224.450466878368	1.28105568001835e-06	13.9768955365094
224.562329405007	1.56025395365106e-06	13.8709838104026
224.644474319515	1.73740585182341e-06	13.7623542663013
224.752172563408	2.00988693291448e-06	13.6661028894582
224.813540668052	2.08904167217024e-06	13.5617898428978
224.892206658828	2.17546233913873e-06	13.4563793450808
224.976736050891	2.20198868871071e-06	13.367557654815
225.06264837103	2.20976607177431e-06	13.3066499586172
225.135813741363	2.33697239772663e-06	13.253687884382
225.208926607498	2.6520457681177e-06	13.2200341383772
225.276889410349	2.99186449928208e-06	13.1946890300537
225.326910614438	3.13865323231873e-06	13.1593044619265
225.403720784308	3.20118663358279e-06	13.1964014070651
225.500451393282	3.07527564378307e-06	13.2707211803264
225.592365811318	2.93516811281574e-06	13.3797484578081
225.685554659729	2.88769074857766e-06	13.519634220786
225.778058066045	2.9440363944507e-06	13.6956103166613
225.84599298884	3.03935824111543e-06	13.8427738617914
225.914991255049	3.10881756673729e-06	14.0039904842507
225.99581930039	3.10392253784952e-06	14.1884024282496
226.083167344655	3.0862115419677e-06	14.420797349283
226.140233971633	2.9826226064513e-06	14.5985775754298
226.209003676036	2.87596546266772e-06	14.8219112771677
226.284412012773	2.6053773099019e-06	14.9988241189424
226.364400082608	2.41990946432176e-06	15.2055982393667
226.437072155814	2.22116213322698e-06	15.4012391934755
226.510637435192	1.8099972139114e-06	15.5343006831416
226.602026310066	1.72560844868756e-06	15.7399116239934
226.691865707604	2.13203603802391e-06	15.9360576514462
226.78107932566	2.77582539782692e-06	16.0198201355842
226.870628075114	2.36221649660525e-06	16.0911932363435
226.920791531636	1.65506981804999e-06	16.1142386385814
227.016351796293	1.4409440569421e-06	16.2581624158428
227.088896663534	1.35454275428114e-06	16.3533156642417
227.162667129672	1.39680645846309e-06	16.4325546365851
227.255595414104	1.46089219506188e-06	16.5207806967845
227.310543305393	1.47656383433107e-06	16.5760853802365
227.383721627439	1.38789728808569e-06	16.6200923205392
227.467201578932	1.26084127119157e-06	16.6790133061701
227.552971111072	1.17628253866833e-06	16.7438505286113
227.647295097057	1.00106869911496e-06	16.7825051839809
227.703046196169	8.75241222043365e-07	16.790179954653
227.760014563672	8.96611373830223e-07	16.8034758476729
227.858722788724	1.25285053798009e-06	16.8221460007929
227.941558046093	1.99961635344547e-06	16.821980096728
228.025484821414	2.93349367934245e-06	16.8225444407583
228.089982138392	3.22747051428987e-06	16.8201178041649
228.188129754935	2.96617066967843e-06	16.8184157065982
228.279073961309	2.5929707955277e-06	16.8180564729214
228.349102552575	2.09805941487061e-06	16.8186871742957
228.42583688303	1.68158860087885e-06	16.8197521920824
228.530687487193	1.32189928372566e-06	16.8208869292695
228.588723784954	1.08336007824271e-06	16.8185831945914
228.63929718964	9.56673703773023e-07	16.8156889181374
228.732353882381	8.88603392932329e-07	16.8143004799176
228.817733921504	7.99715890725894e-07	16.7884935291749
228.88514668223	7.48491394170574e-07	16.7309815072257
228.949108991222	7.52152518117109e-07	16.6668859927051
229.010133097512	7.67048862637059e-07	16.5745922101913
229.091986386955	8.30841663452633e-07	16.43359862832
229.20513235102	9.32956535593554e-07	16.3023452187488
229.288695366926	9.56650314200084e-07	16.1513119963017
229.401595706334	8.56176532989244e-07	15.9516957617911
229.477615806718	7.31217492658855e-07	15.7817040468196
229.582363458026	6.19066756904375e-07	15.6240887424162
229.686240425411	6.40916400873966e-07	15.4615201406141
229.762852614671	6.67462105970141e-07	15.1929138612927
229.865171857849	6.9239421205765e-07	15.012424478785
229.927842950541	6.79196739595514e-07	14.7349454429099
229.986110014452	6.73426439482761e-07	14.4663408605943
230.063869563856	6.86451773951012e-07	14.2462121425908
230.186388260849	7.48288853075896e-07	14.069666650107
230.256583070363	7.885560902292e-07	13.7979202296535
230.341690854998	8.12502750357535e-07	13.5562073316012
230.427668400609	8.16635189283044e-07	13.3180003274725
230.537435868532	8.19335408106377e-07	13.0822002904201
230.627838157848	8.23779452708763e-07	12.8486174337809
230.707971094401	8.30836717946177e-07	12.6461518376499
230.789476040282	8.32569419217105e-07	12.4430537361157
230.858671233762	8.22203792335619e-07	12.2584587618627
230.913976907678	7.89932973582264e-07	12.0823083313714
230.970368713355	7.55177223225592e-07	11.9799183673316
231.04886920592	6.77639570941568e-07	11.9223430431399
231.124363056114	5.49326138069778e-07	11.8672203455455
231.209451304151	4.9151416947641e-07	11.8726555212631
231.284832929526	5.33252248321464e-07	11.9034760731435
231.341113547426	6.17576418796534e-07	11.9983175062404
231.401077186385	7.13903661885187e-07	12.0902945060662
231.474618088774	8.26035837117415e-07	12.2343171128719
231.529197566501	9.37867955246397e-07	12.4153731901393
231.601515625737	1.05573696287791e-06	12.6345395269787
231.65205073899	1.10185242643756e-06	12.8309462026552
231.735940076858	1.12433746508995e-06	13.090289890252
231.789102288307	1.22256166755179e-06	13.3080689443528
231.853349890883	1.38135883974262e-06	13.5577175492998
231.943392536526	1.58383695086537e-06	13.8487009453754
232.004351169999	1.76457256142132e-06	14.0743105163226
232.067526337601	1.75897581019859e-06	14.2919059792198
232.17255202297	1.4557337962301e-06	14.5733959519842
232.254209656533	1.04544547068578e-06	14.7782136467889
232.357831979444	6.25818320856333e-07	14.9850505682104
232.42996963267	3.09690379989856e-07	15.0852847008719
232.507991421443	2.64507571031958e-07	15.1643857194578
232.606446821821	4.20115718682433e-07	15.2336199426517
232.719374043836	9.23453055737123e-07	15.2761416996823
232.781915866224	1.10560525760355e-06	15.2813870302264
232.845750259136	1.12927263972946e-06	15.2814697337987
232.97054580828	1.08928867134491e-06	15.2795386038379
233.042568175864	9.38706844268962e-07	15.2717465617917
233.142765472474	9.00203565018179e-07	15.2606979361302
233.220519699619	9.44013543601475e-07	15.2474202880061
233.277969632706	1.00346795828759e-06	15.2358885785863
233.394954051166	1.243509142359e-06	15.2163743000592
233.460978981054	1.34977990724457e-06	15.1892109934985
233.566737489785	1.60861276686933e-06	15.1620205470447
233.659522305704	1.81009920344374e-06	15.1334512253762
233.731938228645	1.92666355709873e-06	15.1013299830695
233.796374846925	1.99368567591716e-06	15.0730881266068
233.861087866964	2.0079855191459e-06	15.0473937623234
233.914549331614	1.95135164798469e-06	15.0144263936051
233.988212831398	1.86327443290545e-06	14.9966058110604
234.050669749271	1.79411436594214e-06	14.990149509513
234.127545298923	1.75991142434545e-06	15.0033442327894
234.182667948749	1.65179574982728e-06	15.0017034282036
234.243795153476	1.37039437780432e-06	15.0169917840635
234.306910326217	1.07478388126842e-06	15.0516068517448
234.36481478149	9.25016102866557e-07	15.0900800115311
234.441008039152	9.25549089049315e-07	15.1694993211332
234.506861847021	9.97918379528877e-07	15.2467282800452
234.569503307473	1.08770709478924e-06	15.3281485589943
234.625867288949	1.17500644464362e-06	15.3995988363307
234.68758618741	1.28013736120493e-06	15.5279936386003
234.771984391614	1.41354558082133e-06	15.6668019156508
234.853597970647	1.54587479526681e-06	15.8137861886531
234.936681557897	1.63241343059743e-06	15.9522046668791
235.024345386555	1.6659452861646e-06	16.0597251929194
235.088470772079	1.70709357912813e-06	16.1600791623874
235.180326627433	1.8461748683393e-06	16.2495467255059
235.269093381941	2.1005598727496e-06	16.291884925546
235.331493940064	1.96238576604385e-06	16.2711739676373
235.40439331414	1.73167789545307e-06	16.2327589557742
235.461715741972	1.60524119335491e-06	16.2435735972734
235.564624732609	1.48181013924246e-06	16.2858406699144
235.644131057566	1.29680073188821e-06	16.2151913812478
235.706472475235	1.1388408816392e-06	16.1610317861747
235.799914998031	9.66904287035948e-07	16.1411454923398
235.922280055729	8.22633643365555e-07	16.1698503200474
235.997895815202	6.46171208913564e-07	16.1409831733132
236.050362323244	6.21222192722774e-07	16.117145768177
236.148422318042	6.83129878161917e-07	16.1541569846032
236.243213712313	9.89969357798129e-07	16.1839703205634
236.323987576311	1.58960850968751e-06	16.1975349334844
236.414953102836	2.33214276912435e-06	16.2348814265932
236.477579067518	2.73405026019483e-06	16.2593741022317
236.551464468216	2.81220101236666e-06	16.270861886413
236.654225349683	2.6909176402948e-06	16.2865038125907
236.71864974786	2.51003659725962e-06	16.2955093756
236.779007093181	2.33152429457185e-06	16.3024515362947
236.835036683845	2.18822302214773e-06	16.3075892720805
236.897856983426	2.0126250693527e-06	16.3108277577959
236.977541927584	1.81806808303016e-06	16.3134807853032
237.032686147903	1.72802143659819e-06	16.3154261435379
237.094476413953	1.63855995777484e-06	16.316685690076
237.188595643719	1.63197725044318e-06	16.3160747645065
237.273186739863	1.71272264326113e-06	16.308733267676
237.348777558385	1.91164594688114e-06	16.2891203733252
237.42492300887	2.22136782077295e-06	16.2660130803678
237.514909738024	2.41444982001988e-06	16.2031425784091
237.570330491207	2.10490978539906e-06	16.156756294772
237.622173044456	1.55283036352055e-06	16.1008954760395
237.677896986367	8.01867269757349e-07	15.9874564263526
237.728340150713	4.16176124607401e-07	15.7547091583117
237.823197820621	5.05750065787193e-07	15.5747184634866
237.897945019032	6.72177558564677e-07	15.3257191379197
237.993358015942	1.01837553788978e-06	15.0445470848827
238.102354270393	1.4906881147052e-06	14.7038590479913
238.170389675558	1.68720867544045e-06	14.3632658411677
238.247688502028	2.05500029107587e-06	14.025297040481
238.307711423877	2.27401919218596e-06	13.6770424482077
238.368731280656	2.48386494023988e-06	13.3442558438013
238.453907196686	2.63999979764494e-06	13.0435896073578
238.517860684496	2.61056843862011e-06	12.7395239838732
238.586221954659	3.13749906556916e-06	12.405465886496
238.688130581893	5.95207455187185e-06	12.0967919954119
238.751312292555	7.70176728349105e-06	11.7817239705794
238.861106542129	7.94154655978446e-06	11.5190946610803
238.958783376094	7.22282838476277e-06	11.3038552596408
239.058497018892	6.48448256445301e-06	11.1116377507724
239.124224346654	5.78446243438264e-06	10.9093506012343
239.187751883796	5.38058684456976e-06	10.7594953303492
239.250346858605	5.11807836005727e-06	10.6169260391626
239.315972877957	5.18249634807655e-06	10.5413056958726
239.380857097659	5.15482187670606e-06	10.4631370062495
239.436755457258	5.14243774926459e-06	10.4440698722549
239.507390018585	4.93081819340207e-06	10.4634942497821
239.563266363227	4.49812610341423e-06	10.4844646836575
239.621705380513	4.48744132058633e-06	10.5710661522125
239.686576231734	4.74094530478226e-06	10.6980078538454
239.754421735411	5.2644135768219e-06	10.8348259107277
239.843231393604	6.42504174277824e-06	11.0399820753864
239.894105844882	7.35608405809458e-06	11.2187979557907
239.988046120335	8.35070429970702e-06	11.4949735275317
240.03864336505	7.2594708327336e-06	11.7379885719731
240.126475842673	4.34450647727153e-06	12.0428022811484
240.177163142279	2.85572002811268e-06	12.3093358274915
240.22804023504	2.87979558770898e-06	12.5972293268678
240.313616179358	2.8850487510425e-06	12.9472610216351
240.366819263077	2.13113770910764e-06	13.2410440856377
240.419833697302	1.81751634962364e-06	13.5384828004664
240.474139929076	1.25009527935353e-06	13.8351369788101
240.535252260124	9.42346656604459e-07	14.1463298755703
240.612652501419	8.41359978097556e-07	14.4837667740008
240.692117912928	5.14682147641461e-07	14.8086107116247
240.779916981536	4.07003267977686e-07	15.1322918239856
240.871854389449	2.50366478663755e-07	15.4359197566011
240.9592208598	2.14591517806407e-07	15.7017231527462
241.026293197302	3.03196036708698e-07	15.8884358374102
241.078846899869	4.40736622004507e-07	16.0081130045408
241.195870604985	9.00647604651609e-07	16.2267083413867
241.285912530511	1.36847191717764e-06	16.3531525946701
241.33838909411	1.46551630682914e-06	16.3952437394572
241.404611232743	1.58712905532665e-06	16.4405068075105
241.489607787672	1.65017891956322e-06	16.4838907064959
241.548469929848	1.65730607872403e-06	16.4975362415095
241.622738410191	1.65844856020454e-06	16.5086991690098
241.716282138433	1.65882309162584e-06	16.5141536619986
241.811225494023	1.67404695690365e-06	16.5116200584934
241.920838750101	1.71683141711916e-06	16.5014250554188
242.027808159537	1.79872313793494e-06	16.4877414430433
242.143401288892	1.95886294300199e-06	16.4724196279577
242.261901123076	2.21183489932292e-06	16.4586283449028
242.370169703547	2.45706781313642e-06	16.4426328239888
242.464108970354	2.46180175834366e-06	16.4157702839548
242.514738651567	2.02523771270299e-06	16.3723262221966
242.56595392382	1.32290497510408e-06	16.3191492116671
242.659095540636	7.92687244550903e-07	16.2721200943593
242.721032158476	6.03129876072239e-07	16.223632777322
242.782494334134	5.6708819549233e-07	16.1550589312888
242.834926901966	5.89145606281028e-07	16.0752502553006
242.932729572914	5.95628276081824e-07	16.0519831464505
243.007335799055	5.71932774908783e-07	16.0140253475608
243.073138533685	5.81559138425647e-07	15.9913014330963
243.171368937834	7.29030399256311e-07	15.9845398198275
243.230339222473	8.69336814978677e-07	15.9416898740303
243.295441656831	1.02488410798786e-06	15.934173535116
243.363630986907	1.17584283779541e-06	15.9067469796157
243.423434734159	1.30179292556596e-06	15.8364262340287
243.522805534796	1.50186256879712e-06	15.86624139828
243.625709645513	1.68645153552321e-06	15.9307908496497
243.715603152939	1.4630097447896e-06	15.8901751592355
243.778514633086	1.30000272806596e-06	15.7780177124099
243.855280395053	1.29374406383626e-06	15.6877291059045
243.944684659112	1.28620489897625e-06	15.5800395940072
244.020940760971	1.24342390318303e-06	15.4970877495287
244.072504362569	1.13551714466267e-06	15.3499197341772
244.127790471294	1.01093946851229e-06	15.1765810903096
244.205043235601	9.34138738743313e-07	15.1026729806851
244.256828294337	8.66387170509015e-07	15.0197301699161
244.346638810934	8.03378833703144e-07	14.9974423956837
244.423812784431	7.24012067003353e-07	14.9648103824894
244.491729187583	6.08074705531192e-07	14.9187266699945
244.575151367265	5.22103863987303e-07	14.9374324763318
244.671201439242	5.28760199289382e-07	14.9608612255665
244.756435553419	7.56727250523564e-07	14.9647966284941
244.808823882794	1.02245301355787e-06	14.9739415091317
244.890705556692	1.313060185176e-06	15.0216716190061
244.982994513257	1.52189772282494e-06	15.0783524178189
245.065056267138	1.54476613288451e-06	15.1310562450498
245.133556883446	1.52473056863431e-06	15.1909276470105
245.192933480823	1.47591470739113e-06	15.2453199185874
245.24726512662	1.39789815968025e-06	15.294499809875
245.304671239593	1.33941192021281e-06	15.3438752834952
245.394110895643	1.1280133626673e-06	15.396402408324
245.452353455524	1.00463769486493e-06	15.4372800387307
245.518887868068	8.6773545100016e-07	15.477856668093
245.608056421659	8.04296187330846e-07	15.5190036810366
245.663509013289	8.26848875319342e-07	15.5471784049313
245.721353600098	8.54583326161379e-07	15.5730774403228
245.817308082418	8.61638836374815e-07	15.6026354203997
245.869003835882	8.25643834812541e-07	15.6178773500474
245.953702194314	6.83779634390826e-07	15.6329628985131
246.037585802462	5.70748131930516e-07	15.642373413279
246.140872811937	4.64586348813344e-07	15.6421608822646
246.222393546815	2.87963925707858e-07	15.5939725217491
246.304154540301	2.34119554057409e-07	15.5566531508196
246.404939146553	2.15767244458128e-07	15.4117178252111
246.503108101092	2.14391197321264e-07	15.2291780824552
246.580569428836	1.98310847609035e-07	14.9945919849374
246.688360371043	2.46635569179528e-07	14.8054904170338
246.769671095776	3.5931929411484e-07	14.6005873927431
246.835845426552	5.06810689937096e-07	14.3807236161305
246.917426651957	7.97246541887084e-07	14.1393543838973
246.986892820416	9.5297079845819e-07	13.8913411501106
247.061863245337	1.05157848733181e-06	13.6615511548857
247.130362217311	1.02715616702507e-06	13.3997212676194
247.218835017306	9.86686978788049e-07	13.16913471445
247.334924959821	9.0007360342696e-07	12.9393896810333
247.41568919888	7.85388050968003e-07	12.7075932780107
247.508219984322	6.87280040876825e-07	12.4880664959248
247.601312780536	6.30582808712357e-07	12.2753524107092
247.652589965231	5.62789340754451e-07	12.1045415106356
247.750991911949	4.95651866531565e-07	11.9468742403674
247.835147473998	4.39600849498121e-07	11.8486713775199
247.909029978645	3.83664590206707e-07	11.748949534937
247.974341330975	3.57031249382733e-07	11.6994496236565
248.032775604001	3.54990956038222e-07	11.6706365824872
248.086075609796	3.86851495343259e-07	11.6400384999099
248.14228308665	4.39917275975608e-07	11.6625609761545
248.192509153506	4.83614699143525e-07	11.7001817383528
248.243340208873	5.13441303403454e-07	11.762953540605
248.294747907561	5.29739320781187e-07	11.8460351210469
248.346669013779	5.37788562030738e-07	11.9444766649071
248.434034589191	5.66495272209025e-07	12.1185695392542
248.493956439165	5.9612514260562e-07	12.2788725567433
248.544325445698	6.21480137318249e-07	12.4333491522384
248.595710820476	6.49055552642092e-07	12.608125875331
248.667816012977	6.86774045326011e-07	12.8529591308188
248.738745884224	7.23417760131393e-07	13.1252778795437
248.801345424355	7.4332331167235e-07	13.3461792454337
248.889139409485	7.65581797332837e-07	13.6281530229914
248.948613293194	7.76671880234314e-07	13.9099711732325
249.017538690077	7.73826248400234e-07	14.2010846506567
249.088045112409	7.12903875080602e-07	14.4815665601752
249.172909504694	6.28069871564221e-07	14.7964725327499
249.229841616603	4.70259250287786e-07	15.047885837922
249.284705439214	3.91055033859007e-07	15.2764858336987
249.381184202091	4.33741198369882e-07	15.5627411161774
249.477710146414	5.08541819348098e-07	15.8248596846426
249.537406042161	6.36248148765249e-07	16.0130328553804
249.587937843758	7.40311827883078e-07	16.1601790944561
249.643099236716	7.16888797220713e-07	16.3112130286168
249.713360584721	5.82314599910309e-07	16.4886084857287
249.780203569362	4.24542072045034e-07	16.6456857516662
249.837461038829	3.55487801109346e-07	16.7730693476445
249.915602262705	3.10190012332172e-07	16.9229384531088
249.978270699168	2.59472259586515e-07	17.0197129867537
250.039084230076	2.7457935438951e-07	17.1017098661786
250.129743213209	3.5794044128135e-07	17.2059290793065
250.219659961106	4.83813190994114e-07	17.2836727214944
250.309523780651	6.4349106152326e-07	17.3368209202848
250.422686404852	8.89322154181813e-07	17.378226112523
250.514545723986	1.16132519823863e-06	17.3942916298928
250.567526024336	1.28302959504022e-06	17.3968767633193
250.647318661599	1.63385827337446e-06	17.3970976392328
250.721381602312	1.95614236706849e-06	17.3918666306396
250.816723018782	2.28449944394649e-06	17.3814902941161
250.892801533339	2.10727063041035e-06	17.3686369725009
250.950050431355	1.44383053694883e-06	17.3352238338301
251.059414474768	1.33429114090075e-06	17.2864713081004
251.131842099424	1.60870017694818e-06	17.2227802138115
251.201070628794	1.90990710294602e-06	17.1666184164662
251.30271002705	2.25104184876717e-06	17.0925310581559
251.364400543819	2.37211115893325e-06	16.9857487564171
251.423019276396	2.43979232313467e-06	16.8754423406226
251.503305938288	2.5472406787186e-06	16.8018979611629
251.589044704643	2.63178242209884e-06	16.7211040777226
251.640186281316	2.62318385366044e-06	16.5825409136495
251.724725651215	2.67449646427562e-06	16.5006678279623
251.821615952203	2.65433773482963e-06	16.3719396477016
251.877811322327	2.54409198645714e-06	16.2131450675785
251.947896412722	2.37213384665324e-06	16.0741726448734
252.026360928603	2.1497585785626e-06	15.9190910554393
252.100108014839	1.83462198708399e-06	15.7363689944647
252.162108693075	1.3697692564032e-06	15.5334009863753
252.215359295533	1.13024884646875e-06	15.3642501951673
252.272071857921	1.15308513398456e-06	15.1398338373128
252.372556258847	1.637418403352e-06	14.9563959354825
252.472131282833	2.28707651973088e-06	14.7732938944724
252.568697094263	2.8765632734446e-06	14.6023573832674
252.659163407102	3.30074119541569e-06	14.4443591089884
252.750899914133	3.62971706342655e-06	14.3039743264193
252.844498083735	3.89994892313443e-06	14.1623291471868
252.939602972229	4.11227309060213e-06	13.9804488909982
253.036567921753	4.30022343644103e-06	13.8596268708432
253.096580737844	4.36041066987746e-06	13.7105722685519
253.155018261305	4.34285227738008e-06	13.5535911909478
253.208495663428	4.31086916194698e-06	13.4653665251163
253.267640567948	4.2180773480209e-06	13.3975461853065
253.355184520323	3.97920548301828e-06	13.3250418805246
253.416705624703	3.75338997316195e-06	13.3188477094999
253.479456919286	3.2171595730294e-06	13.2926472441801
253.536803602001	2.48937003533589e-06	13.2912788021732
253.598458486442	1.81660645691831e-06	13.3090852291805
253.652665415663	1.73123654823265e-06	13.3583938459481
253.715115760604	1.81061208394913e-06	13.4300217538167
253.791848281889	1.81016504101979e-06	13.5164410207031
253.874507987906	1.6783200695344e-06	13.6145386905544
253.942734032537	1.56008800760465e-06	13.7120598107067
254.007527710995	1.26085101354137e-06	13.8093908839854
254.095238332527	1.06007821883754e-06	13.9167933884758
254.148422862268	9.34878384051044e-07	14.0074772982731
254.209088848266	7.79344462262367e-07	14.1056080711112
254.262791502687	6.79485261857012e-07	14.1992183954075
254.35378932577	5.89505722846392e-07	14.3158473918706
254.414716066292	5.35638503967471e-07	14.4159086820598
254.485354288976	5.02120669744497e-07	14.5230866463195
254.574671358741	5.0175586185602e-07	14.6342176492858
254.629009138361	4.73586014388076e-07	14.7076641710668
254.689865195493	4.09469432695771e-07	14.7677806131291
254.759093573431	3.34465429640255e-07	14.8105263875738
254.838176472754	3.04387584400291e-07	14.8807069297797
254.929981794329	2.62897762891862e-07	14.8835860077457
254.981660244761	2.48249890766105e-07	14.8224596659538
255.040877160388	2.53662602908944e-07	14.7610507660821
255.09594711748	2.66912341937429e-07	14.6898261192659
255.205804764713	3.00475317746431e-07	14.6487319089881
255.307272768012	3.07821196061949e-07	14.5824956034262
255.383941522757	3.09989733738181e-07	14.4927067280438
255.462209013355	3.35530494326644e-07	14.4062903323428
255.566271738928	4.20530748905422e-07	14.3168469122194
255.675391213468	5.82172965029686e-07	14.2253588754487
255.757433926511	7.41692970565503e-07	14.1334667278205
255.853341058807	9.98189117512767e-07	14.019139791197
255.928058291437	1.18324504370527e-06	13.9205193072064
256.040740410529	1.53252406001895e-06	13.8321310904142
256.105772632827	1.64886987736892e-06	13.744416807926
256.185421338225	1.80773598358738e-06	13.6464838273041
256.282314339412	1.95143120263714e-06	13.556068327676
256.388219388533	1.9892746695776e-06	13.4843469813518
256.48254386782	1.98768466983826e-06	13.4174069906692
256.569822075287	2.18432732204076e-06	13.3793070857083
256.637045598799	2.50071226823398e-06	13.3412842101415
256.690909433787	2.7577782755038e-06	13.3032726933873
256.743747535198	2.97296343421042e-06	13.2713881669774
256.822214293506	3.21457754989773e-06	13.3082592419494
256.893313944486	3.3877680939773e-06	13.365192928324
256.959574752181	3.51237436805463e-06	13.4166923135022
257.043744317769	3.60795723387355e-06	13.5148026717746
257.131867442653	3.65472915085052e-06	13.6663610044062
257.184835638678	3.65961310842106e-06	13.7922125757612
257.271385089966	3.64876684910384e-06	13.9891296617895
257.353819754395	3.6247759981323e-06	14.1840197031793
257.423420268871	3.58593052853418e-06	14.3761858687098
257.507706725863	3.53930665685573e-06	14.6085823667118
257.574851334808	3.4256447625462e-06	14.7945953254025
257.641002420248	3.27576998993608e-06	14.9971060863471
257.692916458941	3.05751205026855e-06	15.1661040104173
257.757179700841	2.60513018340832e-06	15.3228218201729
257.835256238602	2.01725590427644e-06	15.4940098208236
257.922056240724	1.66250042334215e-06	15.6625162442135
257.975290417268	2.09926349261021e-06	15.7345450841126
258.047300537121	2.38526648072437e-06	15.8656987291207
258.134097451824	2.28141458968415e-06	16.0611764962978
258.216301462797	1.95922232518941e-06	16.2024788710505
258.302366857668	1.99059178833148e-06	16.3466172609854
258.355077921508	2.00929916796282e-06	16.4153430788768
258.467395907696	1.94617829658254e-06	16.5653858987617
258.547712554107	1.8770272938697e-06	16.694841586421
258.649005969948	1.6601656826515e-06	16.8020948885624
258.734678522221	1.49801250281218e-06	16.9033584241219
258.801753423001	1.31792730981315e-06	16.9763557585786
258.906807381784	1.05503269012656e-06	17.0580808079499
258.96274875223	9.24515783795725e-07	17.0987215755458
259.062331102207	9.18819750606065e-07	17.158455601959
259.14381859158	1.10417945419016e-06	17.1901494675292
259.257475104099	1.81666239739055e-06	17.2159767885052
259.34807632354	2.67769019561499e-06	17.2286663945575
259.45646006874	3.08160163305813e-06	17.2322381767769
259.553929944895	2.55576112247515e-06	17.232072071976
259.628938754416	2.21668765066407e-06	17.2319731235215
259.682856203782	1.76105722067175e-06	17.232020553503
259.777980837672	1.35460324891202e-06	17.2321529563922
259.863196015686	1.05532700747906e-06	17.2316197126787
259.930436130411	8.68749187060166e-07	17.2297501355932
259.98150632696	7.57872123148981e-07	17.2259275371816
260.088741006492	6.90185906674346e-07	17.2235441720889
260.149360659007	5.99638695630909e-07	17.1863357965151
260.210265493123	5.59114010294008e-07	17.1241309961331
260.301133708474	5.66601170064918e-07	17.0417064323324
260.371572124084	5.74538187330922e-07	16.9336551778478
260.463055603166	6.0895665790196e-07	16.8022284684626
260.576670207232	6.61235060005196e-07	16.6489821614884
260.645294295139	6.4876071254452e-07	16.4515326918057
260.733351031778	5.43070443021308e-07	16.2323382203643
260.823763191331	4.54141428303673e-07	16.0571808977435
260.910465888689	3.86556096550493e-07	15.8712052533905
261.008161230399	3.77571980814344e-07	15.696094614936
261.100898763045	4.61542942612406e-07	15.4942135764048
261.176491721122	5.01437089760293e-07	15.2192959311496
261.277603332988	5.19061398155014e-07	15.0009850779801
261.358094778022	5.18740231465908e-07	14.7591941696197
261.422719113052	5.22534943237123e-07	14.5126751380524
261.506787134472	5.33893500422942e-07	14.2733964482212
261.593617977918	5.41304748038541e-07	14.0556654353138
261.693576252401	5.32966869855807e-07	13.8284593198033
261.769118513147	5.0281235768741e-07	13.5661196624487
261.860965426605	4.69553874741589e-07	13.3131967905097
261.940726428668	4.41918196708171e-07	13.0811587812176
262.043954897745	4.25963845777689e-07	12.8742894385599
262.124043918951	4.23422866823374e-07	12.650421414662
262.174834914998	4.31445134832638e-07	12.4779295294079
262.233727101975	4.46249816423222e-07	12.3175474241462
262.299494703617	4.70352427511109e-07	12.1994238912043
262.355697163955	4.89492814341925e-07	12.0584585876703
262.406317995294	5.06480609214377e-07	11.9787605061632
262.48363453602	5.14223708282771e-07	11.9372843346856
262.54111674216	4.98870160774136e-07	11.9068418858828
262.597994282284	4.81195310969836e-07	11.9519536046498
262.681241215579	4.6241516284448e-07	12.0377447757973
262.731839616034	4.57649504377283e-07	12.1219012650519
262.790883884914	4.74915286356638e-07	12.2427446317918
262.854012752938	5.23696072509695e-07	12.3953860649947
262.951331684611	6.3451262695028e-07	12.6224632052234
263.021789078375	7.7705731267091e-07	12.8468589608489
263.072696894332	8.85637908468664e-07	13.0528149790272
263.162169576148	9.89740161141782e-07	13.3154869073224
263.214499250233	1.12515739495429e-06	13.531690370443
263.265585372391	1.25580285958949e-06	13.7463024301416
263.324761810687	1.38490287686911e-06	13.9808211838757
263.392013597621	1.41972317063949e-06	14.2285198214112
263.467332970516	1.17555841984335e-06	14.4827344079796
263.532793710557	8.96405337567979e-07	14.6941062383289
263.590662532986	4.7791373857752e-07	14.8611250923099
263.641414001858	3.26417638195483e-07	14.9847370798268
263.752797861746	2.32576466013588e-07	15.2190329238994
263.842620327941	2.16180946764007e-07	15.3619898608902
263.945669924116	2.59728163599586e-07	15.476472455207
264.065552578804	5.37384844512676e-07	15.5537002594239
264.123002569452	6.33076293052388e-07	15.5603936306661
264.190085459471	7.28184103051492e-07	15.5615951137795
264.269052359094	7.81664566287796e-07	15.5565586435483
264.391980065891	8.05214660968126e-07	15.5493968655225
264.453686195571	7.95015824403547e-07	15.5385711536596
264.548021942623	8.20253746641882e-07	15.5256198023566
264.63622460924	9.01650839743361e-07	15.503275382374
264.743220240554	1.08134165091114e-06	15.4790726277421
264.843358284751	1.28722581028104e-06	15.4536466897887
264.919459760137	1.4380099530268e-06	15.4208148188248
264.969782166715	1.51196549042683e-06	15.3815874519808
265.056255311038	1.72719031256361e-06	15.3547722060694
265.139052524886	1.87705730980397e-06	15.3186824002125
265.207994911509	1.93493008617467e-06	15.2805594163467
265.294378998362	1.94095709193884e-06	15.2565820827039
265.344808345073	1.85588258166729e-06	15.2137483287611
265.395821858809	1.76279824525182e-06	15.1777841720504
265.487259447069	1.68901225022614e-06	15.1807224317956
265.546237427267	1.63930289204961e-06	15.1810841911086
265.601776032816	1.46558406308924e-06	15.1789965093818
265.657291576397	1.14580329454942e-06	15.1795640389045
265.710182873125	9.52957233518594e-07	15.180495170867
265.790307650355	9.29852766586819e-07	15.2607828441499
265.860583678871	9.63142653937713e-07	15.3343524348991
265.930340283539	1.03402032826814e-06	15.4162740082907
266.002623422397	1.12425778729477e-06	15.519197267421
266.063498562307	1.21276261849466e-06	15.6038940638842
266.116473885909	1.29513765205239e-06	15.7009234174231
266.168943194418	1.3582188789774e-06	15.7519637149025
266.22367234482	1.41638318320291e-06	15.8224871107078
266.286203654634	1.44854087000695e-06	15.8912500225434
266.364312246559	1.47125755814407e-06	15.9898316935951
266.449598916815	1.50134242016942e-06	16.1061745007226
266.529363980645	1.6195181814741e-06	16.1422216652436
266.620788313675	1.86094897623238e-06	16.2474024403403
266.713180162145	1.72650087789762e-06	16.2474001952854
266.793096379719	1.54773219556916e-06	16.2447298336156
266.856119852884	1.34130076440974e-06	16.1641693036068
266.906732263249	1.15261339288184e-06	16.1008055020616
267.005763610391	9.00552122912044e-07	16.0808011741212
267.062880682448	6.65366094789867e-07	16.0547506241147
267.125502629376	5.77864613350497e-07	16.0817205341871
267.231393025848	6.02896142129815e-07	16.1739441105073
267.300759822425	6.29728044098137e-07	16.2065244404281
267.389499838376	6.05752885690076e-07	16.2700048305406
267.476727362266	5.64355842926835e-07	16.3449950171544
267.564038622118	6.13676487039752e-07	16.424836120895
267.658500447836	9.28104018882043e-07	16.4789658554826
267.749101580682	1.6109588408535e-06	16.5398728824057
267.826443327459	2.14321761024179e-06	16.5867490817114
267.897496473691	2.24484976747393e-06	16.6188216043453
267.955701027786	2.19732560084922e-06	16.64530624758
268.007625508906	2.02690267842701e-06	16.664291717382
268.08018354449	1.84055205087766e-06	16.686689913421
268.145251578163	1.80459394269623e-06	16.7048721676209
268.217253031875	1.75216333531336e-06	16.7195160807765
268.279864690659	1.71294632793504e-06	16.7286892383683
268.336336564987	1.69344482904523e-06	16.7328039616477
268.415392323495	1.68937381210741e-06	16.729880339404
268.510632369795	1.68902550218784e-06	16.7150130167685
268.568587913829	1.68098104219855e-06	16.6924201249646
268.628893407638	1.56974041885748e-06	16.6293349656357
268.720100864877	1.39053863256702e-06	16.5566081894707
268.814846480845	1.2272543511559e-06	16.4835128849546
268.90623705388	8.30456019143957e-07	16.3461747404339
268.968918782744	4.587174722433e-07	16.164030947691
269.033947335007	2.75257440698536e-07	15.9160192660548
269.149096891728	3.31873132217182e-07	15.6833627116346
269.211312199729	4.32771239729213e-07	15.384746193348
269.298383409929	6.68117360763985e-07	15.0838418292754
269.373127446703	8.73427655033822e-07	14.7292337821683
269.452808925683	1.16627503830281e-06	14.3900479334151
269.57082915586	1.84129025242489e-06	14.1145518958486
269.643417435946	2.14778914370358e-06	13.8057150804751
269.714977455975	2.49521432881138e-06	13.4785072291527
269.845469500306	3.16577474238238e-06	13.1792880642145
269.928260716597	3.1232251611818e-06	12.8935865213008
269.992091884766	3.57796776799465e-06	12.5615339385866
270.092727097798	6.57060037593418e-06	12.280745972267
270.189648547217	8.68946488134996e-06	12.0177168741692
270.278570532294	8.04493035854186e-06	11.7397595706914
270.37431096914	7.48730488856131e-06	11.5358789508404
270.474908260798	6.93317408429937e-06	11.3452835590662
270.524914072331	6.27604188982744e-06	11.1365416804255
270.578920131952	5.90094222907754e-06	10.9327038377838
270.641386456721	6.27301627664212e-06	10.7887073451132
270.702713611646	7.03714893713158e-06	10.7033733480716
270.770551108698	8.09198471016642e-06	10.6189721164269
270.834072493333	7.77942195788248e-06	10.6057056207988
270.89001644071	6.94922378383705e-06	10.6175999970014
270.944240791523	6.14321185997089e-06	10.6473771603064
270.99662833289	5.41962737469194e-06	10.6983701280767
271.046932552595	4.84973438455342e-06	10.7714834759229
271.097836719675	4.61231345647379e-06	10.8864737196737
271.149307928492	4.71982168508852e-06	11.038496604591
271.201278601009	5.16872280457363e-06	11.2232807831245
271.257300703036	5.80455099452653e-06	11.398802393212
271.313251961126	6.71884397436957e-06	11.6162106682482
271.374500399494	7.58977897624283e-06	11.8625047222596
271.469180032259	3.75390175036035e-06	12.1618298103952
271.549895632497	3.19731204854862e-06	12.4886006684406
271.608757536961	3.16279301457409e-06	12.7942271913468
271.676783000284	3.12553973343412e-06	13.1216528912437
271.758127977473	2.23686251396191e-06	13.4678303493118
271.810046813285	1.96060210194371e-06	13.7646718648199
271.869925817792	1.38808726138706e-06	14.0795505223081
271.92532197888	1.00349005930257e-06	14.3774872135636
271.976388202266	6.37107397471967e-07	14.6521574929738
272.061215451454	4.1325843828295e-07	14.9952399130282
272.131642270512	2.92895559864215e-07	15.2983523055689
272.230986488304	2.42048264736579e-07	15.6324374728724
272.307482304189	1.74650846706418e-07	15.8982036588615
272.362251745568	1.81303147651639e-07	16.0754431986595
272.43014543072	2.75358720169094e-07	16.2703408482696
272.509560594268	4.6793669462831e-07	16.4623409208121
272.571929011854	6.86012928194773e-07	16.5823137667479
272.622081235358	8.74134256126747e-07	16.6534845383582
272.721209443146	1.30181715759231e-06	16.7868584392764
272.774139314342	1.44762442588218e-06	16.8248961051186
272.836510796982	1.58208596630808e-06	16.8608774098957
272.912651574808	1.65390068467121e-06	16.8930302036743
272.973719977533	1.66203804615241e-06	16.9046709294067
273.050761641942	1.64419864839887e-06	16.9105942367325
273.152299435554	1.6181358301288e-06	16.9092778874944
273.268106979664	1.61675153619539e-06	16.8970182088203
273.359837118485	1.62687801250012e-06	16.8760489995469
273.466503827024	1.70731853486023e-06	16.8524125293542
273.559913879755	1.80830943835324e-06	16.8284284647882
273.636207633668	1.88098130940289e-06	16.8011241593442
273.699457943495	1.87321948535579e-06	16.7678828585668
273.784903041933	1.7446435808601e-06	16.7293291072477
273.862830209705	1.1828163534888e-06	16.6768381238529
273.956670745379	6.35253137633798e-07	16.6189199176761
274.028832073851	4.50456504829288e-07	16.5526724179555
274.115975653171	4.76792067790189e-07	16.4827218456899
274.179531787264	5.2339400481337e-07	16.3973610317501
274.239928613615	5.37835377469773e-07	16.3139002326959
274.296994442749	5.21712630410977e-07	16.243252743807
274.352508499463	4.84778035774109e-07	16.1917626835615
274.421567245976	4.3526472282544e-07	16.114284883763
274.478006629655	4.47055674896552e-07	16.0614725623144
274.548328333881	5.64400976899516e-07	16.0300679578767
274.610779264781	7.36380388845556e-07	15.9545674632881
274.664617448916	8.9297383186901e-07	15.8887985863062
274.734562088272	1.07965698333432e-06	15.838110319621
274.79528651444	1.21799881638835e-06	15.763114535776
274.851679516101	1.30215138528698e-06	15.6676469690841
274.908944682708	1.12708824515867e-06	15.5549449165393
274.971755592163	8.24785310178554e-07	15.4461833813098
275.041999385851	8.53398164703969e-07	15.3601180356942
275.121831596118	9.67040951033539e-07	15.2933009162586
275.221885025785	1.04704253478704e-06	15.2726998112085
275.305013560726	1.04490112608796e-06	15.2452223329832
275.383174545486	9.78153653257633e-07	15.1596118707477
275.457568962039	9.03288359211506e-07	15.0919694816782
275.528350765885	8.24596496008755e-07	15.0182036816878
275.621815125283	7.51407519999027e-07	14.9956395025403
275.699404370191	6.68443152590723e-07	14.987127049068
275.805281744973	5.12410937799598e-07	14.9723175554541
275.880600437382	3.11022521506725e-07	14.950058070067
275.953229943258	2.48616254632443e-07	14.9848016302276
276.016443654082	2.75918049142763e-07	15.0205334412328
276.084326863443	4.03193848785876e-07	15.0500008426034
276.15507714836	6.39502440113679e-07	15.097022586208
276.211925572688	9.21797358754459e-07	15.1487039317463
276.278908049722	1.17222615490134e-06	15.2247752853006
276.339830558271	1.26647256900091e-06	15.2968627334272
276.405107029314	1.13401051551097e-06	15.3650149563016
276.479588904721	1.07550942621028e-06	15.4423738243229
276.563465802047	9.2189659788117e-07	15.5158937090336
276.613759361729	8.04831430215748e-07	15.5699759596875
276.67032128428	7.11224850710578e-07	15.6250792108974
276.762725953734	6.32862661943928e-07	15.6861817195571
276.855130304044	6.77638079009163e-07	15.7391014876182
276.93146487819	7.35196673090721e-07	15.7819249046411
276.992800674286	6.70414129709472e-07	15.8090872074519
277.073886801542	5.48371697189659e-07	15.8343826959684
277.151019605836	4.60333001845892e-07	15.8522298204879
277.211100770549	2.93411553286057e-07	15.8228040151049
277.278291547486	1.96590419184896e-07	15.755406693052
277.354467393474	1.74108474148842e-07	15.6531670048662
277.442616417421	2.0006220793888e-07	15.4871735720346
277.494369421467	1.85206514220294e-07	15.2545889265073
277.559600936818	1.61502369632324e-07	15.1255429736717
277.639063890041	1.36930797462023e-07	14.9638171863887
277.724435218068	1.14733196540488e-07	14.753869520711
277.809710571645	9.51084625727347e-08	14.529607210748
277.91743198285	7.7012271903401e-08	14.2763817439754
278.056070409834	9.54207643484446e-08	14.0254187508227
278.152617980974	2.01253461808448e-07	13.7891463539211
278.243392057008	4.0895457100422e-07	13.5567399170901
278.318042633972	5.79577168818721e-07	13.3307627852497
278.457980191113	8.24674615873317e-07	13.1136686418398
278.521871238245	7.77199315774138e-07	12.9002949597439
278.589221591808	7.22853615395832e-07	12.6926462019144
278.640345520713	6.60683044316992e-07	12.4922978546786
278.691720778014	5.99859738828465e-07	12.2950458873267
278.752809054032	5.42339107742322e-07	12.1091574042174
278.855355541503	4.81672286348347e-07	11.9334701808428
278.953076402635	4.28968528505765e-07	11.7586960475483
279.052519294434	3.93661276354801e-07	11.617072018811
279.131710562863	3.63982640975457e-07	11.5090308151743
279.199510008883	3.36675539327831e-07	11.4123956960541
279.263710347854	3.21767480412666e-07	11.3316507450017
279.362342993517	3.34251829756504e-07	11.3350422514657
279.467806939775	3.77668169989406e-07	11.3750493698198
279.518120731569	4.04455263906396e-07	11.3891546149484
279.568632752452	4.18375988647454e-07	11.4310087277289
279.646108406671	4.30460767658683e-07	11.5195984383313
279.709706094317	4.42977919629763e-07	11.6261638884248
279.775620698624	4.59517079373583e-07	11.7476819823681
279.850808869721	4.92522086670483e-07	11.9176591053636
279.906569008214	5.27978483668108e-07	12.098626437052
279.957095999527	5.59989820843607e-07	12.2722107418061
280.045924501653	6.06741292561531e-07	12.5117722046576
280.096861979031	6.43563484263694e-07	12.7276631917741
280.167735110899	6.76900873579236e-07	13.0065786872644
280.219755347527	7.00501296023333e-07	13.2187748358878
280.307299839262	7.1835811282435e-07	13.5337688204964
280.378877156888	7.17322153749857e-07	13.8295697877462
280.437068139402	6.63156024197347e-07	14.0942796597554
280.500954640124	5.74449129054167e-07	14.3817919605026
280.56446550728	4.08346479375664e-07	14.6568852466168
280.627187531167	3.36388214811307e-07	14.9126087477305
280.692528377046	3.42039933663093e-07	15.1612458537776
280.747880255973	3.32151846106922e-07	15.3902998800149
280.798827935176	3.42739955482104e-07	15.5905115486395
280.896321914732	4.66326454661209e-07	15.8674183495837
280.948493358576	5.68887292334813e-07	16.0515863174965
281.003794149913	6.12023354075893e-07	16.2370373701911
281.064518774432	5.50142971196738e-07	16.4171627453307
281.133778616817	4.44463688682714e-07	16.6028448550553
281.199515626916	3.14205697977164e-07	16.7612030533268
281.255352433023	2.38941318893397e-07	16.8838784933715
281.321036695203	1.9341362181369e-07	17.0121566007373
281.389202417606	2.03594167145452e-07	17.1291100190661
281.475178898953	2.62897554537892e-07	17.2509002877758
281.589022495154	3.95993130352905e-07	17.3679310162463
281.703416623274	5.97376220134073e-07	17.4473468964128
281.800617135225	8.14317583585924e-07	17.4885455307308
281.850821080623	9.12269475837125e-07	17.4987538685072
281.967544018963	1.21920950611711e-06	17.515096571639
282.032021987681	1.33731046434543e-06	17.5163778092838
282.114709021469	1.50746293319214e-06	17.5144820497952
282.206655843523	1.49180104651761e-06	17.5068772246421
282.279299768053	1.23982456971426e-06	17.4964708550822
282.348088981284	9.24506262763067e-07	17.4834170683253
282.408902021414	6.58311041719388e-07	17.4654247898383
282.50731206352	5.12412702556165e-07	17.4425157781561
282.55861957667	4.64229448418578e-07	17.4023890101515
282.644561093993	5.44349945650172e-07	17.3495230763942
282.731947495615	6.80426336889234e-07	17.2689682415557
282.798714896077	7.84111083785681e-07	17.1781576419074
282.880496394162	9.04590796861802e-07	17.0832196653113
282.963903640238	1.02030722548872e-06	16.9833961558194
283.024549394689	1.07647563557087e-06	16.8690564601219
283.100591405892	1.14984397878294e-06	16.7295844035174
283.16556972732	1.1808471343517e-06	16.5882824397777
283.221484638882	1.15578591986025e-06	16.4035029340816
283.290651972028	1.10837431928159e-06	16.2467955921966
283.373585901113	1.01771196258296e-06	16.1034007167655
283.451874753803	1.01375041666802e-06	15.9670749862434
283.536344639995	1.10071162934975e-06	15.82759216932
283.599186150156	8.56928553853397e-07	15.645469821318
283.650632854414	5.96981997340939e-07	15.4650813108393
283.754272139212	6.13197426053098e-07	15.3349636671406
283.847849354968	9.83083007291034e-07	15.1960252579493
283.917721906045	1.36928682541682e-06	15.0086846826421
283.969994259154	1.63699528648625e-06	14.7750781104746
284.024310817035	1.89497592515803e-06	14.5314205044895
284.080047220985	2.1207818215592e-06	14.3576186596758
284.187280399711	2.44796701394056e-06	14.2245002476066
284.255858350531	2.64269351474813e-06	14.0100572778275
284.358050587963	2.82989701865588e-06	13.8368020842668
284.448787192948	2.897549679548e-06	13.6923568650268
284.508015921009	2.86770116516853e-06	13.5682023490026
284.560727822274	2.80580522903976e-06	13.4299880358287
284.623657810359	2.77421761537727e-06	13.3344056863407
284.728314086513	2.81256536565284e-06	13.3075157782823
284.785247474354	2.87425901515472e-06	13.2664526878735
284.838147758607	2.89734484153319e-06	13.2357619231046
284.900961626098	2.72950621063288e-06	13.2298941524215
284.957541046506	2.51833586563712e-06	13.275085890931
285.013584907415	2.3276154407701e-06	13.3205765546482
285.080319084531	2.29104429965017e-06	13.3797277644618
285.147070223899	2.29922724118456e-06	13.4520070913833
285.215447626628	2.24775752786022e-06	13.537299593814
285.287857460542	2.07803003419671e-06	13.6300654272309
285.374375121833	1.66859610334469e-06	13.7323191255709
285.427469443678	1.36097141047281e-06	13.8216145280645
285.48399527263	1.08033561082538e-06	13.9152169332738
285.577633193245	9.38629580081215e-07	14.0258765961193
285.638906552797	7.86860640033715e-07	14.1236801247176
285.70660359776	7.61627685518174e-07	14.227182106367
285.76942734924	7.55918662288002e-07	14.3282561957595
285.847629672189	7.6721599819343e-07	14.4405034211949
285.898840801546	7.78153743488298e-07	14.5279085865756
285.974197135713	7.88118962358076e-07	14.6368377466588
286.025157740142	7.66231135212519e-07	14.6985013614458
286.075363143981	7.2093424925521e-07	14.7368277363446
286.177618584015	6.79278703271071e-07	14.7972922650935
286.288574468749	6.57943392384639e-07	14.8541085647403
286.374795311998	6.68478775658222e-07	14.8710681368109
286.450600607189	6.9915110813054e-07	14.8518460247354
286.559430061495	7.65007607024023e-07	14.7904485332548
286.658358157505	8.17132921952532e-07	14.6857204975281
286.750078132793	8.35993909107666e-07	14.6125058514477
286.827071599247	8.29156655678091e-07	14.5268530203471
286.881036951519	8.19623748452282e-07	14.4076981246872
286.984981892514	8.34524829775034e-07	14.3002904336576
287.047711248926	8.61787499714082e-07	14.1908401421031
287.114069659968	9.28247171523931e-07	14.0770538660951
287.218963677985	1.10508515786441e-06	13.9781956141453
287.295508742084	1.24459472428479e-06	13.8859565731397
287.356592361381	1.37108217899229e-06	13.7733902863137
287.410126785124	1.49013615087633e-06	13.6817972861308
287.508559541952	1.81163454287046e-06	13.5789566801047
287.618122975592	2.06886695926357e-06	13.4925830121983
287.691231064923	2.15134076117296e-06	13.3902001495271
287.77131776505	2.19171465836654e-06	13.3004316001337
287.861644123478	2.17116336103792e-06	13.2349896218942
287.944881018216	2.23445950328675e-06	13.1811547312304
288.007020245869	2.47578062378767e-06	13.1294591981026
288.067600642455	2.7544473861988e-06	13.0921218428132
288.123717584218	2.7599844250289e-06	13.0635341093929
288.173914381605	2.66430939007487e-06	13.0495338951183
288.261161236504	2.60896949578549e-06	13.1117398019937
288.311732256709	2.59600166956035e-06	13.1146831384581
288.394357657053	2.6880064835855e-06	13.2220782654142
288.486053437293	2.79250208277475e-06	13.3650651823059
288.560779561485	2.82357384414087e-06	13.510518019839
288.635241693619	2.75988035659625e-06	13.6691988869496
288.691679483385	2.63264380058925e-06	13.8138554580367
288.752218628398	2.49267540699913e-06	13.9933487785861
288.832674324601	2.30371977799818e-06	14.2057473058529
288.921360912685	2.0768348217818e-06	14.4322407628293
288.976566987139	1.71438381243759e-06	14.5842027193802
289.03960985857	1.14573944214794e-06	14.7250531854931
289.116119672384	6.29463155048513e-07	14.8791746932233
289.196484137215	3.98162905125407e-07	15.0484285937406
289.270363451376	5.04744470211298e-07	15.2702563480811
289.345207291007	7.44109743113367e-07	15.391320706472
289.437153344158	8.50343604051835e-07	15.592380560214
289.527492463497	9.12846910832426e-07	15.7571375703832
289.606526180108	1.02322650313863e-06	15.8958399920174
289.683953482213	1.06641438852424e-06	16.0479016213447
289.738119475658	1.037112843168e-06	16.1610996845832
289.844993369726	1.02215211095161e-06	16.3340392737093
289.902126858022	9.04138864941655e-07	16.4234913697935
289.964776240927	8.77991105495187e-07	16.5418053756689
290.064095690385	8.12048758928779e-07	16.6730873717286
290.151877855961	7.42708617346483e-07	16.7821509337327
290.227666562218	6.81516358409303e-07	16.8728851456553
290.31130468942	5.82834089372083e-07	16.9540694744776
290.401951774284	4.82820322648781e-07	17.0244832996025
290.511897205764	4.8807699056994e-07	17.0862514371406
290.571634741151	5.98815554658572e-07	17.1101739923075
290.622792447975	7.98024322734212e-07	17.1261153894459
290.712879477213	1.28961750619274e-06	17.1474125196118
290.808822608763	1.71627520926008e-06	17.1590192012368
290.882071040219	1.68739274378742e-06	17.1632224194999
290.940004847629	1.48330790891928e-06	17.1635767491855
291.032615922498	1.23136963279712e-06	17.1593926563251
291.10696608481	1.04303309244354e-06	17.1528066409227
291.16751336421	9.15653490260176e-07	17.1455090313913
291.237844600484	6.65941247187343e-07	17.11123068064
291.331795822496	4.96144333666588e-07	17.0613609734531
291.395238207499	4.09352634939358e-07	17.0113199009208
291.446338123019	3.75649030261174e-07	16.9689967915984
291.541823319411	4.08902603247875e-07	16.9198212622641
291.624721480043	4.73721489549192e-07	16.8568763952543
291.70400603648	5.58981324044432e-07	16.6974932139558
291.764238697765	6.37296754331909e-07	16.5604912253654
291.825892110974	7.0845635447288e-07	16.3484389988683
291.910762086279	7.27130952274828e-07	16.1295195922762
292.021856386759	6.53975123488624e-07	15.9595938542876
292.093032883961	5.40538748353706e-07	15.7802088121689
292.203730934907	4.47728128506045e-07	15.5773909700904
292.273542042682	3.85488974325376e-07	15.2799639186625
292.367865877027	3.59925289442522e-07	15.0523146411311
292.458180384973	4.37826767124731e-07	14.8281177671311
292.550849680959	5.9668274978255e-07	14.5759354545294
292.602635643795	6.35939186903533e-07	14.3073998647065
292.708201405677	6.76734736281369e-07	14.0799256641928
292.774976538712	6.759841586917e-07	13.7995209255643
292.833324330015	6.71815086912256e-07	13.5137745445362
292.9172578071	6.67184162241113e-07	13.2541998310493
292.967693939777	6.47593041248456e-07	12.9651232869082
293.045920001706	6.228512765708e-07	12.698913246382
293.12212265676	5.99626004344401e-07	12.4948092095021
293.209818486371	5.68990224694351e-07	12.304320753005
293.305125053695	5.36263062928351e-07	12.0899224676038
293.355463935852	5.11729791513829e-07	11.9026022322579
293.460625903268	5.06140588075904e-07	11.7590401534522
293.54686942904	5.04972804369462e-07	11.6417801521253
293.628810583373	4.85833656075866e-07	11.5318789289448
293.69467527668	4.50342837801014e-07	11.4857820897082
293.74916209056	3.7309531722942e-07	11.4238427710623
293.830712257397	3.22385055076589e-07	11.4456621998191
293.919112029978	3.19130821430996e-07	11.4984535712136
293.992896777573	3.6752898626799e-07	11.5275435149398
294.073727612254	4.43628534458849e-07	11.6012538448798
294.129165865214	5.06107905480273e-07	11.7115056877275
294.191450517643	5.55390948252445e-07	11.8646960139522
294.261817621411	5.71599060873065e-07	12.0410404177665
294.313965770117	6.29970883797251e-07	12.2228168437644
294.412176575096	7.48805908003858e-07	12.4648939960923
294.467698077448	8.58433844178104e-07	12.67937666055
294.551714359167	9.87225718040916e-07	12.9401854590847
294.613817155785	9.87442212284733e-07	13.1779810213292
294.684142686803	9.89399784610452e-07	13.4329549817492
294.765449943576	9.44289802875901e-07	13.7043162456181
294.823359992465	5.61657171155227e-07	13.9175742918171
294.889515591763	3.43268623373488e-07	14.1415557725475
294.941934432956	2.52203614419754e-07	14.3067768030547
295.033429234592	2.47904360955357e-07	14.5509604337046
295.120000699415	2.25625212678685e-07	14.7502733963119
295.227891485586	2.21744297788473e-07	14.9428022661933
295.327638279105	2.40184012521867e-07	15.0654996440546
295.423956541712	3.62759298520306e-07	15.1349134083789
295.534154450277	6.16863373681419e-07	15.1746118547546
295.613361207612	7.25419438481254e-07	15.1770076993018
295.666401640161	7.63371159287604e-07	15.1705709713303
295.752450665224	8.60959246076421e-07	15.1623935707283
295.859465198399	8.88020919666809e-07	15.150760599574
295.945973697874	8.91573875827559e-07	15.137286365741
296.030610184542	9.29523215956503e-07	15.1113329916973
296.114553402315	1.02258601540121e-06	15.091495797771
296.225906387243	1.22658354775014e-06	15.0601993817442
296.307388151739	1.36903118498221e-06	15.0228506206688
296.397886493124	1.56603175136509e-06	14.9868018311942
296.490332148783	1.76357279397922e-06	14.9515262217492
296.579318408549	1.92032691354769e-06	14.9260176361918
296.636367505489	1.95108100136104e-06	14.8927833656063
296.739549237903	1.94832713569713e-06	14.8766179234148
296.815547073758	1.8574195937567e-06	14.8570202759103
296.886581769001	1.78931389331919e-06	14.85744237955
296.969440201793	1.7703355686743e-06	14.8788930978878
297.032640482453	1.66863612697553e-06	14.8906982411255
297.094050264912	1.36210129333142e-06	14.9106510628213
297.147822634539	1.06497309956552e-06	14.9309467363063
297.234882419032	9.36515341191607e-07	15.0202097140059
297.286428307416	9.35148986311545e-07	15.0554389425562
297.358865800437	1.01729679723337e-06	15.1493178415976
297.428202240064	1.12280761868117e-06	15.2562218209394
297.49096520877	1.23165079469906e-06	15.3584076958598
297.57390581108	1.38361404297855e-06	15.5324230397682
297.639641539111	1.497238605074e-06	15.6329361228648
297.696315295752	1.58893551227321e-06	15.7426979718249
297.749175243558	1.62804203502609e-06	15.8277456605604
297.803466416414	1.60680108940092e-06	15.8700834477168
297.892901299491	1.62413113179058e-06	15.9698969372333
297.984187541407	1.74939026910557e-06	16.0590822377424
298.05023710403	1.97457584357585e-06	16.0765967662565
298.139878434535	1.88873149592523e-06	16.0884051554152
298.192537770257	1.64612607849689e-06	15.9979919627383
298.258754386719	1.5174500850871e-06	16.0172368208292
298.311266317587	1.41404622205285e-06	16.0332069687569
298.407149866465	1.23379332384993e-06	16.0021194830719
298.469644292998	1.0348468088063e-06	15.9394444596992
298.532937215323	8.58008576497581e-07	15.9300067564194
298.606049478676	7.31157178568984e-07	15.9688641166055
298.71706846431	6.30762191811748e-07	15.9861534037546
298.785482391091	6.28354157263832e-07	16.0102413533859
298.845294624278	6.27811839195704e-07	16.0484906485996
298.899019534897	6.16148596646903e-07	16.075871249852
298.992963928345	6.62419247020875e-07	16.124630379454
299.07028386989	9.68705851696668e-07	16.180385115663
299.140048738176	1.50072008093735e-06	16.233621208935
299.190697573757	1.93658287545405e-06	16.254336854965
299.254689283095	2.20799616247463e-06	16.2895039200583
299.316787616234	2.2126760223904e-06	16.3220484588116
299.38107344781	2.17324066430154e-06	16.3548834547883
299.471942511618	2.12072073643796e-06	16.387448754467
299.541869676754	1.97809432172282e-06	16.4066772770875
299.616374971684	1.8082533204626e-06	16.4220681611478
299.700152841151	1.76114455110261e-06	16.4351192006102
299.783740603524	1.67373065766239e-06	16.4433970294366
299.837250491064	1.6413013552402e-06	16.4464294846207
299.896865339436	1.61480036320929e-06	16.445042692904
299.951192806384	1.61502798704831e-06	16.4362468925207
300.007897967479	1.63354453592081e-06	16.4141954730263
300.085485729166	1.69893299408006e-06	16.4005338008147
300.160814947006	1.68429035892848e-06	16.3291459896811
300.236643318229	1.58177314146775e-06	16.2727168785572
300.336000644782	1.34836750999851e-06	16.2119923851548
300.407664714488	7.21185365131938e-07	16.0784552823811
300.496564973554	5.07234215053636e-07	15.993864840983
300.547005853299	3.67179020552312e-07	15.812529241419
300.654840744204	5.13160670051356e-07	15.6052556505321
300.729990907465	6.98305905570788e-07	15.3391887999204
300.794028518645	8.78129764117219e-07	15.0306229678785
300.875939171301	1.20678275761904e-06	14.8129415540679
300.995263250221	1.81326538658694e-06	14.4650025404805
301.090098599937	2.25623915329757e-06	14.124803550123
301.154180820039	2.46015359828448e-06	13.7826454608924
301.259209171506	2.86452984676962e-06	13.4679521174385
301.317830371028	2.82050164727353e-06	13.1751121308837
301.396842501506	3.04672971061001e-06	12.8444306912562
301.474350834852	4.54871837620337e-06	12.518838114416
301.555593202768	7.09127096126088e-06	12.2230944846549
301.660027456313	8.72293896635943e-06	11.9538822344173
301.756610421398	8.0523098690591e-06	11.7395760553286
301.848341455948	7.27717213420455e-06	11.5385633563616
301.920008414725	6.49273979394342e-06	11.3426000000577
301.997300185564	5.9176852079515e-06	11.2066768623576
302.084926315818	5.57002916270703e-06	11.0697041267242
302.175204058904	5.88329377143863e-06	11.0087508951756
302.230835864177	5.85767135610522e-06	10.9259877464883
302.292629586466	5.80994161102268e-06	10.9064538124628
302.365169105838	5.548135881035e-06	10.926464790718
302.423125608269	5.1919202674493e-06	10.959924384161
302.494312927689	5.3420715361352e-06	11.0666770756647
302.567256408675	5.76950314703839e-06	11.200099241471
302.635371365319	6.53284320613347e-06	11.3755345738802
302.712227100575	7.38324761156748e-06	11.5564435291091
302.809118294111	8.47311619464989e-06	11.7861618350152
302.861426093895	9.25657783530539e-06	11.9860616386358
302.949954023987	8.01175283551149e-06	12.2622419970522
303.018452396275	4.91223683188563e-06	12.544989744235
303.090654777621	2.97351873850957e-06	12.8462921012527
303.178501351571	2.97526469779604e-06	13.1835185670199
303.229875829206	3.00034050319198e-06	13.4661722428284
303.282659513924	2.71254230862057e-06	13.7493868384411
303.342378118196	2.0031982245981e-06	14.0480433159748
303.407994378883	1.53989335066195e-06	14.3566847722703
303.488768040388	1.17611860771602e-06	14.684719080768
303.572625976744	9.0219322224012e-07	15.0033914814097
303.664090292999	5.53124996810826e-07	15.312033832871
303.75821800754	3.82908962975719e-07	15.5988510137885
303.838328391392	3.2204088438104e-07	15.8256134864188
303.895421340904	3.98533028775842e-07	15.9627369508489
304.006015059938	8.50018429707019e-07	16.1781439367785
304.098039124735	1.44912165369372e-06	16.3161515956119
304.169915998414	1.60576888995217e-06	16.3883668715325
304.222878972805	1.60569401650824e-06	16.4206045072249
304.306335013571	1.64947126115582e-06	16.4668246929856
304.41291084711	1.64446788656489e-06	16.5031418030945
304.477243428374	1.64186698695518e-06	16.50958297182
304.556995469796	1.64962341808192e-06	16.5124986586479
304.662145295235	1.6801569032926e-06	16.5110997664899
304.758336804825	1.7240121392634e-06	16.5010221478778
304.824010100232	1.75888581847465e-06	16.4908829049889
304.893372737311	1.80760382685395e-06	16.4732129192213
304.983242070668	1.93157619782932e-06	16.4517059602624
305.057862072525	2.02873385633088e-06	16.4268612354013
305.15835469327	2.18318248034987e-06	16.3930342924608
305.232572225153	2.16130032982238e-06	16.3564046045801
305.310155054224	1.96649415720322e-06	16.3224774181045
305.360951356997	1.55860077716961e-06	16.2815596263044
305.412322183549	1.05459811336018e-06	16.2361384584254
305.495954674979	6.31820744929212e-07	16.1767494306048
305.594734072449	5.60844216915574e-07	16.1202403085188
305.669605334246	5.82636644001279e-07	16.071835328512
305.755674527734	5.95683527178788e-07	16.0198994804277
305.816530221618	5.84177781163493e-07	15.9855612086889
305.887741343975	5.86894308235367e-07	15.9550026587845
305.961494660459	6.73555142371708e-07	15.9579376834517
306.045670687587	8.43362125020071e-07	15.9481277814737
306.103694761347	9.72137400653201e-07	15.9259951931548
306.15831362319	1.08757155738128e-06	15.8975394554744
306.208753813036	1.19051976458875e-06	15.8452337097322
306.262226365825	1.3008883569496e-06	15.7666205240755
306.360778978811	1.49822761127234e-06	15.8129858819275
306.447675653125	1.68650349891668e-06	15.8451748558511
306.498433066138	1.70017818331921e-06	15.7964283008183
306.564180285482	1.43714474439759e-06	15.7090783650545
306.635547738166	1.33405115126714e-06	15.6313504706614
306.711063646188	1.33928898800072e-06	15.5552622220343
306.787687908089	1.3568428596628e-06	15.517058960422
306.862905229556	1.32399249606946e-06	15.4276577747942
306.938508761256	1.25596845311072e-06	15.336266887362
307.045975287237	1.1642318630845e-06	15.256288765764
307.11459311884	1.04145149650865e-06	15.1026680767769
307.23008644489	9.53475066767097e-07	15.0197113565339
307.292083651007	8.61936822192875e-07	14.9114412127938
307.361430504768	7.6584924257071e-07	14.8179246984308
307.445225514891	6.80700525743076e-07	14.7583925748689
307.527380362307	6.93262694505266e-07	14.7618772099579
307.628947748095	9.14690147952668e-07	14.7700660059555
307.710541111961	1.27346771034986e-06	14.787797943642
307.761385613599	1.45423144120807e-06	14.7929236972576
307.8475578751	1.62422468777605e-06	14.8082533233746
307.928636553826	1.77042558392335e-06	14.833931874311
307.992804068445	1.82922483536384e-06	14.8615014389168
308.061953758629	1.76520283935147e-06	14.8915172968579
308.147610613998	1.68921062347082e-06	14.9387038474278
308.218814363929	1.51733171668823e-06	14.9789639821513
308.294102334829	1.46470990909516e-06	15.023814168607
308.378701863343	1.20035774858435e-06	15.0630747451694
308.444625806709	1.04983920416489e-06	15.0968728228811
308.51676273925	9.672499372301e-07	15.1291563031256
308.576867530405	8.87928507823371e-07	15.1547138003048
308.663674260478	8.60760933635426e-07	15.182607447978
308.748438088736	8.6403208081429e-07	15.2052020108368
308.827216860063	8.4923042302547e-07	15.2223114625047
308.91111516638	7.28237708327592e-07	15.2312672353489
308.970298310324	6.71584526101466e-07	15.2343633318675
309.033257582959	5.24985580775597e-07	15.2251866411307
309.108956222752	3.72309943924872e-07	15.2027446770071
309.206696784969	2.52346603367132e-07	15.1551941177509
309.310493266988	2.10328784534803e-07	15.0340082642767
309.373694662654	2.16936967975752e-07	14.8705384873377
309.441990897879	2.20589460108116e-07	14.669247278887
309.546499501956	2.98796872750975e-07	14.4795076342983
309.646991416993	5.09492669131207e-07	14.2485445447963
309.723474031502	7.09182840014105e-07	13.9758833203934
309.805101176321	9.4989328011274e-07	13.6876497726793
309.898669077553	1.13153601403573e-06	13.4621688226047
309.962815853166	1.08419764149071e-06	13.2175354512365
310.058466021221	1.02471471638443e-06	12.9555401170022
310.14729368555	9.2303589833241e-07	12.7237680346616
310.236661371569	8.00319934873896e-07	12.4806232958099
310.349485317161	7.12299476556799e-07	12.25529543501
310.445126340294	6.68124232056585e-07	12.0554452062013
310.55079403295	5.90117660242104e-07	11.8837272767159
310.640181620358	5.0432545865799e-07	11.7326520146913
310.718406082187	4.40917546804651e-07	11.6408419274507
310.78736540388	3.7963589028946e-07	11.5501789306926
310.848226570616	3.55318818162728e-07	11.4938347072217
310.943172247793	3.96798131353295e-07	11.5078688227798
311.042560789049	4.97233552639764e-07	11.5621217112833
311.093598877999	5.53889612382295e-07	11.6168803334578
311.145200405857	5.82806652542621e-07	11.6978014258407
311.198543766738	5.9704718798349e-07	11.8023417208951
311.291176248928	6.27901579894198e-07	11.9814507243433
311.345623535516	6.47917303632101e-07	12.1301219610052
311.427887329642	6.8148765823565e-07	12.3392444278352
311.498701679376	7.17053507489364e-07	12.5513036782852
311.570489355647	7.49033352519349e-07	12.7778438754476
311.640185994885	7.72566399951549e-07	13.021757338435
311.716708922199	7.8804974261494e-07	13.3050353493842
311.786014180483	7.71270164826949e-07	13.543055960101
311.854192121488	7.64933108119351e-07	13.7971531409369
311.916853067132	7.65661001537965e-07	14.0618142655489
311.99261429106	7.62649652650794e-07	14.3632800257848
312.046814441015	7.30362368417447e-07	14.592347823199
312.110921268595	5.5120972982311e-07	14.8263908710213
312.163660092302	4.47369550266931e-07	15.0549428095767
312.259465441693	4.63911226553159e-07	15.3386529182931
312.317092887907	5.49756619835631e-07	15.530553196304
312.424592172171	7.27548649320772e-07	15.7871113700389
312.49739373646	9.1302583452336e-07	15.9912490737804
312.558658438257	9.77507600919714e-07	16.150902822604
312.611689664215	9.10494993037482e-07	16.2666700548905
312.669133302707	8.16071384120561e-07	16.3851410171367
312.736016130928	6.57077667699869e-07	16.5011500741289
312.790545214081	5.52290198201962e-07	16.5826743826255
312.8581619281	4.68282112293449e-07	16.673532206113
312.919752756616	4.56903831278921e-07	16.7433160472715
313.0308680575	5.3093079832032e-07	16.8434167730756
313.149597594137	6.90555375971257e-07	16.9079446449671
313.237546633055	8.99399170641605e-07	16.932846983017
313.335641166417	1.2041667533861e-06	16.9487021198374
313.391423520617	1.38336212721195e-06	16.9512620710611
313.455742279666	1.64393957997178e-06	16.9534789415491
313.53013577674	1.97504021645179e-06	16.9543539552571
313.61754835163	2.34200110843882e-06	16.9539666821576
313.699813589639	2.40190006925554e-06	16.952221312454
313.769508532981	2.17256437519238e-06	16.9500253805753
313.824277161526	1.71868460759098e-06	16.9460400951922
313.935438043637	1.28324068143803e-06	16.9462506342289
313.996021015761	9.38158191629824e-07	16.9402283187455
314.074474200303	7.18853263887766e-07	16.9163868976503
314.169103247997	8.02490780161158e-07	16.8858066681437
314.227634292523	9.10221444163687e-07	16.8627309980363
314.298397911629	1.06207121806021e-06	16.8236855574946
314.349364964521	1.15214317612452e-06	16.7617618234114
314.441141122156	1.30510430400982e-06	16.7028427063198
314.547384118667	1.42548643452803e-06	16.6438556941559
314.641371158722	1.46199628998406e-06	16.578636505316
314.69799626692	1.41519108679268e-06	16.4760203538539
314.765832917473	1.34406700505836e-06	16.3468001967804
314.844481654806	1.32329262891743e-06	16.2564351969063
314.916915367925	1.48269379918053e-06	16.1091334741622
314.98791706341	1.85554468376225e-06	16.0001823696866
315.043836735665	1.98621504370633e-06	15.8479755574621
315.14177247848	1.6268296707082e-06	15.733831278299
315.229469728128	1.15961994475413e-06	15.593518484154
315.344396832782	1.51635101103378e-06	15.4534654819304
315.456917980163	2.05681981287357e-06	15.3072285533206
315.508299898412	2.25350079464415e-06	15.1336456188544
315.585103648608	2.49307132744304e-06	14.924358945594
315.636925488251	2.61468993502364e-06	14.6823511626662
315.703512663895	2.77402284384052e-06	14.4882850802532
315.792554602659	2.93818907971762e-06	14.3074688674536
315.848942133714	2.99380291787089e-06	14.0819387526427
315.910286610647	3.00376017428749e-06	13.8948083819794
315.96423541868	2.95484250587573e-06	13.7105852087678
316.028640165582	2.87810212640129e-06	13.5475189256122
316.1250226753	2.82462616751215e-06	13.4495252563606
316.192743552553	2.82702888013941e-06	13.3508738751199
316.258652567156	2.8912229262701e-06	13.2938687990372
316.316526565136	2.98022856893301e-06	13.2231044025727
316.392653785963	3.01734538416735e-06	13.1953577579901
316.464149640725	2.83992945667854e-06	13.1983852694879
316.5217496938	2.46439059858472e-06	13.2148753586411
316.609190652338	2.28519575200289e-06	13.2829139571399
316.685746980751	2.2280832217148e-06	13.3558360260751
316.742860976229	2.22833912317066e-06	13.4247932712838
316.799895848048	2.17390657488956e-06	13.5010508357012
316.875968697012	1.96958730688904e-06	13.598751454145
316.95934050054	1.84375200409666e-06	13.706970188421
317.016608422377	1.70280964374072e-06	13.8036576504335
317.074186854627	1.41623598941179e-06	13.9025743972704
317.171271888848	1.16220869322714e-06	14.0231322828664
317.252106123328	1.03883575010576e-06	14.1389585644259
317.326402270995	9.46936274993285e-07	14.2517489554668
317.418957122563	8.58885208078184e-07	14.3753929716169
317.474599432836	8.17697121404309e-07	14.4626168108321
317.536889565287	7.72312457075928e-07	14.5526429420663
317.607897299632	7.76196107993245e-07	14.6436360789674
317.690074529785	7.7922569738219e-07	14.7298794750242
317.785573341358	7.4104687430473e-07	14.7877018615869
317.841007635893	7.04217594029105e-07	14.7719417696661
317.897766644366	6.90475562779232e-07	14.7134053400663
318.004342434807	7.40289100615135e-07	14.6721168203222
318.119484051652	7.80468403671691e-07	14.6063951167413
318.22273605592	7.77702060931691e-07	14.5213018638089
318.286795803094	7.90061497444264e-07	14.4314025538309
318.399081269873	8.35955910583774e-07	14.305857608042
318.455801889451	8.51640326856247e-07	14.1762440237985
318.535357766341	9.42677528008536e-07	14.0834303761395
318.647733793607	1.12716009036428e-06	13.9899687912728
318.722392831688	1.25407282054882e-06	13.8952026385189
318.817036601662	1.51096713985088e-06	13.778287757925
318.949562577339	1.89992719648019e-06	13.6844194914617
319.043039885214	2.06924988904458e-06	13.5782304439619
319.137425527884	2.18065087373564e-06	13.483751939508
319.247917659285	2.20232222943229e-06	13.406863058736
319.337341999854	2.23882687176041e-06	13.3439249372371
319.419186065629	2.47265368557301e-06	13.2947438672653
319.499605370893	2.84449155862601e-06	13.2702151604842
319.593632078878	3.09793565593474e-06	13.28460602961
319.66512801949	3.04801872119857e-06	13.3103738002665
319.738228774381	2.88001018220394e-06	13.3573759226382
319.792518215455	2.7682600087376e-06	13.4097752858464
319.889397862803	2.73669762209122e-06	13.537446240709
319.980356454425	2.8076792470748e-06	13.7005642818955
320.070674865755	2.92763325277515e-06	13.8647447061353
320.141921611402	3.01517367196528e-06	14.0464595733193
320.225186230232	3.01749459542286e-06	14.2303649193457
320.282141084905	2.95103351466158e-06	14.3933075104725
320.349973419809	2.86052840855623e-06	14.597272077252
320.430386653824	2.78174605728386e-06	14.8346247924965
320.484467995239	2.66163132260513e-06	15.0143244796932
320.565649147605	2.50861350562513e-06	15.2297770167082
320.631822267776	2.38000019684353e-06	15.4331812497007
320.707831028826	2.1592648230425e-06	15.6233179925864
320.761851513512	1.91070000925144e-06	15.770252848844
320.819249369485	1.50492134582197e-06	15.8484647208935
320.886234601798	1.78465087957876e-06	15.9235463898495
320.96965941185	2.21857669224475e-06	16.0510379538794
321.059303708271	1.75538842692222e-06	16.1586899683861
321.122116905415	1.48425069518066e-06	16.289359189413
321.172790823374	1.28023978393041e-06	16.376553551346
321.28253373425	1.2726342670742e-06	16.5139093044588
321.351196232195	1.33442847610885e-06	16.5925604852581
321.421889939229	1.34691483314622e-06	16.6772542192449
321.480927743857	1.31927320908018e-06	16.7507886517553
321.554037297976	1.30356088138633e-06	16.846941204713
321.627681104568	1.15869831438865e-06	16.908348538528
321.691478491023	1.07141198963169e-06	16.9713565778424
321.774977585303	9.26044927927592e-07	17.0353580157233
321.889040636081	7.59535263328335e-07	17.0933907701426
321.942886866387	7.13195121140867e-07	17.1140725449624
322.021543329273	7.97287822208788e-07	17.1382508455099
322.100113341537	1.16801809135327e-06	17.1559691192578
322.199042568661	2.04387605714771e-06	17.163132087578
322.279148647062	2.70333918500595e-06	17.1635914687455
322.381810620388	2.75391304914909e-06	17.1638611091762
322.47906960864	2.60892695965448e-06	17.1637177110755
322.549694647065	2.21921969633924e-06	17.1638895944653
322.612809087306	1.77959704947089e-06	17.1640971678757
322.710720369266	1.44264959453844e-06	17.1644546475809
322.766166286312	1.16402906925612e-06	17.1612417859035
322.81726252041	1.00962442272975e-06	17.1569581842403
322.913107060864	7.98711674052597e-07	17.136043390578
322.969680914234	6.71452900415389e-07	17.0980465153185
323.026801489725	5.85949193740985e-07	17.0149039367058
323.11636367861	6.2959627192589e-07	16.9013017483369
323.191138509309	7.11259739803991e-07	16.8427581290592
323.25132461371	7.68692812216514e-07	16.7179369942344
323.345969423232	8.86051225635019e-07	16.6350233209047
323.403256074706	9.26003551674288e-07	16.4913760542955
323.472300972187	9.08132413834045e-07	16.2900746888686
323.553786272111	8.22817940187159e-07	16.1374051780326
323.643910072692	6.93496140901899e-07	15.9612501087281
323.72991220044	5.87110076226498e-07	15.7909879756848
323.821035806684	4.95076713164726e-07	15.5848432672471
323.903378898025	5.43621411250202e-07	15.3113890977135
323.987846229485	6.56038376611617e-07	15.0677108788931
324.096189177785	7.12331897222854e-07	14.8432063400513
324.173248813453	7.14239114003708e-07	14.6086991058219
324.237428548746	7.14815030212057e-07	14.3249086210972
324.330627969076	7.29298861296133e-07	14.0749749905115
324.402279863955	7.45961510941863e-07	13.8353581326199
324.501541871817	7.54876726031632e-07	13.578018598504
324.555106043528	7.35526324702964e-07	13.3012273330796
324.633408529911	7.21153058080112e-07	13.0884676296888
324.737365221808	7.08263981419523e-07	12.8986408574537
324.834836969046	6.91622370576771e-07	12.6900270533512
324.906585379473	6.7776077972878e-07	12.4833708681274
325.004472289624	6.91118969143227e-07	12.3424848851088
325.061028873955	6.79766731082963e-07	12.2051067184168
325.125842394953	6.30286145496214e-07	12.0608790604504
325.190277902714	5.58032382008749e-07	11.9634570277422
325.281773459008	4.56147363529662e-07	11.9191830728002
325.356357798126	3.79894138993097e-07	11.8930348926666
325.420025943801	3.91362492875229e-07	11.9366896145577
325.498051042301	4.53780534336446e-07	12.0112490353682
325.572370400777	5.51110622543193e-07	12.1088854433915
325.633510448675	6.5071897204006e-07	12.2223883184232
325.695784980696	7.35262028612759e-07	12.3639880637335
325.78910743485	8.56767628283979e-07	12.5767074686318
325.861497302052	9.7175457344114e-07	12.793577582476
325.933741517609	9.94535943362344e-07	13.0149276069943
326.02800468043	1.16234812699657e-06	13.2747876400301
326.124563466824	1.37245473375354e-06	13.5497470489228
326.193026493362	1.55240465747155e-06	13.7881508995709
326.263296970516	1.48943724112927e-06	14.0226431786149
326.337426115221	1.53237122508801e-06	14.2527735527797
326.397146891488	1.34083996986937e-06	14.4259265238712
326.450972995859	7.04283050042486e-07	14.5614987480298
326.558255882916	4.90893575151266e-07	14.7897108147826
326.63223302292	2.90614178440287e-07	14.9107840784791
326.704979369451	2.20720790331224e-07	14.9978801625229
326.787133332535	2.69608840139735e-07	15.0685194554098
326.897770582196	5.24696618678118e-07	15.1308035543108
326.99465851245	7.64776964746111e-07	15.1478040181988
327.063292345423	7.8997522209066e-07	15.143601928949
327.133424457721	8.25291515610883e-07	15.1331172683463
327.233304429653	8.74450873169432e-07	15.1176088263515
327.291868784191	8.76215109709828e-07	15.0928575737345
327.364569431022	8.73001531822991e-07	15.0677634614757
327.430201159539	8.80499294342698e-07	15.0380984762169
327.515129788879	9.50265878738915e-07	15.0112396322437
327.566891392039	9.76899391726344e-07	14.9685354632968
327.641551046119	1.09647560854749e-06	14.920726334304
327.717971853809	1.23448249922348e-06	14.8672017267105
327.795990223924	1.38080036148379e-06	14.814487376657
327.879698036463	1.53065818001373e-06	14.7564582694949
327.945248930106	1.60967302658973e-06	14.7052763016222
328.013397505216	1.65256957274698e-06	14.6499483334613
328.088370718427	1.64488555009836e-06	14.5942876839065
328.188953329933	1.58002582411111e-06	14.5730989084776
328.28040410476	1.42879573787122e-06	14.5495511562158
328.332738071107	1.24477419560475e-06	14.5122004939122
328.387592283473	9.91140921950075e-07	14.4797208408363
328.44317229029	8.26013061501574e-07	14.4744507871827
328.500065373461	7.58373038871404e-07	14.4813475334508
328.586731383612	7.93950996371885e-07	14.5419010226495
328.656499512225	8.60466252510211e-07	14.5932631838018
328.727101307619	9.3558310663766e-07	14.6608535616192
328.792188772262	1.01051505833169e-06	14.7523809267487
328.861990793003	1.09863298795732e-06	14.8847596479467
328.925986316622	1.18294680552673e-06	14.9647658340562
329.017445516222	1.31021037643347e-06	15.125785740698
329.07603282884	1.38884509149536e-06	15.2167462863967
329.152762407749	1.45913403249331e-06	15.360733404374
329.23380251275	1.49117070384251e-06	15.4776690332872
329.313847105568	1.53010378504438e-06	15.5725980255694
329.364683630829	1.6163627572238e-06	15.6058632923917
329.457431423079	1.84755870508641e-06	15.6567961869738
329.550849424964	1.68876321133148e-06	15.6367382866777
329.630599644867	1.57023429682157e-06	15.6963330048514
329.694097112837	1.41102183608068e-06	15.6625346646272
329.813437322197	1.25382372697156e-06	15.6632895586028
329.887684059882	1.06361838164207e-06	15.6024278155705
329.939412089553	8.75952816319141e-07	15.5571684719792
330.006106010931	6.57040304986482e-07	15.5234625719964
330.107533333531	6.03641371817982e-07	15.5418432288818
330.17127449143	6.20060565262901e-07	15.5738276160038
330.249777876179	6.16506719589165e-07	15.6325382440414
330.34443258046	5.90460734071075e-07	15.6795249264795
330.430907387659	7.01800463863713e-07	15.7480798032742
330.481821995925	9.34981807213324e-07	15.7891122175567
330.573604418687	1.54370145980134e-06	15.8351940667053
330.653119370363	2.16016752015526e-06	15.8841798228513
330.723032281739	2.4187901055656e-06	15.9218435652552
330.790179781859	2.32421189875667e-06	15.9466005590026
330.88207007685	2.19912555193503e-06	15.975236403742
330.949723189347	2.10328901821159e-06	15.9943404522042
331.024915014383	1.89869709565673e-06	16.0079662961641
331.101416791895	1.83652352892833e-06	16.0198344609389
331.17000033015	1.76049393802871e-06	16.0271515399076
331.248500049221	1.6839430146227e-06	16.032402132519
331.343651913814	1.62297080565642e-06	16.0351830518259
331.401425391291	1.60297424862004e-06	16.0344292494953
331.451856914954	1.6195419065169e-06	16.028814517901
331.546769368949	1.75184975555482e-06	16.0172104406465
331.654820207472	2.09955987432548e-06	15.9939324551583
331.740401820073	2.35681980813391e-06	15.9314431066212
331.803864799031	2.08280387517462e-06	15.8693055669061
331.861465822689	1.51684284663438e-06	15.803402606575
331.912700196307	7.4998587391876e-07	15.6564550739073
331.96462409772	4.69682580080816e-07	15.5150991186255
332.073853080066	5.18634970311246e-07	15.2823204801615
332.148681342065	6.83416621855393e-07	15.1275461995038
332.214518746076	8.94270207836823e-07	14.875750954857
332.298511359267	1.25202666997369e-06	14.5532267536856
332.364898226678	1.46465710932259e-06	14.2154671816781
332.429694993562	1.70588139403494e-06	13.9029598847784
332.50576172082	2.08903700076116e-06	13.5457768751892
332.563829504409	2.30192167197024e-06	13.2491636778854
332.614001624308	2.42200857437682e-06	12.9306473498119
332.732368610226	2.57114884691262e-06	12.6225337538083
332.812504966706	2.84839599519319e-06	12.2852060777424
332.918657753945	5.40804164244357e-06	11.9846436263532
332.987965565506	7.4081379797139e-06	11.7018013188413
333.080781148908	8.16984251898113e-06	11.4337178084872
333.190016356076	7.41019911018906e-06	11.2070470719028
333.287911435806	6.7038098520442e-06	11.021248906784
333.389415689854	6.07741808015022e-06	10.868484452243
333.459974332802	5.5808590779295e-06	10.7056523770678
333.520090406039	5.4296394736289e-06	10.5819238186235
333.586569559468	5.38303962374962e-06	10.5015307286085
333.652014264431	4.97500141949219e-06	10.4453469208613
333.709508652184	4.38362957988565e-06	10.418507875327
333.764447055455	4.00435811708152e-06	10.4450139509675
333.865280667555	3.99076992753319e-06	10.5468178299404
333.916001815409	4.11480686830876e-06	10.635306566151
333.967314517655	4.49968835421453e-06	10.769228886594
334.019147535353	5.08836774525686e-06	10.9364243097711
334.071695075431	5.75475408596283e-06	11.0924611959455
334.12318347336	6.53482862387799e-06	11.2959847272692
334.191085544106	7.40863129451327e-06	11.5508884480772
334.284403184173	6.23013027014235e-06	11.8455195643682
334.35088095785	3.25663653915411e-06	12.1275944709563
334.407626888791	2.65270749496996e-06	12.4152565618472
334.4701366802	2.6857216705742e-06	12.7290902456611
334.557691208975	2.55568497543259e-06	13.0806540095745
334.608988780674	1.91489858537356e-06	13.37210733433
334.666140371093	1.67863779795368e-06	13.6821131685417
334.724899872315	1.34009420611663e-06	13.9926385261221
334.778276344987	1.11389448356127e-06	14.2817788559096
334.832313094588	7.77531350947807e-07	14.564072689667
334.885440939903	6.80458009700097e-07	14.834173632356
334.974531807889	5.22481060297158e-07	15.1720350437686
335.043821485385	3.81284629921191e-07	15.4511233412
335.115742763873	2.69180303629014e-07	15.7141917607937
335.221078982775	2.28476867761269e-07	16.0088759827848
335.302005992535	3.50571204809494e-07	16.2220203505268
335.373881834618	6.06248652532525e-07	16.3795444214605
335.455833553705	1.01156834481629e-06	16.5248153024219
335.550749209371	1.39047370065762e-06	16.6521655212085
335.617219192473	1.50558189024242e-06	16.7070889526626
335.670392754833	1.56429474904222e-06	16.7341471153413
335.748277877317	1.61657506105825e-06	16.7685851034893
335.856883546127	1.62383601504172e-06	16.7989663629976
335.929026632591	1.62629827515434e-06	16.8043617333427
336.014685482347	1.63419791335898e-06	16.8032441951513
336.1302576583	1.66904413233078e-06	16.7964314010194
336.22867654853	1.71820169895932e-06	16.7839554739745
336.336160389172	1.82617608094989e-06	16.7687273987108
336.422256298241	1.93152092440517e-06	16.7484700222536
336.472484736457	1.94011245241812e-06	16.7225322450414
336.574947163296	2.09294645792867e-06	16.6874044100529
336.649412608199	2.0511881178466e-06	16.6549426102257
336.709294920448	1.601138049187e-06	16.6051594450589
336.810114620777	9.49052843813874e-07	16.5570856966916
336.880344821638	6.04534523706862e-07	16.4969197639048
336.970345918568	5.43801125082222e-07	16.4677465034181
337.021969584499	5.43314218222657e-07	16.3867900129306
337.097979146244	5.80176055598552e-07	16.3176661797075
337.153273714081	5.70084771002094e-07	16.2386153547914
337.226983682111	5.26995725675942e-07	16.1960504054831
337.320388097696	5.17544318953562e-07	16.1471973079896
337.397072153801	6.58541640054779e-07	16.1159732904879
337.455637552527	8.14723583332774e-07	16.0939088237905
337.55276520368	1.05893826682834e-06	16.1246542469775
337.606332558396	1.18640995215578e-06	16.0461516567563
337.693712295575	1.37683417400973e-06	16.0747235123535
337.760299510318	1.52338529082388e-06	16.0367872094326
337.832626916572	1.62242925103317e-06	15.9829591641489
337.918302708365	1.41224903350624e-06	15.9421935998246
338.012291642829	1.32130422562262e-06	15.9612406631395
338.09844294758	1.3184333263443e-06	15.8724661065548
338.181145470538	1.31480506084301e-06	15.7764374447279
338.246744701508	1.26056069621862e-06	15.6653944850247
338.298392843766	1.16557616332845e-06	15.5355415893811
338.396259302556	1.04799941152703e-06	15.4196457376198
338.458824650961	9.57619164644829e-07	15.321137057377
338.511966881669	8.69777365995487e-07	15.2104392418026
338.608128445262	7.85632919726359e-07	15.1548115980182
338.717372976821	6.94165609874323e-07	15.1319835976997
338.788768388356	5.64045321939804e-07	15.0954450402449
338.856399123164	4.34493971282702e-07	15.066182280509
338.9465587293	5.37886519318055e-07	15.1046286651221
339.016100019468	8.27034985425959e-07	15.1489574327203
339.070127516527	1.09967529321017e-06	15.1573378128701
339.125931275175	1.30001572332083e-06	15.1820741677087
339.222937928347	1.42706895802706e-06	15.2456019711098
339.291562311167	1.4353460690642e-06	15.3084931938847
339.373540587561	1.39936250741059e-06	15.3757422793838
339.425188405304	1.35071865000694e-06	15.4272636054032
339.522314260373	1.31272543226077e-06	15.4904070824125
339.603571629097	1.0746788122815e-06	15.5402980487268
339.688292313773	9.52073596369533e-07	15.5884288442118
339.740218911252	8.76764463082843e-07	15.6224911476656
339.826600881608	8.08042248483192e-07	15.6623716564787
339.888580625818	8.07747166677882e-07	15.692270010412
339.973947722839	8.38872653679048e-07	15.7231384494244
340.034431148384	8.58301692746868e-07	15.7445144314209
340.106006148629	8.52960547414565e-07	15.7650368431984
340.176970088947	8.32766957285405e-07	15.7816912994759
340.266614265355	6.39279066745762e-07	15.7858417922036
340.317348496939	4.98488413473142e-07	15.7774919250065
340.381267360157	3.11755654961489e-07	15.7320708600461
340.457761250698	2.45101117892834e-07	15.6928481238937
340.560729291667	2.19265038363168e-07	15.5867278412766
340.656891698091	2.17722176219089e-07	15.3937074420657
340.763819401494	1.916675956222e-07	15.1674420682068
340.865538062608	1.72629601711293e-07	14.8945921530291
340.973124187828	2.58452112306785e-07	14.6589535789062
341.028242477442	3.18301826391743e-07	14.4355893341668
341.112679170516	5.85702001079307e-07	14.1820756111261
341.206677470169	8.90482584318391e-07	13.9233035985944
341.310513469184	1.05914720986421e-06	13.6801011174526
341.378955859111	9.93841097719748e-07	13.4422817835852
341.473627396818	8.97592991221258e-07	13.14836894716
341.562969497407	8.19813470207056e-07	12.9247171465795
341.669719956796	7.37768351594045e-07	12.709174520452
341.784850254574	6.92611511360553e-07	12.5095264930171
341.882802969717	6.68671924052219e-07	12.3271409669968
341.95990810597	6.03204584918586e-07	12.162537499176
342.027160689944	5.10416989764736e-07	11.9972907099515
342.089878145561	4.28933109529451e-07	11.8428380858051
342.152991867753	3.77712048875758e-07	11.7328056999891
342.259094296335	3.4709775344393e-07	11.7032136463111
342.35990460495	3.75897858200974e-07	11.7102719620682
342.413285104724	4.38835004069422e-07	11.6933301097261
342.50552330227	5.29132438223677e-07	11.7795980169533
342.565874554449	5.83050437122084e-07	11.8610657558114
342.64039146804	6.21949565092039e-07	11.991426324544
342.722187134471	6.63632903641595e-07	12.1641350619124
342.772782672811	6.86074419596546e-07	12.3130489365891
342.863689506084	7.26211166226095e-07	12.540895280754
342.938998238325	7.6074982248028e-07	12.7542163376883
343.0110705508	7.97307686473943e-07	12.9892888837353
343.084057000567	8.21814251544624e-07	13.2359481637541
343.144014195053	8.16147444189769e-07	13.4505904183464
343.233558986946	8.0337882748266e-07	13.7236236247585
343.285047459293	7.71123858080995e-07	13.9450064128749
343.344081954039	7.39053679371857e-07	14.1790683396997
343.408960963151	7.3350564525831e-07	14.4151050064487
343.480295697682	7.35700710688009e-07	14.6868708271175
343.541362628388	7.34704962391922e-07	14.9432908076627
343.638525410313	7.08359658364145e-07	15.2226692634737
343.736218842057	5.94443147571409e-07	15.4653634364845
343.788156889934	6.27982235117358e-07	15.6384450681481
343.840122513812	7.35512710026226e-07	15.7940040990482
343.896885172385	8.62203057791995e-07	15.9374375801744
343.960070460814	9.64870048606337e-07	16.0936582328017
344.011411006568	9.37396463593531e-07	16.2022284268209
344.118573013189	8.47251144310217e-07	16.3943854191607
344.187004717069	8.03620786794372e-07	16.5165756190988
344.251103552506	6.71681115820059e-07	16.5989888773586
344.357675585001	6.23995750311699e-07	16.7183969649091
344.413970737229	6.08466799088455e-07	16.7602973984306
344.532697096314	6.82206453967159e-07	16.8308243906217
344.631179772482	8.64827543970357e-07	16.8656470437128
344.720819869359	1.107895050841e-06	16.8796455253796
344.786573713853	1.329217878947e-06	16.8840584743343
344.84909400543	1.58414490043164e-06	16.8846116346149
344.919447079068	1.93776895890132e-06	16.8849825960761
345.009767429211	2.47813052581161e-06	16.8846392817191
345.082388513428	2.83215195579989e-06	16.8848758996365
345.139898562573	2.87433917325491e-06	16.8849333415381
345.218905539492	2.80290623401127e-06	16.8857987246063
345.326444303579	1.95146249208998e-06	16.8854142765648
345.377648503801	1.43612856428831e-06	16.8820072349684
345.461250496409	9.43892444426905e-07	16.871389909837
345.559935473989	8.47267796799926e-07	16.8629528626347
345.641792400223	8.99475864533684e-07	16.843399726732
345.705526509527	1.00485149798928e-06	16.8006858172981
345.790823055106	1.17241634610449e-06	16.7454789167879
345.866318993288	1.28682435480349e-06	16.6774758509579
345.953898211739	1.37398350716464e-06	16.6073693191674
346.049553370884	1.41952450690544e-06	16.5567862517769
346.116548490435	1.3930465247397e-06	16.5053744083528
346.194532965621	1.32101345540604e-06	16.4030779044472
346.283020714997	1.35537194399524e-06	16.3466170349322
346.358096728368	1.62847546790954e-06	16.290148333963
346.419707578722	1.96810396028832e-06	16.149294340591
346.473174952543	2.18655005881036e-06	15.9701982250575
346.587006498976	2.25280850596609e-06	15.906409116384
346.693434444128	1.66496000897024e-06	15.8281888583014
346.806466497893	1.88464695157419e-06	15.7119114303572
346.861034083778	2.09597891597588e-06	15.52229261906
346.960928974449	2.50860442278341e-06	15.4173960911913
347.017945918487	2.67103817293117e-06	15.2457548845417
347.086937851228	2.8230009882786e-06	15.0194967971453
347.19798748692	3.07366320672393e-06	14.8502849390343
347.25090591863	3.14495114567446e-06	14.6092401314327
347.320990026793	3.19582124070222e-06	14.4497796807393
347.3811398962	3.13908047365593e-06	14.210996178716
347.445436502217	3.05869630447158e-06	14.0043164873562
347.550699492819	2.96861111136088e-06	13.8280655946975
347.63861059039	2.925158297778e-06	13.7202461982899
347.710236492448	2.94440607609281e-06	13.5658897245629
347.764499303638	3.03377825247514e-06	13.4597203398712
347.828209962234	3.1768852679666e-06	13.3548743436855
347.881897446968	3.29714802898064e-06	13.3031058516429
347.943968647664	3.32078634643591e-06	13.2657828586468
348.00369232109	3.16594592478203e-06	13.2537568207434
348.070943464428	2.76571881351294e-06	13.2570852744522
348.149749386672	2.53088421397752e-06	13.3206038192487
348.217562566505	2.33031626527024e-06	13.3813534846941
348.302200268457	2.26384904255378e-06	13.456536920842
348.378483252567	2.26282544543078e-06	13.5369219491866
348.471929337169	2.18446316825166e-06	13.6402233608978
348.531569295569	1.9813624825377e-06	13.7356988540504
348.623596357428	1.73052230905579e-06	13.8543529556139
348.708313735378	1.39772391084243e-06	13.9726263226491
348.796009063227	1.33630198236697e-06	14.0934856120817
348.891588772501	1.20965067167839e-06	14.2179496527248
348.989712732295	1.0797515302261e-06	14.3403504441118
349.09858918885	9.00613425457613e-07	14.4609988521198
349.151255470638	8.53008390568455e-07	14.5096720998334
349.216860997956	8.96892677475361e-07	14.5626414907191
349.295562058471	9.61662656228665e-07	14.6115511641072
349.382839311714	9.6923998619782e-07	14.6372884598496
349.486158206388	9.65788938256471e-07	14.626590906282
349.601091681982	9.61059895175182e-07	14.5844175658459
349.667649988821	9.00024016651153e-07	14.5257483452788
349.721478164959	8.59921592952705e-07	14.4612559036313
349.820680209151	9.13613860106819e-07	14.3905373816226
349.884833069494	9.85277399952557e-07	14.3080162070284
349.947451898269	1.04348340329548e-06	14.1742750608176
350.066897560999	1.22011285749066e-06	14.0398681367436
350.205560968546	1.51610006745644e-06	13.9449955949861
350.27227400347	1.61139527119607e-06	13.8166836279266
350.386699658972	1.95449810813332e-06	13.7117975698062
350.443491985237	2.03096353938893e-06	13.5978167542999
350.510471388774	2.124637710484e-06	13.4846182073396
350.587362094411	2.18938252917302e-06	13.3996368003379
350.6742720313	2.19569052092281e-06	13.3055944093522
350.7544207967	2.23768335595815e-06	13.2296795636866
350.820758465553	2.42303030531411e-06	13.1636155458367
350.879096007981	2.70821311246963e-06	13.1057341856911
350.946466771086	3.05341916604873e-06	13.0811546506862
350.996556449273	3.18906700811042e-06	13.0401691511926
351.09731224436	3.26265683176632e-06	13.0962259686388
351.170405738426	3.12575805078121e-06	13.1544602109091
351.264215418144	2.96205515718392e-06	13.2608448867093
351.338001090726	2.89424946277775e-06	13.3730489197485
351.392424043214	2.9107282567695e-06	13.4774417429016
351.477335711247	3.00388541469095e-06	13.6361081000232
351.53263825365	3.07521406189055e-06	13.7593241537693
351.601992177997	3.12216693400429e-06	13.9564350203668
351.667076660488	3.12861185280789e-06	14.1581954911751
351.717164967681	3.07024967032159e-06	14.3230501717972
351.775288302583	2.95577612910502e-06	14.5088984185095
351.834516345427	2.83146452135965e-06	14.7152665305928
351.902634996623	2.55162274458209e-06	14.8856414401886
351.978993040704	2.36092087663067e-06	15.0965072266308
352.061640460377	2.15260676737205e-06	15.3126362167379
352.13286738771	1.69581828691552e-06	15.4474944285717
352.211068262703	1.5103344482522e-06	15.6489073436746
352.30123258911	1.6497357875824e-06	15.7553664610827
352.392235877525	2.26731391128581e-06	15.8703987599901
352.474438550246	1.95889210661994e-06	15.9784773688825
352.537297104676	1.57994414023404e-06	16.0907061378995
352.591714711446	1.33780400015037e-06	16.1857599936201
352.682323188846	1.27678069916035e-06	16.3126159216559
352.739049395914	1.32275275162987e-06	16.3671277215055
352.807798356118	1.35903733237131e-06	16.4590970454617
352.920481744347	1.40406890273718e-06	16.5907905367421
352.99260216152	1.37429711853532e-06	16.6604155798349
353.070427562469	1.24272028619105e-06	16.7175293644328
353.155874596969	1.17782749081515e-06	16.7954424815188
353.243209301244	1.0147518857591e-06	16.8458628183685
353.340952472751	8.62033367743836e-07	16.8836119161146
353.400586756557	8.28366694930034e-07	16.8965550871361
353.452185931773	9.15926077058469e-07	16.9054280155999
353.561115036571	1.51243965410199e-06	16.9194048463018
353.65441134881	2.48784025362445e-06	16.9233183836382
353.731089503134	3.03641560459739e-06	16.9221574160631
353.789185616408	2.79212355362289e-06	16.920747166978
353.878467768378	2.56076770249736e-06	16.9205620617146
353.948348487215	2.11947659687465e-06	16.9206412917437
354.016906694688	1.65074679695192e-06	16.9202846518522
354.097301677451	1.30936893189167e-06	16.9187183828657
354.210622157906	1.08180927894398e-06	16.918231177986
354.265737168073	9.43757237776149e-07	16.9145413937321
354.374097851444	7.33516728324895e-07	16.8862016112652
354.466975369942	6.58973365913526e-07	16.8340965124878
354.541536735303	6.46765774210971e-07	16.7421322938387
354.618262851983	7.09056932469324e-07	16.6935068398525
354.68861937847	7.59375461175683e-07	16.5596635958398
354.77246021716	8.44122807112117e-07	16.4728214869289
354.871678183859	9.27133948359031e-07	16.3501597390282
354.951947308423	8.97332467742772e-07	16.1385746169131
355.003386285768	8.07891359432197e-07	15.9901886819745
355.067004814085	6.66690218466601e-07	15.7880116587054
355.145667513965	5.51399257504528e-07	15.5992641517687
355.25213911844	4.6975941530156e-07	15.4047376204482
355.343197082405	5.53635705033322e-07	15.1321988218404
355.455903554414	6.60561777482515e-07	14.8818069935805
355.512373770017	6.70168756585172e-07	14.6021313650147
355.610901576113	6.74086827003116e-07	14.3938677354713
355.679485768754	6.77614279675738e-07	14.1361298489886
355.770054085051	7.01376075962247e-07	13.9239682457049
355.824790253239	7.1631520952737e-07	13.6602685640442
355.889578445571	7.2500646490263e-07	13.4160023719804
355.967754043261	7.19452863571888e-07	13.1764012721573
356.05827949764	7.0271853973456e-07	12.9390060757053
356.153041587568	6.85394061541626e-07	12.7285513136021
356.262547800318	6.74050455376301e-07	12.5181352564548
356.354393875949	6.72739283751899e-07	12.3295660788092
356.436363793088	6.72184017130222e-07	12.1484510414521
356.509005616782	6.69799415647863e-07	12.0273363930514
356.566694461573	6.17020511463944e-07	11.8929889844167
356.653580675973	5.30659088154327e-07	11.813754947589
356.741228981716	4.32065050264151e-07	11.7711379436413
356.817762322436	4.12779495418748e-07	11.761188049283
356.869645840524	4.55801629920672e-07	11.7750388164251
356.951196926973	5.31556346741545e-07	11.8477666218279
357.006906292208	6.09805875752781e-07	11.977653982872
357.100205619953	7.12729817142759e-07	12.1473110733662
357.1691205886	7.92827087087436e-07	12.3226644295038
357.265294658765	8.44575909714361e-07	12.5382102129368
357.322154337331	9.22936634406877e-07	12.7346854310603
357.389578108486	1.04705771488378e-06	12.9615274060043
357.446053072284	1.15178645181744e-06	13.1778518026617
357.524759381664	1.2856252622679e-06	13.4355381193716
357.618844831935	1.29123675136324e-06	13.7122641592933
357.681580770793	1.26861913702065e-06	13.927274336537
357.741718421348	1.20048996810277e-06	14.1220312376894
357.847631917006	7.09640696017925e-07	14.3891820653219
357.933383360745	3.08554180674347e-07	14.5893931659357
358.047920765802	2.60933564833238e-07	14.7968558912436
358.123496311539	2.28340802825968e-07	14.888344380883
358.227519988626	3.17459784821257e-07	14.9827818108481
358.324651628823	5.96661392538336e-07	15.0286245808314
358.416018198491	9.4551918555424e-07	15.0461708607053
358.484477153599	9.72179015640049e-07	15.0450820370281
358.579809224185	9.70594402422537e-07	15.0398665867197
358.692506510701	9.07966554337397e-07	15.0306048602152
358.789525910537	8.83156593168875e-07	15.018804659995
358.878641725053	9.35134803463902e-07	15.0014649333551
358.937615778652	9.9515827587335e-07	14.9864640303345
359.058183096432	1.24138413852375e-06	14.9560557449006
359.140389371966	1.39475773406723e-06	14.9265939161406
359.247235117193	1.6500662564829e-06	14.8923134502451
359.333943951976	1.83693030455895e-06	14.860558263829
359.405697128298	1.96276575997226e-06	14.8354383624861
359.47856307861	2.04211340428913e-06	14.8032411780087
359.553689354141	2.06744925048016e-06	14.7872134452946
359.637373793528	2.01820500756873e-06	14.7792325260956
359.707514900699	1.96448658443418e-06	14.7766154947616
359.780765207863	2.00204615799921e-06	14.7986843367786
359.837365134954	2.10024299147636e-06	14.8116862335022
359.892482512392	2.19895448825738e-06	14.8330241523629
359.948511034568	2.0881535020728e-06	14.8629037124903
360.034236055928	1.64065073231771e-06	14.9497409587558
360.126390875561	1.22063716895962e-06	15.0677051935196
360.194145237747	1.09159795263496e-06	15.1756301490823
360.266955850699	1.13827338284342e-06	15.305477770335
360.330887304109	1.27303705222128e-06	15.4207326781229
360.420742931982	1.49743072110317e-06	15.5907061165528
360.484823485904	1.69530102040672e-06	15.7153404815435
360.545866888455	1.85944105668181e-06	15.843474305343
360.640279365093	2.05083215508369e-06	16.0379516296842
360.707450853527	2.08916706700187e-06	16.1391078682277
360.793957047843	2.13315473837095e-06	16.2895171215163
360.865469914388	2.10053102277396e-06	16.3809144392968
360.965121658845	2.19814042186162e-06	16.4361412968468
361.033707801068	2.44690901292222e-06	16.466464852818
361.098071928923	2.3615235817403e-06	16.4603315482445
361.164795661319	2.08595505094452e-06	16.4249821827877
361.253156567207	1.8402435546493e-06	16.386626511112
361.321534670047	1.62355636241679e-06	16.2954812914416
361.385621741041	1.50602535552801e-06	16.2753804404559
361.487187232573	1.43087983510796e-06	16.3001718793959
361.543484450479	1.26913620911953e-06	16.1690053710892
361.61694289192	1.09851689942503e-06	16.0951909006302
361.684499845802	9.01889387428537e-07	16.0581097520638
361.747143146672	7.58443647692109e-07	16.058398031665
361.840392042353	7.65301937838631e-07	16.0426791292379
361.927111635379	1.15111070050133e-06	16.0515274582458
361.995396468282	1.69420730675235e-06	16.055333638909
362.052591654943	2.18678957280518e-06	16.0487226311952
362.102671334946	2.55680850766959e-06	16.0340058174969
362.168628101365	2.86854127973367e-06	16.0569637714961
362.227791555767	2.88080904243614e-06	16.059566983339
362.314251466924	2.72736383585461e-06	16.074842510274
362.376400115127	2.52164359032121e-06	16.0856749601807
362.45552789402	2.30651121785944e-06	16.0969632179211
362.53852140992	2.14550821891756e-06	16.1057369415241
362.629366635779	1.9790136956732e-06	16.1108361825052
362.679413669537	1.81629665469491e-06	16.1122830310104
362.741183989823	1.71707559048681e-06	16.1145675395136
362.799260382888	1.68791829377218e-06	16.1158388242235
362.896489025424	1.70735061254125e-06	16.1162679375222
362.971428101728	1.81785266690068e-06	16.1148351500053
363.04516269942	2.06467108656123e-06	16.1065005825851
363.132320769191	2.56391467272309e-06	16.0905905431613
363.204924651111	2.939893337347e-06	16.0439871668921
363.274130350735	3.14178903682765e-06	16.0188243844169
363.397796133623	2.12106133738545e-06	15.9288885093064
363.501699692407	1.29760614301357e-06	15.8503069281052
363.583353165929	9.54725534235318e-07	15.6978476469933
363.647773056804	1.04718214444182e-06	15.5935045056914
363.754788537322	1.61775889634364e-06	15.4405276491118
363.83131339943	2.03219337135096e-06	15.2218575675995
363.906307553776	2.47753694376364e-06	14.9461104892494
363.984743937412	2.85756431084398e-06	14.6365160625191
364.090160970108	3.17081246989189e-06	14.2935361747085
364.156286375557	3.04971398890984e-06	13.9519998195706
364.220264598603	3.15176902828589e-06	13.6167160813987
364.328585850213	5.39850312187811e-06	13.3086893081654
364.380562374106	6.59022058261583e-06	13.0156181041032
364.481029800119	1.02411574023077e-05	12.7102796853876
364.595533493823	1.04137866103998e-05	12.4334053686706
364.693973618186	9.80493780007212e-06	12.1829429233679
364.755542721211	9.22291178703416e-06	11.9666004991846
364.824160492562	8.54997239128347e-06	11.740752795705
364.918809179199	8.11460375561043e-06	11.5920967481434
364.975636991406	7.66389644621204e-06	11.4133184011354
365.029573211287	7.48735931457874e-06	11.2822148799061
365.084234421475	7.52441483493179e-06	11.1713277238085
365.159884431449	8.17434926611925e-06	11.1527431121137
365.220878087696	8.35988860413622e-06	11.1475678569316
365.277033902408	7.81676963540489e-06	11.185409889203
365.342773611833	7.14721849193645e-06	11.2529100339139
365.404338343629	6.86211877982899e-06	11.3459825353005
365.47667031106	7.20346308100044e-06	11.5082947755803
365.55347858771	7.81742439159076e-06	11.7084586783399
365.612105078519	8.39643871144996e-06	11.8867237392278
365.668495383097	8.99988730375788e-06	12.0986484389949
365.760745489988	9.72929122970165e-06	12.3605167669674
365.829417271944	9.31973960943043e-06	12.6464131507435
365.880438560716	5.79175745753474e-06	12.9008600526205
365.930849115074	3.42278650577363e-06	13.1707686528358
366.018868299372	3.0368371606372e-06	13.5139303681381
366.101509836961	3.1050141100071e-06	13.8605998011338
366.16160052269	2.81882131590247e-06	14.1643411799961
366.225961037793	2.09416726721712e-06	14.4726938585713
366.305530573021	1.54460418958018e-06	14.8033895385288
366.388042216036	1.11495009323493e-06	15.1255332628416
366.479193220595	9.67398751824724e-07	15.4429337132115
366.572152261423	5.55599235508592e-07	15.7328068117412
366.651545285814	4.12918498432494e-07	15.9664506256422
366.712673493589	3.88106726105902e-07	16.1212689084439
366.823334746726	7.72243767985768e-07	16.3432402017475
366.915692926823	1.45745805638836e-06	16.4876713752278
367.015768554997	1.94984690311923e-06	16.5994957243009
367.068849486553	1.84269236750962e-06	16.6289136056487
367.137352992446	1.75076319782817e-06	16.661111006426
367.244714192621	1.69810424352757e-06	16.6985597127136
367.366894453983	1.66881726221323e-06	16.7167857684305
367.451887188591	1.68610953506495e-06	16.7191602047385
367.553036469519	1.74498641993849e-06	16.7181585129156
367.63864055923	1.81732363742858e-06	16.7149498868376
367.717246429028	1.89913161885303e-06	16.7078910712488
367.810494924122	2.03901121332453e-06	16.6967822091747
367.876521705122	2.13822016456169e-06	16.682864446438
367.969648295182	2.36452855658273e-06	16.6667130268893
368.048305059401	2.52560309946628e-06	16.6482163861794
368.143557157823	2.57441866026413e-06	16.6214044025417
368.194371615193	2.31275096665951e-06	16.5867850625736
368.294446004982	1.79873009181662e-06	16.5665564133854
368.359315155283	1.07769315962272e-06	16.5166919820238
368.418861979705	7.38494896643637e-07	16.4713608064556
368.495130106578	6.18309680474158e-07	16.4233893259067
368.586652084186	6.07286212900729e-07	16.3984520850927
368.664345613019	6.08406215619532e-07	16.3551911692634
368.735445112328	6.40000687362501e-07	16.3307599041338
368.803619007894	7.35973679681646e-07	16.316093304066
368.863532626522	8.48422026788014e-07	16.2920964467253
368.922134531624	9.6312464436842e-07	16.2507261968507
368.983141450572	1.08880591835712e-06	16.2337286428613
369.034551411025	1.19000407679345e-06	16.1985100969339
369.131108076891	1.38154151454965e-06	16.2279136012375
369.216328373181	1.56412106727073e-06	16.2811010245047
369.300328750627	1.76300677039923e-06	16.2954031660466
369.359649185274	1.85409144215776e-06	16.2490422757352
369.417981770504	1.68893049873587e-06	16.1958017563633
369.489321239599	1.47064783033891e-06	16.1090056520301
369.56658781531	1.43545287763347e-06	16.0142983318973
369.641498504767	1.4327526337125e-06	15.9273674827283
369.714778864834	1.41103379712428e-06	15.8541121426791
369.828953955955	1.38545790630518e-06	15.8232761355344
369.897660236891	1.28854781090789e-06	15.7061066658796
369.979987009728	1.18540859548324e-06	15.618394141295
370.030787994647	1.05497924977351e-06	15.4492058759695
370.081868263467	9.65761247867141e-07	15.341262845024
370.148563852334	8.68607937524099e-07	15.2342363818739
370.225215559634	7.73485481436875e-07	15.1514959721691
370.308073190076	6.98508746570835e-07	15.0888902299082
370.391037063927	7.59419059003509e-07	15.1028315425082
370.491616605544	1.05318079880359e-06	15.1103489253991
370.570098200712	1.38923292645791e-06	15.1245470104844
370.661215608931	1.60039042342595e-06	15.1220198044058
370.742419869826	1.7585963321925e-06	15.1444914510334
370.808984759121	1.83852293999013e-06	15.1709827530692
370.869380476292	1.8147946590001e-06	15.1973439527041
370.92690636678	1.74274708256563e-06	15.2337240694082
371.014305668789	1.66206630335799e-06	15.2816101882606
371.07183073401	1.38820192281439e-06	15.3136302986693
371.142882794123	1.14759304590582e-06	15.3545849159107
371.213896835666	9.96215523517977e-07	15.3938900139388
371.266985869205	9.32414086904657e-07	15.4241547023707
371.327533398461	8.49185977782216e-07	15.4543998837079
371.388910792114	8.56460872926662e-07	15.4817967660292
371.485504428704	8.80209506420986e-07	15.5117808862896
371.564761351585	8.66215859632291e-07	15.533499453291
371.646254982004	7.21917170377526e-07	15.5467387891619
371.737827707314	6.17116986700221e-07	15.5570109615287
371.791051167263	5.23872632594414e-07	15.5536413939365
371.87048986415	3.10550129311954e-07	15.5101420618437
371.948627493109	2.60346421636375e-07	15.4906782294639
372.051984413504	2.12438336846597e-07	15.3823405785152
372.152989402008	2.14216558274547e-07	15.1899742753775
372.223264334152	2.01080083799517e-07	14.9705490137661
372.308333058809	2.14716843852909e-07	14.8060037278632
372.456359198989	4.3764709916311e-07	14.5968705897829
372.567853545828	8.29074472310187e-07	14.3124292553121
372.66863612137	1.16921796549801e-06	14.0959534103429
372.737164266029	1.21428917443675e-06	13.8795101758958
372.793842163511	1.16997618991349e-06	13.6550028727894
372.876340384424	1.10834670098261e-06	13.3858688636781
372.938242703043	1.00651656434804e-06	13.1442644531211
372.998806191917	9.02218236484623e-07	12.917240943739
373.096243475507	7.91498814073466e-07	12.6850609881101
373.191758827536	7.17527011206473e-07	12.4742952803751
373.287225347849	6.75995589005386e-07	12.2744061711655
373.391986250062	6.14023216116817e-07	12.1068397133014
373.480453453895	5.45492569283725e-07	11.9828754560338
373.558003762153	4.68715714898844e-07	11.8884158590744
373.626450118135	3.99416679084693e-07	11.7988225220466
373.686904560717	3.74287518812547e-07	11.7440075720096
373.73821756915	3.8594781647553e-07	11.7193657814211
373.838257324833	4.67455290573276e-07	11.7838125102955
373.888867160007	5.31160252634017e-07	11.8040752497835
373.940075977366	5.6125829296722e-07	11.8541502757496
373.991825203275	5.78148356233471e-07	11.9425607014426
374.081847837715	6.08471386128317e-07	12.1082576198084
374.132861252184	6.23947421526583e-07	12.2372956922143
374.189051676558	6.40721609103667e-07	12.3965104701143
374.246801216249	6.62782409888213e-07	12.5729079679567
374.325601707249	6.99793597617034e-07	12.7962352406781
374.407031226069	7.41750348783121e-07	13.0458201739097
374.468541068368	7.67806716801319e-07	13.2962546962304
374.540928686837	7.66596573858508e-07	13.536451224882
374.625889730061	7.67829047188067e-07	13.8110524186363
374.693091596048	7.72109881850944e-07	14.0629693392545
374.762677842336	7.66010014023796e-07	14.3598104426498
374.815316559477	7.35106939517863e-07	14.6049266440637
374.868172841882	5.63495460461132e-07	14.820949314199
374.930703726514	3.7620251310498e-07	15.0523532851478
374.990706248431	4.00106523244626e-07	15.2954482275632
375.087787986263	4.42531587506374e-07	15.5739601876766
375.189732686342	5.84641546760282e-07	15.8452372863533
375.244497540598	7.35756732209073e-07	16.0217068886668
375.298933544288	8.12055298668848e-07	16.1785617684837
375.360022839602	8.14551869214716e-07	16.3484375301499
375.430749567681	6.88915110386845e-07	16.5139944828945
375.482385249918	5.56210874505842e-07	16.6227538489688
375.58023502729	4.132116632775e-07	16.7926506801571
375.644412539716	3.77432466678245e-07	16.8955478440956
375.72237497128	3.3874559034259e-07	16.9948568721508
375.825491057608	4.15986054936172e-07	17.0992986046614
375.911034415084	5.47689318469282e-07	17.1611515631137
376.000183499741	7.36967847975271e-07	17.2042814177429
376.10791565841	1.02187429148747e-06	17.2354602412413
376.227075220587	1.40680978447553e-06	17.2503696561799
376.291994954506	1.61736697328726e-06	17.2527924477261
376.366953599234	1.88083612163124e-06	17.2530436348107
376.456656455506	2.15459327763387e-06	17.251373088484
376.536913071558	2.14048720017266e-06	17.2486167288495
376.616526458431	1.76635092546766e-06	17.244432528407
376.723527696064	1.32273279672126e-06	17.2429244455039
376.811942372422	7.93427161091929e-07	17.2267408610239
376.867012823945	6.45066712338534e-07	17.1964871170861
376.950769742176	7.25631581864893e-07	17.1589405720109
377.025419355256	8.65863863065412e-07	17.1271689765343
377.107157227791	1.03599620725804e-06	17.0927130175261
377.194112389155	1.20334255422816e-06	17.0403298568903
377.301369094637	1.36615399683571e-06	16.9825210380018
377.386155718236	1.44229535325304e-06	16.9127350275915
377.48152215005	1.46495032783264e-06	16.8476693045846
377.545880527268	1.40290765130797e-06	16.7162331175358
377.623553761221	1.3466336466668e-06	16.6267351711931
377.709058886327	1.40606627787472e-06	16.5264533113953
377.781586118256	1.71583906962272e-06	16.4555247204693
377.843274032328	2.08144656429437e-06	16.3641155711529
377.894300504753	2.25672439852261e-06	16.2178545269754
377.949968945186	2.04409780856447e-06	16.0543020170211
378.042691204639	1.3997397496683e-06	15.9312787316936
378.147624089647	1.44725684375132e-06	15.8089882961641
378.272843332441	2.01656796426607e-06	15.668754938292
378.378060188263	2.45194284994409e-06	15.5107165537361
378.458543480769	2.68838145173164e-06	15.3013986681459
378.515324514679	2.81561978241977e-06	15.0669047852047
378.597467872775	2.99633497463206e-06	14.8813135524848
378.647949575872	3.07416190724896e-06	14.6773493840892
378.70955788317	3.12795515005195e-06	14.4999878261924
378.772961224048	3.11878125995319e-06	14.2852024481465
378.824270632312	3.07678787184184e-06	14.1204190987439
378.886573247395	3.00201504019719e-06	13.9562339870106
378.990275978401	2.9370117281591e-06	13.8304310592618
379.044509726172	2.92666527578366e-06	13.7337026123284
379.099762094316	2.96261994115136e-06	13.6410784116054
379.163442110731	3.06286292840582e-06	13.5747694925995
379.222688405362	3.17513429551953e-06	13.4935253360465
379.289166521624	3.18773355591333e-06	13.4629110888154
379.344735262586	2.96242913618273e-06	13.4511567888198
379.403137247364	2.53426258802405e-06	13.4622152524442
379.488952975448	2.35933454615822e-06	13.5345066973766
379.547560576046	2.27299207995793e-06	13.59060995179
379.620525930149	2.27329485897663e-06	13.6707047327507
379.704801224232	2.20167480844825e-06	13.761371629308
379.776189364243	1.99028308459002e-06	13.8590733846239
379.859877630604	1.83751713515334e-06	13.9684941703746
379.917616785574	1.6392403131269e-06	14.0658477240282
380.013618274914	1.22168521463041e-06	14.1843670240629
380.089463872003	1.01795423534623e-06	14.2959301503451
380.160384568133	8.98549243839075e-07	14.4047760222222
380.253626747845	8.53308342450908e-07	14.5272394447089
380.309552995983	8.24228310028094e-07	14.6135190286052
380.372094765872	7.84606513213169e-07	14.7029065308693
380.443408908793	7.85091609850357e-07	14.7955762565594
380.525892289653	8.1069275642584e-07	14.8885178482721
380.621707358819	8.12499742218337e-07	14.9650841712477
380.677720741983	7.7228878542915e-07	14.9683730620901
380.733851755114	7.41203481319805e-07	14.9403575428295
380.839140367294	7.6921635183697e-07	14.8992982607775
380.945621749478	7.96893722735009e-07	14.8293865410785
381.028873108524	7.86008839895811e-07	14.7382788432145
381.094191328383	7.86404774015675e-07	14.6428962987363
381.145313523753	8.02216917976431e-07	14.549924069104
381.195772226293	8.21848153568e-07	14.4657051978325
381.286519709825	8.6838699396074e-07	14.3340214705783
381.359304863829	9.23441047623172e-07	14.2417893852722
381.432446271262	1.01584387124249e-06	14.1482818279783
381.52680102129	1.20338449446639e-06	14.0543550541461
381.601624530106	1.35667073248547e-06	13.9355666938267
381.660521123588	1.48361868577325e-06	13.8425042322751
381.711449054367	1.59591196764478e-06	13.7461046326436
381.771818904031	1.75557991585426e-06	13.6504341380827
381.844303404634	1.94373823783257e-06	13.5462354593356
381.939038862319	2.12882371309082e-06	13.4472684792148
382.041011146274	2.19191464711183e-06	13.3698720468276
382.134340171285	2.19270208680558e-06	13.3019025832931
382.222453641492	2.35433256382841e-06	13.2471697998554
382.297477928821	2.67638643807062e-06	13.2114794407282
382.364405758371	2.88352753012904e-06	13.1873924527578
382.420357790438	2.89069002485592e-06	13.1798338948915
382.503946997348	2.79632695135181e-06	13.2297843074347
382.563845209555	2.68944372986195e-06	13.2674082914084
382.627994218259	2.64312691316938e-06	13.3364913206825
382.679144241337	2.65792082002871e-06	13.3795638580602
382.745734642762	2.74234819474129e-06	13.4698344730551
382.833230420863	2.83146027275275e-06	13.6420444956418
382.884705645116	2.84730817082841e-06	13.772127705923
382.95611376317	2.80074776197211e-06	13.9541884271742
383.041126401361	2.68360517158273e-06	14.1600631066863
383.10814463255	2.56198526806106e-06	14.3738454546861
383.175029966874	2.30164990757899e-06	14.5446092929189
383.259225998877	2.10133374144107e-06	14.7759979853523
383.346644026687	1.80209737644416e-06	14.9894103457743
383.408053883784	1.32161916528747e-06	15.1263925621179
383.474216031655	9.08203673963137e-07	15.2851057314897
383.545119490404	7.09723892184293e-07	15.4372112575619
383.638616152131	1.08404143073535e-06	15.5769756188031
383.706103829458	1.10768064150689e-06	15.6648289498604
383.783243502267	1.04778296512909e-06	15.834828274795
383.862649544837	1.07221704551373e-06	15.9855860975739
383.933218898198	1.14511694248813e-06	16.1046184200756
383.988352083169	1.1427969963487e-06	16.2055371825812
384.088009070064	1.1040471843988e-06	16.3589851419661
384.151986340012	9.79986911379686e-07	16.4553617169946
384.233287661256	8.84631885263451e-07	16.5799665351906
384.322510814656	8.66436477260334e-07	16.7147157421474
384.391150316667	7.76345437584325e-07	16.805419465645
384.45920109008	6.87771321324163e-07	16.8892039917847
384.512473620347	5.76516517946747e-07	16.9444349312674
384.609118083693	4.60267377545332e-07	17.029162485037
384.676751995356	3.63100532384216e-07	17.0784099567615
384.770875205845	4.23039129061474e-07	17.1330828539334
384.861155911766	7.37673338504725e-07	17.1704315480026
384.965258292602	1.23294605748877e-06	17.1963855215466
385.063490695542	1.4747702986172e-06	17.2087342536212
385.146618810695	1.36985552601093e-06	17.2118659572135
385.250373630836	1.21058392132103e-06	17.2090440169163
385.320810234949	1.035512062049e-06	17.2025449690967
385.412228751285	9.06798174528192e-07	17.1952820867093
385.487710556756	7.72864353395744e-07	17.1837447280922
385.582945380393	5.73844973129012e-07	17.1457324049178
385.637378934894	4.12863632509528e-07	17.0734025508839
385.736051666739	3.53787814214777e-07	16.9535996957449
385.80447201559	3.77424291292072e-07	16.8084779903815
385.873950263622	4.57539376724928e-07	16.6650027775811
385.954208074052	5.78896258306867e-07	16.5511940231096
386.029154123258	6.83145228691267e-07	16.3664256161454
386.092213192965	7.30536348468351e-07	16.231003972354
386.193158748662	7.28855810529129e-07	16.0623899804849
386.252229606966	6.15492851896523e-07	15.8600797805743
386.323014283268	5.08681968870017e-07	15.6814183522532
386.425612771253	4.25506565152107e-07	15.47276086817
386.517503199601	3.82850596132653e-07	15.1853839301102
386.613936065572	3.62669303121716e-07	14.9655127898214
386.723436084427	4.91783623819598e-07	14.7465071777312
386.806872211554	6.30643187101061e-07	14.4873145166591
386.866530905527	6.78801172613184e-07	14.2187963235403
386.943779569425	7.07775148690201e-07	13.9472849789636
386.999869771195	7.07508275875197e-07	13.6835309938631
387.059869769038	6.98236871507457e-07	13.4189550765789
387.133031462105	6.80130344014771e-07	13.1333092219061
387.224737293332	6.60480278582585e-07	12.9110945267956
387.322922843577	6.29307058280487e-07	12.6819381631308
387.383921695078	5.85193640060424e-07	12.4279825112101
387.455600643114	5.44983039173728e-07	12.2152598315903
387.510524817917	5.05404841609984e-07	11.9956415826019
387.610565407789	4.85193754322367e-07	11.8614507243865
387.712588997405	4.68450687973623e-07	11.7090301086622
387.80970847582	4.60610199094106e-07	11.6011253387773
387.86194679529	4.2439387763137e-07	11.5056024883374
387.923808669843	3.5552607362313e-07	11.4306217075248
387.987087430922	3.04258638771233e-07	11.4328310024165
388.049373706645	2.73960320496717e-07	11.4523752260322
388.136869461924	2.90740789581296e-07	11.504744750863
388.194225311147	3.3375780033222e-07	11.5641217607486
388.263262566225	3.82801912407651e-07	11.6595081785304
388.331809000316	4.35652703182936e-07	11.807742876525
388.385222517419	4.79263040948081e-07	11.959670746367
388.436888833543	4.95364929687161e-07	12.1135306983056
388.504931816167	5.61838607751728e-07	12.3098604291805
388.598241063082	6.64985756052624e-07	12.5425012661551
388.673988236774	7.78169055377992e-07	12.77874008912
388.74732866923	8.85907621757554e-07	13.0236997787119
388.830951976366	9.94101199207058e-07	13.2880515907155
388.922209390779	9.55406240541644e-07	13.5662418279699
388.983753342263	8.32863533766709e-07	13.7988187594024
389.056921285859	6.6343133790113e-07	14.0509447476339
389.124719264586	3.81456492634637e-07	14.2802160424227
389.190922123898	2.57669188860087e-07	14.4889172931409
389.247733574446	2.20835960039197e-07	14.6496249092249
389.363052409875	2.3426474516379e-07	14.9063465166218
389.446866069802	2.23809081758639e-07	15.060855465781
389.546388495728	2.2070615086518e-07	15.1983854214045
389.669527189295	3.5733496809064e-07	15.3075757414241
389.733245426679	4.80619315259023e-07	15.3236583126321
389.82061168558	6.91275330904484e-07	15.3362371261594
389.900334135539	7.85255572648458e-07	15.3325909172933
389.976427164476	8.48264866835251e-07	15.3220452017405
390.089205849725	8.94242298503103e-07	15.3084642084636
390.152845398904	8.9428637303492e-07	15.2928775957743
390.234501864177	9.06264050987889e-07	15.2668362486145
390.309175377807	9.51027704575915e-07	15.2428102973908
390.379253103461	1.02582362177636e-06	15.2143168631237
390.461416440065	1.16792196494575e-06	15.1882338394968
390.537846850124	1.30625483583037e-06	15.1539882361722
390.611971952265	1.44665388893687e-06	15.1112580379206
390.726984372005	1.72072704650367e-06	15.0847100725752
390.778224186675	1.76552733622417e-06	15.0409543246801
390.844942324821	1.82886548376792e-06	14.9957105953939
390.904909959842	1.84378902514809e-06	14.9537384860584
390.997871664011	1.81455617615138e-06	14.932083433012
391.048770032164	1.69600252967155e-06	14.8862238328226
391.100234421883	1.56084153588279e-06	14.8402101814785
391.190785548272	1.4482586614499e-06	14.8481433262857
391.249052947791	1.24376844389998e-06	14.8391240657723
391.306967093979	9.65882620160541e-07	14.8380422933093
391.358813350358	8.22420891396738e-07	14.8260052524322
391.40923313503	8.20680550272224e-07	14.8320545322861
391.485908976583	8.85057428716273e-07	14.8961114925159
391.542646364986	9.47769598336072e-07	14.9378377457642
391.612495824921	1.02447110399752e-06	15.0290019581067
391.681966139329	1.11121833679092e-06	15.1511667203721
391.741767677364	1.19002889398959e-06	15.2232075550419
391.828930958426	1.31157781536496e-06	15.382676316005
391.884612837601	1.3801958332303e-06	15.4550519807812
391.947949429208	1.42041731670769e-06	15.5341764173849
392.026681459013	1.45425935900047e-06	15.6562790108808
392.112707047456	1.48972503588496e-06	15.7731581351463
392.1933214754	1.60845240855114e-06	15.8943620565777
392.285429101422	1.86038201406877e-06	15.9280731372254
392.378768653776	1.8019484752428e-06	15.9838996984543
392.459372293038	1.59329578121048e-06	15.9563578111898
392.521871061491	1.40914129345884e-06	15.8999914583999
392.636104150075	1.20906538142269e-06	15.8590531884328
392.716961368796	1.00679224375516e-06	15.8133818805214
392.773661214872	8.0064000473448e-07	15.7794103556888
392.869426599592	6.29943821356578e-07	15.7751106676458
392.982748132845	6.26800028458016e-07	15.8258303016142
393.054825491316	6.36982417747475e-07	15.843149957509
393.144091591504	6.19291326215489e-07	15.8924863893246
393.229332406537	6.40339736875244e-07	15.93241077709
393.325694687073	9.53465275736387e-07	15.9971020617462
393.42709078103	1.70919441278113e-06	16.0364143722649
393.50295796595	2.27464983521463e-06	16.07250358584
393.58296046988	2.46913870109258e-06	16.1041402193287
393.645590145603	2.36897513217481e-06	16.1234244388381
393.700669153887	2.20375633843677e-06	16.1391014494021
393.785284640249	2.11082993399478e-06	16.159483842732
393.851770223266	1.89637719036846e-06	16.1698107664856
393.925557322873	1.83765146145825e-06	16.1804176721477
393.994211570524	1.76808116108305e-06	16.1871356953558
394.067017528161	1.67244058472469e-06	16.1917441537026
394.160608925721	1.61654245831565e-06	16.1937827223003
394.2200942533	1.59729851808106e-06	16.1907647162956
394.329692929312	1.66564753515697e-06	16.1764396462419
394.424396702884	1.87250295648557e-06	16.1558377992178
394.534095384963	2.30803127302259e-06	16.1374652349514
394.588863134877	2.34381333565413e-06	16.0928098370863
394.647140079925	2.18841321437761e-06	16.0550656877474
394.699426332842	1.65618997172036e-06	15.9979711422244
394.751186101424	9.5625071136368e-07	15.8956475161801
394.808325051967	5.16873184518194e-07	15.7215958242021
394.907615852771	5.31527974103332e-07	15.4937753974434
394.971616796426	6.52379631159879e-07	15.3159062827129
395.031831041685	8.35167205085674e-07	15.080569113012
395.108596509944	1.16832475761617e-06	14.8741867585471
395.224972943513	1.78535414113896e-06	14.5448913104786
395.303018420841	2.04761066616296e-06	14.1916005484115
395.386566126087	2.43572659148382e-06	13.8315706634517
395.43898895933	2.55277853202206e-06	13.5454439651667
395.526730178446	2.7187822964716e-06	13.231678586568
395.589248242173	2.66812571828065e-06	12.9115458402606
395.657640831708	3.05533464653512e-06	12.5969408051377
395.761692472776	5.74722988823407e-06	12.269576971225
395.862090521462	8.83464160163035e-06	11.9980023373482
395.992935602306	8.88904606200642e-06	11.7440767291622
396.079379459024	8.34958246302401e-06	11.4945075712473
396.180548908623	7.93789423293185e-06	11.3033430170368
396.231333897569	7.4797536507123e-06	11.1029158906771
396.29436744605	7.01527380450052e-06	10.9152997800907
396.353965361881	6.69448204096659e-06	10.7386994879962
396.420448251531	6.77424257524287e-06	10.6175978536953
396.485767473615	6.81845283401206e-06	10.5370344737514
396.543358527724	6.13162719191432e-06	10.4809153632649
396.60727905187	5.38946640950054e-06	10.4707966701596
396.68187243801	5.13633616684254e-06	10.5378856531115
396.732428972257	4.92646144004866e-06	10.6005365482994
396.78357103603	4.98992381751645e-06	10.7035671690791
396.835254378466	5.30629839814337e-06	10.8407820134845
396.915868767397	6.12299742896591e-06	11.054901912494
396.973272937328	6.97625902647634e-06	11.2331122522256
397.033098457515	7.84042770685256e-06	11.4629758946018
397.129864220589	8.3361777589434e-06	11.7464314800754
397.199927195845	4.45208038114428e-06	12.0253466843938
397.260464857888	3.25019834213154e-06	12.3294598282568
397.322326405388	2.76430934195955e-06	12.6400227725922
397.396625657915	2.80838304554515e-06	12.9793246516092
397.44935862114	2.63635537114377e-06	13.2787511931562
397.505717729991	1.86465302800897e-06	13.585055387387
397.563087040022	1.61026229252277e-06	13.8942781733756
397.616182607232	1.22819625564551e-06	14.1832543495984
397.699676002678	9.6919787921147e-07	14.5315739954202
397.751730342775	7.77142663488201e-07	14.7900031785106
397.824465115806	5.65699674636477e-07	15.0934573431187
397.919407373536	4.02133077707381e-07	15.4153532437661
398.013694955456	2.94087254405615e-07	15.7063209531667
398.099041084212	2.83755011449575e-07	15.9433361235828
398.184964935833	5.07945767206778e-07	16.1461795267552
398.244837493835	8.01996421071258e-07	16.2551326563122
398.306338483914	1.15530434311814e-06	16.3458274383662
398.39606230072	1.51772294778894e-06	16.4576664799758
398.449131369518	1.58438914044128e-06	16.4941406025144
398.513277787402	1.63084353839233e-06	16.5304307076419
398.594413898564	1.6291495529427e-06	16.5645779313884
398.644904050841	1.62464187111512e-06	16.5732461615564
398.706122670076	1.6243679238113e-06	16.5802581283891
398.787598548709	1.62845301248853e-06	16.5852674902153
398.881341459397	1.64951010287632e-06	16.5850001789713
398.992690585202	1.70146741594703e-06	16.5773339500512
399.096131630349	1.78979740723841e-06	16.5678358232125
399.179130320398	1.8738248990124e-06	16.5533054433028
399.250209688697	1.95577948374797e-06	16.5341592728068
399.301401415512	1.98283309885797e-06	16.5116258277857
399.35230854186	1.96505564945196e-06	16.4744146562476
399.449228527145	2.09633558818635e-06	16.4482098102258
399.523796392655	1.86675035347149e-06	16.4121929309305
399.620083344393	1.22058468925409e-06	16.3699604140257
399.689205761988	6.78289873157771e-07	16.3122739655177
399.781968329198	5.26657423529732e-07	16.2618534751343
399.886077429362	5.57661143582186e-07	16.2125172545128
399.94262037111	5.80134051006018e-07	16.134843184193
400.036912094119	5.65262110072774e-07	16.0958107797203
400.112521800666	5.39545472038154e-07	16.0697397614302
400.212347348067	6.36599496958902e-07	16.0476383354336
400.277639435433	8.03821275073076e-07	16.0079782567885
400.37206689779	1.04543186054714e-06	16.0530384744708
400.456082307024	1.24067717401854e-06	16.0550125820927
400.556637102778	1.44933700588516e-06	16.0716514004117
400.622547399311	1.60026621228571e-06	16.0443003763872
400.700192230478	1.72570240105107e-06	16.0107294965519
400.776432893353	1.50318791281978e-06	15.958319626223
400.875518100533	1.3437361110181e-06	15.9019161191443
400.958371462584	1.33591470083403e-06	15.7930811706356
401.035350883352	1.31137421788168e-06	15.6921010037757
401.096254444763	1.23434040811674e-06	15.5533911721386
401.20194251237	1.1582668553653e-06	15.4918820122858
401.292554660631	1.07509556413848e-06	15.4396115935489
401.345575290488	9.66878293760103e-07	15.2951446634027
401.417569740488	8.88251365809406e-07	15.220793847181
401.490508357608	8.06192502117572e-07	15.1506491093396
401.566067297782	7.17498060979365e-07	15.1098212894432
401.642838129094	6.027716993793e-07	15.0825275293951
401.718573202612	4.9888212726697e-07	15.0566464879911
401.769341013703	5.5208796078944e-07	15.0645182390329
401.844547269285	8.03607599695719e-07	15.0726750848868
401.943689448839	1.22211815119108e-06	15.115514330823
402.014330858345	1.42195035936149e-06	15.1561756505115
402.1067450646	1.50261850645003e-06	15.229886371405
402.195860755823	1.50544979475721e-06	15.2970187053813
402.24932035144	1.46453900469335e-06	15.3481796126954
402.303570805728	1.40798465814798e-06	15.3984877647907
402.354138090938	1.33186679102254e-06	15.4441760992711
402.404225664237	1.08251813961049e-06	15.485620886508
402.477213454	9.70774325491696e-07	15.536310529687
402.557185357864	9.02191869940946e-07	15.5836444677437
402.653860921269	8.41627124753573e-07	15.6275348092421
402.74947717151	8.1893435390648e-07	15.6648003391873
402.815594693967	8.5039083126752e-07	15.6915467818678
402.875501622162	8.48804974421053e-07	15.7126788516039
402.941704618825	8.29243130880614e-07	15.7323265470858
403.011186281641	6.94257928951608e-07	15.7447048942429
403.096039276307	5.87878547004065e-07	15.755315854077
403.151287623325	4.72326224808861e-07	15.750319153745
403.215574587763	2.98114866388226e-07	15.702889684431
403.292982246413	2.19919080454811e-07	15.6144346654368
403.377405685587	2.18184106829887e-07	15.4142433860949
403.461676246421	2.0372859798512e-07	15.2313982638254
403.551192546851	1.66263319402619e-07	14.9766310326079
403.640215602736	1.49797537791644e-07	14.8227419670043
403.71188475221	1.46547920289487e-07	14.6087985961978
403.784187682151	1.88305864747167e-07	14.3890889375877
403.849370068017	2.71273987139962e-07	14.1385031118007
403.94239978348	5.30977438446907e-07	13.8835027561686
404.017042379439	7.03299657737156e-07	13.6436961717382
404.156170771644	9.56450408794133e-07	13.3898398886805
404.224647866533	8.82246850164828e-07	13.12411833626
404.322151329171	8.2919348952592e-07	12.9065201975652
404.419888621566	7.50378726163916e-07	12.6946794069731
404.516357388966	6.6348229434271e-07	12.4922786371195
404.607824068669	5.92138753039041e-07	12.2721019518498
404.696611087805	5.51308676209545e-07	12.0955947271937
404.776042566527	4.82928435184507e-07	11.93742745748
404.845275597298	4.08148266844942e-07	11.7786056093189
404.908592168572	3.59720378267607e-07	11.6552808300368
404.977984973974	3.24394125685579e-07	11.5744525815987
405.084597054725	3.13559298888846e-07	11.5591758458617
405.186017665159	3.66446081422179e-07	11.5768145565357
405.250787926844	4.34584014249922e-07	11.6146879387582
405.325950564301	4.92679245332281e-07	11.6946886115703
405.388945149943	5.26337273509583e-07	11.7895179129823
405.468023610882	5.57526219343529e-07	11.9377402803708
405.54856813732	5.85085920763896e-07	12.0978628180896
405.641158924254	6.35366873603241e-07	12.3145019600601
405.698395653356	6.63906847735494e-07	12.4946897375501
405.767930953394	6.8696578589586e-07	12.7010461725175
405.859017578908	7.18189943599854e-07	12.9434459892879
405.923272633914	7.34659109449846e-07	13.1721284152755
405.986830507957	7.29846372217683e-07	13.4076772484595
406.072458649268	7.21986729711686e-07	13.7022082148818
406.13151784639	7.09695571309888e-07	13.9588005844976
406.192058479285	7.07444857484869e-07	14.1945621420093
406.256203834721	7.06817448505053e-07	14.4701389448937
406.323635605886	6.96145795764084e-07	14.7384786950586
406.381388379424	6.24141682112339e-07	14.9667123406256
406.478469278678	5.7997560499373e-07	15.267270914944
406.578226719434	5.71089524500055e-07	15.5461878281301
406.68833384549	7.17158333813263e-07	15.7999719893907
406.747353797519	8.71762932959211e-07	15.9520830307049
406.80811512787	9.71930136128138e-07	16.0875319592732
406.860951098768	9.65748744949473e-07	16.1945750020963
406.95652762368	8.99760303940929e-07	16.3689895768063
407.019024421655	8.28350871496823e-07	16.4713409320006
407.08315989499	7.95262382316249e-07	16.5653084882654
407.190022821554	7.99695756634643e-07	16.6880660949521
407.246368449154	7.20756239020011e-07	16.7201872873813
407.365132006025	7.80397403950161e-07	16.7908886363221
407.480614272342	9.32620002069924e-07	16.8245835934561
407.531431525107	1.02270439076443e-06	16.8261558753947
407.648723079481	1.43258412721743e-06	16.8325037970475
407.715803831974	1.72434137807869e-06	16.829704166463
407.799596282961	2.21545107643466e-06	16.8286909450534
407.888363069285	2.83303619057519e-06	16.8276614069107
407.971037990572	3.40757263055659e-06	16.8286647297207
408.053361729055	3.52275123376657e-06	16.8312725089789
408.159228514252	3.21269454452329e-06	16.8369105702422
408.243384895318	2.07637561521202e-06	16.8397544459873
408.351303556331	1.30350354225057e-06	16.8428829876236
408.429236806198	9.66744553374271e-07	16.8315047126355
408.494947593669	9.59541710552074e-07	16.8183019033074
408.57691130187	1.08219506448956e-06	16.7963424899608
408.646956318608	1.22346888235149e-06	16.7611316775189
408.723095749667	1.35518110904338e-06	16.7009541151153
408.814303238111	1.45248799456644e-06	16.646896721674
408.867476265771	1.44300876083787e-06	16.5618336702755
408.93294368168	1.4166120075047e-06	16.4985527506977
409.011506003963	1.33667321817059e-06	16.3954676616346
409.102078217924	1.32801632391635e-06	16.3079572358486
409.185778252338	1.61400223326367e-06	16.2622288800873
409.267037995739	2.14178290188283e-06	16.1782283217064
409.365796151707	2.75703268972805e-06	16.1150902606326
409.416124201067	2.63542105068927e-06	15.956515701857
409.509071781232	2.03450696325002e-06	15.8570488353236
409.578759085921	1.7947416413805e-06	15.7072742450361
409.630847698417	1.88590047611765e-06	15.5657361189798
409.687006767638	2.06250186032764e-06	15.371677224991
409.74308182787	2.2345056312763e-06	15.1386120526066
409.854068648776	2.58036525778166e-06	14.9863153610004
409.935296672526	2.78383304688467e-06	14.7694081489932
410.015769653048	2.94820148598858e-06	14.5475163857319
410.066856302457	3.0271711955821e-06	14.3577856374398
410.129038553228	3.08569894979998e-06	14.1832874343111
410.20345368419	3.10441365935502e-06	14.035898322015
410.253527007903	3.06346964046562e-06	13.8749352492772
410.365570497433	2.9825491591031e-06	13.7077959422926
410.433961889985	2.90445688633702e-06	13.5309225018205
410.535892820544	2.90508636998244e-06	13.3732116316444
410.591036658139	3.00053926038055e-06	13.2266543316565
410.641626516877	3.11548651809483e-06	13.1395776946198
410.692476195007	3.20996064266777e-06	13.0872002787599
410.753626956065	3.23471409922081e-06	13.0564430300523
410.820533309189	3.10586404531889e-06	13.0493793279767
410.889926366307	2.75017833399018e-06	13.0555587869978
410.975872062842	2.49793216717091e-06	13.1154528406123
411.056911495043	2.30510139511138e-06	13.179952909626
411.134163587917	2.24462206658952e-06	13.2511909533595
411.213334873577	2.24459554283709e-06	13.3364660958277
411.272911323467	2.19318686958795e-06	13.4243800381472
411.330585949423	2.05350223800252e-06	13.5191143228456
411.397495630143	1.83612211351818e-06	13.6268660951571
411.448491402111	1.6580326769043e-06	13.7225169363386
411.536118335989	1.48497325908164e-06	13.8486137610862
411.587040977958	1.36838935328861e-06	13.9422284297433
411.63735577977	1.15327211430364e-06	14.0333338259048
411.714800124567	1.07152623991409e-06	14.1548004747707
411.812202764379	8.94211989519607e-07	14.2876787227103
411.919321756624	8.3470401228898e-07	14.4185307890006
412.015049196546	8.73038381208718e-07	14.5212418557442
412.081294274162	9.11582348340054e-07	14.5682935915371
412.161233091218	9.17721026093284e-07	14.6043046311666
412.255996636822	9.31829130902814e-07	14.6187165860341
412.35046556614	9.44852881723212e-07	14.5966437868654
412.434401041327	9.26514319954785e-07	14.5497650481032
412.502435690721	8.8434076385805e-07	14.4922312669812
412.55962129831	8.6510849307522e-07	14.4280995327194
412.658549445935	9.36471141330013e-07	14.3460269597268
412.721101674948	9.83269987779791e-07	14.2226882520401
412.833746962688	1.12521780884853e-06	14.0988407939807
412.933213242247	1.28618184754363e-06	13.9986996537506
412.997206990907	1.38071776298015e-06	13.8902562650423
413.047830510284	1.46678895717928e-06	13.7916593386241
413.109727989098	1.62818624289997e-06	13.6847539349959
413.211608748841	1.95491679835689e-06	13.5802897921017
413.267269189511	2.0387101347764e-06	13.4734365001396
413.34959405371	2.17141082645428e-06	13.387706349681
413.449686334197	2.23874435214515e-06	13.3085817608671
413.539402157321	2.23817759480354e-06	13.2354806665524
413.614910451436	2.32757265739307e-06	13.1818564525583
413.676832348498	2.54734102055671e-06	13.1350440553859
413.731095348139	2.80377217110463e-06	13.0856808697187
413.792105352075	3.0259511854095e-06	13.0709415694638
413.842360493003	3.05615908374377e-06	13.0565508372571
413.930447367756	2.9675164864277e-06	13.1112793128289
414.027597811758	2.85385901358984e-06	13.2046453231843
414.121270765153	2.83207454911533e-06	13.3351403664346
414.210249784511	2.90107165405505e-06	13.4718679561974
414.291157749722	2.9944296009718e-06	13.6212078831801
414.35803117114	3.00707806240022e-06	13.7618145954051
414.41319683369	2.96450138051568e-06	13.9194867871328
414.489185997892	2.8739779022252e-06	14.1281974368515
414.575849699482	2.76618301428652e-06	14.3694922822269
414.638553733958	2.51997450464296e-06	14.5346904505969
414.706779002834	2.33012126639228e-06	14.7428924672412
414.781887123855	2.09427377434363e-06	14.9568867132278
414.861933921457	1.60635608402917e-06	15.1190143926708
414.935402319713	1.32032429221031e-06	15.3272250327988
415.009798750035	9.46300174567465e-07	15.438678334244
415.101466316539	1.38787709012488e-06	15.5557537511889
415.192003406773	1.85055992897583e-06	15.7549210931363
415.278571066987	1.35771714980745e-06	15.8412850636581
415.353093877642	1.21879759725369e-06	15.9769232794706
415.422191593546	1.22870640416318e-06	16.0783060436585
415.528334880854	1.30239062361492e-06	16.2042851464968
415.590996890411	1.30303001792599e-06	16.2879379327991
415.66482015087	1.25289605980631e-06	16.3851905965943
415.7216532698	1.12302108433739e-06	16.4453127550862
415.806472006165	1.02382911762196e-06	16.5452567427894
415.873056353998	8.71887273081924e-07	16.6121584931186
415.957287925512	7.58088089116255e-07	16.6943911933296
416.043540351462	6.58966905833797e-07	16.765880596653
416.136780139824	5.76907140502168e-07	16.8217463104204
416.191771479477	5.83068579310249e-07	16.8457742571542
416.249288233565	7.03311183482211e-07	16.8660861459741
416.349217066659	1.19369356301016e-06	16.8914800921888
416.434855029019	1.77472887315659e-06	16.9052037912567
416.516300982167	2.05660349321831e-06	16.9116705386448
416.580852553336	1.89849729702317e-06	16.9140711547743
416.634359343153	1.55406312747351e-06	16.9140565323374
416.730700325318	1.2796314370281e-06	16.9103167895569
416.786340270262	1.02246461437244e-06	16.9009835537901
416.848330169049	7.42537045753968e-07	16.8765330084078
416.928907188058	6.39520994393168e-07	16.8632792947378
417.028269841535	4.83652275408365e-07	16.8144402295662
417.083408893764	4.08124198989749e-07	16.7641112270792
417.194229231712	4.34728426285702e-07	16.7290080550417
417.279482269921	4.926560050634e-07	16.6776320533075
417.36345716572	5.74414848778486e-07	16.6153950209868
417.422002866538	6.2644535524152e-07	16.4471884924824
417.48232013138	7.01592187940259e-07	16.2846109273818
417.577873363819	8.04809226525019e-07	16.1098777101163
417.685806983087	8.26405830399458e-07	15.9889911597344
417.756864434792	7.13385990154002e-07	15.8102993469809
417.862606804024	5.68751563602056e-07	15.6040430814452
417.931069750871	4.75501447092515e-07	15.4269196658595
418.02403706399	3.86110745989317e-07	15.1443984618362
418.143076211462	4.87099109223072e-07	14.9162677767105
418.230464660185	6.10268547561885e-07	14.6175583134949
418.294202202359	6.51209231164142e-07	14.3644444831456
418.407214448003	6.72950946879e-07	14.1655112510661
418.469731191445	6.73233491463276e-07	13.9241319443256
418.532684798233	6.77932808436515e-07	13.6573367052086
418.624910744894	6.90817631415593e-07	13.4102746141864
418.683149080891	6.81768857946822e-07	13.1344704401871
418.755669593599	6.56283228170266e-07	12.8626992723462
418.843585222254	6.23820099924641e-07	12.6196965310053
418.935269626529	5.92888641433043e-07	12.3979815503635
419.035206725581	5.77001431440276e-07	12.1956150102024
419.138648356861	5.86877495400238e-07	12.0409453724932
419.223577813503	6.02568185493103e-07	11.9054371421116
419.304746847546	6.10109534899234e-07	11.7785774862731
419.372106804787	5.98785253454883e-07	11.7020483960469
419.426181723945	5.36207140796284e-07	11.5982498700864
419.508468667769	4.77455463930117e-07	11.5926370284388
419.558781249068	4.21682168012682e-07	11.5960668560464
419.638191132683	4.01719331572379e-07	11.6166927205128
419.711220380528	4.52263538842508e-07	11.6620626144962
419.800568363333	5.45729667642615e-07	11.7552673324517
419.855453426835	6.26379565774834e-07	11.8716699273568
419.911195270534	6.9033812621301e-07	12.0352197569887
419.987808663628	7.35349945054557e-07	12.2373332896178
420.073096885301	7.84624263319515e-07	12.4655312817854
420.132422276019	8.90859449947161e-07	12.6846166982084
420.207425799234	1.02074939785318e-06	12.9379950035628
420.264475055219	1.12959092121982e-06	13.1682940702628
420.329384298596	1.2403378309781e-06	13.416897172909
420.406733283897	1.22257762358831e-06	13.6863172707547
420.458130397418	1.2110122919466e-06	13.8858754656744
420.526564172546	8.33912878537955e-07	14.1240691102097
420.589471816557	4.41716164518591e-07	14.3314569352088
420.689173980322	3.32100429180696e-07	14.5957439931539
420.793745310887	3.07260754780735e-07	14.8307678224834
420.882075349548	2.62392223451151e-07	14.9881369794732
420.974141956776	2.35423071257717e-07	15.1063363114643
421.058593636236	3.18973659102419e-07	15.1735061531852
421.118189917917	4.40978863964687e-07	15.1953710843841
421.234082871692	8.60606232739839e-07	15.230472680027
421.296593650921	8.44921134724297e-07	15.2296266987391
421.365571067232	8.57693221372133e-07	15.224870942585
421.417219762527	8.51048471880826e-07	15.216928051503
421.494224028578	8.70565742691065e-07	15.2081719690339
421.591000543685	8.68337716755226e-07	15.1948406818581
421.685113758443	9.01288022367523e-07	15.1817032520713
421.735761327286	9.29266080756716e-07	15.1565325686372
421.78776526086	9.72533901602218e-07	15.1248981072964
421.890748705995	1.19200835226717e-06	15.0890219402503
421.956538993423	1.28870769939527e-06	15.048060122935
422.045636148817	1.48464367913094e-06	15.0061939635245
422.130245082135	1.65536660618798e-06	14.9670918618429
422.20572321799	1.77602904330996e-06	14.9332329274585
422.273121765426	1.82371112922312e-06	14.8908663781541
422.342067650837	1.81790472799727e-06	14.8474009534457
422.400760252	1.76248874631394e-06	14.809674121867
422.47708524898	1.65657201022611e-06	14.7873414983001
422.545734875507	1.51338211054723e-06	14.7668984201305
422.629125831455	1.32100152105399e-06	14.7703204837161
422.717607701774	1.048092543201e-06	14.8016787950397
422.77342058836	8.56262003860788e-07	14.8093135134223
422.826080755597	8.09595839666044e-07	14.8130639122363
422.919416603056	8.83427503522521e-07	14.8968327048502
422.989518559463	9.69741460097161e-07	14.9715069886089
423.049392557133	1.04805421670638e-06	15.0444168927559
423.123063283398	1.14605868392763e-06	15.164849143911
423.192049936161	1.24472110169246e-06	15.2597161973098
423.243365576549	1.32149830034191e-06	15.3380717236921
423.298229924769	1.38467857772919e-06	15.413781065269
423.351084748983	1.42746867331293e-06	15.5029377764721
423.401617376571	1.42165235818077e-06	15.5388180734101
423.492490924856	1.44585027702263e-06	15.6702313017979
423.573698438237	1.5152910901439e-06	15.7398207165139
423.646535839293	1.74614403393869e-06	15.7692408855646
423.730799069743	1.72339820439227e-06	15.7782254853804
423.783077642586	1.60396222734679e-06	15.8021430770982
423.858092470599	1.4785225747198e-06	15.8496596577714
423.924425279407	1.28376799784277e-06	15.7897740906942
423.97651178955	1.09986299529703e-06	15.7353193218929
424.081744520922	8.99724882627752e-07	15.751022560001
424.133428525938	7.2733470044345e-07	15.7536829186479
424.195905720418	6.19069683351539e-07	15.8020544139225
424.274237083317	5.66198877517246e-07	15.8183951748775
424.381797431625	6.08730340643029e-07	15.9048239932845
424.471621656378	6.19223449656609e-07	15.973180446883
424.532247892434	5.88084999463157e-07	16.0074685772199
424.628227324658	5.66921065052679e-07	16.0626800387321
424.69178401872	7.32716159983474e-07	16.1201497482732
424.749359358073	1.06190098804125e-06	16.1528668754254
424.836550059676	1.68428077875658e-06	16.2098315061372
424.918710045276	2.00709997820373e-06	16.2583684726531
425.00419815975	2.09405014546718e-06	16.3039540769814
425.062464882802	2.04722052604147e-06	16.3321038734142
425.145593540746	1.8973555805302e-06	16.3591277477239
425.216512598875	1.7501398059714e-06	16.3784248284969
425.290787628841	1.7145200769413e-06	16.3947091447708
425.375092988218	1.6427072533992e-06	16.4066975925642
425.460998153629	1.61874533805318e-06	16.4134259952552
425.556113156348	1.58830816937984e-06	16.4138182853264
425.628542318115	1.58985953166772e-06	16.3986441374255
425.721141788247	1.63646277169049e-06	16.375627926366
425.796039068006	1.73536251855921e-06	16.3525836593725
425.858684618712	1.61961635783543e-06	16.2622648141799
425.934632557947	1.43732654691666e-06	16.2031282662952
426.046225685628	1.04607428866185e-06	16.1251527581098
426.100745955987	5.06681092325975e-07	15.9583213389408
426.190971310637	3.87839732680298e-07	15.8366422356197
426.298875168176	4.64539578802001e-07	15.6508144841678
426.403056636242	7.31151205174591e-07	15.3971781822052
426.477934489326	9.65970403472316e-07	15.1035257833231
426.595987062705	1.52079926209481e-06	14.7749557781543
426.65919070939	1.65771040679326e-06	14.4214929778936
426.733552087402	1.98826171176448e-06	14.0779021504264
426.802246264889	2.29744839786541e-06	13.7332445127881
426.864158541575	2.5126134899277e-06	13.407413864115
426.954892261825	2.67279039861076e-06	13.1147565895732
427.01884482372	2.65273352921793e-06	12.7759660730262
427.090607556839	3.32370564968725e-06	12.4994325610071
427.197063248895	6.27709483094749e-06	12.1982521925936
427.251403846139	7.64363819225416e-06	11.9006142896699
427.346836422351	7.77548615274917e-06	11.6303679067053
427.422855046868	7.04314280482889e-06	11.4124734057282
427.489649238766	6.15546897877432e-06	11.2094670604005
427.582033148374	5.1959618792311e-06	11.0279886896561
427.650526040729	4.51032472751987e-06	10.856185789141
427.707846316652	4.19167520669529e-06	10.7297544801288
427.765880183001	4.00149026180336e-06	10.6178185511122
427.82748704986	4.02653952467623e-06	10.5639467739813
427.883831629919	3.89516017900114e-06	10.5256922625737
427.950404503985	3.71089290831177e-06	10.5234438411438
428.024445325744	3.80381082445471e-06	10.594797933916
428.096214077702	3.89761604090439e-06	10.677253087122
428.170609934587	4.34456823476606e-06	10.8033875718973
428.242557091766	5.04055940898096e-06	10.9346414041782
428.323104102437	6.20888042321247e-06	11.1081724694765
428.402165843917	7.42095397804352e-06	11.3261192150675
428.460705684509	8.2962522519447e-06	11.5480944176908
428.513609619091	5.19178412008725e-06	11.7870242909415
428.604375538004	3.76508408308355e-06	12.0982107500998
428.68194531187	2.58820682300806e-06	12.4010491280741
428.750544842745	2.64595177217857e-06	12.7170899491377
428.838148305498	2.56709608026657e-06	13.0607317926239
428.929859147431	2.48465705675821e-06	13.4135384421367
428.990068925646	2.15489493873169e-06	13.7168576042314
429.05576943942	1.6178440926922e-06	14.0271765764077
429.136716753339	1.10625439958542e-06	14.3576453302438
429.220265264238	9.8700042949902e-07	14.6808812590095
429.31187558661	8.79488515763538e-07	14.9975043300495
429.405295635379	5.38807144956862e-07	15.2882251431873
429.48340973618	4.33924804938146e-07	15.5193895841545
429.545865556702	4.03861145475987e-07	15.6790062152813
429.597805155735	5.14907597544694e-07	15.7861403862631
429.693924907238	1.03233858645362e-06	15.9642434474128
429.774849205272	1.58764523118075e-06	16.0752122847896
429.847508544837	1.81607316519084e-06	16.1443898087732
429.911252680984	1.82349512188986e-06	16.1841835386209
429.99001435567	1.74892632316691e-06	16.2214664183224
430.068484533427	1.68582306980669e-06	16.2433506385
430.13110628858	1.65559805272802e-06	16.2509806420985
430.215296013668	1.65823858305282e-06	16.2556144145581
430.32801385252	1.68954794499611e-06	16.255612347139
430.445381287368	1.76602335207267e-06	16.2507213649552
430.537710081127	1.84785549339892e-06	16.2389967700214
430.637358425085	1.99546411895201e-06	16.2256060559704
430.756440469255	2.27141521891775e-06	16.2139936135841
430.866033997953	2.56284756998712e-06	16.1978858205294
430.945442640274	2.69716309397835e-06	16.1765067900993
431.031501608628	2.74008174800319e-06	16.1635117331466
431.082946357781	2.50880677784166e-06	16.1373419236661
431.176222734953	2.12936578109566e-06	16.1278012786656
431.275464264177	1.59799834981663e-06	16.1295177642986
431.329181893547	9.67108238877696e-07	16.084358247781
431.400491408261	6.95010292596608e-07	16.0535972854075
431.488001838118	6.06373916908804e-07	16.0463569864075
431.553194337094	6.28495949011213e-07	16.0170620754772
431.627692508873	7.51439518994295e-07	16.0370559895359
431.680280071307	8.60807832122864e-07	16.003716949474
431.74160948217	9.84383426769379e-07	15.999634320943
431.810174107672	1.10756596040239e-06	16.0368703261733
431.911645222163	1.27665909555515e-06	16.0965451255331
432.011935851426	1.47257421309328e-06	16.209357943484
432.113951829474	1.70072769687116e-06	16.3061491752024
432.177464556749	1.87812938196279e-06	16.2976601213449
432.237779566318	2.05447483834272e-06	16.2416820719314
432.304747353434	2.07136612119957e-06	16.1894799429836
432.379801895576	1.84997534142168e-06	16.1718019445149
432.45497124701	1.71819298948443e-06	16.081824113321
432.527339579086	1.71035851281236e-06	16.0120760393924
432.585670415239	1.68152764775768e-06	15.9218274776955
432.70278337654	1.61934899604699e-06	15.807790858983
432.769618096374	1.4774713807325e-06	15.6511448709531
432.865776171226	1.31674189995857e-06	15.504647668372
432.931701037261	1.18914663228014e-06	15.3974440684636
432.997734289097	1.03972506220763e-06	15.2442235477625
433.075880652996	9.29948209906583e-07	15.1352019831209
433.15299331732	8.4855103317092e-07	15.0354927716041
433.238636358084	8.49136287991731e-07	14.945852203827
433.289411804279	9.65282610596593e-07	14.85800419008
433.373567378218	1.27201730903713e-06	14.8110652676505
433.424383274855	1.45928362481637e-06	14.787853027424
433.510618815329	1.61297993474596e-06	14.7871883045632
433.592112715792	1.75984901743739e-06	14.810710458995
433.656604506256	1.84307536424607e-06	14.8433435225339
433.718597965209	1.84438870382757e-06	14.8741552112699
433.815677767495	1.71142143045131e-06	14.9115594708588
433.897871334202	1.66552498067121e-06	14.9603796703423
433.966607040161	1.48386519414573e-06	14.998184412069
434.045636908385	1.23849782886227e-06	15.0374589145373
434.143403094235	1.02290134622444e-06	15.0775585920743
434.204841612787	9.4189115355095e-07	15.1064676998091
434.306892735265	8.73643890194808e-07	15.1390855712362
434.391872714504	8.75296260984255e-07	15.1640310802699
434.481422266789	8.74520243119245e-07	15.1848690077801
434.579326888047	8.84431773610937e-07	15.2015248526475
434.651269852662	9.32134971814666e-07	15.2097970342708
434.740597250166	8.71985223845321e-07	15.2114779500716
434.835980677558	7.95043423970077e-07	15.2093859747055
434.923855322165	5.62504495794205e-07	15.1948826330261
435.016560222093	2.7038356058781e-07	15.1319557424554
435.073748121734	2.38420448929063e-07	15.098155422143
435.2177301581	3.80691797581475e-07	14.9759322985633
435.291964655069	5.78644138005941e-07	14.8489381711466
435.346083532142	7.47639184972966e-07	14.7121889383281
435.427691142427	1.18143936186825e-06	14.4814749190964
435.52928762935	1.62323863039826e-06	14.2770871931231
435.597771958808	1.6425326822406e-06	14.0865960481621
435.65864766485	1.58123700743011e-06	13.8792236988315
435.716103646546	1.47494040206756e-06	13.6505549170305
435.770278126699	1.3539053899346e-06	13.4293944282286
435.837157191495	1.20858780314045e-06	13.1816723941496
435.93442636626	1.05178990660138e-06	12.927829644103
436.029158153347	9.59114317573441e-07	12.6889613897574
436.124631080667	9.20877448908463e-07	12.4669979064054
436.229185640366	8.22619050989367e-07	12.2792770649573
436.31734680331	6.94721734828836e-07	12.1120798560215
436.394759346939	5.92081353316811e-07	11.975070345264
436.463182355451	5.14644062812418e-07	11.8816983364174
436.523642708451	4.4575818703771e-07	11.8185727404765
436.577942180235	4.05115062150016e-07	11.7553385056725
436.660931079885	4.52175253596602e-07	11.7690119613446
436.711437068602	5.2306835882235e-07	11.7792786509435
436.762538814944	5.73235895205274e-07	11.8123825314491
436.814192959827	5.93985045933173e-07	11.8730516447636
436.891626139067	6.24226174450039e-07	12.0178847718745
436.98719243224	6.65336746016639e-07	12.2049157366457
437.039838563599	6.85235196896209e-07	12.3549399189121
437.091798779612	6.99293555558957e-07	12.5196771438235
437.178443688872	7.32985226721353e-07	12.7497665777971
437.231507500974	7.590210451839e-07	12.9428597329346
437.29204595516	7.80375627572585e-07	13.1726799357708
437.375933984327	7.98902152855321e-07	13.45870392485
437.459148382749	8.04862429151459e-07	13.7621619733315
437.52193113814	7.77343614840657e-07	13.9993906468376
437.585030839811	7.679701409222e-07	14.2527597860306
437.671343019883	7.68447686199079e-07	14.5471209979991
437.727814241038	7.62624940547566e-07	14.794058328483
437.789133997452	7.16269455354348e-07	15.0361297672924
437.839252031676	5.90506451260851e-07	15.2412304138471
437.934422866621	5.31292197148569e-07	15.5307504572959
438.036133044373	6.24577189006294e-07	15.7942521243329
438.086935711607	7.60451252100144e-07	15.9331333790087
438.143904652917	9.00938334460772e-07	16.0795448298742
438.208221572616	9.84025038911439e-07	16.2426184910837
438.259353404367	9.25983084166004e-07	16.3544097825573
438.356300280833	7.5914315854734e-07	16.5294957768766
438.412950641912	5.89789814152657e-07	16.6187760848776
438.467546421446	4.84389453816242e-07	16.6975194651607
438.538364875568	4.10521478175975e-07	16.7899464471496
438.64538637537	4.60362564740297e-07	16.9036694849332
438.729377646911	5.38678416889188e-07	16.9633874792708
438.813810197254	6.92718816444989e-07	17.00508529749
438.90889951415	9.29463595141479e-07	17.0370072323792
439.0246546246	1.28578902305296e-06	17.0555297043956
439.084152247164	1.4767190295175e-06	17.0585421446279
439.152895181658	1.74682449033703e-06	17.0603231700229
439.241596902655	2.10404823465692e-06	17.0601844057138
439.340514847111	2.45988567249797e-06	17.0592288922947
439.408920343424	2.32305685985058e-06	17.0572344659735
439.47644109835	1.77984185659944e-06	17.0526988067809
439.593608436798	9.92231843065463e-07	17.0417967019429
439.669508932097	6.58907209969636e-07	17.0160139656101
439.766703492096	6.90997111229824e-07	16.9762475811284
439.830765176404	7.97825846333209e-07	16.9388099951928
439.889248527161	9.12537063430415e-07	16.8945684125309
439.954655784704	1.03946460934261e-06	16.8369014423239
440.054198687755	1.20927931221101e-06	16.773061265497
440.137207732146	1.31403596689276e-06	16.6962084438706
440.221413882716	1.38436755494384e-06	16.6167369358816
440.321004779286	1.41718001188641e-06	16.5656995640077
440.383445100156	1.35382928617393e-06	16.4221352460193
440.455783942531	1.29722634304432e-06	16.3209300776406
440.534909082849	1.33057742359138e-06	16.1900733608551
440.615272044706	1.65512952091952e-06	16.0878935815908
440.682713952764	1.96476327839514e-06	15.9609199581982
440.745618670493	1.85815069939339e-06	15.8006566846187
440.848367657623	1.2846516107965e-06	15.6925844406428
440.901343952957	1.0830320694806e-06	15.4841934162003
441.002595389397	1.49798002859677e-06	15.3999565175212
441.124675634981	2.04268143267448e-06	15.2602020445287
441.221375621165	2.43040767930453e-06	15.1471019612169
441.274691787787	2.5645077984908e-06	14.908016384439
441.337441059708	2.72042463632836e-06	14.6837888111083
441.417623649307	2.90014213420809e-06	14.5045874065446
441.469135635225	2.97476724355264e-06	14.303152787053
441.526863698233	3.00669857033249e-06	14.0717363873427
441.587414020592	2.9988796545206e-06	13.8730104757151
441.645578721551	2.94781865951219e-06	13.708733778856
441.708624098218	2.86282924460441e-06	13.5552624444478
441.767144302054	2.79676157563469e-06	13.4075506810417
441.867272574434	2.81794004336407e-06	13.3506258559524
441.920570910438	2.89332125564168e-06	13.2516315684035
441.98693664141	2.95952465970987e-06	13.2092697196463
442.058838563336	2.84188298834552e-06	13.1961076975143
442.124165751094	2.43499268566998e-06	13.2041602787568
442.190824241505	2.23895850123702e-06	13.2550981778966
442.274346939945	2.21616788823979e-06	13.3204827709871
442.346861127054	2.19878822365843e-06	13.3970819551187
442.436967557301	2.09553361766203e-06	13.4925396619728
442.495419324306	1.90386372593962e-06	13.5811763617686
442.551319183609	1.82089189594515e-06	13.673221473255
442.631244715414	1.35512889180917e-06	13.7790165114344
442.718785605316	1.14552962077879e-06	13.8892610211101
442.772894353816	1.0549152469053e-06	13.9820124100452
442.825004911355	9.27744249074352e-07	14.0738640275651
442.914871405106	8.29500818503712e-07	14.1920265994864
442.986086641938	8.02178786963705e-07	14.3007538207786
443.076468429196	7.90037593425721e-07	14.4213563042579
443.131229173465	7.75658516701694e-07	14.5062149655157
443.192327351251	7.6996514091246e-07	14.5947477466405
443.261820287014	7.75213555100362e-07	14.6845840467147
443.342108407142	7.59149580832004e-07	14.7631594079715
443.436468226463	7.25887644966832e-07	14.8251574448499
443.489887511846	6.89796816702185e-07	14.8040813155218
443.548611911796	6.81985463705805e-07	14.744771614355
443.599963038953	6.96282124730415e-07	14.6664790472517
443.716508772719	7.62891630005643e-07	14.6152003978661
443.837742321242	7.82869217755287e-07	14.5403006599061
443.906214432687	7.85386815006638e-07	14.4497759175533
443.96171666415	7.9443576245466e-07	14.3615613860071
444.079910776242	8.33545057036937e-07	14.2415743525412
444.148645956739	8.78104845585568e-07	14.1513367600967
444.205309969452	9.31700151040766e-07	14.0597047973151
444.31082443081	1.12837097905277e-06	13.9675660006414
444.3869605582	1.26046476586531e-06	13.8560351370058
444.457448816403	1.41975273013256e-06	13.7394806894198
444.559257923952	1.72689466588661e-06	13.6467296215646
444.641166458434	1.90888385790136e-06	13.5571066772094
444.728654969369	2.07513165349057e-06	13.4533456603927
444.827483327775	2.17982634695691e-06	13.375805978379
444.927989680417	2.18645797140538e-06	13.3092918542276
445.027747860621	2.26955851576775e-06	13.2544097681062
445.103482752683	2.55030401595814e-06	13.2071477307069
445.160221492917	2.79495735650162e-06	13.1678621836478
445.249373581289	2.95346384095645e-06	13.1827068550454
445.317633267433	2.84138936825856e-06	13.192877696738
445.388797330185	2.73037646555507e-06	13.2465492299144
445.449823566215	2.665737322547e-06	13.3052319517726
445.546354916315	2.69154457736354e-06	13.444896445134
445.619947879929	2.77762772051337e-06	13.5608551902333
445.67229279673	2.8421990535712e-06	13.6487369683402
445.758184451688	2.89159728225599e-06	13.8486013733857
445.820940533214	2.87828711246529e-06	14.0240477899785
445.889780229887	2.79912894966967e-06	14.2158377061656
445.960306899822	2.70337756840876e-06	14.4364982083771
446.046243145751	2.48812648993763e-06	14.6372183335454
446.098579616252	2.33922891858058e-06	14.8165872611545
446.185408687094	2.19235936106618e-06	15.0610123585993
446.254214708731	1.93032781457764e-06	15.2507608945995
446.32722061453	1.45730195325328e-06	15.3940528230829
446.396200793489	1.11236001445041e-06	15.5460081159782
446.448264627897	1.05815885018932e-06	15.6516491709885
446.510950342343	1.46362856690302e-06	15.75907429924
446.581696350853	1.37218892402377e-06	15.8468825783116
446.665782965215	1.23693923402568e-06	16.0244117376666
446.740569374156	1.14784899576266e-06	16.168205881735
446.805564347194	1.18578160004454e-06	16.2688667663772
446.912072389158	1.22750123037736e-06	16.4001248878364
446.987380141632	1.22231703782259e-06	16.5237970364177
447.060472186744	1.18473834542068e-06	16.6378627343147
447.164892935712	1.06742972539938e-06	16.7476707344652
447.236484188489	9.85949639272033e-07	16.8352386669133
447.307341699027	8.46151759572275e-07	16.9076122872354
447.369287207718	7.47504045592743e-07	16.9704634323158
447.477842473143	6.53549021777981e-07	17.0539909681269
447.545552398521	5.74186216372421e-07	17.0950183790234
447.624303855584	5.62797215803214e-07	17.1281771809856
447.712922388881	8.35802852833195e-07	17.1558931119696
447.808943460545	1.47844090555849e-06	17.1737272165245
447.910455536475	2.00250016735445e-06	17.1827666534108
447.964919304305	2.00815906474241e-06	17.1853576735512
448.068653250141	1.88624518192614e-06	17.1868494721901
448.146344054203	1.58448693020542e-06	17.185759838241
448.255555146588	1.28120704422995e-06	17.1819243780709
448.334790134057	1.05350824451553e-06	17.1762107885713
448.445445454137	8.84989664366026e-07	17.1695145275306
448.497111017366	6.55370782599546e-07	17.1337751843384
448.594886014288	6.20134793507439e-07	17.1187431250003
448.663557354201	5.49168562914979e-07	17.046841429999
448.726668008437	5.37276498953212e-07	16.9218507193545
448.795071397322	6.00220192269608e-07	16.7837818803883
448.856711426754	6.77574123965351e-07	16.6942978918541
448.915459707114	7.51971759553507e-07	16.5673617505692
449.010634613376	8.59005959454492e-07	16.3972356175697
449.066879404902	8.50813315018414e-07	16.26065217059
449.135582506844	7.7600302854057e-07	16.0962916740184
449.215529037526	6.5075795026626e-07	15.9137896157405
449.298661397632	5.47709963075397e-07	15.7249767821878
449.37403987492	4.68428002284467e-07	15.5072268063717
449.457063064582	4.08990719657777e-07	15.2929994021605
449.579078225409	5.43586904125191e-07	15.0296607509423
449.661850159969	6.50332697964015e-07	14.8085532799707
449.773296815975	7.03069538346128e-07	14.5770925558938
449.837824219975	7.05216898386945e-07	14.2955099804035
449.900338421014	7.04793735794706e-07	14.0222584655072
449.978161636245	7.07457550515896e-07	13.7632360303062
450.067039939888	7.08262909203017e-07	13.4971750859724
450.131943469816	6.90344095066439e-07	13.2307435746637
450.187892639576	6.57553196576999e-07	12.9485110526047
450.254750053603	6.31434766568498e-07	12.7305767032018
450.306869940102	5.95591280790462e-07	12.5175716085593
450.397259720982	5.59869197178639e-07	12.3155085774447
450.476853828936	5.37950653044693e-07	12.1242667995883
450.538046171574	5.30409566379238e-07	11.9898863551897
450.623500906098	5.27684573036173e-07	11.8953373109781
450.725814075492	5.06586125002694e-07	11.7827846569461
450.792044847811	4.52473498308437e-07	11.7078301129933
450.855712395147	3.64830075366884e-07	11.6482943278945
450.94823175571	3.23639064650027e-07	11.676698836788
451.024707591661	3.3301077496273e-07	11.7195540388773
451.080521170234	3.76117475806204e-07	11.770442898207
451.149979549037	4.41268173722956e-07	11.8561834615305
451.232425049559	5.23549138938173e-07	11.9765542847651
451.287015367271	5.984511630782e-07	12.1287763297162
451.343835508915	6.51041580627563e-07	12.2992313646096
451.395303954319	7.00033774611253e-07	12.4792996029736
451.478583482611	7.52722517434042e-07	12.6975328433965
451.554169400975	8.86176793689216e-07	12.9318851130009
451.630089703221	1.02405558316353e-06	13.1818792629342
451.680111337675	1.1290736844941e-06	13.3894739717036
451.777060782425	1.09377179505388e-06	13.6731236571234
451.844062545059	1.03978842983556e-06	13.9152716246762
451.921144757598	1.00822567076242e-06	14.1704871658665
451.991874953121	5.7641362001306e-07	14.3987338133924
452.05214581612	3.72462256060541e-07	14.5796290348732
452.105092439547	2.81166484952743e-07	14.7178258057239
452.210432243992	2.31824428939598e-07	14.9506926834857
452.311050424561	2.16516141276295e-07	15.1260834659926
452.384182577377	2.23319360229353e-07	15.208116006899
452.43583070402	2.52415876848398e-07	15.2374973631108
452.547169770697	4.31487272694787e-07	15.3029606631387
452.597891022752	4.76405894228254e-07	15.3009973224315
452.702188745994	7.01903304380859e-07	15.3082214657009
452.766116363009	7.72364151014842e-07	15.2996271643959
452.856915490175	8.61795789916518e-07	15.2796207487478
452.912314985269	8.68615153174061e-07	15.257201062631
452.974145758195	8.5365498546266e-07	15.2300125429481
453.048878676573	8.3453755679535e-07	15.202071073757
453.137008272388	8.5482087551799e-07	15.1611574799009
453.193135603302	8.80542655572215e-07	15.1192491527952
453.298248940809	1.07819735116162e-06	15.0827120675992
453.379783552942	1.21374842403042e-06	15.0309541840558
453.481539817404	1.43520920864467e-06	14.9852951706
453.548915115273	1.52931011565112e-06	14.9327325846233
453.620447371009	1.61267913204008e-06	14.8794037658597
453.6917281938	1.64724150485069e-06	14.8209084784406
453.765980834109	1.63562288057541e-06	14.7829860252313
453.816122513916	1.51712032978345e-06	14.7178163242983
453.866863115829	1.36295516571308e-06	14.6603727370932
453.918180837457	1.13974111788747e-06	14.6039287970187
453.970019054269	8.88468894702246e-07	14.5547443206985
454.02857546408	7.10287259704994e-07	14.5364886871341
454.082338000634	6.17272805269651e-07	14.5129386569986
454.138856533668	6.38156270222845e-07	14.4990118551998
454.189277740174	7.02885225316641e-07	14.4764545093218
454.269833775355	8.02346531549254e-07	14.5254833622671
454.328231854315	8.66549675305382e-07	14.5651663970856
454.386502594359	9.22639773275917e-07	14.5905509873382
454.443785583682	9.7904883519679e-07	14.6412513786562
454.513334905584	1.04978626925951e-06	14.7337824931561
454.593435148715	1.12657005338025e-06	14.827399684213
454.652218596796	1.17014409842125e-06	14.9025818005287
454.71342469723	1.17790309853125e-06	14.9819581954896
454.776924568419	1.14952696607202e-06	15.0765013479986
454.856379528514	1.08489293904022e-06	15.121958233192
454.942887173373	1.26717706894462e-06	15.2161445587947
455.024724807432	1.46163839660375e-06	15.2632838643144
455.117747586245	1.33714631703141e-06	15.2864700335268
455.211567292512	1.14480767583795e-06	15.2869848748911
455.290963601782	9.06559279225412e-07	15.2700179265191
455.353552906041	7.44765021712603e-07	15.3240095465643
455.407832468687	4.92537174806872e-07	15.2990314276032
455.510169525144	4.49421763738919e-07	15.3691598580092
455.563337927277	4.86441416293557e-07	15.3816980787179
455.616445388475	5.0045559791043e-07	15.4333919108664
455.689923160268	4.74744629884167e-07	15.5089658189278
455.785421936776	4.63958107581866e-07	15.6334066546234
455.852762575022	3.72466084425081e-07	15.7150698485302
455.93459174451	3.04720962753042e-07	15.8180226692825
456.03185905215	3.61772377677762e-07	15.9225510445727
456.118232668377	6.99224667556192e-07	16.0105185006469
456.222244492866	1.26449166871338e-06	16.0936791558641
456.302723646682	1.55689248292591e-06	16.1561956874415
456.387036912469	1.54729835929873e-06	16.2066617307041
456.454193307077	1.58149324922166e-06	16.2451953028026
456.546080034947	1.60037858751751e-06	16.2807393713227
456.613581410188	1.58948621419237e-06	16.3031522251129
456.693648737353	1.58519599519032e-06	16.321351602561
456.767500507947	1.58784036711003e-06	16.3322430546405
456.842615769553	1.58843415880351e-06	16.3361938008523
456.934292251224	1.59205554711181e-06	16.3206528806335
456.988599458695	1.58200446255029e-06	16.2977902741195
457.04895640215	1.45915900281723e-06	16.2288128742957
457.155677695942	1.33072808098662e-06	16.1794557942804
457.207411667511	1.1239221261904e-06	16.1151604182257
457.292450854971	7.91891940650546e-07	15.998639993897
457.399041383559	4.36062996724272e-07	15.8241414945403
457.450168397059	2.7187397846898e-07	15.6698384363293
457.504432043173	2.16641623987043e-07	15.5180081421292
457.557949639925	2.24276433314533e-07	15.3084288041403
457.609168553304	2.74344663303532e-07	15.1247269310592
457.715950361583	4.46580610163116e-07	14.8209994442224
457.799282826967	5.99405380109887e-07	14.51284766156
457.875934681051	7.81125731053586e-07	14.2311486743676
457.964251359761	1.07830705192422e-06	13.8899164103834
458.0212457482	1.22195833139356e-06	13.5241104530622
458.091047287461	1.54087730112599e-06	13.1993520945176
458.172970834138	2.01109707738865e-06	12.8802750094342
458.231616685174	2.22565112164651e-06	12.5299856427675
458.338217711549	2.66698219336861e-06	12.2058031045039
458.405266181254	2.63743095825451e-06	11.9184844830846
458.485510637466	3.07099615643876e-06	11.6233376918491
458.564964105254	4.87014872055144e-06	11.3330497499655
458.619193510533	6.22197176037227e-06	11.0870855738962
458.672066714426	5.8023648251583e-06	10.8527054788911
458.77314541072	4.66232193725474e-06	10.6751952767545
458.868143430677	3.30560791403458e-06	10.4879103064183
458.970956372868	2.69571490337305e-06	10.3476840184503
459.020970387246	2.31507444153183e-06	10.196072969804
459.075266094563	2.30283686686771e-06	10.1112387878349
459.139418426329	2.29668046831914e-06	10.0203455293343
459.219051760014	2.44608281877718e-06	10.0043870388116
459.286881996422	2.34671693713723e-06	10.0035878821735
459.350428312675	2.18207659162995e-06	10.0394771977597
459.412755571522	2.11698785349808e-06	10.1183437503918
459.47011670282	2.21595933555409e-06	10.2280075341443
459.520145250709	2.30165468511949e-06	10.3104502439717
459.570775992588	2.79677269456123e-06	10.4320332140508
459.621990689371	3.62788640535735e-06	10.6018217722682
459.673737947852	4.62219226857825e-06	10.8048315884689
459.728076123951	3.28111545493332e-06	11.0108734342199
459.788101668071	2.65796009106872e-06	11.2657246620588
459.845796919901	2.49295537958689e-06	11.5236900591301
459.896889233859	2.43945054331325e-06	11.788379029619
459.98853229409	1.96704653975019e-06	12.1149824240392
460.043556631733	1.74589137227654e-06	12.4105363206501
460.1142246457	1.48674850363381e-06	12.7403907123181
460.18213574849	1.16264393843358e-06	13.0719720763889
460.26826619517	7.89863150459582e-07	13.4288490565209
460.329817451286	6.85462407360895e-07	13.7510309975396
460.387022153744	4.27667741791544e-07	14.0565312689406
460.450641425952	3.13839632373895e-07	14.3737098752256
460.544292663683	2.19770042818775e-07	14.7299022625289
460.633579907926	1.79972424194963e-07	15.068585534973
460.719089630747	1.36932663047471e-07	15.3815022216888
460.794227900636	1.26068498128436e-07	15.6486842931159
460.902828423558	2.09453986018997e-07	15.9431005184492
460.987727138813	3.96850639131256e-07	16.1568514938716
461.053475248994	6.11216942755736e-07	16.2917956387519
461.105318866792	8.00840748723821e-07	16.3708104936711
461.210868872041	1.25250065694226e-06	16.518084365071
461.27334239631	1.4222588308016e-06	16.5687238370767
461.335804526553	1.52813998214371e-06	16.604241778598
461.420315769509	1.58803550471915e-06	16.6409381000319
461.470746375985	1.59173621319177e-06	16.6481857265791
461.536824829648	1.58018965527176e-06	16.651930375264
461.618947120652	1.56258380297558e-06	16.6515857442448
461.719387646633	1.55596846204207e-06	16.6441783252368
461.830846404228	1.58252412287368e-06	16.6300620560193
461.929113291649	1.62218953590876e-06	16.6079904005635
462.009830883426	1.65476997457762e-06	16.5768264014601
462.081250500113	1.70202320115958e-06	16.5457903723896
462.132525582376	1.66891096639382e-06	16.5068474255673
462.233831707837	1.68125858052581e-06	16.4665825148337
462.299690335457	1.22949151141157e-06	16.4078185393803
462.365284531175	6.51056817725105e-07	16.3366363757894
462.450215812291	4.0417239589003e-07	16.2648199941884
462.520283388854	3.99893528839905e-07	16.1770113964026
462.606036195297	4.78372940557959e-07	16.0897995347069
462.712233043568	5.34535090023751e-07	16.0218618344609
462.781128553443	5.31063908673636e-07	15.9573534177516
462.842628978274	4.95564858574272e-07	15.9032925823859
462.914800923456	4.47246452625549e-07	15.8239849583367
462.971944924648	4.64084329906852e-07	15.7762386227816
463.040643414243	5.84161090442368e-07	15.7550849109747
463.115995675376	7.90979886106051e-07	15.7271433271042
463.209424362094	1.037259199198e-06	15.7180207255675
463.303647002315	1.25074022088504e-06	15.7451213312084
463.355639850494	1.36151296943347e-06	15.6623706522657
463.421825611297	1.46374734334881e-06	15.590488061194
463.501077025934	1.25930433872332e-06	15.5400073297811
463.575085791267	1.050417496257e-06	15.442443962696
463.671172894607	1.1145500658563e-06	15.3836544149218
463.764224964587	1.15048800984481e-06	15.2973470028078
463.846592170828	1.11700381009778e-06	15.220487634727
463.918196155903	1.02448800291519e-06	15.0883015497052
463.969527233208	9.42815154350276e-07	14.9743982357894
464.065143695191	8.57490317551375e-07	14.9009003504102
464.127696617422	7.77564709661988e-07	14.8248503269576
464.182252625107	6.76580163857346e-07	14.7577583438696
464.27840360669	5.08197795933901e-07	14.732740238427
464.387952776551	3.83476783674661e-07	14.7767187809455
464.46272397722	3.03280819288263e-07	14.8050495297179
464.53840897942	3.48348016736389e-07	14.8142752331652
464.605220835092	5.22985692685655e-07	14.87429528269
464.690175869658	8.49156838834735e-07	14.9274964081625
464.762971676792	1.15507307438203e-06	14.9788457609833
464.82863478978	1.27684602022566e-06	15.05210873395
464.889728370572	1.29310495026949e-06	15.1205867751281
464.959288528085	1.27488588879595e-06	15.1917964599818
465.03694578134	1.2529242663678e-06	15.2622374042586
465.09211933496	1.04767771810952e-06	15.3142895915294
465.188188569037	9.12770851469222e-07	15.3787292583404
465.238299219993	8.09173594968281e-07	15.4228015486489
465.330783975771	7.15037657344496e-07	15.4761721866682
465.423738103866	7.27580521296434e-07	15.5224313943705
465.52365093038	7.69037484690968e-07	15.5625076277915
465.605834297849	8.15291118673379e-07	15.5938630088664
465.65623862862	8.26339161369977e-07	15.6132418624713
465.707335016714	7.13529244042609e-07	15.6254781552868
465.777310238151	6.1983157930369e-07	15.6395967378722
465.848242625681	4.74653707192527e-07	15.6397827929083
465.937000315316	3.31008833644755e-07	15.6246396892087
466.004742427434	2.68572503057398e-07	15.6092139884024
466.073278465259	2.35012134756104e-07	15.5825790484981
466.164377248547	2.21562111200429e-07	15.4510437071508
466.253583015577	2.17304132279036e-07	15.2744538603874
466.340421675071	1.86290908910589e-07	15.0326720849408
466.435055238599	1.66563361940188e-07	14.8954387635024
466.519882227268	1.58995590808696e-07	14.7237363907688
466.63210236674	2.36898785264681e-07	14.5008507298686
466.689507692459	2.91245467831923e-07	14.2248687953942
466.771235286598	5.2784779795428e-07	13.9633165733959
466.847487933211	7.39824833549162e-07	13.7061263447033
466.947900704335	9.45618082280838e-07	13.4500265334214
467.027469449629	9.41873206385615e-07	13.206125387909
467.101169751707	8.9234165893118e-07	12.9832945772586
467.157113272353	8.16838076369827e-07	12.7631161515746
467.213346190666	7.40036580654686e-07	12.5478641917012
467.341607233377	6.64646239056578e-07	12.345209926228
467.445397845727	6.15021512713251e-07	12.1532936757053
467.542923368534	5.81738145025369e-07	11.9756192918458
467.621181284097	5.25016155741452e-07	11.8197591841726
467.688921070889	4.59576428845442e-07	11.6921784216203
467.752170087948	3.92795660254241e-07	11.5587959992309
467.815929016263	3.5033624848124e-07	11.4778148846566
467.922464520933	3.2688318977271e-07	11.4566996576142
468.023719349137	3.7329728859019e-07	11.4789408494637
468.077643125367	4.34963817587727e-07	11.4799241240508
468.169985347617	5.05606272393306e-07	11.572556872039
468.241152594033	5.49368206602798e-07	11.6841159364712
468.321373905114	5.75901012305489e-07	11.8317302407776
468.380511470294	5.83818211407338e-07	11.964972361083
468.450537369534	6.04180524685733e-07	12.1388046285129
468.536481344232	6.44294742187697e-07	12.35213241037
468.595797598161	6.78794200984842e-07	12.5552656226456
468.686222394472	7.10468300610665e-07	12.7932154007595
468.747166893508	7.27340084578958e-07	13.0199498792997
468.80778767445	7.29791556639495e-07	13.2718002694456
468.896111758243	7.2877966617953e-07	13.5807625873506
468.946620757851	7.25412057974828e-07	13.7816841378365
469.013187321663	7.247761745949e-07	14.0609443574821
469.076733780973	7.13832263328654e-07	14.332915343817
469.137300824104	6.38453177537312e-07	14.5782952296579
469.198994338913	5.74356596940305e-07	14.8446266881088
469.249517079394	4.67427923787293e-07	15.0627660971262
469.344521943042	4.52786482843631e-07	15.3429586233292
469.445804360077	5.86202678524293e-07	15.6012360915467
469.50123586578	7.18706684185292e-07	15.7611310394829
469.562269368669	8.49759314120214e-07	15.930424155493
469.625523331324	8.92769362914709e-07	16.0967429608806
469.681772236718	8.46879115301228e-07	16.2328564708849
469.782314459027	7.97076212346375e-07	16.4294695547065
469.835441032526	6.50593653976441e-07	16.509557067409
469.904019440339	5.75022211382714e-07	16.6140882496316
470.023694676742	5.55010510353374e-07	16.7491624260168
470.080535294258	5.26111507569244e-07	16.7884184237147
470.195005324161	6.44447378864006e-07	16.8616487366331
470.284605880072	8.14642906845697e-07	16.8934665801104
470.395431208134	1.12437572554854e-06	16.9146278826557
470.448962098354	1.29185250698152e-06	16.9175282550108
470.509487995395	1.53280591778917e-06	16.9199078514929
470.58643481425	1.89444083718446e-06	16.9212903884778
470.669112562357	2.31860232773477e-06	16.9214159110305
470.743335142041	2.60477619876259e-06	16.9211636487406
470.805353618998	2.51605816534816e-06	16.9198601894252
470.868798854128	1.9210096402287e-06	16.9145326603914
470.968544034345	1.19259450282452e-06	16.9045476024247
471.019499273049	8.98221653277181e-07	16.8945974343038
471.113564549953	7.27980082939114e-07	16.8805037789609
471.173885294798	6.9162002809948e-07	16.8472168988939
471.25695711898	7.96580094998431e-07	16.8104424380704
471.351371646113	9.64740976921499e-07	16.7500131873554
471.437721234488	1.10737252555249e-06	16.6739408799978
471.510437772604	1.19303341399978e-06	16.5875479400953
471.566241895605	1.22274830465918e-06	16.4918479055819
471.653391316129	1.29612969777265e-06	16.4410024406425
471.708231169619	1.27259826867048e-06	16.3040731825697
471.780674066008	1.25837222543111e-06	16.2106267982126
471.862551497755	1.2079341118233e-06	16.1404293517723
471.94982097658	1.2246603836609e-06	16.0205249759168
472.024275827938	1.46031770155185e-06	15.8644902157414
472.091507778905	1.68605927562275e-06	15.7148897987502
472.147440101199	1.45898121425337e-06	15.5358457714683
472.247952794758	9.91099705498891e-07	15.4305729137237
472.340815338175	1.03420616757597e-06	15.278535246139
472.450537800653	1.5569656763658e-06	15.1477650950509
472.508067244965	1.83890606353961e-06	14.9479999774556
472.612563065799	2.25726552577807e-06	14.8092070691138
472.685537634853	2.49253232459872e-06	14.614792932047
472.754530684379	2.67453338949076e-06	14.4008251277025
472.850965569856	2.88675148569314e-06	14.2548115951084
472.940226215377	3.00702586691355e-06	14.0431807657764
473.00605080266	3.03225719223933e-06	13.9012005074604
473.058534817987	2.96429021475468e-06	13.6852153186993
473.111880155385	2.86903449701605e-06	13.492698212694
473.171043436397	2.79076167075831e-06	13.3290339576787
473.27185094474	2.79786559305753e-06	13.2314771003042
473.336947985584	2.87401319017838e-06	13.1932966568101
473.394797294766	2.96485634788047e-06	13.1658454826386
473.4540285647	3.03508808081309e-06	13.1296213962958
473.535801113263	3.00712990937855e-06	13.1279708322145
473.605327942523	2.70751298477349e-06	13.1310221489318
473.672288325992	2.41481649398388e-06	13.1737518355096
473.734477967789	2.26082071339974e-06	13.2303273534561
473.786295684111	2.24060286150517e-06	13.2852816009175
473.869738858731	2.21920433495768e-06	13.3747674117052
473.953637474909	2.12001750598716e-06	13.4754509293447
474.021260572882	1.92286311791854e-06	13.5757595421451
474.072951262014	1.72540467240274e-06	13.6690777934953
474.128888974485	1.34361967662403e-06	13.7689024486012
474.186790073118	1.22379139080425e-06	13.8726201990433
474.237075571701	1.03998090908249e-06	13.9695314111697
474.322268280493	9.39568992348656e-07	14.0952157047209
474.37369783958	8.48738367474395e-07	14.1922898676995
474.447952130754	8.21617000988637e-07	14.313444966479
474.53084645642	8.04746723675023e-07	14.4397927063902
474.580873869261	7.93988380336893e-07	14.5214762107297
474.66326658744	7.94065399224247e-07	14.6389616351848
474.770434153763	7.84195552816278e-07	14.7467829894649
474.826381022896	7.44540436510422e-07	14.767523502513
474.886920704124	7.17474155294245e-07	14.7638397787678
474.95931757049	7.25990838598706e-07	14.7575569865658
475.054849838692	7.71467725265569e-07	14.7500352382432
475.177881882124	8.318778370782e-07	14.7255628206214
475.286073206073	8.34303865110018e-07	14.6623945251966
475.366913301723	8.43322629097066e-07	14.5418501511616
475.425758157907	8.52412655881826e-07	14.4185150815399
475.51215446566	8.89026381752723e-07	14.3308824653677
475.574658529445	9.11036956193671e-07	14.2126287655085
475.642987367859	9.77720976206921e-07	14.1062884794221
475.769468814286	1.20855799342401e-06	13.9966771359181
475.844219149477	1.3535308445308e-06	13.9008699101605
475.903333077136	1.48728538425878e-06	13.7998643776394
475.979700367402	1.72483114051543e-06	13.694194440912
476.090283634858	2.05761836241576e-06	13.6038452525613
476.152869814169	2.14120209305286e-06	13.5014561612323
476.233318380486	2.22087482878437e-06	13.4172698296956
476.319037628892	2.23228932478524e-06	13.345530940409
476.40016866258	2.23961877037465e-06	13.2750787087829
476.471405719167	2.39782971371074e-06	13.2341712350296
476.530495005776	2.66100010857183e-06	13.1871442924457
476.581360545004	2.84523231583047e-06	13.1456595536672
476.636810657056	2.85837008820398e-06	13.126465739277
476.687221109614	2.75840573350202e-06	13.1140051785434
476.763092978574	2.67758785181017e-06	13.1698717296464
476.835839227506	2.65368360713614e-06	13.2205229759671
476.929746379727	2.75799928284141e-06	13.3174002135479
477.001377567199	2.84958040931669e-06	13.4462889419542
477.055751783365	2.86031176976038e-06	13.5563215357683
477.144260669553	2.80236731801368e-06	13.7394694971569
477.204671553741	2.68389036163405e-06	13.9072542243901
477.264504480184	2.43784146782724e-06	14.0461861234472
477.346545635859	2.2779364155926e-06	14.2790946963708
477.40038571575	2.02111222472513e-06	14.4452084449149
477.462952569512	1.51596992322689e-06	14.5853627183015
477.529979220244	1.20171242399348e-06	14.8035651622526
477.604587986867	6.51746915345358e-07	14.9555261665442
477.684253735615	4.12996148093176e-07	15.1349946338381
477.758755471686	5.05414955174811e-07	15.271499961581
477.83267298765	7.56205141944185e-07	15.4808119793005
477.924628113034	8.96830083996005e-07	15.6881103323718
478.014751728485	9.40190974606584e-07	15.8594122134071
478.1057335255	1.05709517906494e-06	16.0161328377873
478.182309259316	1.12652967469844e-06	16.1614282452506
478.241291131528	1.13202437595626e-06	16.2865079959046
478.346645396565	1.1266751164744e-06	16.4520464238141
478.409333982788	1.02102667227604e-06	16.5448146841282
478.48271437934	1.00321107273527e-06	16.6733776157204
478.532760311771	8.84904361593171e-07	16.7390082501076
478.639594558677	8.55592564369576e-07	16.8708099785012
478.708259485572	7.59337024879834e-07	16.9493237176862
478.791837576834	6.35795151875076e-07	17.0295965512796
478.876957368555	5.24436365783456e-07	17.0987077347025
478.968967605014	4.79927219533932e-07	17.1577582379088
479.024015272569	5.30998767140488e-07	17.1854073378225
479.08141994931	6.89826205878677e-07	17.2071542730437
479.182127841254	1.17919319231224e-06	17.2352229765968
479.267024307283	1.6013096799984e-06	17.2487883912034
479.347788527843	1.66594783674668e-06	17.2554384335444
479.410997499134	1.45108659165454e-06	17.2566102061393
479.512906024259	1.25825481567723e-06	17.2535609302879
479.578525105999	1.05129239261389e-06	17.2464876239504
479.635560351367	9.07240613869816e-07	17.2377420596791
479.698779310966	6.59807424245305e-07	17.2038054850669
479.793315881735	4.78373802929748e-07	17.1537412383716
479.848491820712	3.41303087667042e-07	17.0618975831868
479.904690665036	3.03352892052892e-07	17.0038638120336
480.010048338568	3.23103365962622e-07	16.8679590406614
480.095859726931	4.09443164955491e-07	16.7456689181195
480.19553248404	5.48593810262468e-07	16.614266253512
480.255709333398	6.25663912985073e-07	16.4083238617292
480.332392288018	6.68420477326604e-07	16.1898289844631
480.431819617494	6.27012987145886e-07	15.9992866891273
480.536813560963	5.27120865975625e-07	15.8333986391537
480.61587870416	4.4001282792265e-07	15.6428977859028
480.666065153501	3.70511481390353e-07	15.4122216486133
480.729642042588	3.36899810672236e-07	15.1077265318368
480.827501117306	3.27042653188848e-07	14.8529873800627
480.92748579317	3.77238025880853e-07	14.610451524979
481.038874196571	5.91773266066379e-07	14.3708354076455
481.109084086221	6.49373248434749e-07	14.0643801128097
481.205850570721	6.76163220982408e-07	13.7959948675748
481.269993732016	6.69330480992699e-07	13.5099131130269
481.334113546827	6.55003028629442e-07	13.2380752585758
481.439109798136	6.3719124804923e-07	13.0330613062906
481.510496240027	6.03070080861413e-07	12.7618966481149
481.579844070668	5.64240255063119e-07	12.5037542459027
481.669643341734	5.36594045072101e-07	12.2969156067503
481.758214741225	5.21874374344553e-07	12.1378223509513
481.857771391157	5.17922492832919e-07	11.9904194016162
481.962852958318	5.29069682717406e-07	11.8594799836251
482.04922470936	5.43352695619807e-07	11.760873286704
482.13141396806	5.35049897212848e-07	11.6361495073226
482.200287478459	5.12427964848335e-07	11.5833417541553
482.256374924486	4.4135087022222e-07	11.5159051899101
482.340169350821	3.70170153216408e-07	11.4911960937755
482.423830649204	3.68811505394917e-07	11.5431216726336
482.491535968407	4.09410470230953e-07	11.580547121578
482.567796249581	4.77883018653124e-07	11.6484173635241
482.654894146639	5.68247650834622e-07	11.7945300949714
482.748834560784	6.80985577951412e-07	11.9652824367642
482.82319968483	7.69967149398552e-07	12.1451148894437
482.893526333331	7.91074138558501e-07	12.3385941158365
482.95618088045	8.65091753405587e-07	12.5415780601793
483.018001745926	9.6885498344211e-07	12.7611909268812
483.074253191635	1.04677197245155e-06	12.978783408287
483.174081483551	1.17177889793311e-06	13.257552960346
483.264216905355	1.17359413370056e-06	13.5311359676546
483.322553132096	1.12615025368171e-06	13.7385555285924
483.389551177165	1.02142719129755e-06	13.9576414120376
483.439629526631	4.66423578267283e-07	14.1095526774395
483.532482724311	3.2100130832667e-07	14.3497920915844
483.621491647244	2.7988014424698e-07	14.5483521531813
483.705958552728	2.360600230203e-07	14.697331406009
483.788011868587	2.24404598248856e-07	14.8015183996363
483.892805486145	3.17910485810607e-07	14.8963248804332
483.951814765236	4.23027824102014e-07	14.9156951349236
484.005403017972	5.20787197147047e-07	14.9220070950985
484.08723691596	7.035928818736e-07	14.9286005768402
484.151063227726	7.51557812737423e-07	14.9227448569895
484.236962729769	8.29982882256096e-07	14.9153950006279
484.292471430235	8.39534920506071e-07	14.9046522696832
484.347053022689	8.4455974822987e-07	14.8897682145319
484.444809670814	8.44502029921768e-07	14.8739720208551
484.528782810755	8.73842357260819e-07	14.8471415784186
484.591425326081	9.1668299040978e-07	14.8170057549008
484.644801462142	9.64040224742762e-07	14.7776254928789
484.727754078069	1.13238918461102e-06	14.7386178575093
484.809458074414	1.29994272933816e-06	14.7037447526313
484.900777924963	1.49237169949918e-06	14.6570296315131
484.992475035664	1.67337574552605e-06	14.6192650646691
485.067624361296	1.77397881959164e-06	14.5817142504466
485.129978695944	1.80073337903602e-06	14.5337019605782
485.195359304158	1.80118286154252e-06	14.501668961452
485.292891971652	1.74102307074503e-06	14.4904366146494
485.361954403398	1.64400943675983e-06	14.4744732426339
485.445460024519	1.54927236452706e-06	14.4807934181354
485.530917887886	1.36074628659506e-06	14.5067549531094
485.587931041661	1.06476443784809e-06	14.5166212899495
485.638347888911	8.77940455364955e-07	14.5244173795553
485.688859895621	8.31490606760174e-07	14.5332236166087
485.780151489961	9.02182395632338e-07	14.6285607653409
485.854994986863	9.97357959159882e-07	14.7218901872596
485.917946762116	1.08825243958175e-06	14.8116587156827
485.982619450045	1.18580841518917e-06	14.9321698178185
486.073647950648	1.31763709152479e-06	15.0749026870674
486.132797744595	1.41904589690514e-06	15.1838645240244
486.224053616596	1.52607191741406e-06	15.3390815538022
486.294094371968	1.58654039611643e-06	15.4843004792476
486.371012261557	1.5774586853683e-06	15.555781002931
486.457166553574	1.65847091829809e-06	15.6563359242187
486.525934494843	1.86971675150623e-06	15.6845046406478
486.614955773934	1.90512771135313e-06	15.7102382236921
486.684226991793	1.69299248636892e-06	15.6777493992661
486.753430939314	1.56935233677754e-06	15.7142033622545
486.806219390361	1.44646188542189e-06	15.7101820871437
486.906088319231	1.25773052532652e-06	15.6591352587404
486.957936019029	1.09287814145774e-06	15.5905275971023
487.020488946123	9.16806388240644e-07	15.5592395632037
487.087698813492	7.6900159196966e-07	15.5775779750827
487.186414215456	6.25074542269308e-07	15.5781002362054
487.249218146346	6.12926133268168e-07	15.6073755169021
487.324369346403	6.15116457939754e-07	15.6643336958987
487.394976040213	6.14773339629093e-07	15.7128005426194
487.490704841937	6.73244816737829e-07	15.7572602187269
487.591076472095	1.07127270959496e-06	15.823386175019
487.670143017248	1.73622418961185e-06	15.8719746133801
487.753931558532	2.31384763125576e-06	15.9002011072859
487.832326751911	2.49225720566746e-06	15.9293498315018
487.923558660626	2.34798637763192e-06	15.9546325309123
488.001466798747	2.25230685207679e-06	15.9776566791669
488.078594448291	2.08636367658424e-06	15.9929593646982
488.151345389862	1.89290131287524e-06	16.0027332930533
488.202809661158	1.73158842913062e-06	16.0086273692178
488.288608171105	1.64385813443604e-06	16.0162869178168
488.381556773144	1.60885928498993e-06	16.0205815147801
488.438220377413	1.57717712302652e-06	16.0218238295594
488.533159724536	1.57465521819064e-06	16.0202035420382
488.62553476594	1.69767907032779e-06	16.0115039919142
488.697059232356	1.92421258170546e-06	15.9850085538451
488.77631241243	2.27398099133879e-06	15.9614620187759
488.881376444135	2.47226072831119e-06	15.8975304358562
488.934890061199	1.99124518882425e-06	15.8451874139587
488.991737252673	1.30036103153976e-06	15.7744087772904
489.044515556853	6.0990402998441e-07	15.5980319267763
489.162008330146	5.78116234304386e-07	15.4485311318034
489.238113781309	7.00587206794473e-07	15.2718701736486
489.313225269787	9.62713197048428e-07	15.0160910765555
489.42061100083	1.52542406047245e-06	14.7328116486665
489.481961224966	1.68453947347597e-06	14.4057777140794
489.554289155532	1.97088525417766e-06	14.0553221356321
489.652938737597	2.56846068774809e-06	13.7160863815292
489.759239569647	2.91802593002537e-06	13.3794850298756
489.827636748427	2.85970036129955e-06	13.0580715786487
489.904066817927	3.21389629844285e-06	12.7671168846996
489.994192152951	5.13459592359831e-06	12.4453189115423
490.075402036858	7.45308759366979e-06	12.1356322167404
490.17990861598	9.1691591012905e-06	11.8746925509884
490.275425706979	8.33503455183345e-06	11.6252876218991
490.374399299884	7.32553235498976e-06	11.3992145037542
490.453696136151	6.39388152311537e-06	11.189516796699
490.517275381268	5.7674020357129e-06	11.0118898894325
490.58061007926	5.45541541235971e-06	10.8701161237038
490.64548316673	5.45098095427422e-06	10.772324063299
490.702614314335	5.48340049263078e-06	10.7008726058341
490.806530927361	5.82522581251178e-06	10.7084792529534
490.873633586291	5.45203315412055e-06	10.7009249048712
490.945128899198	5.22658145694389e-06	10.7442815124468
491.019692836047	5.50400831926126e-06	10.8567596430732
491.072591873157	5.7986262489408e-06	10.9667169607906
491.165261835629	6.64303371998606e-06	11.1661859096586
491.236388801912	7.49202719415163e-06	11.3453221355633
491.333068607934	8.46967088029304e-06	11.5780309918397
491.418109196498	9.35150662357356e-06	11.8374138754391
491.511008125876	9.04825406061575e-06	12.1288582907804
491.588779500495	5.24978158311556e-06	12.419207537885
491.659240066004	3.65716627441505e-06	12.7327194418221
491.743069859292	2.97243214574212e-06	13.069700650984
491.812610436537	2.79631776659303e-06	13.3840535423297
491.876886216514	2.85041393647399e-06	13.6889118464354
491.954101970705	2.58773429966678e-06	14.0106779996804
492.03807148005	2.4590955390566e-06	14.3349046348252
492.129467119058	2.32187604806411e-06	14.6530969307426
492.222377491291	1.68263597972811e-06	14.9470117745368
492.301267943728	1.1818796535236e-06	15.1847889142049
492.366847070467	9.48866689001842e-07	15.3598394581592
492.453863104477	9.45823731089098e-07	15.5531795051621
492.545200211605	1.25998317899275e-06	15.7118566732707
492.649706776542	2.61177486918721e-06	15.8446367514363
492.701364000418	3.09483454363744e-06	15.8763620705907
492.75446222762	2.99830410682173e-06	15.9010750021111
492.836070291547	2.70258714275232e-06	15.9367906124759
492.90026496186	2.33074431781011e-06	15.9512040900031
493.018241466688	2.00812810913809e-06	15.9709425299691
493.103340805534	1.75953917575389e-06	15.9750983612143
493.197720962731	1.7146584211392e-06	15.9762194376589
493.289175549229	1.75255071868894e-06	15.9753896415827
493.375151349636	1.84940277522636e-06	15.9732897605687
493.471904486791	2.01990847513058e-06	15.9719251177523
493.546759339092	2.18503689080774e-06	15.9705201399027
493.642527392979	2.48722215315871e-06	15.971643947381
493.716773952218	2.73380246721031e-06	15.9658264488098
493.79408048969	2.98704783293136e-06	15.9594766229163
493.889880058082	3.21733088886663e-06	15.9592515983773
493.941595399146	3.15388943017212e-06	15.9454171906042
494.029388150313	2.89053351516469e-06	15.9348627783698
494.081592319257	2.45560682108747e-06	15.917042401268
494.146836249584	1.721465520853e-06	15.8903741485874
494.238761091224	1.15647438808653e-06	15.8901329081618
494.318750064737	7.66779698213195e-07	15.8864796554861
494.394722655699	6.53408268668921e-07	15.881131560841
494.469226237477	7.62317271130817e-07	15.893636292906
494.558808348827	9.72524722153618e-07	15.9265196954431
494.618579363465	1.09175589907494e-06	15.9298550092005
494.676268674826	1.18207348280383e-06	15.9315333778476
494.773659386128	1.33632054104492e-06	16.0430648463375
494.856166489587	1.48781346429353e-06	16.0899494850523
494.954083256182	1.70141941050752e-06	16.2056470456231
495.021847521057	1.88987471042812e-06	16.2367121546839
495.07817532664	2.06359919995266e-06	16.220501352409
495.154137566144	2.28407710486111e-06	16.2019665115042
495.247462737608	2.23566064717138e-06	16.2222635900091
495.323739882548	2.0135575629397e-06	16.1770502970933
495.39581108766	1.95065704340337e-06	16.110309834869
495.453099258895	1.89033301829746e-06	15.9661594793796
495.554253223961	1.84974046030818e-06	15.8366215672107
495.622968737888	1.73613136607595e-06	15.6889730629025
495.711267155225	1.55585557724583e-06	15.5378027517448
495.766041351476	1.34158189018453e-06	15.3639857675827
495.832695522011	1.13939421999358e-06	15.1891368223401
495.913520103322	9.95744077185412e-07	15.0566557820685
495.997242044906	9.00461088720525e-07	14.9421516086243
496.084321763625	9.0556501067098e-07	14.8539130467902
496.136744476576	1.0293787502581e-06	14.8042270077961
496.217620830869	1.35410159486325e-06	14.7334452283608
496.310456318806	1.68963237315351e-06	14.6849733721625
496.392977451922	1.78776839346913e-06	14.6889117988366
496.461458321549	1.80069405434807e-06	14.667644094618
496.529632222858	1.88321884674927e-06	14.667965686602
496.582995245738	1.92113195962825e-06	14.685107550164
496.636468206326	1.87920139368338e-06	14.707768069271
496.715653825033	1.7059808686647e-06	14.7418536947678
496.786507816572	1.63345907266605e-06	14.786983947798
496.854022329317	1.54259311489028e-06	14.8281973118736
496.938306385294	1.47399180130465e-06	14.8709472044169
496.99691005818	1.18518041788633e-06	14.8999236960693
497.049697580303	1.05130242387256e-06	14.9271487761954
497.137186221063	9.63886194017671e-07	14.9612059319641
497.215977465149	8.76326586679568e-07	14.9888660401236
497.296003556807	8.63642922128732e-07	15.0123973470329
497.386225532604	8.83237660873136e-07	15.0329079897851
497.442867472229	9.11257102547032e-07	15.0414468230653
497.506415495425	8.23408974977145e-07	15.0441108660052
497.581345112477	7.68959935693499e-07	15.0451878244661
497.668803933478	5.91664873917254e-07	15.0352249754574
497.754143465665	3.32030310520959e-07	14.9977967700053
497.847666051676	2.28486662820371e-07	14.9406322474099
497.920730689062	2.29290445727087e-07	14.8081057139518
497.976157499228	2.5686120975419e-07	14.6393716644923
498.088854030152	4.30885976020078e-07	14.4197368192823
498.144955647079	5.02739623069306e-07	14.2066136276342
498.205026221163	6.71034085000238e-07	14.0113096873478
498.270788378095	9.01280663217135e-07	13.8011876097074
498.361428855703	1.18663341196886e-06	13.576329853631
498.415919999099	1.14350163756644e-06	13.3646361873694
498.472608541566	1.04185582190561e-06	13.0857442283112
498.569316937045	9.84630435662222e-07	12.8508669957033
498.639211067146	8.6579303951862e-07	12.6177893463631
498.743436774039	7.54436930350122e-07	12.3957394412399
498.841690706096	6.75176331181619e-07	12.2173843073123
498.93744614888	6.1640967901779e-07	12.0267547020072
498.989423338659	5.33372462143745e-07	11.8546060028381
499.089763347864	4.57103898650827e-07	11.7243151999731
499.175838869836	3.88245621324858e-07	11.6277083665824
499.260624730189	3.39126085011967e-07	11.565828594235
499.326696721991	3.29928558226323e-07	11.525976663562
499.386983380738	3.60537818699687e-07	11.5129622799982
499.443145009912	4.07372813002376e-07	11.5163551470726
499.494006031503	4.409667452079e-07	11.5421283113841
499.544527077301	4.60540939645251e-07	11.594898272569
499.595642822539	4.70325417348765e-07	11.6652264920224
499.685125232921	4.96319287118179e-07	11.813695357739
499.758988385074	5.29806897903507e-07	11.9716431121583
499.824071550031	5.65343101982585e-07	12.139559801486
499.891518650894	6.05557132952307e-07	12.3397095242288
499.944008025511	6.40102421407126e-07	12.5395477263721
499.99682898818	6.69109602408914e-07	12.7375227860568


==> data_icl/lambda_0p001/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.164179559972264	-0.180650293250105	0.189869293972309	-0.272748493612513	-0.0814399775815079	0.308895215159682	-0.41375324619851	0.724004007452896	0.131047310478891	0.602795432251748	-0.59743259414679	0.0963112278205447	-0.177496627211637	0.145805515823856	0.120599412477454	-0.0682214542618937	0.0677379327034089	-1.02120637689692	-0.0623919325201278	0.100928464596201	-0.154435356645563	0.194746602940477	-0.311951367734521	0.17789084570541	-0.225049979758558	0.0408269951895147	-0.0666306713235887	0.0555446422496586	0.0546162029785863
0.369335090887967	-0.180781762780009	0.193523244745193	-0.276546398305164	-0.0617383002741034	0.313193719471846	-0.433335832447648	0.790464022126177	0.171179545378374	0.597270655761415	-0.677017125803366	0.0928416760163666	-0.174565885806235	0.152852537629095	0.108998279293595	-0.069054467082077	0.0630932977940807	-1.00670339268095	-0.0761203648120603	0.0970339008480228	-0.13867101713943	0.154750924613498	-0.518522889114135	0.192484636689469	-0.146114345113254	0.040814239767341	-0.0707406071890027	0.045572642582491	0.0585961778789958
0.954611092615757	-0.136825419069159	0.231645202719354	-0.198659200269799	-0.0270085695832621	0.381361805655827	-0.295203278135111	0.816124007114469	0.227864964597504	0.715855326230892	-0.434504484612411	0.126338352537521	-0.131651422365583	0.191189625103361	0.170507015594481	-0.0457296651810873	0.078257578175472	-0.629918575532188	-0.0705136660797469	0.117955790590059	-0.0806720266958897	0.139229914304588	-0.568713110369878	0.211889984426541	-0.0667070169092368	0.0573914423116247	-0.0461864776164844	0.0644962054049861	0.0863364255559567
1.66264486263723	-0.0999541153333235	0.207482804005052	-0.0899939847499706	-0.0885814258539437	0.405659913408973	-0.355409248661349	0.699213474587929	0.164579441222382	0.518893230352446	-0.399245863417629	0.11827227275722	-0.0362002377667101	0.240177090226048	0.22133658701097	-0.035919628601067	0.0542923774679844	0.212693322036217	-0.11147332120063	0.148131938402115	-0.13214967113028	0.0716202485091421	-0.733352902359091	0.0895838604817598	-0.00488851191802052	0.0429264508651323	0.0247284991355635	0.102076425738215	0.127742064266453
2.16649671205593	-0.142886440331796	0.116418585869188	0.0157490316537752	-0.255546219442876	0.543635836908911	-0.580158973965338	0.381603663424371	0.37176519307079	0.109245219463964	-0.105223971674556	0.069919510501188	0.0251880917620094	0.320726382688099	0.31126173874795	-0.0531480051014606	0.0311203299416327	0.381036211670532	-0.141281400416822	0.153310108602807	-0.201944731369833	0.0282965198785055	-0.890458617743727	-0.012690899785086	-0.00132664428605727	0.026023576810737	0.0391165830060764	0.112948961168541	0.140530296391058
2.83773700229273	-0.108402315820829	0.127166575307536	0.0195554137868877	-0.291494714005001	0.518351061293722	-0.48119230946859	0.177965079416031	0.317874346160775	0.217436934237838	-0.178019279096692	0.0965701594457827	0.0372497618704877	0.325761380984008	0.300768293908704	-0.0556212811097225	0.0239333877297224	0.476952373915003	-0.157710224994621	0.15428058871227	-0.198938298815263	-0.0272269409430947	-0.956094996870656	-0.00646689359177573	0.000691102099328908	0.0239195652283649	0.047996840246503	0.118409182563404	0.144604873166614
3.59190505963556	-0.0824144534923182	0.139923630592763	0.0418053855936184	-0.281543251380486	0.507859783790728	-0.438730231084661	0.182437635025079	0.249470811275528	0.245493498373177	-0.155017428333024	0.107907411193044	0.0551515316458738	0.326860178064774	0.314129643445484	-0.057857275710749	0.0211721670972392	0.558641885664088	-0.15801222532919	0.155288514129379	-0.191606926347792	-0.0308186965249026	-1.01655898330874	0.0118593171396721	0.00599081415042224	0.0211698617849958	0.0550422625982009	0.121550220285462	0.148601935732707
4.53535075565433	-0.0426461820668139	0.124638909245145	0.111331964224209	-0.24594516792678	0.440628510591646	-0.446214781762855	0.133225349813281	0.16323033855815	0.26844465879685	-0.104974031231605	0.0981049592100997	0.114249647832085	0.296058532590494	0.285737029070715	-0.000351347378033531	-0.0434451503479819	0.712245448896459	-0.0805666669886572	0.149194349474539	-0.168542677572808	-0.069657813154933	-1.03181123022181	0.000737580381395612	0.0180347037621704	-0.0353684900175357	0.0685107354007345	0.115486491449692	0.146545589157056
5.37220621573292	0.0930308170945988	0.0785550254093344	0.254550067787977	-0.233343884109914	0.282301401136256	-0.133623961784514	0.064835724142932	-0.0542588916072753	0.153972630570477	0.15041735172441	0.0619765009093319	0.216237293353426	0.232744041567162	0.194957371078405	0.0549660139137678	-0.091901652324089	0.943375703456087	-0.0403373702374571	0.114038138786157	-0.0892724219787238	-0.0962765458983567	-1.13405216408568	-0.0386880336187179	0.0369941397989494	-0.0784240015983645	0.0883077075390062	0.0934237567211555	0.115225077727997
6.25413716237049	0.186608071582975	-0.0266682775684218	0.329678559694176	-0.00980223059700717	0.063735774408563	-0.0066565162336564	-0.0569989648334854	-0.0680833429489478	0.0163377220628721	0.110610594269361	-0.0189368547666498	0.290828064866436	0.098554602003121	0.059542786928284	0.10886537237785	-0.165427371069023	1.05186221837875	0.102867078140919	0.0207312347012102	-0.0292649936469783	-0.116267344712077	-1.0647682104478	-0.0867381313819865	-0.0107140854302746	-0.142947759946194	0.10472918425582	0.0284622387524657	0.0547273618633453
6.94750192721627	0.177088480090861	-0.0221604864845212	0.348728179837539	0.0216653357799493	0.0331416717206023	-0.0208767065646153	-0.0261394619422497	-0.0556747148335872	-0.000157471707363229	0.111849945516376	-0.0168343676280159	0.30823009719673	0.0773351184644347	0.0465377482652849	0.109281549269948	-0.192236137813855	1.05396021624704	0.04491283115448	0.0581059136090406	-0.0490092591715508	-0.0796404121322206	-1.10050310066013	-0.0864090808108599	0.00200679153643086	-0.169967010546762	0.104182144076461	0.043828933866606	0.0464450383721915
7.62165289587052	0.163817987902645	-0.0128485113464554	0.370214288294361	-0.0233058102754073	0.00462013687426342	-0.0293539917240949	0.0174045189534835	0.0154876950787475	-0.00716363154340126	0.111681985346349	-0.0125587402010986	0.328326144819093	0.0570672037366286	0.0305937596705705	0.120907203948583	-0.223685817493988	1.04733303886126	0.0406821962991448	0.0449013255831428	-0.0377214280952111	-0.0763186785924388	-1.0457307266781	-0.104154957528022	-0.0160369513696811	-0.196244247848657	0.105998717312082	0.0353891228923976	0.028749319248324
8.45859870252086	0.15571278429966	-0.0041413833563529	0.386041143703804	-0.0168522535163898	-0.0307767137993359	-0.0221814333952429	0.00300900367751618	0.040954175932369	0.0250339176929086	0.0809590257932325	-0.00358530310676948	0.345972434002908	0.0344558621440286	0.00774641716719741	0.1349005511088	-0.246997155799603	1.0811595371357	0.0429594697830518	0.0409852474652278	-0.0246844584738196	-0.0747025660638839	-1.05117631588596	-0.106576713404374	-0.0193521132703452	-0.216202683111404	0.109957080350601	0.0314917161266518	0.0212448192186805
9.4538262044555	0.134936683955553	0.00524071783291416	0.40790229850737	-0.0177683653627236	-0.0446779501134294	-0.030161655186626	0.00288333919998078	0.0429762382831893	0.0347556943753959	0.0903540541650167	0.00564857153207517	0.364928850183007	0.0225391903330391	-0.00634934312412348	0.153354769631681	-0.269352780645326	1.0623641087632	0.0379653686282055	0.038671576357328	-0.0230660747779894	-0.0720332884984477	-1.04899944594253	-0.103092964677188	-0.0187074348096828	-0.235316235837191	0.108487823726151	0.0291318513152369	0.0132429761243393
10.3678698638254	0.105516540428115	-0.00711667595486269	0.429223255116425	-0.0333521045698608	-0.0377901098233601	-0.028581912256471	-0.00524071826485039	0.0422638625177206	0.0311208486729671	0.0833640991036007	-0.00476688202310375	0.385849429311004	0.0281974810848498	-0.00293200249036146	0.136869889006083	-0.312738900405282	1.14767852850935	0.00184987570422306	0.0531626503220209	-0.0282372231227786	-0.0917841639625848	-1.04002827678397	-0.0995959330186538	-0.0380917357596695	-0.271142669614064	0.119736609934361	0.0436006335131955	0.0210255826861075
10.868658377137	0.0985430614449842	-0.00711482816061186	0.436078715082982	-0.036401896004968	-0.0388946030024223	-0.0253567169430326	-0.00839297928181086	0.0342729143515891	0.0282667286223095	0.0812643771490391	-0.00442231794653187	0.392432730038562	0.0271257533698302	-0.00412052446075489	0.136605992381732	-0.327890570572783	1.14345819214411	-0.0106843286172927	0.0634633802650943	-0.024121519732857	-0.0598299802591102	-0.96847190082974	-0.0856112099488097	-0.0362999066629485	-0.285861415899179	0.119420152434223	0.0508828582881539	0.0207484135907804
11.336941325801	0.0937076702840162	-0.00678240785195271	0.441518224470253	-0.0401300922815276	-0.0412633461582965	-0.0224747247326195	-0.00904350052311206	0.0222805807874531	0.020530127240999	0.0780371810620093	-0.00427184152444644	0.397820929299546	0.0266169454908024	-0.00476909733239578	0.136681649264892	-0.343315676331752	1.11950903913224	-0.0117514980786921	0.0762279412748865	-0.0233037806333275	-0.0606622218249478	-0.963556953120474	-0.0708486786044269	-0.0292728930857014	-0.297429311356737	0.116621845125209	0.0557723559218918	0.0211143628585842
12.1454936096239	0.0882914070998647	-0.00545587753842173	0.452729680566313	-0.0317334873594968	-0.0386848973546244	-0.0144242947382094	-0.00429922689117179	0.0249081572858688	0.0195244843599646	0.0796585092987485	-0.00306561103602134	0.407913181132157	0.0290806657422896	-0.00257469741148623	0.12481045323354	-0.372097996666989	1.0411703258089	-0.0223838749287318	0.067615946919809	-0.0471208728095607	-0.0621312191540143	-0.973522176117585	-0.084994084037704	-0.0334628299466316	-0.320389432475334	0.110410652233779	0.0470449987774267	0.00152327337842776
13.3179383083898	0.0726389183336235	-0.00785705340271473	0.466230670239465	-0.0317990924129869	-0.03407960779596	-0.016784338628967	-0.00403019972014373	0.0227010941672019	0.0157109015058067	0.072167411818561	-0.00488747654868131	0.421424938224806	0.0341040747354244	0.00066604957045775	0.0835670347444399	-0.425324495633988	0.985570911519121	-0.0455027405209981	0.0797694009244092	-0.0507554060492375	-0.0592073620299781	-0.957507327260398	-0.0648536694100119	-0.0176367333260765	-0.366781851169529	0.103681629127586	0.047123908352173	-0.00728669301430075
14.2936387216179	0.0585343246336345	-0.00899949263919494	0.476929705666876	-0.0269366566558265	-0.0270858749057851	-0.0171672219011707	-0.00252439029141709	0.0203091540195598	0.00876624832304662	0.0596363365983418	-0.00612070993989906	0.432668117070663	0.0386462240257127	0.00511781286058066	0.0632646333345401	-0.443702271430653	0.945888986846142	-0.0481300964613636	0.085774667924845	-0.0558474880527929	-0.063988337070549	-0.949143775784795	-0.0492830301139879	-0.00398790784264136	-0.382161824358255	0.0985521470570638	0.0488782054871904	-0.0105054736799052
15.0494404827346	0.0507793986875704	-0.00804718899500662	0.487068888278431	-0.010692011771863	-0.0104826250063105	-0.0134841625514045	-0.00232242680951042	0.0119906516796218	-0.00329803742730579	0.0676776011635761	-0.00472800188943298	0.44097100257015	0.0426741283208921	0.00983363830304481	0.0535214499173109	-0.451450837690471	0.901837936257315	-0.047127279807997	0.0843236684937403	-0.0569803737000208	-0.0678215010850875	-0.93469199590845	-0.0453108949469505	-0.00655644479673527	-0.388551798776924	0.0947651225550755	0.0470543160257674	-0.0141068627443875
15.8657475101479	0.0442283890392822	-0.00758191326558337	0.493090638508738	-0.00742729345588761	-0.00878599670537046	-0.0137562480904707	-0.00424901157937746	0.0127421181760074	-0.00539402433744423	0.0697121917330511	-0.0037413204511128	0.446242992134135	0.0414453878328319	0.00975800030862037	0.0457321500119113	-0.458974836146751	0.880456778417916	-0.0366839336016312	0.0810032212373989	-0.059987152635395	-0.0821464060241339	-0.908187921912623	-0.0453101472976653	-0.00555924866701224	-0.393652942751255	0.0926627973713513	0.0433947690381981	-0.0172902816417354
17.0399535597906	0.0417102937575767	-0.00819281378884839	0.49671973874788	-0.00523351446273884	-0.00826968123399213	-0.00945373809830532	-0.00154246279406993	0.0137904760630135	-0.0129003038438062	0.0699142154007334	-0.00424494301533216	0.44939986995516	0.0390969124074534	0.00973558091945581	0.0417984874277815	-0.468013609984026	0.89217997674701	-0.0287261695710156	0.0680416876151731	-0.0554235181745102	-0.0796482156417909	-0.899776940247694	-0.0610856007096693	-0.00237636558628297	-0.401964545067299	0.0934545755120421	0.0313925542332889	-0.0252605961470406
17.8926361167542	0.0403431612644941	-0.00812788791897677	0.498627967073635	-0.00421571914344778	-0.00615254151170035	-0.011964885559752	-0.00221478063810484	0.0137581957897942	-0.00886072631598205	0.0667207526579637	-0.00390082149065656	0.451396523671528	0.0377159976548496	0.0110120518639061	0.0367070516070368	-0.472324900731408	0.890364378169962	-0.0299695416460979	0.0674243747491751	-0.0517934777938258	-0.0747282957822377	-0.909037145725413	-0.0622074667058462	0.00059925995941924	-0.406364478891702	0.0928767384372012	0.0290740893140908	-0.0264689829457725
18.8340977686006	0.040407511040948	-0.00774137713057673	0.501413814649547	-0.00180098029305481	-0.00568654693322427	-0.0105079009729569	0.00204958845736686	0.0113478302830709	-0.0094060280942691	0.0662963748989989	-0.00385131744083927	0.453855102256571	0.0355038153703523	0.010753752594436	0.0358309774799509	-0.474674515367947	0.896465922597435	-0.0170970691605715	0.0588259294066144	-0.0427337109334044	-0.0479075732714196	-0.976986375099376	-0.0578960467604172	0.00571846544140749	-0.411642349298946	0.0926197480940283	0.0200491289723235	-0.0310479193114047
19.6502541179014	0.0391394792136458	-0.0094537439087936	0.503245698196771	0.00486755097441729	-0.00863676857765723	-0.00835206284936806	0.00326133768446527	0.00573878448590796	-0.0059949635271777	0.0659220204643801	-0.00558652705336689	0.455507352740574	0.0318281367855207	0.00907062538662345	0.0338229443810884	-0.490875610560706	0.937013964955775	0.0158035368413661	0.0258673908652544	-0.0254664412071329	-0.0425928828108533	-0.988353141228268	-0.034927542915139	0.00304840907976108	-0.426782909652277	0.0969203319710858	-7.47395166512574e-05	-0.0405969163224924
20.590640734787	0.0368631632918756	-0.0105793436565587	0.504752032762468	0.00320079636650652	-0.00858355501484653	-0.00873209807909416	0.00278406614369208	0.00587066269988425	-0.00481387164447631	0.0648370089228367	-0.0064993731936575	0.456888083434648	0.0299578092664928	0.00825573821292531	0.0264745042225053	-0.497981377342225	0.935458817406058	0.0100122993084382	0.0214294872880747	-0.0236152512437033	-0.049125591658458	-0.981325586120833	-0.0240819172666049	-0.00248811052561373	-0.432159306256084	0.0975644892718714	-0.000649823327480724	-0.0387649565458012
21.6437259746745	0.0352632416696469	-0.0120268267038303	0.505087531627963	-0.00121073628505393	-0.00994596672743568	-0.00645813047783945	-0.000701206403181775	0.00534585270986618	-0.00286325655484529	0.0625578265921476	-0.00727143758966932	0.457284234101217	0.027121715822636	0.00634565766086534	0.0185911618453734	-0.508619013252872	0.935739669563995	-0.00803808670015339	0.0121357992068419	-0.0175884293071932	-0.0626635436980206	-0.995838214624597	-0.0136277859454817	-0.00271621364761967	-0.439521419691269	0.0977767238834762	-0.0030991391360817	-0.0382743221623072
22.6360254378224	0.034804436923239	-0.0112916308001533	0.505839779441187	-0.00152949069205741	-0.00851454329737279	-0.00383538282498537	-0.000321807401936612	0.00666998576201898	0.00222537458078734	0.0627547874644188	-0.00642569049668942	0.45773306854419	0.025542873603404	0.00694361514609701	0.0152707805111526	-0.512857989107447	0.945028972518872	-0.013504781273424	0.00309583765814772	-0.0129317952297727	-0.0608147781972696	-1.00113750491987	-0.00481887658986059	0.00595191479314193	-0.442753183351635	0.0974851060752589	-0.00768921762056111	-0.0369915832952429
23.4768455784199	0.0344320575444473	-0.0113712067302413	0.506249157727617	-0.000252969196585787	-0.00842237460103824	-0.00187073106309947	-0.000955790705901844	0.00639557697568254	0.00149502751076612	0.0635897777057605	-0.00621380217667758	0.457827867878132	0.0238402226821625	0.00627669012980673	0.0130525364376868	-0.515325329889344	0.945410961525089	-0.0100486342189411	0.00100976190219537	-0.0126039501913596	-0.0632547983810829	-0.999842140452238	-0.00321906387863384	0.00622033961272049	-0.444425419493856	0.0973673587580475	-0.00768514768490669	-0.0349337211722077
24.5056023889856	0.0329014043321807	-0.0105860070152214	0.506423938857267	-0.00217953540231729	-0.00635094657755947	-0.00109479296960156	0.000529265840801815	0.00579104757148116	0.000765675005443725	0.0640603259652127	-0.00544306978389681	0.457707462321207	0.0231200344110561	0.00636953826352382	0.0105222701776605	-0.518188768397026	0.943226995742513	-0.00502363598717589	0.00038778387366311	-0.0131377536622717	-0.0671063661146995	-1.00590315107961	-0.000959503202019429	0.00756275958304692	-0.44623419459981	0.0968468494643234	-0.0061821924918113	-0.031519089503292
25.4512267789443	0.0306156905116114	-0.00877104387763695	0.507457752709113	-0.00358864216857338	-0.00817859452260671	0.000568616206854011	-0.000837617487584446	0.00682678314879824	-0.00130288394792665	0.0612961811881107	-0.00357511792143015	0.458879250400408	0.0186565428302131	0.00430342305746359	0.00942478185876407	-0.520759780012419	0.938363924749168	-0.000560543511588008	0.00466439348896186	-0.0147832583588508	-0.0649535002240035	-1.00517325383049	0.000521979897043242	0.011950043958554	-0.448511714190105	0.0956374049176481	-7.44556985238489e-05	-0.0263776336997843
26.026822144626	0.029399342057733	-0.00729043461166625	0.50865488235884	-0.00420336460667837	-0.00737271332951879	0.000559748396732886	0.000284012102348055	0.00767333551238446	-0.00114666768104382	0.0627749782657416	-0.00227625355396341	0.459704015095531	0.0173843907846438	0.00382799287618389	0.00889520821427586	-0.523188473647554	0.931013059090072	0.00038632025702663	0.00434688844815139	-0.0152018944158774	-0.0667755057112372	-1.0101294382981	-0.000196474258790376	0.0127000962607123	-0.450290515995909	0.09477150460626	0.000706528063118139	-0.0244660150550474
27.0078336172222	0.0228468687254154	-0.00290145139742766	0.51238925665887	-0.005148156046425	-0.00763572592113766	-0.000805245097572861	-0.00189594945536827	0.00743865682263858	-0.000819399563358137	0.062642461103166	0.00112924539496427	0.463103486156903	0.0134028179162171	0.000719435499995877	0.0105069170184535	-0.526331737552553	0.906695107329772	-2.07800599837489e-05	0.00677440316370177	-0.0128601692936345	-0.065675427242035	-0.999399827353104	-0.00172212747145166	0.0153215384631427	-0.453068159396	0.0919772534924251	0.0036405060743571	-0.0199535522893956
28.0190685192358	0.0194472725311904	3.1682596456723e-05	0.514181562125486	-0.00428761463683605	-0.00527375972600044	7.53227873762498e-05	-0.00234077965791044	0.00743166548339353	-0.000499701539305853	0.0623232198775608	0.00212005689619964	0.464656226653872	0.0118102517981666	4.65140764928567e-06	0.00910633677125314	-0.528414524541531	0.891701376869934	-0.00233240530116441	0.00641619722387529	-0.011741647977366	-0.0665072165061464	-0.997968323896476	-0.00193278642563304	0.017924066269084	-0.454662236291836	0.090059224883563	0.00386208536608852	-0.018210785194294
28.7300704761326	0.0173751063895714	0.000591218969784541	0.515099076612132	-0.00387266264177939	-0.00512827851249035	7.09726546785594e-05	-0.00238129066831355	0.00693830725484664	-0.000508933856997565	0.0612590768867021	0.00267944840718105	0.465518791665185	0.0100880507017081	-0.000354316795011439	0.00884622720152377	-0.52881727633021	0.883097467345464	-0.00139146195253349	0.00561453958349558	-0.0103259914626304	-0.0657981518186276	-0.996626070283316	-0.00200158898601218	0.0187572068908262	-0.454952522034931	0.0890200670003882	0.00355864828947753	-0.0174350408646574
29.7315586633683	0.014783226207993	0.000990521036741451	0.516096060873321	-0.00195709767186097	-0.00463334370268916	1.2635357033447e-06	-0.00160026380009368	0.00667785052167205	-0.000750975073188132	0.0603231010283681	0.00302189790689511	0.466399611035911	0.00779345317509024	-0.00062011897557476	0.00877059218762828	-0.529715967966884	0.865543106321539	0.00712224106517286	0.00581733141844637	-0.00790236946024964	-0.0556604136990659	-0.989718036751501	-0.00678016467088152	0.0143249610341413	-0.45646461977174	0.0877238008367544	0.00399992452117531	-0.0171398900676841
30.9491665773806	0.0107815581342812	0.000537459433936874	0.517521895245464	-0.00201285355029477	-0.00286849050145837	-0.000237286408449128	-0.00156209673182285	0.00679514024947479	-0.000891510103996384	0.0602481793829271	0.00266483866462093	0.467564423687299	0.0060249394732747	8.74935012973984e-06	0.00352752011046479	-0.534477521676764	0.870495696894611	0.00105128689142744	0.00797470881720232	-0.00995649491730187	-0.0595995596764904	-0.984018745505165	-0.0104530137199959	0.0158697176206076	-0.459951794936218	0.0878512632683119	0.00550247190351369	-0.0137661120509958
31.8444419825482	0.0073750202077035	0.000353268480191908	0.519916098452424	-1.23400727764705e-05	-0.00122763937469431	-0.00397235593473954	-0.0010927652806477	0.00354996827737408	-0.00325042923838447	0.0648549779252966	0.00247113821331282	0.46908119725458	0.00490347232328363	-5.05437901905975e-05	0.00127969400196014	-0.536052578111276	0.872781883198923	0.00177894957643564	0.00802108171077136	-0.0109564685551147	-0.056820017363759	-0.987556048989669	-0.0129269802378865	0.0170818188894657	-0.461440373406139	0.0877557051874595	0.00495221288285885	-0.0114989624223177
32.9082990195441	0.00344597330214817	0.0021646507461532	0.521767833749995	-0.000583833102634384	-0.00103843859568903	-0.00493522545332301	-0.000620292713166137	0.00292418569584603	-0.00234156481623203	0.0643445896334847	0.00417577774713331	0.470698589262632	0.00224077523598871	-0.00122048247382097	0.000667749330466686	-0.538034140620175	0.874897604352286	0.0027462523798854	0.00715001208021974	-0.0109851603030599	-0.0584603251284881	-0.985323649190229	-0.0135086785352132	0.0188413648331315	-0.462752034967865	0.0875589551493398	0.00334248295056657	-0.0102330018623145
33.8603126229334	0.00176072035060145	0.00167706025206145	0.522168675668585	-0.000512662533915921	-0.000789907462176024	-0.00482894026310682	-0.000813642946408389	0.00407618886696441	-0.00119902428471712	0.0635600858734788	0.00382826373833559	0.471012867313156	0.000513875650020958	-0.000992591102486108	1.90534820826397e-05	-0.539576935799515	0.877380315523043	-0.000498908999125645	0.00947104481743276	-0.0117065622672479	-0.0534238096635601	-0.997259214331194	-0.00883877943195333	0.0193561950018487	-0.464365244967337	0.0876067892920752	0.00399744733269088	-0.0083361564832213
34.7580567770929	0.000470276826077873	0.000933836038149178	0.522219002535532	1.38854723499091e-05	-0.000764081362811308	-0.00464344941026561	-0.00101876599752481	0.00500526360554227	-0.000999729445786194	0.0633936247022517	0.00321757071187977	0.470915005095969	-6.08512730023239e-05	-0.000652259839744599	9.1228143079723e-06	-0.54224572635931	0.877367544286256	1.50302952222626e-05	0.00934480978279752	-0.0118304041389635	-0.0545509017747603	-0.993633512666337	-0.00853833669059306	0.0182245125289427	-0.466335395944773	0.0876188103631118	0.00327543565371754	-0.00745401412303354
35.7955865182234	-1.19019401839093e-05	-1.25730630743761e-06	0.522457576352902	-0.000596903448345294	-0.00133878526476057	-0.00385124820798554	-0.000289851087339622	0.00451484966512893	-0.00144546426744209	0.0636158943993466	0.00203488728067057	0.470919307061703	-9.22715393056097e-05	-0.00101712927575172	0.00121920233323391	-0.544794031696459	0.886955802939041	-5.6835930854699e-06	0.00846917929154167	-0.00956368530292616	-0.0527725076535093	-0.995407181080884	-0.00957175059613412	0.0178140505967615	-0.468522140430906	0.0884417339208239	0.00220059467116572	-0.00739896087189023
36.8901120260081	-1.18948772081416e-05	2.41257639958424e-06	0.522216984394761	-0.000375650812945584	-0.00202935615858174	-0.00250787144526281	-0.000424800106791752	0.0045228455525927	0.000172861886381061	0.0627033420812492	0.00137486035113784	0.470602418298875	-0.00031170501850322	-0.00130713629681659	0.00178253984285889	-0.546029427976197	0.886537653607155	0.000218764389164827	0.00646222390225404	-0.00782092402858069	-0.0523900092572848	-0.993579642125884	-0.00554298437396737	0.013429226331102	-0.469317966683224	0.088797647608597	0.000883615878938899	-0.0080766345280651
37.9008877468233	-4.74206581988166e-06	-3.87551950017511e-06	0.522554229528	-0.000654403747496416	-0.00141710686205009	-0.00244095572816308	0.000106092761240699	0.00533866906405308	-2.52440290928231e-06	0.0636286273349044	0.000507320444812073	0.470621071055484	-7.99141347214898e-05	-0.000849517199623225	0.00169781552795751	-0.547743114542556	0.895476477521515	0.00122291193760983	0.00573102162634456	-0.00749036620878674	-0.0516731776004025	-0.997597861602177	-0.00371377132523984	0.0140208975901951	-0.470679502055213	0.0894237496718321	0.000255412893200219	-0.00741996610643656
38.8714106073556	-6.37155869640197e-05	-6.28813452281197e-05	0.522404896071048	-0.00139681157813092	-0.00157133399439501	-0.00193136229432063	-0.00116453679940809	0.00466869857974336	0.000206682967568255	0.0634614210071034	3.56114650962461e-06	0.470320578826673	-0.000167651300897088	-0.000663575683736636	0.0017731067089668	-0.549415072517835	0.895069219465563	0.000881691273789831	0.00475784827441329	-0.00718598512297955	-0.0541758650811906	-1.0003640802831	-0.00396746381284031	0.0143403541946531	-0.471607667854284	0.0891686028863397	-0.000200236429762243	-0.00646209580096803
40.0532062843955	1.04862667172834e-06	-1.10717818039535e-05	0.522546347299534	-0.000422348526441367	-0.000349823258589091	-0.000142287289305828	-0.000377869716881687	0.00528709246801235	0.00159537547911815	0.0647023434163975	2.07750246045795e-06	0.470076010499096	3.67941775623652e-06	-1.65167712789956e-06	0.00213867754806455	-0.550069095192655	0.895939633484024	0.000727930838777873	0.00321979811725558	-0.00529646835362586	-0.0529978749370485	-0.999973497362857	-0.00256446647383124	0.0177099646775557	-0.471846702018207	0.0886249556557039	-1.29072446480964e-05	-0.00564415510871568
41.1310190477621	-1.72366962356909e-06	9.62148550393796e-08	0.522732233987991	-0.000762457740067983	7.03149341474499e-06	0.00120295297462756	-0.000497047682332308	0.00348074700550727	0.00098576507796555	0.0660725866007014	2.04279980309756e-05	0.469866689550646	9.9025377251355e-06	-4.07634462546543e-06	0.00141855839357611	-0.550059219486652	0.891456707616949	-0.00104564396525826	0.00237713927302972	-0.00421189507710854	-0.0516405086425382	-0.997987118977966	-0.0037698681916236	0.0185227517877757	-0.471630087841579	0.0879072347602537	-2.27587611459622e-05	-0.0046990426247191
42.2493973344715	4.36771563722685e-06	7.5118019200704e-06	0.522084036786584	-5.56316430528651e-06	0.00029520993255842	0.00143960704563299	-0.00101747256830302	0.00252138398148831	0.000253095877544351	0.0664265314980804	1.75484737441453e-05	0.468969278466931	0.000127920931338993	2.15600172742425e-05	0.00270256108897395	-0.552401836991711	0.887835903479635	0.00216509666906116	0.00108265391476688	-0.00446660424546522	-0.0520812460449941	-0.993786760295367	-0.00229327105166463	0.0184009240460302	-0.473347209318323	0.0873950266676388	-0.000317824840188387	-0.00344757036926547
42.9768273435704	-3.16005975548921e-07	1.47862561453176e-06	0.521872456014101	0.000121047975651563	0.00131364408638883	0.00230250561142269	-0.00139737223239728	0.000939123871681673	-0.000704933475955229	0.0660650536949491	3.37354157999657e-06	0.468663324748193	0.000375224574572295	0.000112920068616216	0.00283074571398786	-0.553654433137157	0.885846890158607	0.00289568958169008	0.000170889631270519	-0.00386940459895162	-0.0537227121933058	-0.99996390210064	-0.00317629156666109	0.0190512615676959	-0.474059183990027	0.0869898000434872	-0.00017057477738736	-0.00263346716733151
43.8811834952851	-1.20976231628103e-05	0.000275226720159091	0.522216476336451	-0.000979809331437659	0.000818978893539623	0.00179394179572439	-0.000685315975883381	0.00207286396571146	-0.00012577315049895	0.0663202625602977	0.000257085921991495	0.468777687663538	8.19659506723599e-06	1.00887630839645e-05	0.00266003202064579	-0.554410392538066	0.882567095957557	0.00290442117717139	-0.000314409031110123	-0.00208069596159631	-0.0523648416176641	-0.993893574685897	-0.00421170172421645	0.0193411493483352	-0.474552760378847	0.0864773746726664	-0.000349330718083847	-0.00138594786442923
45.2112425211423	5.61682088490386e-05	0.000971367776533927	0.522578652336799	-0.00106452205688572	0.00178671432280076	0.0026345253840715	-0.000692765765007695	0.00100875156648842	-0.000269159398098801	0.0675500331301335	0.00100905105302753	0.468694496836876	6.57016475060203e-06	2.3144728986977e-05	0.0036586447211193	-0.556298831793465	0.881338385748255	0.00335697749437366	-0.001225859135043	-0.00029010925248622	-0.0519279245526425	-0.994526626403402	-0.0045857670255129	0.020711104290723	-0.475912509786312	0.085955385880018	-0.00114549575872302	-0.000607022989958063
46.1645767912264	-4.57781661809201e-06	0.000958670510653913	0.522731649903814	-0.0019563706862031	9.50008971527004e-05	0.00214251333434922	-0.000362071073465086	-0.000304552576873151	-0.00119764108289428	0.0662609136902163	0.00103532615402379	0.468790707298582	-5.2519070276782e-06	-2.04859016127808e-05	0.00388339015265609	-0.557137985691553	0.879546516038596	0.00099584808705852	-0.00414505082911553	-0.000535211302814916	-0.0518981468964752	-1.0002642968815	-0.00498784696241266	0.0201691779162787	-0.476386980137245	0.0856777606357032	-0.0025535934309977	-0.000987300184472409
47.0375092122425	-4.99032299702589e-05	0.00102470016663049	0.522947231014169	-0.00141143117145187	-7.5998726664232e-07	0.00273811832451381	-0.000768151561401058	-5.08395190589265e-05	-0.000428014239361933	0.0665132845373992	0.00113481926443633	0.46877906668614	1.46826302057821e-05	-1.72939100743073e-05	0.00459122382738379	-0.557501203700297	0.879258329140008	0.00194329459572484	-0.00388641249155322	0.000132371294201196	-0.0522371356563523	-0.994378794809859	-0.00490024959899328	0.0203930992698378	-0.476436652536138	0.0854725419446828	-0.00197245559571365	-0.000110949869410349
47.9308348969655	-1.62832232943971e-05	0.000567959766352599	0.523452857892166	-0.00281346218344785	0.000674179067428965	0.00238766232204158	-0.00161569084852118	0.00151369883697007	-0.00103894664792839	0.0669752146212024	0.000903587879811533	0.469027004078875	0.000428319621387935	5.61254980634583e-05	0.00463640922210418	-0.557848277241455	0.878844929918722	0.000893524795682456	-0.00329770777715294	3.08531734590125e-05	-0.0543998488864753	-0.989584723259908	-0.00639813290758882	0.0197557689104005	-0.476271429599078	0.085358927486352	-0.00112290472293439	1.0899959541191e-05
48.8852703802126	3.25172410675612e-06	0.000619437248394821	0.523003099367685	-0.00231648005806325	0.00031424849423685	0.00315208965793277	-0.000823592508785488	0.000855216039966622	-0.000315237650194803	0.0651162437429635	0.0009641376074813	0.468643414929089	9.48130142879264e-05	1.63112256508703e-06	0.00526087070966885	-0.557450726251209	0.875345687648139	0.000834007784497593	-0.00363444163195048	0.00114934833938935	-0.0541818776185294	-0.989452960580439	-0.00567910546100085	0.0178789980614676	-0.475668157620934	0.0850959216003387	-0.000804783717771395	-4.05453565961175e-05
49.9725238783596	-0.00113974436852711	0.000698351407409782	0.524406324163906	-0.00256940349729638	0.000360804382534242	0.00209515981130852	-0.000590624998050317	0.000538273768793575	-0.000948839912705466	0.0660376079363697	0.00112684014828263	0.469673431925473	4.47578385537089e-05	8.57384883614082e-06	0.00254858856211635	-0.556653606481909	0.890655343007688	1.63552129455357e-06	-0.00351649450600555	-0.000525956865051203	-0.0530832868480712	-0.993473947417505	-0.00637669871128566	0.0178742209965136	-0.474769685118302	0.0863816446066036	-9.89954470437396e-05	-0.000129814454198799
50.9639610135427	-0.00120300663262664	0.000607382558126306	0.525282791722761	-0.00113299682814148	-0.000211756750879792	0.00255086167127687	-0.00100155309415097	0.00177030311780789	-0.00107629850082846	0.0657038372847723	0.00121838393006696	0.470379704390225	-8.41312881586721e-05	-0.000176267296608223	0.00128564925046102	-0.556589121820202	0.894417976927259	-0.00159970015336492	-0.000447411813877082	-0.00140525111562282	-0.0520198523699327	-0.999110896618235	-0.00413765722536289	0.0165105915053208	-0.474607336267737	0.0867666355764175	0.00124535080592144	0.000506426408312141
51.9182175150772	-0.00140048220086043	0.000401587022894737	0.52576818124809	-0.00131224967080284	-0.000134730607138712	0.00226393753646501	-0.00124983431039741	0.00200232197997689	-0.00080464108489736	0.0654476787767369	0.0011751477881008	0.470706566734413	-1.07046380913012e-05	-4.46430996502497e-06	0.000705786879094975	-0.557563018911798	0.899421820453032	-0.00163026290789587	0.000957109552426467	-0.00245182539776528	-0.0525852455325598	-0.998074468604442	-0.00207545735091846	0.0146100813000891	-0.475202839799545	0.0873445115319918	0.00151851896207531	1.20306406289298e-05
52.9755104432132	-0.000932991962733402	-2.28564107996556e-06	0.526183174569328	-3.93777824382065e-05	-1.02933525552214e-05	0.00167409147337574	-0.00161221952786472	0.00173286588408402	-0.000336766277240746	0.0646937470500737	0.000500747129216908	0.471017258711025	8.09476336739387e-06	-2.66039713702282e-05	0.000633831682247825	-0.558906867700315	0.90353012028912	0.00197926875659772	0.00103073564871876	-0.00325633201204896	-0.0550372379431044	-0.998988609595615	-0.000203041395685624	0.0129166967422538	-0.475861652183089	0.08780040098784	0.00082247496215715	0.000146976866829622
54.0240972203724	-0.00214642431823	0.000514789411780442	0.527376631365414	-0.000492890830412467	-0.00182606827098989	-0.00064596694452147	-0.00137354814029781	0.00278024707761383	0.00168063056162229	0.0650354984766918	0.00101676514493145	0.471938923887757	-0.000901458805275537	-0.0014543641275006	5.06992076175849e-05	-0.558183781809799	0.907914348172012	0.00118315830587894	4.55988503758372e-06	-0.00611300930662487	-0.0539471824843858	-0.996251683928541	0.00168801808728949	0.0114879232607101	-0.474998325550026	0.0882266874175227	1.64005634404575e-05	-0.000634011215875133
55.0647260322398	-0.00264533439897457	2.96012206435225e-05	0.527680051718147	-0.00107223255145102	-0.00117317302910587	-0.000782112368705318	-0.00159765217898211	0.00417151222320008	0.00151506983967147	0.0638806006809079	0.000714856220379759	0.472189151252115	-4.53973032226677e-05	-0.00124598574456909	-1.28059655685997e-06	-0.558385514224977	0.907853254672874	4.75748374606148e-05	0.00103090287850452	-0.0080534775254104	-0.054031060014791	-0.992405332175027	0.00278754196629581	0.010117540565858	-0.474899203788145	0.0882130058652393	0.000295698793791814	1.43438450495014e-05
56.1625623877789	-0.00297476547917524	2.15346332042511e-06	0.527841334495754	-0.000749000774787348	-0.00155504001343184	-0.000730434928920938	-0.00169307753869003	0.00382554032666185	0.00191532542778651	0.0635043929094683	0.000488122324001162	0.472198012853301	-8.40402552497795e-05	-0.00141805630931445	-4.54613455134463e-05	-0.558705010730469	0.906788323642803	0.000723098152028214	0.000231921829119939	-0.00944461232599483	-0.0555460103312015	-0.99653664861376	0.00315025030247105	0.00989287929398022	-0.474757009495917	0.0879446449333011	-5.68873297794747e-05	-2.41395360769479e-05
57.2135561606456	-0.00344151459625852	2.51183098980628e-06	0.528006161284875	-0.000493329951095508	-0.00237590661099202	-0.00167508725998665	-0.00151646710069225	0.00276145521011079	0.000411313371590826	0.0630253158029227	0.000214995987476994	0.472234282663622	-0.00015393237769687	-0.00164222722504872	3.8553334049976e-06	-0.558336867898537	0.90655136022022	0.00137473130758438	-7.25298274095222e-05	-0.0108781186312838	-0.0554223357218112	-0.996366225047312	0.0018541245993082	0.00940844470199192	-0.474177708435807	0.0878055588061682	-2.46066426340927e-05	-4.33903595070266e-05
58.285675743094	-0.00111830919173227	0.000595672834861915	0.52968480031325	-0.000241931784151344	-0.00107993983627854	0.000205029855423264	-0.00213848430039392	0.00187754557858749	0.00176262871411498	0.064424287721437	0.000983765164027983	0.473474639149958	3.20400142316235e-06	-1.55877210197372e-05	0.000560782103632589	-0.557240042745327	0.912062701562241	0.00147905000611572	3.21082783555014e-05	-0.00992306635953166	-0.0556589118485422	-0.997142110317057	0.00237863005805259	0.00959738638989403	-0.472849502874415	0.0881275887435927	1.54585858092057e-05	-1.44695877185007e-06
59.4505805468108	-0.000734861842246701	0.00137064664294289	0.530940219635612	-0.000751059934845018	-0.00162674219085173	8.2062032204987e-05	-0.00213252657222939	0.00167202856676085	0.00110467141430618	0.0638740453466336	0.00187126054361403	0.474555474212354	-9.58156328367751e-05	-7.22434983270741e-05	0.00122097752143112	-0.556840211276029	0.911662372174643	0.00184570530706759	0.000485897185787839	-0.00944665732481965	-0.0560536255538159	-0.998356094260474	0.00126286239429923	0.00881082514557639	-0.472153192697936	0.0879955352490013	0.000219634419063103	0.000131167160344757
60.3089234933104	-0.000176262982515177	0.00191946913994581	0.531912943608864	-2.01850435723136e-05	-4.53806455210331e-06	0.000542573413875067	-0.00216463138052325	0.000424544638451423	6.15389311621157e-05	0.0634279589962545	0.00250577406002453	0.475396193179994	-1.65982122289163e-07	-1.40244293210424e-05	0.00104991726248901	-0.556063569209161	0.913854480455857	0.00297612735107465	0.000834707553667999	-0.00839823654874661	-0.0565005865966793	-0.996787967661316	-9.24500528748561e-05	0.00855232560182288	-0.471167990482595	0.0880928760673759	4.38920886272918e-06	-5.05600510061351e-08
61.2737046424775	-1.11428560844747e-06	0.00217646754778666	0.532586073986394	-7.31239281989338e-05	8.70401547228534e-06	0.000134958550790632	-0.00227821658019835	0.000452253718862625	0.000112417423212383	0.0629834956780848	0.00287792947409877	0.475928276598771	4.5327812062523e-06	-1.79692693861462e-06	0.000642037129431664	-0.555369716742201	0.912692535275222	0.00100631489213748	0.000472358934736453	-0.00777608255169951	-0.0556887658506697	-0.995407907284361	-0.00134086944951269	0.00780087582367409	-0.470371971385773	0.0879053730398696	0.000125670558487813	0.00019119533493537
62.376725360207	-6.50917408370519e-06	0.00212926027057164	0.532979177649603	-4.48140790480331e-05	2.84006319550885e-05	-1.43993817694435e-05	-0.00203645925669173	0.000809849755068464	2.22536223738834e-05	0.0626106953766846	0.00292197312921398	0.476166911313375	1.70942659667134e-05	7.18316458876647e-06	0.000915204269087405	-0.554548362350221	0.907976673380043	0.00132598114881286	4.72276282949713e-05	-0.00631607776781301	-0.0558843971861998	-0.992679092873774	-0.0016895222178086	0.00671585661623075	-0.469334959107513	0.0874097539724109	3.27848732986469e-06	0.000135436516480487
63.3396737340816	-3.11141577114145e-08	0.00235711810949209	0.533583829407941	-2.2239130068595e-05	0.000150571378673203	0.000965514166703778	-0.00210753654591593	0.000179102797176301	0.000387736926774936	0.0638856246211117	0.0032509826430628	0.476423934869787	1.41653864013141e-05	0.000220321417088812	0.00143038487527014	-0.553819726024858	0.913057551031378	3.17218579802801e-05	-6.40199300133913e-05	-0.00262436336945539	-0.0555412363836245	-0.997917650182985	-0.00168402853411746	0.0109222931535147	-0.468476758158248	0.0872114667080157	-3.68338716446588e-05	1.32104175260301e-06
64.4058452535012	2.00431275298227e-06	0.0026776476914893	0.533957926377316	-0.000535866032588279	1.77498669247192e-05	0.000713032533035704	-0.0025222416677666	5.90728166135004e-05	0.000663309713270279	0.0629468815261136	0.00372615323599925	0.476714305518759	2.36448560314732e-05	0.000354053045112674	0.00100385074812799	-0.553509833628617	0.905188024624925	-0.000310747112550475	-0.000670749432992678	-0.00139185436729692	-0.0558429688674984	-0.996002787220665	-0.00108084678495236	0.0106620224435802	-0.467894964355993	0.0863177188680657	-0.000454174565174162	-2.72604681016349e-05
65.3900190155402	-1.52912865664326e-06	0.00272360375156128	0.534168469534244	-6.71107354571773e-05	0.000370443422549875	0.00071420707086919	-0.00241396525635715	0.000568630841031909	0.00069919899456205	0.0628872816485202	0.00385587520061054	0.476755529253983	1.66879808052522e-05	0.000307344733730259	0.00136164387640487	-0.553206367438734	0.90207622678523	0.000602382133302696	-0.0018389746066088	0.000312478230162351	-0.0553927302463592	-0.99859416010429	0.000341509014306948	0.0109650121275261	-0.467409107831379	0.0858268700865073	-0.00127361155631783	-1.66364047072332e-05
66.2507635143541	9.26652913279673e-07	0.00233775465186362	0.534037028466116	-2.79976108847641e-05	0.000620858238939454	-9.8565634077331e-06	-0.00219642390345408	0.000880700012289254	-2.8917137721782e-05	0.0632028614002381	0.00355085562993809	0.47644181570873	4.77644116161792e-05	0.0001887336581279	0.0006660709266295	-0.553448508173781	0.899321766688634	0.000333462287595242	-0.000431904323349573	-0.000155353611235011	-0.0560753499078601	-0.993437214017076	-0.00165359440246917	0.0126138940586674	-0.467315135953913	0.0852106028065179	-0.000759003157298027	0.000330200741856641
67.6314737045601	0.000465914844882184	0.00194286285124162	0.532844717783656	5.05226744151704e-06	0.000741163037508814	7.6870886259147e-05	-0.00187124396921059	0.000540818118449989	0.000154165940009167	0.063256986691796	0.00329659804956611	0.475031389184742	-2.39761858898708e-07	3.998957451919e-05	0.000664499174842085	-0.554651365949414	0.900603124730925	0.00056705143584376	-0.000166035788050161	-0.000131144156911588	-0.0550804318769471	-0.995195080538549	-0.000830768026969032	0.0127973121821134	-0.468152081434597	0.0850869043868734	-0.000158900105874602	0.000406842336387565
68.6683244778467	0.000168013553648379	0.00160220769983962	0.532003640573591	8.86399680463832e-05	0.000612106582725594	8.84702252262429e-05	-0.0019548209115622	0.00110074889757081	0.000612539732634951	0.0639993302232397	0.00309920852161889	0.473939977285877	3.37978116644061e-07	1.01088175664395e-05	0.000161801245896464	-0.554921218638012	0.896334207308391	0.000479474636688976	6.00772733542211e-05	-0.000253713705748131	-0.0552688189391269	-0.995788480660099	0.000134902103967789	0.0132992201066795	-0.468086186981144	0.0844494275593473	5.86657598955009e-06	0.000246357281597391
69.5671319064141	2.36282159161573e-05	0.00142290038555112	0.531223132801266	3.76272273148076e-05	0.000281527522955736	2.96233824570338e-05	-0.00165386791187568	0.00140015750254074	0.000880648200666639	0.0642164161669868	0.00298644916150749	0.472997653243253	-8.7524140887072e-07	-1.61683872154989e-06	1.145047968607e-05	-0.555190052310466	0.898351845220921	-0.00193465084793057	0.00139088367983183	-0.00110029648867443	-0.0533394262073482	-0.997806507895473	-0.000716271342471278	0.0152070955197244	-0.468306672171632	0.0842592098668064	0.000437834241824909	0.000305718471429889
70.5614001893837	0.000127716697164689	0.000988426100307804	0.530455098340392	0.000303380665676177	0.000501334612308853	7.45973588658579e-05	-0.00189354882945029	0.00113046026264703	0.0010608706178042	0.0648122766268869	0.00270593070753679	0.471998896080873	7.92910829168457e-05	2.38149775903469e-05	2.13605743781221e-06	-0.555346600104796	0.895100825550417	-0.000371534839271568	0.00131315552389314	-0.00103088660123307	-0.0547583487857417	-0.998491404282316	-0.000734214402092174	0.0161997643628699	-0.46805162686561	0.0836537917588218	0.000290680544542084	0.000177527007569847
71.4558347277445	1.87818932017214e-05	0.000645780604387085	0.52978143872431	-2.90919524415494e-05	8.99179511032735e-06	-6.36648259353949e-06	-0.00174669532697418	0.00135631921840186	0.00126083923370832	0.0652009773002659	0.00244157240315713	0.471138309291799	4.6494904339882e-06	-1.54922084094934e-05	2.58382195540721e-06	-0.555142364903623	0.894536318364326	-0.000656678741848094	0.000713338174026822	-0.00222451550086489	-0.0545988748294091	-0.998508862775465	-5.9129797724843e-05	0.0178915886659652	-0.467661461902608	0.0832316280413924	3.24693871087412e-05	2.86078963474949e-05
72.5473462662638	8.86861384813411e-05	0.000222229136983487	0.528767847760308	3.37820736461917e-05	-3.22029061183427e-05	-0.000326906951679016	-0.00144702698119172	0.0008803555970386	0.000783004598972695	0.0658193309582076	0.00209661295288022	0.469885309191646	-7.14681360949727e-06	-3.14338292951054e-05	-4.90284858916593e-06	-0.555224510024002	0.897241371608474	1.18539192067539e-06	0.00158482297701933	-0.00327043409470319	-0.0543318404516319	-0.999671838741257	-0.000617963690841399	0.0188568940964919	-0.467537557345749	0.0831844799619825	0.000530415808036225	0.000752148563107099
73.634191482359	9.94497450109072e-07	4.5518688061452e-05	0.527723827497836	0.000147136878678908	-8.82820946984975e-06	-0.00042598285282332	-0.00117370302827401	0.00104914087287543	0.000458002415990733	0.066419746510586	0.00197924773560996	0.468601918952721	-5.97515783440345e-06	-3.12052387073489e-06	-4.33807832544359e-06	-0.555412834031781	0.895207028721596	-0.000894418823846438	0.00137481430796218	-0.00345883001423662	-0.0550297905470711	-0.999290552895693	-0.000723502431586456	0.018888304914534	-0.467398426762934	0.0828003822172937	0.000244891449521513	0.000700417528488739
74.5632960953256	8.23022481990547e-06	-4.58440596407398e-06	0.526953559873982	2.13592418963898e-05	-0.000737645351348222	-0.00107022856387856	-0.00137689862392208	0.000239703495408497	-2.3418032129778e-06	0.0663682337249463	0.00183406097621952	0.467698421416264	-0.000131609735469422	-2.64297739220603e-05	9.52735830315785e-06	-0.555143358142272	0.892876778854231	-0.00118012406115209	0.00150097994275222	-0.00381596693623075	-0.055350031022105	-1.00068226391788	-0.00128282936771806	0.0189381742363532	-0.46692620453221	0.0824135128292474	0.00017416071704011	0.000476935587810829
75.5624448408975	3.44519962101638e-05	8.16424794034246e-05	0.526663740083228	0.000602146493737123	-0.000336404348056703	-0.000932765918857412	-0.000985275203902424	0.000816187820761433	-3.43766752631385e-05	0.066551292586938	0.00170162824155939	0.467223545514977	-5.71375441481379e-05	-3.02199600306192e-06	2.9745660274189e-05	-0.554981971337682	0.889349284594297	-0.000984147831587717	0.000731204244338971	-0.0042748998408031	-0.0547258134390324	-0.998131936028662	-0.0013788433646547	0.0195770487347177	-0.466641019301962	0.0818310381614116	3.53080223939374e-05	3.23697213023374e-05
76.6065474037855	-3.21030996071583e-05	0.000392296777925461	0.526770267832241	0.000674958421687506	-0.0010461374875246	-0.00196590770971758	-0.00117897680096361	0.000501727548391797	2.20287483084998e-05	0.0683146066283967	0.00208511543232634	0.466905944649175	-4.66328493643188e-05	-7.15329182761728e-05	-0.000647424790444241	-0.554145840677174	0.894926160905909	3.60142261965075e-05	0.000539294005486859	-0.00582769188939567	-0.0548298740716067	-1.00057356642447	-0.00150236155285938	0.0210548694407934	-0.465621236906388	0.0819956041305787	9.60313608458655e-06	-1.26979616246393e-05
77.5503511862913	1.64717178669854e-06	0.000156121103494737	0.526301674786476	0.00113211913609482	1.15467239259448e-06	-0.00133586770617917	-0.000693723902625227	-0.000129274922750454	-0.000525564905730533	0.0670883029760413	0.00187394841897469	0.466437504041645	-1.28582136163559e-05	-4.25083481127274e-07	-0.000300940444664691	-0.554189072298269	0.892774480081277	0.000571073024200219	0.00204784085711861	-0.00460358355234793	-0.0552675764351257	-1.00080032675869	-0.00308710600954997	0.0191548674075066	-0.465409383152795	0.0818640676935651	0.000346517504275863	0.000562313809409029
78.6625486539061	7.1391417310622e-06	-4.3520557858625e-06	0.526066543839923	0.000958047809547362	-2.26292766164513e-05	-0.00183321328689236	-0.000965294055383185	-2.9517852872522e-06	-1.61415149687988e-05	0.0673767202041164	0.00169841961978079	0.46597237183629	-6.64977661631638e-06	-2.02389559817563e-09	-0.000521314897951981	-0.553794198389099	0.893466338828726	-0.00029194881782372	0.00108422127335189	-0.00532162293933359	-0.055225805127889	-0.996738016396245	-0.00415547776261048	0.0188077432067803	-0.464804097681729	0.08178201322015	2.84064268040434e-06	2.07842690058376e-06
79.7659265146017	1.13743511026192e-06	7.62953627961592e-05	0.526009592075642	0.00131412585385662	-0.000395553842196715	-0.00173380258733382	-0.000878048514322388	0.000330123596107752	-0.000264175075384102	0.0673093712618354	0.00146317860692836	0.465730720422905	-4.57659618720869e-05	9.80442413174736e-06	-0.000705309701668608	-0.553292084547161	0.892845476169532	-9.47544616857564e-05	0.00116419629196445	-0.00586236614315076	-0.0547305044856437	-0.997895120515213	-0.00419748447385953	0.0187156536922825	-0.464146486956064	0.0815455154577328	2.06092835129823e-05	5.60944607068335e-05
80.7524165179006	8.13651602893456e-05	4.61695279151841e-05	0.526255591545732	0.00158390435815254	-0.000130926415440482	-0.00246531098094661	-0.000998942116413726	0.000645310875132767	-0.000159333833639935	0.0671962217319386	0.00132851888592609	0.465799975051967	-1.24390714497581e-05	8.28694547923657e-06	-0.000417083173746328	-0.552603818627059	0.891478239191917	5.30345234801677e-05	0.000661526523455909	-0.00603176033534145	-0.0550953649206804	-0.996891016230072	-0.00383240028403086	0.0184019974540275	-0.463230565913173	0.0812814558473152	-1.39719095005655e-05	2.84171239950481e-05
81.782941383829	0.0012951670782721	0.000720990611197742	0.527327212988067	0.00177789595502544	-1.61871239559536e-05	-0.00213139397824088	-0.0010532159384661	7.3834971148265e-05	-4.5050759290965e-05	0.0669026987019385	0.00208483509060955	0.46670033623853	2.540887483126e-05	2.31452843058045e-05	4.68564271499302e-05	-0.551133867824458	0.896705021853694	-0.000351623365736665	0.0005698119813435	-0.00550120590034874	-0.0559971130531682	-0.997151749095417	-0.00412430016186975	0.0173170878146626	-0.461468122267491	0.0817671863919927	0.000109694855977089	0.000101077016603922
82.7594879251621	0.00119961650806004	0.000459511890625685	0.527990723092906	0.00122458154537106	6.8886027938593e-05	-0.00190398882199307	-0.000870013236623769	0.000513202357331213	0.000143473675350567	0.0663653905454225	0.00194098474126218	0.467241067327681	-7.29575891069918e-06	1.30415580137991e-05	6.92083121178455e-06	-0.550348184799937	0.901987019660396	0.000407373750437757	-0.00077421189338989	-0.00438991190119642	-0.0547784635611298	-1.00322635782754	-0.0027127371625574	0.0158928796822205	-0.460607695756748	0.0823052281916492	-0.000270388926282009	-3.06027143792581e-05
83.6519204254756	0.000637200500428526	-1.85993325638664e-05	0.528560735985271	1.13569909803204e-05	0.000181938462349558	-0.0021055922581275	-0.0019248418519088	0.00104235526794942	2.22695000125948e-06	0.0662766531525883	0.00156953013157255	0.46764401990872	4.35887461472148e-05	4.8257971217633e-05	2.70616236877884e-06	-0.550550792976971	0.905704261899756	8.23556239210484e-05	-7.45602711611161e-06	-0.00329339128345282	-0.0558373501412528	-0.998509009516331	-0.00205256526095186	0.0139568014857676	-0.460411511489854	0.0827647131587276	0.000228245114285076	0.000165334650213875
84.7230923802333	0.000969139868742813	0.000266058946665553	0.528956115824473	0.000278589760986946	0.000266082033920966	-0.000405591637431259	-0.0012340856502413	0.00162211582310665	8.66356050494555e-05	0.0650638395754116	0.00142022217665504	0.468009974352638	0.000191797149982759	0.000199607592494416	-1.60546770841704e-06	-0.55087771768602	0.90483766348887	-0.00136378591939731	-1.76885318884346e-05	-0.000246894929025573	-0.0564051137954299	-0.996543175524946	-0.00065897740453849	0.0118261191914925	-0.460335541755524	0.0827936607492743	1.89767036899436e-05	1.32711823321603e-05
85.8674127644761	0.00211801974968861	0.000777361690382727	0.529980966135404	0.000256046296925538	0.00177067885437285	8.7925799837508e-05	-0.0018506676414851	0.00253722221320726	0.00228358050652773	0.063688531900461	0.00213959473431943	0.468970122235734	0.000920348433914544	0.00170395803700593	-2.56495525495247e-06	-0.550692634253589	0.904656087569047	-0.00135476905340653	1.11439165217355e-06	0.000833894960970274	-0.0558908453133054	-0.995056518891526	7.15054938440729e-05	0.0115030420799558	-0.459925321562691	0.0826377566967834	1.08016682285348e-05	1.14581531932016e-05
86.9238958294254	0.0029210182501559	0.000477286099919891	0.530728671590511	0.000569400621385258	0.0011643798047843	0.000910422650739374	-0.00137673276667907	0.00326944377942676	0.00211854441305529	0.0637977535570208	0.00193590821605136	0.469488493592121	0.000315790005398761	0.00150922023285069	8.84388675498831e-06	-0.551144581706116	0.903964110397775	0.000179212862905323	-0.000553848394566578	0.00187785442982402	-0.0567721588545462	-0.99294484792962	0.000450661436760938	0.010298474671145	-0.45996542578326	0.0825599216569136	-8.87921415432071e-06	9.23853089158415e-08
87.8535386135284	0.00341063236982477	0.000176834151798289	0.531111969849692	0.000374568105363435	0.00139588862819726	0.00110963934993514	-0.00171028142075628	0.00313090145259784	0.00222126179979458	0.0635623221601891	0.00179544371852394	0.469726512620539	0.000267944074301659	0.00163299455738281	5.03243351523949e-06	-0.551104335750805	0.90393946530718	3.18676607242478e-05	-0.00036460323452768	0.00262813598046813	-0.0563839920625754	-0.992949803540753	0.000696607323297249	0.00983458843400676	-0.459739591795291	0.0824716314801048	4.12835824623457e-06	1.99132674213581e-05
88.7213945916103	0.00381430938334723	5.77302970887072e-06	0.531338102177926	6.83064721086972e-05	0.00176936634555491	0.00168463259678696	-0.00135031547696983	0.00274116746679798	0.00120105784366261	0.0630846360532179	0.00160555636377751	0.469856659078711	0.000215424819989164	0.00174465680924672	-1.08313905467891e-06	-0.551262118726134	0.903652000964988	-0.000138422432174044	-1.50264789195407e-06	0.00379621263412918	-0.0566357250213766	-0.992964780229821	-0.000133623209384308	0.00889103803929016	-0.459630843409254	0.082426717043015	2.58154258570744e-05	4.2784891492066e-05
89.9184932807961	0.0014338630398592	0.000476588472461247	0.533158028486736	0.000129970079499563	0.00064653645413872	-3.75036713686067e-05	-0.00213405309137646	0.00124609598232284	0.00235710547565065	0.064137505627735	0.00230864983682905	0.471257892549704	3.01788131881965e-05	0.000192385885765216	-0.00105468063839571	-0.55031071343481	0.911710412164398	3.131397958653e-05	-0.000940394504663803	0.00104101979017152	-0.0569267396471889	-0.995911540788236	0.00061379667659471	0.00927383828585989	-0.458385236029877	0.0829442313448329	-0.000225716445095374	-0.000452352944390539
91.0810784870131	0.0013295930663104	0.000978678208751642	0.534297762607098	-0.000209370989427812	0.000417304787395119	-0.00040436623868084	-0.0025427417212911	0.000469425719268487	0.00108828691399648	0.0630477259706742	0.00300406971592516	0.472302071279158	-7.26383856220681e-05	-4.37894504835552e-05	1.31898554251175e-05	-0.549840411162479	0.910107880207255	-0.00222506410017889	-0.00380172101045762	-9.5727993636104e-05	-0.0578505480253856	-0.996840359106469	-0.00128238568001556	0.00902883557079356	-0.457514690020333	0.0826365988529563	-0.00170096161225587	-0.00167942530358599
91.7633277424401	0.00113375850397177	0.00152887327291158	0.535273258091615	-9.7244173151778e-05	9.33745389559877e-06	-0.000374700233284625	-0.00204143799910772	0.00018290287126205	0.000672825436667077	0.0633367945913284	0.00355488724144828	0.473084011239933	-4.58163834426596e-06	1.59724029065931e-06	1.62784120520387e-05	-0.549228222028107	0.908031267527488	-0.00108334871936713	-0.00248760716431897	0.000277091987967722	-0.0575618820117694	-0.99363908826901	-0.00117013898508144	0.00907141347469999	-0.456804766392777	0.0823200680980221	-0.000925198868643031	-0.00108993842282755
92.8093353076441	0.000542469273653722	0.00164334960915384	0.536000982604812	-0.000201512222894833	-8.12879277484338e-06	-5.24248576052497e-05	-0.00239332900275151	0.000164800945656114	0.000877313603176117	0.0629170437103892	0.00383994621527485	0.473652520575068	-1.4493859783331e-05	-1.56506073704026e-06	-9.35637062488817e-07	-0.548379445087104	0.907350959737074	-9.79044827028542e-05	-0.00269870779095911	-1.62899212930808e-05	-0.0570277753690484	-0.994439462340963	-0.00260909558213461	0.0093895197466008	-0.455799580796682	0.0820359035167929	-0.000813251999053981	-0.00147091312936065
93.9344085613535	6.16499746577385e-05	0.00147832579349694	0.536212960785263	2.07323664962827e-05	-9.81875858650267e-05	5.50005995560901e-05	-0.00194851625720724	0.000538446035534463	0.000578795996931602	0.062198865110683	0.00376002372015489	0.473757074950548	-2.8690635718916e-05	-4.2745657160687e-05	-0.000943409553370573	-0.548584967180147	0.911467348323682	-0.00251848937388928	0.00034828263121084	-0.00353483541748512	-0.0578480593748262	-0.991808933344449	-0.00646398673388745	0.00962437092065665	-0.455627100529933	0.082214557427242	0.000702983079111328	0.000173387772553181
94.9510060065547	3.03149827726438e-06	0.00175663804124026	0.536941517157887	-2.52952308633738e-05	-0.000367119431796471	-0.00107311047241401	-0.00210834320265715	1.23894300633459e-05	0.00137134049639515	0.0634673866784341	0.00416086624821986	0.474116981394992	-8.42078564116494e-05	-0.000423929934426816	-0.000472619916155081	-0.547730991965395	0.911757241752092	-0.000757445984299733	6.13423345171851e-06	-0.0056738907819037	-0.0575607877009444	-0.992923327718934	-0.00706053902904588	0.0115179908095733	-0.454599105223213	0.0818295865612349	1.24672633746211e-05	-0.000200046497524628
96.0001175959489	-2.16807721506064e-05	0.00180767858763074	0.537030821968547	2.09808861907815e-05	3.78330865603486e-06	-0.00051001486163314	-0.00209373236439824	-6.70544446317922e-05	0.00143041270391513	0.0625266114080354	0.00432805389698359	0.474138006881265	1.17859183464373e-05	-0.000126993443216827	-0.000225313517590775	-0.547676927420075	0.904567662780096	0.00105599836971332	0.000409892549371894	-0.00692428107997742	-0.0566536257078552	-0.99588375250706	-0.00601513333771703	0.0127384781981703	-0.454330015746361	0.0807791110839725	0.000500709086932517	3.86914118587903e-05
96.907034322992	-1.00303646414973e-06	0.00176727809073638	0.537261042064887	1.31393576375034e-05	-0.000467372100165189	-0.000415378057769053	-0.00241388557885351	0.000412630224527315	0.00146772854426555	0.0627729089693071	0.00441838633754289	0.474169385415824	-2.65723424297717e-05	-0.000118727459962939	4.99911871353907e-07	-0.548221623954788	0.903633400916607	-0.000154777147731484	0.00324009815527719	-0.00892706308798552	-0.0570103545689215	-0.999285950043105	-0.00195261132334639	0.0131177580271435	-0.454490937440133	0.080486292764576	0.00231061345252117	3.60181045668256e-05
97.8926715866546	4.13929935101518e-05	0.00128116702212288	0.537174623139864	3.79125008667905e-05	-0.000832460434191797	4.00299087668851e-05	-0.00206493268037484	0.00058547655074	0.000546380869355227	0.0629878519644829	0.00402221072061135	0.473887604018997	-2.64035495476933e-05	-0.00010835364142778	6.27927427345832e-05	-0.549446292972157	0.901904232593726	2.9728427760864e-05	0.00222879542893233	-0.00840431570304222	-0.0575410876786622	-0.995485040062089	-0.00356992572389984	0.0139659187080779	-0.455253132747807	0.0800384827231059	0.00183700961006427	-0.000496388380508312
98.9651956620572	-0.000484347388145658	0.00121125657885499	0.536209497228463	8.15783303287094e-06	-0.000643602264294623	1.12211705088928e-06	-0.00195441988461242	0.000314917565753381	0.000643579569873548	0.0629662686089657	0.00406486923554447	0.472760243147091	-4.58646212025183e-06	-4.64362661893305e-05	0.0013095324177513	-0.551685412839101	0.905301793849954	6.86864844662913e-07	0.00254160856505333	-0.00762261825572862	-0.0568045166128291	-0.996161350301934	-0.00180254286357685	0.0133704650763836	-0.457167466689664	0.08026765073977	0.00167677059005435	-0.0001840323592352
100.060100909467	-7.6021333079045e-06	0.000863833541656377	0.535269767426823	-5.50092638058099e-05	-0.000538106933754791	-5.32700272219549e-05	-0.00193914899845383	0.000815463552398729	0.00096054998318187	0.0635712339931422	0.00385718142225026	0.471577846790381	-5.29140591956976e-06	-3.25082073085928e-05	0.00123028929675458	-0.553033334822542	0.908312729041076	0.000721714991964216	0.00232326941642805	-0.00642060069902223	-0.0567580365716669	-0.99863075573575	7.18243704882926e-05	0.0130211944700678	-0.458188915720264	0.0804112662653313	0.00159534503684708	-9.97956654010903e-05
101.139814397208	-3.99269756992063e-05	0.000625510041879161	0.534432829010598	1.84148046440166e-05	-0.000260569684294121	-9.25128116887542e-06	-0.00158655104928362	0.00124083558307324	0.00103678560983956	0.0639464989906963	0.0037007132281026	0.470525941635251	-1.32920706654117e-05	-8.79375076863348e-06	0.00116085144561708	-0.554132880741597	0.912010162812902	0.00274116976915775	0.00100039058726865	-0.00520697265424556	-0.0545847258099789	-1.0001137691542	-0.000733242628837354	0.0144427409235505	-0.459206668205516	0.0803951322086747	0.000554685480395338	1.45539578257245e-05
102.373226185809	-3.329186594894e-05	0.0002087373089393	0.533696334570386	1.10434641530153e-05	-0.00016133404576432	1.09180567086082e-05	-0.00162526650005847	0.00117662791295548	0.00153158843772399	0.065000003459705	0.00342784494718777	0.469453666186123	-2.22757405251526e-05	3.18226955555931e-06	0.000412645328403438	-0.555271817862339	0.908461848440496	0.00119046231754244	-7.56629950696213e-05	-0.00635316332243198	-0.0561254753089205	-1.00396424625872	-0.00244010892221205	0.0157901764017968	-0.459802124837519	0.0796620145519837	-0.000109477662869473	-0.000147180228866804
103.267443146417	5.46385332717106e-08	3.65005918601274e-06	0.532902043107315	1.04038167043473e-05	4.81302334300874e-06	0.000241248572108437	-0.00168686938850216	0.000779702302299935	0.00113493185262455	0.065276243694034	0.0029662653896992	0.468495074185678	-7.6906955293797e-06	-1.70352094928058e-06	0.000366633006230883	-0.555538314438178	0.906065302171961	0.00146324178807557	-2.41511954138709e-07	-0.00617948133532464	-0.0553691917639085	-1.00196920809834	-0.00262861712073036	0.0164742577729354	-0.4599489824989	0.0791961533113799	-3.0474053257793e-06	-1.61794471521389e-06
104.314494482219	-3.52104074149005e-05	0.000134732255585405	0.531798385224704	-0.00025823006085287	2.98958753642373e-06	0.000160194059267328	-0.00124082710214988	0.000734982505324544	0.000545668698890539	0.0655772850239883	0.00286728982331954	0.46720265407342	8.67688338562565e-06	1.80864769353505e-06	0.00110614665833052	-0.557266728536825	0.904672145753048	0.00275187430404973	1.22044558735047e-05	-0.00580918429845953	-0.0565795323681756	-1.00224283689613	-0.00244265776480653	0.0163961291960899	-0.461204320542689	0.0789146858916346	-0.000128204021100913	1.4417357517183e-06
105.480032315862	5.61584069410929e-06	2.74492071876326e-06	0.530701641540498	0.000110748853151853	0.000199226130490521	0.000509591831556394	-0.00174926047346047	0.000257528962454493	5.90814974155579e-05	0.0657586029108089	0.00245881705420626	0.465913064700419	6.6595331065102e-05	2.32508800496188e-05	0.000904925029004839	-0.558209271540299	0.900339092223653	0.00242421320180271	-0.00138514190145456	-0.00640086441448313	-0.055304198814155	-1.00013349697309	-0.000864976425167526	0.0165498085931348	-0.461986955489544	0.0782874812752627	-0.000994713378372051	-6.04798892277795e-05
106.307160383611	-5.71641407988113e-07	-1.7133528070209e-06	0.530251956723887	-0.000150252431041235	0.000472255665958298	0.000648529612887235	-0.00113238334278531	0.000554448290565422	0.000155128933635359	0.0661554267853438	0.00224492076860808	0.46528235957869	-3.45444204833197e-06	2.59449858879671e-05	0.000681342547096788	-0.558816615891122	0.898751346345932	0.00300363887273026	-0.00124476002915654	-0.00608640090384545	-0.055382939446451	-0.998949036953854	-0.00113633673387712	0.0173771832148376	-0.46237408798759	0.0778935613439315	-0.000802578557572844	-1.52785057099886e-06
107.305766316683	-0.000156582685568769	0.000277994217007485	0.529819446403869	-0.000661333739056891	0.000382355461511466	0.000756973717165015	-0.00107734314392663	0.000457941038974981	6.89264820061208e-06	0.0661561721398069	0.00241685006908374	0.464694525142977	6.44732227838071e-05	2.38387164308127e-06	0.000663828956286361	-0.559635103472487	0.894522181195015	0.00356369799723486	-0.0017389563916238	-0.00553206768636102	-0.0552509797905041	-0.996316996593231	-0.000625509767580351	0.0181764394272234	-0.46294615752663	0.0772198021474459	-0.000936160193618323	-6.34616410502254e-05
108.428347545524	-0.000120740618216063	0.000342860109287624	0.529709600837998	-0.000761829843068028	0.000762133179504678	0.00137231191451989	-0.00120760547502651	-2.00147275123763e-05	-0.000198255747570011	0.0672997299986722	0.00257330764337402	0.464231109600621	2.75015781690041e-06	-3.72677294217495e-05	0.00142190500001647	-0.5601491588803	0.893331138898583	0.00324962593920183	-0.00266035651976292	-0.00381878394013359	-0.055261830982642	-0.99675740660745	-0.000364354158843915	0.0183604620880315	-0.463192350092722	0.0769024372194061	-0.00141238192460948	-0.000141574152975394
109.237043472624	-3.12657913983882e-06	0.000175267993398896	0.529452290494184	-0.000567998728429075	0.000154125527630595	0.00133260374424812	-0.000605458609552619	-1.28068513245584e-05	-9.51411325938723e-06	0.0669994389621139	0.00240641230552386	0.463872739631887	2.26071927142275e-05	1.75143439932514e-06	0.00174123726399817	-0.560542029243979	0.893487064815587	0.00169365542168641	-0.00447421223892633	-0.00336073538026716	-0.0554323293466134	-0.997665607798786	-0.000849675649448474	0.0185963770623572	-0.463354377321531	0.0767569629746384	-0.00218911392929862	-0.000387254350789042
110.158359713045	-3.02025413450177e-05	2.37746714772592e-07	0.529131696861019	-0.00081764021772664	6.3939680052004e-06	0.00152117471506578	-0.00114611821111759	3.15204515477604e-05	1.46248449403192e-05	0.0670987889500857	0.00227404814636321	0.463384263352999	1.24593850975004e-05	4.70906100897878e-06	0.0025663377639884	-0.560656861296421	0.891065876203143	0.00365906780700061	-0.00422122370965586	-0.00190839773025269	-0.0539547205699188	-0.996487717542694	-0.00151940767941405	0.0180846708349584	-0.46341307492772	0.0764491728908767	-0.00153235806680524	5.74782427869245e-07
111.099311791794	3.86934190786457e-06	5.11751522609608e-05	0.529050437759959	-0.0011501137543638	0.000435927743753959	0.00125314034332013	-0.00107273722624112	0.000532345891234128	-0.000306323342049004	0.0671731737877775	0.00208178747278426	0.463128988633823	0.000126371866917041	8.99620917707616e-07	0.00259790266947895	-0.560986063200079	0.888870406947812	0.00289282834848716	-0.00384591512877645	-0.00148223144806273	-0.0552645933707169	-0.992308840861859	-0.00357276548338052	0.0177665377818523	-0.463346177276908	0.0761256817276131	-0.000895548202454686	-5.08686412999376e-06
112.186049708337	-9.23378154628596e-05	-7.42402070713546e-06	0.529158726642198	-0.00127346859650664	0.00012078688891676	0.00214419967629024	-0.00114865999770742	0.000602165895941508	-1.42673900111461e-05	0.0669097200256125	0.00200179807850617	0.463064772785901	5.26915444557766e-05	2.5992706061534e-05	0.00202713469473881	-0.561114718059439	0.896213995772171	0.00258343312899031	-0.00421242666094189	-0.00245941835839345	-0.0543225525146385	-0.996006623096161	-0.00478586965863118	0.0196569149758478	-0.463343967877957	0.076397549822609	-0.000658455045226823	-2.22654014442114e-05
113.129603965471	-0.00134562099539322	0.000834457869707442	0.530037499334704	-0.00159228795389367	0.000109965618557142	0.00187478818317628	-0.00104081771332616	1.9635497831206e-05	-5.57176683137723e-05	0.0665772516120867	0.00284301795486983	0.463797223091465	2.47110692012217e-05	-1.27535741307926e-05	0.000559992150633521	-0.560850971191414	0.901119867018461	0.00295030650298439	-0.0048168858763953	-0.00267362986084032	-0.0548643612161832	-0.995648085051707	-0.00440352044396306	0.0176282952883508	-0.462810232970947	0.076986142258703	-0.000537021702239048	-0.000339780363361263
114.092911907826	-0.00121964475182956	0.000583725990891977	0.530679347809115	-0.000900589639735366	-0.000101991019535234	0.00184060114159827	-0.00104297190293487	0.000496414833507629	0.000148182567751864	0.0661634891525902	0.00272728321476715	0.46430204338841	-1.5540891271756e-06	-4.10895394344926e-05	2.58696148913029e-06	-0.560629301046349	0.903153823983792	-0.000159303153410246	-0.00127990179278711	-0.00445592479133513	-0.0525624049431808	-1.0052865408718	-0.00183271629920592	0.0165357271292128	-0.462669155514401	0.0771732536472289	0.000783372411149964	0.000163440919341579
115.168435079755	-0.000755824541110059	1.67741277922708e-05	0.531323291008569	0.000125930015421054	-0.000187633692703362	0.00197326181507728	-0.00206033425877819	0.000980812480384395	4.15380231984578e-05	0.0659517790715484	0.00244477843082228	0.464758376750324	-5.80758269638617e-05	-3.75244297959207e-05	9.9934828563097e-06	-0.561697336349779	0.907884585219402	0.000201660721940853	-5.62268826601431e-05	-0.00509273232450794	-0.0536244210323331	-0.998913795677904	-0.00113860262502267	0.0146745224665523	-0.463256977675014	0.0776961293366835	-2.89989801683847e-05	-3.10777456525278e-05
116.366508858521	-0.00154360083597675	0.000522479136322662	0.532435735713493	-0.000419901118523619	-0.00089095993519773	-0.000360272314633332	-0.00128243047013873	0.00169163503184767	0.000655876331354071	0.0655660960757999	0.00265814035537734	0.465686342812019	-0.000626442527328947	-0.000732597167968633	-0.000208040001205641	-0.562583882327022	0.913690624909598	0.00276946887179142	0.000325867283004385	-0.00773337194605395	-0.0543323750533465	-1.00085460503539	0.000317658657595313	0.0131426873248268	-0.463621146881668	0.0782717808775212	-0.000146912776893492	-0.000365531601255922
117.326748214572	-0.00206715044223788	0.00066601933208592	0.53280099297096	-0.000111037427616598	-0.00175820473249254	-0.000136850967863664	-0.00184647348628249	0.002341628165918	0.00209794949029249	0.0635080414060253	0.00299307697903846	0.466129392039474	-0.000884129961279021	-0.00172675303774538	1.34149070814746e-05	-0.562193923598238	0.912255897676001	0.00269352569319244	1.69221674821442e-05	-0.00861414111587001	-0.0540165136485553	-0.996869828115925	0.00111720970713966	0.0101830751099433	-0.463005465423948	0.0783499558255241	1.45425293141305e-05	-0.000665581523069239
118.396120105862	-0.0028432763544136	0.000285051170289053	0.533574892486123	-0.000378971748925639	-0.00107084972521558	-0.000935571041840486	-0.00142432915610454	0.00326716588240737	0.00188539283463764	0.0634902271405871	0.00272627524846016	0.466686589262493	-0.000199391822603094	-0.00150894188552225	3.17420573544893e-05	-0.562601236168519	0.91523711185802	0.00167804620326072	0.000814314179958915	-0.0106325232759489	-0.0535335701589493	-0.994113645558853	0.00217224928883517	0.00885595734671728	-0.463138792977424	0.0786198580673714	-2.14790240001831e-05	-4.13127126112942e-05
119.55837935159	-0.00349856744653586	5.00592553232295e-06	0.533991754179264	-0.000327261788644045	-0.00149078892264462	-0.00137428581050907	-0.00190220097511537	0.00263732988123638	0.00181457553222248	0.0629654398038283	0.0025496930403042	0.466954127901362	-0.000192652668994089	-0.00172501169494708	6.96446844508499e-07	-0.563088793707104	0.916179272640263	0.00194319678318953	-2.14740655410254e-05	-0.0121075045812315	-0.0550454821146256	-0.996762107719047	0.00169014059112952	0.00809292078803429	-0.463129569035575	0.078611024661889	-8.72602492546961e-06	-3.20349400965674e-05
120.541341357598	-0.0033425529992781	0.00020330636795632	0.534742154093631	-2.0432444583469e-05	-0.000994672824715805	-0.000446342875846231	-0.00148779825297494	0.0031047395948552	0.00240162388923727	0.0640755856450695	0.0026396074943298	0.467358504520673	-9.08306002678538e-06	-0.00115605824620699	9.64070116723469e-05	-0.562809687945163	0.917811502976291	0.00228160299964982	0.000264575342453789	-0.0120871646711785	-0.0545096308193283	-0.995902421139449	0.00240449968066294	0.00813388585751248	-0.462683041529534	0.07859499937566	1.1701039057425e-05	1.66432932847645e-05
121.625176404274	-0.00144352113654213	0.000622757748156928	0.536281094301675	-3.76901123446934e-05	-0.000647039242166146	5.52161576729152e-06	-0.00210642265872801	0.00113785755725337	0.00205101633194555	0.0636220853394896	0.00327911090753105	0.468708982059608	-6.22789007047413e-06	-0.000212967455731867	0.00114698851691784	-0.56232602391627	0.922167421849763	0.00207253891455979	0.000340444454945484	-0.0110010742521107	-0.0547062709175397	-0.996858691513278	0.00174399926318586	0.00731706000171983	-0.461918974661276	0.0789361198279693	5.03773942887164e-05	4.23443985198608e-06
122.828777794656	-0.00108692763425731	0.0011529138847826	0.53761543655855	0.000488719663020393	9.64078404436538e-05	0.000540669699288081	-0.00251605306943627	-2.15352203205353e-05	0.000501533427566409	0.0626932816662405	0.00400315230129892	0.469910602745113	3.0217708024151e-05	-1.40776088187768e-05	0.00128304953978916	-0.561983751974989	0.923089702908197	0.00309449755208729	0.00198926109451353	-0.00994010304496908	-0.0553038464435348	-1.00019070447754	-0.00015994111975636	0.00666005499826948	-0.461218115145346	0.0789086241294373	0.000688727550712024	0.000247114145596411
123.643751003333	-0.000903804919150081	0.00161370156342625	0.538503167714442	-0.000300487578703208	-5.93585901003225e-06	3.14402644351545e-05	-0.00174688221614404	0.000210934349735034	0.000658511392352385	0.0626569102946197	0.00445564844254406	0.470627269733443	-2.77766373480547e-07	-1.22807973537764e-05	0.00100891858817721	-0.561512404081524	0.922210676632284	0.00176016026265392	0.000308093220188288	-0.00999665513026544	-0.0543588121487798	-0.994576875081098	-0.000583343848737087	0.00598279789292142	-0.460674117657082	0.0787674439862786	-4.32985270162888e-06	3.81590783893685e-05
124.607028690853	-1.7382227094265e-06	0.00145235726140426	0.538921010666182	-3.86886749460501e-06	7.80711164490578e-06	0.000161729763578493	-0.00216995194936378	0.000440839450931623	0.000788577909774806	0.0621621660771343	0.00447020816602807	0.470924605127068	1.84440163426268e-07	-2.8851143725056e-06	0.00134788212386396	-0.561192202519146	0.921067753844921	0.00349628537359079	-7.33691007020941e-06	-0.00873303315411412	-0.055813723988064	-0.992723525408334	-0.00112807776161045	0.00562071523580944	-0.459975436961933	0.0785404470526676	-4.80927946591207e-06	2.79550669027948e-05
125.670498399157	6.98458299824153e-07	0.00133813953397859	0.539031995850906	-1.5389474017911e-06	5.94838570331869e-05	1.02831108345958e-05	-0.00187508124966733	0.000676702665718907	0.000709224959250026	0.0612592261607695	0.00444285729193874	0.470967508319115	-2.21252765724582e-06	3.79362281137252e-06	0.00173257102489187	-0.560502187371574	0.925814803958541	0.00222844164328101	-0.000341966591967815	-0.00552861543197347	-0.0550432798122192	-0.996143150357712	-0.00300678378348387	0.00887685564380176	-0.459200995127927	0.0784057664724017	-1.18223424878009e-05	-3.18748071176658e-06
126.696659634977	-2.87663099067092e-06	0.00172425515500298	0.53980201529784	-5.99873256344589e-08	0.000334589275353903	0.000762899773254444	-0.00209995293118057	-2.07326404452394e-05	0.0012203117356117	0.0622654310623785	0.00495206917356835	0.471399437450134	3.04852949805069e-07	0.000404257934680662	0.00129469324315311	-0.560357624231531	0.918542285469806	8.82574770534649e-05	-0.000923729593849926	-0.00449420246374749	-0.0557849904679138	-0.996305845868929	-0.00213008654144696	0.00943214597604496	-0.458717852973282	0.0774745312927118	-0.000468981388448784	-0.000147619360387386
127.796843208781	9.15719625697313e-06	0.00152867761023867	0.540008679601229	-0.000139550636453924	0.000154477664573978	0.00046629919530828	-0.0025036977063268	0.00026785317967655	0.00138823355166112	0.0621826416978417	0.00494048398988885	0.471414869846465	4.20808747456711e-05	6.22792160397646e-05	0.00146718871311701	-0.559885666984778	0.914156762705548	0.000983081855475423	-0.0018563675011399	-0.0023304026993966	-0.0545685484172491	-0.998035462944865	-0.000570855608848459	0.0104206162508849	-0.458133365215928	0.0767421994739698	-0.00115257581957579	-2.39682749205284e-05
128.604315706114	-2.62130273063504e-05	0.00144340010054428	0.540034131503504	-4.0577449075887e-05	0.000406385368504386	0.000126670607553333	-0.00238865333400149	0.00036435928063353	0.00124439718084674	0.0622354101854118	0.00492359618898542	0.471294056858122	2.7337369143404e-05	1.4647388000136e-05	0.00144628612805156	-0.559891427589522	0.910792378769225	0.000937289788592077	-0.00220036458993359	-0.000693379436598547	-0.0555880370902863	-0.995620101880485	-4.18580620164782e-05	0.010545934649622	-0.457814731014157	0.0762767614592348	-0.00143109607445826	1.32528121505599e-05
129.843489404604	0.000325658789864486	0.000999665034540238	0.539370455661779	-2.8971483320408e-06	0.00056303336810482	4.50984018441674e-05	-0.00193295049880907	0.000200819881881522	0.000588686816881222	0.0623741957237025	0.00458610932195771	0.470411923847698	5.12609645256869e-07	2.32086873339772e-06	7.34098351733182e-05	-0.56114551670212	0.910783497172687	0.000710767489189809	-0.000324047634328612	-0.00156818334699418	-0.0546154900811764	-0.99683540684273	-0.000942382111916077	0.0115905532013185	-0.458735718167387	0.0759290653029678	-0.00021069725097499	0.000641705933926211
131.005422462087	0.000157623174835502	0.000815492287100483	0.538339278532296	4.38039914632636e-05	0.00071324527983987	0.000106824242097874	-0.00193182537582883	0.000744807470673301	0.000839039804934284	0.0629070348283248	0.00455021951359115	0.469135622886941	-1.17350192503779e-06	2.76176292631011e-05	0.000329215183052381	-0.56150529704005	0.907701605393479	0.000703840972513822	-0.000177092390068534	-0.00143561346929724	-0.0547218439109609	-0.994763229898622	0.00019864352077284	0.0117990176536814	-0.458723699053264	0.0754217778387951	-3.08977136770301e-05	5.00135234751138e-05
131.865478920746	2.90472533049156e-05	0.000527166867676869	0.537611325580047	0.000343531844901976	0.000162525307495103	6.08365758279414e-05	-0.00215276143859566	0.00112629241966036	0.000791522633579247	0.0633137831269152	0.00439712037459666	0.468224180902037	-8.51369101210527e-06	-4.92284811412549e-06	0.000106592895856744	-0.561963010620646	0.908250966264853	4.89246980561804e-05	0.000634164860654161	-0.0016325359529953	-0.0548675566497541	-0.999951834560096	0.000128222766528369	0.0126518732968781	-0.458907919473487	0.075226076011706	0.000162911877222854	0.000195076994721465
132.851384721915	3.43268085811017e-05	0.000359854999370411	0.536814291773898	4.29783070311527e-05	0.000217086893129707	3.15144823612598e-05	-0.0016699424213176	0.00136882307430012	0.000968385211318187	0.0636241554253439	0.0042851324163598	0.467234175641969	-2.68029032820562e-06	1.43378762945147e-05	2.00952487730368e-05	-0.562381902463283	0.906991793009626	-8.49450262267695e-05	0.000793228445949673	-0.00199073277960283	-0.0548299695730035	-0.998787120551731	-0.000598856388278904	0.013890771714042	-0.459040929253537	0.0747890176840211	1.72955370786826e-05	6.48735438192391e-06
133.81184538469	1.87850206516523e-05	0.000112369025565446	0.536269155908838	4.50657670863119e-06	0.0001476235627567	1.39037425145663e-05	-0.0016328771463339	0.00122264920758023	0.00151431618565171	0.0647070748256773	0.00413931123602933	0.466390633815678	3.22323127229397e-05	1.81820987026969e-05	-1.19655003837613e-05	-0.562152576130198	0.905633681767738	-0.000356287658328616	0.000821870702094313	-0.00222003876745811	-0.053884532509205	-0.998863284624358	-0.000486969916577093	0.015191846066085	-0.458705974237873	0.0743271720896394	4.52965235514144e-05	4.83710973555507e-05
134.665678210998	-6.49331231968156e-07	1.65232292894e-06	0.535507298216505	-2.02927595322067e-05	-1.07126443967039e-06	-0.000208479377501526	-0.00175044572826968	0.000845238291330601	0.0011565784093906	0.0649124318584446	0.00376004290793536	0.4654769843373	3.35601718807858e-06	1.6077674733785e-06	1.11565582203901e-05	-0.56209955584245	0.906154765422038	-0.000140332774534539	0.000643385964270557	-0.00304951731949158	-0.0541152681048902	-0.999384083849871	-0.000218682099416518	0.0168713571722393	-0.458427998427565	0.0740195523042806	0.000104061373415328	6.10060706300624e-05
135.714077153709	1.69786374002855e-05	0.000127783991550147	0.534422969792696	0.000181210151389927	-1.92285478176416e-05	-0.000177513307350475	-0.00132641044500882	0.000736568515687292	0.000506153367477953	0.065227031621302	0.00362437837856937	0.464199897776705	-1.76332671423346e-05	-1.42724377213513e-05	9.46997736249647e-08	-0.562421297004469	0.907923989719563	-1.0308398192785e-05	0.00134789943205938	-0.00324238569953438	-0.0539743657721269	-0.999651619872299	-0.000577143489621248	0.0167778270129667	-0.458534724402217	0.074028057179187	0.000568786869495568	0.000696031044696241
136.747335163582	4.52187721722693e-06	8.62389491045112e-06	0.533494088209066	-4.87126373032022e-05	-7.47614392077975e-05	-0.000362244164399309	-0.00163570711232221	0.000579671479364294	0.000206472094239257	0.0655403208215642	0.00322243853744589	0.463077374478761	-3.20756756704362e-05	-2.82887860890103e-05	8.88089637702755e-06	-0.562427778459213	0.905892664923235	-0.000956770414146683	0.00158389798333307	-0.00350714796362469	-0.05457419709478	-0.99907968926832	-0.000685565349247925	0.0169017307145443	-0.458254751199615	0.0736408651316023	0.000535380174080239	0.000651107816505001
137.616720660533	3.03660245587291e-06	7.9483421003495e-06	0.532939046772428	8.55484651035663e-05	-0.000450919973834528	-0.000717385565570844	-0.00125066781818068	0.000411069613288283	7.6337730623046e-05	0.0657767903811709	0.00302381090433844	0.462356664609978	-1.11661386627274e-05	-2.05239474009234e-06	-9.78136525932711e-06	-0.562148864742362	0.90419134264551	-0.00113718349066791	0.00125464885691629	-0.00370426821418455	-0.0549214365581776	-1.00084218664391	-0.00124647304792683	0.0171284102306269	-0.457783282339583	0.0733060687950238	0.000172929509015523	0.000134464399491069
138.62498718802	7.66710405144953e-05	0.000180985180178906	0.532593586283128	0.00056166521029128	-0.000193606765984143	-0.000745106697793634	-0.00112221772338181	0.000516958638799334	-9.43903477149962e-06	0.0657856417585283	0.00302439590239498	0.461851146100065	-5.01090884727707e-06	-2.82727502520037e-05	6.10934346379793e-05	-0.561695630777728	0.900225591603086	-0.000447162422091829	0.00070615606648754	-0.00392061312855458	-0.054267062755669	-0.998895849937999	-0.00109124972069643	0.017930752948868	-0.457224028909399	0.0726580909480919	3.31479058546319e-06	-1.28600967416044e-06
139.742119597369	5.43905339492964e-05	0.000339583027009068	0.532638906460403	0.000543609261260016	-0.000801459214478771	-0.00174611005278657	-0.00131815699617178	4.44510386976533e-05	-8.05652529461326e-05	0.0675105550149829	0.00327655219750006	0.461463999126266	1.01824479085555e-05	-3.66213384690415e-05	-0.000250866332866768	-0.561146246642592	0.902257600551458	6.4940823327328e-05	0.000816919406795646	-0.00473241030408132	-0.0544618341947819	-1.00065638964688	-0.00116060956813613	0.0182907918562296	-0.456453315700756	0.0726103726346875	0.000116692754531462	0.000156414186275269
140.612680692872	-6.19457239889557e-06	7.8043486314479e-05	0.532199833930795	0.000544323492348136	-9.39433231094013e-05	-0.00129327735412872	-0.00062887349614265	-1.94297594993147e-05	-0.000113272927114866	0.0665456411569221	0.00301283931793162	0.461005852369139	-1.36809781478853e-06	-3.88501235294514e-05	-0.000185983472781869	-0.561089760705989	0.903737007435832	-7.29650105403402e-05	0.00166829423289562	-0.00441797693007474	-0.0548888371221731	-0.998519660149426	-0.00249340372757517	0.0177955957954855	-0.456167806964927	0.0726602139457063	4.44622168291683e-06	0.000299813009925538
141.835465334537	4.80656569483542e-05	1.39332046485413e-05	0.531918122056572	0.00126935350838892	-9.8688905033766e-05	-0.00141023057955897	-0.00168432920312864	0.000406676560548084	-1.27802473678698e-05	0.0667257542955945	0.00273613819728724	0.460493515419932	-6.93299695399189e-05	-2.98780574306098e-05	-0.000373004237971453	-0.560604776414922	0.903472442502957	-0.00061146047186121	0.000997681344700697	-0.0049806635726365	-0.0542034716569325	-0.997804500994758	-0.00397534720063013	0.0173836594115626	-0.45552498792215	0.0724762614451564	2.6227158912306e-05	3.29823255496924e-05
142.863565715289	-1.60100693914706e-06	0.000128074446562447	0.531549484952434	0.000959404484506542	1.43671105087247e-05	-0.00205500313598098	-0.000933773911360469	4.62899949807991e-05	0.000392018359671383	0.0656120432262292	0.00265697372119331	0.460095648349307	3.63041555013052e-06	4.50462673050651e-06	-0.000503205220431935	-0.560140504714196	0.901236768653686	-0.00032359562990311	0.00115648100761746	-0.00558609732673231	-0.054247294391559	-0.997878217403156	-0.00348799676996734	0.0168483607793636	-0.454858020556513	0.0721534113866939	-8.44824729690006e-06	4.85283028456403e-05
143.837688284821	0.000405579977616183	6.96274086165513e-05	0.53239502161691	0.00118365298493587	-3.4051875244934e-06	-0.00165703199782491	-0.0011575839837398	0.000261754170375258	-1.4895704522376e-06	0.0666030949552763	0.00252136276705038	0.460605558872838	-1.37533761718137e-06	3.48927037495373e-05	7.06389981749955e-05	-0.559362398470708	0.903363449411112	1.38562276499698e-05	0.000505482173241438	-0.00511656271630854	-0.0543290489805294	-0.997970232835219	-0.0034820712600047	0.0171589527467237	-0.453889192608737	0.0721497236404424	7.11126146680878e-06	2.55135666836292e-05
144.92956256076	0.000895070170211481	0.000336248937652919	0.533385337183322	5.13525006482767e-05	0.000633331598873782	-0.00238764799990663	-0.00230508110798086	0.00143639581408639	-0.000377356665859408	0.0664295246966243	0.00304453642194883	0.461400811324781	0.000444011434629642	0.000323725719997081	-0.000194640106488893	-0.558328748610257	0.906379347998943	-0.00237926215217955	0.00170510043791553	-0.00577010992165288	-0.0561950024239907	-0.99654454295372	-0.00450139453548568	0.0152813631975402	-0.452391941228567	0.07251744934144	0.000903082231022403	0.000694521121254836
145.867605245675	0.00114911686245758	0.000402483821398998	0.53368308415728	0.00122266057778884	3.61929305888681e-06	-0.00156807545623442	-0.00107234083628974	0.000453612465830106	7.601695045099e-05	0.0656636307483397	0.00307873500030513	0.461622227925141	-2.99532638132092e-06	1.38375097643452e-05	2.03372188144858e-06	-0.557560948044742	0.912912675292328	0.000692096159845655	-0.00114485519461563	-0.00330993395387573	-0.0540093849674966	-1.00281920300936	-0.00194373518344172	0.0142676781268452	-0.451662075715371	0.0731243064673934	-0.000106622314260706	6.05256936000037e-07
146.740370853905	0.000545046277671715	4.65481138534576e-06	0.534060929756277	-0.000153915797498929	3.96263419799159e-05	-0.00169598946194632	-0.00206194150794588	0.000948381966329722	0.000131872926034429	0.0651320486871576	0.00272752065214854	0.461903265873693	8.45664313516909e-06	2.14633888752855e-05	-1.54395223400847e-05	-0.557837137744077	0.914415325915092	-0.000882351396943981	0.000154628260757327	-0.00259204312896272	-0.0559416895679366	-0.997426681371994	-0.00156838432126906	0.0121352106018746	-0.451440343193004	0.0734051042579309	0.000514321883570044	0.000242890407296316
147.967232999367	0.00198632903707578	0.000718865764327942	0.535639085513866	0.000340692549846807	0.00125979358084922	0.00135900284057757	-0.00131533606019124	0.00189265207159604	0.00130597706749435	0.0659114107815923	0.00319677163383008	0.463121367160502	0.000826123847949804	0.00110269705484486	9.11869347158695e-06	-0.557948755968023	0.91308240242705	-0.00137669569982093	8.49178019479096e-07	0.000402895224948161	-0.0555811823347375	-0.996005740465041	-0.000485938810837904	0.010564911409982	-0.451236257326568	0.0732928430953366	2.56378921476788e-05	2.86530057750595e-05
148.927785871868	0.00231376018856592	0.000653821488340219	0.535680365383654	0.000252104299137644	0.00146939712360077	0.000597068179247872	-0.00179263471070963	0.00271089397622691	0.0019117769824563	0.0635818677919436	0.00331761369929439	0.463291374745776	0.000716355237166954	0.00156828754459862	7.99476566712783e-06	-0.557875395338922	0.9132676870905	-0.00140240416047393	-3.92570016987449e-05	0.0011678076142166	-0.0550464498693735	-0.9943749633011	9.51772436417046e-06	0.0106239325956265	-0.450981734611567	0.0731529718595883	1.71020853395872e-06	-9.58068344507702e-06
150.023833854466	0.00294499738785904	0.000289212029169988	0.536278602332624	0.000155142629735146	0.00108877903303123	0.000973482027464546	-0.00148173138261133	0.00340050120828493	0.00190293496843065	0.0630442833173139	0.00307993428799417	0.463742641331709	0.000225432782307615	0.00149079613335529	1.67448268463254e-05	-0.558316906846853	0.912654482214163	1.4970011996785e-06	-0.000547370815277833	0.0022121107445993	-0.056066249956742	-0.993374264284486	0.00047488116512759	0.00928192442358163	-0.450984753515661	0.0730958828246679	5.74875401145432e-07	-6.35538465893521e-06
150.959795270552	0.00353577276275314	2.59746846422768e-05	0.536584938404254	0.00032669171214063	0.00137410819867781	0.00142465344232257	-0.00193458682303873	0.00268830809920277	0.0017234317579466	0.0626509048397356	0.00292650047844417	0.463927518251042	0.000205728277222596	0.00160016744855811	2.83649642933718e-07	-0.558417883059478	0.912367223286999	-1.768671494562e-06	-0.000127168529178056	0.00294618439722644	-0.0560915497309033	-0.993953825043666	0.000245038460113703	0.00865111749221371	-0.450837640984855	0.0730040581664538	3.25859616092068e-05	1.4319988750922e-05
151.844487817455	0.00349565859511141	7.12758017648603e-05	0.537089212761152	-6.79040428488883e-07	0.00107986309022946	0.000924828639300255	-0.00139187505381559	0.00320697109784586	0.00193299860965618	0.0632777598954394	0.00287063298700532	0.464177657878256	-8.8642575199909e-06	0.0012678689823106	-6.6707720962922e-05	-0.558367540487992	0.913520375446711	-0.000185326109221592	-0.000237356254352279	0.00350961634130627	-0.0555377239254306	-0.992003526750601	0.000598768954847422	0.00838782428127668	-0.450624436208685	0.0730050541886961	-2.20028604668773e-05	-5.19374124827087e-05
153.078742188887	0.00138616203084024	0.000605143355891072	0.538923779970802	9.34590252831083e-05	0.000451072522086238	2.09952952813042e-05	-0.00210621461594875	0.00111855017979255	0.0020015600245571	0.0632120153883716	0.003649160236439	0.465735538895333	2.81480549592443e-05	3.62222865908421e-05	-0.000258500720089551	-0.557113437237926	0.920821101115888	1.94619379988152e-05	-0.00111688233449824	0.00117048418107296	-0.0559421327861883	-0.995397453688826	0.000226065628448659	0.00799460343025433	-0.449054701121739	0.0735476371003383	-0.000245607016898616	-0.000374040221809833
154.174334397849	0.00099931037622681	0.00107224897389088	0.540143519302862	-0.000444006645929577	-0.000123067905902189	-0.000559436362972903	-0.00252139335375018	0.000143567990750124	0.000497674831379217	0.0623014000559237	0.00429996010619897	0.466843086988913	-2.87519664034801e-05	-5.78093790958855e-06	1.4816538484275e-06	-0.556873196629305	0.918407407879579	-0.00184853517062874	-0.00342311501394564	0.000100911990104613	-0.0569141372421864	-0.995535972654235	-0.00127943567073341	0.00799874001008534	-0.448429024034881	0.0731405878829805	-0.00151116570812538	-0.00143238394582593
155.028726880722	0.000765574427725528	0.00155393200793887	0.5411195500265	0.000303214128295783	1.10134278660546e-06	-3.49784441581901e-05	-0.001782675851364	0.000329878146410562	0.000586415435112925	0.0623359823272828	0.00478151504663076	0.467628769868387	5.55289015305051e-07	8.76336732131757e-06	2.57021622780745e-06	-0.55631480372904	0.915709373497073	-0.000350489305107835	-0.00217311419557867	6.14239523510737e-05	-0.0562390025656671	-0.994054965598014	-0.00196222670824418	0.00792340983965637	-0.44775918019647	0.0727478210701867	-0.000711507751677948	-0.00115417964612298
156.025460392636	-6.70011704175595e-08	0.00143369833672234	0.541603268162388	-1.86999843319767e-06	-6.60606329160767e-06	-0.000120930505705006	-0.00217478893436508	0.000473768621406479	0.000736100343663118	0.061828729725407	0.00483815742765115	0.46798451646757	-4.0811733025573e-06	-5.45070774736997e-06	-0.000178503943040408	-0.555873809508294	0.915665558498021	-0.00132316945277342	-0.00226068616458011	-0.000205943901075177	-0.0574335515074646	-0.991446376439795	-0.00307863172769802	0.00787858258298448	-0.446947773688499	0.0725892639893485	-0.000430437286756374	-0.00130131286697945
157.099536758496	-5.30191077147402e-06	0.00128563717757647	0.541747050263494	3.64381664244557e-06	-5.54120312802022e-05	-3.50701459849282e-05	-0.00190188771913999	0.000806066281132563	0.000614713510751631	0.0609305604198472	0.00478476591100363	0.468056055749383	1.40638963158806e-06	-1.15739063031584e-05	-0.000908704817693871	-0.555807647127475	0.92114695622761	-0.0018003395399111	0.000354595133715557	-0.00436093713728898	-0.0565796394128893	-0.992149730085807	-0.00706462933282212	0.00944746537601043	-0.44674746042622	0.0727338127182538	0.000447507242470368	-1.61676632440295e-05
158.151213341727	2.55138128810445e-05	0.00164902568892769	0.54250517551577	3.29397945287497e-05	-0.000240063436679364	-0.000732576375866091	-0.00210788581724082	-2.49621000346923e-05	0.00109882845262767	0.0619058221267517	0.00527473886785607	0.468475851662176	-7.18374484208573e-07	-0.000355218066859016	-0.000154583032238373	-0.555435963454347	0.917275096968219	0.000270367983478062	0.000379311981664643	-0.00562138991633903	-0.0573293905860292	-0.992894803724047	-0.00743248574097693	0.0102961176661118	-0.446022184925267	0.0720715249266818	0.000250117131249058	8.52051666435497e-05
159.141198346747	1.2184612309072e-06	0.00144328670112135	0.542690426658845	0.000116140060164061	-0.000146984724574664	-0.000499000487780269	-0.00247459566352622	0.000239005895682693	0.00134158607246225	0.0618695265038436	0.00523886004566307	0.468483891907287	-7.88148892630249e-05	-6.68169233683304e-05	-0.000367858322652046	-0.555100390678119	0.913601631899568	-0.00027334333195808	0.00163482881165982	-0.00751124514219913	-0.0544092732765858	-0.999979608836245	-0.00485986813418304	0.0121974286908819	-0.445723909335858	0.0712831187317437	0.00136834808384398	0.000133394832270226
160.00127900024	3.2352003840715e-05	0.00136162122773831	0.542763816963907	5.44545011297768e-05	-0.000442920729687558	-0.00023131437270133	-0.00239258980134937	0.000364217850125558	0.00130051799751517	0.061958101482179	0.00523619392927857	0.468395173457288	-1.09255355898022e-05	-3.80070342502658e-05	1.7597627425085e-06	-0.555984922731318	0.911220220895578	-3.95348446477494e-05	0.00337761313438688	-0.00922959694202766	-0.0568808726536651	-0.997558474255941	-0.00188547247417945	0.0117068867602486	-0.445991131840075	0.0709765776370451	0.00238947184729436	2.99056751511227e-05
161.130165963279	-0.000146216117160278	0.000898404841794716	0.542274881907773	-1.12236950961461e-05	-0.000524018070525719	-4.34648591190333e-05	-0.00188827971098144	0.00022606803760238	0.000674361780755285	0.0620230221835136	0.00485905886443751	0.467714328409723	4.32821766564311e-06	4.37984606893547e-06	0.000521527884730524	-0.558092824653437	0.914352569687746	0.000198435226916874	0.00209428958667877	-0.00791252725187362	-0.0560719294968979	-0.996634660009524	-0.00307548650409711	0.0122902290289882	-0.447710716560726	0.0710123579987243	0.00143911202883719	-0.000705014057335363
162.125934250204	-0.000118871859629428	0.000822856453371062	0.54127888175569	4.5562821442629e-05	-0.000721734134108022	2.53150930059466e-06	-0.00189017277446091	0.000487026019774489	0.000910567906498208	0.0621578007435213	0.00490860435421928	0.46655319959554	-6.35319372360666e-05	-0.000137532326888987	0.00115203411426524	-0.55976955457453	0.916828887509872	-1.33502930213786e-05	0.00306824756878948	-0.00775336394880948	-0.0559307698793612	-0.996526220051847	-0.00145188468784344	0.0123172983862465	-0.44906544907957	0.0710794604291753	0.00190352818589322	2.67081200454149e-05
163.12420402225	-3.89509476452856e-05	0.000373046509333675	0.540586798204187	-0.000176632929205581	-0.000277688922410734	-6.15785873963125e-05	-0.00205619249839293	0.000989359073739167	0.000844765081069627	0.0629553996566895	0.00461023297915977	0.465602272086773	-3.79173270601204e-06	-1.8025020735233e-06	0.0011681715000442	-0.560889772036229	0.919385841403898	0.00104059693150176	0.00195673664826774	-0.00606982681821978	-0.0557955671089546	-1.00019687240734	0.00012093064363423	0.0118410209895336	-0.449912434861014	0.0712130269567732	0.00133632418414885	-2.43743917609447e-05
164.244503768536	-3.77144264140884e-06	0.000124856186285184	0.539694502445694	-3.02505882362424e-05	-0.000207867609626272	-1.31728629246008e-05	-0.00160871834895725	0.00135526739269876	0.000985065924693561	0.0632672163771975	0.00443732020592748	0.464497037118496	-4.74831794370404e-06	-1.06377358344779e-05	0.00111276886619144	-0.561943879838947	0.920408533207832	0.00299170545713214	0.00141853136622621	-0.00519192595229965	-0.0537491759476915	-0.998714061042827	-0.000877580978081146	0.0129323759711412	-0.450860024503409	0.0709749611286786	0.00060214350781593	5.73840091243027e-06
165.5046692114	-1.36325267513732e-05	2.1855799467856e-05	0.538872366047456	-1.65925723535545e-05	-2.650046043482e-05	-7.90871536021076e-06	-0.00172774526594713	0.00105594169426522	0.00145138285888974	0.064251599922157	0.00410559965318453	0.463346669916178	-8.44835972511926e-06	-5.8240898380548e-06	0.000262998766932716	-0.562934802218873	0.918391883110869	0.00156555864272775	6.93371027537024e-06	-0.00629434626520281	-0.0547875976046407	-1.00255415650531	-0.00245013863233367	0.0146563394369439	-0.451373326212516	0.0703401113112912	9.33727404023353e-07	-3.39711526877455e-06
166.39379208169	-2.2246740882376e-05	1.97722819234765e-05	0.538133375270599	2.23566968502964e-05	2.03858756823688e-05	0.000304884894594876	-0.00167960609026083	0.000647358976396373	0.000854404433733121	0.0645853650445181	0.00358534159054146	0.462434086124388	-7.79348814833758e-06	1.15779114521024e-05	-4.99891378717236e-06	-0.563169043741364	0.914238873466498	0.00138532604870104	2.12513415630859e-05	-0.0064344652417538	-0.0541000203218164	-1.00156171339348	-0.00259263909979197	0.0148711290123509	-0.451483626720946	0.0697698830339965	2.75239576662709e-05	-2.30886645450606e-06
167.582489035206	-6.57163249732811e-06	2.16376075215137e-06	0.536846180867142	7.52468714180806e-05	6.88771848839898e-05	0.000265193114338868	-0.00169994092933243	0.000397753546828944	0.000392252716387549	0.0649564202785675	0.00340027126448009	0.460929019702758	9.90806941686987e-05	5.06445069660437e-05	0.00101669709429014	-0.564949294932701	0.914095349945163	0.00301486255929538	-3.59711670678734e-05	-0.00656315031550963	-0.0538091125152239	-0.999390912575768	-0.00152991795723283	0.01488676275603	-0.452927758884176	0.0695741474725097	-0.00023992084117938	-6.72225254461818e-05
168.629975268645	-2.25649153850718e-06	1.11915086551971e-05	0.535988969218207	3.38892517013402e-05	0.000427207989575139	0.000774722561771742	-0.00168879026189045	1.07648423932596e-06	-1.99611269701335e-05	0.0650226085023473	0.003100075204267	0.459906489153585	9.87684058163578e-05	3.40906210674194e-05	0.000872967734264857	-0.566242659376758	0.911062112127717	0.00276491981541388	-0.00123535408553598	-0.00661470941742489	-0.0545937650660046	-0.999183115299179	-0.000845862079155441	0.0154173991045261	-0.453824320471394	0.0690436117792747	-0.000924691976043213	1.16688500888896e-05
169.453684795371	-2.84234046600779e-06	1.42933798357223e-05	0.535640019344789	-0.000284786562189454	0.000184385931753918	0.000511966529434517	-0.00111936272734735	0.000694821971001369	0.000117403101340853	0.065466714720712	0.00281920393732258	0.45936818517328	-2.96131619383258e-06	3.39219779131042e-06	0.000481297696114638	-0.566745532391077	0.908756969543807	0.00314820889566652	-0.00128351112774176	-0.00641158449981033	-0.054305350508102	-0.99771595328423	-0.000818332230376921	0.016095615840044	-0.454152288953916	0.0686014121759117	-0.000814457935604309	-2.39400187259838e-05
170.532305741673	-0.000167562496298453	0.000274251528526788	0.535047069737718	-0.000544692108390779	0.000484617495401508	0.0007034357499631	-0.00118499489598824	0.000465470275062024	-7.83896550618402e-07	0.0656641312543907	0.00312085442165516	0.458583461272494	1.03244692404464e-05	4.01046466285142e-05	0.00107320123064132	-0.567785781320311	0.905772114882424	0.00378980489150898	-0.00208605420411283	-0.00531884085119157	-0.0543351331934358	-0.996606380282957	-0.00040026752217792	0.0167361488535569	-0.454905866962839	0.0680608458899219	-0.00119572806086914	-4.37774406426871e-05
171.599552456739	-1.50069482441787e-05	8.10433472055045e-05	0.535048385694995	-0.0010625265718179	-5.5461071133869e-06	0.000810811307446008	-0.0010518111504175	-7.76284115932992e-05	-0.000603584351210391	0.0657408373599326	0.00300128328511779	0.458374161233357	-1.83580472915307e-06	1.40836680744293e-06	0.00139588379740662	-0.568190223968045	0.902307163948337	0.00279247679142807	-0.00345864530047711	-0.00442051748621207	-0.0542218022398798	-0.998788397322285	-0.000875498671340182	0.0162011208922986	-0.455059178411138	0.0676174679395871	-0.00178199361970582	-0.000399488562462214
172.375678730634	-2.42380578878807e-05	-4.29521340816763e-06	0.534937041600952	-0.000235901038819962	8.46286906770523e-05	0.00139562961079797	-0.000634384160349179	-0.000169575993352611	-6.39833394284087e-05	0.0661317028005517	0.00288687644990083	0.458076194054614	1.66721326616356e-05	-2.52871766068478e-06	0.00191027689462537	-0.568380632721952	0.902698006120814	0.00269016185160484	-0.00400929245305116	-0.00328519846806927	-0.0542110729381355	-0.995993748729545	-0.000771591598472034	0.0168433470456743	-0.455058906045352	0.0674515125359363	-0.00178956378256803	-4.68168385304043e-05
173.37473929419	-5.48637524125025e-05	-4.06988638374456e-06	0.53486750709302	-0.0014397169573485	0.000226908091509025	0.0013100165083722	-0.00193767786143654	0.000729296537470771	-0.000140587941339504	0.0664670196235103	0.00266863626632782	0.457788392897509	0.000132683709872891	2.72440009818818e-05	0.00243337305632502	-0.568811118768708	0.900557263761115	0.00309424129547153	-0.00404940533027397	-0.00210993653064918	-0.0548507359090274	-0.994120001635459	-0.00193259852738613	0.016454300195024	-0.455148775381571	0.0671429384243212	-0.00127716647364846	3.82978708620295e-07
174.256196866679	4.43171220358146e-06	0.000125643558010761	0.534478805804447	-0.000926893874158951	-9.18564382664663e-06	0.00200265858047414	-0.000955863639617919	1.2654444592876e-05	0.00040565254335425	0.0653061767012366	0.00262760637719797	0.457402871537269	4.6861679233375e-07	-1.74128126848885e-05	0.00263526313431103	-0.568732288889448	0.898412270543013	0.00306115137706781	-0.00397202250231664	-0.00149558647877878	-0.054060819877643	-0.992808937523447	-0.00339400937827273	0.0161922760126344	-0.454951583875312	0.066823010594092	-0.000912542050761232	-4.35521009011425e-05
175.147265165378	-0.000246286200675822	2.68127299873093e-05	0.535141344116951	-0.00120370093296867	2.07081653100144e-05	0.00188778060667929	-0.00118148166123574	0.000440479365660595	-2.3782127749443e-05	0.0662243001193571	0.00243735807163972	0.457758017303653	-1.43879669574145e-06	-1.17184307003846e-05	0.00141339999509783	-0.568678379444613	0.908589552260105	0.00234655188940644	-0.00424624884166216	-0.00312435651823156	-0.0531295042174291	-0.996855104534379	-0.00448229876019243	0.0180594951448139	-0.454825420456283	0.0674026814864656	-0.000649459206313254	-0.000105983817672445
176.158218887826	-0.0010893809953804	0.000535783505509995	0.536069994077224	-0.00104457651128333	-0.000131001013969673	0.00205132039498662	-0.00164987693211936	0.000444067097432864	-6.74082698942723e-05	0.065876147512998	0.0030931241192481	0.45853167231697	-0.000113223298273239	-6.89658574349053e-05	0.000468710306287739	-0.568572444927696	0.910767504311464	0.00336364592608757	-0.00471023180932734	-0.00262192469072986	-0.053885312201633	-0.996108323876083	-0.00426943543494695	0.0157883487352093	-0.454400394480534	0.067750132437096	-0.000456533077910332	-0.000314371264897127
177.076735399974	-0.0011231368202112	0.000436687004285707	0.536546985320206	-0.00117485687285609	8.83264085445897e-06	0.00162030626062749	-0.000954116616672766	0.00033544657461556	0.00022787470386191	0.0652239103093687	0.00303537716701074	0.4589143748975	8.6192179920954e-06	3.46707491486248e-06	1.03423445094539e-05	-0.568559850241055	0.914243500357366	-0.000164735222691305	-0.000417169628833631	-0.0046987325294357	-0.0519900318123475	-1.00229921836258	-0.00164129572566593	0.0149588508308183	-0.454410449237337	0.0680463750609715	0.000860968692724922	8.30464875002069e-05
178.155265012596	-0.000441571236452543	-1.86782011190956e-06	0.537120034943788	0.00016916123526682	-4.21882493615837e-05	0.00171852181436876	-0.00207517004726005	0.000855805000432701	0.000115497313185637	0.0647655110467741	0.00259921457960973	0.459336677169707	-2.29815600411886e-05	-3.60662540438054e-05	3.26060428331754e-05	-0.56941650170297	0.91736709454079	0.000731686308241122	-9.94625617735207e-05	-0.00521815220409436	-0.053319642430189	-0.998109062055065	-0.000992574347712314	0.0127770791145859	-0.454761567696268	0.0684572120250747	-0.000135318000174799	-4.9634613174868e-05
179.325475320596	-0.00175562046613219	0.000661761435903844	0.538552289778918	-0.000386387758586441	-0.00115203338783465	-0.00111127273992923	-0.00128449329499254	0.00192273238724814	0.00117677870182143	0.0652255662616304	0.00299747287298751	0.460466154005034	-0.000756684306292817	-0.00102793464656356	-0.00030384350780653	-0.570071566752487	0.925204054185066	0.00271890483441795	5.21707618734684e-05	-0.00877045092918841	-0.053398504061679	-1.00009999681765	0.000648969436016797	0.0120632129532104	-0.454990140282445	0.0691221000623315	-0.000164005532812844	-0.000497978596951238
180.312369157703	-0.00212307692675232	0.00060475358795533	0.538682161997806	-0.000268079104700629	-0.00147751115455383	-0.000473811108036521	-0.0018030255071144	0.00263950875921006	0.00198741864187827	0.0630371838106151	0.00313312951029466	0.460698144139839	-0.000703062852310796	-0.00159022349308853	8.04557755823802e-07	-0.569813708828007	0.922099719688776	0.00265066326874816	0.000106946405755995	-0.00929133516762775	-0.052684050028826	-0.995076521668055	0.00168019840489858	0.00914201358328961	-0.454552408999959	0.0690309040669948	1.22613164035951e-05	-0.000222549977335285
181.321312095748	-0.0027091933981344	0.000276285604913134	0.539266274552291	-0.00019690088252024	-0.00104976177731775	-0.000910007969990899	-0.00130192616181852	0.00329428493977067	0.00189761104443062	0.0626627719433997	0.00289405411727661	0.461130334367308	-0.000205662827020286	-0.0014699837233985	6.72141609091735e-05	-0.570171451946119	0.923819322759693	0.00225560553417132	0.000706146953004893	-0.0109261941875036	-0.0519772314071272	-0.992869868471485	0.00246588888079366	0.00784540991047473	-0.45469263175324	0.0691851906162154	6.04575413046769e-06	-1.52885290745609e-05
182.513996441912	-0.00343331274447706	-4.5172352052265e-07	0.539637456112247	-0.000365128516262908	-0.00151844730484543	-0.00152984826530803	-0.00197214504462727	0.00233881118341689	0.00142586677041798	0.0620225633916308	0.00265212098393278	0.461365970409134	-0.000214910155639868	-0.00164935430487295	3.67875213198373e-06	-0.570794908162382	0.92405783880097	0.00200782266519423	-6.61302736121808e-05	-0.0125318932651069	-0.0541705713561266	-0.997694174323221	0.00154234114964931	0.00687945442832633	-0.454726982667937	0.0691312536969157	-5.83829683089565e-05	-6.64367292014949e-05
183.54643085777	-0.00263332265328928	0.000266696974608858	0.54067235172503	-3.55541197152827e-05	-0.000576830769611467	0.000188808013835569	-0.00183591818158521	0.00262757753420015	0.00262904315580082	0.063580764024378	0.00290106099396363	0.461972679908757	-3.04069721378837e-06	-0.000627999607005846	0.000186014180593208	-0.570294025566195	0.927406975828269	0.00226658301224136	0.000363530471694331	-0.0117823184878148	-0.0538520456802889	-0.995880478797517	0.00261464796584074	0.00736749212647856	-0.454030187687552	0.0692115019410524	2.93584608458059e-05	7.70338137568785e-05
184.803685809958	-0.00150128903551649	0.000994590917552409	0.542440419523785	-0.000536738628522484	-0.000934338978414892	-0.000138099101423886	-0.00186628077560629	0.00136909349350071	0.00202997092059585	0.0628066931673972	0.00378349022083161	0.463566893462553	-0.000237649486464696	-0.000267141902039574	0.00122836057909356	-0.569808733459197	0.930102008446883	0.00180979869856971	0.000571124348437779	-0.0111423736085326	-0.0537435749856777	-0.99683393718723	0.00159440096233002	0.006262075357337	-0.453266212931326	0.0694038350384724	6.3530960519793e-05	3.48362107664599e-05
185.799077384631	-0.000947333708187217	0.00127214402914883	0.543363845229152	0.000323861941432858	8.0619813450803e-05	0.000484690233091666	-0.00228561573450848	7.80284489225138e-05	0.000403386457683106	0.0619873891280857	0.00423436529710182	0.464390640493813	1.84819580913482e-05	-8.81925474916612e-06	0.00139141472028164	-0.569477147497077	0.931620570572488	0.00317527426097715	0.0017328695845967	-0.00995785621603414	-0.0545536288075549	-0.997076370612875	-0.000127244075251625	0.00573730528487345	-0.452604989613543	0.0694544791906358	0.00043118324871936	6.60740771706653e-05
186.671588856588	-0.000689455721690402	0.0015544382536356	0.544119570439873	-0.000105765131980061	6.4779761525941e-05	5.44161378589411e-05	-0.00207741618734106	5.80089972976508e-05	0.000429628608863217	0.0617569440695655	0.00458867138636331	0.464995075515877	5.21077678379879e-05	1.99569122776009e-05	0.00105047583605072	-0.568864729708606	0.93089859102809	0.00143845754503545	0.000388002306037403	-0.00972201593359816	-0.0535976242675831	-0.996440925481756	-0.00111822437232219	0.00495896257157673	-0.451922180146462	0.0693332436912152	6.23627638474382e-05	8.68117808668326e-05
187.646419898047	-8.39149387855435e-06	0.00133335271252941	0.544456874610185	-8.6862881478229e-06	1.035466758511e-05	6.88938015148733e-05	-0.00206838747078978	0.000595861999023856	0.000466092912998806	0.061496657298397	0.00449220840390402	0.465184434572083	1.91457461091183e-06	9.49567489265371e-06	0.00151968512946987	-0.568422902794205	0.927914779603181	0.00296232203262267	6.88292926319054e-05	-0.0085135582776881	-0.0545106902820586	-0.992929073625897	-0.00137161633004583	0.00442722282081133	-0.451177339531785	0.0689514445160088	3.24121405609597e-05	5.7607869510309e-05
188.652899059865	1.11498437526609e-05	0.00131760200671604	0.544590667354382	-3.28450719459317e-07	1.81019483591776e-05	0.000178081728652862	-0.00184493692761966	0.000564628701694485	0.000693151605988136	0.0609719643185267	0.0045582533343507	0.465211880779726	1.44099394581426e-06	1.21135435540171e-05	0.00212403744718017	-0.567857790604404	0.934237048732507	0.00185671297254928	-0.000513718435585434	-0.00488759093020578	-0.0538793164605838	-0.997184161301517	-0.00288709849029286	0.00842941230546676	-0.450513160753762	0.0688871111546613	-2.39744698611903e-05	7.89473052808868e-06
189.759757897634	-3.99122091760792e-05	0.00157399774705509	0.545223603970706	-0.000280804646488139	1.03830649371339e-05	0.000578008715034901	-0.00254477340996436	2.73903887481744e-05	0.00118950408334187	0.0614725117514681	0.00501726666341899	0.465560125412227	3.03538858372664e-06	0.000208451140518894	0.0014410924523833	-0.568103293154757	0.925891851317948	-0.00081151348197813	-0.00120329199413355	-0.00386361337387831	-0.0560928474836673	-0.994658793071396	-0.00160801545797378	0.00879683656899421	-0.450198715750337	0.0678581729328797	-0.000593028519828497	9.06141638552266e-06
190.707991512741	-2.46391377481479e-06	0.00155610667235381	0.54548217192212	-7.61618526080244e-05	0.000246742237417662	0.00048315584988666	-0.00254804470104989	0.000368871446915324	0.00144840841185124	0.0616028753896343	0.00510357949045116	0.465626209958077	5.08815871729596e-05	6.31538398035814e-05	0.00193722672182417	-0.567380388267989	0.922151061830191	0.00103516641156781	-0.00205478788374145	-0.00196809126907403	-0.0537750733540383	-0.997882374283032	-0.000313225225982715	0.0092835163918469	-0.449554835602701	0.0672827831435554	-0.00119054102294445	-2.92324247198568e-05
191.479527253535	-2.70920243813585e-05	0.00143361583858888	0.545420455409147	-2.6765486098653e-05	0.000380091170569962	4.90693113643254e-05	-0.00238888460501547	0.000385103677197507	0.00118122391770265	0.061546000329368	0.00504312015279546	0.465442085082766	3.08358425186547e-05	1.68914463188676e-05	0.00187033803105084	-0.567408571991881	0.918697949931757	0.000875632539741294	-0.00226720878558388	-0.000534978842758661	-0.0548216041479914	-0.995192279322222	-9.37581714778422e-05	0.00945045237340683	-0.44926537066084	0.0668097860436124	-0.00142546897829316	9.12059331018501e-06
192.719254053776	0.000374761502670988	0.000955993479849278	0.544709189100315	4.87985204614127e-05	0.000583341204520597	7.39890133635162e-05	-0.00192181345720856	0.000234491231089472	0.000535677137976479	0.0617083834576078	0.00467446786048232	0.464509889156353	4.15837448307561e-05	-1.26608404381566e-06	3.83139469358934e-05	-0.568727847430074	0.919218686948797	0.000676183733913581	-0.000431562592767498	-0.00147874765994006	-0.0537179096869129	-0.995766984792151	-0.000950740136488375	0.0105824995477489	-0.450261595228317	0.066500862222586	-0.000195454825647994	0.000648794280512661
193.76323805106	9.21392951084648e-05	0.000742413258544843	0.543791617450675	9.12075165178279e-06	0.000751169404408684	3.24006420565621e-05	-0.00192922442654876	0.000715134539117091	0.000971498274475369	0.0620885922436892	0.00459461837063916	0.463386730951112	-1.73400225480604e-06	0.000105802951127286	0.000222519304964675	-0.569091523080457	0.916214407843739	0.00074721003308161	-0.000378552562315996	-0.00146298346340041	-0.0538910636341399	-0.994979772755252	0.000156363915763614	0.0106730697663945	-0.450284688544359	0.0660364465634151	-5.85198441262868e-05	6.51423287684073e-05
194.623593233287	1.04252541735837e-05	0.000403944120292336	0.543154015914518	0.000231824271720829	0.00023686087662174	8.72047595247652e-05	-0.00204942345340137	0.00107190079033806	0.000820695771646025	0.0626254284665868	0.00438053027575963	0.46254687089136	7.52246128587833e-06	-3.4498721821886e-06	3.79227847102003e-06	-0.569495239379786	0.916600779321396	0.000409933651526328	0.000557849892422736	-0.00153205545742033	-0.0541371116207487	-0.998961991292479	4.93632700921044e-05	0.0115568317045969	-0.450413197106787	0.0658198171070731	0.000111410906525626	0.000203256817380587
195.584659310576	3.09350777831338e-05	0.000240373610475486	0.54242669115125	5.16381042269336e-06	0.000217779190619791	4.52398689304727e-07	-0.00147463218507051	0.00137934429935651	0.000957144319260177	0.0629772683163467	0.00425644004680913	0.461624066609407	-6.55769610230627e-06	2.016811553799e-05	1.49884423668509e-05	-0.569658403680256	0.91510833161597	-0.000573905550654398	0.000614920068533943	-0.00178322263224577	-0.0535520041734771	-0.997835210247541	-0.000655836884662383	0.0128479835712523	-0.450397526361583	0.06535459228925	3.35277052873403e-06	1.55863414528048e-05
196.64105390395	2.23653403450962e-05	9.82054896109992e-07	0.54176028324739	-6.4222302571916e-06	9.28900765579663e-06	-2.33322446134666e-05	-0.00162697836001006	0.00114764046905183	0.00140446486905734	0.0638477162843858	0.00400096891235928	0.460675589095681	7.46050990407759e-06	-1.4219649531017e-05	-1.30982793027571e-06	-0.569559555435019	0.913661854261344	-0.000476238343041561	0.000726979267088987	-0.00213070776608266	-0.0530059729661196	-0.998361864512425	-0.000538965985955583	0.014248429298787	-0.45012268980206	0.064854993461375	5.74853653451695e-05	4.05428651266576e-05
197.480175305532	-7.09394363398646e-07	8.00923900217195e-06	0.541022824732077	4.08621837979554e-06	-1.10855675879771e-05	-0.000221308324396855	-0.00170817532845813	0.000791226460571602	0.00107714982123321	0.0641944434632726	0.00357456838161897	0.459772257101412	-2.74088240596005e-06	-3.77058373684923e-06	2.38121659556709e-06	-0.56946974519611	0.914390020977394	-4.80080501868673e-05	0.00080373961181689	-0.00282458766574066	-0.0531298560903438	-0.999028973522713	-0.000125461575545801	0.0158181899157874	-0.44982951939647	0.0645836077273948	0.00017147691803687	0.000107722259108231
198.486318895688	4.00911105515738e-05	0.000157548941141353	0.539987500450843	0.000234800125410031	-3.41982873896178e-06	-0.000164780982210644	-0.0012741466975494	0.000686629716563959	0.000514118310189713	0.0644807838202979	0.00343578096193822	0.45855446769082	-8.12696785395823e-06	1.87863960910334e-06	-1.49405692118607e-05	-0.569884606226896	0.916604707407471	-3.9808033493755e-05	0.00156824750597719	-0.00309269175850617	-0.0530767141173057	-0.999519007658923	-0.000526164705093162	0.0157496422239756	-0.450027052611214	0.0646379802686286	0.000682303782274365	0.000790291194488855
199.418215002762	7.43994704808749e-06	7.44838756703302e-06	0.53917342330483	9.49692430947706e-07	-2.08533037709708e-05	-0.000256231456920103	-0.00141962626990698	0.000809362802815448	0.00035849092186399	0.0648614960731819	0.0030813547824092	0.457552460667986	-4.16855134974584e-05	-1.00822651598306e-05	-4.00432544028352e-06	-0.569944330378211	0.914493269839739	-0.00123129469652416	0.0017183281477128	-0.00342485537956706	-0.0537716599169563	-0.999339179600872	-0.000698117095991639	0.0158495441544323	-0.449810263842911	0.064263134537395	0.000600235632352861	0.000698694906223682
200.339121923698	9.11113339234027e-06	-6.5324955395972e-06	0.538501861145572	3.79833298765416e-05	-0.000569681172660714	-0.000749083384705673	-0.00132493893661949	0.000296303989345373	5.17297745157027e-05	0.0649259217626028	0.0028648954705637	0.456733304348087	-3.09302252188894e-05	-6.4174070524416e-06	-6.92265029093312e-06	-0.569633595466242	0.9126194186248	-0.00120076374559569	0.00149792892088349	-0.00349134386762886	-0.0539696206009434	-1.00048136581426	-0.00107679861036162	0.0161213883433971	-0.449321058891476	0.0638961219926762	0.000296294151939391	0.000213299795822574
201.390940303746	5.50585629493361e-05	0.000154566207687658	0.538143734231599	0.000560592778181061	-0.000222412935022498	-0.000708186501283356	-0.00107757765023343	0.000584655378387472	1.04950549691068e-05	0.0650244676801488	0.00278183879218038	0.456196661050462	-1.89878295763054e-05	-1.49972769643529e-05	2.75255246210473e-05	-0.56930353438478	0.909102130190496	-0.000711155536206963	0.000862096041035474	-0.00380809427745002	-0.0533760570146999	-0.998730796136282	-0.00110107022171934	0.0168300818706007	-0.448868284069094	0.0632983538792051	9.29853485489973e-06	1.20491202082277e-05
202.499934444294	2.62704059424939e-05	0.000361446463496346	0.538298081816206	0.000530844663877894	-0.000935817975171744	-0.0019421267073938	-0.00134798716875704	0.000171677499941819	4.3539611207364e-06	0.0671166073707931	0.00308770299505724	0.455869047281711	-4.52808497641474e-05	-0.000125995892792264	-0.000433610653885148	-0.568697394590166	0.91244979642637	4.73994958983623e-05	0.00085933039005789	-0.0049304452894615	-0.0535709734662652	-1.00082927623461	-0.00109266507382295	0.0175346366037629	-0.448047217977751	0.0633363390636739	7.47237807737021e-05	0.000111502170938289
203.395358882619	-2.79827076446961e-07	6.48217599450419e-05	0.537815731824164	0.000753264006375862	-8.45357575231305e-05	-0.00126908295468659	-0.0007310344595712	-1.77030512295534e-05	-0.000130677745059521	0.065870311397565	0.00279815022910335	0.455401449164339	-3.31135562482066e-06	-6.3363409218612e-06	-0.000363002192548924	-0.568704844214538	0.913373452401873	1.3829236916491e-06	0.00193593491170968	-0.00437510918734475	-0.0539587179685554	-0.998576833055556	-0.0024708831079168	0.016617493137292	-0.447824602781818	0.0633837496737555	7.01408791500839e-05	0.000379443934663289
204.485869136124	1.78556835749703e-05	2.87814885178699e-06	0.53752363050173	0.000935454644361139	-7.53322490000445e-06	-0.00152952849848907	-0.00127554376916044	5.19718270175687e-05	8.7474433813115e-07	0.0659233153032906	0.00257275048861814	0.4549175071677	-1.7932465037688e-05	-5.55042773781188e-06	-0.000593806823329315	-0.568339646468702	0.913125245529484	-0.000640480847284691	0.00113260658302094	-0.0049274295902446	-0.0534994337076151	-0.997351357242182	-0.00390194778818009	0.0159844793245855	-0.447299222825012	0.0632530355385773	3.47143396022434e-06	5.94797904858113e-07
205.563573287362	6.11966806480351e-07	8.38356069896028e-05	0.537328766290015	0.000978344957980833	-9.66613464715375e-05	-0.00176353370455707	-0.00090486793096872	-1.56196546840978e-05	0.000150853656597332	0.065361581735474	0.00238752904725283	0.454610056100447	-1.45904318545596e-05	2.83164625969278e-06	-0.000794296503827093	-0.567858715868573	0.911989578731075	-0.000418739784683132	0.0013079033571962	-0.00552194649147686	-0.0532053831028022	-0.998333309409838	-0.00366420210181763	0.0157010099566191	-0.446648415468168	0.062995678685322	2.40366448465043e-05	6.92062284975831e-05
206.617058467029	0.000292453208006209	2.47697969464704e-05	0.538016687045049	0.00121238260219785	5.52909586594847e-06	-0.00186456258364172	-0.00113820441869673	0.000310667724970009	-9.15035135060672e-07	0.0659034206234114	0.0022223325386681	0.455009435877887	-7.76224752929552e-07	2.52962984327921e-05	-0.00032615542695307	-0.567135895968215	0.912933032500987	1.02509329437259e-06	0.000644534568531093	-0.00532773413002421	-0.0534800135826772	-0.997926472897745	-0.0035178185366407	0.0158033233159173	-0.445692751720054	0.0628897326029558	4.19939422901303e-06	2.01957479454904e-05
207.60473209583	0.00102772556095739	0.000474918974430766	0.538905005816092	0.000875002710317225	0.000190414677675858	-0.00217048881287284	-0.00177227899928421	0.000535978093872311	-0.000142751268956696	0.0655153133012944	0.00283935574678803	0.455754277024362	0.000122622296489455	0.000127150020921641	-0.000353566238648876	-0.56626336209838	0.916824106440682	-0.00168992616866947	0.00142274898778863	-0.00558043855304919	-0.0553802452900468	-0.994895312083522	-0.00432367031553746	0.0143089798378291	-0.444373396436912	0.0633098336721652	0.000654813774336467	0.000501442942774733
208.640064150412	0.00108997580091177	0.000362740594731569	0.539490531906681	0.00125670020155664	2.40071169539078e-05	-0.00162926733762819	-0.000994442034502177	0.000286922238965149	0.000138540286993801	0.0649220805712226	0.00277325463009774	0.456214231244098	-3.66354043018814e-06	5.25217515323469e-06	-1.33227783812255e-06	-0.565378567479552	0.92217713389115	0.000498969261970099	-0.00104110674062334	-0.00360084825690873	-0.0531576447253468	-1.00371728125231	-0.00204431619288971	0.0129986857375742	-0.443516501573934	0.0638252222275314	-0.000230111153161779	5.66866526333879e-06
209.533490453556	0.000461231812798108	1.0318664340162e-05	0.539993090265889	-0.000173705195533263	0.000119116072537731	-0.00188841527126465	-0.00207742667011259	0.000818422626200884	9.65283845841535e-05	0.0645754676854623	0.00244459954243309	0.45658673950496	3.959638267318e-05	4.51785166023024e-05	-0.000103760338949343	-0.565601837140712	0.924995974770745	-0.000718503437704871	0.000134427776392302	-0.00299138533783386	-0.054810770246278	-0.998103212124806	-0.00168190307958119	0.0110264675038077	-0.443272968343344	0.0642063262407075	0.0004625863991886	0.00022507791260658
210.679165365474	0.00158577173929009	0.000610205229156054	0.541244089629837	0.000414054610278832	0.00101918094065482	0.000729991592261309	-0.00128634626857771	0.00173204872100281	0.000898901667964076	0.0646255469067796	0.00279278431212607	0.457600589622373	0.000701245174249665	0.000886326301551469	4.24353009212177e-06	-0.565775325880446	0.922811110556723	-0.00137975977599418	8.98517842595272e-06	9.6085793692827e-05	-0.0546124150863326	-0.996394479604848	-0.00068161431744591	0.00923951796549011	-0.443130731699046	0.0640517219658707	8.27485608297359e-06	1.13600212359161e-05
211.608544501873	0.00195673196515059	0.000662540155894846	0.541392561447709	0.000156496843695688	0.00164517514121992	0.000202987116481188	-0.00185918892864288	0.00234992841071069	0.0020412597716452	0.0623251529322183	0.0030351278377232	0.457873414681934	0.000830013901235686	0.0016658309021814	6.89140192794568e-07	-0.565688250725302	0.922860316497934	-0.0014115497396534	-1.74126277839455e-06	0.000832950233323235	-0.0541703221363715	-0.995012975305605	2.84722052174482e-05	0.00929229916068044	-0.442863165465852	0.0639041270435325	3.11140619537809e-06	-7.52621389699061e-06
212.726410399048	0.00270778485655554	0.000286623035654683	0.54215700669231	0.000238049796060983	0.00103235658822634	0.000920615286951559	-0.00135613361312454	0.00326612924690402	0.00176633965115125	0.0622705210810497	0.00276766878175757	0.458418857187284	0.000199778930090387	0.00146768509240614	-1.34525689002996e-05	-0.566226625005275	0.921937378738133	0.00021387395343452	-0.000484907352587623	0.0018377521290397	-0.0553349715691181	-0.993942654218354	0.00049432089546441	0.00804308191294425	-0.442937653884183	0.0638017899115699	5.0087035028499e-06	1.96926648232675e-05
213.658745619548	0.00323588824122679	2.15340795015883e-05	0.54249096154557	0.00030930534652764	0.0012889315191415	0.00116141636566181	-0.00178285900693198	0.00284498806308962	0.00192622051382319	0.0618610864115866	0.00263118426498601	0.458632436185219	0.000158209765436355	0.00161250504045643	4.24241491740979e-06	-0.566223051783378	0.921894704171313	-6.99473590534612e-06	-0.000255174607749766	0.0025647832456334	-0.0548003527136416	-0.993254262670448	0.000434496137164715	0.00762508082228203	-0.442762401442655	0.0637061982257024	7.32064300445974e-06	1.95910340437535e-06
214.467299808164	0.00353233267668982	1.41947375690149e-05	0.542781311838199	-2.35604961886169e-06	0.001467954867132	0.00151645625426784	-0.00134662198641833	0.00278858809325386	0.00123696606974921	0.0616956164902704	0.0024526507418774	0.458794473567671	1.50474741549405e-05	0.00163004151502612	-1.24882004595424e-05	-0.566339566538147	0.921628865610213	-0.000120168343684972	-2.46658503305552e-05	0.00362635048680605	-0.0546823767307728	-0.992478063578909	-8.0688124169444e-06	0.00674153351961264	-0.442672708927587	0.0636650510197694	8.41950304942504e-06	-4.20221120958246e-06
215.747783421895	0.00114572878304658	0.000464505897213565	0.544635084612821	2.50162232919042e-05	0.000483067495161387	-1.94902295527495e-06	-0.00214133277183696	0.00110016846849337	0.00201225832664994	0.062433562295528	0.00315469475811665	0.46025430267304	7.00199238822863e-06	0.000123880477455451	-0.000685362771724225	-0.565324477533855	0.929585096870479	2.30623177068603e-08	-0.000923623670340373	0.0009085959898222	-0.0549737516526682	-0.995469705750085	0.000233178674931415	0.00689898541464867	-0.441336660170321	0.0641879695842545	-0.000138640612206502	-0.000320654075125413
216.924946231134	0.000910131336294397	0.00105011622116481	0.545952567210246	-0.000334243290837004	-7.46846930252855e-05	-0.000524035163338808	-0.00250423994983693	0.00012648015882286	0.000649388691773835	0.0614163585984035	0.0039274751832329	0.46145891304205	-6.52800114948442e-05	1.47021833143453e-06	1.22068732486723e-05	-0.564878652968649	0.928316176825717	-0.00179395925697299	-0.00366057826018851	5.68856559979028e-05	-0.055753566124004	-0.995993948734579	-0.00105899758662943	0.00676277427497605	-0.440508449574511	0.0638978638028403	-0.00156506707356243	-0.00148764897460397
217.698340963639	0.000709706915328339	0.00156596979382945	0.546933232974609	0.000207594170171648	1.25134201508635e-05	-0.000103398008085197	-0.00180228221170699	0.000338136915680448	0.000670750344889561	0.0616057890704525	0.00443526256684787	0.462243718699458	9.1532772570584e-07	1.66421174957732e-05	3.15523172014546e-06	-0.564427246300084	0.925041103827003	-0.000507518309142877	-0.00230518260753022	0.000169820452598251	-0.0555628786459079	-0.995172638736741	-0.00155505729260849	0.00647460645856736	-0.439905027124232	0.0634925236611479	-0.000736104392629431	-0.00106530927563258
218.68980358533	-2.23852694588769e-05	0.00154435285411848	0.54756464117417	-0.000141925665754527	1.76322920271747e-05	-5.39968070274592e-05	-0.00241389894305685	0.000274073536910661	0.000802503497178619	0.061162953317618	0.00461534329729439	0.462734109323927	1.39614391502979e-05	-1.83779516703189e-05	-1.54559647090914e-05	-0.563697608286936	0.925583754054847	-0.000543885579751569	-0.00271477658276112	-4.43821799326773e-05	-0.0557422639734956	-0.993607290504655	-0.00264053113233723	0.00690105455462301	-0.438944705374296	0.0633257686633716	-0.000726739529131904	-0.00143368521410023
219.800458264696	1.58302972544442e-05	0.00143434412135411	0.547677201978366	3.64225915415769e-06	-0.000125509313109143	0.00010182628106538	-0.00196295949587769	0.000683255674871761	0.000647034727124133	0.0600269360098464	0.00458503499425797	0.462799618980803	2.96029366416249e-06	-3.93324167977788e-05	-0.000855047780919263	-0.563810590950942	0.930485785003482	-0.00207488572222561	0.000384797562606579	-0.00397601897143296	-0.0556216665094047	-0.992766270683305	-0.00668158251550709	0.00774612176699852	-0.438808383333018	0.0635049391064433	0.000583982983870833	6.12210926181573e-05
220.817540767307	4.2126931149965e-08	0.00182085881958232	0.548489530182262	-9.09418093878061e-07	-0.000422274537997486	-0.000863614107533519	-0.00207616121816654	-1.80197492558436e-06	0.00123221679455756	0.0612636225926248	0.00508288466329369	0.46324441330184	-8.29992644202571e-05	-0.000450935635417417	-0.00031138593898166	-0.563101509606393	0.928328740648787	-0.000493162762746513	9.6414508680012e-05	-0.00553773092121968	-0.0557213752327301	-0.992619812259444	-0.00716495985242668	0.00868066018710755	-0.437863632544368	0.0630073151890761	2.62504449374633e-05	2.90032237567452e-06
221.90097797559	-7.98591195683882e-06	0.00162450296733994	0.548568539363218	7.42176733512161e-05	-6.65238292062067e-05	-0.000441460654228604	-0.00235378747306166	4.29071949913196e-05	0.00128453705673219	0.0608131032277191	0.00505965206948672	0.463187275645286	-3.21927944922445e-05	-4.2148627568578e-05	-0.000277453933040658	-0.563040519085293	0.923046280837848	-0.00010306500774446	0.0013284068898612	-0.00733681242339446	-0.0535983868951459	-0.99916337518223	-0.0051800194125048	0.0106656744436139	-0.437699478569268	0.0620338068591268	0.00103671036121036	0.000102651618743325
222.688110817448	-1.82293971999395e-06	0.00163914613465123	0.548773964676551	5.85335538263572e-06	-0.000411719205481285	-0.000343775490151473	-0.0023780031334466	0.000292377273854737	0.00139642358873473	0.0611204452776106	0.00515604482097448	0.463208626478704	-3.14761383223261e-05	-7.23821570420495e-05	-3.88534921927376e-06	-0.563762805483368	0.922300559895696	-3.035847839197e-05	0.00335646080067099	-0.00900864508181363	-0.0555365134063177	-0.997732348538733	-0.00185348292428043	0.0104948050278784	-0.43789082126188	0.061854562841431	0.00221433801798851	8.66604143924119e-06
223.763336051407	-1.41407444793543e-05	0.00111531825252051	0.5485166403574	-3.34395562100974e-05	-0.000657941080422271	-1.62644993933488e-05	-0.00192421025366491	0.000231835050297837	0.000649182056144427	0.0611051676621006	0.00472291233251668	0.462776039735005	-3.10727244311103e-09	1.91050571651191e-06	0.000274058130824952	-0.565379843268513	0.922829542613186	0.000145918623181221	0.00209513533396449	-0.00796319093986762	-0.0553108076503064	-0.996201400312605	-0.00335443323770055	0.0111370825784701	-0.439082397888644	0.0616372206926464	0.00141700898120745	-0.000649135646465548
224.976736050891	-6.03893013120505e-05	0.00110161748029324	0.547181092544669	1.17310413838922e-05	-0.000756317387831105	-3.56091344632366e-06	-0.00196615303769742	0.000393585487732713	0.000876966036718918	0.0611989733878767	0.00486271837057373	0.461250342040639	-1.89383133268534e-05	-0.000154355402475206	0.00119145810840831	-0.567624149462962	0.926522332506193	1.08967081158358e-06	0.00309772556676087	-0.00769999555007603	-0.0549299017596762	-0.996926228761411	-0.00145128514550876	0.0109096414372106	-0.440944956248219	0.0618227500938825	0.00180723953354068	3.28622958575809e-05
225.99581930039	-4.20356229698508e-05	0.000650745144895896	0.546446604360172	-0.000196731901231963	-0.000184138733467659	-7.28995635799812e-05	-0.00216024665878807	0.000990663552145876	0.000752301443236188	0.062062704247871	0.00457139993045385	0.460245708370194	1.249616221174e-05	-1.45957792518747e-05	0.00130272728801816	-0.568722740676487	0.92856503671226	0.00110379281800165	0.00200820561966018	-0.00599690273473833	-0.0545226973653164	-1.00140281130207	0.00026326099326411	0.0104444650108853	-0.441797921072908	0.0619017437876541	0.00126700309752218	-2.60941441449249e-06
227.110760405434	-3.53668775893329e-05	0.000405021089778117	0.545522968116626	-7.14641300588151e-05	-0.00017261237322543	-1.98667431413443e-05	-0.00173599936307668	0.00126830143617731	0.000908805183815528	0.0623561434108048	0.00440567116526649	0.459113472045051	-1.20873956232987e-05	-4.06680141226467e-06	0.00125859139386218	-0.569957559250278	0.929762375995185	0.00278936684944557	0.00166048423054077	-0.00524276496687119	-0.0528422874725928	-0.998742311191945	-0.000821354257921026	0.0115755546947459	-0.442868137138781	0.0616763035122891	0.00068390101303741	4.33501682057433e-06
228.356207268788	-1.45059785028873e-05	5.9585802345906e-06	0.544720973731393	-4.38490380557015e-06	-5.13078774429249e-05	-1.25048846255644e-05	-0.00173608609436452	0.00102411172333598	0.00147690986977464	0.0634243909798205	0.00414721557814195	0.457973622128089	-1.6009373603799e-05	-3.98290062916453e-05	0.000537156671783898	-0.570894413748959	0.927587800923646	0.00136492084462541	-3.11695047542946e-06	-0.006233243403087	-0.0537456334558225	-1.0023841640898	-0.00225623140880204	0.0132971054536885	-0.443349254071254	0.0610279189774491	1.34076194778026e-05	-1.62217678712189e-06
229.288695366926	-4.69448728834297e-06	1.25619414527117e-05	0.543903256492075	2.36953477557304e-05	3.17276309620049e-05	0.000227589552898122	-0.00172010169020207	0.0006055796142692	0.000882132761208939	0.0636628867513844	0.00364868977814026	0.456989478678988	8.89542851788784e-06	2.75320210133594e-05	0.000317819805883924	-0.571215493030549	0.923200855955454	0.0014139898897691	6.63571581158653e-05	-0.00644534467625994	-0.0533119383887218	-1.00126177914811	-0.00237897439533448	0.0136506230218676	-0.443500035260543	0.0604094932928048	-7.08697798724238e-06	4.14891489282243e-06
230.537435868532	6.76340043343739e-06	-1.69683362898254e-05	0.542580529132802	-2.21622222723198e-05	6.58763692042292e-05	0.000194703058780216	-0.00151531509004277	0.000541075056075781	0.000441548512398287	0.0641758204981566	0.00352652863603493	0.455420908812972	3.99997991786665e-05	3.60479437485424e-06	0.00112139666273121	-0.573051645213744	0.922438880089433	0.0021120417087782	-0.000178624247757972	-0.00693805197878563	-0.0524820504457372	-1.00019603908554	-0.00109400292248683	0.0135259724800067	-0.445043962725674	0.0601629209511693	-0.000323650425083936	-0.000103310034031336
231.490611944702	-1.82980767058045e-05	6.97227864912691e-06	0.541785987877393	3.4947101061416e-05	0.000381114279270191	0.000765057948517575	-0.00173351021226984	7.06693745971244e-06	-3.20443884756782e-05	0.0642227473878116	0.0032601309540493	0.454477856419212	6.25783715426324e-05	2.92356208706317e-05	0.00123670938103392	-0.574309718495686	0.920207460919875	0.00248132479802724	-0.00100041918205492	-0.00668736993660458	-0.0535606684421828	-0.99958096850272	-0.000739993499623068	0.0141589737154315	-0.44589443414505	0.0597110977192249	-0.000756094570402684	3.26454302143727e-07
232.357831979444	2.08263683308661e-06	5.89406317509506e-06	0.541369877881531	-0.000300473835327387	0.000154943110456039	0.000489680464269662	-0.00116799962877395	0.000619135089920313	5.62313178734305e-05	0.0645995476972792	0.00304959698694182	0.453875815029477	8.48722341277486e-06	-4.33156338476578e-06	0.000928198269367981	-0.574859264948007	0.917631654343434	0.0028635534602734	-0.00110555614067744	-0.00642370141385938	-0.0532744897495238	-0.998321678828777	-0.000703442580391453	0.0147588657301352	-0.446260364174197	0.0592464462635514	-0.000680951800780634	-3.00338781296393e-05
233.416307768727	-0.000106854428342233	0.000273599389767478	0.540817911850977	-0.000524773495619311	0.000489207091089088	0.000751110053655231	-0.0011991024921899	0.000401844334861105	4.07239588439408e-06	0.0649261835933561	0.00336309186959443	0.453116592521729	1.57149824927296e-05	4.21237349080103e-05	0.00146106806533194	-0.575852341410534	0.915489506236186	0.0033898472308637	-0.00182338324850461	-0.00542139290823668	-0.0532190366965027	-0.996936937892749	-0.00035677188391287	0.0154169971785354	-0.446986990418874	0.0587879101332453	-0.00101152934188887	-2.62295220043327e-05
234.441008039152	-1.16769624126854e-05	0.000116103564690826	0.540768491408079	-0.00107207114074933	-1.43256322312672e-05	0.000821993936059295	-0.0010915982145808	-4.74899786496373e-05	-0.000602935511171988	0.0649176828757208	0.00327936817025197	0.452876789484327	1.02317271085321e-05	3.48964587724373e-06	0.00171675034673886	-0.576199513496744	0.91187915622356	0.00242286965802727	-0.00309172121880863	-0.00456759343801314	-0.053089547771507	-0.998423394659869	-0.000791846112606108	0.0149472068202764	-0.447098115641729	0.0583291051111303	-0.00154160322465624	-0.000383125226603384
235.216860230427	-1.68586902378151e-06	-1.17093335937166e-06	0.5406331517003	-0.000244068132422678	8.18228587542634e-05	0.00140057364444592	-0.000691437955952569	-0.000166916170661943	-6.94502294557099e-05	0.065282320713341	0.00317920709664084	0.452559006505416	6.08808785527096e-06	5.01787274579911e-06	0.00221011617924662	-0.576376147139433	0.911977279715436	0.00236638545169716	-0.00359437079809303	-0.0034317520319832	-0.0530673607975569	-0.995874265418135	-0.000713898435303248	0.0155331009491792	-0.44708693699673	0.0581422819889448	-0.00152244327758094	-1.5595783408701e-05
236.243213712313	-3.81946706624212e-05	-1.21654632476941e-05	0.540566554464171	-0.00147948100878462	0.000241756084775753	0.00129266852782301	-0.00197378701259406	0.000806264786544929	-0.000182055267095561	0.0656617423072455	0.00297760544136088	0.452263315904588	0.000157850413987988	5.19739158051236e-05	0.002706588907482	-0.576814825275843	0.909720447989135	0.00271213378024142	-0.00361610053747306	-0.00223800125962285	-0.0537910700149425	-0.993909642351246	-0.00195088663114409	0.0151672760949615	-0.447168485705677	0.0578146529251376	-0.00099895743046253	-1.8090352443709e-05
237.142081540868	2.17682342733824e-05	0.000135887844975095	0.540120317110195	-0.000940382590953376	1.29015899345388e-06	0.00214473706391409	-0.000978196731459872	1.44820903635853e-05	0.000442404860230725	0.0643514633873455	0.0029766034801457	0.451837840073527	-1.8121865986513e-06	2.94970654240482e-06	0.00292458083332362	-0.5767147968398	0.90746177494005	0.00268532181378799	-0.00361915390602337	-0.00153050833896069	-0.0529696973237991	-0.992844807247217	-0.00322582838293148	0.0149070088197104	-0.446953109730329	0.0574807047278315	-0.000686328598895434	-4.14712826770778e-05
238.121746951893	-0.000444816613749497	8.77028316585708e-05	0.541033952246648	-0.00116420216599547	-7.24131812379592e-06	0.00170622596095346	-0.00117444004948228	0.000157730530685631	4.45645242621069e-06	0.0654259626003706	0.00286107086070595	0.45240259734825	-3.89236038707475e-06	-6.66655316461653e-06	0.00119298467615014	-0.576483331594688	0.919283558392712	0.00191046794087008	-0.00409333035473675	-0.00345104992140095	-0.0519952855695864	-0.997577472045175	-0.0040769963843429	0.0163591165602492	-0.446641912866069	0.0582609168701812	-0.000497224951506041	-0.000234195833327592
239.187751883796	-0.000853426189700363	0.000297611769927208	0.542012247453772	1.4994364252308e-05	-0.000640607145178782	0.00243287521465943	-0.00231482616007238	0.00135540248785598	-0.000355418694635585	0.0652396067306423	0.00332756291127393	0.453191299068294	-0.000432381607412987	-0.000290679692114518	0.000332117459910282	-0.576226663787555	0.919669839860553	0.00220992130645548	-0.00376325633363158	-0.00314929139197851	-0.0517184727866729	-0.999559494828016	-0.00343969266435569	0.0144029860607029	-0.446197448672441	0.0583861925141254	0.000116545468268451	4.92739418279974e-05
240.002949469514	-0.00110309712509883	0.000386760654451351	0.542272755231581	-0.00116733042580848	4.83444447123963e-07	0.00160525447024149	-0.00105150523024777	0.000278368068737695	0.000153751753908257	0.0644727384397088	0.00336300875874089	0.453398453745745	1.62588778416218e-07	-2.13224128040239e-05	2.54750484591265e-05	-0.576688363368103	0.923776849115629	-0.00019570299128009	-0.0001199117161789	-0.00489706149534114	-0.0508269398130022	-1.00441060302056	-0.00108849130911022	0.0132826403448009	-0.446541197687109	0.0587978072348422	0.000723094779939562	1.77044453950484e-05
241.089957067001	-0.000391534557579438	2.40518951795708e-06	0.542789615309803	0.000182514075768502	6.54682144172426e-06	0.00159285808702319	-0.00202970685376456	0.000668653094034683	0.000174327378939017	0.0638417932287682	0.00289464463788684	0.453789381192329	2.24213756237106e-06	-2.02050569379034e-05	9.52655650260934e-05	-0.577682521241404	0.927167001233723	0.00130535766532559	-5.0525249212228e-05	-0.0053204039227403	-0.0528064695896191	-0.998419085596251	-0.000485901332592693	0.0111497411426623	-0.446938419396329	0.0592323890067161	-0.000229196928401119	-6.18593112460443e-05
242.269088364305	-0.00187650191802825	0.000673991657230313	0.544438672935949	-0.000271087854322872	-0.00131532977929444	-0.00143818149336995	-0.00135199736247158	0.00164218362099088	0.00143546323186357	0.0648719704448641	0.00337961355685015	0.455050015497954	-0.000837502812698336	-0.0011257671082885	-0.000194733801413797	-0.578058383636307	0.934724288662138	0.00270020656545067	-1.36240478832683e-05	-0.00881389071251301	-0.0524436948960455	-1.00064838548726	0.00068804372347456	0.010602905267227	-0.446962563229891	0.0598452655095541	-0.000184993527051311	-0.00057586594940663
243.295441656831	-0.002278924365667	0.000517308004105922	0.544566439863047	-0.000384884723427096	-0.00127992166320439	-0.000830989780772962	-0.00180278703188509	0.00269912282349271	0.00175516012587588	0.0626667830387498	0.0034186930947958	0.455275478451034	-0.000562489570635461	-0.00144697886688308	4.78570793734235e-06	-0.577798288234265	0.932771299768226	0.00234788403383492	0.000296678509868866	-0.00961417275725577	-0.0515062977105004	-0.995111409181134	0.00157342974386782	0.00785359037850098	-0.446538175623933	0.0598367761793024	4.13170711007108e-05	-0.000169086385863053
244.290300777731	-0.00276479506551863	0.000231705228215538	0.545035222278794	-0.000110425704260177	-0.00113398244015871	-0.00096959014698189	-0.00144971175307697	0.00320508699923764	0.00198694530623464	0.0619016134577138	0.00323586852723024	0.455649333387313	-0.00020721475121918	-0.00150492195569088	8.66512001082415e-06	-0.578098282125487	0.933868970307601	0.00227940957615647	0.000535831431158821	-0.0108852293195225	-0.0509215011782756	-0.992408080178317	0.00256824726322758	0.00628876015702587	-0.446614460862696	0.0599705764398542	1.75233161621779e-05	-1.81346145971297e-05
245.479412253961	-0.00348687693569437	9.95642363865179e-06	0.545380120140648	-0.000272632800378165	-0.00168138212441115	-0.00175057451703759	-0.00189828306767755	0.00214731928601923	0.00124405579036519	0.0611793023674619	0.00298838343575891	0.455869685192866	-0.000223520722709831	-0.00172279133582389	2.65165115256991e-06	-0.578593126196336	0.934388158710316	0.00206950622499435	-4.11648638146173e-05	-0.0124663966861995	-0.0528747716030463	-0.996184373125919	0.0014205241699855	0.00544713964273425	-0.446558524821097	0.0599291239265408	-1.78486654263709e-05	-2.31078182681411e-05
246.627133258963	-0.00190526769569406	0.000420308661396259	0.5468983856699	-9.11459441185407e-05	-0.000556667034281278	0.000305301770439721	-0.00220709322746443	0.00174047409962161	0.00257225962659721	0.0626849438479509	0.00350047524339073	0.456927010879521	5.06273500379651e-06	-0.000381610454021348	0.000360097689961002	-0.577907322627029	0.939163618157274	0.00214288154536269	0.000232761598178813	-0.0112310601184815	-0.0529362071468244	-0.996764851018451	0.00235815732496681	0.00576187332817	-0.445608371664499	0.0601495488755147	9.06208519498158e-06	-2.19177085699405e-06
247.750991911949	-0.00147855018320186	0.00101939002943714	0.548325982694282	-0.000631038117833873	-0.00118302777547982	-0.00014038047814367	-0.00191340392772017	0.00133324169985589	0.00209186941182159	0.0620993482939794	0.00419388657577945	0.458191602082205	-0.000273186503819913	-0.000406639771900175	0.00113726434816417	-0.577629367720305	0.93951373890699	0.00178234566056517	0.000514234465880283	-0.0109275951741687	-0.0527816466081737	-0.997618583499721	0.00139544104497007	0.00485917513717785	-0.445089586155748	0.0601124774269818	0.00011684052441854	6.20247480881578e-05
248.66952640323	-0.0008564115701888	0.00123284912122858	0.549167813502919	0.000343822027758418	5.65134252979711e-05	0.00041005163691386	-0.00231829894548061	-3.71500053606916e-06	0.00043788162331124	0.0613055500506913	0.0045747542229434	0.458946968469172	-5.86684750986126e-08	8.93282732185053e-06	0.00114253999802603	-0.577290304022271	0.940769186552852	0.00313098086961731	0.00152469030047171	-0.00979699656721187	-0.0536709137664401	-0.998261088183671	-0.000199490487843801	0.00438326915676877	-0.444431465377235	0.060142853318879	0.000403817268446908	4.71742871045387e-05
249.552272603682	-0.000550125362012484	0.00149251829904033	0.549942774321505	-4.66450975404183e-05	5.68967587422644e-05	2.84245474313519e-05	-0.00211503310530488	9.3621884498392e-06	0.000485701607194397	0.0610515938466705	0.00491204918061152	0.45957092027136	1.13652575174101e-05	-7.48355338449996e-07	0.000706504207213885	-0.57661233858002	0.940900187459522	0.00151964767725013	0.000399453557898423	-0.00949752273788771	-0.0526003854311805	-0.995882942308672	-0.00106734721977439	0.00389111474404859	-0.443696886666342	0.0600634693678248	0.000104615028670216	8.06915367625328e-05
250.460546290402	4.80702406468122e-06	0.00124280416335498	0.550227709683304	-1.22625582012765e-05	1.3100329110434e-05	6.89845626980896e-05	-0.00206481052014051	0.000483997461289876	0.000432126140023505	0.0607607142942452	0.00477578144034648	0.459726655856067	6.18216907617621e-06	8.71498359514012e-06	-0.0112693281709626	-0.562242702217776	0.909126070419264	-0.0351405785739963	0.0250480070888974	-0.0168883669984683	-0.0250008079758214	-1.05916000740626	0.0115372330225707	0.0151879653283349	-0.433572294022884	0.0552360431895553	0.0200834073168792	0.0138215713818185
251.503305938288	-3.45283739411871e-06	0.001225303930604	0.550353141672518	5.23068495054214e-06	1.90464336502568e-05	0.000235365614649139	-0.00184097184141955	0.00043044499045259	0.000823735886034195	0.0601340096639883	0.00484423839776837	0.459753412671649	5.82026628989414e-06	4.54494155801516e-05	-0.00583349693401456	-0.569807891153967	1.02378966618014	-0.039517470017189	0.0191551794915542	0.0122214563573118	-0.0258044787043247	-1.11350144027107	-0.0131998919570325	0.0923803402125757	-0.44065641202639	0.0561604959744666	0.022846616004607	0.00369656857492603
252.521365208398	-1.53675612397491e-05	0.00148431052072059	0.550951431165844	-0.000186178851664886	7.48116332010304e-05	0.000637774012139184	-0.00242110519058091	-6.16920359288478e-06	0.00124444488901268	0.0604777025124801	0.00528010153666516	0.460104407421182	-5.66231218427594e-06	0.000279186022881437	-0.0217059637709457	-0.591138574552665	0.896270843924568	-0.0664402353497748	-0.0021782639961849	-0.00149715689354682	-0.044826323577745	-1.1204510128821	0.000988382061878632	0.119066143996244	-0.45777184635356	0.0402432645626615	0.00560185402588825	-0.012917188176617
253.561424287153	-3.4433638576849e-06	0.00139473113883046	0.55123556059177	-7.73963514305105e-05	0.000269792380419811	0.000540401594281163	-0.00256159760188321	0.000386050223172707	0.00154623080267786	0.0606324667632137	0.00532628009575026	0.460175431227892	3.04595996131356e-05	6.90862236925405e-05	-0.0120550602812369	-0.588918592355121	0.876173025635315	-0.01706334988213	-0.0415242741999236	0.00330767639404866	0.0248820531639957	-1.28542373711371	0.0484604420668476	0.149269524441576	-0.462778576440731	0.0341628230517283	-0.0270771055408463	-0.0265396731697354
254.378475500917	-3.43025157708608e-05	0.00119784722264066	0.55114213547536	-5.50808090530569e-05	0.000412617245945615	-1.24364623846275e-05	-0.00240468535660517	0.000518087079246241	0.0010494182338228	0.0606540428092278	0.00519907781238895	0.459943362786123	1.17374994494492e-05	5.29482457624061e-05	-0.00938379644118132	-0.604723575154332	0.885548560451837	-0.0207201844243386	-0.0855137542208992	0.0132298700012684	-0.00456559895832847	-1.28557821218588	0.108146940900085	0.13637081319987	-0.473360039150057	0.0366276848310829	-0.0513391734573451	-0.0410589785485666
255.675391213468	0.000529597173977875	0.000720653184753067	0.550310232207496	-8.17953130915401e-06	0.000609802082290465	1.90585425832264e-05	-0.00190057304105972	0.000316284753240582	0.00052041916789749	0.0608364614695636	0.00483579928277683	0.458879919813872	1.31751174181972e-05	4.45444554793191e-05	-0.0285615428986148	-0.633612379899715	0.994061008348668	-0.032987413186955	-0.0854784077648727	-0.00280094653031356	-0.00311414029383682	-1.29551997738311	0.115814292315187	0.12401657203881	-0.499582110136979	0.0484861922382311	-0.0460989636268536	-0.0231325065150351
256.822214293506	8.80117458438385e-05	0.000380444234276676	0.549340573695396	4.50991800973502e-05	0.000578642757650874	0.000101754834561836	-0.00188316096686563	0.000899371144168479	0.000796749453374677	0.0614720550295481	0.0046439238259206	0.457654230857517	1.26795464326243e-05	4.87518986485897e-06	-0.0225628621637431	-0.646541285535635	1.07302502364753	-0.0452296725567719	-0.0872728815869837	-0.0227741847553033	-0.00582317628253695	-1.32685522368175	0.140882985953189	0.0982194268498587	-0.511041529619201	0.0594222062566799	-0.0465349395933427	-0.0169697556440308
257.641002420248	3.03938322859729e-05	0.000140998127415422	0.548623539777332	0.000380927521432693	6.96001428382961e-05	1.98505092131754e-05	-0.00207561404839068	0.00121224398400268	0.000795834599689635	0.0616534442661863	0.00452682278653491	0.456790678655191	1.39724433593999e-05	1.37980398517359e-06	-0.0147474811088703	-0.655875407254044	1.16659658689329	-0.0483874163029273	-0.0711281201970711	-0.0347875185151937	-0.0130483809095796	-1.3678071990308	0.14235739237208	0.0986961123040436	-0.518953411122025	0.0682738163511444	-0.0389871097522156	-0.0113789558882233
258.66328472866	6.79178711537351e-05	-1.20741558313149e-05	0.547830664202903	0.00022541342446922	0.000225287137678033	4.97321282019473e-05	-0.00201673140122845	0.00132066806975902	0.000979816356594473	0.0619954449123748	0.00433953447721842	0.455794575272949	5.97220888858148e-05	2.89841710495985e-05	-0.00241078881584697	-0.66502162907417	1.19938285663578	-0.0135575836532032	-0.0646683124109081	-0.0437853502231945	-0.047952454534599	-1.41806135227693	0.139055465001149	0.0903628541531548	-0.523637103568383	0.072413327704206	-0.0355728942522095	-0.0089570604338131
259.682856203782	2.66473021925715e-05	1.04630393199947e-05	0.547319529898425	7.56708327861368e-06	2.90279720695344e-05	8.82748242168183e-06	-0.00166774980531	0.00118313425117352	0.00156510683377552	0.0632879639234507	0.0041487744888981	0.454948040985957	5.68670271568961e-06	1.49503143396043e-05	0.0186877100234412	-0.674462874568962	1.17139168552638	0.0144349861375375	-0.00451147679953176	-0.0163537845093848	-0.0426773090156283	-1.47136140586412	0.0547005545116048	0.077274064874568	-0.532699669260084	0.0713388334592724	0.0055913870057035	0.020871978769201
260.645294295139	2.22309318829379e-06	2.78429050303014e-05	0.546465323226241	2.24817617330465e-06	1.60527578775298e-06	-0.000235108370384737	-0.00170065062689926	0.000705115541178341	0.000933602533122888	0.0634499556189638	0.00360995506190131	0.453933526331614	-9.34726601797806e-06	7.17385330623745e-06	0.022265396340202	-0.673728241032377	1.21454468987218	0.00770383553057282	0.00169866001006859	-0.01067156569067	-0.0295163012583247	-1.46294707676943	0.046805668570675	0.074134651899368	-0.533550998874679	0.0757401928607253	0.00817447021911316	0.0239368657237931
261.769118513147	3.24994495298108e-05	-2.33644809100106e-05	0.545228994050705	-0.00012728525629212	-9.60736143179403e-05	-0.000192438161739137	-0.00183579623086762	0.000436784509382039	0.000459797724175832	0.0637962027939416	0.00346721977262313	0.452492515312923	-5.44320616097367e-05	-5.96398708802584e-05	0.0267381067985521	-0.672015663514091	1.2225422108023	0.00846159497665165	0.000746763217073042	-0.00915396325602006	-0.0323003041717918	-1.47730730491916	0.0398244579867097	0.068102590912154	-0.531640520527921	0.0770704323427308	0.00570078520314474	0.0242528342346856
262.630932279108	-7.54190523950034e-06	5.70554816317341e-07	0.544524695843388	-9.36703500186241e-05	-0.000207019995748431	-0.000508827188390565	-0.00177532342833903	0.000224521520514402	-8.30319368510746e-06	0.0639733766232788	0.00321072008456135	0.451636990975694	-3.89330643527626e-05	-6.53513919588089e-06	0.0269411591733504	-0.667270533305024	1.24242342668755	-0.00630767878190704	-0.0166403206294254	-0.0184379126984434	-0.0370513895959913	-1.50209779707932	0.0196833487463406	0.064134492486575	-0.526838854714588	0.0793820917221979	-0.00591286284254583	0.0179241632922522
263.641414001858	1.34564530975085e-06	6.94679804973199e-06	0.544006948745431	0.000269080247338777	-0.000253232527282223	-0.000474500828174065	-0.00111371670523539	0.000687603382850573	0.000149782544965422	0.0643856672357082	0.00296187076143148	0.450905442277672	-1.32673667798263e-05	4.03922138844856e-06	0.0305504588181045	-0.658867335364929	1.25765874210716	0.0018323527988179	-0.0200308965231506	-0.0257435914249319	-0.0279932144904283	-1.4843273863435	0.0130005152166491	0.0523087688672043	-0.520238279703981	0.0822066512095709	-0.00622427586397139	0.0179308002590917
264.770529864263	0.000217552549813192	0.000304839027770247	0.543401384119164	0.000526452903547471	-0.000514496222812491	-0.000659732950855796	-0.00119707524509051	0.000463451800078547	2.20577147113819e-05	0.0645340377469339	0.00326564299438832	0.450106709523159	-1.97987337766666e-05	-4.46159249343944e-06	0.0364935749514805	-0.646224899939129	1.29557288962639	0.0102339458092277	-0.0236126455093955	-0.0346585407575726	-0.0294763567270363	-1.49409094078379	0.00416491356283399	0.0435479106308524	-0.508346200283371	0.0868818564825846	-0.00535754418346663	0.0190140974305664
265.790307650355	2.84240380547295e-05	0.000142932095926239	0.54339188153756	0.00101894426464877	-6.55518013565768e-05	-0.000762620779492529	-0.00110314056706801	-4.41513074642745e-05	-0.000568880527434598	0.0645866357219803	0.00317522353215702	0.449899801817675	1.55128507526748e-05	-3.47962216241373e-07	0.0366753817522084	-0.641322896302553	1.31519999091689	0.013645391558035	-0.0230952614375818	-0.034746901683045	-0.0295907157492569	-1.49801562336926	-0.00187100946518132	0.0348961703707059	-0.503647244936004	0.0897013090499263	-0.00453878918444969	0.0193718225758866
266.856119852884	1.15563610558861e-05	6.13183133810471e-06	0.543208689871817	0.00040068949035268	-2.11310605258127e-06	-0.00139127278863122	-0.00097656425231781	-0.000162493358419479	-1.42644713777827e-05	0.0650966405317685	0.00302403809396146	0.449465260409165	1.08185030273017e-05	-2.43278844318794e-05	0.0361631567569924	-0.637055597846629	1.33260390718318	0.0147827095778731	-0.0220006404875315	-0.0349977558496951	-0.0308933231936951	-1.50061622982781	-0.00156755588156347	0.0335201805706562	-0.49930926932193	0.0913823167213655	-0.00333763652091183	0.0182513053501869
268.007625508906	6.3816096999132e-06	1.36683394864689e-06	0.543205307493919	0.00134616194939528	-0.000548717236760589	-0.000997379521664195	-0.0015091773163521	0.000999597338646001	-0.00053653466647888	0.0655446822771764	0.00273889048548023	0.449200806844234	-0.000178751268221271	-3.07831662408304e-05	0.0359389836195615	-0.633603108807739	1.33883149370589	0.0149998170627957	-0.0208358599013163	-0.0346598622965249	-0.0321122707833182	-1.50237128310024	-0.000693022550265414	0.0311154435940419	-0.495703703367732	0.0921101125832352	-0.00191478483535443	0.017505297008886
268.90623705388	-1.73532827741636e-06	2.60581351175851e-05	0.542785219379861	0.00124516495475542	-3.15673386526205e-05	-0.0025554854081608	-0.00118412108324796	0.000652398936612955	0.000312643148193602	0.0639920296295232	0.002794502050512	0.448832741677409	-2.64279465490426e-05	-1.58053389488063e-05	0.0348523626014343	-0.631111230235288	1.34434200367942	0.015013061275949	-0.0188654372397618	-0.0373601163730947	-0.033668812945021	-1.50163235408146	0.000100705834438287	0.0290402161523163	-0.493000624326952	0.0927539297007584	-0.000653225538478667	0.0179308538295045
269.949933298938	0.00115629024728145	0.000649056919377238	0.544060453517286	0.0014446974558729	-3.70162339640765e-05	-0.00170441375268405	-0.0010110507210086	-9.24501386015612e-06	-3.42714857633612e-05	0.0647402578712788	0.00328468741605705	0.449788291303677	-1.92575972670603e-05	-1.11659718947051e-05	0.03931249561285	-0.626257943648728	1.3679274160589	0.0169380125979532	-0.0169166873784468	-0.0351970010360521	-0.0327991976967285	-1.50641213609539	-0.000816369526882808	0.0267309813611369	-0.488265812475716	0.0951742351626696	-3.15688434463093e-05	0.0187811170380103
271.005012369508	0.00118371658932718	0.000605636298055221	0.544725757403189	0.000577389432736276	0.000465511440246666	-0.00199474974968501	-0.00123752087513884	0.000814974193681386	4.26331054977866e-05	0.0643356252911834	0.00339814004228815	0.450300684146231	0.000109634850585086	0.00016585771480628	0.0396659332128027	-0.624141188418207	1.37614121063585	0.00967409527851863	-0.010771998304788	-0.0379591573179042	-0.0361377790211997	-1.5001264611064	-0.00371390464718903	0.022506523206397	-0.485530630441856	0.0963523594380684	0.00309963762619091	0.0211701107628218
271.92532197888	0.00101039797940116	0.000192951539139239	0.545327250657044	0.000494039797530392	0.000135008554753347	-0.00181863330851445	-0.00172035013099799	0.000829725188721559	-4.64305151305328e-05	0.0642723036911644	0.00318394595635146	0.450727056340536	1.97492095257633e-05	1.16478316638056e-05	0.0410823993082839	-0.621854805476679	1.37975852530689	0.0096431889575211	-0.00767546942689735	-0.037131279669522	-0.0371862139983103	-1.49513533014207	-0.00397808761027033	0.021551005255074	-0.483009763020264	0.0966674834954524	0.00365268335379406	0.0214590927035398
272.836510796982	0.000715294987250028	-4.49768309354495e-06	0.54548295595856	-2.32394182570164e-05	2.20928502401245e-05	-0.000906799595858707	-0.0017321532828897	0.000845229977453776	7.47263164186407e-05	0.0629687878795271	0.00276009108371778	0.450893924665987	3.80102047670533e-06	8.33132341961104e-06	0.0409811577296625	-0.621283007097292	1.38543443293437	0.00454418178355324	-0.00688050770153608	-0.0333552395043643	-0.0395884507678023	-1.49786258364452	-0.000480165349440142	0.0190939492400998	-0.481897416447147	0.097396756783359	0.00399318390517085	0.0207164032192486
274.028832073851	0.00214228941337026	0.000681832150892512	0.546808685427205	2.74578388027012e-05	0.00153188618257865	0.000569135304528228	-0.00167164029439267	0.00188549421811962	0.00196309828714147	0.0625625788003621	0.00352134637446531	0.452024906147875	0.000905419119984322	0.00135841732476258	0.0433418202340891	-0.617867977148865	1.39522633485679	0.00558871918699266	-0.00349376615520988	-0.0272943751638009	-0.0392097032578931	-1.49581395939944	0.00224241971720973	0.0186885940099229	-0.478386545944832	0.0982089388230992	0.00514044364380336	0.021697175283863
274.87002145089	0.00289233859468112	0.000444014953337141	0.547374761853212	0.000765730983243885	0.000927681356221225	0.00102298279646697	-0.00203145640488159	0.00306454917908562	0.00166396909245097	0.0621077145397951	0.00345450172075071	0.452477669556782	0.000352366912392354	0.00126703057796531	0.0433010445632962	-0.616356179588336	1.39056189955049	0.00450257572082544	-0.00239533999345739	-0.0251037995120891	-0.0393292986820599	-1.49352485115105	0.00353607212962541	0.0175538294770734	-0.476740832406421	0.097773763990593	0.0049665346187929	0.0214405407180674
276.084326863443	0.00346268717426308	0.000170924183174892	0.547862671935548	0.000240583572996042	0.00119925061153418	0.00101958271614396	-0.00183716653902818	0.00313160052344706	0.00209309497494917	0.0613083985565563	0.00331955339441127	0.452839829808322	0.000256175907110985	0.00149698992522719	0.0433600235954549	-0.614747933342889	1.38612725182387	0.00351984525109591	-0.000965848074005264	-0.0213299010756551	-0.0410215761524353	-1.4946245645255	0.00430603289560106	0.0176441991499937	-0.474754599979515	0.09714296363002	0.00474863441969527	0.0206785980320641
276.863782978967	0.00389275413218079	2.77764377547658e-06	0.547984567703231	0.000257984124557209	0.00158577963139926	0.0015802784800169	-0.00192799694376318	0.00229333427967154	0.00121335234931404	0.0606491337880335	0.00314480434349134	0.452909757023392	0.000282966929529616	0.00161406730602565	0.0436324121086769	-0.613808465143318	1.38460403133441	0.00249214734868247	0.000490986633686032	-0.0183445713802442	-0.042238725446852	-1.49847290389069	0.00191708786127442	0.0170793288717608	-0.47354204606318	0.0969460054228941	0.00513827966030127	0.0206099092784059
277.838167492568	0.00277349450397832	0.000277915522298829	0.54907375018693	6.81785639963529e-05	0.000465917669679307	-0.000230002035609721	-0.00190564988007812	0.00248314327916372	0.0027186215640369	0.0624159071487861	0.00335297798107766	0.453549778454658	-1.78276037468646e-05	0.000460629326769687	0.0405178670923135	-0.611192135589326	1.40161401322587	0.000423704382061929	-0.00140466953796693	-0.0218907891392904	-0.0436266247346321	-1.50068105285044	0.00654214931342536	0.0203079626067075	-0.470678266391373	0.0979828781584703	0.00303478168457638	0.0173381445127827
279.131710562863	0.00160568921580503	0.00101980668943194	0.550944618955085	0.000549264961736467	0.000987357319206546	9.41900054428564e-05	-0.00195615400707242	0.00145645883059433	0.0021038112314736	0.061698170153006	0.00425364579076202	0.455230669119031	0.000281677792137527	0.000286472180709527	0.0346894662301208	-0.608554062683131	1.41668705947474	-7.51627998865593e-05	-0.000114361803328071	-0.0246333862376759	-0.0446768058994001	-1.50456237131127	0.00218884633624601	0.0145518123500392	-0.467671098903577	0.0999901916442371	0.000972232790670853	0.015127698725659
280.048677878809	0.000889183919942723	0.0012316270452299	0.551792347146579	-0.000351490536334374	-9.87319682805803e-05	-0.000495786797347679	-0.0023125760927188	2.17755055864227e-05	0.000443186459859775	0.0608775446408477	0.00462679817060747	0.45599497666397	-3.29787032355296e-05	2.26278230611277e-05	0.03257087009714	-0.607004787228949	1.41964385088752	0.000185416366308869	0.000258466955280569	-0.0249491970753646	-0.0444673726211917	-1.50395663486002	-0.000100522862514733	0.0130819741373762	-0.465999467835711	0.100322033586199	1.92723834601202e-05	0.0136842958662609
280.909711738904	0.000486795382733315	0.00146679401763596	0.552534570455067	0.000134628717956481	-6.66034813175517e-05	-9.82379579148412e-05	-0.00201739003207014	3.91974128015147e-05	0.000427779938007527	0.0605988610253492	0.00492619290068969	0.45659416004862	-4.64562908426855e-05	-4.63349253863018e-06	0.0307439232082496	-0.605842906849838	1.42233654255432	-0.000769366626310027	-4.40204494849113e-05	-0.0246379225226894	-0.0460447265954328	-1.50505790852684	5.01975472014443e-05	0.0130336367122205	-0.46452312162952	0.100447956161508	-0.000281816701850033	0.0123624612730143
281.897167924483	1.18017232614848e-05	0.00117347318992107	0.552905748025388	2.39677095646452e-05	-3.10005454558974e-06	-0.000111041268872391	-0.00203406889704381	0.000562165745494535	0.000334860499997973	0.0605056760674662	0.00476478887133772	0.456793250283574	-1.08877508497261e-05	-1.22136879654774e-05	0.0292437579639588	-0.603800239560977	1.41947475287095	0.000205436163626908	-0.000232551580684104	-0.0226750758010945	-0.0447968500249738	-1.50530977874328	0.000494104953627219	0.0125005717846944	-0.462514227010215	0.100069827977728	-0.000461061179521134	0.0110338257401714
282.968022291059	-8.15500778741179e-08	0.00115027418637333	0.55310086129628	-2.61745411618971e-06	-3.55506603459983e-06	-0.000319181285352707	-0.00186307537594735	0.000443418556587965	0.000716374892456139	0.0601266962550136	0.00483865727234507	0.456850686887902	-1.00466513019302e-05	-3.11706054017632e-05	0.0280209729003994	-0.600831081683846	1.4107772923957	-0.000197549055874763	-0.00230961341058197	-0.0179737790987256	-0.0475141024913777	-1.5004531953525	0.00524400039545342	0.00796388746012322	-0.459088991236134	0.099662432168099	-0.00191336335199247	0.00661250801939212
284.036170206985	2.2538907921806e-05	0.0013381539222909	0.553644149029793	0.000363821908155513	-2.64157365681446e-07	-0.000596803947962675	-0.00257779417815244	1.88789914627779e-05	0.00121538572543722	0.0603302389149626	0.00523078374465379	0.4571567319175	7.13942690173811e-06	-0.00024660008589074	0.0252810358841577	-0.598005725450794	1.41755303177883	7.0286245161878e-06	-0.00220064204933963	-0.017133054339984	-0.0485481364496686	-1.50031339030602	0.00560086028088519	0.00615153928601744	-0.456029541102646	0.100367545677545	-0.00223391074564573	0.00343089572566201
285.080319084531	1.12271235647274e-05	0.00130972652955223	0.55393010948314	4.43207533321153e-05	-0.000338027132663236	-0.000523743155411431	-0.0025446785421795	0.000479601719973594	0.001476749421189	0.0604840405874968	0.00531049020998334	0.457229721292113	-2.81667152037096e-05	-0.000136400060042827	0.0229467786029002	-0.596325683162519	1.41752981146699	-0.00135436311393937	-0.00157643104410071	-0.0169515489432927	-0.0488488921656568	-1.49829003049652	0.00563497964561181	0.00588165857992033	-0.454162097542959	0.100220899590964	-0.00169024788925522	0.00137631830482964
285.932667925958	6.9611601157447e-06	0.0010175234145262	0.553785488541098	6.07792730851549e-05	-0.000459705175185014	6.30991688298811e-06	-0.00233683385587246	0.000580767591748927	0.00087072196115828	0.060560926483776	0.00509066205875228	0.456935471382571	-3.61403124883557e-05	-1.81391119526052e-05	0.0221578153318672	-0.595322629042887	1.41099864166164	-0.00150897307291711	-0.00315649380292137	-0.0154312749812368	-0.048878197811253	-1.49487983400448	0.00207321296146462	0.00765445630857937	-0.453015371483869	0.0992248104379759	-0.00177473184338973	-0.000252951028134487
287.06532016982	-0.000546690313454084	0.000635043389231673	0.552970086710176	-4.07337137602139e-06	-0.000597879285846568	-2.08844840384829e-05	-0.00185547521702499	0.00029039584351836	0.000545881252006958	0.0606181882878524	0.00480044622567868	0.455932836979125	-5.57837011037915e-07	-4.30547634348857e-05	0.0185832289262557	-0.592954940958948	1.39623820798222	-0.0027666244838836	-0.00180167753700041	-0.0161087994437268	-0.0491676625788704	-1.49334890004028	0.00209050886866205	0.0104311160967898	-0.450460139762444	0.0972353221458159	-3.1098064201193e-06	-6.68745742183351e-06
288.132083717116	-8.17867032607745e-05	0.000339775303704402	0.552048497157411	-4.74659391057814e-05	-0.000680839645975188	-7.58917992131889e-05	-0.00189203081344669	0.000818132591791583	0.000931685297328294	0.0611420980869319	0.00464551485766691	0.454783924308274	-6.63038035528529e-06	-2.07782266394123e-05	0.0160522829785904	-0.591584995887583	1.38960496523846	-0.00205143634493597	-0.00158638329841222	-0.0158608379606384	-0.0493844042876787	-1.49403576635074	0.00183674450212659	0.0118841037420695	-0.448886207708375	0.0962243192089631	-5.29697591976758e-05	-0.000204322204440551
289.03960985857	-3.65388684341512e-05	4.90882014672805e-05	0.551296176535643	-0.000400443598555759	-0.000112392989896659	-3.42232358484249e-05	-0.00205871583988989	0.00119815423459766	0.00088997459206584	0.0614677707747649	0.00448419867363448	0.453852655348958	-5.44890486265768e-06	-9.35071817659427e-06	0.0141563631173186	-0.590861209250894	1.38981411384768	-0.00012215440464007	-0.00244062529069439	-0.0148923439711873	-0.0488373430334071	-1.49498494869613	0.00254783078844583	0.0132156737200013	-0.448059921304105	0.0959108594084873	1.34461796547131e-05	-0.000183200076963503
290.227666562218	-0.000106041110925651	1.67283596430618e-05	0.550377089824527	-0.000361760972071442	-0.00032547279735401	-8.50695473028573e-05	-0.00217675384381345	0.00098769575300227	0.00117469190286247	0.0619819602765567	0.00422170595837523	0.452682687676911	-0.000108788650810497	-3.52432281669779e-05	0.0120368944106041	-0.590412249499862	1.3857127877929	-0.000265952806747331	-0.00224932650308262	-0.0143554283288477	-0.0501166920991812	-1.49642002780192	0.00174692543727003	0.0149821712954514	-0.44720600522516	0.0950749440792801	-0.000100611054465787	-0.000108878129465533
291.395238207499	-8.57487092978832e-06	7.47474616407426e-06	0.549554553422212	8.48972459530488e-06	-5.67245843944778e-06	1.84448621253771e-05	-0.00178132751185369	0.0009387308640792	0.00123912867565855	0.0627194906500522	0.00383062597399042	0.451585092083189	9.84081085882811e-06	2.64395817477324e-06	0.0108411638484124	-0.589271856285534	1.38874252497377	0.000142242809540003	-0.00139987686967112	-0.0111244665183984	-0.0500330522946508	-1.49899192573759	0.00311776465912379	0.0201015422002012	-0.445864506321556	0.0945064084500313	-9.26459026361442e-06	0.000154249796405144
292.367865877027	-2.50732080019974e-05	1.79656518858617e-05	0.548678441446332	4.35065999426213e-06	-6.74290664701406e-07	0.000167819200827554	-0.00160947555355407	0.000625290506746576	0.000777580350784057	0.063069153977615	0.00340911431856552	0.450523276005064	3.1241709488292e-07	1.24042453992704e-05	0.0093049341206724	-0.588557417563842	1.38093169304267	-6.87163391615603e-05	-0.000690912806545135	-0.0100217276402637	-0.0497104051414967	-1.49847096286347	0.0013893707067305	0.0206073435138359	-0.445021415484592	0.0935312916419605	-1.25478398323893e-05	-7.40377086367915e-06
293.5743264827	-1.38920143166397e-05	4.08823398614509e-06	0.54758240845554	-4.51623586929486e-05	1.13150216695665e-05	0.000216276826281971	-0.0013458551960022	0.000795054356392213	0.000417073141812467	0.0637253569172014	0.00315460442419356	0.449163069481274	1.91135434589567e-05	1.09744979751817e-05	0.00836567657974215	-0.588788037304478	1.37774618051206	0.000595283214536906	-0.000325837677253214	-0.00853902642796629	-0.0501476367803692	-1.49825713771502	0.000652910288077691	0.0211767023841942	-0.444937919445068	0.0929565520333315	-9.6559468256958e-05	-2.54560554248517e-06
294.431557159878	-3.15076831000908e-06	-7.61978227471842e-07	0.546867020265922	-8.81563566083873e-06	0.000538959214804419	0.00082089756006477	-0.00158535418652697	2.09566538597155e-05	-1.97038024086813e-05	0.0636091746214689	0.00293484066315821	0.448335971150666	7.4954217517326e-05	2.07277285225863e-05	0.00755527329085997	-0.588747277535388	1.37670712547023	0.0011283237447188	0.000185953446478294	-0.00706810730777178	-0.0507751292540293	-1.50144276871751	-0.000500800383684584	0.0212250557837012	-0.444676167379004	0.0927107571526893	4.16661266010204e-05	4.70058104706907e-05
295.363633270229	-6.39862780794711e-06	1.53040118769667e-05	0.546549237752265	-0.000375261531351532	0.000119632148728257	0.000581377026359938	-0.00108519316633681	0.000681267743882352	2.02873487411657e-05	0.0639255267264119	0.002662329826241	0.447828803404757	3.87499517736077e-06	-3.84255381468772e-06	0.0062108854302031	-0.588227495049407	1.3763362983652	0.000213103373988638	-7.620543441854e-06	-0.00638973473880129	-0.0500029917734596	-1.49763326083859	-8.16975873387688e-05	0.0212098363318736	-0.444117688411429	0.0925278876484389	-4.82188647575053e-05	-2.2566410677599e-06
296.505163192077	2.12423004783683e-05	0.000330505435245361	0.546546861461038	-0.000516599771784269	0.000688158025985523	0.00168116935408351	-0.00127070585633446	0.000342837682563465	5.04388814470073e-05	0.0655247780424669	0.00305280249074048	0.447413765895441	3.65445947126286e-05	8.42970458932688e-05	0.00630092352334554	-0.587910944174571	1.37602267370523	0.000248534480643398	-0.000135457072568769	-0.00387540324382863	-0.0503878664589689	-1.49755652135278	-8.87765072727484e-05	0.0215058669579683	-0.443555238209644	0.0922776180418581	-4.40512934173741e-05	-4.22829654208313e-06
297.450881840782	-7.90563963771213e-07	0.000104440734491491	0.546105576633875	-0.00108041326267462	1.54045146342858e-05	0.00101326131287276	-0.000974053433225428	-5.84720080620739e-05	-0.000443092492877535	0.0645373207205358	0.0028747816780698	0.446941980848129	-2.17685694045865e-06	1.80715420845822e-05	0.00602764928606812	-0.587770436435935	1.37318766009463	-0.000515398052800857	-0.00161427065487995	-0.00345101121860236	-0.0501992762683063	-1.49912492762934	-0.0010614173877826	0.0206434730390334	-0.44323624481554	0.0919594645703564	-0.00078590398700104	-0.000490075855877823
298.352240284152	-2.5075169175981e-05	-2.94505660220543e-06	0.545885572830636	-0.000516043810173765	-4.82967816640082e-06	0.00151304641715471	-0.000941840727924603	-0.000110075586598312	8.22978351712435e-07	0.0647641698295171	0.00274099492939109	0.446537572305876	1.23400545985544e-05	1.81442345172969e-05	0.00631662990135021	-0.587331166464652	1.37226289410707	0.00131762832206254	-0.00173320257462919	-0.00212740769609948	-0.0485725172645139	-1.49773938111229	-0.00126690680818654	0.0206342265415816	-0.442800690545256	0.0917342748422667	-0.000522003850064401	-1.30460157423178e-05
299.254689283095	-4.61533963932491e-05	-1.02277689966841e-05	0.545960862346346	-0.0015722525450547	0.000464686192108392	0.00117860368950061	-0.00183012497483197	0.00117111764356269	-0.000424653418600307	0.0651546670334564	0.00251344401856574	0.446400605024868	0.000231329257314541	4.81828507943219e-05	0.00611723490694565	-0.587625044265244	1.37109288447485	0.000130059829211128	-0.00164570512672439	-0.00136224998039772	-0.051401112212463	-1.49372839066585	-0.00250494653411185	0.0203297423423	-0.442546661409703	0.0915169352203284	-0.000133639624426721	1.28347414178764e-06
300.165432226931	-1.76612830130473e-06	0.000103827977580875	0.545463799074283	-0.00118036726548771	2.58366204196702e-05	0.00261843480210725	-0.00110853431357229	0.000363702191380464	0.000532988132081534	0.0634316575312884	0.00258414533849196	0.445977526676298	1.62699533401507e-05	4.84153106581404e-06	0.00620546113499666	-0.587277548302288	1.37029889305255	2.36247555776309e-05	-0.00184748489179761	-0.00041444386760509	-0.0506048185684919	-1.49332858208799	-0.00337969521183217	0.0202050278891433	-0.442101328825781	0.0913041840348292	-4.4349073197172e-05	-3.42497659532632e-05
301.263055027904	-0.00103033553193749	0.000512455335143859	0.546794832828138	-0.00138742287729566	4.66928067208607e-06	0.00180809913990193	-0.00104990782693032	1.26425624410763e-06	-2.07749043190509e-05	0.064445512037435	0.00288294730481756	0.446941710638413	4.47205330275729e-07	-6.97364127128655e-06	0.00271061778653474	-0.586163349214992	1.38498144728765	-3.46364258500855e-05	-0.00249332613942032	-0.00300101422225371	-0.0498838318629045	-1.49817182827767	-0.00382996496032492	0.0204402834698314	-0.440900173485624	0.0925028044197067	-9.69842373834942e-05	-0.000526175480551961
302.241134817892	-0.00105050457802456	0.000529719933233531	0.547501956245762	-0.00015573029124953	-0.000692062177128669	0.00244040150054361	-0.00163609514730424	0.00121536399554483	-5.22120374895551e-05	0.0642132333330785	0.00308717503143122	0.447484538709955	-0.0003601150349904	-0.000343518273831444	0.00180523992255931	-0.585965148549374	1.38682782673335	-7.93712363978186e-05	-0.00174169746564989	-0.00312893549415058	-0.0495562037620411	-1.50048195122915	-0.0028299858992129	0.0188831302057509	-0.440539929234562	0.0927310148018923	0.000196171680340845	-9.60866318849976e-05
303.052436638748	-0.00121926593315898	0.000403602122313196	0.547960547061849	-0.00119216473845155	-2.61511289296265e-05	0.00171940825336165	-0.00117180387133658	0.000463889590867377	9.08325186496811e-06	0.0638277094939029	0.00301877180659279	0.447835264545642	-1.99819721408595e-06	-4.2652325504448e-07	0.0010966432499167	-0.586463026762669	1.39167901816778	-0.000657467857009074	0.000339380900322447	-0.00448367106700109	-0.0496128832423125	-1.50097707582463	-0.00108437105333935	0.0175622644789869	-0.44078732701327	0.0932367679388281	0.000179011367790827	-1.69055223671187e-05
304.173546277074	-0.000594277328509076	7.43290219002928e-07	0.548405525501098	4.19836274116526e-05	-6.60165692814432e-06	0.00143472460230742	-0.00181698636504149	0.000678389683626737	0.000190576371506122	0.0629063539879487	0.00257152029371511	0.448191940402089	7.90124451621814e-06	-1.29080814353821e-06	0.000847866139208325	-0.587503104019607	1.39476758616282	0.00242405328848872	0.000238229937829752	-0.00518129952090067	-0.0519918758477118	-1.5001955917599	9.78538856811586e-05	0.0154025761553621	-0.441154055218549	0.0936447435157647	3.68104460579372e-05	4.58476626218721e-06
305.259856525687	-0.00218019447214084	0.000666346303710679	0.550005421748987	-0.000156649214079736	-0.00140578249575886	-0.00116701104810601	-0.00142946697212991	0.00153361113451484	0.00164852722663542	0.0637735152585015	0.00325122563675243	0.449441973626319	-0.000857920846086755	-0.00123886298321588	5.37724160972981e-05	-0.587008434822561	1.40053156388981	0.00217809953589369	-7.3257389463826e-05	-0.00798963909939827	-0.0510442997331202	-1.49934921199659	0.000808954117382012	0.0145163478919363	-0.44047444372172	0.0941372263614254	-0.000184572736885124	-0.000709714548178456
306.208753813036	-0.00263297149893126	0.000469394954409813	0.550162461367702	-0.000470100190316922	-0.00104891913843975	-0.000846899289074635	-0.00179577976463329	0.00285322853059627	0.00152472000070822	0.061791704862822	0.00323543332076011	0.449680462354108	-0.000406273788062648	-0.00132972708746215	-1.03722973750157e-05	-0.586734067658619	1.40017710870915	0.00169044937186458	0.000411515389300164	-0.00899189358221174	-0.0500612359523667	-1.49413761806991	0.00170977660473717	0.0123783947274996	-0.440064728053741	0.094212937859396	8.36273932948615e-05	-0.000177738475114174
307.292083651007	-0.00316862867855821	0.000142234169685431	0.550583793705456	-0.00032324906209011	-0.0010385756828429	-0.000857765046383034	-0.00181321535805087	0.00313983112928017	0.00184196528706185	0.0608697128006076	0.00306304405994688	0.450016065250379	-0.00012692093013922	-0.00144263809507606	2.8982913201185e-06	-0.587124946230184	1.40070368425077	0.00146541199143373	0.000333596608363067	-0.0102414528650135	-0.0506215922367271	-1.49375673957375	0.00284846843587766	0.0108103688896783	-0.440079934059297	0.0942768353991288	-1.76335780677657e-05	9.53319349645079e-07
308.462070200058	-0.00387911820884948	2.01539610706133e-05	0.550944537774247	-0.000104091211341043	-0.00159696776772775	-0.00166715298798623	-0.00173152938692431	0.00222559815766965	0.000868538793601848	0.0601745900447106	0.0028306649915601	0.450253353249585	-0.000132395463879454	-0.00165380868295587	1.3469552472719e-05	-0.587295134509248	1.40100590119137	0.00168185318283921	-9.90636071601453e-05	-0.0118182891557386	-0.0516022853156355	-1.49717389165732	0.00126630908708059	0.00988617595232052	-0.439836336162878	0.0942283737177664	-1.55955700012884e-05	-0.000138656699021101
309.565949550028	-0.00197184303782704	0.00045847629672859	0.552566657613969	-4.80402234532973e-05	-0.000408917286465381	0.000432321625521948	-0.00225239298544017	0.00152391901608661	0.0023091719005498	0.0616301978765211	0.00345597488654825	0.451428931372204	-2.15464502046581e-06	-0.000194815895532733	0.000463255378691	-0.586473053221866	1.40674463897066	0.00180054640677553	0.000119300575031231	-0.0103020673696429	-0.0517091656046447	-1.49714605565854	0.00221306200695041	0.0102537566309669	-0.438763678251727	0.094543217316737	1.98710717667275e-05	1.97944631487418e-05
310.848226570616	-0.00146847652622465	0.000890700734683016	0.553812749920658	-0.000173593899557414	-0.000729349800773469	0.000142374960447352	-0.00234606115555378	0.00092665674592926	0.00145010375752838	0.0606388507657783	0.0040543671625541	0.452543775002929	-4.83354288795663e-06	-2.64799824445928e-05	0.001217269567268	-0.586271071677834	1.40650405671224	0.00211211745255166	0.000980272258207551	-0.00963073624631866	-0.0519483134802338	-1.49915443131064	0.000697161198992475	0.00929204898452436	-0.438228583270248	0.0944312177890658	0.000459500165230462	0.000334301746302824
311.716708922199	-0.00101499196225738	0.00136210144627774	0.554836910645998	3.1654635624651e-06	-9.68394469396016e-08	0.000279211545475709	-0.00201684786143738	0.000252158228974757	0.000590438807419162	0.0605905750173415	0.00457745054553282	0.453386201251939	7.14531365841285e-06	2.88221783314749e-06	0.000974709567144144	-0.585696648918904	1.40793350057263	0.0024333959811238	0.000818623776486799	-0.00916262188565816	-0.0521097817008589	-1.49603951257835	-0.000125692803359451	0.00891174870274492	-0.437454090917343	0.0944711488425703	5.09314208707664e-05	-1.9154724077123e-06
312.669133302707	-0.000438866442715505	0.00140857012502852	0.555483986164287	0.000154441706106392	-1.23155003754807e-06	3.10054654866177e-05	-0.0023853286556278	0.000175199239621153	0.000726332201308767	0.0602675850424486	0.00478557386374266	0.453882625705496	-4.36081082406021e-06	1.20753799396039e-05	0.000837230070635682	-0.585231090103367	1.40832453241085	0.00242769218611078	0.00027517559196993	-0.00850387018096828	-0.052738012244611	-1.49502424928972	-0.000698696025906846	0.00877346927312364	-0.436711340490828	0.0943569414426917	8.56793539612482e-05	2.21410018661864e-05
313.719767472102	-1.13100926630056e-05	0.00119754894171826	0.555750297969787	-3.13086814327431e-06	4.02528351942379e-05	-1.09819669503195e-05	-0.00198149148026986	0.000580434573988164	0.000419175587857905	0.0597713602652426	0.00465782935954411	0.454024757665161	9.38104622725336e-06	1.42025594460402e-05	0.000962562950489319	-0.584480886567952	1.40467404969842	0.00246280442627591	-1.49442172495676e-05	-0.00747575337954325	-0.0525195911164762	-1.4928480646912	-0.00147126819346522	0.00803207921734976	-0.435797627764554	0.0939273058048452	-9.53303518691571e-06	9.85080985638204e-06
314.69799626692	8.41408483232653e-06	0.00131972905661262	0.556320389868916	1.13687775241584e-05	0.000174171986738965	0.00091910046672521	-0.00207961313984161	0.000129222250957158	0.00104456304772586	0.0608033556024502	0.00489764242210026	0.454274192018654	6.84451698374922e-05	0.000210264535353539	0.00134299546146719	-0.583829930029692	1.40823651340271	0.0012659881945453	-0.000142367520051482	-0.00434812020235722	-0.0517147482533526	-1.49759069374225	-0.00192721515257282	0.0116608701710258	-0.435059581438564	0.0936520456766206	-6.20764537015603e-06	-1.1467806507483e-05
315.712806589942	9.64280469873911e-06	0.0014147583523725	0.556533597584292	-0.000371197422204065	6.13124865623695e-06	0.000449160116425764	-0.00246614278430428	2.30264447560524e-05	0.00140599424098859	0.0599651795631256	0.00515218489321118	0.454407064785356	-1.42730093561057e-06	0.000128976867656723	0.000905758771208436	-0.58377597387405	1.40090490263809	0.000333549911597924	-0.000850996547321515	-0.00324761382985417	-0.0521686582199082	-1.49626357892757	-0.00122042914719457	0.0118672195540618	-0.434702850677034	0.0927535015723463	-0.000461477194946138	-3.47491953038253e-05
316.689927900344	-1.64978421396942e-05	0.00139549131326025	0.556755962847896	-4.78713243287373e-05	0.000382654148328278	0.000341406013843595	-0.00247112058920242	0.000448439642068832	0.00139624621521964	0.0601218622942234	0.00523465508768965	0.454430845682498	6.69168054552363e-05	8.35814424409864e-05	0.00118184219683986	-0.583509961249301	1.39755560771345	0.00114177734624626	-0.00206574389522184	-0.00127294265478696	-0.0518812544403633	-1.49923408579624	0.000309202820799347	0.0122732750951231	-0.434235286128607	0.092221842269958	-0.00127107379518476	-1.85334114814339e-05
317.607897299632	-2.15161034402834e-05	0.001017506200624	0.556680604121219	-4.47809381788464e-05	0.000657578190945059	-7.95258156631357e-05	-0.00223337752900748	0.000675008591776952	0.00051879610505805	0.06037946875544	0.00494575231853635	0.454168417899528	5.17958529681213e-05	8.68632051448029e-05	0.000422154437344343	-0.583703425322401	1.39468163817666	0.000764603709731568	-0.000825991010534521	-0.000979284921002117	-0.052707030827507	-1.49399662666073	-0.00132743986704688	0.0135679992664202	-0.434068185434632	0.0916276431687908	-0.000752635733898965	0.000283385744420808
318.86434098182	0.000509555421173194	0.000775087486412984	0.555634775713352	9.76521897776338e-06	0.000514507799617255	6.54100521301062e-06	-0.00190216662435017	0.000340647055292869	0.000584997252197214	0.0602955148829172	0.00481974031565085	0.452939043255469	1.93783691154515e-06	2.9499338837682e-06	0.000675985129145522	-0.584767395415325	1.39607873143434	0.000890407795267293	-0.000276266970409257	-0.00108602877424461	-0.0517950718318289	-1.49526533077527	-0.000231656150344862	0.0136912769949535	-0.434812504962862	0.0915381717967509	-0.000127736563912153	7.91526764224931e-05
320.025449265443	1.38964896481789e-05	0.000469421752815996	0.554526461937404	7.30696239709448e-05	0.000389962382212627	5.88875982644862e-05	-0.00194538690125118	0.000878456960740089	0.000882919864474949	0.0609306388430704	0.00466968656648169	0.451577049435786	1.98120409890997e-05	-4.46765639643616e-07	0.000176601295032118	-0.585123349285341	1.39193860847496	0.000675911155762287	0.000140678065812353	-0.00119814984547941	-0.0518527424608756	-1.49662041892664	0.000195294452145765	0.0141007389954816	-0.434821338985826	0.0908983540286208	1.37624592621055e-05	7.65983357513748e-05
320.819249369485	5.18715262271857e-06	0.000339911007323438	0.553815741031384	0.000114923023268932	0.000104693821609273	2.35792756196822e-06	-0.00181277417772464	0.00110900697300698	0.00105626769465799	0.0610809858857751	0.00461357282554099	0.450727480275224	1.47994818175357e-06	1.82098919193022e-05	8.57058217431373e-07	-0.585493385903375	1.39473475046659	-0.00115365281121344	0.00142548160103874	-0.00192825094810148	-0.0504196866514844	-1.4992997545931	-0.000530896835024305	0.0157702929030229	-0.435112039521671	0.0908294169140819	0.000447307264134243	8.59223073573146e-05
321.889040636081	9.16399074441008e-05	-2.78413547230121e-05	0.552971309255059	0.000257240317346757	0.000388563858930346	9.32324107508031e-05	-0.00201740695621505	0.000872530753542943	0.00108562227717911	0.0616729089231899	0.00436041740581656	0.449639530837132	0.000100946755336031	5.63461186588213e-05	2.06185325183234e-05	-0.585578869166519	1.39094553776861	-8.11363941322668e-05	0.00122786398412858	-0.00181483098604632	-0.0512686434958418	-1.50027820603846	-0.000631062035781686	0.0164414514528494	-0.434840311492105	0.0901994865718137	0.000189825284216626	7.68816886803184e-05
322.81726252041	8.43451650267506e-06	3.76394644099851e-06	0.552355345414879	-1.92902427271092e-05	-6.67279106951578e-07	-6.1503154613968e-06	-0.00177192248512401	0.00102213799337462	0.00130760113506248	0.0623268713883645	0.00413644398174647	0.448792820636448	-1.93298458147871e-06	-8.19482510330654e-06	-4.21411621323992e-06	-0.585437828999944	1.3908375545589	-0.000315332044960921	0.000625637126425518	-0.00274127650598223	-0.0512222486697081	-1.49880626701873	-7.46202794804481e-05	0.0180642256373453	-0.434498324589288	0.0898240106903955	2.67618825443802e-05	4.22150663873375e-05
323.849041648237	2.79980530877354e-05	5.21676475856476e-05	0.551363428483532	3.68149697481898e-05	-1.2452357889365e-05	-0.000131333647831073	-0.00162082357825418	0.000635080640743799	0.000777670171991195	0.0627101065044508	0.00374895001405323	0.447602779877738	-3.37006811282709e-05	4.68256475431114e-07	-1.57433374471884e-05	-0.58558009727172	1.3937199862263	-5.43512914268459e-06	0.00142382390200724	-0.00345151951294059	-0.0510429420140878	-1.49977964993952	-0.000499819578352113	0.0188102467836439	-0.434442089497704	0.0898322555221261	0.000491049807795292	0.000636169522751775
324.834836969046	2.24747675649331e-05	-1.01054820780375e-05	0.550459305900088	7.84263943867054e-05	-3.92427152724169e-05	-0.000217153698196016	-0.00142654382113264	0.000657050570377642	0.000435600833849997	0.0632525957220505	0.00355645659851199	0.446481584895811	-1.09955268933274e-05	7.95085469691067e-06	2.61620667488551e-05	-0.585773323977214	1.39196843816329	-0.000725924198092782	0.00111222212731916	-0.00338942498538747	-0.0518083509875851	-1.50178464444874	-0.000460657625408745	0.0186447133504675	-0.434326213049492	0.08951914256829	0.000194890699645945	0.000513995635407459
325.78910743485	1.19154415514935e-05	-5.72360779025925e-06	0.549661187106088	-2.65625542215553e-05	-0.000439365977099089	-0.000813341514075024	-0.00170968206708059	1.43109252158749e-05	-6.02087372313235e-05	0.0632148281846206	0.00328871424993999	0.445546032026241	-7.47986489130266e-05	-4.46883869304395e-05	-5.38612351371037e-06	-0.585568394496128	1.38989706225268	-0.00120439015895707	0.00170716230942207	-0.00378424524689759	-0.0520777925183726	-1.50267366815469	-0.000938076943204943	0.0185705067331347	-0.433916352974185	0.0891700584337625	0.000407846747003304	0.000546515799469161
326.787133332535	2.09213754782054e-05	1.35879224625974e-05	0.549272749839918	0.000387649208653812	-9.57783269808564e-05	-0.000557998296211929	-0.00112997819741517	0.000692806844136981	-1.57754710012756e-06	0.0635718275831334	0.00306546610903672	0.444953068974289	-1.070150125309e-06	-2.16289310748382e-05	-1.20435555498145e-05	-0.585357170638024	1.38745181747254	-0.00110171881948538	0.000716309258007222	-0.00387723426307703	-0.0515605564491374	-1.49861451183322	-0.000920461155592986	0.0193640565477316	-0.433576651169493	0.08867289075119	1.40029833848952e-05	7.23229491088802e-06
327.795990223924	-8.65358431098641e-06	0.000229676777810853	0.549041893752145	0.000517399076769719	-0.000533452943541468	-0.00113708248159863	-0.00128112496373366	0.000500946732971515	1.48827964918078e-05	0.0645072203574393	0.00334702965691185	0.444430312204881	-6.93422771116449e-06	-1.06926207351627e-05	-0.000465962417265545	-0.584471722078124	1.39039389362381	1.70396552562549e-05	0.00047442352115761	-0.00505489573646108	-0.0515276386540505	-1.50041369634062	-0.00102123056355618	0.0206453050485766	-0.432544072420589	0.0886195433970055	3.98619959535163e-05	2.59876498932053e-05
328.753572870927	-6.316084921974e-06	2.60141005883512e-05	0.548770620764072	0.000987376862650956	-7.57957826299032e-06	-0.000835166041704603	-0.000991640123935744	-5.95308066487139e-05	-0.000533754606066366	0.0639460502600913	0.00319369284845642	0.444063304416941	1.46595235561589e-06	-1.4015689104671e-05	-6.20229881407909e-05	-0.584333975636685	1.38848983571214	0.000508989428345181	0.00175088259228168	-0.00412143403033357	-0.0517406039220935	-1.50046373979663	-0.00222034072061769	0.0190472753147171	-0.432190416450604	0.0884689861755742	0.00034485821028414	0.000539169560463524
329.891324334971	3.09754513647967e-05	1.1954090391908e-06	0.548539178190367	0.000644303280381155	-3.5632555950132e-06	-0.0014226770762664	-0.00130491001329033	1.16471426909303e-06	4.07058608389001e-05	0.0644414469245358	0.00298006373231952	0.443572128209472	-3.51866687487869e-08	-6.24413970187326e-07	-0.000252862030528098	-0.583916344535715	1.38936607753066	-0.000599902215087031	0.000827638387154171	-0.00493245718646917	-0.0516546791567473	-1.497304756244	-0.00343303315144895	0.0189276615504527	-0.431567215811086	0.0883712921667282	8.6271820404978e-06	7.69098391268898e-07
331.024915014383	1.29369772252002e-06	3.02368881548417e-05	0.548459458540923	0.00105721227125798	-0.000359063599290776	-0.00116104237340201	-0.00114009317492799	0.000498951412451769	-0.000277034347347821	0.0645198654462003	0.00269416260166717	0.443285993354031	-6.01301463474566e-05	6.3480294488852e-06	-0.000367917756466011	-0.583460179376853	1.38874795749326	-0.00038533618442472	0.000908192063415802	-0.00541159691298131	-0.0513330978544552	-1.49932712429742	-0.00384409882132629	0.018990561711199	-0.430932358690576	0.0881085037601738	4.35770647090467e-05	9.31864140662633e-05
331.976311604092	2.2882514921021e-05	4.1789483468892e-06	0.548406567590887	0.00126881354051218	-9.31129278012253e-05	-0.00226317218127837	-0.00119049379318339	0.000756125142289759	-3.09788546483397e-05	0.0639392333161369	0.0026241218356995	0.44313517905762	-4.41312852679523e-07	-2.04051933526978e-05	-0.000307033943198865	-0.582911833905496	1.38667003592112	-2.05724337106091e-06	0.000533415888331849	-0.0057757033591543	-0.0516561167661757	-1.49700734468782	-0.0033584592309016	0.0186318963203113	-0.430165293596452	0.0877887988928141	-6.77303066160926e-08	-1.85801352671162e-06
332.997622950033	0.00124349394860957	0.000791964994367385	0.549437648816734	0.00162246088643639	-0.000111423590850706	-0.00175699543207185	-0.000988166831786927	1.30221670085092e-05	-1.60663176298241e-05	0.0639134637878166	0.00336015037030271	0.443960675640448	-3.54090122965939e-05	4.47945785870681e-06	0.000305798041146632	-0.581282427980241	1.39048417181484	0.000187418141689049	0.000123188174637868	-0.00487706992813996	-0.0516946847226469	-1.49814607416882	-0.00349691515534024	0.0181131389709242	-0.428368191586351	0.0880605276064552	-6.44495567535948e-06	9.72960228320163e-06
334.071695075431	0.00104591648965916	0.000476199097098679	0.550097439134463	0.00107544010992869	5.03291653565373e-05	-0.00168052183277659	-0.000980922160222879	0.000454850575328171	0.000165478263078118	0.0634216258465187	0.0031938518970605	0.444474991654034	1.25632592237918e-06	2.40236649624712e-05	-1.40609293177753e-05	-0.580733157316341	1.39525831075196	0.000182274774655301	-0.000694924985622949	-0.00408000587149075	-0.0513026703495312	-1.50384818716415	-0.00245834429060515	0.0166715935642343	-0.427608759980247	0.0885372869349919	-0.000211696754634685	-4.8722762170785e-05
334.974531807889	0.000515671994502571	-7.04827076380306e-06	0.550637608649694	-2.67131539641269e-05	0.000155532895181797	-0.00190369735389863	-0.00201318010322145	0.0010025152136607	-1.69920576940664e-05	0.063392474899279	0.0028664038328752	0.444839079173898	6.19852410468948e-05	2.55379734767538e-05	-4.41753757779529e-06	-0.58089064099358	1.39916854854978	-3.54586960146009e-05	1.31465390541127e-06	-0.00297678119507891	-0.0522104378529396	-1.49895653055711	-0.00180539763879566	0.0149963279352336	-0.42738737743637	0.0889788669543809	0.00022233339772402	0.00015931185788407
335.95848696579	0.000529451744827155	0.000137895188310005	0.550859732781893	0.00013984188021783	9.77940548802635e-05	-0.000581631172514062	-0.00140434376038769	0.00126513438251732	3.75683882173576e-05	0.0622264933002122	0.00258393943410231	0.445043696944119	8.15517739227513e-05	6.9942315793786e-05	1.69385266975334e-05	-0.58116609800649	1.39833382171679	-0.00140470952870726	8.67418738364544e-06	-0.000447459688844659	-0.0528015090571503	-1.49698052640141	-0.00056020393554634	0.0131116289519297	-0.427288013694966	0.0889910961620162	8.13994221561317e-05	-4.86192792105476e-06
337.097979146244	0.0017366856310888	0.000717325216989269	0.551916336072996	0.000145449412118735	0.00168988239061069	4.41060019126307e-05	-0.00190846093704262	0.00226440898691739	0.00213874333743704	0.0607888577373232	0.00335367245305671	0.446047165884369	0.000917540114994927	0.0016090781659914	-3.06200310242716e-05	-0.580989708667978	1.39725477804526	-0.00134515554449785	2.32085996226423e-07	0.000691926437468003	-0.0522896526087205	-1.49612632772938	0.000150978901888292	0.0125848552431504	-0.426888143555161	0.088775279866381	6.36338107421542e-05	6.00073099947609e-05
338.09844294758	0.00264218036001072	0.00034440641541697	0.552670202224526	0.0010250648521458	0.000873271269651652	0.000967082143806747	-0.00199266871863003	0.00311276029156342	0.00202593175813673	0.0608209762508367	0.00314382133134172	0.446591743680514	0.000169541282207385	0.00135857312566434	4.05345916863487e-06	-0.581345801855931	1.3968581335039	-5.30372603195816e-05	-0.000498919168030475	0.00166279854803754	-0.0524545289337669	-1.49291051706994	0.000304806256968813	0.0117634692951199	-0.426938400771057	0.0886838448957349	-6.60456164626308e-06	-3.78492519708137e-06
339.034515910363	0.003030571991862	0.000152769249397836	0.553091224515346	0.000296005214313316	0.00119592220030088	0.00108632064690722	-0.00172562752777149	0.00313445737626822	0.00213994032401242	0.0606709061303908	0.00303842410675614	0.446852920990145	0.000207490606965856	0.0015341085232819	4.70418222691102e-06	-0.581395628533617	1.39694571363328	-5.21888252396286e-06	-0.000449697888960352	0.00242789713327192	-0.0524669663193349	-1.4923255098428	0.000652069367941265	0.0112164339326253	-0.426748919027341	0.0886173402998907	5.4955142099358e-06	-6.09740285898214e-07
339.92140456187	0.0035359315566329	7.77785887776418e-07	0.553298794216091	0.000171180578979926	0.00168290789404618	0.00183175221656174	-0.00163859459440974	0.00241547455620696	0.000989784133636543	0.0599860915186912	0.00283536745796627	0.44698898432709	0.000232485554952737	0.00170800570106452	1.26708203199287e-05	-0.581639923366338	1.39641087080254	-7.9464184739375e-05	2.61159082150879e-05	0.00358652799704159	-0.0531816112197941	-1.49399188478434	-0.000379387280871211	0.0102267334413116	-0.426664856750335	0.0885519284911649	3.77205024794656e-05	9.5103117302955e-05
341.112679170516	0.00135152233970249	0.000455190578309451	0.555099600036547	0.000150156847120979	0.000502918748768381	-0.000110384521835789	-0.00223399890960285	0.00139439269176577	0.00233750942909443	0.061268023994973	0.00347955147184275	0.448344376976563	1.61231950107153e-05	0.000218776241005572	-0.00122989088143946	-0.58077641539844	1.40515922093177	-4.46644442325234e-06	-0.000839396723866592	0.000992885184241478	-0.0532831757652744	-1.49591867157089	0.000713581020318137	0.0106748045240229	-0.425524059775468	0.0891312032374762	-0.000163319870594384	-0.000403689930361043
342.308721092824	0.00112314606506764	0.000939577040865714	0.556350243684453	3.63766231438444e-05	0.000630885311806539	-0.00023959478066542	-0.00251599980650455	0.000740632801794447	0.00132240025810173	0.0602696011954695	0.0041463485559363	0.449478950891388	-5.51939551811769e-05	3.19493091074956e-06	-0.000286676394805371	-0.580372784025737	1.40279660569468	-0.00210584064138558	-0.00374474977129575	-0.000285782926514548	-0.0542280787159949	-1.49812357455812	-0.00127909548779404	0.01012706479112	-0.424708156365836	0.0887831143470666	-0.00166894899109315	-0.001650683677101
343.109329977159	0.000788048376316598	0.00149492803733904	0.557458820625518	-3.25369783622002e-05	8.60630555656174e-06	-0.000289793875628776	-0.00210395051375827	0.000278180131246031	0.000592796456746294	0.0603790220807585	0.00473334780856666	0.450393933209971	1.58809555448213e-05	2.60111465805398e-06	5.92226465698894e-07	-0.579646820897775	1.40133631102965	-0.000961147864484116	-0.00257519979955098	0.000198238864965537	-0.0538487210731584	-1.49393715053062	-0.00114644322308836	0.0101755298805274	-0.423872162316054	0.0885071502552009	-0.000944073867864129	-0.00108269863674155
344.122208067838	0.000230318221632615	0.00160480349363023	0.558236093969733	-0.000197347827675122	-2.43669709895399e-05	-2.30090617800199e-05	-0.00255179826795081	0.000191785123360536	0.00071994528421854	0.0599472871448779	0.00502442323358102	0.451019779557294	-7.69249924377961e-06	7.59959976034285e-06	-4.05096784145089e-05	-0.578864727808574	1.40099929159634	-9.39482590894755e-05	-0.00273961553708816	-4.37311965946949e-06	-0.0532541708826396	-1.49468839940133	-0.00254504665921648	0.0104215158441597	-0.42294617745016	0.0882727386755256	-0.000801275346652741	-0.00143995403808035
345.227226524417	6.12965635787539e-06	0.00143998266600119	0.558505669302392	8.9662761050986e-06	-5.53339193755308e-05	2.85232804483262e-05	-0.00202986592623676	0.00062585139278699	0.000448408013725904	0.0592072228294943	0.00493595443102688	0.451187573429359	-3.08714376902559e-05	-3.46610723310925e-05	-0.001057144930796	-0.579111052631842	1.40531340937434	-0.00254075436151376	0.000308412260167373	-0.00334738481360542	-0.0540960405901703	-1.49204191257912	-0.00627892770321383	0.0105627407567257	-0.422815510039099	0.0884877214903316	0.000719787876135246	0.00019868788677993
346.225272828768	3.26886753495134e-06	0.00165141390199901	0.559224326575978	-2.76700114228027e-05	-0.000306548820954384	-0.00100994756315738	-0.00215425771931971	7.56792785407343e-05	0.00111442027917777	0.0604374267168651	0.00526939399122199	0.451548783828393	-5.62791326485834e-05	-0.000325411734223504	-0.000742914768653972	-0.578340356305163	1.40594200650809	-0.000741327373649812	-4.65872798065995e-06	-0.00560913579764525	-0.0538241923492026	-1.49276872659066	-0.00688764716351823	0.0125159991138238	-0.421876744443574	0.0881319229458312	-6.50817747435645e-06	-0.00016397039673761
347.320990026793	-1.37457729076076e-06	0.00167339872456672	0.559355622570162	4.50232511586687e-05	-1.88058118083794e-05	-0.000443115550511336	-0.00219130174479891	-4.56262031302931e-05	0.0013068511859951	0.0594698728726601	0.00542422602737051	0.451606719005743	2.29363618058564e-05	-4.8522216945291e-05	-0.000320701028224614	-0.57831477668617	1.3984044635967	0.00096649562452962	0.000402700193003304	-0.00694566424469981	-0.0529392119783658	-1.49560716534218	-0.00609360939644275	0.0134262974348421	-0.421620795998712	0.0870812109318978	0.000331229218434629	2.48754271084276e-05
348.219274300612	-4.71248569934269e-06	0.00162827645384292	0.559621153241243	-1.75876484520542e-06	-0.000327076593090162	-0.000336998498697546	-0.00241640274142246	0.000342585589618905	0.00135152586394252	0.059729381066794	0.0055022255976329	0.451672994142909	-4.72415101398696e-05	-6.36301221967475e-05	-0.000160249112296476	-0.578792472855289	1.39804673515816	-7.93749887148089e-05	0.0032292906004127	-0.00880231714930724	-0.0531826712255881	-1.49917358365852	-0.00219816316028	0.0138831986241991	-0.421738857126238	0.0868357960051611	0.00210911920911133	5.30226316999201e-05
349.240208253379	1.23900560118012e-05	0.00116936054703965	0.559560909945156	1.4874184116309e-06	-0.000690076089127103	2.50540449552901e-07	-0.00207167184828588	0.000471819807646965	0.00049663935750146	0.0598671000443323	0.00514084186516381	0.451421850987938	-8.04623579816842e-06	-8.47622711077573e-05	0.000205736645608001	-0.579998040151738	1.3969345325189	0.000113428559455102	0.00222597098301302	-0.00831439181314019	-0.0538062357999545	-1.49531591864716	-0.00359113426427325	0.014598941418923	-0.422462553419148	0.0864595801886865	0.00157176325857965	-0.000488264757674628
350.403516313441	-0.000294886115836698	0.00110223745451728	0.558444289443123	-5.80027191187958e-06	-0.000462470418167723	3.35828161462743e-05	-0.00202655056187671	0.000271408396101518	0.000605678691913955	0.0597943305596057	0.0052067891373955	0.450138808662907	-4.45153495663015e-05	-4.60334617378289e-05	0.00139786234403552	-0.582353137618964	1.40021861865845	1.54674007079154e-05	0.00262412907156522	-0.00774109116478278	-0.0530441295661223	-1.49655468198088	-0.0017612035849776	0.0139637291507996	-0.424473153695824	0.0866697327171138	0.00143394756602599	-1.65857871526799e-05
351.477335711247	-1.46563204593276e-05	0.000725545454786467	0.557540322402349	-7.97160579653028e-05	-0.000266633566888479	-5.15190390735735e-05	-0.002059412586674	0.000826713825394223	0.000803906905876784	0.060513084857615	0.00497507638816602	0.44897995225278	4.04292981109545e-06	-1.84152231683593e-05	0.00135834745616037	-0.583635324616398	1.40313818056184	0.000905830053267537	0.0022393365493991	-0.00647270400785267	-0.0527416610590089	-1.50028215828146	0.000213340347587826	0.0134413022671585	-0.425476184788115	0.0868299439920258	0.00126487473060662	-7.48970566235764e-05
352.551716551923	-7.06731276849554e-06	0.00049501160010783	0.556657214286163	4.43455315565386e-05	-0.000147643204376737	-1.97825133941258e-05	-0.00151114395047674	0.00115072160974819	0.000856867184609935	0.0609011669539387	0.00480479212346846	0.447882020343252	-1.27117335633956e-05	-2.29712271763017e-05	0.0012897834415799	-0.584829114811646	1.40651059377588	0.00283919849091593	0.00133874815131139	-0.00548429075839748	-0.0506505842282692	-1.49900612744405	-0.000866214915237672	0.0148585756427011	-0.426570864277157	0.0867845788983855	0.00043168240781793	6.8558068282619e-06
353.799883895442	-5.32153005034751e-06	7.75431252103645e-05	0.555885207105555	-8.23256585757985e-07	-4.78356304488461e-05	-1.37455533522477e-07	-0.00167387482103193	0.00110192649916391	0.00144870243779506	0.0620450878080211	0.00454844538828021	0.446760457913775	-2.91436945745697e-07	-7.84216748166001e-06	0.000555525294171977	-0.585930457716855	1.40315856555553	0.00122253452180662	5.1691577263517e-06	-0.00648346282882526	-0.0521155545946307	-1.50233824865663	-0.00238547978515531	0.0160767395168145	-0.427141962485622	0.0860846107089205	-4.70703236176686e-05	-6.65292228419502e-05
354.720499704449	2.17433899865733e-06	3.80043313367935e-06	0.55507141739567	1.16048600886761e-05	7.212606334719e-06	0.000256792447217459	-0.0017477309025643	0.000633779601290578	0.000938111892415889	0.0622738595338909	0.00406156908816743	0.445783122328553	5.14547683525645e-06	5.03454325736972e-06	0.000523999161768622	-0.586275998871635	1.40048404965887	0.00156420550138402	2.00910698274305e-05	-0.00638811169468772	-0.0517381892805043	-1.50179584332438	-0.00238347172401319	0.0168446405056872	-0.427311439328137	0.0855761945504196	-8.99992702819936e-07	1.25522885210093e-05
355.845428714101	2.56655172197527e-06	-4.26337686350786e-06	0.553851162881445	4.82647749116921e-05	3.69597670503655e-05	0.000165214382497178	-0.00164601873117433	0.00053026375655802	0.000389807863732542	0.0625396970349024	0.00387609577334671	0.444368844903657	3.9964102765021e-05	5.66780576970591e-06	0.00162468816757854	-0.588365651971065	1.39963174860034	0.00405782838993865	0.000577678795816558	-0.00623549077115736	-0.0534073664370949	-1.50347812495146	-0.00193582396768304	0.0172196848431084	-0.428823510952205	0.0852727795012274	0.000213737532245001	9.86054073920439e-05
357.019333810949	-2.35681351493437e-06	2.21794547768294e-06	0.552843032481398	6.85796680061555e-05	0.000289646360942719	0.000633067040787528	-0.00179323455965268	-1.94314250456146e-06	-4.85133810941347e-05	0.0627241460468106	0.00348747285255785	0.443162921390047	3.63268226210317e-05	3.739948436675e-05	0.00122162991304769	-0.589183557633602	1.39634108289184	0.00250039500051986	-0.00110454257693524	-0.00669027067517412	-0.0517062915210444	-1.49936393238837	-0.000668478860711841	0.0172058685156507	-0.429548044298986	0.0847690938656461	-0.000831230355746821	-1.26706028193582e-05
357.881139945771	-3.83245307029521e-06	2.96015462130991e-05	0.55242856164728	-0.000236506284312998	0.000206163962855888	0.000461595649138251	-0.00117106463749517	0.000644677587287242	0.000134813906875702	0.0631692305305532	0.00321301262938682	0.442554241876337	1.00428471394585e-05	2.67222457087817e-06	0.000923796258535424	-0.589726272766257	1.39418865768412	0.00293711015745855	-0.00115486861477644	-0.00640797768930535	-0.0514513074046965	-1.49773143068777	-0.000726823130075469	0.017856114933014	-0.429906783768754	0.084338169373272	-0.000736788808978659	5.17452475681898e-06
359.058183096432	-0.000150471491028129	0.000279659446705734	0.551808171174645	-0.000494460153327369	0.000435700595912253	0.000682022130179217	-0.00122288879628284	0.000426680902692937	5.20923261681169e-06	0.0634092761501359	0.00347805075497738	0.441720727038048	3.4106494519708e-05	5.22029389320307e-05	0.0014135911663253	-0.590807212773404	1.39122820032791	0.00355554056070469	-0.00193675066613904	-0.00534561267930793	-0.0514569049061585	-1.49687699178708	-0.000375117937385655	0.0185076231479055	-0.430684900540822	0.0837814992514826	-0.00108696738738113	-3.08955173297431e-05
360.078609418306	-1.7405991197974e-05	0.000107949262473395	0.551808636406236	-0.00106877997212779	4.24053124081464e-07	0.000776443099386269	-0.0011832235125195	-4.02034354909056e-05	-0.000649292169599895	0.0634998600358122	0.0033871526714987	0.441517209590681	1.39219195460901e-05	-2.19900810085704e-06	0.00170229108282764	-0.591176602244941	1.38799345193282	0.00262310128576573	-0.00313717746661493	-0.00446176686268481	-0.0514026232281224	-1.49786672253721	-0.000837246562106199	0.0180465044804	-0.430812380301072	0.0833578023241419	-0.0015878320458747	-0.000384219276910694
360.98673142924	-2.72131915972988e-05	-4.51612392791682e-06	0.551661011327919	-0.000339483804924011	5.84311751816009e-05	0.00134096029725583	-0.000898918370551599	-0.000190867126916767	-5.24891082571337e-06	0.0638857769465837	0.00325335811072099	0.44116103897477	1.16815267083681e-05	8.88043555013006e-06	0.0023698780380829	-0.591305852262607	1.38759080916372	0.00308973005956363	-0.00371752230857796	-0.00316794318505852	-0.0505410922902869	-1.49645134445934	-0.000974450403717404	0.0184979278701367	-0.430819935306267	0.0831192891201125	-0.00154943273858541	-2.30330898431272e-06
361.95204090654	-5.30916976357299e-06	2.01013908961146e-07	0.551661221326065	-0.00144028318774936	0.000303423150881398	0.00118919069860119	-0.00194295235915354	0.000909560273420607	-0.000196941801217396	0.0642600273247517	0.00307243898304703	0.440941544148488	0.000145265374181088	1.34862052330945e-05	0.00271498881643414	-0.59186304985351	1.38594329420711	0.00275720761115114	-0.00383040206591968	-0.00215174505130009	-0.052090574608842	-1.49281832741692	-0.00205528127053902	0.0184329578069082	-0.430934024556399	0.0828191862190031	-0.00117195159581825	-2.14083858821769e-06
362.896489025424	2.68767328606947e-05	0.000142907755654946	0.551167025269578	-0.000994410726659786	5.239135262986e-06	0.00230621483544098	-0.00109147335420267	0.000156159448701862	0.000559295434316723	0.0626973250100135	0.00309980388389055	0.44049344813905	1.35342534238863e-05	-2.82817090662833e-05	0.00299120585439116	-0.591760942971798	1.38317578950854	0.00287368493072378	-0.00384237380242097	-0.00131951833140962	-0.0512465720631972	-1.4937023859017	-0.00339613580875135	0.0180522039510118	-0.430709899691778	0.0824436297218796	-0.000865971078738877	-6.55896154946865e-05
363.984743937412	-0.00081087412772106	0.000330542661714497	0.552361766773887	-0.00115144190827413	1.21977435900169e-05	0.00161818498935918	-0.00117722635556984	8.44615361133082e-05	-2.25455118869908e-05	0.063791639313485	0.00320897116711504	0.441313874083661	-2.5608031611761e-05	-2.8765979255302e-05	0.000733913402441222	-0.591325288781576	1.39578528205798	0.00213804435384337	-0.0044232394250609	-0.00345382287606406	-0.0503463846618975	-1.49716823045113	-0.00399244868373276	0.0189745162943548	-0.430165912117231	0.0833532469821532	-0.000671342281222503	-0.00031486732002713
364.975636991406	-0.000906347926108628	0.000422375100389723	0.553118687446858	3.69215425850036e-05	-0.000752286165932873	0.00245938222999919	-0.00207991691589294	0.00134094116214536	-0.000306814851639457	0.0636601831865361	0.00352281877890958	0.441889210404599	-0.000419867889059179	-0.000340352664316621	0.000109785343802719	-0.591231031133559	1.39592414164035	0.00147522694291973	-0.00323550777368496	-0.00373519921671347	-0.04945560306687	-1.50059576787453	-0.00297426439669929	0.0178073940701211	-0.429979413625946	0.0833605189215459	0.000287921177510936	0.000143510754551364
365.769368338778	-0.00115875118895189	0.000423597161877631	0.553458554676984	-0.00120117904529107	-8.50614435844832e-06	0.00158398590606862	-0.00113787851299823	0.000293656544656848	7.81378906193154e-05	0.0630728657933259	0.00351279933217621	0.442153803004493	-1.00451085976903e-05	-6.46994579373781e-06	2.16099554339507e-05	-0.591956836914723	1.39999889776338	-0.00014930966499139	7.00796730737207e-05	-0.00519702452646561	-0.0491042888993007	-1.50405039949487	-0.000840426454480783	0.0164218215720081	-0.430503922123928	0.0838032558505291	0.00070866142541978	2.76058963484871e-06
366.915692926823	-0.000444137949528639	4.90905615315577e-06	0.553996464639003	0.000106044771196406	-1.25329675470873e-06	0.00151082283031439	-0.00198832264547014	0.000580992120147649	0.000230842460483757	0.0623672402042722	0.00307068448762379	0.44256503633306	-1.25515931154914e-05	-1.09901295579482e-05	0.000304609704178326	-0.59324709432157	1.40385670861971	0.0023254972878721	6.48461545170448e-05	-0.00565077585798442	-0.0514394741398933	-1.49968408155977	9.74348738269436e-05	0.0142653638684439	-0.431112333753685	0.0842790047928099	-7.25989959850078e-05	-2.18298648439404e-06
367.996916191341	-0.00199706869932074	0.000652351910651569	0.555613275642004	-0.000250278764764878	-0.00136643739780243	-0.00139505975417322	-0.00141477623111314	0.00141867827106729	0.0014490657196132	0.0633855687823228	0.00366354036565248	0.44381177329574	-0.000852692515818149	-0.0011933928844325	-4.04632813329045e-05	-0.593255703237794	1.41014271626963	0.00272956420136008	-1.4772600198944e-05	-0.00873154372950532	-0.0506598430414542	-1.50029000638638	0.0005835534786737	0.0138580093537227	-0.430881986614621	0.0847599451075154	-0.000108248423567897	-0.00055653097528211
368.996621222182	-0.00237289680547256	0.000470640972972558	0.555697055263221	-0.000410533910191789	-0.00111701392500558	-0.000813550096773544	-0.00176827877674284	0.0027116501830305	0.0015074385054805	0.0610788543632951	0.00366550222693921	0.444013444876719	-0.000458187946315667	-0.00137154324174397	-1.97914412720838e-05	-0.593083339680844	1.4083594901399	0.00231947866087762	0.000383288516926158	-0.00963357991319029	-0.0496868878011402	-1.49480877788613	0.00125915952451619	0.0112517926940744	-0.4305529125541	0.0847512552282092	5.30290766870976e-05	-1.19401610207468e-05
370.045338934162	-0.0028916558775017	0.000138766259604636	0.556148060266571	-0.000243246011972357	-0.000957005921417144	-0.000901969502274607	-0.00160939379136561	0.0031941909577893	0.00174479842050274	0.0601797785142264	0.00346831169853305	0.444379554190081	-9.13598277943519e-05	-0.00142372042219187	5.46218285829078e-07	-0.593535955293039	1.4089956699583	0.00215122673213191	0.000647272543644356	-0.0109414118168263	-0.0496030352424449	-1.49320633617405	0.00233111093936376	0.00954641853260269	-0.43070276834997	0.0848479581692949	6.85757858531675e-06	-8.51632151816916e-06
371.172036558475	-0.00358727701420153	1.07636312882868e-06	0.556485074090475	-0.000216839398206496	-0.00150661758876525	-0.00163950794202544	-0.0018585851581278	0.0021818689164468	0.000996812465863357	0.0594962978351208	0.00324990898804726	0.444599226238827	-0.000131469226988994	-0.00163553534777268	1.36879499111651e-05	-0.593916144206352	1.4095040564182	0.00211628760363243	-2.60067950275489e-05	-0.0124517278558695	-0.0509231848690924	-1.49644844623709	0.00125174381862664	0.00876763397328792	-0.430629921419128	0.084806806516832	-1.79211529993307e-05	-1.18450718286683e-05
372.308333058809	-0.00196587748810214	0.000414837518541949	0.558006721436274	-8.40740715076881e-05	-0.000355385864000353	0.000413698220327412	-0.00222285901651552	0.00170142063614522	0.00236681221499032	0.0609901745554034	0.00378130520180743	0.44566531861311	-3.39058661814473e-05	-0.000259506028607363	0.000402168189421511	-0.593241301287213	1.41433340336475	0.00216600579532685	0.000335182282938751	-0.0110663100554336	-0.0510776908436051	-1.49690528928183	0.00233056549484297	0.00917850039815257	-0.429684336085706	0.0850212747955629	8.69902623920196e-06	-1.48332000025001e-05
373.558003762153	-0.00137675053414555	0.00095464351070707	0.559447127933753	-0.000544807048321698	-0.000986127501325638	1.635307972251e-05	-0.00207540393204271	0.00124750537314968	0.00178546407014564	0.0602273260514994	0.00444925228565669	0.446944290413202	-0.000203559978793869	-0.000223706429061178	0.00139483226392876	-0.593005591504103	1.41485951534836	0.00203162051215421	0.000895352446658623	-0.0105304535130626	-0.0510972104822571	-1.49846997594519	0.00106145229526309	0.00815924268455599	-0.42915209372263	0.084997152518069	0.000271353747662311	0.000185010980587593
374.468541068368	-0.000741587229599233	0.00126639790286474	0.560375768712413	6.51180450452507e-05	2.44935511268366e-05	0.000295070583620757	-0.0021245690401697	0.000148802388074572	0.000482364148760784	0.0597975952441427	0.00487439165494994	0.447737739393494	-4.17150037776167e-06	-3.37840189072502e-05	0.00137534980462096	-0.592535789234058	1.41648940262361	0.00278044929801708	0.00126714463271139	-0.00972995634370234	-0.051565803874458	-1.49672718868706	-0.000149820960082235	0.00769748625359053	-0.428426296790987	0.0850630319236503	0.000185381251560435	-1.4646462035908e-05
375.430749567681	-0.000124228057769345	0.00129524391820422	0.561007920679301	0.000139264524216282	3.88616551492227e-05	7.8173577097744e-05	-0.00235821147704597	0.000118025345475623	0.000551912560802163	0.0594404906078882	0.00504984387969106	0.448222382975198	5.16814602052572e-05	-2.18102212536842e-06	0.00126958206246688	-0.592005505632423	1.41672579869873	0.00212820899139568	0.000574334863635681	-0.00902369941056677	-0.0516358310202076	-1.49542232333262	-0.000968892562203391	0.00738612811382352	-0.427684716992448	0.084957057158062	0.000148583569704901	9.54095503865791e-05
376.483751302728	-2.11037853824023e-05	0.00103968963251644	0.561307590420828	-1.86030863301047e-05	2.67371811770056e-05	1.21765080921407e-06	-0.00195957540570183	0.000554393687626341	0.000294331219016803	0.0591592694639574	0.00487946651382954	0.448367846153946	1.86404952728464e-06	2.1620237354416e-05	0.00157532552208003	-0.591302952957799	1.41301390356987	0.00251967142447798	1.56335581729413e-05	-0.00792985635426246	-0.0517296540759651	-1.49256173724135	-0.00154805288025664	0.00649800544243409	-0.426775420388573	0.0845417094496935	-9.10877406124392e-06	6.4927060235646e-05
377.499395079454	8.41907559813942e-06	0.00111864211863588	0.561805688250288	2.59221684549177e-06	0.000142897575307252	0.0009003903899106	-0.00204248703290274	0.000124333474594922	0.000975585816774225	0.0599892776543735	0.00507921934248006	0.448568084034789	1.22249933532607e-05	0.000216916313723709	0.00204529433376868	-0.59068966869862	1.41737089945466	0.00126985195721861	-0.000219856252807241	-0.0045302057982528	-0.050916509734703	-1.49762184998433	-0.00228746590402022	0.0104316089461473	-0.426069342554025	0.0842983006881061	-7.53395125411039e-06	3.28754611091012e-06
378.597467872775	1.00409931896807e-05	0.00122329756102124	0.562046094831777	-0.000259959056831634	5.380863405042e-06	0.000464538627003058	-0.00233057169667562	-3.91391929718089e-06	0.00139208906770305	0.0591736683080028	0.00534104689568409	0.44870833191691	-2.69123208550718e-07	0.000171590364913029	0.00168540598986439	-0.590599154218487	1.40953342626388	0.000470108401047276	-0.00102479758581876	-0.00327720839627808	-0.051008572612323	-1.496822901555	-0.00150157700595366	0.0107337208365892	-0.425698069501546	0.0833262450996794	-0.000554980811284532	-7.87413816569061e-06
379.548559906285	-6.72960807581508e-06	0.00118279987483416	0.562275251649543	-1.96605302105987e-05	0.000392419154850414	0.000347839789866485	-0.00238777727429399	0.000428714073628518	0.00137886297555124	0.0593702083076805	0.0054066539411003	0.448737255453218	1.44421061817686e-05	8.6945536145829e-05	0.0019667674183369	-0.590470137793164	1.40683910011596	0.000915549082753621	-0.00227750738362089	-0.00139487644147893	-0.0512111649513396	-1.49786779773584	0.000165133068639332	0.011127402462841	-0.42530689878633	0.0828657707494953	-0.00136189296399972	-2.84280515713751e-05
380.443408908793	-2.17274377118809e-05	0.000788338706309305	0.562203135684527	-3.64050936032408e-05	0.000720580387471057	-6.41411047708299e-05	-0.00219241116518733	0.000658200360157012	0.000528346055965506	0.0596294986545306	0.00510467300585061	0.448481033137907	1.43844804819566e-05	0.000100508813675272	0.00126971390347855	-0.590693961371133	1.40383406134893	0.000608159581133004	-0.000950710904459489	-0.00115105598021769	-0.0519301457404572	-1.49406324309693	-0.00150881768081356	0.0123246753744076	-0.425184157511595	0.0822763045181042	-0.000790958774185334	0.000303976424559765
381.61144062902	0.000573806607247878	0.000564419637302687	0.561287905090864	-6.92683193404306e-06	0.000561561265149846	6.83618441749366e-06	-0.00189351004779512	0.000302727593056493	0.00058019292422043	0.059523120120911	0.00498883543207629	0.447397802327119	1.1951398204024e-05	1.44568694658206e-05	0.000575346310338204	-0.591786462255516	1.40567546915843	0.000845306408225541	-0.000390012110357518	-0.00132778163729009	-0.050970716093131	-1.49553653467061	-0.000513107244379631	0.01241141107027	-0.425985138807487	0.0822495231365201	-0.000146067048080582	0.000207274809035596
382.685219290498	3.02924115510481e-05	0.000225320671067495	0.560308155233696	3.63661952285452e-05	0.000517564852132469	3.46077313979838e-05	-0.00185953879911313	0.000781834711208836	0.000921885669005679	0.060081190118834	0.0047846232164103	0.446186908806145	4.07412872869431e-06	5.69618476409298e-06	2.86930616060878e-05	-0.592238957824688	1.40185120583762	0.000946307685166581	-6.57438613981946e-05	-0.00129013331065874	-0.0511055706547989	-1.4960492744663	7.5797221413985e-05	0.0127741820815101	-0.426102009568188	0.0816628161988244	-6.10759170618279e-07	3.78840892595381e-05
383.479625841558	3.00294990070971e-05	7.13948134839913e-06	0.559639558603067	0.000341901033337271	6.98592977921695e-05	2.93868129669771e-05	-0.00199968060485351	0.00113283413212946	0.00100047526257637	0.0602097250121935	0.00466684229577295	0.445382432554946	1.44699459037271e-05	2.06861022189147e-05	-2.24235241786959e-05	-0.592572300102661	1.40416143783926	-0.0008431501370414	0.00125181395934011	-0.00198781934297396	-0.0499500429496944	-1.50045674198087	-0.000222803223372238	0.0141064136991747	-0.426342503103463	0.0815894268869497	0.00036894828127961	0.00017058402917874
384.512473620347	6.14552125391038e-05	2.57489343040421e-06	0.558888213071977	0.000300767099813521	0.000327285185601129	7.74314653449496e-05	-0.00205506660390732	0.000891538438353737	0.00113065154515765	0.0608049145393585	0.00436927782688412	0.444392692089082	5.59752547892622e-05	5.02575529135657e-05	3.03684824508756e-05	-0.592851464637506	1.40116635727617	-1.42755085239361e-05	0.000990697594435384	-0.0018494649355479	-0.0510265014666068	-1.4994999261192	-0.00072926483356079	0.0151501169229258	-0.426235770962442	0.0809951848949214	0.00018416274487136	8.45901423920133e-05
385.418830313143	1.25579208980639e-05	-2.35735634836522e-06	0.558322186741215	-4.93484592018022e-07	1.01807870431658e-05	-1.45196957364882e-05	-0.00174054104879594	0.000977028574785184	0.0013217115107892	0.0615323890943409	0.00407901261063727	0.443590349537885	1.21495317749204e-05	-1.15333907883286e-06	-7.25048462691199e-06	-0.59267039639302	1.39994130473919	-0.000330087746186783	0.000594540176689818	-0.00254545934302168	-0.0502539187155892	-1.49865329634944	-0.000143737542379521	0.0162854828366788	-0.425948293244681	0.0805781364091003	6.75344437390532e-05	5.06623780976304e-05
386.425612771253	1.72979220059109e-05	2.54813153966069e-05	0.557463950159923	1.30707508860151e-05	-4.54132396938563e-06	-0.000242716423315147	-0.00168155168161745	0.000581697157661973	0.000765471762071455	0.0618512332985403	0.00351397733185731	0.442545797247972	4.78079388965402e-06	1.87482965472479e-06	6.68235575633795e-06	-0.592683470283416	1.40234497267788	7.48309409816141e-05	0.00121907940868673	-0.00342625018436955	-0.0501220586252175	-1.50083043014414	-0.000417897793291597	0.0177157272676227	-0.42576174744378	0.0804552061980465	0.000396960738209071	0.000429318838466229
387.510524817917	9.95492883671153e-06	1.05885989453817e-05	0.556316663845688	-3.67675669294708e-05	-5.06264046033659e-05	-0.000264572689842045	-0.00159176176745344	0.000397026995915159	0.000394599306279969	0.0623039679939949	0.0033724361891959	0.441184450695761	-4.31707609122615e-05	-7.36158782508094e-06	-1.43194315258891e-05	-0.593200204045132	1.4018191912124	-0.000795266489230888	0.00126000926439774	-0.00339296357713817	-0.0511611279870032	-1.50030124280991	-0.000567496473773064	0.0174025676161155	-0.42590662436542	0.0802653487833091	0.00038701225123092	0.000587493585179224
388.400569528531	7.78922842384911e-06	6.01360858134081e-06	0.555537082702181	-5.89896395033308e-05	-0.000356467789100164	-0.000625532731886591	-0.00173413476948497	-1.0191178275067e-06	-2.05545020294968e-05	0.0622909814008441	0.00309791415134877	0.440276596845574	-6.38648670656692e-05	-4.72698881919077e-05	-4.28817014287322e-06	-0.592950853771301	1.39950068695757	-0.00115589223089821	0.00182555787030642	-0.00366797872726963	-0.0510468216581805	-1.50031034682325	-0.000770318378769466	0.0173942276994701	-0.425514882133532	0.0798954530232859	0.000569342385182009	0.000596425376957353
389.446866069802	9.95570206322221e-06	5.80812301129324e-06	0.555080079221161	0.000296343444673707	-0.000183123620291628	-0.000510956454505381	-0.00113959017420014	0.000667136429319522	0.000111958983102643	0.0627246709566732	0.00274473734966732	0.439597893195894	6.29289514028221e-06	8.19241749151893e-06	-5.91914260519401e-05	-0.592824068324272	1.39655644307997	-0.00131596388376998	0.000663414802415335	-0.00392837807997682	-0.0509454439860668	-1.49885309191164	-0.00107123466967315	0.0181363848165625	-0.425200973447657	0.0793477770899898	2.67921150297656e-05	2.38434178355894e-05
390.537846850124	5.08775917228945e-05	0.000280731127802774	0.554606058027523	0.000553375378626856	-0.000529065812542696	-0.0008675215526577	-0.00119822806857181	0.000438084737912059	2.6752169389908e-06	0.0632273905037815	0.0030698998103147	0.438885575396052	-1.08931687128367e-05	-1.92233222744945e-05	-0.000355016642954243	-0.592012122865551	1.39757680003167	-7.63692122916325e-05	0.000595865183047826	-0.00483657481861653	-0.0506344596242382	-1.49974646532675	-0.00116951707862267	0.0191789493164479	-0.424260336645593	0.0791292761855619	3.72121082463106e-05	3.63105355031723e-06
391.490025188223	7.50546684226428e-07	0.000130048494130065	0.554470197783464	0.00102378826958038	-2.8475459513613e-05	-0.000805076935298981	-0.00104397883131766	-6.45026398139375e-05	-0.000550165682430276	0.0630331609093856	0.00298155879482349	0.438600885452434	5.34050324300001e-06	1.02425121424427e-05	-0.000115407647595175	-0.591868842624099	1.39684176743485	0.000375172754728281	0.00176823652908067	-0.0042009829054645	-0.0507654606125647	-1.50053701765802	-0.00223277416330727	0.0177012012801503	-0.423913754722617	0.0790753403142758	0.000344142080717449	0.000545066703928672
392.536215025582	5.23866231632581e-06	1.227334093634e-05	0.554257445132162	0.00043271675611834	2.39452338912423e-06	-0.00142788967011983	-0.000949079132732991	-0.000171454815398198	3.45663558869962e-07	0.0635613133013651	0.00283555000231677	0.438139152194225	-2.47307994057379e-06	3.18667383620548e-07	-0.000384235949325901	-0.591455624172688	1.39814929625463	-0.00105195497664838	0.000959129477505846	-0.00498723649508148	-0.0502786544018902	-1.49784255313769	-0.00347985223875293	0.017579614480515	-0.423358094784057	0.0790348487996271	3.42699254524242e-05	6.48492169879267e-06
393.741836167309	-1.08120161596892e-05	2.8930086064898e-05	0.554194448847064	0.00128476159798939	-0.000509862031701314	-0.00105186960137042	-0.00135425983521418	0.000815941974475338	-0.000457965057552502	0.0639280712163644	0.00255634089266292	0.437817911473308	-0.000174529736084598	4.17899275629362e-06	-0.000442263872908144	-0.591055989321755	1.39828104747587	-0.000406250329069377	0.00107006761109308	-0.00541218272141962	-0.0503814602112023	-1.49820638030966	-0.00400390988102838	0.0178860567477368	-0.422713887636254	0.0787996942502281	4.26772060850422e-05	3.36141300933512e-05
394.714345911747	5.59431292562354e-06	2.91902808340068e-06	0.553917366758382	0.001297138434139	-8.3498197276186e-05	-0.0024370202194673	-0.00118307660479028	0.000727836141498189	1.42052488289173e-05	0.0628787319338959	0.0025521555411728	0.437508590658104	-2.32303990260266e-05	-7.86464684197231e-06	-0.000469116559434071	-0.590530987414812	1.39543551014036	-1.0742518878289e-05	0.000802003333727365	-0.00594591212777994	-0.0507709133805422	-1.49678200861396	-0.0034254410544309	0.0173180960355334	-0.421957925758969	0.0784299394812203	-5.88395922006323e-08	-1.304736233901e-05
395.665807855664	0.00122479620647429	0.000724942691503442	0.555046719374433	0.00151639634043128	-2.55644636861371e-05	-0.0017275048562292	-0.000980907837360961	-7.58522132077917e-06	-7.7562333067374e-07	0.0632078396555046	0.00316853709138984	0.4383947470676	-6.31550611573406e-06	-1.99151384231359e-05	0.0004648782654762	-0.588963892791945	1.39967900075899	0.000343834218510805	0.00047257432691724	-0.00493741239331314	-0.0504843872411529	-1.49852308309249	-0.00347693292419816	0.0170187400585206	-0.42027545167031	0.078724577193002	-2.0303799936138e-05	-1.27254743303538e-05
396.78357103603	0.00113793989632278	0.000564799272941179	0.555710187052999	0.000805495532607544	0.000218985447363632	-0.00186488152246577	-0.0010822759418924	0.000546713594335798	0.000104415325596164	0.0627313352980528	0.00316207477419144	0.438903644929467	-2.36562253393171e-05	4.43622942735195e-05	2.38800757425311e-05	-0.588370938127871	1.40360697527409	-0.00019014641401173	-0.000219119767683887	-0.00436069369887868	-0.0505461043657811	-1.50350878233028	-0.00278970268897069	0.0156489116591811	-0.419416592228014	0.0791061222900258	-0.000149859947449584	-2.46705292449685e-05
397.630138476388	0.000863516347398919	0.000117772658169491	0.556259187814189	0.000396151955188414	0.000140574735169364	-0.00186800901127031	-0.00175961448615275	0.000847012378819512	-4.4373446191809e-05	0.0627819654225096	0.00292636301939418	0.439277114498621	1.92093673310395e-05	6.28173325176383e-06	-1.24082173331136e-05	-0.58853948038966	1.40880521045227	0.000264530502625895	-0.000380006736404138	-0.00294933590472933	-0.050999586676811	-1.49906967838036	-0.00182978048769892	0.0142599236048716	-0.419267509650767	0.0796446828071861	5.02173277642625e-05	8.68903918813137e-05
398.594413898564	0.000480504850707226	8.76305077440545e-06	0.556478332164329	-1.93182098046859e-06	1.23647406938459e-05	-0.0010119949162602	-0.0016240900206724	0.000796048054581621	5.56652369711217e-05	0.0616384174350239	0.00248113674633512	0.439475347031285	-6.38913464061643e-06	4.73737442391127e-05	2.69466495224312e-05	-0.588831915461907	1.40863491581193	-0.00152425532888927	-3.38386162300185e-05	-0.00109299560317639	-0.0520378665298648	-1.4977473920987	-0.00054622650673388	0.0121245846389815	-0.419137743477386	0.0797549235457543	0.00013922357322343	7.57824631710427e-06
399.724477055177	0.00183027308888213	0.000640864970344258	0.557706497922956	5.05043022866329e-05	0.00155968940229677	0.000351814445010413	-0.00169898219389606	0.00177587942975815	0.00190076937978209	0.060889924025568	0.00324008734487414	0.440565856696924	0.000890381091763762	0.00145353986302941	1.70361247999455e-07	-0.588707281020072	1.40745512216926	-0.00131103642192449	-6.97396266345013e-06	0.000578210837208788	-0.0516066831482756	-1.49546515806514	-6.51555977910854e-06	0.011424889512088	-0.418778427284102	0.0795548531991231	2.39459445307836e-05	1.75981371856756e-05
400.732989357205	0.00270245318319649	0.000267140275168365	0.558360320774845	0.00104460854963814	0.000712041213306793	0.000988449196541897	-0.00212100014883581	0.00312216757271507	0.0016411125155024	0.0602420454428212	0.00307619978409464	0.441099237370911	0.000102576121738815	0.0012677617892738	3.33985360248602e-06	-0.588862390516888	1.40684714171817	-0.000693943659570044	-0.000328635695527166	0.00140955719232812	-0.0509843864276835	-1.49283122080382	5.91889855836192e-05	0.010907065300797	-0.418735875467939	0.0794028524659288	-1.74110284056919e-05	-1.03854319335186e-05
401.805889149499	0.00313614475836999	9.7154161688929e-05	0.558784247768159	0.000222901663838591	0.00110884850855096	0.000989266943598736	-0.00168350569685925	0.00305421514589525	0.00199548861653776	0.0597646921293203	0.00298737371049897	0.441383377813209	0.000149897021141096	0.00152120857407552	-1.00724336313379e-05	-0.589047494261831	1.4066960484048	-8.07137804758624e-06	-0.000419630903413036	0.00225919446529461	-0.05145389886194	-1.49214782213944	0.000559034950032662	0.00994746124274262	-0.418583167712962	0.0793482214691941	5.18047591225824e-06	8.83975726448525e-06
402.697425845223	0.00366197401583346	7.06918478527427e-07	0.559007072715891	0.000141799238962765	0.0015845686547922	0.00171376768122905	-0.00171259678913738	0.00228820400893121	0.000907759511053327	0.0591013253681529	0.0027768259560979	0.441531922569765	0.000179170487878104	0.00168709417568512	8.58902410707328e-06	-0.589323137507553	1.40613149684077	-5.72654819191298e-05	8.2500598591089e-05	0.00335073121442073	-0.0523189564921273	-1.49447273386277	-0.000431340217129146	0.00897619865281329	-0.41851277888733	0.0792783537546541	3.56651377455329e-05	6.64391862781109e-05
403.784187682151	0.0017976312391111	0.00043882543635729	0.560605677712048	0.000106304424736662	0.000361523899292435	-0.000364842063106825	-0.00222461350231556	0.00159297540365869	0.00242659508651076	0.0606316293662126	0.00336423039671296	0.442677259708939	3.65330030188293e-05	0.000228376537824509	-0.00109625776258312	-0.588504925747545	1.41477458093612	-2.03396086458322e-05	-0.000776872415212427	0.00100082536324695	-0.0523711415665585	-1.49606963743858	0.000893745264382196	0.00972907962102858	-0.417450491081312	0.0798261583493028	-0.00020489268363066	-0.000475653264802233
404.986039795133	0.00153745129509258	0.000991184901266175	0.5619271308448	0.000498617676270605	0.00100177975120751	-4.69944179542243e-05	-0.00214821688698203	0.00131511615894741	0.00183126114496226	0.0599158711695859	0.00404470850500911	0.443843217093899	0.000217467876012578	0.000284277286815577	-0.000248444909687411	-0.588164821047312	1.41035058057236	-0.00170326218961893	-0.00313797231332269	-0.000318878253027189	-0.0533220928553524	-1.49895129671961	-0.00115434680194755	0.00882228634375424	-0.416701708656155	0.0793239198166612	-0.001393994535615	-0.00145053698130402
405.859017578908	0.00106086178625428	0.00133760377050432	0.562821673271429	-0.000205654936260941	-3.84320571268024e-05	-0.000379525668699397	-0.0022087394614469	0.000209706249856706	0.000488537850739599	0.0594817495658153	0.00450160787604897	0.444611095420377	2.15549136942943e-05	-9.64609936610652e-06	-1.26986714077867e-05	-0.587345339242668	1.4093654704976	-0.00111743042728643	-0.00259064619525113	0.000151695340641806	-0.0531603400471872	-1.49607822308455	-0.00137524268205372	0.00897409312241013	-0.415733543771653	0.0790702162819257	-0.00096853551931532	-0.00109817185702381
406.82195111278	0.000711748189439659	0.00156325429662738	0.563611672239717	-9.32807590449581e-05	-9.21534426954466e-07	-6.57359846966161e-06	-0.00236513252602359	0.000172678549593494	0.000693547297371347	0.0592660352584766	0.0048585066426298	0.445230694008214	-1.07682594407461e-05	1.03532545737945e-05	1.57310279069395e-06	-0.586504402193051	1.40912077337607	-2.32016919902717e-05	-0.0025832530845975	-3.01612985209013e-05	-0.0521863345315147	-1.49455937571654	-0.00256210200135141	0.00939242064338997	-0.41480939932682	0.0788310068211537	-0.000724999191041338	-0.00136311196206741
407.971037990572	9.1484511579053e-06	0.00132632493093966	0.563896134210051	1.09678506719292e-05	-3.35891713046984e-05	-5.25004640451838e-05	-0.00202090594463525	0.000645201781146816	0.000488643478784403	0.0585713576494753	0.00472943542786161	0.445397227899873	-2.70866788273211e-05	-8.47734945710438e-06	-0.000884241061188796	-0.586688488185129	1.41298437590863	-0.00272110999516488	0.000208822747104852	-0.00288536495571564	-0.0533706843758218	-1.49134772879285	-0.00608264338125026	0.00945029143270675	-0.414565323759787	0.0790068545127958	0.000729743038566217	0.000214367745533563
408.959362810992	-2.37164465139297e-05	0.00143433812467711	0.564499356052964	-1.28012647728922e-05	-0.000229136929270028	-0.000917368861625739	-0.00212956860993527	0.000254605938761857	0.000961270029852318	0.0597424421921062	0.00496042538952943	0.445658381815239	-4.46721078633657e-05	-0.00026454597267478	-0.000544480524425047	-0.585938680094769	1.41450660394689	-0.000872016074983105	-2.8011147079354e-05	-0.00551254903131216	-0.0529206578070651	-1.49291500908542	-0.0069253328235548	0.0117860626668144	-0.41367598339346	0.0786904292725772	1.87807034246985e-06	-0.000113912106977686
410.030377241541	-5.17402275686115e-06	0.00154934889482858	0.564701324566161	0.000237598273455337	-7.63402800456682e-06	-0.000413779356977297	-0.00234755783419007	-2.27499665494043e-05	0.0013721348571486	0.0588901186997026	0.00522159183428629	0.445772822169512	-3.69427006937587e-06	-0.000153680671342265	1.368001476351e-05	-0.586228084898189	1.40700475139551	0.00220054974653103	5.70817645221118e-05	-0.00659037308519711	-0.0543934420939024	-1.49139990592929	-0.00645840547416655	0.0122301448944632	-0.413453827581285	0.0777112581891033	5.81643351553162e-05	-4.16459224635609e-05
410.981094380671	2.30793723575332e-06	0.00153504968670573	0.564930746934851	1.29361850301208e-05	-0.000325471674007728	-0.000290668273876369	-0.00242471355795294	0.000421946747684578	0.00134020611573987	0.0590575711132762	0.00531670449535994	0.445806613431077	-4.36182729314194e-05	-8.74206416072283e-05	-4.11480099245136e-05	-0.586150375223252	1.40634113312448	-0.000233916758673266	0.00316577390485454	-0.00865074215341377	-0.0519372324995745	-1.49951650248513	-0.00253115928962669	0.013022257490748	-0.41335080691426	0.0773805694981618	0.00210103063454321	0.00012694558367776
411.932014789019	3.20982763910429e-05	0.00115911998077273	0.564911523729309	5.97414856370303e-05	-0.000755291125801632	6.92075433233035e-05	-0.00222507853098741	0.000664707478591796	0.000497563521348548	0.0593005199894011	0.00504243362666336	0.445593676875748	-5.28793720619973e-05	-9.82749582109734e-05	5.43039569481832e-05	-0.587097519952122	1.40391419189223	8.78039197333432e-06	0.00251193865854851	-0.00869959807074303	-0.0531408490851178	-1.49513749727287	-0.00353568598487741	0.0134955577291606	-0.413793644472272	0.0769233590421897	0.00181099993626664	-0.000287743236994165
413.047830510284	-0.000513217619656531	0.00101095387835201	0.564032309232833	4.06632619256057e-06	-0.000509741727667121	-2.81866394235922e-06	-0.00200238381506671	0.000308005977825545	0.000570150540127564	0.0591430737040446	0.00500154255992571	0.444561940627592	-2.81874319428279e-05	-2.05159667168735e-05	0.00142756739609359	-0.589532748076859	1.4081952255002	-8.21905160184532e-07	0.00254330491264328	-0.00775574429845901	-0.0521332457902912	-1.49621636834711	-0.00208523896353909	0.0128054330869044	-0.415911496213108	0.0772420836587943	0.00135869634057744	-0.000194148241128094
414.121270765153	-3.55492895178101e-05	0.000670226463996954	0.5630829551975	-4.43800054342171e-05	-0.00045289245206621	-3.33672958377917e-05	-0.00194769974591116	0.000808065160234757	0.000860912574677542	0.0597188684858314	0.00479417026544559	0.443378333709479	-2.63261859386812e-05	3.12013813847054e-06	0.00134755004745805	-0.590848619691282	1.41078114293418	0.000651664131102958	0.00255955107374696	-0.00674833590040808	-0.0519721640225808	-1.49929857726783	-0.000159024113622007	0.0122430777056764	-0.41692734303088	0.0773776031139999	0.00135235742248355	-0.000128821045171805
415.192003406773	-1.4818948434076e-05	0.000400690798179067	0.562235308174753	-1.54107352119163e-07	-0.00015845359348222	-1.20271047881228e-05	-0.00168472208060326	0.00113933978143459	0.000994182187036596	0.0600341053711446	0.00461775388594811	0.442327183081167	-1.86554566325442e-06	-1.45509438533018e-05	0.00116947799124085	-0.592122861078785	1.41600668810364	0.00233949823230064	0.001138844094531	-0.00545530712676354	-0.0503199764462603	-1.50081972683177	-0.000551279848958021	0.0135717522088798	-0.418063043578359	0.0775240870750458	0.000363856852098351	4.80731737856448e-05
416.462576578548	-2.27431839387601e-05	5.083003477196e-06	0.561460550079371	-7.84506990898479e-06	-0.000186196129870979	-1.78523980173499e-06	-0.0016283553599346	0.00108228674547928	0.00134944610795673	0.0610929497020897	0.00431141740721868	0.441211621844608	-5.71360583807513e-06	-7.35283869736785e-06	0.000516402547689105	-0.593333057767308	1.41274906145784	0.00113333095695956	-4.48395832002994e-06	-0.00635898284724676	-0.0516874043554553	-1.50331890458026	-0.0023563231937116	0.0149116523831204	-0.418742186742702	0.0768123894985743	-0.000155285108109961	-0.000137822729995245
417.422002866538	1.5658859859562e-05	2.36289000871168e-05	0.560651454358681	-5.60502309565343e-06	1.24429335575825e-05	0.000225322342332634	-0.00174687116824858	0.000684029947420131	0.00103889705867066	0.0614870599606955	0.00382706395686392	0.440212188645351	-2.68169926523305e-06	-1.02175568249809e-05	0.000477757668118907	-0.593639331866466	1.41034391676178	0.00154616334765307	1.00915214453513e-05	-0.00627063502188415	-0.0508714745827091	-1.50208308619634	-0.0025177692436566	0.0156342936493523	-0.418921174233151	0.0763295118452039	-6.02633709838954e-06	-9.49806140422039e-06
418.474943597173	-9.72614092372823e-06	0.000105118187844877	0.559556835670587	-0.000161447158055173	1.07785224203994e-05	0.000144732062147224	-0.00135410081544389	0.000655637834182787	0.000443076992420094	0.0617753213634323	0.00368082668343067	0.438930391132223	1.68259703830121e-06	1.93152016724e-05	0.00119789143786775	-0.595339426707272	1.4091901570604	0.00272463197312938	5.8923408025679e-05	-0.00602584522088755	-0.0518899111144365	-1.50251389893038	-0.00230070683165561	0.0155570875694762	-0.420174074285628	0.0760700802736609	-1.23147714639602e-05	1.83193547058789e-05
419.646817884792	-9.51560511103169e-06	-6.54074558862314e-07	0.558493231422659	9.8361215530537e-05	0.000138081804066268	0.000453256321736813	-0.00178282916375709	0.00025318543351501	-5.24455856453808e-06	0.0620244269575476	0.00323591463061521	0.437663723099747	3.30298288944628e-05	4.14058261173055e-05	0.00109353324994288	-0.59638873950353	1.40564527265251	0.00225747833336797	-0.00111958378187498	-0.00669882424005772	-0.0507036591107201	-1.5000007728537	-0.000717150609832383	0.0156378369658428	-0.421048181612294	0.0755272957839411	-0.000850552805936798	-4.5887691191442e-06
420.477599894627	-3.6024731524949e-06	2.47387778853214e-05	0.55801274187739	-0.000143973344877085	0.000363381314679484	0.000580694123200765	-0.00117305165910521	0.000523336478354922	0.000146568559195225	0.0623940345374771	0.00302587969489047	0.437005946357618	-2.66019460598898e-06	6.24366317124344e-06	0.000973533983024319	-0.59702262194624	1.40419806786684	0.0028779136128469	-0.00113203145781244	-0.00638269007768558	-0.0506187811302729	-1.49788557181011	-0.000875405423674268	0.0163902682217145	-0.421481325384862	0.0751563937792577	-0.000746294909652361	-9.35868538434312e-06
421.513530775437	-0.000183269504058395	0.000276183065712017	0.557519565921699	-0.000596160274982967	0.000328507985823857	0.000667601773830216	-0.00116140468422046	0.000396920001826832	3.11282702635636e-06	0.0624154368458896	0.00319699942347904	0.436350312885255	4.85525831747755e-05	2.04840944724605e-05	0.000965448374073692	-0.597970724661095	1.40023030964645	0.00353528711399788	-0.0016172118344889	-0.00588807226208591	-0.0505779435985981	-1.49661090334062	-0.000457323787550549	0.0170887468979217	-0.422162361043591	0.0745152278113838	-0.000863042803854647	-1.77725565038175e-05
422.585780701843	-8.76761537038452e-05	0.000235015795141265	0.557502424348313	-0.000635493377418229	0.000620736261815171	0.00129264564218153	-0.00127876317869301	-3.16218303221635e-05	-0.00019230249209675	0.0635407237992187	0.00324506523452294	0.435990785385228	-4.55082697046668e-07	-4.11172644119627e-05	0.00155342282921219	-0.598378920732145	1.39843345204693	0.00321414629593276	-0.00240135264262854	-0.00423855737415471	-0.0506136036526036	-1.4969381232747	-0.000193222561698762	0.0173054541684202	-0.422315078974467	0.074141631898719	-0.00124349978509029	-8.13471518231643e-05
423.447815137671	-6.5448277569809e-06	1.03550517474333e-05	0.557241209145028	-0.000394225053007661	0.000132913574373986	0.00124206118948407	-0.000630036924214878	-1.8574112464601e-05	-3.85724539828297e-05	0.0631984840734422	0.0030210429810497	0.435626042434646	1.10167679525117e-05	-3.83495899092586e-06	0.00182664278046993	-0.598777740689155	1.39807831161805	0.00167695633220292	-0.00414962158032014	-0.00365518072761364	-0.050962785675875	-1.49763865644797	-0.00063524376795719	0.0176114707327167	-0.42245093387764	0.0739284833920764	-0.00197679912756189	-0.000261791393534715
424.319524339634	-1.15174316881008e-05	9.16022707499576e-06	0.556953991300013	-0.000722664887587202	6.60318709819958e-06	0.00137089487242218	-0.00120649430550339	3.05782576590585e-05	9.9793773283621e-06	0.0632737681068494	0.0028260447517443	0.435183868838575	9.47744963570739e-06	1.80222990885188e-05	0.00257438949915455	-0.59881859731257	1.39570268102499	0.00363603710190345	-0.00389170635078302	-0.00224691696778782	-0.0493431754316169	-1.49654766147021	-0.00132082342654425	0.0171287400840124	-0.422468899181851	0.0736277262833418	-0.00134703370297098	-3.22584901536802e-06
425.242796543544	1.03694548733208e-05	3.63093756858026e-05	0.556923557292752	-0.00105714005640612	0.000448301368609129	0.00110358571611956	-0.00117035316686634	0.00054685035240275	-0.000329662969885818	0.0634188911060614	0.00257763605856499	0.434973382326885	9.54733667433784e-05	-4.23081348835925e-06	0.00257370281944356	-0.599134557720231	1.39327783307814	0.00287958730185363	-0.00361056664577096	-0.00179686288984419	-0.0506365523447365	-1.49262140486097	-0.00324835269442655	0.0167525538402184	-0.422398388014839	0.0732915389432943	-0.000791053691732963	-5.32327315706177e-06
426.298875168176	-6.57773693305347e-05	1.38244032241087e-05	0.55695339442383	-0.00121544433913142	7.16585871279548e-05	0.00216852130941765	-0.00118371042429928	0.000702880530329507	-6.42677770555525e-05	0.0629313771842997	0.00246673912310599	0.434870666696543	5.7012714832196e-05	3.40149505415577e-05	0.00197315132537595	-0.599131520339177	1.39935737718594	0.00224455850560134	-0.00378864816845744	-0.00259158487744599	-0.0495229992521445	-1.49599137168993	-0.00464220323224781	0.018720175804589	-0.422304102580533	0.0734375005850974	-0.000487706290405056	-3.08054519343528e-05
427.289707298314	-0.00129335924620337	0.000784471293552913	0.5579517592961	-0.00152669145832942	7.08289875246346e-05	0.00176800890768754	-0.00104777251899255	1.82316117861655e-06	-2.29180943975139e-05	0.0627599630098664	0.00323830512202307	0.435690274140409	6.02430669455593e-06	1.56742934513577e-06	0.000503604356280831	-0.598966264161612	1.40516119950538	0.00278598224971698	-0.00430225570787898	-0.00288371918317611	-0.050211106767089	-1.49565593556311	-0.00420332232270541	0.0168806293680713	-0.421842551104417	0.0740786973509861	-0.000285239451367234	-0.000281975299110573
428.242557091766	-0.00112904429215206	0.000489175882139964	0.558603732179002	-0.000869283974488665	-0.000183521873160578	0.00169308807878781	-0.00106184101627866	0.000503892075699513	0.000174156611976133	0.0623410580966569	0.00308012165618838	0.436209357437648	-1.62241936707429e-05	-1.64742954127014e-05	-6.47139273862087e-07	-0.59878341537601	1.40703874379463	-2.70308823460177e-05	-0.0011103525386952	-0.0045801328558519	-0.0481497324865045	-1.50418075687881	-0.00182617235243388	0.0158318726812555	-0.421714473621298	0.0742457579519368	0.000774815662385904	7.6281925102936e-05
429.220265264238	-0.000672399864605117	6.15228530334371e-07	0.559219465479976	7.21293621781403e-05	-0.000188919194279862	0.00182394019207022	-0.00199985279245512	0.000920260134839797	1.32193639054185e-06	0.062261194257041	0.0027723239545105	0.436639727435743	-6.99504840571334e-05	-4.79038885765154e-05	-9.32900554567951e-06	-0.599618674532229	1.411365873795	4.44196318673724e-07	-1.57804967477763e-05	-0.00533342266729578	-0.0486866767097576	-1.4995873680707	-0.00105069549746217	0.0142747093281807	-0.422175181511549	0.0747058858701607	2.74783145410038e-05	-2.68903880967729e-05
430.354730314808	-0.000921884521834806	0.000297343992326482	0.559846362757296	-0.000287128246209009	-0.000373436605239416	0.000255522420756017	-0.00133712022655423	0.00139721885002749	0.000176562269249841	0.061241246379885	0.00269165482548646	0.437193141290462	-0.000293300259470294	-0.000309453163556308	-5.42182658116638e-06	-0.600833027740156	1.41419685416752	0.0031253455752356	0.000808884855553736	-0.00708097598671422	-0.0498892133431775	-1.49963227203569	1.8496390514921e-05	0.0126234187573893	-0.422828428087371	0.0750194133293309	3.15499453750953e-05	-5.74179376883267e-05
431.438073790443	-0.00188278666567825	0.000686545798423954	0.560683043546774	-0.000103527249056328	-0.00169171467436969	-0.000123682045686292	-0.00187013044862375	0.00223395498504553	0.00207052702824524	0.05961877611204	0.00327766031862119	0.438014605417383	-0.00087009960518242	-0.00167866425370007	-5.96054285049702e-06	-0.600254944503123	1.41505583591513	0.00268815987989959	-9.78093081231406e-06	-0.00856495351685144	-0.0495564697179817	-1.49677639209928	0.00100435747864317	0.00975108841183573	-0.422003434332439	0.0752881289282684	3.73250084863117e-06	-0.000561145752503945
432.527339579086	-0.00271346661476962	0.000321472091765415	0.561490059144827	-0.000422094812356823	-0.000996813518374544	-0.000956716784051041	-0.00148219497111225	0.00319372351670229	0.00187960143752005	0.0596406615514115	0.0030327457689346	0.438596380134167	-0.00017145729249	-0.00147212530127436	1.5423480569878e-05	-0.600631925033311	1.41812033689045	0.00158705642714917	0.00078052413096321	-0.0106228682634151	-0.0490326604278865	-1.49438598434003	0.00207117871148889	0.00850394171849929	-0.422114176895228	0.0755534388953934	1.60964778154598e-06	-1.86808778518182e-05
433.732564134339	-0.00338824923435712	8.79169408159073e-06	0.561921015823964	-0.000359040699234677	-0.0014585376931864	-0.00141270496492408	-0.00194381217437287	0.00254583928911217	0.00174494232905135	0.0590988540329804	0.0028598527835505	0.43887319617193	-0.000181651615906237	-0.00170929162455349	-1.70858026890879e-06	-0.601088236801023	1.41892756672165	0.00189712600316242	-4.35962712172644e-05	-0.0121136392302747	-0.0503784902096693	-1.4971250811763	0.00155798072656518	0.00779043625172139	-0.422091296783899	0.0755179356496023	-1.99579496325899e-06	-5.2015962690947e-05
434.835980677558	-0.00297788376257866	0.000332343272333524	0.562939922132149	-4.33840387413424e-05	-0.000747194238412809	1.6446980659574e-05	-0.00174615472472267	0.00274844255370626	0.00265144152934059	0.0605053909212139	0.00312532713380733	0.439473493247285	4.28688724795024e-06	-0.000857763184749253	0.000177995843951177	-0.600735581892828	1.42137022489092	0.00225083395385862	0.000268632970705729	-0.0117033470810203	-0.0501042125481166	-1.49631788347908	0.0024531234004399	0.00801513372910076	-0.421519747482715	0.0755344539891902	-2.2172716500254e-06	1.93322612776538e-05
435.837157191495	-0.00142352215351674	0.000668173360027166	0.564260822976554	-6.47031057547999e-05	-0.000639882705906908	-1.70586459173596e-05	-0.00209361443134602	0.00112902719409548	0.00201457102830025	0.0597757232036826	0.00364022579710579	0.44067043820844	-1.79058203527593e-05	-0.000223665696470773	0.00117104363788918	-0.600357765901999	1.42429527592941	0.00198103399496942	0.000301350244050738	-0.0109236863721675	-0.0500614556942926	-1.49681385528261	0.00169100937731083	0.00720410957123232	-0.420914670909983	0.0757538861468223	3.36925742078381e-05	1.91117448785896e-05
437.002335366059	-0.000918598702077473	0.00108379688167759	0.565512130589108	0.000475651791837255	0.000130772105391899	0.000487913200977342	-0.00249990740347745	-1.90756487023768e-05	0.000507313446573897	0.0588877427701161	0.00424703207180798	0.441793329409587	5.92491304262444e-07	7.6657971426667e-06	0.00129711514999341	-0.599984181149701	1.42550094839033	0.00301604667110846	0.00194725928684141	-0.00980414404079248	-0.0506646928719248	-1.49984127766724	-0.000160522751169139	0.0066737666736329	-0.420197053034679	0.0757450096369084	0.000651876259674494	0.000286045550658002
437.850679488284	-0.000650706969296995	0.00149354715927681	0.566398526886395	-0.000272875936192903	-6.04125064171618e-06	1.47228969244028e-05	-0.00178128074247858	0.00017552287959696	0.000637111918663414	0.0588257299854597	0.00466028174530198	0.442506994030222	-2.27912938073782e-06	-2.16214142406927e-06	0.00100898294425232	-0.599487415269659	1.42456730342982	0.00160174487194774	0.000258517245733026	-0.00981849345134531	-0.0497059827544712	-1.4947782150893	-0.000610251746363543	0.00598400426603336	-0.419625142060751	0.0755957286131104	-2.0016097493036e-06	1.00836068477996e-05
438.813810197254	5.82966714643026e-06	0.0012912206296639	0.56679268870986	6.68786172496633e-06	5.52395713049755e-06	0.000154424325918838	-0.00213172680751892	0.000412714444230287	0.000758622960598212	0.058334110300499	0.00462614770993667	0.442781843875589	1.06005531133994e-05	-4.07951792502406e-06	0.00132146957290514	-0.599133214549692	1.42310453540349	0.00324831292769865	2.75442646649442e-05	-0.00860800083826135	-0.0510437734033094	-1.49328339629892	-0.00110873861856275	0.0056106227525114	-0.418911879590819	0.0753403629195738	1.6118413391319e-05	2.54075056846579e-05
439.889248527161	1.11636309515077e-05	0.00113999987998298	0.566915381917024	2.14211966844018e-05	5.64370294841007e-05	3.81247673032825e-05	-0.00185824187177745	0.000630420458186491	0.000750923125519802	0.0575863635392053	0.00456578721783386	0.442814950702448	2.05828303638857e-05	1.37168839784753e-05	0.00172866920235745	-0.598477405297275	1.42802921240023	0.00196798350527633	-0.000345234359710318	-0.00526851997838803	-0.0503265945927497	-1.49664910103404	-0.00292708155893599	0.00908354225555577	-0.418161810176409	0.0751949432591654	-1.37381901864442e-05	-4.05402376567183e-06
440.933166027915	-4.01854170003104e-06	0.00144152667240342	0.567574635857431	-3.64433871147045e-05	0.000244148365839842	0.000673272483972184	-0.00215351167202321	-2.95166757794167e-05	0.00121646537618238	0.0583735750857117	0.00500539469847185	0.443165517584049	-1.4126267541323e-05	0.000393669411079944	0.00119560165095173	-0.598486917841002	1.4202627500583	-0.000214300281226517	-0.00099572155294064	-0.00426575472603725	-0.0514659042054243	-1.49580117694033	-0.00204742146015864	0.00949721630284912	-0.417772583576352	0.0742291906222831	-0.000557145324411375	-0.000168018751411946
441.939299346228	-1.27872354279345e-06	0.0012540180007499	0.567770320965761	-9.29970340548234e-05	0.000140225362973537	0.0004981943205264	-0.00245972168503408	0.000263399907427068	0.00145817197239653	0.0583953143773078	0.00497749483816163	0.443174177740077	7.11751309460839e-05	0.000107660310905725	0.00147980237674335	-0.597874613752536	1.41644562549078	0.00105598242890245	-0.00176346040512776	-0.00229940902683701	-0.0498384233786742	-1.49775259707362	-0.00076459001071429	0.0102089523252956	-0.417135937029725	0.0736050451196484	-0.00108429339292963	-3.5547710632005e-05
442.825004911355	-3.13318562544812e-05	0.00110741824351395	0.567749575841384	-7.31591532734071e-05	0.000439006419335136	1.90326511943016e-05	-0.00233874155863016	0.000406021251460731	0.0011687389298117	0.0584918425253408	0.00490764288675383	0.442990357211491	3.7055313598088e-05	1.85436184588962e-05	0.00140969114159516	-0.597886683500084	1.41236852672463	0.00102561436832381	-0.00209446889235378	-0.000577966856108142	-0.0509539056248113	-1.49590502012372	-0.000120173291563039	0.0103247920434002	-0.416796267804207	0.0730599615130837	-0.00136386983639276	-1.43142256775478e-05
444.079910776242	0.000445997341353439	0.000734776021940601	0.566991488450155	2.25574980457625e-06	0.000601859166409743	1.98542970676167e-05	-0.00189485200018084	0.000206863200383358	0.000604090818488554	0.058652079016857	0.00464219949449418	0.442010852964552	5.44251721155399e-05	6.07652668961646e-05	8.57442116778861e-05	-0.599139032584967	1.41293319647691	0.000784875630316752	-0.000335450217637536	-0.00140892095725455	-0.0499784743264803	-1.49561535095629	-0.000971759372710016	0.0113786688458933	-0.41771960520098	0.0727624819237152	-0.000146674072337779	0.000540226108392455
445.204012112974	0.000106104463506151	0.000505415711255801	0.565999424274858	1.11413765539781e-05	0.000733193882585268	8.35528062285384e-05	-0.00187950949540899	0.000763476563973411	0.000933069622154401	0.059196508377516	0.00455382518017346	0.44078018140661	7.43133297283845e-06	3.45102186453254e-05	0.000227759274593637	-0.599570449652284	1.41047507071577	0.000796011547732905	-0.000239665550472902	-0.00125521009678543	-0.0500745435042136	-1.49463125426577	0.000114898491489586	0.0115045335704511	-0.417801459808303	0.0723342143336131	-1.07295276994549e-05	2.25346646738268e-05
446.002848945754	9.44747826437632e-06	0.000239897136959665	0.565313010644974	0.000332758664042442	0.000213705897881174	7.24705724755286e-05	-0.00207172449542286	0.00110080962087574	0.000842496457948988	0.0595618184972174	0.00441155305272659	0.439926841842201	4.61094564388334e-06	2.0937679599368e-05	1.20226231450279e-07	-0.599996647417241	1.41127139612395	9.21631829179527e-05	0.000648443526241517	-0.00152150660252628	-0.0502294855165957	-1.49939048151911	6.63285120235342e-05	0.0121932884536745	-0.417981037539499	0.0721931148504841	0.000133337159648509	0.000168057120212773
446.987380141632	4.86496703686176e-05	6.22093766581306e-05	0.564516384670291	7.39516655670041e-05	0.000259664050454283	1.12467112935868e-05	-0.00167614393868592	0.0013773202606418	0.000998633731095863	0.0598863843074399	0.00429865188938841	0.438936978863181	1.42346642102786e-05	5.31135309015159e-06	1.5950409385881e-05	-0.600369560760418	1.4100552401573	-0.000150339626776889	0.000772210577915875	-0.00186307113557022	-0.0501095053871627	-1.49843300325928	-0.00055397939486435	0.0133128559046445	-0.41809521889858	0.0717761326566242	1.46327173992702e-05	1.92060964516372e-05
447.964919304305	2.90815149099412e-05	5.80134815151339e-06	0.563939760883427	-9.75094619263387e-06	0.000164375106243025	-1.56158683317916e-05	-0.0016241302210772	0.00115309718758	0.00148090194007285	0.0609207867567531	0.00411776171951162	0.438067797656936	4.47106726052593e-07	1.74396974733622e-05	-3.28363591407336e-07	-0.600190603279287	1.40889493206477	-0.000394145009792697	0.000809859708314991	-0.00216982312763706	-0.0492506352339029	-1.49792320923905	-0.00046211228680713	0.0145862444180947	-0.417801600288272	0.071334514246664	3.52188132113838e-05	1.37561674597797e-05
448.816515299108	-7.59120803593736e-06	4.80423025717002e-06	0.563173377842153	2.97780471851943e-06	-3.58316314987582e-06	-0.000217548875089737	-0.001748465906617	0.00077175376784572	0.00111650507822134	0.0611772887444495	0.00370888261236902	0.437145673258326	-1.27109284898353e-06	-4.05802799976734e-07	7.38718693559976e-06	-0.600115696281007	1.40963663466304	-9.60622191466095e-05	0.000688020759679821	-0.00299801923522413	-0.0493994633043232	-1.49908819128143	-0.00013614796327653	0.0162209007574494	-0.417518314527344	0.0710542911657498	0.000130570011355339	9.72316100018672e-05
449.857421711337	7.09059595018808e-07	0.000140790702436554	0.562081929616728	0.00017678229313829	-1.00632156242013e-06	-0.000151347520236609	-0.00133989187240117	0.000711115113581706	0.000504074219389094	0.0614648501818675	0.00357799413879495	0.435868142535124	-6.66850568170753e-07	-1.57431033929099e-06	5.34437321238752e-06	-0.600462883675333	1.41166047684196	-3.27584043268527e-06	0.00140702576599215	-0.00320128430869585	-0.0492775046681833	-1.49949462380903	-0.000471792832990465	0.0160678989332853	-0.417655198101255	0.0710958713018562	0.000591863543512722	0.000734053280928891
450.81156843391	1.09756018544905e-05	-2.93973712204097e-06	0.561225811335097	-1.78460023147849e-05	-5.0111725249636e-05	-0.000263956254546912	-0.00154633858703272	0.000679341194322449	0.000297849459283238	0.0618117547363861	0.00321679817032996	0.434826760496386	-5.71798699896711e-05	-1.08162472659655e-06	-1.07400457397631e-05	-0.600512779256284	1.40989277730709	-0.00100656395715585	0.00145663947278434	-0.0034883170478902	-0.0500107072001406	-1.49966315354722	-0.000676177463739675	0.0161302687577243	-0.417422377147308	0.0707559971691793	0.000451087209876878	0.000632853020447423
451.69414191596	4.48409449998414e-06	1.20576023851145e-05	0.560593915566703	5.07061740428157e-05	-0.000521232178264245	-0.000711982624019322	-0.00131918117273485	0.000292334376911974	5.11035231245946e-05	0.0619482292496492	0.00303060010458627	0.434043307134381	-1.38174768779587e-05	-4.79401580037128e-06	1.95400827311457e-06	-0.600211911759948	1.40829758754107	-0.00109244056975166	0.00134570226160703	-0.00365856016413306	-0.0501859894370572	-1.50039778844098	-0.001107743616887	0.01631495857751	-0.416951915618452	0.070433699919367	0.000221136192361906	0.000237462133980143
452.724027596672	7.39554719259836e-05	0.000149582043761262	0.560237302648795	0.000545015280803337	-0.000196164387229398	-0.000677888997256498	-0.00110330105598174	0.000547883636414292	1.12386866284505e-05	0.0620358813154173	0.00296854950148256	0.433514020844961	-2.11998988810931e-06	-1.28773093858576e-05	1.9075757419633e-05	-0.599841310908258	1.40481404073988	-0.00056445514436376	0.000694055293405685	-0.00389341177376669	-0.0496076461430232	-1.49880786420336	-0.0010467907257264	0.0169905357794701	-0.416463860654882	0.069846850915074	6.40235168670297e-06	9.41568186278401e-06
453.824579280902	2.91727720121161e-05	0.000328597622759689	0.560400301093931	0.000480261387976939	-0.000910416258392036	-0.00188265114910872	-0.00135381212964862	0.000153364690749882	-7.62694097262302e-06	0.0641421482611036	0.00324536687638549	0.433195570298252	-1.92131869756657e-05	-0.000106849437428892	-0.00038572558135349	-0.599228854567901	1.4076978196785	4.30511158919414e-05	0.000666850765879739	-0.00496601842044621	-0.0498013027866869	-1.50055095656142	-0.000990180857898385	0.0176803189402072	-0.415640790920913	0.069843348508994	9.92462721045873e-05	0.000114332216242787
454.67065805988	-1.07485975796e-05	1.00150085941125e-05	0.55987396439596	0.000745743351204394	-2.5985064095201e-05	-0.00114712974141863	-0.000762994675013275	-7.3658474891391e-05	-0.00024169080237714	0.062793967795825	0.00293671920007847	0.432708649828786	-1.61675985774781e-05	-2.00511996322049e-05	-0.000249052040195756	-0.599237325183434	1.40832073495337	0.000178044211385953	0.00177124050236233	-0.00436358736202741	-0.0502370758526069	-1.49916871761392	-0.00242105895175425	0.0168141745751443	-0.415424588084117	0.069864242924039	0.000150640802355633	0.000413319210701771
455.785421936776	4.5366964510688e-05	-1.50810965307171e-05	0.559571315611559	0.000873542085476725	-4.70456785493099e-05	-0.00143901340837429	-0.00129816586927352	5.69308298430764e-05	-5.77659188428477e-07	0.0629167673886158	0.00266838691372367	0.43220266617711	-5.19482668426146e-05	-1.47006783697488e-05	-0.000478472225470353	-0.598807022896811	1.40821494274648	-0.000558451568073307	0.000892732063853913	-0.00499124428313906	-0.0497701340861189	-1.49744578698863	-0.00374534946896591	0.0163249649541968	-0.414839574490395	0.0697242039967261	6.71418073569258e-06	2.1226109098361e-05
456.879330272751	-4.88898983408817e-06	6.65589961880143e-05	0.559402978490479	0.000928026809024216	-7.84572166199357e-05	-0.00168776821912504	-0.000926752784428544	1.7452695184879e-05	0.000139539656835187	0.0624568434340751	0.00245856994699433	0.431906027030004	1.03659962237721e-05	1.28088293258856e-05	-0.000608299695448933	-0.598318808125941	1.4066837101853	-0.000280227643200021	0.00101833310221903	-0.00544044567879339	-0.0494875873088802	-1.49810294823206	-0.0035059565030153	0.0161332561628819	-0.414178405026545	0.0694148575189512	8.99742916445241e-06	7.54867007007195e-05
457.884110243815	0.000193625723336381	2.98957807046405e-05	0.559948142377553	0.00125286919833624	-2.52385006447984e-08	-0.00195642610321718	-0.00112721522223661	0.000375655056635534	-1.98353387696601e-05	0.0628621089275353	0.00228263611569065	0.4321945679391	1.58446087039842e-07	8.80002245523984e-06	-0.00014114020927174	-0.597594829462483	1.40682515698181	2.45507454017437e-06	0.000324125127326971	-0.00524286523373433	-0.0496804666733376	-1.49779877689802	-0.00340262597924792	0.0163014188776733	-0.413250058192023	0.0692314640804747	6.19989964938793e-07	8.38558650646427e-06
458.916762306943	0.000994979624300685	0.000478614629648345	0.560910665891376	0.00105565200197029	0.000175989321445717	-0.00209624722177145	-0.0016377660520966	0.000538042133380344	-9.48834155894178e-05	0.0625682903556579	0.00288925276239534	0.432992202779887	0.000115737000616549	0.00011956406715618	-0.000294113249363782	-0.596666686525636	1.41114731938966	-0.00158191699066072	0.000885291587400135	-0.00539635188069936	-0.0516242985927237	-1.49518299832349	-0.00417330487659911	0.0149501864869937	-0.411873537826276	0.0696660252527661	0.000570922642802469	0.00044288329359198
459.908186817719	0.000972061162567445	0.000310603411858142	0.561393531585536	0.00117401590784944	-3.7531455737115e-06	-0.0016352574701019	-0.000967822187310892	0.000224362981342109	0.000182889017424078	0.0618988088969581	0.00277804967740775	0.433370986810293	-2.39307080748071e-06	3.29094366562202e-06	-4.65967715327099e-06	-0.595684652771271	1.41626357863953	0.000532348448323775	-0.000944540403255592	-0.00361195472942615	-0.0494064822874718	-1.50256343218101	-0.00210543999129202	0.0137605550002311	-0.410948792612438	0.0701504192518973	-9.65818469463956e-05	-3.67708021179143e-06
460.794227900636	0.000345842060059009	-1.81462044343342e-05	0.561816204351916	-0.000164141020026163	9.46292956729983e-05	-0.00170221352975931	-0.00207555561863085	0.000846567768558176	4.84637311428133e-05	0.061485456163851	0.00234459976710066	0.433677797401052	4.38121931950536e-05	2.28743724227063e-05	-4.15929559609699e-06	-0.595931986493659	1.41717683602857	-0.000446110447943363	0.000130843860748554	-0.0026130639730712	-0.0509042519245049	-1.49744377997956	-0.00170174554056369	0.0117213866116933	-0.410756320054854	0.0703568353390283	0.000365442524361262	0.000136275907246788
461.956431784107	0.00138456755287834	0.000591494719951031	0.562886315769379	0.000418519005646362	0.000863515453431915	0.000666739545174975	-0.00122479076968784	0.0020082088198023	0.00077527805953153	0.0612344203080323	0.00260603598477003	0.434556177202756	0.000641753409121108	0.000740709246691912	4.62136859998225e-06	-0.596160352344305	1.41543628787245	-0.0013221225359918	1.15775166804305e-05	0.000255559985674002	-0.0508559892850242	-1.49602893127051	-0.000454349891166234	0.0100983607467452	-0.41065231657966	0.0702219294348578	1.46645563931976e-06	-8.63601357733316e-07
462.917099832574	0.00190423018147321	0.000696378191766207	0.56321410607281	0.000203310885229016	0.00164512317095439	0.000263698242711024	-0.00185976278651179	0.00248305579683806	0.0021584158152884	0.0593274871257034	0.00290986706679374	0.434945047063292	0.000888557040171794	0.00162441882146952	1.5149433102332e-05	-0.596050864880851	1.41579258494534	-0.00135271871424936	-1.54842179087954e-06	0.0010131059779034	-0.0503593335413163	-1.4948934167333	4.23730487693821e-05	0.0102821054057414	-0.410367067378725	0.0700810785030952	1.90671081419604e-05	6.93653213222026e-06
463.979951339557	0.00264717972706928	0.000389353448207154	0.563919629750763	0.000360317384214995	0.00109738000206739	0.000971678152801274	-0.0013084087938765	0.00315235472042404	0.00199366113196549	0.0593101024173423	0.0026903360588524	0.435439541422653	0.000331689909511137	0.00144049760361515	7.57405018270602e-06	-0.596547050937587	1.41478726320056	0.000285997729764837	-0.000586464478979315	0.00203808710505877	-0.051434196408734	-1.49315001946814	0.000449062191849426	0.00906542334449967	-0.410431070721201	0.0699737638441935	1.03670216958338e-06	4.21300459363448e-06
464.850756227083	0.00313804791541048	6.83089350779924e-05	0.564289318988719	0.000321004660242281	0.0012344096092955	0.00120487988012684	-0.00172062160925691	0.00301368109808024	0.00205322454372991	0.0591186734697402	0.00253301652326056	0.435670755037465	0.000244460398637711	0.00150787075858483	6.87811125529653e-06	-0.59649276375877	1.41469022846445	1.19408384210854e-05	-0.000374741750587992	0.00267893325178079	-0.0508872453300545	-1.49277684379047	0.000576444691803776	0.00866983072417359	-0.410228268880017	0.0698786078379536	1.03125053474453e-05	5.84686687271229e-06
465.731813957456	0.00346472471016044	2.72816242657589e-06	0.564484149242072	-5.37829961875955e-06	0.00153553589291024	0.00163093607111407	-0.00137954053859123	0.00272863563572004	0.00114827309510095	0.0586296122137768	0.00232654975680465	0.435770932701243	0.000161822028982908	0.00158450520880323	-5.57386567705245e-06	-0.596637933956313	1.41422616983248	-0.000127318810612247	-1.67251389757672e-05	0.00375481483948735	-0.0509915795786932	-1.49243650234365	-3.31754421092575e-05	0.00786995951467273	-0.410126034825107	0.0697961299614994	-1.16916412620595e-05	9.56680792913338e-06
466.947900704335	0.00109261643352782	0.000400234362149062	0.566269928573426	0.000109878115908444	0.000450749235235081	2.8962934744144e-05	-0.00214694435352353	0.00121051200369495	0.00224448055111581	0.0595903175165097	0.00295437634135933	0.437149520363922	1.59266258782091e-05	7.7980217087805e-05	-0.000952233938798873	-0.595693503351681	1.42174395867223	-1.26148231260901e-05	-0.000993175753733698	0.00107192677867949	-0.0513386367700005	-1.49552512727165	0.000544704406235982	0.00829233460701893	-0.408881598338414	0.0702539290737928	-0.000232900285595708	-0.000456274140976333
468.117178742923	0.000949612175751327	0.000920777042700203	0.567486501355984	-0.000230585154699417	0.000149138275507256	-0.000450354513148849	-0.0025429041549903	0.000390295674255055	0.000929141440128934	0.0585350193401053	0.0036661263007694	0.438265027422906	-4.94252763897639e-05	-3.43921563905053e-05	-4.02277466041399e-05	-0.595250978886544	1.42031404550469	-0.00202639091076795	-0.00374217563890961	-3.86785764128307e-05	-0.0522322393768022	-1.49655752549776	-0.00126782389849137	0.00807677927773394	-0.408048584307454	0.0699601004303176	-0.0016331133072924	-0.00162727963696812
468.896111758243	0.000715699632563932	0.00149951137923737	0.568559814802522	7.34792408919279e-05	7.69805626915636e-06	-0.000213333473923871	-0.00191585671612727	0.000283112143024337	0.000682818381123395	0.0588197944087005	0.00424089926829152	0.439126676543416	1.18050798756988e-05	1.25843601206741e-05	-1.75595897425054e-05	-0.594677047841925	1.41745001856715	-0.000794028844538442	-0.00239665853704113	0.000152708850198928	-0.0520173065452674	-1.49512711317639	-0.00144784509617457	0.00794326652491382	-0.407343492535702	0.0695749311625521	-0.000808484299833339	-0.00108054026601587
469.857236692468	3.99602044330777e-05	0.00151726253108295	0.569178980667425	-0.000144564540496675	5.40413056665816e-06	-6.03427801795539e-05	-0.00237212024099041	0.000276638939549108	0.000822339226331195	0.0583753754780941	0.00443352146209184	0.439611394776058	-1.99608428239998e-06	4.1416557238691e-07	-2.58314089826885e-05	-0.593878231676887	1.41763258367432	-0.000139772446852549	-0.0028110719214981	-3.16795506149096e-05	-0.0515094367257582	-1.49431899447901	-0.00264713369673015	0.00835474605128913	-0.406413361027377	0.0693793831484226	-0.000804936346727278	-0.00147581205689196
471.019499273049	-6.63397805567137e-07	0.00136751541100887	0.569356634375897	2.33047704960111e-06	-0.00011677671636418	0.000117387070026301	-0.00194040037528043	0.000642080551461846	0.00063715180715969	0.0573801603308437	0.00437291567196173	0.439714803479606	-5.23556108187042e-06	-4.21264498592653e-05	-0.00113197094353827	-0.594119414687675	1.42264130169688	-0.0022576335749927	0.000395964391337823	-0.00387504104248332	-0.0520236051889982	-1.4917780601522	-0.00667323765944768	0.00893584155045995	-0.406312530509333	0.0695951490832132	0.000725823805009312	0.000180161866390364
472.043372458505	-3.33707421831907e-06	0.00169646604034872	0.570172914080697	-1.29843245901024e-05	-0.000411010660217162	-0.0010145712400972	-0.0020757007148164	6.98404991988193e-07	0.00137299622976524	0.0586989130366079	0.00481820662945429	0.440152846175269	-8.78673582175975e-05	-0.000430698811454319	-0.000794124431500659	-0.593339619279601	1.42140366203159	-0.000632189690503346	6.53657610614476e-06	-0.00565277892250505	-0.0519422515851091	-1.49236636401928	-0.00721193477150483	0.0101008607033856	-0.405333258947144	0.0691561766389532	3.98200769218802e-06	-0.00011032082030979
473.072591019665	-3.17360590021003e-06	0.0016172671395026	0.570254468882166	-1.33085075966402e-05	-2.68132663179143e-05	-0.000479218464142153	-0.00211603800063781	-3.16447263528812e-05	0.0014403263068399	0.0579792476292896	0.00486695987642244	0.440144242052028	1.18670207963056e-06	-1.41414161585843e-05	-0.000390615152028362	-0.593271282526923	1.41552694621968	0.000531880058647708	0.000693749441627834	-0.0070511596942048	-0.0505307595731078	-1.4965864327519	-0.00598765307192549	0.0116739541813229	-0.405120597091099	0.0681908423009124	0.000638823704141655	4.9735160130899e-05
473.95878608067	6.59625036369213e-07	0.0015394014807962	0.570473307084979	5.65030342300385e-05	-0.000442690365600494	-0.000313185871420487	-0.00242529867143389	0.000373829149645422	0.00143355578897006	0.0582037184252651	0.00491722574119821	0.44017345750509	-4.06083192337406e-05	-5.55263195593521e-05	-0.000201860064900976	-0.593919312324599	1.41410798059803	-0.000156885228246819	0.00328216222373571	-0.00895648211196866	-0.0514822022370944	-1.50004955200469	-0.00206674834943413	0.0116126320839097	-0.405326710803365	0.067914827000039	0.00222679743398979	6.99532430883221e-05
474.910810368075	-4.11470022642107e-06	0.00101192442335002	0.570339278396201	4.11173909335027e-06	-0.000742431262600662	1.05281198085919e-05	-0.00199589532288545	0.000491233904844174	0.000557016418424136	0.058383840863338	0.00446744265009761	0.439856971938102	-1.76414330502873e-05	-0.000130166355071504	8.24586423507655e-05	-0.595219026522528	1.41358978757338	7.09629233359484e-05	0.00226666237880968	-0.00836332864734836	-0.0519157905641004	-1.49510348578193	-0.00365043499395446	0.0125495964943021	-0.40619239718575	0.0675774961415724	0.00166595154361917	-0.000511304884031562
476.02283495396	-0.000432704745848932	0.000932054331118883	0.569251696576482	1.44219984438052e-05	-0.000569225267856077	1.2965552931036e-05	-0.00189187788671198	0.000394670225743978	0.000708000851557289	0.0584639251229736	0.00450747920050667	0.438591403959695	-9.99124727550881e-06	-4.89910270640206e-05	0.0014833179987952	-0.597448413935937	1.41789288663474	2.85099651211088e-06	0.00274857699699298	-0.00748450061822978	-0.0511937355389159	-1.49626687795356	-0.00161608289144373	0.011867290017594	-0.408103945568465	0.0679009431859055	0.00155013539144518	8.93369600689381e-06
477.065228790154	-1.83610570199113e-05	0.000617091548173115	0.568316781467649	-6.22753140277648e-05	-0.000427874345026401	-4.07893153240324e-05	-0.0019744294990627	0.000818326798394517	0.000918692742624378	0.0590835760911161	0.00433588775098925	0.437422017830345	-4.65119965041035e-06	-3.83605210219026e-06	0.00141323613427536	-0.598758236105616	1.42107703706916	0.000739025780353263	0.00237237590331019	-0.00629014871604016	-0.0511384098065319	-1.49956871297522	9.48795889783356e-05	0.0112720014308079	-0.409116965319652	0.0681033656655626	0.00133386736247821	-0.00010645995309493
478.182309259316	-1.02041219038398e-05	0.000407721191127389	0.567406223360697	7.93456316806472e-06	-0.000174563554400758	-1.9575964425774e-06	-0.00159496557117774	0.00127488062726209	0.000981508073379679	0.0594935809544875	0.00420825796947294	0.436287904913659	4.43117085790973e-06	-3.16130302231359e-05	0.0014206708563434	-0.59976016150488	1.42412896720312	0.00270770224373935	0.00115068981569345	-0.00513509560839858	-0.0490215623084766	-1.49955502459845	-0.000744071716810499	0.0126363665170853	-0.410043555558495	0.0680262754959638	0.000266932827534403	1.82492353649071e-05
479.410997499134	-1.35931719282747e-05	5.70723500345763e-06	0.566619182016279	1.92320018513976e-05	-1.95438784431573e-05	-6.25998836330099e-06	-0.00163208759617317	0.00113218752417177	0.00146286187105753	0.0605263896438846	0.00394691801274429	0.435170801553275	-1.75606655445779e-05	7.68393584682227e-06	0.000647039859562755	-0.600935981348685	1.42139943636501	0.00115855438173637	-8.22242364550068e-06	-0.00634257377231836	-0.0505112602240636	-1.50327795421399	-0.00248265989517345	0.0139262547087154	-0.410692471995625	0.0673838957047523	-7.06366195490507e-05	-0.000136495742846283
480.332392288018	1.68280285304854e-05	2.60699863717229e-06	0.565807724444843	1.63106730368296e-05	-1.56006398540156e-05	0.000262837787080781	-0.00168921607002113	0.000707090846170667	0.0010401673718496	0.0609073541391722	0.00347807073627189	0.434177521460454	-1.12520044437747e-05	1.13666512034612e-05	0.000506053601842334	-0.60118142007175	1.41872553082315	0.00115280913434668	-5.0238903393379e-06	-0.0062600252503439	-0.0495235805591802	-1.50162265191996	-0.00260853455422486	0.0143133269788097	-0.410848823985023	0.0669266373115204	1.06090469714189e-06	9.42191981692711e-06
481.439109798136	1.76069046931796e-06	-2.43250915190738e-05	0.564627511631218	-5.8301127675113e-05	6.12020247895943e-05	0.00015747567831497	-0.00149481980920267	0.000635600157810324	0.000456383492506234	0.0612031298114895	0.00330851249193767	0.432801721712321	6.33515090177677e-05	1.3194321911815e-05	0.0016289089418373	-0.603385909648817	1.41780226355245	0.00381033844944059	0.000307651720002744	-0.00582483970804178	-0.0518393847284019	-1.50347902626166	-0.00218317975996218	0.0143275510751403	-0.412407536663043	0.0666667224284325	0.000109913137996258	9.36042262733732e-05
482.580436412095	-1.3075355323585e-05	7.16738846069749e-06	0.563600405351947	7.58894241260398e-05	0.000248764586863792	0.00060001382988283	-0.00172789821803881	0.000152647615175034	-3.32033610218773e-05	0.0613666639312875	0.00294311255503477	0.431586361661564	6.93184664808809e-05	3.9945591793345e-05	0.00113755300616279	-0.604067065308485	1.41480970010586	0.00238250566968807	-0.00122785106031743	-0.00644322801639546	-0.0498345185007045	-1.49944450247979	-0.000817973066992093	0.0144178262568161	-0.413049954165766	0.0661844454266147	-0.000877123206306411	5.39130508934819e-06
483.404268886823	1.06677748395233e-06	1.12218095901189e-05	0.56318323241264	-0.000200640630742859	0.00034497554954948	0.000570242760350008	-0.00110809635315084	0.000630987903501418	0.000177804708480635	0.0617995052556476	0.00270358997875267	0.430983090217018	7.97595670162563e-06	3.6755807971713e-06	0.000890518769958505	-0.604636632077537	1.41312645945653	0.00288077576675048	-0.00122725674085189	-0.00619816321830333	-0.0496545783541664	-1.49787212302236	-0.000926682777400789	0.0151001371213846	-0.413434660094214	0.0658011373402743	-0.000756331963982873	-2.01135252369087e-06
484.368166989395	-0.000235430113309233	0.000283648579723156	0.562723604832557	-0.000624273651090915	0.000363354449511696	0.000727395622189744	-0.001127207488539	0.000437569445146236	2.32159307575001e-05	0.0617795206231579	0.00293555999344799	0.430377680984596	5.11510074349825e-05	2.7756005464526e-05	0.00100244334210896	-0.605531187403234	1.40929330539963	0.0035279936776058	-0.00172604991556828	-0.00562792512826195	-0.0496575249324654	-1.49644917078587	-0.00047862081126361	0.0157222798395882	-0.414076593318681	0.0651954855668319	-0.000909270216551859	-3.30710423491396e-05
485.457517792911	-7.15248601314384e-05	0.00017390550593759	0.562695974473723	-0.000720239850712016	0.000539065452705586	0.0012162847587235	-0.00122401495680023	-1.61933925843834e-05	-0.000309702465112134	0.0626827405412823	0.00291573417941987	0.430033760095692	2.41921598083079e-07	-5.66805392842689e-05	0.00152621857660358	-0.605932566722386	1.40693110489539	0.00313939812764745	-0.00255118197964834	-0.00405164086402243	-0.049727345438078	-1.49723860430003	-0.00029861659198919	0.015776924349946	-0.414215195780234	0.0647853195902848	-0.00130531366407262	-0.00012666384060134
486.299687880917	1.37134597156214e-05	1.89552503420497e-06	0.562513676550115	-0.000417264226166888	0.000135859016302171	0.00129254686409903	-0.000607137573956125	-6.37782017887321e-05	-5.8430900316959e-05	0.0625710861952628	0.00270368528204762	0.429719198116218	2.76057740787406e-06	-4.45413173382132e-06	0.00181200135235299	-0.606271178603456	1.40699611832349	0.0017127238915515	-0.004212742147926	-0.00339301415524111	-0.0499823559030144	-1.4979137861231	-0.000684084209430659	0.016243547802356	-0.414309507825322	0.0645958087485618	-0.0020009155335612	-0.000264060171077201
487.206022310894	-1.62842992665013e-05	1.58009581080245e-06	0.562256493690638	-0.00084533636476915	2.2698747777105e-05	0.00142259113337759	-0.00135491646238207	8.60960865223705e-05	1.26856174802819e-06	0.0626748878999596	0.00249005200814772	0.429296244023019	7.63118116725031e-06	6.80157061304579e-07	0.00251659773519979	-0.606390571356058	1.4046476060407	0.00342629435828851	-0.00404970856011749	-0.0019888581115972	-0.0487262383621082	-1.4960257138934	-0.00133406574356055	0.0158502403436827	-0.414351532389795	0.0642812579686356	-0.00142857081005096	-3.38674926946502e-05
488.151345389862	2.8453461919086e-05	3.22364018030727e-05	0.562164275813839	-0.000982045429238138	0.000322598618676772	0.00125200724780655	-0.00104779505923775	0.000348011847281902	-0.000147443376438088	0.062586981198047	0.00224577689035161	0.429051881074456	1.46830412755394e-05	-4.34921696699085e-06	0.00254685931286346	-0.606604260478067	1.40180865558392	0.00295369293524495	-0.00374270926423119	-0.00145258358041621	-0.0495236575012279	-1.4938813264852	-0.00332136835009957	0.0154318801284486	-0.414235970376793	0.0639065407220591	-0.000862511520643952	-6.72639106685791e-05
489.162008330146	-4.30923949492147e-05	1.14240421147565e-05	0.562301272737336	-0.00121021912893186	4.33164145775437e-05	0.00214152796948289	-0.00116011302950359	0.000628439954626252	-6.14719672103619e-06	0.0623616415071162	0.00211620542726621	0.429026205726311	4.57817401370864e-05	-5.42468379663972e-06	0.00184083542659174	-0.606712981459934	1.40901282761948	0.00248294427885552	-0.00393793477444482	-0.00261352407420484	-0.0486193667967036	-1.49626446785711	-0.00467194815001931	0.0175673075779063	-0.41423295845106	0.0641462731042289	-0.000590411652464763	-2.25939942271005e-05
490.17990861598	-0.0012301900478901	0.000762781039301811	0.563291351236664	-0.00148092882414263	4.10565128283824e-05	0.00188612316369159	-0.00115756490225718	8.31523512957764e-05	-2.70629235652924e-05	0.0620764618852567	0.00290707262595248	0.429849437203648	-1.19152209331073e-05	-3.42649168854696e-05	0.00048580717084634	-0.606582763714073	1.41390103622721	0.00314783804415252	-0.0045752839406516	-0.0027093758390771	-0.0493788162708319	-1.49558029561682	-0.0042493170182446	0.0155299719526458	-0.413789418268262	0.0647217900797835	-0.000490761271594843	-0.000325708878732769
491.113784646885	-0.00113798863719198	0.000557644829711773	0.563930679635828	-0.000973168494734463	-7.15750786456338e-05	0.00177067109491618	-0.000958617645563662	0.00040909078171784	0.000209289401788688	0.0615888633634888	0.00280897551771582	0.430368825795446	-1.03410611284959e-05	-2.26580925356722e-05	1.94751665571968e-05	-0.606411435671747	1.41642888492198	-5.3445790007197e-05	-0.00103499726490933	-0.00455042704954513	-0.0473396056649573	-1.50192999151659	-0.00179158507778231	0.0148258721144244	-0.413675325005835	0.0649098562129131	0.000713692950727498	8.11513921090478e-05
492.222377491291	-0.000712450723073763	2.00971838986851e-05	0.564609895461012	0.000145900445317972	-0.000213674414696339	0.00193623451008981	-0.00208810678578281	0.000961506553348867	6.4310673969201e-05	0.0613593138888362	0.00257376857781311	0.430858382282785	-5.75419701462311e-05	-2.65330716786565e-05	1.5226430180793e-05	-0.607457842346387	1.42007603959453	0.000360727241270436	-9.26395729219763e-05	-0.00516284822428737	-0.0481642834904104	-1.49905164532335	-0.000945907178822962	0.0127854496759623	-0.414268821608366	0.0653468297672498	-9.03347652182154e-05	-4.96964826184851e-05
493.382026750039	-0.00156264139290773	0.000583231934763849	0.565920735598997	-0.000489220381445527	-0.00096266454668312	-0.000238807965062608	-0.00133623344344887	0.00145918256628316	0.000736781758331637	0.061337467836528	0.00295439089875868	0.431937183713349	-0.000672123453355112	-0.000811831565538524	-0.000179690437012581	-0.608234033039888	1.42675768422204	0.0027093899351799	0.000225776425291234	-0.00754777073337444	-0.0487867937482986	-1.50017893169428	0.000302149748843574	0.01183859361646	-0.414559764851349	0.0659350322769351	-0.000133358865699182	-0.000392363088527601
494.322884318147	-0.00202893295438917	0.000705426765545704	0.566147890017194	-0.000114015733172418	-0.00174858513839561	-0.000152553783029369	-0.00182167053920018	0.002192134249154	0.00186982508830183	0.0589792791737968	0.0032576699482961	0.432291855029189	-0.000871963979676421	-0.00173114347680797	-1.58667975210266e-06	-0.607938068482931	1.42394826996059	0.00262530801927768	1.86050857085204e-06	-0.00834274032203564	-0.0485198537246787	-1.49769659612101	0.000743602542026131	0.00876340903364998	-0.414041565278949	0.0659005542518108	5.16269015288931e-06	-0.000614684620932098
495.405359116199	-0.00283384705639108	0.000335422746772295	0.566897428589698	-0.000384181695217744	-0.0010211248871861	-0.000873053234723001	-0.00142065382155113	0.00320281910380084	0.00161337277486102	0.0588448722508252	0.00300782006823063	0.432841099589547	-0.00015185971397607	-0.00149230044372845	1.55776589148224e-05	-0.608323888417998	1.42683659940831	0.00175301890377755	0.000747937614411116	-0.010316625318467	-0.04777895865863	-1.49424490889827	0.00170039673507531	0.0074852194316182	-0.41418619570993	0.0661542822396998	-1.46943653518424e-05	-1.81501152866181e-05
496.594130685867	-0.00352899060752746	1.05148856425648e-05	0.567305111134071	-0.000351203867937985	-0.0014567294373766	-0.00130596752123275	-0.00188506061985907	0.00255286625783192	0.00149228332590482	0.0582338937431012	0.0028568374063224	0.433108759501446	-0.000145894654832035	-0.00172020753193518	9.74820746684516e-08	-0.608820433208104	1.42758005120428	0.0018805186105078	-5.0118229138247e-05	-0.0118231516558806	-0.0493065000827952	-1.49694983777791	0.0012544477846662	0.00670852189583641	-0.414184448336384	0.0661245234931302	-1.032488911997e-05	-1.61317211368676e-05
497.530876654927	-0.00344934049559894	0.000214488208823418	0.568094332659691	-7.98167769716879e-06	-0.000913319174653699	-0.000366936786365948	-0.0014830905368307	0.00305057414845774	0.00221784660557617	0.0594574770347456	0.0029938252454141	0.433546075631538	7.57510754711908e-06	-0.00113515124970722	9.45871205951396e-05	-0.60855904742891	1.42940554448664	0.00220217831892576	0.00023310635447578	-0.0116601931847591	-0.0488624188618417	-1.49537163158259	0.00219226511402662	0.00697542507831312	-0.413764097384218	0.0661067515944873	1.64284702797342e-05	4.56388412580081e-05
498.480732076391	-0.00150192614834662	0.000502589165780385	0.569406567333511	-1.00499204192897e-05	-0.000497347426947225	-9.12650373669356e-06	-0.00213095285926382	0.00111243963783099	0.00192785874895744	0.0590342023933273	0.00348836439271343	0.434697188801052	-1.76901831580666e-06	-0.000188811613854385	0.000968289686055093	-0.608071382017737	1.43323073780398	0.00191992230983659	0.000232686121150906	-0.0106790784509648	-0.0490565559439216	-1.49691999001197	0.00164200497538617	0.00623446967883204	-0.413035081793835	0.066412257742968	1.95848996135002e-05	1.6368290720893e-05
499.727500908366	-0.00118367708857498	0.00103251949862806	0.570706270321397	0.000423353751258313	8.64542096072386e-05	0.000497261455457346	-0.00244587293567049	0.00012638211523597	0.000496960279040957	0.0580643727558736	0.00420604657170311	0.435866754304182	2.8114777022961e-05	-1.0777267146716e-06	0.00122277599804178	-0.607782184371451	1.43388601287471	0.00309184784704668	0.00181861138887782	-0.00955608571121839	-0.0496939615149794	-1.49791557291332	-0.000113583820161745	0.00584294473950182	-0.412378765436978	0.0663159868614726	0.000598978420567234	0.000334662075925355
500	-0.00110117730844866	0.00125793330135262	0.57111024381169	0.000292718952904619	1.23726145666284e-05	0.000408828341912519	-0.00218192721470642	8.99667365884942e-05	0.000463319394008646	0.0582831018040381	0.00442124761903961	0.436179996054834	-1.17024199174557e-08	-8.36005543401405e-09	0.00110126949817568	-0.607579712279123	1.43415105312619	0.00308335292769096	0.00138963681583062	-0.00956908225169888	-0.0497635971253923	-1.49569210024452	-5.66286229703842e-08	0.0057917728798694	-0.412117295069749	0.0663018961853523	0.000261562730336596	-5.75910148339699e-07


==> data_icl/lambda_0p001/data/theta_true_data.dat <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.164179559972264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.369335090887967	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.954611092615757	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
1.66264486263723	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.16649671205593	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.83773700229273	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
3.59190505963556	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
4.53535075565433	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.37220621573292	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
6.25413716237049	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
6.94750192721627	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
7.62165289587052	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
8.45859870252086	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
9.4538262044555	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.3678698638254	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.868658377137	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
11.336941325801	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
12.1454936096239	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
13.3179383083898	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
14.2936387216179	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.0494404827346	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.8657475101479	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
17.0399535597906	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
17.8926361167542	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
18.8340977686006	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
19.6502541179014	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
20.590640734787	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
21.6437259746745	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
22.6360254378224	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
23.4768455784199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
24.5056023889856	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.4512267789443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.026822144626	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.0078336172222	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.0190685192358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.7300704761326	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.7315586633683	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
30.9491665773806	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
31.8444419825482	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.9082990195441	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.8603126229334	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.7580567770929	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
35.7955865182234	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
36.8901120260081	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
37.9008877468233	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
38.8714106073556	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
40.0532062843955	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
41.1310190477621	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.2493973344715	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.9768273435704	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.8811834952851	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
45.2112425211423	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.1645767912264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.0375092122425	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.9308348969655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
48.8852703802126	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
49.9725238783596	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
50.9639610135427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.9182175150772	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.9755104432132	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.0240972203724	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.0647260322398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.1625623877789	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.2135561606456	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
58.285675743094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.4505805468108	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.3089234933104	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.2737046424775	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
62.376725360207	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
63.3396737340816	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.4058452535012	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.3900190155402	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
66.2507635143541	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
67.6314737045601	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
68.6683244778467	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
69.5671319064141	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
70.5614001893837	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
71.4558347277445	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
72.5473462662638	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
73.634191482359	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
74.5632960953256	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.5624448408975	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
76.6065474037855	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.5503511862913	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.6625486539061	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.7659265146017	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
80.7524165179006	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
81.782941383829	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
82.7594879251621	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.6519204254756	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
84.7230923802333	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.8674127644761	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.9238958294254	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.8535386135284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.7213945916103	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
89.9184932807961	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.0810784870131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.7633277424401	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.8093353076441	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.9344085613535	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
94.9510060065547	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.0001175959489	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.907034322992	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.8926715866546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
98.9651956620572	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
100.060100909467	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
101.139814397208	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
102.373226185809	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
103.267443146417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
104.314494482219	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.480032315862	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
106.307160383611	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
107.305766316683	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
108.428347545524	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.237043472624	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.158359713045	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
111.099311791794	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
112.186049708337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
113.129603965471	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
114.092911907826	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
115.168435079755	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
116.366508858521	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.326748214572	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.396120105862	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.55837935159	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
120.541341357598	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
121.625176404274	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.828777794656	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.643751003333	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.607028690853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
125.670498399157	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.696659634977	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.796843208781	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.604315706114	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
129.843489404604	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.005422462087	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.865478920746	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
132.851384721915	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
133.81184538469	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.665678210998	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
135.714077153709	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
136.747335163582	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
137.616720660533	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
138.62498718802	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
139.742119597369	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.612680692872	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
141.835465334537	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.863565715289	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
143.837688284821	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
144.92956256076	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
145.867605245675	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
146.740370853905	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.967232999367	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
148.927785871868	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.023833854466	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.959795270552	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.844487817455	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.078742188887	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.174334397849	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.028726880722	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
156.025460392636	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.099536758496	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.151213341727	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.141198346747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
160.00127900024	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
161.130165963279	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
162.125934250204	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
163.12420402225	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
164.244503768536	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
165.5046692114	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
166.39379208169	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
167.582489035206	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.629975268645	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
169.453684795371	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
170.532305741673	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.599552456739	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.375678730634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.37473929419	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
174.256196866679	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
175.147265165378	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
176.158218887826	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
177.076735399974	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
178.155265012596	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
179.325475320596	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.312369157703	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
181.321312095748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.513996441912	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
183.54643085777	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.803685809958	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.799077384631	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.671588856588	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.646419898047	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
188.652899059865	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.759757897634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.707991512741	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.479527253535	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
192.719254053776	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
193.76323805106	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
194.623593233287	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
195.584659310576	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
196.64105390395	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
197.480175305532	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.486318895688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
199.418215002762	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
200.339121923698	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
201.390940303746	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
202.499934444294	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.395358882619	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.485869136124	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.563573287362	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
206.617058467029	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
207.60473209583	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
208.640064150412	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
209.533490453556	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.679165365474	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.608544501873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.726410399048	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.658745619548	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.467299808164	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
215.747783421895	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.924946231134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.698340963639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.68980358533	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
219.800458264696	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.817540767307	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.90097797559	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.688110817448	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
223.763336051407	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
224.976736050891	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
225.99581930039	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
227.110760405434	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
228.356207268788	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
229.288695366926	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
230.537435868532	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
231.490611944702	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.357831979444	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
233.416307768727	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.441008039152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.216860230427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.243213712313	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
237.142081540868	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
238.121746951893	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
239.187751883796	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
240.002949469514	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
241.089957067001	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
242.269088364305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.295441656831	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.290300777731	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.479412253961	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
246.627133258963	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
247.750991911949	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.66952640323	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.552272603682	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
250.460546290402	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
251.503305938288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
252.521365208398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.561424287153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.378475500917	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
255.675391213468	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
256.822214293506	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
257.641002420248	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.66328472866	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
259.682856203782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
260.645294295139	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
261.769118513147	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
262.630932279108	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
263.641414001858	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
264.770529864263	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
265.790307650355	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
266.856119852884	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.007625508906	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.90623705388	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
269.949933298938	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.005012369508	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.92532197888	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
272.836510796982	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
274.028832073851	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
274.87002145089	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.084326863443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.863782978967	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
277.838167492568	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.131710562863	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.048677878809	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.909711738904	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.897167924483	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
282.968022291059	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.036170206985	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.080319084531	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.932667925958	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
287.06532016982	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
288.132083717116	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
289.03960985857	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
290.227666562218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
291.395238207499	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
292.367865877027	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
293.5743264827	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
294.431557159878	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.363633270229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
296.505163192077	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
297.450881840782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
298.352240284152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
299.254689283095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
300.165432226931	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
301.263055027904	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
302.241134817892	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
303.052436638748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
304.173546277074	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
305.259856525687	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
306.208753813036	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
307.292083651007	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.462070200058	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
309.565949550028	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
310.848226570616	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.716708922199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.669133302707	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
313.719767472102	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
314.69799626692	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.712806589942	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.689927900344	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
317.607897299632	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
318.86434098182	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.025449265443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.819249369485	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.889040636081	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
322.81726252041	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
323.849041648237	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
324.834836969046	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
325.78910743485	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
326.787133332535	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
327.795990223924	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
328.753572870927	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
329.891324334971	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
331.024915014383	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
331.976311604092	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
332.997622950033	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
334.071695075431	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
334.974531807889	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
335.95848696579	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
337.097979146244	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
338.09844294758	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.034515910363	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.92140456187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
341.112679170516	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.308721092824	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.109329977159	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.122208067838	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
345.227226524417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.225272828768	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.320990026793	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.219274300612	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
349.240208253379	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
350.403516313441	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
351.477335711247	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
352.551716551923	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
353.799883895442	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.720499704449	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
355.845428714101	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
357.019333810949	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
357.881139945771	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
359.058183096432	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
360.078609418306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
360.98673142924	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.95204090654	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
362.896489025424	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
363.984743937412	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
364.975636991406	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
365.769368338778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
366.915692926823	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
367.996916191341	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
368.996621222182	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
370.045338934162	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.172036558475	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
372.308333058809	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
373.558003762153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.468541068368	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.430749567681	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
376.483751302728	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
377.499395079454	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.597467872775	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.548559906285	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.443408908793	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
381.61144062902	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
382.685219290498	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
383.479625841558	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
384.512473620347	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.418830313143	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
386.425612771253	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
387.510524817917	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
388.400569528531	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
389.446866069802	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
390.537846850124	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
391.490025188223	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
392.536215025582	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
393.741836167309	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
394.714345911747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
395.665807855664	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
396.78357103603	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
397.630138476388	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
398.594413898564	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
399.724477055177	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
400.732989357205	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
401.805889149499	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.697425845223	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
403.784187682151	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
404.986039795133	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.859017578908	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.82195111278	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
407.971037990572	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
408.959362810992	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.030377241541	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.981094380671	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.932014789019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
413.047830510284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
414.121270765153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
415.192003406773	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
416.462576578548	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
417.422002866538	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
418.474943597173	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
419.646817884792	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
420.477599894627	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
421.513530775437	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
422.585780701843	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
423.447815137671	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.319524339634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
425.242796543544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
426.298875168176	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
427.289707298314	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
428.242557091766	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
429.220265264238	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
430.354730314808	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
431.438073790443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
432.527339579086	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
433.732564134339	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.835980677558	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
435.837157191495	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.002335366059	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.850679488284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.813810197254	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
439.889248527161	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
440.933166027915	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.939299346228	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.825004911355	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
444.079910776242	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
445.204012112974	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
446.002848945754	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
446.987380141632	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
447.964919304305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.816515299108	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
449.857421711337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.81156843391	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
451.69414191596	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.724027596672	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
453.824579280902	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
454.67065805988	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
455.785421936776	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
456.879330272751	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
457.884110243815	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
458.916762306943	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
459.908186817719	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
460.794227900636	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
461.956431784107	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.917099832574	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
463.979951339557	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
464.850756227083	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.731813957456	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
466.947900704335	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.117178742923	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.896111758243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.857236692468	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
471.019499273049	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.043372458505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.072591019665	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.95878608067	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.910810368075	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
476.02283495396	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
477.065228790154	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
478.182309259316	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
479.410997499134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
480.332392288018	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
481.439109798136	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
482.580436412095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
483.404268886823	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
484.368166989395	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
485.457517792911	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
486.299687880917	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.206022310894	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
488.151345389862	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
489.162008330146	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
490.17990861598	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
491.113784646885	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
492.222377491291	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
493.382026750039	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
494.322884318147	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
495.405359116199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.594130685867	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
497.530876654927	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
498.480732076391	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.727500908366	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
500	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0


==> data_icl/lambda_0p001/data/threshold_nonzero_counts.dat <==
0.001	18
0.01	9
0.05	8
0.1	6


==> data_icl/lambda_0p001/data/tracking_error_norm.dat <==
0	3.76961536499415
0.164179559972264	0.62074967845618
0.369335090887967	0.12197092517873
0.954611092615757	0.245589558867594
1.66264486263723	0.361785193179745
2.16649671205593	0.0151056627024525
2.83773700229273	0.00123928636165956
3.59190505963556	0.0205654617647115
4.53535075565433	0.241958419152139
5.37220621573292	0.0531470097612975
6.25413716237049	0.0219565205663009
6.94750192721627	0.00850358734925948
7.62165289587052	0.0281602123971344
8.45859870252086	0.00640059192092848
9.4538262044555	0.0192044736175387
10.3678698638254	0.0513872804892965
10.868658377137	0.0038631550887958
11.336941325801	0.00204338929526946
12.1454936096239	0.0421624505101231
13.3179383083898	0.0164329039582019
14.2936387216179	0.00975381306541015
15.0494404827346	0.00017728415203125
15.8657475101479	0.0041336667550375
17.0399535597906	0.00610180233180796
17.8926361167542	0.00352374508894588
18.8340977686006	0.024983161825354
19.6502541179014	0.00110085344086599
20.590640734787	0.001049384758786
21.6437259746745	0.00865284926628954
22.6360254378224	0.0015301405906349
23.4768455784199	0.00193792616725351
24.5056023889856	0.00644077918264365
25.4512267789443	0.00159465244379348
26.026822144626	0.0016795918151357
27.0078336172222	0.00189040725923581
28.0190685192358	0.000684310861268934
28.7300704761326	0.000305189077261414
29.7315586633683	0.00170148105715503
30.9491665773806	0.0045447789348762
31.8444419825482	0.000819936515391855
32.9082990195441	0.0051781221488687
33.8603126229334	0.000667017941374244
34.7580567770929	0.00112073273499953
35.7955865182234	0.00206668738724686
36.8901120260081	0.00126910231426814
37.9008877468233	0.000970845610256547
38.8714106073556	0.00148460068774201
40.0532062843955	0.000514602829071673
41.1310190477621	0.00180079619129289
42.2493973344715	0.000414381559299742
42.9768273435704	0.00140213027777559
43.8811834952851	0.00123251790128039
45.2112425211423	0.00250590256041288
46.1645767912264	0.00109150151507535
47.0375092122425	0.000352821195800681
47.9308348969655	0.000611078999447718
48.8852703802126	0.000524053386315829
49.9725238783596	0.00175718141929443
50.9639610135427	0.000807876309547833
51.9182175150772	0.0003023232662712
52.9755104432132	0.00209954223351416
54.0240972203724	0.00180314720683906
55.0647260322398	0.000819159257044019
56.1625623877789	0.000620536457254361
57.2135561606456	0.000100379607154198
58.285675743094	0.0019857663783775
59.4505805468108	0.00100378036326709
60.3089234933104	0.00014727378928204
61.2737046424775	0.00092801830304481
62.376725360207	0.000701767024817924
63.3396737340816	0.00165672837120035
64.4058452535012	0.00102858446735396
65.3900190155402	0.00064055443108155
66.2507635143541	0.00222193133861427
67.6314737045601	0.000907262698716171
68.6683244778467	0.000372519316942434
69.5671319064141	0.00031797253958328
70.5614001893837	0.000237504382979943
71.4558347277445	0.000305169450931219
72.5473462662638	0.00137675603888412
73.634191482359	7.79678593567639e-05
74.5632960953256	0.000485834699363824
75.5624448408975	0.00188071916009862
76.6065474037855	0.0025605836935199
77.5503511862913	0.000374730518601759
78.6625486539061	0.000158952567716454
79.7659265146017	0.00063888417540116
80.7524165179006	0.0020072889053547
81.782941383829	0.00236878007980268
82.7594879251621	0.0010889889461305
83.6519204254756	0.00103436679192881
84.7230923802333	0.0022643750650292
85.8674127644761	0.000523358450745634
86.9238958294254	0.00069498841030089
87.8535386135284	0.000242006474335265
88.7213945916103	0.000389791389391505
89.9184932807961	0.0013538681311741
91.0810784870131	0.000725720583974172
91.7633277424401	0.000525083177378058
92.8093353076441	0.000376260265058996
93.9344085613535	0.00115830717077448
94.9510060065547	0.00157963483362361
96.0001175959489	0.00155133094699334
96.907034322992	0.000280716521937826
97.8926715866546	0.00248310278928365
98.9651956620572	0.000870810823638191
100.060100909467	0.000468699297705917
101.139814397208	0.0005982692866346
102.373226185809	0.000351797486095354
103.267443146417	0.000395885505734596
104.314494482219	0.0032265405821308
105.480032315862	0.00114708536710134
106.307160383611	0.000427407991307383
107.305766316683	0.00209796482242006
108.428347545524	0.000909557511632949
109.237043472624	0.000252285754237131
110.158359713045	0.000415728880287323
111.099311791794	0.000478746886330052
112.186049708337	0.00355617765203031
113.129603965471	0.00142603432051698
114.092911907826	0.00152358055191386
115.168435079755	0.00106150530613572
116.366508858521	0.00392716542385121
117.326748214572	0.000402489673387031
118.396120105862	0.00100928406284513
119.55837935159	0.000357048438200846
120.541341357598	0.00258883079878911
121.625176404274	0.00146745147538017
122.828777794656	0.000805682859536713
123.643751003333	0.000638389566159646
124.607028690853	0.000107651203508503
125.670498399157	0.00152637550644493
126.696659634977	0.00172428002240557
127.796843208781	0.00014265729989269
128.604315706114	0.000459683154513846
129.843489404604	0.00232895191738348
131.005422462087	0.000252681248357582
131.865478920746	0.000931160503318044
132.851384721915	0.000746359268505383
133.81184538469	0.000434732465902228
134.665678210998	0.000681653972805158
135.714077153709	0.00027551711842154
136.747335163582	0.000187647285562502
137.616720660533	0.000708271584517094
138.62498718802	0.00241039276140253
139.742119597369	0.00084582279812937
140.612680692872	0.000512222257892543
141.835465334537	0.000490763925142741
142.863565715289	0.000886328532033143
143.837688284821	0.00304235292042315
144.92956256076	0.000873361399973462
145.867605245675	0.000698976306481727
146.740370853905	0.00164685348861104
147.967232999367	0.00190208228539785
148.927785871868	0.000714996467215294
150.023833854466	0.000209535005538037
150.959795270552	0.000339138946755158
151.844487817455	0.0022709524122441
153.078742188887	0.00196854680414841
154.174334397849	0.00052081377946731
155.028726880722	0.000459385279102232
156.025460392636	0.00163584112589298
157.099536758496	0.000988161797457991
158.151213341727	0.00264739980379054
159.141198346747	0.00092272331766155
160.00127900024	0.000325052611555302
161.130165963279	0.00290223319172959
162.125934250204	0.00110075113218168
163.12420402225	0.000547630887937382
164.244503768536	0.000164519742720852
165.5046692114	0.000393625128230873
166.39379208169	0.000375661261254075
167.582489035206	0.000980416651691734
168.629975268645	0.000202458654860618
169.453684795371	0.000639583621525656
170.532305741673	0.00140978197977676
171.599552456739	0.00118233300925474
172.375678730634	0.00104640994543096
173.37473929419	0.000694995307541977
174.256196866679	0.000861798707172649
175.147265165378	0.00372199580442218
176.158218887826	0.00143855137199639
177.076735399974	0.00083893589557877
178.155265012596	0.00186233799837716
179.325475320596	0.00280588105292809
180.312369157703	0.000509506644545827
181.321312095748	0.000729375375510074
182.513996441912	0.000449460152029689
183.54643085777	0.00317474877932334
184.803685809958	0.00106929347957534
185.799077384631	0.000179968326805046
186.671588856588	0.000251711268317117
187.646419898047	0.000449991562047184
188.652899059865	0.00141382410112143
189.759757897634	0.000682512912844927
190.707991512741	0.000290097976401556
191.479527253535	0.000505917283233489
192.719254053776	0.00241394307669493
193.76323805106	0.000258994365114388
194.623593233287	0.000753976044202118
195.584659310576	0.000893392614598477
196.64105390395	0.000496214980613003
197.480175305532	0.000706703594434605
198.486318895688	0.000416329689507846
199.418215002762	0.000203348898705892
200.339121923698	0.000612859259353842
201.390940303746	0.00238410506984973
202.499934444294	0.000490929654297313
203.395358882619	0.000466819772850321
204.485869136124	0.000317527638540852
205.563573287362	0.000824790111255306
206.617058467029	0.00281403401164251
207.60473209583	0.00221805197360759
208.640064150412	0.00139308335317635
209.533490453556	0.00160168805718514
210.679165365474	0.0026235688477709
211.608544501873	0.000416449350605037
212.726410399048	0.000162181668559745
213.658745619548	0.000230554606738705
214.467299808164	0.000761311647821517
215.747783421895	0.00228185375636008
216.924946231134	0.000571748791888996
217.698340963639	0.00021092968951833
218.68980358533	0.00103663567838229
219.800458264696	0.000861838723719058
220.817540767307	0.00117499971939035
221.90097797559	0.00107601287341138
222.688110817448	0.000167798673227481
223.763336051407	0.0025306906999004
224.976736050891	0.000993187817386279
225.99581930039	0.000899225063107324
227.110760405434	0.000299184600049163
228.356207268788	0.000418768753836144
229.288695366926	0.000369445537258744
230.537435868532	0.000270503669325367
231.490611944702	0.000246276062214048
232.357831979444	0.000667648693833372
233.416307768727	0.00164639515590052
234.441008039152	0.00110880277878533
235.216860230427	0.00111161151710974
236.243213712313	0.000688801584779273
237.142081540868	0.000809240993272918
238.121746951893	0.00352399268452804
239.187751883796	0.00142924284547634
240.002949469514	0.00101495613011203
241.089957067001	0.00228852403534749
242.269088364305	0.00137163590951876
243.295441656831	0.0012611788686209
244.290300777731	0.000152101258556093
245.479412253961	0.00023625147355486
246.627133258963	0.00272542705467787
247.750991911949	0.000601556403862796
248.66952640323	0.000352765520845828
249.552272603682	0.000257372909256865
250.460546290402	0.0205204998492205
251.503305938288	0.00818205114636361
252.521365208398	0.0270171439723685
253.561424287153	0.0103934214663647
254.378475500917	0.00177100268326006
255.675391213468	0.00608788680070792
256.822214293506	0.0118320048974104
257.641002420248	0.0017950944251046
258.66328472866	0.0127205733208592
259.682856203782	0.0125568766949472
260.645294295139	0.00560733067133803
261.769118513147	0.00768340907539886
262.630932279108	0.00328613656202776
263.641414001858	0.00826874568874547
264.770529864263	0.00728875138319091
265.790307650355	0.00276567106254636
266.856119852884	0.000530420244309191
268.007625508906	0.000376237746330577
268.90623705388	0.000482208551225549
269.949933298938	0.00405774113044715
271.005012369508	0.000582806764405839
271.92532197888	0.00151486423168159
272.836510796982	0.000311697254805966
274.028832073851	0.00147056649311765
274.87002145089	0.00113774093158767
276.084326863443	0.000470250161893634
276.863782978967	0.00069779340046293
277.838167492568	0.00716663807306498
279.131710562863	0.000996360568506401
280.048677878809	0.00016843031951971
280.909711738904	0.00114969738430969
281.897167924483	0.00221665564410683
282.968022291059	0.0012743237537517
284.036170206985	0.000564035759947882
285.080319084531	0.00027774104354141
285.932667925958	0.000979045701487398
287.06532016982	0.00209418355408334
288.132083717116	0.000686433779524727
289.03960985857	0.00044617034370976
290.227666562218	0.000778585282460748
291.395238207499	0.000850727906513376
292.367865877027	0.000895383742131969
293.5743264827	0.000102857221099458
294.431557159878	0.000494904291256616
295.363633270229	0.0012607695587598
296.505163192077	0.00239534629399935
297.450881840782	0.000894931364612361
298.352240284152	0.000623222122145584
299.254689283095	0.000423218811397865
300.165432226931	0.000732857822388291
301.263055027904	0.0019167091505778
302.241134817892	0.000798526406623025
303.052436638748	0.000472881402002545
304.173546277074	0.0023050140926609
305.259856525687	0.000904724788847
306.208753813036	0.00149187762224268
307.292083651007	0.000265765199048023
308.462070200058	0.000121258723727759
309.565949550028	0.00217257846558244
310.848226570616	0.00116048638763058
311.716708922199	0.000310727020927699
312.669133302707	0.00118960903317699
313.719767472102	0.00118458928318191
314.69799626692	0.00161101700372962
315.712806589942	0.0012985403265426
316.689927900344	0.000744605722946771
317.607897299632	0.00225724110198563
318.86434098182	0.00116685425697305
320.025449265443	0.000360010872536485
320.819249369485	0.000671667855015229
321.889040636081	6.54557886458712e-05
322.81726252041	0.000300167699670881
323.849041648237	0.00124540169884586
324.834836969046	0.000416186167906265
325.78910743485	0.00121774909098727
326.787133332535	0.00105256194001073
327.795990223924	0.00301177462246667
328.753572870927	0.00066482041365719
329.891324334971	0.000154124492483911
331.024915014383	0.000567505864161846
331.976311604092	0.0013009530668827
332.997622950033	0.00116491693949028
334.071695075431	0.00153652784716281
334.974531807889	0.000935441301969884
335.95848696579	0.00169888172080603
337.097979146244	0.000868784534376241
338.09844294758	0.000857769530021172
339.034515910363	6.3501378110981e-05
339.92140456187	0.000126695567936699
341.112679170516	0.000715211406327916
342.308721092824	0.000844567660998815
343.109329977159	0.000508848597147217
344.122208067838	0.000393853394071159
345.227226524417	0.0012263320930693
346.225272828768	0.00167653704457165
347.320990026793	0.00161364374262648
348.219274300612	0.000403094835795286
349.240208253379	0.00239866540902937
350.403516313441	0.00143259007918345
351.477335711247	0.000844820683339792
352.551716551923	0.000431697898285416
353.799883895442	0.000248264880286542
354.720499704449	0.000413900319466894
355.845428714101	0.000357097623371936
357.019333810949	0.000342790244505328
357.881139945771	0.000586750641047648
359.058183096432	0.00155371266628344
360.078609418306	0.00114069448801234
360.98673142924	0.00115475396405887
361.95204090654	0.000730934278401096
362.896489025424	0.000701989316647576
363.984743937412	0.0023300226706917
364.975636991406	0.00102930357643689
365.769368338778	0.00113822938121463
366.915692926823	0.00256474720147483
367.996916191341	0.000488677082546238
368.996621222182	0.0014194047007998
370.045338934162	0.000302229001624935
371.172036558475	0.000222531775644046
372.308333058809	0.00268995725484972
373.558003762153	0.00091817136569383
374.468541068368	0.000135150768843882
375.430749567681	0.0011198292759194
376.483751302728	0.000904552479148762
377.499395079454	0.00162147651075706
378.597467872775	0.0011086556416938
379.548559906285	0.000161364541477316
380.443408908793	0.00231434165799522
381.61144062902	0.00155720153477053
382.685219290498	0.000118514385256308
383.479625841558	0.000959543819004015
384.512473620347	0.000250006024648894
385.418830313143	0.000286120309155791
386.425612771253	0.00145820528783512
387.510524817917	0.000278359080834191
388.400569528531	0.000338959986092142
389.446866069802	0.00080492539863488
390.537846850124	0.0028617777620035
391.490025188223	0.00102885092128763
392.536215025582	0.000192944543430057
393.741836167309	0.000220923701997593
394.714345911747	0.000796293910412232
395.665807855664	0.00145319619403361
396.78357103603	0.00146263183720965
397.630138476388	0.000460099813444091
398.594413898564	0.000641999155484294
399.724477055177	0.00149756126654958
400.732989357205	0.000912029073808133
401.805889149499	0.000140172961601792
402.697425845223	0.000179704836072908
403.784187682151	0.00222471337920029
404.986039795133	0.00136937881731107
405.859017578908	0.000333893158494364
406.82195111278	0.000337928531649099
407.971037990572	0.00149632850540856
408.959362810992	0.00187962453915628
410.030377241541	0.00224634535077447
410.981094380671	0.000412623928104732
411.932014789019	0.00227795536778596
413.047830510284	0.00057400189672018
414.121270765153	0.000715442029190812
415.192003406773	0.000710699352384013
416.462576578548	0.000415934940831684
417.422002866538	0.000348393460186203
418.474943597173	0.00312017116437469
419.646817884792	0.00055762450827532
420.477599894627	0.000371003352754237
421.513530775437	0.00194616546759848
422.585780701843	0.000874201885017364
423.447815137671	0.000199584063207348
424.319524339634	0.000388134034339004
425.242796543544	0.000414584780402931
426.298875168176	0.00319779977509396
427.289707298314	0.00150534617092956
428.242557091766	0.00163696771380068
429.220265264238	0.000632845948102671
430.354730314808	0.00323749755745205
431.438073790443	0.000602376373151097
432.527339579086	0.000904122319119477
433.732564134339	0.000394022623037606
434.835980677558	0.00304895638518235
435.837157191495	0.0014744018548615
437.002335366059	0.000379356736195305
437.850679488284	0.000541024909892715
438.813810197254	0.000226098893117298
439.889248527161	0.00138383679583634
440.933166027915	0.00149611768578023
441.939299346228	0.000130963380733105
442.825004911355	0.000377285709029314
444.079910776242	0.00244670024216824
445.204012112974	0.000239054788049869
446.002848945754	0.000851609386649053
446.987380141632	0.000789390830039712
447.964919304305	0.000545117003685233
448.816515299108	0.000706315645509413
449.857421711337	0.000234294194952176
450.81156843391	8.72219108508994e-05
451.69414191596	0.000484464477883147
452.724027596672	0.00234595763137486
453.824579280902	0.000407371456143927
454.67065805988	0.000320615523232414
455.785421936776	0.00037535600939815
456.879330272751	0.000783241569509684
457.884110243815	0.00251916097355413
458.916762306943	0.00239765176174324
459.908186817719	0.00091248762801133
460.794227900636	0.00146703773047335
461.956431784107	0.00281153724302998
462.917099832574	0.000470194682475238
463.979951339557	0.000495202613156624
464.850756227083	0.000130862776777045
465.731813957456	0.000475211730649552
466.947900704335	0.00168034994037992
468.117178742923	0.000613100180519808
468.896111758243	0.000160341330709629
469.857236692468	0.000451035871600044
471.019499273049	0.000941950382442044
472.043372458505	0.00104585772309674
473.072591019665	0.0010082834338713
473.95878608067	0.000649682842228031
474.910810368075	0.00247143211380818
476.02283495396	0.00119059355260374
477.065228790154	0.000615469597926476
478.182309259316	0.000474853278581573
479.410997499134	0.000267193290893946
480.332392288018	0.000389202435113293
481.439109798136	0.0012657614402367
482.580436412095	0.000414986550674498
483.404268886823	0.000489691488403474
484.368166989395	0.00187028905671206
485.457517792911	0.000994052403624774
486.299687880917	0.000208664037332571
487.206022310894	0.000478132231334692
488.151345389862	0.000548418883014457
489.162008330146	0.00333017323260118
490.17990861598	0.00114165021070802
491.113784646885	0.000876934754973619
492.222377491291	0.00121482843808439
493.382026750039	0.00357617374377196
494.322884318147	0.000375939793788548
495.405359116199	0.000817490745719573
496.594130685867	0.000291373197639121
497.530876654927	0.00249637662511033
498.480732076391	0.00150386234928838
499.727500908366	0.000404550742283834
500	0.000253138562879397


==> data_icl/lambda_0p001/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.164179559972264	0.602044216546086	-0.151237973494952
0.369335090887967	0.0709621766096693	0.0992032059954391
0.954611092615757	0.202909282604052	0.138354813641914
1.66264486263723	-0.313522641217024	-0.180532765581229
2.16649671205593	-0.0150579821543353	-0.00119925773709628
2.83773700229273	-0.000596264717818151	-0.00108641569966594
3.59190505963556	-0.0202233639023399	0.00373547454406342
4.53535075565433	0.195658616076354	0.142343185835108
5.37220621573292	0.0512440073688226	0.0140945505551437
6.25413716237049	0.0107030709233484	-0.0191711519786414
6.94750192721627	-0.00148551385458617	-0.00837282786126159
7.62165289587052	-0.0281318818833312	0.00126284755771433
8.45859870252086	0.00595119044232197	-0.00235603676912532
9.4538262044555	-0.0189211448962509	-0.00328665220883162
10.3678698638254	-0.00270717204953419	-0.0513159216577063
10.868658377137	-0.00101570018918062	0.00372724031500349
11.336941325801	-0.00157317317893213	0.00130405749915807
12.1454936096239	0.00966532455721258	-0.0410396605032537
13.3179383083898	-0.00449322809423691	-0.0158066832002367
14.2936387216179	0.00822344513192186	-0.00524517106272393
15.0494404827346	-0.000174271046032182	3.25464756354421e-05
15.8657475101479	0.00325315709304919	0.0025503273847971
17.0399535597906	0.00111851922305273	0.00599840865931278
17.8926361167542	0.0016198487359762	0.00312935608782805
18.8340977686006	0.00372320959316896	0.0247041714112649
19.6502541179014	-0.000106190392329619	0.0010957198085475
20.590640734787	0.000873061064034619	0.000582213663906206
21.6437259746745	-0.00241268825326069	-0.00830967723908127
22.6360254378224	-0.00137443196988474	-0.000672507983050963
23.4768455784199	-0.000507819579322888	0.00187020777043145
24.5056023889856	-0.00295649802292774	0.00572212861791835
25.4512267789443	0.00118529855042482	-0.00106676321780297
26.026822144626	-0.00106567059853946	0.00129821987385781
27.0078336172222	-0.00170022126751129	0.00082636992156887
28.0190685192358	0.000676351733950531	-0.000104065781276752
28.7300704761326	-0.000303333588202559	-3.36021896285565e-05
29.7315586633683	0.000375155534343197	0.00165960721645486
30.9491665773806	-0.00189043209421746	-0.00413295076961329
31.8444419825482	-0.000819129422237053	-3.6371402207358e-05
32.9082990195441	0.000326007389280569	0.00516784947253102
33.8603126229334	5.31156792340504e-05	-0.000664899735850932
34.7580567770929	0.000409433553085758	0.00104326699789992
35.7955865182234	0.000704934906505139	0.0019427463895722
36.8901120260081	0.000402924163548368	0.0012034420644591
37.9008877468233	0.000229044129342437	0.000943440504625581
38.8714106073556	-0.000607150210148344	-0.00135477224076996
40.0532062843955	0.000334596839379753	0.000390974457945337
41.1310190477621	-0.00131321900546566	0.00123220240474475
42.2493973344715	8.40251965601446e-05	-0.00040577314232304
42.9768273435704	0.000380693369143259	0.00134945984547352
43.8811834952851	-0.00122646231154233	-0.000122026945150844
45.2112425211423	0.00225604476478264	0.00109078396650331
46.1645767912264	-5.91719939553315e-05	-0.00108989643202606
47.0375092122425	-0.000326667350898813	-0.00013330880714707
47.9308348969655	-0.000530743309650639	-0.000302868094765874
48.8852703802126	0.000523959387149109	9.92533764754278e-06
49.9725238783596	-0.00175447895293734	-9.7417370183572e-05
50.9639610135427	-0.000160964214436454	-0.000791678377372707
51.9182175150772	0.000147136284832872	-0.000264102766010632
52.9755104432132	-0.000237455376207674	0.00208607107611886
54.0240972203724	0.00152129927364769	0.000967981595656919
55.0647260322398	-0.000340899261058736	-0.000744855410271361
56.1625623877789	-0.000151948136835056	-0.000601645459131994
57.2135561606456	-4.24942282006846e-06	0.000100289620291072
58.285675743094	0.00113122795431757	0.00163205129357658
59.4505805468108	0.000586135283303868	0.000814874497911733
60.3089234933104	2.97633111498996e-05	-0.000144234927527576
61.2737046424775	0.000230005743596884	0.000899063584346854
62.376725360207	-0.000342049138792211	0.000612763693256468
63.3396737340816	0.00153153315331511	0.000631787223863256
64.4058452535012	0.000111415289711481	0.00102253246388578
65.3900190155402	-0.000120436564226889	0.00062913036262402
66.2507635143541	-0.000502949740092795	-0.00216425978857826
67.6314737045601	-0.000903952817391973	7.74267938821183e-05
68.6683244778467	0.000194906124779681	-0.000317462193053952
69.5671319064141	-0.000236573259833506	-0.000212460887367039
70.5614001893837	-9.92614108004108e-05	-0.000215767245569376
71.4558347277445	-0.000104943180905703	-0.000286557712447344
72.5473462662638	0.00110203299450884	-0.000825215408010394
73.634191482359	4.54864458259152e-05	6.33243265957262e-05
74.5632960953256	-3.25947199018017e-05	-0.000484740073998902
75.5624448408975	0.00118017956612992	0.00146433628338966
76.6065474037855	-0.00197164171888764	-0.00163377409205245
77.5503511862913	0.000120226549338076	0.0003549204677189
78.6625486539061	0.0001589328152245	-2.5057989682109e-06
79.7659265146017	-0.000581052219040368	-0.000265614962542182
80.7524165179006	0.00167011871802965	0.00111351345624877
81.782941383829	-0.000734212898243047	-0.00225212133032915
82.7594879251621	0.000353119650685851	0.00103014728902906
83.6519204254756	-0.000595261083865761	-0.000845918969098136
84.7230923802333	0.00226200048513991	0.000103673720646902
85.8674127644761	-0.000472365048538981	0.000225333816560314
86.9238958294254	-0.000474260440458618	0.000508021579333551
87.8535386135284	0.000137078399374158	0.000199440833444919
88.7213945916103	-0.000360882904836046	-0.000147312104868735
89.9184932807961	0.000312069340518251	0.0013174109621972
91.0810784870131	-0.000708409783260144	0.000157562511357012
91.7633277424401	8.15890568035549e-05	0.000518705666997521
92.8093353076441	-0.000261886831902647	-0.000270161200652982
93.9344085613535	0.000625862242751074	-0.000974665047575929
94.9510060065547	-0.00143673810760836	-0.000656528611518992
96.0001175959489	-0.000219003248122629	-0.00153579467521248
96.907034322992	4.30201611489878e-06	-0.000280683555532235
97.8926715866546	0.000153015111442611	0.00247838371480658
98.9651956620572	0.000839304507218919	-0.000232119440649492
100.060100909467	-7.07033700937387e-05	0.000463335801689668
101.139814397208	0.00020100997157968	0.000563490133592248
102.373226185809	0.000276366724852428	-0.000217676146183621
103.267443146417	0.000313898596563528	-0.00024123226302919
104.314494482219	-4.01065913968601e-05	0.00322629130573535
105.480032315862	0.000354805287451132	0.00109083364791096
106.307160383611	-0.000367300147145588	0.000218559357933357
107.305766316683	-0.00163047021865881	0.00132023606305037
108.428347545524	-0.000803739556592076	-0.000425790549609895
109.237043472624	0.000235028760203981	-9.17037821901445e-05
110.158359713045	-0.000256503504262984	-0.00032716426181012
111.099311791794	0.000460444819891714	-0.000131107394931052
112.186049708337	-0.001705349286812	-0.00312060623962229
113.129603965471	0.000182021701146118	0.00141436981854259
114.092911907826	-0.000300203666860455	-0.00149371197242765
115.168435079755	0.000572332178711221	0.000893996304335731
116.366508858521	-0.00288230360264252	-0.00266738715009396
117.326748214572	0.000327253788026338	0.000234313668840747
118.396120105862	0.000318417217984646	0.000957739419050974
119.55837935159	-0.000265881521249511	-0.000238307792318482
120.541341357598	0.00218405281153178	0.00138994899949574
121.625176404274	-0.00136522874146761	0.000538111806287711
122.828777794656	0.000405693917080008	0.000696087146696112
123.643751003333	-9.31626631421878e-05	-0.000631555188703059
124.607028690853	-1.25019120655878e-05	-0.000106922793694952
125.670498399157	1.84213175740081e-05	0.00152626434202396
126.696659634977	-5.44095982142334e-05	-0.00172342136208448
127.796843208781	-5.68750273619578e-05	0.000130829417468892
128.604315706114	-0.000111250090164994	-0.000446017959259581
129.843489404604	0.00194018713181332	0.00128828992351496
131.005422462087	0.000233774872906656	9.59016270405399e-05
131.865478920746	0.000238457551636984	-0.000900109926068371
132.851384721915	0.000142198831364126	0.000732687962261266
133.81184538469	-0.000222595214674381	-0.000373421594599854
134.665678210998	-0.000349399469673016	-0.000585296633540011
135.714077153709	8.8873175197568e-05	-0.00026078964947561
136.747335163582	-0.00018763943974287	1.71593471809395e-06
137.616720660533	0.000241271730883952	-0.000665910346300924
138.62498718802	0.00154948373175678	0.00184637304715021
139.742119597369	0.000377038028909649	0.000757138382722289
140.612680692872	-0.000201892738262099	-0.000470755736786677
141.835465334537	0.000486871112854281	-6.16907585424542e-05
142.863565715289	-0.000832490498931859	-0.000304200321965986
143.837688284821	0.00230069277701772	0.00199065919689578
144.92956256076	-0.000847162888768516	0.000212309149254075
145.867605245675	0.000160810702237946	0.000680226282253615
146.740370853905	-0.000514856098669636	-0.00156430483302106
147.967232999367	0.00184887294800073	0.000446750313458644
148.927785871868	0.000394687635126179	0.000596189247478396
150.023833854466	5.26812430772239e-05	-0.000202804351959379
150.959795270552	0.000259574975196131	0.0002182568611937
151.844487817455	-0.00161702008659237	-0.00159451274633793
153.078742188887	0.0014286500167342	0.00135430264335867
154.174334397849	-0.000380410603713077	0.000355717254945098
155.028726880722	0.000110391982128366	0.000445924259193875
156.025460392636	-1.54542115002876e-05	-0.00163576812431032
157.099536758496	-7.04828181325307e-05	-0.00098564492100528
158.151213341727	0.000244014759310129	0.00263613021650089
159.141198346747	0.000109113128413441	-0.00091624922710154
160.00127900024	0.000127489743757536	0.000299007634543935
161.130165963279	-0.00177824842153584	0.00229364122095899
162.125934250204	0.000451570294241699	-0.00100386120771634
163.12420402225	-0.000225912323897681	0.000498861916099269
164.244503768536	-0.00010255434835571	-0.000128644282338046
165.5046692114	-2.83668350427035e-05	0.000392601661031167
166.39379208169	-8.41682705068347e-05	-0.000366110755710469
167.582489035206	-0.000117801851736044	-0.000973313687688604
168.629975268645	0.000178165652894968	9.61587596450819e-05
169.453684795371	-0.000637364945565322	-5.32272025226543e-05
170.532305741673	0.000736513762819944	0.00120209513254155
171.599552456739	-0.000534018037301909	-0.00105486306249181
172.375678730634	-0.00011479505963452	0.00104009416313156
173.37473929419	-0.000642225041538769	-0.000265641626116642
174.256196866679	0.000852323699982005	0.000127441445901377
175.147265165378	-0.00210302967430706	-0.00307091500323931
176.158218887826	0.00134600177517474	-0.000507650737317622
177.076735399974	-0.000361037552376153	-0.00075727493201927
178.155265012596	0.000485203595087302	0.00179802121553496
179.325475320596	-0.00227934467232449	-0.0016363240351247
180.312369157703	-0.000271407277993685	-0.000431201936786474
181.321312095748	0.000146670714118446	0.000714476129776528
182.513996441912	-0.00031989195617621	-0.000315727041344749
183.54643085777	0.00274608637528428	0.00159312254120425
184.803685809958	-0.00106757879455421	-6.05315032071729e-05
185.799077384631	0.000174784052449084	-4.28851216913717e-05
186.671588856588	0.000230909513335931	0.000100196602980218
187.646419898047	-1.0982965348072e-05	-0.000449857511203078
188.652899059865	0.000611773341037736	0.00127461051623912
189.759757897634	-0.000576938395326243	-0.000364644983783469
190.707991512741	-0.00015989182561249	0.000242056687605574
191.479527253535	-0.000159648926342459	-0.000480067201329204
192.719254053776	0.00174926154332844	0.00166349187871645
193.76323805106	0.00021523129508183	-0.000144060996728479
194.623593233287	0.00024496403331975	-0.000713072575275753
195.584659310576	-2.91626381745402e-05	0.000892916515892614
196.64105390395	-0.000306208685539433	-0.00039046836989054
197.480175305532	-0.000317731544807921	-0.00063125005807585
198.486318895688	0.000302291930791343	-0.000286269102321822
199.418215002762	-7.66578998727674e-05	-0.000188346332568479
200.339121923698	9.64910818694875e-05	-0.000605215616863441
201.390940303746	0.00146263757246601	0.0018827236429423
202.499934444294	-0.000138318127149706	0.000471041421926222
203.395358882619	-0.000209538154213984	-0.00041715040723056
204.485869136124	0.000314362418512903	-4.47221540631482e-05
205.563573287362	-0.000791464390368812	-0.00023208370559491
206.617058467029	0.00221655329605824	0.00173368939098506
207.60473209583	-0.00137871961354818	-0.00173749439850668
208.640064150412	0.000155499668396342	0.00138437750704989
209.533490453556	-0.000518093127209962	-0.00151558046439881
210.679165365474	0.00261180733393629	0.000248145016856105
211.608544501873	-0.000184375635862377	0.00037341088163001
212.726410399048	-0.000109779235762719	0.000119379282173149
213.658745619548	0.000162743690887535	0.000163309270296397
214.467299808164	-0.000637216950771791	-0.000416593306184598
215.747783421895	0.00107724573262225	0.0020115661055411
216.924946231134	-0.000447162787101441	0.000356289380782249
217.698340963639	0.00018044954212515	0.00010922131965474
218.68980358533	-5.87984354212256e-05	-0.00103496679835013
219.800458264696	0.000361110631297623	-0.00078253760143876
220.817540767307	-0.000543540679659893	0.00104172350944109
221.90097797559	0.000107154991564329	-0.001070664051666
222.688110817448	3.98413137343567e-05	0.000163000197720198
223.763336051407	-0.000896768501547962	0.00236647452409566
224.976736050891	0.000392639812810125	-0.000912280668435406
225.99581930039	-0.000272815245254243	0.000856841616681425
227.110760405434	-0.000135599276620546	-0.000266691321730878
228.356207268788	-4.81201323945246e-05	0.000415994858198765
229.288695366926	-0.000273735129953545	-0.00024811103085054
230.537435868532	-0.000174446144781903	-0.00020673842818697
231.490611944702	0.000164952922022898	0.000182872721683047
232.357831979444	-0.000667510214956035	-1.35974742785372e-05
233.416307768727	0.00114493305167956	0.0011831083283218
234.441008039152	-0.000500957223029674	-0.000989184241148466
235.216860230427	-0.000100864383940635	0.001107025989317
236.243213712313	-0.000595477416934553	-0.000346199753199494
237.142081540868	0.000808180591851171	4.1413960791381e-05
238.121746951893	-0.00229448847496305	-0.00267466765764812
239.187751883796	0.000747008210084221	-0.00121848834438909
240.002949469514	-0.000215843372150193	-0.000991739675898273
241.089957067001	0.000382348438855651	0.00225635811246083
242.269088364305	-0.0012417124299243	-0.000582696584555675
243.295441656831	-0.000763708209545078	-0.00100365427779159
244.290300777731	-9.14637731441736e-05	-0.000121528478376792
245.479412253961	-0.000236166332095777	6.34210858230233e-06
246.627133258963	0.00226535224713226	0.00151529925321137
247.750991911949	-0.000370737036867297	0.000473734267837145
248.66952640323	0.000158987662316257	0.000314907027436417
249.552272603682	0.000204210763354418	0.000156648582979702
250.460546290402	-9.18063088004573e-05	-0.0205202944828655
251.503305938288	0.000672877816406903	0.00815433604936033
252.521365208398	-0.000589203531916604	-0.0270107183840353
253.561424287153	-0.000142498181541661	0.0103924445654402
254.378475500917	-0.000242021575719509	0.00175438765984048
255.675391213468	0.00124722860890863	0.00595875712672983
256.822214293506	0.000163141091245933	-0.0118308801395623
257.641002420248	0.000171274228448315	-0.00178690490337652
258.66328472866	0.000287293133200972	0.0127173286608065
259.682856203782	-4.74379573249806e-05	0.0125567870879582
260.645294295139	9.32902068562225e-05	-0.00560655457433823
261.769118513147	-2.4797879434324e-05	-0.00768336905823852
262.630932279108	-0.000243789305889752	-0.00327708106073521
263.641414001858	0.000594528842795761	0.00824734446474928
264.770529864263	-0.000661740265591133	-0.00725864977436319
265.790307650355	0.000647342947132534	0.00268884427496352
266.856119852884	0.000181415681410169	0.00049843152600082
268.007625508906	-2.81913715718396e-05	-0.000375180074541293
268.90623705388	2.70875905034051e-05	0.000481447140728619
269.949933298938	0.00146954465154936	0.00378228787889356
271.005012369508	0.00035339449769678	0.000463439374281949
271.92532197888	-0.00040240485965759	-0.00146043964933584
272.836510796982	0.000244387168656601	0.000193468577421724
274.028832073851	-0.0014659475269192	0.00011646312291802
274.87002145089	0.000879556382836544	-0.000721688988984504
276.084326863443	0.000129728881753	0.000452001805306246
276.863782978967	0.000278821511629612	0.000639667252860576
277.838167492568	-0.00277386925700185	-0.00660805195313752
279.131710562863	0.00063694709494011	-0.000766180644966807
280.048677878809	-0.000167139043507181	-2.08161636479076e-05
280.909711738904	-0.000183915594796691	-0.00113489168182657
281.897167924483	8.34709607293593e-05	0.00221508348449118
282.968022291059	-0.000817693401635233	-0.000977383512393182
284.036170206985	0.000550195821008348	-0.000124180904510052
285.080319084531	0.000112321633399137	0.000254015625381632
285.932667925958	0.000370042200714016	0.000906421124694079
287.06532016982	-0.00134215632146628	-0.00160755129527528
288.132083717116	-0.000226326683416822	0.000648049046019006
289.03960985857	-0.000201536450302964	0.000398059084565805
290.227666562218	-0.000216965842196437	-0.000747743850114779
291.395238207499	0.000149769505047748	0.00083744078374437
292.367865877027	-0.000884922619678985	-0.00013646978733306
293.5743264827	-7.3776092400557e-05	-7.16707480246104e-05
294.431557159878	0.000131663747804822	0.000477069088307136
295.363633270229	-0.000898228296969172	-0.000884717925001666
296.505163192077	0.00196510910913417	0.00136968246589286
297.450881840782	-0.000121374355795512	-0.000886662513655656
298.352240284152	-0.00017430767793547	0.000598349936863363
299.254689283095	-0.000382240079592755	-0.000181677417071979
300.165432226931	0.000476620406506201	-0.000556698819773827
301.263055027904	-0.00188230515455057	-0.00036152631033029
302.241134817892	-0.000327764638433425	-0.000728158474418095
303.052436638748	-4.48876517142871e-05	-0.000470746130184274
304.173546277074	-4.65215235456728e-05	0.0023045445786993
305.259856525687	0.000496937588203794	0.0007560290847477
306.208753813036	-0.000892219098806768	-0.00119567718029279
307.292083651007	-3.91655274705194e-05	-0.000262863467379915
308.462070200058	-6.02424670357316e-05	0.000105235560746042
309.565949550028	0.0016187715921861	0.00144902578356765
310.848226570616	0.000805080321440554	0.000835807592634241
311.716708922199	-0.000111241457660061	-0.000290132072739757
312.669133302707	0.000320761061751718	0.00114554877376749
313.719767472102	-0.000446845057647915	0.0010970785132729
314.69799626692	0.00152524828536016	0.000518645788869287
315.712806589942	0.000240705577309264	0.0012760359731252
316.689927900344	-0.000114978752614459	0.00073567490720583
317.607897299632	-0.00055570019034068	-0.00218776934134945
318.86434098182	-0.000797302277521228	0.000851972966282144
320.025449265443	0.000104490234550614	-0.000344513598030671
320.819249369485	-0.000214133197295574	-0.000636619730511656
321.889040636081	-6.33572359474144e-05	-1.64414391206069e-05
322.81726252041	-0.000106626071389226	-0.000280591391218277
323.849041648237	0.000911422835153886	-0.000848724812320345
324.834836969046	0.000194208888620206	-0.00036809487083822
325.78910743485	-0.000215804701403588	-0.00119847452182031
326.787133332535	0.000866384858847491	0.00059771557945143
327.795990223924	-0.00192658194494927	-0.00231496617381977
328.753572870927	0.000382535985986365	0.000543739277448996
329.891324334971	0.000115058734552864	0.00010254680290734
331.024915014383	-0.000453127248808194	-0.000341670312209885
331.976311604092	0.00112512200476772	0.000653130428489579
332.997622950033	0.000108375527384075	-0.00115986474253493
334.071695075431	0.000312467634679958	0.00150442075310875
334.974531807889	-0.000600959480753893	-0.000716866885776657
335.95848696579	0.00169789635772011	5.78537788710198e-05
337.097979146244	-0.000850932168327434	0.000175217042769571
338.09844294758	-0.000399582674432519	0.000759014000480951
339.034515910363	6.34251779958461e-05	3.10995469243736e-06
339.92140456187	-1.11433975304998e-05	0.000126204562620691
341.112679170516	-0.000678129832487349	0.000227304390701621
342.308721092824	-0.000829486725024919	-0.00015889086510068
343.109329977159	0.00010294254143739	0.000498326928813908
344.122208067838	-0.000334067943624117	-0.000208612332003949
345.227226524417	0.000564601458324265	-0.00108863014644545
346.225272828768	-0.00145232217040192	-0.000837577921855681
347.320990026793	-0.000257816343169015	-0.00159291458067046
348.219274300612	3.45785668609544e-05	-0.000401608975694856
349.240208253379	9.82140529566244e-05	0.00239665386409382
350.403516313441	0.00100152960169775	-0.00102433041148742
351.477335711247	-0.000162678630727608	0.000829010042221023
352.551716551923	0.000208755138853434	0.000377868187846409
353.799883895442	0.000147674988447255	0.000199568405742978
354.720499704449	0.000219315424629218	-0.000351018829942928
355.845428714101	0.000346638322857196	-8.57938561007465e-05
357.019333810949	0.000240991588573269	0.000243779010509426
357.881139945771	-0.000568161853285343	-0.00014652106756774
359.058183096432	0.000971432924620763	0.00121257623361681
360.078609418306	-0.000551847607568323	-0.000998322659766293
360.98673142924	-0.000140169850869398	0.00114621513269408
361.95204090654	-0.000531007688278073	-0.000502290507904846
362.896489025424	0.000700422736353623	-4.68720714950077e-05
363.984743937412	-0.00214229413882405	-0.000916286782998321
364.975636991406	-4.97786094841857e-05	-0.00102809918903946
365.769368338778	-9.10511692233662e-05	-0.00113458177706294
366.915692926823	0.00014941800456536	0.00256039107703973
367.996916191341	-0.00047493847969475	0.000115059686733199
368.996621222182	-0.000825598100862912	-0.00115459840659171
370.045338934162	-5.79400193454482e-05	-0.000296623201353929
371.172036558475	-0.000222521258656183	2.16347344794698e-06
372.308333058809	0.00217296676527451	0.00158558679041265
373.558003762153	0.000416895585911403	0.000818068901271563
374.468541068368	-2.98103357718738e-05	-0.00013182213091989
375.430749567681	0.000378994472582939	0.00105374607802722
376.483751302728	-0.00038481196581619	0.000818617699844593
377.499395079454	0.0015017191119332	0.000611576474197184
378.597467872775	0.000303144876879546	0.00106640541797254
379.548559906285	-1.39728353709678e-05	0.000160758437159236
380.443408908793	-0.000546722137085398	-0.00224883796987529
381.61144062902	-0.000458990890962185	0.00148802015507365
382.685219290498	2.67585154705152e-05	-0.00011545406602842
383.479625841558	5.16405313355506e-06	-0.000959529923006075
384.512473620347	0.000237905625447343	7.68370076281721e-05
385.418830313143	-0.000110534918106753	-0.000263906921452506
386.425612771253	0.000467988730241897	-0.0013810681409101
387.510524817917	0.000202175124658144	-0.000191334776902474
388.400569528531	-0.000235563645887726	-0.000243728621437178
389.446866069802	0.000698862875468276	-0.000399368975584902
390.537846850124	-0.0014466854744179	-0.00246918470293456
391.490025188223	0.000571720015688504	0.000855377368122134
392.536215025582	0.000159530335167801	0.000108524969480217
393.741836167309	-0.000209792164471256	-6.92425435031563e-05
394.714345911747	0.0006522013502539	0.000456855984404925
395.665807855664	0.00117345279252423	0.000857197598031434
396.78357103603	0.000346346408465426	0.00142103344667266
397.630138476388	-0.000426326952918998	-0.000173023604014277
398.594413898564	0.000641321522614424	-2.94893247475003e-05
399.724477055177	-0.00147641531201326	0.000250773949050487
400.732989357205	0.00041080375600111	0.000814271027070657
401.805889149499	-1.48519347131781e-05	-0.00013938392733559
402.697425845223	7.79592073911761e-05	0.00016191414419664
403.784187682151	-0.00183078012414123	-0.0012639595549867
404.986039795133	-0.000528332880832982	-0.00126335375581466
405.859017578908	-6.37201799453813e-05	-0.000327756586443462
406.82195111278	-0.000326110313856987	8.85875595025287e-05
407.971037990572	0.000387453920874914	-0.00144529528308124
408.959362810992	-0.00152092674007109	-0.00110443209820033
410.030377241541	-0.000340652584824408	-0.0022203655670629
410.981094380671	8.54535908301202e-06	-0.000412535432275485
411.932014789019	0.00048339348809967	0.00222607533414476
413.047830510284	0.000539814724116072	0.000195136467801005
414.121270765153	-4.1067589019006e-05	0.000714262381947162
415.192003406773	0.0002098747120578	0.000679003810532541
416.462576578548	0.000321430806303535	-0.000263977483440758
417.422002866538	0.000293401343446228	-0.000187866055381125
418.474943597173	-4.0640588745644e-05	0.00311990647897364
419.646817884792	0.000272550315117304	0.00048647858941453
420.477599894627	-0.000370130877555663	2.54287481948889e-05
421.513530775437	-0.00145427288932154	0.00129330985871801
422.585780701843	-0.000777174264003921	-0.000400286271483141
423.447815137671	0.00019773450184335	2.71083947720463e-05
424.319524339634	-0.000256727973097615	-0.000291099255309013
425.242796543544	0.00040081001964376	-0.000105980509033099
426.298875168176	-0.00143924667063233	-0.00285560718983979
427.289707298314	0.000202124360806133	0.00149171473046994
428.242557091766	-0.000325918156717453	-0.00160419470487461
429.220265264238	0.000537589445330777	0.00033390355239038
430.354730314808	-0.00248785952865138	-0.00207170108852761
431.438073790443	0.00053377209553962	0.000279185681856919
432.527339579086	0.000335403107763366	0.000839608196263386
433.732564134339	-0.000279854789456913	-0.000277371815950112
434.835980677558	0.00263096623748704	0.00154082824998358
435.837157191495	-0.0014039856156185	0.000450205753800836
437.002335366059	0.000341964247940307	0.000164231502542522
437.850679488284	-3.95716389092193e-05	-0.000539575794970881
438.813810197254	-8.08955222808549e-06	-0.000225954129445816
439.889248527161	0.000270641136748628	0.00135711372132552
440.933166027915	-0.000389059658985724	-0.00144464553142087
441.939299346228	-0.000107873505787115	7.42611193171872e-05
442.825004911355	-0.000192870132174949	-0.000324261651066804
444.079910776242	0.00166757078696139	0.0017904049110464
445.204012112974	0.000237616504930926	2.618374064145e-05
446.002848945754	0.000240956177883778	-0.00081681005611367
446.987380141632	9.83977245767598e-05	0.000783234173379138
447.964919304305	-0.000251147140290175	-0.000483815731070036
448.816515299108	-0.000310094771256261	-0.00063460462016196
449.857421711337	0.000158265937562962	-0.000172758973126158
450.81156843391	-7.91891526783495e-05	3.65614527961799e-05
451.69414191596	0.000134486279767643	-0.000465423754104632
452.724027596672	0.00147537223951055	0.00182395009884798
453.824579280902	-0.000183170524749254	0.000363868193366645
454.67065805988	-0.00010282534161421	-0.000303679539744639
455.785421936776	0.000359302608984535	-0.000108599120476227
456.879330272751	-0.000776698870822878	-0.000101025839617686
457.884110243815	0.00208163975678199	0.00141878396299888
458.916762306943	-0.00141124451861185	-0.00193832992013188
459.908186817719	0.000293052978956432	0.000864149074407017
460.794227900636	-0.000580182270929708	-0.00134743765537826
461.956431784107	0.00280370753926673	0.000209680001916013
462.917099832574	-0.000236625629020715	0.00040631435012628
463.979951339557	-0.00032683580848758	0.000372026857051233
464.850756227083	0.000110404292414934	7.02563773771203e-05
465.731813957456	-0.000419031846906615	-0.000224139466013851
466.947900704335	0.000504073179080133	0.00160296168147179
468.117178742923	-0.000593062159087498	0.000155464165684238
468.896111758243	0.000142783639541566	7.29532357952589e-05
469.857236692468	-0.000231639680625673	-0.000387009581056655
471.019499273049	0.000558619528854443	-0.000758429129823712
472.043372458505	-0.00104459215545272	5.14354520515514e-05
473.072591019665	-0.000165324744101358	-0.000994637226332862
473.95878608067	8.85233073724123e-05	-0.000643623662971882
474.910810368075	5.00828216052351e-05	0.00247092460511089
476.02283495396	0.00094377373141552	-0.000725812752293331
477.065228790154	-0.000120360136548481	0.00060358616907763
478.182309259316	0.000177511609152248	0.000440426230821744
479.410997499134	0.00025368128579828	-8.38931459326009e-05
480.332392288018	0.000257332899244594	-0.000291990264331687
481.439109798136	0.000326636643187328	0.00122289023502414
482.580436412095	0.000276114659108373	0.000309797566591774
483.404268886823	-0.000486837897821779	-5.27883989080991e-05
484.368166989395	-0.00136566285962869	0.00127786779812611
485.457517792911	-0.000840837583300003	-0.000530219143055399
486.299687880917	0.00020430438056307	4.24311272377853e-05
487.206022310894	-0.000352301070891237	-0.000323255914238207
488.151345389862	0.000546010736115043	5.13375816915129e-05
489.162008330146	-0.00159297961701006	-0.00292446058255602
490.17990861598	0.000629031757597431	0.00095272464623497
491.113784646885	-0.00036562766990178	-0.000797076515450579
492.222377491291	0.000573396343037214	0.00107099242190134
493.382026750039	-0.00272001237549124	-0.00232175608598717
494.322884318147	0.000322082180392425	0.00019389120048996
495.405359116199	0.000289241390883266	0.000764611363463202
496.594130685867	-0.000258430621922656	-0.000134580659662209
497.530876654927	0.00212569077558555	0.00130894422378791
498.480732076391	-0.000990912701174018	0.0011312356006859
499.727500908366	0.000396015159053853	8.26637579713907e-05
500	0.000113021603320718	-0.0002265066206526


==> data_icl/lambda_0p005/data/full_state_data.dat <==
0	-2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.256634575586897	1.97245781200026	2.93544830890677	-0.176533591868396	0.199462449386453	-0.266618538564659	-0.0477444661938489	0.33031850962508	-0.408290059305309	0.814938488087066	0.205974510158613	0.643774974391604	-0.61196404839201	0.0952422950862763	-0.172166700121799	0.155265448524471	0.116889499373936	-0.0638528004187751	0.07074436871506	-0.890386381445424	-0.0586109850270098	0.117190736331938	-0.111442186035057	0.185995674700055	-0.104816597246763	0.242464156587268	-0.0820296411044025	0.0439968517325639	-0.0671523389670195	0.0502435490017697	0.0679582766619774	0.256634575586897	0	0.302484004602608	0	0.629448568221036	0	0.824259185697405	0	0.935975675675625	0	1.6334638137213	0	1.56149103533814	0	2.22352648832276	0	2.76130910116868	0	4.39652271882441	0	0.104914644350484	0	0.13090640182205	0	0.057857124248458	0	0.349898258321193	0	0	0.256634575586897	0	0.302484004602608	0	0.629448568221036	0	0.824259185697405	0	0.935975675675625	0	1.6334638137213	0	1.56149103533814	0	2.22352648832276	0	2.76130910116868	0	4.39652271882441	0	0.104914644350484	0	0.13090640182205	0	0.057857124248458	0	0.349898258321193	3.34516568908761	3.83062520539667
0.948923968217174	0.574113568534648	1.48735365467443	-0.134225935363425	0.227369538446812	-0.196504948486273	-0.0230648512016654	0.377177951387147	-0.29342212626694	0.813366736025807	0.226282500645649	0.712421622330212	-0.432444458514734	0.12193122508899	-0.12913736728527	0.186735487129799	0.165916782199996	-0.0431625259950452	0.0735715358873898	-0.61259046594748	-0.0675310034394143	0.112491252855597	-0.0805270942622147	0.134525421731725	-0.548301284373332	0.20469454063624	-0.0698585400634396	0.0528397327389554	-0.0435340866818432	0.0599579426716146	0.0812069467053515	0.948923968217174	0	1.36737636250331	0	2.23288591476112	0	2.63817002811678	0	3.54795752296916	0	5.469139449063	0	4.85720753181573	0	6.84410519854143	0	9.31351184891377	0	13.8286325115223	0	0.712361538529301	0	0.594265888359991	0	0.684759070586091	0	1.77426466050392	0	0	0.948923968217174	0	1.36737636250331	0	2.23288591476112	0	2.63817002811678	0	3.54795752296916	0	5.469139449063	0	4.85720753181573	0	6.84410519854143	0	9.31351184891377	0	13.8286325115223	0	0.712361538529301	0	0.594265888359991	0	0.684759070586091	0	1.77426466050392	0.343649241877105	6.46494442848675
1.94094903162048	2.61615320323775	-2.12779544767916	-0.14282859472867	0.113497748054417	0.0180300874086514	-0.220108568067865	0.533532116817939	-0.569687281107621	0.463412094398626	0.348342735527365	0.148229221737867	-0.0762959188192696	0.0573150898036809	0.0254906791534062	0.306867346806929	0.308029186605393	-0.044928850735318	0.0267446036144309	0.345578728268851	-0.129419215313194	0.140791235714612	-0.187312243507481	0.0266572290618926	-0.82942451001708	-0.00707498039225605	-0.00919735037560582	0.0207445383518574	0.037268687575866	0.101294763029076	0.127547309985002	1.94094903162048	0	2.20448886840842	0	1.62249524289888	0	3.83256690966849	0	2.35185968915321	0	7.30939943213647	0	7.05271837829119	0	4.63272427153856	0	11.8746141540616	0	11.3382713352724	0	1.256572451382	0	0.324062594287197	0	0.118615864055706	0	1.1582760801916	0	0	1.94094903162048	0	2.20448886840842	0	1.62249524289888	0	3.83256690966849	0	2.35185968915321	0	7.30939943213647	0	7.05271837829119	0	4.63272427153856	0	11.8746141540616	0	11.3382713352724	0	1.256572451382	0	0.324062594287197	0	0.118615864055706	0	1.1582760801916	2.98803561063414	2.09116341062997
2.82157249306774	3.2586559423106	-0.67552288414571	-0.0994004324146355	0.114735600076564	0.0215417500099877	-0.280329742229466	0.509368111589625	-0.473500370959941	0.169837231421769	0.315916709712007	0.202336257370822	-0.165335349238123	0.0839887319797347	0.0388027878215051	0.314792840715549	0.289207461651718	-0.0459394468100681	0.0132856607253383	0.455387493835611	-0.144181921641165	0.138548797319334	-0.187852484955813	-0.0282715501568976	-0.92891545187774	-0.00914168796025587	-0.00284753965668513	0.0125541932819846	0.0470103555725785	0.105353481386172	0.131212724586537	2.82157249306774	0	4.98360803795688	0	0.603462665441997	0	12.6367678990037	0	-0.775764993769746	0	8.79025241070297	0	35.0407826112136	0	-5.01692358422028	0	16.3084404985257	0	8.86531577463299	0	1.24269311927673	0	-0.346294064785081	0	-1.97985010875732	0	1.08758872677969	0	0	2.82157249306774	0	4.98360803795688	0	0.603462665441997	0	12.6367678990037	0	-0.775764993769746	0	8.79025241070297	0	35.0407826112136	0	-5.01692358422028	0	16.3084404985257	0	8.86531577463299	0	1.24269311927673	0	-0.346294064785081	0	-1.97985010875732	0	1.08758872677969	4.64886416400793	-2.30392807480409
3.99900610645417	-0.801044694286763	-1.12107582829603	-0.0737239285894395	0.132943516704726	0.0701426748857599	-0.263161216167228	0.469559868150043	-0.455421961177296	0.171082004003235	0.184209127076457	0.24850777635829	-0.0883835584854482	0.0995848447143382	0.0747058721973718	0.304705147304447	0.29311194814821	-0.0469016593126677	0.00106682215056934	0.564282786761529	-0.142482911625645	0.137541558458509	-0.184470364540181	-0.0308781856696452	-1.00100946994713	0.000192862157241231	0.0125025274954848	0.000897317100356929	0.0545849287133079	0.106912253956853	0.135903467466587	3.99900610645417	0	7.09173443426496	0	-1.57021994098994	0	18.4331194050168	0	-4.51307455367219	0	13.1515978550186	0	51.2508069539436	0	-14.5076861522199	0	23.7187839947639	0	-0.377200176750106	0	1.59886684788733	0	-1.31579844610716	0	-3.67448016536974	0	0.168987864932291	0	0	3.99900610645417	0	7.09173443426496	0	-1.57021994098994	0	18.4331194050168	0	-4.51307455367219	0	13.1515978550186	0	51.2508069539436	0	-14.5076861522199	0	23.7187839947639	0	-0.377200176750106	0	1.59886684788733	0	-1.31579844610716	0	-3.67448016536974	0	0.168987864932291	2.76685793729183	-7.94913037079152
5.33650850054173	-0.0908025902287827	2.41491213049273	0.0925509433609055	0.0656677108623796	0.239330019738598	-0.215535691267367	0.275184481655654	-0.136610728613758	0.0607293101848225	-0.0458371093094069	0.151618761120598	0.145157587200726	0.0466770182423621	0.203774698524341	0.21676260164755	0.180265469558287	0.0576426128457239	-0.0991234392543362	0.90214754983028	-0.0268245198217079	0.0916131344918894	-0.0865261188167294	-0.0950684270593003	-1.1069296178386	-0.0415861680584606	0.0395888839880732	-0.0857419005790602	0.08272566616879	0.0750390808392024	0.0991638940124303	5.33650850054173	0	6.52380565125648	0	0.0526252527435838	0	19.0994924799037	0	-4.39395386953592	0	16.9022193498724	0	50.5611529200653	0	-14.4705265542418	0	23.8473870199903	0	7.59234734418369	0	1.13902088118679	0	-0.703151607596952	0	-3.6674812643818	0	0.281857365356365	0	0	5.33650850054173	0	6.52380565125648	0	0.0526252527435838	0	19.0994924799037	0	-4.39395386953592	0	16.9022193498724	0	50.5611529200653	0	-14.4705265542418	0	23.8473870199903	0	7.59234734418369	0	1.13902088118679	0	-0.703151607596952	0	-3.6674812643818	0	0.281857365356365	1.86258947025644	-6.56666327652253
6.61069708036432	-3.18433075352627	1.70488427497502	0.172462782976945	-0.0291252945968484	0.321798938973698	0.0201034849729031	0.0398243700316918	-0.0100678721925269	-0.038362665976425	-0.0524939766351962	0.00425900138441999	0.115932374191255	-0.025894342281822	0.282837608204454	0.070855500863684	0.0383298457842964	0.0997561302372282	-0.174407179001385	0.987449534350424	0.0597920022986769	0.0265614260042337	-0.0407923735814593	-0.0842898464653775	-1.07873417873504	-0.0875552431347474	0.0111728935753838	-0.154807890356499	0.0940331327990959	0.0254495719924132	0.0400009068822448	6.61069708036432	0	4.31322621600505	0	1.65099350998473	0	23.9760855497554	0	-6.84546825254159	0	19.262535521688	0	38.6605643343278	0	-9.01925598590236	0	20.7669293629955	0	11.5461382593604	0	0.340282250399145	0	0.342368701597073	0	-5.48444199557885	0	-0.575212008703071	0	0	6.61069708036432	0	4.31322621600505	0	1.65099350998473	0	23.9760855497554	0	-6.84546825254159	0	19.262535521688	0	38.6605643343278	0	-9.01925598590236	0	20.7669293629955	0	11.5461382593604	0	0.340282250399145	0	0.342368701597073	0	-5.48444199557885	0	-0.575212008703071	-2.83150017303521	-5.62440684281181
7.5050825748638	-2.42071932811789	-0.805057667620251	0.153452490836702	-0.017265691688555	0.345062645961063	-0.0161566531360716	0.0134213540890978	-0.022326476850413	0.0149291067706299	-0.000437777797313878	-0.010098141113859	0.117429670954205	-0.0189358259095436	0.303538686945626	0.0515724497215738	0.0203995265025042	0.11031926266271	-0.218055098238117	0.988895720113679	0.0320758794430498	0.0313059486216389	-0.0386612024621828	-0.0769495506216372	-1.03601414262752	-0.097844612006221	-0.00187479448126305	-0.190548418607517	0.0957914820244998	0.0214920606356674	0.0160845382006652	7.5050825748638	0	1.27307892977527	0	2.42024746563945	0	34.413416267398	0	-9.64536730352684	0	20.5619830074114	0	2.51990069621826	0	1.13013591458396	0	16.2135282020576	0	13.49935520626	0	0.561636550042699	0	0.827751408880261	0	-7.28099099615836	0	-0.207626534061306	0	0	7.5050825748638	0	1.27307892977527	0	2.42024746563945	0	34.413416267398	0	-9.64536730352684	0	20.5619830074114	0	2.51990069621826	0	1.13013591458396	0	16.2135282020576	0	13.49935520626	0	0.561636550042699	0	0.827751408880261	0	-7.28099099615836	0	-0.207626534061306	-2.82931069493078	-1.79040626658516
8.69921105452674	-0.368488845215085	-2.19933524141023	0.13605669028053	0.00012434182243491	0.368385861182694	-0.0158945435093642	-0.0287050784384156	-0.0160324888162481	0.00322287424897169	0.0416785123916937	0.0221807569852177	0.0956778837597483	-0.00264870563815945	0.326159072529066	0.0152805820625416	-0.00612835112223548	0.127756142114741	-0.251345823837675	1.00114293518831	0.034812351391663	0.0254435811783536	-0.0191517004499834	-0.0742125873550929	-1.04327152238462	-0.103390671479891	-0.00267339897725578	-0.217837208939116	0.0977815298407479	0.013661428582048	0.00193135921339437	8.69921105452674	0	0.689911820021007	0	-0.103576795813472	0	35.3721897244715	0	-8.88761565696609	0	26.2477851218012	0	0.82337335868217	0	-0.050072393248004	0	15.1929712059548	0	0.155717508927377	0	0.211445183517702	0	-0.0401502707356204	0	-6.73730582864094	0	0.283157272225528	0	0	8.69921105452674	0	0.689911820021007	0	-0.103576795813472	0	35.3721897244715	0	-8.88761565696609	0	26.2477851218012	0	0.82337335868217	0	-0.050072393248004	0	15.1929712059548	0	0.155717508927377	0	0.211445183517702	0	-0.0401502707356204	0	-6.73730582864094	0	0.283157272225528	1.74859199204862	-2.42111183391584
10.2886312853349	1.73383596485351	-0.379837552437066	0.0800794102825496	-0.0079569345720235	0.40544119258044	-0.0291550244084353	-0.0291369823114489	-0.0230669738130292	-0.0050476846013308	0.0395081592546516	0.0242442573549364	0.0899805702715647	-0.00656793859492293	0.360259788233553	0.00445476047682902	-0.00999827789398571	0.120114389751522	-0.307209159077437	1.06839143479386	0.0062503193397953	0.0360412055333209	-0.0218972652355183	-0.0776092053504042	-1.01764574445564	-0.1000135738599	-0.0193074666935625	-0.264581732764563	0.107519745453188	0.0219150303443128	0.00871286604009122	10.2886312853349	0	1.0518560723764	0	-1.32397223508455	0	36.2110698535633	0	-9.01330220623802	0	27.5951951355428	0	1.60468596065945	0	-0.700287609537562	0	15.0547915291075	0	-1.73943224244296	0	0.455560410451559	0	-0.986829948140034	0	-6.93121410873292	0	0.230444335585097	0	0	10.2886312853349	0	1.0518560723764	0	-1.32397223508455	0	36.2110698535633	0	-9.01330220623802	0	27.5951951355428	0	1.60468596065945	0	-0.700287609537562	0	15.0547915291075	0	-1.73943224244296	0	0.455560410451559	0	-0.986829948140034	0	-6.93121410873292	0	0.230444335585097	5.07085150259546	0.325510416210164
11.0174109011321	3.83487917230638	2.25143957806413	0.0661615546669913	-0.00650268459893203	0.415577631482355	-0.031205431978426	-0.0289368455697705	-0.0166920117569591	-0.00791896986025559	0.0271448851517006	0.0177108485415503	0.0855107162709402	-0.00462415425332193	0.369664679260368	1.44965441691364e-05	-0.00956284810103698	0.114038287430921	-0.33640017147188	1.05419257428738	-0.011933204184893	0.0528409497167717	-0.0151205265639545	-0.0568846746375277	-0.952902727406028	-0.0787304462069612	-0.0178485346832005	-0.289031534644639	0.106653428403536	0.0330594571603548	0.00756684611595401	11.0174109011321	0	3.21755421912177	0	-0.531366456408699	0	42.9640918620006	0	-6.27012742447276	0	28.9318750703637	0	23.4951817214995	0	8.87597088061727	0	19.7862360489725	0	0.650292732647832	0	0.544169321407175	0	-0.525940590851272	0	-5.38342994335727	0	-0.003826282740327	0	0	11.0174109011321	0	3.21755421912177	0	-0.531366456408699	0	42.9640918620006	0	-6.27012742447276	0	28.9318750703637	0	23.4951817214995	0	8.87597088061727	0	19.7862360489725	0	0.650292732647832	0	0.544169321407175	0	-0.525940590851272	0	-5.38342994335727	0	-0.003826282740327	6.37977242461836	13.908291336543
11.9189084392474	1.21052097358806	1.92371477167842	0.0532323215057862	-0.00407994465571349	0.426798310469189	-0.0234771073715513	-0.0267822000463783	-0.00908083818327303	-0.00131136515222112	0.0236837180400367	0.00953759650009386	0.0873733459828137	-0.00219668657610026	0.37910288034854	0.000339133464073122	-0.00672250815152304	0.103452516772112	-0.363371007127038	1.01081071855417	-0.0179234974831297	0.0585315308015317	-0.0232413465880619	-0.0646948229231302	-0.984287937943776	-0.0747630333825326	-0.0193065817189967	-0.308197000036746	0.103525618885777	0.032917711223417	-0.00210644638997095	11.9189084392474	0	5.67430374225481	0	1.6401427961187	0	50.3445806950683	0	-0.281259712793027	0	34.1851319481271	0	47.2023355750429	0	26.9612716805288	0	34.4272594841771	0	13.408545781088	0	0.765156963158026	0	0.0690956222915849	0	-3.80795566030145	0	0.493091052138726	0	0	11.9189084392474	0	5.67430374225481	0	1.6401427961187	0	50.3445806950683	0	-0.281259712793027	0	34.1851319481271	0	47.2023355750429	0	26.9612716805288	0	34.4272594841771	0	13.408545781088	0	0.765156963158026	0	0.0690956222915849	0	-3.80795566030145	0	0.493091052138726	1.58249856833119	31.9491937284365
13.5044516389091	0.535885817696135	-0.346932062594758	0.0284929335587994	5.74424846287575e-06	0.447225346110151	-0.0205820064870287	-0.0130385759570766	-0.00414944461225313	-0.00182714781689465	0.0172987205137545	0.00435121262351354	0.0790039591759604	-5.26068992960667e-05	0.397978989999424	0.00279328727571309	-1.76087287085697e-06	0.0429349159788374	-0.426948949860728	0.911848554110755	-0.0435400986965486	0.0696697864487818	-0.0355720278518127	-0.0575559547511638	-0.960567287624409	-0.0559544489200639	-0.00100951246137922	-0.362124882523498	0.0932543117319063	0.0314879248220277	-0.00596569596383218	13.5044516389091	0	7.05549059224906	0	1.78076809469726	0	51.5810809433237	0	-0.10849225177804	0	34.9882399710552	0	48.3343316756151	0	27.1610676614955	0	35.2331184683493	0	14.3074515527325	0	1.96582680956069	0	0.0790415089798505	0	-3.77202641781047	0	0.630540012895485	0	0	13.5044516389091	0	7.05549059224906	0	1.78076809469726	0	51.5810809433237	0	-0.10849225177804	0	34.9882399710552	0	48.3343316756151	0	27.1610676614955	0	35.2331184683493	0	14.3074515527325	0	1.96582680956069	0	0.0790415089798505	0	-3.77202641781047	0	0.630540012895485	0.737293975970119	31.1046071008984
14.5810627265253	-2.27550132780691	-2.42305607853935	0.00978037833991568	1.23359820653391e-05	0.459756794465965	-0.0109524119813073	0.00187758514312146	-0.00140746155891231	-0.00100632021197823	0.0102855898855849	-0.00713147879607487	0.0685640205535154	6.61461501069261e-06	0.40977305991023	0.00443482332403064	0.00327426605600039	0.0198692640066577	-0.441616631956243	0.863428178409319	-0.0386236979046977	0.0716203416180517	-0.0405409278322503	-0.0705341817785295	-0.939561499278726	-0.0488302933126928	0.00207360164291024	-0.372530168358666	0.087711415022506	0.0314602747382955	-0.00218283563478946	14.5810627265253	0	6.62411482897613	0	-0.17858331208689	0	52.5320602365594	0	1.22870002558169	0	39.1313332947258	0	46.8694976206297	0	24.9022318770228	0	31.6921718817133	0	4.93349627743807	0	1.73948887530264	0	-0.697637137292263	0	-3.52921988486776	0	1.44744151922687	0	0	14.5810627265253	0	6.62411482897613	0	-0.17858331208689	0	52.5320602365594	0	1.22870002558169	0	39.1313332947258	0	46.8694976206297	0	24.9022318770228	0	31.6921718817133	0	4.93349627743807	0	1.73948887530264	0	-0.697637137292263	0	-3.52921988486776	0	1.44744151922687	-0.117281427636836	28.2998320422624
15.5248154486822	-2.62756874804523	0.0437356879248894	-0.000135392599570689	-3.12555425085597e-05	0.46781625217557	-0.00392796457945643	0.00285020623723759	-0.000416686189810551	-0.00142391648100922	0.00606572614513128	-0.00332324988079574	0.0756306981260107	2.64469018197418e-05	0.415637742740432	0.00367120555538185	0.00206573606196903	0.00417042710608844	-0.446925273813274	0.840484609690728	-0.0304085808947441	0.0694355898066156	-0.0443839669791858	-0.0802289329462565	-0.915376955468737	-0.0472203564169711	0.00521423119127866	-0.375339309435028	0.0843687273440031	0.0277345802274053	-1.11951639398408e-05	15.5248154486822	0	3.71465008204245	0	-1.53601917862399	0	61.5918621408279	0	5.40039453425876	0	41.5718111515192	0	18.401977031786	0	11.9253785534175	0	24.3248941359929	0	0.170371781095893	0	1.68984905594286	0	-1.41377510057458	0	-1.27114030975176	0	1.52837162633397	0	0	15.5248154486822	0	3.71465008204245	0	-1.53601917862399	0	61.5918621408279	0	5.40039453425876	0	41.5718111515192	0	18.401977031786	0	11.9253785534175	0	24.3248941359929	0	0.170371781095893	0	1.68984905594286	0	-1.41377510057458	0	-1.27114030975176	0	1.52837162633397	0.886729310148947	16.243126157522
16.9774104063239	-1.24874498970562	1.31835948570403	0.000178204494448342	-1.34427256146606e-05	0.475358992987298	0.000930439280925303	-1.54183420250458e-05	0.000466258613667294	-0.00297638635020128	0.0147058641278397	-0.0129521804530379	0.076198010309244	-3.00924554425061e-05	0.421431291588779	-1.77987558939268e-05	8.55591452234933e-06	-3.97674362650374e-05	-0.455213056764331	0.84545093694555	-0.0175769295426835	0.0515589488872712	-0.0413559132043315	-0.0842193406755818	-0.887491415299517	-0.0663148660328	0.00394819215395519	-0.38108772826161	0.0837871498694649	0.0115139712465706	-0.00178184770453944	16.9774104063239	0	1.19801964979029	0	-0.0653239282967741	0	66.1159668399512	0	2.93864648033435	0	43.1887208002465	0	9.94912435334257	0	16.1484668829292	0	21.642088698096	0	2.02112086294323	0	0.333674245400611	0	-0.230487667770367	0	-3.25670707975494	0	0.115087615241007	0	0	16.9774104063239	0	1.19801964979029	0	-0.0653239282967741	0	66.1159668399512	0	2.93864648033435	0	43.1887208002465	0	9.94912435334257	0	16.1484668829292	0	21.642088698096	0	2.02112086294323	0	0.333674245400611	0	-0.230487667770367	0	-3.25670707975494	0	0.115087615241007	0.788511143067558	17.765204275493
17.9340261735532	-1.05375595611651	1.7468222417483	0.000181527776137311	-0.000149587429959006	0.477710681356501	0.00090788949142062	-0.000183683637481483	0.000201055037541363	-0.00347442575254995	0.0127786481333606	-0.00588727389139921	0.0712935364516125	-7.62718669855609e-05	0.423348472226951	-7.83804259101231e-05	1.24152386133915e-05	-0.00117656860093628	-0.457486529893671	0.84822762979747	-0.0165494329224407	0.0485453184311488	-0.0390358241916895	-0.0781610441189912	-0.900194001793698	-0.0652627352804989	0.00605970621236316	-0.383130920769859	0.082968452785794	0.00647916895175231	-0.000149487243762081	17.9340261735532	0	-0.0201316346174871	0	1.8758008728628	0	67.671864989637	0	0.452560871257691	0	47.2062252581431	0	7.95600565229657	0	19.341919509192	0	16.4689275813149	0	10.4747585814488	0	-0.578706713818161	0	0.591451778954953	0	-4.29743087791543	0	-1.74046934718527	0	0	17.9340261735532	0	-0.0201316346174871	0	1.8758008728628	0	67.671864989637	0	0.452560871257691	0	47.2062252581431	0	7.95600565229657	0	19.341919509192	0	16.4689275813149	0	10.4747585814488	0	-0.578706713818161	0	0.591451778954953	0	-4.29743087791543	0	-1.74046934718527	-0.947012248002066	18.2373558081752
18.819902880619	2.30361028910631	-0.936120205850284	0.00184489228815989	-0.000216225933864222	0.482854886303886	0.000762662258062484	0.000290660671317726	0.000378059219834459	-0.00330290414274302	0.0122738607815514	-0.00491077697349868	0.0711361708862801	-4.90646280467472e-05	0.427456949823168	0.00013349817916963	8.75286624493553e-05	0.00022608933883546	-0.45926984820484	0.864930140324253	-0.0114172510036281	0.0401692515212893	-0.0313446513162315	-0.0601613873926722	-0.953990519593389	-0.0604307104565294	0.00672208428545965	-0.386325953114541	0.0837290064515053	-0.00208369512622077	-0.00154951273443342	18.819902880619	0	0.523332306554155	0	2.27741083263806	0	68.9861067366164	0	-0.0298743636620023	0	47.9312863443238	0	9.97715604275337	0	19.0203668365202	0	16.2820119798524	0	11.2645437544393	0	-0.312233616648035	0	0.875018214748587	0	-4.67399796033012	0	-2.04459856102079	0	0	18.819902880619	0	0.523332306554155	0	2.27741083263806	0	68.9861067366164	0	-0.0298743636620023	0	47.9312863443238	0	9.97715604275337	0	19.0203668365202	0	16.2820119798524	0	11.2645437544393	0	-0.312233616648035	0	0.875018214748587	0	-4.67399796033012	0	-2.04459856102079	2.01195906592736	15.3734515944533
19.909019123711	2.25294592411038	-1.26297021525041	-6.76036575522529e-06	-0.000617757627840352	0.485015108222729	0.00161085709447864	2.0311182310178e-06	-3.62529032868012e-05	-0.00248295013867862	0.0104593363338047	-0.00492780846977186	0.0697598139910513	-2.59708732789986e-05	0.428721413162385	-7.63396663585928e-05	1.57140168656252e-05	-0.000967289280338267	-0.473044495287825	0.902431168291023	0.0170295003523826	0.003962500813313	-0.0114697953107001	-0.0552192246262459	-0.96370508204122	-0.0332437970496184	0.003000083883333	-0.398323169886644	0.0871227052643472	-0.0151390648933035	-0.00618526309030112	19.909019123711	0	3.22380047903683	0	0.481464865604628	0	75.7014071843799	0	-4.50577337945773	0	50.9798261192045	0	26.7239482054702	0	7.83471001076646	0	23.9139617971838	0	5.96402242914477	0	0.351289637820475	0	-0.167856271905547	0	-7.2591478603728	0	-3.12115882883969	0	0	19.909019123711	0	3.22380047903683	0	0.481464865604628	0	75.7014071843799	0	-4.50577337945773	0	50.9798261192045	0	26.7239482054702	0	7.83471001076646	0	23.9139617971838	0	5.96402242914477	0	0.351289637820475	0	-0.167856271905547	0	-7.2591478603728	0	-3.12115882883969	3.77761284336909	8.37558344803711
21.1039257626632	1.65075318436745	-1.23238030087653	8.40125803486255e-06	-0.000548927561644908	0.486705850088372	2.27556923380826e-05	1.51147870103089e-05	-1.92111783175299e-05	-0.00189514042359006	0.0114300892613953	-0.0070832438531065	0.068221142472733	-0.000173497763279718	0.429430138257931	6.94443427633733e-05	0.000124619837840785	-5.87212820107768e-05	-0.478412352586881	0.906888680297622	0.00909201039889143	-2.82850324810424e-05	-0.00581366893968569	-0.0577198874347853	-0.965244887483824	-0.025920292514965	0.00139684159016856	-0.401467253826967	0.0867724375099884	-0.0093803067545617	8.36504559441614e-05	21.1039257626632	0	5.46731209155935	0	-1.31374999039557	0	79.9842410211846	0	-7.82289705448662	0	53.7416561869772	0	35.0325000244117	0	1.60633961907379	0	28.9409048866506	0	1.62041079445002	0	1.45717040921288	0	-1.32789793983859	0	-9.43250092628731	0	-4.80100801742566	0	0	21.1039257626632	0	5.46731209155935	0	-1.31374999039557	0	79.9842410211846	0	-7.82289705448662	0	53.7416561869772	0	35.0325000244117	0	1.60633961907379	0	28.9409048866506	0	1.62041079445002	0	1.45717040921288	0	-1.32789793983859	0	-9.43250092628731	0	-4.80100801742566	4.98276342999048	6.23770691666809
22.3402961411214	0.373701362399308	2.1763710210485	0.00043472670305334	-5.51469687802378e-05	0.489908289805872	0.00239325640668921	0.00114326558885745	0.00368953388319185	-0.000135195812411915	0.0170711732130784	0.00200641224040194	0.0737589081755665	-2.01601459794617e-05	0.430727112119643	-3.59791602087193e-06	0.000771195217048991	1.38299378448754e-05	-0.490485979000234	0.906653364029767	-0.00711946138293208	-0.0119782156135387	0.00310461654631117	-0.0659442571486031	-0.984058475022407	-0.0159540846840675	0.00727784935038383	-0.409462344589243	0.085480137997139	-0.0134168802397636	3.7655221090778e-05	22.3402961411214	0	7.55703006483098	0	-0.516571923458057	0	83.7854005321106	0	-6.83555740484878	0	55.5306130990665	0	42.2084520877503	0	3.08730195431997	0	31.1847252900544	0	4.14537941141754	0	2.55643516039244	0	-0.883787405554219	0	-8.81591072557212	0	-4.16604741515634	0	0	22.3402961411214	0	7.55703006483098	0	-0.516571923458057	0	83.7854005321106	0	-6.83555740484878	0	55.5306130990665	0	42.2084520877503	0	3.08730195431997	0	31.1847252900544	0	4.14537941141754	0	2.55643516039244	0	-0.883787405554219	0	-8.81591072557212	0	-4.16604741515634	2.91554283148201	12.4233893745487
23.2159334121921	-1.78688136091852	1.18752113037011	3.46361836969295e-05	-9.29666999428955e-05	0.489624738745826	0.00250481825232584	-1.5509398976191e-05	0.00161592823833744	-0.00152943100396263	0.0173672130829552	5.2865195141724e-05	0.069148832782138	-8.74091788676162e-05	0.430221311678489	-4.6689273326027e-05	-1.18799494597188e-05	-2.47737465574961e-05	-0.493886596891857	0.900218595729389	-0.00402490425196609	-0.0112207980951292	0.000869632330044236	-0.0688863833424391	-0.986529845231399	-0.0127046096629957	0.00900915544213611	-0.41122719518954	0.0839548898617519	-0.0114380791919071	-2.7122166974547e-05	23.2159334121921	0	6.70377179919252	0	1.20351345697012	0	84.9664051369878	0	-8.345744109361	0	59.0250158240545	0	40.4933736460046	0	5.07905190081886	0	28.4012380336296	0	11.4328446267696	0	1.9571013065478	0	-0.129131600443568	0	-9.5991241127783	0	-5.26250627568168	0	0	23.2159334121921	0	6.70377179919252	0	1.20351345697012	0	84.9664051369878	0	-8.345744109361	0	59.0250158240545	0	40.4933736460046	0	5.07905190081886	0	28.4012380336296	0	11.4328446267696	0	1.9571013065478	0	-0.129131600443568	0	-9.5991241127783	0	-5.26250627568168	-0.959604400738118	10.8618119995114
24.4451501890496	-1.91641254637095	0.105297441408818	3.85518711257278e-05	-9.38264632131515e-05	0.489420329503819	0.00125362709347693	4.64359379941419e-05	0.000562012332384703	-0.00130689899589175	0.015645771123713	9.99608180214449e-05	0.0692985267022072	4.42138185577154e-06	0.428931145062199	2.1291698119883e-05	7.99262150939276e-05	6.5907545419552e-05	-0.498204281866903	0.887128711917671	-0.000952551142900726	-0.00895605984854375	3.9702757066972e-05	-0.0718822665903132	-0.990486448755989	-0.0107152316795309	0.0125273300692173	-0.41340303956532	0.0812603837120878	-0.00684373148373426	3.1947905299082e-05	24.4451501890496	0	4.12182386282601	0	2.27255979235831	0	90.4127813469593	0	-10.5993693679066	0	60.0198149255594	0	28.9582047151153	0	9.85191563298093	0	26.3041271423007	0	12.3859015250706	0	0.906375800460967	0	0.788507176218517	0	-11.5339165126149	0	-6.17130764171326	0	0	24.4451501890496	0	4.12182386282601	0	2.27255979235831	0	90.4127813469593	0	-10.5993693679066	0	60.0198149255594	0	28.9582047151153	0	9.85191563298093	0	26.3041271423007	0	12.3859015250706	0	0.906375800460967	0	0.788507176218517	0	-11.5339165126149	0	-6.17130764171326	-2.17884840382404	10.9057946122098
25.5215244768225	-2.59076363917526	-2.30876089516138	9.35200067756429e-06	-1.38420686506127e-05	0.488227655373395	0.00203138138015202	0.00154981343465201	0.00250525879329511	-0.0036693222187555	0.0106096341715933	-0.00293775097984522	0.0671984849784674	-8.00965638290921e-06	0.427136582625915	-5.01122704573974e-07	1.48913659341407e-05	4.58833472204939e-06	-0.501472801926437	0.866296298943234	0.000198502272609606	-0.00432559443205952	-6.91381612832506e-07	-0.0696609693867155	-0.987366266179931	-0.0055993969815934	0.0182852999324719	-0.415332508604184	0.0776283699076372	-1.18877345474279e-05	-1.15660462346773e-05	25.5215244768225	0	1.95313565614812	0	0.769417415853213	0	94.8666950931453	0	-7.40119646733584	0	62.6814109574006	0	19.6267279268427	0	2.91916444910747	0	20.448474490876	0	7.3053317915148	0	-0.0292568650471455	0	-0.0227192562620046	0	-9.88382188279585	0	-4.94876906304759	0	0	25.5215244768225	0	1.95313565614812	0	0.769417415853213	0	94.8666950931453	0	-7.40119646733584	0	62.6814109574006	0	19.6267279268427	0	2.91916444910747	0	20.448474490876	0	7.3053317915148	0	-0.0292568650471455	0	-0.0227192562620046	0	-9.88382188279585	0	-4.94876906304759	-1.36400000757234	0.899786820050621
26.2700832787313	-1.40760436607845	-1.37694969751174	-3.69250136924842e-05	5.64194641848654e-05	0.489326401843229	-3.555718579125e-05	-5.64705494939523e-06	0.000642857223383509	-0.00181831132992322	0.0141474598880832	-0.000260289156241684	0.070966832635413	0.000144368699035656	0.42702121394887	-2.14405414031642e-05	-0.000131194466185231	6.1027482692573e-05	-0.503751544466913	0.843916903127348	6.52609787344721e-05	-0.00113402958339134	8.99842215949854e-05	-0.0727963686531194	-0.982427386206633	-0.00755368907058637	0.0208637214124698	-0.416177265122039	0.0745681161794765	3.08120317670742e-05	1.18847100281746e-05	26.2700832787313	0	0.270450125471007	0	-0.789333858009912	0	98.7570376205208	0	-3.81393688575227	0	65.9921663448245	0	10.4255099156673	0	-5.53227273551553	0	12.6795259410037	0	0.157954620265146	0	-0.568812177188908	0	-0.646289349990738	0	-8.51293164886454	0	-3.86576922446987	0	0	26.2700832787313	0	0.270450125471007	0	-0.789333858009912	0	98.7570376205208	0	-3.81393688575227	0	65.9921663448245	0	10.4255099156673	0	-5.53227273551553	0	12.6795259410037	0	0.157954620265146	0	-0.568812177188908	0	-0.646289349990738	0	-8.51293164886454	0	-3.86576922446987	1.36695047422246	-6.7375950774537
27.1923654395735	0.823056071499064	-0.0993650445463609	-2.85036666090516e-05	6.10511510851798e-05	0.490958616796834	4.50750281202322e-05	4.92740562110974e-05	4.19602821398574e-05	-0.00320042452970586	0.0126950119844591	-0.000229360691594532	0.0697148902397028	6.25023080553287e-05	0.427952224060986	2.4233864037455e-05	2.71763975165675e-06	-8.00329920722822e-05	-0.503550417527413	0.812962329353093	-0.000360778230666265	0.000130161782935038	4.04527878859724e-06	-0.0736325840145461	-0.972109188613938	-0.010830747606706	0.0253710799373701	-0.414985452700497	0.0702875286831221	3.31627984958251e-07	8.46452272540103e-06	27.1923654395735	0	0.0838641369618763	0	-1.21683366634526	0	99.1686328508362	0	-3.51258151169772	0	66.3258839635488	0	10.1461899278586	0	-5.87414929186903	0	12.3541673057831	0	-0.169016268392968	0	-0.712159112567333	0	-1.02252439061823	0	-8.26727045064069	0	-3.62068550721811	0	0	27.1923654395735	0	0.0838641369618763	0	-1.21683366634526	0	99.1686328508362	0	-3.51258151169772	0	66.3258839635488	0	10.1461899278586	0	-5.87414929186903	0	12.3541673057831	0	-0.169016268392968	0	-0.712159112567333	0	-1.02252439061823	0	-8.26727045064069	0	-3.62068550721811	4.02703030646994	-5.57002010417643
28.06889164657	1.87509044161055	1.73887301847164	-1.05518908296577e-05	2.1640178126583e-05	0.491537150965527	0.0040795481869454	9.20469413884511e-05	0.00138241062048915	-0.000284396559298415	0.0131486483561552	-4.28942575093725e-05	0.0688187864470149	2.71129836729622e-05	0.427858096915229	-2.49336750623447e-05	2.28318490334185e-07	-6.15643327538787e-06	-0.503992701634825	0.786210357148832	-0.00237935676009177	-2.56635020109889e-05	0.00017603778542701	-0.0744629401446295	-0.971933349410377	-0.0109161115700331	0.0300998719021623	-0.414481968640378	0.0664109471850513	-5.39484739434959e-05	-8.2699465599069e-06	28.06889164657	0	1.43641934196324	0	-0.668692055992484	0	101.355320957679	0	-2.51079775645597	0	66.9658426227139	0	13.8069988711845	0	-4.04164750312382	0	13.5408461545575	0	0.670139722414829	0	0.115292705343995	0	-0.600637753803875	0	-7.50163175151304	0	-3.09134844351306	0	0	28.06889164657	0	1.43641934196324	0	-0.668692055992484	0	101.355320957679	0	-2.51079775645597	0	66.9658426227139	0	13.8069988711845	0	-4.04164750312382	0	13.5408461545575	0	0.670139722414829	0	0.115292705343995	0	-0.600637753803875	0	-7.50163175151304	0	-3.09134844351306	4.53065793857758	-1.0986111134158
28.851565215162	1.77698855717982	2.16680439549982	9.18850962105296e-07	-4.2839207264331e-07	0.491302966703946	0.00197424078243928	-0.000892239251153628	2.01719088580091e-05	-0.000716627710480216	0.0119520352122346	-0.00177272872816166	0.0663089427429937	1.57560636719003e-05	0.42725246163769	-3.4171889669341e-05	-9.94138607498208e-05	-5.71121149889425e-05	-0.502767509181332	0.766168809834299	-0.00282538430844973	-0.00236377808785606	3.47249392434056e-05	-0.0739082900393998	-0.966613264821518	-0.0155002028208685	0.030128699464536	-0.41263681815092	0.0638206981634255	-1.81167082150605e-05	-0.000435372428568061	28.851565215162	0	2.77065980833912	0	1.03031326619689	0	103.6350661951	0	0.376380294841686	0	70.6714603759985	0	17.7114263341067	0	0.875348776552203	0	19.8196181184352	0	8.78657413637387	0	0.888371142641443	0	0.0378606821374128	0	-6.40865879592763	0	-1.4116548488929	0	0	28.851565215162	0	2.77065980833912	0	1.03031326619689	0	103.6350661951	0	0.376380294841686	0	70.6714603759985	0	17.7114263341067	0	0.875348776552203	0	19.8196181184352	0	8.78657413637387	0	0.888371142641443	0	0.0378606821374128	0	-6.40865879592763	0	-1.4116548488929	2.737632189994	3.88689486878733
29.9474817314544	2.59703003141994	-0.393150526109433	-6.59093192556901e-05	-1.65734090360669e-05	0.49055825781138	0.000637286364456979	-4.42592336754691e-05	-6.31174088073906e-06	-0.000925135036182919	0.012893360584434	6.20712887424582e-05	0.063808066047421	9.698011624645e-05	0.425920547519938	-1.94275862785949e-05	-2.4081343242547e-06	1.60510887683865e-06	-0.500777750729605	0.719052612302129	0.00767653610322252	-0.000724895588902177	-2.14195131556446e-05	-0.0614734816247536	-0.954601747761841	-0.0192809035497814	0.0208073451390975	-0.410789901209628	0.059553902057179	-0.000561426841017674	-2.0464952399015e-06	29.9474817314544	0	5.49809514989821	0	2.18826511077993	0	110.542436613018	0	3.01609256938421	0	72.6033777278542	0	35.4664159711397	0	7.01899492960347	0	24.0656760191922	0	12.1701742901568	0	1.51455423275185	0	0.722033080865885	0	-4.78616408626313	0	-0.579005194933169	0	0	29.9474817314544	0	5.49809514989821	0	2.18826511077993	0	110.542436613018	0	3.01609256938421	0	72.6033777278542	0	35.4664159711397	0	7.01899492960347	0	24.0656760191922	0	12.1701742901568	0	1.51455423275185	0	0.722033080865885	0	-4.78616408626313	0	-0.579005194933169	2.41641336013723	9.0433601884247
31.3176532603976	-0.243916635076938	-1.99930452012974	-0.00239481879324283	2.25848367919112e-05	0.495476331525119	0.000140933338975259	0.00137377683996325	-0.00662407886295921	-0.00195093700032047	0.012796366350825	-0.00364255613362605	0.0728152819546551	6.07164361080927e-05	0.428312433398312	-5.03017143713239e-06	-5.95268563759818e-05	-0.010945993201973	-0.507952390254428	0.807894104951623	0.00157032890946409	0.00704281477568343	-0.0173776319277129	-0.0654432700083767	-0.966133171998923	-0.0373983414837416	0.0392417254166994	-0.415523660340579	0.0645730303372172	0.00255301768515419	0.00378888802934175	31.3176532603976	0	7.31388532803783	0	0.738665724701624	0	113.863798602708	0	1.54927649254502	0	74.3746505156045	0	42.1224950770957	0	4.55853441768487	0	25.3419940353602	0	9.72021562191945	0	2.44992169805325	0	-0.366182973124743	0	-6.06432090218763	0	-1.42112290676575	0	0	31.3176532603976	0	7.31388532803783	0	0.738665724701624	0	113.863798602708	0	1.54927649254502	0	74.3746505156045	0	42.1224950770957	0	4.55853441768487	0	25.3419940353602	0	9.72021562191945	0	2.44992169805325	0	-0.366182973124743	0	-6.06432090218763	0	-1.42112290676575	1.02565672456486	8.25063793717555
32.3935152132076	-1.17812742949106	-1.05011001204029	-0.00172438003281495	0.000214270368694965	0.497029299024351	-0.000752888229181443	-0.000254813471995098	-0.00824740151070397	4.06473279080653e-06	0.00927101689072179	-0.00102377649793803	0.0732128528321416	0.00017189178604223	0.428769235411145	-6.09338216468809e-05	-0.000253626891141638	-0.0118357083633213	-0.507079135162238	0.790255257674886	1.30623255780309e-05	0.00460348947241454	-0.0159645541862773	-0.0614878680694395	-0.958316990012172	-0.0403216060989662	0.0369822740693831	-0.414058842805154	0.0622200075104217	1.71560546289199e-06	0.00018457582210813	32.3935152132076	0	6.24417878971088	0	-1.29368961939691	0	115.01008721453	0	3.51649603383284	0	78.3471990832368	0	40.8465660165273	0	2.49199970786004	0	21.5841637637324	0	1.75325511829516	0	1.57940746149577	0	-1.32419354587445	0	-5.10024537650109	0	0.191755716890541	0	0	32.3935152132076	0	6.24417878971088	0	-1.29368961939691	0	115.01008721453	0	3.51649603383284	0	78.3471990832368	0	40.8465660165273	0	2.49199970786004	0	21.5841637637324	0	1.75325511829516	0	1.57940746149577	0	-1.32419354587445	0	-5.10024537650109	0	0.191755716890541	2.14039910118405	8.10878938271189
33.4462766659114	-2.58500723356407	1.47989621169115	-0.000638959974387604	1.10221170094028e-05	0.49759308489179	-0.000158838571041543	-3.04872886114479e-05	-0.0082410439783515	-0.000300491085728251	0.0125702094037982	-4.52188563234491e-05	0.0694297780756753	-1.77192612520745e-05	0.428914835633599	3.35423914191792e-05	-7.21177093961301e-06	-0.00975540218249448	-0.510451164409665	0.776736348271737	-0.00288436171878211	0.00580979638810701	-0.0189216364460765	-0.0527113271538659	-0.980073066113904	-0.03254425330015	0.0405166115687681	-0.417033006552587	0.0596173450894405	0.00317229826414684	0.00148437752656129	33.4462766659114	0	4.36812296257738	0	-0.915969590084556	0	118.579277994212	0	2.46479007338381	0	79.1405623874451	0	33.6553452463306	0	5.14091475337568	0	19.9102803420908	0	2.40869963739936	0	0.656498359990331	0	-1.04633161376178	0	-5.89418357467395	0	-0.0560919348224629	0	0	33.4462766659114	0	4.36812296257738	0	-0.915969590084556	0	118.579277994212	0	2.46479007338381	0	79.1405623874451	0	33.6553452463306	0	5.14091475337568	0	19.9102803420908	0	2.40869963739936	0	0.656498359990331	0	-1.04633161376178	0	-5.89418357467395	0	-0.0560919348224629	0.350985810540286	11.0330170978551
34.3369850817614	-2.53075070512835	1.67117151566735	-7.40886042130802e-05	-5.75898792614268e-05	0.497252206950428	6.76589924914718e-06	1.49137143714958e-05	-0.00939376049763681	-0.00025616029336381	0.0123997860448268	-4.48365223568243e-05	0.0693064537178966	-3.62276051023417e-05	0.427846298869639	3.05649100927839e-05	-5.58408405768324e-05	-0.00850558106043194	-0.516469925818371	0.777115777278363	-0.00885682591033299	0.0120801469689004	-0.0207667643901399	-0.0542520698443733	-0.975485389895928	-0.0235330289504402	0.0379049389296124	-0.421220823504388	0.0593040302287749	0.0051104762921703	0.00110603219982883	34.3369850817614	0	1.98385593439262	0	0.442608834868079	0	124.964569984803	0	-1.1702201552789	0	81.2144803635206	0	16.5469342039402	0	14.8714927592853	0	14.3639669413325	0	5.57732183683665	0	0.257964849941546	0	-0.157398793504165	0	-8.27368536994193	0	-0.665421334711441	0	0	34.3369850817614	0	1.98385593439262	0	0.442608834868079	0	124.964569984803	0	-1.1702201552789	0	81.2144803635206	0	16.5469342039402	0	14.8714927592853	0	14.3639669413325	0	5.57732183683665	0	0.257964849941546	0	-0.157398793504165	0	-8.27368536994193	0	-0.665421334711441	-0.967512366282181	17.2296972804128
35.4712784278198	-0.232982849975912	0.636047262921732	-1.45154448291899e-05	-4.06306356653443e-06	0.498780950694408	-0.000770071782988463	-0.000393205593535426	-0.0058549991168045	6.10917295130003e-06	0.0114224976167015	-0.00273567851308362	0.0724258043517594	-4.00098128775537e-05	0.427935969893338	1.96994566681448e-05	-0.000195991710097759	0.00048563022490418	-0.52495046890453	0.820383003152891	-0.00584569610727487	0.00858726048451972	-0.0143498511882654	-0.0526226438606915	-0.983382571505422	-0.0285227386048696	0.0380583270634685	-0.428001367307714	0.062508602365486	0.000227079167949884	-0.00053311242389871	35.4712784278198	0	0.213015662185197	0	2.23876551606497	0	128.307428740127	0	-4.24080778360508	0	84.2143850763032	0	9.6522689292216	0	20.8593965733617	0	8.93405956730795	0	10.758295940256	0	-0.608090207663949	0	0.901352079260935	0	-9.96937100001642	0	-2.0990607146869	0	0	35.4712784278198	0	0.213015662185197	0	2.23876551606497	0	128.307428740127	0	-4.24080778360508	0	84.2143850763032	0	9.6522689292216	0	20.8593965733617	0	8.93405956730795	0	10.758295940256	0	-0.608090207663949	0	0.901352079260935	0	-9.96937100001642	0	-2.0990607146869	-0.468062407513307	18.63265394788
36.4008667801653	0.545788728835546	-1.67512107677366	-0.000362528998674371	-6.09035333191639e-05	0.501170461739362	-0.000934163743691693	9.61276145649596e-05	-0.0056885862648228	2.71154246663478e-05	0.0106729875220207	-0.0011980522373326	0.0753177566387478	-9.72880760265234e-06	0.429088433448364	9.83977328660463e-05	7.12339317038161e-05	-3.54032398314352e-05	-0.529579839693102	0.84673986384856	-0.00616658894780123	0.0118934840777421	-0.0144098091443405	-0.0517060014085071	-0.983695942360472	-0.0253639280859363	0.0329036581655557	-0.43146486093589	0.0649816220354129	0.000621123188165355	0.000345371305250465	36.4008667801653	0	0.455276667706489	0	1.70008329003869	0	128.405985057499	0	-4.50038706932064	0	84.9576334610454	0	9.69087226602032	0	20.7527800693094	0	9.24166010889084	0	9.85428292259326	0	-0.372203038326569	0	0.499214823808297	0	-10.1658128796538	0	-2.35079598135071	0	0	36.4008667801653	0	0.455276667706489	0	1.70008329003869	0	128.405985057499	0	-4.50038706932064	0	84.9576334610454	0	9.69087226602032	0	20.7527800693094	0	9.24166010889084	0	9.85428292259326	0	-0.372203038326569	0	0.499214823808297	0	-10.1658128796538	0	-2.35079598135071	0.840692512318183	16.9940315342065
37.4071094862852	2.10769485895331	-1.5164174625317	-3.09320505000572e-05	-5.91000578063164e-05	0.501962414227272	-0.00034282859322797	6.42400050127638e-05	-0.00241138431590642	-6.22957691726532e-05	0.0105193228207701	-3.47884254157886e-06	0.0736120167220761	-9.23184604583483e-06	0.429209143692013	3.91257704609196e-05	2.01231902310631e-05	3.8269207820339e-05	-0.531600363967583	0.852723718403944	-0.000225237272901122	0.00582381682882994	-0.00775491037225938	-0.0507593653399883	-0.981226060260694	-0.012976536018005	0.0246457693968455	-0.432409379223032	0.0658130119681508	3.60902118548386e-05	2.67816059118007e-05	37.4071094862852	0	1.76849273348295	0	-0.135640112782	0	130.354213310182	0	-6.84967121226655	0	88.3283252980875	0	12.8498819092824	0	17.3411753460967	0	13.4767931487386	0	3.62746931047624	0	0.48906145604156	0	-0.464314921390514	0	-11.4321172267567	0	-3.92035917143182	0	0	37.4071094862852	0	1.76849273348295	0	-0.135640112782	0	130.354213310182	0	-6.84967121226655	0	88.3283252980875	0	12.8498819092824	0	17.3411753460967	0	13.4767931487386	0	3.62746931047624	0	0.48906145604156	0	-0.464314921390514	0	-11.4321172267567	0	-3.92035917143182	4.23220607095607	16.9068923808949
38.6541350695226	2.66220290168053	0.0595152656664261	-3.08925725415663e-05	-3.51695448649764e-05	0.502146366586578	-0.000569792749723669	8.55597806518198e-06	-0.000179431184518433	-0.000401015251272318	0.00929336598076374	1.57789650765713e-05	0.0739844999673384	-4.37809970858542e-06	0.428287551267378	-1.28250200510813e-05	3.27021178437816e-06	-4.25852574343448e-05	-0.534625479087014	0.852003730944331	-0.00123328360773613	0.00353898226818726	-0.00408103490483429	-0.0524730293174025	-0.983659057994236	-0.00975039458424538	0.024063067225038	-0.433837312406065	0.0647935702135946	2.67638551600684e-05	2.72138436737192e-05	38.6541350695226	0	5.01578090418058	0	-1.45966506662781	0	138.868834634227	0	-10.21700447283	0	89.9848898989863	0	35.3180582039642	0	8.71147532501284	0	17.6272744937785	0	1.4493431230386	0	1.11140846682913	0	-1.45732238848199	0	-13.9778770778279	0	-4.6471622368877	0	0	38.6541350695226	0	5.01578090418058	0	-1.45966506662781	0	138.868834634227	0	-10.21700447283	0	89.9848898989863	0	35.3180582039642	0	8.71147532501284	0	17.6272744937785	0	1.4493431230386	0	1.11140846682913	0	-1.45732238848199	0	-13.9778770778279	0	-4.6471622368877	6.13057386748033	14.4352233361559
39.8600911114094	0.640396868171434	2.17326536584581	6.36901931192725e-06	-3.51596848914999e-05	0.501392946540285	-5.93700859927166e-05	4.62856121038192e-05	-0.000465480358517844	-4.9652912696527e-05	0.00863913583153815	-3.26288821384172e-05	0.073540715542251	-7.23672416785272e-05	0.426600526883323	2.93713548056192e-05	-4.21963401753748e-05	-4.41194826102065e-05	-0.536656224079332	0.851420640604545	-0.000961692554222578	1.70270697004598e-05	-0.00504136948534879	-0.0521521505558062	-0.990311845530878	-0.0108583360679166	0.0282152954682596	-0.434431428631272	0.0632109080537795	4.94694441654408e-05	-2.44886634444445e-05	39.8600911114094	0	6.8887135898097	0	0.21431037022008	0	142.275846736222	0	-8.10784784252415	0	92.7979290763738	0	42.2228914301248	0	11.8256266817269	0	20.7522716338985	0	6.56497126740825	0	2.08177763796169	0	-0.492605057816864	0	-12.6075362925164	0	-3.26753960745828	0	0	39.8600911114094	0	6.8887135898097	0	0.21431037022008	0	142.275846736222	0	-8.10784784252415	0	92.7979290763738	0	42.2228914301248	0	11.8256266817269	0	20.7522716338985	0	6.56497126740825	0	2.08177763796169	0	-0.492605057816864	0	-12.6075362925164	0	-3.26753960745828	2.43322468555753	19.8715079642273
40.7749816523255	-0.443872968028197	0.98590593784997	5.19232642371137e-05	-7.49124067310065e-05	0.503265298206445	-1.67445252475476e-05	1.81339878445289e-05	0.00153826858145437	1.36817123505752e-06	0.00633722052917329	-7.36626401148334e-05	0.078033354800932	-4.28787063018094e-05	0.427023478155727	-3.09490019022677e-05	-6.50099346058501e-06	3.90865474597135e-06	-0.536123743446785	0.858740007728277	-0.00404481221415295	-1.75109244723344e-05	-0.00182980755419685	-0.0512315663883263	-0.99103735576133	-0.0119284884796284	0.0307022234478509	-0.433201605237545	0.0628150465787689	-5.5117386644543e-05	-4.59866644276014e-05	40.7749816523255	0	7.06556411745027	0	1.76410501778197	0	142.400322473003	0	-7.69782362644031	0	95.5590809437906	0	42.2706012511851	0	12.0663865109399	0	21.6456894790946	0	11.6861506501147	0	2.2507956036945	0	0.349021633966803	0	-12.4509802079552	0	-2.87493841377601	0	0	40.7749816523255	0	7.06556411745027	0	1.76410501778197	0	142.400322473003	0	-7.69782362644031	0	95.5590809437906	0	42.2706012511851	0	12.0663865109399	0	21.6456894790946	0	11.6861506501147	0	2.2507956036945	0	0.349021633966803	0	-12.4509802079552	0	-2.87493841377601	-0.206716045026424	17.5647704867202
41.8668696294867	-2.19283966971838	-0.783281219451793	2.18237308605709e-05	1.96532372642334e-05	0.50406151636726	-6.6483186574933e-05	5.33111302090525e-05	2.68813974700712e-06	-4.16116591729638e-05	0.00671096968336629	1.8130964905412e-05	0.0764745724265861	-6.81999011352395e-05	0.427075021840481	-2.42018648516645e-05	-3.71182176471457e-05	0.00254594759065951	-0.543351721298928	0.865255642940051	0.00932130549430517	-0.000555928760305615	-1.39072960155728e-05	-0.0580845489251724	-0.990439838207529	-0.0126539037545842	0.0261478300673773	-0.438150428767518	0.0631855305416778	-7.84672220225252e-05	-0.000107360919608637	41.8668696294867	0	5.62309075445812	0	2.06177374551618	0	144.57376837179	0	-7.83032849854381	0	95.9030667616697	0	38.6923762552431	0	11.9486880911621	0	21.2902561896863	0	11.8580511066517	0	1.31768268269894	0	0.619002041242115	0	-12.5708444203336	0	-3.07949422290833	0	0	41.8668696294867	0	5.62309075445812	0	2.06177374551618	0	144.57376837179	0	-7.83032849854381	0	95.9030667616697	0	38.6923762552431	0	11.9486880911621	0	21.2902561896863	0	11.8580511066517	0	1.31768268269894	0	0.619002041242115	0	-12.5708444203336	0	-3.07949422290833	-2.24731393530324	13.9273941510981
42.9724785732316	-2.44064500636005	-2.12473847655645	4.69719601920507e-05	2.23954266188742e-05	0.503787286936888	0.000340783974356673	0.00144078709565743	0.00111693268633769	-0.00191818360434224	0.00154307014258715	-0.00166911325493778	0.0751689383777208	3.46044115385229e-05	0.426022732825001	2.02636494469393e-05	1.14918760359956e-05	2.98901814301043e-05	-0.544669792942994	0.853825452918598	0.00634979882571316	-0.00085399015284143	2.15142138378817e-05	-0.0551659990857237	-0.98746025071556	-0.0122273497435665	0.026778092603721	-0.438567625505532	0.0610874621683038	-6.91212728792892e-05	2.37352259648477e-05	42.9724785732316	0	2.69234982980907	0	0.126628801345004	0	152.377842531305	0	-2.64219570966739	0	99.4791534175295	0	17.8232116663421	0	-2.0088064291889	0	11.6398212250072	0	5.00079071077758	0	0.805546294752639	0	-0.377086393265167	0	-9.92437468153619	0	-2.23103596511516	0	0	42.9724785732316	0	2.69234982980907	0	0.126628801345004	0	152.377842531305	0	-2.64219570966739	0	99.4791534175295	0	17.8232116663421	0	-2.0088064291889	0	11.6398212250072	0	5.00079071077758	0	0.805546294752639	0	-0.377086393265167	0	-9.92437468153619	0	-2.23103596511516	-0.577146472335872	-2.3531626818822
43.8777004892747	-1.43719182500025	-0.589242715949516	-5.96658781551766e-06	4.0175892696755e-05	0.504714210096689	-0.000606701645075668	4.42335636252076e-05	3.6409846835921e-05	-4.04920849136695e-05	0.00551777465393369	-0.000218370203736315	0.0759098926797232	2.16111215766143e-05	0.426033894673444	-5.62611405488114e-05	-3.47627168150875e-06	8.93911378607623e-05	-0.544939431773332	0.84177524545544	0.0062922967884638	-6.45619658058937e-05	3.4573346235167e-05	-0.05438271143669	-0.98308823920246	-0.011171750045942	0.0277653075901326	-0.437910097816075	0.0590596455085032	-7.10436163341736e-05	-2.66373298247939e-05	43.8777004892747	0	0.993776190802747	0	-1.25159393003272	0	155.640834048149	0	0.0620185289248101	0	101.777038006495	0	11.4096361383327	0	-7.42142188219128	0	6.97959343693792	0	0.933579961501309	0	-0.0223960934502107	0	-1.18525537959209	0	-8.39758669052285	0	-1.00575880855537	0	0	43.8777004892747	0	0.993776190802747	0	-1.25159393003272	0	155.640834048149	0	0.0620185289248101	0	101.777038006495	0	11.4096361383327	0	-7.42142188219128	0	6.97959343693792	0	0.933579961501309	0	-0.0223960934502107	0	-1.18525537959209	0	-8.39758669052285	0	-1.00575880855537	1.79592262189697	-6.53946315124018
44.909101149211	-0.0983842538299229	1.04841451864586	0.000274224812753927	1.42786814726943e-05	0.505278878848521	-1.02121986206324e-05	5.30322306441208e-05	0.00144592607620118	2.36018913711011e-05	0.003078195562928	-8.04303653291146e-05	0.0753940792939296	2.38965365796807e-06	0.425782641489171	-9.35786220166171e-06	-2.6667479899428e-05	0.0056575255938023	-0.548627742770495	0.846209759831687	0.00870344874602755	-0.00153656137890755	0.00129010593078158	-0.0555491617380251	-0.981697955580662	-0.00891121660890423	0.0282890299099022	-0.440259713417966	0.0586226063343522	-0.00112455265931657	-6.83725988487319e-05	44.909101149211	0	0.144481810995308	0	-0.960612918796041	0	156.504196543352	0	0.00214541656368887	0	102.060194247769	0	10.4395320956747	0	-7.46874090743865	0	6.8445790607679	0	1.11199191309123	0	-0.721347313486454	0	-0.922927355671605	0	-8.45106067650957	0	-1.08478275235389	0	0	44.909101149211	0	0.144481810995308	0	-0.960612918796041	0	156.504196543352	0	0.00214541656368887	0	102.060194247769	0	10.4395320956747	0	-7.46874090743865	0	6.8445790607679	0	1.11199191309123	0	-0.721347313486454	0	-0.922927355671605	0	-8.45106067650957	0	-1.08478275235389	2.85833951884183	-6.10068622587987
45.7904369118075	1.44890070750092	2.12829245534735	9.76243292152767e-06	3.18705004970906e-05	0.506795039230241	-0.000290473160498826	-0.000599875482088986	0.00182305392250669	0.000464772998809423	-1.01523727623858e-05	-0.000698477096647972	0.0731776291182706	-1.52497447652488e-05	0.426727357812438	-0.000179200243042549	-0.000111280782346975	0.00740061108784899	-0.549771979413167	0.844496869393751	0.00421349779723387	-0.00198840474794715	0.000400681552725713	-0.0594091351743661	-0.976067323509985	-0.0115840325436572	0.0235632070393404	-0.440078202828274	0.0583145819077549	-0.000386780646768557	-0.000189345953433324	45.7904369118075	0	0.679397364264	0	0.579641523800496	0	157.00200380891	0	1.06512180265758	0	104.855807508714	0	10.9673302346456	0	-6.44748845729893	0	8.97522720165589	0	6.34232627924716	0	-0.26860482780617	0	-0.106010977198384	0	-7.97045564972248	0	-0.192953410661883	0	0	45.7904369118075	0	0.679397364264	0	0.579641523800496	0	157.00200380891	0	1.06512180265758	0	104.855807508714	0	10.9673302346456	0	-6.44748845729893	0	8.97522720165589	0	6.34232627924716	0	-0.26860482780617	0	-0.106010977198384	0	-7.97045564972248	0	-0.192953410661883	2.85472187485874	-4.99212827221918
46.6515351074153	2.59375645054472	1.00655078537849	8.65842562715091e-06	-1.2447041178981e-05	0.507955167223192	2.49818876909135e-05	1.02425814490171e-05	0.00205909435625925	0.00214295643809913	2.43539053282616e-05	-1.23785496438234e-05	0.0745931607040861	-1.40970124545036e-05	0.426920430736938	1.60751957656442e-05	-5.72701569690447e-05	0.00916868904594973	-0.549905109002609	0.852743892960525	0.00115330590813534	-0.00327347547174821	0.000963301368542981	-0.0612584168853495	-0.970070707547657	-0.0137297783705685	0.0244650673783346	-0.439127611304397	0.0582898472394244	2.00538703705666e-05	-3.74312237405334e-05	46.6515351074153	0	2.56898369001932	0	2.05311962766568	0	161.254985475529	0	4.20630490629601	0	107.473104418154	0	20.7462592904311	0	0.433288796659216	0	14.4068562495623	0	11.1336915363789	0	0.386074422631551	0	0.69963153680863	0	-6.19180332382484	0	0.976215081634827	0	0	46.6515351074153	0	2.56898369001932	0	2.05311962766568	0	161.254985475529	0	4.20630490629601	0	107.473104418154	0	20.7462592904311	0	0.433288796659216	0	14.4068562495623	0	11.1336915363789	0	0.386074422631551	0	0.69963153680863	0	-6.19180332382484	0	0.976215081634827	2.53886785829504	1.19603244657203
47.6054754838631	2.1926924418231	-1.08432998951612	2.48800848282784e-05	-5.58558535468704e-05	0.508863537452805	-0.00320397026318261	2.51782005070383e-05	0.000658628562962236	-0.00256216369687164	0.00376647463220348	-6.51929111384127e-05	0.0750529211477415	-1.65921010560108e-05	0.426949443740467	0.00010382456373152	-9.79756373341245e-06	0.0116578732708938	-0.548762066254224	0.846226582366766	0.00314146018971163	-0.00238205889502907	0.000560714935288356	-0.0572925551598481	-0.975558452621786	-0.0148589216568756	0.0224228315374094	-0.437617238504175	0.0571542845668808	-1.14644778861546e-05	-5.02694834980175e-07	47.6054754838631	0	4.87520464564606	0	1.92493061215336	0	166.845547919686	0	3.9717388279665	0	107.872780199603	0	34.3346352122526	0	0.0460162876528677	0	15.3563007334468	0	11.0211238206093	0	1.01294320603359	0	0.58931782997136	0	-6.39175974555101	0	0.835883270680283	0	0	47.6054754838631	0	4.87520464564606	0	1.92493061215336	0	166.845547919686	0	3.9717388279665	0	107.872780199603	0	34.3346352122526	0	0.0460162876528677	0	15.3563007334468	0	11.0211238206093	0	1.01294320603359	0	0.58931782997136	0	-6.39175974555101	0	0.835883270680283	2.28433299372454	1.14580137449399
48.4212643927529	1.46695660486392	-1.83602924393065	8.58586324817628e-06	3.15039165959384e-05	0.508769056972714	-0.00143315251774889	4.11626595219593e-05	1.64558525724427e-06	-0.000986345920817034	0.00487182186236205	-0.00217290894627768	0.0744935549061082	1.91668975027584e-05	0.426235180870448	1.3022022011131e-05	-8.53949048486623e-06	0.0119854951526968	-0.547402240997279	0.836828789045776	0.000824196881281982	-0.000512398424178022	5.94598947924301e-05	-0.0585103277201135	-0.972895841998524	-0.0137384743135766	0.0230650917410483	-0.435448921640973	0.0554956180224638	-2.6093223308545e-05	-5.77036733323979e-06	48.4212643927529	0	6.40676058391695	0	0.725809958628434	0	169.758283875043	0	1.75707058455461	0	109.671555944584	0	39.941242578846	0	-4.09958987607301	0	18.6251760178935	0	8.2708283173482	0	1.77287379494753	0	-0.20444012760931	0	-7.87865779473368	0	-0.29133489715537	0	0	48.4212643927529	0	6.40676058391695	0	0.725809958628434	0	169.758283875043	0	1.75707058455461	0	109.671555944584	0	39.941242578846	0	-4.09958987607301	0	18.6251760178935	0	8.2708283173482	0	1.77287379494753	0	-0.20444012760931	0	-7.87865779473368	0	-0.29133489715537	2.76631575583252	-1.00622201760664
49.3229943541341	0.318239898917497	-1.44447216178496	-0.000107052751726172	-8.24608639374575e-06	0.508955866201195	-0.000599329080825124	0.000101126933388364	-5.39392136404144e-05	-0.00136833314214498	0.00435951936119271	-0.000681093303889012	0.074742658086219	-1.32539772354195e-06	0.425607312010969	4.11853924020744e-05	1.34972128146805e-05	0.00961390291702112	-0.546048793992421	0.850534883691531	2.97176541428274e-05	-1.82282860672773e-05	-0.00187262983034278	-0.0568929432159129	-0.982855206584726	-0.0177060153841085	0.0310103149206282	-0.433632053735865	0.0550316783411131	1.95918881974087e-06	-1.11371290930599e-05	49.3229943541341	0	7.25498784791006	0	-0.955193688218373	0	170.648901356341	0	0.142025891317214	0	112.82612435488	0	40.9480557906133	0	-5.81312784292748	0	21.7120056779131	0	2.31611289527003	0	2.46509706265709	0	-1.05754252014577	0	-8.67458021814212	0	-1.60504331356521	0	0	49.3229943541341	0	7.25498784791006	0	-0.955193688218373	0	170.648901356341	0	0.142025891317214	0	112.82612435488	0	40.9480557906133	0	-5.81312784292748	0	21.7120056779131	0	2.31611289527003	0	2.46509706265709	0	-1.05754252014577	0	-8.67458021814212	0	-1.60504331356521	3.28477828825837	0.215315000446349
50.2009070607478	-1.56881289169215	0.57109313926224	-0.000238852216042683	-7.07031429330873e-06	0.510951504422681	-0.00247760060602531	-1.07532226990081e-05	1.41336086595083e-05	-0.000240092196007758	0.0039220013464943	-1.80349860487447e-05	0.0745488055139345	-1.4721536593254e-05	0.426834793562072	-2.8521897689449e-06	-4.13149338112142e-05	0.00558122590896875	-0.545455411536547	0.859234893737852	0.00212636381985281	-0.000456067049958944	-0.000552823629775493	-0.0593616388806025	-0.979044326140072	-0.0151635001422623	0.0259363969451981	-0.431996472974136	0.0558165172658463	-0.000234748868507466	-0.000152131255592648	50.2009070607478	0	6.70042302047924	0	-1.37611820059294	0	171.280023733362	0	0.115245209661597	0	113.33349266698	0	40.1964767186642	0	-5.74265282275181	0	21.6630228689736	0	1.79549963244937	0	2.02562893484003	0	-1.39775100987543	0	-8.6955150804421	0	-1.60841463490769	0	0	50.2009070607478	0	6.70042302047924	0	-1.37611820059294	0	171.280023733362	0	0.115245209661597	0	113.33349266698	0	40.1964767186642	0	-5.74265282275181	0	21.6630228689736	0	1.79549963244937	0	2.02562893484003	0	-1.39775100987543	0	-8.6955150804421	0	-1.60841463490769	1.82649830081203	2.16358580373242
51.1379107237538	-2.35510722591505	1.82544012731715	8.32788760737218e-07	-7.68881596869337e-06	0.511356705834385	-2.37938769683219e-05	-3.31546259382685e-06	-1.3603815570017e-05	-0.00129070083750583	0.00436899943165479	-2.35634999907542e-05	0.0731127755036648	8.82533754226893e-06	0.426635149444175	2.9811358183091e-05	-1.51940434650562e-06	0.00187794052091292	-0.544742506601911	0.864863094088543	-0.00259043910559971	0.00364241805266666	-0.00417023576237707	-0.0544709890594909	-0.993042578992815	-0.00920969101539716	0.0245977721420945	-0.4310435017226	0.0557965950523788	0.00110239937219713	-2.71233791013273e-06	51.1379107237538	0	4.76120303261945	0	-0.0666949985075567	0	175.339227732841	0	-2.67328800583842	0	115.298520270907	0	31.612102521364	0	0.244481836218566	0	17.3949230337736	0	4.88786036978182	0	1.22320539587627	0	-0.538849909452362	0	-10.4944986401205	0	-2.69740806000632	0	0	51.1379107237538	0	4.76120303261945	0	-0.0666949985075567	0	175.339227732841	0	-2.67328800583842	0	115.298520270907	0	31.612102521364	0	0.244481836218566	0	17.3949230337736	0	4.88786036978182	0	1.22320539587627	0	-0.538849909452362	0	-10.4944986401205	0	-2.69740806000632	-0.283563467981839	6.16969349782199
52.099955060641	-2.20707844500151	1.52960012766991	-9.66727414656303e-05	2.49617288709875e-06	0.511252404041767	5.50456647182952e-05	-8.66569911727499e-05	-2.26902258677202e-05	-0.00252459040857689	0.00496341691477599	-9.81208822645898e-05	0.073252034174251	1.17232822472652e-05	0.425710417111078	-2.6667512380825e-05	-8.75514325285339e-05	-0.000105192034848908	-0.545094253921975	0.86258475555377	-0.00292958925286309	0.00347134245562193	-0.00792952015686643	-0.0560147683851864	-0.985265358183776	-0.00594558390182988	0.0220134009152822	-0.430182385125061	0.0551231277986983	5.88398377918837e-07	1.15530471478285e-05	52.099955060641	0	2.48181647986701	0	1.62366871855305	0	180.74320348571	0	-6.68252564090567	0	118.274716582355	0	18.7925486626489	0	9.75928344644984	0	10.3289586073553	0	10.1381811521653	0	0.553130759138596	0	0.403527493907233	0	-12.7267313270403	0	-3.87185510631502	0	0	52.099955060641	0	2.48181647986701	0	1.62366871855305	0	180.74320348571	0	-6.68252564090567	0	118.274716582355	0	18.7925486626489	0	9.75928344644984	0	10.3289586073553	0	10.1381811521653	0	0.553130759138596	0	0.403527493907233	0	-12.7267313270403	0	-3.87185510631502	-1.84499747074391	11.4365935026883
53.2114820856778	-1.29649078121698	-0.833910159288729	-0.000139772249188839	6.08451471503829e-05	0.510688980988919	-0.000300406977910345	-5.70906035141615e-05	-0.000155518027070176	-0.00108474206590006	0.00788648928462577	-1.87548986651161e-05	0.0717454475780474	-1.38246714936794e-05	0.42446306416569	-3.46109325948663e-05	-0.00012919869844643	-2.88024502473113e-06	-0.54852979931796	0.855446278831007	0.00515354819015479	0.00350093180270751	-0.0154865906023348	-0.0600124700715751	-0.983279883148703	-3.18160655025016e-05	0.0199913314575144	-0.43168038563793	0.0538167191974683	0.000576518770213226	7.42856516186913e-05	53.2114820856778	0	0.461960134335916	0	2.11592501491164	0	184.481148158463	0	-7.77260079028671	0	119.064947153032	0	11.7600172735116	0	12.113236107696	0	8.74706160031661	0	10.9357286442869	0	-0.492232637480806	0	0.774007734038439	0	-13.5558607013328	0	-4.29379687093001	0	0	53.2114820856778	0	0.461960134335916	0	2.11592501491164	0	184.481148158463	0	-7.77260079028671	0	119.064947153032	0	11.7600172735116	0	12.113236107696	0	8.74706160031661	0	10.9357286442869	0	-0.492232637480806	0	0.774007734038439	0	-13.5558607013328	0	-4.29379687093001	-1.43607508149514	8.91239516394776
54.1850956660264	0.683763290535824	-2.02338189657562	-0.000190474192095446	1.53237071749401e-05	0.512213763790807	-6.96575479351584e-05	-0.000913544506244905	-0.00114734390705994	-0.00108037946745591	0.00920054004287558	0.00297873236643256	0.0717248191916695	7.18334395647882e-05	0.425115663186892	-7.65109793910136e-05	-0.000693972586212597	-2.57302266453195e-05	-0.547256403919896	0.855143333699731	0.00302285728029252	0.00126723055060289	-0.0211445150398733	-0.0581937656815331	-0.977975019624202	0.00210501026716767	0.0210781666050532	-0.429664132405853	0.0528470162312303	5.55766850790489e-05	4.30262555113481e-05	54.1850956660264	0	0.135722530438016	0	0.533978477052233	0	184.934455180113	0	-7.44815627288983	0	121.767292725518	0	11.388822811601	0	11.5358954455308	0	8.4801035000759	0	6.14450796585725	0	-0.760286112122078	0	-0.133535098048319	0	-13.2551121860174	0	-4.03028457443035	0	0	54.1850956660264	0	0.135722530438016	0	0.533978477052233	0	184.934455180113	0	-7.44815627288983	0	121.767292725518	0	11.388822811601	0	11.5358954455308	0	8.4801035000759	0	6.14450796585725	0	-0.760286112122078	0	-0.133535098048319	0	-13.2551121860174	0	-4.03028457443035	2.13142597579798	8.41578545425018
55.1515126128516	2.01506382338581	-1.09128812197088	-0.000127412458258921	8.47120405679733e-06	0.512886281758112	-0.0011387325238764	-2.08330216211658e-05	-0.00238031314763743	-0.00151517575494961	0.0101852306401673	0.000311119903112187	0.0720667760608566	5.80939609709234e-05	0.424909907517552	3.00120042329741e-05	-9.75866767792058e-05	8.23259634597312e-06	-0.547860694449583	0.847098716014589	3.65407026596222e-05	0.00188112663488177	-0.0263056462715705	-0.0593983550552215	-0.97392096719049	0.00140097494546104	0.0200256514211585	-0.429074875214963	0.0514147286618586	-2.53360177290279e-05	2.35639104250253e-05	55.1515126128516	0	1.50208762139978	0	-1.04620651054035	0	187.007853495709	0	-9.57944857667867	0	124.428418099463	0	14.7100705762326	0	8.43551974120206	0	11.910051255908	0	1.54632573586273	0	0.126163564635906	0	-1.05974414183614	0	-14.5692399355362	0	-5.463928965438	0	0	55.1515126128516	0	1.50208762139978	0	-1.04620651054035	0	187.007853495709	0	-9.57944857667867	0	124.428418099463	0	14.7100705762326	0	8.43551974120206	0	11.910051255908	0	1.54632573586273	0	0.126163564635906	0	-1.05974414183614	0	-14.5692399355362	0	-5.463928965438	5.03877541248171	9.21027689349062
56.3484759248487	2.33360797715513	1.34587397258944	1.45354217140327e-05	-3.03430982440754e-05	0.512881561750531	-9.58858800322898e-05	-0.000167750874219558	-0.00290484978142815	-0.000822748666666797	0.0092150640603122	0.000186103934964146	0.0716708052034094	-2.01228272875221e-05	0.423977837923354	-0.000160830930500066	-4.78454005910387e-05	0.000102962283950359	-0.54798487642772	0.8343461953242	0.000920408210144118	-3.44594342385787e-05	-0.0307911961346865	-0.0606804373710097	-0.975593531628774	5.36780065347936e-05	0.0196024470865523	-0.4277871382065	0.0492648022203634	-0.000172799508320951	-0.000121174767992288	56.3484759248487	0	4.23919875416654	0	-0.975948830891292	0	193.277218751265	0	-9.35376236556136	0	125.088518125445	0	29.0924169905468	0	9.0942932868448	0	13.4033596828311	0	1.72081525539915	0	1.02521028213294	0	-1.01607664870048	0	-14.4136894096355	0	-5.45116726824026	0	0	56.3484759248487	0	4.23919875416654	0	-0.975948830891292	0	193.277218751265	0	-9.35376236556136	0	125.088518125445	0	29.0924169905468	0	9.0942932868448	0	13.4033596828311	0	1.72081525539915	0	1.02521028213294	0	-1.01607664870048	0	-14.4136894096355	0	-5.45116726824026	5.31036859290185	14.9681933346574
57.4152771303873	1.63745779603495	1.92682087420711	-1.84393047221802e-05	1.72382353927937e-05	0.511844753978609	2.67750172423948e-05	1.24489880024789e-05	-0.00450813903996981	-0.00174138445775789	0.00773683116619564	1.50813748951877e-05	0.070705567043757	9.17021703528705e-06	0.422211579557572	8.29005768468685e-07	-4.20860438879575e-05	7.00049145612963e-06	-0.54618974028538	0.818127376895816	8.42998707307135e-05	0.000116155440737537	-0.0350279206915022	-0.0589588904763356	-0.967194351975313	0.000759435674415332	0.0213206733944071	-0.425182226324758	0.0466126176246804	-6.66713231767043e-06	3.24396089887846e-05	57.4152771303873	0	6.51509571820744	0	1.02718779977573	0	198.175869862846	0	-5.10751140426326	0	128.894586033266	0	39.7199624124134	0	18.1765189106133	0	21.4254234362081	0	9.0258973781412	0	1.90875091532842	0	-0.0207346535565083	0	-12.2842297508161	0	-3.77780913705953	0	0	57.4152771303873	0	6.51509571820744	0	1.02718779977573	0	198.175869862846	0	-5.10751140426326	0	128.894586033266	0	39.7199624124134	0	18.1765189106133	0	21.4254234362081	0	9.0258973781412	0	1.90875091532842	0	-0.0207346535565083	0	-12.2842297508161	0	-3.77780913705953	2.62891148434784	24.9200181134435
58.4542989210131	-0.24903512510015	0.195809827177487	3.27343463591934e-05	5.37186363265816e-05	0.515080061713111	-1.55850067514986e-05	1.41575182047054e-05	-2.25434522269801e-05	-0.00190081691011094	0.00571011655103792	1.92047078437708e-05	0.0735286983681254	6.65216203053815e-05	0.424096086452595	-4.73928935980333e-05	-5.91344017956643e-05	0.00387877879050096	-0.540991238968506	0.842652374300969	4.78592524312821e-05	5.82213673503269e-05	-0.0273402804433533	-0.0628395670117726	-0.976326826880926	0.000189883207737755	0.0236048152690497	-0.418656106914351	0.0478255836146241	-5.7909968176346e-07	5.26622670924068e-05	58.4542989210131	0	7.24842230363083	0	2.19730993903181	0	199.009475242811	0	-3.98385391826946	0	130.493625267361	0	40.7517032892746	0	19.526720923255	0	23.2105199269056	0	11.441549853544	0	2.4850342655434	0	0.796451635173721	0	-11.5834461660544	0	-2.91909848255654	0	0	58.4542989210131	0	7.24842230363083	0	2.19730993903181	0	199.009475242811	0	-3.98385391826946	0	130.493625267361	0	40.7517032892746	0	19.526720923255	0	23.2105199269056	0	11.441549853544	0	2.4850342655434	0	0.796451635173721	0	-11.5834461660544	0	-2.91909848255654	-0.437812776813569	24.1097545276785
59.646153420632	-1.94006007231563	-1.90102573715081	-6.46864188774312e-06	2.0937171910907e-05	0.517011400034411	-0.0023809481339885	-0.000193639582577247	9.15149683257298e-05	-0.00130419245674065	0.00527826695272495	-0.000587433812627105	0.0713167457952559	1.81329583771424e-05	0.425271750199851	4.00714698147019e-05	8.85581477101276e-05	0.0055261100766557	-0.538950589317301	0.83019440274884	0.00652233313887275	0.00370593624827226	-0.0221003294416707	-0.0669866445070196	-0.980576618470946	-0.00496484353267119	0.0241354826337927	-0.415018388686775	0.0455790132963936	0.00162174160514566	0.00137468160539569	59.646153420632	0	5.80453604970234	0	1.09540491183468	0	201.059323614531	0	-2.26897433887838	0	131.994751448653	0	37.5825082741946	0	16.7538171525762	0	20.730046104534	0	9.19635244108176	0	1.50239098090275	0	0.0234740007976286	0	-10.429546714768	0	-1.86855688001529	0	0	59.646153420632	0	5.80453604970234	0	1.09540491183468	0	201.059323614531	0	-2.26897433887838	0	131.994751448653	0	37.5825082741946	0	16.7538171525762	0	20.730046104534	0	9.19635244108176	0	1.50239098090275	0	0.0234740007976286	0	-10.429546714768	0	-1.86855688001529	-1.01872434706327	18.9010044481348
60.5126462147892	-2.44056551596593	-1.69657438770853	8.17187025669518e-06	9.08700293283133e-06	0.518519024759446	-0.000112056194292575	0.000378857514186541	-3.59245014564913e-06	-0.00106215937041893	0.00346207675771792	-1.85268633477507e-06	0.0715041052248436	5.10664662964656e-06	0.425964517613597	-1.14310452612314e-05	-1.04117674203237e-05	0.00282848822331449	-0.534295525680119	0.834218449432971	0.00607781536676544	0.00453054607402431	-0.0187217620281017	-0.0657605262884284	-0.973189316486945	-0.00933837195463925	0.0244054027177905	-0.409909722587461	0.0451976046704792	-9.24389682726593e-06	2.76242026596089e-05	60.5126462147892	0	3.89002012428101	0	-0.601752263152756	0	205.307528775295	0	1.47363009855313	0	135.326586028327	0	28.1165418591305	0	8.46622674131684	0	13.3959034148228	0	2.64110086785396	0	0.813980792657014	0	-0.77505428311937	0	-8.66288473543037	0	-0.515470791429888	0	0	60.5126462147892	0	3.89002012428101	0	-0.601752263152756	0	205.307528775295	0	1.47363009855313	0	135.326586028327	0	28.1165418591305	0	8.46622674131684	0	13.3959034148228	0	2.64110086785396	0	0.813980792657014	0	-0.77505428311937	0	-8.66288473543037	0	-0.515470791429888	0.162019063959682	10.6126464503189
61.5773306349675	-1.97916654412608	0.43569860843795	4.3436164415332e-05	1.40509611591829e-05	0.51873626997916	1.94504822464084e-05	2.48558302203058e-05	5.15897993847315e-05	-0.00173475081751921	0.00495709035883079	1.94499169330854e-06	0.07011329134913	7.26206056594165e-06	0.425474014274558	1.7969739181791e-05	-3.15545109279762e-06	0.00237585224685443	-0.530439861675922	0.812810618997048	0.0026113172371218	0.00286628592919136	-0.0102018839183623	-0.0669275267838309	-0.961168505014958	-0.0141340012911397	0.0181104085636118	-0.405046018449927	0.043063976063459	-3.31057246220842e-05	-4.96952552740305e-07	61.5773306349675	0	1.37104412741129	0	-1.33531710730532	0	211.292230431541	0	3.30335398888527	0	136.27037323737	0	13.8429095981085	0	3.90927256885517	0	11.0642833572929	0	1.41628820328288	0	0.077661879435969	0	-1.3241149661058	0	-7.29076320893576	0	-0.0705791718246299	0	0	61.5773306349675	0	1.37104412741129	0	-1.33531710730532	0	211.292230431541	0	3.30335398888527	0	136.27037323737	0	13.8429095981085	0	3.90927256885517	0	11.0642833572929	0	1.41628820328288	0	0.077661879435969	0	-1.3241149661058	0	-7.29076320893576	0	-0.0705791718246299	1.33667251521648	6.40166411153457
62.7011475019395	-0.167440255415705	1.97700209428402	4.42917072196526e-05	1.44787895419961e-05	0.520368197586786	1.24210848615568e-05	-1.01917884273031e-05	0.000951561767436789	-0.00107574769988317	0.00515596936710511	-0.00111724125499551	0.0709277450352923	-3.37968233680576e-06	0.426017300304823	-5.35484436171816e-05	-3.56468385456602e-05	0.00632616754826174	-0.529431298110114	0.843000944721588	0.000873356012134621	-0.00476985738883	0.00527714751021247	-0.0687605587231718	-0.958562496323401	-0.0294765009645899	0.0247583584734263	-0.402838863458893	0.0441697941118953	-0.00200740608113155	-0.00147002907441526	62.7011475019395	0	0.0918999964118137	0	0.150857652762911	0	213.060025977955	0	1.87835996786524	0	138.469784564835	0	11.1455496362986	0	5.64089064717273	0	9.24928625744639	0	4.91462822366877	0	-0.80849897968981	0	-0.343519961857695	0	-8.33806191806576	0	-1.13965840262713	0	0	62.7011475019395	0	0.0918999964118137	0	0.150857652762911	0	213.060025977955	0	1.87835996786524	0	138.469784564835	0	11.1455496362986	0	5.64089064717273	0	9.24928625744639	0	4.91462822366877	0	-0.80849897968981	0	-0.343519961857695	0	-8.33806191806576	0	-1.13965840262713	1.67096868230783	6.92208724163858
63.6918981413718	1.38279452884051	1.19109245434335	7.429092378399e-05	0.000192877141590344	0.522206357309987	0.000641813077821879	0.000250974440456007	0.00298717969790216	1.5527136059881e-05	0.00321321972884103	0.000103311832441085	0.0737387105371461	0.000146915624980947	0.426592486756347	3.18402305636519e-05	6.27411488294656e-05	0.00532936267991739	-0.52555713359563	0.829271391163644	-5.82267629450229e-05	-0.00257941757520476	0.00570874669940312	-0.0681703848063007	-0.957782927155432	-0.0299079495576389	0.0272176599468626	-0.398287440768245	0.0417287177047935	-0.000111678233299629	-5.35176870815424e-05	63.6918981413718	0	0.757996498078204	0	1.92236822573019	0	213.708253867817	0	2.96768147576377	0	141.700593706755	0	11.8344728047554	0	6.65229083088919	0	11.0730286184978	0	10.9042696754725	0	-0.249936292524813	0	0.592965831189042	0	-7.69426529049842	0	-0.212657625820458	0	0	63.6918981413718	0	0.757996498078204	0	1.92236822573019	0	213.708253867817	0	2.96768147576377	0	141.700593706755	0	11.8344728047554	0	6.65229083088919	0	11.0730286184978	0	10.9042696754725	0	-0.249936292524813	0	0.592965831189042	0	-7.69426529049842	0	-0.212657625820458	1.43720885453841	6.05781257273874
64.6602343817633	2.38279028415658	-0.905361156380712	-2.79620231061002e-06	1.85837062873701e-05	0.522892557820656	-1.33376546691638e-05	7.13626264739328e-06	0.00223336406694549	-0.00237465165467965	0.00575999216219938	-1.51028959531126e-05	0.0715243146855962	3.21643550066523e-05	0.426759917896888	6.46181763633862e-05	1.74410924383041e-05	0.00491898899512142	-0.522468180090438	0.811960183903497	0.0038173698223253	-0.00225857445787928	0.00868067955679618	-0.0611719198991263	-0.966712842603842	-0.0280926377028172	0.0318417862239613	-0.395212978228367	0.0386446309135512	-0.00104545607532495	-5.65302421094515e-05	64.6602343817633	0	2.61634863946389	0	2.07282731111574	0	217.358839128196	0	3.08003153541305	0	142.09494961125	0	19.1602346867443	0	6.54658058701475	0	11.7721171824032	0	11.0748563552107	0	0.621005555686021	0	0.716590931118836	0	-7.61229099475691	0	-0.0205125883886272	0	0	64.6602343817633	0	2.61634863946389	0	2.07282731111574	0	217.358839128196	0	3.08003153541305	0	142.09494961125	0	19.1602346867443	0	6.54658058701475	0	11.7721171824032	0	11.0748563552107	0	0.621005555686021	0	0.716590931118836	0	-7.61229099475691	0	-0.0205125883886272	2.29718199423796	5.55641243764333
65.6345273873962	2.35385035685044	-1.93480573158769	1.69158054175394e-05	1.91636503635847e-05	0.521996231087085	-1.54792835277647e-06	2.71331514431016e-06	0.00238208005554629	-0.000346306846176906	0.00448057071127286	2.53713066296502e-05	0.0702334697444474	2.8627795073947e-06	0.425261655152546	1.95994472258372e-05	-8.64948801266655e-06	0.0040453041753797	-0.52381855556606	0.801537279656948	0.0072590260006184	-0.0135538946734268	0.0146206152267597	-0.0622559340858338	-0.978391787649379	-0.0122094895412862	0.032937047179322	-0.395194095090237	0.0367160393273392	-0.0072787852983695	-0.00207057982106364	65.6345273873962	0	5.02991947808215	0	0.550111288411082	0	223.340322034156	0	-0.692034224159045	0	144.563121859936	0	33.9899700750465	0	-2.80153491929811	0	17.882559291358	0	6.95616401563476	0	1.22092757632687	0	-0.214215406627358	0	-9.91987863780359	0	-0.95815353059497	0	0	65.6345273873962	0	5.02991947808215	0	0.550111288411082	0	223.340322034156	0	-0.692034224159045	0	144.563121859936	0	33.9899700750465	0	-2.80153491929811	0	17.882559291358	0	6.95616401563476	0	1.22092757632687	0	-0.214215406627358	0	-9.91987863780359	0	-0.95815353059497	3.80977987621717	-0.868689897643487
66.9624022942764	0.547185425314061	-0.357479807562214	8.21583181573602e-05	-2.12754788933483e-05	0.521637802717594	3.94877779761208e-06	-1.25083390948876e-05	0.000869097766126723	-0.000838265671234345	0.00552080813611431	9.18166035699201e-05	0.071993853268443	-7.36510522890264e-05	0.423579680323579	-1.04731197417102e-05	4.27751412192047e-05	-0.00430765113181565	-0.5331441615995	0.83967828711315	0.00236739098056861	-0.00785878995718626	0.00818877916207641	-0.0608293877820321	-0.981756553677983	-0.0160981691173092	0.0326701725501108	-0.402648864569226	0.0393381862045615	-0.000468054354187826	0.00218465163716277	66.9624022942764	0	7.12671227554423	0	-1.37603870111418	0	227.038849236912	0	-4.07868602668595	0	147.674909488469	0	40.9942590694083	0	-9.17455444914925	0	23.69985695518	0	1.62938633912418	0	2.36323443878336	0	-1.3834430954095	0	-11.8483774569159	0	-2.64999649443012	0	0	66.9624022942764	0	7.12671227554423	0	-1.37603870111418	0	227.038849236912	0	-4.07868602668595	0	147.674909488469	0	40.9942590694083	0	-9.17455444914925	0	23.69985695518	0	1.62938633912418	0	2.36323443878336	0	-1.3834430954095	0	-11.8483774569159	0	-2.64999649443012	3.93073331021704	-1.62550847093824
68.0491029978411	-1.17081595270301	1.74214770730612	-1.3454206560271e-05	-3.6723064338935e-05	0.522131777846472	0.00026920456534181	6.42894750858265e-06	0.00163933294013383	-0.000240172283437287	0.0062403602554248	-3.18338165653295e-06	0.0738682338011341	-3.87989444864323e-05	0.422921800085941	9.89694008843006e-06	2.19126526460029e-05	-4.35323873142736e-05	-0.539531339128771	0.862641942498124	0.00356692220451258	-0.0122108136354182	0.0070010736815826	-0.0614318150362071	-0.984864518726928	-0.0119262721112013	0.0275439103615792	-0.407570037829927	0.0413713063361979	-0.000812891825906953	2.22404735495091e-06	68.0491029978411	0	6.7748191787032	0	-0.502170937751819	0	227.416610703367	0	-4.69561025198635	0	148.802692331106	0	40.7045932107379	0	-8.66933725075081	0	22.8288941024827	0	3.16508554526109	0	2.05738807290249	0	-0.739360220939137	0	-12.2723824735423	0	-3.19228833462475	0	0	68.0491029978411	0	6.7748191787032	0	-0.502170937751819	0	227.416610703367	0	-4.69561025198635	0	148.802692331106	0	40.7045932107379	0	-8.66933725075081	0	22.8288941024827	0	3.16508554526109	0	2.05738807290249	0	-0.739360220939137	0	-12.2723824735423	0	-3.19228833462475	1.34654284282888	-0.24507565411389
68.9118149620307	-2.2400823746099	1.7918047442017	7.2430533513748e-05	1.68272606496689e-05	0.521446437110385	-3.19812194381912e-05	0.000669829576277895	2.01261875284113e-05	-6.46951400723079e-05	0.00495946995864567	4.94859063266182e-05	0.0726780360427566	-2.18004430916436e-05	0.421695359010174	4.05799706032396e-06	-1.90149685776534e-06	-7.72993578789851e-05	-0.540948681533637	0.875121055883478	-0.00411394213294891	-0.00232678514094325	-2.5091260337495e-05	-0.0582048362969227	-0.993336596147572	-0.00489766597402028	0.0249008202216192	-0.408562504835059	0.0422040226935963	2.12648779233889e-05	-4.7771484678805e-06	68.9118149620307	0	5.2565869124344	0	1.13897133891459	0	230.172932149173	0	-7.58789315724767	0	151.92794533418	0	35.5620762636602	0	-3.41608071674638	0	17.3136422175496	0	9.12267481051903	0	1.25109220051493	0	0.07481288860438	0	-13.7040561908631	0	-4.72761689547244	0	0	68.9118149620307	0	5.2565869124344	0	1.13897133891459	0	230.172932149173	0	-7.58789315724767	0	151.92794533418	0	35.5620762636602	0	-3.41608071674638	0	17.3136422175496	0	9.12267481051903	0	1.25109220051493	0	0.07481288860438	0	-13.7040561908631	0	-4.72761689547244	-1.36918477450068	1.91195603909428
69.9005252125997	-2.4742942410471	0.188214339124978	2.67228668661209e-05	-1.2980546962576e-06	0.520726392917576	0.000607126784792869	3.44663401193208e-05	2.67812274538228e-05	-0.00121878025080612	0.00558603292356419	0.000442440564990614	0.0723574247451371	-2.57277882113188e-07	0.420224004534001	2.99554537903214e-05	2.27102100812502e-06	1.93404171344305e-05	-0.543611589814929	0.873097087059946	-0.00195517141829204	-0.000222216558563824	3.2407368213535e-05	-0.0592405766176994	-0.990086731432518	-0.00432462611567666	0.0239941178068104	-0.410088382430039	0.0413296807407081	2.61921739491417e-06	3.89368426791555e-06	69.9005252125997	0	2.82759627169653	0	2.24312853207353	0	236.14709528004	0	-10.2705917111171	0	153.380722807176	0	20.852396610726	0	3.11084906803192	0	13.8166267263912	0	11.2023105289785	0	0.627888625118517	0	0.870315598697281	0	-15.6483193920943	0	-5.4460074539937	0	0	69.9005252125997	0	2.82759627169653	0	2.24312853207353	0	236.14709528004	0	-10.2705917111171	0	153.380722807176	0	20.852396610726	0	3.11084906803192	0	13.8166267263912	0	11.2023105289785	0	0.627888625118517	0	0.870315598697281	0	-15.6483193920943	0	-5.4460074539937	-2.7266618306159	3.31018300639277
70.7423427924343	-1.65810832363413	-1.51421718298904	-7.38340292149012e-05	5.34424629567609e-05	0.520113697384984	-0.000279962454709183	-3.76906154993362e-05	-4.56547800394141e-06	-1.39378289103044e-05	0.00759170915368961	0.000288119867071201	0.0719465872727037	3.28837964952374e-05	0.418995076602165	-5.12019697411165e-05	-8.34359195960933e-05	-2.81214039871766e-05	-0.54540754917114	0.876733643010621	-0.00023663818050042	6.91472046520887e-05	1.58460282324218e-05	-0.0590256462263914	-0.993859713105683	-0.00414261674417501	0.0261473216548996	-0.411028044117084	0.0407146424041078	1.6039849886731e-05	2.11679555143985e-05	70.7423427924343	0	1.03151530043504	0	1.63696327561584	0	240.028318572488	0	-9.07730219312009	0	154.027312531526	0	12.3656577382275	0	0.738616863997289	0	12.5821084243543	0	10.448521711322	0	-0.0631620067061232	0	0.380231747887007	0	-14.6721285459349	0	-4.89771690937514	0	0	70.7423427924343	0	1.03151530043504	0	1.63696327561584	0	240.028318572488	0	-9.07730219312009	0	154.027312531526	0	12.3656577382275	0	0.738616863997289	0	12.5821084243543	0	10.448521711322	0	-0.0631620067061232	0	0.380231747887007	0	-14.6721285459349	0	-4.89771690937514	-1.31783639206411	-1.95533990085654
71.5820475190053	-0.395585319225686	-1.96334828689774	-3.15221367604697e-06	1.1072410936742e-06	0.519312724615587	2.74729026935646e-05	-3.08648053913936e-05	-3.93081477470657e-05	-9.10481289666096e-05	0.00666010055211911	0.000328933153692049	0.0733568125746012	-1.59337055168414e-06	0.417345457941205	-7.05641150545452e-05	-7.25649625618929e-06	-9.02082240797506e-06	-0.546441219153713	0.87555982865856	1.07222417667745e-05	3.03554893952414e-05	-3.23484033902078e-05	-0.0561437887307394	-0.990540394116651	-0.00578313145693114	0.0253337276672083	-0.411598557757467	0.0400282930725243	3.66341229290705e-05	1.40398015114835e-05	71.5820475190053	0	0.15416509614204	0	0.0571081262320052	0	241.056650915316	0	-7.46678823324592	0	157.017953968366	0	11.0602398260434	0	-1.10632592268865	0	9.60406000651323	0	4.75579398073604	0	-0.742237291305073	0	-0.410508932430427	0	-13.8358744165843	0	-3.63699705591591	0	0	71.5820475190053	0	0.15416509614204	0	0.0571081262320052	0	241.056650915316	0	-7.46678823324592	0	157.017953968366	0	11.0602398260434	0	-1.10632592268865	0	9.60406000651323	0	4.75579398073604	0	-0.742237291305073	0	-0.410508932430427	0	-13.8358744165843	0	-3.63699705591591	1.5355182058755	-3.53387472730505
72.6722885567682	1.40084809694979	-0.358043165397898	-4.26076947731162e-05	-6.17371630543959e-05	0.519980808710233	-0.000105289030329077	1.4894029282162e-05	-0.000563459302584954	-0.000743942588715872	0.00428504337345569	-1.93357035692203e-06	0.0757855491686943	-3.37922453711178e-05	0.416769417942636	8.37291105047472e-05	8.22257640767152e-05	-0.00112921831688147	-0.550409845097802	0.899683464342156	-0.0021881233961053	0.00550002087248553	-0.000821540305018673	-0.0578685436011255	-0.992237209752882	-0.00774988874415723	0.0246095776483411	-0.414323471966736	0.0415607581287319	0.00281884205989488	0.00310348252406333	72.6722885567682	0	0.720982032322265	0	-1.35855119132818	0	241.652467687851	0	-7.9315812658161	0	159.105453472262	0	11.6768686014682	0	-1.58564723159491	0	10.0121599637569	0	1.43675990851236	0	-0.271563527066777	0	-1.34633443479765	0	-14.2425346513717	0	-4.03428327023868	0	0	72.6722885567682	0	0.720982032322265	0	-1.35855119132818	0	241.652467687851	0	-7.9315812658161	0	159.105453472262	0	11.6768686014682	0	-1.58564723159491	0	10.0121599637569	0	1.43675990851236	0	-0.271563527066777	0	-1.34633443479765	0	-14.2425346513717	0	-4.03428327023868	4.73755808253191	-0.413734861584592
73.5205731693849	2.3515338092986	1.37914945730333	-2.18907511888966e-05	-3.53671556808873e-05	0.519489433400197	6.09897183153971e-05	3.44731885648321e-05	-5.59671622377593e-06	-1.80099902817788e-05	0.00545060718104232	7.28302943505026e-05	0.0754620010836972	-5.77451144775303e-06	0.415642001866675	2.90647438427897e-05	9.68665187274301e-06	-1.29594351948558e-05	-0.551862183804196	0.89367996971755	-0.0060407499996617	0.00593062466270137	-1.01180030622114e-06	-0.058878127039499	-0.99131065260096	-0.00568246512284871	0.0235288105537797	-0.414848403670559	0.0404335380410859	0.00186263971989074	0.00130031324656029	73.5205731693849	0	2.35702143573845	0	-0.900262525697405	0	244.873206601665	0	-6.92757763671588	0	159.574449532816	0	18.136780253454	0	0.612069342598939	0	11.039202422685	0	1.92169864356694	0	0.492481926881519	0	-0.963770974342549	0	-13.4076960490958	0	-3.66004077036583	0	0	73.5205731693849	0	2.35702143573845	0	-0.900262525697405	0	244.873206601665	0	-6.92757763671588	0	159.574449532816	0	18.136780253454	0	0.612069342598939	0	11.039202422685	0	1.92169864356694	0	0.492481926881519	0	-0.963770974342549	0	-13.4076960490958	0	-3.66004077036583	5.23952483416109	4.69465422504822
74.465506699057	2.38940341889912	1.95906711630759	-5.28106156082166e-05	-2.43121489133086e-05	0.518647118665638	5.70794450110845e-06	-0.000934351369013946	-0.00126545230552572	-0.00123726581168721	0.00119796232016825	-0.000595553173003541	0.0747858034314932	2.49575635359696e-05	0.414129153382638	5.43204428962304e-06	-1.04348697175843e-05	-1.69950057567764e-05	-0.551676752513765	0.886862820200743	-0.00485435910187913	0.00418583547124119	-9.00437819825898e-05	-0.059010429925317	-0.993452133102786	-0.00576053513879855	0.0242470360910834	-0.413885033523581	0.0388982136861478	2.94294720619935e-05	1.46867256954332e-06	74.465506699057	0	4.69537392748346	0	0.840666217806348	0	250.661950016372	0	-2.6143650097397	0	162.814871158799	0	32.4725752452097	0	11.3020060587278	0	19.0751765674879	0	8.00738177542757	0	1.07633462104056	0	-0.069491996725142	0	-11.1952967270019	0	-2.58826481581346	0	0	74.465506699057	0	4.69537392748346	0	0.840666217806348	0	250.661950016372	0	-2.6143650097397	0	162.814871158799	0	32.4725752452097	0	11.3020060587278	0	19.0751765674879	0	8.00738177542757	0	1.07633462104056	0	-0.069491996725142	0	-11.1952967270019	0	-2.58826481581346	3.55475062279493	16.5769374079932
75.4483661229137	1.39224269401856	0.490332977737393	1.56164402082645e-05	0.000107676476863876	0.518490806176296	0.000524709402328643	-9.35356815795856e-05	-2.07236367024831e-05	-3.88245522489345e-05	0.00459760770540552	-3.02998178407846e-05	0.0753095189478937	0.000113728487796066	0.413098448349301	5.46754807824792e-05	7.85108722375359e-05	-0.000349055848082287	-0.551275685807311	0.870862711514785	-0.00535135410682188	0.00274633450053908	-0.00275584876907466	-0.0591045836482886	-0.989100871530805	-0.00440872425643831	0.0252900629564891	-0.412618903674716	0.0364131519041023	6.71562735899962e-05	6.84359835980665e-05	75.4483661229137	0	6.61948150917282	0	2.17649673021644	0	254.511385925744	0	0.125764975860783	0	164.819784314004	0	40.325690279988	0	17.0124862628592	0	23.32194220539	0	11.2175087762714	0	1.9483643350684	0	0.802576826465312	0	-9.45513822677533	0	-1.44411879548915	0	0	75.4483661229137	0	6.61948150917282	0	2.17649673021644	0	254.511385925744	0	0.125764975860783	0	164.819784314004	0	40.325690279988	0	17.0124862628592	0	23.32194220539	0	11.2175087762714	0	1.9483643350684	0	0.802576826465312	0	-9.45513822677533	0	-1.44411879548915	1.23341751633375	21.4190251375729
76.371615134734	-0.124697831708408	-1.36008736045615	-0.000326630104039791	2.67423029738284e-05	0.519085467720227	-4.02337583714935e-05	-9.46753555912844e-06	-0.00231216827783908	1.62391865287946e-05	0.0028193963745084	-6.53423041563906e-05	0.0765701416799261	5.46340024135124e-05	0.412757604059091	3.06906397177955e-05	4.03851634762435e-05	-0.00357351589410912	-0.552713342416455	0.88256089283508	-0.00477912660019216	0.00327468834654783	-0.00633419197592863	-0.0613837057933004	-0.985356695354773	-0.00668073557711992	0.0269974337596609	-0.412962542857412	0.036579982135325	4.2657250409063e-05	2.77695005775535e-05	76.371615134734	0	7.2271033315571	0	1.74006684714027	0	255.091679334811	0	0.0593878804689614	0	165.297313293099	0	40.939810651789	0	17.027275631389	0	23.4313325056482	0	10.7473146144167	0	2.46013725870798	0	0.439665609338851	0	-9.51316865750608	0	-1.52081096673226	0	0	76.371615134734	0	7.2271033315571	0	1.74006684714027	0	255.091679334811	0	0.0593878804689614	0	165.297313293099	0	40.939810651789	0	17.027275631389	0	23.4313325056482	0	10.7473146144167	0	2.46013725870798	0	0.439665609338851	0	-9.51316865750608	0	-1.52081096673226	0.141222149266272	20.6221693061007
77.3363708556995	-1.6680539946517	-1.94760037226358	-1.23661466536238e-05	3.09863061477141e-05	0.519136130570594	0.000228241688629619	0.000497855886149087	-0.00165864640489996	0.000637476060462327	1.92642414907404e-06	-0.000288397065610654	0.0746491313192988	2.70160872526734e-05	0.412225658369008	0.000110749619202196	4.87155422990318e-06	-0.0039182290489963	-0.553083437857695	0.875132919435373	7.63110632314568e-05	0.00461047058687957	-0.00499136373142715	-0.0637243842699332	-0.980330836742188	-0.0121287461175322	0.0224858022063125	-0.412198186485683	0.0356238714809813	0.000170580020834458	0.000487672893384976	77.3363708556995	0	6.33722336631461	0	-0.0262078853222223	0	256.106454065333	0	1.76465220773214	0	168.566372843224	0	39.6516735522944	0	15.0443085927997	0	20.1483083051524	0	4.63919530526175	0	1.76564339811781	0	-0.475439246583134	0	-8.6832037263005	0	-0.20033640894899	0	0	77.3363708556995	0	6.33722336631461	0	-0.0262078853222223	0	256.106454065333	0	1.76465220773214	0	168.566372843224	0	39.6516735522944	0	15.0443085927997	0	20.1483083051524	0	4.63919530526175	0	1.76564339811781	0	-0.475439246583134	0	-8.6832037263005	0	-0.20033640894899	0.376059966707623	18.943557462872
78.5228030504106	-2.4944294665743	-0.0269271325247755	1.87515096517454e-06	-1.15037124073148e-05	0.519532589982226	0.000485777671965578	3.94739382348809e-06	-0.00236036589963828	-7.53022913424238e-06	0.00017894773112957	1.42936788612502e-05	0.0762838124788466	3.17712151179016e-05	0.411407385683435	6.22467856360021e-05	4.28596007701256e-05	-0.00608185659715524	-0.551725196913154	0.874459916662734	-0.0044153587651845	0.00149168017002504	-0.00773115314480673	-0.0603076606702309	-0.974422068801004	-0.0175077844014544	0.0219417142663132	-0.410230595935976	0.0346508907949379	8.08625936024541e-05	9.61535646878483e-05	78.5228030504106	0	3.6992681218023	0	-1.40243600843903	0	262.04480238204	0	4.66845276024288	0	170.556581967825	0	26.1353574390925	0	8.83701069300971	0	16.0849596912822	0	1.4958664985452	0	0.852925190754426	0	-1.39649557637145	0	-6.69158696025517	0	0.946256759869566	0	0	78.5228030504106	0	3.6992681218023	0	-1.40243600843903	0	262.04480238204	0	4.66845276024288	0	170.556581967825	0	26.1353574390925	0	8.83701069300971	0	16.0849596912822	0	1.4958664985452	0	0.852925190754426	0	-1.39649557637145	0	-6.69158696025517	0	0.946256759869566	0.905633583352975	13.4037671822239
79.6987980530341	-1.71617617712665	1.90100678799837	-2.32579516039547e-05	5.21684158135074e-05	0.519302120261901	0.00091431906478307	3.94110299501136e-07	-0.000424345653582731	-0.000413385067902138	0.00340237474955133	-0.00019321955437309	0.075410233799204	1.45809847284446e-05	0.410334447978483	7.81373426075972e-07	-1.60599912622802e-05	-0.00654621377221461	-0.548932014605844	0.856250518910439	-0.0011668147055312	0.000985496289931412	-0.00755490755005868	-0.0581533827664626	-0.980734920412422	-0.0120606143186982	0.0228587350346825	-0.406765768157374	0.0318047050425003	-6.43998234400485e-07	-1.61429653399537e-05	79.6987980530341	0	1.0783175434591	0	-0.11549170879355	0	267.949918111561	0	1.94706482641381	0	172.352692358861	0	12.699318253259	0	14.6555768193605	0	12.403018628114	0	4.23888095559683	0	-0.0516991719705668	0	-0.510193784335377	0	-8.60607686540639	0	-0.127824186392545	0	0	79.6987980530341	0	1.0783175434591	0	-0.11549170879355	0	267.949918111561	0	1.94706482641381	0	172.352692358861	0	12.699318253259	0	14.6555768193605	0	12.403018628114	0	4.23888095559683	0	-0.0516991719705668	0	-0.510193784335377	0	-8.60607686540639	0	-0.127824186392545	0.376502282399742	17.2498150355075
80.6317441575069	-0.27541673398094	1.50219947572808	4.29199974120534e-05	-3.90593940009309e-05	0.519280710488841	0.000175785962670426	-3.0314648535671e-05	-0.000199197496225926	-0.000597490563960706	0.00343176476293691	-6.13599087123804e-05	0.0759670318136324	3.59538518656551e-05	0.409451176035665	-8.11862982087399e-05	-4.30479940832078e-06	-0.00451726551938384	-0.547508794317477	0.867248013917316	-2.296597503022e-05	-1.87383381637217e-05	-0.00149722554377896	-0.0573042396552396	-0.990078998193238	-0.0145020775115753	0.0312729774134115	-0.404742708179311	0.0310002336077733	-7.67270339015481e-06	-3.22475515486315e-05	80.6317441575069	0	0.113865843995021	0	1.63076523427434	0	269.110412790865	0	0.0952055423184998	0	175.639436427412	0	11.1690331802265	0	16.9116337915711	0	8.83714906252143	0	10.4560419612199	0	-0.785514603903119	0	0.372047161694485	0	-9.50745316613183	0	-1.52909919002443	0	0	80.6317441575069	0	0.113865843995021	0	1.63076523427434	0	269.110412790865	0	0.0952055423184998	0	175.639436427412	0	11.1690331802265	0	16.9116337915711	0	8.83714906252143	0	10.4560419612199	0	-0.785514603903119	0	0.372047161694485	0	-9.50745316613183	0	-1.52909919002443	0.0821535222372066	16.4111063831837
81.5211334382093	1.2428063027142	-0.282611357126628	0.000612142912332344	5.04596988266388e-05	0.521585973176781	0.00164299052110903	1.37107443951998e-06	-1.06050981486546e-05	1.5399919098266e-05	0.00244509859214837	1.78057414660932e-05	0.0762351449585141	7.77557460099387e-06	0.410920572748773	2.47398078055201e-05	4.92000947037677e-05	-0.00076941369839329	-0.545236421759294	0.87283160473422	-0.000439636981843367	6.21160927083045e-05	-5.0341471555756e-06	-0.0586969116155473	-0.989959997451942	-0.0107536103878256	0.0283036148337029	-0.401651881119385	0.0311941282479619	9.43209501377002e-06	2.22714674158616e-05	81.5211334382093	0	0.558706440634046	0	2.22342086868986	0	269.506747973995	0	0.185989657972208	0	176.278667477167	0	11.5377454461885	0	16.9687920557975	0	8.89046772948959	0	11.1912356781076	0	-0.399000794484464	0	0.851341222502227	0	-9.41868474348104	0	-1.44144642797838	0	0	81.5211334382093	0	0.558706440634046	0	2.22342086868986	0	269.506747973995	0	0.185989657972208	0	176.278667477167	0	11.5377454461885	0	16.9687920557975	0	8.89046772948959	0	11.1912356781076	0	-0.399000794484464	0	0.851341222502227	0	-9.41868474348104	0	-1.44144642797838	0.997916935984639	14.5337347561889
82.5224711352376	2.34598194958701	-1.88557179164283	-6.30742984445681e-07	2.14800105428965e-05	0.52230821135208	-1.83593240796668e-06	-5.80740464654801e-05	-1.43779410381394e-05	-0.00070081394737198	0.00320989361483329	6.5579043444876e-05	0.07455057514821	2.98849671692509e-05	0.411017751227724	-1.27638518862094e-05	2.25446417125913e-05	-0.000836484153509861	-0.545926038773629	0.881799130871577	-0.00217015158116387	-0.000411455821112314	0.0014320311220499	-0.0582093738554933	-0.996732044925243	-0.00611561127198439	0.0249218199807684	-0.401413922169478	0.0317192848405015	-3.12350831084358e-05	-3.76211050159894e-05	82.5224711352376	0	2.43335443461476	0	1.00831223386764	0	273.120908205895	0	-2.24231142687698	0	177.978437183682	0	18.6858953451006	0	12.023105613903	0	12.4228507820563	0	8.61574769523541	0	0.507628684134501	0	0.0132819388098843	0	-11.0472812975123	0	-2.50423977422828	0	0	82.5224711352376	0	2.43335443461476	0	1.00831223386764	0	273.120908205895	0	-2.24231142687698	0	177.978437183682	0	18.6858953451006	0	12.023105613903	0	12.4228507820563	0	8.61574769523541	0	0.507628684134501	0	0.0132819388098843	0	-11.0472812975123	0	-2.50423977422828	3.32552201173338	11.0845328697654
83.5011722683811	2.35675233468336	-1.4731698257814	-7.08885286575493e-06	-1.97455767281913e-06	0.522576794589099	-0.000270936633671982	5.09828230449628e-05	-5.3492665098919e-06	-0.00218019002621076	0.00368032009467323	-6.03531917602895e-05	0.0743867811878698	2.08283364666771e-05	0.410479925220142	-6.94089156763262e-06	7.11894792177714e-05	2.75221851941788e-05	-0.547052506177892	0.882965911127246	3.48676114396505e-07	3.01323606377015e-05	0.00575171971953555	-0.0586928579429505	-0.987905782989701	-0.00226591716673905	0.0213627503406349	-0.401332979556233	0.0314806533450722	4.23033820983956e-05	6.62211575098458e-05	83.5011722683811	0	4.82936174386757	0	-0.810155881306288	0	278.988556563266	0	-6.69724725994527	0	181.377856728256	0	33.0598482435948	0	1.10588483859748	0	20.7558183859186	0	2.22617010566537	0	1.13260137897298	0	-0.915322880128564	0	-13.32010894695	0	-3.66314009687634	0	0	83.5011722683811	0	4.82936174386757	0	-0.810155881306288	0	278.988556563266	0	-6.69724725994527	0	181.377856728256	0	33.0598482435948	0	1.10588483859748	0	20.7558183859186	0	2.22617010566537	0	1.13260137897298	0	-0.915322880128564	0	-13.32010894695	0	-3.66314009687634	5.17393103173705	4.80989564542983
84.3824082728306	1.4644238284414	0.283239061862833	4.72503044438055e-05	4.26085987360567e-05	0.521903337658242	-0.000724487271226273	-3.39460971723859e-05	-8.58672644830915e-07	-0.00167753074535419	0.00483498434398338	-3.74884888486217e-05	0.0716339036804975	1.2277823912428e-05	0.409470440982764	-6.36479804208549e-06	3.93790272615629e-05	-7.26581679998562e-05	-0.549294570902271	0.877042690403248	-0.00597286329963771	-0.000208802354726187	0.00984453024268149	-0.0618733607048872	-0.986182237424348	7.11236772257882e-06	0.0183638412997629	-0.402063087438271	0.0306028727439127	-2.96066582945473e-05	1.26623577366668e-05	84.3824082728306	0	6.56605133216475	0	-1.38266379601579	0	282.470876843592	0	-7.94374565573432	0	181.98447963901	0	40.1538694203985	0	-1.615578198331	0	22.0942827390442	0	1.54236286384857	0	1.9167883296961	0	-1.38207831276651	0	-14.3297921693152	0	-4.13059616898486	0	0	84.3824082728306	0	6.56605133216475	0	-1.38266379601579	0	282.470876843592	0	-7.94374565573432	0	181.98447963901	0	40.1538694203985	0	-1.615578198331	0	22.0942827390442	0	1.54236286384857	0	1.9167883296961	0	-1.38207831276651	0	-14.3297921693152	0	-4.13059616898486	4.865182591905	6.15177201626517
85.4963631407717	-0.396433292832055	1.96208300093385	0.0014783306694392	-2.67462938289925e-07	0.52520756128887	-3.69492089103662e-05	0.00159707445351617	0.00265827922329054	-0.00125255763416412	0.00570051588896913	0.00326282635127888	0.0738372488589113	1.60024284000038e-05	0.411461661306758	0.000395950715526995	0.00124670294663092	-4.44312664569122e-05	-0.549269796631252	0.876608298475686	-0.00536751074662884	-9.04176074763151e-07	0.014891915127258	-0.0587965922025655	-0.982188249337095	2.68962057171788e-05	0.0204644034176814	-0.401226046712846	0.0293778939009155	4.48258207410321e-05	6.70907671185342e-06	85.4963631407717	0	7.20027692517732	0	0.0550346500729035	0	283.161718767886	0	-7.42521661060832	0	184.122239234964	0	40.9082626198038	0	-1.0789222586647	0	22.5729180946755	0	4.97529491998887	0	2.43414431921016	0	-0.439534392325535	0	-13.8853866905036	0	-3.69081498336927	0	0	85.4963631407717	0	7.20027692517732	0	0.0550346500729035	0	283.161718767886	0	-7.42521661060832	0	184.122239234964	0	40.9082626198038	0	-1.0789222586647	0	22.5729180946755	0	4.97529491998887	0	2.43414431921016	0	-0.439534392325535	0	-13.8853866905036	0	-3.69081498336927	1.55631194215798	7.57512317549526
86.3609377638749	-1.72628446701211	1.46325160138283	0.000855070583344859	-4.06524734755652e-05	0.525820605301213	0.00010155532083476	0.000290806754508276	0.00211525605212144	-0.00188563173181832	0.00622827473534476	0.00113067697597652	0.0726625671385131	1.13126756990609e-05	0.411478478741377	2.36450795535479e-05	8.06351516616772e-05	4.67690080897821e-05	-0.550013843507531	0.871658461319383	-0.0038312104672963	-0.000621999972693546	0.0182936127711	-0.057957483276274	-0.974733033867673	5.77676057158114e-05	0.0201624976879459	-0.401108804630743	0.0282356901621563	-0.000123567992793234	-3.25894677223098e-05	86.3609377638749	0	6.25275748641294	0	1.65695752449713	0	284.329087901615	0	-9.1328197198526	0	187.112324192502	0	39.351569253531	0	0.97292767842716	0	19.4687131992171	0	10.5936690115855	0	1.72090917433861	0	0.380236075876953	0	-14.7945965719024	0	-4.9938678399063	0	0	86.3609377638749	0	6.25275748641294	0	1.65695752449713	0	284.329087901615	0	-9.1328197198526	0	187.112324192502	0	39.351569253531	0	0.97292767842716	0	19.4687131992171	0	10.5936690115855	0	1.72090917433861	0	0.380236075876953	0	-14.7945965719024	0	-4.9938678399063	-1.36530742770563	6.59254040743478
87.5266308764621	-2.49691839969738	-0.888528458624013	0.00039716812959611	6.617855889819e-05	0.526741670460853	-1.46780821003288e-05	4.42813776618734e-05	0.00258662292630966	-0.000437777033538661	0.00688197582753073	0.000102709792512314	0.0710368081477687	5.0658170368142e-06	0.411622278899212	9.15497582492153e-05	2.95210727134434e-05	-8.90715326254546e-06	-0.551222913831613	0.860710439103908	-0.000160279460626563	-2.15229872158549e-05	0.022376933369814	-0.059516184944555	-0.971472045341715	0.00056826599356301	0.0164823982234168	-0.400781952210788	0.0267154838197194	-2.04773468715823e-05	2.72607159934491e-05	87.5266308764621	0	3.64412215696528	0	2.04929272814629	0	290.229609119562	0	-9.82910389518018	0	187.813619181522	0	25.8750587308414	0	2.16262786253456	0	18.0424493693356	0	11.1798821580982	0	0.83044120835745	0	0.682366950443188	0	-15.325436503951	0	-5.39753790023183	0	0	87.5266308764621	0	3.64412215696528	0	2.04929272814629	0	290.229609119562	0	-9.82910389518018	0	187.813619181522	0	25.8750587308414	0	2.16262786253456	0	18.0424493693356	0	11.1798821580982	0	0.83044120835745	0	0.682366950443188	0	-15.325436503951	0	-5.39753790023183	-2.54864200857978	2.42498531516701
88.3729869354948	-2.06459242008176	-1.96872492859627	1.01249777230638e-05	1.80097608286423e-05	0.526108491285963	5.07751877515616e-05	1.50792646725821e-05	0.00290485907825413	-0.00211029668497776	0.0055150696182171	-9.09549222417742e-06	0.0693566770350297	1.33082056243342e-05	0.41053124004569	5.79321798822281e-05	6.29801720809831e-05	-1.41354806807582e-05	-0.551764560593199	0.849935591099794	-5.87578540472423e-05	-3.3006739929305e-05	0.025805600171726	-0.0609051982603761	-0.972468330403466	-3.78569902559282e-05	0.0159768756563501	-0.400206448651709	0.0250585447961691	4.28582852761919e-06	2.25738926636172e-05	88.3729869354948	0	1.65575235773533	0	0.744270776929917	0	294.915047437023	0	-6.79541076071615	0	189.912760679967	0	14.8022671330539	0	-4.91172769125184	0	13.2095822703055	0	7.6866497601239	0	0.233017222897709	0	-0.12096845005187	0	-13.4393509548566	0	-4.45425295939162	0	0	88.3729869354948	0	1.65575235773533	0	0.744270776929917	0	294.915047437023	0	-6.79541076071615	0	189.912760679967	0	14.8022671330539	0	-4.91172769125184	0	13.2095822703055	0	7.6866497601239	0	0.233017222897709	0	-0.12096845005187	0	-13.4393509548566	0	-4.45425295939162	-0.827662546184345	-6.39924989420974
89.4033367687203	-0.623737854561998	-1.16358903496213	-9.84812836163877e-06	3.94871482168081e-05	0.527987660250392	2.37169887273766e-05	-0.000101255551168398	-8.45219740383165e-05	-0.00151534626694504	0.00582685853680529	0.00207023802518081	0.0739318887870666	2.40726641651241e-05	0.410868384003047	1.66581255781279e-05	-9.31124370847501e-05	-0.000894647657884621	-0.547185883317735	0.861440507738441	-4.72434167673678e-05	-0.00257635094173195	0.0216806454319014	-0.0618575132196282	-0.976822691341276	0.00445541443949724	0.0232710947499157	-0.394684286677015	0.0243372638854143	-0.000279906774490388	-0.00140697619559872	89.4033367687203	0	0.207663626263018	0	-1.06696828864389	0	297.132393940925	0	-4.14480699829556	0	193.162443719771	0	11.1871322764216	0	-9.08593777889024	0	8.29020529190313	0	1.75650782301966	0	-0.696152445260367	0	-1.10103426297662	0	-12.0728517905203	0	-2.79565507938153	0	0	89.4033367687203	0	0.207663626263018	0	-1.06696828864389	0	297.132393940925	0	-4.14480699829556	0	193.162443719771	0	11.1871322764216	0	-9.08593777889024	0	8.29020529190313	0	1.75650782301966	0	-0.696152445260367	0	-1.10103426297662	0	-12.0728517905203	0	-2.79565507938153	2.42871024533093	-9.38844545985248
90.3096240956628	0.944461481760809	0.741542101857799	4.15742081269349e-05	8.97006268421131e-05	0.52992848083462	0.000160440641621556	5.96369447335725e-06	8.71903126190433e-06	-0.00117500725599493	0.00457775858872059	4.42432944290093e-05	0.072565663085679	0.00013408251024251	0.412195526720873	9.65422786244794e-05	7.50700424645782e-05	-0.00233882887735739	-0.544108200240413	0.860073390210206	-6.69740008896181e-05	7.89059656067153e-06	0.0177415924445139	-0.0641648150636216	-0.970602530335369	-0.000587187872131158	0.0205986080213838	-0.390531050164226	0.0238323205213136	3.19718844738839e-06	-2.59399375494546e-05	90.3096240956628	0	0.357231768441163	0	-1.27487072049444	0	297.345746675455	0	-3.94760924649974	0	193.494331181125	0	11.2835706492193	0	-9.05793313483107	0	8.24161854484437	0	1.55615677676794	0	-0.562123039661941	0	-1.2772019776691	0	-11.8963772486076	0	-2.61187087208697	0	0	90.3096240956628	0	0.357231768441163	0	-1.27487072049444	0	297.345746675455	0	-3.94760924649974	0	193.494331181125	0	11.2835706492193	0	-9.05793313483107	0	8.24161854484437	0	1.55615677676794	0	-0.562123039661941	0	-1.2772019776691	0	-11.8963772486076	0	-2.61187087208697	4.20107566086713	-7.1055670488194
91.4569292239131	2.31672654978762	1.99510133762967	2.0526313427996e-05	-6.76824312410585e-07	0.531942935927798	-7.1035161813933e-05	-0.000824517202439271	-2.38484858910914e-05	-0.00192676595712289	0.00139913982059114	-6.37205555039345e-05	0.0702239975911222	3.58529956688514e-06	0.413491804654712	-3.32931185289623e-05	-5.01235794236572e-05	-0.000526460717109076	-0.541070833436512	0.854441980253507	-0.0067494535601347	-0.00730621719265766	0.0103862691385176	-0.0661041700815814	-0.978137441702205	-0.0088405030642305	0.0231920999624564	-0.386184982705738	0.0220228200247027	-0.00295437159301257	-0.00229796318700773	91.4569292239131	0	2.33444568452155	0	0.54041060549283	0	300.938145788669	0	-0.643884936719401	0	196.536616565224	0	18.0919942279186	0	-2.79764078703721	0	14.0047403265462	0	6.86770208350602	0	0.482199459669822	0	-0.212957899942316	0	-10.047854458432	0	-0.971692142955221	0	0	91.4569292239131	0	2.33444568452155	0	0.54041060549283	0	300.938145788669	0	-0.643884936719401	0	196.536616565224	0	18.0919942279186	0	-2.79764078703721	0	14.0047403265462	0	6.86770208350602	0	0.482199459669822	0	-0.212957899942316	0	-10.047854458432	0	-0.971692142955221	3.76338269801555	0.586989453189331
92.4501409965884	2.37986167869289	0.791618054398054	-5.28258182732773e-06	2.02286816702994e-05	0.532421605116281	0.00119686163546056	-9.81923988009027e-06	-5.96600066736045e-05	-9.47756946348514e-05	0.00326681078638304	-4.47905169255403e-06	0.0700110066895433	6.84048141329506e-05	0.413155440666122	-5.60562732830562e-05	3.04176719735206e-07	-7.51781012118908e-05	-0.536705175879832	0.837560730764226	-0.000286963224622966	-0.00533521960139371	0.00598643322897044	-0.0633411612069773	-0.968631735965072	-0.0137470276899906	0.0203037062975457	-0.38136398945615	0.0199546689603243	-4.71421170122858e-05	-0.000443233236173185	92.4501409965884	0	4.76600215250343	0	2.08114913459268	0	306.893357280047	0	3.12475710584492	0	199.056559314434	0	32.682732587494	0	6.42446203673648	0	20.1593871363918	0	11.1561891375145	0	1.11627149823498	0	0.716607219347863	0	-7.77014008003477	0	0.0143714123387708	0	0	92.4501409965884	0	4.76600215250343	0	2.08114913459268	0	306.893357280047	0	3.12475710584492	0	199.056559314434	0	32.682732587494	0	6.42446203673648	0	20.1593871363918	0	11.1561891375145	0	1.11627149823498	0	0.716607219347863	0	-7.77014008003477	0	0.0143714123387708	2.30521625582215	9.51153352122594
93.3787613772963	1.42606564073598	-1.16009648106048	8.53016309519118e-07	-5.83178843717685e-06	0.533209273459724	-0.000157790707510703	7.41517793617519e-05	-1.5443444858471e-05	-0.00198705735995288	0.00518792612936228	-1.9909931922408e-05	0.0704657421875216	7.03927684796209e-06	0.413104578383924	6.84063188422659e-05	1.28251615224041e-06	-0.00180433213787974	-0.535118366292865	0.829385328286546	-0.00618278413808081	-0.000598087355937029	-0.00123580280037645	-0.0721256959867137	-0.945950387879554	-0.0183396586425681	0.0148452645844778	-0.377830802202624	0.0191332371290361	0.000784360118861573	9.51806013590738e-05	93.3787613772963	0	6.59820267207241	0	1.89369198626679	0	310.580729896824	0	2.9024351364285	0	199.400056655919	0	40.2376559164712	0	6.25462225113944	0	20.7712152955072	0	10.9698173784116	0	1.93749021154303	0	0.558642045630928	0	-7.95140031658904	0	-0.204403250648341	0	0	93.3787613772963	0	6.59820267207241	0	1.89369198626679	0	310.580729896824	0	2.9024351364285	0	199.400056655919	0	40.2376559164712	0	6.25462225113944	0	20.7712152955072	0	10.9698173784116	0	1.93749021154303	0	0.558642045630928	0	-7.95140031658904	0	-0.204403250648341	1.55037425464872	9.40186318267988
94.3819807864411	-0.23540818879192	-1.98096689373559	-1.23855730501074e-05	1.38118943589219e-05	0.533522717023554	-2.55068631642347e-06	5.66278660307418e-05	-7.30227245949116e-05	-0.00030339060581002	0.00322233190486692	1.54119318577073e-05	0.0696065755056876	7.2154483460374e-05	0.412686638653691	2.6942456715073e-06	3.43390503666131e-05	-0.00314955994622508	-0.533346623375914	0.858967087586343	3.43947552130734e-05	0.00212124998219105	-0.0120922619443042	-0.0696167861399512	-0.955670404459227	-0.0351377054312957	0.0263771642283996	-0.37554618848319	0.0196506029444352	1.53308479044035e-05	1.50465802343863e-05	94.3819807864411	0	7.2223671152858	0	0.136139899943805	0	311.203426871353	0	1.92494919692193	0	202.544305678388	0	40.9091140106506	0	5.32254233471351	0	22.3372140013056	0	5.24591374795711	0	2.45718291943699	0	-0.396128142431886	0	-8.55811269719303	0	-1.03094611665465	0	0	94.3819807864411	0	7.2223671152858	0	0.136139899943805	0	311.203426871353	0	1.92494919692193	0	202.544305678388	0	40.9091140106506	0	5.32254233471351	0	22.3372140013056	0	5.24591374795711	0	2.45718291943699	0	-0.396128142431886	0	-8.55811269719303	0	-1.03094611665465	1.63511648544394	10.0469567334542
95.5083047854733	-1.93027069542453	-0.361677783260025	-1.99323435527416e-05	0.000461801917425668	0.535628077979754	-0.00279553459936446	-0.000329963877803565	-0.00166817885482035	0.000225507785725244	0.00333276021475412	2.61239752004693e-05	0.0714650874042669	9.89700660813598e-05	0.413538604748456	-3.18277615885389e-05	-2.67063292853494e-05	-0.000109513922549398	-0.53079551796912	0.839927091583616	0.00380814439083832	0.000453491564539463	-0.0135020478489105	-0.0749236812588227	-0.94948908299723	-0.0345733443878247	0.0292243782039436	-0.37132469436524	0.0165012039369606	0.000423558283823443	-1.00265682801092e-05	95.5083047854733	0	5.93261580609006	0	-1.3836561384479	0	312.956853669904	0	3.39997391414563	0	204.862729814669	0	38.2884539626452	0	3.57072651607453	0	20.3669236336009	0	1.45007499615202	0	1.55142602347717	0	-1.37108015831343	0	-7.5096365978612	0	0.0924655875873906	0	0	95.5083047854733	0	5.93261580609006	0	-1.3836561384479	0	312.956853669904	0	3.39997391414563	0	204.862729814669	0	38.2884539626452	0	3.57072651607453	0	20.3669236336009	0	1.45007499615202	0	1.55142602347717	0	-1.37108015831343	0	-7.5096365978612	0	0.0924655875873906	1.46952242262026	10.1570060900233
96.5067643930514	-2.50011880222079	1.58080177831804	-4.31502497927218e-05	9.97158397082534e-05	0.535454170734699	-3.1558720611916e-05	-6.55524642514294e-06	-0.000107401363965546	-0.00122685247988762	0.0049235662575658	-3.79375775501668e-05	0.070334345383044	0.000100572763375945	0.412704993244963	-3.05135343001412e-05	2.44481275797815e-05	-0.00107406556468521	-0.526741830386541	0.823695149639114	-0.00701850792957547	0.00788942293446859	-0.0186465872476283	-0.0577125736541271	-0.982109088524334	-0.0253507235869398	0.0346290693888189	-0.368371134570886	0.0133986318893621	0.00546946227180393	0.00144145322491406	96.5067643930514	0	3.62697560491885	0	-0.709037164461466	0	318.310405567759	0	1.74574818284442	0	205.647608217016	0	25.7935233849037	0	7.62530932310071	0	18.4412177466161	0	2.39977148711583	0	0.824174686687888	0	-0.841581681698963	0	-8.8052364066676	0	-0.337498441254314	0	0	96.5067643930514	0	3.62697560491885	0	-0.709037164461466	0	318.310405567759	0	1.74574818284442	0	205.647608217016	0	25.7935233849037	0	7.62530932310071	0	18.4412177466161	0	2.39977148711583	0	0.824174686687888	0	-0.841581681698963	0	-8.8052364066676	0	-0.337498441254314	0.206312538390827	13.1723144688598
97.3984994346534	-2.01293706247159	1.89789831036721	3.82734816994822e-06	2.72734222676405e-06	0.53459352567759	-3.42762142257911e-05	-8.18787883424106e-05	-0.00117299607560208	-0.000780020718252364	0.00315994051532575	-4.46815842649921e-05	0.0696861842621869	-1.20834254683698e-05	0.41121636946498	-2.47518002325969e-05	-7.54122891204348e-05	-6.6908072917115e-05	-0.529216937096022	0.815060662541036	-0.00556742609398181	0.0159038293298186	-0.0260189550741161	-0.0674070274776097	-0.969813428545554	-0.0126830172975121	0.0328134737571869	-0.368548262103993	0.0120662464934008	0.00883210532051174	0.00234172708767848	97.3984994346534	0	1.54637429101965	0	0.978760001203505	0	323.183787337657	0	-2.18262884301954	0	208.854067548637	0	14.3363326677831	0	16.8039836693305	0	10.9951273125391	0	8.51231243950278	0	0.1862976429245	0	-0.00138372362741406	0	-10.7680900533303	0	-1.55156975041433	0	0	97.3984994346534	0	1.54637429101965	0	0.978760001203505	0	323.183787337657	0	-2.18262884301954	0	208.854067548637	0	14.3363326677831	0	16.8039836693305	0	10.9951273125391	0	8.51231243950278	0	0.1862976429245	0	-0.00138372362741406	0	-10.7680900533303	0	-1.55156975041433	-1.01137618141135	18.9135492340229
98.5171559516909	-0.381439906128452	0.0408573455543128	-2.6417239480907e-05	7.2514527946996e-06	0.534395524445146	-5.12237810513758e-06	2.64580365065111e-07	-8.02859158266437e-05	-0.000456914183891867	0.00494915078369691	2.94034608413628e-05	0.0710585837715294	-1.78632407507752e-05	0.409915249143772	-4.89820358042781e-06	-4.41830482109531e-05	0.00641918031980466	-0.540066083099852	0.863008758852385	-7.99406819846522e-05	0.0107641203738777	-0.0170263779782041	-0.0626214805137951	-0.983337585027279	-0.0132467955519673	0.0298378909292279	-0.378111798180578	0.0161672754988644	0.00154641951015314	-0.00119292367801422	98.5171559516909	0	0.136155061085214	0	2.23076249970501	0	325.215931027601	0	-4.05535661348084	0	210.597473957293	0	11.1522498839576	0	19.7908745931641	0	8.18153235832903	0	11.1694756406391	0	-0.762849295443929	0	0.86232599245075	0	-11.9911293206445	0	-2.71090205636623	0	0	98.5171559516909	0	0.136155061085214	0	2.23076249970501	0	325.215931027601	0	-4.05535661348084	0	210.597473957293	0	11.1522498839576	0	19.7908745931641	0	8.18153235832903	0	11.1694756406391	0	-0.762849295443929	0	0.86232599245075	0	-11.9911293206445	0	-2.71090205636623	-0.624374578660905	17.3889629032561
99.4800246437302	1.24385268340089	-1.72744917806007	-5.40503728037121e-06	-6.36289819830321e-05	0.535001407884284	-7.37919025693506e-05	-2.23112530686596e-05	-0.00127610445645303	-0.000163073516163747	0.00565765451986243	2.93483047645136e-05	0.0724210760322564	-6.24589293982001e-05	0.409529871109878	-4.3448022027919e-05	-2.9645713142547e-05	0.00131987378136903	-0.546870909586968	0.890049718068325	-0.00177233957229781	0.0159695614799795	-0.017775354327238	-0.062303438458992	-0.984800825712666	-0.0110027854796842	0.0253572539020841	-0.383693057805258	0.0185757077693974	0.00265917495350758	0.000762695213116647	99.4800246437302	0	0.566187078822273	0	1.32510989427765	0	325.623106552965	0	-4.697135649337	0	211.712403509974	0	11.5223061975905	0	19.2072599726951	0	9.10581829510277	0	9.65622115288464	0	-0.391341431266298	0	0.183621970257806	0	-12.430275109667	0	-3.26278788259196	0	0	99.4800246437302	0	0.566187078822273	0	1.32510989427765	0	325.623106552965	0	-4.697135649337	0	211.712403509974	0	11.5223061975905	0	19.2072599726951	0	9.10581829510277	0	9.65622115288464	0	-0.391341431266298	0	0.183621970257806	0	-12.430275109667	0	-3.26278788259196	1.89737924496511	16.3764884490557
100.361456316595	2.26911826209194	-1.80694796148957	4.93929642820584e-06	1.93769330230098e-06	0.534228877296602	-2.45831742108687e-06	-0.00100742273809437	-3.00671297208479e-05	-0.000109589266129397	0.00435609159573892	1.62812323649759e-05	0.0711954771148148	2.80106440447538e-05	0.408203077458884	-9.68493861254221e-05	-2.84407927896382e-05	0.000516731477326131	-0.548941927958213	0.90284708226447	0.00689127015374413	0.00471914620339178	-0.00823213311531442	-0.058853535508596	-0.99461741624411	-0.0040538565886787	0.0217014682011054	-0.385347346818815	0.0195385337873734	5.55904119278983e-06	-3.0717912461595e-05	100.361456316595	0	2.16647813978492	0	-0.365589869219441	0	328.607216577436	0	-7.77457817645567	0	214.959979589236	0	17.2203367824353	0	13.459785739142	0	15.0313820736822	0	3.40958160083908	0	0.425946655807829	0	-0.643001134131787	0	-13.9287711995249	0	-4.83100333814459	0	0	100.361456316595	0	2.16647813978492	0	-0.365589869219441	0	328.607216577436	0	-7.77457817645567	0	214.959979589236	0	17.2203367824353	0	13.459785739142	0	15.0313820736822	0	3.40958160083908	0	0.425946655807829	0	-0.643001134131787	0	-13.9287711995249	0	-4.83100333814459	4.62035259874975	13.853904746908
101.622091791453	2.25188662775229	0.508853943280924	-6.13586082218207e-05	-8.4362255519883e-06	0.533285504771188	1.97091690331016e-06	-8.03857633710035e-05	-1.54101053729275e-05	-0.000776495896507569	0.00485428988367584	8.49796371181887e-06	0.0702381612755597	-5.44311320229477e-05	0.406369604450333	-2.85171452709551e-05	-6.04496522669096e-05	1.16219001298761e-05	-0.553141610886968	0.907384377659095	0.00327667945311672	0.00341913034652135	-0.00552673152744239	-0.0595859787646454	-0.994106652392916	-0.00247927950447125	0.0220411535769546	-0.388110998321997	0.0188994552572898	1.30552164713523e-05	3.97673366156769e-05	101.622091791453	0	5.2159595236481	0	-1.3465360788007	0	335.99036680539	0	-10.1570445795689	0	216.33009332469	0	35.1110880575164	0	7.66924235916299	0	18.3231193087343	0	1.48992751370392	0	1.2574759835723	0	-1.33931746330418	0	-15.6301504388851	0	-5.4711561720119	0	0	101.622091791453	0	5.2159595236481	0	-1.3465360788007	0	335.99036680539	0	-10.1570445795689	0	216.33009332469	0	35.1110880575164	0	7.66924235916299	0	18.3231193087343	0	1.48992751370392	0	1.2574759835723	0	-1.33931746330418	0	-15.6301504388851	0	-5.4711561720119	5.60882542399663	14.411081326258
102.896414445551	0.568571284925668	1.99268040319519	-1.60999148122501e-05	1.39464352166379e-06	0.532445397773547	-4.97069069241985e-05	2.72864910148241e-05	7.63225573250562e-05	-2.74050360305554e-05	0.00680354319236867	0.000991610088598449	0.0713337699580533	-4.26210885992921e-05	0.404363863612567	3.65539393791766e-06	3.95242021120822e-05	5.61054252736064e-05	-0.556592608705274	0.904186958967619	-6.14112211289053e-05	-1.69918459499406e-05	-0.00698887405048131	-0.0558548653012699	-0.99367983166513	-0.00860434454664514	0.020678327753492	-0.390653950866776	0.0177348432734757	-2.29296548615003e-05	-4.86379197529581e-05	102.896414445551	0	7.1432591903125	0	0.57097340925852	0	339.217395453483	0	-7.52840977432347	0	219.482446808844	0	40.898231200544	0	11.6947890311231	0	22.3191423472236	0	6.96174692591025	0	2.37984673048799	0	-0.195500083419838	0	-13.9375126138427	0	-3.79215231122903	0	0	102.896414445551	0	7.1432591903125	0	0.57097340925852	0	339.217395453483	0	-7.52840977432347	0	219.482446808844	0	40.898231200544	0	11.6947890311231	0	22.3191423472236	0	6.96174692591025	0	2.37984673048799	0	-0.195500083419838	0	-13.9375126138427	0	-3.79215231122903	2.00709131370938	19.9465479207388
103.752384567763	-0.901078214116829	1.03503808317703	4.80857689796076e-05	-0.000109027304303346	0.532913229101034	2.99759023914734e-05	1.16382888835215e-05	0.000911448258584587	-9.06052022471446e-05	0.00395217516735949	3.58388799717026e-06	0.0745168437085465	-5.96009839958694e-05	0.403683280915483	-3.82599904611119e-05	-4.78109947011519e-05	5.94629742762144e-05	-0.558964836872886	0.91895701221496	2.24292669093385e-05	-0.00118838361939078	-0.00254280142918858	-0.0557220020472672	-0.995790587055534	-0.0109367700664479	0.0219063778645907	-0.392246426557103	0.0182885205566538	-0.000491751926004401	-0.000529869261907849	103.752384567763	0	6.99666701960617	0	1.97099887498765	0	339.398365261248	0	-7.66574689307294	0	221.842353016505	0	40.8147894904039	0	11.9485310491369	0	22.2402837497967	0	11.0408664111137	0	2.24674767941805	0	0.624097113303266	0	-14.0796334574	0	-3.91485706321805	0	0	103.752384567763	0	6.99666701960617	0	1.97099887498765	0	339.398365261248	0	-7.66574689307294	0	221.842353016505	0	40.8147894904039	0	11.9485310491369	0	22.2402837497967	0	11.0408664111137	0	2.24674767941805	0	0.624097113303266	0	-14.0796334574	0	-3.91485706321805	-0.858691873966771	17.7103418751526
105.043144122028	-2.38993714874702	-1.54123266724973	6.33445754165494e-05	-5.02474115240032e-06	0.532263089668062	0.000155555100682299	2.03896012912463e-05	9.53623285142583e-05	-0.00022445904448035	0.00494772952669917	5.4681039498755e-05	0.0734338278381238	-0.00010908545318705	0.402146677676944	4.41838730335068e-05	-6.85046980844981e-05	3.60189118432606e-05	-0.56515957364782	0.914317587401244	0.00615392843853478	-0.00547090092444518	-3.84237961755532e-05	-0.056385987314135	-0.984823313467011	-0.00970232578396756	0.0160693189503861	-0.396905149160295	0.0175905642757842	-0.00210761460350871	-2.78930069923482e-05	105.043144122028	0	4.71351061225061	0	1.57551192608097	0	343.686502405503	0	-6.52985350058899	0	222.733509364496	0	32.3828761343295	0	9.13810687093813	0	20.4513017014863	0	10.3438216363195	0	1.10109647783679	0	0.334584795039618	0	-13.2125974433819	0	-3.62343976815912	0	0	105.043144122028	0	4.71351061225061	0	1.57551192608097	0	343.686502405503	0	-6.52985350058899	0	222.733509364496	0	32.3828761343295	0	9.13810687093813	0	20.4513017014863	0	10.3438216363195	0	1.10109647783679	0	0.334584795039618	0	-13.2125974433819	0	-3.62343976815912	-1.95935698283541	10.4331028205037
105.990830819656	-2.33390114802374	-1.8778904374305	1.23996022881984e-05	2.58447230437115e-06	0.531581437766977	-5.373397991276e-06	0.000802938027595756	0.00120713331195527	-0.000935645943206626	0.00145876429965572	-0.000152238947199212	0.0732248178045737	1.4472381356147e-05	0.400728554326002	6.52493300776307e-05	4.53072020081683e-06	4.09233622488551e-05	-0.56681171906565	0.905702026156748	0.0049316955642892	-0.00550041772342298	4.73460657433201e-05	-0.0568578636620802	-0.986778900598749	-0.00905754313214908	0.0179567362264716	-0.397543841059133	0.0157300713320925	-0.000664447388951929	-2.58857311446912e-05	105.990830819656	0	2.38970442195237	0	-0.209127286705774	0	349.386471768907	0	-2.15229243144455	0	226.109349302537	0	18.3972976484055	0	-1.6030720476779	0	12.1681617338984	0	3.93194839700136	0	0.49879917070793	0	-0.559983283820881	0	-11.0193660725342	0	-2.49036657446806	0	0	105.990830819656	0	2.38970442195237	0	-0.209127286705774	0	349.386471768907	0	-2.15229243144455	0	226.109349302537	0	18.3972976484055	0	-1.6030720476779	0	12.1681617338984	0	3.93194839700136	0	0.49879917070793	0	-0.559983283820881	0	-11.0193660725342	0	-2.49036657446806	-0.137216962565438	-1.16904191631729
106.910433498493	-1.33349759069048	-0.411406204674432	7.59850879337952e-07	9.92835854209557e-06	0.531397393741888	-0.000442261604205585	9.72625840684292e-05	0.000101894653918819	6.67798669454686e-07	0.00450948792170654	1.68580960623927e-05	0.0734403500241316	-1.19972499988319e-05	0.399768725343574	-2.20228731383255e-05	-8.889405986558e-05	0.0003585264283398	-0.567146610588044	0.887094143361864	0.00606406615794121	-0.00619080319131878	0.000890123986964721	-0.0575829531744341	-0.983752127331255	-0.00622657417164213	0.0194747436372986	-0.396911857730711	0.0129851952330557	8.75848878786602e-06	-0.000118534134106556	106.910433498493	0	0.642373612755491	0	-1.36256134708927	0	352.785005716486	0	0.155723531971886	0	227.728782205986	0	11.6478399707842	0	-6.29858029950348	0	8.81363227605603	0	1.48965685939474	0	-0.334436998691655	0	-1.35527149554855	0	-9.46762747918384	0	-1.47757312491903	0	0	106.910433498493	0	0.642373612755491	0	-1.36256134708927	0	352.785005716486	0	0.155723531971886	0	227.728782205986	0	11.6478399707842	0	-6.29858029950348	0	8.81363227605603	0	1.48965685939474	0	-0.334436998691655	0	-1.35527149554855	0	-9.46762747918384	0	-1.47757312491903	2.00706580487766	-4.98180154676458
107.822144779863	0.19853348964932	1.43211024977988	0.000446334944079168	3.85845291427255e-05	0.532232697506158	2.57990675281754e-06	2.72433726217339e-06	0.00255259711744467	-2.35823949910786e-06	0.00314018676730859	-3.73985040599691e-05	0.0753043174696335	1.41227734430758e-05	0.399591547430489	-1.27868030276152e-05	-1.78528351746893e-05	0.00522363426408718	-0.570060342742535	0.898125801174711	0.00747467212881499	-0.00825728678111361	0.00340383803723078	-0.05951758213445	-0.980709808865695	-0.00704259787673995	0.0217500586907717	-0.398681735946043	0.0130378696087877	-0.000847725274898869	-0.000278904507849104	107.822144779863	0	0.106510185290975	0	-0.852324608710685	0	353.281174320018	0	0.075732593137645	0	228.282219027343	0	11.1476158278802	0	-6.27941338608504	0	8.72801488891773	0	2.08361172277516	0	-0.791788872269582	0	-0.937265083525125	0	-9.5411569862912	0	-1.56112627221282	0	0	107.822144779863	0	0.106510185290975	0	-0.852324608710685	0	353.281174320018	0	0.075732593137645	0	228.282219027343	0	11.1476158278802	0	-6.27941338608504	0	8.72801488891773	0	2.08361172277516	0	-0.791788872269582	0	-0.937265083525125	0	-9.5411569862912	0	-1.56112627221282	3.0397856013307	-4.16895675950996
108.824958129947	1.75592736648735	1.89197180727486	3.54586678004271e-05	-7.79786928801166e-06	0.532095414263572	-9.6235026166212e-05	-0.000325417074231675	0.00159467090441825	0.000698134970400506	3.45228596958729e-05	5.52167073230986e-06	0.0732485293523955	-1.10628861644309e-05	0.398872222474305	-1.13511744565983e-05	-8.52636488656056e-05	0.00560920161578633	-0.571025089707691	0.887905310355913	0.00184733861242858	-0.0101900491631314	0.00140880993469464	-0.063416154383688	-0.974773903520119	-0.011296044710206	0.0186699799649954	-0.398247798103955	0.0116175760996528	-0.00048596551429119	-0.000339917672504372	108.824958129947	0	1.12690489854249	0	1.00498506503698	0	354.525457254735	0	2.02869284031261	0	231.747934964358	0	12.8232415497521	0	-3.86404042194233	0	12.4785489929265	0	8.59349217683333	0	-0.0227505354941842	0	0.0136122031835039	0	-8.58635148781532	0	-0.0985860558078701	0	0	108.824958129947	0	1.12690489854249	0	1.00498506503698	0	354.525457254735	0	2.02869284031261	0	231.747934964358	0	12.8232415497521	0	-3.86404042194233	0	12.4785489929265	0	8.59349217683333	0	-0.0227505354941842	0	0.0136122031835039	0	-8.58635148781532	0	-0.0985860558078701	2.72854734850045	-2.1145858518295
109.626834534211	2.43402910764763	0.711044728899286	2.69509397014343e-05	-3.99593851855408e-05	0.532386388864022	5.71210513626145e-06	-1.77760196331694e-05	0.00232988491354112	0.00202702895545213	-3.21177775600728e-05	-9.48909597618511e-06	0.0741646472784882	-1.04028773438549e-05	0.398368929478344	-1.36461571761468e-05	-1.94452439453424e-05	0.00735360236891059	-0.570470316410787	0.887773543811974	0.00403844705830704	-0.00730834694711972	0.0035350148266434	-0.0629608206728258	-0.964093039635977	-0.0138131937894488	0.0189050120067754	-0.397059289021209	0.0109261680758784	-9.99686119443624e-06	-2.64552156733738e-06	109.626834534211	0	2.85313990629249	0	2.12186670152074	0	358.27320869666	0	4.37940646075721	0	233.40053050071	0	21.0251249667737	0	1.12633750292425	0	15.8884700008882	0	11.15500269583	0	0.633814458787873	0	0.756289343545117	0	-6.99751093776799	0	0.844489947824219	0	0	109.626834534211	0	2.85313990629249	0	2.12186670152074	0	358.27320869666	0	4.37940646075721	0	233.40053050071	0	21.0251249667737	0	1.12633750292425	0	15.8884700008882	0	11.15500269583	0	0.633814458787873	0	0.756289343545117	0	-6.99751093776799	0	0.844489947824219	2.30338485510884	2.31596369690492
110.623949376877	2.23025698325467	-1.34074029320786	-2.3397569133659e-05	-5.30612943071647e-05	0.533056236453567	-0.00256323748358236	7.5096767608564e-05	0.00108059589044936	-0.00227571064869191	0.00455032175320539	-0.000276407799468184	0.0751328194173516	2.66647293727858e-05	0.398077453253465	0.000120270718249352	-2.95543770317639e-05	0.00966059628024413	-0.569342477033668	0.87966043217723	0.00663765382628837	-0.00831543066104521	0.00308134602065301	-0.056397182842269	-0.975692460833895	-0.0152216909740509	0.0187648676064906	-0.395801422467974	0.00935446751954696	-0.000510775796487957	-5.76140252314356e-05	110.623949376877	0	5.27717372273624	0	1.77155675288436	0	364.171623245533	0	3.56283326557759	0	233.88850100275	0	35.3905922108974	0	-0.778225587797485	0	17.0370766335417	0	10.7430106681531	0	1.28233828827209	0	0.470343708946608	0	-7.66514778288204	0	0.591032473938715	0	0	110.623949376877	0	5.27717372273624	0	1.77155675288436	0	364.171623245533	0	3.56283326557759	0	233.88850100275	0	35.3905922108974	0	-0.778225587797485	0	17.0370766335417	0	10.7430106681531	0	1.28233828827209	0	0.470343708946608	0	-7.66514778288204	0	0.591032473938715	2.46942485854053	1.12791262222027
111.486948624319	1.19746985837663	-1.98939430561857	5.39000948617993e-05	1.55611195605107e-05	0.531748701905023	-0.000296249849014146	1.31040307397464e-05	0.0017158501273757	-1.87598307422789e-05	0.00276660164648178	0.000241819521057119	0.0716653128155225	2.58394950127112e-05	0.396544914535088	-1.11966962705095e-05	-4.15987733167781e-05	0.00950227426466426	-0.567942706288292	0.872609574799756	0.00323958057108769	-0.00584344816286374	0.00112391322902401	-0.0571051837859801	-0.97457815052459	-0.0149433223084871	0.0218826855546708	-0.393615376486856	0.00757011001252223	1.14502123098326e-05	6.60103819853031e-05	111.486948624319	0	6.80325639079997	0	0.216446256256961	0	366.948371136892	0	0.860743686370391	0	236.72524226364	0	40.5720220090889	0	-5.61037449622977	0	21.8854725355772	0	5.51224898090386	0	2.09062192155759	0	-0.352854591296498	0	-9.12946229772773	0	-0.875688120200774	0	0	111.486948624319	0	6.80325639079997	0	0.216446256256961	0	366.948371136892	0	0.860743686370391	0	236.72524226364	0	40.5720220090889	0	-5.61037449622977	0	21.8854725355772	0	5.51224898090386	0	2.09062192155759	0	-0.352854591296498	0	-9.12946229772773	0	-0.875688120200774	2.99736864747797	-1.2575060335338
112.279785450039	-0.145776040656246	-1.11216041224388	-3.80476700797055e-05	3.40935562913768e-06	0.533396297178443	-8.52240472762265e-05	-6.55846876517527e-06	-2.95477549409415e-05	-0.000486084431174768	0.00260442024360685	2.20096775052592e-05	0.0754733597999474	7.12037039564287e-06	0.396965112809095	-2.28760508352663e-05	-2.81227742967884e-05	0.00474795237504482	-0.566925738493266	0.899649255269624	0.000737330387514595	-0.00331037977047588	-0.00405925920300766	-0.053826175502858	-0.993408777258107	-0.016052494526786	0.0302009940500286	-0.392435522823139	0.00841918283229277	-1.44274913884494e-05	-5.99054710603262e-06	112.279785450039	0	7.2315488232981	0	-1.09759633394975	0	367.300311097535	0	0.0714272705519867	0	238.957015194596	0	40.8903404354147	0	-6.27350078801047	0	23.3474815432558	0	1.64134538761483	0	2.46836147651993	0	-1.11608008685807	0	-9.53842854384677	0	-1.56834645066829	0	0	112.279785450039	0	7.2315488232981	0	-1.09759633394975	0	367.300311097535	0	0.0714272705519867	0	238.957015194596	0	40.8903404354147	0	-6.27350078801047	0	23.3474815432558	0	1.64134538761483	0	2.46836147651993	0	-1.11608008685807	0	-9.53842854384677	0	-1.56834645066829	2.95803929259837	0.712496275038748
113.25195808877	-1.67565743800462	0.93550289925028	8.35589872463559e-05	-0.000146771908832334	0.535208586985225	1.9153606646732e-05	-8.33574081564811e-05	4.97171706864271e-05	-0.00119802367318549	0.00325844210588776	-3.1123766854514e-05	0.0743782730379778	-1.64970766023534e-05	0.398084983421761	-7.91260741531957e-05	-6.5789835467623e-05	0.00409516101963524	-0.56906590925441	0.901021356046744	0.00702732681227252	-0.00534656229824148	-0.000776470438352775	-0.0597213296406076	-0.979826262690175	-0.0138992355938241	0.0233126858625919	-0.39287966264148	0.00868450967128095	-0.00177390630361888	-0.00115249284895791	113.25195808877	0	6.30875050379604	0	-1.18945340782159	0	368.368666007237	0	-0.102657322447569	0	239.32118856279	0	39.5198336072858	0	-5.88589891397238	0	23.055177642515	0	1.54252028421515	0	1.75313217560236	0	-1.19233033474398	0	-9.69909015300764	0	-1.64693363913706	0	0	113.25195808877	0	6.30875050379604	0	-1.18945340782159	0	368.368666007237	0	-0.102657322447569	0	239.32118856279	0	39.5198336072858	0	-5.88589891397238	0	23.055177642515	0	1.54252028421515	0	1.75313217560236	0	-1.19233033474398	0	-9.69909015300764	0	-1.64693363913706	1.53188822664012	2.3089970167759
114.155110339803	-2.45018725360648	1.98905246719507	-6.4679662306604e-06	-2.99981696697715e-05	0.535583194280427	-0.000104218185029235	5.38625031207815e-05	-3.82037374887788e-06	-8.57213618297174e-06	0.00196083333791398	0.000310922960809974	0.072537693175954	2.91939604524166e-06	0.397936525937906	2.51632765672605e-05	3.83987303542948e-05	8.67037362674197e-07	-0.568097495365995	0.907587585369875	-0.000850085222258893	0.00176949430345069	-0.00589229489438505	-0.0526821666792726	-0.999570241582812	-0.00712494876136296	0.0220324720486188	-0.391983426199322	0.00876442381722877	0.000105710331863806	2.13106945130283e-05	114.155110339803	0	4.38021429586087	0	0.248862500845279	0	372.533592522681	0	-3.23888741165995	0	241.701966919229	0	30.4302564336584	0	1.01820945414502	0	17.7736726237521	0	5.60776703294656	0	1.01010136309265	0	-0.333798503214234	0	-11.5353608781132	0	-2.79859610229461	0	0	114.155110339803	0	4.38021429586087	0	0.248862500845279	0	372.533592522681	0	-3.23888741165995	0	241.701966919229	0	30.4302564336584	0	1.01820945414502	0	17.7736726237521	0	5.60776703294656	0	1.01010136309265	0	-0.333798503214234	0	-11.5353608781132	0	-2.79859610229461	-0.695691435748794	6.91445593653583
115.356109932814	-2.00540610606842	0.677115596063794	1.4643766071562e-05	-5.89456810718388e-06	0.535199924011004	0.00182640389059053	6.46896985761153e-05	-5.22544291723554e-05	-0.00284492447557527	0.00480250779284936	7.88887928853211e-05	0.0705262434409134	-7.837107881357e-06	0.396830193953111	-1.8847499492387e-05	-6.15188436477494e-05	4.07496397921933e-05	-0.570529842838735	0.901988569663641	0.00194943598752543	-9.83343718915288e-05	-0.0122252410532417	-0.0571007929725905	-0.985426305364622	-0.0030220699253398	0.0168056719195973	-0.392450678001662	0.00792138463486156	-7.79514974062957e-05	8.72354592845082e-06	115.356109932814	0	1.5352345236838	0	2.13003118701931	0	379.298088168173	0	-7.76418061795122	0	244.845086120877	0	14.2905053536738	0	11.9321162063821	0	10.1333643923127	0	11.0960262286497	0	0.180852449196525	0	0.771699294830443	0	-14.1646526217783	0	-4.05152902994482	0	0	115.356109932814	0	1.5352345236838	0	2.13003118701931	0	379.298088168173	0	-7.76418061795122	0	244.845086120877	0	14.2905053536738	0	11.9321162063821	0	10.1333643923127	0	11.0960262286497	0	0.180852449196525	0	0.771699294830443	0	-14.1646526217783	0	-4.05152902994482	-2.1551004240424	11.80728573527
116.383994094243	-0.534430051701249	-1.42107936785239	-0.0016198621915489	5.93919834955725e-05	0.537503430058236	-5.73452606008751e-05	-0.0010245685518657	-0.00230779209861009	-0.00044762994555733	0.00694577330168706	0.00140655830638738	0.0721795960036277	0.000129051290880793	0.398015639106385	-0.000676200967289482	-0.000825951949035052	-5.25542914476141e-05	-0.572731158471105	0.905384370369939	0.00654876099420344	0.000902483246552269	-0.0195341552925668	-0.0554721973223449	-0.985249656919581	0.000744977834492499	0.0175252488411692	-0.393525510375547	0.00732838401065612	-3.45538826810411e-05	-8.88098760132469e-06	116.383994094243	0	0.170502759694944	0	1.70246586129554	0	381.298787670241	0	-7.46852024958887	0	245.418393607928	0	11.1458992245922	0	11.8131943634102	0	9.5978939971049	0	10.5488698117267	0	-0.728215190064738	0	0.429011198570215	0	-13.9314904385614	0	-3.73935021198738	0	0	116.383994094243	0	0.170502759694944	0	1.70246586129554	0	381.298787670241	0	-7.46852024958887	0	245.418393607928	0	11.1458992245922	0	11.8131943634102	0	9.5978939971049	0	10.5488698117267	0	-0.728215190064738	0	0.429011198570215	0	-13.9314904385614	0	-3.73935021198738	-0.250370579231231	8.64793539125292
117.26807864229	0.988822914249075	-1.9645759194161	-0.000611679444178831	6.3282607996074e-06	0.537804509197114	-2.09124866717986e-05	-0.00163568276064233	-0.000996255641336575	-0.00198329733459136	0.00564662221002866	0.00297540029913181	0.0691629536222173	1.5649218611026e-05	0.397946396202843	-2.41829017797537e-05	-0.00102734209652742	1.0470914209847e-05	-0.572788938317795	0.90208824739786	0.00611757308694097	6.88550037469994e-05	-0.0227473092298649	-0.0557216324453463	-0.983340912853803	0.00189044171182631	0.016619980194197	-0.392617051913571	0.00639478515507663	2.7506887592805e-05	-2.39341345460068e-05	117.26807864229	0	0.380246402283159	0	0.0767665327620804	0	381.522054777844	0	-7.91685824167962	0	248.434033810515	0	11.2789489267269	0	11.3835255783286	0	10.536432161846	0	4.91114590108018	0	-0.539886348267847	0	-0.410759095385789	0	-14.1177890305129	0	-4.14424967371527	0	0	117.26807864229	0	0.380246402283159	0	0.0767665327620804	0	381.522054777844	0	-7.91685824167962	0	248.434033810515	0	11.2789489267269	0	11.3835255783286	0	10.536432161846	0	4.91114590108018	0	-0.539886348267847	0	-0.410759095385789	0	-14.1177890305129	0	-4.14424967371527	2.89327856148375	9.52448084174702
118.338609005606	2.28795862002206	-0.403241834029606	-0.000914174553879827	4.89332314969039e-05	0.539134935704654	-0.00131840526200862	1.03454847527634e-06	-0.00292544522400559	-0.0026916180687389	0.00558738740919616	0.000577962303536202	0.0693047334555209	4.32190993037492e-05	0.398322010745171	-8.19146192326029e-05	-2.51293568558802e-05	6.68411195091241e-05	-0.574282244906572	0.897126971731434	0.00106133888230853	0.0012966300113838	-0.0284030148427132	-0.0560443681776464	-0.977437900219773	0.00161808707863656	0.0140796644571539	-0.392810416747016	0.00535150197285276	-6.68386479389982e-07	1.64141673596473e-07	118.338609005606	0	2.2192947637366	0	-1.36269945099797	0	384.83604650752	0	-10.205449462594	0	250.603323529534	0	17.4891051321518	0	7.55877200144772	0	13.7842494509861	0	1.40915227036849	0	0.44388805833938	0	-1.34552136346343	0	-15.6776233020744	0	-5.49229435599603	0	0	118.338609005606	0	2.2192947637366	0	-1.36269945099797	0	384.83604650752	0	-10.205449462594	0	250.603323529534	0	17.4891051321518	0	7.55877200144772	0	13.7842494509861	0	1.40915227036849	0	0.44388805833938	0	-1.34552136346343	0	-15.6776233020744	0	-5.49229435599603	5.6367713593937	10.5519178073419
119.620422913442	2.21444612453308	1.86822640354335	-4.92641464963504e-05	-3.54684265816711e-07	0.539215234977601	-7.58885444934658e-05	-2.36215409331653e-05	-0.00245522074560684	-0.00183622547122265	0.00592416994603348	-6.18762187984688e-05	0.068091365424022	-2.45603297641893e-05	0.397509518742837	-3.14536204929459e-05	1.7545827775269e-06	4.93410672001003e-06	-0.575451118840753	0.883118574950693	0.00171068083017924	3.43131296306349e-05	-0.0328361245791361	-0.0570645087219391	-0.975927166811917	1.78611491157354e-06	0.0121571421155441	-0.392394262116534	0.00320766829428667	-5.04890883366889e-05	-2.17841150084319e-05	119.620422913442	0	5.315900675307	0	-0.230253672343444	0	392.324452671683	0	-7.48196592288235	0	252.200289718501	0	35.6159989370011	0	14.1173088095531	0	17.5850606257155	0	3.7700657020922	0	1.29208190101683	0	-0.559866254148993	0	-13.7747386652603	0	-4.73449005370595	0	0	119.620422913442	0	5.315900675307	0	-0.230253672343444	0	392.324452671683	0	-7.48196592288235	0	252.200289718501	0	35.6159989370011	0	14.1173088095531	0	17.5850606257155	0	3.7700657020922	0	1.29208190101683	0	-0.559866254148993	0	-13.7747386652603	0	-4.73449005370595	4.45596463747567	21.3493674443514
120.531146656975	1.09421827731849	1.61295334532685	-6.04725072102991e-06	5.61598257020237e-05	0.539697317368725	-9.4573297011586e-05	1.57994432139431e-05	-0.00122366496132854	-0.00077054263960809	0.00674840553061834	0.00145811612877	0.070673605113879	7.48431353598167e-06	0.396873633092808	-1.43323326801417e-05	3.73669828498187e-06	0.00015861683537404	-0.572588327400848	0.880945699400005	8.07997743126626e-06	0.00120190257507753	-0.0325106811277794	-0.0555764587590154	-0.972690211230267	0.00412203190299104	0.0171809150988359	-0.388916377670559	0.0015844448261497	1.06584895426715e-05	0.000344767490281457	120.531146656975	0	6.87464874815782	0	1.50129416520749	0	395.089484671242	0	-4.49442821151465	0	255.502342935856	0	40.6744780882991	0	19.4490481893753	0	23.3245774237804	0	10.0846106015475	0	2.14632231608773	0	0.296847702104786	0	-12.3147217979014	0	-3.11008630097619	0	0	120.531146656975	0	6.87464874815782	0	1.50129416520749	0	395.089484671242	0	-4.49442821151465	0	255.502342935856	0	40.6744780882991	0	19.4490481893753	0	23.3245774237804	0	10.0846106015475	0	2.14632231608773	0	0.296847702104786	0	-12.3147217979014	0	-3.11008630097619	1.60839105530359	26.267084727889
121.475605577471	-0.522132847581476	-0.207182109956101	1.86787780217154e-06	2.39157849827972e-05	0.542385548234975	-4.42237082132157e-05	-4.88208142810506e-05	-1.57603116281479e-05	-0.00168800676101574	0.0040994227501244	9.45552739923261e-06	0.0710141284601834	7.11361471036995e-05	0.398642703925166	-3.16376166215284e-05	-7.69251203022566e-06	0.00352248618910986	-0.569160594961215	0.89456922413407	6.58566301381392e-05	-1.00444292125893e-05	-0.0266154501529868	-0.0587254828550782	-0.976370889035363	0.000114527507228912	0.0162232329740497	-0.384232282002265	0.00225100581595454	1.7212966455004e-05	2.06532015246573e-05	121.475605577471	0	7.15787857889339	0	2.23353690640596	0	395.383264459902	0	-4.03697118377606	0	256.341602982324	0	40.8843053477723	0	19.8107810312213	0	23.9299354123359	0	11.1331834855485	0	2.39601430601042	0	0.869447757509373	0	-11.982462962265	0	-2.70261587030768	0	0	121.475605577471	0	7.15787857889339	0	2.23353690640596	0	395.383264459902	0	-4.03697118377606	0	256.341602982324	0	40.8843053477723	0	19.8107810312213	0	23.9299354123359	0	11.1331834855485	0	2.39601430601042	0	0.869447757509373	0	-11.982462962265	0	-2.70261587030768	-0.746796899768836	24.3599542439855
122.771034372755	-2.24532363934275	-1.99729154704944	-3.661961739641e-05	5.84760703973974e-05	0.544691554815336	0.000129019707933847	0.000557710992293978	7.65295392806438e-07	-0.00194721715671541	0.00171656395777158	-2.9845540878315e-05	0.0684040481249257	4.58561903197309e-05	0.400147173676616	9.93908242629069e-05	1.97308096931779e-05	0.00277882794837161	-0.566201740712726	0.88772830654226	0.00760950437683741	0.00602288080729056	-0.019783014453525	-0.0621246720495034	-0.98223614817871	-0.00707250174387623	0.0179493274917639	-0.379651600438629	0.00030148591960187	0.00214276127016064	0.00157668202153956	122.771034372755	0	5.22950126544009	0	0.501674992087702	0	398.584216436381	0	-1.1044608310974	0	259.041349507091	0	35.1768204371442	0	14.5355947133188	0	19.0430050998318	0	6.59793018051443	0	1.26277074781252	0	-0.216165947159874	0	-10.2571870722619	0	-1.13340138739449	0	0	122.771034372755	0	5.22950126544009	0	0.501674992087702	0	398.584216436381	0	-1.1044608310974	0	259.041349507091	0	35.1768204371442	0	14.5355947133188	0	19.0430050998318	0	6.59793018051443	0	1.26277074781252	0	-0.216165947159874	0	-10.2571870722619	0	-1.13340138739449	-0.736600066845557	17.1108643666372
123.666409082552	-2.46354291685485	-1.17358109326269	-5.01719604728958e-05	-8.50801085062084e-06	0.545485716468001	-0.00094162534149795	-2.38863328361177e-05	6.94776948464966e-06	-1.65450968987741e-05	0.00293187868186524	-2.49241423853671e-05	0.0687670162580016	2.8584651007135e-05	0.40011471412011	-1.53157983466045e-05	1.40925299139941e-05	1.571781513377e-05	-0.562109024855703	0.876468931747829	0.00262120583976613	0.00345941182242611	-0.017243394807678	-0.0593641269921498	-0.971562232943069	-0.0106733135238312	0.0160189507161058	-0.375205466650038	4.91770756346594e-05	6.02922778329699e-05	5.12694538448408e-05	123.666409082552	0	3.04938468455133	0	-1.0452498187327	0	403.897278577868	0	2.65042647267155	0	261.769922554648	0	22.2173629670255	0	5.41248878524267	0	12.4397946579987	0	1.69934926771244	0	0.682955091523066	0	-1.07297322091707	0	-8.16908520002176	0	-0.123009878705733	0	0	123.666409082552	0	3.04938468455133	0	-1.0452498187327	0	403.897278577868	0	2.65042647267155	0	261.769922554648	0	22.2173629670255	0	5.41248878524267	0	12.4397946579987	0	1.69934926771244	0	0.682955091523066	0	-1.07297322091707	0	-8.16908520002176	0	-0.123009878705733	0.574608307473054	8.19320258518411
124.602375424055	-1.68891332317681	0.788800142954024	3.95780053410909e-05	-3.03147194255752e-05	0.54590542261827	7.99420703186889e-05	-3.85711289413794e-05	-6.02742004802804e-06	-0.00193042506278644	0.0044069383955418	1.55080650569432e-05	0.0688296829881362	-2.038876268731e-05	0.399748454484279	2.06233540911705e-07	-5.88572483649731e-05	0.0012083384160485	-0.559581602026152	0.861044055675538	0.00624838892521883	0.000967453571795728	-0.00908160966731762	-0.0655235903571373	-0.957199367388971	-0.0132436505598509	0.0115885946984902	-0.371128090026322	5.45534153430535e-05	-0.000151925077875467	-3.81750516482679e-06	124.602375424055	0	1.03323754386826	0	-1.24295414973824	0	408.28885260375	0	3.19822233666392	0	262.123387449675	0	12.5524834713326	0	3.96741538012995	0	11.6381931665826	0	1.49986100590827	0	-0.0777275660487532	0	-1.23913878403315	0	-7.7021905698984	0	-0.0252145525857725	0	0	124.602375424055	0	1.03323754386826	0	-1.24295414973824	0	408.28885260375	0	3.19822233666392	0	262.123387449675	0	12.5524834713326	0	3.96741538012995	0	11.6381931665826	0	1.49986100590827	0	-0.0777275660487532	0	-1.23913878403315	0	-7.7021905698984	0	-0.0252145525857725	1.53141719581027	6.88439062774046
125.643723558627	-0.0353327268765149	2.00257377598873	-7.77177254740027e-06	7.62413329730268e-06	0.546383899790431	2.24791228146167e-05	-1.80087813547719e-05	8.43967259176128e-05	-0.000478443945076491	0.00352504251705062	-1.85182332646081e-05	0.067528062397554	8.61011550279342e-06	0.399520469243173	-1.99663814869353e-05	-6.34665526448205e-05	0.00328825115226729	-0.558017026076438	0.887341861702211	0.00244112806344093	-0.00471428853963856	0.004004239402385	-0.0653120642139148	-0.960349529344345	-0.0281866992672715	0.0203820228773344	-0.368723585890768	0.000590015222434343	-0.00142743605281341	-0.00107176739108097	125.643723558627	0	0.0935410948509618	0	0.394368982969204	0	409.378144508321	0	1.89875424801173	0	264.838177980348	0	11.1455236533357	0	5.347409650606	0	9.72521782885325	0	6.18169328469192	0	-0.804646964142356	0	-0.266438245225755	0	-8.56935261443413	0	-1.06950253347275	0	0	125.643723558627	0	0.0935410948509618	0	0.394368982969204	0	409.378144508321	0	1.89875424801173	0	264.838177980348	0	11.1455236533357	0	5.347409650606	0	9.72521782885325	0	6.18169328469192	0	-0.804646964142356	0	-0.266438245225755	0	-8.56935261443413	0	-1.06950253347275	1.5597034549037	6.91682993479498
126.661229881399	1.6105494730217	0.908897588746279	3.65176973920586e-05	0.000554611771813749	0.548598820917672	0.00172347156591025	0.000526191272905468	0.00188914622385998	0.00029236938457568	0.00303178026322794	0.00024505932622624	0.0705766454053525	0.000201525173654721	0.40040838987187	1.10282104298108e-05	4.73583942003365e-05	0.00172008993627358	-0.554733798469422	0.870132617358359	-0.000311018851656722	-0.00275648459404319	0.00379342454801504	-0.0672981122617025	-0.957336354902008	-0.0282007698816167	0.0220677033470234	-0.364369308666549	2.58997271780245e-05	-8.45096304348537e-05	-4.48131803732437e-05	126.661229881399	0	0.931723774192428	0	2.0535377724848	0	410.302876717888	0	3.10946503632952	0	267.65583073364	0	12.2832124142981	0	6.58630081750569	0	11.5576542367558	0	11.1198864943442	0	-0.140056363036142	0	0.694093631705625	0	-7.77873877525931	0	-0.0806319681270584	0	0	126.661229881399	0	0.931723774192428	0	2.0535377724848	0	410.302876717888	0	3.10946503632952	0	267.65583073364	0	12.2832124142981	0	6.58630081750569	0	11.5576542367558	0	11.1198864943442	0	-0.140056363036142	0	0.694093631705625	0	-7.77873877525931	0	-0.0806319681270584	1.53428557675089	6.25706779948513
127.605760317029	2.44393871864551	-1.0686574597914	4.48943059122854e-05	5.21202523415523e-05	0.549012684444272	-4.14572856061939e-05	4.1903187122168e-05	0.000130081856290574	-0.00220706230290029	0.00511131115931667	-2.45733603573059e-05	0.0692545831711813	9.76646970136872e-05	0.400213524993801	3.18814466941588e-06	7.18600341878072e-05	0.0021006672029246	-0.550833135285399	0.855139746992787	0.00671806671178875	-0.00309036586571385	0.00694209600070549	-0.0572246727815967	-0.971417448891145	-0.0255194906149582	0.0271317892876962	-0.360892621012274	8.45688357475577e-05	-0.00165036184559066	-0.000177500390344994	127.605760317029	0	2.91773466255659	0	1.97157620235835	0	414.535353827967	0	2.80406174928014	0	267.981411617423	0	21.4156574036041	0	5.66744229953759	0	12.2553599288025	0	11.0384707504671	0	0.649428621506065	0	0.625041610801172	0	-8.04414558038621	0	-0.0862470140908821	0	0	127.605760317029	0	2.91773466255659	0	1.97157620235835	0	414.535353827967	0	2.80406174928014	0	267.981411617423	0	21.4156574036041	0	5.66744229953759	0	12.2553599288025	0	11.0384707504671	0	0.649428621506065	0	0.625041610801172	0	-8.04414558038621	0	-0.0862470140908821	2.46430505819346	5.42030386666022
128.506242309593	2.28442017627787	-1.998613345948	-4.25133716390081e-06	5.05029602329225e-05	0.548178696756512	1.59242196079255e-05	1.15116009703426e-05	0.000710340374579262	-0.000119978266100345	0.0028057625594857	0.000243352583322306	0.0676931217457835	6.42177338479059e-05	0.398869083299746	2.49116339388412e-06	2.6012042048709e-07	0.000987195154213462	-0.552008597759042	0.845050698618661	0.00810997642456166	-0.013812337212413	0.0125202036316707	-0.0603572757825827	-0.978818925173767	-0.0101209447256018	0.027437505971623	-0.360577036833198	-6.33130181116477e-06	-0.00724498602730952	-0.00230871117288145	128.506242309593	0	5.12023272739044	0	0.465491858023994	0	419.92560974703	0	-0.870364423077276	0	270.570948142491	0	34.6148998830288	0	-3.30291437867025	0	18.556977638672	0	6.48251072161789	0	1.22552194932324	0	-0.235963183125678	0	-10.1515000752863	0	-1.05673892719681	0	0	128.506242309593	0	5.12023272739044	0	0.465491858023994	0	419.92560974703	0	-0.870364423077276	0	270.570948142491	0	34.6148998830288	0	-3.30291437867025	0	18.556977638672	0	6.48251072161789	0	1.22552194932324	0	-0.235963183125678	0	-10.1515000752863	0	-1.05673892719681	3.82846707285973	-0.756465714462205
129.809548833585	0.592432368283227	-0.31213508885884	2.77458870190047e-05	-5.92417628755968e-06	0.547859089532817	5.30069763669477e-05	6.41801071465019e-05	1.91629037534316e-05	-0.000595616856204293	0.00477280193595702	8.4019792615879e-05	0.0691565904916772	1.21374116258853e-06	0.397282664863764	1.79517740117275e-05	5.59103371188121e-06	-0.00464987136866621	-0.561505157244345	0.881007063556482	0.00296655393778618	-0.00850151034928619	0.00550836665258322	-0.0589431155698532	-0.982347333906519	-0.0120441990882847	0.0268532790009967	-0.368243206165479	0.00369682022798929	-0.000101667400313927	0.00169689355785377	129.809548833585	0	7.13510911818114	0	-1.36983925283993	0	423.364063151007	0	-4.0394353611937	0	273.501161592625	0	40.8900738985626	0	-9.11091339032498	0	23.9424523569014	0	1.48093948533778	0	2.37286545573271	0	-1.3613965344047	0	-11.9756308405845	0	-2.70763532734214	0	0	129.809548833585	0	7.13510911818114	0	-1.36983925283993	0	423.364063151007	0	-4.0394353611937	0	273.501161592625	0	40.8900738985626	0	-9.11091339032498	0	23.9424523569014	0	1.48093948533778	0	2.37286545573271	0	-1.3613965344047	0	-11.9756308405845	0	-2.70763532734214	3.97194566793498	-1.01341297932696
130.824038616268	-1.13248741252895	1.64410555881617	0.000168340634563599	-4.42504726830319e-05	0.548385751279321	0.000199616326093827	-6.64468606361603e-05	0.00130308589330494	-0.000303517521872696	0.00555527454462559	-2.13339097958414e-05	0.0705660383762931	-4.04368746700486e-05	0.396772948358922	-4.20464725083296e-05	1.21623628068506e-05	-3.7534733423349e-05	-0.567916247305617	0.905874145847697	0.00467932619926236	-0.0128180583797372	0.0053232034381311	-0.0592756411377019	-0.984699330400801	-0.00912616279038117	0.0230047343934029	-0.373306840823271	0.00579611788461295	-0.000925684828204657	-0.000323777079265802	130.824038616268	0	6.85070327107367	0	-0.606405931482288	0	423.699444720282	0	-4.54755083764253	0	274.41518337168	0	40.6558750449734	0	-8.70495225000689	0	23.2652761536513	0	2.64499368312008	0	2.12575600008938	0	-0.774462062146178	0	-12.3407582246851	0	-3.15711199516873	0	0	130.824038616268	0	6.85070327107367	0	-0.606405931482288	0	423.699444720282	0	-4.54755083764253	0	274.41518337168	0	40.6558750449734	0	-8.70495225000689	0	23.2652761536513	0	2.64499368312008	0	2.12575600008938	0	-0.774462062146178	0	-12.3407582246851	0	-3.15711199516873	1.48976080028993	0.301039815656144
131.752911010175	-2.25093115202633	1.82895256285146	2.00440414945661e-05	6.6099184965458e-06	0.547581436218671	-2.40801163188948e-05	0.00105147427040239	7.0938145207281e-05	-0.000120830026795703	0.00424604567849427	0.000176606610008088	0.0692127517469702	9.35181399887692e-06	0.395392342418002	8.2045452752129e-05	-1.04994627813683e-05	-7.58788172233008e-05	-0.56949410060292	0.913373985060264	-0.00478510767242473	-0.00256021642690073	-7.24856587141279e-05	-0.0551709174295256	-0.993118574101657	-0.00317543323618028	0.0194495747262002	-0.374502346307984	0.00620639237536385	2.32275609049715e-05	-2.51524050813904e-07	131.752911010175	0	5.2202500460018	0	1.16140946503197	0	426.660215083111	0	-7.66917498325337	0	277.787717812843	0	35.1193445664977	0	-3.01227371825698	0	17.2771076272433	0	9.09342243278705	0	1.26066653893748	0	0.0997276880546127	0	-13.870300631907	0	-4.80380317856212	0	0	131.752911010175	0	5.2202500460018	0	1.16140946503197	0	426.660215083111	0	-7.66917498325337	0	277.787717812843	0	35.1193445664977	0	-3.01227371825698	0	17.2771076272433	0	9.09342243278705	0	1.26066653893748	0	0.0997276880546127	0	-13.870300631907	0	-4.80380317856212	-1.4020324711156	2.79465404498348
132.774699766398	-2.41236629144095	0.0651669151138042	4.58592381502752e-05	-3.34885475229957e-06	0.546927366165789	0.000552964006794652	1.19573027738152e-05	4.02501700722969e-06	-0.00131412804466424	0.00474747529018877	0.000360176199738754	0.0686288644776953	2.77224608025621e-05	0.393985653402286	9.17576642285014e-06	1.1579937230762e-06	3.57323873020085e-05	-0.572670112030042	0.912097104997193	-0.00145023786807853	-0.000657971695142358	1.11519498244249e-05	-0.0568875365718054	-0.990546044766529	-0.00262524220181286	0.0182006518355883	-0.376405162138108	0.00541924741068856	-2.73555313845859e-05	6.88067502813493e-06	132.774699766398	0	2.73127188217845	0	2.24606334038748	0	432.72762809619	0	-10.2887223737592	0	279.218217830905	0	20.3181202972124	0	3.32038301998881	0	13.8495231856987	0	11.1671722710022	0	0.599478947987298	0	0.877792095195289	0	-15.7590968375406	0	-5.52219777023794	0	0	132.774699766398	0	2.73127188217845	0	2.24606334038748	0	432.72762809619	0	-10.2887223737592	0	279.218217830905	0	20.3181202972124	0	3.32038301998881	0	13.8495231856987	0	11.1671722710022	0	0.599478947987298	0	0.877792095195289	0	-15.7590968375406	0	-5.52219777023794	-2.66811966119167	3.79631688983513
133.624324696342	-1.63296872901841	-1.56875166148971	4.25005358476914e-06	8.91333295486805e-06	0.546345782993905	-0.000442393863116928	-9.39313205587817e-05	-5.21010338549896e-05	3.89706285980725e-05	0.00749344181130107	0.000420743119744354	0.0680833536576646	8.09810832059965e-06	0.392795647510283	3.01183032709195e-06	-3.56233264004494e-05	2.65455122085545e-06	-0.574626952458843	0.916086949370353	-2.95331310579648e-06	0.000138013325265972	2.45272991415178e-05	-0.0562283468616505	-0.994292621361941	-0.00322116792251413	0.0199864693867897	-0.377538987120104	0.00487544313664876	9.95968046119501e-05	3.28904047426858e-05	133.624324696342	0	0.960207657474108	0	1.55593525287952	0	436.463587059431	0	-8.94148710076586	0	279.974081983226	0	12.3496583420128	0	0.663178185478056	0	12.4226373167432	0	10.249917934719	0	-0.121151447081127	0	0.328051071774408	0	-14.67165463564	0	-4.89411394262751	0	0	133.624324696342	0	0.960207657474108	0	1.55593525287952	0	436.463587059431	0	-8.94148710076586	0	279.974081983226	0	12.3496583420128	0	0.663178185478056	0	12.4226373167432	0	10.249917934719	0	-0.121151447081127	0	0.328051071774408	0	-14.67165463564	0	-4.89411394262751	-1.21171902268549	-1.5748905178255
134.452703841085	-0.327393392399163	-1.94267906129398	-3.05125117285672e-05	-3.8511322419277e-05	0.545728408340531	4.20300826100994e-05	-1.39439457457445e-05	-1.84691067991706e-05	-1.96258122653471e-05	0.00626413821423719	0.000813116414710376	0.0700275947688028	1.47487355709339e-05	0.391262205070705	-1.66620337345944e-05	-4.35616668878807e-05	7.96969631193712e-06	-0.575886315007076	0.916616449541589	1.87025424378487e-05	1.07718207791917e-05	-1.81352159853671e-05	-0.0534307196602074	-0.991089531238793	-0.00494477223694219	0.0192424856134734	-0.378318975276205	0.00435145445657785	4.99076173049462e-05	5.35847279617222e-05	134.452703841085	0	0.125169669646449	0	-0.00771839178031352	0	437.424531467766	0	-7.39906040897279	0	282.93850212026	0	11.1446282197659	0	-1.07705169392788	0	9.55850519500302	0	4.60738011756099	0	-0.77279062852673	0	-0.4529301637374	0	-13.875569755459	0	-3.67909524934718	0	0	134.452703841085	0	0.125169669646449	0	-0.00771839178031352	0	437.424531467766	0	-7.39906040897279	0	282.93850212026	0	11.1446282197659	0	-1.07705169392788	0	9.55850519500302	0	4.60738011756099	0	-0.77279062852673	0	-0.4529301637374	0	-13.875569755459	0	-3.67909524934718	1.66847459983005	-2.9475148599136
135.467420894121	1.36695553603886	-0.425774441074731	-9.03636099466197e-05	-1.94017656438303e-05	0.546312153903005	-0.00010720105099627	7.82476089638832e-05	-0.000540861579107613	-0.000696097074045062	0.00417641664102273	3.79018264046163e-05	0.0721361025629478	-4.16641795713069e-05	0.390708115100281	-8.82077977892193e-07	-9.54546082167203e-06	-0.00094811372960117	-0.579787287701027	0.939317448385413	-0.00220308432787172	0.00571097579891354	-0.000922499042725546	-0.0549704289997549	-0.992152112814853	-0.0070667173867755	0.0185003549173873	-0.3810514758057	0.00580565545341876	0.0029299430759585	0.00290239549882737	135.467420894121	0	0.675136076799147	0	-1.35264235944917	0	437.969466138311	0	-7.90504118445744	0	284.927828062419	0	11.701040489073	0	-1.54763766736855	0	10.0689153035773	0	1.45656238539871	0	-0.309876735687111	0	-1.34142458594645	0	-14.2959265533855	0	-4.11751129019611	0	0	135.467420894121	0	0.675136076799147	0	-1.35264235944917	0	437.969466138311	0	-7.90504118445744	0	284.927828062419	0	11.701040489073	0	-1.54763766736855	0	10.0689153035773	0	1.45656238539871	0	-0.309876735687111	0	-1.34142458594645	0	-14.2959265533855	0	-4.11751129019611	4.69729197037243	0.00552465345424019
136.324529548788	2.31123332024816	1.33567357799285	-1.60492256382084e-05	6.00977021742452e-06	0.545793178954887	4.6295218464656e-05	1.86912936806866e-05	-1.58665949560368e-05	5.01848914989657e-05	0.00534551861304646	-6.17407599741314e-06	0.0717351033633417	-2.06825250536613e-06	0.389559390295935	-1.26001860887048e-05	3.10158721720713e-05	-2.5882671321717e-05	-0.581435363823606	0.933114061129636	-0.00612724559855944	0.00623954557026665	-8.03663282045051e-06	-0.0561140813710767	-0.99140574266543	-0.00495447022083183	0.0171625415668711	-0.38173490218599	0.00468846727823031	0.00201056460577787	0.00103949003149325	136.324529548788	0	2.30141219317354	0	-0.92971012357491	0	441.120272189105	0	-6.98075515270503	0	285.365278077616	0	17.9219619840474	0	0.462749745819383	0	11.0101528916087	0	1.88764941783494	0	0.471207851174107	0	-0.986064321489575	0	-13.5207012483903	0	-3.76724400818408	0	0	136.324529548788	0	2.30141219317354	0	-0.92971012357491	0	441.120272189105	0	-6.98075515270503	0	285.365278077616	0	17.9219619840474	0	0.462749745819383	0	11.0101528916087	0	1.88764941783494	0	0.471207851174107	0	-0.986064321489575	0	-13.5207012483903	0	-3.76724400818408	5.22763381835618	4.97574462995263
137.28560722405	2.40103974637984	1.95229794736108	-1.78272953591329e-05	1.94471758619249e-05	0.544822637747404	-4.54686567359534e-05	-0.000874822436857879	-0.00122222573234525	-0.0012198322466107	0.00123518326222868	-0.000331576787440381	0.0710152956602864	-2.21282572607714e-05	0.387918213994678	-2.42314129156748e-05	-1.46661010281215e-05	-8.77156049391074e-05	-0.581261544002106	0.925673702475574	-0.00481238792463684	0.00443536685233053	-7.91280618609025e-05	-0.0560385101128256	-0.993045218091286	-0.00489958734318473	0.0179244481934268	-0.380788962018346	0.00307670097007543	-3.82584726798028e-06	1.6321697496031e-05	137.28560722405	0	4.65469221304131	0	0.816083221573167	0	446.884795354435	0	-2.69835592253367	0	288.573951353642	0	32.0481200672419	0	10.9711145802128	0	18.8928285791731	0	7.8455118486096	0	1.0844416179767	0	-0.072134215013137	0	-11.2837789915759	0	-2.6590587551507	0	0	137.28560722405	0	4.65469221304131	0	0.816083221573167	0	446.884795354435	0	-2.69835592253367	0	288.573951353642	0	32.0481200672419	0	10.9711145802128	0	18.8928285791731	0	7.8455118486096	0	1.0844416179767	0	-0.072134215013137	0	-11.2837789915759	0	-2.6590587551507	3.59044976296754	16.7238077556425
138.279737564566	1.40194348462527	0.512675175473871	2.02404890688172e-05	3.05677358032485e-05	0.544533707775127	0.000501073752648127	9.94769211435767e-06	-4.28739819976426e-05	-1.01726607973399e-05	0.00467732040191753	-1.60308340889739e-05	0.0716394548435226	0.000102637853597396	0.386740821743191	3.57184504346549e-06	3.29169792541204e-05	-0.000302967912636085	-0.580803848075581	0.908881148058983	-0.00540454712981601	0.00315735024652218	-0.00278409880590634	-0.0563594618723188	-0.988889632430487	-0.00329914779706591	0.0191199040158628	-0.379437623117147	0.000488857380813125	4.82843023212084e-05	3.95796672081971e-05	138.279737564566	0	6.62522467881781	0	2.17973828217158	0	450.875920953066	0	0.129396799760326	0	290.627284626574	0	40.2888657740697	0	16.9278550933651	0	23.2859094439647	0	11.1340759095124	0	1.95657755922715	0	0.816239510589424	0	-9.49077367782184	0	-1.50575074563711	0	0	138.279737564566	0	6.62522467881781	0	2.17973828217158	0	450.875920953066	0	0.129396799760326	0	290.627284626574	0	40.2888657740697	0	16.9278550933651	0	23.2859094439647	0	11.1340759095124	0	1.95657755922715	0	0.816239510589424	0	-9.49077367782184	0	-1.50575074563711	1.2400408780069	21.8603811372169
139.238129263808	-0.198607780341097	-1.43335840538456	-0.000393655548220657	1.31628589537988e-06	0.545265942618314	2.63042668791616e-06	-7.87927408353039e-06	-0.00263927424161525	-1.31037372043217e-05	0.0028384758422722	1.21297112705582e-05	0.0734357972525979	3.01298008394422e-05	0.386436449816084	4.35562250793749e-05	3.97365366765589e-05	-0.00353886862884207	-0.582191354919798	0.921583309634599	-0.004698321666575	0.0035960474812383	-0.00663095810650432	-0.0590237776515047	-0.984786430382305	-0.0059883385112856	0.0212515752121267	-0.379660306557103	0.00117197110010449	-5.04136707592475e-06	-8.23359084186118e-06	139.238129263808	0	7.22485776657253	0	1.6922859095172	0	451.459344684784	0	0.0802717043476218	0	291.190746595066	0	40.908482849194	0	16.9503795383462	0	23.3849294898801	0	10.5443482643191	0	2.4595832907707	0	0.420300581296897	0	-9.53457752849589	0	-1.56704154826716	0	0	139.238129263808	0	7.22485776657253	0	1.6922859095172	0	451.459344684784	0	0.0802717043476218	0	291.190746595066	0	40.908482849194	0	16.9503795383462	0	23.3849294898801	0	10.5443482643191	0	2.4595832907707	0	0.420300581296897	0	-9.53457752849589	0	-1.56704154826716	0.115648818041824	21.0196455710828
140.240280067414	-1.75521131569082	-1.89269022382517	-3.72762145059976e-05	-4.9728031143511e-06	0.545101035308978	0.000238255868199105	0.000314646807619487	-0.0016024197646528	0.0006208574815141	9.03185127956388e-05	-1.50041763680103e-05	0.0714543815067766	5.06430241116383e-05	0.385680602523255	1.34550046673041e-05	1.55229447659684e-05	-0.00370418477361044	-0.582522373953623	0.913041800052199	0.000101315444505979	0.005192881662877	-0.00512603193607906	-0.0613821828078649	-0.979521203282944	-0.0117299122078837	0.0169968698362729	-0.378827509889768	5.272267955541e-05	0.000125758255757129	0.000459231936589746	140.240280067414	0	6.20553411893821	0	-0.163688161118618	0	452.701780552122	0	2.03100923365013	0	294.653640821363	0	39.2360829143969	0	14.5387278287479	0	19.6390364817674	0	4.04056928921361	0	1.69115526508103	0	-0.530041936315261	0	-8.5806954681025	0	-0.105815968732502	0	0	140.240280067414	0	6.20553411893821	0	-0.163688161118618	0	452.701780552122	0	2.03100923365013	0	294.653640821363	0	39.2360829143969	0	14.5387278287479	0	19.6390364817674	0	4.04056928921361	0	1.69115526508103	0	-0.530041936315261	0	-8.5806954681025	0	-0.105815968732502	0.42634522087156	19.0013602005483
141.420527595813	-2.49714240568157	0.10629637380313	-1.71686456931704e-05	-4.15688877565897e-05	0.545464891027791	0.000738240740557015	0.000103311623928404	-0.00224187811878699	-0.00011336478707138	0.000300143513912896	7.2163698451738e-05	0.0731112031428922	4.38589381209853e-05	0.384837787311909	4.64320823682224e-05	1.8192633275627e-05	-0.00595245197695272	-0.580908799612508	0.910734713074109	-0.0050442461478105	0.00168700913079565	-0.00798390379607759	-0.0565951027075274	-0.975131117303917	-0.0172064842076164	0.0163476846960977	-0.376786325232053	5.3307088752028e-05	6.27481897411535e-05	6.56141066426304e-05	141.420527595813	0	3.54133314769973	0	-1.39746148720171	0	458.775156454755	0	4.66910034249877	0	296.365388208159	0	25.26707881419	0	8.8412036635273	0	16.0853646328932	0	1.44342678442436	0	0.801979118536323	0	-1.38392556227344	0	-6.71795213353276	0	0.910800100708326	0	0	141.420527595813	0	3.54133314769973	0	-1.39746148720171	0	458.775156454755	0	4.66910034249877	0	296.365388208159	0	25.26707881419	0	8.8412036635273	0	16.0853646328932	0	1.44342678442436	0	0.801979118536323	0	-1.38392556227344	0	-6.71795213353276	0	0.910800100708326	0.897246317291772	13.8786312026769
142.580008387538	-1.65863300538908	1.94235521943209	-8.72857602559457e-06	1.00043870666481e-06	0.545231535453032	0.000606954519389767	-1.72047189594945e-05	-0.000699987547206398	-0.000150932265551107	0.00293880000745875	5.46157328890066e-05	0.0718021759806062	7.78717393988225e-07	0.383835041671761	-1.18822412449595e-05	1.33186501219063e-05	-0.00678717290342141	-0.578869555616199	0.894495272206335	-0.00217203060794075	0.00237245125821109	-0.00774803803495149	-0.055194448830827	-0.980658624319885	-0.0119723826014893	0.0171994702344848	-0.373969878809971	1.98976528871929e-05	6.8156319765805e-06	1.9103720213589e-06	142.580008387538	0	0.991229785845783	0	-0.0178604537782982	0	464.456558886893	0	1.78470547947317	0	298.357808052041	0	12.4614542464027	0	14.9521035308372	0	12.0561195981516	0	4.58206596057532	0	-0.10577614451941	0	-0.459137664466	0	-8.69973447792833	0	-0.251809250303454	0	0	142.580008387538	0	0.991229785845783	0	-0.0178604537782982	0	464.456558886893	0	1.78470547947317	0	298.357808052041	0	12.4614542464027	0	14.9521035308372	0	12.0561195981516	0	4.58206596057532	0	-0.10577614451941	0	-0.459137664466	0	-8.69973447792833	0	-0.251809250303454	0.336673506751516	17.9051791005435
143.530033196753	-0.145561274065459	1.39338783700874	7.84072499916029e-05	4.49238592746951e-06	0.545591712980765	-8.66934580597422e-07	-1.63852649699599e-05	1.47916702820363e-05	-0.000627842822781687	0.00293972244641089	-1.99129070205975e-05	0.0730022395124913	7.56079441068755e-06	0.383219549072729	1.5727908086117e-06	-1.56177704040053e-05	-0.00430754582993849	-0.577372077002117	0.906042038685808	-3.83573277300642e-05	9.68554798646642e-06	-0.000697140682992233	-0.0534787268649208	-0.991921361022345	-0.0137520135568648	0.0257069797171756	-0.371970670841788	0.00018011308704484	-2.61499294509099e-06	2.23364083143577e-05	143.530033196753	0	0.0997986131992179	0	1.72839322001996	0	465.477326255745	0	0.0774656191046528	0	301.597970387467	0	11.1657158916932	0	16.9428382855143	0	8.77280543419135	0	10.6441788163441	0	-0.800581868870744	0	0.442382094420884	0	-9.53226101370028	0	-1.572751519021	0	0	143.530033196753	0	0.0997986131992179	0	1.72839322001996	0	465.477326255745	0	0.0774656191046528	0	301.597970387467	0	11.1657158916932	0	16.9428382855143	0	8.77280543419135	0	10.6441788163441	0	-0.800581868870744	0	0.442382094420884	0	-9.53226101370028	0	-1.572751519021	0.115296788631905	16.724525778779
144.431714806233	1.35124387785241	-0.451748536035285	0.000200590280647646	4.62166229054256e-05	0.547739446740342	0.0013821661156675	1.32305993146436e-05	-2.46766520634981e-05	4.29777050188181e-05	0.00198762671755994	2.78224032388991e-05	0.0728495583461344	-3.62136984088612e-06	0.384585013114614	-3.10257169123733e-06	3.60469818958511e-05	-0.00161332397973351	-0.575855475224851	0.908598382244533	-0.00139461434541399	0.000121863270993945	-2.2765839583875e-05	-0.0559571223133907	-0.989360717033794	-0.0103606846882274	0.0226737717385284	-0.369453940370251	8.95655460207625e-05	7.51985689180994e-05	8.27467307657108e-05	144.431714806233	0	0.664448460996439	0	2.19390630659413	0	466.001565268828	0	0.156756785010138	0	302.103271845914	0	11.7029272427894	0	16.948529957423	0	8.87537748364742	0	11.1643071656622	0	-0.320110488796694	0	0.826826281818332	0	-9.46164982346324	0	-1.4873741454962	0	0	144.431714806233	0	0.664448460996439	0	2.19390630659413	0	466.001565268828	0	0.156756785010138	0	302.103271845914	0	11.7029272427894	0	16.948529957423	0	8.87537748364742	0	11.1643071656622	0	-0.320110488796694	0	0.826826281818332	0	-9.46164982346324	0	-1.4873741454962	1.1352162598809	14.9797911758803
145.459254237297	2.40350766741271	-1.95116185849688	-9.29701316568162e-06	-1.13710555856989e-06	0.548529211651972	3.10461964883774e-05	-8.03614977637735e-05	2.41358741432807e-05	-8.06066432783361e-05	0.00261374814277001	0.000163378113345393	0.0708932030801082	-1.80718822870428e-05	0.38476156388496	-1.5161452401002e-05	-8.95430756178229e-06	-0.00132755174274702	-0.576391492647989	0.91817401164448	-0.00139358497849421	-0.000929463798625281	0.00187694778800706	-0.0542775011298464	-0.998278770548563	-0.00506136809905808	0.0197526567915515	-0.369184857374084	0.000588888377216051	-5.41784779503987e-05	2.55375705040976e-06	145.459254237297	0	2.67972330881865	0	0.810180702482438	0	470.052639007971	0	-2.69902566536475	0	304.171094444514	0	20.0251424947196	0	10.9512707341036	0	13.2907088542735	0	7.86306863383714	0	0.584570082405777	0	-0.0796038044859365	0	-11.2792144295561	0	-2.659842924089	0	0	145.459254237297	0	2.67972330881865	0	0.810180702482438	0	470.052639007971	0	-2.69902566536475	0	304.171094444514	0	20.0251424947196	0	10.9512707341036	0	13.2907088542735	0	7.86306863383714	0	0.584570082405777	0	-0.0796038044859365	0	-11.2792144295561	0	-2.659842924089	3.58322568790167	10.8944608240089
146.429924995612	2.30180016385089	-1.31834983854338	-1.57434722707303e-05	7.18471228613598e-06	0.548885716497929	-0.000660021567243265	5.55004097609222e-05	-1.30179613965588e-08	-0.00249971806390887	0.00378609685334523	-6.33031937637542e-06	0.0708995226287489	2.69287424572195e-05	0.384289854970428	0.000108227198099462	4.76734758007547e-05	6.51348971943883e-07	-0.577631153919718	0.917454489350489	-4.90688594695691e-05	-8.69058143458836e-06	0.00501644464971149	-0.0554455118457527	-0.987381009432073	-0.00234378888130224	0.0162399818939509	-0.369155813756805	0.000170212443364507	7.50594092665156e-06	9.55637370488832e-05	146.429924995612	0	5.05585306584518	0	-0.946220259211815	0	475.871856772933	0	-7.00720130136026	0	307.389005646168	0	34.2828808962661	0	0.379828075725991	0	21.1970121045619	0	1.90372656492196	0	1.20432087051687	0	-1.00332550440872	0	-13.5394486677412	0	-3.7748091482003	0	0	146.429924995612	0	5.05585306584518	0	-0.946220259211815	0	475.871856772933	0	-7.00720130136026	0	307.389005646168	0	34.2828808962661	0	0.379828075725991	0	21.1970121045619	0	1.90372656492196	0	1.20432087051687	0	-1.00332550440872	0	-13.5394486677412	0	-3.7748091482003	5.25690296578267	5.10415358860375
147.317198340471	1.31073562196657	0.506222139724365	1.2149795317008e-05	4.99974714811279e-05	0.548222470295759	-0.000179069740142681	8.85579184659147e-06	9.17228108903138e-05	-0.00129189857483702	0.00487050077362581	-3.17909070281747e-05	0.0682595210931946	4.03554294746624e-05	0.383273653056452	2.76306718898402e-05	3.20651079703206e-05	-4.59876247350365e-05	-0.57995380136231	0.910557166685756	-0.0058329205983369	-0.000363963921933174	0.00937606590930881	-0.0577009116700875	-0.986945403370779	4.21634596165215e-05	0.013851916037195	-0.370064476756343	5.48277565265874e-05	-4.26638587433002e-05	-5.64572005927905e-05	147.317198340471	0	6.71085719142249	0	-1.3395574133515	0	479.033091427472	0	-7.87806659769257	0	307.817919892186	0	40.4510771674407	0	-1.5258731013705	0	22.108724713843	0	1.49917678029512	0	2.01810064708046	0	-1.333179702204	0	-14.2703510799308	0	-4.10020939513285	0	0	147.317198340471	0	6.71085719142249	0	-1.3395574133515	0	479.033091427472	0	-7.87806659769257	0	307.817919892186	0	40.4510771674407	0	-1.5258731013705	0	22.108724713843	0	1.49917678029512	0	2.01810064708046	0	-1.333179702204	0	-14.2703510799308	0	-4.10020939513285	4.66757330993873	7.06575988198489
148.405831183591	-0.527179228571354	1.98711915207222	0.000991038542783103	-2.54846075322878e-06	0.551103849270082	-5.11866373510474e-05	0.00160440593034612	0.00185296846974899	-0.00156936696319959	0.0053918385451151	0.00317133651192393	0.0690846088172789	3.44113763827949e-05	0.385049957397416	0.000260238894043658	0.00117311018798095	-1.05992589023148e-05	-0.579930931289629	0.908777074899512	-0.00513335279500082	-4.51556580147834e-06	0.0140482000265618	-0.0548482115301231	-0.982874805026788	0.000111812833985139	0.0160244045376303	-0.369243703118955	-1.01433921675793e-05	2.47190648198027e-05	2.46441405958831e-05	148.405831183591	0	7.1626626996264	0	0.208294061305808	0	479.534358734641	0	-7.49072456466292	0	310.234511392875	0	40.9104463382547	0	-1.04185391840295	0	22.4198171014139	0	5.50545590288939	0	2.39774642800871	0	-0.358950661627804	0	-13.9167945748488	0	-3.77137959439455	0	0	148.405831183591	0	7.1626626996264	0	0.208294061305808	0	479.534358734641	0	-7.49072456466292	0	310.234511392875	0	40.9104463382547	0	-1.04185391840295	0	22.4198171014139	0	5.50545590288939	0	2.39774642800871	0	-0.358950661627804	0	-13.9167945748488	0	-3.77137959439455	1.27341348503714	7.94845768141125
149.327443291853	-1.88672988144611	1.24908656320971	0.000689255610756837	-7.35471879077231e-05	0.552100183317425	0.000567176945113037	-3.09380936626974e-05	0.00226999913209886	-0.00253083830141651	0.00619249427141971	0.000615675194370124	0.0687746004277813	1.70547135653955e-05	0.38527526055108	-3.17801345485895e-05	0.000101425379789306	-4.5489802325108e-05	-0.58099499739371	0.901532055077494	-0.00241629799141763	-0.00101879444388787	0.0178104520837351	-0.0542199426000307	-0.974328701944181	0.0001905883125092	0.0150916008835879	-0.36933764618595	7.56037906401469e-05	-9.77654520155043e-05	-5.51931463094774e-05	149.327443291853	0	6.01023864793496	0	1.84198633857308	0	481.119564388581	0	-9.45594861738239	0	313.178194458515	0	38.5751818845281	0	1.56786696619931	0	19.0051963114949	0	10.8846578609835	0	1.58946905985597	0	0.520530719770193	0	-15.0275767487497	0	-5.18369662043915	0	0	149.327443291853	0	6.01023864793496	0	1.84198633857308	0	481.119564388581	0	-9.45594861738239	0	313.178194458515	0	38.5751818845281	0	1.56786696619931	0	19.0051963114949	0	10.8846578609835	0	1.58946905985597	0	0.520530719770193	0	-15.0275767487497	0	-5.18369662043915	-1.71208875102986	7.04921039344325
150.5354302177	-2.4785844784364	-1.21869324348282	3.27439722153048e-05	-1.00421969481185e-05	0.552917692697193	6.47258303821804e-05	3.98805734237004e-05	0.00229319389653166	-0.00048372442144072	0.00702757228158223	6.20053467051777e-05	0.0673897319364324	1.23622827239893e-05	0.385256689502677	9.66013512699579e-05	9.85803625670256e-05	-1.30977111838958e-05	-0.582175453140601	0.889035593447341	1.6653643143868e-05	-1.81788239706676e-05	0.0217657470134341	-0.0558922023171457	-0.972726830351281	0.00026661363265979	0.0121664140570621	-0.368943629253173	-7.61539784435154e-06	6.46858339345237e-05	-2.75973254277935e-05	150.5354302177	0	3.20306196183334	0	1.86274975778392	0	487.684003846482	0	-9.3508838048576	0	313.830192183386	0	23.1361868709718	0	0.985090590174719	0	17.5307200938408	0	10.9168518792053	0	0.723676448505993	0	0.536325467133133	0	-14.9340581617013	0	-5.29608984124456	0	0	150.5354302177	0	3.20306196183334	0	1.86274975778392	0	487.684003846482	0	-9.3508838048576	0	313.830192183386	0	23.1361868709718	0	0.985090590174719	0	17.5307200938408	0	10.9168518792053	0	0.723676448505993	0	0.536325467133133	0	-14.9340581617013	0	-5.29608984124456	-2.34723362329892	1.16557184985407
151.370214023518	-1.88594378996909	-1.99989463083239	0.000108315602351198	2.71930725027265e-05	0.552260647113963	4.28592466346307e-05	4.11595349344477e-05	0.00312551181677019	-0.00200540871532978	0.00534913999726762	-7.59144669245855e-06	0.06563388710775	-1.79878747681016e-05	0.384159133735129	2.72461027730319e-05	3.06632240397616e-05	4.75561760998949e-05	-0.582547136559539	0.878429138884123	2.94101938610272e-05	-2.78615153652262e-05	0.0253718919024072	-0.0564874670631782	-0.971956076851044	4.90871253342328e-05	0.0118253580778749	-0.368315195717811	4.36593169684257e-05	-2.66111062200931e-05	-4.08090361690862e-05	151.370214023518	0	1.32788972781264	0	0.416500456495513	0	491.921617114418	0	-6.13370461635189	0	316.382009353884	0	13.5049520843069	0	-6.21529654893186	0	11.905748487611	0	6.34220831452836	0	0.0822831719619201	0	-0.2648101699206	0	-13.1304720449207	0	-4.16550870944137	0	0	151.370214023518	0	1.32788972781264	0	0.416500456495513	0	491.921617114418	0	-6.13370461635189	0	316.382009353884	0	13.5049520843069	0	-6.21529654893186	0	11.905748487611	0	6.34220831452836	0	0.0822831719619201	0	-0.2648101699206	0	-13.1304720449207	0	-4.16550870944137	-0.323675429174229	-7.23084860872549
152.418197281032	-0.309043833728426	-0.814261275879216	-4.46211844938008e-05	0.000116074357533357	0.554970071569303	6.18325498520799e-05	1.56281676428234e-05	4.87220960839388e-06	-0.0017781494711085	0.00464551583991217	0.00159751164838338	0.0700736450911127	0.000121686509415421	0.385307308343668	4.94896070314548e-06	4.74860101905875e-05	-0.00161185181128032	-0.577481960800025	0.895782021569798	1.61055441816651e-06	-0.0024495774542342	0.0189359543574464	-0.0585489051517832	-0.980038609799671	0.00297810247510786	0.0181035009637019	-0.362160772127588	0.00112132836569194	-3.24559019459216e-05	-0.00116697115685251	152.418197281032	0	0.122835360575379	0	-1.24727488621538	0	493.52845812648	0	-4.05053187369439	0	319.158367995578	0	11.1623693645557	0	-9.13449096917611	0	8.20013956612115	0	1.5335574081408	0	-0.777331738890695	0	-1.24655894329131	0	-11.9916299593931	0	-2.72582485266371	0	0	152.418197281032	0	0.122835360575379	0	-1.24727488621538	0	493.52845812648	0	-4.05053187369439	0	319.158367995578	0	11.1623693645557	0	-9.13449096917611	0	8.20013956612115	0	1.5335574081408	0	-0.777331738890695	0	-1.24655894329131	0	-11.9916299593931	0	-2.72582485266371	2.92661728517607	-8.48970902814747
153.430743547163	1.38983209623143	1.28208488139058	0.000531050857862628	0.000861449013952854	0.557637998184639	0.0020154030543435	0.00135335528682056	0.000710547064104936	-5.40399078017336e-05	0.00572730972236543	0.000788250564954153	0.0694461841575827	0.000818267327626069	0.387158714587896	0.000543615764569149	0.000639980566345763	-0.00183184946382292	-0.57514468163452	0.88159174800284	-0.000997995687142672	-0.000474115987612365	0.0160091859533574	-0.0608938795605156	-0.973975760758792	-0.00155665686557993	0.0166824821997283	-0.358636369713315	5.41254743484903e-05	-0.000169766293089467	-0.000278224001511135	153.430743547163	0	0.695996872045524	0	-0.978139556285341	0	494.101498462775	0	-3.58776827233919	0	319.617538486445	0	11.760609022799	0	-8.64022462542545	0	8.61322099887718	0	1.84684385073795	0	-0.297553853240433	0	-1.02651100784944	0	-11.5986080105074	0	-2.35253506800741	0	0	153.430743547163	0	0.695996872045524	0	-0.978139556285341	0	494.101498462775	0	-3.58776827233919	0	319.617538486445	0	11.760609022799	0	-8.64022462542545	0	8.61322099887718	0	1.84684385073795	0	-0.297553853240433	0	-1.02651100784944	0	-11.5986080105074	0	-2.35253506800741	4.34573149241573	-5.60171765486602
154.411038717443	2.38969925889318	1.95770091877574	-1.89486280554731e-05	2.09891187917901e-05	0.558552856103793	-1.72444091255496e-05	-0.000807454067933679	-9.11274180883956e-05	-0.00173805418158457	0.00121104241320327	-4.22944162572008e-06	0.0669356691671456	5.09167271763321e-05	0.387545930336928	-9.05497340275913e-05	-6.33177074502648e-05	-4.63352118792296e-05	-0.572021635588441	0.881025911649179	-0.00634794695290314	-0.00656533539151266	0.00962506074277988	-0.0619457252225451	-0.97761158160906	-0.00874723426389739	0.0192535087772231	-0.354494542871067	-2.53424397846089e-06	-0.00224252494780276	-0.00172122088320244	154.411038717443	0	2.62227719403037	0	0.783993300268379	0	497.970966706189	0	-0.0655596869980116	0	322.830405885409	0	19.6880859912315	0	-1.45967577981529	0	15.1315318617877	0	7.77664493214931	0	0.568672389929472	0	-0.0935088610252975	0	-9.77398403648077	0	-0.813521607238848	0	0	154.411038717443	0	2.62227719403037	0	0.783993300268379	0	497.970966706189	0	-0.0655596869980116	0	322.830405885409	0	19.6880859912315	0	-1.45967577981529	0	15.1315318617877	0	7.77664493214931	0	0.568672389929472	0	-0.0935088610252975	0	-9.77398403648077	0	-0.813521607238848	3.59523215795821	2.43455330659383
155.36422012474	2.33095767979928	0.622486423147693	1.94720048080129e-05	1.76048027048627e-05	0.558847041850043	0.00115881624492509	-8.06951190074299e-05	-7.55041532320731e-06	-0.000122463238013258	0.00304342191472834	-6.52040362809682e-06	0.0663820067461591	4.07789820740633e-05	0.387112854514825	-1.65871437093077e-05	-8.20035629692337e-06	-7.4448717875743e-05	-0.567954227045225	0.863377932054875	-6.00131637513649e-05	-0.00503256336373143	0.00491145890262115	-0.0593070026362852	-0.969952765977453	-0.0136779362505808	0.0162699242497651	-0.34998456107877	-3.54306136117923e-06	-0.000126306745916897	-0.000191868819534449	155.36422012474	0	4.95999460522149	0	2.14074174249222	0	503.706223715226	0	3.27066129618916	0	324.911969879969	0	33.7633249561766	0	6.74615061433563	0	20.2554588885968	0	11.1443720434715	0	1.17409428503741	0	0.777334239732092	0	-7.63412121619855	0	0.0416651998299815	0	0	155.36422012474	0	4.95999460522149	0	2.14074174249222	0	503.706223715226	0	3.27066129618916	0	324.911969879969	0	33.7633249561766	0	6.74615061433563	0	20.2554588885968	0	11.1443720434715	0	1.17409428503741	0	0.777334239732092	0	-7.63412121619855	0	0.0416651998299815	2.19837782829312	10.2993199462874
156.319003916413	1.26649969668475	-1.34679168139234	1.05480725461069e-05	-6.42958320936864e-05	0.559859663325256	-0.000164088519174759	7.5278144009212e-05	-0.00015666275016674	-0.00191923711026383	0.00523549202428701	-0.000260132532109536	0.0670837052856145	-3.24426864527894e-05	0.38722658635719	8.06371136728122e-05	1.0042502470458e-05	-0.0022625607963997	-0.566991211585863	0.858326708331834	-0.00653553846177493	0.000551670929533503	-0.00218254315141814	-0.0688233833337451	-0.944643881326921	-0.0201642974733339	0.0109514335236758	-0.346931118399588	0.00056094374161028	0.000955763450843672	0.000267563797237577	156.319003916413	0	6.74412243630071	0	1.75944614155163	0	507.132627593262	0	2.72902530302225	0	325.385095258951	0	40.5041818718723	0	6.00826200725216	0	20.9993491265197	0	10.7132587798893	0	2.0428956689031	0	0.463440077761054	0	-8.07898991836814	0	-0.350291777656599	0	0	156.319003916413	0	6.74412243630071	0	1.75944614155163	0	507.132627593262	0	2.72902530302225	0	325.385095258951	0	40.5041818718723	0	6.00826200725216	0	20.9993491265197	0	10.7132587798893	0	2.0428956689031	0	0.463440077761054	0	-8.07898991836814	0	-0.350291777656599	1.52412751816289	9.75179554324131
157.260687171162	-0.316919900084431	-1.96300924622733	-1.20884437939926e-05	1.36666414852323e-05	0.559972401451261	-5.51941149131467e-05	1.49392659902065e-05	-0.000124729826052557	-0.000301294765613403	0.00294338715364651	1.98773024837543e-05	0.0662781006878669	5.20427654053637e-05	0.386661701769885	5.56760935704607e-06	3.15336723985435e-05	-0.00299182418121769	-0.564798772201039	0.882769356485866	7.05643041350732e-05	0.00197437589458991	-0.0120441387151919	-0.0654573520957153	-0.957345855871057	-0.0340078818853455	0.0229961322140041	-0.344420725412484	0.000572293336940265	-6.26540415666452e-06	9.57092801114136e-06	157.260687171162	0	7.20951766040811	0	0.0453892120881181	0	507.562157907293	0	1.9595557407183	0	328.540960720643	0	40.9089747987304	0	5.31511600742863	0	22.2863807471315	0	4.84440148480744	0	2.4443857924123	0	-0.431578520205648	0	-8.5354527853835	0	-1.01960803595318	0	0	157.260687171162	0	7.20951766040811	0	0.0453892120881181	0	507.562157907293	0	1.9595557407183	0	328.540960720643	0	40.9089747987304	0	5.31511600742863	0	22.2863807471315	0	4.84440148480744	0	2.4443857924123	0	-0.431578520205648	0	-8.5354527853835	0	-1.01960803595318	1.64485065231759	10.6371229068353
158.377744247103	-1.97117743605581	-0.280938475850411	-2.89155491186534e-05	0.0003339132873259	0.561943476978261	-0.00261664568297058	-0.000257892280593183	-0.0015810800985543	1.58750471419999e-05	0.00319427459583985	7.5107881977905e-05	0.067801210725835	3.82630345751265e-05	0.387436721954598	-6.16617690516553e-06	-3.67151001678836e-05	1.64650885131271e-07	-0.562566042802295	0.862261300402727	0.00426014937447576	0.000386556014180057	-0.0134163613959857	-0.0712843706481824	-0.94982474192189	-0.0333139233559349	0.0257379712411478	-0.340451083476629	2.7289811475704e-05	0.000353838920001281	-9.70370858757444e-06	158.377744247103	0	5.85947215261931	0	-1.39389532386413	0	509.454999829038	0	3.43226265625758	0	330.68040098786	0	38.0100564917617	0	3.52481887200685	0	20.3597043932859	0	1.40837694685228	0	1.51660621904525	0	-1.37529810533165	0	-7.47583278099168	0	0.0895270649798786	0	0	158.377744247103	0	5.85947215261931	0	-1.39389532386413	0	509.454999829038	0	3.43226265625758	0	330.68040098786	0	38.0100564917617	0	3.52481887200685	0	20.3597043932859	0	1.40837694685228	0	1.51660621904525	0	-1.37529810533165	0	-7.47583278099168	0	0.0895270649798786	1.43833880290906	10.629416548583
159.339876249493	-2.5000588699861	1.58261486454445	-8.24243963933915e-06	3.50266709492842e-05	0.561686546746788	-0.00014611730767015	4.62784885706747e-06	-4.11342893498492e-05	-0.00122356494294859	0.00480282787694554	-9.86050846291487e-06	0.0667210709264249	6.57403237587945e-05	0.386547089885019	-1.69055988247718e-05	1.65588208542837e-06	-0.000967280759920207	-0.558554021044687	0.844892523103622	-0.0068940242875463	0.00755593701246572	-0.0183070331260624	-0.0537468700613076	-0.982600155315043	-0.0246261663727558	0.0308418979597396	-0.337629910273737	2.88376771264486e-05	0.00515721673128471	0.00135161265757487	159.339876249493	0	3.62395838692854	0	-0.705179223783648	0	514.673581528971	0	1.74944286495516	0	331.464610199046	0	25.773889208517	0	7.63791946527405	0	18.4335389972729	0	2.36446184302607	0	0.82352824000538	0	-0.832664944704006	0	-8.79773984026425	0	-0.35286937070758	0	0	159.339876249493	0	3.62395838692854	0	-0.705179223783648	0	514.673581528971	0	1.74944286495516	0	331.464610199046	0	25.773889208517	0	7.63791946527405	0	18.4335389972729	0	2.36446184302607	0	0.82352824000538	0	-0.832664944704006	0	-8.79773984026425	0	-0.35286937070758	0.202490963356935	13.6809731448676
160.218715691453	-2.02495338175615	1.90562455998105	-1.6023847481866e-05	-2.10461432717936e-05	0.560702934371797	-5.48751617038861e-05	-3.17090742402747e-05	-0.00118027652690389	-0.000790091995654431	0.00305099323210153	-8.76876026143007e-07	0.0661246758598631	6.72810010489586e-06	0.384942530327837	-1.69536914729491e-05	-1.75594934380119e-05	-2.90417017973125e-05	-0.560936935194252	0.835390633116463	-0.00542355119878296	0.0153814464750739	-0.0254413852569852	-0.0630055590007664	-0.971009992009457	-0.0123359601720815	0.0292133254650535	-0.337796816845826	8.37398686351576e-05	0.00836275144754033	0.00225829738713238	160.218715691453	0	1.57003774190208	0	0.958565355180075	0	519.491478317382	0	-2.12936922685758	0	334.626089299393	0	14.4327775013575	0	16.7140034913888	0	11.0798129931837	0	8.3926984075539	0	0.196865331642573	0	-0.00475026140818898	0	-10.7351438222181	0	-1.54589944466198	0	0	160.218715691453	0	1.57003774190208	0	0.958565355180075	0	519.491478317382	0	-2.12936922685758	0	334.626089299393	0	14.4327775013575	0	16.7140034913888	0	11.0798129931837	0	8.3926984075539	0	0.196865331642573	0	-0.00475026140818898	0	-10.7351438222181	0	-1.54589944466198	-1.00301541875347	19.3760538078784
161.328782652984	-0.416223879062019	0.0859209670692993	-4.88083901733908e-05	7.35784666299473e-06	0.560465264817276	-7.2274751672754e-05	-3.96558233703766e-05	-9.14018137946657e-06	-0.000434165916188217	0.00493857309752294	3.68928759830083e-05	0.0675424373706549	-2.93409937995962e-06	0.383604156290944	-2.3944447792962e-05	-2.50534525582837e-06	0.00588665676708523	-0.571247482273595	0.880219064566107	-2.73999052121482e-05	0.0104623263281305	-0.0168323412266867	-0.0586863462480885	-0.983887884151503	-0.0129789456702315	0.0267677912228909	-0.346817452107348	0.00415632958747488	0.00128761456340623	-0.000983459612010762	161.328782652984	0	0.144366553498087	0	2.23098858398929	0	521.567895823013	0	-4.04577380489182	0	336.410581917126	0	11.1541018967946	0	19.7902770688233	0	8.18250444173791	0	11.1281602525386	0	-0.754923348983868	0	0.868500039227315	0	-11.9797475989224	0	-2.72431319459736	0	0	161.328782652984	0	0.144366553498087	0	2.23098858398929	0	521.567895823013	0	-4.04577380489182	0	336.410581917126	0	11.1541018967946	0	19.7902770688233	0	8.18250444173791	0	11.1281602525386	0	-0.754923348983868	0	0.868500039227315	0	-11.9797475989224	0	-2.72431319459736	-0.65967411531222	17.9428904406097
162.246422688597	1.14255723722228	-1.65270850807107	-2.21193801918166e-05	-3.61239488468222e-05	0.561047535084604	-4.36042601459482e-05	6.56330731690146e-05	-0.00125861754370017	-0.000159947742792123	0.00554051980710468	-2.70551076635764e-05	0.0689642539730178	-3.55572057412831e-05	0.383225633982734	-1.82670845632659e-05	3.86683004062039e-06	0.000921585413783328	-0.57757381508898	0.906938412079278	-0.00182448776023283	0.0155316676619612	-0.0181681319993379	-0.0581836898486716	-0.984138975445688	-0.0110651185667085	0.0234501895467264	-0.352017820400477	0.00641804586493691	0.00243652736926541	0.00101171899313245	162.246422688597	0	0.488230824956796	0	1.43742079658342	0	521.885040024569	0	-4.55591045383133	0	337.338182317598	0	11.4114574273755	0	19.3646748074778	0	8.8831680652647	0	9.93185622336612	0	-0.452084876101142	0	0.256117267727804	0	-12.3418643484923	0	-3.17380035799707	0	0	162.246422688597	0	0.488230824956796	0	1.43742079658342	0	521.885040024569	0	-4.55591045383133	0	337.338182317598	0	11.4114574273755	0	19.3646748074778	0	8.8831680652647	0	9.93185622336612	0	-0.452084876101142	0	0.256117267727804	0	-12.3418643484923	0	-3.17380035799707	1.6846684340889	16.9181768943454
163.165139825412	2.24809105691135	-1.83249682430216	1.01904772848634e-05	-3.99131547680813e-06	0.560078408872139	3.65330988346865e-05	-0.00108184288304693	-5.05894832678699e-05	-0.000123229454397322	0.00419354609159476	8.21516798628174e-05	0.0676190101663405	-2.46436259444373e-05	0.381693273751243	-9.23811513988479e-05	2.30965963722263e-06	0.000219387257800726	-0.579415764128911	0.914078149537037	0.0069281924972141	0.00465377033396613	-0.00850364922516637	-0.0548645759945214	-0.993849313827595	-0.0041259188957561	0.0191727590508253	-0.353399221082049	0.006886870513318	-1.39140713999151e-05	-8.57966693796849e-06	163.165139825412	0	2.10297146224112	0	-0.312863421452196	0	524.818564213041	0	-7.64992396937793	0	340.68030370641	0	16.8958876410837	0	13.7206294354467	0	14.8225898965099	0	3.53646752341323	0	0.4042775360022	0	-0.608112286737619	0	-13.8560776210904	0	-4.80545929235406	0	0	163.165139825412	0	2.10297146224112	0	-0.312863421452196	0	524.818564213041	0	-7.64992396937793	0	340.68030370641	0	16.8958876410837	0	13.7206294354467	0	14.8225898965099	0	3.53646752341323	0	0.4042775360022	0	-0.608112286737619	0	-13.8560776210904	0	-4.80545929235406	4.5460453630435	14.4735373841713
164.418570970484	2.27811847220452	0.433277509232815	-7.33607258091809e-05	1.0998499399943e-05	0.558978842646889	3.15661541286614e-05	-9.17369924402886e-05	-8.30675775158036e-05	-0.00095706929427683	0.00463931052691973	-7.06565148680353e-05	0.0664764616026851	-1.92466571028275e-05	0.379739530678582	-7.8351982991672e-05	-7.9779424506319e-05	1.23840131371575e-05	-0.583433878879861	0.919139996725909	0.00324481217814226	0.00334290340041237	-0.00605951646189041	-0.0555931522273655	-0.992954659925636	-0.00225416103024359	0.0197937134901495	-0.355999666951435	0.00626838901047826	-1.09254086605539e-06	4.63811865219056e-05	164.418570970484	0	5.13597411495549	0	-1.36179163403333	0	532.164028003318	0	-10.1860456315082	0	342.135919556034	0	34.7004643905439	0	7.58278462122202	0	18.3074191625313	0	1.44317102385272	0	1.23037192195722	0	-1.34781345818476	0	-15.6555490921825	0	-5.49806554234283	0	0	164.418570970484	0	5.13597411495549	0	-1.36179163403333	0	532.164028003318	0	-10.1860456315082	0	342.135919556034	0	34.7004643905439	0	7.58278462122202	0	18.3074191625313	0	1.44317102385272	0	1.23037192195722	0	-1.34781345818476	0	-15.6555490921825	0	-5.49806554234283	5.64961628190639	14.6857997505994
165.721853372417	0.579519549744794	1.99394938508502	-1.66452998662832e-05	8.615194788078e-08	0.558129759704522	-1.86894561101687e-05	6.60882554158212e-05	2.46926495977366e-05	-9.01362685666703e-05	0.00690677500582489	0.00109116090004441	0.0678676867690178	-4.77679039283616e-05	0.377663515268717	-1.2267029051823e-05	6.78605798788262e-06	5.14470847939947e-05	-0.586875033758284	0.916263821039412	-1.63985533925271e-05	-8.4566844485877e-07	-0.00729256217588421	-0.0521206440953464	-0.993158386848404	-0.00817963834341729	0.0188370848461086	-0.358474653088366	0.00505699666431058	-3.34632315097867e-05	-4.38133494475681e-05	165.721853372417	0	7.1398046135351	0	0.559638109854116	0	535.570743689035	0	-7.52687315775168	0	345.270832831066	0	40.89838270455	0	11.6899276171667	0	22.3069362884864	0	6.86845287556223	0	2.37642820968916	0	-0.193818279521416	0	-13.9298757207085	0	-3.81315822822573	0	0	165.721853372417	0	7.1398046135351	0	0.559638109854116	0	535.570743689035	0	-7.52687315775168	0	345.270832831066	0	40.89838270455	0	11.6899276171667	0	22.3069362884864	0	6.86845287556223	0	2.37642820968916	0	-0.193818279521416	0	-13.9298757207085	0	-3.81315822822573	2.02949267485426	20.4518162674444
166.579947433513	-0.894043477050813	1.04319313677824	6.40998634849431e-05	-4.15087686854535e-05	0.558554684862796	8.05807333180424e-05	-2.60882060704824e-05	0.000838121506238775	-3.7641895562185e-05	0.0039393256074544	-3.19543989435181e-05	0.0710754739287425	-0.000118262114024141	0.376936670083424	-6.27822658352017e-05	-6.33752494707192e-05	8.98916860081143e-05	-0.589218879779554	0.931404576385651	4.45001353288882e-05	-0.00114323372090258	-0.00282138339978918	-0.0520084260845003	-0.995868031398121	-0.0105512737165259	0.0202825149637854	-0.360034342911126	0.0056153717844131	-0.000426758492094939	-0.000561199596528738	166.579947433513	0	7.00075367034953	0	1.96807227035669	0	535.750374683811	0	-7.65287242268353	0	347.651851333022	0	40.8192623662134	0	11.9443199704554	0	22.2468560810114	0	10.9942006741183	0	2.25017393448355	0	0.627929055359908	0	-14.0653208625252	0	-3.92543750311151	0	0	166.579947433513	0	7.00075367034953	0	1.96807227035669	0	535.750374683811	0	-7.65287242268353	0	347.651851333022	0	40.8192623662134	0	11.9443199704554	0	22.2468560810114	0	10.9942006741183	0	2.25017393448355	0	0.627929055359908	0	-14.0653208625252	0	-3.92543750311151	-0.848813589157702	18.2223224480404
167.869373367953	-2.38702485950404	-1.53330743106858	2.9272389198118e-05	-2.51802294117301e-05	0.557899264852847	0.000110566101305462	1.56886245074452e-05	6.40612368908982e-05	-0.000266554720132115	0.00493623058172048	-4.82917384799448e-05	0.0700381779720172	-2.89646946728542e-05	0.375390162158067	8.72832233135159e-05	2.40947060353977e-05	1.16422699380986e-05	-0.595341400799309	0.926582084744877	0.00596325241703641	-0.00528531212251141	-0.000173204254067613	-0.0526840389166447	-0.984932349308588	-0.00962175228209386	0.0143588763740411	-0.36462780339742	0.00490938189184315	-0.0019397809783408	-5.99384471472833e-05	167.869373367953	0	4.72721036376189	0	1.58572190423381	0	540.00979239301	0	-6.54167723735521	0	348.534340206002	0	32.4610998337788	0	9.18691497905964	0	20.4855528819226	0	10.322546629398	0	1.1050181619788	0	0.347746789009143	0	-13.2150337825438	0	-3.64343283772204	0	0	167.869373367953	0	4.72721036376189	0	1.58572190423381	0	540.00979239301	0	-6.54167723735521	0	348.534340206002	0	32.4610998337788	0	9.18691497905964	0	20.4855528819226	0	10.322546629398	0	1.1050181619788	0	0.347746789009143	0	-13.2150337825438	0	-3.64343283772204	-1.96654100251544	10.9942793136467
168.795851638751	-2.35021366515043	-1.89736341504955	2.06265293966322e-05	-1.82088963999708e-05	0.55726535306554	-6.19126779399975e-06	0.000842668108812458	0.00115810123089704	-0.000980274497158398	0.00134114523125543	-0.000286752830723556	0.0698241556715139	-1.28462163759065e-07	0.374036628899957	8.50103328469227e-05	1.90124839789168e-06	2.20420268224662e-05	-0.596904864939197	0.919224110471297	0.00453247412682377	-0.00512853258562491	-1.80344167430892e-05	-0.0530107670945333	-0.987238074950046	-0.00917444943885504	0.01622157006033	-0.36522769468685	0.00318944383058017	-0.000359664810757394	-5.93642090837646e-05	168.795851638751	0	2.45281512923283	0	-0.156896636998978	0	545.594660395381	0	-2.26213341356598	0	351.827802066961	0	18.7436097999217	0	-1.32565133485072	0	12.3947417589182	0	4.07088271364517	0	0.518113734660742	0	-0.526949520259333	0	-11.0680822575036	0	-2.54077337135088	0	0	168.795851638751	0	2.45281512923283	0	-0.156896636998978	0	545.594660395381	0	-2.26213341356598	0	351.827802066961	0	18.7436097999217	0	-1.32565133485072	0	12.3947417589182	0	4.07088271364517	0	0.518113734660742	0	-0.526949520259333	0	-11.0680822575036	0	-2.54077337135088	-0.205222273183711	-0.399580662660658
169.674891431832	-1.43202626681588	-0.555781388952803	-3.46729826965911e-06	0.000102378937407544	0.557074628234662	-0.000529926942604073	1.42969951388518e-05	0.000174553345608944	9.82974654848764e-06	0.00443914134480188	3.69344149911292e-06	0.0701187405883538	5.27086691996182e-05	0.373089662335374	-1.84965043051018e-06	6.45264468156551e-06	0.000213118165406549	-0.597106717225975	0.901599336426692	0.00525938732937584	-0.00559866090085806	0.000613140018559126	-0.0534560963187387	-0.984646534843761	-0.00671605203578704	0.0175687424996909	-0.364546020391792	0.000592329381577659	-4.79318887284084e-05	-7.36899304076948e-05	169.674891431832	0	0.735844814094132	0	-1.32838389791812	0	549.011423129307	0	0.119359210714164	0	353.527001750077	0	11.8279457568343	0	-6.2364306323952	0	8.83823563991795	0	1.45577318331034	0	-0.268181257353965	0	-1.3164039276644	0	-9.5000313050995	0	-1.52368725272594	0	0	169.674891431832	0	0.735844814094132	0	-1.32838389791812	0	549.011423129307	0	0.119359210714164	0	353.527001750077	0	11.8279457568343	0	-6.2364306323952	0	8.83823563991795	0	1.45577318331034	0	-0.268181257353965	0	-1.3164039276644	0	-9.5000313050995	0	-1.52368725272594	1.8738671965903	-4.50290586837212
170.613589834571	0.127913450598141	1.36886586122983	0.000249126732569605	5.61367039169503e-05	0.557677994477422	2.5921460900652e-05	1.5293906245158e-06	0.00225977924032515	1.39301160223404e-05	0.00323792255976987	-1.98666693668963e-05	0.0714841971503787	5.31654963058509e-05	0.37273559274345	-3.82413135519562e-05	2.90595053657493e-05	0.00510858835309185	-0.600155865691352	0.909925563492505	0.00709421615246399	-0.00759041724732764	0.00307540537815304	-0.0554961395913654	-0.980988889144547	-0.00713568068890114	0.0197835127047316	-0.366410118454709	0.000996271345593843	-0.000850175673384585	-0.000332763583846793	170.613589834571	0	0.100184278635992	0	-0.90728257470034	0	549.635465995194	0	0.0752305100997278	0	354.017046156633	0	11.149006624105	0	-6.28136026769288	0	8.7175680205738	0	1.93081274608154	0	-0.798271715224446	0	-0.96946642372089	0	-9.53672884693128	0	-1.58446647542961	0	0	170.613589834571	0	0.100184278635992	0	-0.90728257470034	0	549.635465995194	0	0.0752305100997278	0	354.017046156633	0	11.149006624105	0	-6.28136026769288	0	8.7175680205738	0	1.93081274608154	0	-0.798271715224446	0	-0.96946642372089	0	-9.53672884693128	0	-1.58446647542961	3.02438307882717	-3.68521100348403
171.572117216855	1.64714803900265	1.94339637144706	7.46994623577023e-05	4.51066452090404e-05	0.557623936261399	-0.000110424058723575	-0.000335497091321997	0.00168095031008363	0.000728387380329406	1.24372940410333e-05	-0.000101005173447172	0.0696502423394279	1.78030870211198e-05	0.372103095946568	-0.00011249676933818	-4.36451354622792e-05	0.00554523256212194	-0.601077593834709	0.899392126039604	0.0021522013099717	-0.00906445919393543	0.00127709145214631	-0.0591906942268074	-0.97458274403408	-0.0110097122610698	0.0166535600465834	-0.366006943807112	3.00293074595458e-06	-0.0003142081897581	-0.000263411634181142	171.572117216855	0	0.983034255024462	0	0.844087930976406	0	550.63544424248	0	1.7608930815757	0	357.250124216199	0	12.4068740068538	0	-4.33520343508205	0	11.9504672537757	0	7.95316106078605	0	-0.106592273623841	0	-0.0583799050325214	0	-8.71091990706432	0	-0.273763801193951	0	0	171.572117216855	0	0.983034255024462	0	0.844087930976406	0	550.63544424248	0	1.7608930815757	0	357.250124216199	0	12.4068740068538	0	-4.33520343508205	0	11.9504672537757	0	7.95316106078605	0	-0.106592273623841	0	-0.0583799050325214	0	-8.71091990706432	0	-0.273763801193951	2.78022767053142	-2.01753086700175
172.34907881411	2.38366845974662	0.930243852383985	3.67345790459144e-05	4.57482658437764e-06	0.557975833790824	7.04255962829168e-05	-2.27491554421217e-05	0.00227755594730156	0.00243843373971974	5.41839364253771e-05	-4.97219579445249e-05	0.0708755583727775	1.0744396668308e-05	0.371638154460232	1.3742518366783e-06	4.21371761365162e-06	0.00682011905134453	-0.600896886139769	0.900982133122791	0.002062207424558	-0.00766525720143614	0.00283469593922035	-0.0608965067210723	-0.964604247507587	-0.0129816967038752	0.0179191303880965	-0.364949231488691	0.000113657224457742	3.64736034394659e-05	-3.63425439001007e-05	172.34907881411	0	2.58927329774424	0	2.0333957556896	0	553.992020661798	0	4.17117211978738	0	359.140098861017	0	19.4924416552148	0	0.603259444770319	0	15.7117013474192	0	11.0512621216003	0	0.560678328800834	0	0.683779339429741	0	-7.17958865516354	0	0.770099301449584	0	0	172.34907881411	0	2.58927329774424	0	2.0333957556896	0	553.992020661798	0	4.17117211978738	0	359.140098861017	0	19.4924416552148	0	0.603259444770319	0	15.7117013474192	0	11.0512621216003	0	0.560678328800834	0	0.683779339429741	0	-7.17958865516354	0	0.770099301449584	2.33931813646742	2.33759614505718
173.333967351215	2.31786940777796	-1.13044928749946	2.63932522168348e-06	-7.26165111104111e-06	0.558386730024929	-0.00278657039974305	6.62086345986686e-05	0.00127996285442147	-0.00229662038142773	0.00399198637021209	-3.46024913685383e-05	0.0716408702198108	-6.66347326593399e-06	0.371133683575348	9.52263950007988e-06	8.66424947539532e-06	0.00921930251332381	-0.599365076746782	0.890216152182173	0.00660452984609225	-0.00722828705252801	0.00255559421538336	-0.052371726030677	-0.975497202443016	-0.0152986119997044	0.0165460453919821	-0.363547015185965	7.48692618029814e-05	-0.000294252253227995	-5.47762737214946e-06	173.333967351215	0	5.00023215984728	0	1.92390908588349	0	559.896165163036	0	3.91442154463908	0	359.515463590222	0	33.9563488551596	0	0.00121178362717159	0	16.6143839354179	0	10.9336739453389	0	1.18963235670121	0	0.5928523829416	0	-7.39281138307263	0	0.691807910883208	0	0	173.333967351215	0	5.00023215984728	0	1.92390908588349	0	559.896165163036	0	3.91442154463908	0	359.515463590222	0	33.9563488551596	0	0.00121178362717159	0	16.6143839354179	0	10.9336739453389	0	1.18963235670121	0	0.5928523829416	0	-7.39281138307263	0	0.691807910883208	2.40228459308758	2.18750984625145
174.208097295187	1.36398446097297	-2.00154587610366	2.2027453603196e-05	-7.11391212913763e-07	0.557203410073711	-0.000201328013558965	-3.52092353498659e-05	0.00124065956392262	-0.00010452401284971	0.00273412938715876	0.00013375205232613	0.068740543776888	0.000104102740010598	0.369640246308853	3.11209678770346e-05	8.40187411037784e-06	0.00911335422605503	-0.59774147748435	0.880521828513978	0.00276248958361949	-0.00494222427073185	0.00125777226148785	-0.0533468749871456	-0.974684599633743	-0.0137914928072221	0.0190179016197774	-0.361113070555387	0.00012707419471403	-6.12666986067624e-05	1.34968620146569e-05	174.208097295187	0	6.66166812620142	0	0.439150024998897	0	563.121705284559	0	1.1528124955696	0	362.097533629509	0	40.3395742152014	0	-5.24716727506212	0	21.3218767612857	0	6.3527047379705	0	1.98473334472109	0	-0.244495044427264	0	-8.98941456723009	0	-0.67818036478157	0	0	174.208097295187	0	6.66166812620142	0	0.439150024998897	0	563.121705284559	0	1.1528124955696	0	362.097533629509	0	40.3395742152014	0	-5.24716727506212	0	21.3218767612857	0	6.3527047379705	0	1.98473334472109	0	-0.244495044427264	0	-8.98941456723009	0	-0.67818036478157	2.94238613085916	-0.771133630582686
175.021285835363	0.0130109331110845	-1.27221204329599	-1.31261077497935e-05	-1.01693388461564e-05	0.558272124009217	-2.17305701248784e-05	1.25897117435283e-05	-2.11394879563544e-05	-0.00046470639767098	0.00335388796595165	-2.98930766094718e-05	0.0718075363409071	2.267888726038e-05	0.369581253444426	-1.30783982946384e-05	6.40964141247783e-07	0.00511491682313993	-0.596988878933759	0.90480300094498	0.000274324992527713	-0.00166537884328383	-0.00382333611639823	-0.0500694607204082	-0.992564554337118	-0.0163068616981338	0.0288758785119267	-0.360164808361181	0.000765581057037541	-1.69783219180048e-05	-2.14714898910524e-05	175.021285835363	0	7.23780685468023	0	-0.988278545019891	0	563.655066831115	0	0.0730859358257919	0	364.642450649388	0	40.8918334224433	0	-6.27333152440765	0	23.3583668486526	0	1.75285329174931	0	2.47443527548066	0	-1.02456844347564	0	-9.53296699330403	0	-1.5895474903094	0	0	175.021285835363	0	7.23780685468023	0	-0.988278545019891	0	563.655066831115	0	0.0730859358257919	0	364.642450649388	0	40.8918334224433	0	-6.27333152440765	0	23.3583668486526	0	1.75285329174931	0	2.47443527548066	0	-1.02456844347564	0	-9.53296699330403	0	-1.5895474903094	3.00727110904358	0.949305974416656
175.999143530211	-1.56380712465365	0.769903357119027	9.95750708744558e-05	-6.65475751367624e-05	0.5601209413511	-0.000666396390486029	-0.000118457485448274	0.00015609565256208	-0.000540096763462411	0.00303274631315011	-1.5923441813431e-05	0.0708880528189829	9.54480726650395e-06	0.370704155683972	-4.25885355024316e-05	8.09431288070384e-06	0.003436519673415	-0.59856683116974	0.907903789902657	0.00538884858372042	-0.00293210775164747	-0.00166439042124184	-0.0552589556994527	-0.981701906134282	-0.0133115391357843	0.022453368278672	-0.360181994518028	0.00112642973157857	-0.00114556263036813	-0.000843987352197123	175.999143530211	0	6.44615251864154	0	-1.26007271057987	0	564.501696129874	0	0.0230817156348995	0	365.073551995887	0	39.881765885512	0	-6.07647591566236	0	23.1583642761547	0	1.44686477218024	0	1.83770646532456	0	-1.24833677244802	0	-9.5848687936569	0	-1.58912177545368	0	0	175.999143530211	0	6.44615251864154	0	-1.26007271057987	0	564.501696129874	0	0.0230817156348995	0	365.073551995887	0	39.881765885512	0	-6.07647591566236	0	23.1583642761547	0	1.44686477218024	0	1.83770646532456	0	-1.24833677244802	0	-9.5848687936569	0	-1.58912177545368	1.71452626312627	2.66167436589708
176.939321192323	-2.43212450054929	1.976582001918	7.1616137630974e-07	9.65336981027238e-08	0.560599189952088	-0.000125552622962886	2.56771600179563e-06	1.57053415886375e-06	-6.397939042664e-06	0.0023814711826157	0.0003064341860735	0.069176739719294	1.81764263619513e-05	0.370612239842626	3.12191906386795e-05	1.10137591330522e-05	1.66627281052794e-05	-0.598139401512429	0.913877935559417	-0.000563122923564413	0.0020780310071133	-0.00578064187084796	-0.0493277401642813	-0.998759606883475	-0.00722642971686083	0.0207042524542623	-0.35962530192989	0.00118655449163256	1.0896666414465e-05	1.45156416318994e-05	176.939321192323	0	4.49670225890891	0	0.156050841630449	0	568.60520252799	0	-2.99981365969387	0	367.328888875425	0	31.1243067966133	0	0.45506747393625	0	18.2336232073443	0	5.19376088120715	0	1.04087737611697	0	-0.369712170346392	0	-11.4179863603535	0	-2.75202421013349	0	0	176.939321192323	0	4.49670225890891	0	0.156050841630449	0	568.60520252799	0	-2.99981365969387	0	367.328888875425	0	31.1243067966133	0	0.45506747393625	0	18.2336232073443	0	5.19376088120715	0	1.04087737611697	0	-0.369712170346392	0	-11.4179863603535	0	-2.75202421013349	-0.583877290893398	7.04855855297918
178.097564380737	-2.09547964643255	0.859522766088498	2.9386206618015e-05	-2.94017024665174e-06	0.560268188147018	0.00153951059473284	-3.51702741737159e-05	-6.95128064645769e-05	-0.00288385922357843	0.00519814977410043	0.000147254454098692	0.067494352297364	-3.9234856485702e-05	0.369547525681947	-3.36750299257994e-05	-1.63168179756917e-05	0.000116253044814569	-0.600432771868463	0.908983097754731	0.000982487077177656	-7.19664562946514e-05	-0.0121662873351437	-0.0525141427037514	-0.985126659864324	-0.00331958706246186	0.0162570408701175	-0.360164864139296	0.000341816602856603	-8.78145642834299e-05	-1.15550599301458e-05	178.097564380737	0	1.72080106857905	0	2.06214922648742	0	575.273421277173	0	-7.61303571503172	0	370.6056006057	0	15.0712295922705	0	11.6391865903396	0	10.2462788736007	0	11.011829348179	0	0.26109321943382	0	0.71663718481555	0	-14.0249702860412	0	-4.00419665849515	0	0	178.097564380737	0	1.72080106857905	0	2.06214922648742	0	575.273421277173	0	-7.61303571503172	0	370.6056006057	0	15.0712295922705	0	11.6391865903396	0	10.2462788736007	0	11.011829348179	0	0.26109321943382	0	0.71663718481555	0	-14.0249702860412	0	-4.00419665849515	-2.17581124434249	12.4513316066531
179.144134509569	-0.656769356298616	-1.30528951333814	-0.00138877278410671	4.53575273536032e-05	0.56194238302913	-0.000156309262751001	-0.000736043116064433	-0.00162307085879372	-0.000580666332630873	0.00709620064921128	0.000860718540787963	0.06791819653437	0.000176592918301759	0.370276291754186	-0.000577112254647277	-0.000630102560415622	-1.15683082883989e-05	-0.603229754374459	0.909840125781403	0.00673110286269425	0.00115313279005612	-0.0190728851926015	-0.052061956211929	-0.985268728007768	0.000456144177394963	0.0160926812295878	-0.361643252867975	0.000280312880782756	-2.6625661573418e-05	-3.04423567400159e-05	179.144134509569	0	0.213342689236786	0	1.80184773764205	0	577.628979332703	0	-7.51809151817778	0	371.099065553282	0	11.1615606004794	0	11.8476644675517	0	9.67980712199942	0	10.688640754663	0	-0.68793628864639	0	0.506808912411086	0	-13.9622699462884	0	-3.80828135462854	0	0	179.144134509569	0	0.213342689236786	0	1.80184773764205	0	577.628979332703	0	-7.51809151817778	0	371.099065553282	0	11.1615606004794	0	11.8476644675517	0	9.67980712199942	0	10.688640754663	0	-0.68793628864639	0	0.506808912411086	0	-13.9622699462884	0	-3.80828135462854	-0.473419761775728	9.24140239962067
180.017494177832	0.855194961485299	-1.99037105080729	-0.000769732204748512	2.06940522699228e-05	0.562831687644289	-1.80757928911356e-05	-0.00169539250550176	-0.00121453472305537	-0.00194906024414274	0.00581471311393833	0.0031504496930889	0.0659487589191203	6.75860587754509e-05	0.370644886429947	-0.000159968398520076	-0.00119931478563524	1.25482380119785e-05	-0.603158395551005	0.908826840516957	0.00619543431252286	1.03021073087981e-05	-0.0225476786274124	-0.0519904694188654	-0.983522867880169	0.00197134820780439	0.0155168820639437	-0.360659772461677	4.72083130114329e-05	-6.70510117908602e-06	-2.19623697032452e-05	180.017494177832	0	0.304305746293235	0	0.241436259680496	0	577.807557744921	0	-7.75778897788417	0	373.925507172168	0	11.2142610103047	0	11.5221910719499	0	10.2414161224938	0	5.5070645345548	0	-0.605499502628815	0	-0.327424929005738	0	-14.0369694384474	0	-4.02847623257476	0	0	180.017494177832	0	0.304305746293235	0	0.241436259680496	0	577.807557744921	0	-7.75778897788417	0	373.925507172168	0	11.2142610103047	0	11.5221910719499	0	10.2414161224938	0	5.5070645345548	0	-0.605499502628815	0	-0.327424929005738	0	-14.0369694384474	0	-4.02847623257476	2.59656522496237	9.89666970632881
180.987003513218	2.13876783364714	-0.78909427824397	-0.00101963793196241	1.03480897282101e-05	0.564183070328049	-0.00175534710967644	-5.69022136437639e-05	-0.00295022340284358	-0.00344076462634114	0.00633081688472094	0.0007198220571287	0.066255198374444	6.34294388416562e-06	0.371100069906643	-7.53946948173396e-05	-4.33457637930746e-05	1.22178906405171e-05	-0.604732737191039	0.904148264025025	0.000593309456354737	0.00187411721869749	-0.0278218450010605	-0.0528949662405828	-0.976691868756746	0.00164567793602957	0.0131198021138567	-0.360975640997256	6.37172587477273e-05	7.95043877446389e-05	2.52872566395205e-05	180.987003513218	0	1.81275415178433	0	-1.25141841826053	0	580.290169674269	0	-9.95445773270689	0	376.349657863882	0	15.4894932682318	0	8.09387633562326	0	13.6373237134033	0	1.40969144582245	0	0.297535448510268	0	-1.23519233050815	0	-15.4397794513664	0	-5.41831806685795	0	0	180.987003513218	0	1.81275415178433	0	-1.25141841826053	0	580.290169674269	0	-9.95445773270689	0	376.349657863882	0	15.4894932682318	0	8.09387633562326	0	13.6373237134033	0	1.40969144582245	0	0.297535448510268	0	-1.23519233050815	0	-15.4397794513664	0	-5.41831806685795	5.37278763150887	10.6857154828228
182.288379809019	2.33277903130389	1.7101455621941	-1.49122805348246e-05	-3.26185733403147e-05	0.564587584835587	-0.000129461054301916	-1.61922869380138e-05	-0.00243179782886822	-0.00140911015054022	0.00671492293918153	-1.52361581034417e-05	0.065199783565994	-2.72716109970292e-05	0.370563987632141	-6.32045533252572e-05	-9.21074768518098e-06	3.43482977989953e-05	-0.605920840187399	0.890545332894514	0.00167298327927762	-2.77695341547879e-05	-0.0319696918596845	-0.0533640505190099	-0.976915024955045	-3.20674741426337e-05	0.0112564415368211	-0.360640268519374	0.00011116582524468	1.09973659088595e-05	3.99530763956488e-06	182.288379809019	0	4.94296038285132	0	-0.522764207156801	0	587.83099006162	0	-8.14237217623933	0	377.486714758569	0	33.6826472046724	0	12.5943969355554	0	16.3871417795736	0	2.77912021658459	0	1.16739042064438	0	-0.711897414508099	0	-14.1272686136534	0	-4.97253428381705	0	0	182.288379809019	0	4.94296038285132	0	-0.522764207156801	0	587.83099006162	0	-8.14237217623933	0	377.486714758569	0	33.6826472046724	0	12.5943969355554	0	16.3871417795736	0	2.77912021658459	0	1.16739042064438	0	-0.711897414508099	0	-14.1272686136534	0	-4.97253428381705	4.86358150458904	20.0860589102104
183.235853041818	1.28844992231034	1.76169039748965	5.10510366530059e-06	0.000103395422591178	0.56460398203255	-6.01672454987951e-06	3.22357032281585e-05	-0.00233399560957674	-0.000761991137983275	0.00694518992533261	0.000830925109697171	0.0662919882318041	5.87407683597025e-05	0.369648060972672	7.09409411810491e-05	8.68467424304071e-05	5.59485405078663e-05	-0.603784467122504	0.883888468610538	-6.46003709644563e-06	0.000771830673587627	-0.0331284937315797	-0.0511451330629493	-0.971272897163863	0.00310820957870442	0.0147799779543162	-0.357891524984242	1.37657327549623e-05	0.000142664834298361	0.000111627761131884	183.235853041818	0	6.72319024464953	0	1.28793814887941	0	591.264246429031	0	-4.74226409767028	0	380.953242208462	0	40.4583104061649	0	19.1419669589664	0	22.8930815843624	0	9.427007969999	0	2.02839536900857	0	0.17834614615725	0	-12.4541138920977	0	-3.32367634421855	0	0	183.235853041818	0	6.72319024464953	0	1.28793814887941	0	591.264246429031	0	-4.74226409767028	0	380.953242208462	0	40.4583104061649	0	19.1419669589664	0	22.8930815843624	0	9.427007969999	0	2.02839536900857	0	0.17834614615725	0	-12.4541138920977	0	-3.32367634421855	2.01771694455957	26.6692340281564
184.221346286995	-0.372288848280883	-0.017032554100325	4.85479087176367e-06	5.09387830114672e-05	0.567647150461797	-1.32590012778537e-06	1.8932249530771e-06	1.53578089998986e-05	-0.00174717416609765	0.00413662904305446	0.000389045910031541	0.0678233958559622	2.04816437710337e-05	0.371565336227006	7.04089985296395e-06	-1.69810381771333e-05	0.0029643479854427	-0.599811825782069	0.900224492010055	4.95386434371418e-05	0.000197589841040529	-0.0265304894915829	-0.0546379558317728	-0.978053785274762	0.000967544714741549	0.0155207807509323	-0.352615220120799	0.000818055423788948	2.19492252217012e-05	2.25594347436826e-06	184.221346286995	0	7.19655049104053	0	2.24454812403837	0	591.721728254383	0	-4.03294353295344	0	382.154174781821	0	40.8929010838446	0	19.8125423027015	0	23.9330768683642	0	11.0900415606584	0	2.43329008568054	0	0.886622470432336	0	-11.9760486247787	0	-2.72117649581205	0	0	184.221346286995	0	7.19655049104053	0	2.24454812403837	0	591.721728254383	0	-4.03294353295344	0	382.154174781821	0	40.8929010838446	0	19.8125423027015	0	23.9330768683642	0	11.0900415606584	0	2.43329008568054	0	0.886622470432336	0	-11.9760486247787	0	-2.72117649581205	-0.609301571818293	25.0822483638941
185.505040704177	-2.16477356523576	-1.97668213275559	-2.04075000789393e-05	1.43207497923627e-06	0.569924824247735	2.42181859327619e-05	0.000391768850271084	8.06437361742672e-05	-0.00179627122800411	0.00235574080869891	-0.00022370851840827	0.0650140792524466	2.90383209025658e-05	0.373083621864573	1.15076897373905e-05	1.95360424858727e-05	0.00299806369668474	-0.597495949553807	0.889252112980539	0.00755617860771772	0.0055656703394337	-0.0199055852877851	-0.0583567354990398	-0.982576458452178	-0.00628854004556956	0.0171435670679824	-0.348627976879346	0.00014342221287798	0.0021252339104535	0.00169831505664466	185.505040704177	0	5.44548829905417	0	0.697674129813138	0	594.463871702636	0	-1.52522477723087	0	384.468223093409	0	36.2282482016671	0	15.4823691157891	0	19.8992685990453	0	7.32419266867617	0	1.3415603121744	0	-0.119136564908994	0	-10.4435748636172	0	-1.30422434927206	0	0	185.505040704177	0	5.44548829905417	0	0.697674129813138	0	594.463871702636	0	-1.52522477723087	0	384.468223093409	0	36.2282482016671	0	15.4823691157891	0	19.8992685990453	0	7.32419266867617	0	1.3415603121744	0	-0.119136564908994	0	-10.4435748636172	0	-1.30422434927206	-0.85018068405642	18.5979746922095
186.362314445282	-2.49311115965012	-1.40195433771592	1.07338728580446e-05	2.75242700166853e-05	0.57120218082034	-0.000463273621207663	-4.12178859160461e-06	-1.03730669288861e-05	-1.77457269621542e-05	0.00257704913949957	-1.35627706535232e-05	0.0657555427676966	3.33048304433567e-05	0.373499504711566	-4.56807324603337e-06	1.6292289768161e-05	3.97463738208023e-05	-0.593409690169745	0.883045966283275	0.00414059826883194	0.00352619741360245	-0.0179077035696693	-0.0562743842947225	-0.973001942817356	-0.00930080915620603	0.0164569405131203	-0.344152401695299	6.34687831296108e-05	-6.41702962179182e-06	1.56450030607969e-05	186.362314445282	0	3.38674628481873	0	-0.868445308718247	0	599.416654617491	0	2.22375573958376	0	387.35690732646	0	24.2929762430917	0	6.4918933591895	0	13.0053942624706	0	1.95020614786218	0	0.766470030735631	0	-0.935020340142657	0	-8.48156050932695	0	-0.244850026621866	0	0	186.362314445282	0	3.38674628481873	0	-0.868445308718247	0	599.416654617491	0	2.22375573958376	0	387.35690732646	0	24.2929762430917	0	6.4918933591895	0	13.0053942624706	0	1.95020614786218	0	0.766470030735631	0	-0.935020340142657	0	-8.48156050932695	0	-0.244850026621866	0.370872165057242	9.70355976340795
187.32058403371	-1.83033505080359	0.552949985212243	5.61474576762023e-05	1.62487845460569e-05	0.571511059586998	4.00951158966601e-05	-4.22417401960719e-05	2.40414734339915e-05	-0.00169000198724191	0.00393491389304421	5.13677853917463e-05	0.0653352657663371	2.53090203659084e-06	0.373067760140557	8.29026689910249e-06	-3.63691716293222e-05	0.000817894817117878	-0.590513395215499	0.865463907796211	0.0052372088104873	0.00218556625492013	-0.0101221142634407	-0.0608509298004125	-0.961015812664482	-0.0124889503206038	0.0123876817982034	-0.339906430081343	1.06285062124058e-05	-8.7408939121444e-06	-9.27403827143551e-06	187.32058403371	0	1.23348294961125	0	-1.31797064739894	0	604.29214734949	0	3.3409305234636	0	387.885495482719	0	13.1747810707195	0	3.73138396362372	0	11.7315289167311	0	1.42085951786959	0	0.0338128254439555	0	-1.30216344435627	0	-7.5672172578558	0	0.0356362411666091	0	0	187.32058403371	0	1.23348294961125	0	-1.31797064739894	0	604.29214734949	0	3.3409305234636	0	387.885495482719	0	13.1747810707195	0	3.73138396362372	0	11.7315289167311	0	1.42085951786959	0	0.0338128254439555	0	-1.30216344435627	0	-7.5672172578558	0	0.0356362411666091	1.4658525233206	7.18932984189323
188.3601300594	-0.237417006735224	1.98141461210903	-1.76671002656922e-05	7.60991786347605e-05	0.572267172288419	1.34555797660247e-05	4.75116152525722e-06	-1.63676214351267e-05	-0.00073553400907692	0.00368867591091137	-3.62078297505163e-06	0.0644662957699782	2.79327533676457e-05	0.373060275414775	5.33830764770433e-06	1.55092830941282e-05	0.00329657837364195	-0.589209207034708	0.888427096071282	0.00385119231796336	-0.00470213645003788	0.00334784162594602	-0.0616265688943131	-0.959172748421343	-0.0271740515024225	0.0187022646849571	-0.337621131588077	0.000698506123756384	-0.00164719498833034	-0.00141507892485298	188.3601300594	0	0.109448281426089	0	0.165355407796243	0	605.731374871026	0	1.93880366222121	0	390.19259561725	0	11.1470594145115	0	5.34193501063503	0	9.79040883453256	0	5.22157996968237	0	-0.788944310568691	0	-0.364136640870322	0	-8.54397929455237	0	-1.0523438648907	0	0	188.3601300594	0	0.109448281426089	0	0.165355407796243	0	605.731374871026	0	1.93880366222121	0	390.19259561725	0	11.1470594145115	0	5.34193501063503	0	9.79040883453256	0	5.22157996968237	0	-0.788944310568691	0	-0.364136640870322	0	-8.54397929455237	0	-1.0523438648907	1.58601521906992	7.6346402262863
189.297773687966	1.3355628502519	1.26946132898464	0.000170846941347843	0.000138150410306884	0.574124118455103	0.00051292690966795	0.000369821478254347	0.00190745893103697	4.76252993041843e-06	0.00240769184234497	0.000431825074434781	0.0680394941056539	0.000135201901316191	0.373602266577437	0.000142529940574117	0.000105327616419236	0.0022075148789139	-0.585720811248803	0.876255780152517	3.39351727550475e-06	-0.00239068236157778	0.00398544399437366	-0.0624847350857847	-0.958566049595564	-0.0273148512746936	0.0214880445749053	-0.333305046534682	0.000104770313352158	-5.7434915009118e-05	-3.88037285568505e-05	189.297773687966	0	0.643675806912587	0	1.84118033957009	0	606.232149723674	0	2.8045945380448	0	393.233690342776	0	11.6513425266511	0	6.12428514139933	0	11.2160488343252	0	10.8129783738222	0	-0.333849159601046	0	0.529115040764389	0	-8.02158165117299	0	-0.306500023818107	0	0	189.297773687966	0	0.643675806912587	0	1.84118033957009	0	606.232149723674	0	2.8045945380448	0	393.233690342776	0	11.6513425266511	0	6.12428514139933	0	11.2160488343252	0	10.8129783738222	0	-0.333849159601046	0	0.529115040764389	0	-8.02158165117299	0	-0.306500023818107	1.47238674949325	6.57876970068449
190.275423459142	2.36838198043532	-0.75193090624542	9.46580305226181e-06	-9.1507193607816e-06	0.574819380346955	-9.09129976159521e-05	7.81535760560095e-05	0.000474786596836319	-0.00236605278329838	0.00458309174877824	7.64828799752182e-05	0.0659508531785597	3.26379080663621e-05	0.373751457746777	2.83049404433174e-06	1.85142987428483e-05	0.00174952863380254	-0.582062488808793	0.857898638726751	0.00508050722566827	-0.00137144094844316	0.00636020716128701	-0.0553902565407945	-0.966005766742642	-0.026342766416217	0.0257032262236416	-0.329707302163058	3.00361296307046e-05	-0.000734458815704963	-3.34562261296125e-05	190.275423459142	0	2.52716054819307	0	2.12078779173965	0	609.949850307423	0	3.16952749180037	0	393.658369946618	0	19.1490894720387	0	6.5273673041681	0	11.9284711826648	0	11.1207779526007	0	0.540972694633562	0	0.760374360726453	0	-7.72518680561207	0	-0.00160439810596766	0	0	190.275423459142	0	2.52716054819307	0	2.12078779173965	0	609.949850307423	0	3.16952749180037	0	393.658369946618	0	19.1490894720387	0	6.5273673041681	0	11.9284711826648	0	11.1207779526007	0	0.540972694633562	0	0.760374360726453	0	-7.72518680561207	0	-0.00160439810596766	2.2363125903511	6.55741854666329
191.252296690961	2.34137179935101	-1.98646484250703	1.53978986351081e-05	4.71017764671849e-05	0.57406050805009	0.000100926489239215	-2.0224229228178e-05	0.000481416217553271	-9.07773931428346e-05	0.00288429210775767	0.000135928751884559	0.0642981424488551	2.52906465363597e-05	0.372433563362842	-2.15996023289947e-06	-1.08744786507219e-05	0.000922449353730701	-0.58263890520172	0.846578138580791	0.00818186595391235	-0.0127550804047487	0.0117097807705393	-0.055452064785268	-0.980715386488613	-0.0108327559523655	0.0276585364672577	-0.329093868554147	5.4533143128483e-05	-0.00704974102313045	-0.00226014078395153	191.252296690961	0	4.92182151919835	0	0.63770309742367	0	615.82190050234	0	-0.466092165893	0	396.043370437208	0	33.5527714205851	0	-2.38795843205579	0	17.7704576696274	0	7.11772589756698	0	1.16236028699883	0	-0.150195165827166	0	-9.95956268015027	0	-0.944906019611237	0	0	191.252296690961	0	4.92182151919835	0	0.63770309742367	0	615.82190050234	0	-0.466092165893	0	396.043370437208	0	33.5527714205851	0	-2.38795843205579	0	17.7704576696274	0	7.11772589756698	0	1.16236028699883	0	-0.150195165827166	0	-9.95956268015027	0	-0.944906019611237	3.71149734622974	0.299932192406966
192.424512151181	0.951329947723078	-0.776954654288589	5.15416517238113e-05	-9.08871997962077e-06	0.573795623980793	0.000145176037917832	6.91110927415888e-05	7.14182343289322e-05	-0.000918567436802618	0.00471721920964148	-2.51401422635746e-05	0.0658106256278227	-3.43502078315593e-05	0.370998374415004	6.86329557368514e-05	0.000181345315174935	-0.00288100162230629	-0.589548589369059	0.871733098374089	0.00355489109612299	-0.0077851586768585	0.00701688855366672	-0.056536687403856	-0.97768605481923	-0.0139626465753477	0.0289876353566629	-0.334135053028799	0.00256828855462202	-0.000921435820525479	0.00217502518169135	192.424512151181	0	6.96747967428107	0	-1.24978851467106	0	619.587589754473	0	-3.93583721803499	0	399.245258828169	0	40.7848582886382	0	-9.03426592820418	0	23.8876557202185	0	1.47919789846612	0	2.22221333215283	0	-1.24196194185332	0	-11.8755978488156	0	-2.636993921932	0	0	192.424512151181	0	6.96747967428107	0	-1.24978851467106	0	619.587589754473	0	-3.93583721803499	0	399.245258828169	0	40.7848582886382	0	-9.03426592820418	0	23.8876557202185	0	1.47919789846612	0	2.22221333215283	0	-1.24196194185332	0	-11.8755978488156	0	-2.636993921932	4.21503553407036	-1.18629713596683
193.350034245295	-0.631311214869087	1.18217263008328	6.48834937324106e-05	-6.25905407995171e-05	0.573771400133373	2.48628980963338e-05	-1.46697760729293e-06	0.000412108598294917	-0.000335078793465437	0.00519301404732091	7.02421719607493e-05	0.0663260042088724	-5.17699866770318e-05	0.370156625558588	-4.99165710033316e-05	1.81513068336071e-05	-0.000569055461443529	-0.59629967466324	0.898198301339226	0.00401272408656432	-0.0103295081298276	0.00554098816634191	-0.0555650797616343	-0.983064050775513	-0.00854279511792868	0.0244160531650121	-0.339777644596473	0.00503026033706973	-0.000335943111191084	-0.000104569667418766	193.350034245295	0	7.12148644503537	0	-1.04151121243816	0	619.809020695655	0	-4.14663969499502	0	399.600034606334	0	40.8853666026538	0	-9.06665094354716	0	23.8398458691426	0	1.68939872116679	0	2.36003359541131	0	-1.06690649715468	0	-12.0634311895316	0	-2.83314866525996	0	0	193.350034245295	0	7.12148644503537	0	-1.04151121243816	0	619.809020695655	0	-4.14663969499502	0	399.600034606334	0	40.8853666026538	0	-9.06665094354716	0	23.8398458691426	0	1.68939872116679	0	2.36003359541131	0	-1.06690649715468	0	-12.0634311895316	0	-2.83314866525996	2.42029335755304	0.678691009623695
194.385963982756	-2.07903519242335	1.95963552325907	3.24631460208151e-06	1.9615027454925e-06	0.573257642549398	-6.31017217893892e-06	0.00113593696359388	3.23493211299638e-05	-7.99480530054888e-05	0.00394195738756323	0.000817458297150093	0.06515230041555	-7.8166735696037e-06	0.368940701621629	0.000102906557607952	3.35707489918333e-05	-7.09648259046455e-05	-0.599407721640895	0.908451676708527	-0.00311099058244818	-0.00432899013239931	-8.10786340457591e-05	-0.0523498300646702	-0.992598595250659	-0.0034088970931384	0.0191606216405384	-0.34221491324843	0.00583337840542865	6.39788260131901e-05	2.46225001148596e-05	194.385963982756	0	5.65145869086292	0	0.784692446037173	0	622.080384794095	0	-6.84093337092984	0	402.881571848757	0	37.1503477839128	0	-4.78985803271783	0	18.8372931365488	0	7.68089482112711	0	1.42483296181692	0	-0.080584980948253	0	-13.4518248110957	0	-4.50550288180102	0	0	194.385963982756	0	5.65145869086292	0	0.784692446037173	0	622.080384794095	0	-6.84093337092984	0	402.881571848757	0	37.1503477839128	0	-4.78985803271783	0	18.8372931365488	0	7.68089482112711	0	1.42483296181692	0	-0.080584980948253	0	-13.4518248110957	0	-4.50550288180102	-0.849739226314665	2.45360483142436
195.369631635617	-2.48708313621885	0.578231585658949	-2.45861989660469e-06	3.16331339732339e-07	0.572761466178016	0.000983760445032828	2.28404606031274e-05	3.76998762872193e-05	-0.00168394579045582	0.00511652164660615	0.000505128811405688	0.0653677589364444	2.75829219810007e-05	0.367613465542509	8.39069785582446e-05	7.99972231010624e-05	-1.53252199295337e-05	-0.602040362645597	0.909916213513823	-0.00358957175957735	-0.000836211441208333	3.57673811078632e-05	-0.0512031419683976	-0.986895881448004	-0.00307870852886778	0.018716316645015	-0.343977402831323	0.00523321312801277	-0.00012602364761763	-5.72386032161121e-05	195.369631635617	0	3.31312637374839	0	2.17080161842841	0	627.654582808763	0	-10.0910481588181	0	405.001509105219	0	23.8269657218537	0	2.85415914034551	0	13.9251819737873	0	11.1109999282869	0	0.749586114244166	0	0.810839636358507	0	-15.5644592990032	0	-5.48831748401025	0	0	195.369631635617	0	3.31312637374839	0	2.17080161842841	0	627.654582808763	0	-10.0910481588181	0	405.001509105219	0	23.8269657218537	0	2.85415914034551	0	13.9251819737873	0	11.1109999282869	0	0.749586114244166	0	0.810839636358507	0	-15.5644592990032	0	-5.48831748401025	-2.66293432597741	5.00494333782681
196.322353255278	-1.80294857331745	-1.37024021063244	4.9765023807508e-07	4.88161583844003e-06	0.571865937952222	-0.000361498482363841	-1.54200901377506e-05	-1.68180784046478e-05	1.40854481518493e-05	0.00703029559769137	3.8921820856601e-05	0.0642983805216887	8.09012130280657e-06	0.366106319712544	-3.97034990403397e-05	-1.28929026065942e-05	-1.80484558033522e-05	-0.604567484432893	0.913786992672698	-5.09444359427406e-05	4.48761312764686e-05	9.67578619376673e-06	-0.052565978026794	-0.992937313534069	-0.00235659686879874	0.0201958738850198	-0.345341011886444	0.00463490267936917	1.49413400141273e-05	4.41464678310065e-05	196.322353255278	0	1.19039333540564	0	1.75436659819629	0	632.423205484542	0	-9.27117291968758	0	405.496907017023	0	13.0320147802417	0	1.24445629665696	0	12.9224125724524	0	10.6357602311683	0	0.0110761449478398	0	0.468577103257919	0	-14.8892485183861	0	-5.10289756903159	0	0	196.322353255278	0	1.19039333540564	0	1.75436659819629	0	632.423205484542	0	-9.27117291968758	0	405.496907017023	0	13.0320147802417	0	1.24445629665696	0	12.9224125724524	0	10.6357602311683	0	0.0110761449478398	0	0.468577103257919	0	-14.8892485183861	0	-5.10289756903159	-1.57935185556851	-0.26490071926406
197.149626640986	-0.559368220176534	-1.99186764310917	-8.18138377225898e-06	-1.62356916281064e-05	0.571308241611093	1.00666964703892e-05	-7.53948330844392e-05	-4.2791067917544e-05	-2.40659552407269e-05	0.00680988670375629	0.00109843180355106	0.0660819654481201	-8.69983286743226e-06	0.364648475263546	-4.06197950326804e-05	-4.17581207265934e-05	-2.80381011578183e-05	-0.606009084544162	0.911750725257041	-3.91760962203776e-07	5.63409048537599e-05	-1.4330094220445e-05	-0.0498420024406319	-0.989615279583459	-0.00485186626191673	0.0186965275151555	-0.346282958195156	0.00396282582432598	4.03381530926763e-05	3.11197576735356e-05	197.149626640986	0	0.185116320645079	0	0.259612241082375	0	633.752917297523	0	-7.50846078097916	0	408.227738593055	0	11.1577719397293	0	-1.023735152952	0	9.79288793120243	0	5.597184203199	0	-0.714981029340924	0	-0.321087707842004	0	-13.9196833822689	0	-3.80718402961748	0	0	197.149626640986	0	0.185116320645079	0	0.259612241082375	0	633.752917297523	0	-7.50846078097916	0	408.227738593055	0	11.1577719397293	0	-1.023735152952	0	9.79288793120243	0	5.597184203199	0	-0.714981029340924	0	-0.321087707842004	0	-13.9196833822689	0	-3.80718402961748	1.16709409809135	-2.65159737943712
198.073670091728	1.01992896156206	-0.894329260352802	1.47280370872195e-06	-0.000121409996321671	0.571749615183328	-5.70141002284738e-05	-3.6680094981504e-07	-0.000933927355446112	-0.000264665146245113	0.00425247228415628	8.98569026766956e-06	0.0691503223869146	-3.37720710647684e-05	0.363902968509949	3.7999920378955e-05	5.1532705340115e-05	-0.00045338246001023	-0.608580137177943	0.936487538303284	-0.000516116409110066	0.00438263930499869	-0.00165569180845329	-0.0503408923801734	-0.993994306865772	-0.00702163565180966	0.0214305284321391	-0.347940931247104	0.00522010836703197	0.00203726864534871	0.00223230698361241	198.073670091728	0	0.405424173033501	0	-1.20165992226444	0	634.000129614058	0	-7.72038930437797	0	410.638114822362	0	11.3076480113113	0	-1.33974412459522	0	9.95062531614323	0	1.48644506191687	0	-0.518739349416897	0	-1.19615536657554	0	-14.1227106517416	0	-3.99412406184706	0	0	198.073670091728	0	0.405424173033501	0	-1.20165992226444	0	634.000129614058	0	-7.72038930437797	0	410.638114822362	0	11.3076480113113	0	-1.33974412459522	0	9.95062531614323	0	1.48644506191687	0	-0.518739349416897	0	-1.19615536657554	0	-14.1227106517416	0	-3.99412406184706	4.20229544063197	-0.1737297764344
198.942077744106	2.14368669378912	0.951030585149961	1.4716637439167e-05	2.38993210565152e-05	0.57128345557339	0.000152828181457077	5.10014955287099e-05	-4.68423299808356e-05	0.000205075244726848	0.00487805338011344	6.81895289002824e-05	0.0683731541837815	4.01707379567327e-05	0.362850180064264	1.81389438353887e-05	4.46288859704019e-05	-0.00031590532736956	-0.611608858159298	0.932312551096402	-0.00636258993501084	0.00693497010150252	-2.0561005501642e-05	-0.0525568290692168	-0.990995227929354	-0.00515266786098826	0.0177395271613243	-0.349809469794904	0.0046107457087622	0.00262227672116618	0.00183763451262722	198.942077744106	0	1.82322470624686	0	-1.17455527970083	0	636.407988533583	0	-7.52252527803767	0	410.893591884329	0	15.5371792016608	0	-0.769283961903187	0	10.3718855076892	0	1.50946337182404	0	0.302239493443345	0	-1.17272705904421	0	-13.9437403299784	0	-3.97469896705645	0	0	198.942077744106	0	1.82322470624686	0	-1.17455527970083	0	636.407988533583	0	-7.52252527803767	0	410.893591884329	0	15.5371792016608	0	-0.769283961903187	0	10.3718855076892	0	1.50946337182404	0	0.302239493443345	0	-1.17272705904421	0	-13.9437403299784	0	-3.97469896705645	5.30079660921859	3.62399941525281
199.817106362243	2.49266071455309	1.98698714604094	-5.75092340070438e-05	4.88200554176456e-06	0.570237899537585	-0.000158026203000651	-0.000552359514114456	-0.000891565829542081	-0.00167548725943961	0.00170895215916258	-0.000348824950583467	0.0675034159759267	-2.68530067719765e-06	0.36123173805708	-4.12914062457146e-05	-6.54199573159894e-05	-7.41182921420792e-05	-0.611397404370955	0.926240138221935	-0.00503255370983897	0.00527910257723053	-9.83322169507314e-05	-0.0523200656088351	-0.992627782982398	-0.00480692119656728	0.0184412393252641	-0.348926759687013	0.00321100706493935	0.000204789596597332	2.32527424530432e-05	199.817106362243	0	3.91713536356542	0	0.220299825530768	0	641.428602961409	0	-4.15610055630589	0	413.200636701916	0	27.5981906821025	0	7.3686667757081	0	15.9785988762933	0	5.4413611781286	0	0.894331535934102	0	-0.339102247406516	0	-11.9470820106789	0	-3.0510189185798	0	0	199.817106362243	0	3.91713536356542	0	0.220299825530768	0	641.428602961409	0	-4.15610055630589	0	413.200636701916	0	27.5981906821025	0	7.3686667757081	0	15.9785988762933	0	5.4413611781286	0	0.894331535934102	0	-0.339102247406516	0	-11.9470820106789	0	-3.0510189185798	4.27197315446792	13.5112922601599
200.872465483458	1.72725077550333	0.997288804476572	5.39908801849319e-05	1.40321567106201e-05	0.56975624419584	0.000322992965495367	9.24434822437022e-06	-0.000360526843819205	7.41537136907505e-05	0.00474588058621101	2.18270497067712e-05	0.0687169644698221	3.01534991188747e-05	0.359726451395008	4.10529012198462e-05	3.63743410234858e-05	-0.000174902895299624	-0.610653947826069	0.910795436052085	-0.00528494194019236	0.00341597325855678	-0.00262294260024065	-0.0525726209195165	-0.990057214584342	-0.00398526853493016	0.0191742485626722	-0.347290361986947	0.000757748525078007	2.66767149573676e-05	2.76002101631453e-05	200.872465483458	0	6.25024860321588	0	1.99944906542416	0	646.641103123607	0	-0.149902131539522	0	416.298299837096	0	39.3567612718728	0	16.4690818398964	0	23.058445501513	0	10.9740145416394	0	1.71853046564472	0	0.660867074166445	0	-9.73766693323919	0	-1.7005940429486	0	0	200.872465483458	0	6.25024860321588	0	1.99944906542416	0	646.641103123607	0	-0.149902131539522	0	416.298299837096	0	39.3567612718728	0	16.4690818398964	0	23.058445501513	0	10.9740145416394	0	1.71853046564472	0	0.660867074166445	0	-9.73766693323919	0	-1.7005940429486	1.74565850060803	22.1928263546861
201.832097423706	0.218934439044745	-1.02341840248497	-1.50021668665345e-05	3.09128555093868e-05	0.569491565303642	-7.41572902846877e-06	-3.11623846776556e-05	-0.00113385483982609	1.01609566875398e-05	0.00368592720001081	-2.35525397008478e-05	0.0684379250165912	2.48286669671183e-05	0.358739759136448	-9.08090948940741e-06	5.21065063202386e-05	-0.00224454153097625	-0.611861986733916	0.909129172888927	-0.00540653363629115	0.00383280959415058	-0.00556386336032616	-0.054443601247339	-0.983692609678281	-0.00511790138908501	0.0205819413210158	-0.347430631976568	0.000529102613410102	0.00012039404282257	0.000263208342321868	201.832097423706	0	7.22254708468973	0	1.98750256156775	0	647.811376924624	0	0.0884362789564998	0	416.637793723607	0	40.9087887018191	0	16.9539871180893	0	23.3906339380371	0	10.9609202764938	0	2.45724140975466	0	0.650991353671259	0	-9.52242157694786	0	-1.58158002384673	0	0	201.832097423706	0	7.22254708468973	0	1.98750256156775	0	647.811376924624	0	0.0884362789564998	0	416.637793723607	0	40.9087887018191	0	16.9539871180893	0	23.3906339380371	0	10.9609202764938	0	2.45724140975466	0	0.650991353671259	0	-9.52242157694786	0	-1.58158002384673	0.238065936003529	21.6330956407228
202.756246235859	-1.32119903019343	-1.99711469602125	2.70739082733464e-05	2.17807616491056e-05	0.570410287614476	8.71248500134771e-05	0.000145868280581269	-0.00263291606556475	0.000504102528843968	0.000525350669705512	-0.000257977836426146	0.0686833394431118	-4.02739530050023e-05	0.358810520499966	-4.2896472117959e-06	0.000124298336535412	-0.00335118749975949	-0.612190137317642	0.909174429935155	-0.00114029266729935	0.00432093662248991	-0.00579181070279906	-0.0568741011063208	-0.979267487146359	-0.0101045051356416	0.0172936239316562	-0.346681103212087	0.000181731975294608	1.7423360540159e-05	0.000320410999456706	202.756246235859	0	6.69343420910824	0	0.458139415230054	0	648.298877677786	0	1.08241299117523	0	419.247809440867	0	40.4231190943471	0	16.0243878287447	0	21.5187578598165	0	6.39289401210214	0	2.00444769053354	0	-0.230876086944196	0	-9.02036622826525	0	-0.735345080682465	0	0	202.756246235859	0	6.69343420910824	0	0.458139415230054	0	648.298877677786	0	1.08241299117523	0	419.247809440867	0	40.4231190943471	0	16.0243878287447	0	21.5187578598165	0	6.39289401210214	0	2.00444769053354	0	-0.230876086944196	0	-9.02036622826525	0	-0.735345080682465	0.238208150394717	20.7452753674976
203.888787498005	-2.43956669871437	-0.680637221689705	-8.34846809871497e-05	-3.47201242983874e-05	0.570545987512158	-6.76875340177905e-06	8.49851325974201e-05	-0.00241606438325523	0.00201211798098574	-1.81790435009033e-05	-6.33611111974855e-05	0.0691558028709193	-9.42860210596931e-06	0.357936000468731	1.384017676915e-06	4.31957843253179e-05	-0.00496802446364913	-0.611459008767784	0.910646621940526	-0.00323719819888844	0.00237402029994537	-0.00821285004774068	-0.056580963222324	-0.969743613323185	-0.0156077253116592	0.0171635481615046	-0.345022545029855	0.000168988331208541	-1.44063481447926e-05	3.65710308616966e-05	203.888787498005	0	4.44369345758431	0	-1.29043652679298	0	652.891241263159	0	4.41665044879718	0	422.129514523321	0	30.8258286476978	0	9.48518695625108	0	16.2083509494252	0	1.4237006820386	0	1.02481352646462	0	-1.27465851860049	0	-6.95785871100358	0	0.830844577417402	0	0	203.888787498005	0	4.44369345758431	0	-1.29043652679298	0	652.891241263159	0	4.41665044879718	0	422.129514523321	0	30.8258286476978	0	9.48518695625108	0	16.2083509494252	0	1.4237006820386	0	1.02481352646462	0	-1.27465851860049	0	-6.95785871100358	0	0.830844577417402	0.854834931905003	15.0375328175974
205.142974417441	-1.97847244984573	1.71768729593109	-7.15156859192096e-05	-1.42492308971995e-05	0.5707429858858	0.00174909105899946	-0.000135975815765298	-0.000406952898915462	-0.00121350359113437	0.00453469461074164	-0.000626683889876941	0.0695349477014792	3.66766028677566e-05	0.357051372296515	-0.000102993022993163	8.53008583763731e-06	-0.00630766119900954	-0.608838382908875	0.893237756637392	-0.00308124070306165	0.00264856601728522	-0.00818918710653684	-0.0504914399215166	-0.981775887569649	-0.0129155483768045	0.0171906919482228	-0.342094324362705	0.00010977241713275	-8.06862823156077e-06	6.09058367823676e-05	205.142974417441	0	1.48170895425555	0	-0.512288199856063	0	659.915206622866	0	2.69592714262575	0	423.256783760957	0	14.1062468084666	0	13.3037725936946	0	13.7194622886983	0	2.84646533907036	0	0.1534055433129	0	-0.709920827700928	0	-8.21689341229525	0	0.212354698475507	0	0	205.142974417441	0	1.48170895425555	0	-0.512288199856063	0	659.915206622866	0	2.69592714262575	0	423.256783760957	0	14.1062468084666	0	13.3037725936946	0	13.7194622886983	0	2.84646533907036	0	0.1534055433129	0	-0.709920827700928	0	-8.21689341229525	0	0.212354698475507	0.513824831180849	17.5135825634867
205.97169886229	-0.817197423063771	1.86507551236002	-4.62385582263207e-06	-1.40270641621467e-05	0.569609222785931	0.0004168900111172	-1.41627524331345e-05	-0.00187540540701069	-0.000176552618279743	0.00352693536537247	-1.49604363895003e-05	0.066883388972271	5.01963260149372e-05	0.35560728018631	-1.1015933910751e-05	-1.79604304619635e-05	-0.0052859926099906	-0.607496061534782	0.892277081692733	-5.033808495441e-06	-2.20177013302065e-05	-0.00482278804093951	-0.0510573497133703	-0.983377290509234	-0.0145083300776751	0.0230821132614466	-0.340035301903482	4.45153014531694e-05	-3.32865930731243e-05	-5.5946849187044e-05	205.97169886229	0	0.28889071901151	0	1.08415514234521	0	661.726491892471	0	0.409220577241368	0	426.336751768866	0	11.2320810803908	0	16.7562976857972	0	9.32795198744072	0	8.79703845125771	0	-0.62226635730015	0	0.064784961332092	0	-9.33524276614174	0	-1.2827478610287	0	0	205.97169886229	0	0.28889071901151	0	1.08415514234521	0	661.726491892471	0	0.409220577241368	0	426.336751768866	0	11.2320810803908	0	16.7562976857972	0	9.32795198744072	0	8.79703845125771	0	-0.62226635730015	0	0.064784961332092	0	-9.33524276614174	0	-1.2827478610287	0.0819386501526764	18.3366460928166
206.962425878348	0.886265061508321	0.213753083241754	0.0008060659198715	0.000143303837846481	0.572619422116175	0.000778397327326934	3.09607396231409e-05	-7.4095805754173e-05	5.77183953548155e-05	0.00218489493497782	4.26228571436362e-06	0.0699456901330343	0.000239036697703778	0.357302125499255	7.13733993995214e-05	2.68270132319513e-05	-0.000331232023450457	-0.604842188377209	0.906141662042515	-8.89604973958547e-05	3.88346157265606e-05	-2.22962442186788e-05	-0.0506141524473648	-0.992742087060038	-0.0111486961654927	0.0243641609866603	-0.336755902356633	0.000385971509142902	8.95504327461485e-06	-1.54312735989293e-05	206.962425878348	0	0.326381596233342	0	2.23154000756054	0	661.971841068853	0	0.213790550111341	0	427.90244731912	0	11.2588481476689	0	17.0114586654864	0	8.85611764600115	0	11.1261033303337	0	-0.589078233036432	0	0.869814864565785	0	-9.403034154831	0	-1.46584920076318	0	0	206.962425878348	0	0.326381596233342	0	2.23154000756054	0	661.971841068853	0	0.213790550111341	0	427.90244731912	0	11.2588481476689	0	17.0114586654864	0	8.85611764600115	0	11.1261033303337	0	-0.589078233036432	0	0.869814864565785	0	-9.403034154831	0	-1.46584920076318	0.637134121449338	15.8389986013362
207.848028283076	2.07667494492844	-1.52281324232516	-3.3314324811773e-05	-1.58324655978405e-05	0.573678623254618	-0.00201026144538766	0.00132519078971696	-0.000746054006869441	-0.00300555082768587	0.00549515955544979	2.71298687241191e-05	0.0691598054685766	9.85466865846599e-06	0.357704957996268	0.00027176481339013	0.000137214730344758	-0.00214947431861803	-0.606488858103576	0.907668043127543	-0.00742349859747906	0.00311824106418114	0.000126638582113311	-0.0535136528135934	-0.990213363674118	-0.0089685174471054	0.0206480807214057	-0.337149426490672	0.00031999924806333	0.0013841692080972	0.000487560879300513	207.848028283076	0	1.67915867712804	0	1.59679077225266	0	664.144187252822	0	-0.9118643144538	0	428.587287819895	0	14.8950619767891	0	14.9860221615284	0	10.1138554618085	0	10.3231882759283	0	0.243758129499843	0	0.358598093884946	0	-10.2963323886552	0	-2.07328599817006	0	0	207.848028283076	0	1.67915867712804	0	1.59679077225266	0	664.144187252822	0	-0.9118643144538	0	428.587287819895	0	14.8950619767891	0	14.9860221615284	0	10.1138554618085	0	10.3231882759283	0	0.243758129499843	0	0.358598093884946	0	-10.2963323886552	0	-2.07328599817006	2.46124123400914	14.063544972074
208.811648866588	2.49133023773938	-1.87249932068038	4.76100842402305e-05	-9.50197239056812e-06	0.573744273078469	7.77245094233577e-06	-1.21860649877293e-05	-2.10419743780967e-05	-0.000528345293883286	0.00178251744372284	-2.55852865058933e-05	0.0679778980787665	-9.16736448277337e-07	0.35711777395128	1.62135600444664e-05	-1.6185282450968e-05	-2.26473242462906e-05	-0.606548629745739	0.917676330426787	0.000355468497365322	-0.00142529928637343	0.00437933201134505	-0.0504328658060655	-0.995028723683045	-0.00199772547667277	0.0187606108479603	-0.33656770481792	0.0007379860007351	-2.01784018706361e-05	1.62576028419055e-05	208.811648866588	0	3.96819196622564	0	-0.211756765353702	0	669.597287692925	0	-5.22311663533922	0	431.99810402693	0	27.9212525066655	0	4.68153594625617	0	18.2706761266209	0	3.86226482788609	0	0.906310924631968	0	-0.552300638553961	0	-12.4566580479516	0	-3.30661964166865	0	0	208.811648866588	0	3.96819196622564	0	-0.211756765353702	0	669.597287692925	0	-5.22311663533922	0	431.99810402693	0	27.9212525066655	0	4.68153594625617	0	18.2706761266209	0	3.86226482788609	0	0.906310924631968	0	-0.552300638553961	0	-12.4566580479516	0	-3.30661964166865	4.7030842584437	7.52215993653598
209.849645298299	1.72193861452056	-0.148675121458727	1.5705012309591e-05	-5.5015965017393e-05	0.572953610283757	-0.00187458035802305	-4.71189218503819e-06	2.24370650107016e-05	-0.00234571184581872	0.00447540136801198	2.84230312504181e-05	0.0650021031825948	-4.87200311012074e-05	0.355889619213828	-6.20567505258377e-05	-2.55703299540948e-05	-1.16902918333816e-05	-0.608769162649537	0.907309919064181	-0.00473826318078818	3.28379105738424e-06	0.00866847743838564	-0.0550387706732676	-0.985766960057495	3.74423181831072e-05	0.0142446939642889	-0.33696763239353	3.24460335978345e-05	1.27279465461086e-05	-6.34218337758232e-05	209.849645298299	0	6.25533604649419	0	-1.3921831161407	0	674.691010141632	0	-7.94502488550627	0	433.612156214865	0	39.3775667627025	0	-1.63233296914571	0	22.0800812601251	0	1.448991189762	0	1.72118153308937	0	-1.37846192549266	0	-14.3330382475959	0	-4.16762753057363	0	0	209.849645298299	0	6.25533604649419	0	-1.3921831161407	0	674.691010141632	0	-7.94502488550627	0	433.612156214865	0	39.3775667627025	0	-1.63233296914571	0	22.0800812601251	0	1.448991189762	0	1.72118153308937	0	-1.37846192549266	0	-14.3330382475959	0	-4.16762753057363	5.1319669489492	6.40777201018413
210.960069896399	-0.0423813896185522	1.82596838195148	0.00217306596141777	2.76489500512389e-05	0.576920606079542	-4.21069373036869e-05	0.00155020748213957	0.00417794195374466	-0.000586714672348439	0.00595410307271262	0.0032259692395297	0.0698459649757563	5.4231715816307e-06	0.358182701308584	0.000659510485978734	0.00130385190582875	-1.51711675054442e-06	-0.609312133674648	0.905796969010724	-0.0050141825608193	-1.14171301446098e-05	0.0140217349793944	-0.0517948236010037	-0.982987530405444	6.6895563967173e-05	0.0165175080459199	-0.336678475950881	0.000139023857101739	5.04901297812301e-06	2.05019106632357e-05	210.960069896399	0	7.24229676068887	0	-0.323707856924069	0	675.861771388106	0	-7.32762032704629	0	435.023727788965	0	40.9226740055301	0	-1.09799148986954	0	22.7205364292894	0	3.48998763116513	0	2.47542621919351	0	-0.611877813697806	0	-13.8317275043608	0	-3.63461978656778	0	0	210.960069896399	0	7.24229676068887	0	-0.323707856924069	0	675.861771388106	0	-7.32762032704629	0	435.023727788965	0	40.9226740055301	0	-1.09799148986954	0	22.7205364292894	0	3.48998763116513	0	2.47542621919351	0	-0.611877813697806	0	-13.8317275043608	0	-3.63461978656778	2.28731793024711	8.83963913096417
211.788774304348	-1.40517237615063	1.76658327071019	0.000759534835215285	3.16613839189517e-05	0.576413099547133	4.37707009680758e-05	0.00127940231693672	0.00151999767101046	-0.00169864203235357	0.00577741178020482	0.00240531973030253	0.0653593016927923	4.64346679025023e-05	0.357582816636117	6.23348448195825e-05	0.000674790364058056	-1.27946367548721e-06	-0.60973724635516	0.901626489813048	-0.00530524795097089	-0.000137379122648761	0.0167668198574824	-0.0506671474128035	-0.979035184564958	1.15993617702717e-05	0.0174213163814164	-0.33635919674733	7.37371399371908e-05	-1.03220057918021e-05	-1.90818394823747e-05	211.788774304348	0	6.62359898627812	0	1.27678462248831	0	676.453170130184	0	-8.51735706543669	0	438.118096143507	0	40.2912956578319	0	0.0295812164703595	0	20.429694670328	0	9.47881677744292	0	1.95516345355157	0	0.161996226228927	0	-14.411031515313	0	-4.63803249449914	0	0	211.788774304348	0	6.62359898627812	0	1.27678462248831	0	676.453170130184	0	-8.51735706543669	0	438.118096143507	0	40.2912956578319	0	0.0295812164703595	0	20.429694670328	0	9.47881677744292	0	1.95516345355157	0	0.161996226228927	0	-14.411031515313	0	-4.63803249449914	-0.664137191046443	7.70098376120399
212.88860470574	-2.4488438473154	-0.257198883621281	0.00088283528788103	8.03989217679239e-05	0.577655629591325	-5.34231842107569e-06	0.000122071304315137	0.00301841220397611	-0.00119713169447472	0.00594645520207132	0.000338120198650337	0.0645628000012614	2.09147706454289e-06	0.357972359536925	0.000107800466423973	5.72767351261472e-05	1.33992219947055e-06	-0.611302277205885	0.892077669913344	-0.000174971667728339	-0.000615053405146517	0.0213131922566361	-0.0524516428168397	-0.974159510726252	0.000350995602877	0.013905941298742	-0.336420680508723	6.56892925459492e-05	6.72033694902794e-07	5.09368114374032e-05	212.88860470574	0	4.39375731647118	0	2.22580394752803	0	681.078497178566	0	-10.2429523655634	0	439.334520208814	0	30.5023978166907	0	3.22717932410297	0	18.3043386701434	0	11.1642759600866	0	1.01508353306555	0	0.859507694245625	0	-15.7090242064012	0	-5.52941486259607	0	0	212.88860470574	0	4.39375731647118	0	2.22580394752803	0	681.078497178566	0	-10.2429523655634	0	439.334520208814	0	30.5023978166907	0	3.22717932410297	0	18.3043386701434	0	11.1642759600866	0	1.01508353306555	0	0.859507694245625	0	-15.7090242064012	0	-5.52941486259607	-2.67130743276777	5.69832212648259
213.865549461461	-2.21658448761951	-1.86586831573606	0.000114918308860347	-4.4094610715351e-05	0.577547111003362	4.38779396760867e-05	6.78184134058453e-05	0.00263503117309601	-0.00182336105581048	0.00600005732021964	-3.12514315762469e-05	0.063013496726349	-2.75768349348693e-05	0.357271872142507	0.000102512677323639	0.000102688065451582	-8.92097709242046e-05	-0.612137445368835	0.879468598260079	-2.88707198020299e-05	2.07729916052074e-05	0.0242818481660268	-0.053630089196086	-0.973733528114935	-0.000124241035861683	0.0126549969570605	-0.336014055212753	0.000104546826570143	3.34390976374959e-06	7.99596163090567e-05	213.865549461461	0	2.02152458995557	0	1.07585598668519	0	686.845054281163	0	-7.47974903049285	0	440.909907131832	0	16.4700885179855	0	-3.42123261550489	0	14.5529033871459	0	8.81771632568217	0	0.377896122804632	0	0.0544163083792921	0	-13.7621749841862	0	-4.7581130717715	0	0	213.865549461461	0	2.02152458995557	0	1.07585598668519	0	686.845054281163	0	-7.47974903049285	0	440.909907131832	0	16.4700885179855	0	-3.42123261550489	0	14.5529033871459	0	8.81771632568217	0	0.377896122804632	0	0.0544163083792921	0	-13.7621749841862	0	-4.7581130717715	-1.30818815135868	-3.77224320524698
214.682954605314	-1.24166981646507	-1.72870446337691	-1.43318389764612e-05	3.54873590983465e-06	0.577854790238575	1.39219748030907e-05	-1.17566855141742e-05	0.00218118728657322	-0.000734918045891607	0.00696680857079561	0.000997084007579035	0.0647138174534589	3.00026075254002e-05	0.356664691701788	3.12522679718002e-06	-2.74002991421307e-05	-6.1347293095546e-05	-0.610137906854669	0.87421532359845	-2.49234915450741e-06	-0.0012014467414253	0.0253895227916335	-0.0515909423815467	-0.969722522270234	0.00275071077880195	0.0164844977096151	-0.333523358959551	0.000137853441359561	-7.39086058515704e-05	-0.000396330921067593	214.682954605314	0	0.569037692334724	0	-0.499906292641492	0	689.491899468382	0	-4.6693785937176	0	443.951732727572	0	11.536494928593	0	-8.55662669754222	0	9.10896515768746	0	2.93818013347516	0	-0.390239190432965	0	-0.709510043199858	0	-12.4078334499967	0	-3.27757297103391	0	0	214.682954605314	0	0.569037692334724	0	-0.499906292641492	0	689.491899468382	0	-4.6693785937176	0	443.951732727572	0	11.536494928593	0	-8.55662669754222	0	9.10896515768746	0	2.93818013347516	0	-0.390239190432965	0	-0.709510043199858	0	-12.4078334499967	0	-3.27757297103391	1.23685761277025	-8.63497183294256
215.706512757127	0.492930084616789	0.173072054966317	3.56584415862677e-05	-6.88377995660432e-06	0.580895528487691	1.41387115516194e-05	1.42564818571057e-05	-1.82035797984809e-06	-0.00166512774683067	0.00423563374153218	5.44981603515484e-05	0.0658773153587239	6.63580415970562e-05	0.358597295713488	2.87952830864619e-05	3.97427066013953e-05	-0.00257770907631841	-0.60576824467294	0.889527787843912	-4.31141656341106e-06	-0.00097138007419906	0.017902015356757	-0.0555413562313888	-0.974950854666234	-5.526294783346e-05	0.0170387800934178	-0.327790879794721	0.000695928832573831	1.18177671462617e-06	-8.39332388031758e-06	215.706512757127	0	0.165103934578679	0	-1.39539671644082	0	689.912502954626	0	-4.02538870212477	0	445.059671037925	0	11.1708005633061	0	-9.13905798488717	0	8.18828421767173	0	1.4381654530405	0	-0.73636906008621	0	-1.3799976759954	0	-11.9654601551445	0	-2.72359892857064	0	0	215.706512757127	0	0.165103934578679	0	-1.39539671644082	0	689.912502954626	0	-4.02538870212477	0	445.059671037925	0	11.1708005633061	0	-9.13905798488717	0	8.18828421767173	0	1.4381654530405	0	-0.73636906008621	0	-1.3799976759954	0	-11.9654601551445	0	-2.72359892857064	3.87520777909848	-6.8215981229601
216.883655184744	2.1313784797549	1.96324840720373	-3.37493576753182e-06	-7.6496059088513e-07	0.582988941912213	0.00030310885770223	-0.000321657062735465	-1.1461365233785e-05	-0.00164378301632439	0.00240282974318769	-0.000308085142068979	0.0632107722398629	4.58314006960408e-05	0.36000666129868	-8.8147924925845e-05	-1.92078857147031e-05	-0.00127746403531908	-0.603417986373074	0.877131673288721	-0.00686524875736556	-0.00701168394840618	0.0108543824787627	-0.0586390363532269	-0.980392153409671	-0.0076001331631648	0.0193421773238396	-0.323940212863032	0.000181006238145135	-0.00325043175426827	-0.00276028921454012	216.883655184744	0	1.80603927046062	0	0.0716658091695927	0	692.469375419833	0	-1.67865450522087	0	447.227613023918	0	15.459768634189	0	-5.1498492129887	0	11.9097441054605	0	4.91722254177205	0	0.295078783850797	0	-0.41468491482537	0	-10.5096343543918	0	-1.37111744837214	0	0	216.883655184744	0	1.80603927046062	0	0.0716658091695927	0	692.469375419833	0	-1.67865450522087	0	447.227613023918	0	15.459768634189	0	-5.1498492129887	0	11.9097441054605	0	4.91722254177205	0	0.295078783850797	0	-0.41468491482537	0	-10.5096343543918	0	-1.37111744837214	4.04223066748286	-0.857763944437449
217.669298000218	2.50043843721075	1.56215927057253	3.86840072819137e-05	-2.00733204266381e-05	0.583826536855876	0.000154004552832278	-9.03042983131954e-06	1.78373571637396e-05	-0.000274131141957012	0.00245122101529667	2.05465424410079e-05	0.0637765571612543	3.89793977261789e-05	0.360081342552528	-6.46501428696328e-05	3.85249140640566e-07	-1.06662534193878e-05	-0.599852813880173	0.869321749181502	-0.00385941324707204	-0.00544972060856499	0.00885805663012757	-0.0573199438423145	-0.972138742658173	-0.0103060680793588	0.0192255966481013	-0.319935028021376	3.96520765614021e-05	-0.00103591456861386	-0.000714761369721882	217.669298000218	0	3.67284702731412	0	1.54979476722715	0	696.914783540161	0	1.82486871078167	0	450.021648095876	0	26.0676407516247	0	3.17235786061152	0	18.5165573399686	0	10.2214806212022	0	0.836021615556565	0	0.32708909411664	0	-8.74471045730277	0	-0.347101738636187	0	0	217.669298000218	0	3.67284702731412	0	1.54979476722715	0	696.914783540161	0	1.82486871078167	0	450.021648095876	0	26.0676407516247	0	3.17235786061152	0	18.5165573399686	0	10.2214806212022	0	0.836021615556565	0	0.32708909411664	0	-8.74471045730277	0	-0.347101738636187	2.94848142891874	7.46436700109791
218.678640533096	1.89787762380614	-0.429495880050636	1.19843238665608e-05	-9.94990604878273e-06	0.583993359208424	-1.33704273314454e-05	-1.15746845178857e-06	-3.96866121454459e-05	-0.00136395695647238	0.00352567079804867	6.72252822763804e-06	0.0633385793998791	3.53660970436698e-05	0.359471037536575	-8.70089936160376e-06	-1.38084157284408e-06	-0.000296867019267511	-0.595755431695151	0.848706901813957	-0.00170492127658937	-0.00477166950275154	-4.36515924703711e-05	-0.0596674629652454	-0.961377314444886	-0.0132900717728579	0.0139363818721819	-0.31475474491319	3.7460651138239e-05	1.73278046068947e-05	-3.24648357779429e-05	218.678640533096	0	5.99035412493952	0	2.18986608844958	0	702.268893019124	0	3.39982680910794	0	450.776400919565	0	38.5088022687565	0	7.04247153478627	0	20.3643014283123	0	11.114693962764	0	1.57867005469183	0	0.830397744269267	0	-7.50769615898378	0	0.0579858270191962	0	0	218.678640533096	0	5.99035412493952	0	2.18986608844958	0	702.268893019124	0	3.39982680910794	0	450.776400919565	0	38.5088022687565	0	7.04247153478627	0	20.3643014283123	0	11.114693962764	0	1.57867005469183	0	0.830397744269267	0	-7.50769615898378	0	0.0579858270191962	1.7246213371783	11.0181588703974
219.774998639449	0.239226493279548	-1.98060697851404	-1.25381655372254e-05	4.48380999538997e-05	0.584842816424573	-4.73714763934791e-05	-4.81002767705473e-06	1.26267328568308e-05	-0.000737375376519339	0.00355942849430072	2.67892208583827e-05	0.0628488067619062	5.46301694942713e-05	0.359457738800558	-2.09959445376907e-06	2.88902461632486e-05	-0.00339005711827689	-0.595778785010123	0.880640064350756	-0.00152105698313487	0.00268624896813147	-0.0111528536000682	-0.0637311504745814	-0.952261498818211	-0.0335164624158509	0.0206721403649395	-0.313244948809791	0.00145345911382587	0.000712011096260401	0.00126325872884688	219.774998639449	0	7.22190259439707	0	0.678955548170959	0	703.908886627398	0	1.9437243502972	0	453.096503262559	0	40.9108930337261	0	5.33145111511928	0	22.334293740992	0	7.30901362844103	0	2.45653892039692	0	-0.134317699068057	0	-8.53554434742681	0	-1.05785086860684	0	0	219.774998639449	0	7.22190259439707	0	0.678955548170959	0	703.908886627398	0	1.9437243502972	0	453.096503262559	0	40.9108930337261	0	5.33145111511928	0	22.334293740992	0	7.30901362844103	0	2.45653892039692	0	-0.134317699068057	0	-8.53554434742681	0	-1.05785086860684	1.56695668147732	10.5115103007758
220.779487755564	-1.43135093940759	-1.1540059189565	-8.87342578582988e-05	0.000387223713080662	0.586756069672763	-0.0010405322149333	-0.000601339323520712	-0.00215261415379961	0.000160409867802355	0.00268433301228989	0.000485121680664429	0.0662345106698457	0.000138916094669563	0.360021391827015	-4.10364336826807e-05	-0.000210360161997578	-0.00188082149842047	-0.591436155219279	0.867923036708956	2.17454361065728e-05	5.58971065312091e-05	-0.0133339865892142	-0.0622590283422875	-0.952893863404691	-0.0344762617372648	0.0235372886018631	-0.308322732655274	-2.36710495331614e-05	4.99457998724995e-05	1.03391554641235e-05	220.779487755564	0	6.59690084310138	0	-1.07895615075367	0	704.535712335864	0	2.91965444156865	0	456.239162384984	0	40.2321567934709	0	4.39605128159008	0	20.7748445529766	0	1.59060620997042	0	1.93707825136975	0	-1.09015424839286	0	-7.92819340160111	0	-0.233894343835533	0	0	220.779487755564	0	6.59690084310138	0	-1.07895615075367	0	704.535712335864	0	2.91965444156865	0	456.239162384984	0	40.2321567934709	0	4.39605128159008	0	20.7748445529766	0	1.59060620997042	0	1.93707825136975	0	-1.09015424839286	0	-7.92819340160111	0	-0.233894343835533	1.66554514199003	11.5519587168095
221.834542654277	-2.43669887344333	1.03241262219087	-4.8433994450412e-06	6.38359795125815e-05	0.587110864819381	1.05326084814008e-05	-3.85820894003892e-05	-0.000222170593582389	-0.00230057508779061	0.00514904428951849	-1.21742675344196e-05	0.0639826845232874	1.54561259495386e-05	0.359802742669064	8.23623143739279e-06	-1.48473650395976e-05	-0.00133136417504283	-0.587817180284341	0.846618709025253	-0.00485452125636997	0.00256495283689647	-0.0169500025994238	-0.0523928890350279	-0.970659423557918	-0.0312772109720706	0.0294418842154322	-0.304933135479359	1.5972396991145e-05	0.0019925470274311	0.000348719703599681	221.834542654277	0	4.46017459549313	0	-1.15016777511237	0	708.955224334508	0	2.86513669092631	0	456.681450486636	0	30.9181702883129	0	4.88876982020235	0	19.9203756640417	0	1.50530720076775	0	1.03063911119693	0	-1.14798239460567	0	-7.98573340711145	0	-0.093817240477775	0	0	221.834542654277	0	4.46017459549313	0	-1.15016777511237	0	708.955224334508	0	2.86513669092631	0	456.681450486636	0	30.9181702883129	0	4.88876982020235	0	19.9203756640417	0	1.50530720076775	0	1.03063911119693	0	-1.14798239460567	0	-7.98573340711145	0	-0.093817240477775	0.717367463744965	12.1582499280685
222.701607941386	-2.32015582619465	1.99321537318346	8.49837159136641e-06	-6.20169994457719e-06	0.586259371688638	-0.000124115777785799	-9.36308331474029e-06	-0.000735214340118015	-8.61753105599635e-05	0.00294709746226166	0.000127793923444098	0.0626545392655675	4.18070313069236e-06	0.358438460592075	1.87389579751276e-05	-1.41925552203764e-06	-0.000274538874994588	-0.5896329203615	0.837845803527629	-0.00651848537078728	0.0147609061667422	-0.0233878572058751	-0.0553128032005991	-0.980729984554439	-0.0140618560526216	0.0298852275813777	-0.305236569132868	9.09998735020761e-06	0.00841101560660237	0.00286948993214809	222.701607941386	0	2.33201574878957	0	0.270911744678409	0	714.180660780564	0	-0.616231780582637	0	459.08208437257	0	18.0829475136572	0	13.4211044236329	0	14.0510367767344	0	5.66399354204313	0	0.481273919132801	0	-0.318254937998148	0	-10.0233244798354	0	-0.999154925582378	0	0	222.701607941386	0	2.33201574878957	0	0.270911744678409	0	714.180660780564	0	-0.616231780582637	0	459.08208437257	0	18.0829475136572	0	13.4211044236329	0	14.0510367767344	0	5.66399354204313	0	0.481273919132801	0	-0.318254937998148	0	-10.0233244798354	0	-0.999154925582378	-0.60409777709329	18.1166091190339
223.789704605373	-1.03244100450859	0.880467222489439	-3.22480036869152e-05	-0.000149039783971325	0.586029012253722	-0.000141975456757202	-0.000359803514010558	-7.52408050022665e-05	-0.00112451728581749	0.00471650629369621	-2.43408004287163e-05	0.0641830847434736	9.20753258664493e-07	0.357102197252545	-2.01109476819486e-05	-0.000147208841185516	0.00229734655979495	-0.596355952298519	0.862698706459051	-0.00147302876531144	0.0101710191155048	-0.019692345905991	-0.0569960275664656	-0.976340696100018	-0.0173757270934887	0.0307424458026006	-0.310081843862863	0.0025016661127753	0.00282163329511972	-0.00216197480315252	223.789704605373	0	0.414543566975038	0	2.05004758366234	0	717.714894556646	0	-3.88947759122246	0	462.117157074796	0	11.3235316314917	0	19.6650202817953	0	8.27638432064329	0	11.0109409171422	0	-0.511919119741846	0	0.705692214505019	0	-11.831198165639	0	-2.60799945901614	0	0	223.789704605373	0	0.414543566975038	0	2.05004758366234	0	717.714894556646	0	-3.88947759122246	0	462.117157074796	0	11.3235316314917	0	19.6650202817953	0	8.27638432064329	0	11.0109409171422	0	-0.511919119741846	0	0.705692214505019	0	-11.831198165639	0	-2.60799945901614	-1.1018674512885	19.5680563790064
224.699282431152	0.51771336158597	-1.06123720732256	-6.77393302083689e-05	-1.53636677208667e-06	0.585988704678299	-1.8297928682036e-05	2.73169891946203e-06	-0.000243866095261462	-0.000333911008938532	0.00519592688252911	1.98101726511365e-05	0.0646520243460388	-2.0167192502123e-05	0.356264999463525	-2.41402404657451e-05	8.13491357987908e-06	0.00398455450742405	-0.604223957140773	0.890825017735994	-0.00106064127878944	0.0123996076824671	-0.0177667855079912	-0.0548655249002588	-0.982513229403863	-0.0108635849374734	0.0248188121844566	-0.31694781578406	0.00531182891405408	0.00126568015961232	6.81778961682012e-05	224.699282431152	0	0.171915982876669	0	1.96098678063462	0	717.964127713771	0	-4.09968735536215	0	462.422639164115	0	11.1606914452753	0	19.7642291853396	0	8.24046322580043	0	10.9254605844298	0	-0.728405620757997	0	0.630205693946978	0	-12.022272930197	0	-2.79933753971325	0	0	224.699282431152	0	0.171915982876669	0	1.96098678063462	0	717.964127713771	0	-4.09968735536215	0	462.422639164115	0	11.1606914452753	0	19.7642291853396	0	8.24046322580043	0	10.9254605844298	0	-0.728405620757997	0	0.630205693946978	0	-12.022272930197	0	-2.79933753971325	0.543314098712775	17.5637636288796
225.787283775737	2.06492829400475	-1.96500647701805	-2.50763069373402e-05	9.3277561284934e-06	0.585786141259628	0.000135566872851694	-0.000978330303117613	-1.55722332256213e-05	-3.31537106232252e-05	0.00407078292080995	0.000821754777344983	0.0635055533515876	-2.65452082803468e-06	0.355304532439817	-3.82440798335695e-05	-4.4007030621555e-06	4.53335921083095e-05	-0.609279694762761	0.912834047864309	0.00464470721043932	0.0068562100869731	-0.0104394595535866	-0.0529352699742998	-0.995210089831145	-0.00437517296945799	0.0174334215854333	-0.321051989795014	0.00747099210109065	-2.29563852436592e-05	-0.000532515013308895	225.787283775737	0	1.65001579063319	0	0.088691508014983	0	720.194983701981	0	-6.77718459080176	0	465.731185160702	0	14.7789009298118	0	15.5866582047718	0	13.1725553950664	0	4.95321480504704	0	0.230186440480171	0	-0.402937978325195	0	-13.4176525782121	0	-4.48705813887554	0	0	225.787283775737	0	1.65001579063319	0	0.088691508014983	0	720.194983701981	0	-6.77718459080176	0	465.731185160702	0	14.7789009298118	0	15.5866582047718	0	13.1725553950664	0	4.95321480504704	0	0.230186440480171	0	-0.402937978325195	0	-13.4176525782121	0	-4.48705813887554	3.95747003978125	15.8503515431566
227.020011705445	2.41347164228875	-0.0696693034994714	-8.49833944809296e-06	1.1354258796751e-05	0.585250058929464	-0.000585468066193956	-1.07552134478386e-05	-0.00012518544254172	-0.00131197796829522	0.00484400777672128	0.000642399256173602	0.0638614301158535	-1.14835052328189e-05	0.353715046646737	-4.23122303568621e-05	-9.33267681071537e-05	7.67143908494453e-05	-0.612986098072438	0.920570655281348	0.00416051336142172	0.00382985442344874	-0.00642598597150939	-0.0510666342774374	-0.991348706464202	-0.00308966289023022	0.0181177418784988	-0.323703467232913	0.00711553226203392	3.65731844844791e-06	6.64936842065772e-05	227.020011705445	0	4.59441357125766	0	-1.40223951723224	0	727.246107181769	0	-10.2745006139085	0	467.937170789737	0	31.7058912475067	0	7.35644003053766	0	18.2749666245722	0	1.39963915595876	0	1.06666806784112	0	-1.3818686145203	0	-15.7407110971685	0	-5.54263791406095	0	0	227.020011705445	0	4.59441357125766	0	-1.40223951723224	0	727.246107181769	0	-10.2745006139085	0	467.937170789737	0	31.7058912475067	0	7.35644003053766	0	18.2749666245722	0	1.39963915595876	0	1.06666806784112	0	-1.3818686145203	0	-15.7407110971685	0	-5.54263791406095	5.82082102524387	13.9605949707213
228.310711121037	0.982702363974732	1.96489347992294	1.5340689393583e-05	-6.64400809067271e-05	0.584465208837019	6.98281822017721e-05	1.33625611061346e-06	1.01246642629022e-05	-0.000108029760785482	0.0072265709933121	0.00134542243341441	0.064176624854533	-2.9918799892644e-05	0.351850460895712	-1.43838034191471e-06	5.64918252416662e-05	1.71628195701779e-05	-0.617062084470391	0.918297492048092	8.89495437299698e-05	-8.4980577742781e-06	-0.00744563130844815	-0.0504205671799887	-0.995682959344241	-0.00798421282114204	0.017981606185956	-0.326443946316603	0.00586232894321137	-8.63075673709052e-05	-1.34955260459123e-07	228.310711121037	0	6.94950603127765	0	0.07758744582786	0	731.773720311545	0	-7.8961359443245	0	470.121525889896	0	40.7737432148859	0	11.3873560381889	0	21.5505529179671	0	4.9111737694859	0	2.20619843099925	0	-0.408226089001313	0	-14.0927203115178	0	-4.16556107667305	0	0	228.310711121037	0	6.94950603127765	0	0.07758744582786	0	731.773720311545	0	-7.8961359443245	0	470.121525889896	0	40.7737432148859	0	11.3873560381889	0	21.5505529179671	0	4.9111737694859	0	2.20619843099925	0	-0.408226089001313	0	-14.0927203115178	0	-4.16556107667305	2.91944929458922	20.9097772555199
229.159800139297	-0.471004601503071	1.46891418181262	-7.859741308528e-06	-2.02277159648466e-05	0.584282854167843	-2.26955335451517e-05	-3.25842597291737e-05	0.000594502577501737	-1.92701883061231e-05	0.00423344878480295	-1.13944489730452e-06	0.0671962016660307	-1.95593484986178e-05	0.350577701024776	-2.65470912050119e-05	-8.26339961857183e-05	4.3856437377505e-05	-0.618419257480573	0.928442304709054	1.05231929387961e-06	-7.45064819656652e-05	-0.00462861247229181	-0.0480851563927564	-0.997066827373027	-0.00886931200410923	0.0201740195702037	-0.327291536944307	0.00585792685909844	-6.24873850659549e-05	-2.32309780450643e-05	229.159800139297	0	7.17308693195385	0	1.65133243630531	0	731.983859635885	0	-7.42942509737294	0	473.059566876469	0	40.907387398514	0	11.7958264801534	0	22.5124064352374	0	10.4321803911278	0	2.40824391068239	0	0.39691214961726	0	-13.8924560086373	0	-3.74213507447418	0	0	229.159800139297	0	7.17308693195385	0	1.65133243630531	0	731.983859635885	0	-7.42942509737294	0	473.059566876469	0	40.907387398514	0	11.7958264801534	0	22.5124064352374	0	10.4321803911278	0	2.40824391068239	0	0.39691214961726	0	-13.8924560086373	0	-3.74213507447418	-0.113830866881018	19.4857011782504
230.210021927249	-1.99881496809008	-0.654827562679608	-3.77221282464579e-05	3.50373691140936e-05	0.584431839536728	-5.66358373005389e-05	-1.40550923368896e-05	3.69058067763895e-06	9.23285959105594e-06	0.0041861064188188	-2.01210049132375e-05	0.0669152663368404	1.27150213319019e-05	0.349898407683314	-8.97594494344123e-05	-0.000100443777380476	0.00185466647253286	-0.625663747336623	0.934749526052385	0.00937337629449094	-0.00189635283671101	-0.000825188171978897	-0.0534840898770529	-0.993609392549158	-0.00975061954419292	0.0144696167754695	-0.332632396273818	0.00638019361327126	-0.00051695540555296	-0.000128964605406622	230.210021927249	0	5.81522305818238	0	2.1386099098434	0	733.948464515461	0	-7.76719010710748	0	473.69845593965	0	37.8412401089282	0	11.9601992655605	0	21.9535721631195	0	11.0837665579699	0	1.49520327469028	0	0.783558160824798	0	-14.159363675162	0	-4.08653919829069	0	0	230.210021927249	0	5.81522305818238	0	2.1386099098434	0	733.948464515461	0	-7.76719010710748	0	473.69845593965	0	37.8412401089282	0	11.9601992655605	0	21.9535721631195	0	11.0837665579699	0	1.49520327469028	0	0.783558160824798	0	-14.159363675162	0	-4.08653919829069	-2.12202385117437	15.6768655337976
231.468418071872	-2.42999473597745	-1.97848585265774	7.71821301950077e-05	-1.69153054787708e-05	0.583497882315989	4.16458340055e-05	0.000875661119353294	0.000975117418654964	-0.00135075399901604	0.00104945221422913	-0.00047721961456428	0.0659354109862408	-2.01873746909648e-06	0.348090878290387	5.47672363901197e-05	1.41317694426951e-06	5.54763013976437e-05	-0.627471936130043	0.925538967932759	0.00426682032138352	-0.00449933684096975	8.44362313901492e-06	-0.0492589380081878	-0.987610774696843	-0.00859886841103211	0.0145519991939465	-0.33373214033729	0.00445571047886354	-0.000484872149251878	-6.88250770716009e-05	231.468418071872	0	2.8338297386947	0	0.154384800338084	0	741.038000029242	0	-2.993337004594	0	477.040717237571	0	20.9253602803596	0	0.44648439966272	0	13.830630801803	0	5.20084677635234	0	0.626530978090303	0	-0.37117384296513	0	-11.4121159171078	0	-2.765032700421	0	0	231.468418071872	0	2.8338297386947	0	0.154384800338084	0	741.038000029242	0	-2.993337004594	0	477.040717237571	0	20.9253602803596	0	0.44648439966272	0	13.830630801803	0	5.20084677635234	0	0.626530978090303	0	-0.37117384296513	0	-11.4121159171078	0	-2.765032700421	-0.593114967730593	1.85990140492002
232.322935856787	-1.68319722129453	-0.931304885174521	5.0431054024459e-07	9.27885015407172e-05	0.583249173312393	-0.000349734404269565	1.13436891966468e-05	1.2626793266315e-05	1.4914520021033e-05	0.00413537438403301	-2.81501613722217e-06	0.0669144470872766	3.76612041699455e-06	0.347010625116013	-4.3365233676583e-05	-6.23798423380615e-06	1.98305475484581e-05	-0.627907287252489	0.909963175277113	0.0044438766414365	-0.00465202275358741	0.000201387927006254	-0.0491514518318378	-0.985612988412237	-0.00709744430857276	0.0157382061287959	-0.333361425326167	0.00209552652432628	-3.88375785952474e-06	1.00301912945284e-05	232.322935856787	0	1.0224910715504	0	-1.18943394051449	0	744.918376558297	0	-0.0867057043683947	0	479.236833302444	0	12.5299214285179	0	-5.89742883846449	0	9.00005473653247	0	1.49802568734401	0	-0.0848933287114461	0	-1.18491722338804	0	-9.68376624003888	0	-1.67411881257951	0	0	232.322935856787	0	1.0224910715504	0	-1.18943394051449	0	744.918376558297	0	-0.0867057043683947	0	479.236833302444	0	12.5299214285179	0	-5.89742883846449	0	9.00005473653247	0	1.49802568734401	0	-0.0848933287114461	0	-1.18491722338804	0	-9.68376624003888	0	-1.67411881257951	1.48366307354944	-3.89037442474122
233.313047665494	-0.104683221246759	1.14324357552843	3.54537572622769e-05	3.75599476617108e-06	0.583240541223432	-1.30934045382738e-06	5.46915982704897e-05	0.00103682427064182	-0.000107756792352257	0.00368638098703606	4.38545305399456e-06	0.0669839004220475	9.7467239121599e-06	0.346201295956105	-2.35740743056151e-05	8.80109749489016e-06	0.00437395995679353	-0.630892933620135	0.908995750394039	0.00717339436104253	-0.0067042492145739	0.00237205918772694	-0.0509896434589087	-0.98154888546419	-0.00576608763018639	0.0178956378262711	-0.335126674404386	0.000941682159421444	-0.000952909416929179	-0.000381377756381817	233.313047665494	0	0.0985612620165549	0	-1.07212294067211	0	745.989998144363	0	0.0820029189094726	0	479.621056188025	0	11.1488378334103	0	-6.28205026950537	0	8.71036013640514	0	1.62582454832855	0	-0.79985182294471	0	-1.08776060115047	0	-9.52758180797766	0	-1.600628852141	0	0	233.313047665494	0	0.0985612620165549	0	-1.07212294067211	0	745.989998144363	0	0.0820029189094726	0	479.621056188025	0	11.1488378334103	0	-6.28205026950537	0	8.71036013640514	0	1.62582454832855	0	-0.79985182294471	0	-1.08776060115047	0	-9.52758180797766	0	-1.600628852141	2.95668491421914	-3.24936237812491
234.273112046134	1.46787415058107	1.98976422865831	3.23503366701142e-05	-6.30618264004007e-06	0.583829411818249	-6.70916235583787e-05	-0.000231798356539999	0.00192437551037067	0.000723792612363576	0.000201337514071226	-0.000285239774089956	0.0662506829770023	9.59739150190446e-06	0.346048430841233	-4.88801649051859e-05	-1.28940049079794e-06	0.00546822938394698	-0.631836312385031	0.902691951546303	0.00331733733693202	-0.00790802558657897	0.0013895460438287	-0.0541975147155936	-0.976060586973226	-0.00908319538016638	0.0155773995455297	-0.334798829975271	9.38234569429508e-05	-0.000406398954049226	-0.000220434950055895	234.273112046134	0	0.779008265462277	0	0.588027393300506	0	746.672387145762	0	1.36852134153956	0	482.556401779614	0	11.9096968350373	0	-4.96164830478472	0	11.1560729561193	0	6.91341456414971	0	-0.237306009994956	0	-0.171527433513085	0	-8.88806937297874	0	-0.544826129960688	0	0	234.273112046134	0	0.779008265462277	0	0.588027393300506	0	746.672387145762	0	1.36852134153956	0	482.556401779614	0	11.9096968350373	0	-4.96164830478472	0	11.1560729561193	0	6.91341456414971	0	-0.237306009994956	0	-0.171527433513085	0	-8.88806937297874	0	-0.544826129960688	2.85707538255762	-2.04632712671
235.065676654529	2.31549271529712	1.14582825900936	6.82353583983432e-05	-2.03785692668716e-06	0.584252801544844	9.94260910492628e-05	6.15699675589215e-07	0.00208704508771954	0.00229019564758706	0.000212663408799737	-2.30667584861064e-05	0.0674841123387029	2.27823226991052e-05	0.34563588661916	2.05595129787645e-05	4.35288724780673e-07	0.00645909472490839	-0.63207692665342	0.905794776379821	0.000641665331490249	-0.00820135468431878	0.00219438609157704	-0.0575223073477165	-0.968195085361014	-0.0111655487384661	0.0174152500545871	-0.333930497673414	3.00718857901835e-05	1.83771423639175e-05	-6.51647484705481e-06	235.065676654529	0	2.31821852465139	0	1.91528535791135	0	749.710058465163	0	3.89886035985568	0	484.829162322029	0	17.9942555844529	0	-0.0584309420737686	0	15.4146698070372	0	10.8810357966254	0	0.478733018839007	0	0.592012634607272	0	-7.40191734370274	0	0.671202802695498	0	0	235.065676654529	0	2.31821852465139	0	1.91528535791135	0	749.710058465163	0	3.89886035985568	0	484.829162322029	0	17.9942555844529	0	-0.0584309420737686	0	15.4146698070372	0	10.8810357966254	0	0.478733018839007	0	0.592012634607272	0	-7.40191734370274	0	0.671202802695498	2.38694608292877	2.23850451155901
236.056026817006	2.38253038730447	-0.92340021852869	5.67918844936872e-05	-5.47023637787895e-05	0.58460719996784	-0.00265818651631937	0.00014398231445316	0.00153139737309063	-0.00216650584159398	0.00310125943494851	-4.03801277454899e-05	0.0681983738787828	-3.09836439653055e-05	0.345077795235745	0.000114197380775403	2.50045817578315e-05	0.00913207916863652	-0.630527591981673	0.895865836156382	0.0066446461044547	-0.006691940665924	0.00252362095810443	-0.0484190263185302	-0.976164115034945	-0.0146278120647024	0.0153866824655878	-0.33257973113852	0.00010502362052633	-0.000288719628886842	-4.92143157987857e-05	236.056026817006	0	4.74197320529904	0	2.03843705817034	0	755.644189254936	0	4.1888000352727	0	485.213006985695	0	32.5284518340443	0	0.624306061361329	0	16.3371927025941	0	11.014764190937	0	1.11159750935392	0	0.694071911740475	0	-7.16154626238328	0	0.75840383927672	0	0	236.056026817006	0	4.74197320529904	0	2.03843705817034	0	755.644189254936	0	4.1888000352727	0	485.213006985695	0	32.5284518340443	0	0.624306061361329	0	16.3371927025941	0	11.014764190937	0	1.11159750935392	0	0.694071911740475	0	-7.16154626238328	0	0.75840383927672	2.35021978798938	3.14491946546237
236.892934594337	1.57183276076078	-1.97211294189595	2.77763191773064e-06	6.67760717914091e-06	0.583775258192057	-0.000400820852681146	4.05476501072551e-05	0.000723066597416259	-4.10710527874213e-05	0.00277685919206362	3.0358524244285e-05	0.0661241423493893	-2.25424995438448e-05	0.343852527381223	-9.80896890309582e-06	-6.42243052287802e-06	0.00929663244428721	-0.629159213857203	0.88523076015622	0.00330252995119107	-0.00542168937856229	0.00155788261687718	-0.0496228494950295	-0.975174335492606	-0.0122631487208131	0.016871103471105	-0.330388966949166	9.96930700527963e-05	-7.23482826701102e-05	1.56739818500105e-05	236.892934594337	0	6.44558217154373	0	0.733487264855538	0	759.158965000465	0	1.59181627670104	0	487.328777287646	0	39.870865785249	0	-4.61511509499694	0	20.4624140772416	0	7.47356601510613	0	1.83869271949756	0	-0.102911060892031	0	-8.78155090100574	0	-0.401195782387414	0	0	236.892934594337	0	6.44558217154373	0	0.733487264855538	0	759.158965000465	0	1.59181627670104	0	487.328777287646	0	39.870865785249	0	-4.61511509499694	0	20.4624140772416	0	7.47356601510613	0	1.83869271949756	0	-0.102911060892031	0	-8.78155090100574	0	-0.401195782387414	2.85648252149139	-0.120962233500903
237.826147553132	0.0606071364794847	-1.31741202366088	5.6624221059499e-06	4.16987655702896e-05	0.584434426198475	-9.72313878758958e-05	-1.1315892180025e-05	-0.000125921785366312	-0.00057015612799709	0.00310861242384407	-7.8818283974069e-05	0.0679990428560336	5.14702871226533e-05	0.343451369895341	2.31699485716565e-05	2.13885700839352e-05	0.00539109379889192	-0.6282315527081	0.907454533701733	0.000184727290107141	-0.0013911409497277	-0.00373641052670672	-0.0462506347861567	-0.992302490943409	-0.0157940356255132	0.0277163951684696	-0.329172437264088	0.000621682072205077	-2.39093442960931e-05	1.30106373919644e-06	237.826147553132	0	7.23677758804734	0	-0.951678880707756	0	760.010233728055	0	0.0832836781270472	0	490.411195224539	0	40.8918128760285	0	-6.27409072274978	0	23.3534681965372	0	1.77193178748248	0	2.47343297468012	0	-0.991221646095675	0	-9.52140850674555	0	-1.602017172553	0	0	237.826147553132	0	7.23677758804734	0	-0.951678880707756	0	760.010233728055	0	0.0832836781270472	0	490.411195224539	0	40.8918128760285	0	-6.27409072274978	0	23.3534681965372	0	1.77193178748248	0	2.47343297468012	0	-0.991221646095675	0	-9.52140850674555	0	-1.602017172553	3.01830333815592	1.36632799911519
238.720838868327	-1.41074613318999	0.542005545165792	-0.000119450730095519	2.61649401606197e-05	0.586333803159577	-0.00142034346261512	-2.42704365570118e-05	7.49484867189394e-05	-7.67861438636357e-05	0.00251058783011465	5.68520870795118e-05	0.0674280202216361	9.76690016222898e-06	0.344641784788563	-4.39611546230965e-05	-2.9636580754067e-05	0.00267533925896663	-0.628626008472139	0.908956056899268	0.00271917903153382	-0.00135636272752298	-0.00252929117384676	-0.0495525188369111	-0.986010823013645	-0.0126123896247774	0.022485864339478	-0.328388373481525	0.000726967185734662	-0.000312178027165247	-0.000157611609638079	238.720838868327	0	6.61006494818763	0	-1.33074726600545	0	760.612768656131	0	0.139991897872879	0	490.839329347394	0	40.2456379532371	0	-6.23866916855258	0	23.2271556898907	0	1.37535392793773	0	1.9474035889348	0	-1.30807269593993	0	-9.47412060551431	0	-1.53081977151707	0	0	238.720838868327	0	6.61006494818763	0	-1.33074726600545	0	760.612768656131	0	0.139991897872879	0	490.839329347394	0	40.2456379532371	0	-6.23866916855258	0	23.2271556898907	0	1.37535392793773	0	1.9474035889348	0	-1.30807269593993	0	-9.47412060551431	0	-1.53081977151707	1.93789496029421	3.00779015345461
239.653585446048	-2.37584665286274	1.92271469590661	-1.55763809683571e-05	3.59201919578068e-06	0.586987469257601	-0.000131199073553542	0.000102264033529204	8.64165039477562e-06	-0.000423917599351401	0.00284918090867062	0.000138938954188319	0.0657917649075066	6.19824987074995e-06	0.344722365173642	8.82790764269719e-06	8.23574909991796e-06	0.000407875666414724	-0.629030346718943	0.915512829093144	-0.000186739029855699	0.00138749218104986	-0.00480576469842935	-0.0456612238375888	-0.998472670231139	-0.0080206761032295	0.0204679447693825	-0.328392141420421	0.000895694323564307	7.85012720183929e-05	1.25841006914346e-05	239.653585446048	0	4.77957029160087	0	-0.0717666843620872	0	764.279915813834	0	-2.43877625650519	0	492.694680643871	0	32.7613098625216	0	-0.874095905837049	0	19.308373121099	0	4.27979746574983	0	1.11984094172004	0	-0.471454685993032	0	-11.1448666056439	0	-2.61175075582434	0	0	239.653585446048	0	4.77957029160087	0	-0.0717666843620872	0	764.279915813834	0	-2.43877625650519	0	492.694680643871	0	32.7613098625216	0	-0.874095905837049	0	19.308373121099	0	4.27979746574983	0	1.11984094172004	0	-0.471454685993032	0	-11.1448666056439	0	-2.61175075582434	-0.297447311730421	6.67557868101797
240.607971873598	-2.34678444223398	1.42881066218106	-9.40735257985861e-05	-0.000105467740376923	0.586969418346986	0.000346128674122604	-0.000125292503845518	2.34038312695619e-05	-0.00219836902331303	0.00400599933048509	3.92256075878298e-06	0.0653138183569403	-4.46684786677882e-05	0.343969637294949	-6.00710652374858e-05	-4.75563297941611e-05	1.09133670890167e-06	-0.630436553942018	0.913807670386146	-0.00012290026774411	0.00118826741393892	-0.0106627113211219	-0.0466021431567589	-0.990083036547447	-0.00419009481092287	0.0173863471647097	-0.328585591191071	0.00034012289938584	-7.48857167395774e-05	-6.6615601708496e-05	240.607971873598	0	2.43781228840565	0	1.69240072817172	0	770.027547548041	0	-6.77173877864351	0	495.981672569524	0	18.6501294016318	0	9.77104921162804	0	11.2284345497704	0	10.4473209912362	0	0.514424463370768	0	0.433767914183648	0	-13.3653377387933	0	-3.72761744836073	0	0	240.607971873598	0	2.43781228840565	0	1.69240072817172	0	770.027547548041	0	-6.77173877864351	0	495.981672569524	0	18.6501294016318	0	9.77104921162804	0	11.2284345497704	0	10.4473209912362	0	0.514424463370768	0	0.433767914183648	0	-13.3653377387933	0	-3.72761744836073	-2.0512113616046	12.7361926556508
241.72939597018	-1.05974587624366	-0.84785036063097	-0.000240635852253036	1.27871573204967e-05	0.586832162070717	-9.21029700538045e-05	-5.14708231395532e-05	-0.000160225875481951	-0.000860805600249843	0.00612538018957955	0.000135963895026893	0.0629581678159082	0.000141321190448431	0.343242343014632	-6.24910412467661e-05	-0.000105462189132458	2.61815394314657e-05	-0.634146379933593	0.908216008954435	0.00737677395632917	0.00157624767617752	-0.0170165940564512	-0.0498260982450164	-0.988312813926381	1.23185429893548e-05	0.0155626039761979	-0.330430713195354	-2.33912034258347e-06	4.02598619417058e-05	2.23945975813259e-05	241.72939597018	0	0.425644837858313	0	2.07084529534616	0	773.797886754375	0	-7.73557400921069	0	496.619598401312	0	11.3282840491445	0	12.042148300215	0	9.92028691334956	0	10.9784667829078	0	-0.502216259638624	0	0.730125226755219	0	-14.1356031267582	0	-4.0209717853543	0	0	241.72939597018	0	0.425644837858313	0	2.07084529534616	0	773.797886754375	0	-7.73557400921069	0	496.619598401312	0	11.3282840491445	0	12.042148300215	0	9.92028691334956	0	10.9784667829078	0	-0.502216259638624	0	0.730125226755219	0	-14.1356031267582	0	-4.0209717853543	-1.15014338184337	10.3350169101734
242.692456670615	0.59329243116894	-1.99430371482332	-0.00100019712520455	-1.15937377524427e-05	0.589315857279121	-7.14715215911785e-06	-0.00155665032930292	-0.0017963891357178	-0.001637779772913	0.0056843411002613	0.00320655935133001	0.0633863440038894	2.93935491613495e-05	0.344778956694947	-0.000191549658552636	-0.00118531592086553	7.0866294459699e-05	-0.633455194546742	0.910563279656066	0.00591947165470015	1.51302818382879e-05	-0.0216434686076236	-0.0481374057174729	-0.984289341051179	0.00181419547658017	0.0157421460413721	-0.328954524686162	5.16762804513851e-05	-3.54699454820565e-05	-1.28698824474415e-05	242.692456670615	0	0.190661684839095	0	0.556630454199808	0	774.07903761568	0	-7.52201989019667	0	499.113959034594	0	11.1534566310711	0	11.6882721701578	0	9.78368238116255	0	6.71922786294441	0	-0.709217212117831	0	-0.177239882917183	0	-13.922660880548	0	-3.83527391279354	0	0	242.692456670615	0	0.190661684839095	0	0.556630454199808	0	774.07903761568	0	-7.52201989019667	0	499.113959034594	0	11.1534566310711	0	11.6882721701578	0	9.78368238116255	0	6.71922786294441	0	-0.709217212117831	0	-0.177239882917183	0	-13.922660880548	0	-3.83527391279354	2.02254288149398	10.1289754700342
243.618932429294	1.93607910935494	-1.17281994337596	-0.000818209572541258	-2.43448407025665e-05	0.59043763393166	-0.00080866695387963	2.99783911132936e-05	-0.00253373077227686	-0.00269350455469059	0.00644213685577537	0.000575966238014366	0.0634061709429537	1.41606722867838e-05	0.34508084564742	2.04820705358429e-06	-4.35922963392755e-05	-1.01440981033417e-05	-0.634610218613509	0.906460760853106	0.00171051950411605	0.001582414620281	-0.0264351614885242	-0.0483642921533794	-0.976210895968985	0.000956103400651261	0.0143106801414485	-0.329016970708957	1.36174447385122e-05	6.20208444660426e-05	2.52916097498435e-05	243.618932429294	0	1.40489241075231	0	-1.05263083806846	0	775.81183166344	0	-9.54528718184023	0	501.967456952247	0	13.7874129342616	0	8.90888531583374	0	13.2349111594957	0	1.57036360369127	0	0.119605802228718	0	-1.06227883616898	0	-15.0918973862103	0	-5.25641453276492	0	0	243.618932429294	0	1.40489241075231	0	-1.05263083806846	0	775.81183166344	0	-9.54528718184023	0	501.967456952247	0	13.7874129342616	0	8.90888531583374	0	13.2349111594957	0	1.57036360369127	0	0.119605802228718	0	-1.06227883616898	0	-15.0918973862103	0	-5.25641453276492	4.96810060876912	11.0098927675095
244.783929055567	2.47842130759291	1.21951022826671	-0.000230359417903352	-4.79497126858616e-05	0.591152711528203	-3.72898612008966e-05	-9.591924736603e-05	-0.00242546695310727	-0.000597596753553039	0.0071444743638574	-9.59186467145481e-06	0.0621513867543907	3.64262956854115e-05	0.344984235629094	-6.39763922881959e-05	-0.00017552103214815	0.000146870879854821	-0.635683662599257	0.894221004397063	0.00125727610655648	9.42068231122392e-05	-0.0302078283087829	-0.0491415139208467	-0.977342269545244	0.000898148300010367	0.0117715665181196	-0.328681444160571	0.000210258467933906	3.82626465921759e-06	-0.0001033993117307	244.783929055567	0	4.13028765461183	0	-1.01924036942017	0	782.220913521596	0	-9.33613300816543	0	502.555689011314	0	28.931826087951	0	9.69203041671315	0	14.5878236541788	0	1.61717800509334	0	0.944656480366098	0	-1.03615568606274	0	-14.9177705372864	0	-5.31809055398871	0	0	244.783929055567	0	4.13028765461183	0	-1.01924036942017	0	782.220913521596	0	-9.33613300816543	0	502.555689011314	0	28.931826087951	0	9.69203041671315	0	14.5878236541788	0	1.61717800509334	0	0.944656480366098	0	-1.03615568606274	0	-14.9177705372864	0	-5.31809055398871	5.4990426141223	16.8715639761583
245.883046396099	1.55234383407305	1.91629377063836	5.52341767981435e-06	5.40064219639573e-06	0.590593765703427	-1.2890691177219e-05	1.14299209489843e-05	-0.00308593783972974	-0.00125414154311658	0.00630082753494795	8.26505906960217e-05	0.0612877378597712	1.16663914693898e-05	0.343646699389737	1.84691834260947e-05	-1.01263289614032e-05	3.74304476334122e-05	-0.634706475036941	0.882461158652175	0.000345844837061502	0.000230472601145653	-0.0335895634614986	-0.0473554100337922	-0.970818847136656	0.00140215435765164	0.0132478111491926	-0.326791093148152	2.46964515056028e-05	6.02812880036665e-05	3.18376179605314e-05	245.883046396099	0	6.46064638169397	0	0.949030911032934	0	787.244433749012	0	-5.21895512623219	0	506.138219657845	0	39.9232296707166	0	18.4484487812401	0	21.9916284222828	0	8.22678078631368	0	1.84632937378037	0	0.00813170154339655	0	-12.6957515558597	0	-3.67378683518002	0	0	245.883046396099	0	6.46064638169397	0	0.949030911032934	0	787.244433749012	0	-5.21895512623219	0	506.138219657845	0	39.9232296707166	0	18.4484487812401	0	21.9916284222828	0	8.22678078631368	0	1.84632937378037	0	0.00813170154339655	0	-12.6957515558597	0	-3.67378683518002	2.62158176238443	26.7046052689883
246.914948661324	-0.129109806426103	0.287618376625137	1.65089951739047e-05	4.57140994462975e-05	0.593761603170716	-5.02168224627384e-05	-4.28711562845894e-05	-1.37480720990973e-05	-0.00173843358098587	0.00399583619582398	0.00079578821305703	0.0643132989477771	-2.04430621179718e-06	0.345449508615489	-8.08550976830533e-06	-1.72447856684734e-05	0.00239868699865731	-0.630147576925182	0.901038322581886	2.31673507729447e-05	0.000720252005443276	-0.0265468909212745	-0.0507832063325636	-0.980093568570813	0.00191475516240177	0.0163063814960375	-0.320925595198617	0.00100749935641412	1.6451114341198e-05	3.31624028695248e-05	246.914948661324	0	7.23128940191306	0	2.22761264235779	0	788.067102667351	0	-4.02059105870041	0	507.964591915485	0	40.8963256139242	0	19.8111543544319	0	23.9293024774466	0	11.0511487086045	0	2.46752693431635	0	0.875357444951105	0	-11.9615155279709	0	-2.73141652932533	0	0	246.914948661324	0	7.23128940191306	0	2.22761264235779	0	788.067102667351	0	-4.02059105870041	0	507.964591915485	0	40.8963256139242	0	19.8111543544319	0	23.9293024774466	0	11.0511487086045	0	2.46752693431635	0	0.875357444951105	0	-11.9615155279709	0	-2.73141652932533	-0.350508136506128	25.9408686826022
248.164700218134	-1.99864587684347	-1.88492014676741	3.4717912633259e-06	2.35715996151438e-05	0.595834067628102	-0.00134025295101017	4.99536627461092e-05	4.65194167724143e-05	-0.00131835828936422	0.003633865228838	-0.00041552054600521	0.0619481555219213	0.000123453253915459	0.34674323248408	9.32849931385341e-05	2.18838554401967e-05	0.00345031956870898	-0.62857009423547	0.885297179558899	0.00670166030403134	0.00443382053368679	-0.0208036690314904	-0.0545930424544724	-0.982438838459446	-0.00505764819408049	0.0172092341888834	-0.317672592148097	0.000160249681702363	0.00188044590317404	0.00161814403101006	248.164700218134	0	5.80442179834412	0	1.03293197827106	0	790.070281064573	0	-2.21189207349285	0	509.636429486629	0	37.7902834262169	0	16.9318961964836	0	21.2416971544395	0	8.53721896687465	0	1.49138950895646	0	0.0489661863780133	0	-10.767804720994	0	-1.60830158280387	0	0	248.164700218134	0	5.80442179834412	0	1.03293197827106	0	790.070281064573	0	-2.21189207349285	0	509.636429486629	0	37.7902834262169	0	16.9318961964836	0	21.2416971544395	0	8.53721896687465	0	1.49138950895646	0	0.0489661863780133	0	-10.767804720994	0	-1.60830158280387	-1.01638211933714	20.6614407083101
249.026070813922	-2.49836882277409	-1.6401561900114	-5.34830043915923e-07	7.75373226943467e-05	0.597271614290991	-5.3021522974871e-05	8.24852385915609e-07	2.72610287944966e-05	-0.000564954870132904	0.00202265719611042	1.29051176749835e-05	0.0625392947290392	6.15927086228972e-05	0.347328708851953	2.26081919153569e-06	9.56786767230146e-06	0.000209147954622999	-0.624311559537146	0.885814418036232	0.00568866976390084	0.00405345294841882	-0.0184238182846188	-0.0534161204305466	-0.975076506341252	-0.00836528174034179	0.0178044587291285	-0.312920100720655	1.94775614371915e-05	-1.39719169025983e-05	6.3394966700074e-05	249.026070813922	0	3.80679972979524	0	-0.610221682641839	0	794.722018622262	0	1.59158487178197	0	512.779024722078	0	26.9157099672825	0	8.09217903404073	0	13.9802506752115	0	2.51236593525278	0	0.867265611547921	0	-0.760140725557246	0	-8.88941542361949	0	-0.412634038743008	0	0	249.026070813922	0	3.80679972979524	0	-0.610221682641839	0	794.722018622262	0	1.59158487178197	0	512.779024722078	0	26.9157099672825	0	8.09217903404073	0	13.9802506752115	0	2.51236593525278	0	0.867265611547921	0	-0.760140725557246	0	-8.88941542361949	0	-0.412634038743008	0.110612621670984	11.7252175993146
249.998359813135	-2.00345731430026	0.220228219055846	5.40387303131866e-05	-2.89661535891061e-05	0.597338173452252	-6.84655053131468e-05	-1.4750818418381e-06	3.82364120266687e-05	-0.00124151423983088	0.00334775512481024	7.34451762000027e-05	0.0616248364824013	-2.29420653875305e-06	0.346709866484093	1.7319133510782e-05	2.04736272221453e-05	0.000363162407644961	-0.621006920983341	0.867318646904406	0.00364392218967226	0.00337068839420625	-0.0115500862199153	-0.0556801709134289	-0.965498782072667	-0.0125831451790303	0.014314677996968	-0.308558779507043	3.92415794873284e-05	1.52289579499581e-05	-9.73368107320146e-06	249.998359813135	0	1.52916674265879	0	-1.375910980476	0	800.07930366086	0	3.46337991786682	0	513.67501732868	0	14.2660239183954	0	3.51340496180878	0	11.7735085613213	0	1.37206574029255	0	0.178482800618977	0	-1.35279926778319	0	-7.44589289586253	0	0.0779195447391959	0	0	249.998359813135	0	1.52916674265879	0	-1.375910980476	0	800.07930366086	0	3.46337991786682	0	513.67501732868	0	14.2660239183954	0	3.51340496180878	0	11.7735085613213	0	1.37206574029255	0	0.178482800618977	0	-1.35279926778319	0	-7.44589289586253	0	0.0779195447391959	1.35263171291121	7.49547539136398
251.077378841247	-0.436267957709716	1.95476018191182	-5.09656270761501e-07	2.40704483354499e-05	0.598230529195682	0.000109342939675791	-3.94635050710329e-06	1.17581237214591e-05	-0.000951196101540618	0.00381695845125463	-1.17801640288181e-05	0.0613131664543891	6.05137080315481e-05	0.346732221976019	1.0487911052678e-05	-2.8809768598662e-05	0.00436570513093153	-0.611822241952765	0.954652445116891	-0.0196203061838508	0.00623401369281645	0.020844222042388	-0.0434428996306486	-1.03584545314166	-0.0280435565178472	0.0744243677695835	-0.300991409283654	0.0053902521456958	0.00761474047637714	-0.00459346461229079	251.077378841247	0	0.148037138771863	0	-0.06098942345732	0	802.072934654594	0	2.03820660859857	0	515.581222296368	0	11.152133967739	0	5.28252152548467	0	9.94180311501658	0	4.38949836751237	0	-0.751144048345928	0	-0.474275289449777	0	-8.48013228933229	0	-0.985725015704981	0	0	251.077378841247	0	0.148037138771863	0	-0.06098942345732	0	802.072934654594	0	2.03820660859857	0	515.581222296368	0	11.152133967739	0	5.28252152548467	0	9.94180311501658	0	4.38949836751237	0	-0.751144048345928	0	-0.474275289449777	0	-8.48013228933229	0	-0.985725015704981	1.61208308150768	8.53880925511874
251.946839025039	1.05430987134826	1.53973343727887	-1.78386664182501e-05	4.7547147392418e-05	0.599431174066471	5.63859507758722e-05	0.000121749112380453	0.0015014011741085	-0.000454040184307968	0.00211040817033283	0.000144067783834925	0.0642280656885139	5.3505383986922e-05	0.346789183311671	2.48715387105409e-05	-8.19040952753405e-06	-0.000588932315971436	-0.609106583160883	0.895217889213808	-0.0283328418735792	-0.00310666432262412	0.016606189687225	-0.0227390001991016	-1.096206927008	-0.0228069365675789	0.100991777128791	-0.299979987678011	-0.00144966107926102	0.00244498475235544	-0.00478779570171112	251.946839025039	0	0.424968107766915	0	1.58527579145812	0	802.324243108253	0	2.51771168281737	0	518.714559358273	0	11.3342113332933	0	5.72060309768221	0	10.77522233512	0	10.381406380643	0	-0.503421710637926	0	0.342530025279283	0	-8.20832926974219	0	-0.555565550463217	0	0	251.946839025039	0	0.424968107766915	0	1.58527579145812	0	802.324243108253	0	2.51771168281737	0	518.714559358273	0	11.3342113332933	0	5.72060309768221	0	10.77522233512	0	10.381406380643	0	-0.503421710637926	0	0.342530025279283	0	-8.20832926974219	0	-0.555565550463217	1.44948774166289	6.60178363567212
253.023628345051	2.31731619868894	-0.562776633283517	4.84012499783539e-06	4.15783443264876e-05	0.600679311274557	-2.88659551664024e-05	1.45427144782908e-05	0.000594006792535407	-0.00221924753562152	0.00407883025186272	3.55927783822684e-05	0.0623087311640573	9.80800265647911e-05	0.347355094783178	2.22281246412893e-05	1.48879127433815e-05	6.45894622796635e-05	-0.615169050363131	0.814912133854936	-0.0442535417291501	-0.0327658010541578	0.00905571491894307	-0.00133648858837775	-1.1849592214913	-0.0034741550568416	0.144115814771838	-0.306562729179898	-0.00496198499329854	-0.0212286146419998	-0.0147850320527232	253.023628345051	0	2.33121346352221	0	2.16915037576588	0	805.845644491844	0	3.30974184240483	0	519.43639024923	0	18.0731184527509	0	6.78821786626301	0	11.7862858786694	0	11.1902694071979	0	0.481102934605265	0	0.80224861322554	0	-7.57796639720419	0	0.0179718601104157	0	0	253.023628345051	0	2.33121346352221	0	2.16915037576588	0	805.845644491844	0	3.30974184240483	0	519.43639024923	0	18.0731184527509	0	6.78821786626301	0	11.7862858786694	0	11.1902694071979	0	0.481102934605265	0	0.80224861322554	0	-7.57796639720419	0	0.0179718601104157	2.13520967394211	7.1274764329327
254.003814892544	2.3869514351505	-1.95191548723748	2.60539891471626e-05	5.0878575230247e-06	0.600045343789277	2.14085140320609e-05	2.71207182522549e-06	0.000286948982781901	-0.000129937000058818	0.00321730122050458	9.84655580755666e-05	0.060666092971891	6.29193105053597e-05	0.346157185343198	1.32891814844858e-05	-2.52937091180411e-05	0.00329844211743673	-0.626058786986445	0.806093441555004	-0.0154226170786995	-0.0982680954169918	0.0172614809856855	0.00737634595560232	-1.28947577565171	0.0726086570242467	0.156640171341363	-0.316581693042373	0.000214165255729217	-0.0622928778210182	-0.03377106742287	254.003814892544	0	4.73189092913183	0	0.798249895011525	0	811.727657700788	0	-0.0586739616736337	0	521.520697192607	0	32.4903587202864	0	-1.4906203646202	0	16.9141788172652	0	7.83528040048324	0	1.1060971788539	0	-0.0841301800899088	0	-9.754010287237	0	-0.848080220003618	0	0	254.003814892544	0	4.73189092913183	0	0.798249895011525	0	811.727657700788	0	-0.0586739616736337	0	521.520697192607	0	32.4903587202864	0	-1.4906203646202	0	16.9141788172652	0	7.83528040048324	0	1.1060971788539	0	-0.0841301800899088	0	-9.754010287237	0	-0.848080220003618	3.59492168498041	-2.20987503921747
255.200116253638	1.04129967330542	-0.920971110108476	4.07004475352921e-05	2.86808363589787e-05	0.599721161447864	0.000163328452692078	0.000400771616009524	-1.30989199303646e-05	-0.00109917316474001	0.0045637217989952	3.56251222280483e-06	0.0620281819910694	-5.17896897643127e-05	0.344662184709754	-4.12894468617725e-06	0.000140443522138622	-0.0128481590846044	-0.652480584880323	0.900816376507075	-0.0283527173975533	-0.102712069629146	0.00492437697870214	-0.0101410333814148	-1.26338800878122	0.0853097479550768	0.15211680506817	-0.337367584524999	0.00893696509726009	-0.0573945680971889	-0.0160476341688763	255.200116253638	0	6.91151474752236	0	-1.21154128695465	0	815.886840425584	0	-3.86983931318823	0	525.021872782351	0	40.7294075629409	0	-8.99235032315039	0	23.7628278856596	0	1.56658420114622	0	2.17505619651988	0	-1.21198610583032	0	-11.8086470187025	0	-2.62252462930446	0	0	255.200116253638	0	6.91151474752236	0	-1.21154128695465	0	815.886840425584	0	-3.86983931318823	0	525.021872782351	0	40.7294075629409	0	-8.99235032315039	0	23.7628278856596	0	1.56658420114622	0	2.17505619651988	0	-1.21198610583032	0	-11.8086470187025	0	-2.62252462930446	4.26778208810515	-7.21852064697357
256.148073004033	-0.573837292818356	1.14025087741526	8.41605580640454e-05	-2.83490063685206e-05	0.599714228072668	8.935364986274e-05	4.84993297784177e-05	0.000280631243390572	-0.000367824087762105	0.00513960236661475	0.000100159236144525	0.062514258164089	-2.37442349341305e-05	0.343823464713006	-3.5310328176871e-05	-3.17750961760899e-05	-0.0197349317455055	-0.677030837778234	1.02695212403207	-0.0256588351450875	-0.112697061333642	0.000311567065048307	-0.0128352711073962	-1.30963041612575	0.100427718285952	0.131656610754737	-0.359281710417655	0.0232415139569627	-0.0570511954529067	-0.00856690067981561	256.148073004033	0	7.14193007019534	0	-1.09001734298656	0	816.151806198057	0	-4.11227453313616	0	525.3916863158	0	40.8930506569423	0	-9.09016514630486	0	23.7857430915764	0	1.69701144029102	0	2.37923723042753	0	-1.11104430229106	0	-12.0256067616589	0	-2.84354209284951	0	0	256.148073004033	0	7.14193007019534	0	-1.09001734298656	0	816.151806198057	0	-4.11227453313616	0	525.3916863158	0	40.8930506569423	0	-9.09016514630486	0	23.7857430915764	0	1.69701144029102	0	2.37923723042753	0	-1.11104430229106	0	-12.0256067616589	0	-2.84354209284951	2.52564105315681	-5.26318138317021
257.214069109445	-2.07553226671226	1.9572637436445	2.66991234815872e-05	-3.21917591993674e-06	0.599376062699408	-1.06048591259253e-05	0.00089116665959566	2.9250744427138e-05	-2.45699516295329e-05	0.00403439190185513	0.0006977449093676	0.0614416769299651	-2.85599745733374e-05	0.342739258750766	6.02591198718004e-06	0.000113979006311065	-0.0189689153619053	-0.684902366608076	1.10741094652275	-0.0491263417906749	-0.076274326853969	-0.0249613855440315	-0.0118846470093355	-1.3785755500032	0.10985347727789	0.107127134458239	-0.366290045426001	0.0333069866435646	-0.0337009357895271	0.00960271020357831	257.214069109445	0	5.65934566418412	0	0.763062574611601	0	818.419201892851	0	-6.80511508771456	0	528.682832989198	0	37.1843468463811	0	-4.84815280938149	0	18.8248025769286	0	7.64709387312652	0	1.4281628067746	0	-0.0943578167741427	0	-13.4295178784023	0	-4.52614415890947	0	0	257.214069109445	0	5.65934566418412	0	0.763062574611601	0	818.419201892851	0	-6.80511508771456	0	528.682832989198	0	37.1843468463811	0	-4.84815280938149	0	18.8248025769286	0	7.64709387312652	0	1.4281628067746	0	-0.0943578167741427	0	-13.4295178784023	0	-4.52614415890947	-0.824542431695819	-2.32784448274693
258.041587523984	-2.49893431704893	0.909823585604489	-7.14513007995983e-06	-4.91853321276991e-05	0.599080750820029	0.00082792851858527	9.32871602199013e-05	0.000102992549230372	-0.00159258703555039	0.00545866895810033	0.000197707854295313	0.0619828350645801	3.54505160820159e-05	0.341691868413342	1.74574483689498e-05	9.20927690170445e-05	-0.013013348513915	-0.690725932323607	1.14247657433966	-0.044045067182504	-0.075027957999945	-0.0243230647855269	-0.0134638186935044	-1.36665309576366	0.100705527899653	0.096997401176534	-0.371153205992271	0.0373319799164663	-0.0315001031025439	0.00363606780356565	258.041587523984	0	3.71221885232754	0	2.03885389453135	0	823.013949407148	0	-9.77699224690292	0	530.729626663462	0	26.3118462645237	0	2.09537936303608	0	14.1006999355435	0	11.0389679877418	0	0.845926247643655	0	0.693534334422017	0	-15.282272494175	0	-5.44446681104203	0	0	258.041587523984	0	3.71221885232754	0	2.03885389453135	0	823.013949407148	0	-9.77699224690292	0	530.729626663462	0	26.3118462645237	0	2.09537936303608	0	14.1006999355435	0	11.0389679877418	0	0.845926247643655	0	0.693534334422017	0	-15.282272494175	0	-5.44446681104203	-2.53976325613966	3.19273561420536
258.996891748712	-1.98217194317654	-1.08863745057398	1.13918806055114e-05	5.5527184356527e-06	0.598174814934933	-0.000121282814469747	-0.000103052163971527	-5.7932874018436e-05	-3.60229077728512e-05	0.00593281104849848	-2.04882811810226e-05	0.0609267097758055	-4.48554505559123e-05	0.340172332397399	-8.44604820286405e-05	-2.72953892993308e-05	0.000636104923277042	-0.702550042855184	1.1912023768704	-0.00319743710384188	-0.0464846720599935	-0.0272760104759355	-0.0553505271113558	-1.47083455423043	0.0896047787018033	0.100956683509988	-0.376777555075598	0.0407468451742626	-0.0104854832925845	0.00963146669880619	258.996891748712	0	1.48852134876351	0	1.94475858023477	0	828.213179720569	0	-9.64229749919973	0	531.069598638981	0	14.1043894846712	0	1.97016141039978	0	13.3366162357017	0	10.9438455649076	0	0.160077615923694	0	0.614503997575488	0	-15.1735189474461	0	-5.32151163796543	0	0	258.996891748712	0	1.48852134876351	0	1.94475858023477	0	828.213179720569	0	-9.64229749919973	0	531.069598638981	0	14.1043894846712	0	1.97016141039978	0	13.3366162357017	0	10.9438455649076	0	0.160077615923694	0	0.614503997575488	0	-15.1735189474461	0	-5.32151163796543	-1.94707933392788	-1.08425377070907
259.790362472044	-0.879202265818833	-1.98020882861195	2.78768651550985e-05	-4.24486920249656e-05	0.597834098974936	2.79583084034839e-05	-2.07344846192959e-05	-3.1961797029202e-05	-1.27387833177027e-05	0.00719967039864414	0.00134137799773669	0.0623807335666047	-1.16706282709096e-05	0.33899322966407	-1.95541740407731e-05	-3.71629973794558e-05	0.00346212632684626	-0.711229184106672	1.15192567110906	-0.00679378586959232	-0.0166903549076546	-0.000375634618994963	-0.0432084589896235	-1.4775258667571	0.0283615990755372	0.0819465477491387	-0.385569894656788	0.0388336239613587	0.00383557140106194	0.0212073358806576	259.790362472044	0	0.322889684940923	0	0.645795435438994	0	830.007096131938	0	-7.79949329435792	0	533.251391208893	0	11.2331530280187	0	-0.773098002163779	0	10.3411077412917	0	7.19762770116687	0	-0.589398806416875	0	-0.149872097993612	0	-14.0485888095792	0	-4.10035360406933	0	0	259.790362472044	0	0.322889684940923	0	0.645795435438994	0	830.007096131938	0	-7.79949329435792	0	533.251391208893	0	11.2331530280187	0	-0.773098002163779	0	10.3411077412917	0	7.19762770116687	0	-0.589398806416875	0	-0.149872097993612	0	-14.0485888095792	0	-4.10035360406933	0.45735202114877	-5.29428865098641
260.734259415914	0.739735604413518	-1.21760219533183	-4.73432014330552e-05	2.16508868132107e-06	0.597846078846221	-3.16906848860942e-05	8.84482970108391e-05	-0.000668988874311604	-1.7015795803908e-05	0.0040306840373249	-4.05556612376448e-05	0.0656809171228406	-5.99135666540739e-05	0.337788068930445	-1.05681214578981e-05	5.08975043061931e-05	-0.000136275582560658	-0.712161958848891	1.21462313464542	-0.00342536225567637	-0.00797041704730033	-0.00285684880187087	-0.031267661790415	-1.48005081578078	0.0203866877003921	0.0833114370671078	-0.387299894831031	0.0438893172315862	0.00104152747872661	0.0211866451989791	260.734259415914	0	0.254780571782047	0	-1.01748343580236	0	830.221115610997	0	-7.57964419588629	0	536.234996504013	0	11.1881358228056	0	-1.15085023191432	0	9.78689887586971	0	1.76382113280826	0	-0.650251351780744	0	-1.05066266031753	0	-13.9960277543931	0	-3.89947417879596	0	0	260.734259415914	0	0.254780571782047	0	-1.01748343580236	0	830.221115610997	0	-7.57964419588629	0	536.234996504013	0	11.1881358228056	0	-1.15085023191432	0	9.78689887586971	0	1.76382113280826	0	-0.650251351780744	0	-1.05066266031753	0	-13.9960277543931	0	-3.89947417879596	3.74124295012182	-2.65595184946979
261.73746174028	2.11011174056244	0.876579262634299	2.10122001111434e-05	-1.65949135900039e-05	0.597585411208543	4.06193399854252e-05	3.319403796276e-05	1.78125719157397e-05	9.45542324036786e-05	0.00463479472463763	9.25347115567876e-05	0.0649789467315595	3.8609044837635e-05	0.336813215988207	9.40942665205557e-06	9.26473411743993e-06	4.63823178662391e-05	-0.7113992634404	1.22540284551358	0.00170695292395325	0.00171087033437328	-0.00138469215914275	-0.0263471393385189	-1.46912017222683	0.0154320440005379	0.0698357233905414	-0.386675421608652	0.0458797024497215	0.00104450279730011	0.0231619318701927	261.73746174028	0	1.74589252480778	0	-1.20201229024017	0	832.598056829152	0	-7.60607353730304	0	536.65373195624	0	15.1868942261153	0	-0.862482336432884	0	10.3112881555027	0	1.5506732353071	0	0.271418226812133	0	-1.20170001254289	0	-14.003742140592	0	-4.04388975763707	0	0	261.73746174028	0	1.74589252480778	0	-1.20201229024017	0	832.598056829152	0	-7.60607353730304	0	536.65373195624	0	15.1868942261153	0	-0.862482336432884	0	10.3112881555027	0	1.5506732353071	0	0.271418226812133	0	-1.20170001254289	0	-14.003742140592	0	-4.04388975763707	5.29402365763105	1.6314695170905
262.645158562475	2.493138242245	1.98354865384831	-2.09772721775077e-05	3.99636524414564e-07	0.596530736445133	-0.000153493240867164	-0.000529140064454946	-0.000820979757645394	-0.00170550218037105	0.00163546987757363	-0.000317105230190894	0.0640504578006665	-2.65709975965466e-05	0.335168502069302	4.45710375463228e-06	3.52617535670348e-06	-3.08155889964059e-06	-0.707974784395536	1.24190148908109	-0.00576009953880395	-0.0069320668411705	-0.00859716123920327	-0.0338728616777486	-1.49386321821954	0.0010696143986014	0.0657791144430881	-0.382217754811693	0.0472637854582868	-0.0032020676967544	0.0151123200969424	262.645158562475	0	3.90790469637632	0	0.215906879706985	0	837.76007832486	0	-4.19402153649616	0	538.967813066803	0	27.5401001227079	0	7.36401247007764	0	15.9251816585157	0	5.46012932860499	0	0.892179343453858	0	-0.342714991082143	0	-11.9543174964385	0	-3.09834113170988	0	0	262.645158562475	0	3.90790469637632	0	0.215906879706985	0	837.76007832486	0	-4.19402153649616	0	538.967813066803	0	27.5401001227079	0	7.36401247007764	0	15.9251816585157	0	5.46012932860499	0	0.892179343453858	0	-0.342714991082143	0	-11.9543174964385	0	-3.09834113170988	4.2767693616074	15.1277774620006
263.711742124528	1.71781608239671	0.992005709433258	2.42088743886661e-05	7.05085983271515e-05	0.596016854649556	0.000322154318302861	3.72299857144645e-05	-0.000184628092806989	9.63347507872665e-06	0.00458591241194044	-6.97993332055682e-06	0.0652569884487	2.69743381128832e-05	0.333624244465324	1.66078928538196e-05	1.85908408230591e-05	2.45552240413731e-05	-0.699900527098181	1.24077047985323	0.000252482946516423	-0.00464119673215916	-0.0185544057776383	-0.0299608051717566	-1.47408526439508	-0.000235425125930022	0.0564422032887905	-0.374597637360427	0.047461085982149	0.000242102462460372	0.0112849656298888	263.711742124528	0	6.26325010095065	0	2.01115514849167	0	843.018105099121	0	-0.154564298741379	0	542.089559249333	0	39.3951355820396	0	16.5353541760362	0	23.0566101055272	0	11.0298191559092	0	1.72602507365649	0	0.667888337107519	0	-9.72363262522355	0	-1.73469626855834	0	0	263.711742124528	0	6.26325010095065	0	2.01115514849167	0	843.018105099121	0	-0.154564298741379	0	542.089559249333	0	39.3951355820396	0	16.5353541760362	0	23.0566101055272	0	11.0298191559092	0	1.72602507365649	0	0.667888337107519	0	-9.72363262522355	0	-1.73469626855834	1.7245602268116	27.572753097374
264.663540258533	0.219709469041567	-1.02460165144498	-0.00013221802191873	-4.21180488235017e-05	0.595729620901787	-4.99812307032452e-05	-5.45794600008282e-05	-0.000976379748487483	-0.000115469495044434	0.0035884374844596	-4.57621831007693e-05	0.0649956224441489	-3.24064340294187e-05	0.332620446840268	1.49571893668017e-05	4.15145804803773e-05	-0.000462191469653698	-0.690775738229534	1.25937086048772	0.00068241054650365	-0.00244905761263156	-0.0254487937815247	-0.0342010940319548	-1.4736620567425	-0.00738675383580933	0.0515315262539604	-0.365006904321834	0.0491770814900095	3.85119072449535e-05	0.00912984365913735	264.663540258533	0	7.22270319812155	0	1.99891553120561	0	844.166382129592	0	0.0795162799827192	0	542.425491875061	0	40.9092796506259	0	17.0094420670739	0	23.382942349475	0	11.0152591687013	0	2.4573304813858	0	0.657947737732376	0	-9.51195561689125	0	-1.61681602710548	0	0	264.663540258533	0	7.22270319812155	0	1.99891553120561	0	844.166382129592	0	0.0795162799827192	0	542.425491875061	0	40.9092796506259	0	17.0094420670739	0	23.382942349475	0	11.0152591687013	0	2.4573304813858	0	0.657947737732376	0	-9.51195561689125	0	-1.61681602710548	0.22742966869657	27.2369642909981
265.57873483354	-1.30730396293992	-1.99584301093538	-5.71202853554353e-05	4.41694406294599e-05	0.596621271012509	4.70076324494536e-05	0.000102528962675331	-0.00250138128615047	0.000518136840351197	0.00051444273766476	-0.000214407631325451	0.0652743718518809	2.85297610591981e-05	0.332671180712971	6.77157943144429e-05	6.06720583994889e-05	2.51127552374648e-05	-0.685336826265315	1.27545083701097	2.10904382477025e-05	0.000459437362655708	-0.0277639969268359	-0.031926538116022	-1.47929339625794	-0.0126293727037523	0.0448015116908998	-0.359502149713267	0.0508237881129283	2.04685153800025e-05	0.00759532180681056	265.57873483354	0	6.7060439019931	0	0.486192104000595	0	844.637702101985	0	1.04906780679537	0	545.00328868417	0	40.4448776697249	0	16.112055941975	0	21.5593166186088	0	6.51111513895238	0	2.01373907088904	0	-0.215966715227683	0	-9.02124908844421	0	-0.788513497551493	0	0	265.57873483354	0	6.7060439019931	0	0.486192104000595	0	844.637702101985	0	1.04906780679537	0	545.00328868417	0	40.4448776697249	0	16.112055941975	0	21.5593166186088	0	6.51111513895238	0	2.01373907088904	0	-0.215966715227683	0	-9.02124908844421	0	-0.788513497551493	0.223954867133969	26.6871915716219
266.608635604575	-2.3898139256766	-0.903980978585214	-0.000143279959144185	6.0972205772167e-05	0.596793856086663	4.25650568407585e-06	4.26978951973616e-05	-0.00213566411592004	0.00232639813515013	7.97559567539724e-05	-3.49639019478347e-05	0.0656566274703822	-5.37261001753409e-05	0.331929986504569	-1.41318057468501e-05	0.000151151671803536	-0.000124112010069866	-0.681403083605632	1.28872908553101	0.00204609231390026	0.00271930465494654	-0.0275461589133779	-0.0330467841433832	-1.48173755735938	-0.0166479181102171	0.044272399005692	-0.354812792252452	0.0513259020551675	0.000352451408504139	0.00712019641006226	266.608635604575	0	4.71462356738637	0	-1.19082341628582	0	848.592364646061	0	4.19033707310573	0	547.847389224551	0	32.4061818204073	0	10.0651294653055	0	16.3791470837381	0	1.5335809362222	0	1.09936285756646	0	-1.18842333204036	0	-7.14051399505758	0	0.735578051222456	0	0	266.608635604575	0	4.71462356738637	0	-1.19082341628582	0	848.592364646061	0	4.19033707310573	0	547.847389224551	0	32.4061818204073	0	10.0651294653055	0	16.3791470837381	0	1.5335809362222	0	1.09936285756646	0	-1.18842333204036	0	-7.14051399505758	0	0.735578051222456	0.807195306012359	19.2489887418555
267.878511936152	-2.07655451458053	1.59937352235401	-8.37822458502167e-05	5.5851569765046e-05	0.597025485972983	0.00212695201856955	-4.81533801222223e-05	-0.000291045078429141	-0.00159769665001242	0.00471814417099217	-0.00058976330756498	0.0661478359210285	-6.44165117047727e-06	0.331054156687226	-8.71809078000148e-05	-3.3693274471521e-05	-3.38390003062253e-06	-0.675731523156223	1.28499881284004	0.00252875533157027	0.00166131398625967	-0.0276560759883432	-0.0354219209061231	-1.4783865409869	-0.0159476468894248	0.0417561785961765	-0.348200509327988	0.0502579917353948	1.26597393600969e-05	0.00436729616590977	267.878511936152	0	1.67738771745395	0	-0.65983818595536	0	855.8738267182	0	3.00447490157383	0	548.779772836139	0	14.9110397253423	0	12.7177122267441	0	14.2580108491641	0	2.45945568084874	0	0.240014697140641	0	-0.797850366316127	0	-8.01608858808721	0	0.318573411206898	0	0	267.878511936152	0	1.67738771745395	0	-0.65983818595536	0	855.8738267182	0	3.00447490157383	0	548.779772836139	0	14.9110397253423	0	12.7177122267441	0	14.2580108491641	0	2.45945568084874	0	0.240014697140641	0	-0.797850366316127	0	-8.01608858808721	0	0.318573411206898	0.564814346847379	21.8949079096715
268.791274473972	-0.837641336334555	1.87551104512561	-1.98115912828842e-05	-7.23477274223011e-07	0.595755925645447	0.000338763977950056	-5.86088478877009e-05	-0.00172408182228701	-0.000168870253951446	0.00341301959000195	-6.14748612869218e-06	0.0632312103197396	7.86275531840056e-05	0.329445732672326	-1.90273484713742e-05	8.75874676493206e-06	3.16882415683871e-05	-0.671881681607047	1.28903689034194	0.00378730504773965	5.30343308733911e-06	-0.0252874048151995	-0.037642586584308	-1.4775896186917	-0.0161694356257798	0.0433940533751619	-0.34360810229328	0.0496997954315599	6.10845182068089e-06	0.00097127118706443	268.791274473972	0	0.299355570531213	0	1.0730845232811	0	858.073064581647	0	0.413287187443083	0	552.080611514162	0	11.2395847487618	0	16.8108410942817	0	9.36659752987839	0	8.7659133491983	0	-0.61299929445834	0	0.0611541721374388	0	-9.31947134305976	0	-1.30261753800626	0	0	268.791274473972	0	0.299355570531213	0	1.0730845232811	0	858.073064581647	0	0.413287187443083	0	552.080611514162	0	11.2395847487618	0	16.8108410942817	0	9.36659752987839	0	8.7659133491983	0	-0.61299929445834	0	0.0611541721374388	0	-9.31947134305976	0	-1.30261753800626	0.0723175969254538	24.3474341872058
269.776111173298	0.856700396263645	0.258523032098928	0.000843245843880172	0.000100816379483821	0.598740420506903	0.000746203066255521	7.62003304402882e-05	1.63761220576782e-06	-2.4961263670937e-05	0.00231878930732682	3.55144157494061e-05	0.0663778391632089	4.13442196460112e-05	0.331111567441473	8.64030685608657e-06	9.28655432300382e-05	0.00232826051089511	-0.666181869660226	1.33006741048589	0.00408809490617696	0.00206582229176455	-0.0124985574193851	-0.0369758407249111	-1.49198151031331	-0.0115607382369646	0.0420444131465124	-0.337533404562811	0.0530182998476635	1.73938801361301e-05	0.00128591443560416	269.776111173298	0	0.31078841616514	0	2.24261265648241	0	858.3130511381	0	0.195701060388677	0	553.695270904136	0	11.2473355705673	0	17.0793277874209	0	8.85820499484921	0	11.1878574235417	0	-0.602813844070027	0	0.875324320914196	0	-9.39985614198151	0	-1.50536570046851	0	0	269.776111173298	0	0.31078841616514	0	2.24261265648241	0	858.3130511381	0	0.195701060388677	0	553.695270904136	0	11.2473355705673	0	17.0793277874209	0	8.85820499484921	0	11.1878574235417	0	-0.602813844070027	0	0.875324320914196	0	-9.39985614198151	0	-1.50536570046851	0.596853539238116	21.399331701831
270.762630939945	2.1545039616751	-1.63440973626404	5.90431237654418e-05	8.30854508092553e-05	0.599758271153598	-0.00139256508138033	0.00106019769807505	-0.000416758502465798	-0.00211129797694872	0.00497611210507792	8.38614328448166e-05	0.065090783748406	3.11836023543634e-05	0.331460216819154	7.540833755273e-05	-1.07809415122466e-05	3.52071884745623e-05	-0.663469422992003	1.33436289030057	0.00048455830155309	0.0042646293024113	-0.00833548691711548	-0.0398569424074602	-1.49059356855238	-0.0068493037094469	0.0355837353895925	-0.333732295413569	0.0534920256145704	0.000649282575085563	0.00120465869617185	270.762630939945	0	1.85454014634886	0	1.48321187390848	0	860.86990044113	0	-1.20082187908755	0	554.586971472099	0	15.6802664906032	0	14.4738685523808	0	10.5532593607573	0	10.058969149473	0	0.314652091623292	0	0.287355584010505	0	-10.4624464847726	0	-2.21957638935919	0	0	270.762630939945	0	1.85454014634886	0	1.48321187390848	0	860.86990044113	0	-1.20082187908755	0	554.586971472099	0	15.6802664906032	0	14.4738685523808	0	10.5532593607573	0	10.058969149473	0	0.314652091623292	0	0.287355584010505	0	-10.4624464847726	0	-2.21957638935919	2.65411526906553	18.2813841077795
271.687135165853	2.48362148844179	-1.83753406623325	4.94025987047391e-05	-5.60263474205057e-05	0.60000530461573	-5.60394601023587e-06	-3.45204336223304e-05	-4.588286192609e-05	-0.000692821536395044	0.00193154573058878	2.71883306703068e-05	0.0643362832764985	3.30054431394961e-05	0.331027317793623	-3.56110534013439e-05	-4.71853341873227e-07	6.14959404160263e-05	-0.662030310182779	1.34435580566339	0.00305312139792576	-2.81649814533083e-05	0.000144815509351284	-0.0401418554303704	-1.49130732010018	-8.4485695217291e-07	0.0319396858740831	-0.331377908966265	0.0541654119061175	4.82341261629334e-05	8.08507104893665e-06	271.687135165853	0	4.07699091455412	0	-0.275911224880436	0	866.222347971045	0	-5.43757231948275	0	557.942701918846	0	28.5935124536439	0	4.25223350642196	0	18.6494634260554	0	3.64225770748249	0	0.93302885329722	0	-0.582606362247978	0	-12.5516496450926	0	-3.39069959239811	0	0	271.687135165853	0	4.07699091455412	0	-0.275911224880436	0	866.222347971045	0	-5.43757231948275	0	557.942701918846	0	28.5935124536439	0	4.25223350642196	0	18.6494634260554	0	3.64225770748249	0	0.93302885329722	0	-0.582606362247978	0	-12.5516496450926	0	-3.39069959239811	4.76037214083359	7.62122453653067
272.66057715094	1.74808493656329	-0.19320160564757	6.07050263083583e-05	4.30761525232556e-06	0.599309705068435	-0.00185077362273516	-6.37019971267948e-05	4.6327374748345e-05	-0.00239372777265493	0.0044340633792732	6.81003192075069e-05	0.0613677611807604	-5.55311742471362e-06	0.32994486459276	5.26408444929617e-06	-7.46367186692264e-06	-4.11297125763567e-06	-0.661727554061329	1.33651017654854	-0.00229286673207957	-2.79403116119285e-05	0.00293409680361239	-0.0443971662102969	-1.48456522130284	0.000317321393918144	0.02642625370729	-0.329541641864379	0.0533456153154348	-2.37788169805344e-05	-5.19716951552093e-06	272.66057715094	0	6.21928092286681	0	-1.37183436097159	0	870.983027566326	0	-7.95208181759334	0	559.406614271782	0	39.2687122790371	0	-1.5505905406076	0	22.0858782629342	0	1.50581246901163	0	1.70072104668014	0	-1.36310135634998	0	-14.3172408076433	0	-4.19888448002916	0	0	272.66057715094	0	6.21928092286681	0	-1.37183436097159	0	870.983027566326	0	-7.95208181759334	0	559.406614271782	0	39.2687122790371	0	-1.5505905406076	0	22.0858782629342	0	1.50581246901163	0	1.70072104668014	0	-1.36310135634998	0	-14.3172408076433	0	-4.19888448002916	5.13762872059916	4.35523389951929
273.822763106354	-0.0970580756515454	1.85252709662347	0.00208882587627267	-6.2292551597761e-06	0.603207711347329	-7.28689675195734e-06	0.00160306672081376	0.00408373319450755	-0.000720557105203725	0.00567650190299887	0.00323009622471157	0.0658586844863529	6.6208085826087e-06	0.332176586272907	0.000596211568730954	0.00122245011251819	-1.97133450911815e-07	-0.657699953484738	1.3534445744377	-0.000522937991644624	2.56551015434169e-05	0.00817286988880768	-0.0408195543881896	-1.47947075278655	0.00376315586551321	0.0273788631553387	-0.324932954312056	0.0539129366173703	1.08035953599775e-05	5.15439532091189e-06	273.822763106354	0	7.24032407669846	0	-0.247517463137724	0	872.216864746958	0	-7.34230203247046	0	560.927922055379	0	40.9230083094061	0	-1.02374546181301	0	22.7235177486947	0	3.74704809905249	0	2.47340173916207	0	-0.568860063517037	0	-13.8223961617221	0	-3.67139846523991	0	0	273.822763106354	0	7.24032407669846	0	-0.247517463137724	0	872.216864746958	0	-7.34230203247046	0	560.927922055379	0	40.9230083094061	0	-1.02374546181301	0	22.7235177486947	0	3.74704809905249	0	2.47340173916207	0	-0.568860063517037	0	-13.8223961617221	0	-3.67139846523991	2.15653705899877	6.53039020634948
274.640979280146	-1.4343399678526	1.74416821948709	0.0008124256748152	3.19928279356313e-06	0.602837840362365	4.00362096921269e-06	0.00134768523730277	0.00159710327975538	-0.0016434671306194	0.0056254760341809	0.00222079701430413	0.0617391001967227	5.58325326655981e-05	0.331671824243529	3.86306461231624e-05	0.000572862850346039	1.3488589897828e-06	-0.656285469022713	1.3492668616118	-0.00150192260874961	-7.23219373048788e-05	0.00922199747343109	-0.0395388683056927	-1.47351763569792	0.00444467037632703	0.0258485927266673	-0.322901950162336	0.0530453825258477	5.94349144950094e-06	3.28974296916795e-07	274.640979280146	0	6.59489375801871	0	1.33153006035163	0	872.849106597033	0	-8.57836817494944	0	563.978956410012	0	40.2334243324435	0	0.17506673921046	0	20.3525316118693	0	9.64912149900919	0	1.9351747397729	0	0.195437233437699	0	-14.4281527257724	0	-4.70582779722425	0	0	274.640979280146	0	6.59489375801871	0	1.33153006035163	0	872.849106597033	0	-8.57836817494944	0	563.978956410012	0	40.2334243324435	0	0.17506673921046	0	20.3525316118693	0	9.64912149900919	0	1.9351747397729	0	0.195437233437699	0	-14.4281527257724	0	-4.70582779722425	-0.747928463319594	5.21845630372362
275.740456761629	-2.45571895694278	-0.300075390782068	0.000986747119894901	1.88137183540185e-05	0.604070519087692	-5.11272222977769e-05	1.16131813650437e-05	0.00301189927157545	-0.00111613328715028	0.00583516040558686	0.000171328769005228	0.0607833363718361	4.32139665596097e-05	0.332075607621125	2.66316203968087e-05	7.60642456621519e-07	5.11234753655219e-05	-0.656431825141316	1.34487338832505	0.00137625927226267	-1.1050373701147e-05	0.0143724889121363	-0.0448274936857301	-1.47345880260529	0.00633944288404121	0.0227567579422575	-0.321236269623852	0.0521309413165327	2.13580435257623e-05	-3.15767203543964e-06	275.740456761629	0	4.34489490178835	0	2.23952368266277	0	877.553701855088	0	-10.2404501587673	0	565.133534944723	0	30.2077971133029	0	3.26954917120774	0	18.3132835879186	0	11.2219321871279	0	1.00249412176172	0	0.867994754513099	0	-15.6855483941983	0	-5.55845982925411	0	0	275.740456761629	0	4.34489490178835	0	2.23952368266277	0	877.553701855088	0	-10.2404501587673	0	565.133534944723	0	30.2077971133029	0	3.26954917120774	0	18.3132835879186	0	11.2219321871279	0	1.00249412176172	0	0.867994754513099	0	-15.6855483941983	0	-5.55845982925411	-2.69229470431385	4.20562216857547
276.593987055539	-2.29443704755842	-1.77206500932865	6.54871959843645e-05	-2.78174718283425e-05	0.604011607569195	5.64010190510587e-05	3.0602736991956e-05	0.00239392094339976	-0.00156072704232575	0.00632710247746807	1.83915447335297e-05	0.0595193809641279	-6.28867618038195e-06	0.33148834238628	9.8473576617132e-07	6.26155277136864e-05	-1.0736710632092e-05	-0.65554406610205	1.33504336923785	-1.90675597504647e-05	-6.67404386311314e-06	0.0173627659225461	-0.047453916669973	-1.47845294069551	0.0028705234018612	0.0223442034954301	-0.31921167357207	0.0505502324861061	1.93349453286381e-05	2.93521177273945e-05	276.593987055539	0	2.25505599130141	0	1.28388836444724	0	882.673398846155	0	-7.9168158515229	0	566.36348202307	0	17.6588715021035	0	-2.38416161151487	0	15.3415508347697	0	9.50233716101564	0	0.458051257261383	0	0.168752205141483	0	-13.9786796589412	0	-4.93673177696822	0	0	276.593987055539	0	2.25505599130141	0	1.28388836444724	0	882.673398846155	0	-7.9168158515229	0	566.36348202307	0	17.6588715021035	0	-2.38416161151487	0	15.3415508347697	0	9.50233716101564	0	0.458051257261383	0	0.168752205141483	0	-13.9786796589412	0	-4.93673177696822	-1.5920476180163	-6.39600065273872
277.408271146205	-1.39893312874182	-1.83391198611973	5.76578394832374e-05	-4.24641394954823e-06	0.603936349245488	1.42378416983885e-05	-2.1735509204088e-05	0.00275630637118326	-0.000811784544745113	0.00661844082986957	0.000444341204304935	0.0601514938871107	5.77565943634949e-05	0.330656287285124	-3.40935956539587e-05	-3.74895470865121e-05	1.34876324741026e-05	-0.652693409037499	1.32739936840533	3.1611535192682e-05	-0.000402008112510483	0.0202331342191173	-0.0444365381713351	-1.47239265969868	0.00169147253101047	0.0237130558689251	-0.31603412282847	0.0489645820731019	-9.65333896982735e-06	-7.3242911689574e-05	277.408271146205	0	0.709916019930551	0	-0.290046629664921	0	885.660836378365	0	-4.93293108884312	0	569.408794663984	0	11.7829238471503	0	-8.14553556949395	0	9.5731253192581	0	3.60441009436105	0	-0.286979552691517	0	-0.59129631073032	0	-12.5356547334448	0	-3.49452033129435	0	0	277.408271146205	0	0.709916019930551	0	-0.290046629664921	0	885.660836378365	0	-4.93293108884312	0	569.408794663984	0	11.7829238471503	0	-8.14553556949395	0	9.5731253192581	0	3.60441009436105	0	-0.286979552691517	0	-0.59129631073032	0	-12.5356547334448	0	-3.49452033129435	0.868717255481411	-14.2720412222675
278.474804392385	0.382244306783779	0.0331292164082329	-2.4637343655317e-05	6.05485498331961e-06	0.607057174338993	-8.66661470099524e-06	1.51378453937058e-05	1.62661672446762e-05	-0.00171403738638526	0.00431822052493128	5.98467250580833e-05	0.0622549125621649	6.981324205109e-06	0.332507366345357	3.69867975765084e-05	-1.66214842882979e-06	-0.00169708949913673	-0.646844054097841	1.34769579391882	-4.39755273104632e-06	3.48589828342377e-05	0.0121610553648332	-0.0489046173042828	-1.47822558422423	-5.36972108387877e-05	0.024964073809028	-0.308814405794226	0.0498731252902171	1.46935049003075e-05	-1.94809895892227e-05	278.474804392385	0	0.137493542069946	0	-1.38202789426009	0	886.255235774584	0	-4.04079460555215	0	570.854945428904	0	11.1654979163433	0	-9.06149463116818	0	8.20388792295009	0	1.49935648497527	0	-0.763114666792698	0	-1.37233170818815	0	-11.9587746224307	0	-2.75945367178271	0	0	278.474804392385	0	0.137493542069946	0	-1.38202789426009	0	886.255235774584	0	-4.04079460555215	0	570.854945428904	0	11.1654979163433	0	-9.06149463116818	0	8.20388792295009	0	1.49935648497527	0	-0.763114666792698	0	-1.37233170818815	0	-11.9587746224307	0	-2.75945367178271	3.75212623849407	-12.7077397496469
279.697836222456	2.11505607896739	1.95529950824813	5.62821191864139e-06	2.5464033260556e-05	0.609039431373183	0.000613409391367446	-0.000357816623317095	-5.09189924010017e-05	-0.00154588605752784	0.00237349464498635	-0.000241466152649714	0.0595859044220743	2.17489977700985e-05	0.333771889998461	-4.22849281469211e-05	-3.13819126530541e-05	1.78273327504536e-05	-0.642727836090071	1.33846232146472	-0.00460847542725345	-0.00553594911509966	0.00622171205016283	-0.0517778677339227	-1.48342248282498	-0.00633550234520161	0.0256238665761975	-0.303278996276231	0.0479100619222015	-0.00236440993681129	-0.00189923213458419	279.697836222456	0	1.76869962317739	0	0.0578842447259598	0	888.744612122314	0	-1.76364306976462	0	572.957550556103	0	15.2905889651208	0	-5.22594126904364	0	11.7837050310731	0	4.84835849076179	0	0.280208660918901	0	-0.416329944878438	0	-10.5342576974483	0	-1.43281048345952	0	0	279.697836222456	0	1.76869962317739	0	0.0578842447259598	0	888.744612122314	0	-1.76364306976462	0	572.957550556103	0	15.2905889651208	0	-5.22594126904364	0	11.7837050310731	0	4.84835849076179	0	0.280208660918901	0	-0.416329944878438	0	-10.5342576974483	0	-1.43281048345952	4.03937225889	-5.55179118628292
280.585556426264	2.49600645011576	1.43931617810672	2.85770533501189e-05	8.85771720435988e-05	0.609844471112039	0.000377192306884892	-4.0074271132441e-06	-5.84043883757357e-05	-7.97187076356679e-05	0.0026443237816054	1.77642227516021e-05	0.0600786028077457	1.41114724979068e-05	0.33374002048232	-1.71167402122639e-05	-1.94592163177624e-05	-1.92859827690295e-06	-0.638507488189786	1.33095413211401	-0.00165816385440209	-0.00428703463719407	0.00361650035854786	-0.0508536906928893	-1.47486351634279	-0.00969109929383709	0.0252764686333917	-0.298510193095464	0.0464983911005276	-2.81396605496194e-05	-0.000104241261517991	280.585556426264	0	3.88396789301159	0	1.69719966010311	0	893.796839860765	0	2.12972223705003	0	576.009169451563	0	27.384990183362	0	4.04295549392436	0	19.0088741921356	0	10.5698756762563	0	0.886771575815904	0	0.42600341587158	0	-8.52418136398196	0	-0.303506951290329	0	0	280.585556426264	0	3.88396789301159	0	1.69719966010311	0	893.796839860765	0	2.12972223705003	0	576.009169451563	0	27.384990183362	0	4.04295549392436	0	19.0088741921356	0	10.5698756762563	0	0.886771575815904	0	0.42600341587158	0	-8.52418136398196	0	-0.303506951290329	2.7982626703833	7.50612378862339
281.588517651723	1.80590774551524	-0.595658023820127	-5.3994053076439e-05	5.77976443227508e-06	0.610044825402989	-2.18827713220983e-05	4.96377943617638e-05	-1.70089213343879e-05	-0.00155099941133458	0.00378011429187513	5.01112881573462e-05	0.0597852083850514	4.66833205739113e-05	0.333151628523964	1.05498414318503e-05	5.33459915010394e-06	-0.000338406967479425	-0.634221556503033	1.31290886992769	-0.00203588047191816	-0.0028252104196857	-0.000367772807866063	-0.0542793936192181	-1.46265686717174	-0.0120440098980823	0.0201838599512186	-0.29304157577306	0.0446028960505418	8.31385102127573e-05	-2.18468470859916e-06	281.588517651723	0	6.13507232082915	0	2.17054708748552	0	898.891604120767	0	3.31393650338257	0	576.593810172935	0	39.0050995315099	0	6.98446970631149	0	20.4180476882653	0	11.1653960274123	0	1.65376370094199	0	0.807046387920365	0	-7.56796654401427	0	-0.0127584532164958	0	0	281.588517651723	0	6.13507232082915	0	2.17054708748552	0	898.891604120767	0	3.31393650338257	0	576.593810172935	0	39.0050995315099	0	6.98446970631149	0	20.4180476882653	0	11.1653960274123	0	1.65376370094199	0	0.807046387920365	0	-7.56796654401427	0	-0.0127584532164958	1.65280061151112	11.4199241196081
282.678701446429	0.113562899953719	-1.99729058477225	-5.74457860244444e-05	1.55332286905091e-05	0.610718153469426	-8.07833288660344e-05	6.60791978447477e-05	-1.72629486492349e-05	-0.000618686012661211	0.0034024850428794	1.02571771869175e-05	0.0590399640375621	1.51445983711086e-06	0.333003576842638	7.78903023207827e-05	4.6704985487343e-05	-0.00223061925785331	-0.633133111490413	1.34183693223299	9.44994933811801e-05	0.00191845130620998	-0.0107474471135836	-0.057286356706557	-1.45744942320572	-0.0299874654636655	0.027041808324973	-0.290634169760072	0.0455969374828715	5.30296687061438e-05	0.000402706534135666	282.678701446429	0	7.23477125930662	0	0.557377028953852	0	900.266169887355	0	1.90740799196247	0	579.175732235196	0	40.9114465873696	0	5.40673771491497	0	22.3980347087859	0	6.80898042116282	0	2.4693080938351	0	-0.184967695894566	0	-8.53643077074311	0	-1.11464298287867	0	0	282.678701446429	0	7.23477125930662	0	0.557377028953852	0	900.266169887355	0	1.90740799196247	0	579.175732235196	0	40.9114465873696	0	5.40673771491497	0	22.3980347087859	0	6.80898042116282	0	2.4693080938351	0	-0.184967695894566	0	-8.53643077074311	0	-1.11464298287867	1.5623750021404	11.1859334307606
283.692615603026	-1.54517241570377	-1.00304385090539	-0.000113201708615062	0.000437864296776147	0.612733368573626	-0.00178769466841866	-0.000775808057703708	-0.00219688505175223	0.000153783617578651	0.00305283844165333	0.000717327409164411	0.0624331613653311	0.000246575876264353	0.333659272376133	-4.00546504308333e-05	-7.8354156404555e-05	-0.000570913792488697	-0.628443882111271	1.32935894784461	2.4994096851584e-05	3.77857501343002e-06	-0.0131316769876529	-0.0566553353744152	-1.45639512139588	-0.030289710975222	0.0290275672564007	-0.285279917851986	0.0433061392436839	-5.25404566009867e-06	2.03016790661961e-05	283.692615603026	0	6.47612981340043	0	-1.14533834350004	0	901.070784665376	0	3.03917102666864	0	582.128743184231	0	39.9638912796199	0	4.28169193770038	0	20.647086863005	0	1.55434469777258	0	1.85629389592345	0	-1.14683488564133	0	-7.81095640018814	0	-0.178123082970732	0	0	283.692615603026	0	6.47612981340043	0	-1.14533834350004	0	901.070784665376	0	3.03917102666864	0	582.128743184231	0	39.9638912796199	0	4.28169193770038	0	20.647086863005	0	1.55434469777258	0	1.85629389592345	0	-1.14683488564133	0	-7.81095640018814	0	-0.178123082970732	1.61837096226229	12.3043228910332
284.655967463042	-2.43252464327597	1.0130905176913	-2.36719086389688e-05	6.94346562904403e-05	0.612710000374961	5.35302930446225e-05	-2.15568403073829e-05	-7.43660831159493e-05	-0.00232917236826474	0.00512879606542806	-1.36501922222788e-06	0.0604440823028021	3.05556907351843e-05	0.333116783491645	-1.7030308848119e-05	1.03867973015693e-05	-0.000801190345411646	-0.624582295985781	1.31059707302678	-0.00452361543443113	0.00199152982430905	-0.0165492769689502	-0.047838709659436	-1.47109217902826	-0.0274347942106181	0.033795878342872	-0.281659894174988	0.0400543715639792	0.00156269040220725	0.000262557036165069	284.655967463042	0	4.48581942879722	0	-1.13950014295889	0	905.248142216612	0	2.8799968886069	0	582.465946023164	0	31.0693314436392	0	4.90594803057665	0	19.9588675133535	0	1.560287521449	0	1.03757318123509	0	-1.14193844795953	0	-7.95353750634058	0	-0.118425841966349	0	0	284.655967463042	0	4.48581942879722	0	-1.13950014295889	0	905.248142216612	0	2.8799968886069	0	582.465946023164	0	31.0693314436392	0	4.90594803057665	0	19.9588675133535	0	1.560287521449	0	1.03757318123509	0	-1.14193844795953	0	-7.95353750634058	0	-0.118425841966349	0.71108082686548	13.2494661076952
285.552684438841	-2.30737492562021	1.99601178849584	-6.83910690862285e-06	-1.46609029654575e-05	0.611727841593749	-0.000127622264305636	2.49999761244441e-05	-0.00080094462208668	-0.000116510396451856	0.00287537214707285	6.24755635631908e-05	0.0591994324358536	-1.22251627821756e-05	0.331589167351266	-3.37901795362027e-05	-2.51010314579009e-05	-4.8275241132244e-05	-0.625669429835254	1.30245250829709	-0.00612519154952153	0.0127339101761292	-0.0231092197922302	-0.0504884243235299	-1.48030264520246	-0.0114746728715244	0.034463399927093	-0.281308606549688	0.0384500388085086	0.00707187083758025	0.00224721360209099	285.552684438841	0	2.28779200417864	0	0.330799733395986	0	910.638310168893	0	-0.716578309651906	0	584.954628269947	0	17.8454777974732	0	13.7080658284811	0	13.8843882861726	0	5.88427710084852	0	0.467278226231874	0	-0.285785361397877	0	-10.0533497233492	0	-1.05906055546947	0	0	285.552684438841	0	2.28779200417864	0	0.330799733395986	0	910.638310168893	0	-0.716578309651906	0	584.954628269947	0	17.8454777974732	0	13.7080658284811	0	13.8843882861726	0	5.88427710084852	0	0.467278226231874	0	-0.285785361397877	0	-10.0533497233492	0	-1.05906055546947	-0.651587161928548	23.0468969035495
286.603946015665	-1.0603312614727	0.914315029419597	2.92951647326075e-05	7.2807821413757e-06	0.611476627775825	-3.75955799927861e-05	-0.000143704440767123	-6.45514784005134e-05	-0.000962757906829732	0.00509678527908566	-2.14598938171092e-05	0.0610247556047576	-5.81853513318535e-05	0.330227109949711	-8.07655525694373e-05	-5.27585578427694e-05	0.00190199025510749	-0.631346067917202	1.32394475142431	-0.00162430010988943	0.00826383522050725	-0.0196966594282439	-0.0519430650703593	-1.47506895504995	-0.0146121656039405	0.0359112839199354	-0.285268194775607	0.0394205801092411	0.00170580441825378	-0.0017093667484558	286.603946015665	0	0.433241567435449	0	2.05531582044832	0	914.05027881428	0	-3.88384279908107	0	587.897733274573	0	11.3445894409612	0	19.728207159361	0	8.30359088205739	0	11.0631286497938	0	-0.496523262762052	0	0.706786946890516	0	-11.8061699705565	0	-2.6255532474358	0	0	286.603946015665	0	0.433241567435449	0	2.05531582044832	0	914.05027881428	0	-3.88384279908107	0	587.897733274573	0	11.3445894409612	0	19.728207159361	0	8.30359088205739	0	11.0631286497938	0	-0.496523262762052	0	0.706786946890516	0	-11.8061699705565	0	-2.6255532474358	-1.13533030987492	26.5706365253299
287.473668616284	0.418988967369696	-0.950840737751769	-8.77682626090657e-05	-3.23020990177299e-05	0.611220102278729	-4.43457049553187e-05	1.16281554972068e-05	-0.000161094203135912	-0.000323154498854044	0.00534553619443105	1.37793466229786e-05	0.0611505991967986	-4.84268567575416e-05	0.329258562798672	1.18588412915624e-05	3.48169791815053e-06	0.00388703426339499	-0.638465313378855	1.34763839168946	-0.00100433651737759	0.00965311381898948	-0.0176374481873507	-0.0497935654717395	-1.48147892533299	-0.00866816356239141	0.0303404500966287	-0.291472393448252	0.0417866811186329	7.41956429534697e-05	1.06566148266907e-05	287.473668616284	0	0.145268467583478	0	2.03951551279692	0	914.306108138248	0	-4.08318899122468	0	588.158858824167	0	11.1556210327029	0	19.8573188815791	0	8.22568452547128	0	11.0488172636109	0	-0.75419095560611	0	0.69326857385156	0	-11.9886743942256	0	-2.80419316949489	0	0	287.473668616284	0	0.145268467583478	0	2.03951551279692	0	914.306108138248	0	-4.08318899122468	0	588.158858824167	0	11.1556210327029	0	19.8573188815791	0	8.22568452547128	0	11.0488172636109	0	-0.75419095560611	0	0.69326857385156	0	-11.9886743942256	0	-2.80419316949489	0.366986861665306	24.6262248673622
288.538476634923	1.98218040966335	-1.98921375034472	-2.86045032542896e-05	-2.20578793427347e-05	0.61095701615399	7.55190579000798e-05	-0.000998570607728686	-3.44161152833841e-05	-1.48698215241405e-05	0.00406111636885045	0.000966113073864487	0.0600506397999459	4.20418125068675e-06	0.328254503046248	-6.7448569542652e-05	-5.83228510477826e-05	2.14437618714396e-05	-0.643074186794098	1.36689897053903	0.00456119732140653	0.00576929699255303	-0.0117575323493565	-0.0475195953000866	-1.49205219738483	-0.00332943830910931	0.0234202936713735	-0.295225349896941	0.0436455916534703	-0.000440866248524293	-0.000594786731602253	288.538476634923	0	1.48697954288647	0	0.268642645374967	0	916.218985294679	0	-6.46527698360331	0	591.211151826982	0	14.1103143660917	0	16.3201697969175	0	12.548001455339	0	5.63905912550329	0	0.157839047261284	0	-0.314262846331722	0	-13.2567186408891	0	-4.37493812237092	0	0	288.538476634923	0	1.48697954288647	0	0.268642645374967	0	916.218985294679	0	-6.46527698360331	0	591.211151826982	0	14.1103143660917	0	16.3201697969175	0	12.548001455339	0	5.63905912550329	0	0.157839047261284	0	-0.314262846331722	0	-13.2567186408891	0	-4.37493812237092	3.69350281027927	22.2970594328704
289.806187158447	2.43301873056421	-0.169955439214625	-2.26599961773697e-05	-2.31551697683306e-05	0.610363984415135	-0.000671931292022837	-5.55515485829844e-05	7.10859065087159e-06	-0.00145816491065094	0.00488743582743913	0.000587582234890936	0.0603656509689089	-2.03486750917419e-05	0.326586268623594	8.7325295962208e-06	-8.71536313137805e-06	4.92043044058369e-05	-0.646682931811616	1.37631557134804	0.00372575044953712	0.00237935540488021	-0.00799209793394033	-0.046130606502424	-1.48819958471917	-0.000856748568109665	0.024079317635425	-0.297710369073042	0.0434270187348754	9.6441184803586e-06	-7.38504913062369e-06	289.806187158447	0	4.4839085197126	0	-1.37664615293011	0	923.332189923392	0	-10.2728228038316	0	593.732958101797	0	31.0558049901746	0	7.46726320818663	0	18.2893897259213	0	1.45889125449113	0	1.03677980291675	0	-1.36177823306515	0	-15.7163972798674	0	-5.5705736275234	0	0	289.806187158447	0	4.4839085197126	0	-1.37664615293011	0	923.332189923392	0	-10.2728228038316	0	593.732958101797	0	31.0558049901746	0	7.46726320818663	0	18.2893897259213	0	1.45889125449113	0	1.03677980291675	0	-1.36177823306515	0	-15.7163972798674	0	-5.5705736275234	5.81386968964049	16.313606356218
291.070312820159	1.09789061879019	1.92914228651817	9.54916552192146e-06	1.09683160340851e-06	0.60955637535937	4.3795635340895e-08	4.70022987726268e-05	-2.88684774473834e-07	-2.82153451007865e-05	0.00774065695160491	0.00150577314692157	0.0606933488867473	-2.62848253807647e-05	0.324720624297518	1.05856405604432e-05	-1.39943469300259e-06	1.70759600872827e-06	-0.65060306331563	1.37512620379609	7.43311745588524e-06	-0.000108615402506614	-0.00852205701913502	-0.0458384894328894	-1.49361105114789	-0.00544652481785039	0.0241820715305629	-0.300295144210719	0.0422697325700962	-1.79305649339828e-05	-3.37050230382804e-06	291.070312820159	0	6.87465588136661	0	-0.0430832269020818	0	928.050300665989	0	-8.05410090457085	0	595.643715608783	0	40.6937615354672	0	11.3138475742052	0	21.2814265999171	0	4.43598196975396	0	2.14402225970957	0	-0.460774970240219	0	-14.1514606588541	0	-4.31850284689613	0	0	291.070312820159	0	6.87465588136661	0	-0.0430832269020818	0	928.050300665989	0	-8.05410090457085	0	595.643715608783	0	40.6937615354672	0	11.3138475742052	0	21.2814265999171	0	4.43598196975396	0	2.14402225970957	0	-0.460774970240219	0	-14.1514606588541	0	-4.31850284689613	3.15656958126268	24.5794821966188
291.93127716892	-0.367048841531432	1.55583869044877	2.70727744314153e-05	-9.54601244723913e-05	0.609261335790181	-1.51733744547382e-05	-3.39978514438626e-05	0.000492884397405452	-1.26542157773866e-05	0.00463841080839524	5.20534665069111e-05	0.0638567115577583	-8.88874623211332e-05	0.323313027745889	4.50846638912426e-05	-4.36772175175049e-05	4.06108942782817e-05	-0.651915380051248	1.38522877584272	-5.00490768867122e-05	-6.48268939491334e-05	-0.00503867276473767	-0.0438195294289618	-1.49472206948452	-0.00624140434461408	0.0266694824873708	-0.301053708591241	0.0422146444803411	-6.48666183675649e-05	-2.07883691947868e-05	291.93127716892	0	7.1987497913368	0	1.58030001023918	0	928.328119523862	0	-7.40260248777472	0	598.718581405581	0	40.9136014054099	0	11.8588472520975	0	22.5866643308837	0	10.2843326166316	0	2.4329447967049	0	0.351209583626668	0	-13.8560506135769	0	-3.73651912277328	0	0	291.93127716892	0	7.1987497913368	0	1.58030001023918	0	928.328119523862	0	-7.40260248777472	0	598.718581405581	0	40.9136014054099	0	11.8588472520975	0	22.5866643308837	0	10.2843326166316	0	2.4329447967049	0	0.351209583626668	0	-13.8560506135769	0	-3.73651912277328	0.0602639973460827	22.9261439170238
292.918995896409	-1.86190312374778	-0.390458659596431	-5.33398578891989e-06	-3.14744338827172e-05	0.60939852656013	-1.82537640317141e-05	-1.01828500225342e-05	0.000260739511799759	-0.000331989293313189	0.00417897672676274	-3.24271896939436e-06	0.0635352020593478	-3.32285124729133e-05	0.322676388139488	-2.2609141203337e-06	-7.84223612222651e-06	0.00175956345271556	-0.658743190648591	1.3912775472993	0.00854383672449676	-0.00373218945643204	-0.000292982989862978	-0.0496040132818045	-1.4925668747243	-0.00841248453163647	0.0211675617495897	-0.306025651601669	0.0427303736711067	-0.00147317178122105	-0.000687520449371762	292.918995896409	0	6.05293367638876	0	2.22286128109639	0	929.844759187034	0	-7.90258154063815	0	599.461259117049	0	38.7294905786435	0	12.2798189616139	0	22.0370055531016	0	11.163978841377	0	1.61023872890746	0	0.858970984044044	0	-14.2662204458783	0	-4.17763613924095	0	0	292.918995896409	0	6.05293367638876	0	2.22286128109639	0	929.844759187034	0	-7.90258154063815	0	599.461259117049	0	38.7294905786435	0	12.2798189616139	0	22.0370055531016	0	11.163978841377	0	1.61023872890746	0	0.858970984044044	0	-14.2662204458783	0	-4.17763613924095	-2.06774275658953	19.4997287500704
294.201135644894	-2.46450985891855	-1.99842053294374	5.24916587573908e-05	-3.3439744029601e-05	0.608369441821346	0.000119502106876301	0.000706317858543145	0.00103322326798539	-0.00157226091192887	0.00127024951627504	-0.000428933278667026	0.0626412749870421	-1.03361628873346e-05	0.320747604955691	6.68583652406656e-05	2.38646320097337e-05	9.01846009942765e-06	-0.659874777362388	1.38301509802468	0.00455709146816177	-0.00429275102672321	-6.66306733297011e-07	-0.045036012171275	-1.48757892636131	-0.00803729858498528	0.0212832257336649	-0.306535301716356	0.0408680158265305	-2.37956574235802e-05	1.75674867163401e-06	294.201135644894	0	3.07690719971605	0	0.371948107566178	0	936.798677194443	0	-3.48796348657574	0	602.444236140883	0	22.3819958729784	0	1.7091854992697	0	14.8110639113821	0	6.04626128275399	0	0.690034271015211	0	-0.266444485290694	0	-11.6220551501606	0	-2.92243038195224	0	0	294.201135644894	0	3.07690719971605	0	0.371948107566178	0	936.798677194443	0	-3.48796348657574	0	602.444236140883	0	22.3819958729784	0	1.7091854992697	0	14.8110639113821	0	6.04626128275399	0	0.690034271015211	0	-0.266444485290694	0	-11.6220551501606	0	-2.92243038195224	-0.843242573759693	1.85119634127661
295.032004302089	-1.83532776858465	-1.16198254716815	-4.31330728049909e-05	4.6140798910535e-05	0.608023348369857	-0.000168107758460307	-7.1538897904851e-05	0.000286145022816096	1.8100040558526e-05	0.00411540795872516	6.45365930265382e-05	0.0638638181395461	6.91800776289464e-05	0.319559890701834	-8.2889653259243e-05	-8.28151516243195e-05	1.78142306402269e-06	-0.659758698930075	1.36825271626097	0.00446540711527992	-0.00441234640309222	0.000337165095999665	-0.0447249154218333	-1.48462673109795	-0.00622477895961169	0.0219635570415977	-0.305712826993788	0.0386712112026956	-2.50905253887711e-05	-5.39534316295995e-06	295.032004302089	0	1.23897940053161	0	-1.04059103523504	0	940.892644681052	0	-0.324936881803302	0	604.897892957372	0	13.2024716644326	0	-5.41762679307595	0	9.25763308566811	0	1.70441568055173	0	0.0357327291862361	0	-1.06460181045928	0	-9.8590130863138	0	-1.83153654536026	0	0	295.032004302089	0	1.23897940053161	0	-1.04059103523504	0	940.892644681052	0	-0.324936881803302	0	604.897892957372	0	13.2024716644326	0	-5.41762679307595	0	9.25763308566811	0	1.70441568055173	0	0.0357327291862361	0	-1.06460181045928	0	-9.8590130863138	0	-1.83153654536026	1.18359625840602	-7.70762059419407
295.968037027494	-0.414522381427242	0.804308059825747	0.000139325993884177	1.02352140667074e-05	0.607678419613165	4.12551067269362e-05	7.37143846783434e-05	0.00060350466934115	-4.73549644956834e-05	0.00385744966572902	-1.25251439562724e-05	0.0632453223589827	2.07121954773493e-05	0.318557132672304	3.36493707483617e-05	-5.02247072374867e-05	0.00287406475300268	-0.661795042655548	1.36181834440469	0.00686769895136206	-0.00547982431624632	0.00227368278426655	-0.0469060639040933	-1.47930409712457	-0.00530452004999363	0.0236355817394804	-0.306592145180577	0.0370891735049971	-0.00055583441527712	-0.000227527209094212	295.968037027494	0	0.144855450214537	0	-1.22517942380259	0	942.331719377512	0	0.114648226505497	0	605.247449364338	0	11.1543266689918	0	-6.21570797023164	0	8.76943331294782	0	1.51878320799249	0	-0.754411768006967	0	-1.21982935534131	0	-9.4782394413824	0	-1.5887025833523	0	0	295.968037027494	0	0.144855450214537	0	-1.22517942380259	0	942.331719377512	0	0.114648226505497	0	605.247449364338	0	11.1543266689918	0	-6.21570797023164	0	8.76943331294782	0	1.51878320799249	0	-0.754411768006967	0	-1.21982935534131	0	-9.4782394413824	0	-1.5887025833523	2.79817269575075	-7.76343364015971
296.892809250865	1.15243647880739	1.97779902501516	-3.36186186277504e-05	5.82289044353621e-05	0.609106396239117	-0.000118252416481	-5.67992079132812e-05	0.00331044972698741	0.000268724786925026	0.000877793976421969	-0.000170688810134182	0.0648444417230847	1.27450874880859e-05	0.318953096351561	8.6132835068842e-06	-3.70353961351266e-05	0.00477549671138288	-0.662660046016474	1.36521892750108	0.00349243759481078	-0.00607638786139091	0.00283807983895737	-0.0502523121190764	-1.47476404321835	-0.00851120466326542	0.022352094914329	-0.306237603867671	0.0368289791763496	-6.52352201540822e-05	-0.000106052053430687	296.892809250865	0	0.500923340000695	0	0.185086930209136	0	942.660261043449	0	0.802900263677643	0	607.511061336207	0	11.4244286351726	0	-5.61500151449272	0	10.0678668797325	0	5.29782082498708	0	-0.441369850753036	0	-0.35122576884277	0	-9.12973080044211	0	-0.982670082406693	0	0	296.892809250865	0	0.500923340000695	0	0.185086930209136	0	942.660261043449	0	0.802900263677643	0	607.511061336207	0	11.4244286351726	0	-5.61500151449272	0	10.0678668797325	0	5.29782082498708	0	-0.441369850753036	0	-0.35122576884277	0	-9.12973080044211	0	-0.982670082406693	2.94663783044565	-7.43391869297459
297.815501210122	2.25762255696723	1.28814338506833	5.89753150363152e-05	8.46753496538425e-06	0.609091510325461	6.27335934119809e-05	6.84535057924228e-06	0.00202658466873882	0.00201592196596634	0.000414694357885889	-8.41718660824963e-06	0.0644576694587151	-9.70740293190808e-06	0.318216499842532	-8.6854179190881e-06	-9.58887494693329e-06	0.00531927533619208	-0.662965995550179	1.36685788888212	0.000108445671198806	-0.00790883089191278	0.00259823924248953	-0.053846022410174	-1.46849775020012	-0.0119184041566379	0.023249324045392	-0.305293609489229	0.0361120377165285	-2.71846562971806e-05	1.79475684554658e-06	297.815501210122	0	2.13104813127394	0	1.83514870976993	0	945.636313704825	0	3.65975790792687	0	610.504277340378	0	17.0147829138847	0	-0.501959164054699	0	15.1538372934418	0	10.7950845725372	0	0.417058450959452	0	0.528956381872429	0	-7.56538247826394	0	0.564962777357078	0	0	297.815501210122	0	2.13104813127394	0	1.83514870976993	0	945.636313704825	0	3.65975790792687	0	610.504277340378	0	17.0147829138847	0	-0.501959164054699	0	15.1538372934418	0	10.7950845725372	0	0.417058450959452	0	0.528956381872429	0	-7.56538247826394	0	0.564962777357078	2.40758955642059	-1.28380514686655
298.70849244182	2.45775058702509	-0.557403332048406	-1.2437470681917e-05	1.5254465363267e-05	0.609227386525533	-0.00212324505631568	2.89218361287734e-06	0.00186733683725406	-0.0015563954409991	0.00168120132387876	6.39579963052837e-05	0.0648853360977485	-3.29068650381651e-05	0.317561205133415	1.56066855336392e-05	1.81194540592976e-05	0.00777382870558601	-0.661157524587005	1.35814598305269	0.0068241206878041	-0.0054244068456153	0.00346757040449611	-0.0441596789949125	-1.47428670329853	-0.0160536722796394	0.0206964468730201	-0.303868252937441	0.0348818469580906	-0.000216143589485417	-4.00121711517962e-05	298.70849244182	0	4.30769032168436	0	2.19145915269065	0	950.94597260807	0	4.50066470877256	0	610.908866579154	0	29.9768617320726	0	1.48385520737192	0	16.1105326434647	0	11.1554132192482	0	0.993765854296362	0	0.82859503464849	0	-6.85699023551188	0	0.815505075570092	0	0	298.70849244182	0	4.30769032168436	0	2.19145915269065	0	950.94597260807	0	4.50066470877256	0	610.908866579154	0	29.9768617320726	0	1.48385520737192	0	16.1105326434647	0	11.1554132192482	0	0.993765854296362	0	0.82859503464849	0	-6.85699023551188	0	0.815505075570092	2.26886703716327	1.48539077201819
299.622572215989	1.70649925062338	-1.92122676884803	1.73857310857396e-06	1.44176648766136e-05	0.608733688796061	-0.000689286651718266	5.40990426902076e-05	0.000482500774465968	-0.000274346438478971	0.00340012007444202	1.53371753105103e-07	0.0633870879788314	6.72270091914699e-06	0.316531329889022	3.70235702011712e-05	-4.11934991295757e-05	0.00811803074435997	-0.65962502364021	1.34674850752853	0.00320836689935452	-0.00516947492302556	0.00279642040693381	-0.0451596484879859	-1.47510862619167	-0.0121895714930223	0.0221307371849463	-0.301486365163353	0.032848512654076	5.45670751295646e-07	2.49800646918328e-05	299.622572215989	0	6.27838517767098	0	0.952534215066738	0	955.239226264496	0	1.90795993562425	0	612.737171328037	0	39.4211444271594	0	-3.9999666355608	0	19.8429588182043	0	8.2934211950616	0	1.73699250525967	0	0.00595257445600197	0	-8.61326220729657	0	-0.233434296591748	0	0	299.622572215989	0	6.27838517767098	0	0.952534215066738	0	955.239226264496	0	1.90795993562425	0	612.737171328037	0	39.4211444271594	0	-3.9999666355608	0	19.8429588182043	0	8.2934211950616	0	1.73699250525967	0	0.00595257445600197	0	-8.61326220729657	0	-0.233434296591748	2.77182238882141	-4.26317508735929
300.566286805853	0.221728314400251	-1.46290856376787	-3.77623056974647e-05	-7.05372480841249e-06	0.608817744793829	-2.99061889913421e-05	8.58281702551893e-05	-1.74347254095836e-05	-0.000540759747003195	0.00358838813410275	-1.02293102650569e-05	0.0642245788465697	-1.36501894278459e-05	0.315705973533077	4.28875526063858e-05	2.39077971487462e-05	0.00495005163795961	-0.658556425992941	1.36628297494405	-8.71956129894459e-06	-0.000490676108734161	-0.00281541131039332	-0.0424315806900731	-1.4901210734366	-0.0160484053148719	0.0332687726059692	-0.300048530963569	0.032502638090543	-3.17747908529624e-05	-3.4611319905575e-05	300.566286805853	0	7.2241974263203	0	-0.80427992889138	0	956.363400070523	0	0.0911266046635742	0	616.030265524555	0	40.8930987007623	0	-6.19162656875973	0	23.3446052088864	0	2.08249260700343	0	2.46070557032653	0	-0.887191885037917	0	-9.49610902377092	0	-1.61467467259756	0	0	300.566286805853	0	7.2241974263203	0	-0.80427992889138	0	956.363400070523	0	0.0911266046635742	0	616.030265524555	0	40.8930987007623	0	-6.19162656875973	0	23.3446052088864	0	2.08249260700343	0	2.46070557032653	0	-0.887191885037917	0	-9.49610902377092	0	-1.61467467259756	3.03253513785248	-3.49633407839555
301.438086981701	-1.24288858820488	0.294297668238632	-0.000703007728635509	8.70246881081433e-05	0.61105639667339	-0.00156815463934783	1.11719289633536e-06	3.01243630244329e-05	2.16194209828396e-06	0.00266748181525644	7.16009176001432e-05	0.0643186493383167	6.57683148095005e-05	0.317152950254926	-1.78575240167595e-06	-2.28818088605324e-05	0.00055091374133482	-0.657587443858069	1.37097719286004	0.000840193245377283	-0.000255423305998136	-0.00287448295446578	-0.0441085029414028	-1.48888742273749	-0.0122212049827403	0.0286361972037217	-0.298205162674121	0.0328384361502912	-5.01508371922082e-05	-5.51873619643462e-05	301.438086981701	0	6.76249139305949	0	-1.35912927228968	0	956.765795447878	0	0.193886993037703	0	616.615706376764	0	40.5163906431811	0	-6.24492100156026	0	23.2715635782431	0	1.42860536565357	0	2.05859575112909	0	-1.34080165883762	0	-9.39939440130935	0	-1.51484594282935	0	0	301.438086981701	0	6.76249139305949	0	-1.35912927228968	0	956.765795447878	0	0.193886993037703	0	616.615706376764	0	40.5163906431811	0	-6.24492100156026	0	23.2715635782431	0	1.42860536565357	0	2.05859575112909	0	-1.34080165883762	0	-9.39939440130935	0	-1.51484594282935	2.13307027746845	-1.4509997183347
302.373226165259	-2.30703171896316	1.84105082405717	1.07508521831323e-05	-4.56604509740967e-06	0.611764734698652	0.000184547815134298	2.67121497892617e-05	1.4790137905721e-05	-0.000858898313461702	0.00368380200126843	0.000121646006003477	0.0626896400984567	-6.11042064799724e-07	0.317288145491084	1.33964689718594e-05	-4.22363710655496e-05	-3.01046122023977e-05	-0.659067716727708	1.37778808857849	0.00124261300607923	0.000978160250993383	-0.00373249704302857	-0.0424364121505107	-1.49763681865854	-0.00845281077840288	0.0259634445470954	-0.298965276593903	0.0331237980027918	7.44592882411175e-05	2.37790330307251e-06	302.373226165259	0	5.04275229139961	0	-0.263517209591729	0	960.01926423266	0	-1.95372977689996	0	618.09339726735	0	34.2059021366908	0	-1.95509577787941	0	20.2584412678675	0	3.59130688050703	0	1.20033933732261	0	-0.564363472977767	0	-10.8823015282744	0	-2.49100667475873	0	0	302.373226165259	0	5.04275229139961	0	-0.263517209591729	0	960.01926423266	0	-1.95372977689996	0	618.09339726735	0	34.2059021366908	0	-1.95509577787941	0	20.2584412678675	0	3.59130688050703	0	1.20033933732261	0	-0.564363472977767	0	-10.8823015282744	0	-2.49100667475873	-0.0346365340848218	3.17598423855715
303.222044372448	-2.45078104959329	1.71902253121426	-5.64781919022534e-05	-2.4420517951433e-05	0.612128493438559	8.56654662265508e-05	-2.9204959935321e-05	4.84629108616738e-05	-0.00117518946085912	0.00275500005947259	-6.72854125678242e-05	0.0626903224443303	-3.36346376116745e-05	0.316931666754841	3.95616415090363e-06	-2.90143646704141e-05	-4.21846218070622e-05	-0.660186024255304	1.38197627586784	-0.000872622257836877	0.00215636470561331	-0.00933711844705001	-0.0423583996603061	-1.49309175546527	-0.00370847386409651	0.0232719536442197	-0.299115795848177	0.033171416617447	-3.23229956537559e-05	-5.18552097982977e-05	303.222044372448	0	2.96150920721213	0	1.36769426727564	0	965.12471440602	0	-5.9538516254778	0	621.232708949017	0	21.676135569095	0	7.85870281735435	0	12.5590866003083	0	9.64139174131243	0	0.661033941024886	0	0.230569612154356	0	-12.8312294974517	0	-3.52704014677072	0	0	303.222044372448	0	2.96150920721213	0	1.36769426727564	0	965.12471440602	0	-5.9538516254778	0	621.232708949017	0	21.676135569095	0	7.85870281735435	0	12.5590866003083	0	9.64139174131243	0	0.661033941024886	0	0.230569612154356	0	-12.8312294974517	0	-3.52704014677072	-1.82616925749329	13.259413595171
304.376282067261	-1.34099811470496	-0.461368393753799	-6.21315447621974e-05	7.11546359007929e-06	0.611467341807079	0.00022143838910438	-5.86450338121567e-05	-6.36545345125213e-06	-0.00131103239609485	0.00527769255264555	-1.31834825733301e-05	0.0596292900792742	7.03505313182806e-05	0.315752073462194	-2.07713161116006e-05	-6.96316216305542e-05	1.68692806422008e-05	-0.663799528202873	1.37518474331585	0.00714085744362941	0.000979445429461103	-0.0157456390751921	-0.0471306139574771	-1.48996127564795	-1.4588155063402e-05	0.0201244111806036	-0.300663486486138	0.0320039788575882	3.39137333785692e-05	2.47487442037943e-05	304.376282067261	0	0.648269471223909	0	2.21189329050116	0	969.884714075507	0	-7.89008048465515	0	622.33466798907	0	11.6552351921388	0	12.2939782679292	0	10.0331174953956	0	11.0979774842455	0	-0.33014075212382	0	0.856044206977169	0	-14.2564020195077	0	-4.16386750673045	0	0	304.376282067261	0	0.648269471223909	0	2.21189329050116	0	969.884714075507	0	-7.89008048465515	0	622.33466798907	0	11.6552351921388	0	12.2939782679292	0	10.0331174953956	0	11.0979774842455	0	-0.33014075212382	0	0.856044206977169	0	-14.2564020195077	0	-4.16386750673045	-1.57489466908441	14.1526056078834
305.445663036957	0.458833682062888	-1.97399382383464	-0.00141985631309635	-7.6286138767831e-06	0.614727850883279	-1.0801061469333e-05	-0.00162510548105797	-0.00245474629620903	-0.00137293481060262	0.00583265233624198	0.00335824699858373	0.0612433036136491	2.90417242744788e-05	0.317813594450876	-0.000342099972901209	-0.00117971330310693	6.64897488433428e-05	-0.663018501571884	1.37893510073997	0.00568625713818691	4.79625552948912e-05	-0.0212239011225104	-0.0442803296106263	-1.48430377468959	0.00210762585714898	0.0209157426159668	-0.299125583205513	0.0313772863970626	-1.43011168718777e-05	4.4914811929817e-06	305.445663036957	0	0.149541243051734	0	0.732195011460296	0	970.412502557707	0	-7.44986161617927	0	624.601441486778	0	11.1430297458449	0	11.8111360417295	0	9.63659085566219	0	7.39669350753997	0	-0.748588204716606	0	-0.0916298005788658	0	-13.8719280876021	0	-3.78734414584264	0	0	305.445663036957	0	0.149541243051734	0	0.732195011460296	0	970.412502557707	0	-7.44986161617927	0	624.601441486778	0	11.1430297458449	0	11.8111360417295	0	9.63659085566219	0	7.39669350753997	0	-0.748588204716606	0	-0.0916298005788658	0	-13.8719280876021	0	-3.78734414584264	1.71388501055321	13.6496158328416
306.395799044851	1.87379467248425	-1.26909357849078	-0.00103891708108672	-1.07685004334475e-05	0.61564128290831	-0.0005231222549566	4.93288541010629e-05	-0.0025135913977193	-0.00246269413527892	0.0065695754734948	0.00100749692011131	0.0602472550584012	6.59568783558331e-06	0.318027249541892	-9.27905502312431e-07	-2.40324415630292e-05	3.19152416661657e-06	-0.663931542313242	1.37531787581329	0.00222943890057399	0.00121789418912141	-0.025744937726681	-0.0443078453299442	-1.47606927983273	0.00143814665731239	0.0195057693645891	-0.298965467563212	0.0304174054577744	3.48017779126447e-05	7.16097828600795e-05	306.395799044851	0	1.30041253534442	0	-0.966054617839337	0	971.967643016814	0	-9.42742983579863	0	627.682871757853	0	13.4084220311169	0	9.23181823681056	0	13.0948009467482	0	1.73273656880451	0	0.0677706852273632	0	-0.997016612862613	0	-14.980680415684	0	-5.22342914470971	0	0	306.395799044851	0	1.30041253534442	0	-0.966054617839337	0	971.967643016814	0	-9.42742983579863	0	627.682871757853	0	13.4084220311169	0	9.23181823681056	0	13.0948009467482	0	1.73273656880451	0	0.0677706852273632	0	-0.997016612862613	0	-14.980680415684	0	-5.22342914470971	4.81856249624336	14.1993359178397
307.494661348163	2.49748855488822	0.998315116049597	-0.00044423587629005	2.85772014083765e-05	0.616618251235355	1.22639709482567e-05	-0.000136772655494425	-0.00282678988207039	-0.000403977307830907	0.00708338528851109	6.6284921114779e-05	0.059035222051116	-3.26692146351605e-05	0.318231599742648	-0.000130102907827496	-9.62982129125989e-05	0.000111620152197011	-0.664924883268623	1.36656562877698	0.00121722177019271	7.10505239595986e-05	-0.0296050619857385	-0.0450679611208619	-1.4761736450752	0.00184020890813752	0.0169067598148127	-0.29862464587394	0.0290048909184383	-0.000143485678589134	-0.000113784503184496	307.494661348163	0	3.82904682429353	0	-1.13438079476577	0	977.825709301458	0	-9.68113916262452	0	628.203255149651	0	27.0645358433888	0	8.93754053103914	0	14.2308806929877	0	1.51159793287375	0	0.871246611551736	0	-1.13086915418794	0	-15.1746119097597	0	-5.43023087310362	0	0	307.494661348163	0	3.82904682429353	0	-1.13438079476577	0	977.825709301458	0	-9.68113916262452	0	628.203255149651	0	27.0645358433888	0	8.93754053103914	0	14.2308806929877	0	1.51159793287375	0	0.871246611551736	0	-1.13086915418794	0	-15.1746119097597	0	-5.43023087310362	5.63091767408531	18.8000278260682
308.655875984758	1.63156792547387	1.94941659215557	-8.94155204448867e-05	5.30418523288065e-06	0.616107660545814	3.13671455595524e-05	2.54924530518217e-05	-0.00341517118564693	-0.00142479138026095	0.00622575481049718	5.46811723918971e-05	0.0575311728862174	1.04801375220562e-05	0.316976735596634	8.1395540297218e-06	5.57985870635404e-06	3.06058313816915e-05	-0.664264568969399	1.35366843602437	0.000535883938306045	8.37870233940062e-05	-0.0334094332888264	-0.0438711305059976	-1.47124291426209	0.000938064632151871	0.0172983275128166	-0.296890085940654	0.0267666358558599	2.73275385331079e-05	1.63308060929177e-05	308.655875984758	0	6.36694727252844	0	0.854252887964328	0	983.450166402727	0	-5.41092087061381	0	631.714901184472	0	39.6860798972173	0	18.2378077108226	0	21.6561131113537	0	7.86179230599376	0	1.78743876701984	0	-0.0334583873552244	0	-12.7708572132889	0	-3.81834023814648	0	0	308.655875984758	0	6.36694727252844	0	0.854252887964328	0	983.450166402727	0	-5.41092087061381	0	631.714901184472	0	39.6860798972173	0	18.2378077108226	0	21.6561131113537	0	7.86179230599376	0	1.78743876701984	0	-0.0334583873552244	0	-12.7708572132889	0	-3.81834023814648	2.79553788408741	33.2748041290216
309.69792501866	-0.0427511838821192	0.394081106682389	-4.816342105752e-06	7.61411386169561e-05	0.619321847744744	-7.5105908723641e-05	1.33507925041604e-05	-4.20518027381275e-05	-0.00174741415549578	0.00411588462651127	0.000943044193176882	0.0609580154549025	1.50539417880668e-05	0.318762593742069	-4.72045359426148e-05	-1.75078638563467e-05	0.00221638528199594	-0.659415474682474	1.37320980323506	8.35715325762654e-06	0.000663960565739698	-0.0263405530117895	-0.0471933193998064	-1.48050372813742	0.00222244103620046	0.0209659984740265	-0.290754683414591	0.0273049702224258	6.78319310228951e-05	-6.67686886534186e-06	309.69792501866	0	7.23578937915439	0	2.23037283220978	0	984.42212932525	0	-4.02937046761691	0	633.756389939697	0	40.8976374576703	0	19.8898782936767	0	23.9458118596652	0	11.1112005800979	0	2.47184121303187	0	0.872643283389702	0	-11.9473737606035	0	-2.76045318304313	0	0	309.69792501866	0	7.23578937915439	0	2.23037283220978	0	984.42212932525	0	-4.02937046761691	0	633.756389939697	0	40.8976374576703	0	19.8898782936767	0	23.9458118596652	0	11.1112005800979	0	2.47184121303187	0	0.872643283389702	0	-11.9473737606035	0	-2.76045318304313	-0.267072480074122	33.0140509282571
310.953191088594	-1.95212342801204	-1.85075034178545	3.66468178669102e-06	5.3815033720897e-06	0.621487918649268	-0.00193139747506141	-0.000292055886550845	0.000116187893456063	-0.00109405316035571	0.00387482822255738	-0.000237568542290384	0.0587270680770782	0.000344153416511707	0.320126446085231	6.4522507217702e-05	3.10819224397888e-06	0.00334841902929062	-0.65761644827172	1.35756412007497	0.0057887747240249	0.00406687385531919	-0.0209941544352982	-0.0507201485399287	-1.48301457633265	-0.00461464765121607	0.021313447510702	-0.287323786711382	0.0247272006808204	0.00188341473187081	0.00151510703134207	310.953191088594	0	5.89040698268172	0	1.13330807489403	0	986.256393660394	0	-2.38205658058007	0	635.2827660146	0	38.1260971838673	0	17.3269506252949	0	21.5566186899129	0	8.88176793640507	0	1.53136483043497	0	0.104024596195949	0	-10.8369091975806	0	-1.71311593469006	0	0	310.953191088594	0	5.89040698268172	0	1.13330807489403	0	986.256393660394	0	-2.38205658058007	0	635.2827660146	0	38.1260971838673	0	17.3269506252949	0	21.5566186899129	0	8.88176793640507	0	1.53136483043497	0	0.104024596195949	0	-10.8369091975806	0	-1.71311593469006	-1.06960333902815	27.2281250232847
311.819224963045	-2.49460473715857	-1.68727499551231	-2.82408807834432e-06	6.23982501716477e-05	0.622665524734031	-2.89042782620784e-05	5.12927988980457e-06	-1.88046972124846e-06	-0.000631289378702968	0.00198151487200669	-7.62881620019771e-06	0.058831777697598	8.79518270468819e-05	0.320522078992512	-2.95365400938538e-06	-2.89571445231294e-07	0.000289751034434134	-0.653374209220845	1.35867741860099	0.00547601516988416	0.00456516037832391	-0.0179455134436336	-0.0498671059791615	-1.47538760738954	-0.00837856744210742	0.0218171186785765	-0.282541446729506	0.0240473181679077	0.00032574423861481	5.75756944810558e-07	311.819224963045	0	3.90370345969856	0	-0.526423735190096	0	990.836317437766	0	1.42068224367275	0	638.469407378645	0	27.5188058200049	0	8.57227194582485	0	14.2638695673983	0	2.7528966178431	0	0.89067479923863	0	-0.708024084332757	0	-8.97275189849342	0	-0.481783013436177	0	0	311.819224963045	0	3.90370345969856	0	-0.526423735190096	0	990.836317437766	0	1.42068224367275	0	638.469407378645	0	27.5188058200049	0	8.57227194582485	0	14.2638695673983	0	2.7528966178431	0	0.89067479923863	0	-0.708024084332757	0	-8.97275189849342	0	-0.481783013436177	0.0313272287830544	14.7756338529485
312.790403155786	-2.04443028889458	0.132866510370364	3.03902424622728e-06	-2.66545384465793e-07	0.622781915831139	-8.41602707032451e-05	8.51612196603627e-06	1.39837960726749e-05	-0.00105718692871063	0.00316828574488397	6.0050794940899e-05	0.0581379277114085	-6.08021661040672e-06	0.319924757313198	4.44829381022517e-05	3.89836554011014e-05	0.000368458229851882	-0.649672792318829	1.3399164612641	0.00284968515560587	0.0036129443274375	-0.0106479270207743	-0.0517449823532899	-1.46584813075892	-0.0120021851752191	0.0176460561464601	-0.277852288128889	0.0219768459441581	9.72021298073408e-06	9.80470793588218e-06	312.790403155786	0	1.61002510890565	0	-1.36347766935206	0	996.27174408573	0	3.46731749567217	0	639.471182942825	0	14.5969632153381	0	3.56372473209483	0	11.7924319402249	0	1.43422626295717	0	0.214417679432584	0	-1.34616988506247	0	-7.41897438403071	0	0.0537703937446554	0	0	312.790403155786	0	1.61002510890565	0	-1.36347766935206	0	996.27174408573	0	3.46731749567217	0	639.471182942825	0	14.5969632153381	0	3.56372473209483	0	11.7924319402249	0	1.43422626295717	0	0.214417679432584	0	-1.34616988506247	0	-7.41897438403071	0	0.0537703937446554	1.29985683678845	8.04695336458402
313.886957762406	-0.474327842323289	1.91569946829556	7.68239697540316e-06	9.1259909369775e-06	0.623893338921603	7.27319168530951e-06	5.79139175560779e-06	4.3273939559433e-05	-0.00105280574124045	0.00390223291199871	-8.67059097783712e-05	0.0583641255489454	3.43452725073371e-05	0.320075956660265	4.19400164277122e-07	-4.23750884573411e-05	0.00309135209351724	-0.64870327502748	1.35913903845321	0.00388551043073447	-0.00431160941824757	0.0030515310548042	-0.0564126215757301	-1.45374881510794	-0.0262438617760956	0.020307404513008	-0.275329914736612	0.0225796260806047	-0.00172089153022703	-0.0015677002510658	313.886957762406	0	0.158617446497437	0	-0.0805123914652059	0	998.423448260566	0	2.0320957029101	0	641.282696751643	0	11.1559291247732	0	5.38510310591771	0	9.98713668370162	0	4.22778012568251	0	-0.741164225060124	0	-0.470185566140071	0	-8.47508165937066	0	-1.00412969786524	0	0	313.886957762406	0	0.158617446497437	0	-0.0805123914652059	0	998.423448260566	0	2.0320957029101	0	641.282696751643	0	11.1559291247732	0	5.38510310591771	0	9.98713668370162	0	4.22778012568251	0	-0.741164225060124	0	-0.470185566140071	0	-8.47508165937066	0	-1.00412969786524	1.59320233513658	9.19477030189976
314.772643036325	1.0444811105358	1.56279697427557	2.76365851023207e-05	-8.23259310292339e-06	0.625003702120365	3.47036624241856e-05	0.000101771303598874	0.00146791592798993	-0.000510891919177596	0.0021190400121479	0.000102824796929685	0.0610287009917817	9.63505724618781e-06	0.320067193892773	0.000122242920781795	8.29563770143995e-06	0.0020662763491873	-0.644948143053042	1.35538966459007	1.54941151073145e-05	-0.00259199151409594	0.00500703455684621	-0.0552734892110303	-1.45920404314828	-0.0272544460706689	0.0259978393486142	-0.27106869751793	0.0207743431337865	-4.79903142078323e-06	5.32029647104537e-05	314.772643036325	0	0.419028994625837	0	1.59409064215423	0	998.672620257027	0	2.48435813491295	0	644.46249589318	0	11.3288292801204	0	5.82248850461225	0	10.7752169998597	0	10.289347726612	0	-0.508498776424586	0	0.364046158689188	0	-8.21954005653127	0	-0.59903691746386	0	0	314.772643036325	0	0.419028994625837	0	1.59409064215423	0	998.672620257027	0	2.48435813491295	0	644.46249589318	0	11.3288292801204	0	5.82248850461225	0	10.7752169998597	0	10.289347726612	0	-0.508498776424586	0	0.364046158689188	0	-8.21954005653127	0	-0.59903691746386	1.43095616327764	7.26020443426581
315.775732537625	2.26121937147461	-0.407170458202232	-7.00962277518912e-06	1.67617781292635e-05	0.625973976774531	-1.26474946055777e-05	2.33522849596444e-05	0.000882559098718706	-0.00204996122058712	0.00381319348164961	1.6609086023519e-06	0.059030438987507	3.04083331438177e-05	0.320437564591131	1.57011700796242e-05	4.10016797341089e-05	0.00087907077703319	-0.641522052503694	1.33614249363588	0.00257927723108719	-0.000199024973819022	0.00653294620895081	-0.0524343756442428	-1.45698999480641	-0.0274225244933312	0.02835612678425	-0.267191120014099	0.0177849046694103	-0.000126469982738472	-3.21683525454152e-05	315.775732537625	0	2.14892972136567	0	2.23715413688574	0	1001.782275069	0	3.38855414795236	0	645.213404780065	0	17.116542343225	0	7.11815378195076	0	11.808212198074	0	11.1802478784336	0	0.421264110656678	0	0.870691392751116	0	-7.49421303306138	0	0.0232632864713086	0	0	315.775732537625	0	2.14892972136567	0	2.23715413688574	0	1001.782275069	0	3.38855414795236	0	645.213404780065	0	17.116542343225	0	7.11815378195076	0	11.808212198074	0	11.1802478784336	0	0.421264110656678	0	0.870691392751116	0	-7.49421303306138	0	0.0232632864713086	2.00953396244005	7.99695656752751
316.818082874117	2.39598367003411	-1.95096659912852	2.18841749400489e-05	3.64629192953894e-05	0.625242129659334	0.000153721728112788	-4.23739849944611e-06	0.000470054374658534	-0.000155380722062898	0.00319444245393725	5.34901135984588e-05	0.0575316117665294	-2.89046501767371e-06	0.319075819169637	6.39150740654353e-06	-6.38240586274953e-06	0.000546964834923562	-0.640723266552006	1.32426462241179	0.00899557995519475	-0.0116585939414198	0.0119033086956567	-0.0469326040906429	-1.48123941599076	-0.01273132826736	0.0319344092275524	-0.265874536506334	0.0153225170197408	-0.00685925629840928	-0.00236950846029265	316.818082874117	0	4.69020662015446	0	0.852145716442685	0	1007.9820928779	0	-0.0102174682496741	0	647.274717656676	0	32.2516569197437	0	-1.22565001814366	0	16.8808490139988	0	7.89228617288659	0	1.09423652960696	0	-0.0389471292313254	0	-9.72213471574873	0	-0.85472014137727	0	0	316.818082874117	0	4.69020662015446	0	0.852145716442685	0	1007.9820928779	0	-0.0102174682496741	0	647.274717656676	0	32.2516569197437	0	-1.22565001814366	0	16.8808490139988	0	7.89228617288659	0	1.09423652960696	0	-0.0389471292313254	0	-9.72213471574873	0	-0.85472014137727	3.549711996555	-1.43176471212683
318.048755047935	1.01455250020782	-0.857651767375613	-1.5506120734385e-05	-0.000129728146787316	0.624815286214032	0.000136267618921929	0.000220453440906896	0.000157999343445513	-0.00101826052591187	0.0048159456405296	4.19350498403162e-05	0.0590100967255954	-5.85524025864807e-05	0.317439480742678	0.000137053934316906	2.30311062966022e-06	-0.00249536304600992	-0.64753017483865	1.34803648625853	0.00426913574559938	-0.00751221889378923	0.00842807084127841	-0.0496100274920376	-1.47508702292311	-0.0148974974394153	0.0329804367067279	-0.270569242738242	0.0164205983998487	-0.00110671347981928	0.00234905761032718	318.048755047935	0	6.92907971965526	0	-1.19624625783234	0	1012.25938788738	0	-3.90563749270969	0	650.830886475963	0	40.7489572373772	0	-8.92422450235529	0	23.8734018484872	0	1.52539883295949	0	2.18956077847279	0	-1.19223076813212	0	-11.8237147504821	0	-2.65477077712355	0	0	318.048755047935	0	6.92907971965526	0	-1.19624625783234	0	1012.25938788738	0	-3.90563749270969	0	650.830886475963	0	40.7489572373772	0	-8.92422450235529	0	23.8734018484872	0	1.52539883295949	0	2.18956077847279	0	-1.19223076813212	0	-11.8237147504821	0	-2.65477077712355	4.22544558114272	-6.55611115231328
319.087975176574	-0.756188946760233	1.30964473279925	0.000155017982999353	-0.000159713707165474	0.625037056711988	6.11382564025155e-05	1.66478666422192e-05	0.000698376184128628	-0.000370884381855473	0.00535370763136269	-1.93513003772779e-05	0.0597938407721856	-2.46207885311339e-05	0.316708271526388	-6.91731128266217e-05	-8.84505813076282e-05	-0.000123196942952016	-0.655790608962756	1.38375681942702	0.00458113452760922	-0.0106566229974045	0.00677905286253898	-0.0480366206934288	-1.48257196683143	-0.00918433116098769	0.0272331369831917	-0.277625567304743	0.0198452517304775	-0.0006253131581412	-0.000276391717054621	319.087975176574	0	7.07036702932104	0	-0.927769557677911	0	1012.55473685499	0	-4.21263089272447	0	651.327928987852	0	40.8619518380403	0	-8.94308751669008	0	23.7712467535372	0	1.85837798768129	0	2.31277520591879	0	-0.975743937119202	0	-12.088781638192	0	-2.93713796255799	0	0	319.087975176574	0	7.07036702932104	0	-0.927769557677911	0	1012.55473685499	0	-4.21263089272447	0	651.327928987852	0	40.8619518380403	0	-8.94308751669008	0	23.7712467535372	0	1.85837798768129	0	2.31277520591879	0	-0.975743937119202	0	-12.088781638192	0	-2.93713796255799	2.18313118601586	-4.68478008107937
320.111213993816	-2.13675423710361	1.92890534952216	5.8893106011516e-05	-6.67275337314662e-06	0.624468775200711	-4.02824081154636e-05	0.00109947850033661	2.70896366609033e-05	-4.49420238763449e-05	0.00405843116607061	0.000681565594564142	0.0585060764438858	3.51708539053673e-06	0.315466912329304	4.01048501359692e-05	2.85190771121901e-05	3.22157614521252e-06	-0.658717678229371	1.39439476192294	-0.00350830334384059	-0.00305953437588504	-7.10948846070235e-06	-0.0446339732601967	-1.49291998015938	-0.00323292025341039	0.021545130308499	-0.279939188302901	0.0207531243875811	2.27187933975073e-05	7.95359473464112e-06	320.111213993816	0	5.52206577776335	0	0.92546395278587	0	1015.06392630839	0	-7.0947764216242	0	654.726276683704	0	36.5748836046836	0	-4.17933330113241	0	18.3591375629463	0	8.15685939884568	0	1.37215679701146	0	-0.00239135401658997	0	-13.549259859296	0	-4.65295299647435	0	0	320.111213993816	0	5.52206577776335	0	0.92546395278587	0	1015.06392630839	0	-7.0947764216242	0	654.726276683704	0	36.5748836046836	0	-4.17933330113241	0	18.3591375629463	0	8.15685939884568	0	1.37215679701146	0	-0.00239135401658997	0	-13.549259859296	0	-4.65295299647435	-1.04931170722939	-1.23142347827516
321.019807237019	-2.48927447176656	0.60664029206808	8.94416469109722e-05	-3.39696579298218e-05	0.624032396115167	0.00095048658539369	6.799031515508e-05	0.000108489979255875	-0.00173401608081484	0.00519115293386351	0.000587466925245978	0.0585775120870202	3.33844906272743e-05	0.314279734215702	3.01096147948955e-05	5.80642839784781e-05	-3.54612724323916e-05	-0.661263822654877	1.39563174490102	-0.00322225975796067	-0.000468710527898906	1.22658182228242e-05	-0.0437970015577133	-1.48680019282731	-0.00302583511519266	0.0205910580114011	-0.281659682800994	0.0202605056187197	-0.000135168397070615	-7.91689251493546e-05	321.019807237019	0	3.34714133521021	0	2.18389690669264	0	1020.28082825194	0	-10.0727177434789	0	656.608744290001	0	24.0366383010404	0	2.88336591001383	0	13.949357960808	0	11.1314887908575	0	0.757998909676029	0	0.824208298872222	0	-15.522366729935	0	-5.52809284324256	0	0	321.019807237019	0	3.34714133521021	0	2.18389690669264	0	1020.28082825194	0	-10.0727177434789	0	656.608744290001	0	24.0366383010404	0	2.88336591001383	0	13.949357960808	0	11.1314887908575	0	0.757998909676029	0	0.824208298872222	0	-15.522366729935	0	-5.52809284324256	-2.67795983833595	3.99015408091919
321.888029318887	-1.91735590115578	-1.20581771317663	-7.42010730574856e-06	4.49613001491027e-06	0.623203899681263	-0.000202713663157357	-1.44360612977818e-05	7.62210290155089e-06	-3.80099716169313e-05	0.0065250418403252	1.68189357828523e-05	0.0574370129448438	1.21829182039666e-05	0.31291838898373	-4.6081270493586e-05	-4.00615734337793e-05	-2.18339459211042e-05	-0.663661055455422	1.40013683974833	-2.94998986029434e-05	0.000100874448072449	4.97358289698269e-05	-0.045255663989174	-1.4923044495892	-0.00190653636776535	0.021708193342431	-0.282979349796938	0.0198404296433845	3.55565238749796e-06	4.8684563801597e-05	321.888029318887	0	1.37316242478393	0	1.90182925796798	0	1024.79365719508	0	-9.50774869308469	0	656.94576135735	0	13.6655128615227	0	1.76034852774661	0	13.2379426447747	0	10.8699396154987	0	0.105149453763859	0	0.583539031829202	0	-15.0408951774815	0	-5.26860299149805	0	0	321.888029318887	0	1.37316242478393	0	1.90182925796798	0	1024.79365719508	0	-9.50774869308469	0	656.94576135735	0	13.6655128615227	0	1.76034852774661	0	13.2379426447747	0	10.8699396154987	0	0.105149453763859	0	0.583539031829202	0	-15.0408951774815	0	-5.26860299149805	-1.84014947983251	-1.06483055461192
322.708322989019	-0.736717410610249	-1.99970995079408	-6.48949328495817e-06	-2.90964363948171e-05	0.62279313817571	3.3119834857661e-05	-3.83261068690399e-05	-1.25279964371892e-06	-3.96575107226679e-05	0.0072098614683484	0.00123430529078234	0.058968199803325	-2.17202373677017e-07	0.31164119020831	-5.95906267046333e-06	-1.95992827354336e-05	3.10395376702519e-05	-0.665306004284482	1.39752789907526	-1.07133530742542e-05	0.000268271207282679	1.35548139314686e-05	-0.0429455680593501	-1.48963057785857	-0.0046588415538459	0.0196693921079846	-0.284073191492418	0.0191892418641473	7.08290407293004e-05	4.06132329076781e-06	322.708322989019	0	0.253545251593321	0	0.490517649603263	0	1026.41849903186	0	-7.64604260646385	0	659.42046891216	0	11.1882214586517	0	-0.856288209552198	0	10.0770493838793	0	6.45828661671682	0	-0.6514747005534	0	-0.204632195076309	0	-13.9582743261667	0	-3.97833580880625	0	0	322.708322989019	0	0.253545251593321	0	0.490517649603263	0	1026.41849903186	0	-7.64604260646385	0	659.42046891216	0	11.1882214586517	0	-0.856288209552198	0	10.0770493838793	0	6.45828661671682	0	-0.6514747005534	0	-0.204632195076309	0	-13.9582743261667	0	-3.97833580880625	0.756828871480549	-4.77241038348716
323.641782657716	0.864953933758735	-1.07747637371328	-6.56212353476336e-05	-0.000106086837005117	0.623083472440292	-4.59981124867145e-06	4.67778105253746e-05	-0.000777963982468894	-6.64766599960105e-05	0.00397687748523758	-2.86594946796949e-05	0.062256598225026	-0.000142687039098754	0.310714296113079	2.61504403516337e-05	6.14099737073336e-05	-0.0002352480579698	-0.667504883341754	1.42301807974785	-0.000105076508737666	0.00277050476997273	-0.00124696121727013	-0.0427916874471087	-1.49624651692651	-0.00607775176144134	0.0236059766642493	-0.285427504038076	0.0203526304041669	0.00115402460438644	0.00160048805452181	323.641782657716	0	0.315653266020893	0	-1.08625980036307	0	1026.62497757065	0	-7.63325093198631	0	662.156763439383	0	11.2282942557651	0	-1.17747385295786	0	9.87545305622232	0	1.60249133778512	0	-0.595831487425537	0	-1.0956398306588	0	-14.0243957310648	0	-3.96263946646712	0	0	323.641782657716	0	0.315653266020893	0	-1.08625980036307	0	1026.62497757065	0	-7.63325093198631	0	662.156763439383	0	11.2282942557651	0	-1.17747385295786	0	9.87545305622232	0	1.60249133778512	0	-0.595831487425537	0	-1.0956398306588	0	-14.0243957310648	0	-3.96263946646712	3.93373122358239	-1.88928855537303
324.706515607007	2.22877747691556	1.13960064821147	5.11495763530562e-05	3.80995637743257e-05	0.622797392684396	0.000180570308950942	8.53468261982753e-05	1.64063214328729e-06	0.000352784695990943	0.00525881821473001	0.000141903353489866	0.061479765978165	1.52126885853009e-06	0.309677415685262	5.94472322583127e-06	5.91598397426044e-05	-4.76496744443318e-06	-0.671187203594569	1.42044025011314	-0.00584056496904381	0.00611578421519922	-7.76301716259829e-05	-0.0450495193833627	-1.49152011771122	-0.00440125843981946	0.0185976803368444	-0.287770666500015	0.0199115232889227	0.00208659816384145	0.00157881689225482	324.706515607007	0	2.04388741061969	0	-1.04806570050718	0	1029.59994137615	0	-7.29335053003345	0	662.616225906468	0	16.5929271361508	0	-0.185566394535921	0	10.6264855335179	0	1.64916097297653	0	0.3845757686337	0	-1.06476040733778	0	-13.7298083025002	0	-3.93341343477008	0	0	324.706515607007	0	2.04388741061969	0	-1.04806570050718	0	1029.59994137615	0	-7.29335053003345	0	662.616225906468	0	16.5929271361508	0	-0.185566394535921	0	10.6264855335179	0	1.64916097297653	0	0.3845757686337	0	-1.06476040733778	0	-13.7298083025002	0	-3.93341343477008	5.26129611643808	3.4795509818792
325.63333327727	2.45964569991572	1.99646431079737	-9.17645307649241e-05	-5.4493729708774e-05	0.621748919686458	-4.57063922970924e-05	-0.0008117219270004	-0.00112344288819925	-0.00153724932861535	0.00131896299208693	-0.000392295095728742	0.060570694772931	1.35666423848493e-05	0.308017137576668	-0.000108906740390953	-9.76628682215012e-05	-3.80512570759654e-05	-0.670924849458845	1.4141174242162	-0.00457134263349517	0.00410695929787241	-0.000129978981179214	-0.0448959023153287	-1.49347647799831	-0.00447791333703635	0.0191971281170379	-0.286793010297787	0.0184576326244771	0.000102883268084156	1.13886068261332e-05	325.63333327727	0	4.29550417343877	0	0.545870245674154	0	1035.07557178793	0	-3.40292968475084	0	665.420554857479	0	29.9219113025859	0	9.31798576178351	0	17.497654757185	0	6.67830162473113	0	0.98837747170374	0	-0.179292565323091	0	-11.5793573221846	0	-2.90821983931937	0	0	325.63333327727	0	4.29550417343877	0	0.545870245674154	0	1035.07557178793	0	-3.40292968475084	0	665.420554857479	0	29.9219113025859	0	9.31798576178351	0	17.497654757185	0	6.67830162473113	0	0.98837747170374	0	-0.179292565323091	0	-11.5793573221846	0	-2.90821983931937	3.91634671226276	18.4677972572474
326.636416941594	1.59649430542346	0.800720905932781	1.61998126334908e-05	3.40097298698121e-05	0.621366784951775	0.000447553939780326	8.5710030910599e-06	-0.000133423003547358	3.69176101273024e-05	0.00478109710449589	-1.54120397037489e-05	0.0616025538887961	2.2574707910952e-05	0.306682096619184	1.18206820324313e-05	2.15272216655628e-05	-0.000144905702219855	-0.67018117385405	1.39835635268572	-0.00486054199582517	0.00251087555211721	-0.00275839148369267	-0.0451175812773281	-1.48976629958363	-0.00326073887980651	0.019986425788462	-0.285197849756705	0.0160111845499474	2.43355161669767e-05	3.07726783282574e-05	326.636416941594	0	6.41725747303657	0	2.1107793640979	0	1039.62835435551	0	-0.00113764480479158	0	667.991945395093	0	39.8195678788792	0	16.7982497833561	0	23.2069724655603	0	11.07152237121	0	1.81844921796955	0	0.760163244636488	0	-9.58376314986751	0	-1.65543446793671	0	0	326.636416941594	0	6.41725747303657	0	2.1107793640979	0	1039.62835435551	0	-0.00113764480479158	0	667.991945395093	0	39.8195678788792	0	16.7982497833561	0	23.2069724655603	0	11.07152237121	0	1.81844921796955	0	0.760163244636488	0	-9.58376314986751	0	-1.65543446793671	1.50393649574809	28.2821352196998
327.582857117952	0.065861326326625	-1.1835675897667	-0.000103299278331712	2.77208971978657e-05	0.621391877307699	-3.19805139423095e-07	-2.17697975117953e-05	-0.00157470662693316	3.71658197386728e-05	0.00331736495340609	-7.3711613653911e-05	0.0618679440761535	1.26696207084838e-05	0.305915705394205	4.51127531246314e-05	6.4830030538229e-05	-0.00269570810164258	-0.671491705335305	1.40257582103258	-0.00475947370290866	0.00284200403539038	-0.00600445092412849	-0.0473588028831685	-1.48400728723529	-0.00526774263764086	0.0215342882394044	-0.285415457082899	0.015461748621154	8.69653958093387e-05	0.00017261245350742	327.582857117952	0	7.23529544469886	0	1.91247613908486	0	1040.52337208372	0	0.0734963145121979	0	668.356277503305	0	40.9106289016366	0	17.0308903487768	0	23.4180157632141	0	10.8666553678448	0	2.46974342574485	0	0.594213422809987	0	-9.50996214493455	0	-1.63962483188458	0	0	327.582857117952	0	7.23529544469886	0	1.91247613908486	0	1040.52337208372	0	0.0734963145121979	0	668.356277503305	0	40.9106289016366	0	17.0308903487768	0	23.4180157632141	0	10.8666553678448	0	2.46974342574485	0	0.594213422809987	0	-9.50996214493455	0	-1.63962483188458	0.159532826478724	27.7547065057046
328.539183349349	-1.4937722303066	-1.98564347712786	-4.23378821440907e-05	-1.27050171007443e-06	0.621920683589885	0.000159362929572403	0.000357518469180477	-0.00208827592151911	0.000635234718354254	2.13715733250815e-05	-0.000237547619104886	0.0611707489979728	-6.14510216401689e-06	0.305702317315793	9.33602289083103e-05	5.3066826530396e-05	-0.00335685217249303	-0.671738431129643	1.39875189818456	2.03181128953592e-05	0.00364465125622613	-0.00553147875530871	-0.0496613547235838	-1.47933962926775	-0.0106602302631957	0.0176087841857925	-0.284571559485382	0.0147920057241428	5.61712100346294e-05	0.000488746328635058	328.539183349349	0	6.52588165929057	0	0.241543488753784	0	1041.24572293998	0	1.41579611114506	0	671.33391523068	0	40.0903070118217	0	15.6312294774646	0	20.863743918865	0	5.47132453911556	0	1.88710922139451	0	-0.318678512864174	0	-8.84384428305229	0	-0.545630287317274	0	0	328.539183349349	0	6.52588165929057	0	0.241543488753784	0	1041.24572293998	0	1.41579611114506	0	671.33391523068	0	40.0903070118217	0	15.6312294774646	0	20.863743918865	0	5.47132453911556	0	1.88710922139451	0	-0.318678512864174	0	-8.84384428305229	0	-0.545630287317274	0.282988271535013	26.6658961425596
329.658009020873	-2.47283205624474	-0.457866882252025	-4.49788252647511e-05	9.01567218066022e-06	0.622151251156031	2.73619128484531e-05	-7.44425232315384e-06	-0.00243416642224965	0.00134251448707464	-3.8865833847905e-06	-4.3656438952806e-05	0.0622036283847062	1.48034702961348e-05	0.304863204919867	2.7595032031662e-05	6.36609979736498e-05	-0.00504748194253424	-0.670640289723171	1.39988306982088	-0.00357682897056252	0.00122486125770094	-0.00812541072065244	-0.048031795584945	-1.47131881465245	-0.015957001065358	0.0175434723849931	-0.282730372286315	0.0139875724778737	1.66617449373582e-05	7.65385036647869e-06	329.658009020873	0	4.18476178940613	0	-1.32931383314411	0	1046.2385011867	0	4.56272527068486	0	673.775971543361	0	29.2614627233738	0	9.20173875320452	0	16.1362320495461	0	1.42780311815558	0	0.958296812711336	0	-1.31054282270729	0	-6.7949406858856	0	0.824214087531699	0	0	329.658009020873	0	4.18476178940613	0	-1.32931383314411	0	1046.2385011867	0	4.56272527068486	0	673.775971543361	0	29.2614627233738	0	9.20173875320452	0	16.1362320495461	0	1.42780311815558	0	0.958296812711336	0	-1.31054282270729	0	-6.7949406858856	0	0.824214087531699	0.858379674550972	18.5782927774316
330.858428024104	-1.92206533084907	1.77330292167499	3.07606176052085e-06	9.85118466044305e-06	0.622331956877512	0.00144783335771342	2.0617509231607e-06	-0.000445438831669906	-0.000934157624918135	0.00419001418071407	-0.000643731954348681	0.0624036581919501	-4.13757786281149e-06	0.304032349966545	1.92828875461053e-06	-5.52099996687073e-06	-0.00612960463403086	-0.667994317107145	1.38334233596263	-0.0022147316909201	0.00164961434720825	-0.00807531849275891	-0.0432014729885138	-1.48213468557472	-0.0119010592271374	0.0180732072690306	-0.279694650632087	0.0113373647758272	-4.27118636119993e-07	1.0478373358234e-05	330.858428024104	0	1.3811146898594	0	-0.40069816709139	0	1052.82225879137	0	2.51811229401126	0	675.026252737379	0	13.7233325216707	0	13.7267825811461	0	13.4249632161001	0	3.14628404979995	0	0.10553655624476	0	-0.638051088553262	0	-8.29289389433858	0	0.083773040922063	0	0	330.858428024104	0	1.3811146898594	0	-0.40069816709139	0	1052.82225879137	0	2.51811229401126	0	675.026252737379	0	13.7233325216707	0	13.7267825811461	0	13.4249632161001	0	3.14628404979995	0	0.10553655624476	0	-0.638051088553262	0	-8.29289389433858	0	0.083773040922063	0.457929326749177	23.4015752935743
331.788933011278	-0.55766339127409	1.71637323604485	4.03356642369007e-05	1.32318742771873e-05	0.621550965609083	0.000354570134317443	-3.24919524804398e-05	-0.00145410358313531	-0.00043144617265869	0.00359187676564449	-3.15631584742129e-05	0.0609299420547987	-2.21269101739836e-05	0.302691175107243	-7.53736592725077e-05	-7.88132174718375e-05	-0.00465526349521725	-0.666630858730426	1.38858500841843	-5.65431764897008e-05	1.53025426329986e-05	-0.00310887039595976	-0.0431873166292893	-1.48726580963068	-0.0144191975429362	0.0260105898886917	-0.277620925359311	0.0100552492788112	-3.22229441135745e-05	-3.02069495218349e-05	331.788933011278	0	0.183595398337709	0	1.38100431018561	0	1054.51018199103	0	0.217477835601326	0	678.443518157945	0	11.1815258236829	0	16.9682982695306	0	8.99866225437908	0	9.71113594218528	0	-0.719310586512617	0	0.235242057113119	0	-9.41463791607389	0	-1.50235706064571	0	0	331.788933011278	0	0.183595398337709	0	1.38100431018561	0	1054.51018199103	0	0.217477835601326	0	678.443518157945	0	11.1815258236829	0	16.9682982695306	0	8.99866225437908	0	9.71113594218528	0	-0.719310586512617	0	0.235242057113119	0	-9.41463791607389	0	-1.50235706064571	0.0476025437059118	24.3510423334315
332.714608517674	1.02810824021253	0.0172934623130661	0.000718033563854905	0.000102343086787283	0.624389875561155	0.00109651009393513	1.28451867781857e-05	-5.26921590129847e-06	1.59740346902686e-05	0.00209511517327495	2.32364891735063e-05	0.0627931047666701	0.000110706031543566	0.304435121129001	2.72265180742048e-05	1.37836393774879e-06	-0.000294583273397059	-0.664097185993734	1.39721922336496	-7.87923032758869e-05	2.70106635722865e-05	-1.50888695505003e-05	-0.0435869698067365	-1.49219498572933	-0.0106249776067845	0.0249366957220117	-0.27440624856798	0.0102557693139137	-5.44747981416222e-07	2.66501779455003e-05	332.714608517674	0	0.41140811395896	0	2.26289724161284	0	1054.76326993562	0	0.221648722017991	0	679.51549102293	0	11.3381949454876	0	17.0997444798728	0	8.87040211335795	0	11.1506091778013	0	-0.516641598117762	0	0.900830515585694	0	-9.37016849446888	0	-1.50241822305976	0	0	332.714608517674	0	0.41140811395896	0	2.26289724161284	0	1054.76326993562	0	0.221648722017991	0	679.51549102293	0	11.3381949454876	0	17.0997444798728	0	8.87040211335795	0	11.1506091778013	0	-0.516641598117762	0	0.900830515585694	0	-9.37016849446888	0	-1.50241822305976	0.745961661860531	21.7580410830479
333.773115120038	2.29602018660822	-1.8271496590506	4.6762635418787e-07	3.81929563690177e-05	0.625153498329797	-4.2449441943776e-05	-2.01401117636501e-05	7.3845140652884e-08	-0.00078876123580967	0.00371709012157785	1.60896686399507e-05	0.0610110242786322	-9.61837189553744e-06	0.304541267435403	-6.16453224431759e-07	1.72071800870766e-05	-0.00120975460314029	-0.66533445143248	1.40315279903364	-0.0036977493772665	-0.00014712443204686	0.00104321653728397	-0.0442227408779639	-1.4962365369023	-0.00638926815101242	0.0217316779977344	-0.274536457473837	0.010418852062315	-7.88852565177426e-05	-2.19431263505176e-05	333.773115120038	0	2.25262619715131	0	1.17713098638681	0	1058.11221584821	0	-1.88165042299448	0	680.944346711374	0	17.6591394693923	0	12.9375363280688	0	11.7664494018758	0	9.08321271240994	0	0.455906632104251	0	0.120850177685155	0	-10.8398854536466	0	-2.47475149504226	0	0	333.773115120038	0	2.25262619715131	0	1.17713098638681	0	1058.11221584821	0	-1.88165042299448	0	680.944346711374	0	17.6591394693923	0	12.9375363280688	0	11.7664494018758	0	9.08321271240994	0	0.455906632104251	0	0.120850177685155	0	-10.8398854536466	0	-2.47475149504226	3.10515938691745	17.1458935835618
334.714811547466	2.4204564344974	-1.62709824006911	-2.43745892277754e-05	-7.09467388018298e-05	0.625621111878856	-5.52822724019537e-05	4.82182974792842e-05	-3.60864817925008e-05	-0.00157718840052561	0.00280696220025054	-1.49854359591032e-05	0.0611429969070321	-2.16321596449836e-05	0.304188971511397	7.29949909602921e-05	3.98714834017619e-06	-7.63463495344024e-06	-0.666343078952496	1.40846343969541	8.46878493679362e-05	-0.000291992867813373	0.00480204821388902	-0.0437779733165181	-1.4912263428153	-0.00173401125294509	0.0188540915637261	-0.274522730810499	0.0105239051901885	-8.02615827220902e-06	2.15211180469985e-05	334.714811547466	0	4.55797678039215	0	-0.612056444349705	0	1063.75866518141	0	-6.26268389266817	0	684.352715653782	0	31.4954597229827	0	2.20483965179502	0	20.1140622418738	0	2.57425795129711	0	1.05697342654428	0	-0.765999649965643	0	-13.010651769528	0	-3.61602805894861	0	0	334.714811547466	0	4.55797678039215	0	-0.612056444349705	0	1063.75866518141	0	-6.26268389266817	0	684.352715653782	0	31.4954597229827	0	2.20483965179502	0	20.1140622418738	0	2.57425795129711	0	1.05697342654428	0	-0.765999649965643	0	-13.010651769528	0	-3.61602805894861	5.03719079012484	6.25063314144898
335.636377687571	1.56096173524844	0.122671841283753	3.37805244963818e-05	1.80653475589055e-05	0.624766418690872	-0.00140669556401944	-7.61009951200258e-06	3.59248516707507e-05	-0.00192879176578676	0.00440988815225777	1.22160032336164e-06	0.0579372964417063	-1.66812039959377e-05	0.3030279183658	1.77089378294494e-05	2.95733085096391e-05	-2.34668761949309e-05	-0.668432196160452	1.39973019503685	-0.00515603499713221	-9.83882880662853e-05	0.00872322034890364	-0.0472984077853881	-1.48671432811231	2.17793647487562e-05	0.0154488124538558	-0.275053571870473	0.00939231705810351	-2.55193687481743e-05	-1.50499466516409e-05	335.636377687571	0	6.45771495691498	0	-1.37252212293202	0	1067.73334434506	0	-7.94963502409543	0	685.224462891969	0	39.9253305328075	0	-1.55860469715221	0	22.0943708114044	0	1.47291109587252	0	1.84390084913143	0	-1.35907016114926	0	-14.3124923081125	0	-4.21384171207276	0	0	335.636377687571	0	6.45771495691498	0	-1.37252212293202	0	1067.73334434506	0	-7.94963502409543	0	685.224462891969	0	39.9253305328075	0	-1.55860469715221	0	22.0943708114044	0	1.47291109587252	0	1.84390084913143	0	-1.35907016114926	0	-14.3124923081125	0	-4.21384171207276	4.95168032627485	5.39692093804486
336.773784195095	-0.306562829901922	1.93530306326904	0.00158916797412326	3.6045204236725e-05	0.628269384096081	-3.4590027330114e-05	0.00151152561866358	0.00305756452306988	-0.00110307886275624	0.00566132656802291	0.00334440558152666	0.0608971696319775	-1.30814142488129e-05	0.305097655131824	0.000514738360744778	0.00116684044105495	2.54522602014671e-06	-0.668698699518162	1.39843885718225	-0.00484443153975854	9.43442035323878e-06	0.0138101201969377	-0.0443154327930994	-1.48335584076122	9.96513229298575e-06	0.0180752223604657	-0.274470336193085	0.00799447665589839	9.06192471623282e-06	-1.597843815596e-05	336.773784195095	0	7.21636039487853	0	-0.0196801656275356	0	1068.57742377962	0	-7.37897838377165	0	687.168361541095	0	40.9228328348225	0	-1.00804260597787	0	22.6388595816652	0	4.51937674533132	0	2.44951785589227	0	-0.448278196854925	0	-13.8329331740886	0	-3.72870696621032	0	0	336.773784195095	0	7.21636039487853	0	-0.0196801656275356	0	1068.57742377962	0	-7.37897838377165	0	687.168361541095	0	40.9228328348225	0	-1.00804260597787	0	22.6388595816652	0	4.51937674533132	0	2.44951785589227	0	-0.448278196854925	0	-13.8329331740886	0	-3.72870696621032	1.72012754625472	6.77402607485108
337.610256075166	-1.62350148021138	1.57785513615232	0.000690270465851486	9.08310386891125e-06	0.628515549376413	7.26281613045037e-05	0.000602350716586378	0.00187543282654977	-0.00176513524664413	0.00593046559778326	0.00167825198765402	0.0587676546923065	5.46054944161344e-05	0.304911518868705	3.74963892717584e-06	9.18623302174078e-05	2.61134793568643e-05	-0.669334870054326	1.39349503100954	-0.00430410640982515	-0.00026481912696824	0.0167542259653203	-0.0431420891550197	-1.47717671003713	4.74264320718774e-05	0.0184840542051012	-0.274341204815341	0.0067862799851364	-3.73984675608541e-05	-0.000106948030160807	337.610256075166	0	6.38474208022881	0	1.56258860644116	0	1069.52651916752	0	-8.91929513402137	0	690.173614672787	0	39.7402916249591	0	0.716273430840232	0	19.7715642923272	0	10.2488172258163	0	1.79806693661175	0	0.33965066113101	0	-14.6249307696941	0	-4.94624419005807	0	0	337.610256075166	0	6.38474208022881	0	1.56258860644116	0	1069.52651916752	0	-8.91929513402137	0	690.173614672787	0	39.7402916249591	0	0.716273430840232	0	19.7715642923272	0	10.2488172258163	0	1.79806693661175	0	0.33965066113101	0	-14.6249307696941	0	-4.94624419005807	-1.16792472451419	5.81102173948216
338.78031122243	-2.49808554881384	-0.741133519558198	0.000365665936867179	-1.30690340522748e-05	0.629606560271727	-7.05142975896494e-06	4.92679497770872e-05	0.00273053882397355	-0.000456231386082407	0.00661013040895779	-1.58858765891286e-05	0.0573392470698926	7.47345707793924e-05	0.305188636694368	4.03275302460583e-05	0.000120994758433843	-7.48713883574554e-05	-0.670694095726346	1.38248348441038	-0.000117868289123823	-1.38455194269106e-05	0.0210528589965883	-0.0447220111938431	-1.47295018726959	0.000427353439880211	0.0148334565224492	-0.274158867023478	0.00524748028766081	2.54916144529606e-05	3.38605316865223e-05	338.78031122243	0	3.82888025512999	0	2.13268309616045	0	1075.1897124087	0	-9.96045993255692	0	691.007934767927	0	27.0307260626923	0	2.60156744642363	0	18.1635450924128	0	11.1528545787806	0	0.874930061963181	0	0.771911220080539	0	-15.4158509071802	0	-5.50402052844598	0	0	338.78031122243	0	3.82888025512999	0	2.13268309616045	0	1075.1897124087	0	-9.96045993255692	0	691.007934767927	0	27.0307260626923	0	2.60156744642363	0	18.1635450924128	0	11.1528545787806	0	0.874930061963181	0	0.771911220080539	0	-15.4158509071802	0	-5.50402052844598	-2.631848784767	2.90593178623244
339.613420540308	-2.14467408164838	-1.92432353095238	9.19303633979848e-06	1.50309407412079e-05	0.629183602293084	5.1330916595251e-05	9.99848218459702e-05	0.00273092091006256	-0.00199961154537234	0.00571476681460309	-2.187912567479e-05	0.0557240255205506	5.92323104706009e-06	0.304309135519534	1.78847145373557e-06	1.04963933978737e-05	-4.01502673442657e-06	-0.67145699175725	1.37223190820036	-2.2350267906238e-05	1.81424756206851e-05	0.0240399848555696	-0.0463083472972326	-1.47366297540288	-3.10094048213388e-05	0.0141819338652705	-0.273791008742728	0.00367566892619833	2.6449562562729e-06	-1.13628201135411e-05	339.613420540308	0	1.83822515057492	0	0.937537872044042	0	1079.95578972888	0	-7.13319885660775	0	692.824172377471	0	15.597618010731	0	-4.10089981129387	0	13.9057256805977	0	8.26759949471948	0	0.309076140672398	0	-0.00430080302648791	0	-13.564699776913	0	-4.67198171584355	0	0	339.613420540308	0	1.83822515057492	0	0.937537872044042	0	1079.95578972888	0	-7.13319885660775	0	692.824172377471	0	15.597618010731	0	-4.10089981129387	0	13.9057256805977	0	8.26759949471948	0	0.309076140672398	0	-0.00430080302648791	0	-13.564699776913	0	-4.67198171584355	-1.09953829761945	-8.5164030672733
340.546240832274	-0.929353876344236	-1.46902771833297	-3.92627200447548e-05	2.36118500872751e-05	0.630169644300563	0.000106766855160369	-6.48144029224263e-05	0.000445308498073596	-0.000933299611952753	0.00659669706539679	0.0018714000013037	0.0591913656662373	-5.15582094758204e-06	0.304021311616718	-4.41339955393612e-05	1.91029482701023e-05	-0.000112909890182099	-0.668123416389785	1.37393629185527	7.51737182869878e-05	-0.00210530904036979	0.0228494682672491	-0.045465151939777	-1.47389983207899	0.00415881715262109	0.0203585374132725	-0.269784841930978	0.00224896856943569	-0.000164435777659094	-0.000920158384276706	340.546240832274	0	0.352320000197371	0	-0.798987733572478	0	1082.43974157324	0	-4.3212621022291	0	696.078683415519	0	11.2758169525322	0	-8.86125319330513	0	8.5572644568556	0	2.1313013644841	0	-0.566087591889105	0	-0.88739909854744	0	-12.1680553006143	0	-3.03910023084248	0	0	340.546240832274	0	0.352320000197371	0	-0.798987733572478	0	1082.43974157324	0	-4.3212621022291	0	696.078683415519	0	11.2758169525322	0	-8.86125319330513	0	8.5572644568556	0	2.1313013644841	0	-0.566087591889105	0	-0.88739909854744	0	-12.1680553006143	0	-3.03910023084248	1.85148879419498	-14.0679282716032
341.520118057683	0.749468416347372	0.498757820387802	5.68027064951725e-05	3.58742025927333e-05	0.632705787664896	3.40156923551221e-05	3.98789597201573e-05	-8.17963143396959e-06	-0.00151441675424884	0.00441690507961166	4.10221581949977e-06	0.0587102715950668	9.07660325940916e-05	0.305739013807521	3.00200147271583e-05	-6.71677857816264e-06	-0.00222428017260908	-0.664408798042489	1.38139600025224	-7.80163386028745e-05	-6.1889729237995e-06	0.0171300540175447	-0.0487936021778919	-1.47275995231726	-0.000275195811789692	0.0186942785040176	-0.264810134469983	0.00239720862737934	-3.45357897606765e-05	3.29338251194442e-06	341.520118057683	0	0.25861861845019	0	-1.32368203294283	0	1082.68151186348	0	-3.99458315629407	0	696.68955804503	0	11.2095790708058	0	-9.0382347894266	0	8.21349355465482	0	1.46935306389408	0	-0.649140712362085	0	-1.30973762325974	0	-11.9102834215122	0	-2.73811994431399	0	0	341.520118057683	0	0.25861861845019	0	-1.32368203294283	0	1082.68151186348	0	-3.99458315629407	0	696.68955804503	0	11.2095790708058	0	-9.0382347894266	0	8.21349355465482	0	1.46935306389408	0	-0.649140712362085	0	-1.30973762325974	0	-11.9102834215122	0	-2.73811994431399	4.0572249058384	-11.6760409032836
342.728851792149	2.27983137856598	1.99931646322843	7.25231781140441e-06	2.73868588309281e-05	0.634972561407928	-6.33345020015206e-05	-0.000688350778084415	-1.52086547784631e-05	-0.00190163923635152	0.00163529696573754	-7.98589734696172e-05	0.0562114894007094	8.82112890095182e-05	0.307262903754847	-6.53722764434211e-05	-4.45046764747004e-05	-0.000355352132613713	-0.661341709668604	1.37366264672917	-0.0067207430869556	-0.00691211535348198	0.00987722505546922	-0.0513489807079407	-1.47940282151738	-0.00837543473553552	0.0212646925117554	-0.260312977370215	0.000340145431885642	-0.00282878059770239	-0.00224974354279755	342.728851792149	0	2.20717657144739	0	0.45374876569397	0	1086.06520322363	0	-0.88331668488722	0	699.55652616025	0	17.4183880564888	0	-3.30919960222148	0	13.5073275401727	0	6.3673388265208	0	0.440906206495316	0	-0.227779834129652	0	-10.1196385692654	0	-1.12620776411402	0	0	342.728851792149	0	2.20717657144739	0	0.45374876569397	0	1086.06520322363	0	-0.88331668488722	0	699.55652616025	0	17.4183880564888	0	-3.30919960222148	0	13.5073275401727	0	6.3673388265208	0	0.440906206495316	0	-0.227779834129652	0	-10.1196385692654	0	-1.12620776411402	3.81206136911146	-2.28419868039326
343.703642913107	2.41611159991817	0.93879373922599	3.36158047272945e-05	9.74183744137247e-05	0.635525813484349	0.00108390712439052	-2.17105386596677e-06	1.84260832875953e-06	-9.47693518902879e-05	0.00320847922905385	1.49421958974341e-05	0.0562098112121054	3.80870414238431e-05	0.306986773439853	-5.78229903931971e-05	-3.53561543139901e-05	-4.75153254179573e-05	-0.657025334681705	1.3583110166749	-0.000934242014958773	-0.00478742786213737	0.00620970899514449	-0.04877023267856	-1.46966400793264	-0.0127444948110665	0.0190474759809323	-0.25554709439082	4.38393929186979e-05	-2.83779719635699e-05	-8.69761290978912e-05	343.703642913107	0	4.58945462860536	0	2.04106993431686	0	1091.89055961146	0	2.98684419051079	0	702.241297396016	0	31.6709993740139	0	6.13303813926291	0	20.0368848836227	0	11.0468164790891	0	1.06607172422805	0	0.696156552267655	0	-7.86006135035627	0	-0.101504282555901	0	0	343.703642913107	0	4.58945462860536	0	2.04106993431686	0	1091.89055961146	0	2.98684419051079	0	702.241297396016	0	31.6709993740139	0	6.13303813926291	0	20.0368848836227	0	11.0468164790891	0	1.06607172422805	0	0.696156552267655	0	-7.86006135035627	0	-0.101504282555901	2.38008503615564	10.8355389319043
344.636291239434	1.524600517402	-1.03102339390094	-4.86381660782386e-05	1.13308775175519e-05	0.636130028831215	-0.000163964936804481	9.86794222692373e-05	-4.3232045999112e-05	-0.00195823878275961	0.00492174974437073	-2.94236904242733e-05	0.0564483021306513	-2.19507335802542e-05	0.306786196164695	2.77702994784085e-05	3.12790034039346e-05	-0.00140586166565493	-0.654845439770305	1.3462677441461	-0.00508456627138646	-0.00145566670216972	-0.000678496644958552	-0.0564515755231962	-1.44979265122365	-0.016324964227045	0.0135834112133178	-0.251601742075447	0.00018673450901575	0.000337525101770048	4.05758822032276e-05	344.636291239434	0	6.495417762158	0	1.99464085257028	0	1095.84929390489	0	3.03193953319558	0	702.556384129864	0	40.0159423637601	0	6.50007036524538	0	20.658272390087	0	11.0013141286516	0	1.86793535465043	0	0.6569487635249	0	-7.81392117509282	0	-0.200390184466885	0	0	344.636291239434	0	6.495417762158	0	1.99464085257028	0	1095.84929390489	0	3.03193953319558	0	702.556384129864	0	40.0159423637601	0	6.50007036524538	0	20.658272390087	0	11.0013141286516	0	1.86793535465043	0	0.6569487635249	0	-7.81392117509282	0	-0.200390184466885	1.54822901019955	11.3835306079493
345.699539538695	-0.217950538341879	-1.98366921029004	1.00369086270112e-05	4.50046630428306e-05	0.63658243971932	-1.0283503710131e-05	-1.26535695593457e-06	-6.99255059859589e-05	-0.000388962495438825	0.00323084077826082	5.38723936062651e-06	0.0558100593469726	2.07654635896428e-05	0.306429305623098	2.54571643550281e-06	-1.19646544358418e-05	-0.00299376232507484	-0.65330920779714	1.37611659228346	1.64752702824097e-05	0.00206816003545306	-0.0118277913200613	-0.0548637606791063	-1.45608314965994	-0.0344484049728998	0.0243686401070965	-0.249377157008082	0.000777242551448529	5.01350679605501e-05	0.00010372995671342	345.699539538695	0	7.22503522559397	0	0.179875611506617	0	1096.62377393868	0	1.93664710222492	0	705.746359339559	0	40.9123649074248	0	5.40198182660344	0	22.3579831245157	0	5.26108759339115	0	2.45946969864832	0	-0.350939042345414	0	-8.51441131220299	0	-1.10789323981697	0	0	345.699539538695	0	7.22503522559397	0	0.179875611506617	0	1096.62377393868	0	1.93664710222492	0	705.746359339559	0	40.9123649074248	0	5.40198182660344	0	22.3579831245157	0	5.26108759339115	0	2.45946969864832	0	-0.350939042345414	0	-8.51441131220299	0	-1.10789323981697	1.60875456611798	12.2525246940313
346.844243757848	-1.93987723049645	-0.343678830153045	-2.97139259561766e-05	0.000584346401692294	0.638610871194752	-0.00284241181020928	-0.000283148777463354	-0.00163997865684501	0.000199051495495847	0.00333094430473785	3.27444439001518e-05	0.0575594256733103	1.28694172056833e-05	0.307210598169163	-2.86964541317748e-05	6.25775310389157e-06	1.48879616988285e-05	-0.650589951656023	1.35673244001775	0.00347039001451617	0.000277257316767292	-0.013325911937737	-0.0597622385037201	-1.44983104311601	-0.0342218339933117	0.0271821152999791	-0.245049962122266	3.83604137912071e-05	0.000257738075869578	-2.58326951558038e-07	346.844243757848	0	5.91662420973743	0	-1.3623937566659	0	1098.40968899213	0	3.42178874833925	0	708.104063000715	0	38.229364299288	0	3.6378232471495	0	20.3774403221848	0	1.38974962344585	0	1.54365386845955	0	-1.33799829119067	0	-7.45811040882192	0	0.0225199782833848	0	0	346.844243757848	0	5.91662420973743	0	-1.3623937566659	0	1098.40968899213	0	3.42178874833925	0	708.104063000715	0	38.229364299288	0	3.6378232471495	0	20.3774403221848	0	1.38974962344585	0	1.54365386845955	0	-1.33799829119067	0	-7.45811040882192	0	0.0225199782833848	1.43853889608541	12.2638133166445
347.838011040935	-2.50005491175756	1.5860267639657	-4.94096550444729e-06	3.28537683944946e-05	0.638383915739574	-4.45821377457787e-05	-2.29266014163427e-05	-7.44071195816646e-06	-0.00116766718284965	0.00482801153980174	4.35307884578817e-05	0.0564309930162055	6.44097481178936e-06	0.306332378866122	-2.70850001193244e-05	1.02624485959873e-05	-0.00100360302120144	-0.646593581553243	1.33974593869017	-0.00718064010916643	0.00771677025546556	-0.0182640309536776	-0.0428770738931172	-1.48197020772226	-0.0254618902031315	0.0323636702055719	-0.242139106275063	9.66310366100678e-05	0.00525349447174245	0.00139530453462807	347.838011040935	0	3.61784083441852	0	-0.67865684317999	0	1103.7555201539	0	1.74645828458321	0	708.897591922182	0	25.7355255511571	0	7.74190250828912	0	18.4295094439151	0	2.35515731761283	0	0.822104663241455	0	-0.801697928672448	0	-8.76905806605533	0	-0.413903806552021	0	0	347.838011040935	0	3.61784083441852	0	-0.67865684317999	0	1103.7555201539	0	1.74645828458321	0	708.897591922182	0	25.7355255511571	0	7.74190250828912	0	18.4295094439151	0	2.35515731761283	0	0.822104663241455	0	-0.801697928672448	0	-8.76905806605533	0	-0.413903806552021	0.175920539812913	17.0239628698059
348.688448316597	-2.05127420666215	1.92171351396794	2.72726172328462e-06	-1.09787225210784e-06	0.637552688580516	-1.92599788541004e-05	-1.73847817272825e-05	-0.00108581623307381	-0.000666393668016637	0.00304942689810341	-2.63223445052086e-05	0.0558441334101842	1.26188713959242e-05	0.304900127623258	-8.59747609510749e-06	-2.77597462066903e-05	-7.79750994189333e-05	-0.648881127880465	1.33108645873928	-0.00588770623792719	0.0158493296700976	-0.0254567555524059	-0.0519510073265131	-1.47181886912668	-0.0126708233763199	0.0302865893960395	-0.242276283085653	1.57638922988508e-05	0.00859176302583372	0.00257926620439672	348.688448316597	0	1.62299813533106	0	0.931488754217842	0	1108.45003001043	0	-2.02119907624517	0	711.95765944459	0	14.6533407122531	0	16.5866557343308	0	11.2855631391695	0	8.19109267688588	0	0.220038894926701	0	-0.000648601806486262	0	-10.6505248794417	0	-1.56030164815407	0	0	348.688448316597	0	1.62299813533106	0	0.931488754217842	0	1108.45003001043	0	-2.02119907624517	0	711.95765944459	0	14.6533407122531	0	16.5866557343308	0	11.2855631391695	0	8.19109267688588	0	0.220038894926701	0	-0.000648601806486262	0	-10.6505248794417	0	-1.56030164815407	-1.00184679957897	26.2299217330691
349.828740329742	-0.408591854934119	0.0764799985798117	-1.53237703889029e-05	-6.3770167224335e-07	0.637327170299932	1.11869822241117e-05	9.38545392450887e-06	2.21904672273554e-06	-0.00052022099167741	0.00481651864600242	3.75288228503253e-05	0.0572147696747905	5.42032544563881e-06	0.303557688434728	-9.59974108645062e-05	-1.94882900213611e-05	0.00612819417470169	-0.659373721261018	1.37706369085578	-0.000238694440150456	0.010605920645557	-0.0172838922915934	-0.0477374363832855	-1.48334205758902	-0.0137501366299816	0.0273642709140377	-0.251435155974142	0.00438587390884948	0.00123311965002937	-0.00103707415164673	349.828740329742	0	0.142893594807627	0	2.25391563541622	0	1110.63450335317	0	-4.03866951814863	0	713.836999554686	0	11.1555299678997	0	19.8685238335837	0	8.19526366313728	0	11.107709045755	0	-0.756533043112431	0	0.897473036012259	0	-11.9450129586884	0	-2.78311580838543	0	0	349.828740329742	0	0.142893594807627	0	2.25391563541622	0	1110.63450335317	0	-4.03866951814863	0	713.836999554686	0	11.1555299678997	0	19.8685238335837	0	8.19526366313728	0	11.107709045755	0	-0.756533043112431	0	0.897473036012259	0	-11.9450129586884	0	-2.78311580838543	-0.674908108747981	25.8524277200573
350.809284190994	1.24677693681897	-1.72937726909332	-0.000102401175447177	-2.43057052394836e-05	0.637885239436618	-0.00012166437823923	-2.57065997206276e-05	-0.00124431367267974	-0.00022637687918392	0.00555909069666318	3.52504895678577e-05	0.0584946446589926	1.20242046406659e-05	0.303125516175238	-4.86091827175224e-05	-1.00990429146062e-05	0.0010809656409196	-0.666099352713631	1.40290067229666	-0.00176134525327768	0.016000836279711	-0.0183030711242487	-0.0472641320429208	-1.48429220709121	-0.0114459413718731	0.0227483379679961	-0.256959389655914	0.00668220405740491	0.0023834239017377	0.000825722313800546	350.809284190994	0	0.568971951425113	0	1.34604092292059	0	1111.04705623431	0	-4.6848417562908	0	714.957533834206	0	11.5282649227101	0	19.2800104421928	0	9.12650413641168	0	9.58480894991997	0	-0.389380668348948	0	0.21793022939256	0	-12.3868187663776	0	-3.33841080052157	0	0	350.809284190994	0	0.568971951425113	0	1.34604092292059	0	1111.04705623431	0	-4.6848417562908	0	714.957533834206	0	11.5282649227101	0	19.2800104421928	0	9.12650413641168	0	9.58480894991997	0	-0.389380668348948	0	0.21793022939256	0	-12.3868187663776	0	-3.33841080052157	1.87934808071082	24.9551728274414
351.789770552292	2.33716296109456	-1.70151803361797	-3.41524703336622e-05	-1.7368248587903e-05	0.637108994973162	2.294744433635e-06	-0.000585250676503727	-2.66398897011528e-05	-0.000325079316287851	0.00463171915872728	4.97019988723011e-05	0.0575836144258886	1.9821054280707e-05	0.301674297652585	-5.94868923109569e-05	-2.31434206681544e-05	4.23893409719544e-05	-0.668454706706795	1.41762032230484	0.00737724735756019	0.00405263828891642	-0.00838238429195656	-0.0435110360909804	-1.493579119864	-0.00420580271412304	0.0192624373327184	-0.258844116204655	0.00772701196727007	3.89266346217118e-05	5.3902844916239e-05	351.789770552292	0	2.39945366672812	0	-0.518473300114333	0	1114.56403314571	0	-8.16618188304767	0	718.510133229999	0	18.4573201615381	0	12.5976106132952	0	15.7608455762587	0	2.80286636521133	0	0.501106183055761	0	-0.706063264931454	0	-14.1115812968839	0	-5.03508474965436	0	0	351.789770552292	0	2.39945366672812	0	-0.518473300114333	0	1114.56403314571	0	-8.16618188304767	0	718.510133229999	0	18.4573201615381	0	12.5976106132952	0	15.7608455762587	0	2.80286636521133	0	0.501106183055761	0	-0.706063264931454	0	-14.1115812968839	0	-5.03508474965436	4.84328404475707	19.6019311907028
353.073352628105	2.14979585223528	0.766603399156097	-2.9914684117386e-05	1.44442150038694e-05	0.636116385198125	2.6260686912374e-05	-7.70502003146004e-05	1.32631962492826e-05	-0.000293670221508894	0.00516783267714949	6.9542292163447e-05	0.0565747663783757	-5.83976723879639e-05	0.299786300332973	-1.78921042833695e-05	-7.5064911374368e-05	2.20210289608056e-05	-0.672695941931956	1.41975337849177	0.00235257483087977	0.00272535199347525	-0.00586154722442037	-0.0453947863876019	-1.49459871038041	-0.00252088599044824	0.019239871927769	-0.26150289592985	0.00688241956687559	-8.04652863430467e-05	4.60255935878668e-05	353.073352628105	0	5.48920094865568	0	-1.24320702159357	0	1122.01226850743	0	-9.96672617040776	0	719.620388672256	0	36.4371815423789	0	8.12949224529945	0	18.4485473028679	0	1.46338876182459	0	1.35760102148497	0	-1.22965725860519	0	-15.4227108737755	0	-5.47963451594726	0	0	353.073352628105	0	5.48920094865568	0	-1.24320702159357	0	1122.01226850743	0	-9.96672617040776	0	719.620388672256	0	36.4371815423789	0	8.12949224529945	0	18.4485473028679	0	1.46338876182459	0	1.35760102148497	0	-1.22965725860519	0	-15.4227108737755	0	-5.47963451594726	5.405759825832	19.5436297256745
354.308038472034	0.424414332252379	1.96817032009944	6.88967995340118e-07	-1.70174475240169e-05	0.635258830467034	-6.23888165750927e-06	2.75509393705092e-05	2.48265056935972e-05	-3.22778604365621e-05	0.00655013740960532	0.000888041863932953	0.0579611384317153	-6.6186592332693e-06	0.297762645273337	8.52136837257814e-06	-2.26806121129413e-06	-6.41638837286097e-06	-0.67569235504541	1.41805900672427	-8.40876573739716e-05	2.04531800055613e-06	-0.00689971804023554	-0.0411550040854027	-1.49274560567528	-0.0075459197880348	0.0183193593361958	-0.263722869201116	0.00584069436492687	-5.62601775818796e-05	-6.28477320017854e-06	354.308038472034	0	7.18554127625205	0	0.762270549056151	0	1124.65929290072	0	-7.4289106210259	0	723.052873140398	0	40.9109208851929	0	11.8141550625375	0	22.4972256528753	0	7.55864066696408	0	2.42015829182024	0	-0.0822857373749813	0	-13.8537100885919	0	-3.78494183374762	0	0	354.308038472034	0	7.18554127625205	0	0.762270549056151	0	1124.65929290072	0	-7.4289106210259	0	723.052873140398	0	40.9109208851929	0	11.8141550625375	0	22.4972256528753	0	7.55864066696408	0	2.42015829182024	0	-0.0822857373749813	0	-13.8537100885919	0	-3.78494183374762	1.67022650620496	24.9784717978287
355.175135757825	-1.05459325074224	0.851181285945131	8.90402385723478e-05	-4.1931829151244e-05	0.63574754659559	-5.43309545178835e-06	-0.000114962692477956	0.000673099026103064	-0.0001687692899648	0.00378807891956556	6.48720572519786e-06	0.0605365725713416	2.26354131056475e-06	0.297175042532574	-3.04374147942169e-05	-0.000116053190051985	0.000165518626734397	-0.678670067565727	1.43563255380233	7.54663840246015e-05	-0.00138707282748223	-0.00256653782875734	-0.041181810425475	-1.49558409765022	-0.0104744897983683	0.018775424331559	-0.265878890689441	0.00675770489139376	-0.000692548270355169	-0.000992626563510978	355.175135757825	0	6.90382943273161	0	2.0855959948357	0	1124.91078311872	0	-7.73709844084488	0	725.167834766469	0	40.7271523604358	0	12.1123696450654	0	22.170801336021	0	11.0645805280385	0	2.16792871091257	0	0.737233571902875	0	-14.109517218959	0	-4.06169387296428	0	0	355.175135757825	0	6.90382943273161	0	2.0855959948357	0	1124.91078311872	0	-7.73709844084488	0	725.167834766469	0	40.7271523604358	0	12.1123696450654	0	22.170801336021	0	11.0645805280385	0	2.16792871091257	0	0.737233571902875	0	-14.109517218959	0	-4.06169387296428	-1.12504746014173	22.0558622597817
356.48876166971	-2.44182185063315	-1.69335253532841	5.88056127979955e-05	-7.18850225219872e-05	0.634872037911693	0.000159542450139823	0.000151336055505161	0.000109217373613875	-0.000810413510046658	0.00400818148291689	-1.46629763606337e-05	0.0593746845520162	-4.58219831415559e-05	0.295416485238784	1.75815009418884e-05	-1.16339671520145e-05	2.06691816913068e-05	-0.684623899322042	1.42866613949777	0.00515779748825172	-0.00484386459333301	-5.4971974675739e-05	-0.0418692642142203	-1.48544938530716	-0.00896988005156822	0.0133542457833939	-0.270279832582826	0.00575593671573091	-0.00168445389840273	1.77877630999398e-05	356.48876166971	0	4.4282560494175	0	1.40872953136586	0	1129.79805971758	0	-6.05064032087445	0	726.28402644404	0	30.715664268574	0	8.09728112429132	0	19.7146987064199	0	9.78363935881292	0	1.02297173540099	0	0.252677029267833	0	-12.8820593763952	0	-3.56905320497489	0	0	356.48876166971	0	4.4282560494175	0	1.40872953136586	0	1129.79805971758	0	-6.05064032087445	0	726.28402644404	0	30.715664268574	0	8.09728112429132	0	19.7146987064199	0	9.78363935881292	0	1.02297173540099	0	0.252677029267833	0	-12.8820593763952	0	-3.56905320497489	-1.8468068371288	12.0273015670769
357.359238582703	-2.30733838351715	-1.84505130236808	1.44096273565792e-06	-4.19300394510128e-06	0.634457842444234	1.54308803107405e-05	0.000790597510156941	0.00102823618167743	-0.000791431100068748	0.00148009642064811	-0.000116672305463981	0.0596113876860778	3.9322267822073e-06	0.294263188315494	-1.05098395742578e-05	5.22808015579905e-05	3.05479599123216e-05	-0.685938847695041	1.42188627171134	0.00411842728786081	-0.00439621333639555	1.94761244123587e-05	-0.0419429225860261	-1.48717333631013	-0.00881816923949649	0.0150741048382208	-0.27073251950788	0.00415666635080971	-2.67840337086951e-05	-7.14079303611545e-06	357.359238582703	0	2.29502514221021	0	-0.260773547973275	0	1135.02819660388	0	-1.95880495772623	0	729.491620208281	0	17.8871094263698	0	-1.93598369745736	0	11.852159485273	0	3.61063168360318	0	0.469009859714229	0	-0.563214722651885	0	-10.8827790684471	0	-2.50695459703381	0	0	357.359238582703	0	2.29502514221021	0	-0.260773547973275	0	1135.02819660388	0	-1.95880495772623	0	729.491620208281	0	17.8871094263698	0	-1.93598369745736	0	11.852159485273	0	3.61063168360318	0	0.469009859714229	0	-0.563214722651885	0	-10.8827790684471	0	-2.50695459703381	-0.0598276412140071	-2.79007045554703
358.253153086508	-1.31079739061201	-0.37801932221079	-1.44508911603366e-05	3.87697380183614e-06	0.634288473322167	-0.000558117993918259	2.45826442405901e-05	5.59265275544446e-05	-7.17158967434088e-05	0.00423581052769535	-3.87769924098317e-05	0.0596885709754465	-2.39284210649905e-06	0.293359074436292	-3.99901586987195e-06	1.61228937790497e-05	0.000339339688292866	-0.686222142685656	1.40363592790623	0.00503911981285297	-0.00491198262754765	0.000852249536843322	-0.0426781507214359	-1.48436303356656	-0.00614211012260633	0.0163632204983831	-0.270086325642518	0.00149192086051633	-9.25418518416464e-05	-9.68329811286e-05	358.253153086508	0	0.62259822676125	0	-1.34396734084097	0	1138.23264546651	0	0.180138463620813	0	730.971505171575	0	11.6149247940567	0	-6.23104263206392	0	8.82396917441307	0	1.43155401368403	0	-0.349084288888672	0	-1.32510443647926	0	-9.41442549396696	0	-1.54408833969903	0	0	358.253153086508	0	0.62259822676125	0	-1.34396734084097	0	1138.23264546651	0	0.180138463620813	0	730.971505171575	0	11.6149247940567	0	-6.23104263206392	0	8.82396917441307	0	1.43155401368403	0	-0.349084288888672	0	-1.32510443647926	0	-9.41442549396696	0	-1.54408833969903	2.01131552221715	-7.8040027550628
359.211227022626	0.305614976850592	1.52259321628157	0.000480043102257204	2.66126944924492e-05	0.635450224056794	-1.35471747184725e-05	8.37654233520469e-07	0.00308101095822901	8.07106144019759e-05	0.00259221092781918	-2.03549804607519e-05	0.0621863945364102	0.000105183939667591	0.293373927722559	-1.64991959226887e-05	-6.5497724892852e-06	0.00542629863345329	-0.689233400251858	1.41525781829549	0.00626236132473006	-0.00671447278565832	0.00337869087060364	-0.0450527546331811	-1.48038948444076	-0.00733488595269708	0.0185340355568137	-0.271866812140145	0.00157429107939582	-0.000608720276250588	-0.000152608866560341	359.211227022626	0	0.122541266875633	0	-0.736459085499317	0	1138.70603265218	0	0.115073246243159	0	731.657187274631	0	11.1510756973569	0	-6.19531081885535	0	8.77560058270045	0	2.22544793390961	0	-0.776198227204614	0	-0.839704975091213	0	-9.48036148540118	0	-1.61082163564648	0	0	359.211227022626	0	0.122541266875633	0	-0.736459085499317	0	1138.70603265218	0	0.115073246243159	0	731.657187274631	0	11.1510756973569	0	-6.19531081885535	0	8.77560058270045	0	2.22544793390961	0	-0.776198227204614	0	-0.839704975091213	0	-9.48036148540118	0	-1.61082163564648	3.0304030985511	-7.26342370398637
360.164026783166	1.77050726576901	1.88372877877732	4.52648495526474e-05	1.77727095085754e-05	0.634942015388488	-0.000252923622621898	-0.000329217727052635	0.00150812720376518	0.000526299550709842	3.76597828624468e-05	-2.63866483259213e-05	0.0595814665328606	-1.11960609789196e-05	0.29241427049253	-2.21220668841925e-05	-5.85361032663477e-05	0.00570187500360726	-0.690185578531027	1.40417687106509	0.000862874593852408	-0.00843592511677634	0.00138647345182861	-0.0488261715949785	-1.47409240789022	-0.0114556265404785	0.0154800659382411	-0.271496565562837	0.000111733956940405	-0.000185600446947688	-0.000254477971039018	360.164026783166	0	1.14794915331814	0	1.05168926051129	0	1139.98265783263	0	2.08387998697886	0	735.029661818258	0	12.8897792566133	0	-3.71715002322018	0	12.5655459195266	0	8.61450044077761	0	-0.0111159878789265	0	0.0608480673107131	0	-8.52153205599089	0	-0.149466680978804	0	0	360.164026783166	0	1.14794915331814	0	1.05168926051129	0	1139.98265783263	0	2.08387998697886	0	735.029661818258	0	12.8897792566133	0	-3.71715002322018	0	12.5655459195266	0	8.61450044077761	0	-0.0111159878789265	0	0.0608480673107131	0	-8.52153205599089	0	-0.149466680978804	2.69650901077641	-4.82683412721578
361.036769339863	2.46262923916448	0.538505274626914	4.36473564938767e-05	-2.67672959806503e-05	0.635152830576023	-2.85598766848472e-05	-4.78175829246835e-05	0.00231365736025151	0.00158599567921229	-1.97817737561051e-05	-0.000119938917794327	0.0604442558989928	-1.48036452878727e-05	0.291783112488179	-3.19585008316022e-05	-7.44694426555652e-06	0.00754861721253577	-0.689364180341452	1.40254597858146	0.00466391900740673	-0.00554478095925003	0.00334005949746596	-0.0467765426219091	-1.46533433211729	-0.0146575529634149	0.0152273087922994	-0.270180976509345	3.84976093550674e-05	7.60640795551962e-05	7.99760656057379e-06	361.036769339863	0	3.05575435099105	0	2.19802629613791	0	1144.18922530642	0	4.52183674961375	0	736.672861971811	0	22.2402879543257	0	1.51351378801471	0	15.9809973220743	0	11.1175555236235	0	0.686684733887283	0	0.840638907689841	0	-6.83420612420017	0	0.804865674305359	0	0	361.036769339863	0	3.05575435099105	0	2.19802629613791	0	1144.18922530642	0	4.52183674961375	0	736.672861971811	0	22.2402879543257	0	1.51351378801471	0	15.9809973220743	0	11.1175555236235	0	0.686684733887283	0	0.840638907689841	0	-6.83420612420017	0	0.804865674305359	2.25744591419254	1.87327483683236
361.963838979788	2.22037423360342	-1.36097462979792	6.03649363785281e-05	-1.28125936895237e-05	0.635719871623318	-0.00260217435382232	5.89862355768495e-05	0.000930902117326321	-0.00222799836260047	0.00454900862768293	-0.000251488546879713	0.0612205629694053	1.60922187739151e-06	0.291476484713046	0.00010548725441684	6.56002255175183e-05	0.00935534582225217	-0.688165182253447	1.39280995765316	0.00580205296539772	-0.00673980645376841	0.00251436302162544	-0.0413802448629219	-1.47648068325963	-0.0143736338443376	0.0155163973608706	-0.268802045968587	5.06942913183582e-05	-0.000337638463659988	-2.49807220874676e-05	361.963838979788	0	5.30544034827454	0	1.77931239206521	0	1149.65440551927	0	3.541558742024	0	737.151045300102	0	35.530816097296	0	-0.783462247030529	0	17.1005846777562	0	10.6543337503902	0	1.29242822892724	0	0.494311553880515	0	-7.64695389750911	0	0.505086025070947	0	0	361.963838979788	0	5.30544034827454	0	1.77931239206521	0	1149.65440551927	0	3.541558742024	0	737.151045300102	0	35.530816097296	0	-0.783462247030529	0	17.1005846777562	0	10.6543337503902	0	1.29242822892724	0	0.494311553880515	0	-7.64695389750911	0	0.505086025070947	2.45202629857807	-0.599218395565424
362.866534184746	1.11630335145622	-1.97365231510211	7.22613893191276e-06	-1.01900239340353e-05	0.63440273922787	-0.000244760539827372	5.19148539589832e-05	0.00182471539605183	-2.27942035779888e-05	0.00284219778308477	3.4332305138428e-05	0.0578760735056591	5.32805259987893e-06	0.28988520452177	1.62763197116059e-05	-2.88798368291932e-05	0.00904353225599317	-0.686735751455527	1.38678603286626	0.00204212101903981	-0.00353902705464506	7.34826703593056e-05	-0.0421581678491312	-1.47640846200181	-0.0145470909952012	0.0197987403115324	-0.266561710458204	3.88253559598957e-05	1.23719919898543e-05	3.01913887133035e-05	362.866534184746	0	6.86410120627904	0	0.13758541005441	0	1152.43917399329	0	0.757277162292786	0	740.170226569452	0	40.6555129383997	0	-5.67065204853705	0	22.1357534756348	0	5.04735067025958	0	2.13856886866888	0	-0.364507963004418	0	-9.13944518895804	0	-1.04297964475364	0	0	362.866534184746	0	6.86410120627904	0	0.13758541005441	0	1152.43917399329	0	0.757277162292786	0	740.170226569452	0	40.6555129383997	0	-5.67065204853705	0	22.1357534756348	0	5.04735067025958	0	2.13856886866888	0	-0.364507963004418	0	-9.13944518895804	0	-1.04297964475364	2.99429351796986	-4.50675602801647
363.742187767774	-0.381295930577555	-0.851586962885217	-0.000200870941497203	2.08805986066201e-05	0.636626964898579	-7.30095837866381e-05	-1.96614890565983e-05	-7.09550134308177e-05	-0.000239721040198232	0.00254203661840545	8.64125861301045e-05	0.0618370527638764	2.11679439138368e-05	0.29078030510783	7.31035080527245e-06	-3.14441886102241e-05	0.00323498013294082	-0.685498614004098	1.41391226993822	-2.21458337833742e-06	-0.00165309560739823	-0.00455799990250692	-0.0390849303147248	-1.49432788987124	-0.0143119352746813	0.0262639778642284	-0.265086152328355	0.00118783796877935	6.60992758941847e-06	-2.30281826869341e-05	363.742187767774	0	7.1964773671397	0	-1.20581458689163	0	1152.73129583751	0	0.121808397571333	0	742.3284456846	0	40.8899769799691	0	-6.20487440165848	0	23.3276322757493	0	1.45169601618047	0	2.43348877245444	0	-1.19193476040032	0	-9.4639426541252	0	-1.60722876247857	0	0	363.742187767774	0	7.1964773671397	0	-1.20581458689163	0	1152.73129583751	0	0.121808397571333	0	742.3284456846	0	40.8899769799691	0	-6.20487440165848	0	23.3276322757493	0	1.45169601618047	0	2.43348877245444	0	-1.19193476040032	0	-9.4639426541252	0	-1.60722876247857	2.83208063852594	-1.82467044918964
364.701697831789	-1.82800940282189	1.15937079556233	1.01497067051609e-05	-6.78893959596581e-06	0.638193275830032	0.00100067352867323	-0.000609615674117411	0.000412698393455566	-0.00272180699298386	0.00458359545039327	-6.42232294169795e-05	0.0606130822615269	-7.51429478542956e-05	0.29169129357612	-0.000282804720502815	-0.000132068293859353	0.00409385516325536	-0.688493840719125	1.41109984225082	0.00800123027658099	-0.00440199951634561	-0.000929764902410541	-0.0446084536365548	-1.48368021872755	-0.0128993806179991	0.0201477477922656	-0.266412195850468	0.00095659146286285	-0.00207439171180235	-0.00117958163891878	364.701697831789	0	6.09486392680795	0	-1.03635694823857	0	1154.16564441073	0	-0.311924502863018	0	742.696023308893	0	38.8626478316139	0	-5.41218232153035	0	22.8313230301865	0	1.62659065579106	0	1.63315094914736	0	-1.05011057865994	0	-9.83950716291969	0	-1.84579618784822	0	0	364.701697831789	0	6.09486392680795	0	-1.03635694823857	0	1154.16564441073	0	-0.311924502863018	0	742.696023308893	0	38.8626478316139	0	-5.41218232153035	0	22.8313230301865	0	1.62659065579106	0	1.63315094914736	0	-1.05011057865994	0	-9.83950716291969	0	-1.84579618784822	1.22557024098823	0.0118834552959183
365.592680040083	-2.48141328388846	1.99720950383098	-3.60004491330998e-05	-6.34870937218042e-05	0.638249700430307	-0.000141926288135494	5.40975515649077e-05	-1.82000898069717e-06	-0.000130904416333287	0.00169049735439084	0.000357824074521163	0.0587208888781173	1.63796366107373e-05	0.291249257389325	2.67236733190637e-05	-5.06736571210829e-06	-2.13147062524378e-05	-0.68785941366243	1.41814671077106	-0.000784282428272152	0.00244238367454915	-0.00700001231795852	-0.03844104774334	-1.49834268466545	-0.00564373516649633	0.0194743793848244	-0.265734507276447	0.00100831637511069	2.8293038516596e-05	-1.9943353575686e-06	365.592680040083	0	4.10894038160708	0	0.493602703653015	0	1158.6251252	0	-3.76557552905574	0	745.380842479477	0	28.7784925918024	0	2.43510232741887	0	16.7039624166966	0	6.42572298188512	0	0.941531232952745	0	-0.197060938866838	0	-11.7377022747003	0	-3.0088087943748	0	0	365.592680040083	0	4.10894038160708	0	0.493602703653015	0	1158.6251252	0	-3.76557552905574	0	745.380842479477	0	28.7784925918024	0	2.43510232741887	0	16.7039624166966	0	6.42572298188512	0	0.941531232952745	0	-0.197060938866838	0	-11.7377022747003	0	-3.0088087943748	-0.97380947063304	8.35467164841142
366.799480914776	-1.87826457391752	0.432578937050962	-1.68680111551035e-05	2.42563833133063e-06	0.63766284491424	0.00193094877821656	2.54376399743036e-05	-8.05480294410363e-05	-0.0026781452936219	0.00480638474824415	7.72096882804487e-06	0.0562703325550957	-8.07186993991627e-06	0.290007676828046	1.0631126164382e-05	3.57664857341684e-08	1.64103533034479e-06	-0.690534027790357	1.41063371040048	0.00328076459841755	1.09088253254331e-05	-0.0131482469143532	-0.0433191633990521	-1.48627261256997	-0.00127198490040676	0.0149118315898169	-0.266384529559057	3.09391678503403e-05	-1.10007104023887e-05	-2.03533297962134e-07	366.799480914776	0	1.31042415041351	0	2.21929780856882	0	1165.15707692992	0	-7.87390733106914	0	748.121629634215	0	13.4413036349738	0	12.255389804895	0	10.0748350488207	0	11.0596727413573	0	0.073136374642873	0	0.868985317419601	0	-14.2379819853438	0	-4.1842279500956	0	0	366.799480914776	0	1.31042415041351	0	2.21929780856882	0	1165.15707692992	0	-7.87390733106914	0	748.121629634215	0	13.4413036349738	0	12.255389804895	0	10.0748350488207	0	11.0596727413573	0	0.073136374642873	0	0.868985317419601	0	-14.2379819853438	0	-4.1842279500956	-2.11879459161501	16.1479426914622
367.859270878004	-0.276972501212174	-1.62991761103329	-0.00226432302517082	8.7653543318472e-05	0.641090591262273	-5.26075071267839e-05	-0.00144857205558657	-0.00374564421249278	-0.000459605201321515	0.00663590031376505	0.002453291846762	0.0601883685697982	9.20427512709223e-05	0.291948707853449	-0.000642979397887161	-0.00117421862948694	-5.65646721218986e-05	-0.691920000599435	1.41517607596727	0.00586581701239365	2.34937680299959e-05	-0.0204576617259144	-0.0405160581821636	-1.48575629968891	0.00118163886275641	0.0170934730022229	-0.266842875972696	0.000278848324644841	-3.05972287190229e-05	1.93270907543182e-05	367.859270878004	0	0.110896663469527	0	1.50115989100055	0	1166.74515092534	0	-7.3613504242737	0	749.004476092289	0	11.1371472570375	0	11.853467131384	0	9.47202103551309	0	9.96107078637728	0	-0.786267362741552	0	0.317698914840796	0	-13.825879710732	0	-3.72359725920077	0	0	367.859270878004	0	0.110896663469527	0	1.50115989100055	0	1166.74515092534	0	-7.3613504242737	0	749.004476092289	0	11.1371472570375	0	11.853467131384	0	9.47202103551309	0	9.96107078637728	0	-0.786267362741552	0	0.317698914840796	0	-13.825879710732	0	-3.72359725920077	0.210513245442988	13.3591140443291
368.698974874271	1.15181325071366	-1.90956386450471	-0.000642855759612795	1.60028507262181e-05	0.640517500433009	2.6171323936866e-05	-0.00152459928397813	-0.00110688628613376	-0.00184392488248632	0.00563310286024353	0.00259719723654836	0.0557109936894168	-6.45416600810386e-07	0.291272795076034	-9.8669945246416e-06	-0.000811822733393744	-4.51988116049811e-06	-0.692193612873644	1.40859664473859	0.00582715276171663	5.59076010158155e-05	-0.0228886867005532	-0.0406646986976623	-1.48331275911992	0.00137041561811116	0.0161941766324652	-0.266224088453169	4.3382777227598e-05	-5.000105026233e-06	3.06351670018299e-05	368.698974874271	0	0.491472894804187	0	-0.0992249732595726	0	1167.06201613878	0	-8.1156153743771	0	752.063432922617	0	11.4088312739827	0	11.2315571704493	0	10.9655545326514	0	4.09852880068037	0	-0.448990447258853	0	-0.471101241988107	0	-14.1753914002282	0	-4.39281774593172	0	0	368.698974874271	0	0.491472894804187	0	-0.0992249732595726	0	1167.06201613878	0	-8.1156153743771	0	752.063432922617	0	11.4088312739827	0	11.2315571704493	0	10.9655545326514	0	4.09852880068037	0	-0.448990447258853	0	-0.471101241988107	0	-14.1753914002282	0	-4.39281774593172	3.23052394177646	14.9406283281569
369.774106907306	2.35786365861429	-0.168258598205654	-0.000815862784147274	1.97416741781411e-05	0.641712731581325	-0.000668534521322434	-8.05557990774351e-05	-0.00288386408485335	-0.0021298910959872	0.00536633381116568	0.00029308010082926	0.0554848479556373	9.24074171491345e-06	0.291563973412267	-6.45213529987977e-05	-7.22869921137095e-05	7.97620541210031e-06	-0.693515216241437	1.40229815632197	0.00170578079072358	0.000627166430820081	-0.0281150576866976	-0.040085416667831	-1.47664889304277	0.000973736387911105	0.0136559743480421	-0.26637391047516	8.49403536802113e-05	6.40465635558743e-06	2.59824249668705e-05	369.774106907306	0	2.47092280762378	0	-1.3689118078802	0	1170.84098081477	0	-10.2611356962666	0	753.852755220967	0	18.8482306601666	0	7.47072994267025	0	13.8184533346485	0	1.34872336026463	0	0.522910921536791	0	-1.3397892850368	0	-15.702491927953	0	-5.58761885294105	0	0	369.774106907306	0	2.47092280762378	0	-1.3689118078802	0	1170.84098081477	0	-10.2611356962666	0	753.852755220967	0	18.8482306601666	0	7.47072994267025	0	13.8184533346485	0	1.34872336026463	0	0.522910921536791	0	-1.3397892850368	0	-15.702491927953	0	-5.58761885294105	5.7150426886862	14.9336830226065
371.021106790354	2.15211680729507	1.91964016054584	-1.03049624684801e-05	-3.41085530745202e-06	0.641746472640655	-3.81863543187841e-05	-0.000122215133496815	-0.00258310147969518	-0.00199579572917717	0.00566856726270334	-2.9395302954156e-05	0.054104614534158	7.81190322778166e-06	0.290760062734769	-3.09787332488019e-06	-1.88715199290646e-05	7.74475719789065e-05	-0.694722728379517	1.38672758847932	0.00157703904343606	-6.96662462009332e-06	-0.03221999086776	-0.0421434317738649	-1.47593850009569	1.47942161476818e-06	0.0118585675890811	-0.265936354957073	5.97110775119264e-05	-1.46098361095646e-06	-3.89703511021509e-06	371.021106790354	0	5.47636199599621	0	-0.0667318075727142	0	1178.09509950444	0	-7.16283943616286	0	755.70358028039	0	36.3816480143428	0	14.8574591705988	0	18.1723221719782	0	4.21144372772547	0	1.35218166780626	0	-0.454311799637829	0	-13.5775000959719	0	-4.69361625626729	0	0	371.021106790354	0	5.47636199599621	0	-0.0667318075727142	0	1178.09509950444	0	-7.16283943616286	0	755.70358028039	0	36.3816480143428	0	14.8574591705988	0	18.1723221719782	0	4.21144372772547	0	1.35218166780626	0	-0.454311799637829	0	-13.5775000959719	0	-4.69361625626729	4.23149001197607	29.1600975951933
372.003228007012	0.862645769417994	1.40490608526275	9.54307829318438e-06	-3.77902055334472e-06	0.642800786161975	-7.23929707506238e-06	0.000110193548780064	7.22993623229109e-05	-0.000991240820993969	0.00629692582643991	0.0019286190634862	0.0578229060302111	5.38883617245508e-06	0.290461578640294	-7.09690119166823e-06	0.000148789215775884	0.000102714003492903	-0.691139289658948	1.38815949570323	0.000112343081484093	0.00138614243702393	-0.0299461645393475	-0.0416475632183341	-1.47618196161077	0.00434838361533725	0.018016899396833	-0.261593730131985	0.000191995380529642	4.49029065759161e-05	0.000528975139121776	372.003228007012	0	7.01677661159697	0	1.74465801138728	0	1180.65012289145	0	-4.26373606537855	0	759.073599106882	0	40.8149076797442	0	19.7390797302004	0	23.6633535865956	0	10.5293520366237	0	2.26630017533156	0	0.477116019831784	0	-12.1279415237526	0	-3.00136704065994	0	0	372.003228007012	0	7.01677661159697	0	1.74465801138728	0	1180.65012289145	0	-4.26373606537855	0	759.073599106882	0	40.8149076797442	0	19.7390797302004	0	23.6633535865956	0	10.5293520366237	0	2.26630017533156	0	0.477116019831784	0	-12.1279415237526	0	-3.00136704065994	1.13079838758515	34.8068603808683
372.912622967161	-0.709908662320468	-0.44593024911451	-1.09244322718296e-05	5.1786544290529e-05	0.645122720032782	3.83585890270932e-06	-2.66962662871388e-05	1.05656401688846e-05	-0.00159611718232245	0.00417789903480635	7.4239758231437e-05	0.0571658409908184	6.95549418747283e-05	0.292050792351678	2.7856448442053e-06	-1.93257499734443e-05	0.00322842956989484	-0.688388282388911	1.39427127781959	6.43501271998063e-05	-1.66866189656176e-05	-0.0255563959519505	-0.0439363331056186	-1.47597202695622	-4.66388278195278e-05	0.016382888700846	-0.257727196087946	0.000262026779914598	1.87425883810156e-05	2.00481282074979e-05	372.912622967161	0	7.09082417173761	0	2.22214603951417	0	1180.84645804336	0	-3.99871345024454	0	759.593335074063	0	40.8606958084667	0	19.8745949500767	0	23.9344169175772	0	11.0702585075084	0	2.33295305697448	0	0.87038958901282	0	-11.9149029410395	0	-2.75449512265183	0	0	372.912622967161	0	7.09082417173761	0	2.22214603951417	0	1180.84645804336	0	-3.99871345024454	0	759.593335074063	0	40.8606958084667	0	19.8745949500767	0	23.9344169175772	0	11.0702585075084	0	2.33295305697448	0	0.87038958901282	0	-11.9149029410395	0	-2.75449512265183	-0.921129723403875	32.5128152726344
374.233660752374	-2.33923886382038	-1.9876475408139	-3.00459447921677e-05	0.0001212035016486	0.647805044836356	2.09345779281445e-05	0.000567847940566226	1.14203529352536e-05	-0.00195494336429314	0.00145709406026187	-5.9133569832461e-05	0.0547959731609383	5.05052792733274e-05	0.293867304867417	2.73127865754377e-06	-9.74656509456158e-07	0.00208172573998357	-0.685012293244967	1.38942889136346	0.00731799756907579	0.00554548083491887	-0.0186397357981465	-0.0472217706708499	-1.48138545608048	-0.00723835846849722	0.0185360059034402	-0.25275592791565	0.00013655954912916	0.00152587762209579	0.000975265015227606	374.233660752374	0	4.91976955658387	0	0.256206719798714	0	1184.71720324538	0	-0.469414459852729	0	762.819821257599	0	33.5463393568847	0	13.1928116095779	0	17.8189042064212	0	5.46319847604008	0	1.16161447474459	0	-0.303193936578434	0	-9.92915298335053	0	-1.00397255705241	0	0	374.233660752374	0	4.91976955658387	0	0.256206719798714	0	1184.71720324538	0	-0.469414459852729	0	762.819821257599	0	33.5463393568847	0	13.1928116095779	0	17.8189042064212	0	5.46319847604008	0	1.16161447474459	0	-0.303193936578434	0	-9.92915298335053	0	-1.00397255705241	-0.587730994257115	21.7425016122383
375.099214742952	-2.42514832764385	-0.978029325437366	5.51295119124016e-07	5.64548089202752e-06	0.648469554962696	-0.00117842471750489	2.84373247501896e-05	-1.61734454220153e-05	-2.34214655094405e-06	0.00293641194253219	-1.67335851477049e-05	0.0547040198096297	2.02874942401853e-06	0.293800025240914	3.12657829740646e-05	1.268706345643e-05	8.35554260549408e-05	-0.681190391509307	1.37725120842289	0.00187470562355487	0.00305406741833988	-0.0160722908696812	-0.0443081281542613	-1.47309427795057	-0.0111277953200704	0.0165277276335168	-0.248621500866673	5.49319504807784e-05	-2.51149369402552e-06	5.07570933993225e-06	375.099214742952	0	2.7921258373163	0	-1.13425456468338	0	1189.94877114998	0	2.94375756236304	0	765.131956040712	0	20.6789467846669	0	4.8116949034215	0	12.1523696741908	0	1.50805239450756	0	0.615529039930339	0	-1.12951239602045	0	-7.89695577814425	0	-0.123132326356248	0	0	375.099214742952	0	2.7921258373163	0	-1.13425456468338	0	1189.94877114998	0	2.94375756236304	0	765.131956040712	0	20.6789467846669	0	4.8116949034215	0	12.1523696741908	0	1.50805239450756	0	0.615529039930339	0	-1.12951239602045	0	-7.89695577814425	0	-0.123132326356248	0.69992900825541	10.1527901101061
376.04377119358	-1.5364365920704	1.01296140719333	3.512192874264e-05	-2.44883928193084e-05	0.649224978599612	3.58451335490112e-05	-5.92231669462767e-05	2.30563394126517e-05	-0.00218639932738879	0.00498667089293535	-2.86373600332234e-05	0.054993965368252	4.01688002072615e-05	0.293727924916564	-5.96706174348939e-05	-2.26328592007025e-05	0.00150140766768863	-0.678965641053931	1.36289701672179	0.0067666898482711	-0.000225562654918185	-0.0076984340433367	-0.0508963270373626	-1.45673389166604	-0.0139445819289916	0.0119048243187312	-0.244776498770135	1.70243630782763e-05	-0.000325718326451799	-1.41058544827031e-05	376.04377119358	0	0.849803402520754	0	-1.11576765440986	0	1194.0070327379	0	3.04864832507363	0	765.45606619351	0	12.0754876113522	0	4.31186539854917	0	11.5008019766125	0	1.52615238626338	0	-0.19133292590179	0	-1.11389659475978	0	-7.80019659317564	0	-0.200610385794852	0	0	376.04377119358	0	0.849803402520754	0	-1.11576765440986	0	1194.0070327379	0	3.04864832507363	0	765.45606619351	0	12.0754876113522	0	4.31186539854917	0	11.5008019766125	0	1.52615238626338	0	-0.19133292590179	0	-1.11389659475978	0	-7.80019659317564	0	-0.200610385794852	1.55650981959858	9.41567616511627
377.084014350238	0.162878218653765	1.99210743839927	2.24415375096237e-05	1.31419608489794e-05	0.649645695809534	1.41005178728304e-05	5.81215077207634e-06	2.50419959718281e-05	-0.000358091385060347	0.00333322667713055	-1.776699906867e-07	0.0538577522479846	1.04281192370528e-05	0.293425621086875	-5.33504903711747e-05	-3.33199866515943e-05	0.00314116933837285	-0.677044253161231	1.38696128646896	0.00155786805564092	-0.00445048836248469	0.00397121100082409	-0.0499091571226144	-1.46286451139261	-0.027562140058063	0.021918564899662	-0.242150093210869	0.000181490906214299	-0.000977196398071066	-0.000569897693055811	377.084014350238	0	0.101191362983613	0	0.644314596158803	0	1194.80032421889	0	1.92919249311908	0	768.52848350123	0	11.1482517240753	0	5.42681350834227	0	9.76665495390374	0	7.02419511025992	0	-0.797291995462699	0	-0.127751542935041	0	-8.51704747908355	0	-1.12781159502098	0	0	377.084014350238	0	0.101191362983613	0	0.644314596158803	0	1194.80032421889	0	1.92919249311908	0	768.52848350123	0	11.1482517240753	0	5.42681350834227	0	9.76665495390374	0	7.02419511025992	0	-0.797291995462699	0	-0.127751542935041	0	-8.51704747908355	0	-1.12781159502098	1.50767663896967	8.6951565620131
378.293095633775	1.97551459744977	0.275530614074717	3.34101642058438e-05	0.000366354319789344	0.651903711763925	0.00254449943229686	3.10932323385902e-05	0.00122519996825563	4.96399524064105e-05	0.00296116573282195	5.35428832747303e-05	0.055519068007576	1.39755627562481e-05	0.294386756669883	-2.3227713402681e-05	2.79547779838969e-05	0.000890715110126676	-0.674108285217054	1.36630595952059	-0.00160179207738397	-0.00249028490411097	0.00377065065447662	-0.0547643339833909	-1.45407237631379	-0.027337051058812	0.0240752369141001	-0.237592676278259	-5.60120673961631e-06	-4.34485242725621e-05	-3.24039359004288e-05	378.293095633775	0	1.48013948230309	0	2.25951639704814	0	1196.71388621439	0	3.44694722293282	0	771.013138543426	0	14.0793203927191	0	7.23407682151885	0	11.777133149907	0	11.1414265194459	0	0.154954763807331	0	0.898582610938014	0	-7.43469507436608	0	0.0241255575306344	0	0	378.293095633775	0	1.48013948230309	0	2.25951639704814	0	1196.71388621439	0	3.44694722293282	0	771.013138543426	0	14.0793203927191	0	7.23407682151885	0	11.777133149907	0	11.1414265194459	0	0.154954763807331	0	0.898582610938014	0	-7.43469507436608	0	0.0241255575306344	1.69589930431626	8.65806989576002
379.36281764507	2.49042437213867	-1.72029477115698	7.23155194368253e-05	3.99405914893837e-05	0.652029011814616	3.73659461373033e-05	1.81484462452306e-05	9.09091820410259e-05	-0.0007937404438123	0.00413589672316769	-1.78571673934152e-05	0.0544605324384608	-1.16633390337884e-05	0.2937780752055	1.72891022304736e-05	-2.70239870941671e-05	0.00235077269145508	-0.670381023733406	1.35194529471351	0.00841011465703196	-0.00838125965269212	0.00810574281528833	-0.0410619071870888	-1.48251945856466	-0.0183942862256314	0.0287341315799269	-0.234515702789753	3.95999200506831e-05	-0.00469925478126317	-0.00135492537176938	379.36281764507	0	3.9862972374534	0	1.38513075656308	0	1202.61217243962	0	1.30106780056193	0	772.103231580325	0	28.0203632733755	0	1.96586719688005	0	14.4669615715049	0	9.67862238181859	0	0.911475704959839	0	0.243875221641146	0	-9.03595578775173	0	-0.530192866842456	0	0	379.36281764507	0	3.9862972374534	0	1.38513075656308	0	1202.61217243962	0	1.30106780056193	0	772.103231580325	0	28.0203632733755	0	1.96586719688005	0	14.4669615715049	0	9.67862238181859	0	0.911475704959839	0	0.243875221641146	0	-9.03595578775173	0	-0.530192866842456	3.10553119963494	2.57907812896783
380.163607459336	1.9901369712215	-1.88216275804665	2.32886372235413e-05	-7.92505739576646e-06	0.651547605810265	4.88675912323743e-05	3.43638697553135e-05	0.000679176337796214	-0.000695098872315629	0.00309084018676838	-1.10831938244347e-05	0.0540741286699746	3.83910688681356e-05	0.292699568947218	1.7011304658927e-06	7.45675178019069e-05	0.000795252999338364	-0.67180357724327	1.34235660963796	0.00736511744564509	-0.0138469979344067	0.0135511651315614	-0.0490322355514353	-1.4707977987931	-0.00989435795787247	0.0275893523048053	-0.234068312523193	3.83315429568077e-05	-0.00673519188204045	-0.00188441339492903	380.163607459336	0	5.82905138519105	0	-0.15762259790184	0	1206.87012960599	0	-2.24481686624013	0	775.079735408381	0	37.8977930039971	0	-6.21707539576902	0	21.3004741780195	0	3.92794892694937	0	1.50138509983514	0	-0.50472912809483	0	-10.7598836262226	0	-1.66972664497652	0	0	380.163607459336	0	5.82905138519105	0	-0.15762259790184	0	1206.87012960599	0	-2.24481686624013	0	775.079735408381	0	37.8977930039971	0	-6.21707539576902	0	21.3004741780195	0	3.92794892694937	0	1.50138509983514	0	-0.50472912809483	0	-10.7598836262226	0	-1.66972664497652	4.1632351663528	-5.68832585203305
381.414227919613	0.115018539434826	0.305938941025879	1.21161783038285e-05	-2.49855311039009e-05	0.651135261604396	1.22208667872553e-05	3.89076621543891e-05	-1.69974300378811e-06	-0.000577101389916975	0.0045028175569453	5.80666307029e-05	0.0551327542363835	-1.91525679464611e-05	0.291126295111291	4.04558002612981e-06	3.67592202222619e-05	-0.0046647185145109	-0.682032540405715	1.38246040807651	0.00320105353047237	-0.00869900628046918	0.00498489007698904	-0.0439310334923782	-1.48139576804142	-0.0106804916224817	0.0249706135825651	-0.242965045453141	0.00363872381855528	-0.000117103150299351	-5.45061897729391e-06	381.414227919613	0	7.23401474467187	0	-1.34632927798565	0	1208.82581992191	0	-4.03016427960497	0	776.747869240725	0	40.9112050216614	0	-9.03758041495674	0	23.9573254049297	0	1.42148305011125	0	2.46845160711344	0	-1.3261738633582	0	-11.9370209873167	0	-2.78673837382134	0	0	381.414227919613	0	7.23401474467187	0	-1.34632927798565	0	1208.82581992191	0	-4.03016427960497	0	776.747869240725	0	40.9112050216614	0	-9.03758041495674	0	23.9573254049297	0	1.42148305011125	0	2.46845160711344	0	-1.3261738633582	0	-11.9370209873167	0	-2.78673837382134	3.46754137445436	-4.53846039673734
382.506054719392	-1.64769726270588	1.94974260818407	2.83832490943385e-05	-9.29992631490425e-06	0.65120201954835	-1.18641971533882e-05	0.000112645479541706	-1.11961689233239e-05	-9.26845290806102e-07	0.00457357923014506	0.00038629395838966	0.0548271632847719	-1.20723808223999e-05	0.290333017310167	4.85359758764163e-05	3.88325089061765e-05	-2.82880047017584e-05	-0.687464090677121	1.40178759725975	0.00140190332777202	-0.00975894349114028	0.00185447032040765	-0.0439573861674914	-1.48898477871054	-0.00650425663123593	0.0184373483331191	-0.247104057632504	0.0054850456051388	1.60952182894263e-05	0.000180511731197331	382.506054719392	0	6.35558312220184	0	0.0630795396747104	0	1209.82161249485	0	-5.43755761225485	0	778.82960772901	0	39.6579101117966	0	-7.33909508668396	0	21.6156352957243	0	4.73626946995723	0	1.78045867990375	0	-0.396080291697473	0	-12.7725216615447	0	-3.85892422005407	0	0	382.506054719392	0	6.35558312220184	0	0.0630795396747104	0	1209.82161249485	0	-5.43755761225485	0	778.82960772901	0	39.6579101117966	0	-7.33909508668396	0	21.6156352957243	0	4.73626946995723	0	1.78045867990375	0	-0.396080291697473	0	-12.7725216615447	0	-3.85892422005407	0.307362312006867	-3.32804950534386
383.28801260439	-2.3840861701342	1.59946177455444	1.87691244886578e-05	-2.65806706091285e-05	0.650998896801148	0.000120135366710975	0.00021147631399057	6.70075162797573e-05	-0.000640491956552813	0.00478519562214152	2.52159292028695e-05	0.0555542327081243	1.83903027770665e-06	0.289385229042521	2.77661508919589e-05	2.14746199557057e-05	-3.84687906343698e-05	-0.688991155942666	1.41698672813045	-0.00569630787532358	-0.000879393660372432	-2.93492942246462e-05	-0.0393931968943091	-1.49180950088908	-0.00351291582960723	0.0190730870674741	-0.248451098984999	0.00621205962544978	7.74487792186419e-06	-1.81190085362671e-05	383.28801260439	0	4.7385653961771	0	1.54320407887782	0	1213.20154948795	0	-8.48219696359843	0	781.641655055239	0	32.5214634520726	0	-1.00907944653248	0	15.8602083310662	0	10.0971916219089	0	1.10907009677568	0	0.340693527149443	0	-14.3005165947291	0	-5.1377859175142	0	0	383.28801260439	0	4.7385653961771	0	1.54320407887782	0	1213.20154948795	0	-8.48219696359843	0	781.641655055239	0	32.5214634520726	0	-1.00907944653248	0	15.8602083310662	0	10.0971916219089	0	1.10907009677568	0	0.340693527149443	0	-14.3005165947291	0	-5.1377859175142	-1.92111689536949	1.99164629339356
384.249550028178	-2.33226418070964	-0.258938058545742	7.95007663649953e-06	-3.50501348741671e-05	0.650125869651837	5.56581952535035e-05	2.96089189222112e-05	7.4596494379282e-05	-0.00103424135766185	0.00456445348004637	-1.0936449987225e-05	0.0544074886986972	-4.32953476838285e-05	0.287894561935484	6.98340919259294e-05	1.69635789918208e-05	-2.55170166831122e-06	-0.692037979834986	1.41378973077526	-0.000308846277595674	1.93564190179497e-05	-1.10285094057591e-06	-0.0426335168429664	-1.49141034551989	-0.00241440823711798	0.0173792935534689	-0.250120575540152	0.00534338626486836	6.61381816109953e-06	1.00906840656735e-05	384.249550028178	0	2.38167278737911	0	2.25601282670361	0	1218.98058681053	0	-10.2385878502381	0	782.458408044891	0	18.3468549745446	0	3.31940433081729	0	13.8555446146024	0	11.1060038818415	0	0.497313656405232	0	0.899664685823811	0	-15.6801653406627	0	-5.58442778985182	0	0	384.249550028178	0	2.38167278737911	0	2.25601282670361	0	1218.98058681053	0	-10.2385878502381	0	782.458408044891	0	18.3468549745446	0	3.31940433081729	0	13.8555446146024	0	11.1060038818415	0	0.497313656405232	0	0.899664685823811	0	-15.6801653406627	0	-5.58442778985182	-2.60091402224666	3.19951743285274
385.109649072261	-1.41359016503572	-1.75919224787996	-5.02006328622715e-05	-1.83697940852749e-05	0.649625997122177	-0.000164764870720077	-3.30866103514733e-06	-1.87444501173451e-05	-6.2188548805749e-05	0.00773216028346338	0.000990323717133542	0.0544626571575188	2.91501517728064e-05	0.286694818557714	-2.91229160204132e-06	-1.72724288386375e-05	-2.81173128948733e-06	-0.693856856462669	1.4157772285389	-3.2368501320376e-06	0.000284599563509217	7.29441015781963e-05	-0.0411841919697441	-1.49303173090545	-0.00374624482170099	0.0183170188455621	-0.251215470289287	0.00471084182817837	3.74193816715852e-05	5.98121865343618e-05	385.109649072261	0	0.719921827998937	0	1.31671783975927	0	1222.25295455536	0	-8.5238224043619	0	783.651624486039	0	11.7900642560306	0	0.129443006279209	0	11.7658330939096	0	9.4536023332505	0	-0.278437040919055	0	0.207200677298499	0	-14.3868274551392	0	-4.70385436221615	0	0	385.109649072261	0	0.719921827998937	0	1.31671783975927	0	1222.25295455536	0	-8.5238224043619	0	783.651624486039	0	11.7900642560306	0	0.129443006279209	0	11.7658330939096	0	9.4536023332505	0	-0.278437040919055	0	0.207200677298499	0	-14.3868274551392	0	-4.70385436221615	-0.752837714826714	-3.33171096622569
385.895051648374	-0.127468642332653	-1.867298087731	-1.58315103888375e-05	-1.68036539100392e-05	0.648964767552392	1.05567086604965e-05	-2.04557018800067e-05	-0.000115455032303944	-2.04839966205163e-06	0.00570518117821859	0.000717558881959505	0.0567387780435419	2.01111617241999e-06	0.285116891969383	1.86557938981983e-07	-5.81099734907619e-06	-5.3368196572718e-06	-0.694882174066361	1.42060839126008	2.30058595431039e-05	1.82677767217566e-05	-9.26535932281388e-05	-0.0389438001608537	-1.49146439324507	-0.00411660152474355	0.0192616277965277	-0.251756672892092	0.0044154248821683	0.00011581603773926	2.16566743557066e-05	385.895051648374	0	0.0994700315436018	0	-0.20282370520136	0	1222.85251123551	0	-7.33232935406351	0	786.594659996298	0	11.1460940736455	0	-1.01128427604138	0	9.47450888741065	0	3.74769297037245	0	-0.798568387676237	0	-0.525286994461538	0	-13.8054219418037	0	-3.70179159164684	0	0	385.895051648374	0	0.0994700315436018	0	-0.20282370520136	0	1222.85251123551	0	-7.33232935406351	0	786.594659996298	0	11.1460940736455	0	-1.01128427604138	0	9.47450888741065	0	3.74769297037245	0	-0.798568387676237	0	-0.525286994461538	0	-13.8054219418037	0	-3.70179159164684	2.06450611537486	-3.48041627270292
386.943846736381	1.57831066655972	-0.0990451586473845	-1.28393768763229e-05	-2.30742790780368e-05	0.649238789296409	-0.000307023068363473	4.17275087994152e-05	-0.000509144941259515	-0.000918236958437096	0.00419813029013214	9.40198143678342e-06	0.057882482074609	-1.41494671177334e-05	0.284365129697728	-5.76944252859573e-06	3.8388316934219e-05	-0.00126120110519216	-0.699529322856784	1.43965205284046	-0.00398585775642205	0.0068061555798783	-0.000899655895199953	-0.0415098876032268	-1.49082893364279	-0.00612857832165639	0.0166523792978972	-0.255051101122543	0.0057356501328281	0.00337324200379581	0.00312309728169127	386.943846736381	0	0.895300005151775	0	-1.36781353737268	0	1223.71543680125	0	-7.9453842234963	0	788.177777526785	0	12.1837417799015	0	-1.55253594654973	0	10.0976411623994	0	1.39014621686768	0	-0.161659003982878	0	-1.34387501054084	0	-14.3064846347059	0	-4.22870923900035	0	0	386.943846736381	0	0.895300005151775	0	-1.36781353737268	0	1223.71543680125	0	-7.9453842234963	0	788.177777526785	0	12.1837417799015	0	-1.55253594654973	0	10.0976411623994	0	1.39014621686768	0	-0.161659003982878	0	-1.34387501054084	0	-14.3064846347059	0	-4.22870923900035	4.92324433038946	0.0267771488182231
387.795304930009	2.39425721110564	1.55277170458484	-1.54331187330036e-05	9.3785155626965e-06	0.648429543559048	-3.492071442155e-05	-7.95651940209233e-05	-2.35719461262891e-05	-0.00022194762883679	0.0047980591165275	-1.91879726406104e-05	0.0575259508596082	-1.45316033097363e-05	0.282935064746571	-7.39769195818924e-05	6.64955519287447e-06	7.69503567047252e-06	-0.699915039019102	1.43283292556032	-0.00524856186364039	0.00569804968678537	-1.5241134926717e-05	-0.041480612099607	-1.49179325171869	-0.00441467600725464	0.0166368000630129	-0.254705203814665	0.00438046196065914	0.00119779107252801	0.000281312175884569	387.795304930009	0	2.63952435846218	0	-0.69816530549635	0	1227.33696574119	0	-6.47537712360903	0	788.904296347083	0	19.797466890635	0	1.69214591891173	0	11.7308844893307	0	2.26177199755153	0	0.57287708128602	0	-0.807877147607665	0	-13.1407424681109	0	-3.69279791575972	0	0	387.795304930009	0	2.63952435846218	0	-0.69816530549635	0	1227.33696574119	0	-6.47537712360903	0	788.904296347083	0	19.797466890635	0	1.69214591891173	0	11.7308844893307	0	2.26177199755153	0	0.57287708128602	0	-0.807877147607665	0	-13.1407424681109	0	-3.69279791575972	5.08197261264928	7.28569799470746
388.727000613448	2.33835490062046	1.88284471258357	-1.90111323391743e-05	-1.7461559066763e-05	0.647376534855608	-1.63754944610221e-05	-0.000641641706034596	-0.0015037070858233	-0.000972570798540463	0.00160211461485558	-1.62634718955397e-05	0.0571458123060905	-1.54878001188309e-05	0.281194323709864	-3.0601046535613e-05	1.28611038404968e-05	-6.10517863593522e-05	-0.699354419841698	1.42344918217871	-0.00450676838990011	0.00364462118302119	-0.000612727189575017	-0.041486818110017	-1.49279741246325	-0.00449431836727933	0.0170986724436665	-0.253416894661368	0.00264123355824745	-2.90156687099255e-06	1.96366430897353e-05	388.727000613448	0	4.92548673961602	0	1.05894177366854	0	1232.94736521794	0	-2.16292794309294	0	792.232180451507	0	33.5710255711432	0	12.2793191555888	0	19.900677003902	0	8.5891490648851	0	1.16398848201068	0	0.0711534357483489	0	-10.9842830726296	0	-2.57901480878119	0	0	388.727000613448	0	4.92548673961602	0	1.05894177366854	0	1232.94736521794	0	-2.16292794309294	0	792.232180451507	0	33.5710255711432	0	12.2793191555888	0	19.900677003902	0	8.5891490648851	0	1.16398848201068	0	0.0711534357483489	0	-10.9842830726296	0	-2.57901480878119	3.28717906472109	23.1614068010869
389.744573829644	1.19606116321545	0.215450046262614	8.55736533462898e-05	0.000103824917044609	0.647100454515449	0.000430197833506325	-5.35053876624865e-05	-0.000207792995860968	-3.5010223650025e-06	0.00449784825011751	-2.92032016836204e-05	0.0575955265657073	2.4712221600063e-05	0.280041247918533	-8.92010416434316e-06	-6.25504649246336e-07	-0.000234520323999654	-0.698882414839285	1.40779194061792	-0.00483339429034164	0.00260194155439047	-0.00385223889317512	-0.0421505934972109	-1.48742066339146	-0.00309410719245241	0.0183940043215971	-0.252007529784417	0.000128735566394104	6.03270898278499e-05	4.54089002421637e-05	389.744573829644	0	6.8044347854379	0	2.2540040599859	0	1236.53044966893	0	0.2120006327474	0	793.884888066651	0	40.5960953428322	0	17.0926670187905	0	23.3234175678846	0	11.0790803165145	0	2.08893400195479	0	0.901328690784614	0	-9.38093746075252	0	-1.52956609195843	0	0	389.744573829644	0	6.8044347854379	0	2.2540040599859	0	1236.53044966893	0	0.2120006327474	0	793.884888066651	0	40.5960953428322	0	17.0926670187905	0	23.3234175678846	0	11.0790803165145	0	2.08893400195479	0	0.901328690784614	0	-9.38093746075252	0	-1.52956609195843	0.958482020936487	28.8092057942845
390.658935060431	-0.360495301860509	-1.5676345217295	-0.000551486305355086	2.83261099445568e-05	0.648393082935544	-2.80137802047972e-05	-5.66911224712875e-06	-0.00360979045057607	5.18779065230486e-05	0.00234188708687294	3.18868321257121e-05	0.0606203554088857	8.70581714153657e-05	0.280145180099207	-3.16037513652151e-05	-2.41115878810392e-05	-0.00379414746666127	-0.700302177951881	1.42555755997588	-0.00360353524920019	0.00269855556584148	-0.00777640616321769	-0.045365351938981	-1.48328929354399	-0.00684712686326116	0.0202752574248043	-0.252248846461598	0.00133964907556359	9.58767723021888e-05	4.98979336302599e-05	390.658935060431	0	7.19925971032904	0	1.5759632352674	0	1236.88863271711	0	0.136287097853254	0	794.639977569787	0	40.9096930355318	0	17.0170026899797	0	23.3374252875905	0	10.1644514115739	0	2.43396696341396	0	0.363267842625075	0	-9.4629473710601	0	-1.60052347629416	0	0	390.658935060431	0	7.19925971032904	0	1.5759632352674	0	1236.88863271711	0	0.136287097853254	0	794.639977569787	0	40.9096930355318	0	17.0170026899797	0	23.3374252875905	0	10.1644514115739	0	2.43396696341396	0	0.363267842625075	0	-9.4629473710601	0	-1.60052347629416	0.0710683121897108	28.3240667070188
391.623598073398	-1.82395371759791	-1.85002569542058	-4.74826935519592e-06	6.38533207225386e-06	0.647693844779946	0.000380971653996559	0.000462203020143818	-0.00156351212565007	0.000404835739962202	2.62554404203817e-05	-4.29853883378369e-05	0.0579713367489613	2.72480628798091e-05	0.279000203077599	5.74483114463069e-05	-8.53667655170647e-06	-0.00366345375666092	-0.700610536084042	1.41502660412729	6.00775355614785e-05	0.00457465561222555	-0.00586092836056812	-0.0472694448954093	-1.47753802354126	-0.0125652926954692	0.0159222141301778	-0.251494312428712	7.81329952086212e-05	5.62917315672083e-05	0.000392566165775119	391.623598073398	0	6.1059538503513	0	-0.244379183422105	0	1238.30284363007	0	2.23503788715828	0	798.087941321568	0	38.9184361456184	0	14.2810718533603	0	19.3000889343502	0	3.61096248225663	0	1.63674718757973	0	-0.547350184082133	0	-8.43954288788128	0	-0.0760141947147997	0	0	391.623598073398	0	6.1059538503513	0	-0.244379183422105	0	1238.30284363007	0	2.23503788715828	0	798.087941321568	0	38.9184361456184	0	14.2810718533603	0	19.3000889343502	0	3.61096248225663	0	1.63674718757973	0	-0.547350184082133	0	-8.43954288788128	0	-0.0760141947147997	0.437814430791065	25.5901106905224
392.775062276167	-2.49487820939642	0.165692915234109	1.7848077208311e-05	-3.40955834219044e-05	0.647885258562461	0.00089720905515773	4.86618935804761e-06	-0.00211982965379529	-0.000275903859129014	0.000464232819339764	5.69789073465449e-06	0.059224018639074	-1.15374078198547e-05	0.278070790009144	2.98290794199651e-09	4.15701117477878e-05	-0.00569589120416963	-0.698887388639785	1.41024571383208	-0.0045943351993357	0.001099721996474	-0.00827987137750686	-0.0421359480557084	-1.47375608037118	-0.0176914271749465	0.0146778917994186	-0.249430381884257	6.33629444138103e-05	3.55660817454205e-05	-4.78982097512543e-06	392.775062276167	0	3.47407435220965	0	-1.36972238005604	0	1244.36625842047	0	4.67648105427785	0	799.604063151805	0	24.8477533755812	0	8.94200089881713	0	16.0961618142704	0	1.38106073713967	0	0.785833038498264	0	-1.34414026430855	0	-6.68156734601857	0	0.83615571121916	0	0	392.775062276167	0	3.47407435220965	0	-1.36972238005604	0	1244.36625842047	0	4.67648105427785	0	799.604063151805	0	24.8477533755812	0	8.94200089881713	0	16.0961618142704	0	1.38106073713967	0	0.785833038498264	0	-1.34414026430855	0	-6.68156734601857	0	0.83615571121916	0.871243875379969	18.6581485104338
393.96521272795	-1.58171233615478	1.96927315207921	-9.15917414063453e-05	9.71340560718987e-05	0.647427021839628	0.000467566791687716	3.17954460946989e-05	-0.000758068643819993	-2.87101350572663e-05	0.00287276215066104	4.59847401007566e-05	0.0576672478422716	1.19137218363095e-05	0.276859000404291	-4.47981949338665e-05	6.30174176973133e-05	-0.00622407832933665	-0.696318089730062	1.39289996989621	-0.00095308712730052	0.000671001448208903	-0.00803406686387293	-0.0409260624836134	-1.47995057253312	-0.0115802226607839	0.0164390561072587	-0.246074346645906	4.14167921002462e-05	-9.33177986651441e-06	-5.81624430941169e-05	393.96521272795	0	0.898053380859018	0	0.119249731650121	0	1250.03032546129	0	1.61816426825127	0	801.817286078886	0	12.2183136727287	0	15.3265514773014	0	11.7096753197604	0	4.95280233893414	0	-0.163326708691108	0	-0.369534696789609	0	-8.74080452318247	0	-0.437152760386662	0	0	393.96521272795	0	0.898053380859018	0	0.119249731650121	0	1250.03032546129	0	1.61816426825127	0	801.817286078886	0	12.2183136727287	0	15.3265514773014	0	11.7096753197604	0	4.95280233893414	0	-0.163326708691108	0	-0.369534696789609	0	-8.74080452318247	0	-0.437152760386662	0.276363784748653	25.2397175583261
394.908684884344	-0.0554852833023884	1.31017151461803	4.49380606205467e-05	-1.13517561114226e-05	0.648073878963184	1.9151744266411e-05	-7.73968151744634e-06	7.9124207964503e-05	-0.000587712421216524	0.00288650907070284	-5.75603644380854e-06	0.0595921490108924	1.09146312802067e-05	0.276432041980752	4.88644813345735e-07	-1.09971374447522e-05	-0.00345547924089166	-0.695027653483634	1.40836223904396	8.62147765537324e-07	6.0074014562187e-05	-3.97182071204405e-05	-0.0390299793096745	-1.49305329383008	-0.0135094700319225	0.0256954127290186	-0.244321776756086	0.000244743094462685	2.30715975613523e-05	7.20463814558568e-06	394.908684884344	0	0.0951203002664514	0	1.82195624990871	0	1250.89980628262	0	0.0869079360498613	0	804.930844287693	0	11.168709329776	0	17.0212686154272	0	8.77438932038392	0	10.7114689368181	0	-0.805587190480189	0	0.528368727086731	0	-9.49150958531948	0	-1.65239822835859	0	0	394.908684884344	0	0.0951203002664514	0	1.82195624990871	0	1250.89980628262	0	0.0869079360498613	0	804.930844287693	0	11.168709329776	0	17.0212686154272	0	8.77438932038392	0	10.7114689368181	0	-0.805587190480189	0	0.528368727086731	0	-9.49150958531948	0	-1.65239822835859	0.11201023638886	23.7810559529467
395.797818639064	1.40688489242022	-0.535092132531484	0.000106746831241004	-1.45399741105764e-05	0.650002506162411	0.0013160899629861	4.73204240365622e-06	-7.8145790355975e-05	-0.000104458125409457	0.00230493535271554	-1.80141718084365e-05	0.0590883009297269	-3.90884566781573e-06	0.277648159285262	2.79295699094851e-06	1.25005131780714e-05	-0.0015689366690113	-0.694216231731324	1.40886686056608	-0.00191163004045471	0.000238949564631274	-3.47613530758106e-05	-0.0420268661129718	-1.4875379382207	-0.0100552897615227	0.0222623688063272	-0.242434147013866	0.00019463274592637	0.000120493785659461	0.000106331847332743	395.797818639064	0	0.718336567581187	0	2.19880891648736	0	1251.49715405494	0	0.146664838969594	0	805.351686443904	0	11.8075599257865	0	16.9896866366233	0	8.89946355621433	0	11.0998596928922	0	-0.281949835003432	0	0.84424282615131	0	-9.44131576723792	0	-1.57894162252134	0	0	395.797818639064	0	0.718336567581187	0	2.19880891648736	0	1251.49715405494	0	0.146664838969594	0	805.351686443904	0	11.8075599257865	0	16.9896866366233	0	8.89946355621433	0	11.0998596928922	0	-0.281949835003432	0	0.84424282615131	0	-9.44131576723792	0	-1.57894162252134	1.1856605639308	21.9405719446272
396.879889445579	2.44347774425601	-1.98502617591679	-1.38705881999506e-06	3.27371337920018e-06	0.650740991672771	5.82575050739201e-05	-5.92598621376544e-05	3.692471853902e-05	-2.84731413157439e-05	0.00212034565326616	0.000231281626371412	0.0571354623946146	1.29302489101077e-05	0.277729670057171	-1.82284303670947e-05	6.18397422672637e-06	-0.000553066315739397	-0.694525977236689	1.41887559806321	6.21454683366737e-05	-0.00112220380758694	0.00223434189322404	-0.0395164558242357	-1.49755307785883	-0.00407643181184992	0.0194239153996184	-0.242005855271063	0.000674848216187805	7.54849338623894e-06	-4.0190413438456e-05	396.879889445579	0	2.90626181547177	0	0.650541390199963	0	1256.02260909814	0	-3.12802641218859	0	807.771858233622	0	21.3569059270982	0	9.94918037345932	0	14.1790077194783	0	7.09046127284256	0	0.646007387083993	0	-0.129734104171287	0	-11.441798153043	0	-2.85332298409484	0	0	396.879889445579	0	2.90626181547177	0	0.650541390199963	0	1256.02260909814	0	-3.12802641218859	0	807.771858233622	0	21.3569059270982	0	9.94918037345932	0	14.1790077194783	0	7.09046127284256	0	0.646007387083993	0	-0.129734104171287	0	-11.441798153043	0	-2.85332298409484	3.78467662022967	14.4542722623553
397.82958306623	2.24956425002324	-1.19537676953401	2.52856622923164e-05	-5.29112934309419e-05	0.65081202935741	-0.000980904042580518	8.61967677702952e-05	7.05962047772186e-06	-0.00270519253957141	0.00425717058952743	2.85975843765011e-05	0.0567877609515215	-2.99639829181682e-05	0.277048853824619	1.11163710884238e-05	3.59162920914956e-05	-1.24443688249279e-05	-0.695644433286505	1.41317530313807	-0.000181484203228779	5.92863909201958e-05	0.00560993263776685	-0.0414954573659925	-1.4853117005293	-0.00218873735325336	0.0160981032854426	-0.241807797056085	4.06979031577919e-05	3.43973835721568e-05	-1.32253865393238e-06	397.82958306623	0	5.22084827487079	0	-1.01313585056426	0	1261.66830333243	0	-7.19800326212822	0	810.742603935772	0	35.1386097572312	0	-0.0142666563742978	0	21.4692601906239	0	1.69901825874978	0	1.25947237530414	0	-1.03622421605167	0	-13.6501122756726	0	-3.91675603330163	0	0	397.82958306623	0	5.22084827487079	0	-1.01313585056426	0	1261.66830333243	0	-7.19800326212822	0	810.742603935772	0	35.1386097572312	0	-0.0142666563742978	0	21.4692601906239	0	1.69901825874978	0	1.25947237530414	0	-1.03622421605167	0	-13.6501122756726	0	-3.91675603330163	5.27300327457573	5.1245106267452
398.858646017956	0.981150850831512	0.944658751132579	0.000405382143127792	7.7451207146437e-05	0.650903734400798	7.43371225546872e-05	0.000108718228661986	0.000165850811671998	-0.000711203393905129	0.00637758383414375	7.98805487539408e-05	0.0548091609815007	0.000230800191078683	0.276575780529387	8.5117020418419e-05	0.000123656140294836	-8.30673237381029e-05	-0.697824884419516	1.40516175916728	-0.00534305951252983	-0.000254879802678616	0.0103231108679129	-0.0424752912248728	-1.48505812588107	7.93351765100271e-05	0.0149453563430107	-0.242608627333914	5.91166652199853e-05	-0.000116399965925061	-2.67730245515178e-05	398.858646017956	0	6.95714929148485	0	-1.15948741902909	0	1264.73927102997	0	-7.68521809470109	0	811.174147713871	0	40.7851846336975	0	-1.2473407303529	0	22.2510202225557	0	1.52901556108524	0	2.21258471435909	0	-1.15587223932831	0	-14.063986835702	0	-4.03232248765703	0	0	398.858646017956	0	6.95714929148485	0	-1.15948741902909	0	1264.73927102997	0	-7.68521809470109	0	811.174147713871	0	40.7851846336975	0	-1.2473407303529	0	22.2510202225557	0	1.52901556108524	0	2.21258471435909	0	-1.15587223932831	0	-14.063986835702	0	-4.03232248765703	4.15476847441915	7.36351869387586
399.937857971166	-0.869661420430839	1.98912308505765	0.000704568603010838	8.40187437397065e-05	0.653051546158725	-4.29684521151767e-06	0.0016022235366793	0.00100472744613286	-0.00205219348162031	0.00583502216205933	0.00316585803342958	0.0539244726999203	-3.53645686316167e-06	0.27785715091413	1.92838457618992e-05	0.00116808366425383	-7.99765441783979e-05	-0.697738267653906	1.4039080009388	-0.00520649307536397	-3.80832342734122e-05	0.0145568986866672	-0.0403220590526806	-1.48224109727965	0.000120245347733489	0.0175300461092619	-0.241678139753968	-6.55781625026956e-06	-1.96412243947464e-05	2.34667288095456e-05	399.937857971166	0	7.02011614672016	0	0.64083564521456	0	1265.05868800442	0	-7.76024709211545	0	814.289176646175	0	40.8398290233734	0	-0.760483129989608	0	21.8605708480905	0	7.07343985152957	0	2.26683057196142	0	-0.13675339509043	0	-14.0012182798959	0	-4.10588586647443	0	0	399.937857971166	0	7.02011614672016	0	0.64083564521456	0	1265.05868800442	0	-7.76024709211545	0	814.289176646175	0	40.8398290233734	0	-0.760483129989608	0	21.8605708480905	0	7.07343985152957	0	2.26683057196142	0	-0.13675339509043	0	-14.0012182798959	0	-4.10588586647443	0.502339106269398	6.51773947425187
400.945062305658	-2.18012822130497	0.69466852015261	0.000977080798406533	-4.10876357323937e-05	0.654352010225587	0.00176861100692649	0.000123493053740348	0.00264498488212445	-0.00346056465920769	0.00623316707394298	0.000934336305070152	0.0539077601200675	-1.64590728775423e-05	0.278277675897324	-3.62579404634173e-05	8.11204999479649e-06	5.64868481849288e-05	-0.69916998411434	1.39443694241796	-0.000268253260007823	-0.00138188701623152	0.0187996433389911	-0.0409200758203542	-1.47347827902623	0.000184333007477563	0.0153444971212759	-0.241875280648552	1.29970719618561e-05	-5.71341819568881e-05	-9.70584351646906e-05	400.945062305658	0	5.41873042636988	0	2.15046409285418	0	1267.75195268505	0	-10.0160638783197	0	816.70355238183	0	36.10110071672	0	2.81540708632524	0	18.4402868801504	0	11.1195511773598	0	1.33180630868842	0	0.794326791597565	0	-15.4649591402457	0	-5.51091903692717	0	0	400.945062305658	0	5.41873042636988	0	2.15046409285418	0	1267.75195268505	0	-10.0160638783197	0	816.70355238183	0	36.10110071672	0	2.81540708632524	0	18.4402868801504	0	11.1195511773598	0	1.33180630868842	0	0.794326791597565	0	-15.4649591402457	0	-5.51091903692717	-2.31858749285575	6.73586953228082
401.922579047679	-2.46257053907191	-1.32013038565754	4.32988747161414e-05	3.08577438221209e-05	0.655099904459826	2.29249329575596e-05	8.20215805932812e-06	0.00232894362213353	-0.000613738890484311	0.00724241731409818	3.9667250178639e-05	0.0536788014120726	-7.01790493469447e-07	0.278233745482796	3.59211269706035e-05	8.03473276464596e-05	-1.89967504095345e-05	-0.699802614510361	1.38392491984255	-0.000101625562800921	-3.77537263566143e-06	0.0216250954010163	-0.0417587280257864	-1.47316271661212	5.75197867303597e-06	0.0138701230933558	-0.241333397025627	4.67876461132431e-05	1.01944715811775e-06	3.89242353200519e-05	401.922579047679	0	3.05606008456715	0	1.81095781302481	0	1273.47093358873	0	-9.14724410735243	0	817.165668211454	0	22.2385572565281	0	0.599675551697568	0	17.3040212007956	0	10.7340547627368	0	0.68675786415652	0	0.515173072981502	0	-14.7472996539704	0	-5.32165192619527	0	0	401.922579047679	0	3.05606008456715	0	1.81095781302481	0	1273.47093358873	0	-9.14724410735243	0	817.165668211454	0	22.2385572565281	0	0.599675551697568	0	17.3040212007956	0	10.7340547627368	0	0.68675786415652	0	0.515173072981502	0	-14.7472996539704	0	-5.32165192619527	-2.28059688199968	-0.462190472746413
402.745660612604	-1.82992369956343	-1.99700983484644	1.18649860344546e-05	-2.35628529091885e-05	0.654514634808908	-3.25302514503158e-05	2.50175969863541e-05	0.00326453999708305	-0.00191763317595726	0.00567219906297616	-1.20097352136262e-05	0.0520473233140428	4.82269713583522e-05	0.27720115051081	2.8155101374617e-05	2.43053673094408e-05	-2.78171328389976e-05	-0.700162207721817	1.37355342773185	1.54983114946162e-05	-3.14952041307907e-05	0.0251455618286858	-0.042171863516531	-1.47137810603087	2.06035557686495e-05	0.013664144596927	-0.240731887153532	8.17090020075803e-05	-2.85421286649663e-05	8.53472588146603e-06	402.745660612604	0	1.23924698680234	0	0.344555415124696	0	1277.50963574672	0	-5.93910383603052	0	819.813012158615	0	13.2004891129422	0	-6.46906340317472	0	11.5605943119752	0	5.89834408161679	0	0.0364229090991729	0	-0.272635658512484	0	-13.0034300321653	0	-4.1461483481111	0	0	402.745660612604	0	1.23924698680234	0	0.344555415124696	0	1277.50963574672	0	-5.93910383603052	0	819.813012158615	0	13.2004891129422	0	-6.46906340317472	0	11.5605943119752	0	5.89834408161679	0	0.0364229090991729	0	-0.272635658512484	0	-13.0034300321653	0	-4.1461483481111	-0.196238274489565	-11.34565033216
403.822341405235	-0.174810568482112	-0.656172550857273	-1.36355758473198e-05	4.86897017196618e-05	0.657497729577846	5.63754786736455e-05	4.47376540607884e-05	-4.41170603838017e-05	-0.00175806757021093	0.00449419260089749	0.00135629316245096	0.0561640098722791	7.61896015019546e-05	0.278640193442042	-1.56978190923287e-05	3.95037485992612e-05	-0.00188187865181483	-0.694989804595045	1.39169595571343	-7.02723811607983e-06	-0.00213374058810704	0.0182639687942916	-0.0442303048823986	-1.48003911826053	0.00219744318669391	0.0193390065328286	-0.234441585619786	0.00114184080195748	-2.02160918939426e-05	-0.000908220747256425	403.822341405235	0	0.104884431650076	0	-1.27951143577513	0	1278.95519012721	0	-4.02072423047067	0	822.438690067361	0	11.1650291726518	0	-9.05991864693158	0	8.20189257954233	0	1.44351006754839	0	-0.795510837375763	0	-1.26212356156304	0	-11.9332329580034	0	-2.78500617566255	0	0	403.822341405235	0	0.104884431650076	0	-1.27951143577513	0	1278.95519012721	0	-4.02072423047067	0	822.438690067361	0	11.1650291726518	0	-9.05991864693158	0	8.20189257954233	0	1.44351006754839	0	-0.795510837375763	0	-1.26212356156304	0	-11.9332329580034	0	-2.78500617566255	3.09379412898994	-12.5741598278796
404.856102950216	1.52720776301056	1.43859967349975	0.000683696220857335	0.00102625539350415	0.660305325416372	0.00289885166556155	0.00196194741488939	0.00102543380944387	5.81902973525895e-06	0.00630479142349625	0.00128911201075644	0.0558866255166849	0.000987028897384895	0.28055996053128	0.000847691108487192	0.000865563743446664	-0.00201091436377355	-0.693158359452904	1.37305730378424	-0.00205488986379196	-0.00122772785087674	0.0149717293544594	-0.0469169443798998	-1.47659407909527	-0.00248474650242048	0.0187311027223048	-0.231343519858906	1.20968490743199e-05	-0.00067284750224075	-0.000796154169513773	404.856102950216	0	0.839527169504675	0	-0.820690487928725	0	1279.73240001336	0	-3.37697068500329	0	823.03796513754	0	12.0695304262133	0	-8.2774682923593	0	8.89102781807673	0	2.03578949892432	0	-0.200123955159134	0	-0.895052163995379	0	-11.4130663190845	0	-2.29292199367738	0	0	404.856102950216	0	0.839527169504675	0	-0.820690487928725	0	1279.73240001336	0	-3.37697068500329	0	823.03796513754	0	12.0695304262133	0	-8.2774682923593	0	8.89102781807673	0	2.03578949892432	0	-0.200123955159134	0	-0.895052163995379	0	-11.4130663190845	0	-2.29292199367738	4.32522336324271	-9.26401461448813
405.783121162782	2.41156692418604	1.93524562931075	-1.37811401223423e-06	8.67712512707487e-06	0.660907667164389	-5.10258922903349e-05	-0.000757315563483414	-8.62393766625227e-05	-0.00156461019094104	0.00135928798237361	6.90820660583175e-05	0.05332983799405	4.16233780005084e-05	0.280699865579531	-2.21601928404457e-05	-1.93300463601323e-05	-1.30466493909323e-05	-0.689762332410887	1.37487832715899	-0.00616467026826572	-0.00640588222781345	0.00944990307615967	-0.0474952971576421	-1.47735205501399	-0.00890305958853706	0.0212088741740569	-0.227072549959281	0.00010722873384771	-0.00211622476614866	-0.00161717330781144	405.783121162782	0	2.73010781041346	0	0.895036139292864	0	1283.65057922357	0	0.159172775355424	0	826.238285850009	0	20.3100680029522	0	-0.880560180704557	0	15.5498050271072	0	8.04686412680724	0	0.598983804425832	0	-0.0161939891977984	0	-9.62837001565285	0	-0.827673707504328	0	0	405.783121162782	0	2.73010781041346	0	0.895036139292864	0	1283.65057922357	0	0.159172775355424	0	826.238285850009	0	20.3100680029522	0	-0.880560180704557	0	15.5498050271072	0	8.04686412680724	0	0.598983804425832	0	-0.0161939891977984	0	-9.62837001565285	0	-0.827673707504328	3.50694316975123	1.65981415331729
406.837303739106	2.22640743715327	0.310656517015577	1.32754156887196e-05	2.98563569767082e-05	0.66118196435658	0.000907109416739208	-3.75141257107252e-05	-4.53642258395732e-05	-0.000425806253960282	0.00301225567244775	-1.96418457844022e-05	0.0527878632085355	1.14856240595654e-05	0.280166707147401	-1.92771776922174e-05	-4.18510652833077e-06	-0.000133478293353958	-0.685163199398823	1.35417718491356	-4.27961262183425e-05	-0.00516107370669572	0.00315528277666722	-0.045263900786171	-1.46889268655811	-0.013984641692779	0.0173184594251032	-0.221924557225938	2.69563313755459e-05	-2.76106671074854e-05	-1.45552576072942e-06	406.837303739106	0	5.29280142426641	0	2.23292446408398	0	1289.88615643546	0	3.44229775996998	0	828.183463444386	0	35.4959679862385	0	7.17996675737245	0	20.3426345005921	0	11.1011489548893	0	1.28469997440988	0	0.878530133868839	0	-7.43869012491533	0	0.0202213303299965	0	0	406.837303739106	0	5.29280142426641	0	2.23292446408398	0	1289.88615643546	0	3.44229775996998	0	828.183463444386	0	35.4959679862385	0	7.17996675737245	0	20.3426345005921	0	11.1011489548893	0	1.28469997440988	0	0.878530133868839	0	-7.43869012491533	0	0.0202213303299965	2.00451646698962	12.6927102799173
407.880965128233	0.898966045206449	-1.68151684774236	-4.89865653053433e-05	4.34176710591954e-05	0.662587152772373	-9.15798819220715e-05	9.96309399933859e-05	-0.000438695581510774	-0.00155598841563346	0.00502230411909241	-0.000736719034648996	0.0539851542807016	2.46507208031491e-05	0.280520339364459	3.85259189332835e-05	2.87458722325533e-05	-0.00318261921477504	-0.685340175740503	1.36528628871769	-0.00584694604874536	0.00214537414731904	-0.0057991504338039	-0.0555741706296244	-1.44249565116295	-0.0271716683933618	0.0151117483387859	-0.219802298058439	0.00125460979772334	0.00149972144933425	0.00124790635132333	407.880965128233	0	6.99914677071398	0	1.42636757692123	0	1292.8333363503	0	2.35991816727933	0	829.169819086477	0	40.8156373477617	0	5.66703278356481	0	21.5962636276856	0	9.81497081697404	0	2.24932583396859	0	0.266119636291352	0	-8.28576241524644	0	-0.736073216017837	0	0	407.880965128233	0	6.99914677071398	0	1.42636757692123	0	1292.8333363503	0	2.35991816727933	0	829.169819086477	0	40.8156373477617	0	5.66703278356481	0	21.5962636276856	0	9.81497081697404	0	2.24932583396859	0	0.266119636291352	0	-8.28576241524644	0	-0.736073216017837	1.48588027576027	11.3478218926855
408.747481094542	-0.592090338623123	-1.86385275092065	-1.60724474124106e-05	-1.26050339308209e-05	0.662710055671535	-9.10793717558496e-05	-5.88352463659689e-06	-0.000561916960881789	-0.000468292347895283	0.00257239269714316	9.49933815243315e-05	0.054004479858664	5.65893920002174e-05	0.27992768832448	6.37318590287821e-05	-1.56087162255566e-05	-0.00265417004525397	-0.681963001175988	1.37550311213811	8.8777185414992e-05	0.00135518348638242	-0.012487560956995	-0.0510048889583569	-1.45700393927513	-0.0342552320394687	0.0253733852682193	-0.216370690330597	0.00020623341497228	5.48835415400596e-05	4.25783383836195e-06	408.747481094542	0	7.13749672630696	0	-0.236210566361578	0	1293.0181063572	0	2.11435799741551	0	832.365991851766	0	40.8958654696045	0	5.32822505513089	0	22.0325483039687	0	3.65930173879612	0	2.37470654628375	0	-0.545545468074101	0	-8.42102755266084	0	-0.958777302851784	0	0	408.747481094542	0	7.13749672630696	0	-0.236210566361578	0	1293.0181063572	0	2.11435799741551	0	832.365991851766	0	40.8958654696045	0	5.32822505513089	0	22.0325483039687	0	3.65930173879612	0	2.37470654628375	0	-0.545545468074101	0	-8.42102755266084	0	-0.958777302851784	1.65376147504264	13.3025947950226
409.902563471356	-2.16281982081181	0.145533613323918	2.37645748046301e-05	2.4829496589989e-05	0.664363928914243	-0.00114136165525759	-2.56493207504448e-05	-0.00116275021759494	-0.00102541013912796	0.00334543549000769	4.44179099561534e-06	0.0540031530987967	1.86658600471426e-05	0.28056486454792	7.6846265570376e-06	9.89191855772754e-06	-0.000190968592692594	-0.679436792145303	1.35365362251553	0.00355772775612281	-7.08850025393077e-05	-0.0142887330483264	-0.0559679073031965	-1.44621066256426	-0.0337428765323774	0.0275783560267717	-0.212215063222386	4.85487580966024e-06	-3.59309669444651e-05	-8.57936753206821e-08	409.902563471356	0	5.45128770813088	0	-1.38325043881024	0	1295.72366121331	0	3.4749088531023	0	833.922754862451	0	36.2578613148264	0	3.55051622274439	0	20.3632718223057	0	1.3486723134683	0	1.34373840275914	0	-1.35287503137378	0	-7.40333744212547	0	0.0292188890318296	0	0	409.902563471356	0	5.45128770813088	0	-1.38325043881024	0	1295.72366121331	0	3.4749088531023	0	833.922754862451	0	36.2578613148264	0	3.55051622274439	0	20.3632718223057	0	1.3486723134683	0	1.34373840275914	0	-1.35287503137378	0	-7.40333744212547	0	0.0292188890318296	1.23274750048358	12.6848179856229
410.919628913457	-2.45646370564676	1.85624083402077	1.18149564490201e-06	2.23169453799334e-05	0.663882280285015	-7.27035090328011e-05	3.1279149742991e-05	-0.000184851788319513	-0.000359284269299604	0.00374236526431586	2.62202720301983e-05	0.0525839273592987	2.15876206087276e-05	0.279461169894387	4.83954248378924e-05	-2.39086260769779e-05	-0.000688227305358997	-0.676916752243655	1.33854731921604	-0.00698705252088489	0.011340386956542	-0.0201320481660078	-0.040821234572644	-1.48477312578495	-0.0196258339361173	0.0320196300070707	-0.210410797256707	0.000110873602977468	0.00696369834183637	0.00225171981812227	410.919628913457	0	2.99744050092104	0	-0.244400628702831	0	1301.65361230591	0	0.680751711953775	0	835.460441965797	0	21.905390220124	0	10.4108300447436	0	16.5639310771294	0	3.62156243113968	0	0.669625442909641	0	-0.548580652214496	0	-9.36861115189678	0	-0.692403304707197	0	0	410.919628913457	0	2.99744050092104	0	-0.244400628702831	0	1301.65361230591	0	0.680751711953775	0	835.460441965797	0	21.905390220124	0	10.4108300447436	0	16.5639310771294	0	3.62156243113968	0	0.669625442909641	0	-0.548580652214496	0	-9.36861115189678	0	-0.692403304707197	-0.219576051338452	20.5315334986198
411.792243109987	-1.74253708484957	1.67732998344715	-2.64464723501603e-05	-6.5734080989097e-05	0.663191923999081	-2.18267917117218e-05	-8.36959950963297e-05	-0.000797423023190453	-0.00133321414124266	0.0040145264716295	-0.000136872387641232	0.0531790207939168	-8.16860912445615e-06	0.277988728473891	-3.80407037399744e-05	-7.12385308149205e-05	1.08709590923609e-05	-0.679286083703456	1.33152138423686	-0.00480046386070427	0.0143372901488467	-0.0252023288213695	-0.0497862555483304	-1.46578675119851	-0.0150483256350649	0.0316935850394439	-0.210624406196409	8.33836071063977e-05	0.00744087706177408	0.000958162944357518	411.792243109987	0	1.10574327532988	0	1.42608920077694	0	1305.7928728566	0	-2.95193885953985	0	838.664622560688	0	12.7689233108993	0	18.3811390809091	0	9.5756658872417	0	9.77893923399708	0	-0.0359921693442833	0	0.270059009721595	0	-11.1400912140702	0	-2.03807325914045	0	0	411.792243109987	0	1.10574327532988	0	1.42608920077694	0	1305.7928728566	0	-2.95193885953985	0	838.664622560688	0	12.7689233108993	0	18.3811390809091	0	9.5756658872417	0	9.77893923399708	0	-0.0359921693442833	0	0.270059009721595	0	-11.1400912140702	0	-2.03807325914045	-1.19101006776318	27.9239439472348
412.872491463689	-0.0412635974220492	-0.395522340523891	-5.52664551757567e-05	-3.7436956805639e-05	0.66295091356955	-7.85466954281158e-05	-6.38023233654861e-05	-1.38874274192757e-05	-0.000402232398519862	0.00491784057237442	3.79884285096717e-05	0.0538347723219572	1.1888429245684e-06	0.276777190503768	-7.52948784696311e-05	-1.37519249694885e-05	0.00665971171430491	-0.690275719885508	1.37717122154271	-0.000374831840676205	0.0110521429745896	-0.0170087924208028	-0.0439569886334969	-1.48237345076047	-0.0123463726608786	0.0261397972252416	-0.220578100533057	0.00434042453368303	0.000803189026128921	5.28926928511813e-05	412.872491463689	0	0.0953005612121361	0	2.22162911932666	0	1307.00385768795	0	-4.02515989895451	0	839.658332868683	0	11.1525445460631	0	19.8672157282357	0	8.19335547592117	0	11.0653951364219	0	-0.803568492805681	0	0.871367177063126	0	-11.9293807052723	0	-2.79266975226244	0	0	412.872491463689	0	0.0953005612121361	0	2.22162911932666	0	1307.00385768795	0	-4.02515989895451	0	839.658332868683	0	11.1525445460631	0	19.8672157282357	0	8.19335547592117	0	11.0653951364219	0	-0.803568492805681	0	0.871367177063126	0	-11.9293807052723	0	-2.79266975226244	-0.273490659001892	25.8764965262617
413.907977244529	1.62917351722197	-1.94209915185727	-4.82813194228494e-05	1.88871196810719e-05	0.663110619554877	1.81671003881824e-05	-0.000167476552725282	-0.000212101712975289	-6.21495780065896e-06	0.00480754338755803	0.000440265688890502	0.0534816738356722	1.39183347644471e-05	0.276126195748433	-5.95456192097498e-05	-7.49284561924834e-05	0.00109800617885593	-0.696269301114638	1.39893221799421	0.000871707512887377	0.0128779056370982	-0.0145455386928007	-0.0433472580029206	-1.48997784738202	-0.00834195744940431	0.0183809413429356	-0.225407077810852	0.00660871327939263	-2.89874686264331e-05	-0.000389157875524944	413.907977244529	0	0.954034211754601	0	0.854457840371291	0	1307.96171319428	0	-5.38919097269672	0	841.682222506163	0	12.3442068664524	0	18.241979056751	0	10.448944983438	0	7.85441780648823	0	-0.126294786604392	0	-0.030827438561585	0	-12.7447023300639	0	-3.83897899327061	0	0	413.907977244529	0	0.954034211754601	0	0.854457840371291	0	1307.96171319428	0	-5.38919097269672	0	841.682222506163	0	12.3442068664524	0	18.241979056751	0	10.448944983438	0	7.85441780648823	0	-0.126294786604392	0	-0.030827438561585	0	-12.7447023300639	0	-3.83897899327061	2.7520037215189	24.8134124545231
414.970354033376	2.48154908818256	-1.18583150356484	-0.000104873184450247	-4.89780567675916e-05	0.662763493456411	-0.00056365373474428	-5.5017079600905e-06	-0.000162924172100492	-0.0014517238220807	0.0055126605149092	0.000108999558333695	0.0539492255682744	-7.63898623546757e-06	0.274839173429248	-3.34962325614374e-05	-6.39868124861871e-05	-1.33547560050374e-05	-0.699196090777614	1.41861561461409	0.00648410877989803	0.00393692777981694	-0.00751670702934848	-0.0394081764434066	-1.49032198851719	-0.00416022934839992	0.0184168866727185	-0.227780287184844	0.00760737007744865	0.000120776468793552	0.000115165247644846	414.970354033376	0	3.24399036713154	0	-1.02656896917392	0	1312.96530855301	0	-9.38932532031007	0	845.074998111602	0	23.4129755404219	0	9.61820964832036	0	17.5766705348096	0	1.64018129114087	0	0.730990863687452	0	-1.04148907433867	0	-14.9302859427978	0	-5.3867820352851	0	0	414.970354033376	0	3.24399036713154	0	-1.02656896917392	0	1312.96530855301	0	-9.38932532031007	0	845.074998111602	0	23.4129755404219	0	9.61820964832036	0	17.5766705348096	0	1.64018129114087	0	0.730990863687452	0	-1.04148907433867	0	-14.9302859427978	0	-5.3867820352851	5.50265491487477	17.7627778361971
416.318936106098	1.69655077300406	1.49964141233936	0.00014993971985068	-7.13488109530482e-05	0.661664918208958	0.00041603102014038	6.42452021556684e-05	6.43555974202411e-06	-8.14800378487446e-05	0.00726068433646829	0.000194434248209529	0.0524668385138151	7.25002071084717e-06	0.272865325421254	4.18423817350909e-05	8.07118315973416e-05	6.78148168196116e-05	-0.703892317994112	1.42214719574073	0.000478725740023975	-9.21258803201835e-05	-0.00620638392310144	-0.0423579748462452	-1.4997550865819	-0.00431404116610782	0.0198193330617024	-0.230661569147399	0.00666246117919829	-3.21057007744396e-05	-0.000171843261777724	416.318936106098	0	6.29069732359986	0	-0.764523256768642	0	1319.92764569232	0	-9.04533691541126	0	846.001166039168	0	39.4855151658486	0	9.88231341413703	0	19.5230212267842	0	2.12210069529143	0	1.74065691225639	0	-0.852575322621804	0	-14.7001894643938	0	-5.0481228821679	0	0	416.318936106098	0	6.29069732359986	0	-0.764523256768642	0	1319.92764569232	0	-9.04533691541126	0	846.001166039168	0	39.4855151658486	0	9.88231341413703	0	19.5230212267842	0	2.12210069529143	0	1.74065691225639	0	-0.852575322621804	0	-14.7001894643938	0	-5.0481228821679	4.47917380642256	23.4955132783234
417.318395895452	0.114541432302115	1.8605452379865	-9.35584940010088e-06	-1.78816450520916e-06	0.661047885967683	-5.12360427095688e-05	7.0523631196257e-05	0.000195080386484612	1.28732162833212e-05	0.00578161344496689	0.000760638991937373	0.0553303720194983	-1.2824852569609e-05	0.271075163162273	4.63368670682302e-05	7.77295455517497e-06	-6.56375413237399e-06	-0.70562363577001	1.42254581707497	-1.19193164887423e-05	2.86021438631794e-06	-0.00622967601113272	-0.0373001026459582	-1.4939028733984	-0.00763045008050123	0.0186452415051153	-0.232031915867445	0.00604899361615844	-3.48980976731068e-05	-1.14168311875725e-05	417.318395895452	0	7.23396580455691	0	1.10669500987932	0	1321.03018909087	0	-7.32690384217871	0	849.52338295537	0	40.9171998685977	0	11.841903083937	0	22.6762495781977	0	8.78417674477294	0	2.46762147607981	0	0.092711374731058	0	-13.7974610987456	0	-3.70760501934679	0	0	417.318395895452	0	7.23396580455691	0	1.10669500987932	0	1321.03018909087	0	-7.32690384217871	0	849.52338295537	0	40.9171998685977	0	11.841903083937	0	22.6762495781977	0	8.78417674477294	0	2.46762147607981	0	0.092711374731058	0	-13.7974610987456	0	-3.70760501934679	1.01412430273448	24.9480547200643
418.271674308792	-1.45511444822119	0.296239932097927	7.35113875549273e-05	-3.1513314975118e-05	0.661533684521477	0.000247178640240027	-5.70360830584351e-05	0.00055174207111046	-0.000834205942383942	0.00414503755655981	1.36569374693246e-05	0.0565795582053483	-9.31769961172528e-05	0.270593637284952	-4.05662639317323e-05	-4.28145793788722e-05	0.00111405531690464	-0.710747667167765	1.43834665249556	0.00287423695555508	-0.00361523090290801	-0.00126388865390325	-0.0396392477676137	-1.49148678660115	-0.0107167951285999	0.0151859199104636	-0.235892421719784	0.00725974400621226	-0.00207463383904857	-0.0017350751264192	418.271674308792	0	6.57098255427056	0	2.24014786015347	0	1321.68995144418	0	-7.91570317524444	0	851.07495001464	0	40.1879666646841	0	12.3440923026274	0	22.0560404709775	0	11.0874663082184	0	1.91777849710546	0	0.887348365909585	0	-14.2738959737365	0	-4.21896644597252	0	0	418.271674308792	0	6.57098255427056	0	2.24014786015347	0	1321.68995144418	0	-7.91570317524444	0	851.07495001464	0	40.1879666646841	0	12.3440923026274	0	22.0560404709775	0	11.0874663082184	0	1.91777849710546	0	0.887348365909585	0	-14.2738959737365	0	-4.21896644597252	-1.67710523904708	21.7828758569082
419.518657672016	-2.49182775074504	-1.88322501394412	6.83205923734604e-06	-5.38814424477032e-05	0.660311978746212	0.000170218160453119	0.000147755441024643	0.000373843326229648	-0.00145918873465771	0.00260501895178802	-9.32313573302656e-05	0.055575589703166	6.21543341306475e-06	0.268530607764465	2.08178959750173e-05	1.60798670234759e-06	-2.80687711052805e-06	-0.714224300409417	1.42747823523694	0.00478669517869901	-0.00520320813062412	-2.52058154874018e-05	-0.0384886823025692	-1.48612091598339	-0.0089285424904652	0.0135831048579799	-0.238195384141564	0.00540776010510985	-0.00133879333997259	-3.95550187335558e-05	419.518657672016	0	3.93915908527033	0	1.05465559696613	0	1327.36359792345	0	-5.1628745009397	0	852.734789091777	0	27.7298009720726	0	5.92548201437578	0	18.1349495599228	0	8.59435766288314	0	0.899912421773478	0	0.0671695782130665	0	-12.3944833438042	0	-3.36226510657168	0	0	419.518657672016	0	3.93915908527033	0	1.05465559696613	0	1327.36359792345	0	-5.1628745009397	0	852.734789091777	0	27.7298009720726	0	5.92548201437578	0	18.1349495599228	0	8.59435766288314	0	0.899912421773478	0	0.0671695782130665	0	-12.3944833438042	0	-3.36226510657168	-1.54659345484818	9.1263591593297
420.34130778562	-2.19431504280886	-1.69308799209672	-3.53814166054055e-06	-2.52081554333247e-06	0.659838821466812	-1.40218089267614e-05	0.000334509191258772	0.00103271786283001	-0.000382180478831336	0.00220843785249751	8.49749845046969e-06	0.0563205129161442	-2.45027140811719e-06	0.267291070798171	6.89643333041686e-07	2.5205971182945e-06	0.000118602620386856	-0.714981805933893	1.41632856118166	0.00442561459111621	-0.00486761544368477	9.64066260170793e-05	-0.0384680805684696	-1.48612359813585	-0.00826620648240354	0.0149491305997467	-0.238164058474058	0.00347328340016461	-0.000130407630764822	-5.43715926979451e-05	420.34130778562	0	1.95682456552686	0	-0.52562653876539	0	1332.14729194468	0	-1.34945392518703	0	855.775941791384	0	16.1699310583105	0	-3.28941116349868	0	10.7864004294902	0	2.73184452795755	0	0.352504610448222	0	-0.702956901447995	0	-10.5403163787574	0	-2.31454717000727	0	0	420.34130778562	0	1.95682456552686	0	-0.52562653876539	0	1332.14729194468	0	-1.34945392518703	0	855.775941791384	0	16.1699310583105	0	-3.28941116349868	0	10.7864004294902	0	2.73184452795755	0	0.352504610448222	0	-0.702956901447995	0	-10.5403163787574	0	-2.31454717000727	0.315115574746599	-4.10534981405729
421.267440132828	-1.02760425530073	0.0232350481642299	-1.67590145042451e-05	1.46312637138992e-05	0.65961440513877	-0.000308722518901441	1.43610576473548e-06	0.000236429074861601	-4.63860571865764e-05	0.00412995649600343	-8.35854297046834e-05	0.056056099146506	7.51160530068822e-05	0.266358358087146	2.24228426249524e-05	-1.36566357462916e-05	0.0010158549689534	-0.715752054422451	1.39883391108582	0.00630191082970008	-0.00556514052795782	0.0013629203428711	-0.0399977346570189	-1.48187194736191	-0.00521925412666202	0.0167973919096293	-0.23786455354647	0.000782790240280694	-1.51184216639374e-05	-4.3699357160252e-05	421.267440132828	0	0.409202126657458	0	-1.37499704125563	0	1334.84051412093	0	0.229070208333749	0	856.791609552387	0	11.3192718400773	0	-6.28034186197448	0	8.81312460286408	0	1.38915811419978	0	-0.51652177065192	0	-1.3499472818414	0	-9.36381049784986	0	-1.52766091593476	0	0	421.267440132828	0	0.409202126657458	0	-1.37499704125563	0	1334.84051412093	0	0.229070208333749	0	856.791609552387	0	11.3192718400773	0	-6.28034186197448	0	8.81312460286408	0	1.38915811419978	0	-0.51652177065192	0	-1.3499472818414	0	-9.36381049784986	0	-1.52766091593476	2.32812136295558	-7.14580764489048
422.23675489308	0.635736995810516	1.76058249641435	0.000418495598035319	5.18903832090634e-06	0.661535333791754	3.34636859087244e-05	6.25017923673945e-05	0.00446967613133542	3.46405279145646e-05	0.00191646499449289	4.12545699388621e-05	0.0602300192337994	2.66837059598203e-05	0.266866553602458	5.70893843983755e-05	4.05817625428098e-06	0.00568024754689291	-0.718212409409965	1.41292503371122	0.00588764261666309	-0.00720212411600202	0.00361420026570805	-0.0424712560678017	-1.47857896564101	-0.00745399949534918	0.0181470610038945	-0.239107216339121	0.00120249821170691	-0.000410433617059135	-0.000116625806377849	422.23675489308	0	0.214108428657027	0	-0.415777146440422	0	1335.10739944453	0	0.275992918125005	0	857.995982121008	0	11.1753505570343	0	-6.12073390463959	0	9.0275825583992	0	3.05661004006368	0	-0.688549543132585	0	-0.639742480325493	0	-9.3782805073433	0	-1.47944945685932	0	0	422.23675489308	0	0.214108428657027	0	-0.415777146440422	0	1335.10739944453	0	0.275992918125005	0	857.995982121008	0	11.1753505570343	0	-6.12073390463959	0	9.0275825583992	0	3.05661004006368	0	-0.688549543132585	0	-0.639742480325493	0	-9.3782805073433	0	-1.47944945685932	3.03676462878688	-6.79816036966049
423.13450174583	1.93388789621589	1.76117101533767	4.6755260163986e-07	6.40849056290867e-06	0.660515162052732	-9.92029581058405e-05	-0.000169888578722134	0.00154270737735729	0.000591417751764339	2.24488896498789e-05	2.49598425872198e-05	0.0566736335794592	-4.23965849593335e-06	0.265592781196156	-2.01329513343356e-05	-1.04475355963364e-05	0.00596933564885359	-0.719183090286733	1.4048790436057	0.000144202197990303	-0.00940194435099965	0.00178104012226236	-0.0461542240777519	-1.47350604932953	-0.0116968579147823	0.0158847559034542	-0.238814400750104	7.70955362389613e-05	-0.000327518627800688	-5.47171617838467e-05	423.13450174583	0	1.40515757836782	0	1.30635312817038	0	1336.81585412851	0	2.56203246579549	0	861.304027271085	0	13.7759624679826	0	-2.84811494570532	0	13.4212199045703	0	9.4194952759445	0	0.121917362563406	0	0.202215596183634	0	-8.26165059630434	0	0.0793186229502837	0	0	423.13450174583	0	1.40515757836782	0	1.30635312817038	0	1336.81585412851	0	2.56203246579549	0	861.304027271085	0	13.7759624679826	0	-2.84811494570532	0	13.4212199045703	0	9.4194952759445	0	0.121917362563406	0	0.202215596183634	0	-8.26165059630434	0	0.0793186229502837	2.60670582272458	-3.26714061545231
424.033256185322	2.49504064073224	0.181943526811075	3.6888172076258e-05	2.45005539308609e-06	0.660594600033336	-0.000220282210625836	-4.18651159346761e-05	0.00223376841191918	0.00047327329049177	3.70810160162918e-06	-7.76522119437244e-06	0.0573010460876354	1.92206820273603e-05	0.264844499082499	-5.57517516412789e-05	-2.2945474745424e-05	0.00833881608890122	-0.717838009273096	1.39940931957638	0.00681208698032475	-0.00559955693026095	0.00374990873759409	-0.0400530481046763	-1.46900652936179	-0.0158473479001505	0.0140926056310854	-0.237438308465749	5.61689833782476e-05	-3.56140109813768e-05	-4.58561954683547e-05	424.033256185322	0	3.46454930959003	0	2.25907504617489	0	1341.55963448224	0	4.67851143915554	0	862.508176584021	0	24.7577820461132	0	1.8786894280749	0	16.0381443105843	0	11.0874943109223	0	0.787695185921934	0	0.90584378925969	0	-6.67936757365633	0	0.827415313480058	0	0	424.033256185322	0	3.46454930959003	0	2.25907504617489	0	1341.55963448224	0	4.67851143915554	0	862.508176584021	0	24.7577820461132	0	1.8786894280749	0	16.0381443105843	0	11.0874943109223	0	0.787695185921934	0	0.90584378925969	0	-6.67936757365633	0	0.827415313480058	2.23199819428595	2.88035350488932
424.955858825217	2.07876791684421	-1.59690387178345	5.41045529652136e-05	5.00778462126201e-05	0.660995950414949	-0.00200872745000955	7.35454092519062e-05	0.000493693010175319	-0.00163040001062193	0.00478172886712057	-0.000544459023380893	0.0575784014556355	5.36699091182582e-05	0.264447562372568	3.98987942840761e-05	2.47912710148915e-05	0.00960628945449454	-0.716854048077143	1.38909804811922	0.00536049897480143	-0.0070730639322083	0.00276872348059364	-0.0383786527085181	-1.47581967992786	-0.0131643000069242	0.0152322927411977	-0.235856155719178	7.76063005774461e-05	-0.000105594161805536	-6.9349861455953e-05	424.955858825217	0	5.65033292300333	0	1.54339715087761	0	1346.75283511493	0	3.0402134859398	0	863.316008773519	0	37.1297972216266	0	-1.88189118010278	0	17.8582087594145	0	10.0891559538607	0	1.42627409382526	0	0.342460855580376	0	-7.97807850314228	0	0.292449584625952	0	0	424.955858825217	0	5.65033292300333	0	1.54339715087761	0	1346.75283511493	0	3.0402134859398	0	863.316008773519	0	37.1297972216266	0	-1.88189118010278	0	17.8582087594145	0	10.0891559538607	0	1.42627409382526	0	0.342460855580376	0	-7.97807850314228	0	0.292449584625952	2.54926539445276	-1.27982837991741
425.824086521725	0.914674459278836	-1.90912375743267	1.26612263460846e-05	1.88245433142295e-05	0.659755102389537	-0.000296404292235585	5.17726054256395e-05	0.00186981406024968	-0.000141762697962169	0.0033734404195214	7.71673701630643e-06	0.0545294218817804	1.62436306415858e-05	0.26292098699994	2.68742085001839e-05	-6.11864083223683e-06	0.00880707136905851	-0.71567766630122	1.38886531393671	0.00192020960052003	-0.00300469421669801	-0.000358390731578173	-0.0383073037505662	-1.4781255589849	-0.0157405083680724	0.021781721957109	-0.233996176203789	1.86319138587533e-05	2.61078211739253e-06	-2.3039758697173e-06	425.824086521725	0	6.99206390760474	0	-0.105351756914371	0	1348.92590298489	0	0.517898387697219	0	866.457973000204	0	40.7900569116985	0	-5.92458944806826	0	22.6193639981167	0	4.08218192911346	0	2.24531616037421	0	-0.474154130628725	0	-9.24687965453544	0	-1.26460405625287	0	0	425.824086521725	0	6.99206390760474	0	-0.105351756914371	0	1348.92590298489	0	0.517898387697219	0	866.457973000204	0	40.7900569116985	0	-5.92458944806826	0	22.6193639981167	0	4.08218192911346	0	2.24531616037421	0	-0.474154130628725	0	-9.24687965453544	0	-1.26460405625287	3.03336615583026	-3.82785223514562
426.820017569235	-0.79812944908237	-0.330497470467269	-0.000734041283361572	0.000140911583611983	0.662713564180851	-0.000601550345014018	-3.12762227399448e-05	1.79835224416635e-05	-1.32716176052523e-05	0.00240271752922463	7.80246665306169e-05	0.0578541526680611	7.58933045330164e-05	0.264527565285965	-5.67090473394027e-05	-8.44852829119046e-05	0.00185754313209525	-0.713822106182445	1.41055070015819	3.8976525326187e-05	-0.00167097994653096	-0.00416889102308857	-0.0360293352768651	-1.49222714672378	-0.0134693645213268	0.0242628012814486	-0.231730718110031	0.00104016660672251	-2.88899003891146e-05	-1.74124175134668e-05	426.820017569235	0	7.05120860047787	0	-1.35071381616579	0	1349.17741179081	0	0.2130071276411	0	868.23369899288	0	40.8341108331767	0	-6.25338058558957	0	23.2783410415891	0	1.34869486849875	0	2.29738720884605	0	-1.32085901040281	0	-9.37556391201357	0	-1.54405566546848	0	0	426.820017569235	0	7.05120860047787	0	-1.35071381616579	0	1349.17741179081	0	0.2130071276411	0	868.23369899288	0	40.8341108331767	0	-6.25338058558957	0	23.2783410415891	0	1.34869486849875	0	2.29738720884605	0	-1.32085901040281	0	-9.37556391201357	0	-1.54405566546848	2.56457021470377	-0.804937885321532
427.724024438055	-2.04105889837831	1.47063305499126	9.58250066494985e-06	2.51668506908726e-05	0.663853212110329	0.00215942978056886	-0.00124935321759913	0.000791321127104623	-0.00325975822041332	0.00558405809707341	-3.31387272952836e-05	0.0570459190583977	-1.19879471371145e-05	0.264999914811916	-0.000359783479351825	-9.95630432490099e-05	0.00308336072704877	-0.716719581244981	1.40955533373949	0.0058503903635581	-0.00239749467671908	-0.00222797426723286	-0.0379294695723751	-1.49362479219413	-0.0115018547877049	0.0205504173343569	-0.233471109758148	0.000716868305336989	-0.000219054349249945	0.000111089868263792	427.724024438055	0	5.7260834164313	0	-0.783585028566393	0	1351.237670308	0	-0.790657451723026	0	868.841569521998	0	37.475108627712	0	-4.46468333995995	0	22.1837515097338	0	2.02859447949303	0	1.45570137538654	0	-0.858926630120624	0	-10.1843156117797	0	-2.09374759810481	0	0	427.724024438055	0	5.7260834164313	0	-0.783585028566393	0	1351.237670308	0	-0.790657451723026	0	868.841569521998	0	37.475108627712	0	-4.46468333995995	0	22.1837515097338	0	2.02859447949303	0	1.45570137538654	0	-0.858926630120624	0	-10.1843156117797	0	-2.09374759810481	0.757220880587922	1.5008073103211
428.630263876547	-2.50003423968977	1.93396707395476	-4.91797377311784e-05	-6.63865477107345e-06	0.663872203121567	-7.78052116311872e-05	9.67551499070151e-05	-3.07037263292193e-06	-0.000265421608813686	0.00162769355591258	5.56796967027647e-05	0.0556198896529306	2.19691568303951e-05	0.264448958519137	5.51423131941099e-06	1.56781818845242e-05	-2.14616163172078e-05	-0.717176704601746	1.41832213662787	-0.000987128868659367	0.00240041748840107	-0.00856719166020685	-0.0350827887697394	-1.496741842365	-0.00458157510102779	0.0189863074345333	-0.233355629934129	0.00102674311216604	5.04606100030995e-05	-7.7575906129447e-06	428.630263876547	0	3.59583961084591	0	0.901282703453236	0	1356.26235384939	0	-4.76988750209193	0	871.995337424962	0	25.5843671441891	0	4.96300553463231	0	14.7034741133693	0	7.96787187002634	0	0.817636286580897	0	-0.000416809061711983	0	-12.1983645598229	0	-3.26770784530665	0	0	428.630263876547	0	3.59583961084591	0	0.901282703453236	0	1356.26235384939	0	-4.76988750209193	0	871.995337424962	0	25.5843671441891	0	4.96300553463231	0	14.7034741133693	0	7.96787187002634	0	0.817636286580897	0	-0.000416809061711983	0	-12.1983645598229	0	-3.26770784530665	-1.40406591975232	11.4625762427202
429.829933776639	-1.63329739232529	-0.000984338181478106	-2.38893600533034e-05	-7.78665562017315e-07	0.663097780705346	0.00159504996716212	4.32111518244738e-06	-6.13178459564563e-05	-0.00208788199203978	0.00457221975974186	5.92097915343384e-05	0.0527183234904644	3.09127146281607e-06	0.263096185029482	5.14054361473789e-05	4.04625459227613e-06	7.55887124008682e-05	-0.720442926524366	1.41054958730111	0.00579834177463955	0.00022813807098022	-0.014731211402356	-0.0408423063367385	-1.48921298691834	0.000106366194310867	0.0150293316815529	-0.234443798742569	4.87939269622662e-05	3.17317508048135e-05	3.952563794004e-05	429.829933776639	0	0.961402255122629	0	2.26393191324651	0	1362.12866039607	0	-7.94245094845893	0	873.946846823902	0	12.3576428353625	0	12.3947482899773	0	10.0519897585275	0	11.0229606011283	0	-0.1214507149478	0	0.918824066062076	0	-14.3028293436785	0	-4.24034573803285	0	0	429.829933776639	0	0.961402255122629	0	2.26393191324651	0	1362.12866039607	0	-7.94245094845893	0	873.946846823902	0	12.3576428353625	0	12.3947482899773	0	10.0519897585275	0	11.0229606011283	0	-0.1214507149478	0	0.918824066062076	0	-14.3028293436785	0	-4.24034573803285	-1.91990211765869	16.0050192289839
430.842711231928	-0.00870906048263521	-1.79869845976148	-0.00216685389807837	6.03044053922559e-05	0.667064223579003	-9.92004985907489e-06	-0.00152140671197097	-0.00422294836316531	-0.000567050788729932	0.00603927454438433	0.00309488960781817	0.0576105283500946	-1.07193076806923e-05	0.265464572134787	-0.000529350817160671	-0.00121013464096376	2.30962947217124e-05	-0.720754822342552	1.41460048649784	0.00590510246195685	7.88286523208028e-05	-0.0211742612209804	-0.0372434227449072	-1.48631715467988	0.00133787112333503	0.0177693377549268	-0.234077740857985	8.24615232033908e-05	1.53956504090332e-05	-2.4194147489054e-05	430.842711231928	0	0.0894301677500623	0	1.24237346545181	0	1363.10564599361	0	-7.31583567463711	0	875.264931193448	0	11.137791162002	0	11.8466188131355	0	9.40992307811505	0	9.14984666136174	0	-0.807765952047593	0	0.175432986985094	0	-13.7930287579708	0	-3.70148738918289	0	0	430.842711231928	0	0.0894301677500623	0	1.24237346545181	0	1363.10564599361	0	-7.31583567463711	0	875.264931193448	0	11.137791162002	0	11.8466188131355	0	9.40992307811505	0	9.14984666136174	0	-0.807765952047593	0	0.175432986985094	0	-13.7930287579708	0	-3.70148738918289	0.738408662970474	14.0507258695745
431.7513234534	1.47789912339143	-1.71138730340274	-0.000638738575796622	5.11295395249397e-05	0.666592020786651	1.01661398837954e-05	-0.00102169471900544	-0.00161118874506303	-0.00167222920179865	0.00567431590108349	0.0019866886075198	0.0533020766330738	-1.96891642514559e-06	0.264811722328094	9.90151004198719e-06	-0.000330528030575386	-7.39374565739284e-06	-0.721232528596822	1.40750449113935	0.00525303879281954	0.000209786349445164	-0.0241080819483751	-0.0370017422586952	-1.48175241685125	0.000606722088324093	0.0170045218249114	-0.233626737073089	5.67615717254586e-05	7.73336999775504e-05	7.37547169401486e-05	431.7513234534	0	0.782198178585757	0	-0.498704015167682	0	1363.803194931	0	-8.63414702809705	0	878.606557527722	0	11.9222902955129	0	10.534662930958	0	11.92384308807	0	2.72633942158347	0	-0.236424151084283	0	-0.676969087573916	0	-14.4454476677742	0	-4.79352572666604	0	0	431.7513234534	0	0.782198178585757	0	-0.498704015167682	0	1363.803194931	0	-8.63414702809705	0	878.606557527722	0	11.9222902955129	0	10.534662930958	0	11.92384308807	0	2.72633942158347	0	-0.236424151084283	0	-0.676969087573916	0	-14.4454476677742	0	-4.79352572666604	3.95398709100145	15.4883227925669
432.749009955337	2.42922914826236	0.145293431929188	-0.000771629562058828	5.43756643406324e-05	0.667582038642442	5.87003638163494e-05	-9.97028787919112e-06	-0.00295421053463595	-0.00138900977494721	0.00559501233511864	0.000150975431488345	0.052295463311799	7.93357317560908e-06	0.265072310509851	-4.13573199196786e-05	-1.92258870279014e-05	6.49162945667675e-05	-0.722292309621736	1.40004951488025	0.00216149500575654	0.00033918976488124	-0.02845858603004	-0.0360699710737446	-1.47528916081288	0.000630808036907611	0.0139282898106491	-0.233644440611138	2.36149525160622e-05	2.12819301409992e-05	7.71671042317951e-06	432.749009955337	0	2.81384523260906	0	-1.36886826341841	0	1368.01849145736	0	-10.2560141744439	0	879.666486034623	0	20.8167960306433	0	7.46237695725866	0	13.821406240488	0	1.30832897284848	0	0.620036611774645	0	-1.33392264180071	0	-15.6948113447569	0	-5.60328841696258	0	0	432.749009955337	0	2.81384523260906	0	-1.36886826341841	0	1368.01849145736	0	-10.2560141744439	0	879.666486034623	0	20.8167960306433	0	7.46237695725866	0	13.821406240488	0	1.30832897284848	0	0.620036611774645	0	-1.33392264180071	0	-15.6948113447569	0	-5.60328841696258	5.78921506910436	16.0758139860029
434.002442110919	2.00756644484814	1.98578756731629	-6.63875566384957e-05	-7.75783144818024e-06	0.667254606571765	-7.33593707467529e-06	-3.2139990888709e-05	-0.0029221852889763	-0.00210375156047653	0.00544040131151181	-4.64602522668753e-05	0.0503991073787718	-5.13633813050132e-06	0.263978905246451	-2.32741011788322e-05	-1.78239118126668e-05	1.7510346890766e-05	-0.723134241858123	1.38291458629966	0.00118183264470109	4.15279650302177e-05	-0.0328196557125018	-0.0382306041495609	-1.47447188566911	1.27382144205125e-05	0.0125789749293159	-0.23283734199996	8.30056951892677e-06	1.44359421637347e-05	1.4895115552606e-05	434.002442110919	0	5.78776133945604	0	0.227506593289689	0	1375.0995900477	0	-6.54518026666288	0	882.088709394463	0	37.7330377719796	0	16.1249531470039	0	19.3638961956288	0	5.2918906189962	0	1.48252751013449	0	-0.308359773923695	0	-13.2779228823358	0	-4.45293243543646	0	0	434.002442110919	0	5.78776133945604	0	0.227506593289689	0	1375.0995900477	0	-6.54518026666288	0	882.088709394463	0	37.7330377719796	0	16.1249531470039	0	19.3638961956288	0	5.2918906189962	0	1.48252751013449	0	-0.308359773923695	0	-13.2779228823358	0	-4.45293243543646	3.79524351974098	31.5007322911153
435.098917927699	0.417962686312495	0.938091397608451	4.70637053848878e-05	0.000105145646608044	0.669638632555463	-3.63227121706487e-05	2.44878348403972e-06	7.01875728141856e-05	-0.00164475447248494	0.00502142388314566	0.00174511714325668	0.054866884261793	9.83447241242383e-07	0.264767943776617	4.5523888315848e-05	3.6841154138213e-05	0.00105850290908176	-0.718388832943944	1.39347612298548	3.06418064180786e-05	0.00140231928366967	-0.027731486252367	-0.0397416937014727	-1.47994756328127	0.00350761691096765	0.0189992052831371	-0.227004971242695	0.000631434292313055	1.03344110235028e-05	0.000562907420928906	435.098917927699	0	7.18646640621528	0	2.05758685481137	0	1377.11975425897	0	-4.05052093665726	0	885.25803402743	0	40.8943963404114	0	19.8780440422977	0	23.9128653185184	0	10.9387698117389	0	2.42313030636333	0	0.726354928979289	0	-11.9595752689977	0	-2.82714669599018	0	0	435.098917927699	0	7.18646640621528	0	2.05758685481137	0	1377.11975425897	0	-4.05052093665726	0	885.25803402743	0	40.8943963404114	0	19.8780440422977	0	23.9128653185184	0	10.9387698117389	0	2.42313030636333	0	0.726354928979289	0	-11.9595752689977	0	-2.82714669599018	0.368289875775274	34.7534650118593
436.040985514778	-1.19144744899799	-1.04833092584802	-0.000396660681246165	0.000492401282845998	0.671865345279223	-0.000941038441751238	-0.000507235307138524	-0.000165016652122387	-0.000514677844520649	0.00503316982972566	0.000174132041727692	0.0538026083288278	0.000526682755931889	0.266314445531238	-0.00021208294966539	-0.000192048636479928	0.00340402929016565	-0.716552440144257	1.38580440621853	0.000671038791763171	-7.27563063259209e-05	-0.0252544227882391	-0.0418324607432406	-1.47312854682712	-0.000372820716436043	0.017524326489532	-0.224061461273182	4.04941501101318e-05	2.0082485611675e-06	9.21321601340614e-05	436.040985514778	0	6.80801007883728	0	2.00020804147293	0	1377.47875454943	0	-3.76941262540139	0	885.583341723457	0	40.5875841431027	0	19.6523498826197	0	23.7537704402149	0	10.8818647926803	0	2.09339249961998	0	0.677999889098086	0	-11.7074966320863	0	-2.58402967664649	0	0	436.040985514778	0	6.80801007883728	0	2.00020804147293	0	1377.47875454943	0	-3.76941262540139	0	885.583341723457	0	40.5875841431027	0	19.6523498826197	0	23.7537704402149	0	10.8818647926803	0	2.09339249961998	0	0.677999889098086	0	-11.7074966320863	0	-2.58402967664649	-1.17535057078345	32.1278604209992
437.200262449459	-2.41217120919047	-1.93436547453752	-1.57695338238032e-05	3.67818039803048e-05	0.673226261394806	1.27220201725304e-05	0.000802226753340416	6.46186026086883e-05	-0.00154614709576273	0.00140445028663886	1.20763884202031e-05	0.0516567910326937	1.92449898306024e-05	0.26693808561859	2.08781115022387e-05	6.69122473083465e-05	0.0015356913082146	-0.712881586975087	1.38376770956274	0.00654862277323831	0.00588096424598661	-0.0184238482925137	-0.0433838153573724	-1.47945917308212	-0.00795989799088641	0.0195523998906264	-0.219190560334927	3.87234713063772e-05	0.00147580650637553	0.000817042817421965	437.200262449459	0	4.59960656550114	0	-0.00681371360680743	0	1381.83540615357	0	0.168574798107716	0	889.152201891057	0	31.7358846086029	0	11.6959487247246	0	16.5823181327364	0	4.40060534062558	0	1.06849536849975	0	-0.420052470212447	0	-9.62197483325081	0	-0.83529099852259	0	0	437.200262449459	0	4.59960656550114	0	-0.00681371360680743	0	1381.83540615357	0	0.168574798107716	0	889.152201891057	0	31.7358846086029	0	11.6959487247246	0	16.5823181327364	0	4.40060534062558	0	1.06849536849975	0	-0.420052470212447	0	-9.62197483325081	0	-0.83529099852259	-0.400332112248383	20.1278247491573
438.172489737968	-2.28738517011913	-0.483955440346704	-3.28489054950693e-05	-1.25963985747644e-05	0.673454501467281	-0.00114328841291929	4.72348521296389e-05	7.72210100355762e-05	-0.000226887643440188	0.00316624255607315	-9.39014498342006e-05	0.0511934111773544	-2.00881367410451e-05	0.266417975171962	4.14995612317484e-05	3.77017095670652e-05	1.6088546360451e-05	-0.708680185564464	1.36384632454018	0.000750059168484374	0.00414815815140117	-0.0127623068703057	-0.0416841090457217	-1.47056173466858	-0.0123043148214082	0.0155387957929122	-0.214466441440777	4.18261699730148e-05	7.16681033337158e-05	5.49661476382245e-05	438.172489737968	0	2.22208147684079	0	-1.31001503512107	0	1387.6525723006	0	3.37297894125157	0	891.079512626295	0	17.4955371215776	0	3.81412542952983	0	11.8305650029541	0	1.3609585693619	0	0.446043588844549	0	-1.28225634404122	0	-7.50593419369315	0	-0.0139371475186678	0	0	438.172489737968	0	2.22208147684079	0	-1.31001503512107	0	1387.6525723006	0	3.37297894125157	0	891.079512626295	0	17.4955371215776	0	3.81412542952983	0	11.8305650029541	0	1.3609585693619	0	0.446043588844549	0	-1.28225634404122	0	-7.50593419369315	0	-0.0139371475186678	1.00864087659584	9.3447102379993
439.16131257154	-1.11481259712708	1.49911613684974	1.66940474404357e-05	-7.53875289992299e-05	0.674683059010161	0.00021180291139626	-7.02692592989545e-05	0.000344817234360326	-0.0018751989051759	0.00547307764728991	-0.000522551686696628	0.0521094894157113	-3.27876979896702e-05	0.266684570370286	-7.82557711890216e-05	-0.000131110423834025	0.00238442400368301	-0.707475550223681	1.36055346284509	0.00682796082783307	-0.00197497933455469	-0.00232978993097124	-0.0501166391759242	-1.44746351727663	-0.0184366739458239	0.0110377902690775	-0.211315828600887	0.000435052457247129	-0.00121790071062348	-0.000546799212120365	439.16131257154	0	0.470125338418008	0	-0.752055167827008	0	1390.87292658942	0	2.58076289883938	0	891.732101417723	0	11.3874267987927	0	4.94384464001226	0	10.8964172886681	0	2.08779731150885	0	-0.466592509059716	0	-0.836349834684905	0	-8.14637893593081	0	-0.562878090302717	0	0	439.16131257154	0	0.470125338418008	0	-0.752055167827008	0	1390.87292658942	0	2.58076289883938	0	891.732101417723	0	11.3874267987927	0	4.94384464001226	0	10.8964172886681	0	2.08779731150885	0	-0.466592509059716	0	-0.836349834684905	0	-8.14637893593081	0	-0.562878090302717	1.61699544309639	10.4301266436928
440.06169022438	0.417150019445975	1.9337625340243	8.93463140673153e-06	5.29883632612259e-05	0.674756076381474	8.2687528140677e-06	3.12271955244846e-06	0.000240252248869567	-0.000526096164536604	0.00300034809108352	1.19884373674656e-06	0.0516759012578956	5.00405473612252e-06	0.266071508743673	-2.20505779796631e-05	-9.97648339748095e-06	0.00261749948490422	-0.704996881063483	1.38048850542539	-0.000198675998432785	-0.00374315550634386	0.00560427126260978	-0.0481691681497065	-1.46039513772884	-0.0278891831188882	0.0233154257882342	-0.208427112411402	3.09862557999655e-05	-0.000151805858372787	-1.15401744007561e-05	440.06169022438	0	0.143830658646275	0	0.933329462544325	0	1391.16968252679	0	2.02056112508518	0	894.905873543858	0	11.1534443463028	0	5.45216059101913	0	9.92939463064295	0	8.09676990922387	0	-0.755510776329398	0	0.0143779152692962	0	-8.46661597336696	0	-1.06088873259412	0	0	440.06169022438	0	0.143830658646275	0	0.933329462544325	0	1391.16968252679	0	2.02056112508518	0	894.905873543858	0	11.1534443463028	0	5.45216059101913	0	9.92939463064295	0	8.09676990922387	0	-0.755510776329398	0	0.0143779152692962	0	-8.46661597336696	0	-1.06088873259412	1.47135647308354	8.78706039719515
441.195949465793	2.04832909006393	0.121817139105198	3.6181673071188e-05	0.000140454690973071	0.676502435642982	0.00247770155839433	5.38619606700238e-05	0.0015142667257702	-0.00018975211580058	0.0034483122204865	-9.38705141288247e-06	0.052496294681576	2.64999825053891e-05	0.266708883504586	2.5750412160089e-05	4.67318619049755e-05	0.000250845771069319	-0.702214182805833	1.35845232338069	-0.00118847782419293	-0.000978364369111201	0.00597611625172489	-0.0517413187129674	-1.44991101161767	-0.0274436692755014	0.0252227431151335	-0.204258386058794	3.77644314848282e-05	2.94523021047941e-05	1.43221822585168e-05	441.195949465793	0	1.62318047201931	0	2.27559102552159	0	1393.35724406664	0	3.48316033039767	0	896.828692836198	0	14.6578488412002	0	7.2899161150389	0	11.7819550792345	0	11.103508524775	0	0.219295833210412	0	0.920142674860727	0	-7.3954843832531	0	0.0219309798931037	0	0	441.195949465793	0	1.62318047201931	0	2.27559102552159	0	1393.35724406664	0	3.48316033039767	0	896.828692836198	0	14.6578488412002	0	7.2899161150389	0	11.7819550792345	0	11.103508524775	0	0.219295833210412	0	0.920142674860727	0	-7.3954843832531	0	0.0219309798931037	1.75373566056864	9.20680086600888
442.312575168997	2.46366577803402	-1.83729173444505	8.45048301578946e-06	6.15057010410442e-05	0.675989468630859	0.000185761378575368	1.26377669342508e-05	0.000187861916943756	-0.000414420040605657	0.00393249355229979	4.7499818303231e-05	0.0511148591015767	8.61730048852842e-07	0.265488075580777	-2.89697515578088e-06	-1.84318956588686e-05	0.000891546374481216	-0.699037876726276	1.34132685425105	0.00903395093165596	-0.00955049072691716	0.0107157762877184	-0.0381147862598668	-1.4815996555418	-0.0163510716118384	0.0301027937594671	-0.201636105137791	2.9864216365648e-06	-0.00602928988126752	-0.0019893563180796	442.312575168997	0	4.27867738140235	0	1.17717928047915	0	1399.69223351094	0	0.788680994220226	0	898.289966079148	0	29.8151985536049	0	0.675341181688035	0	15.3930536959619	0	8.9731546497667	0	0.98421807856936	0	0.136271912328421	0	-9.31031419130299	0	-0.674387730669674	0	0	442.312575168997	0	4.27867738140235	0	1.17717928047915	0	1399.69223351094	0	0.788680994220226	0	898.289966079148	0	29.8151985536049	0	0.675341181688035	0	15.3930536959619	0	8.9731546497667	0	0.98421807856936	0	0.136271912328421	0	-9.31031419130299	0	-0.674387730669674	3.28901162977991	1.63380583938977
443.161772926329	1.80003760125353	-1.73019453944584	2.4614204443966e-05	7.66641519126072e-06	0.675328109856298	2.94464129409073e-05	2.39510561661412e-05	0.00100000922212841	-0.00127003419705476	0.00394537984383031	-3.13078845004463e-05	0.051530542980556	1.23654344878632e-05	0.264087223471746	4.04218669804353e-05	6.85350911760723e-06	-4.79479193097271e-05	-0.700762017581034	1.33267930593977	0.00758775294493578	-0.0124847575829354	0.0153046940365373	-0.0465355471661498	-1.46471850977624	-0.01211053142619	0.0301784523007945	-0.20136107531174	6.02705179007758e-05	-0.00662206013829322	-0.0011108359475079	443.161772926329	0	6.14472384073588	0	-0.456744170913552	0	1403.824986283	0	-2.80848795996824	0	901.438000990899	0	39.0358975341844	0	-7.30399459861729	0	22.3359279180675	0	2.90005508658276	0	1.65885007283501	0	-0.658479957107143	0	-11.05470047552	0	-1.96936551747345	0	0	443.161772926329	0	6.14472384073588	0	-0.456744170913552	0	1403.824986283	0	-2.80848795996824	0	901.438000990899	0	39.0358975341844	0	-7.30399459861729	0	22.3359279180675	0	2.90005508658276	0	1.65885007283501	0	-0.658479957107143	0	-11.05470047552	0	-1.96936551747345	4.27426525062314	-5.89838407414396
444.375010088664	-0.109621998225603	0.586560042441706	1.92785924834175e-05	-4.92332302792821e-05	0.67518063311979	3.17149962634851e-05	2.86388243387531e-05	2.89491804959337e-05	-0.000398707010087413	0.00505758525269278	1.05322317753795e-05	0.0524060203944162	-3.18175047463494e-05	0.262830086813179	-2.57417529526328e-06	4.97782311701168e-05	-0.00433714063922258	-0.711511870923781	1.37791315219425	0.00362253549228885	-0.00858493326045935	0.00620736577292335	-0.0404960083171086	-1.48007887801015	-0.010257865831528	0.0257758935730163	-0.21093970540995	0.00402176587991461	-3.87957583840124e-05	-5.14690958312388e-06	444.375010088664	0	7.23435408393686	0	-1.28707265277147	0	1405.18174300386	0	-4.02283798679526	0	902.587729974177	0	40.9100597440746	0	-9.03782475270552	0	23.9560472893479	0	1.39461094985949	0	2.46891327685047	0	-1.26326286582659	0	-11.9263385657698	0	-2.80250096159092	0	0	444.375010088664	0	7.23435408393686	0	-1.28707265277147	0	1405.18174300386	0	-4.02283798679526	0	902.587729974177	0	40.9100597440746	0	-9.03782475270552	0	23.9560472893479	0	1.39461094985949	0	2.46891327685047	0	-1.26326286582659	0	-11.9263385657698	0	-2.80250096159092	3.18362737052479	-3.84727366124954
445.492364307094	-1.8409430250891	1.99470018409156	8.37274537853003e-06	-2.6826417441084e-05	0.675264096568929	-2.40345759282142e-05	0.000536749608079275	5.1389385916514e-05	-2.08678249492519e-06	0.00434078002873992	0.000852642277034748	0.0513806618933071	2.57595322800929e-05	0.262120250151431	6.79797221756199e-05	8.31246819091884e-05	-7.57893672317643e-05	-0.716731391066001	1.4010289739556	-0.000709759614991938	-0.00682805792632643	0.0012094826777754	-0.0393274186758766	-1.49089486547316	-0.00528254034766055	0.0184791657469273	-0.215050363969263	0.00629960809613209	7.93977890594871e-05	0.000386311152323831	445.492364307094	0	6.08596655698886	0	0.370169525419781	0	1406.6483272073	0	-5.96291067576153	0	905.246679747271	0	38.8319828045662	0	-6.40739505179235	0	20.5605663734685	0	5.89024581631555	0	1.62880591306886	0	-0.246732972428402	0	-13.0090640645381	0	-4.17428695241771	0	0	445.492364307094	0	6.08596655698886	0	0.370169525419781	0	1406.6483272073	0	-5.96291067576153	0	905.246679747271	0	38.8319828045662	0	-6.40739505179235	0	20.5605663734685	0	5.89024581631555	0	1.62880591306886	0	-0.246732972428402	0	-13.0090640645381	0	-4.17428695241771	-0.19403336629909	-2.11259084478009
446.326358551161	-2.46697333607464	1.28901473198579	8.35062415341119e-05	5.78191043831913e-06	0.675185145510219	0.000390835786771659	1.08227930680365e-05	0.000110785275553013	-0.00122844409533648	0.00548787069507484	3.42531689315234e-05	0.0524935203116737	1.77384886889239e-05	0.26120012971245	8.96246187234497e-06	1.75890368092889e-06	-1.90388739232512e-05	-0.718686162802689	1.41359979550359	-0.00562353202626372	-0.000158569465599884	6.94819465962896e-06	-0.0351844712936577	-1.4890737276153	-0.00422805058444944	0.0195092886099708	-0.216692077918428	0.00668689680837376	-7.11903004374188e-05	3.97581013368347e-06	446.326358551161	0	4.2369032634517	0	1.84447087467921	0	1410.77611490018	0	-9.20163795394661	0	907.891180374889	0	29.5572493414484	0	0.75679371238062	0	14.8011633698375	0	10.6950520290049	0	0.974426588355941	0	0.552339916860957	0	-14.7854292593432	0	-5.34889012260681	0	0	446.326358551161	0	4.2369032634517	0	1.84447087467921	0	1410.77611490018	0	-9.20163795394661	0	907.891180374889	0	29.5572493414484	0	0.75679371238062	0	14.8011633698375	0	10.6950520290049	0	0.974426588355941	0	0.552339916860957	0	-14.7854292593432	0	-5.34889012260681	-2.30935736924451	3.8814719789603
447.400510146548	-2.07581452604027	-0.925403782858168	3.37024275104849e-05	1.57089084685319e-05	0.674408456936451	-3.10431321902179e-05	-3.72462371926115e-05	-2.43072888327416e-05	-2.6266063344903e-05	0.00563319873464909	-1.98840346860456e-05	0.0513761398978117	-4.75785331223094e-05	0.259713490420851	-1.27267062533839e-06	3.31715086162395e-05	-1.25602936016384e-05	-0.72197821136355	1.41399922169194	-2.58079999706449e-05	3.80589858315644e-05	-7.64566347311521e-06	-0.0383467094484032	-1.49196504335479	-0.00269850418479619	0.0185458541719784	-0.218503420158765	0.00597606194883475	-3.71042323548412e-06	2.88554158948997e-05	447.400510146548	0	1.67549816204663	0	2.0668283360738	0	1416.90074046177	0	-9.81268684235365	0	908.398034906763	0	14.874702168937	0	2.40277697002898	0	13.5809862607184	0	10.9770441806523	0	0.242719424263859	0	0.73068279489307	0	-15.2822114880567	0	-5.44444547412061	0	0	447.400510146548	0	1.67549816204663	0	2.0668283360738	0	1416.90074046177	0	-9.81268684235365	0	908.398034906763	0	14.874702168937	0	2.40277697002898	0	13.5809862607184	0	10.9770441806523	0	0.242719424263859	0	0.73068279489307	0	-15.2822114880567	0	-5.44444547412061	-2.16134191239703	1.23463239346156
448.157524712989	-1.08591945045529	-1.93345489230309	1.04338767230471e-05	-1.17473321605585e-05	0.674097239243007	-3.15977886851072e-06	-1.57734824642952e-05	-4.72030929929895e-05	-3.15843189989526e-05	0.00753004200079694	0.0013925631951137	0.0520671596541443	-2.30011742575641e-05	0.258695456418205	-2.46832502858231e-05	-9.34553020067739e-07	2.26068734560528e-05	-0.723654219213922	1.41295271737885	-1.16771428352732e-05	0.000287420255334968	9.89367812458118e-05	-0.0369435762810218	-1.4914155526331	-0.00473075369564548	0.0175012507209589	-0.219566233817144	0.00539614492407786	7.65792713033793e-05	9.52835037915892e-05	448.157524712989	0	0.449569333648661	0	0.917669952004636	0	1418.94868666611	0	-8.01516145164435	0	910.209240930857	0	11.3581901883456	0	-0.500270106448374	0	10.8370159371663	0	8.03183491997139	0	-0.48247985129317	0	0.00754315161909335	0	-14.1160727046656	0	-4.34043219855534	0	0	448.157524712989	0	0.449569333648661	0	0.917669952004636	0	1418.94868666611	0	-8.01516145164435	0	910.209240930857	0	11.3581901883456	0	-0.500270106448374	0	10.8370159371663	0	8.03183491997139	0	-0.48247985129317	0	0.00754315161909335	0	-14.1160727046656	0	-4.34043219855534	-0.0235984792063828	-3.61761979456793
448.966526642373	0.2903312814394	-1.61661110125844	-4.54936270775367e-05	-3.37737405788139e-05	0.673759048273058	2.3590349327254e-05	-3.71405804393433e-05	-0.000392410001797059	-2.16626333864108e-05	0.00478214312009227	0.000133441775408463	0.0548661161377244	-3.21141133997032e-05	0.257339556758324	-2.15234894037143e-06	1.2097483570009e-05	-3.20835742999037e-05	-0.72473082745949	1.42747174063948	2.19608893451099e-05	0.000512517954016985	-0.000478869664034098	-0.0355852378643377	-1.49500651247491	-0.00444425885318169	0.0212857087997057	-0.22004613984023	0.00563906907462699	0.000103940168414568	0.000151495744825348	448.966526642373	0	0.119182729287244	0	-0.620949815110391	0	1419.21266848284	0	-7.35662339338611	0	913.145097019111	0	11.1466091422915	0	-1.02018714817072	0	9.52629335047646	0	2.41285019371477	0	-0.778977827955269	0	-0.752938460859533	0	-13.8138241319936	0	-3.74883317633415	0	0	448.966526642373	0	0.119182729287244	0	-0.620949815110391	0	1419.21266848284	0	-7.35662339338611	0	913.145097019111	0	11.1466091422915	0	-1.02018714817072	0	9.52629335047646	0	2.41285019371477	0	-0.778977827955269	0	-0.752938460859533	0	-13.8138241319936	0	-3.74883317633415	2.89967177488351	-2.09066551060064
450.009538865843	1.87470553031851	0.415290355996274	-6.71845042601451e-06	-2.78804814337083e-05	0.673944633962898	2.50304886089582e-05	2.94093902354559e-05	-0.000170308285969716	-0.000333469472722317	0.00425841466794654	-5.14523276315903e-06	0.0547772908499804	-6.11527633436966e-05	0.256674136198712	1.0120716751668e-05	6.48790128001554e-05	-0.00112997056133613	-0.729776265112763	1.43849875719143	-0.00584800884000151	0.00638120188285928	-2.00362982867348e-05	-0.0387850218141375	-1.49178673841335	-0.00516053173101887	0.0160915085279594	-0.223634858206783	0.00653429678739051	0.00280560572845473	0.00257998805727995	450.009538865843	0	1.30000062482421	0	-1.3290255722078	0	1420.77223605803	0	-7.8701915435303	0	914.002668730855	0	13.4034879583195	0	-1.43094004092143	0	10.1167775090242	0	1.35372849527824	0	0.0685096239356418	0	-1.2998813639085	0	-14.2290343113333	0	-4.20775785829093	0	0	450.009538865843	0	1.30000062482421	0	-1.3290255722078	0	1420.77223605803	0	-7.8701915435303	0	914.002668730855	0	13.4034879583195	0	-1.43094004092143	0	10.1167775090242	0	1.35372849527824	0	0.0685096239356418	0	-1.2998813639085	0	-14.2290343113333	0	-4.20775785829093	5.18229263190415	1.56686194071217
450.972395037133	2.49591733364824	1.90918580224197	1.83819806031969e-05	-2.11973398536649e-06	0.672979952898069	-0.000170383118689393	-0.000217964505940253	-0.000492921376759849	-0.00155437434948199	0.00252631126987329	-0.000137844520569152	0.053810564801334	-4.38539322245857e-05	0.255086345114917	-4.23769535703246e-05	-3.2711205179075e-05	-4.68954824099641e-06	-0.729681493347555	1.43268801688431	-0.005033679310915	0.00502219654251233	-2.57741849527858e-05	-0.0378669759722691	-1.49258092717345	-0.00435950270346197	0.0162695293231822	-0.222873366033668	0.00516352604401677	0.000400349490041988	1.15350585682078e-05	450.972395037133	0	3.48782695678736	0	-0.0916540626981071	0	1425.77625346064	0	-4.98022426604742	0	915.781679461511	0	24.9194347825604	0	5.34911916650118	0	14.346721851051	0	4.09833571132229	0	0.791254861324299	0	-0.462740335388625	0	-12.2998915878634	0	-3.32639555450536	0	0	450.972395037133	0	3.48782695678736	0	-0.0916540626981071	0	1425.77625346064	0	-4.98022426604742	0	915.781679461511	0	24.9194347825604	0	5.34911916650118	0	14.346721851051	0	4.09833571132229	0	0.791254861324299	0	-0.462740335388625	0	-12.2998915878634	0	-3.32639555450536	4.58386999069414	13.5735105787286
451.931691062504	2.03298870505907	1.45805989506386	-4.53597933285752e-05	-1.39086636163219e-05	0.672412271492944	9.35448835374781e-05	2.78132383980486e-05	-0.000831853008049456	2.0677842007613e-05	0.00332096415787109	9.65321563626093e-05	0.0548230753958599	-8.80396128888716e-07	0.253605996071367	-7.14701849503875e-06	1.98214287710029e-05	-0.000131627846747376	-0.729047488564937	1.42127379197976	-0.00478910027951754	0.00287509195023021	-0.00127518100952105	-0.0378986198385	-1.49211106364536	-0.00432573964139489	0.0166721896420798	-0.22147246020968	0.00321759068856715	1.85873855845587e-05	9.41420630179791e-05	451.931691062504	0	5.74503063555221	0	1.69224783324698	0	1431.10633242629	0	-0.762561358354408	0	919.121954896584	0	37.5481877805175	0	15.3533700722368	0	22.2782403369393	0	10.3914057265572	0	1.46484946948497	0	0.44571603008407	0	-10.1665131102265	0	-2.0870152984723	0	0	451.931691062504	0	5.74503063555221	0	1.69224783324698	0	1431.10633242629	0	-0.762561358354408	0	919.121954896584	0	37.5481877805175	0	15.3533700722368	0	22.2782403369393	0	10.3914057265572	0	1.46484946948497	0	0.44571603008407	0	-10.1665131102265	0	-2.0870152984723	2.35547920828742	27.7253799385045
452.84224446432	0.766418246376728	-0.369268551528808	-1.91013713230039e-05	-1.02093916374975e-05	0.672081011790206	6.88436735316012e-07	-2.19573278268803e-06	-0.000357297482489501	-9.42841089269834e-05	0.00407247098804841	-5.91727033289004e-06	0.0543085295019539	6.99995769987489e-05	0.252618921220065	-6.92847028502366e-05	4.43182345917944e-06	-0.000748113643562704	-0.729300535876861	1.40828915365894	-0.00524214744425874	0.00255911027966823	-0.0038574303027108	-0.0389029577782159	-1.48587073152172	-0.00318007274015081	0.018067738872011	-0.220808997441779	0.00103773221490358	7.25704177216065e-05	2.94004488337014e-05	452.84224446432	0	7.06612169782618	0	2.23507264401212	0	1433.14685450134	0	0.205183222949771	0	919.707904674192	0	40.8603822787318	0	17.0828143774635	0	23.3305406511412	0	11.0374755908422	0	2.30880243943494	0	0.88846744770069	0	-9.3842123681337	0	-1.55856219647037	0	0	452.84224446432	0	7.06612169782618	0	2.23507264401212	0	1433.14685450134	0	0.205183222949771	0	919.707904674192	0	40.8603822787318	0	17.0828143774635	0	23.3305406511412	0	11.0374755908422	0	2.30880243943494	0	0.88846744770069	0	-9.3842123681337	0	-1.55856219647037	0.543015207516622	28.9959190208425
453.849208334602	-0.958135635167652	-1.92096457376654	3.77608809659089e-06	4.32999974580633e-05	0.673888686994313	2.69971227712906e-06	3.04461853395631e-05	-0.00418174070929241	7.93447900834248e-05	0.00130631129385335	-2.98213249504125e-05	0.0576375529620317	-8.38205226392493e-06	0.253096547245537	2.07739764343916e-05	1.40561065473466e-05	-0.00358945675590225	-0.730315353340747	1.41944548067758	-0.00230437374987758	0.00277049247572754	-0.00621786903735495	-0.0419680101018799	-1.48111835228898	-0.00777675166224475	0.0171452314520504	-0.220600309318154	0.00141750955036556	3.85392387057089e-06	4.34392451049754e-05	453.849208334602	0	6.96169568510344	0	0.944444803159444	0	1433.4115918553	0	0.570227278910384	0	921.576085727095	0	40.7828519313554	0	16.7110260579044	0	22.5700098506156	0	8.12874641587858	0	2.21681528705974	0	0.0209625414164521	0	-9.22114724883521	0	-1.22669591150663	0	0	453.849208334602	0	6.96169568510344	0	0.944444803159444	0	1433.4115918553	0	0.570227278910384	0	921.576085727095	0	40.7828519313554	0	16.7110260579044	0	22.5700098506156	0	8.12874641587858	0	2.21681528705974	0	0.0209625414164521	0	-9.22114724883521	0	-1.22669591150663	0.111491260973501	28.7290526526691
454.689213555429	-2.07919155178939	-1.59817865756087	-4.95097844521264e-05	-2.83177445868302e-06	0.673377062670434	-8.95381040914009e-06	1.99952289431745e-05	-0.00170724018727032	0.00102750302846932	0.000179757436339731	6.34585426783039e-05	0.0556268123944888	-1.17432770143032e-05	0.252162092797023	6.20224731333806e-05	1.34036279352295e-05	-0.00403788270521882	-0.73060446274899	1.41931611374651	-6.56409911033754e-05	0.00452997310428407	-0.00589794054784447	-0.0440404138382228	-1.47596344525141	-0.0124338579564272	0.0162640501673975	-0.2199052578136	0.00081765003938755	8.71638340416341e-05	3.46834839973923e-05	454.689213555429	0	5.64874395820754	0	-0.64799176700156	0	1435.5532535486	0	3.03443073933436	0	924.605590659834	0	37.1603835521286	0	12.7325167408863	0	17.9262850961842	0	2.34652873332895	0	1.4208561762607	0	-0.769981634168313	0	-7.97823615606787	0	0.283993057523763	0	0	454.689213555429	0	5.64874395820754	0	-0.64799176700156	0	1435.5532535486	0	3.03443073933436	0	924.605590659834	0	37.1603835521286	0	12.7325167408863	0	17.9262850961842	0	2.34652873332895	0	1.4208561762607	0	-0.769981634168313	0	-7.97823615606787	0	0.283993057523763	0.582965662531014	24.1727969378093
455.958379551319	-2.38730128281147	0.90490871661097	6.47529393099563e-06	1.65684236488736e-05	0.673745279952003	0.00282435638268128	-7.72523573374982e-06	-0.00141963444485328	-0.00214790558356304	0.003199629245403	-6.32065853488178e-05	0.0562033738967787	4.04438051541809e-05	0.251407151854609	-6.53042290535804e-05	-5.73167900354824e-06	-0.00641269359769844	-0.728282875266622	1.40798946469865	-0.00469837145668751	0.0014865955149225	-0.00763934111817301	-0.0357353281331725	-1.48002477440077	-0.0161086519035176	0.0143763494058351	-0.217524977404706	2.86583150445446e-05	0.000141373574842315	3.16137557306007e-05	455.958379551319	0	2.61186485369913	0	-1.17754307025662	0	1442.83669808649	0	4.21932838338851	0	925.5372346522	0	19.6545050582791	0	10.0768118638022	0	15.8045211303464	0	1.42307849198318	0	0.562834505059443	0	-1.15947828140795	0	-7.10331606062004	0	0.698394368310827	0	0	455.958379551319	0	2.61186485369913	0	-1.17754307025662	0	1442.83669808649	0	4.21932838338851	0	925.5372346522	0	19.6545050582791	0	10.0768118638022	0	15.8045211303464	0	1.42307849198318	0	0.562834505059443	0	-1.15947828140795	0	-7.10331606062004	0	0.698394368310827	0.779755361763241	20.4471899322981
457.027203462982	-1.25081470964617	1.99663035630545	-3.07219387871326e-05	3.42381314485955e-05	0.672587535750085	0.000209767806162669	3.02429009396197e-06	-0.00149542498262872	-4.70951822767197e-05	0.00263035277650767	0.000118895500047455	0.053119387977886	1.02180544183131e-05	0.24980372408767	-1.8984521617368e-05	1.49726714405386e-05	-0.00616665341739256	-0.726169809213132	1.39564483234389	-5.76760906420535e-05	-0.000103368966192691	-0.00660941181586219	-0.0374349709859967	-1.48022094642802	-0.012316314901966	0.0176983804504795	-0.214391624004972	7.30106472704792e-06	-3.35228928820501e-05	-5.91746387334192e-05	457.027203462982	0	0.571403667110401	0	0.579747520241078	0	1446.85093284621	0	0.974907066482589	0	928.545883388246	0	11.5498596636444	0	16.2542795355839	0	10.4103651934153	0	6.7366573113554	0	-0.389641020560878	0	-0.15222809939294	0	-9.02771533269895	0	-0.903647115445303	0	0	457.027203462982	0	0.571403667110401	0	0.579747520241078	0	1446.85093284621	0	0.974907066482589	0	928.545883388246	0	11.5498596636444	0	16.2542795355839	0	10.4103651934153	0	6.7366573113554	0	-0.389641020560878	0	-0.15222809939294	0	-9.02771533269895	0	-0.903647115445303	0.14810739461704	26.1454019808681
457.938023465297	0.291094613406489	0.952488953649091	0.000110883143780728	8.25757395825081e-05	0.674511005685756	6.08638732070654e-05	3.43466871754695e-05	3.51788799883907e-05	-0.000314719832365302	0.00244423273518797	-8.79846687346572e-06	0.0568025245161372	9.19412021155167e-05	0.250412399825167	5.64208942575497e-06	-3.87374729663718e-06	-0.00255177055340323	-0.724619360610009	1.4137932539141	-8.30664817753868e-05	7.51086894456091e-05	6.5768253500378e-05	-0.0355890846178648	-1.49443508551015	-0.0119067876242509	0.0244778944692448	-0.212430061870174	0.000509811179863193	4.07578770812493e-06	-1.18237954320821e-05	457.938023465297	0	0.118432234402473	0	2.04793723856411	0	1447.25938973004	0	0.119115213598281	0	931.001582998225	0	11.1683543042307	0	17.0258707592259	0	8.79832352210559	0	10.9681973410756	0	-0.782301558324074	0	0.71394530762214	0	-9.46030317814211	0	-1.64318733199421	0	0	457.938023465297	0	0.118432234402473	0	2.04793723856411	0	1447.25938973004	0	0.119115213598281	0	931.001582998225	0	11.1683543042307	0	17.0258707592259	0	8.79832352210559	0	10.9681973410756	0	-0.782301558324074	0	0.71394530762214	0	-9.46030317814211	0	-1.64318733199421	0.231700445155197	23.6181887820592
458.922123061291	1.7948272724108	-1.11316240721909	2.14439534703461e-06	-0.000136556538802967	0.676396421603539	-0.000714332310458497	0.000644583984541378	-0.000293181976230848	-0.00233820865178863	0.00431502570600527	-9.76236007765453e-05	0.0556420109397348	-2.36656519792922e-05	0.251607670738729	0.000240157492149877	0.000154033434702156	-0.00338234814808518	-0.726181448518189	1.41473577277092	-0.00766414596689517	0.00362064461818596	-0.000299290954512816	-0.0418107978335654	-1.47999880917343	-0.00989717053352116	0.0194806260034567	-0.212272284852976	0.000579101449760305	0.00223673252101798	0.00141766496665793	458.922123061291	0	1.18795484203808	0	1.95694608458411	0	1448.60981226834	0	-0.242046561502154	0	931.376303275307	0	13.0348596832993	0	16.3409282852815	0	9.24536475459661	0	10.87078562941	0	0.00862763796521754	0	0.638334977846962	0	-9.77650021113358	0	-1.83564328048168	0	0	458.922123061291	0	1.18795484203808	0	1.95694608458411	0	1448.60981226834	0	-0.242046561502154	0	931.376303275307	0	13.0348596832993	0	16.3409282852815	0	9.24536475459661	0	10.87078562941	0	0.00862763796521754	0	0.638334977846962	0	-9.77650021113358	0	-1.83564328048168	1.81586243812542	21.7233749391817
459.945121058546	2.49740434243942	-1.97766918725735	1.25098196093812e-05	-1.06674969587806e-05	0.676746738545556	2.11549514139785e-06	-5.10756238685352e-06	-2.0788380907557e-06	-0.000115935986901488	0.00147927004173741	0.000256526813890728	0.0537885708986281	4.94124122575532e-06	0.251336242822613	-4.92592112186154e-05	-2.74540064625122e-05	2.05972358301514e-05	-0.725068605617397	1.42279810303708	0.000229910367513649	-0.00126867925173503	0.00340431856729358	-0.035805311586649	-1.49679013586282	-0.00233858281514832	0.0180859427379143	-0.210957423182176	0.000704539330334823	-1.50995840615902e-05	-2.30601253076866e-05	459.945121058546	0	3.48408628658102	0	0.187230516998584	0	1453.80821811279	0	-4.27146057015323	0	934.511924396159	0	24.8983671127382	0	7.09840416058113	0	16.4708241043374	0	5.20481585988452	0	0.790243795576463	0	-0.335241272981098	0	-11.9579586382526	0	-3.15545210244855	0	0	459.945121058546	0	3.48408628658102	0	0.187230516998584	0	1453.80821811279	0	-4.27146057015323	0	934.511924396159	0	24.8983671127382	0	7.09840416058113	0	16.4708241043374	0	5.20481585988452	0	0.790243795576463	0	-0.335241272981098	0	-11.9579586382526	0	-3.15545210244855	4.30644251480471	11.9624337988195
460.839032730116	2.09717420467473	-0.86269429210735	9.39843307998371e-06	-9.94222708634705e-05	0.676386900114687	-0.00162339291816141	4.17389709892768e-05	9.28802397110845e-05	-0.00294981309404238	0.00470787246141158	0.000162621106522322	0.0521561587522573	-4.34225129296139e-05	0.250461673929541	2.26194713172719e-05	2.35275705780389e-06	-2.60576556956979e-05	-0.726318914712788	1.41209922952434	-0.00120364461566737	2.21407035012453e-05	0.00672278342417679	-0.0388383210447747	-1.48372434633115	-0.00115669892777725	0.0145637969569041	-0.210834972190423	7.52436543704479e-05	0.000168503745930838	0.00011505241116701	460.839032730116	0	5.60731425303077	0	-1.19482984909463	0	1458.86453606307	0	-7.58995911282365	0	936.747258995157	0	36.9697668890489	0	-0.886468462279207	0	21.8845695270863	0	1.45839460985401	0	1.40549740828171	0	-1.18053889592507	0	-13.9696477764962	0	-4.08196360108434	0	0	460.839032730116	0	5.60731425303077	0	-1.19482984909463	0	1458.86453606307	0	-7.58995911282365	0	936.747258995157	0	36.9697668890489	0	-0.886468462279207	0	21.8845695270863	0	1.45839460985401	0	1.40549740828171	0	-1.18053889592507	0	-13.9696477764962	0	-4.08196360108434	5.30561480129138	5.31062310414221
462.052884178557	0.371857088815127	1.55645346244972	0.0020651466958484	5.03637086738345e-05	0.679443308991756	-4.29078483076108e-06	0.00127180868725394	0.00322899902149068	-0.000403887900559995	0.00680609953888147	0.00218163787213975	0.0545249571910636	3.0922251940976e-05	0.25212898985654	0.000869804845756319	0.00116927704384355	1.53692226500995e-05	-0.728049839127805	1.40595367970808	-0.0046255628843179	-3.8787243355408e-05	0.0120842122343962	-0.0376796986743209	-1.4832080942845	2.71082434583453e-05	0.0151035893345707	-0.211292015698419	5.7683701474409e-05	7.71079788979537e-05	1.53614616018481e-06	462.052884178557	0	7.20388774582709	0	-0.698474445655318	0	1461.27331527675	0	-7.37580617396144	0	937.581271304928	0	40.920965373506	0	-1.03554944094543	0	22.6248235548097	0	2.2696754419137	0	2.43734683927154	0	-0.807906118001182	0	-13.8242977373586	0	-3.77124917677732	0	0	462.052884178557	0	7.20388774582709	0	-0.698474445655318	0	1461.27331527675	0	-7.37580617396144	0	937.581271304928	0	40.920965373506	0	-1.03554944094543	0	22.6248235548097	0	2.2696754419137	0	2.43734683927154	0	-0.807906118001182	0	-13.8242977373586	0	-3.77124917677732	3.07779792795432	8.35487998270786
462.909779917595	-1.09424338382809	1.93254321860753	0.000794854231669753	5.92211391869024e-05	0.679245800526181	2.32490364632114e-05	0.00150635089630706	0.00114570524616464	-0.00202683727091197	0.00570913927858374	0.00296803159147736	0.0504567547629175	1.33929239853208e-05	0.251746858670011	-9.99059372049556e-07	0.00104086805283447	-4.03028668242041e-06	-0.728208551839952	1.40487195860511	-0.00534893148903349	-9.63447705466702e-05	0.0151965213002241	-0.0362963592549249	-1.48177803548885	1.66297159640056e-05	0.0173118460229422	-0.210737554646125	-4.83714171515825e-07	3.06544271267066e-05	-2.40797874594095e-05	462.909779917595	0	6.8823751470992	0	0.917698126088854	0	1461.54927434024	0	-8.02270457031014	0	940.643351346026	0	40.7035758984475	0	-0.493924366516456	0	21.3277289257823	0	8.09536785769455	0	2.1506215375001	0	9.63349643018432e-05	0	-14.1171582893468	0	-4.34932460423484	0	0	462.909779917595	0	6.8823751470992	0	0.917698126088854	0	1461.54927434024	0	-8.02270457031014	0	940.643351346026	0	40.7035758984475	0	-0.493924366516456	0	21.3277289257823	0	8.09536785769455	0	2.1506215375001	0	9.63349643018432e-05	0	-14.1171582893468	0	-4.34932460423484	0.00345560777528134	6.81100833712345
463.993525762394	-2.34085100086943	0.231825755735607	0.00112200527162704	1.79071943530591e-06	0.680620510592149	0.00073913208794905	4.2151589322276e-05	0.00291463391161197	-0.00236683976578562	0.00555936572142445	0.000924286782480384	0.0502548495792046	2.67570902892242e-05	0.252202483827444	3.093694526762e-05	5.60306501510251e-05	-7.53342271682958e-08	-0.729920298827803	1.39497895345139	-3.41147437452836e-05	-0.00102733343346637	0.0197431491190979	-0.037989888960653	-1.47514840792236	0.000319525061742871	0.0145077225640289	-0.210988457309821	5.51775017268038e-05	3.69388386776598e-06	-4.92589258624457e-06	463.993525762394	0	4.9279993098804	0	2.25294168531623	0	1465.21843987923	0	-10.2352713071226	0	942.567769006766	0	33.5793192396326	0	3.32679872948258	0	18.3244153075353	0	11.106107799815	0	1.16558366619102	0	0.89821047168423	0	-15.6708310850474	0	-5.60421154425594	0	0	463.993525762394	0	4.9279993098804	0	2.25294168531623	0	1465.21843987923	0	-10.2352713071226	0	942.567769006766	0	33.5793192396326	0	3.32679872948258	0	18.3244153075353	0	11.106107799815	0	1.16558366619102	0	0.89821047168423	0	-15.6708310850474	0	-5.60421154425594	-2.58603421999037	6.89424218911836
464.869026747715	-2.41991385821861	-1.49841559342896	1.68049251663437e-05	6.39371481956047e-06	0.68115529938768	7.26096701794423e-05	1.655361751432e-05	0.0022904161152618	-0.000921198309372687	0.00697520143054995	9.10056129405755e-06	0.0497628387936317	-4.94933206626367e-06	0.252071625747461	2.70456587882913e-05	1.28458840876804e-05	-5.20755859468612e-06	-0.730417798719911	1.38412476064144	-2.1623102598156e-05	-2.92095777465354e-05	0.0219143401508002	-0.0382481863168122	-1.47382915135778	-2.77511284739917e-06	0.0132798882356285	-0.210499832166845	2.93061492416876e-05	-2.80153093155702e-06	-5.52644031668861e-06	464.869026747715	0	2.77603060993772	0	1.65091180304546	0	1470.50947081279	0	-8.74454798973777	0	943.207591051454	0	20.5666205358123	0	-0.364668668841453	0	16.7440240687692	0	10.370052094938	0	0.613112018843797	0	0.409724229442357	0	-14.4601843166173	0	-5.23257830267514	0	0	464.869026747715	0	2.77603060993772	0	1.65091180304546	0	1470.50947081279	0	-8.74454798973777	0	943.207591051454	0	20.5666205358123	0	-0.364668668841453	0	16.7440240687692	0	10.370052094938	0	0.613112018843797	0	0.409724229442357	0	-14.4601843166173	0	-5.23257830267514	-2.08015569588079	-1.62371735423632
465.727470615926	-1.6421504820444	-1.95295808466994	3.73024433889192e-05	5.21960059806513e-05	0.680679640662348	-4.49390081584022e-06	2.00194778602989e-05	0.00325461129872595	-0.00135254663829899	0.00602987590574686	0.000114881522536043	0.0488124065276489	5.24233482235442e-05	0.251024939467209	5.35610134852439e-06	-1.50227334822795e-06	5.41950583701884e-06	-0.729815632271977	1.3727345043203	7.26150237310065e-07	-0.000208880519842078	0.0253168490587587	-0.0372093443958965	-1.47033577764393	0.00033166096992198	0.014250146829578	-0.209146396291456	6.15642773972772e-05	-6.73013073603046e-05	-3.5364819754243e-05	465.727470615926	0	0.978544530643985	0	0.0493363476311781	0	1474.31772472814	0	-5.41531529665186	0	946.214216624335	0	12.4094302473326	0	-7.36671809295425	0	10.5366775000307	0	4.69389231643235	0	-0.111140712389772	0	-0.402678457538847	0	-12.7532539490789	0	-3.868882310218	0	0	465.727470615926	0	0.978544530643985	0	0.0493363476311781	0	1474.31772472814	0	-5.41531529665186	0	946.214216624335	0	12.4094302473326	0	-7.36671809295425	0	10.5366775000307	0	4.69389231643235	0	-0.111140712389772	0	-0.402678457538847	0	-12.7532539490789	0	-3.868882310218	0.285773130466085	-11.962833795532
466.820123061942	0.117900109988759	-0.299422635733642	1.59150222139179e-06	-1.22266228537692e-06	0.683888086682165	9.87902952293264e-06	1.41379940831238e-05	-7.0260220914383e-06	-0.00174341577239262	0.0042057273435849	0.000672514643253613	0.0521741788380332	1.44629339462514e-05	0.252776313430607	6.05539090227262e-07	8.64752675224403e-06	-0.00236242784400638	-0.724637673315591	1.39096007491353	-1.22870437721103e-05	-0.001589273120914	0.0174805738962396	-0.0406656232111089	-1.47832520786591	0.000717905658150193	0.0185594840895912	-0.202672702231586	0.000981246698745209	-2.05162746717626e-07	-0.000324209195809212	466.820123061942	0	0.100037569170569	0	-1.35737261011969	0	1475.31137524374	0	-4.00912486191599	0	948.292128109031	0	11.1628738008989	0	-9.06086287246893	0	8.19682668094141	0	1.38144353942323	0	-0.800109509686243	0	-1.33063197387825	0	-11.9187025752102	0	-2.79634179281625	0	0	466.820123061942	0	0.100037569170569	0	-1.35737261011969	0	1475.31137524374	0	-4.00912486191599	0	948.292128109031	0	11.1628738008989	0	-9.06086287246893	0	8.19682668094141	0	1.38144353942323	0	-0.800109509686243	0	-1.33063197387825	0	-11.9187025752102	0	-2.79634179281625	3.4645476503144	-11.6076814461834
467.940516945157	1.84742848935733	1.76480889785138	5.55960564414972e-06	0.000330418513247855	0.686006671343544	0.00277613169600935	0.00120995625955267	-1.60265619677875e-06	-0.0005944215771936	0.00476146859724988	-7.99989626714151e-05	0.0506988394821103	0.000459940726525468	0.254106667640542	-5.64396733627232e-05	2.9572156625468e-06	-0.00188513165163964	-0.722949322801813	1.37049258095062	-0.00506356987341462	-0.00485146916844869	0.011917451856621	-0.0437657991278059	-1.4813608617367	-0.00548444042792335	0.0197483578715953	-0.199548553496945	0.000221735547882936	-0.00254969389308448	-0.00232629110818545	467.940516945157	0	1.26656247923361	0	-0.411960595487615	0	1476.81181859663	0	-2.6784070804397	0	949.509950644041	0	13.3001682935933	0	-7.10240151822679	0	10.0090796206168	0	3.06296388737038	0	0.0496622903888158	0	-0.63624247384326	0	-10.9771841522505	0	-1.90580763385073	0	0	467.940516945157	0	1.26656247923361	0	-0.411960595487615	0	1476.81181859663	0	-2.6784070804397	0	949.509950644041	0	13.3001682935933	0	-7.10240151822679	0	10.0090796206168	0	3.06296388737038	0	0.0496622903888158	0	-0.63624247384326	0	-10.9771841522505	0	-1.90580763385073	4.23789373659668	-6.85525217084366
468.709968493526	2.45018735069888	1.87220967050575	4.00933192994245e-06	2.62532284212188e-05	0.686526532390382	2.54032153204071e-05	-0.000829218941417788	-5.00393936565204e-05	-0.00113991140348263	0.00163135138358588	-4.79238676065931e-06	0.0496359164755183	8.85998068805066e-06	0.254102091572068	-4.94071354423512e-05	-3.22270455218528e-05	-4.02473660686915e-05	-0.719457275577979	1.37106831397884	-0.00546783623272515	-0.00634464258920409	0.008880991925978	-0.0434801624274541	-1.47599150297481	-0.00919249378289423	0.0213038479163629	-0.195500054785048	7.28850184270094e-05	-0.00196481158335169	-0.00137509727522749	468.709968493526	0	2.96105402272318	0	1.07769372609138	0	1480.56742251429	0	0.607304048508636	0	952.396811137213	0	21.6749042638855	0	0.189963243269469	0	16.3861740260436	0	8.66295262065462	0	0.660980601771722	0	0.0811036475854954	0	-9.39908041615842	0	-0.724801392278419	0	0	468.709968493526	0	2.96105402272318	0	1.07769372609138	0	1480.56742251429	0	0.607304048508636	0	952.396811137213	0	21.6749042638855	0	0.189963243269469	0	16.3861740260436	0	8.66295262065462	0	0.660980601771722	0	0.0811036475854954	0	-9.39908041615842	0	-0.724801392278419	3.36477876947301	3.66208011593072
469.806488027937	2.106573261341	0.00868611119888144	-2.68763328931576e-05	4.67761011473962e-05	0.686700132319587	0.00033072474281792	-4.10790638877478e-05	-6.46525262847165e-05	-0.000795703204181487	0.00314350009830474	5.82209079086949e-06	0.0493327003135455	6.89866733345014e-05	0.253407806889867	4.76019138081949e-06	-5.77735567804402e-05	-5.06567520385718e-05	-0.714427657516723	1.34725164958179	-0.000111326653030572	-0.00512793522750401	0.000633242641143318	-0.0424606752090975	-1.46675319000801	-0.0131791003412703	0.016182331454072	-0.189772151961974	9.67415821960103e-05	-2.49363311124107e-05	-9.57308641621048e-06	469.806488027937	0	5.59050762061863	0	2.25649228183801	0	1486.88701878974	0	3.49819049846411	0	954.001431256451	0	36.895565512562	0	7.28490846004631	0	20.3498265250317	0	11.0605057544027	0	1.39826950304597	0	0.907916328023853	0	-7.37989365469192	0	0.0230209467397118	0	0	469.806488027937	0	5.59050762061863	0	2.25649228183801	0	1486.88701878974	0	3.49819049846411	0	954.001431256451	0	36.895565512562	0	7.28490846004631	0	20.3498265250317	0	11.0605057544027	0	1.39826950304597	0	0.907916328023853	0	-7.37989365469192	0	0.0230209467397118	1.86365826340846	13.3090067125317
470.903503791587	0.581955204363613	-1.87082608691975	1.74242904285674e-05	2.64831760494183e-05	0.687881617443429	2.93552573341694e-06	6.10105210190482e-05	-0.000100292128320526	-0.00120164928356257	0.00419058129244373	-0.000314608431650025	0.0500814075887025	1.79546347770578e-05	0.253559598770215	7.24795382420879e-05	5.19114624211812e-05	-0.00342724601639229	-0.714985846582144	1.37305712198408	-0.00316745058277213	0.00279534118923562	-0.00946994417728126	-0.0517813608989159	-1.44616371279624	-0.0310768270821589	0.0190439667462457	-0.188123590042224	0.00167726817365192	0.00127336082483923	0.00165840069550615	470.903503791587	0	7.14045746184917	0	1.08792242445538	0	1489.2947510608	0	2.11657527425328	0	955.590187020406	0	40.8953430614395	0	5.47856313282554	0	22.0401845887833	0	8.68892763870108	0	2.37768148443144	0	0.087590495006793	0	-8.41280210176831	0	-0.979233285376992	0	0	470.903503791587	0	7.14045746184917	0	1.08792242445538	0	1489.2947510608	0	2.11657527425328	0	955.590187020406	0	40.8953430614395	0	5.47856313282554	0	22.0401845887833	0	8.68892763870108	0	2.37768148443144	0	0.087590495006793	0	-8.41280210176831	0	-0.979233285376992	1.50357216546674	12.0293088388573
471.769730467095	-0.910885159003428	-1.6707292468766	-7.67773015333677e-06	7.12166042230964e-05	0.688597842235178	-0.000154743791178818	6.12407515760961e-06	-0.0012107678857715	-0.000486651604657148	0.00217442496800454	5.78458746081692e-05	0.0521334110424188	7.95444920920686e-05	0.253271351546215	-7.59988215101259e-05	-3.57607957510099e-05	-0.00215078959381619	-0.710846813547335	1.37120329921403	8.90369894200049e-05	0.000467291760882245	-0.0133857783162557	-0.0475095785267375	-1.45524968278877	-0.0336981003787292	0.0257445858918669	-0.183899867891564	3.31229168485891e-05	1.15093112711572e-05	7.88462231844335e-06	471.769730467095	0	6.9940745301291	0	-0.572471653284628	0	1489.48248645793	0	2.37538504835703	0	958.779534634999	0	40.8094247583759	0	5.1354914214468	0	21.5821710090575	0	2.55059158201221	0	2.24518077739442	0	-0.724121367696926	0	-8.26946810968721	0	-0.74479276301881	0	0	471.769730467095	0	6.9940745301291	0	-0.572471653284628	0	1489.48248645793	0	2.37538504835703	0	958.779534634999	0	40.8094247583759	0	5.1354914214468	0	21.5821710090575	0	2.55059158201221	0	2.24518077739442	0	-0.724121367696926	0	-8.26946810968721	0	-0.74479276301881	1.67495742525639	14.0721299815052
472.860569788133	-2.26503485367502	0.417552792158465	3.99984266512985e-05	7.28863542436737e-06	0.689530532669455	5.2418859593574e-05	1.53399854347381e-05	-0.000800646469056188	-0.00209352819054497	0.00388610073596296	2.33939718904768e-05	0.0503871502405649	1.51030558424875e-05	0.253500343356166	-2.61510444530217e-05	-2.11292608154724e-05	-0.000544998918510533	-0.707679638401602	1.34653632656677	-7.38356341228692e-05	9.13440668155149e-05	-0.0157338656635147	-0.0467826807389577	-1.45260415946488	-0.0333808539333832	0.0280465249069269	-0.179905201661773	4.36167612760937e-05	5.58130759135806e-05	3.7386086005523e-05	472.860569788133	0	5.17176182247934	0	-1.34622573111583	0	1492.69758827999	0	3.40365355775471	0	959.747278540092	0	34.8844776443503	0	3.72633136176963	0	20.3369069717234	0	1.30958345912043	0	1.24300867787634	0	-1.31032202329682	0	-7.46983405917927	0	-0.0142100993523706	0	0	472.860569788133	0	5.17176182247934	0	-1.34622573111583	0	1492.69758827999	0	3.40365355775471	0	959.747278540092	0	34.8844776443503	0	3.72633136176963	0	20.3369069717234	0	1.30958345912043	0	1.24300867787634	0	-1.31032202329682	0	-7.46983405917927	0	-0.0142100993523706	1.09108487644518	13.3844564089133
473.863521692472	-2.41240116993859	1.93319557252012	-8.369440099952e-05	4.27656281721498e-06	0.68875212348457	-0.000198722512143238	9.28409249643267e-06	-0.000433941261367059	-0.000170210086954239	0.00338099320858651	9.97667124926674e-06	0.0491490122813419	5.38851113079592e-05	0.25209209199937	1.47314615669059e-06	3.26463980915777e-06	-0.000159416272161028	-0.706951254928691	1.33403787307888	-0.00688999720119219	0.0127479781184335	-0.0219894278393402	-0.0384580921248413	-1.48325060825488	-0.0169925703075142	0.0320857354409536	-0.178988071608437	9.48447364659093e-05	0.00749654649360758	0.00253733798332406	473.863521692472	0	2.72448934362761	0	-0.0303164424907327	0	1498.67302346683	0	0.170728003824599	0	961.67755940875	0	20.2851522892236	0	11.6720410102483	0	15.579233241666	0	4.34449064425112	0	0.597021235253747	0	-0.434868792208906	0	-9.61586073290034	0	-0.845541140823508	0	0	473.863521692472	0	2.72448934362761	0	-0.0303164424907327	0	1498.67302346683	0	0.170728003824599	0	961.67755940875	0	20.2851522892236	0	11.6720410102483	0	15.579233241666	0	4.34449064425112	0	0.597021235253747	0	-0.434868792208906	0	-9.61586073290034	0	-0.845541140823508	-0.391813013050564	22.4090727115255
474.792413881359	-1.51896878443762	1.45118842458697	5.81070038661069e-06	-2.19696896963095e-05	0.688101706477978	-6.43370822475136e-05	-0.000269882389679739	-0.000495768367793921	-0.00149697968956225	0.00467821086066995	1.28094372391053e-06	0.0504390127681548	-2.94122525016537e-05	0.250517209388999	-4.71563289194841e-05	-0.000111696180648044	5.61967957579272e-05	-0.710002456554134	1.33345195906073	-0.00396746519690783	0.0125836100129108	-0.0243622441487997	-0.0458085814542483	-1.46475912104456	-0.0168685180800636	0.033253813102793	-0.179938701829646	0.000312243039825055	0.00592789151958032	-0.000305096047618419	474.792413881359	0	0.83090835745579	0	1.69164115861983	0	1502.59683383184	0	-3.37598893220892	0	964.893295569834	0	12.0321811718923	0	19.0884289230346	0	8.89373626058307	0	10.3895085281375	0	-0.203577309963311	0	0.445632229095747	0	-11.4031059440088	0	-2.31625990098911	0	0	474.792413881359	0	0.83090835745579	0	1.69164115861983	0	1502.59683383184	0	-3.37598893220892	0	964.893295569834	0	12.0321811718923	0	19.0884289230346	0	8.89373626058307	0	10.3895085281375	0	-0.203577309963311	0	0.445632229095747	0	-11.4031059440088	0	-2.31625990098911	-1.2334086601477	28.5899792090916
475.837815318259	0.191248675084913	-0.683495968266626	-7.80620880695465e-05	-4.8145568755314e-05	0.687935292920918	-7.17320219252049e-05	-2.52675484627055e-05	-4.52533611237118e-05	-0.000337426707231873	0.00515278339452933	3.80388592222e-05	0.0507416119942285	-2.06042946673984e-05	0.249462189184299	-9.06413469631496e-07	-2.71155896370296e-05	0.00623471639684128	-0.720658989975409	1.37660173373283	-0.00063468278642088	0.0110710756552527	-0.017597630980932	-0.0402791542528026	-1.48143716426441	-0.0115565669684847	0.0261193735227776	-0.189650162576843	0.00459389563556538	0.000360385800392248	1.53761167190997e-05	475.837815318259	0	0.105335550634298	0	2.15113658928993	0	1503.35971369932	0	-4.023666847994	0	965.512221344499	0	11.1520719077977	0	19.8665008652482	0	8.19465614392395	0	11.0005735689202	0	-0.793494963740088	0	0.810630018973859	0	-11.9239884633329	0	-2.81413721419628	0	0	475.837815318259	0	0.105335550634298	0	2.15113658928993	0	1503.35971369932	0	-4.023666847994	0	965.512221344499	0	11.1520719077977	0	19.8665008652482	0	8.19465614392395	0	11.0005735689202	0	-0.793494963740088	0	0.810630018973859	0	-11.9239884633329	0	-2.81413721419628	0.0291161888151322	26.2030571036271
476.920867036954	1.85570645185153	-1.99521396896917	-6.8634602130846e-05	-1.7246346246235e-05	0.687977785392494	6.72220325113672e-05	-0.000588698435470747	-5.37384479485265e-05	-7.67350397327147e-05	0.00430327710472284	0.000886074324124879	0.0497104111782357	-1.55669139198871e-05	0.248739959905688	-1.39334048758762e-06	-2.11216946822123e-05	0.00112135504720941	-0.726536029475847	1.40260383767709	0.00309965982858508	0.00927904321225877	-0.0126556182740187	-0.0389555758007139	-1.49290680777891	-0.00604400478143431	0.0174519343728097	-0.194470074294558	0.00733759156384517	-0.000424786375270809	-0.000796605826022601	476.920867036954	0	1.26990258453867	0	0.498485756817469	0	1504.86813996977	0	-6.00559632007504	0	968.202542673077	0	13.3093093284053	0	17.1513742316274	0	11.6794320653569	0	6.41702718306587	0	0.0516812039552244	0	-0.189588982119441	0	-13.0238488884882	0	-4.20567040185085	0	0	476.920867036954	0	1.26990258453867	0	0.498485756817469	0	1504.86813996977	0	-6.00559632007504	0	968.202542673077	0	13.3093093284053	0	17.1513742316274	0	11.6794320653569	0	6.41702718306587	0	0.0516812039552244	0	-0.189588982119441	0	-13.0238488884882	0	-4.20567040185085	3.33573210477275	24.4777901287554
478.153139929398	2.47917104757023	-0.492083287754303	-3.20966993002839e-05	1.15251615322154e-05	0.687611578611103	-0.00104268762844081	-2.67446302531101e-05	-7.9366698282302e-05	-0.00170472530232645	0.00506638564083245	0.000645284248860474	0.050234088311071	5.84297744970628e-05	0.24729246972168	-6.51985218968861e-05	-8.41985087963946e-05	2.4412180474831e-05	-0.730386719389536	1.41843481527433	0.00467636247410373	0.00387904302915346	-0.00738034237939139	-0.0364641634543729	-1.48994835977243	-0.00335986858277524	0.0174821407219348	-0.197394079058934	0.00783963438232194	6.41791934032088e-05	1.2538865704492e-05	478.153139929398	0	4.11881908813057	0	-1.32313592045526	0	1511.50068697382	0	-10.1250194741619	0	971.156506863289	0	28.8490671682507	0	7.7650490504981	0	18.240962290677	0	1.34688107238837	0	0.943063075925402	0	-1.29213644553878	0	-15.5631220031137	0	-5.58217061578425	0	0	478.153139929398	0	4.11881908813057	0	-1.32313592045526	0	1511.50068697382	0	-10.1250194741619	0	971.156506863289	0	28.8490671682507	0	7.7650490504981	0	18.240962290677	0	1.34688107238837	0	0.943063075925402	0	-1.29213644553878	0	-15.5631220031137	0	-5.58217061578425	5.80360066897636	17.4983720733226
479.469525205572	1.24703006843911	1.86229255717111	4.07171256446681e-05	3.72236231897233e-06	0.686958529916495	1.33345109991071e-05	4.78820019651049e-05	8.82757403520313e-05	-2.12970034257976e-05	0.00753357656917525	0.00130331871474074	0.0503035544292573	-3.82711718559968e-05	0.245568049850634	2.15596291091942e-05	7.8251297626528e-05	-1.02897156094097e-05	-0.734935955215028	1.42027370204745	0.000195295525024284	-0.00010539845697529	-0.00742720205242742	-0.0372759273722397	-1.49754360027853	-0.00670730350384054	0.018087896018998	-0.200409341307799	0.00686899019493218	-9.36652089651946e-05	-5.72889710095042e-05	479.469525205572	0	6.76175586413141	0	-0.221574567263933	0	1516.9837130266	0	-8.24196217053796	0	972.738246306738	0	40.537573509415	0	11.0610092086693	0	20.8701394625077	0	3.65938822396367	0	2.05541142413978	0	-0.530520357968199	0	-14.223889512922	0	-4.52929803786148	0	0	479.469525205572	0	6.76175586413141	0	-0.221574567263933	0	1516.9837130266	0	-8.24196217053796	0	972.738246306738	0	40.537573509415	0	11.0610092086693	0	20.8701394625077	0	3.65938822396367	0	2.05541142413978	0	-0.530520357968199	0	-14.223889512922	0	-4.52929803786148	3.48556650141868	25.7899531060925
480.287730181495	-0.125508049145357	1.7288120645688	4.13356280075377e-05	-8.29092333768833e-06	0.686468158396158	-3.4245089552408e-05	2.80233596352559e-05	0.000208241428003913	-3.36576729246486e-05	0.00516505380142383	0.000386085699690494	0.0527747311012832	1.08764709796037e-06	0.244104393965698	1.78256762523691e-06	1.49392427968561e-06	3.59815343055914e-05	-0.736101154329679	1.42645518490683	-0.000117571004004585	-3.96816207277943e-05	-0.0057865162749122	-0.033641771627309	-1.49509078119019	-0.00739802478881842	0.018816529523012	-0.201251690509266	0.00670651854823239	-3.2524500757099e-05	-2.94630082273753e-06	480.287730181495	0	7.23312040166888	0	1.35556266635506	0	1517.38513344251	0	-7.32030880265405	0	975.782410100402	0	40.9160861315547	0	11.8428185933038	0	22.6729028170382	0	9.54284984319104	0	2.46690840389852	0	0.234209431365906	0	-13.7872478395323	0	-3.72383735212923	0	0	480.287730181495	0	7.23312040166888	0	1.35556266635506	0	1517.38513344251	0	-7.32030880265405	0	975.782410100402	0	40.9160861315547	0	11.8428185933038	0	22.6729028170382	0	9.54284984319104	0	2.46690840389852	0	0.234209431365906	0	-13.7872478395323	0	-3.72383735212923	0.5252337943384	24.9470878077785
481.279748001501	-1.69541916215654	-0.0923816931695085	3.86612447098263e-05	-4.88975911358217e-05	0.686900886162811	0.000363883873146282	-6.22365187792951e-05	0.000148200239789543	-0.000879754598712819	0.00389770562869141	-2.9264682437888e-05	0.053186249267276	-8.10732144176061e-05	0.243651452788326	-2.38451177260056e-05	1.62576297446403e-05	0.00185917147548633	-0.742886118682583	1.43922688192301	0.00593437464553023	-0.00280958913372385	-0.0016817584042365	-0.0385048810907082	-1.49434066545026	-0.00935297441605693	0.0134735585507346	-0.20632358942577	0.00784661225486597	-0.00159248152072143	-0.000993333999056727	481.279748001501	0	6.29298569947365	0	2.25987442276397	0	1518.48337237978	0	-7.93521114235565	0	976.893346933048	0	39.4915848407792	0	12.3844674611292	0	22.0477145209209	0	11.0466787340585	0	1.74203724935733	0	0.912918658187516	0	-14.2897525709927	0	-4.25222562076107	0	0	481.279748001501	0	6.29298569947365	0	2.25987442276397	0	1518.48337237978	0	-7.93521114235565	0	976.893346933048	0	39.4915848407792	0	12.3844674611292	0	22.0477145209209	0	11.0466787340585	0	1.74203724935733	0	0.912918658187516	0	-14.2897525709927	0	-4.25222562076107	-1.93718379179326	21.6449425930209
482.552347346087	-2.49366359502311	-1.98521236978498	5.22050858958209e-05	-3.03124239212685e-05	0.685958349252426	0.000172206791249379	0.000441848147640905	0.000804109085540385	-0.00163867124623601	0.0015882197696863	-0.000328138466552977	0.0521099519878692	4.40122394340526e-06	0.241845240699463	0.000117186627881046	3.27151305890271e-05	4.53554260871832e-06	-0.745200004700911	1.43044891077714	0.0042482912238227	-0.00441834574080769	-2.33927427329694e-06	-0.0347515909960041	-1.48735734203818	-0.00836835756543014	0.0128319063783294	-0.207843466558082	0.0060452953979853	-0.000789236804861726	5.03341248860926e-06	482.552347346087	0	3.43514143968361	0	0.66431551445197	0	1524.97612135865	0	-4.17647669029044	0	979.310654110817	0	24.5869776760748	0	3.48124574161455	0	16.2312842896618	0	7.07291780872504	0	0.778665577659794	0	-0.11316314283191	0	-11.9140634079603	0	-3.14191426069789	0	0	482.552347346087	0	3.43514143968361	0	0.66431551445197	0	1524.97612135865	0	-4.17647669029044	0	979.310654110817	0	24.5869776760748	0	3.48124574161455	0	16.2312842896618	0	7.07291780872504	0	0.778665577659794	0	-0.11316314283191	0	-11.9140634079603	0	-3.14191426069789	-1.16196969606278	5.94355412499724
483.428409574717	-1.94797729370681	-1.33196870414576	3.14664017450174e-05	1.67759128380837e-05	0.685685849701203	-6.59086890421393e-05	-9.78765606289421e-06	0.000304683243372917	1.77614461105198e-05	0.00331126118360636	8.53907709761091e-05	0.0534179165452491	4.86164205872404e-05	0.240680212795849	-3.2691425178871e-05	-1.8436018444526e-06	7.81082011639164e-05	-0.745887753475528	1.41832289063244	0.00390541286277418	-0.00420831051659138	0.00011159757703139	-0.0344236955144749	-1.48614747964482	-0.00763113050288424	0.0141262825965455	-0.207736218167153	0.00398150572879707	-8.01553633702898e-05	-4.89222169834133e-05	483.428409574717	0	1.4267479763519	0	-0.912601968057315	0	1529.60334978547	0	-0.532947040080627	0	982.184817950219	0	13.875674743865	0	-4.97526125083073	0	9.54388835647161	0	1.77639852819939	0	0.129816251719342	0	-0.948855503818377	0	-10.0026778943188	0	-1.99154492974882	0	0	483.428409574717	0	1.4267479763519	0	-0.912601968057315	0	1529.60334978547	0	-0.532947040080627	0	982.184817950219	0	13.875674743865	0	-4.97526125083073	0	9.54388835647161	0	1.77639852819939	0	0.129816251719342	0	-0.948855503818377	0	-10.0026778943188	0	-1.99154492974882	0.944142754890881	-5.7165721715012
484.309249480447	-0.680145311705415	0.482417741278098	1.60606285465595e-05	4.76740278624131e-05	0.685365751901489	-8.02851554178562e-05	9.52699229862889e-05	0.00032238370623026	-0.000179884901605913	0.00387458539868141	-3.19430996752757e-05	0.0526728050504263	-9.93705465402564e-06	0.239758386895114	2.29579505507957e-06	2.76052516968259e-05	0.00224743867031455	-0.747730938809933	1.40412448847288	0.00665239340019706	-0.00528956373078407	0.00134155582243073	-0.0360165175031622	-1.48135789626011	-0.00491384099711863	0.0158028041425112	-0.208510519696764	0.00167598489900424	-0.000314473510926755	-9.07567402186813e-05	484.309249480447	0	0.229555730515778	0	-1.3199535611901	0	1531.35035365715	0	0.193728405335664	0	982.623151155594	0	11.1819191587947	0	-6.24553093946933	0	8.79771215349778	0	1.35367403065302	0	-0.674190889864798	0	-1.2899443733944	0	-9.39493371181844	0	-1.58113385693845	0	0	484.309249480447	0	0.229555730515778	0	-1.3199535611901	0	1531.35035365715	0	0.193728405335664	0	982.623151155594	0	11.1819191587947	0	-6.24553093946933	0	8.79771215349778	0	1.35367403065302	0	-0.674190889864798	0	-1.2899443733944	0	-9.39493371181844	0	-1.58113385693845	2.62460919909978	-6.39908706768375
485.324183434145	1.05210808795749	1.95313627118255	-4.08269005625067e-07	-1.09023863167322e-05	0.687020142283912	-8.47725928588543e-06	-3.20057487388837e-05	0.00365916272441171	0.000144129111110381	0.00114282971248556	-2.40563268511418e-05	0.0550537225672738	8.82522747155107e-06	0.24020457960167	-8.79243743936945e-05	-0.000112737408103087	0.00549179539852054	-0.749357383625701	1.41047655997232	0.00467815278032082	-0.00672773689605514	0.00238002422570597	-0.0384282615352534	-1.47771741030728	-0.00753817479663249	0.0153856430480657	-0.208916683375186	0.00153106381635776	-0.00032390935898003	-8.26739919601924e-05	485.324183434145	0	0.430244658367653	0	0.0633540526817904	0	1531.64803531803	0	0.689252090256513	0	984.703298004987	0	11.3389489160102	0	-5.76917291150622	0	9.78769661502842	0	4.68690320315447	0	-0.498609933013807	0	-0.388229630275986	0	-9.16150210037116	0	-1.13857166748327	0	0	485.324183434145	0	0.430244658367653	0	0.0633540526817904	0	1531.64803531803	0	0.689252090256513	0	984.703298004987	0	11.3389489160102	0	-5.76917291150622	0	9.78769661502842	0	4.68690320315447	0	-0.498609933013807	0	-0.388229630275986	0	-9.16150210037116	0	-1.13857166748327	2.96907471668128	-6.07555484909323
486.19806689319	2.1653290273378	1.46706781145325	4.11764519934599e-05	-1.06381592597202e-05	0.686889657481363	3.63441068516078e-05	-1.9462651697362e-05	0.00188616121240553	0.00137834160074077	0.00025842265303543	2.67303036663672e-05	0.053797684509302	4.45994811170394e-05	0.239510474771918	-3.4279466185336e-05	-2.97793183103581e-05	0.00620159673289653	-0.750142523998423	1.41059153785367	2.51379401088069e-05	-0.00867892753181285	0.00187651814497124	-0.0425621945197994	-1.47256295003329	-0.0110035402354113	0.0158048633346167	-0.208407440960753	0.000769984804858333	-0.000112947559120181	-3.53791600639075e-05	486.19806689319	0	1.88099892747906	0	1.68392016824376	0	1534.14842900572	0	3.3406076445663	0	987.729977067016	0	15.7896281139407	0	-1.26542584487866	0	14.6719742976191	0	10.376014822403	0	0.326633085384158	0	0.440353111666263	0	-7.77713710161849	0	0.396963306823501	0	0	486.19806689319	0	1.88099892747906	0	1.68392016824376	0	1534.14842900572	0	3.3406076445663	0	987.729977067016	0	15.7896281139407	0	-1.26542584487866	0	14.6719742976191	0	10.376014822403	0	0.326633085384158	0	0.440353111666263	0	-7.77713710161849	0	0.396963306823501	2.46435679199368	-0.7721100994526
487.028443060874	2.4943554450027	-0.178032501649963	1.63529799531399e-06	-1.74925531078579e-05	0.686973160163299	-0.000883057108601738	-1.42043081825843e-05	0.00220158475131761	-0.00035293090413095	0.000422067255814088	1.8975430515774e-05	0.0540952508482978	-1.21725341805275e-05	0.238867664801174	-5.43360532739683e-06	1.2078799700654e-06	0.00866204443799824	-0.748633182403007	1.40395132991654	0.00677766157389572	-0.00546373711007702	0.00340010286845301	-0.0342815530871678	-1.47431391183166	-0.0153156117010197	0.0136147288816039	-0.207175479294963	2.9776271995215e-05	-5.26720159020008e-05	-7.8689392132714e-06	487.028443060874	0	3.87232203088775	0	2.26079668479857	0	1538.93215088292	0	4.68643590609636	0	988.323727933819	0	27.3008037154737	0	1.87957296808605	0	16.0399913532206	0	11.0451111705694	0	0.885792840038117	0	0.913667793868228	0	-6.66791909566887	0	0.812350306581802	0	0	487.028443060874	0	3.87232203088775	0	2.26079668479857	0	1538.93215088292	0	4.68643590609636	0	988.323727933819	0	27.3008037154737	0	1.87957296808605	0	16.0399913532206	0	11.0451111705694	0	0.885792840038117	0	0.913667793868228	0	-6.66791909566887	0	0.812350306581802	2.23272484148096	3.42476020686419
487.913509849277	1.94919082014848	-1.74793692775187	-3.93963653300069e-06	2.59288591462826e-05	0.687153602745931	-0.0014375411558758	-3.88064933352441e-06	0.000496894900729554	-0.00101836103281606	0.00427461710952168	-0.00061691410451974	0.0537056900033641	2.89296218879338e-06	0.23837419510347	-9.73658074215242e-06	3.37413086798541e-05	0.00948480384122054	-0.747690773868733	1.39274714788187	0.0042544467278462	-0.00640450170989332	0.00246614219615142	-0.0345770504587557	-1.47675624194255	-0.0119167756168054	0.0145444058410779	-0.205455505346125	7.68506809485647e-05	-2.67907434105389e-05	-4.9365869592729e-05	487.913509849277	0	5.90371723747761	0	1.33405558843524	0	1543.61773667251	0	2.62281512109084	0	989.48304298109	0	38.1594107912754	0	-2.73847670297955	0	18.5668784338857	0	9.45425230511576	0	1.53977469371492	0	0.22495634951019	0	-8.21939478838416	0	0.0869862045472578	0	0	487.913509849277	0	5.90371723747761	0	1.33405558843524	0	1543.61773667251	0	2.62281512109084	0	989.48304298109	0	38.1594107912754	0	-2.73847670297955	0	18.5668784338857	0	9.45425230511576	0	1.53977469371492	0	0.22495634951019	0	-8.21939478838416	0	0.0869862045472578	2.63097415492302	-1.64482661912993
488.779770643983	0.708875279526105	-1.80981630477017	-5.67485976472594e-06	-8.32973302578576e-06	0.68621662783142	-0.000424792250458031	6.1133193718572e-05	0.00182668524233486	-0.000332438443272966	0.00358667918324966	-4.26368738749834e-05	0.0514433649713654	5.08057225090429e-06	0.237040709254223	2.75767557336929e-05	2.80339198630243e-05	0.0081239749625895	-0.746656158581527	1.39764109490581	0.00104108478792931	-0.00187173902837845	-0.000962620584411684	-0.033509518231634	-1.48230848633218	-0.0158269451674587	0.0228115471064821	-0.203868122229233	5.46850837226394e-05	1.85381440615493e-05	1.80512863146797e-05	488.779770643983	0	7.09252000471556	0	-0.334555280752283	0	1545.36186891546	0	0.33745337537016	0	992.701253863951	0	40.856433319187	0	-6.07917532168671	0	22.9664859623875	0	3.23969344655667	0	2.3350486421568	0	-0.585231785849116	0	-9.33253362182426	0	-1.44708472253653	0	0	488.779770643983	0	7.09252000471556	0	-0.334555280752283	0	1545.36186891546	0	0.33745337537016	0	992.701253863951	0	40.856433319187	0	-6.07917532168671	0	22.9664859623875	0	3.23969344655667	0	2.3350486421568	0	-0.585231785849116	0	-9.33253362182426	0	-1.44708472253653	3.05431115454026	-3.0130329613504
489.78257012059	-1.0096196795674	-0.0406034375573762	-0.00071231250620268	0.000153011032634209	0.689195463246078	-0.00113286414169492	-5.1558601687156e-05	4.43629726122571e-05	-7.76269285701032e-07	0.00235009512274599	2.46753942095513e-05	0.0538765042768784	0.000111401031045231	0.238782853812247	-9.16768091116148e-06	-1.49805043744592e-05	0.00165601692055981	-0.744975069526106	1.41183020990716	2.79151621243025e-05	-0.000794040698750231	-0.00361682453493182	-0.0325370668027729	-1.49125142515663	-0.012623624266561	0.0225267463588133	-0.20160327084695	0.000611484039235562	-8.26723040287516e-06	-1.39671882209261e-06	489.78257012059	0	6.93292599682419	0	-1.37342097924065	0	1545.63865664714	0	0.241312244941539	0	994.052419826118	0	40.7350319400079	0	-6.27338708471689	0	23.2711303314663	0	1.30607635796224	0	2.19490302830896	0	-1.33738687361852	0	-9.34395225987752	0	-1.54072869914847	0	0	489.78257012059	0	6.93292599682419	0	-1.37342097924065	0	1545.63865664714	0	0.241312244941539	0	994.052419826118	0	40.7350319400079	0	-6.27338708471689	0	23.2711303314663	0	1.30607635796224	0	2.19490302830896	0	-1.33738687361852	0	-9.34395225987752	0	-1.54072869914847	2.37830252373482	-0.130614936283798
490.763220478616	-2.22953772889819	1.73870621067785	-8.02957887676223e-06	4.49016072266948e-05	0.690064091732017	0.000699444027131582	-0.000379837571437605	0.00010668619910013	-0.00129907980564323	0.00411259893518544	0.000164001732034418	0.0523391614485377	2.05162405982482e-05	0.239024378334099	7.93851425350153e-07	-1.3291648710022e-05	0.00189240315989899	-0.747462515582802	1.41564159864452	0.00252118348946802	0.000414357057783813	-0.00357878465285232	-0.0323637615071255	-1.49735271241075	-0.00932222730443131	0.019845020238297	-0.203138441709617	0.000568681727168378	0.000278874061170805	0.000141106161266401	490.763220478616	0	5.28242584727708	0	-0.447902074367379	0	1548.54114220043	0	-1.49938009840657	0	995.194668142192	0	35.4397812659577	0	-2.93176261787047	0	21.0234636541709	0	2.86146289712315	0	1.28131262495307	0	-0.644923993478887	0	-10.6155643078306	0	-2.3897042234791	0	0	490.763220478616	0	5.28242584727708	0	-0.447902074367379	0	1548.54114220043	0	-1.49938009840657	0	995.194668142192	0	35.4397812659577	0	-2.93176261787047	0	21.0234636541709	0	2.86146289712315	0	1.28131262495307	0	-0.644923993478887	0	-10.6155643078306	0	-2.3897042234791	0.229311883957048	3.62622202365528
491.591673668629	-2.48501762497307	1.84317681042355	-5.33517639852572e-05	-5.27455330432738e-05	0.690480696284207	-5.04293206197179e-06	4.86090066592925e-05	4.28481020991824e-05	-0.000665025123965889	0.00192782241585198	-1.1101076173678e-05	0.0520091932827398	1.82369641659043e-05	0.238780319074246	-1.62252680486144e-05	1.3972305336644e-05	1.96869112636779e-05	-0.748533501552653	1.42167822972476	-0.000698451782712349	0.00221611591906603	-0.00888155602149175	-0.0315389121768829	-1.495189751837	-0.00385057335346418	0.0176048435718746	-0.203398585846715	0.000757943384277415	4.6755365713242e-05	-3.57632677142067e-05	491.591673668629	0	3.27263750521741	0	1.14792761584348	0	1553.42214603259	0	-5.37422115880496	0	998.272521031645	0	23.5731183430802	0	6.48667895453175	0	13.5437925309822	0	8.80482580784844	0	0.73956653576001	0	0.12992011191785	0	-12.4942398735637	0	-3.43079855599458	0	0	491.591673668629	0	3.27263750521741	0	1.14792761584348	0	1553.42214603259	0	-5.37422115880496	0	998.272521031645	0	23.5731183430802	0	6.48667895453175	0	13.5437925309822	0	8.80482580784844	0	0.73956653576001	0	0.12992011191785	0	-12.4942398735637	0	-3.43079855599458	-1.63819347207058	13.4672569117227
492.786899510052	-1.46296075571623	-0.276578554927498	-2.48848261081142e-05	8.78082817756871e-07	0.689674421345045	0.000837271002375524	2.2733420524193e-05	-8.99461739606626e-05	-0.00161030299881727	0.00471250542628929	-5.72243806888554e-06	0.0489256562349856	9.11706814116406e-06	0.23742858189203	-1.18124020252319e-05	-1.63016639630927e-05	9.62113223654393e-06	-0.752047797850099	1.41301033819653	0.00650690336066685	0.000535956993394331	-0.0151369471600318	-0.036554293600471	-1.49052225940868	-3.84057695616367e-06	0.0145342356401025	-0.20481367975459	9.05282295349026e-05	1.9926650860172e-05	0.000117648876558632	492.786899510052	0	0.767525806202536	0	2.24794887080889	0	1558.7830267837	0	-7.9087333742537	0	999.763315850731	0	11.8901150765136	0	12.352825421235	0	10.0445721041328	0	10.9813743092914	0	-0.246312598467824	0	0.908873245394272	0	-14.2656911805799	0	-4.23814229055371	0	0	492.786899510052	0	0.767525806202536	0	2.24794887080889	0	1558.7830267837	0	-7.9087333742537	0	999.763315850731	0	11.8901150765136	0	12.352825421235	0	10.0445721041328	0	10.9813743092914	0	-0.246312598467824	0	0.908873245394272	0	-14.2656911805799	0	-4.23814229055371	-1.733480637201	15.9953169971338
493.799574600118	0.212161615754184	-1.90100166706244	-0.00187557773256228	7.8538319482077e-06	0.693367730087391	3.21498490826598e-06	-0.00142837508208864	-0.00352230982762015	-0.000866910378841226	0.00570654992374279	0.00313858836477263	0.0526066749948495	7.78312751930476e-05	0.239692621443052	-0.000501093491472218	-0.00111459665010493	8.78901920170114e-06	-0.75188970923402	1.41567965888751	0.00564638129767382	6.51515758694615e-05	-0.0208277046075892	-0.0334190698893235	-1.48642237067018	0.00127563107134904	0.0166859393383819	-0.203973900321219	5.01303853733865e-05	-3.66091020080565e-05	-6.88411014004107e-06	493.799574600118	0	0.102186564730695	0	1.01213905348829	0	1559.46116663459	0	-7.33246261966977	0	1001.50743475034	0	11.137200321903	0	11.8416146591282	0	9.45206831543306	0	8.31325570970968	0	-0.794945860207626	0	0.0627124463893099	0	-13.7943692040719	0	-3.74043614444846	0	0	493.799574600118	0	0.102186564730695	0	1.01213905348829	0	1559.46116663459	0	-7.33246261966977	0	1001.50743475034	0	11.137200321903	0	11.8416146591282	0	9.45206831543306	0	8.31325570970968	0	-0.794945860207626	0	0.0627124463893099	0	-13.7943692040719	0	-3.74043614444846	1.18900516397319	14.8021883259945
494.722314391809	1.66620303653124	-1.53359299714699	-0.000929925667724613	1.75680701552421e-05	0.693470750057622	-5.21059103257148e-05	-0.000305494802976179	-0.00198107049015295	-0.0018138053301871	0.00589944850627115	0.00144358856306178	0.0496352901963278	5.49372120890467e-05	0.239408989891987	-7.28937147118175e-05	1.45941040415865e-05	-3.07195322604687e-05	-0.752563696622108	1.40963363818441	0.00426061527128703	0.000463469715820448	-0.0242812557634914	-0.033016347581953	-1.48056218531246	0.000280831303990907	0.0159935721558123	-0.203706985284617	7.01636369734854e-05	-6.1964117515142e-06	2.44537861789453e-05	494.722314391809	0	1.00112318096822	0	-0.72352831346085	0	1560.50176040413	0	-8.98240079147853	0	1004.78795766638	0	12.4653042907973	0	9.97368953740175	0	12.4991576006175	0	2.08569287173845	0	-0.0973751559159965	0	-0.808407136021495	0	-14.6529361158533	0	-5.03455282199689	0	0	494.722314391809	0	1.00112318096822	0	-0.72352831346085	0	1560.50176040413	0	-8.98240079147853	0	1004.78795766638	0	12.4653042907973	0	9.97368953740175	0	12.4991576006175	0	2.08569287173845	0	-0.0973751559159965	0	-0.808407136021495	0	-14.6529361158533	0	-5.03455282199689	4.36712358237062	15.8846239251626
495.686565476301	2.46648079928065	0.375255854712908	-0.00101968281424795	-4.82086281894018e-06	0.69443282786623	-1.34489119546221e-06	-1.21951629814392e-05	-0.00292567295189038	-0.00093900190764867	0.00587619796031648	6.4060474177022e-05	0.0484452234139441	7.49105678929734e-05	0.239699587774513	-3.96184007692023e-05	4.62546682861896e-06	-9.000267759976e-06	-0.753571262508808	1.40286022197109	0.00203616826261453	-1.14213605750729e-05	-0.0281982359424312	-0.0325515727319354	-1.47645905859766	0.000640778328590717	0.0133241521494801	-0.203670501581938	-6.22073746011111e-06	-1.88630448455588e-05	-1.82039684371563e-05	495.686565476301	0	3.07274652056658	0	-1.33999531691852	0	1565.00625547773	0	-10.1813766061024	0	1005.48751227337	0	22.3687322044245	0	7.62601824788662	0	13.8378253975472	0	1.26936892064981	0	0.687649592683329	0	-1.29946321764887	0	-15.6174391105709	0	-5.60096173706778	0	0	495.686565476301	0	3.07274652056658	0	-1.33999531691852	0	1565.00625547773	0	-10.1813766061024	0	1005.48751227337	0	22.3687322044245	0	7.62601824788662	0	13.8378253975472	0	1.26936892064981	0	0.687649592683329	0	-1.29946321764887	0	-15.6174391105709	0	-5.60096173706778	5.79966645080065	17.2660677173061
496.981491799401	1.84411238312222	1.99889681080543	-8.5259600710112e-05	-3.4584314568783e-05	0.694253060073709	-3.37773836940877e-05	-3.47435194214565e-05	-0.00318260769148489	-0.0019344245177578	0.00549668530383726	-5.25589372181978e-05	0.046460544439331	-1.69910681043417e-05	0.238728280523161	-8.46427086358975e-05	-2.6391850260003e-05	1.66740881776696e-05	-0.754160894413295	1.38619955686298	0.0014796135582571	4.56806279817764e-05	-0.0322799433119066	-0.0336803909051007	-1.47366584269496	0.000170578528694914	0.0121960002556984	-0.202714119512595	1.31360675107148e-06	1.38150059296741e-05	2.385001649542e-05	496.981491799401	0	6.07152075027025	0	0.522798905524745	0	1572.00057041983	0	-5.97143953194443	0	1008.48911107054	0	38.7882003477308	0	17.2158987072768	0	20.493056393313	0	6.42290543058481	0	1.62043361343173	0	-0.167027699820189	0	-13.0087787273633	0	-4.19298796779049	0	0	496.981491799401	0	6.07152075027025	0	0.522798905524745	0	1572.00057041983	0	-5.97143953194443	0	1008.48911107054	0	38.7882003477308	0	17.2158987072768	0	20.493056393313	0	6.42290543058481	0	1.62043361343173	0	-0.167027699820189	0	-13.0087787273633	0	-4.19298796779049	3.33841132817972	33.4940741690418
498.108321768064	0.107487232803061	0.576210530594454	4.67296779381962e-05	8.31028936843362e-05	0.69720183216968	-0.000139152689235502	-8.54466901025178e-05	-1.31120156874976e-06	-0.00162560285210378	0.00404185225032772	0.00123588762868912	0.0502951427429671	2.72873006971585e-05	0.24013314766305	1.44587249313466e-05	-6.79484730210417e-05	0.00155810815367379	-0.749197108774048	1.4006260744487	3.6638649004333e-05	0.000992460391373541	-0.0259385054170653	-0.0358286351935909	-1.48172500798659	0.00263601188553844	0.0173662671612931	-0.19654869037891	0.000897166267439443	4.88690027757476e-06	4.15568260569092e-05	498.108321768064	0	7.23314167571494	0	2.19368163343243	0	1573.48711970023	0	-4.00634261046771	0	1011.17556218263	0	40.8977551260275	0	19.8874939556643	0	23.9404684958135	0	10.9793962503907	0	2.4692008362829	0	0.855202791617541	0	-11.9157092090806	0	-2.80594836379608	0	0	498.108321768064	0	7.23314167571494	0	2.19368163343243	0	1573.48711970023	0	-4.00634261046771	0	1011.17556218263	0	40.8977551260275	0	19.8874939556643	0	23.9404684958135	0	10.9793962503907	0	2.4692008362829	0	0.855202791617541	0	-11.9157092090806	0	-2.80594836379608	-0.080039635168491	34.7491650070543
499.222521934294	-1.68359933286365	-1.60770888658041	-0.000141022977577447	0.00068636542133898	0.699971300959601	-0.00293419710885325	-0.00217054071383045	-0.000654238715040486	-0.000132383463621462	0.00606317878354207	0.000998588235711406	0.0498801560406097	0.000814095594194922	0.24196610443241	-0.000761662662632028	-0.000770244398532218	0.00331170712242365	-0.747907702529032	1.38380260637337	0.00291773354743776	0.00113823323682019	-0.0225724668287848	-0.0389951092607261	-1.47960960533826	-0.00207221955232373	0.0172018579542885	-0.193822738833982	0.00013679524918395	0.000461969224916848	0.000511484972877277	499.222521934294	0	6.30255165395521	0	1.53121310362583	0	1574.56984043035	0	-3.07488027264103	0	1012.03772119726	0	39.5003891227997	0	18.6357840280417	0	22.8030095663084	0	9.95349692942055	0	1.74999438260949	0	0.348861840611378	0	-11.2089326415262	0	-2.13660499319067	0	0	499.222521934294	0	6.30255165395521	0	1.53121310362583	0	1574.56984043035	0	-3.07488027264103	0	1012.03772119726	0	39.5003891227997	0	18.6357840280417	0	22.8030095663084	0	9.95349692942055	0	1.74999438260949	0	0.348861840611378	0	-11.2089326415262	0	-2.13660499319067	-1.19684328642689	30.7486845477056
500	-2.39668413546868	-1.95094220208138	-2.73642786715677e-06	4.93528275770039e-07	0.700603280346285	2.25585455235524e-06	0.000452987196080924	-2.03532064913312e-07	-0.00173659478266163	0.00127748601829246	3.65181928836563e-06	0.0476969563738347	4.12287673445604e-06	0.24221447858502	3.40187709619318e-06	8.6133000772038e-07	0.00135179687125105	-0.744674620063964	1.39005733591353	0.00709110314894901	0.00516940499023132	-0.0179812841617573	-0.0396472314965	-1.48066425941432	-0.00716164857934612	0.0188789644782972	-0.189869225926662	3.30538937923431e-05	0.00102393179966503	0.000443165707536145	500	0	4.67679660563373	0	0.0566781942498304	0	1578.00318873044	0	0.0255780197578826	0	1014.8442671338	0	32.1817642380594	0	12.0548894241568	0	16.8711307922011	0	4.59394371888882	0	1.09011759443525	0	-0.382940771014947	0	-9.68333530186452	0	-0.8925373335834	0	0	500	0	4.67679660563373	0	0.0566781942498304	0	1578.00318873044	0	0.0255780197578826	0	1014.8442671338	0	32.1817642380594	0	12.0548894241568	0	16.8711307922011	0	4.59394371888882	0	1.09011759443525	0	-0.382940771014947	0	-9.68333530186452	0	-0.8925373335834	-0.447698811849828	21.1321880784108


==> data_icl/lambda_0p005/data/information_matrix_eigenvalues.dat <==
0	0	0
0.256634575586897	-1.55569688410215e-17	0.4936382715294
0.948923968217174	-1.71991853389018e-17	4.27784448085076
1.94094903162048	2.71588650337714e-08	4.41583003280608
2.82157249306774	4.4816061007979e-07	7.10568454726235
3.99900610645417	3.6167099718197e-06	11.5639511082548
5.33650850054173	4.40943865321749e-05	11.690979918466
6.61069708036432	5.29533550401112e-05	13.7276715297795
7.5050825748638	4.21576639735545e-05	18.9322196100402
8.69921105452674	4.69479350116004e-05	18.1218110058435
10.2886312853349	6.52952742757798e-05	11.4865198792192
11.0174109011321	5.00882600709894e-05	12.7778976231231
11.9189084392474	4.65596882622046e-05	15.4138763773823
13.5044516389091	3.62638114229676e-05	13.6055103493064
14.5810627265253	6.20220527161331e-05	11.9840562881403
15.5248154486822	3.55395079737539e-05	15.3170734670119
16.9774104063239	2.76339017066673e-05	16.1555622735295
17.9340261735532	3.71518874851573e-05	11.4009642819404
18.819902880619	2.30891788979959e-05	9.42939255282945
19.909019123711	2.83114151539752e-05	12.8541344637867
21.1039257626632	1.03606767659242e-05	16.1127400344443
22.3402961411214	5.59293805329951e-06	15.8340659511627
23.2159334121921	8.65254524901828e-06	15.3582924040516
24.4451501890496	1.21117358474681e-05	16.5330416884655
25.5215244768225	1.02477355317415e-05	16.0776356189917
26.2700832787313	8.23878120159501e-06	13.2289517569898
27.1923654395735	1.96833048722038e-05	11.7110444940347
28.06889164657	1.85439615433186e-05	11.9136788275782
28.851565215162	9.56437070072062e-06	12.8138962674097
29.9474817314544	6.47354455379595e-06	16.277561725596
31.3176532603976	5.05935544618765e-06	15.8070203989504
32.3935152132076	5.83493477158378e-06	12.9031209612414
33.4462766659114	1.10307669913407e-05	12.0870733604032
34.3369850817614	8.38257013611889e-06	13.8522950923129
35.4712784278198	6.54784079774226e-06	14.8172968463948
36.4008667801653	4.68513157684775e-06	13.5676336790591
37.4071094862852	5.04458232086896e-06	12.7677201589872
38.6541350695226	7.59284109333872e-06	17.3594915267184
39.8600911114094	6.60298799024032e-06	17.1978015248285
40.7749816523255	1.11143188286652e-05	12.8160153592828
41.8668696294867	4.4905727593655e-06	10.7644760693706
42.9724785732316	1.61993523764342e-06	13.0757275050244
43.8777004892747	5.63043254920221e-06	14.8720962405953
44.909101149211	4.80389327089699e-06	13.1452118775052
45.7904369118075	2.41447082863292e-06	11.8839252571855
46.6515351074153	3.50298498605183e-06	13.6994860363913
47.6054754838631	4.79659505963172e-06	15.7130718875894
48.4212643927529	4.78394541499089e-06	15.8294428260149
49.3229943541341	3.3668227579693e-06	11.6368169813083
50.2009070607478	3.5222894074432e-06	9.6412638886021
51.1379107237538	4.59695841585994e-06	11.0255894020614
52.099955060641	1.26956034031886e-06	15.0772506069584
53.2114820856778	1.23703969702579e-06	16.7313912825385
54.1850956660264	2.10860611838549e-07	14.8773180611377
55.1515126128516	1.92156151672403e-07	14.1239298581537
56.3484759248487	2.939203266088e-07	15.4538371547067
57.4152771303873	9.29315828136738e-07	14.629260440367
58.4542989210131	7.1777027011841e-07	11.6486026845333
59.646153420632	4.21966409267759e-06	11.1862549999222
60.5126462147892	3.72059750880552e-06	14.0233381819102
61.5773306349675	3.37486419451646e-06	17.5902300314844
62.7011475019395	1.20631152309718e-06	16.109605267098
63.6918981413718	1.20040429340676e-06	13.1098038396704
64.6602343817633	3.32561237759678e-07	12.6074510327888
65.6345273873962	1.28889024848032e-07	14.0433529907995
66.9624022942764	1.52341592305624e-06	13.6801000989496
68.0491029978411	1.04108130633867e-06	12.1916075393851
68.9118149620307	1.47355852162974e-06	13.2285673158528
69.9005252125997	2.10709059791311e-06	16.6142884294498
70.7423427924343	2.27289726916772e-07	17.6135747478975
71.5820475190053	6.07567685056756e-07	15.2033021120273
72.6722885567682	4.84693753494715e-07	10.9384892738638
73.5205731693849	5.74594824789973e-07	11.0880568205904
74.465506699057	1.23903858418464e-07	13.3139067084409
75.4483661229137	2.58338451438885e-07	15.5866726089088
76.371615134734	8.54436210900131e-07	14.2057110038119
77.3363708556995	1.97426341487758e-07	13.3322001915463
78.5228030504106	6.94548615798109e-08	15.5796928472494
79.6987980530341	3.19785956212788e-07	16.4354091348396
80.6317441575069	2.05013424823215e-07	12.2115866283969
81.5211334382093	2.06917259699204e-06	9.79401050951837
82.5224711352376	1.10349421089016e-06	10.6423090469588
83.5011722683811	7.93221713138218e-08	14.5400350961495
84.3824082728306	9.72065938144759e-07	16.7222158928395
85.4963631407717	1.06130175700442e-07	14.7629572212732
86.3609377638749	2.56844264896815e-07	13.299048550899
87.5266308764621	1.17707733025598e-07	14.6103864582181
88.3729869354948	4.50293512194836e-08	15.3509497271192
89.4033367687203	3.07331932030357e-08	12.3715792256504
90.3096240956628	2.33486254103081e-07	10.8057184986485
91.4569292239131	2.31617367568503e-07	12.1769462654952
92.4501409965884	7.32661440835702e-08	16.2657058461378
93.3787613772963	1.08956393377244e-07	17.43586077592
94.3819807864411	1.92064915035937e-07	14.695124648268
95.5083047854733	2.75405628939804e-07	12.0532684025663
96.5067643930514	6.62383587157097e-07	13.241923924089
97.3984994346534	3.5075710418959e-07	13.9091008439685
98.5171559516909	7.7889476074788e-07	13.262203602986
99.4800246437302	5.60673531642776e-08	12.0561626209062
100.361456316595	4.21119652094163e-08	13.7087111021985
101.622091791453	8.47945096780245e-08	17.279796997555
102.896414445551	1.37699045083513e-07	15.3208392359277
103.752384567763	8.5134586384989e-08	11.7479615930352
105.043144122028	3.61732690180743e-07	11.0816860899712
105.990830819656	3.22564465897371e-08	13.152383668995
106.910433498493	2.16346021845915e-07	15.2437500114708
107.822144779863	1.24723875159554e-07	14.0903125067254
108.824958129947	3.24186369138735e-07	13.3240523226224
109.626834534211	2.4728829123378e-07	14.5322025062015
110.623949376877	6.75175778282585e-07	16.436813952683
111.486948624319	7.5386461247826e-08	15.634656982191
112.279785450039	3.82771408613542e-07	11.6225052927478
113.25195808877	1.32921861938761e-07	9.63283342514048
114.155110339803	5.32109359859829e-07	11.3889667328645
115.356109932814	2.137914102556e-07	16.2542363850294
116.383994094243	4.15271547828934e-08	15.9538698599956
117.26807864229	2.14377482414477e-07	13.9812661681061
118.338609005606	1.16183250443915e-07	13.662774837147
119.620422913442	3.6089246538014e-07	15.4261598153898
120.531146656975	4.73669103301647e-08	13.7030808257025
121.475605577471	2.77220757550314e-07	11.0814365487163
122.771034372755	2.1605299517784e-07	11.6381988264112
123.666409082552	1.44715394361005e-07	15.2339584486573
124.602375424055	2.21679410920429e-07	17.5593510376811
125.643723558627	2.25916367735858e-07	15.6745115643067
126.661229881399	3.99004843669669e-07	12.5466060224652
127.605760317029	4.43773383249034e-07	12.8241557375003
128.506242309593	3.92142294175522e-07	14.2403166696733
129.809548833585	7.90383054913936e-07	13.8205189818268
130.824038616268	1.13028214047696e-07	12.5451094549275
131.752911010175	3.66382812221644e-08	13.7915327099844
132.774699766398	8.67702851743835e-08	17.1429745971251
133.624324696342	1.18607820007237e-07	17.6273632651012
134.452703841085	7.98071831283399e-08	14.8043272371451
135.467420894121	3.88857767998583e-08	11.0031315640817
136.324529548788	2.41036773589805e-07	11.0076623388839
137.28560722405	2.40347950210581e-08	13.1855725477632
138.279737564566	1.37750251187466e-07	15.5653507053244
139.238129263808	6.19103427412262e-08	14.2075847289598
140.240280067414	1.73938736213814e-07	13.6007948814521
141.420527595813	9.40073410043624e-08	15.7012858742623
142.580008387538	5.73669232225842e-07	16.6076381190705
143.530033196753	2.13826185041811e-07	12.9884226467101
144.431714806233	1.29713863241644e-07	9.81140286811677
145.459254237297	2.2132868166485e-06	10.7311587696945
146.429924995612	8.46155903857195e-08	15.0697799195896
147.317198340471	9.21667260688096e-07	16.70980666964
148.405831183591	1.68139007948636e-07	14.57581143749
149.327443291853	4.49033433322163e-07	13.4882102766612
150.5354302177	3.48015224607224e-07	14.9883646036193
151.370214023518	6.49994779420501e-08	15.3814989548577
152.418197281032	7.2309151427229e-08	12.1373500034299
153.430743547163	2.04200007281047e-07	10.6755846080798
154.411038717443	1.88388127466228e-07	12.7166533939274
155.36422012474	3.07292985519094e-08	16.6606606220343
156.319003916413	1.0315284134772e-07	17.2660644463964
157.260687171162	1.4370624954607e-07	14.4873555815508
158.377744247103	1.64146699556015e-07	12.0866366992445
159.339876249493	6.67454040795289e-07	13.2979103512168
160.218715691453	3.92140618764898e-07	13.9352837040976
161.328782652984	7.10660121851215e-07	13.2239620875219
162.246422688597	3.4141610742893e-08	12.0024222387253
163.165139825412	3.1018294281411e-08	13.5201631349863
164.418570970484	6.9330972193115e-08	17.2016303922891
165.721853372417	1.39455022982593e-07	15.2928857420429
166.579947433513	9.49910007946121e-08	11.7121033361301
167.869373367953	3.23582268024667e-07	10.9011526170947
168.795851638751	3.26022031087857e-08	13.1542949952931
169.674891431832	1.40522621770022e-07	15.3540400047265
170.613589834571	1.26233050704228e-07	14.2045212748361
171.572117216855	4.33542937211841e-07	13.2406492696243
172.34907881411	1.98551560375569e-07	14.4507254352566
173.333967351215	3.26713388923643e-07	16.4552130819806
174.208097295187	4.03216091699913e-08	15.4039316480129
175.021285835363	2.22275475401575e-07	11.5210204902312
175.999143530211	6.02551673202452e-08	9.7509787666322
176.939321192323	3.31663008157826e-07	11.434276209651
178.097564380737	1.79825886772515e-07	16.3303983460478
179.144134509569	3.42398257421998e-08	16.1179160611971
180.017494177832	2.1331635709753e-07	14.2035763981506
180.987003513218	1.27385190454898e-07	13.4911129158528
182.288379809019	4.75153730739495e-07	15.3595803866082
183.235853041818	5.00929086309708e-08	14.0671576327382
184.221346286995	3.06242257415147e-07	11.1872862864968
185.505040704177	2.23611727601054e-07	11.1766629881937
186.362314445282	1.54634313554363e-07	14.8532946262663
187.32058403371	2.10342193138606e-07	17.595592915978
188.3601300594	2.12618350592825e-07	15.9888601672442
189.297773687966	1.37704194483865e-07	12.8230643982088
190.275423459142	2.65386100340781e-07	12.7551681604406
191.252296690961	6.33896233134261e-07	14.170800957143
192.424512151181	7.24285274874176e-07	13.8163050928251
193.350034245295	2.88064238574486e-07	12.411687322394
194.385963982756	4.24371363104597e-08	12.9817389743081
195.369631635617	9.89119243683374e-08	16.2120647617105
196.322353255278	1.05488963177486e-07	17.5299746994489
197.149626640986	9.09654144221632e-08	14.9086944706486
198.073670091728	2.04380037993609e-08	11.355441827417
198.942077744106	1.88704216799062e-07	10.8634017828758
199.817106362243	1.23539262306472e-08	12.4526419016242
200.872465483458	2.88625852793006e-08	15.4057424076544
201.832097423706	1.75583710110472e-07	14.7286574716585
202.756246235859	2.97727614276198e-07	13.3985902640173
203.888787498005	1.56465711558513e-07	14.8938280462576
205.142974417441	1.14460890712929e-06	16.8750536369522
205.97169886229	6.19914168985841e-08	14.4136378604645
206.962425878348	5.03554585078754e-07	10.1592084124962
207.848028283076	3.64617246742664e-07	9.70870253173469
208.811648866588	1.29814864629377e-07	12.9373805227304
209.849645298299	1.01860891027266e-06	16.6372364591983
210.960069896399	1.05971455603701e-07	15.3905950469867
211.788774304348	1.46063307444299e-07	13.717501885342
212.88860470574	6.7094024648827e-08	14.1018741398615
213.865549461461	3.35993524944878e-07	15.4875767921504
214.682954605314	4.47612912222023e-08	14.0814532562042
215.706512757127	2.35518668547795e-07	11.2818122187715
216.883655184744	1.34304818510754e-07	11.41015683036
217.669298000218	9.05977278604547e-08	14.4757978849047
218.678640533096	1.14663114062769e-07	17.6589793514422
219.774998639449	1.38568437807256e-07	15.5623935502729
220.779487755564	1.79184187786188e-07	12.4497795584432
221.834542654277	3.04643900985238e-07	12.8323425577238
222.701607941386	3.54447044029935e-07	14.0981957625666
223.789704605373	6.33680716454265e-07	14.0203645035159
224.699282431152	3.63699654897362e-07	12.7162930938837
225.787283775737	1.21999248347684e-07	13.0728844320175
227.020011705445	1.94637518920011e-07	16.6754726020061
228.310711121037	1.12260704783992e-07	16.7783820140478
229.159800139297	1.69701141593258e-07	13.3968519926645
230.210021927249	3.68836358207557e-07	10.4632506676941
231.468418071872	4.06000589392203e-08	12.6491675193013
232.322935856787	1.02749554459892e-07	15.2228761751089
233.313047665494	5.52147111299815e-07	14.7511949167599
234.273112046134	5.45394582285834e-07	13.504543471683
235.065676654529	2.67333110513603e-07	14.2362525321919
236.056026817006	1.31335324104677e-07	16.3698796053595
236.892934594337	1.55538191265491e-07	16.2273694488227
237.826147553132	2.25349646809913e-07	12.0789681205871
238.720838868327	8.54587765491641e-08	9.79240075566845
239.653585446048	1.00916497301163e-06	10.8852104329826
240.607971873598	7.12866085857008e-08	15.0404159186015
241.72939597018	2.60944615912063e-07	16.6020520558378
242.692456670615	1.90457716147901e-07	14.5001238938229
243.618932429294	3.31417567823136e-07	13.4125102486839
244.783929055567	3.19992332332208e-07	14.9191424642279
245.883046396099	1.25954788772368e-07	14.9392899697805
246.914948661324	3.01683854264285e-07	11.5606789514243
248.164700218134	2.35159262401131e-07	10.798084994348
249.026070813922	9.12218651064988e-08	14.1394144438721
249.998359813135	1.72132434334271e-07	17.4170410716628
251.077378841247	1.02184938517838e-06	16.3738796697094
251.946839025039	2.58103350333676e-07	13.6982368729763
253.023628345051	8.47531182093342e-07	12.51500726024
254.003814892544	4.90075476597559e-07	13.9538086631556
255.200116253638	3.22919348077536e-07	13.9713429235238
256.148073004033	1.75387786099028e-06	12.550535546364
257.214069109445	2.04422278567193e-07	13.0006962457473
258.041587523984	3.05956190438533e-07	15.6960018867536
258.996891748712	1.17641179151594e-07	17.6469389866679
259.790362472044	1.93445553069249e-07	15.9677180860243
260.734259415914	1.22239872280319e-07	12.1167197392472
261.73746174028	2.51604965093026e-07	10.8407046620253
262.645158562475	8.34028709904104e-09	12.4120974101581
263.711742124528	2.90418849545345e-08	15.3237895213253
264.663540258533	1.40305022270361e-07	14.5654684548468
265.57873483354	3.66970541445447e-07	13.3485005563716
266.608635604575	2.39591348345508e-07	14.6171247647353
267.878511936152	1.01182209428e-06	16.8019210393047
268.791274473972	7.11388250397955e-08	14.2063694571592
269.776111173298	3.52303393453089e-07	10.3024275890679
270.762630939945	4.47314144734123e-07	10.0396628288009
271.687135165853	1.1121199908937e-07	13.1575284374542
272.66057715094	8.59287567665302e-07	16.7892351818966
273.822763106354	9.68107601964639e-08	15.3288109243591
274.640979280146	8.29483354045009e-08	13.6384747406738
275.740456761629	5.76867966121336e-08	14.2372648964297
276.593987055539	3.3032776209713e-07	15.4950587567455
277.408271146205	3.1846103607427e-08	14.0513314970253
278.474804392385	2.66969859557509e-07	11.2179820621248
279.697836222456	1.05441225444758e-07	11.3399141412116
280.585556426264	1.10070289822931e-07	14.8802394883289
281.588517651723	1.23432774378148e-07	17.7143931322656
282.678701446429	1.16776679563019e-07	15.0268102512001
283.692615603026	2.0849347591574e-07	12.2198059725842
284.655967463042	1.91705904634131e-07	12.8181570591747
285.552684438841	2.09827544564646e-07	14.0083851858177
286.603946015665	5.14357788923874e-07	13.762148226192
287.473668616284	1.54022882221108e-07	12.4760346934011
288.538476634923	4.47375951840877e-08	12.6861484757466
289.806187158447	1.38139216786238e-07	16.4841019881757
291.070312820159	9.91459613728673e-08	16.389390832801
291.93127716892	1.29791433022849e-07	12.6236899839034
292.918995896409	3.51056563591655e-07	10.3345100199194
294.201135644894	2.81585720028847e-08	12.2842394767491
295.032004302089	6.77860042274641e-08	15.0007770309528
295.968037027494	3.24926817181898e-07	14.7766046303408
296.892809250865	1.4104514985282e-07	13.2763350977597
297.815501210122	2.65222034599088e-07	14.1035941325107
298.70849244182	2.02981897673608e-08	16.1071392117944
299.622572215989	4.11072460015796e-07	16.5416181620919
300.566286805853	1.22303646465332e-07	12.30996074481
301.438086981701	8.29310168791484e-08	9.7367264815341
302.373226165259	6.00002945016633e-07	10.3583928234464
303.222044372448	9.07131019095763e-08	13.6915230996936
304.376282067261	9.50421507132049e-07	16.7191968037896
305.445663036957	1.77394760307724e-07	14.8274720943416
306.395799044851	4.94468834827461e-07	13.4908663318601
307.494661348163	3.44896483505063e-07	14.7346609249377
308.655875984758	1.17156002768836e-07	15.0856514760492
309.69792501866	2.81161397375111e-07	11.6900533481151
310.953191088594	1.72711374238176e-07	10.9258270697328
311.819224963045	7.62078644636448e-08	14.1513468905483
312.790403155786	1.08662661276206e-07	17.5624608126342
313.886957762406	1.3680068760852e-07	16.2181563844609
314.772643036325	4.29014822784805e-08	13.2755890617108
315.775732537625	1.7194518528377e-07	12.4959979200378
316.818082874117	4.5460915028675e-07	14.0301731933305
318.048755047935	5.78049837966781e-07	13.9530310106211
319.087975176574	3.10421513808606e-07	12.4573710528788
320.111213993816	4.38126383344661e-08	13.2220583622005
321.019807237019	9.6955385822244e-08	16.2312036283631
321.888029318887	1.25008671286602e-07	17.7719009853481
322.708322989019	1.35834118004006e-07	16.1576360515438
323.641782657716	1.0018188752675e-07	12.1213540677033
324.706515607007	2.1738756367236e-07	11.0086160157786
325.63333327727	1.75956684191772e-08	12.9428109891794
326.636416941594	5.19898294840831e-08	15.7610345969642
327.582857117952	7.38374050523876e-08	14.7294434719295
328.539183349349	3.56551776776859e-07	13.6263220233076
329.658009020873	1.08126986539302e-07	15.4058480495668
330.858428024104	1.03432192676854e-06	17.066688819065
331.788933011278	7.33156589777546e-08	14.055437642457
332.714608517674	5.59691707134716e-07	10.2331015635384
333.773115120038	7.16815548822551e-07	10.263227891681
334.714811547466	1.07259722100136e-07	13.9177694420935
335.636377687571	1.27816328103233e-06	16.7950932752956
336.773784195095	1.3633355419346e-07	15.2025462594032
337.610256075166	1.55212526762456e-07	13.6290431747845
338.78031122243	1.12548510421482e-07	14.5445104772215
339.613420540308	2.00269147454384e-07	15.5939701012623
340.546240832274	3.63513807698476e-08	13.2088422165848
341.520118057683	1.50814178926786e-07	11.0057988246628
342.728851792149	2.06928722212199e-07	11.9811382387202
343.703642913107	5.32028891319286e-08	16.0981562527453
344.636291239434	1.26388550735082e-07	17.514321731562
345.699539538695	1.64624145077499e-07	14.7276949270064
346.844243757848	2.37203633316828e-07	12.0616442202752
347.838011040935	7.01728129833551e-07	13.2494542759384
348.688448316597	3.41907230474098e-07	14.03803980027
349.828740329742	8.00843740035488e-07	13.2165579387942
350.809284190994	6.45959035247943e-08	11.9730588798249
351.789770552292	5.83817813966862e-08	13.7907597881857
353.073352628105	1.2209919158783e-07	17.1663918394859
354.308038472034	1.89167807469558e-07	15.2947289205333
355.175135757825	1.17968200359621e-07	11.6725934128915
356.48876166971	5.26821822683317e-07	10.956923766608
357.359238582703	3.74597093847143e-08	13.2685003011029
358.253153086508	1.87374866554568e-07	15.4110080272702
359.211227022626	8.5556138118154e-08	14.1089133719156
360.164026783166	1.47413154716363e-07	13.4570947842187
361.036769339863	1.24861588856414e-07	15.0758828020989
361.963838979788	6.98684392363823e-07	16.7674945336584
362.866534184746	3.90345257406311e-08	14.8808952430487
363.742187767774	6.76460696589993e-07	10.9286711842357
364.701697831789	1.39931579212569e-07	9.76624994946738
365.592680040083	2.60813880227981e-07	11.9718642735488
366.799480914776	4.60042391486498e-07	16.5790779278004
367.859270878004	7.28666224004862e-08	15.5080397616367
368.698974874271	2.05864427697253e-07	13.8188552030942
369.774106907306	1.16301083184875e-07	13.7309253769632
371.021106790354	3.41819819498718e-07	15.3983047388557
372.003228007012	4.54336829892092e-08	13.159455793091
372.912622967161	2.30491022149488e-07	10.8612004720877
374.233660752374	2.78027059224489e-07	12.1177494490338
375.099214742952	1.72046858360609e-07	15.7409732243584
376.04377119358	2.34732931033026e-07	17.6214114983741
377.084014350238	3.12391153900196e-07	15.5210576578521
378.293095633775	6.66708199381965e-07	12.5719848686487
379.36281764507	8.61264686099121e-07	13.573703574593
380.163607459336	4.80440211338939e-07	14.4985328730646
381.414227919613	9.62709760771923e-07	13.5254258926989
382.506054719392	4.13522882253206e-07	12.4841361361176
383.28801260439	1.15896611139839e-07	14.4734858963842
384.249550028178	5.81747618174588e-08	17.3723384528339
385.109649072261	9.42761504429003e-08	17.1215318548566
385.895051648374	5.38782552195391e-08	14.0081767900648
386.943846736381	1.34663073160931e-07	10.6832919640213
387.795304930009	2.46495809351692e-07	11.2762279742592
388.727000613448	1.69479842708821e-08	13.5082309531283
389.744573829644	2.58817889729489e-07	15.353984641506
390.658935060431	7.59772668244019e-08	13.8894860271461
391.623598073398	5.13097658037013e-08	13.4343570542681
392.775062276167	3.3282446310705e-08	15.8695630297918
393.96521272795	2.50502624206328e-07	16.5153297339813
394.908684884344	2.18532644645588e-07	12.5584051221794
395.797818639064	5.29100006297655e-08	9.61953767426678
396.879889445579	1.2612905659686e-06	10.9019163147564
397.82958306623	7.51420236042136e-08	14.9796486267415
398.858646017956	3.80665212069628e-07	16.2531838295326
399.937857971166	2.18174061195595e-07	14.1007663632628
400.945062305658	9.70734996519433e-08	13.334827421815
401.922579047679	3.33925884550106e-07	14.8318820240348
402.745660612604	8.85396812786916e-08	15.3948615799961
403.822341405235	1.16946350307974e-07	12.0888380368555
404.856102950216	2.17735117899513e-07	10.6550167125926
405.783121162782	1.56203666508925e-07	12.8958592291875
406.837303739106	5.3263873180585e-08	17.0639412580526
407.880965128233	1.48191756843828e-07	16.5085129421155
408.747481094542	4.87002465095988e-08	13.767011513575
409.902563471356	1.54168269320147e-07	12.1671976160611
410.919628913457	7.50996240232658e-07	13.6409097983453
411.792243109987	4.89912141694477e-07	14.1249912884246
412.872491463689	8.3325540028e-07	13.0784277593005
413.907977244529	3.66383663282911e-07	12.2559331951982
414.970354033376	1.39252057286993e-07	15.2184546728744
416.318936106098	1.60894988985105e-07	17.5310224937382
417.318395895452	6.21027874249451e-08	14.4817475812216
418.271674308792	1.2124909983213e-07	10.7227554295873
419.518657672016	2.7125018720358e-07	11.6244258722681
420.34130778562	3.73777879682215e-08	13.9289334501269
421.267440132828	3.86527596908789e-07	15.2355234429696
422.23675489308	1.18588707372959e-07	13.7552946130237
423.13450174583	9.56955061848804e-08	13.4447756289932
424.033256185322	6.1213106414159e-08	15.3008487016995
424.955858825217	9.35808122343967e-07	16.7333872179305
425.824086521725	5.08623605284554e-08	14.3980751933921
426.820017569235	7.3652349692378e-07	10.440345131322
427.724024438055	2.45003742300651e-07	9.90356017783738
428.630263876547	1.61483497952142e-07	12.5606034713228
429.829933776639	1.14408527646211e-06	16.6298761944488
430.842711231928	1.15888824908456e-07	15.3259674970006
431.7513234534	9.42537492343029e-08	13.4508768179248
432.749009955337	6.09410060169211e-08	13.8523442671113
434.002442110919	8.49118932935598e-08	15.2755749751139
435.098917927699	4.58990928967925e-08	12.1663240787382
436.040985514778	1.64625403512694e-07	10.494602669178
437.200262449459	1.06214196039489e-07	12.6395689396368
438.172489737968	2.49669660890582e-08	16.7323605372381
439.16131257154	7.66439780419764e-08	17.0284584640675
440.06169022438	5.62922920807061e-08	13.9520406106781
441.195949465793	1.33165838273898e-07	12.1986969010124
442.312575168997	7.27177441155765e-07	13.6736137782575
443.161772926329	5.5504229745765e-07	14.0695812607634
444.375010088664	8.67118630237771e-07	12.9558489387411
445.492364307094	3.13535988321995e-07	12.3680740316565
446.326358551161	2.21446842023193e-07	14.9046310148009
447.400510146548	1.02987763811251e-07	17.4984052503814
448.157524712989	1.00270349626155e-07	16.8217924300186
448.966526642373	1.18579168129639e-07	13.3253478166804
450.009538865843	3.8353824169774e-07	10.5979971028443
450.972395037133	1.56078341497454e-07	11.8920697586869
451.931691062504	7.59630059169907e-08	14.8414926325901
452.84224446432	2.54703360211878e-07	15.1639999674796
453.849208334602	1.69173063657012e-07	13.5061478142035
454.689213555429	2.29635867985306e-07	13.8329408026515
455.958379551319	9.83381055396405e-08	16.5332949160095
457.027203462982	4.22648115694257e-08	15.1028612266948
457.938023465297	5.07061530317348e-07	11.2669719100687
458.922123061291	2.26415850356821e-07	9.64158671540113
459.945121058546	2.42030763859216e-07	12.0776230942357
460.839032730116	1.69762423566624e-07	16.1755007718595
462.052884178557	3.83246077781671e-08	16.1483831578725
462.909779917595	2.18873901945747e-07	14.2828321460421
463.993525762394	9.90931456225248e-08	13.9186340488104
464.869026747715	3.63378566292551e-07	15.3279432017509
465.727470615926	9.75258127132583e-08	14.9229346406994
466.820123061942	2.61368183761207e-07	11.7105404740833
467.940516945157	8.25180064328465e-08	10.8851211418243
468.709968493526	4.79273799409724e-08	13.3410510365545
469.806488027937	7.70489668406066e-08	17.4976529518333
470.903503791587	9.46574317120873e-08	15.6479477090869
471.769730467095	3.91644789969413e-08	12.8485841181648
472.860569788133	7.66324891868124e-08	12.4002906034745
473.863521692472	3.76720937626002e-07	13.7625669525749
474.792413881359	2.3289410027465e-07	14.0012662205153
475.837815318259	5.16458599857873e-07	12.7556314424171
476.920867036954	2.85433323473327e-07	12.3649223916129
478.153139929398	1.91420657865248e-07	16.0064030116707
479.469525205572	1.61227342186744e-07	17.0328655258182
480.287730181495	8.12706015093265e-08	14.0149220874255
481.279748001501	3.15145729163067e-07	10.5924010039224
482.552347346087	2.80565881574257e-07	11.9340754418508
483.428409574717	1.16113491696677e-07	14.6501376469738
484.309249480447	4.0824706003007e-07	15.0531958065761
485.324183434145	1.48729068020538e-07	13.5554435245228
486.19806689319	2.85963311888689e-07	13.9137994751883
487.028443060874	6.36180134302541e-08	15.6954727132516
487.913509849277	1.12355890718416e-06	16.8122207342218
488.779770643983	5.67571035219982e-08	14.1174432692078
489.78257012059	3.81645389262943e-07	10.384957813051
490.763220478616	4.53845950932335e-07	10.4233382067174
491.591673668629	1.30178977264625e-07	13.204104958149
492.786899510052	1.17387135863874e-06	16.9446495153633
493.799574600118	1.71318982670469e-07	15.5080080733243
494.722314391809	2.0393925760569e-07	13.9636218501239
495.686565476301	1.00171875272579e-07	14.1913401799056
496.981491799401	1.31207132263625e-07	15.489060095865
498.108321768064	2.04320780599218e-07	11.9530239660128
499.222521934294	2.35048655677862e-07	10.3755316107846
500	2.33318830072292e-07	12.3698017992798


==> data_icl/lambda_0p005/data/information_matrix_rank.dat <==
0	0
0.256634575586897	2
0.948923968217174	12
1.94094903162048	22
2.82157249306774	26
3.99900610645417	28
5.33650850054173	28
6.61069708036432	28
7.5050825748638	28
8.69921105452674	28
10.2886312853349	28
11.0174109011321	28
11.9189084392474	28
13.5044516389091	28
14.5810627265253	28
15.5248154486822	28
16.9774104063239	28
17.9340261735532	28
18.819902880619	28
19.909019123711	28
21.1039257626632	28
22.3402961411214	28
23.2159334121921	28
24.4451501890496	28
25.5215244768225	28
26.2700832787313	28
27.1923654395735	28
28.06889164657	28
28.851565215162	28
29.9474817314544	28
31.3176532603976	28
32.3935152132076	28
33.4462766659114	28
34.3369850817614	28
35.4712784278198	28
36.4008667801653	28
37.4071094862852	28
38.6541350695226	28
39.8600911114094	28
40.7749816523255	28
41.8668696294867	28
42.9724785732316	28
43.8777004892747	28
44.909101149211	28
45.7904369118075	28
46.6515351074153	28
47.6054754838631	28
48.4212643927529	28
49.3229943541341	28
50.2009070607478	28
51.1379107237538	28
52.099955060641	28
53.2114820856778	28
54.1850956660264	26
55.1515126128516	24
56.3484759248487	26
57.4152771303873	26
58.4542989210131	26
59.646153420632	28
60.5126462147892	28
61.5773306349675	28
62.7011475019395	28
63.6918981413718	28
64.6602343817633	26
65.6345273873962	26
66.9624022942764	28
68.0491029978411	28
68.9118149620307	28
69.9005252125997	28
70.7423427924343	26
71.5820475190053	26
72.6722885567682	26
73.5205731693849	26
74.465506699057	26
75.4483661229137	26
76.371615134734	26
77.3363708556995	26
78.5228030504106	26
79.6987980530341	26
80.6317441575069	26
81.5211334382093	28
82.5224711352376	28
83.5011722683811	26
84.3824082728306	26
85.4963631407717	26
86.3609377638749	24
87.5266308764621	24
88.3729869354948	26
89.4033367687203	26
90.3096240956628	24
91.4569292239131	26
92.4501409965884	26
93.3787613772963	26
94.3819807864411	26
95.5083047854733	26
96.5067643930514	26
97.3984994346534	26
98.5171559516909	26
99.4800246437302	26
100.361456316595	26
101.622091791453	26
102.896414445551	26
103.752384567763	26
105.043144122028	24
105.990830819656	26
106.910433498493	26
107.822144779863	24
108.824958129947	26
109.626834534211	26
110.623949376877	26
111.486948624319	26
112.279785450039	26
113.25195808877	26
114.155110339803	26
115.356109932814	26
116.383994094243	24
117.26807864229	26
118.338609005606	26
119.620422913442	26
120.531146656975	26
121.475605577471	24
122.771034372755	26
123.666409082552	26
124.602375424055	26
125.643723558627	26
126.661229881399	26
127.605760317029	26
128.506242309593	26
129.809548833585	26
130.824038616268	26
131.752911010175	26
132.774699766398	26
133.624324696342	26
134.452703841085	26
135.467420894121	26
136.324529548788	24
137.28560722405	26
138.279737564566	26
139.238129263808	24
140.240280067414	26
141.420527595813	26
142.580008387538	26
143.530033196753	26
144.431714806233	26
145.459254237297	28
146.429924995612	26
147.317198340471	26
148.405831183591	26
149.327443291853	24
150.5354302177	26
151.370214023518	26
152.418197281032	26
153.430743547163	24
154.411038717443	26
155.36422012474	26
156.319003916413	26
157.260687171162	26
158.377744247103	26
159.339876249493	26
160.218715691453	26
161.328782652984	26
162.246422688597	26
163.165139825412	26
164.418570970484	26
165.721853372417	26
166.579947433513	26
167.869373367953	24
168.795851638751	26
169.674891431832	26
170.613589834571	24
171.572117216855	24
172.34907881411	26
173.333967351215	26
174.208097295187	26
175.021285835363	26
175.999143530211	26
176.939321192323	26
178.097564380737	26
179.144134509569	24
180.017494177832	26
180.987003513218	26
182.288379809019	26
183.235853041818	26
184.221346286995	26
185.505040704177	26
186.362314445282	26
187.32058403371	26
188.3601300594	26
189.297773687966	26
190.275423459142	26
191.252296690961	26
192.424512151181	26
193.350034245295	26
194.385963982756	26
195.369631635617	26
196.322353255278	26
197.149626640986	26
198.073670091728	26
198.942077744106	24
199.817106362243	26
200.872465483458	26
201.832097423706	24
202.756246235859	24
203.888787498005	26
205.142974417441	28
205.97169886229	26
206.962425878348	26
207.848028283076	26
208.811648866588	26
209.849645298299	28
210.960069896399	26
211.788774304348	24
212.88860470574	26
213.865549461461	26
214.682954605314	26
215.706512757127	24
216.883655184744	26
217.669298000218	26
218.678640533096	26
219.774998639449	26
220.779487755564	26
221.834542654277	26
222.701607941386	26
223.789704605373	26
224.699282431152	26
225.787283775737	26
227.020011705445	26
228.310711121037	26
229.159800139297	26
230.210021927249	26
231.468418071872	26
232.322935856787	26
233.313047665494	26
234.273112046134	26
235.065676654529	26
236.056026817006	26
236.892934594337	26
237.826147553132	26
238.720838868327	26
239.653585446048	28
240.607971873598	26
241.72939597018	26
242.692456670615	26
243.618932429294	24
244.783929055567	26
245.883046396099	26
246.914948661324	26
248.164700218134	26
249.026070813922	26
249.998359813135	26
251.077378841247	28
251.946839025039	26
253.023628345051	26
254.003814892544	26
255.200116253638	26
256.148073004033	28
257.214069109445	26
258.041587523984	26
258.996891748712	26
259.790362472044	26
260.734259415914	26
261.73746174028	26
262.645158562475	26
263.711742124528	26
264.663540258533	24
265.57873483354	24
266.608635604575	26
267.878511936152	28
268.791274473972	26
269.776111173298	26
270.762630939945	26
271.687135165853	26
272.66057715094	26
273.822763106354	26
274.640979280146	26
275.740456761629	24
276.593987055539	26
277.408271146205	26
278.474804392385	24
279.697836222456	26
280.585556426264	26
281.588517651723	26
282.678701446429	26
283.692615603026	26
284.655967463042	26
285.552684438841	26
286.603946015665	26
287.473668616284	26
288.538476634923	26
289.806187158447	26
291.070312820159	26
291.93127716892	26
292.918995896409	26
294.201135644894	26
295.032004302089	26
295.968037027494	24
296.892809250865	24
297.815501210122	26
298.70849244182	24
299.622572215989	26
300.566286805853	26
301.438086981701	26
302.373226165259	26
303.222044372448	26
304.376282067261	26
305.445663036957	26
306.395799044851	24
307.494661348163	24
308.655875984758	26
309.69792501866	26
310.953191088594	26
311.819224963045	26
312.790403155786	26
313.886957762406	26
314.772643036325	26
315.775732537625	26
316.818082874117	26
318.048755047935	26
319.087975176574	26
320.111213993816	26
321.019807237019	26
321.888029318887	26
322.708322989019	26
323.641782657716	26
324.706515607007	24
325.63333327727	26
326.636416941594	26
327.582857117952	24
328.539183349349	24
329.658009020873	26
330.858428024104	28
331.788933011278	26
332.714608517674	26
333.773115120038	26
334.714811547466	26
335.636377687571	28
336.773784195095	26
337.610256075166	26
338.78031122243	24
339.613420540308	26
340.546240832274	26
341.520118057683	24
342.728851792149	26
343.703642913107	26
344.636291239434	26
345.699539538695	26
346.844243757848	26
347.838011040935	26
348.688448316597	26
349.828740329742	26
350.809284190994	26
351.789770552292	26
353.073352628105	26
354.308038472034	26
355.175135757825	26
356.48876166971	26
357.359238582703	26
358.253153086508	26
359.211227022626	24
360.164026783166	26
361.036769339863	26
361.963838979788	26
362.866534184746	26
363.742187767774	26
364.701697831789	26
365.592680040083	26
366.799480914776	26
367.859270878004	26
368.698974874271	24
369.774106907306	26
371.021106790354	26
372.003228007012	26
372.912622967161	24
374.233660752374	26
375.099214742952	26
376.04377119358	26
377.084014350238	26
378.293095633775	26
379.36281764507	26
380.163607459336	26
381.414227919613	26
382.506054719392	26
383.28801260439	26
384.249550028178	26
385.109649072261	26
385.895051648374	26
386.943846736381	26
387.795304930009	24
388.727000613448	26
389.744573829644	26
390.658935060431	24
391.623598073398	24
392.775062276167	24
393.96521272795	26
394.908684884344	26
395.797818639064	26
396.879889445579	28
397.82958306623	26
398.858646017956	26
399.937857971166	26
400.945062305658	26
401.922579047679	26
402.745660612604	26
403.822341405235	26
404.856102950216	24
405.783121162782	26
406.837303739106	26
407.880965128233	26
408.747481094542	26
409.902563471356	26
410.919628913457	26
411.792243109987	26
412.872491463689	26
413.907977244529	24
414.970354033376	26
416.318936106098	26
417.318395895452	26
418.271674308792	26
419.518657672016	26
420.34130778562	26
421.267440132828	26
422.23675489308	26
423.13450174583	26
424.033256185322	26
424.955858825217	26
425.824086521725	26
426.820017569235	26
427.724024438055	26
428.630263876547	26
429.829933776639	28
430.842711231928	26
431.7513234534	26
432.749009955337	24
434.002442110919	26
435.098917927699	26
436.040985514778	24
437.200262449459	26
438.172489737968	26
439.16131257154	26
440.06169022438	26
441.195949465793	26
442.312575168997	26
443.161772926329	26
444.375010088664	26
445.492364307094	26
446.326358551161	26
447.400510146548	26
448.157524712989	26
448.966526642373	26
450.009538865843	26
450.972395037133	26
451.931691062504	26
452.84224446432	26
453.849208334602	26
454.689213555429	24
455.958379551319	26
457.027203462982	26
457.938023465297	26
458.922123061291	26
459.945121058546	26
460.839032730116	26
462.052884178557	26
462.909779917595	26
463.993525762394	26
464.869026747715	26
465.727470615926	26
466.820123061942	26
467.940516945157	26
468.709968493526	26
469.806488027937	26
470.903503791587	26
471.769730467095	26
472.860569788133	26
473.863521692472	26
474.792413881359	26
475.837815318259	26
476.920867036954	26
478.153139929398	26
479.469525205572	26
480.287730181495	26
481.279748001501	26
482.552347346087	26
483.428409574717	26
484.309249480447	26
485.324183434145	26
486.19806689319	26
487.028443060874	26
487.913509849277	28
488.779770643983	26
489.78257012059	26
490.763220478616	26
491.591673668629	26
492.786899510052	28
493.799574600118	26
494.722314391809	26
495.686565476301	26
496.981491799401	26
498.108321768064	26
499.222521934294	24
500	26


==> data_icl/lambda_0p005/data/information_matrix_singular_values.dat <==
0	0	0
0.256634575586897	7.5633802728664e-21	0.4936382715294
0.948923968217174	9.21310349020773e-18	4.27784448085076
1.94094903162048	2.7158865024324e-08	4.41583003280609
2.82157249306774	4.48160610434954e-07	7.10568454726235
3.99900610645417	3.61670997226443e-06	11.5639511082548
5.33650850054173	4.40943865322209e-05	11.690979918466
6.61069708036432	5.29533550400977e-05	13.7276715297795
7.5050825748638	4.21576639728964e-05	18.9322196100402
8.69921105452674	4.69479350132554e-05	18.1218110058435
10.2886312853349	6.52952742762244e-05	11.4865198792192
11.0174109011321	5.00882600712593e-05	12.7778976231231
11.9189084392474	4.6559688263958e-05	15.4138763773823
13.5044516389091	3.62638114232846e-05	13.6055103493064
14.5810627265253	6.20220527166354e-05	11.9840562881403
15.5248154486822	3.55395079733128e-05	15.3170734670119
16.9774104063239	2.763390170741e-05	16.1555622735295
17.9340261735532	3.71518874854968e-05	11.4009642819404
18.819902880619	2.30891788981937e-05	9.42939255282945
19.909019123711	2.83114151536406e-05	12.8541344637867
21.1039257626632	1.03606767681483e-05	16.1127400344443
22.3402961411214	5.59293805316047e-06	15.8340659511627
23.2159334121921	8.65254524929407e-06	15.3582924040516
24.4451501890496	1.21117358475503e-05	16.5330416884655
25.5215244768225	1.02477355318109e-05	16.0776356189917
26.2700832787313	8.23878120174287e-06	13.2289517569898
27.1923654395735	1.96833048724176e-05	11.7110444940347
28.06889164657	1.85439615436288e-05	11.9136788275782
28.851565215162	9.56437070120005e-06	12.8138962674097
29.9474817314544	6.47354455401603e-06	16.2775617255959
31.3176532603976	5.05935544711024e-06	15.8070203989504
32.3935152132076	5.83493477138224e-06	12.9031209612414
33.4462766659114	1.10307669913705e-05	12.0870733604032
34.3369850817614	8.3825701360297e-06	13.8522950923129
35.4712784278198	6.54784079810699e-06	14.8172968463948
36.4008667801653	4.68513157703067e-06	13.5676336790591
37.4071094862852	5.04458232119085e-06	12.7677201589872
38.6541350695226	7.59284109358293e-06	17.3594915267183
39.8600911114094	6.60298799103673e-06	17.1978015248285
40.7749816523255	1.11143188293426e-05	12.8160153592828
41.8668696294867	4.4905727594849e-06	10.7644760693706
42.9724785732316	1.61993523812335e-06	13.0757275050244
43.8777004892747	5.63043254947376e-06	14.8720962405953
44.909101149211	4.8038932708074e-06	13.1452118775052
45.7904369118075	2.41447082916895e-06	11.8839252571855
46.6515351074153	3.50298498632501e-06	13.6994860363913
47.6054754838631	4.79659505956869e-06	15.7130718875894
48.4212643927529	4.78394541511736e-06	15.8294428260149
49.3229943541341	3.36682275793389e-06	11.6368169813084
50.2009070607478	3.5222894077175e-06	9.64126388860209
51.1379107237538	4.59695841641321e-06	11.0255894020614
52.099955060641	1.26956034102567e-06	15.0772506069584
53.2114820856778	1.23703969699227e-06	16.7313912825385
54.1850956660264	2.10860612286931e-07	14.8773180611377
55.1515126128516	1.92156151681975e-07	14.1239298581537
56.3484759248487	2.93920326479298e-07	15.4538371547067
57.4152771303873	9.29315828072323e-07	14.629260440367
58.4542989210131	7.17770270128735e-07	11.6486026845333
59.646153420632	4.2196640934418e-06	11.1862549999222
60.5126462147892	3.7205975091048e-06	14.0233381819102
61.5773306349675	3.37486419455379e-06	17.5902300314844
62.7011475019395	1.20631152309128e-06	16.109605267098
63.6918981413718	1.20040429352816e-06	13.1098038396704
64.6602343817633	3.32561237871828e-07	12.6074510327888
65.6345273873962	1.28889025058183e-07	14.0433529907995
66.9624022942764	1.52341592326391e-06	13.6801000989496
68.0491029978411	1.04108130641599e-06	12.1916075393851
68.9118149620307	1.47355852233027e-06	13.2285673158528
69.9005252125997	2.10709059909035e-06	16.6142884294498
70.7423427924343	2.27289726165968e-07	17.6135747478975
71.5820475190053	6.07567685679966e-07	15.2033021120273
72.6722885567682	4.84693753890739e-07	10.9384892738638
73.5205731693849	5.74594824839299e-07	11.0880568205904
74.465506699057	1.23903858824115e-07	13.3139067084409
75.4483661229137	2.58338451615199e-07	15.5866726089088
76.371615134734	8.54436210832677e-07	14.2057110038119
77.3363708556995	1.97426341673479e-07	13.3322001915462
78.5228030504106	6.94548614408863e-08	15.5796928472494
79.6987980530341	3.19785956120063e-07	16.4354091348396
80.6317441575069	2.05013424800447e-07	12.2115866283969
81.5211334382093	2.06917259662933e-06	9.79401050951835
82.5224711352376	1.10349421145657e-06	10.6423090469588
83.5011722683811	7.932217122937e-08	14.5400350961495
84.3824082728306	9.72065938235518e-07	16.7222158928394
85.4963631407717	1.06130175753377e-07	14.7629572212732
86.3609377638749	2.568442651307e-07	13.299048550899
87.5266308764621	1.17707732885835e-07	14.6103864582181
88.3729869354948	4.50293511372698e-08	15.3509497271192
89.4033367687203	3.07331934863017e-08	12.3715792256504
90.3096240956628	2.33486254027761e-07	10.8057184986485
91.4569292239131	2.3161736746237e-07	12.1769462654952
92.4501409965884	7.32661440226181e-08	16.2657058461378
93.3787613772963	1.08956394791795e-07	17.43586077592
94.3819807864411	1.92064915269674e-07	14.695124648268
95.5083047854733	2.7540562878081e-07	12.0532684025663
96.5067643930514	6.62383587096854e-07	13.241923924089
97.3984994346534	3.50757104828472e-07	13.9091008439685
98.5171559516909	7.78894760943769e-07	13.262203602986
99.4800246437302	5.60673532053459e-08	12.0561626209062
100.361456316595	4.21119656363015e-08	13.7087111021985
101.622091791453	8.47945095350028e-08	17.279796997555
102.896414445551	1.37699044786597e-07	15.3208392359277
103.752384567763	8.51345866327823e-08	11.7479615930352
105.043144122028	3.61732690382203e-07	11.0816860899712
105.990830819656	3.2256447062601e-08	13.152383668995
106.910433498493	2.16346021630206e-07	15.2437500114708
107.822144779863	1.24723875131952e-07	14.0903125067254
108.824958129947	3.24186369072358e-07	13.3240523226224
109.626834534211	2.47288291319443e-07	14.5322025062015
110.623949376877	6.75175778194527e-07	16.436813952683
111.486948624319	7.53864613212093e-08	15.634656982191
112.279785450039	3.82771409898283e-07	11.6225052927478
113.25195808877	1.32921861781667e-07	9.63283342514048
114.155110339803	5.32109359846868e-07	11.3889667328645
115.356109932814	2.13791410136596e-07	16.2542363850294
116.383994094243	4.15271548712629e-08	15.9538698599956
117.26807864229	2.14377482523031e-07	13.9812661681061
118.338609005606	1.16183250745131e-07	13.662774837147
119.620422913442	3.6089246557424e-07	15.4261598153898
120.531146656975	4.73669102184704e-08	13.7030808257025
121.475605577471	2.77220757610578e-07	11.0814365487163
122.771034372755	2.16052995189486e-07	11.6381988264112
123.666409082552	1.44715395266302e-07	15.2339584486573
124.602375424055	2.21679410544207e-07	17.5593510376811
125.643723558627	2.25916367771554e-07	15.6745115643067
126.661229881399	3.99004843779869e-07	12.5466060224652
127.605760317029	4.43773383442388e-07	12.8241557375003
128.506242309593	3.92142294406678e-07	14.2403166696733
129.809548833585	7.90383055000297e-07	13.8205189818268
130.824038616268	1.13028213916048e-07	12.5451094549275
131.752911010175	3.66382812966233e-08	13.7915327099844
132.774699766398	8.6770284870178e-08	17.1429745971251
133.624324696342	1.18607819608907e-07	17.6273632651012
134.452703841085	7.98071842307629e-08	14.8043272371451
135.467420894121	3.88857770888731e-08	11.0031315640817
136.324529548788	2.4103677356536e-07	11.0076623388839
137.28560722405	2.40347952736936e-08	13.1855725477632
138.279737564566	1.37750251060171e-07	15.5653507053244
139.238129263808	6.1910342769637e-08	14.2075847289598
140.240280067414	1.73938736509695e-07	13.6007948814521
141.420527595813	9.40073409306894e-08	15.7012858742623
142.580008387538	5.73669232589012e-07	16.6076381190705
143.530033196753	2.1382618445228e-07	12.9884226467101
144.431714806233	1.29713863427371e-07	9.81140286811676
145.459254237297	2.21328681752151e-06	10.7311587696945
146.429924995612	8.46155908816202e-08	15.0697799195896
147.317198340471	9.21667260744268e-07	16.70980666964
148.405831183591	1.68139008022753e-07	14.57581143749
149.327443291853	4.49033433224423e-07	13.4882102766612
150.5354302177	3.48015224694e-07	14.9883646036193
151.370214023518	6.49994776306211e-08	15.3814989548577
152.418197281032	7.23091516402556e-08	12.1373500034299
153.430743547163	2.04200007480776e-07	10.6755846080798
154.411038717443	1.88388127598125e-07	12.7166533939274
155.36422012474	3.07292988114362e-08	16.6606606220343
156.319003916413	1.03152842293309e-07	17.2660644463964
157.260687171162	1.43706249643254e-07	14.4873555815509
158.377744247103	1.64146699333457e-07	12.0866366992445
159.339876249493	6.67454040976665e-07	13.2979103512168
160.218715691453	3.92140618967881e-07	13.9352837040976
161.328782652984	7.10660122265128e-07	13.2239620875219
162.246422688597	3.41416106464958e-08	12.0024222387253
163.165139825412	3.10182946958345e-08	13.5201631349863
164.418570970484	6.93309717405147e-08	17.2016303922891
165.721853372417	1.39455023051639e-07	15.2928857420428
166.579947433513	9.49910011011345e-08	11.7121033361301
167.869373367953	3.2358226823938e-07	10.9011526170947
168.795851638751	3.26022030932663e-08	13.1542949952931
169.674891431832	1.40522621837681e-07	15.3540400047265
170.613589834571	1.26233050762321e-07	14.2045212748361
171.572117216855	4.33542937241843e-07	13.2406492696243
172.34907881411	1.98551560570445e-07	14.4507254352566
173.333967351215	3.26713388889234e-07	16.4552130819806
174.208097295187	4.03216087843215e-08	15.4039316480129
175.021285835363	2.22275475365084e-07	11.5210204902311
175.999143530211	6.02551674277398e-08	9.75097876663219
176.939321192323	3.31663008698858e-07	11.4342762096509
178.097564380737	1.79825886183742e-07	16.3303983460478
179.144134509569	3.42398258136498e-08	16.1179160611971
180.017494177832	2.13316357298004e-07	14.2035763981506
180.987003513218	1.2738519032124e-07	13.4911129158528
182.288379809019	4.75153730667046e-07	15.3595803866082
183.235853041818	5.00929091647584e-08	14.0671576327382
184.221346286995	3.06242257468394e-07	11.1872862864968
185.505040704177	2.23611728002812e-07	11.1766629881937
186.362314445282	1.5463431379487e-07	14.8532946262663
187.32058403371	2.10342192874246e-07	17.595592915978
188.3601300594	2.12618350755532e-07	15.9888601672442
189.297773687966	1.37704195027775e-07	12.8230643982087
190.275423459142	2.65386100188346e-07	12.7551681604406
191.252296690961	6.33896232915089e-07	14.170800957143
192.424512151181	7.24285274429754e-07	13.8163050928251
193.350034245295	2.8806423865864e-07	12.411687322394
194.385963982756	4.24371359483552e-08	12.9817389743081
195.369631635617	9.89119245954407e-08	16.2120647617105
196.322353255278	1.05488962986867e-07	17.5299746994489
197.149626640986	9.09654146943356e-08	14.9086944706486
198.073670091728	2.04380042666877e-08	11.355441827417
198.942077744106	1.88704216987485e-07	10.8634017828758
199.817106362243	1.23539259789548e-08	12.4526419016242
200.872465483458	2.8862585215216e-08	15.4057424076544
201.832097423706	1.75583710269622e-07	14.7286574716585
202.756246235859	2.97727614355362e-07	13.3985902640173
203.888787498005	1.56465711595222e-07	14.8938280462576
205.142974417441	1.14460890765365e-06	16.8750536369522
205.97169886229	6.19914178313676e-08	14.4136378604645
206.962425878348	5.03554584692019e-07	10.1592084124962
207.848028283076	3.64617246605267e-07	9.70870253173469
208.811648866588	1.29814865056837e-07	12.9373805227304
209.849645298299	1.01860891015853e-06	16.6372364591983
210.960069896399	1.05971455725116e-07	15.3905950469867
211.788774304348	1.4606330743303e-07	13.717501885342
212.88860470574	6.70940249640966e-08	14.1018741398615
213.865549461461	3.35993525376702e-07	15.4875767921504
214.682954605314	4.47612910812955e-08	14.0814532562041
215.706512757127	2.35518668804466e-07	11.2818122187715
216.883655184744	1.3430481870033e-07	11.41015683036
217.669298000218	9.05977285638257e-08	14.4757978849047
218.678640533096	1.14663114554644e-07	17.6589793514422
219.774998639449	1.38568437812872e-07	15.5623935502728
220.779487755564	1.79184187538943e-07	12.4497795584432
221.834542654277	3.04643900843585e-07	12.8323425577238
222.701607941386	3.54447044616355e-07	14.0981957625666
223.789704605373	6.33680716873158e-07	14.0203645035159
224.699282431152	3.6369965499064e-07	12.7162930938837
225.787283775737	1.21999248859389e-07	13.0728844320175
227.020011705445	1.94637518066219e-07	16.6754726020061
228.310711121037	1.12260704781717e-07	16.7783820140478
229.159800139297	1.69701141681478e-07	13.3968519926645
230.210021927249	3.68836358311907e-07	10.4632506676941
231.468418071872	4.0600058948236e-08	12.6491675193013
232.322935856787	1.02749554537283e-07	15.2228761751089
233.313047665494	5.52147111354116e-07	14.7511949167599
234.273112046134	5.45394582666276e-07	13.504543471683
235.065676654529	2.6733311082055e-07	14.2362525321919
236.056026817006	1.31335323972772e-07	16.3698796053595
236.892934594337	1.55538191562066e-07	16.2273694488227
237.826147553132	2.25349647616162e-07	12.0789681205871
238.720838868327	8.54587767894789e-08	9.79240075566844
239.653585446048	1.00916497284844e-06	10.8852104329826
240.607971873598	7.12866087424561e-08	15.0404159186015
241.72939597018	2.60944615938231e-07	16.6020520558378
242.692456670615	1.90457716509667e-07	14.5001238938229
243.618932429294	3.31417567971012e-07	13.4125102486839
244.783929055567	3.19992332575201e-07	14.9191424642279
245.883046396099	1.25954789179935e-07	14.9392899697805
246.914948661324	3.01683854022841e-07	11.5606789514243
248.164700218134	2.35159262899859e-07	10.798084994348
249.026070813922	9.1221866178785e-08	14.1394144438721
249.998359813135	1.72132434351774e-07	17.4170410716628
251.077378841247	1.02184938484757e-06	16.3738796697094
251.946839025039	2.58103350395868e-07	13.6982368729763
253.023628345051	8.47531182103049e-07	12.51500726024
254.003814892544	4.90075476618317e-07	13.9538086631556
255.200116253638	3.2291934789106e-07	13.9713429235238
256.148073004033	1.75387786119116e-06	12.550535546364
257.214069109445	2.0442227874686e-07	13.0006962457473
258.041587523984	3.05956190542993e-07	15.6960018867536
258.996891748712	1.17641179161385e-07	17.6469389866679
259.790362472044	1.934455531913e-07	15.9677180860243
260.734259415914	1.22239872146904e-07	12.1167197392472
261.73746174028	2.51604965080174e-07	10.8407046620253
262.645158562475	8.34028720880933e-09	12.4120974101581
263.711742124528	2.90418854214564e-08	15.3237895213253
264.663540258533	1.40305021883254e-07	14.5654684548468
265.57873483354	3.66970541551087e-07	13.3485005563716
266.608635604575	2.39591348709903e-07	14.6171247647353
267.878511936152	1.0118220942779e-06	16.8019210393047
268.791274473972	7.11388251588686e-08	14.2063694571592
269.776111173298	3.52303393359447e-07	10.3024275890679
270.762630939945	4.4731414437188e-07	10.0396628288009
271.687135165853	1.11211999053019e-07	13.1575284374542
272.66057715094	8.5928756748339e-07	16.7892351818965
273.822763106354	9.68107605353251e-08	15.3288109243591
274.640979280146	8.294833513386e-08	13.6384747406738
275.740456761629	5.76867965932859e-08	14.2372648964297
276.593987055539	3.30327762201691e-07	15.4950587567455
277.408271146205	3.18461040118701e-08	14.0513314970253
278.474804392385	2.66969859759082e-07	11.2179820621248
279.697836222456	1.05441225952126e-07	11.3399141412116
280.585556426264	1.10070290486115e-07	14.8802394883289
281.588517651723	1.23432774362582e-07	17.7143931322656
282.678701446429	1.16776680157871e-07	15.0268102512001
283.692615603026	2.08493476009501e-07	12.2198059725842
284.655967463042	1.91705904413208e-07	12.8181570591747
285.552684438841	2.09827544090027e-07	14.0083851858178
286.603946015665	5.1435778918258e-07	13.762148226192
287.473668616284	1.54022882039308e-07	12.4760346934011
288.538476634923	4.47375953864202e-08	12.6861484757466
289.806187158447	1.38139216552998e-07	16.4841019881757
291.070312820159	9.91459614365434e-08	16.389390832801
291.93127716892	1.29791433128934e-07	12.6236899839034
292.918995896409	3.51056563654068e-07	10.3345100199194
294.201135644894	2.8158572359689e-08	12.2842394767491
295.032004302089	6.77860039791707e-08	15.0007770309528
295.968037027494	3.24926817120844e-07	14.7766046303408
296.892809250865	1.41045149969282e-07	13.2763350977597
297.815501210122	2.65222034623023e-07	14.1035941325107
298.70849244182	2.0298189830997e-08	16.1071392117944
299.622572215989	4.11072459691191e-07	16.5416181620919
300.566286805853	1.22303646431403e-07	12.30996074481
301.438086981701	8.29310169217814e-08	9.7367264815341
302.373226165259	6.00002945228532e-07	10.3583928234464
303.222044372448	9.07131020488846e-08	13.6915230996936
304.376282067261	9.50421507285838e-07	16.7191968037896
305.445663036957	1.77394760505258e-07	14.8274720943416
306.395799044851	4.94468834876855e-07	13.4908663318601
307.494661348163	3.44896483459523e-07	14.7346609249377
308.655875984758	1.17156002866331e-07	15.0856514760492
309.69792501866	2.81161398221736e-07	11.6900533481151
310.953191088594	1.72711373893687e-07	10.9258270697327
311.819224963045	7.62078649287919e-08	14.1513468905483
312.790403155786	1.08662661327257e-07	17.5624608126342
313.886957762406	1.36800688110688e-07	16.2181563844609
314.772643036325	4.29014828041235e-08	13.2755890617108
315.775732537625	1.71945185052645e-07	12.4959979200378
316.818082874117	4.54609150233737e-07	14.0301731933305
318.048755047935	5.78049838163754e-07	13.9530310106211
319.087975176574	3.1042151400461e-07	12.4573710528788
320.111213993816	4.38126384017137e-08	13.2220583622005
321.019807237019	9.69553870281779e-08	16.2312036283631
321.888029318887	1.25008670964735e-07	17.7719009853481
322.708322989019	1.35834118340418e-07	16.1576360515438
323.641782657716	1.00181887700325e-07	12.1213540677033
324.706515607007	2.17387564025657e-07	11.0086160157786
325.63333327727	1.75956686527106e-08	12.9428109891794
326.636416941594	5.1989829373609e-08	15.7610345969642
327.582857117952	7.38374051945214e-08	14.7294434719295
328.539183349349	3.56551777051844e-07	13.6263220233076
329.658009020873	1.08126986616333e-07	15.4058480495668
330.858428024104	1.03432192645795e-06	17.066688819065
331.788933011278	7.33156599917483e-08	14.055437642457
332.714608517674	5.59691707318168e-07	10.2331015635384
333.773115120038	7.16815549164193e-07	10.263227891681
334.714811547466	1.07259722494284e-07	13.9177694420935
335.636377687571	1.27816328097989e-06	16.7950932752956
336.773784195095	1.3633355421895e-07	15.2025462594032
337.610256075166	1.55212527216024e-07	13.6290431747845
338.78031122243	1.12548510472123e-07	14.5445104772215
339.613420540308	2.00269147671264e-07	15.5939701012623
340.546240832274	3.63513805256046e-08	13.2088422165848
341.520118057683	1.50814179055044e-07	11.0057988246628
342.728851792149	2.06928722011707e-07	11.9811382387202
343.703642913107	5.32028889305569e-08	16.0981562527453
344.636291239434	1.26388552306907e-07	17.514321731562
345.699539538695	1.64624145232551e-07	14.7276949270064
346.844243757848	2.37203633224111e-07	12.0616442202752
347.838011040935	7.01728129742945e-07	13.2494542759384
348.688448316597	3.41907230285537e-07	14.03803980027
349.828740329742	8.00843740451927e-07	13.2165579387942
350.809284190994	6.45959035352193e-08	11.9730588798249
351.789770552292	5.83817812909333e-08	13.7907597881857
353.073352628105	1.2209919247352e-07	17.1663918394859
354.308038472034	1.89167808007783e-07	15.2947289205333
355.175135757825	1.17968200029857e-07	11.6725934128915
356.48876166971	5.26821823026218e-07	10.956923766608
357.359238582703	3.74597092096802e-08	13.2685003011029
358.253153086508	1.87374866644544e-07	15.4110080272702
359.211227022626	8.55561378890073e-08	14.1089133719156
360.164026783166	1.47413155118685e-07	13.4570947842187
361.036769339863	1.24861589068643e-07	15.0758828020989
361.963838979788	6.98684392577825e-07	16.7674945336583
362.866534184746	3.90345256994448e-08	14.8808952430487
363.742187767774	6.76460696352919e-07	10.9286711842357
364.701697831789	1.3993157937123e-07	9.76624994946738
365.592680040083	2.60813880412921e-07	11.9718642735488
366.799480914776	4.60042391597659e-07	16.5790779278004
367.859270878004	7.286662244446e-08	15.5080397616367
368.698974874271	2.05864428448726e-07	13.8188552030941
369.774106907306	1.16301083166337e-07	13.7309253769632
371.021106790354	3.4181981957246e-07	15.3983047388557
372.003228007012	4.54336832742995e-08	13.159455793091
372.912622967161	2.30491022107371e-07	10.8612004720877
374.233660752374	2.78027058815096e-07	12.1177494490338
375.099214742952	1.72046858813005e-07	15.7409732243584
376.04377119358	2.34732931443151e-07	17.6214114983741
377.084014350238	3.12391153756436e-07	15.5210576578521
378.293095633775	6.6670819931987e-07	12.5719848686487
379.36281764507	8.6126468637116e-07	13.573703574593
380.163607459336	4.8044021175554e-07	14.4985328730646
381.414227919613	9.62709761190193e-07	13.5254258926989
382.506054719392	4.13522882183126e-07	12.4841361361176
383.28801260439	1.15896611958703e-07	14.4734858963842
384.249550028178	5.817476245791e-08	17.3723384528339
385.109649072261	9.42761508365564e-08	17.1215318548566
385.895051648374	5.38782559981203e-08	14.0081767900648
386.943846736381	1.34663073467897e-07	10.6832919640213
387.795304930009	2.46495809149672e-07	11.2762279742592
388.727000613448	1.69479845007248e-08	13.5082309531283
389.744573829644	2.58817889284252e-07	15.353984641506
390.658935060431	7.59772666992348e-08	13.8894860271461
391.623598073398	5.13097660355995e-08	13.4343570542681
392.775062276167	3.32824463910148e-08	15.8695630297918
393.96521272795	2.50502624028425e-07	16.5153297339813
394.908684884344	2.18532645058686e-07	12.5584051221793
395.797818639064	5.2910001031127e-08	9.61953767426678
396.879889445579	1.26129056640383e-06	10.9019163147564
397.82958306623	7.51420238998995e-08	14.9796486267415
398.858646017956	3.80665212000614e-07	16.2531838295326
399.937857971166	2.18174061641315e-07	14.1007663632628
400.945062305658	9.70734996973896e-08	13.334827421815
401.922579047679	3.33925884472198e-07	14.8318820240348
402.745660612604	8.85396814588594e-08	15.3948615799961
403.822341405235	1.16946350478984e-07	12.0888380368555
404.856102950216	2.17735117912781e-07	10.6550167125926
405.783121162782	1.56203666020072e-07	12.8958592291875
406.837303739106	5.32638730422296e-08	17.0639412580526
407.880965128233	1.48191756713729e-07	16.5085129421155
408.747481094542	4.87002467116761e-08	13.767011513575
409.902563471356	1.54168269392683e-07	12.1671976160611
410.919628913457	7.50996240432477e-07	13.6409097983453
411.792243109987	4.89912141987437e-07	14.1249912884246
412.872491463689	8.33255400612392e-07	13.0784277593005
413.907977244529	3.66383663177024e-07	12.2559331951982
414.970354033376	1.39252057791872e-07	15.2184546728744
416.318936106098	1.60894989232392e-07	17.5310224937382
417.318395895452	6.21027873420622e-08	14.4817475812216
418.271674308792	1.21249100141463e-07	10.7227554295873
419.518657672016	2.71250186955689e-07	11.6244258722681
420.34130778562	3.73777881010954e-08	13.9289334501269
421.267440132828	3.86527596778173e-07	15.2355234429696
422.23675489308	1.18588707254917e-07	13.7552946130237
423.13450174583	9.56955059707082e-08	13.4447756289932
424.033256185322	6.121310652009e-08	15.3008487016995
424.955858825217	9.35808122061527e-07	16.7333872179305
425.824086521725	5.08623607691196e-08	14.3980751933921
426.820017569235	7.36523497073068e-07	10.440345131322
427.724024438055	2.4500374223121e-07	9.90356017783738
428.630263876547	1.61483497178689e-07	12.5606034713227
429.829933776639	1.14408527607401e-06	16.6298761944488
430.842711231928	1.15888825028029e-07	15.3259674970006
431.7513234534	9.42537492856331e-08	13.4508768179248
432.749009955337	6.09410060858704e-08	13.8523442671113
434.002442110919	8.49118936079704e-08	15.2755749751139
435.098917927699	4.58990938642116e-08	12.1663240787382
436.040985514778	1.64625403618655e-07	10.494602669178
437.200262449459	1.0621419625139e-07	12.6395689396368
438.172489737968	2.49669663557687e-08	16.7323605372381
439.16131257154	7.66439777427155e-08	17.0284584640675
440.06169022438	5.62922922478077e-08	13.9520406106781
441.195949465793	1.33165838472495e-07	12.1986969010124
442.312575168997	7.27177441170287e-07	13.6736137782575
443.161772926329	5.55042297584877e-07	14.0695812607634
444.375010088664	8.6711863044817e-07	12.9558489387411
445.492364307094	3.13535988403248e-07	12.3680740316565
446.326358551161	2.21446842163465e-07	14.9046310148009
447.400510146548	1.029877637099e-07	17.4984052503814
448.157524712989	1.00270349944024e-07	16.8217924300186
448.966526642373	1.18579168268105e-07	13.3253478166804
450.009538865843	3.83538241506532e-07	10.5979971028443
450.972395037133	1.56078341428841e-07	11.8920697586869
451.931691062504	7.59630058541013e-08	14.8414926325901
452.84224446432	2.54703360313603e-07	15.1639999674795
453.849208334602	1.69173063664022e-07	13.5061478142035
454.689213555429	2.29635867751578e-07	13.8329408026515
455.958379551319	9.83381056731058e-08	16.5332949160095
457.027203462982	4.22648114059608e-08	15.1028612266948
457.938023465297	5.07061530267395e-07	11.2669719100687
458.922123061291	2.26415850095753e-07	9.64158671540112
459.945121058546	2.4203076413599e-07	12.0776230942357
460.839032730116	1.6976242366951e-07	16.1755007718595
462.052884178557	3.83246079760025e-08	16.1483831578725
462.909779917595	2.18873902068528e-07	14.2828321460421
463.993525762394	9.90931456447778e-08	13.9186340488104
464.869026747715	3.63378566121946e-07	15.3279432017509
465.727470615926	9.75258135141878e-08	14.9229346406994
466.820123061942	2.61368183606054e-07	11.7105404740833
467.940516945157	8.2518006604548e-08	10.8851211418243
468.709968493526	4.79273800976449e-08	13.3410510365545
469.806488027937	7.70489673265927e-08	17.4976529518333
470.903503791587	9.46574317784027e-08	15.6479477090869
471.769730467095	3.91644790615432e-08	12.8485841181648
472.860569788133	7.66324891735963e-08	12.4002906034745
473.863521692472	3.76720937797843e-07	13.7625669525749
474.792413881359	2.32894100233008e-07	14.0012662205153
475.837815318259	5.16458600345723e-07	12.7556314424171
476.920867036954	2.85433323451477e-07	12.3649223916129
478.153139929398	1.91420657855738e-07	16.0064030116707
479.469525205572	1.61227341444065e-07	17.0328655258182
480.287730181495	8.1270601140319e-08	14.0149220874255
481.279748001501	3.15145729007959e-07	10.5924010039224
482.552347346087	2.80565881388237e-07	11.9340754418508
483.428409574717	1.1611349137728e-07	14.6501376469738
484.309249480447	4.08247059960347e-07	15.0531958065761
485.324183434145	1.48729067986558e-07	13.5554435245228
486.19806689319	2.85963312775767e-07	13.9137994751883
487.028443060874	6.36180134750519e-08	15.6954727132516
487.913509849277	1.12355890726187e-06	16.8122207342218
488.779770643983	5.67571031164587e-08	14.1174432692078
489.78257012059	3.81645389468416e-07	10.384957813051
490.763220478616	4.53845950960087e-07	10.4233382067174
491.591673668629	1.30178977227597e-07	13.204104958149
492.786899510052	1.17387135856577e-06	16.9446495153632
493.799574600118	1.71318982705403e-07	15.5080080733243
494.722314391809	2.03939258627001e-07	13.9636218501239
495.686565476301	1.00171875427051e-07	14.1913401799056
496.981491799401	1.31207132348475e-07	15.489060095865
498.108321768064	2.04320780689591e-07	11.9530239660128
499.222521934294	2.35048656163309e-07	10.3755316107846
500	2.33318830339658e-07	12.3698017992798


==> data_icl/lambda_0p005/data/parameter_estimation_error_norm.dat <==
0	2
0.256634575586897	3.03217989839378
0.948923968217174	2.7007120159577
1.94094903162048	1.95614479315428
2.82157249306774	1.83527900292718
3.99900610645417	1.73589879304988
5.33650850054173	1.34159524407264
6.61069708036432	1.16244996747497
7.5050825748638	1.11966469514013
8.69921105452674	1.09139657549594
10.2886312853349	1.04982843555675
11.0174109011321	1.02992909349177
11.9189084392474	1.01114137510396
13.5044516389091	0.983267375883732
14.5810627265253	0.981057315168703
15.5248154486822	0.982587062491312
16.9774104063239	0.980283981772124
17.9340261735532	0.976164253333968
18.819902880619	0.966678129139556
19.909019123711	0.955855912660969
21.1039257626632	0.952662899687112
22.3402961411214	0.948712374812395
23.2159334121921	0.947825982003767
24.4451501890496	0.947325551941114
25.5215244768225	0.948340505564541
26.2700832787313	0.950718182025068
27.1923654395735	0.955435618826681
28.06889164657	0.96011607263843
28.851565215162	0.964294403020963
29.9474817314544	0.975874966502693
31.3176532603976	0.953015357526158
32.3935152132076	0.955797726002191
33.4462766659114	0.956444925899216
34.3369850817614	0.954759697761591
35.4712784278198	0.943618958784599
36.4008667801653	0.937544971824968
37.4071094862852	0.934876404600521
38.6541350695226	0.933522185583791
39.8600911114094	0.932375318572521
40.7749816523255	0.93047338636514
41.8668696294867	0.928060400517984
42.9724785732316	0.92857906722564
43.8777004892747	0.929598507580803
44.909101149211	0.927794561386174
45.7904369118075	0.927109065144326
46.6515351074153	0.925189239558102
47.6054754838631	0.925179885424539
48.4212643927529	0.926149871002551
49.3229943541341	0.923175340073195
50.2009070607478	0.920868831524955
51.1379107237538	0.91887793347101
52.099955060641	0.918355233970417
53.2114820856778	0.918330073753745
54.1850956660264	0.917629025955645
55.1515126128516	0.918149892017507
56.3484759248487	0.919277532040269
57.4152771303873	0.921872663618373
58.4542989210131	0.916124488735149
59.646153420632	0.917074356017318
60.5126462147892	0.915953520257553
61.5773306349675	0.91960287189078
62.7011475019395	0.91374847467963
63.6918981413718	0.915683357434299
64.6602343817633	0.918025516480582
65.6345273873962	0.918725630017997
66.9624022942764	0.90901800704443
68.0491029978411	0.903636026638947
68.9118149620307	0.900707275075853
69.9005252125997	0.900023124708106
70.7423427924343	0.898751983397042
71.5820475190053	0.898218574626201
72.6722885567682	0.89419971109708
73.5205731693849	0.894115927502763
74.465506699057	0.894202000964235
75.4483661229137	0.895611362704404
76.371615134734	0.893364326810879
77.3363708556995	0.893532816808705
78.5228030504106	0.892932346323153
79.6987980530341	0.894574586234819
80.6317441575069	0.892337787802788
81.5211334382093	0.890673468854302
82.5224711352376	0.888286343116504
83.5011722683811	0.887119934365507
84.3824082728306	0.886980755644898
85.4963631407717	0.885952045525991
86.3609377638749	0.885938935810658
87.5266308764621	0.886441264599628
88.3729869354948	0.887456381200431
89.4033367687203	0.884944514650914
90.3096240956628	0.884525895235799
91.4569292239131	0.884365581105734
92.4501409965884	0.886999330390305
93.3787613772963	0.889165891867287
94.3819807864411	0.883598490684116
95.5083047854733	0.886637922119079
96.5067643930514	0.887704599677991
97.3984994346534	0.888886850753722
98.5171559516909	0.877008237875325
99.4800246437302	0.871583425576048
100.361456316595	0.868645843728689
101.622091791453	0.866772071056096
102.896414445551	0.86583988840899
103.752384567763	0.863540249119543
105.043144122028	0.862567098093642
105.990830819656	0.862592711540995
106.910433498493	0.864123120944712
107.822144779863	0.862039086820251
108.824958129947	0.862553422371394
109.626834534211	0.862365402838731
110.623949376877	0.862233261199465
111.486948624319	0.862723385968765
112.279785450039	0.858408231790162
113.25195808877	0.857197677775453
114.155110339803	0.855254434387073
115.356109932814	0.854734254503071
116.383994094243	0.85325525653196
117.26807864229	0.852831418888124
118.338609005606	0.852477370047489
119.620422913442	0.853210832320921
120.531146656975	0.853082744348773
121.475605577471	0.850152008867313
122.771034372755	0.849752084216957
123.666409082552	0.851011454914803
124.602375424055	0.853424538791902
125.643723558627	0.849153150959086
126.661229881399	0.851255857357999
127.605760317029	0.852616890712297
128.506242309593	0.853211711906529
129.809548833585	0.844933412869862
130.824038616268	0.840190365947709
131.752911010175	0.838132566576912
132.774699766398	0.837226588915244
133.624324696342	0.83602009805492
134.452703841085	0.835278964904728
135.467420894121	0.832306526401502
136.324529548788	0.832028732467
137.28560722405	0.831966552698455
138.279737564566	0.833004729101118
139.238129263808	0.831068590630032
140.240280067414	0.831162959681038
141.420527595813	0.830746137804808
142.580008387538	0.831637215773453
143.530033196753	0.829627268797089
144.431714806233	0.828479134057848
145.459254237297	0.826262917053933
146.429924995612	0.825374864122737
147.317198340471	0.825158619730586
148.405831183591	0.824315832005788
149.327443291853	0.824411584953979
150.5354302177	0.82486426466982
151.370214023518	0.825749554135044
152.418197281032	0.822512697662474
153.430743547163	0.82371757406567
154.411038717443	0.823109611688391
155.36422012474	0.825608437236705
156.319003916413	0.827351330038355
157.260687171162	0.822951720356486
158.377744247103	0.826083852260573
159.339876249493	0.8271388924929
160.218715691453	0.828450241173242
161.328782652984	0.817572038526511
162.246422688597	0.812578199873136
163.165139825412	0.810307703358318
164.418570970484	0.808442720143099
165.721853372417	0.807456443228662
166.579947433513	0.805220687530303
167.869373367953	0.804229846006523
168.795851638751	0.804100026026426
169.674891431832	0.805432662579352
170.613589834571	0.803728944110848
171.572117216855	0.804301904902862
172.34907881411	0.803976979917496
173.333967351215	0.804171177705711
174.208097295187	0.805035434329239
175.021285835363	0.801116042336227
175.999143530211	0.799647963336502
176.939321192323	0.797754428371355
178.097564380737	0.79723449001658
179.144134509569	0.795994737442003
180.017494177832	0.795320171131869
180.987003513218	0.795064634790512
182.288379809019	0.795661986889835
183.235853041818	0.796229414103523
184.221346286995	0.79276445235033
185.505040704177	0.792938324696244
186.362314445282	0.793560463494787
187.32058403371	0.796274046479685
188.3601300594	0.792528951730072
189.297773687966	0.79402517864365
190.275423459142	0.796282973868941
191.252296690961	0.796904613992005
192.424512151181	0.790623595670841
193.350034245295	0.784934533863488
194.385963982756	0.782107047950713
195.369631635617	0.781010427329653
196.322353255278	0.779630941812465
197.149626640986	0.77914638913296
198.073670091728	0.775930706242487
198.942077744106	0.775407997506099
199.817106362243	0.775350496888051
200.872465483458	0.776343582771995
201.832097423706	0.775955635647142
202.756246235859	0.77522990273951
203.888787498005	0.774656935166096
205.142974417441	0.775570363266686
205.97169886229	0.77533704779438
206.962425878348	0.77260193850903
207.848028283076	0.771437260283416
208.811648866588	0.769192117063504
209.849645298299	0.769423766518832
210.960069896399	0.7684873115278
211.788774304348	0.768342088671263
212.88860470574	0.768578728729514
213.865549461461	0.769618857941969
214.682954605314	0.770204498348766
215.706512757127	0.766812852753311
216.883655184744	0.76766361494348
217.669298000218	0.768861364132003
218.678640533096	0.772741469617288
219.774998639449	0.767680577440733
220.779487755564	0.769569687855835
221.834542654277	0.772165847627695
222.701607941386	0.772571617979187
223.789704605373	0.765859617267068
224.699282431152	0.759023826447657
225.787283775737	0.754043811881631
227.020011705445	0.751833206454463
228.310711121037	0.75070685417316
229.159800139297	0.748976231233004
230.210021927249	0.746989262508277
231.468418071872	0.746737278189584
232.322935856787	0.747829257127881
233.313047665494	0.747190730347646
234.273112046134	0.747252216393436
235.065676654529	0.746651053181873
236.056026817006	0.746866639534942
236.892934594337	0.747899101079033
237.826147553132	0.744096649868534
238.720838868327	0.742858272894787
239.653585446048	0.740907756503582
240.607971873598	0.740186635637859
241.72939597018	0.739723347763693
242.692456670615	0.738572219228984
243.618932429294	0.738394024804497
244.783929055567	0.738931192146154
245.883046396099	0.740243642307171
246.914948661324	0.736243903382164
248.164700218134	0.737288447094491
249.026070813922	0.736947643217165
249.998359813135	0.739875204467886
251.077378841247	1.0240781947226
251.946839025039	1.03382895237855
253.023628345051	1.05796011504514
254.003814892544	1.04615913857755
255.200116253638	0.989025991858059
256.148073004033	0.906082869539934
257.214069109445	0.848129710196739
258.041587523984	0.831164686386254
258.996891748712	0.796012433835631
259.790362472044	0.803746430031721
260.734259415914	0.778230605021793
261.73746174028	0.77281916437193
262.645158562475	0.765087698574442
263.711742124528	0.764114541944455
264.663540258533	0.756829436533744
265.57873483354	0.750570248207906
266.608635604575	0.745803868459521
267.878511936152	0.745686598740408
268.791274473972	0.743897042897313
269.776111173298	0.731864290837956
270.762630939945	0.729613376227738
271.687135165853	0.72638039814582
272.66057715094	0.727140587128485
273.822763106354	0.722665738852985
274.640979280146	0.722896828020735
275.740456761629	0.722681498407411
276.593987055539	0.72396078409302
277.408271146205	0.725444620766263
278.474804392385	0.719910831447892
279.697836222456	0.720816573450667
280.585556426264	0.722308164852764
281.588517651723	0.726781506905418
282.678701446429	0.720368470271224
283.692615603026	0.722977887608019
284.655967463042	0.726439695838213
285.552684438841	0.727342229872156
286.603946015665	0.720330152844301
287.473668616284	0.712875368878938
288.538476634923	0.707091647747259
289.806187158447	0.704077445609225
291.070312820159	0.70292263329855
291.93127716892	0.70055824491667
292.918995896409	0.698302005784341
294.201135644894	0.698517948107568
295.032004302089	0.700524442353126
295.968037027494	0.701118743814342
296.892809250865	0.69975836482867
297.815501210122	0.699094637486248
298.70849244182	0.699790659255201
299.622572215989	0.701451316578307
300.566286805853	0.69690484540064
301.438086981701	0.694950216606986
302.373226165259	0.692502099761113
303.222044372448	0.690863726343938
304.376282067261	0.690870193195182
305.445663036957	0.689243019337603
306.395799044851	0.689159981068248
307.494661348163	0.689681602217578
308.655875984758	0.691642615874137
309.69792501866	0.686564385253624
310.953191088594	0.688292633352881
311.819224963045	0.687838951009226
312.790403155786	0.691745117271646
313.886957762406	0.688023125038962
314.772643036325	0.688371036209938
315.775732537625	0.692349901697747
316.818082874117	0.693258944493424
318.048755047935	0.685852246145686
319.087975176574	0.676451480265421
320.111213993816	0.673012297179464
321.019807237019	0.671937298792552
321.888029318887	0.670361498026162
322.708322989019	0.669987260954187
323.641782657716	0.665820315202848
324.706515607007	0.664974083544263
325.63333327727	0.665105418927851
326.636416941594	0.666730088904895
327.582857117952	0.665540446331514
328.539183349349	0.665374735653779
329.658009020873	0.664845448447174
330.858428024104	0.666290338123423
331.788933011278	0.665010753216045
332.714608517674	0.662726896075811
333.773115120038	0.66056828332053
334.714811547466	0.65878207522853
335.636377687571	0.659163842350592
336.773784195095	0.658249054676245
337.610256075166	0.658396422728144
338.78031122243	0.659173004006439
339.613420540308	0.660390429070551
340.546240832274	0.659761856235874
341.520118057683	0.657601244384795
342.728851792149	0.658044498562279
343.703642913107	0.66117430225071
344.636291239434	0.664824400601343
345.699539538695	0.658559164002762
346.844243757848	0.662696422644774
347.838011040935	0.66434790759687
348.688448316597	0.666003737104746
349.828740329742	0.652150273832614
350.809284190994	0.645900788565393
351.789770552292	0.642080998522041
353.073352628105	0.64033034135332
354.308038472034	0.639345024452686
355.175135757825	0.636390939440579
356.48876166971	0.635643655019881
357.359238582703	0.635676391356748
358.253153086508	0.637572493154007
359.211227022626	0.635182460694777
360.164026783166	0.63618870709233
361.036769339863	0.636285320270806
361.963838979788	0.636640388092947
362.866534184746	0.63725890143245
363.742187767774	0.632065071062594
364.701697831789	0.631302558142501
365.592680040083	0.629154418081409
366.799480914776	0.629111976477964
367.859270878004	0.627415740278953
368.698974874271	0.627651494978487
369.774106907306	0.627748118555173
371.021106790354	0.629396846782963
372.003228007012	0.628670006193238
372.912622967161	0.626628282327213
374.233660752374	0.626217776210426
375.099214742952	0.628306793890642
376.04377119358	0.631708051822693
377.084014350238	0.626604113874906
378.293095633775	0.630811239815203
379.36281764507	0.631926676551133
380.163607459336	0.634014274259144
381.414227919613	0.621797134215535
382.506054719392	0.616386055506222
383.28801260439	0.613243611142485
384.249550028178	0.612648608178418
385.109649072261	0.611576390761531
385.895051648374	0.610367130214699
386.943846736381	0.607027519153974
387.795304930009	0.607114881683853
388.727000613448	0.607684004710015
389.744573829644	0.609351057402941
390.658935060431	0.60636995579385
391.623598073398	0.607163502346065
392.775062276167	0.607352711427699
393.96521272795	0.609200143664299
394.908684884344	0.606095440652442
395.797818639064	0.605138864462213
396.879889445579	0.602341670227672
397.82958306623	0.602340844486813
398.858646017956	0.60245905158494
399.937857971166	0.601690232038173
400.945062305658	0.602490263362932
401.922579047679	0.603545811362678
402.745660612604	0.605157855192856
403.822341405235	0.600773605460823
404.856102950216	0.603668369235313
405.783121162782	0.602961878841842
406.837303739106	0.607678614814134
407.880965128233	0.606962407350724
408.747481094542	0.604105309739471
409.902563471356	0.609634675003528
410.919628913457	0.610344824983407
411.792243109987	0.612347364012991
412.872491463689	0.596954814859651
413.907977244529	0.590516111677913
414.970354033376	0.585981052658402
416.318936106098	0.583923189258711
417.318395895452	0.582984502415267
418.271674308792	0.579815963137768
419.518657672016	0.579894691027586
420.34130778562	0.580784199691205
421.267440132828	0.58300230133705
422.23675489308	0.579971701545258
423.13450174583	0.580767789247301
424.033256185322	0.581303778997154
424.955858825217	0.582187518603354
425.824086521725	0.581880878627426
426.820017569235	0.576924801989075
427.724024438055	0.575802367925333
428.630263876547	0.573437598904963
429.829933776639	0.573505200489757
430.842711231928	0.571968538132764
431.7513234534	0.572380112886407
432.749009955337	0.572856497311577
434.002442110919	0.57525115758222
435.098917927699	0.572357508631993
436.040985514778	0.573178693229411
437.200262449459	0.57260260315677
438.172489737968	0.576906635648898
439.16131257154	0.578937383320212
440.06169022438	0.573821974772318
441.195949465793	0.579316612637683
442.312575168997	0.581206737754198
443.161772926329	0.583844036659369
444.375010088664	0.568288934082425
445.492364307094	0.561418449928339
446.326358551161	0.558486957918819
447.400510146548	0.557216448699902
448.157524712989	0.556646705851129
448.966526642373	0.554021946243328
450.009538865843	0.551379265174207
450.972395037133	0.551399533703011
451.931691062504	0.552402557152509
452.84224446432	0.553948740360777
453.849208334602	0.551515991098429
454.689213555429	0.551196439080189
455.958379551319	0.552005979761979
457.027203462982	0.553721677097681
457.938023465297	0.54983633813182
458.922123061291	0.54878904299742
459.945121058546	0.546120079717864
460.839032730116	0.547104211394535
462.052884178557	0.546727967605384
462.909779917595	0.546255808899712
463.993525762394	0.5471137231048
464.869026747715	0.548588542908426
465.727470615926	0.550869724294097
466.820123061942	0.546021498754058
467.940516945157	0.549548395490626
468.709968493526	0.549554191572406
469.806488027937	0.555953513033496
470.903503791587	0.551371227747771
471.769730467095	0.551453984125516
472.860569788133	0.557821325743254
473.863521692472	0.558699121820167
474.792413881359	0.558888529128372
475.837815318259	0.542879724579728
476.920867036954	0.534815973506104
478.153139929398	0.53056829246677
479.469525205572	0.52871238058277
480.287730181495	0.527160357373364
481.279748001501	0.523937495145507
482.552347346087	0.523898048160909
483.428409574717	0.525039931009768
484.309249480447	0.526856156471898
485.324183434145	0.52493318185287
486.19806689319	0.524606982860361
487.028443060874	0.525095617034016
487.913509849277	0.526517882505531
488.779770643983	0.525178191764349
489.78257012059	0.521345458930075
490.763220478616	0.519294540132098
491.591673668629	0.517392992220889
492.786899510052	0.51768593914634
493.799574600118	0.516359274854545
494.722314391809	0.516724929917202
495.686565476301	0.517160608685945
496.981491799401	0.519784866851739
498.108321768064	0.515667230213744
499.222521934294	0.51816376214789
500	0.51640270010782


==> data_icl/lambda_0p005/data/reference_trajectory.dat <==
0	1.5	2.4
0.256634575586897	2.11424681029842	2.8690290338334
0.948923968217174	0.37317946726844	1.35181036740187
1.94094903162048	2.56540999532478	-2.11835232975551
2.82157249306774	3.26019086127404	-0.674281252553495
3.99900610645417	-0.734866904173709	-1.13870680254522
5.33650850054173	-0.133510585576379	2.40483620202075
6.61069708036432	-3.18615681122017	1.71509836020151
7.5050825748638	-2.40092714179546	-0.807361591730506
8.69921105452674	-0.364715029764312	-2.19670422649998
10.2886312853349	1.74579421779104	-0.329404742320011
11.0174109011321	3.83603980206779	2.2493808895438
11.9189084392474	1.20200494766829	1.94071820742375
13.5044516389091	0.539864671745252	-0.335492903198217
14.5810627265253	-2.27877370380641	-2.42525773436952
15.5248154486822	-2.62886352631076	0.0406603102466853
16.9774104063239	-1.25208733195088	1.30929268842874
17.9340261735532	-1.05670075027657	1.74058221977614
18.819902880619	2.30529293788097	-0.958025676298076
19.909019123711	2.25434670952915	-1.25953774649249
21.1039257626632	1.6542138587273	-1.22514566783156
22.3402961411214	0.372096362868581	2.17200384197037
23.2159334121921	-1.78872742344466	1.18724235481132
24.4451501890496	-1.91695944210548	0.0982761273739337
25.5215244768225	-2.5919975019865	-2.30810497192984
26.2700832787313	-1.40248568154051	-1.37819342514558
27.1923654395735	0.822123186587715	-0.0952404624306455
28.06889164657	1.87478537886172	1.73997820792825
28.851565215162	1.7771470453347	2.16761072171001
29.9474817314544	2.59732643588322	-0.393834785107655
31.3176532603976	-0.238265176851503	-1.99503404543483
32.3935152132076	-1.17200203663353	-1.0482469681283
33.4462766659114	-2.5846544431555	1.48360086733123
34.3369850817614	-2.53075435318237	1.67284788351322
35.4712784278198	-0.237662479832928	0.625224481005246
36.4008667801653	0.54894209660944	-1.67326245527355
37.4071094862852	2.10868290876142	-1.51605192889903
38.6541350695226	2.6627365400454	0.0618088311549792
39.8600911114094	0.641903041562371	2.17362419659778
40.7749816523255	-0.44864829022928	0.980497199930901
41.8668696294867	-2.19227400983951	-0.781075883032143
42.9724785732316	-2.44153632562492	-2.12549033033448
43.8777004892747	-1.43309987545795	-0.58939386659002
44.909101149211	-0.102953614278877	1.04215642489807
45.7904369118075	1.45097886307832	2.13121112033947
46.6515351074153	2.59328915805764	1.00505410837295
47.6054754838631	2.19451714378318	-1.08481464167791
48.4212643927529	1.46655207805376	-1.83532682044376
49.3229943541341	0.321945379444935	-1.43699113817147
50.2009070607478	-1.5703497056653	0.564615126628877
51.1379107237538	-2.35444651730061	1.82752336267912
52.099955060641	-2.20803411050845	1.52934173475695
53.2114820856778	-1.2925049416404	-0.834510601551909
54.1850956660264	0.681813739801171	-2.02359701720775
55.1515126128516	2.01670073980133	-1.0910133302982
56.3484759248487	2.33369530853999	1.34645310095477
57.4152771303873	1.63645370022069	1.92461369845058
58.4542989210131	-0.250993629843501	0.190043417840099
59.646153420632	-1.94225984770226	-1.90399926657627
60.5126462147892	-2.44015762559756	-1.69534567654137
61.5773306349675	-1.98046413842247	0.432769048721872
62.7011475019395	-0.167318839730223	1.97328379861279
63.6918981413718	1.37837491414043	1.19253584227136
64.6602343817633	2.3834638337877	-0.908552415518483
65.6345273873962	2.35346693440211	-1.93633122743878
66.9624022942764	0.548101613375868	-0.347774172870725
68.0491029978411	-1.1710030616125	1.74313677675324
68.9118149620307	-2.24027166167461	1.79307713759927
69.9005252125997	-2.47461960682319	0.186794756370732
70.7423427924343	-1.65604308766745	-1.51507053513415
71.5820475190053	-0.394585523361837	-1.9621470762266
72.6722885567682	1.40247720469899	-0.352128599695792
73.5205731693849	2.3514127080344	1.37913175048174
74.465506699057	2.39004737625822	1.95967680584417
75.4483661229137	1.38859950781474	0.490847331902564
76.371615134734	-0.119203275198326	-1.35337720120155
77.3363708556995	-1.66925624249683	-1.9496953949449
78.5228030504106	-2.49546270433307	-0.0258699055515895
79.6987980530341	-1.71549876763075	1.90078796962599
80.6317441575069	-0.278863234502641	1.49728003086619
81.5211334382093	1.24189483779218	-0.277724096025585
82.5224711352376	2.34513795940352	-1.88803881807716
83.5011722683811	2.35801809653333	-1.47311755207397
84.3824082728306	1.46292367144876	0.285948303975043
85.4963631407717	-0.394164796032114	1.96148468020051
86.3609377638749	-1.72851768201685	1.46122971500251
87.5266308764621	-2.49646900437758	-0.888553321946171
88.3729869354948	-2.06535085354152	-1.96934928853617
89.4033367687203	-0.617096812856048	-1.15460160342168
90.3096240956628	0.939709458615904	0.74127918877476
91.4569292239131	2.31784924584807	1.99538175324798
92.4501409965884	2.37950190819063	0.790632393971848
93.3787613772963	1.4288305937967	-1.15344389934608
94.3819807864411	-0.234806554541232	-1.97838551381139
95.5083047854733	-1.9304404854616	-0.366337365031795
96.5067643930514	-2.49989554127715	1.58400371821809
97.3984994346534	-2.01313094192011	1.89581066331066
98.5171559516909	-0.38107549716199	0.032148887318499
99.4800246437302	1.24432324029649	-1.72791928260744
100.361456316595	2.2694713482792	-1.80791649560698
101.622091791453	2.25152043576856	0.509833809869079
102.896414445551	0.567852457118588	1.99213385932881
103.752384567763	-0.904127534631207	1.02914470852328
105.043144122028	-2.39038111658475	-1.54061939293301
105.990830819656	-2.33427785753993	-1.87806851144094
106.910433498493	-1.3299141214411	-0.413491478438472
107.822144779863	0.193001919461406	1.42721555414797
108.824958129947	1.75685976348627	1.89406339652504
109.626834534211	2.43403150484114	0.707915009822702
110.623949376877	2.23146870396217	-1.34121459420507
111.486948624319	1.19626458696361	-1.98712477788106
112.279785450039	-0.1400103950787	-1.10464189963447
113.25195808877	-1.67934847321145	0.931078967155758
114.155110339803	-2.44915042668672	1.99134148034913
115.356109932814	-2.00723181045086	0.67221622505063
116.383994094243	-0.527537261392838	-1.41773461487748
117.26807864229	0.987909268725003	-1.96416403282331
118.338609005606	2.28761032075121	-0.404441944700272
119.620422913442	2.21506883570737	1.86865681698122
120.531146656975	1.09011211403326	1.60732736461442
121.475605577471	-0.520959661143036	-0.210565759892631
122.771034372755	-2.24666905839224	-1.99837239733922
123.666409082552	-2.46281594678969	-1.17218934303737
124.602375424055	-1.69112458626337	0.784971285019168
125.643723558627	-0.0349683833495811	1.99951686197387
126.661229881399	1.60722738808335	0.912043970163899
127.605760317029	2.44436709849211	-1.0716140520499
128.506242309593	2.28376198012948	-1.99978087901179
129.809548833585	0.593049048146986	-0.302755667205232
130.824038616268	-1.13364216293595	1.64293164875865
131.752911010175	-2.25117693637635	1.83028098334768
132.774699766398	-2.412530414468	0.0637664892859635
133.624324696342	-1.63101029375725	-1.57000327962113
134.452703841085	-0.326283816339607	-1.94118346995216
135.467420894121	1.36883631904453	-0.419830078261847
136.324529548788	2.3109347172819	1.33572242427307
137.28560722405	2.40170431554901	1.95278470374177
138.279737564566	1.39828074000367	0.513257237331645
139.238129263808	-0.193103025736592	-1.42730486077938
140.240280067414	-1.75610686596061	-1.89449013137723
141.420527595813	-2.49853803018324	0.107436267826563
142.580008387538	-1.65776196565711	1.94190159180718
143.530033196753	-0.149764471183601	1.38852182969387
144.431714806233	1.35167940692416	-0.445154579199257
145.459254237297	2.40244278737678	-1.95350553735338
146.429924995612	2.30344394035311	-1.31742182673286
147.317198340471	1.307823471868	0.508160283022192
148.405831183591	-0.524876076390176	1.98646547507218
149.327443291853	-1.88913610229622	1.24733650334326
150.5354302177	-2.47843310350856	-1.21888769922088
151.370214023518	-1.88642795572569	-1.99999202059156
152.418197281032	-0.302785144217067	-0.806727513402749
153.430743547163	1.385434861312	1.28630930084692
154.411038717443	2.39038626173089	1.9576568520916
155.36422012474	2.33081154888123	0.621833588989499
156.319003916413	1.26909299770012	-1.33984543309516
157.260687171162	-0.315997816944865	-1.96046625199342
158.377744247103	-1.97172934495227	-0.284776043334118
159.339876249493	-2.49983828700168	1.58570015218255
160.218715691453	-2.02512084174665	1.90381193068611
161.328782652984	-0.416024740447128	0.0766292579219027
162.246422688597	1.14370260465924	-1.65099154473139
163.165139825412	2.24835504857428	-1.83354533167482
164.418570970484	2.27773306047781	0.434215342963747
165.721853372417	0.578778056413554	1.99333456583235
166.579947433513	-0.89712378794392	1.03722619151912
167.869373367953	-2.38748027005167	-1.53270044569207
168.795851638751	-2.35067681704469	-1.89754380742236
169.674891431832	-1.42826624358747	-0.557288795203373
170.613589834571	0.122431128794639	1.36354958147757
171.572117216855	1.64838878245141	1.94560013320997
172.34907881411	2.38313985965452	0.927758065833147
173.333967351215	2.31937342166865	-1.1309491469952
174.208097295187	1.36261794197213	-1.99993202292801
175.021285835363	0.0180333567301731	-1.26462378139947
175.999143530211	-1.56670285763746	0.762429081629902
176.939321192323	-2.43106157216997	1.97886962044899
178.097564380737	-2.09745681987585	0.855893980243653
179.144134509569	-0.649492519652981	-1.30216096161379
180.017494177832	0.853814380966545	-1.99022549233261
180.987003513218	2.13963058021652	-0.78882721137557
182.288379809019	2.33319385150746	1.71055307817612
183.235853041818	1.28577238378323	1.75754863560058
184.221346286995	-0.372714321628636	-0.0215091036589671
185.505040704177	-2.16635253666883	-1.97814252657984
186.362314445282	-2.49249110726021	-1.40053611363948
187.32058403371	-1.83209318927624	0.549488347141873
188.3601300594	-0.23664618978507	1.97784833445112
189.297773687966	1.33124728861765	1.27054359519794
190.275423459142	2.36921352938127	-0.754924606497626
191.252296690961	2.34069191735552	-1.98809125223373
192.424512151181	0.953535347057263	-0.761377010047013
193.350034245295	-0.634337955237045	1.17430002111216
194.385963982756	-2.07859482989767	1.9616055146485
195.369631635617	-2.48764440019014	0.576697653344847
196.322353255278	-1.80108772842619	-1.37129351384677
197.149626640986	-0.558589840719087	-1.99103932744962
198.073670091728	1.02280651714444	-0.887273087647425
198.942077744106	2.1424460808425	0.951112221870495
199.817106362243	2.49368340594011	1.98731917511829
200.872465483458	1.72401268525336	0.99821765971929
201.832097423706	0.222707421128378	-1.01628218286126
202.756246235859	-1.32309653478926	-1.99955025687358
203.888787498005	-2.43957192523999	-0.678667409029021
205.142974417441	-1.97862859861844	1.71808588854811
205.97169886229	-0.817371377643879	1.86160237297908
206.962425878348	0.881705743282082	0.213192019847635
207.848028283076	2.07674145676602	-1.5252526871891
208.811648866588	2.49116507607521	-1.87421316648703
209.849645298299	1.72249026687113	-0.144773690191452
210.960069896399	-0.0429834038826997	1.82472378723091
211.788774304348	-1.40600376499172	1.7648582894348
212.88860470574	-2.4483485183603	-0.25691311150608
213.865549461461	-2.21721759338739	-1.86656857386409
214.682954605314	-1.23868219956794	-1.72379036504585
215.706512757127	0.492045446108845	0.173618570173574
216.883655184744	2.13302770516829	1.96437732612092
217.669298000218	2.49999800003194	1.56118125417451
218.678640533096	1.8994775874516	-0.426043359218524
219.774998639449	0.238489234210706	-1.97750154335457
220.779487755564	-1.42724952193926	-1.15554041915735
221.834542654277	-2.43717671943564	1.0360942887923
222.701607941386	-2.31953272383909	1.99475209945249
223.789704605373	-1.03498974662751	0.863348850608822
224.699282431152	0.5208197140021	-1.05250493908848
225.787283775737	2.06428383793988	-1.96761841566598
227.020011705445	2.41365912647839	-0.0691923586876304
228.310711121037	0.982122320858871	1.96564031856724
229.159800139297	-0.473705495609608	1.46560083917499
230.210021927249	-1.99773993220972	-0.653410656820719
231.468418071872	-2.43077792114595	-1.97864759533292
232.322935856787	-1.67973469168996	-0.931659042236512
233.313047665494	-0.109176819799028	1.13678570164309
234.273112046134	1.46954790412039	1.99193677525352
235.065676654529	2.31450870073597	1.14434045066225
236.056026817006	2.38416315895273	-0.923976237630277
236.892934594337	1.57073116716608	-1.97118232456476
237.826147553132	0.0652609684978142	-1.31006293644195
238.720838868327	-1.41197048024081	0.533339857367885
239.653585446048	-2.37489324646983	1.92493785679057
240.607971873598	-2.34811157096044	1.42886143693385
241.72939597018	-1.05449198443323	-0.847816877057609
242.692456670615	0.591138994491213	-1.99457471161843
243.618932429294	1.93834388402714	-1.17075600234193
244.783929055567	2.47826781897858	1.22014181638066
245.883046396099	1.55141338492749	1.91396279374939
246.914948661324	-0.132108727168483	0.281702151642652
248.164700218134	-2.00059832167406	-1.88724329752882
249.026070813922	-2.49798597457349	-1.63916193566703
249.998359813135	-2.00455301291486	0.21724770351518
251.077378841247	-0.435327980291276	1.92483041324249
251.946839025039	1.05034801503743	1.55342182689329
253.023628345051	2.318453185258	-0.581558802142536
254.003814892544	2.38634856643266	-1.96110083492057
255.200116253638	1.04376716141641	-0.874276998258874
256.148073004033	-0.576927139103877	1.11328337939348
257.214069109445	-2.07494343777325	1.96319672799226
258.041587523984	-2.49980574126542	0.902898537829956
258.996891748712	-1.98071977034618	-1.10013618804399
259.790362472044	-0.878626685530836	-1.98666702237849
260.734259415914	0.74263925565105	-1.20725374026667
261.73746174028	2.10886134156344	0.879787055996832
262.645158562475	2.49414711335962	1.98636167349094
263.711742124528	1.7145813764054	0.98403234332296
264.663540258533	0.223422472352394	-1.01550476139703
265.57873483354	-1.30916357631527	-1.99900729864221
266.608635604575	-2.38928642763275	-0.904727400257195
267.878511936152	-2.07707978291523	1.60018574217253
268.791274473972	-0.837645697133187	1.87130531011063
269.776111173298	0.85188459404884	0.252888185037953
270.762630939945	2.1538337331534	-1.63653229033616
271.687135165853	2.48359033670688	-1.83856190835333
272.66057715094	1.74883980339684	-0.190637240025209
273.822763106354	-0.0969314608401223	1.85144462341468
274.640979280146	-1.43530955086338	1.74335400188875
275.740456761629	-2.45518583868612	-0.300480677607315
276.593987055539	-2.29494647710698	-1.77297134314437
277.408271146205	-1.39703446987948	-1.83054629495663
278.474804392385	0.382537664909218	0.0340005752740471
279.697836222456	2.11673493878219	1.95670148046877
280.585556426264	2.49544893218667	1.43855852152158
281.588517651723	1.80791414817322	-0.591982376405265
282.678701446429	0.113076817826053	-1.99494676091309
283.692615603026	-1.54165168467619	-1.00517970255288
284.655967463042	-2.43304636141344	1.01640291229331
285.552684438841	-2.30677348303782	1.99736760744093
286.603946015665	-1.06296554825711	0.898134382853646
287.473668616284	0.422064387654277	-0.942969747392433
288.538476634923	1.98141228259222	-1.99163974953706
289.806187158447	2.43324817642665	-0.169493387982853
291.070312820159	1.09709144186337	1.93012917061338
291.93127716892	-0.369569389632086	1.55268487016647
292.918995896409	-1.8612317110276	-0.392728300631525
294.201135644894	-2.46543705271694	-1.99861588145467
295.032004302089	-1.83248351987883	-1.16147597278237
295.968037027494	-0.41676807398836	0.797220643734985
296.892809250865	1.15411827150606	1.9794299616214
297.815501210122	2.25646142707361	1.28748820562188
298.70849244182	2.45959435076813	-0.558301112244226
299.622572215989	1.70575574081019	-1.92077928690388
300.566286805853	0.225460821895148	-1.45560134877977
301.438086981701	-1.24209858422976	0.286749829339179
302.373226165259	-2.30629113390752	1.84346468001024
303.222044372448	-2.4511908109118	1.72010115748461
304.376282067261	-1.33833471470923	-0.464310071037337
305.445663036957	0.456582135103658	-1.97439571491561
306.395799044851	1.8761517831462	-1.26663315267947
307.494661348163	2.49721970566638	0.998819282505142
308.655875984758	1.63106256372798	1.94758008853513
309.69792501866	-0.0466333336720675	0.387700619615183
310.953191088594	-1.95417768034966	-1.85352997554687
311.819224963045	-2.49435195903687	-1.68644300703255
312.790403155786	-2.04539985637777	0.130004081764712
313.886957762406	-0.473657759191173	1.91094562476914
314.772643036325	1.04073239030399	1.56176947425639
315.775732537625	2.26265663721114	-0.411671306535949
316.818082874117	2.39534077173928	-1.9531413880529
318.048755047935	1.01700341880023	-0.840916496666945
319.087975176574	-0.759084532479286	1.30244132906282
320.111213993816	-2.1364887408927	1.93072967297755
321.019807237019	-2.48988400427424	0.605135570937722
321.888029318887	-1.91573110938331	-1.20664179041137
322.708322989019	-0.736041409495656	-1.99956676941202
323.641782657716	0.867983809857487	-1.07050265958358
324.706515607007	2.22789349625212	1.13982766206103
325.63333327727	2.46055879387278	1.99696430689412
326.636416941594	1.59283070263844	0.801435666380857
327.582857117952	0.0706499165339393	-1.17632351216141
328.539183349349	-1.49532295730443	-1.98792393463775
329.658009020873	-2.47323702057695	-0.456230719900498
330.858428024104	-1.92199075460141	1.7735491157598
331.788933011278	-0.559235933999149	1.71224370793415
332.714608517674	1.02480739703738	0.0189492640181302
333.773115120038	2.29531383150612	-1.82949497634807
334.714811547466	2.42121650475671	-1.62781242100257
335.636377687571	1.56026073629884	0.125674467108904
336.773784195095	-0.304740031927193	1.93443035298053
337.610256075166	-1.62527697239363	1.57586949660227
338.78031122243	-2.49757736649724	-0.741121900481096
339.613420540308	-2.1453647098462	-1.92497895522568
340.546240832274	-0.924219722651907	-1.46155080899896
341.520118057683	0.74605995760555	0.498310229300775
342.728851792149	2.28104567836227	1.9998872476552
343.703642913107	2.41551670412004	0.937557249263045
344.636291239434	1.52731646833546	-1.02484872211756
345.699539538695	-0.217333694153161	-1.98131972484338
346.844243757848	-1.94005880591761	-0.347899735321559
347.838011040935	-2.49978295899389	1.58914690177008
348.688448316597	-2.05129004514804	1.92045000970005
349.828740329742	-0.408432799269795	0.0669588890152579
350.809284190994	1.24712624686472	-1.72996203839966
351.789770552292	2.33781313398749	-1.70206152926546
353.073352628105	2.14898271153045	0.767761084875859
354.308038472034	0.423430678083048	1.96720103179061
355.175135757825	-1.05754947654547	0.843974240375557
356.48876166971	-2.44271652153234	-1.69297453707728
357.359238582703	-2.30763468066001	-1.84516029388948
358.253153086508	-1.30715523353262	-0.380485939729131
359.211227022626	0.300389030299309	1.51890575118066
360.164026783166	1.77131358784131	1.88567261037898
361.036769339863	2.46290966850305	0.535437177072192
361.963838979788	2.22153874041334	-1.36145045449801
362.866534184746	1.11531276719202	-1.97085720094738
363.742187767774	-0.374896741039791	-0.845824627684127
364.701697831789	-1.83158435962435	1.16012315300605
365.592680040083	-2.48051746300182	1.99921109452045
366.799480914776	-1.87978567905328	0.42713835387784
367.859270878004	-0.272229070806197	-1.62746129125272
368.698974874271	1.15153054104776	-1.90864042094071
369.774106907306	2.35728733774909	-0.169259385206564
371.021106790354	2.1527325486986	1.91998130160763
372.003228007012	0.857081636497481	1.39841801473178
372.912622967161	-0.706841272061548	-0.448247793140972
374.233660752374	-2.34024890364401	-1.98826327695035
375.099214742952	-2.42445311282652	-0.976874134598126
376.04377119358	-1.53899204297714	1.00884733902981
377.084014350238	0.162453312785711	1.98956720416537
378.293095633775	1.97588108299773	0.27635574832375
379.36281764507	2.49001773702376	-1.72285408635129
380.163607459336	1.99029120392697	-1.88001415386292
381.414227919613	0.113501000990166	0.304869717146786
382.506054719392	-1.64632313378587	1.95320076259416
383.28801260439	-2.38494517988606	1.6001233815377
384.249550028178	-2.33215996787519	-0.259849573622223
385.109649072261	-1.41204741305148	-1.76051259272028
385.895051648374	-0.126026698742132	-1.86498098310701
386.943846736381	1.57921182717583	-0.0951104175959566
387.795304930009	2.39485696572419	1.55292279065801
388.727000613448	2.33874018459937	1.88343279812344
389.744573829644	1.19276583337498	0.216308066258028
390.658935060431	-0.355524825442949	-1.56345525934804
391.623598073398	-1.82437766604934	-1.85151344031113
392.775062276167	-2.49646484147976	0.166962728594229
393.96521272795	-1.58072322902417	1.9683810820101
394.908684884344	-0.0601794288060139	1.30522778672984
395.797818639064	1.40813681557503	-0.527712543339424
396.879889445579	2.44242646056347	-1.9871314694924
397.82958306623	2.25138051406655	-1.19380335240978
398.858646017956	0.975143562857338	0.945370483580524
399.937857971166	-0.868400196146632	1.98820195643271
400.945062305658	-2.18064110176446	0.693678947832627
401.922579047679	-2.46256876782626	-1.32037613565894
402.745660612604	-1.83021035554941	-1.99690248400375
403.822341405235	-0.169120342113979	-0.649571024636168
404.856102950216	1.52474770910267	1.44353519580286
405.783121162782	2.41210790831289	1.93518704118737
406.837303739106	2.22667744421372	0.31057607962288
407.880965128233	0.899971996139596	-1.67436206878263
408.747481094542	-0.590140373029894	-1.86139610535869
409.902563471356	-2.16464514087529	0.148411513572225
410.919628913457	-2.45594416090047	1.85899348024992
411.792243109987	-1.74384168184223	1.67059208836248
412.872491463689	-0.0394486269546095	-0.396558823204615
413.907977244529	1.62780144533694	-1.94634347646312
414.970354033376	2.48259380243273	-1.18529475086516
416.318936106098	1.69467500330979	1.50137040801813
417.318395895452	0.113060567914393	1.85902464566791
418.271674308792	-1.45676660378739	0.287959714810946
419.518657672016	-2.49281139995742	-1.88309827593038
420.34130778562	-2.19395360093325	-1.6931080259154
421.267440132828	-1.0251078125491	0.0185352178945891
422.23675489308	0.633078286292511	1.75966910019443
423.13450174583	1.93390338661041	1.76255365425412
424.033256185322	2.49590753602998	0.179612195224021
424.955858825217	2.07930329101419	-1.5971640665621
425.824086521725	0.914382018789429	-1.90516083828057
426.820017569235	-0.792845067682965	-0.330639839013296
427.724024438055	-2.04152777424595	1.4736000692529
428.630263876547	-2.49954465546605	1.93563285045011
429.829933776639	-1.63326149764848	-0.00646556681601593
430.842711231928	-0.00749219446177039	-1.79783111658895
431.7513234534	1.47897930437874	-1.70925312769886
432.749009955337	2.42871047756247	0.145120219126973
434.002442110919	2.00819395269257	1.98576127799581
435.098917927699	0.411234623588068	0.930770735489393
436.040985514778	-1.18582422975741	-1.04913051445946
437.200262449459	-2.4126657560215	-1.93451048514274
438.172489737968	-2.28732780741129	-0.484595770888347
439.16131257154	-1.11694632862354	1.49324639416435
440.06169022438	0.415816269627068	1.93144148948284
441.195949465793	2.04953277845764	0.120967257682642
442.312575168997	2.46314263224308	-1.83975474238167
443.161772926329	1.80109150413591	-1.72451215499739
444.375010088664	-0.112048344455449	0.581199282695811
445.492364307094	-1.83972862028888	1.99780517712389
446.326358551161	-2.46806102024808	1.28882674873352
447.400510146548	-2.07472187468301	-0.925883034774975
448.157524712989	-1.08515780465889	-1.93443090136725
448.966526642373	0.292586147367351	-1.61235587354175
450.009538865843	1.87392438380876	0.416234784830242
450.972395037133	2.49695200204598	1.90948426533288
451.931691062504	2.03160908697505	1.45897917195363
452.84224446432	0.765709824286598	-0.365992519477978
453.849208334602	-0.95876092444154	-1.92260602156536
454.689213555429	-2.07845701630193	-1.59831617065285
455.958379551319	-2.38892313757993	0.906110028962995
457.027203462982	-1.24958746012749	1.99436275511861
457.938023465297	0.284794796118029	0.947942046033646
458.922123061291	1.79866904941511	-1.11058472241219
459.945121058546	2.49666450661661	-1.97952422934675
460.839032730116	2.09923622979065	-0.859611356826477
462.052884178557	0.366238207086676	1.55535004485915
462.909779917595	-1.09371858979664	1.93135973119519
463.993525762394	-2.34029500869877	0.231336759590223
464.869026747715	-2.42011455554451	-1.49875733764594
465.727470615926	-1.64169709581167	-1.95152604481809
466.820123061942	0.121078041927284	-0.295441801824749
467.940516945157	1.84942065791331	1.76783093680453
468.709968493526	2.45043708733098	1.87195553545093
469.806488027937	2.10729935406986	0.00970933144164443
470.903503791587	0.581562775058664	-1.86542483258872
471.769730467095	-0.907726432405708	-1.6686207223554
472.860569788133	-2.26651504665169	0.422869370203571
473.863521692472	-2.4117857255845	1.93557525435104
474.792413881359	-1.52117575498433	1.43961025498321
475.837815318259	0.19392858848794	-0.679065377459137
476.920867036954	1.85455897629964	-1.99890981769528
478.153139929398	2.47968165217104	-0.491543056680858
479.469525205572	1.24598710895944	1.86386665673737
480.287730181495	-0.127437727408326	1.72668752954487
481.279748001501	-1.69568223692499	-0.0986812597294862
482.552347346087	-2.4946500817445	-1.98523738187748
483.428409574717	-1.9460107046112	-1.33180703334354
484.309249480447	-0.680147154822048	0.475831940483322
485.324183434145	1.05334874383992	1.95431505675498
486.19806689319	2.16436653118777	1.46729454273568
487.028443060874	2.49592456338114	-0.179239057273473
487.913509849277	1.9491807901715	-1.74794103624951
488.779770643983	0.709512105839806	-1.80487342131257
489.78257012059	-1.0061439119448	-0.0446222131220213
490.763220478616	-2.22876079197946	1.74118218448455
491.591673668629	-2.48495165841035	1.84452395613664
492.786899510052	-1.46144988098461	-0.280782796056886
493.799574600118	0.211024414335762	-1.90097403200945
494.722314391809	1.66797160545754	-1.53095047620018
495.686565476301	2.46588457180676	0.375550524787902
496.981491799401	1.84439018372553	1.99819238533321
498.108321768064	0.102369647787506	0.569535439378932
499.222521934294	-1.68383729620701	-1.61139972772046
500	-2.39733206260153	-1.95123216431424


==> data_icl/lambda_0p005/data/script_Y_eigenvalues_vs_time.dat <==
0	0	0
0.255566988912929	-1.55569688410215e-17	0.4936382715294
0.31238911053994	-1.03629435957472e-16	0.924600014638374
0.365001954074797	-6.36063748530628e-17	1.36334031546273
0.419161341793312	-1.46012685546133e-16	1.79553025799206
0.471089524972313	-2.37174184051858e-16	2.20742438905534
0.534056049600099	-2.15390593815442e-16	2.63582357125738
0.595698762537395	-1.58441424661309e-16	3.02743094790236
0.662793745316776	-2.91075772142224e-16	3.39870303101749
0.730979220841675	-2.16207743467335e-16	3.72118692514954
0.795669560581686	-9.69582079643947e-17	3.96265270892439
0.883512873896839	-7.15202612278552e-17	4.18826876115518
0.948923968217174	-1.71991853389018e-17	4.27784448085076
1.02818029814778	1.74508715681084e-17	4.3355355745828
1.0799818303101	5.66724810537507e-14	4.34588320187726
1.14045069863602	9.08418606486581e-14	4.35086698449839
1.19142655133495	6.00688753837085e-13	4.35186960294624
1.24914375800365	7.9463995237519e-13	4.35217067671588
1.32908323807806	1.80372453343779e-12	4.35226016022766
1.38657048168851	2.29753986739391e-12	4.35226727412569
1.44933008134414	7.86849228234738e-12	4.35227777393086
1.53278196528322	7.87584530623825e-12	4.35326908680864
1.58590676547691	1.9679374920211e-10	4.35593711573363
1.65384590860786	5.26128678419208e-09	4.36669251457641
1.70648406994735	8.15548604323088e-09	4.37942507285558
1.76568190680001	1.95959527193954e-08	4.39533188916354
1.83323183628649	1.99796453137364e-08	4.40822072490553
1.89394281956362	2.71588650337714e-08	4.41583003280608
1.95676320556267	6.7799737583323e-08	4.42114594058283
2.01840871706931	1.08970352875015e-07	4.4250099639512
2.07361306519683	1.14344428130672e-07	4.42784158654028
2.13840250673292	1.15344699398186e-07	4.42916431397497
2.20477730398117	1.21116342601376e-07	4.4294961224243
2.26044209962565	1.71134369682831e-07	4.4294968898157
2.33334837045537	2.98110172838861e-07	4.43051197900096
2.39919316180831	3.68169898009837e-07	4.45778535096833
2.46234520334753	3.79592849946411e-07	4.78133448028093
2.52897973446909	3.84068683824894e-07	5.15682708865203
2.58711189186361	3.87402662759816e-07	5.52904230387065
2.65085570985707	3.910148489824e-07	5.91402366791248
2.70627486984258	3.9767444682342e-07	6.29824903632496
2.76439608864416	4.12963166554621e-07	6.69677542765938
2.82157249306774	4.4816061007979e-07	7.10568454726235
2.87329973662228	5.09317469556367e-07	7.51667301253352
2.9478168468904	5.95889230720655e-07	7.96638000465283
3.00021736458542	6.71915516110962e-07	8.39633537002949
3.06305825101773	7.42206627820692e-07	8.84427776288233
3.12745291678833	8.05379467248401e-07	9.28748335197547
3.1990700955239	8.24532082608067e-07	9.71861414265488
3.26159505235318	8.39978911361643e-07	10.1058287482693
3.31184547438669	9.24171156130763e-07	10.4342961285126
3.3671215643548	9.47554212033974e-07	10.7318694572042
3.42946056216975	9.47937900962715e-07	10.9894565976271
3.49001557043397	9.74238357915982e-07	11.191636289744
3.56394796653898	1.12648047640186e-06	11.3508101316253
3.63801575496853	1.70419506090113e-06	11.456115683971
3.72074179976452	2.64278244854998e-06	11.5207483724772
3.81752326788686	3.05021951328763e-06	11.5537724903665
3.89766680742059	3.2766890633703e-06	11.5627607156885
3.94959527133833	3.6167099718197e-06	11.5639511082548
4.04171508036617	4.45748774440981e-06	11.5640461327481
4.1077834671418	5.06841589067635e-06	11.5647754914234
4.17552374365729	5.12536689255456e-06	11.5674267833811
4.27408199145997	5.25158665768977e-06	11.5766278058712
4.33689502233032	5.95168128860549e-06	11.5810082881259
4.43782312262262	8.80167504025995e-06	11.5885074612603
4.51052134443637	1.13954906139297e-05	11.5908444878396
4.58498134754363	1.32265238051834e-05	11.5924650276069
4.64746011696242	1.3611904282005e-05	11.5935968995382
4.71956789558975	1.36186918754765e-05	11.5955627458304
4.79827377638539	1.39394424696641e-05	11.5990357635097
4.86238085795744	1.49003552873476e-05	11.6029573910398
4.94966499982037	1.78882903982792e-05	11.6105288085005
5.00158089748394	2.14133108277811e-05	11.617149676348
5.05321940711216	2.62200861611866e-05	11.6255643603499
5.1320043716084	3.37384031196777e-05	11.639383320217
5.1879388854122	3.925635217186e-05	11.6532773665693
5.25849037042549	4.30782443084516e-05	11.6718107051559
5.31690970495726	4.40943865321749e-05	11.690979918466
5.37156585776514	4.41007686407667e-05	11.710914064138
5.43665111216026	4.46415769337208e-05	11.7350584373066
5.4868911993606	4.55583650848917e-05	11.7529828918489
5.54581630486892	4.62764539509218e-05	11.7728338095853
5.60387070251062	4.64431944459193e-05	11.7898504521766
5.69255182612107	4.64744726280515e-05	11.8182813626547
5.77230930440313	4.70485380215546e-05	11.8453905816368
5.82400296835437	4.73864762334812e-05	11.8622410014175
5.90745443769318	4.78265440467794e-05	11.9135692917919
5.98453721323638	4.81432615247486e-05	11.9833661601095
6.06486535824132	4.86737009146311e-05	12.0882037833677
6.14296792901132	4.95521101526236e-05	12.2265172551036
6.21597136805841	5.06422555479864e-05	12.3950820558864
6.29193713216922	5.16182316205977e-05	12.6056439961382
6.36093734140952	5.21617553149528e-05	12.8442557764563
6.41412055814049	5.24182239340464e-05	13.0882924704772
6.49591045225516	5.26574406547781e-05	13.3997839316496
6.56293091985386	5.29533550401112e-05	13.7276715297795
6.63483728723463	5.33622166390878e-05	14.0804559251516
6.69484554441145	5.38148586878344e-05	14.4419956316807
6.75646299875438	5.41596818514356e-05	14.8175765355015
6.81587047398408	5.43095313035792e-05	15.2013022056058
6.86972725588453	5.31872097940599e-05	15.5873482921853
6.92841961422576	5.28521487821639e-05	15.978615266804
6.98996831875	5.04321640850377e-05	16.3701421215052
7.05618243046788	4.89213908410293e-05	16.7577246979437
7.12443020431352	4.7985909920628e-05	17.1369905201353
7.17622081712972	4.67991095241811e-05	17.4940561794702
7.23836839818106	4.66341167261255e-05	17.8439152977304
7.31250271234635	4.67213995010862e-05	18.1774287394913
7.36633400886465	4.64303778505217e-05	18.4619474185427
7.41670438802924	4.502816545551e-05	18.7051717426811
7.49204657195992	4.21576639735545e-05	18.9322196100402
7.54309747948222	4.13088473830565e-05	19.057116334174
7.59882098585008	4.16490482303896e-05	19.1375834170564
7.65923010367304	4.15004339964125e-05	19.1768679800904
7.73434439217455	3.92578854820033e-05	19.1890982465218
7.80458270403875	3.61704184357558e-05	19.1894746585604
7.87605216510315	3.16857044158603e-05	19.1905007293724
7.94793405085884	2.60050521616997e-05	19.1947257530026
8.0295576865539	2.56579330907446e-05	19.2037611695124
8.0835230078121	2.66404809115426e-05	19.2127382081527
8.14350813380183	2.71264666661016e-05	19.2202264787154
8.22020737548483	2.99494241956339e-05	19.2286653036039
8.28750692676458	3.4197432902527e-05	19.213602792203
8.35524173521301	3.9173818401165e-05	19.1890874763884
8.43033382123985	4.36006374406577e-05	19.1242261207845
8.49882301532357	4.59990889269167e-05	18.9752042955361
8.56634018819673	4.67675367994787e-05	18.7448125155437
8.64346595151446	4.66099159395214e-05	18.4476606021121
8.69794514850194	4.69479350116004e-05	18.1218110058435
8.78018740841943	4.84050949924464e-05	17.7863231676321
8.87054884441608	4.90517559188361e-05	17.4115602047862
8.94509957095748	4.93710012000979e-05	17.0198957272513
9.02280059404664	5.25450846143951e-05	16.6352871747485
9.109592448184	5.80791318067235e-05	16.2354857710709
9.19865347567354	6.10595059259591e-05	15.8486449386731
9.26520435770818	6.13018935062779e-05	15.47511285191
9.3279719197377	6.13452727447843e-05	15.1114176611009
9.43966459881876	6.11908872077219e-05	14.768097054498
9.52460906233419	6.04566569453738e-05	14.4305340837355
9.63540053720593	5.96750316541671e-05	14.1105744881396
9.71265605656553	5.92393088650077e-05	13.7948591823002
9.79374306419119	5.97445320911284e-05	13.4862390726551
9.87681546726034	6.01686973337742e-05	13.1904757973095
9.94714074932807	5.91939270897259e-05	12.8789899077818
10.000412413467	5.76390638336278e-05	12.5879766658495
10.0890216113016	5.57401685699627e-05	12.3026943935557
10.1716486754172	5.73591499705465e-05	12.02670048983
10.2238731809641	6.05861986866276e-05	11.739925131116
10.2829088127312	6.52952742757798e-05	11.4865198792192
10.3610638674248	7.1307480697519e-05	11.3145162393841
10.4251432180559	7.49679393569329e-05	11.1827621619088
10.476397829804	7.66926453115805e-05	11.1011367359068
10.5316720934797	7.70866962804748e-05	11.1175110073832
10.5955537311175	7.6284321222489e-05	11.2229510231086
10.651269912931	7.27885398040084e-05	11.3852235275296
10.7096968504775	6.14826240774501e-05	11.5879719278184
10.7714715342639	4.77176749526831e-05	11.8125874826558
10.8241983001854	4.61717687632262e-05	12.044163507594
10.8774714754244	4.83753806140081e-05	12.2844972444675
10.9351856597329	4.98138861510981e-05	12.5307246595799
10.9890865997378	5.00882600709894e-05	12.7778976231231
11.0482360845432	4.97905844982001e-05	13.0247710168249
11.1103211590145	4.91729785937036e-05	13.2526486260816
11.1624673051882	4.95902858576869e-05	13.5007917294509
11.2291728114329	4.95743878363673e-05	13.7440047478389
11.2914120404475	4.87682774533702e-05	13.9993930189085
11.3441537401229	4.7576895666146e-05	14.2479289211634
11.4173258607067	4.71815834293293e-05	14.4919907574281
11.488302948821	4.7285387796864e-05	14.713680607874
11.5718133163672	4.68084582863862e-05	14.9080742706568
11.6282166881115	4.53112816843705e-05	15.0574636692499
11.6989091976598	4.34229231736133e-05	15.1848612553331
11.7578577829192	4.44119612947291e-05	15.2785020727486
11.8312972499143	4.63900569588021e-05	15.3578357024922
11.9103009497597	4.65596882622046e-05	15.4138763773823
11.961945886686	4.41013921931065e-05	15.4354751847214
12.0547227694184	4.05473009518273e-05	15.4661826478796
12.1454681566136	4.07852069921249e-05	15.4807088051328
12.2506509233903	4.41965836883857e-05	15.4893349099177
12.3027838432215	4.26786153381106e-05	15.4878663913877
12.3566989288166	4.2311838486372e-05	15.4886897368214
12.4264595285465	4.21975583636374e-05	15.4915145569465
12.482766710678	4.2288407609247e-05	15.4934291852451
12.5538584505704	4.23930546582292e-05	15.4921567820933
12.6410388964794	4.25584709279203e-05	15.4805683027223
12.7136592698573	4.2622903176077e-05	15.4669151796302
12.7914837282822	4.26972508450134e-05	15.4016435915779
12.8705093427681	4.28586332057518e-05	15.2992419570469
12.9610903335185	4.28024803343082e-05	15.1425102410634
13.0462090846695	4.23543434436205e-05	14.9447113090842
13.1216679945247	4.15400602874841e-05	14.7248736580792
13.1878226368067	4.04073831799968e-05	14.4837184448557
13.2503532062069	3.92057984927484e-05	14.2494566317528
13.3140809139307	3.80609957358194e-05	14.0420361230999
13.3937028089406	3.69387875081199e-05	13.8138949150115
13.4713697204366	3.62638114229676e-05	13.6055103493064
13.5305965222552	3.59099504464293e-05	13.4050758019855
13.5912898931652	3.58368951229204e-05	13.2160699102585
13.6558522431808	3.58199722161193e-05	13.0303699917772
13.7249306538688	3.57954447917915e-05	12.8466940188342
13.7817090808567	3.64881392762275e-05	12.6648625680735
13.8343618803806	3.84300947664788e-05	12.4806680827736
13.893498027477	4.25286205518154e-05	12.2950311461628
13.9513908624643	4.67569502621965e-05	12.1085498800724
14.01656372285	5.01965376475474e-05	11.9280503947231
14.0967885913117	5.05386179361205e-05	11.7749387630013
14.1786809041643	5.04459267911301e-05	11.6481635909511
14.235965867213	5.40363431147923e-05	11.5366633691063
14.3003062660326	5.9392508324937e-05	11.4882726355957
14.3859619628118	6.26668694181643e-05	11.5318011221115
14.4479447386363	6.24750533576652e-05	11.6058124399533
14.5054116443738	6.20642978495206e-05	11.7636861824628
14.57663227239	6.20220527161331e-05	11.9840562881403
14.6344051127622	6.16434338624689e-05	12.2076245650344
14.6948696902219	6.16555768251758e-05	12.42341034934
14.7640652689252	6.06798934870454e-05	12.659946335874
14.8155088174051	5.92630509049518e-05	12.877528423941
14.8876471119488	5.81133385030547e-05	13.1086588228102
14.9589196919769	5.67366867322239e-05	13.3291976608644
15.0254070972529	5.5928111449796e-05	13.5764349315253
15.0898773474492	5.53950915108702e-05	13.8172844458205
15.1494003229011	5.5343382740442e-05	14.0479070081734
15.2029302956885	5.52432979536095e-05	14.2790196636912
15.2677963632946	5.39697925772514e-05	14.5153852431617
15.3288265566472	4.96021106528017e-05	14.7380023748007
15.3798170513769	4.18704976350996e-05	14.9376810265257
15.4339995948648	3.48481026009049e-05	15.1269835409445
15.5126574142338	3.55395079737539e-05	15.3170734670119
15.5650940157036	3.87431264177101e-05	15.451234688145
15.627373517097	3.88725686644102e-05	15.5668843178948
15.6863664261205	3.34299655858473e-05	15.6527080157657
15.7505439613211	2.88808165799727e-05	15.7338211545688
15.8129836893681	2.65801297360123e-05	15.7951448778639
15.8681280899674	2.62502011329997e-05	15.8366209490653
15.9428057573859	2.68891318810219e-05	15.8809270123292
16.018951978441	2.73505660315629e-05	15.9155347140848
16.0702234961787	2.75063120693385e-05	15.9342429744789
16.1247567673732	2.71924522259436e-05	15.9529489538229
16.1916051877487	2.68826457945837e-05	15.9762403401775
16.2747601848097	2.62872680231319e-05	16.0066658785099
16.3255621345437	2.65139481078969e-05	16.0236437962341
16.4227728151461	2.74526407468782e-05	16.0638575850737
16.5213429350471	2.77478207321611e-05	16.1060348301421
16.6110651507423	2.78112645604203e-05	16.1413603271184
16.6966809785981	2.78512111182777e-05	16.1695948735008
16.7660041538992	2.77079002665506e-05	16.1825754139516
16.8223557258949	2.73824463966549e-05	16.1807285280527
16.9021361703304	2.75035851262408e-05	16.180958128597
16.9576667816627	2.76339017066673e-05	16.1555622735295
17.0243725112521	2.82545654473697e-05	16.0666420886325
17.0803140312895	2.85624765479763e-05	15.9342844336452
17.1562820796722	2.81253985488607e-05	15.775152904659
17.2221761586636	2.69672609379947e-05	15.545677255404
17.2729471419139	2.58790595923376e-05	15.2424717105685
17.3236488955845	2.54289735008209e-05	14.9160766468716
17.3859598621525	2.65031397040299e-05	14.5571704696391
17.4391899495456	2.8482986037101e-05	14.175076257394
17.4965690400144	3.11801160597155e-05	13.7882809985229
17.5719498471011	3.38095089740225e-05	13.3937170259817
17.641138003823	3.50527331110613e-05	12.9923627437849
17.7185923563776	3.5212648556361e-05	12.591661742298
17.7819198909092	3.51474474551147e-05	12.189810663613
17.8581796243208	3.57467466308445e-05	11.7903749645507
17.9340261735532	3.71518874851573e-05	11.4009642819404
17.9889297729486	3.74579064142782e-05	11.0151329897016
18.0485326030377	3.66402130744124e-05	10.6445385411702
18.1223681883889	3.43083046159584e-05	10.298939356972
18.1752044099646	3.08078297260158e-05	9.97464198945987
18.2489743510875	2.75920671706534e-05	9.69823530991798
18.322672908706	2.54806660707867e-05	9.48233905834203
18.3938467449804	2.44656867226377e-05	9.34515203133918
18.4580538588629	2.41278660771474e-05	9.25391401061864
18.5318947984788	2.42541535299189e-05	9.2104389090202
18.607267343845	2.44967197504604e-05	9.20301360384731
18.6779951383237	2.42302117181709e-05	9.23676802865586
18.7534915555101	2.38212897538377e-05	9.32428552275136
18.8161285296019	2.30891788979959e-05	9.42939255282945
18.8923248469191	2.3095330300636e-05	9.5821236952653
18.9614107363452	2.35974426659475e-05	9.74979341995351
19.0117561917749	2.41397003750809e-05	9.91013829960579
19.0718674850554	2.47877879874176e-05	10.096664527292
19.1402205926455	2.56064491984169e-05	10.3001772424962
19.2127924193143	2.653855082103e-05	10.5147546811314
19.2795690128295	2.73610483477049e-05	10.7302328961382
19.3595920792663	2.79103942523151e-05	10.9578321632151
19.4358840779095	2.81023388041341e-05	11.1903660097231
19.5086102794818	2.79942093107148e-05	11.4254046348011
19.572911827962	2.78084302779648e-05	11.6562029598293
19.6440419065129	2.76141586117905e-05	11.899594208251
19.7134914620777	2.76106830632326e-05	12.1450626994219
19.7649844529566	2.77498247145828e-05	12.3510965969552
19.8373778699972	2.80537883065855e-05	12.604142330663
19.909019123711	2.83114151539752e-05	12.8541344637867
19.9739724692846	2.84803472409013e-05	13.0872141246171
20.0593926519471	2.85904900733131e-05	13.358283713459
20.146080594996	2.85567743342062e-05	13.6300837661666
20.2037375465131	2.83435553841223e-05	13.8333615180648
20.277156034192	2.76870977586194e-05	14.0756881071522
20.3371476507641	2.60123014959782e-05	14.2779662225554
20.3956263338643	2.23643753052198e-05	14.4697376569398
20.4608055053169	1.86932727499963e-05	14.6733091127681
20.5166146361564	1.54255146396302e-05	14.8420373444594
20.580761655974	1.25718959050248e-05	15.0228915648385
20.6605382951646	1.15594465092717e-05	15.2219738627058
20.7172271820538	1.15465800554768e-05	15.3592489936653
20.7810544234513	1.09339627518874e-05	15.5032045754686
20.8479739684214	9.92939551988359e-06	15.6489739504316
20.9171304676524	9.38722546403492e-06	15.7985214819174
20.9883456748062	9.32951221118732e-06	15.9504321985325
21.0644803368318	1.03606767659242e-05	16.1127400344443
21.1423745303765	1.23406173745907e-05	16.27637329743
21.209494536829	1.38350392624429e-05	16.4071233591802
21.2914783123429	1.42744651887878e-05	16.5626935517904
21.3548896538818	1.1414630594251e-05	16.6588498351832
21.4310281315503	6.36822659542049e-06	16.7684760648721
21.498604671418	4.20501157889364e-06	16.8358430574744
21.5761100298206	3.61474750910653e-06	16.9042473882246
21.639913358314	3.48328213841087e-06	16.9174475555049
21.699869874657	3.48329754609834e-06	16.8969745523514
21.7761219160895	3.48798866975013e-06	16.8709166491166
21.833190473339	3.57066960502481e-06	16.7921058769927
21.8986311002259	3.82435335498201e-06	16.6976035639874
21.9681518484082	4.13950871127242e-06	16.5818260598306
22.0502559486154	4.32581231727042e-06	16.4404234052513
22.1317518610376	4.32714079131573e-06	16.2849825172729
22.1889455017735	4.38140665177659e-06	16.1361925048048
22.2759897616228	4.84730348880272e-06	15.9922224649731
22.3323513398242	5.59293805329951e-06	15.8340659511627
22.3889099287877	6.83740692883947e-06	15.7129680529548
22.4712635014708	8.84305609299884e-06	15.5986719208898
22.5328880956632	9.58172864827831e-06	15.502435319731
22.5894814361396	9.37992118862149e-06	15.4112138466112
22.6657733998459	9.23551787214094e-06	15.3555808831496
22.7377301052097	9.20771141325453e-06	15.3357594304203
22.8154984149702	9.27919862756296e-06	15.3034906264236
22.8730872526437	9.31844682511977e-06	15.2578950254346
22.9293410934817	9.27529527855312e-06	15.2690392317771
23.0051955436613	9.04989963531897e-06	15.3146251259707
23.0572496965666	8.68765324755013e-06	15.293137787125
23.1337701516137	8.44921502066155e-06	15.3005919983045
23.2039346229779	8.65254524901828e-06	15.3582924040516
23.2721417664116	8.57052850264205e-06	15.3518265653027
23.3488418130245	8.59113162669491e-06	15.3778908591661
23.4030014637878	8.3716074355368e-06	15.3908465199762
23.4815539976174	7.77729972529617e-06	15.4657581876667
23.5585003556159	7.17771751233297e-06	15.5671611941135
23.6239226858359	6.73834073532674e-06	15.6727065382594
23.7009841114598	6.29036894539978e-06	15.7860280046886
23.7579801207486	6.26681260732166e-06	15.8932980801304
23.8218554774057	6.29595008868956e-06	16.0053047905178
23.8925910651539	6.30977178266117e-06	16.1422262548159
23.9652130839946	6.32890368135851e-06	16.2469516309847
24.0208815571245	6.30825012661105e-06	16.3173415469613
24.0723910035213	6.25012215925096e-06	16.3876116581342
24.1296047903185	6.23239480531826e-06	16.4589135645257
24.1830397075816	6.46934871520561e-06	16.487943494266
24.2504542672814	7.7277886582864e-06	16.543373078654
24.3022665959905	9.60536190997375e-06	16.5413019026662
24.3732582424417	1.18973950901417e-05	16.5439363361995
24.4451501890496	1.21117358474681e-05	16.5330416884655
24.4956698175573	1.15170962071557e-05	16.4734349673336
24.5611808173614	1.21804291145373e-05	16.4450134796261
24.6230331670133	1.28715645304497e-05	16.4052807452029
24.6843093570034	1.24166778808837e-05	16.3803324650562
24.7517228718444	1.14967890540968e-05	16.3888660063103
24.8033326881028	1.05217168152737e-05	16.3937908711389
24.8654317994652	9.94517721575851e-06	16.4089076060225
24.9399133527492	1.07770389807311e-05	16.4337936453165
25.011057562783	1.22047692768163e-05	16.4574155854026
25.0728318150357	1.14398726228424e-05	16.4796848629769
25.1286907494113	9.85532383422459e-06	16.5019609966366
25.1820977649323	9.75105096231417e-06	16.5244706281546
25.256407673564	1.00890466623466e-05	16.543640799713
25.3196335745883	1.02412864680219e-05	16.5252842276948
25.3724568221336	1.02639079406596e-05	16.4459176568201
25.4240919592727	1.02573817645496e-05	16.2731301270921
25.5045934095738	1.02477355317415e-05	16.0776356189917
25.5647185692852	9.94587019550044e-06	15.7939317656569
25.6215746851084	9.11120113311369e-06	15.4938236041209
25.695200160486	8.04198439857061e-06	15.2347932990821
25.7728079182585	6.72711933861325e-06	14.9464542503403
25.830244194134	5.53473520622627e-06	14.647751671512
25.9051983774047	4.7237413096401e-06	14.3699516720296
25.9643635304512	4.27032413924311e-06	14.1215317371808
26.0303981484482	3.99792567728649e-06	13.8972944837361
26.0872336996921	3.87673320458872e-06	13.6992164953059
26.1379534704373	4.09126970723235e-06	13.5177922427027
26.1915581302959	5.0539103496594e-06	13.3633275992522
26.264992731321	8.23878120159501e-06	13.2289517569898
26.335257738539	1.26521616206877e-05	13.0790626327775
26.3923082822323	1.50835447631137e-05	12.9412240154551
26.4723224597109	1.70527849568714e-05	12.7753217231366
26.5477324352539	1.80115044021734e-05	12.6105062679028
26.606280104317	1.85887995512633e-05	12.4625187291417
26.6672148818335	1.92713508084381e-05	12.3017138676631
26.7433521530106	2.02182184088267e-05	12.155582056856
26.7936564372006	2.04326221505354e-05	12.0576983812965
26.8712426819898	2.06724900915701e-05	11.9550741886138
26.9442324217003	2.06782110359697e-05	11.8818359273997
26.9982082871849	2.06024841453241e-05	11.8230479692818
27.0644076056115	2.04189297051735e-05	11.7723260396129
27.1299781617044	2.01642867636051e-05	11.7389707793135
27.1823968320356	1.96833048722038e-05	11.7110444940347
27.2346452310532	1.8850148107156e-05	11.6887943587048
27.2851737052974	1.79407198957012e-05	11.6775831681599
27.339744543806	1.65519912894412e-05	11.6691472842339
27.4094444235725	1.53237840016805e-05	11.6666953412821
27.4691629841085	1.48450329939986e-05	11.6664532889066
27.5376734117932	1.68117451895557e-05	11.675258714801
27.593590409513	1.81138706776667e-05	11.6806653609676
27.6529775956735	1.92587168485473e-05	11.6913015599443
27.7209173608607	1.99865544123329e-05	11.7233721696617
27.7963096586091	1.98882987558827e-05	11.7659588321191
27.8684910603039	1.95766299425602e-05	11.8292308819781
27.9213028652451	1.94200116989973e-05	11.8440541588211
27.9831694078201	1.9521096416578e-05	11.8862897637407
28.0456714590833	1.85439615433186e-05	11.9136788275782
28.117152515318	1.77355251679108e-05	11.9745039186487
28.1805983671239	1.72930146506565e-05	12.0269551240582
28.240751587335	1.71707833497818e-05	12.0440246409936
28.3116403271535	1.71691268652484e-05	12.1133327549028
28.3915202540468	1.70955888095154e-05	12.1784528505402
28.4438575293853	1.69314178352468e-05	12.2041859008947
28.4960399827623	1.6860521631367e-05	12.222977461877
28.5731841139257	1.68510964375833e-05	12.3003104243681
28.6339673044948	1.64260626807172e-05	12.4082038682022
28.7019287882793	1.44396798818254e-05	12.512999113553
28.7666529719181	1.22649859884848e-05	12.6577116081222
28.8289924211784	9.56437070072062e-06	12.8138962674097
28.9014221364482	6.28225831585784e-06	12.9952941668277
28.9524227360888	5.39407928050677e-06	13.1624062545028
29.0063153777586	6.73222428220918e-06	13.3580262327428
29.0713561618008	7.49002029475828e-06	13.5976400389911
29.1473101780302	6.27227029431045e-06	13.8782635871446
29.2016775947528	4.695396582231e-06	14.1261482436545
29.2628572027643	3.80022032607024e-06	14.3963186511436
29.3315782557684	3.29194726902174e-06	14.6762219029625
29.4049281906042	3.20390710867275e-06	14.9486303668213
29.4729843477943	3.75890658083087e-06	15.1987646036734
29.529482563498	4.56129292887782e-06	15.4095448810773
29.6045068705722	5.65035578855079e-06	15.6217916795614
29.6646499568806	6.5923368922107e-06	15.7965869508764
29.7230771382894	7.06056850756216e-06	15.9430255731847
29.7756829902835	6.98483443404742e-06	16.0793111903754
29.8269678527005	6.47933680985493e-06	16.175708364719
29.8984882190419	6.47354455379595e-06	16.277561725596
29.9748113523686	7.18432773653957e-06	16.3712748157515
30.0470817750396	7.95709666873387e-06	16.4311333092345
30.1116795071987	8.50239981070994e-06	16.4823070153049
30.2036986700965	8.94014265055213e-06	16.5310056946338
30.2894116823575	9.10931081236206e-06	16.5485949586909
30.3485854860076	8.96969008659284e-06	16.52351664013
30.4019585322207	8.6807841062662e-06	16.4967931875348
30.4962273468162	8.25125747044739e-06	16.4924443386426
30.5781707223872	7.62207900938182e-06	16.4585278109883
30.6473217558851	6.94063161408846e-06	16.414097603054
30.7082234110101	6.05822401392362e-06	16.349514536026
30.7903685607744	5.51812470257011e-06	16.3019493948175
30.8527383259592	5.07768222947944e-06	16.2311107218327
30.9057476309534	4.98035739518947e-06	16.1600395512774
30.9568671301925	4.99537186355881e-06	16.1163742150574
31.053755362655	5.07485219945919e-06	16.0554181362736
31.1109378517625	5.09067039360456e-06	15.9974146520504
31.1637602923301	5.09941464605656e-06	15.9363672134759
31.2298467191192	5.06676633046558e-06	15.8622054479518
31.2836457307433	5.05935544618765e-06	15.8070203989504
31.342243938746	5.09869525369558e-06	15.7218397570251
31.3946652281928	5.15683937920532e-06	15.5847782452867
31.4620002847847	5.44174719029774e-06	15.4464318872
31.5451422491825	5.77114063207699e-06	15.3306084113453
31.6008592984599	5.88522111180585e-06	15.1943097604088
31.6702045321218	5.88835881448196e-06	15.0703621816643
31.7481460858473	5.94303343405189e-06	14.9002938711111
31.8140447348008	6.10629391679908e-06	14.722292698995
31.8725869780863	6.22292789812087e-06	14.5408353176978
31.9426135530813	6.30984121501478e-06	14.3679282323956
32.0172124922741	6.35113627728063e-06	14.1499977684989
32.095510952164	6.33621050329849e-06	13.9386366833604
32.1823431154637	6.30159757467482e-06	13.7223508502964
32.2622272660913	6.26907678049256e-06	13.4602095294262
32.3356257582267	6.1421111711914e-06	13.1773735419227
32.3935152132076	5.83493477158378e-06	12.9031209612414
32.4775809579525	5.66339721946276e-06	12.634939491435
32.5471563132717	6.06529067455004e-06	12.3955165155564
32.6211858028835	6.70888102492431e-06	12.1740775064483
32.6822524040378	7.08678642345103e-06	12.0015187304565
32.7371469228265	7.28375039313116e-06	11.8793979195989
32.8046110655618	7.34818865282018e-06	11.7923439113484
32.8557299004121	7.36323902423238e-06	11.7121996161662
32.9318050939622	7.68743470107607e-06	11.6946779606895
32.9896498676936	8.28597979790036e-06	11.7040426958364
33.0625740302349	9.28698961956044e-06	11.7343505773104
33.1189941110509	9.9967005392847e-06	11.7683978859319
33.2060338943314	1.06783415879889e-05	11.8284358756737
33.2651295172484	1.09383492467376e-05	11.8821802018101
33.3430931596703	1.10292857733771e-05	11.9522319374244
33.396212435587	1.10342276930301e-05	12.0172328557493
33.4462766659114	1.10307669913407e-05	12.0870733604032
33.4992948664243	1.10449338228965e-05	12.1669767858829
33.5692522608996	1.01741138156218e-05	12.2658881639826
33.6195863393591	7.843853445696e-06	12.3630120896711
33.6807647399786	6.75620549908045e-06	12.4784400409575
33.7563842757866	6.86386792384927e-06	12.6136678354788
33.8195998803167	7.3752986290443e-06	12.7546965671161
33.8900207016443	8.01016553030581e-06	12.9117110577656
33.9508002286266	8.47812334939813e-06	13.0704562073846
34.0317907903294	8.71180657601602e-06	13.2424740478515
34.0952301675168	8.71850711242781e-06	13.4072008107582
34.1570540789179	8.745629964761e-06	13.5553546903415
34.2273067224703	9.0342883765436e-06	13.7171780009347
34.2887065243819	8.38257013611889e-06	13.8522950923129
34.3711341723894	6.57712377111606e-06	13.9713987494526
34.4242026707017	4.60820548595032e-06	14.0206584973105
34.4934906401936	3.39671272224997e-06	14.0885643055991
34.5705575693277	2.93340002680142e-06	14.2036910079289
34.6409755763814	2.73310512224744e-06	14.2899578329984
34.7019812449746	2.72340738060802e-06	14.366815320385
34.7762643297044	2.62032233511674e-06	14.4598458667362
34.85275196807	2.22876893578036e-06	14.5655114029542
34.907473903946	1.83829610455484e-06	14.6327829145248
34.9727936122047	1.90058852917417e-06	14.7069000181671
35.050091998413	2.76968295002312e-06	14.7783321168625
35.1237146145134	4.2962892464942e-06	14.8239896943109
35.2052855294666	5.94489791201972e-06	14.8496804151869
35.2618362505308	6.36402345127005e-06	14.8451740792832
35.3433898304124	6.56273111861844e-06	14.8415179669104
35.4120115786195	6.57189997330895e-06	14.830595109251
35.4712784278198	6.54784079774226e-06	14.8172968463948
35.5235993922589	6.46688058210909e-06	14.8015166807783
35.5805623039598	6.31955637296136e-06	14.7796345350907
35.6422892833648	6.29678137000221e-06	14.7567171850444
35.6996139338726	6.43724186613673e-06	14.7266282889276
35.7776358949543	7.14931488559031e-06	14.682532827866
35.8347801263011	7.42799785439441e-06	14.6185138146356
35.9115278262078	7.96849638921341e-06	14.5491515489891
35.9824676939021	7.9782754596945e-06	14.4594590691041
36.0538437104051	7.42603215051597e-06	14.3464957574768
36.1171186931497	6.34018268534616e-06	14.2111424897176
36.187632834004	5.42745168308102e-06	14.062213235511
36.2625126584728	4.90519101256361e-06	13.9125147977971
36.3471278072771	4.6778743979312e-06	13.7388126171702
36.4008667801653	4.68513157684775e-06	13.5676336790591
36.4620836949243	4.89829709910401e-06	13.3974866533414
36.5237185689976	5.28738367381552e-06	13.2377595932313
36.5877106073017	5.76820791729995e-06	13.0867769446343
36.6458387409907	6.20703482746673e-06	12.9154078187739
36.6974679299798	6.53767827937419e-06	12.7467229064029
36.7772138613729	6.3426043481756e-06	12.6140404118828
36.8298924531125	5.1500348510071e-06	12.4980376367238
36.9101922944535	4.65200352349915e-06	12.4006931501905
36.9823632100424	4.80881439863982e-06	12.342920576774
37.0509514605394	4.97763556241574e-06	12.3556945632148
37.1296947737523	5.07535300144613e-06	12.4230811170249
37.1900472442464	5.08918534762896e-06	12.4473883581314
37.2667139178956	5.06221069399897e-06	12.5485693779258
37.3194667779234	5.04110519407059e-06	12.6436148245054
37.3743511649673	5.04458232086896e-06	12.7677201589872
37.4305886639368	5.05661636817365e-06	12.9014102003359
37.5033352440481	5.10571169369968e-06	13.0934146559191
37.5668563512438	5.19111054606913e-06	13.2871038233153
37.6453381930273	5.3645361101325e-06	13.5191089589175
37.7041276098751	5.58712809569905e-06	13.7182199393325
37.7710189820229	5.90552896487824e-06	13.9554371535771
37.8532807866796	6.30955292608835e-06	14.2243961510658
37.9223307694051	6.53151929393818e-06	14.4838104311079
37.980078816597	6.55583102289843e-06	14.7355679836916
38.0377009242147	6.3672510167819e-06	14.9923225249147
38.1022165941644	6.16023960776293e-06	15.2672174665481
38.1640106366154	6.05066783784008e-06	15.5384266429837
38.2226941585332	6.18877745559961e-06	15.8051480382986
38.2770863562867	6.47327206329256e-06	16.0666569189032
38.3424876985046	6.83503391652432e-06	16.3422721123662
38.4008429182506	7.14245347909733e-06	16.6017535184564
38.4749203999522	7.39941495528943e-06	16.8726005043919
38.5372721991537	7.5447802482379e-06	17.1164271339131
38.6125084473293	7.59284109333872e-06	17.3594915267184
38.6786626466739	7.64944114431983e-06	17.5719101602024
38.7520882436511	7.71829282403406e-06	17.7701182675186
38.8269027375476	7.69166199781154e-06	17.9414038598062
38.8921789059395	7.67764796105636e-06	18.0708791286483
38.9426502976241	7.56735116887917e-06	18.1524837507313
39.0010197521942	7.47919568147628e-06	18.2254925833569
39.0682723019069	7.20379956305076e-06	18.2809674223961
39.1518683090231	7.10362637514724e-06	18.3201595659472
39.2033236326504	7.10907488854023e-06	18.3237695478983
39.2571382716506	7.01354973978339e-06	18.3207097082519
39.3511921491793	6.77290162864139e-06	18.3123890440273
39.4289303817167	6.23329023512583e-06	18.2803556003859
39.4911270597293	5.92799891706397e-06	18.2492291812489
39.5435675336841	5.42269613093718e-06	18.1586246497547
39.6153854471302	5.52785801186084e-06	18.0685194698924
39.6691972392795	5.74234493718295e-06	17.900500325587
39.7372690441584	6.20962763048208e-06	17.7378388020056
39.8092181637141	6.57464032248671e-06	17.4534848567038
39.8600911114094	6.60298799024032e-06	17.1978015248285
39.9277567839029	6.3882398873977e-06	16.8738171756464
39.9853606237542	6.24778723796123e-06	16.5887956452267
40.055748145109	6.55726339579659e-06	16.3036470796654
40.1086679593818	7.21819155963417e-06	15.9993789088795
40.1639501020386	8.17736674107801e-06	15.6560250330729
40.2398192225323	9.49044114590654e-06	15.3534063446926
40.2980958459898	1.01488736499529e-05	15.0244295224673
40.3690973664629	1.05729304692931e-05	14.6804445985786
40.4419075234578	1.06603652606483e-05	14.3571789105047
40.4985022246613	1.06513906088113e-05	14.0284291788583
40.5544491382305	1.06734998371674e-05	13.7205584180054
40.6218645017627	1.07954349795224e-05	13.3967775624905
40.6850754111623	1.09576273651216e-05	13.1010989164263
40.7502777539411	1.11143188286652e-05	12.8160153592828
40.8010302219398	1.11670364586542e-05	12.5267446190898
40.8693032368898	1.11774691441152e-05	12.2600838051768
40.9317230622849	1.10825960153372e-05	11.9789518809342
41.0081286235606	1.08827028989633e-05	11.7520900006997
41.0664720855538	1.05036051471467e-05	11.510671992674
41.1350844969188	1.00844117187697e-05	11.2812049541532
41.2162266331839	9.71156573624329e-06	11.0851304554652
41.2908902952499	9.3138750594334e-06	10.926882103782
41.3490067243615	8.75598862992052e-06	10.7773872953789
41.4237629565775	8.09889461973827e-06	10.6675155191132
41.4755721173273	7.48670274565172e-06	10.603823153837
41.5345517846803	6.68522741501116e-06	10.559557805785
41.6091940124872	5.70964723998816e-06	10.5524532261002
41.6630460672741	4.87682106730048e-06	10.5611600436091
41.7354982462727	4.48403921519533e-06	10.6134577085629
41.7947422396414	4.53006222177475e-06	10.6742659565514
41.8668696294867	4.4905727593655e-06	10.7644760693706
41.9208098193448	4.49888470053165e-06	10.8459203736147
41.9835031938082	4.53979467873657e-06	10.949881274792
42.0549723595555	4.52538477724685e-06	11.0727275995503
42.130283292654	4.27009419335945e-06	11.2070993413873
42.1964003488656	3.65487651599161e-06	11.3437619570208
42.2564592236549	3.03828535288036e-06	11.4841395308118
42.3342814967829	2.15113175170049e-06	11.6414995922589
42.4134570561616	1.94434120929694e-06	11.8058950589415
42.4937632495951	1.90447160901296e-06	11.9765994824726
42.5678955590165	2.01670741550051e-06	12.1510803524902
42.6481410949102	2.07549970755581e-06	12.3323650579127
42.6993732891252	2.02769190796314e-06	12.5025508343003
42.7743542708197	1.86896453335277e-06	12.6914469770809
42.8518633081394	1.69606788968484e-06	12.8833065858089
42.9295846533113	1.61993523764342e-06	13.0757275050244
42.9993772129108	1.62964110581465e-06	13.2659346081504
43.0548888416023	1.64537276874533e-06	13.4412256923139
43.1302698641434	1.64721558233767e-06	13.6359398751504
43.1966032953892	1.63952024744062e-06	13.819405121334
43.2564949108296	1.63649188191308e-06	13.9896966822075
43.3337963208652	1.64405611434029e-06	14.1803534587271
43.4013498743035	1.71009742741402e-06	14.3454779539632
43.4825849760428	1.96979471256291e-06	14.5237037488569
43.5555381225876	2.46297195962343e-06	14.6643315015309
43.6180892490365	3.05635403115933e-06	14.7586213090188
43.6755142205594	3.66582399597933e-06	14.8173933417014
43.7476334601552	4.51409681426908e-06	14.8719166494838
43.807144198155	5.0685174958021e-06	14.8837764357136
43.8777004892747	5.63043254920221e-06	14.8720962405953
43.9557380226137	6.0053676863993e-06	14.8617271671264
44.0247498061309	6.1074353062022e-06	14.8173290617711
44.078579090352	6.0801846761427e-06	14.7457379587585
44.142943391454	5.97197790111937e-06	14.6474957822349
44.2161133069964	5.89099920789264e-06	14.5482161937544
44.2780030295386	5.85855374514826e-06	14.4236992049118
44.3483993497644	6.05996868653694e-06	14.3117215522376
44.4117805512255	6.35316112534522e-06	14.1872756294155
44.4913267442668	6.96752497064188e-06	14.050666672131
44.5509828064895	6.97087471333853e-06	13.9190938323515
44.6056950921343	6.7093111726868e-06	13.7952131096695
44.6620722241174	6.31041079477775e-06	13.6702868327272
44.7203525177071	5.85888249452362e-06	13.5382955975999
44.7975304991483	5.45136773174994e-06	13.4062203922542
44.8584878191661	5.10901351600344e-06	13.2746130685291
44.909101149211	4.80389327089699e-06	13.1452118775052
44.9695048708562	4.53954516152623e-06	13.0053157892367
45.0292768735536	4.31192119599953e-06	12.8693420723966
45.0884428448245	4.01559943111229e-06	12.7213087423041
45.15830687434	3.72771679433173e-06	12.5829833263638
45.2178962193042	3.20155677338669e-06	12.4361707541119
45.2786205753315	2.7393654823531e-06	12.3014717887481
45.3310546950439	2.36847488138556e-06	12.1644148656319
45.386262941513	2.16713223266533e-06	12.0371434631399
45.4370903090813	2.06788344268914e-06	11.9318032511419
45.5148171749167	2.01118043386057e-06	11.894124787857
45.5832191947428	1.98832524479292e-06	11.8608637121146
45.6462740573265	2.07713193587522e-06	11.8340619546824
45.7063306283089	2.25649468285185e-06	11.8066750613974
45.7824801176029	2.41447082863292e-06	11.8839252571855
45.8542109346235	2.37091131021097e-06	11.9814332400165
45.9178584763847	2.30006943928336e-06	12.0302567421898
45.9948023959573	2.3639754886235e-06	12.1460595403623
46.0727599075044	2.31324562806286e-06	12.3059840811483
46.1248990146218	2.29475665365826e-06	12.4436353703947
46.1984788947747	2.28996089944298e-06	12.6070512058505
46.2548146298703	2.29072956129707e-06	12.7701480009892
46.3215281654592	2.30255005889858e-06	12.9415434231623
46.3824807160804	2.33142475261878e-06	13.1049733408549
46.4583969687031	2.46632895092904e-06	13.3144145170792
46.5273391017372	2.77137150954493e-06	13.4986996345408
46.6038073400916	3.50298498605183e-06	13.6994860363913
46.681005864002	4.76297770985846e-06	13.8883750745132
46.7497847291986	6.0267871187556e-06	14.0755556338404
46.8163339153999	6.05583081389876e-06	14.2523618767858
46.8918898370501	5.14545086429323e-06	14.4241943021551
46.9499046943262	4.64993852746993e-06	14.5732029839551
47.0179102348682	4.38532789900817e-06	14.727627981864
47.0860088886193	4.3852890067951e-06	14.8746691669148
47.1558902545312	4.43402358859081e-06	15.017229699468
47.2308969775789	4.44041344275978e-06	15.1545408878003
47.2946769375641	4.44703062726343e-06	15.2684908591078
47.3740773266549	4.5011875432327e-06	15.3896484551795
47.4292862926309	4.57633704397794e-06	15.4762428924896
47.4985422279535	4.67175036127836e-06	15.5729440774834
47.5489847564611	4.73918036979441e-06	15.6422171513359
47.603939395373	4.79659505963172e-06	15.7130718875894
47.6712102917409	4.83826622515538e-06	15.7909436916274
47.7339725088124	4.84983596567111e-06	15.8588352137066
47.8090393533011	4.84884998390999e-06	15.9284521578778
47.867990270354	4.8787965919745e-06	15.9757196940617
47.9406410665161	4.99627104856901e-06	16.0222848094149
48.0147871294053	5.18716137159766e-06	16.0612571634713
48.0837012858878	5.30963157865169e-06	16.0737864393714
48.1566603241318	5.38535000776575e-06	16.0859028414819
48.224995397816	5.34017227368718e-06	16.0728427991782
48.2794783873143	5.12265150134791e-06	16.0094468548679
48.3443877463359	4.96690063266322e-06	15.9554894606317
48.4093982210437	4.78394541499089e-06	15.8294428260149
48.4650475887104	4.72852552705576e-06	15.695507259577
48.5311652668879	4.77550994497106e-06	15.4878269678465
48.6135448359024	4.87431705916616e-06	15.2948138625778
48.676943786087	4.84174140317407e-06	15.0412389679477
48.7544398710265	4.59031630459778e-06	14.7364481606357
48.8050949431564	4.22172879818498e-06	14.4008166260181
48.8812238992031	3.9580315216683e-06	14.0629600004871
48.9464294601511	3.88041780755277e-06	13.7251982905915
49.0029595413039	3.97006554892905e-06	13.3591377337018
49.0713906376916	4.17303616728833e-06	12.9919020706383
49.1394234655566	4.26247729658756e-06	12.6283933634749
49.1914381900167	4.09094773330907e-06	12.2773052460973
49.2491592321777	3.76007491922764e-06	11.9351230548551
49.3184025000011	3.3668227579693e-06	11.6368169813083
49.3818540164437	2.9198242164578e-06	11.3314398178537
49.4552580139936	2.60775605643568e-06	11.0483130028682
49.5094952743293	2.44473066774954e-06	10.792324703852
49.5863614898002	2.41542290176551e-06	10.5707772169909
49.6582957752541	2.41277002855834e-06	10.3911332011788
49.7174906997409	2.41527956260748e-06	10.21847905983
49.7874998946963	2.40364351833633e-06	10.0792391291883
49.8516041276911	2.37867533899669e-06	9.96815117622632
49.9245034300156	2.35301083789152e-06	9.862544618403
50.00190101139	2.34175319624074e-06	9.78492223864736
50.063848669488	2.47334449773041e-06	9.71295108304382
50.129030588714	2.96673149141542e-06	9.66577708688318
50.188934244709	3.5222894074432e-06	9.6412638886021
50.2434681179948	3.84379813333101e-06	9.63158007194473
50.3177029585746	3.84143736703685e-06	9.64351943745647
50.3787206028769	3.60194360697585e-06	9.67016545173593
50.4532635579996	3.31296197388552e-06	9.72319483846163
50.5140440522368	2.83956519442461e-06	9.77631128360818
50.5728508693901	2.61405993386432e-06	9.84591853733809
50.6426730959919	2.76690169585909e-06	9.94735971254265
50.7210619560386	3.01332313738927e-06	10.0699636880297
50.7720347808209	3.24375328933966e-06	10.1709932755155
50.8508489492852	3.63384624564735e-06	10.3211285773899
50.911621728799	3.95577562750926e-06	10.4660839222345
50.9775704289883	4.24546683953802e-06	10.6321139539021
51.0494692262346	4.45874264425742e-06	10.8192977419022
51.1240427508041	4.59695841585994e-06	11.0255894020614
51.1742764711898	4.63708427818453e-06	11.2096063793488
51.2282484950575	4.61560592866472e-06	11.4132450693709
51.2800765639268	4.53929114750634e-06	11.6236994231414
51.3486240985104	4.31692852073458e-06	11.8752466801429
51.4094130748072	4.11171929082081e-06	12.1269239707576
51.4829682108928	3.94800525088704e-06	12.4082746028595
51.5514372168927	3.68095405154248e-06	12.6925841642238
51.6079589153072	3.36151747190564e-06	12.9619628344719
51.6806448739897	3.00989012323907e-06	13.2662534946015
51.7497712443155	2.49550921623385e-06	13.569480482701
51.818728643014	2.09128964760988e-06	13.8751499668393
51.8960586692414	1.72438148967829e-06	14.1946703668936
51.9623930688354	1.49481647410742e-06	14.4934215384471
52.0410319246999	1.33579481462572e-06	14.8110335304248
52.099955060641	1.26956034031886e-06	15.0772506069584
52.1671939090017	1.27984360426057e-06	15.3568897929646
52.2434506225135	1.37421956861908e-06	15.6454597569437
52.3233298951463	1.52117241855743e-06	15.9248450262375
52.3918473511132	1.73684071958244e-06	16.1540880161314
52.4494779390336	1.99230976565672e-06	16.327176052737
52.5020315708066	2.32541266751002e-06	16.4624817920192
52.577523434463	2.91741215667974e-06	16.6398132834485
52.6285777976151	2.98127375457322e-06	16.7213394040197
52.7039050246949	2.63116114035139e-06	16.8333388048266
52.7781899062808	2.18850234697667e-06	16.9147338578422
52.8426238335008	1.76768415055786e-06	16.9402377853242
52.9134964057632	1.51056793350191e-06	16.9539561204086
52.9670198178251	1.32199000520597e-06	16.9185146183369
53.0396647486776	1.24426465814281e-06	16.8829764233508
53.102520853047	1.28426354748461e-06	16.8113883610749
53.1835112839745	1.23703969702579e-06	16.7313912825385
53.2431168716253	1.01878136687837e-06	16.6247359101956
53.3012247986086	8.01069179770793e-07	16.5054508923521
53.3588112652887	6.42781460782106e-07	16.3823189534754
53.4195187828971	5.24897422426651e-07	16.2546096778103
53.5043090947886	4.42935130009622e-07	16.113656130011
53.577791231274	3.85866022644399e-07	15.9877891542406
53.653232889756	3.29493043478923e-07	15.8480242784055
53.7134552436267	2.75061639551765e-07	15.7051157019455
53.7843706957225	2.27299786483398e-07	15.5599426414375
53.8482186725483	1.99892654350389e-07	15.4061110569351
53.9295178171285	2.01098816337389e-07	15.2739774045047
53.9930583309944	2.06351518382173e-07	15.1160831942528
54.0656131328709	2.10312076005172e-07	15.0065573009473
54.1397556555266	2.10860611838549e-07	14.8773180611377
54.2128061435671	2.09608879645581e-07	14.7957710471832
54.2748536168797	2.05582000235881e-07	14.7035147227052
54.3410102213244	1.93294775153404e-07	14.5974714736094
54.4139098748048	1.75900537694261e-07	14.5174313700934
54.467554188064	1.60329368871126e-07	14.4002248354274
54.5430913159151	1.54984287585147e-07	14.3536158937127
54.6124993898713	1.46598169072086e-07	14.2826115985427
54.6701119428213	1.38598074786e-07	14.1986064531907
54.7405646108158	1.34868395501164e-07	14.1559134801271
54.7930067409291	1.36744391848796e-07	14.080642648885
54.8725532125199	1.49693589756644e-07	14.0729035488685
54.925138271661	1.59377856929599e-07	14.0521161973193
54.9950201150298	1.69630209680848e-07	14.0518513150692
55.0742325012585	1.79419789513902e-07	14.0763123824348
55.1515126128516	1.92156151672403e-07	14.1239298581537
55.2049725996499	2.01109956376777e-07	14.1187877607973
55.2748131357463	2.11719079685978e-07	14.1371356990942
55.3249877375664	2.15606962555648e-07	14.1524854906028
55.3824395712594	2.16738258918516e-07	14.1799771830104
55.4492380429638	2.17638244209916e-07	14.2616192794068
55.5069360920532	2.18333357551415e-07	14.3123003885979
55.5858923394662	2.20218180451209e-07	14.4111156504144
55.6445117330244	2.22953727976332e-07	14.4941407504637
55.7203594878674	2.30347295650871e-07	14.5980876037793
55.7954691473312	2.51681646210033e-07	14.7050745585737
55.8489648057904	2.79014442407578e-07	14.7913288442846
55.9211552249322	3.0528152547855e-07	14.8999310947498
55.9844713801447	2.91466547221306e-07	14.9953158917908
56.0579199584735	2.71903661417003e-07	15.0991062730431
56.1138548422444	2.28999262144998e-07	15.181374252583
56.179131852438	2.30265784072375e-07	15.2707089886112
56.2567019898021	2.44326984833609e-07	15.3630298548734
56.3484759248487	2.939203266088e-07	15.4538371547067
56.4263020526752	3.37546508471813e-07	15.5317313355946
56.5138716137022	3.52815701376415e-07	15.6061703377299
56.5877452778744	3.36847290680299e-07	15.670042976003
56.6493398194229	2.95952455701368e-07	15.7226045636329
56.7027203957342	2.49694421872531e-07	15.7606227236537
56.7729027131991	2.41091399289376e-07	15.7981060896144
56.825505039823	2.78844246959514e-07	15.8091210125784
56.8886843971875	4.05876878508995e-07	15.8086787991644
56.9422639737875	5.86305135054506e-07	15.790572503795
56.9939174916023	7.06458438915628e-07	15.695561649716
57.0573139376899	7.97387107799875e-07	15.602695875631
57.1111658373626	8.63715251126636e-07	15.4309290023656
57.1766910013926	9.82343921590633e-07	15.2751332514344
57.2560764304235	9.73582135170531e-07	15.1070435596431
57.3185655579906	9.4367003747725e-07	14.8815673516264
57.3921917858579	9.29315828136738e-07	14.629260440367
57.4652089222828	9.30551114508939e-07	14.4438154248594
57.5334265742303	9.36048202417878e-07	14.1852197689296
57.6024669868244	9.34364063930085e-07	13.9622566835112
57.665140203332	9.12673624199595e-07	13.7271557813589
57.7347781761491	8.64445766521282e-07	13.4892198199603
57.7874425264492	7.96547196901253e-07	13.2469708205392
57.8469658812577	7.4462270879941e-07	13.0541397377563
57.9219321887576	7.05424511278184e-07	12.8606150046027
57.9752633549009	6.77080339605351e-07	12.6736945763096
58.0512222661245	6.70200773681083e-07	12.4720559667108
58.1348419707633	6.72079455664053e-07	12.2894319934981
58.2105411600498	6.71323170198833e-07	12.1048037606938
58.2856065860615	6.7348873800433e-07	11.9371808528459
58.358857466136	6.91564869564793e-07	11.7940263634439
58.4130289831825	7.1777027011841e-07	11.6486026845333
58.4798790783793	7.83648673225254e-07	11.5186985415609
58.5413343422947	8.61259731132805e-07	11.4012216750438
58.5918863455308	9.30837081517408e-07	11.2907790975688
58.6456481480797	1.02535983188315e-06	11.1972505184724
58.7090568176786	1.1639421903691e-06	11.1062650967061
58.7672975178258	1.28315794472852e-06	11.0354259970727
58.8378984587856	1.43932038646857e-06	10.9658029858389
58.9226077752128	1.57318363264768e-06	10.9000777807247
58.982093586403	1.56474505171187e-06	10.8372562029605
59.0495911217129	1.51595290773385e-06	10.7922697652941
59.1267189265577	1.66719606035763e-06	10.7737607545685
59.2175046489586	2.22550957586083e-06	10.7908070597582
59.3067402635153	2.6618864122512e-06	10.8162216016169
59.3818813530136	2.99330205115376e-06	10.8750056842574
59.4360762402037	3.21796352196057e-06	10.9043969860414
59.527148570125	3.76812653068439e-06	11.0052824320603
59.5797042831744	4.19210229792167e-06	11.08415798575
59.6377190897989	4.21966409267759e-06	11.1862549999222
59.7089153936756	3.93019654297416e-06	11.3409321760561
59.7853303361617	3.40978191332666e-06	11.5086283816808
59.8361736785363	3.26011948847822e-06	11.6578307124387
59.8941573151603	3.43521128389746e-06	11.8256711023097
59.9774881351356	3.79582479492969e-06	12.0573721833051
60.0492642109935	4.03420242948723e-06	12.2933412062036
60.0996418216338	4.15882308004013e-06	12.5010758878615
60.1614557565124	4.26442150491929e-06	12.7426940643776
60.2195332927101	4.29141615719266e-06	12.9723816536028
60.2740238426545	4.26797859802997e-06	13.2073984385852
60.341772889278	4.0869793303113e-06	13.4745069950212
60.3994902251775	3.83287625016978e-06	13.7351673560114
60.473047765139	3.72059750880552e-06	14.0233381819102
60.5415554722081	3.95045154203843e-06	14.3094954177841
60.5978225765659	4.12049076833237e-06	14.5657639060627
60.6657778417517	4.20723295525889e-06	14.8519875971023
60.7166072268988	4.10125823068285e-06	15.0935809994513
60.7761998538202	3.66267020420614e-06	15.3563855015582
60.8368541934462	2.85503768714485e-06	15.6169806115398
60.8935648712262	2.24838586715541e-06	15.8618840722578
60.9465810376388	1.98036753713198e-06	16.0879953077668
61.0273049014465	2.06404097459641e-06	16.3570133423209
61.1028396687429	2.57761528291019e-06	16.601152600203
61.1799829301314	3.60656606267234e-06	16.8282210773057
61.2412397278931	4.30990024091764e-06	17.0056134935638
61.293585888788	4.45128386331569e-06	17.1440131167798
61.3503918209008	4.27559379390411e-06	17.2746214538489
61.4266189059811	4.07092210368734e-06	17.4214854950005
61.4800725076106	3.65998667136063e-06	17.4963162746141
61.5537653785153	3.37486419451646e-06	17.5902300314844
61.6254858390553	2.97711670917921e-06	17.6456425596912
61.7056413175457	2.55206989538977e-06	17.6738522901119
61.7889330779812	2.23756764692388e-06	17.6712111901878
61.8503882517243	2.12772612572082e-06	17.648155701415
61.9125359232219	2.16113996755347e-06	17.5921848669119
61.9892748899212	2.40575260860907e-06	17.5463481433064
62.0506626633585	2.56730032849475e-06	17.4744867915449
62.1172691286412	2.56765853150194e-06	17.3796146069263
62.1869552914628	2.42141911834796e-06	17.2861327991087
62.2517140477322	2.10678277853354e-06	17.1560078933005
62.3128454653703	1.88194454315643e-06	17.0428275346607
62.3720142396738	1.62233865336018e-06	16.8968964307044
62.4560718594825	1.43381092428198e-06	16.743572003822
62.5154999943513	1.2075656524794e-06	16.6186643551208
62.5875668849835	1.01461991908094e-06	16.4550837597321
62.6451521723478	1.06294816352111e-06	16.2964349637067
62.6954868381062	1.20631152309718e-06	16.109605267098
62.752802534029	1.38394631253996e-06	15.9516433625606
62.8031666190676	1.52553285400939e-06	15.7631332375145
62.8600236660634	1.69600820065408e-06	15.5470513411521
62.9161086082819	1.83673335367132e-06	15.302689455039
62.9691455629055	1.85839842924253e-06	15.064723310531
63.0473719216747	1.71860998968539e-06	14.8257043817105
63.1188919730731	1.4755902738702e-06	14.5995950969428
63.1940853469793	1.2643356669293e-06	14.3996848724021
63.2678113394338	1.1146972327056e-06	14.2208124175048
63.3454902890064	1.01237839964976e-06	14.0145215942456
63.4217147970715	9.61959752825532e-07	13.8454728427145
63.4784561031686	9.20910288312411e-07	13.6347681168795
63.5436381746089	9.3657183115432e-07	13.458200246387
63.5958095750205	1.03500047850519e-06	13.2771787787499
63.676421072306	1.20040429340676e-06	13.1098038396704
63.7463955967193	1.20438337371857e-06	12.9594287710299
63.8282520909747	1.10373759101719e-06	12.811218314336
63.8801757098846	9.58352536935137e-07	12.6337309468707
63.9495277363733	8.52809766167778e-07	12.5189040060512
64.0288985109557	7.5593769118973e-07	12.4223214426164
64.1042499574585	6.58150274242231e-07	12.3522129754657
64.156574228355	5.48557330514799e-07	12.293292234816
64.2214464756179	4.27145856200443e-07	12.2746715898662
64.2828753411998	3.62030789276768e-07	12.2839209051496
64.3554006017993	3.55034101195727e-07	12.3210760208628
64.4261821713581	3.64171262508774e-07	12.3837199205278
64.486998584409	3.66276910189218e-07	12.4445845356195
64.5605613186339	3.46160771683536e-07	12.5241529391802
64.6263497976613	3.32561237759678e-07	12.6074510327888
64.6869089769157	2.88674657755305e-07	12.6892656353521
64.7426968684335	2.31980239292755e-07	12.7703974536489
64.7987701244939	1.88830537423347e-07	12.8549708295624
64.8542057489983	1.58103185872467e-07	12.9413699559748
64.9211585286922	1.44393686999058e-07	13.03876123491
65.0000667559675	1.53222156296564e-07	13.1432648905403
65.0571671653531	1.66705575292233e-07	13.2364776728022
65.1208947317553	1.66253498889174e-07	13.3359924165848
65.2022995227667	1.56444405518657e-07	13.444562679187
65.2649566921259	1.41040634440893e-07	13.5454342806605
65.3403459277861	1.26072463050449e-07	13.6530793777038
65.4185088354784	1.217072023609e-07	13.7617462518847
65.4859571257917	1.23143198332301e-07	13.8622718507858
65.5443160671586	1.25205510794837e-07	13.945123039751
65.6249208100918	1.28889024848032e-07	14.0433529907995
65.7020180389195	1.37010405042118e-07	14.1235023933498
65.7703863825533	1.52493260894592e-07	14.1690803133518
65.8268667471715	1.76480612771538e-07	14.1569146521653
65.9009239558965	2.26428326959402e-07	14.1385066323488
65.9770372256224	2.89958153579399e-07	14.1345244636902
66.0313283460795	2.6420684816954e-07	14.1437822036873
66.1083940872623	1.69942712926766e-07	14.1237139773646
66.1740368788406	1.80623152822968e-07	14.147211550201
66.2262629328553	2.1400329720862e-07	14.136747412451
66.2845927494818	2.64291255512893e-07	14.1227179934457
66.3533335004388	3.34693401049913e-07	14.1219403054486
66.4393610702197	4.33687538040405e-07	14.1597961211413
66.4902344838132	4.84773342916541e-07	14.1201335526554
66.5485169681041	5.28890042619806e-07	14.0684576034379
66.602581690923	5.60499199486063e-07	14.0076087090199
66.6963641375309	6.83210839308284e-07	13.980806555354
66.7711089811662	8.33818240746457e-07	13.9151443697771
66.837855006723	1.05238647467879e-06	13.8417646505782
66.8900383557183	1.22990539343471e-06	13.7656776282604
66.9624022942764	1.52341592305624e-06	13.6801000989496
67.0236068910084	1.48536190757604e-06	13.596946292333
67.092529773031	1.26491528977129e-06	13.5021980144092
67.165199933225	1.11590117299631e-06	13.4059414877429
67.2156836231887	1.07902811011237e-06	13.3149978185364
67.2787560641183	1.10239309766843e-06	13.2131219369287
67.3363036527102	1.13433318208179e-06	13.1230168914414
67.4080401065188	1.17408411040242e-06	13.0228801619637
67.4580582141867	1.16365354040399e-06	12.9201336085323
67.5158554197527	1.13657063885799e-06	12.820242951463
67.5960755541852	1.07649764669874e-06	12.7251950441846
67.653405721065	9.48027607867347e-07	12.6057271657358
67.7158059940122	8.49854210227762e-07	12.4904596663761
67.78550966155	8.43410351935871e-07	12.3785808630873
67.866126573231	8.83869604315605e-07	12.2945371878819
67.9563695092976	8.90981993552349e-07	12.2432406512868
68.0236155321732	1.04108130633867e-06	12.1916075393851
68.0788427445987	1.02004570127453e-06	12.123077399081
68.1626744745555	1.01526801589388e-06	12.1304021556529
68.2189003914057	9.51049413244778e-07	12.1064540559741
68.2826021635284	9.81574633187765e-07	12.1174160731645
68.3374996417311	1.06373449757943e-06	12.1287463171901
68.4136492170883	1.25160342343259e-06	12.1932391824384
68.4886523717285	1.50115863153322e-06	12.3083636905571
68.5396378851646	1.70166960730225e-06	12.4012565703415
68.6094891561149	1.93454459640612e-06	12.5335594169743
68.6678355460449	2.10323604207554e-06	12.6787956988543
68.7275081214848	2.10937472385516e-06	12.8359411712878
68.8000594371828	1.71585825643083e-06	13.0264621593205
68.8693741414121	1.47355852162974e-06	13.2285673158528
68.9372797138662	1.48648508908998e-06	13.4408542821856
69.0075995783045	1.47076432917234e-06	13.6659250311507
69.0674938706211	1.39258129316054e-06	13.8591422093158
69.1363190895499	1.48788325874546e-06	14.0913016474977
69.1931367534895	1.6812382469135e-06	14.2950307648516
69.2648566854002	2.03398275167389e-06	14.537539852422
69.3282756614543	2.45919546094652e-06	14.7697745656272
69.3943403770709	2.87298834549776e-06	15.0020041780301
69.4683597783941	3.11082316217862e-06	15.246253967186
69.5333372084389	3.01571111624341e-06	15.4692918342351
69.5837271555009	2.80704160130713e-06	15.6561238843835
69.6507433069848	2.63014892877554e-06	15.8750218085764
69.7117236435407	2.43120859010891e-06	16.0719418047606
69.7623474829661	2.29971437655815e-06	16.2416118358061
69.8394219170376	2.19606942850413e-06	16.4521211734281
69.8932568135985	2.10709059791311e-06	16.6142884294498
69.9584067692982	2.02731514671596e-06	16.7901107972167
70.0325960360642	1.97257723408342e-06	16.9668547136321
70.0914737850102	1.9751727742216e-06	17.106456182152
70.163639271657	2.0535813705469e-06	17.2522168739706
70.2253676674455	2.09606293394365e-06	17.3674872379563
70.2981384975509	1.55399022438188e-06	17.4778550552597
70.3542376065183	1.09017742608929e-06	17.5481356970038
70.4195229574635	6.88025069516246e-07	17.606003449069
70.4815847336159	5.3633711358798e-07	17.651798310606
70.5542533956631	3.76782726901316e-07	17.674283564109
70.628434814125	2.66726731740122e-07	17.6594198545769
70.6962096936161	2.27289726916772e-07	17.6135747478975
70.769806046748	2.76247838146005e-07	17.5762019811596
70.8418999189794	3.83403189643759e-07	17.4942028375306
70.9080145066744	5.36381146287359e-07	17.393700436365
70.97278499226	7.05480885252757e-07	17.2450937758856
71.0457889526919	8.57977500820706e-07	17.0727451346462
71.1205097891292	9.30101569777675e-07	16.9001756274066
71.1807814408638	8.87752241839566e-07	16.6758133081198
71.247165770059	8.05046828743171e-07	16.4474130149511
71.3152974206885	7.16170564186397e-07	16.2154794247162
71.372138605709	6.45912968785156e-07	15.9828984440011
71.4476638566409	6.0336279000828e-07	15.7399241069204
71.5038736954198	5.91819784924234e-07	15.4878910978139
71.5779772065517	6.07567685056756e-07	15.2033021120273
71.6320119748719	6.06947211574121e-07	14.8907666608705
71.7064642956031	5.83131160679781e-07	14.6169797955636
71.7722713123573	5.30990592228167e-07	14.3259196662625
71.8281757769819	4.71667526008163e-07	14.008033162633
71.8796478686608	4.24570741916432e-07	13.7165030538205
71.9500955779888	3.82786540799202e-07	13.4152103646408
72.0267186501509	3.53135472559361e-07	13.1182184004322
72.0948636457256	3.34406802711804e-07	12.839180844905
72.1754028723347	3.22520364131225e-07	12.5864674918278
72.2357033948681	3.1287375226195e-07	12.3094210996648
72.2967864754562	3.09385362037036e-07	12.0498305286912
72.3605773265495	3.08671425436803e-07	11.8163237242942
72.425823528617	3.14305331877456e-07	11.6180860300609
72.4933561095528	3.54327485652714e-07	11.4115877518074
72.5548322525887	4.12605113681882e-07	11.2227841044901
72.6060070654997	4.48086900917163e-07	11.0841366623383
72.6722885567682	4.84693753494715e-07	10.9384892738638
72.7275317049583	5.05523826464968e-07	10.8274373989164
72.7904980516635	5.5151213555498e-07	10.7618824758076
72.8557403344364	6.09506399436569e-07	10.7087198108436
72.9325588316633	6.68674950777201e-07	10.6759850825543
72.9988067675667	6.75083142615707e-07	10.6500182373142
73.070857792599	6.45056678320387e-07	10.6807916943773
73.1496377085448	5.57250474381308e-07	10.7300997569147
73.2173279275578	4.75504476800241e-07	10.7865432865382
73.2687078468649	4.38312312329639e-07	10.8283198437117
73.3368587924943	4.81238661645042e-07	10.9052367985774
73.4066754156663	5.16714296403871e-07	10.9931275586316
73.4760651999887	5.74594824789973e-07	11.0880568205904
73.5464819310916	6.40266129610655e-07	11.1900041438312
73.618984318424	7.22802443895846e-07	11.2995570662349
73.6749993010365	7.73030057803095e-07	11.4021712927772
73.7413763913679	7.77600696153205e-07	11.5200581306338
73.8187076640573	7.51649121213714e-07	11.6510878531607
73.8925635493266	6.64219713627105e-07	11.7877879799588
73.9501317229216	5.5515384863267e-07	11.9213235254454
74.0260253757317	3.55043142574556e-07	12.0755483383551
74.0774475852473	2.64598403847287e-07	12.2194798087271
74.1275011424494	1.94108500681544e-07	12.369919655301
74.1896670610169	1.44487755763276e-07	12.5417837047822
74.2434057259682	1.39410204676295e-07	12.7142993854516
74.3077128260141	1.4103070702249e-07	12.9071878445649
74.3861164787191	1.38914182088085e-07	13.1195107048571
74.4422666650274	1.23903858418464e-07	13.3139067084409
74.5119601919838	9.56522984799178e-08	13.5288783630062
74.5821266619324	7.38204423689155e-08	13.7566197458048
74.6542614202935	6.21202446923483e-08	13.9960169360359
74.7261032736006	5.78046908977233e-08	14.2278415917635
74.7894551458346	7.417139176757e-08	14.4505634986696
74.8641552447184	1.11857999851915e-07	14.6876035980948
74.9190739375873	1.53075882095305e-07	14.8659616383369
75.0003080764985	1.96094719281625e-07	15.0881694002257
75.0712997053281	1.91787406435841e-07	15.2615579832279
75.1328874859026	1.62733348809356e-07	15.3898652008259
75.1852748438162	1.2303940038081e-07	15.4563513584236
75.2557140804759	1.06565377683568e-07	15.5482463289333
75.3111441811975	1.14966265693876e-07	15.5750431017589
75.372522170237	1.59312913546344e-07	15.5835369828477
75.4483661229137	2.58338451438885e-07	15.5866726089088
75.5098311540412	3.4312781366218e-07	15.5490345887068
75.5741925861937	4.24214852078819e-07	15.4953714139073
75.6285649913567	4.52319825270906e-07	15.4307148223256
75.7058143153019	4.45544679491776e-07	15.3566908941547
75.7573573957448	3.83925384443929e-07	15.2779443704702
75.8272451727385	3.0321495364352e-07	15.1844376959029
75.8832498666053	2.47737684036629e-07	15.0895061576977
75.9498277455622	2.3947178656322e-07	14.9880269302995
76.0034745964991	2.58380037347411e-07	14.8763255918876
76.0561157181968	3.12026753959504e-07	14.7663791342828
76.1298753807918	4.45029622214695e-07	14.6694257499635
76.1884322814061	5.45079234585208e-07	14.5522713702033
76.2683748589473	7.2918295911644e-07	14.438893732704
76.3194918882512	8.05906363068761e-07	14.337302264975
76.371615134734	8.54436210900131e-07	14.2057110038119
76.4289747512592	8.08963741192247e-07	14.0991679227451
76.5079095573766	6.4156288113644e-07	13.9825125719064
76.5765170312037	4.60743455202277e-07	13.857972468359
76.6408204726358	3.3706374272068e-07	13.7565783296416
76.700042379011	2.29719859987126e-07	13.6417088097197
76.7818068899679	1.66691249972653e-07	13.5634978093002
76.8516184925309	1.17399892519316e-07	13.4767666311597
76.9220422044325	9.11641272758891e-08	13.4327631635746
76.9747184307659	7.99649972298393e-08	13.3678462701359
77.0354326926476	1.02754686615074e-07	13.331959628285
77.1169640101951	2.06252177713955e-07	13.320299778311
77.1868688599823	3.36593757249249e-07	13.3134675353528
77.2454243623812	3.30895415548279e-07	13.3159341159001
77.3087910476063	1.97426341487758e-07	13.3322001915463
77.3600702281721	9.89150449328712e-08	13.3396902139353
77.4159893362266	6.46726270968059e-08	13.3805491221172
77.4729518420751	6.90450816122382e-08	13.4385625683742
77.5355360297474	1.01411705366839e-07	13.5102352035905
77.6062379701395	1.72208225550819e-07	13.6101932225499
77.6677869561217	2.8468728943753e-07	13.7229571282831
77.7455986812327	3.84186913548804e-07	13.8678554579302
77.8079700567109	3.53608533151334e-07	13.9936967190385
77.8848253377003	3.02210349367768e-07	14.1628200075505
77.9348879931924	2.20720890290394e-07	14.2691289204227
78.0131329753312	1.65484292654055e-07	14.4496121257306
78.1037024883825	1.02984633739488e-07	14.6331594185128
78.1798002120641	7.09613843416817e-08	14.8110249484024
78.2442636288138	4.00768102603977e-08	14.9633226892444
78.2970822841091	2.63135648660399e-08	15.0980338674289
78.3708945386383	2.6680611644372e-08	15.2682666774901
78.4329909880194	3.93442959559939e-08	15.4195036595257
78.5075192009592	6.94548615798109e-08	15.5796928472494
78.5640009088471	1.08825637300038e-07	15.7112168648668
78.6204878644747	1.49249971033994e-07	15.8404911054254
78.685958536413	1.84451021958566e-07	15.9777845444819
78.7411735548676	1.94814370156978e-07	16.0958463755002
78.8123213763051	1.83879941738522e-07	16.2273843688181
78.863337400592	1.71906050804851e-07	16.3266073827319
78.9238116739808	1.9089983160143e-07	16.4323948784213
78.9944674504288	3.1256399736995e-07	16.5386375404885
79.077390167896	6.26842662515577e-07	16.6405710724384
79.1274179194398	7.39580856461657e-07	16.7040046572283
79.2269943809522	8.14489685858429e-07	16.7803206245085
79.3085128095484	8.95363569744193e-07	16.8330975335694
79.3753715991603	9.67935191830561e-07	16.853598548262
79.4303802481573	1.01205729646211e-06	16.843213520993
79.5024882315308	9.77346015466099e-07	16.7940635655074
79.5549215624898	8.14502426125894e-07	16.7221930778669
79.6145222125791	5.47502863021427e-07	16.6068418492253
79.6680575153207	3.19785956212788e-07	16.4354091348396
79.7251361186642	2.11645558488087e-07	16.2559065044126
79.8025870838023	1.69318165284265e-07	16.1024519336732
79.8550435432523	1.47293858847172e-07	15.8656773294704
79.9216560105301	1.438679911999e-07	15.5993962402077
79.9792665735461	1.45102936980291e-07	15.3117187563208
80.0484154720611	1.43072081780841e-07	15.0046293579938
80.1145615190262	1.35521917429771e-07	14.6805414506149
80.1666984554235	1.26739449710198e-07	14.3862406161801
80.239813534519	1.17746707743264e-07	14.0620934144142
80.3113009295878	1.12511372756611e-07	13.7198919015615
80.3810692574775	1.14291501667756e-07	13.3845390267299
80.4339479734122	1.20945586864403e-07	13.079806179191
80.4949100874264	1.3637665195592e-07	12.7550601272183
80.5636805833094	1.64399154044186e-07	12.4774362806502
80.6317441575069	2.05013424823215e-07	12.2115866283969
80.6872890027965	2.47186326558942e-07	11.933661490696
80.7599282289925	3.30154509083618e-07	11.6825053382761
80.8105938821292	3.88731940991611e-07	11.428727461303
80.8623074599898	4.68679570186449e-07	11.1782450920215
80.9298175886147	6.21109643633669e-07	10.9695377582213
80.9902213094202	7.6434024226639e-07	10.7606153964308
81.0556986014481	9.59135301129086e-07	10.5693190539421
81.1348881686326	1.26671336131704e-06	10.3943540670083
81.2134422952754	1.55813243622069e-06	10.237554269218
81.2756407060294	1.67381456459199e-06	10.1063753010238
81.3500405289341	1.7015008953174e-06	9.98024270700751
81.4260527653846	1.64103753380551e-06	9.89367894065153
81.4968512692192	2.06917259699204e-06	9.79401050951837
81.5728643760455	3.02615896784357e-06	9.72419528976424
81.6341346484962	3.03550014935142e-06	9.6778163434578
81.6916677356248	2.49705290507584e-06	9.6536459324974
81.768614257372	1.74236103269255e-06	9.63991068776135
81.8335236903322	1.51790324129906e-06	9.64917030550348
81.8917727223226	1.5436265704466e-06	9.66482787513509
81.9686007653285	1.80125189753553e-06	9.70982004316062
82.0479148404371	1.99617817639641e-06	9.78426788526464
82.1002425069184	1.86842484272805e-06	9.84438554828248
82.1633016796473	1.72766511438664e-06	9.93483937288222
82.2402501104442	1.71904750065787e-06	10.0546749022874
82.2924308950881	1.67852130390124e-06	10.1617709303343
82.3665918207584	1.48486252597052e-06	10.3113609466907
82.424256551126	1.32793190697199e-06	10.4585077142417
82.4998936535217	1.10349421089016e-06	10.6423090469588
82.5693522853094	9.85311944054197e-07	10.8382248948031
82.6435866885833	8.81333251417173e-07	11.0560329288301
82.7162623300569	6.73448398094863e-07	11.2895653919292
82.7785623702275	5.57333997625734e-07	11.5276752673828
82.8541849850177	3.78451455240843e-07	11.7951472988413
82.9158459489571	3.03350103098611e-07	12.0610780040465
82.9916144982346	2.4311975859489e-07	12.3561975237713
83.045037896792	1.91711666518256e-07	12.6287108527786
83.1220740734388	1.33167460234055e-07	12.945098966106
83.1894391016891	1.02037315580698e-07	13.2572353640599
83.2485380189954	8.50241405985244e-08	13.5588033399843
83.3202908768591	8.00112373007792e-08	13.8852246698941
83.4008549152837	7.87803934108411e-08	14.2237845231776
83.4694818742583	7.93221713138218e-08	14.5400350961495
83.525655087882	6.95695411109961e-08	14.8174715628158
83.5990536772436	5.81041881184863e-08	15.12746931923
83.6550165261828	5.41334376332128e-08	15.3762995021029
83.7170738674485	6.43576796105987e-08	15.627400738563
83.773096161672	8.41215351386585e-08	15.8383261724217
83.8248933062275	1.13047186656947e-07	16.0135873514404
83.8946452899314	1.77304526507053e-07	16.2206983096126
83.954274687485	2.76855451133099e-07	16.3709680708792
84.0086689382191	4.17075119805477e-07	16.4793059953222
84.0854125060677	7.05168803249814e-07	16.6137338177673
84.144940198249	9.3253350055402e-07	16.6759676954389
84.2187261635657	1.10048346770574e-06	16.7315602026006
84.2690032233255	1.07108122697667e-06	16.7292710267839
84.3413745927397	9.72065938144759e-07	16.7222158928395
84.4089705808037	8.44451074914139e-07	16.6928401664417
84.4663431117506	7.01178637116749e-07	16.6303560618024
84.5346011858514	5.83174508071406e-07	16.5774966378772
84.5898653751349	3.75886611007677e-07	16.4854334000737
84.6509625339195	1.71024592669414e-07	16.3722359355595
84.7211335583517	8.835401526398e-08	16.254111940955
84.8030940088604	7.78023000294673e-08	16.1366951532392
84.8884293174795	9.31653668057724e-08	16.0284612948606
84.9562200719557	1.01993799029728e-07	15.8885399575856
85.0122681391361	9.32071245134887e-08	15.7552211685626
85.0935123810856	7.92543599153821e-08	15.6036407322067
85.1594551366294	6.71217339573166e-08	15.4710530915951
85.2315948450486	6.5002703777404e-08	15.3379682504162
85.2840007072351	6.38923394208778e-08	15.184895879013
85.3386618822373	7.18265020006669e-08	15.047810864587
85.4013350291127	8.673438189448e-08	14.8864777802073
85.466003835875	1.06130175700442e-07	14.7629572212732
85.5215104580017	1.22043124938182e-07	14.6173663895256
85.574718586167	1.37226213903739e-07	14.4542030526734
85.6296475984498	1.53257984617473e-07	14.2763955232909
85.694520461539	1.72176230045107e-07	14.1696398272761
85.7662604844432	1.83544562325458e-07	13.9966687962206
85.8361290886341	1.82244741923665e-07	13.8480489277545
85.9005526652388	1.74056875679216e-07	13.7267003081609
85.9549688183268	1.60988939923102e-07	13.6276130728278
86.0239531277337	1.09718202933748e-07	13.5232244898712
86.1015164822099	7.62649530648362e-08	13.4865124145207
86.1742308916312	6.94874260159962e-08	13.4385796032087
86.2297681280126	9.18600424649919e-08	13.3856100194837
86.3023813575727	1.60760113835075e-07	13.3663917852063
86.3609377638749	2.56844264896815e-07	13.299048550899
86.4347613979427	4.16018670063937e-07	13.3179108489564
86.4862656176731	3.33192878586692e-07	13.2804411950209
86.5450362295623	2.09777575784373e-07	13.2870686613728
86.6128226733421	1.16258408774262e-07	13.3087748034832
86.6924514328295	7.90721951430392e-08	13.3678851482803
86.7660914716362	7.39787411116361e-08	13.4477328981826
86.8275403310992	7.60004844043902e-08	13.5001986355965
86.8790400923462	7.32986853858836e-08	13.550906313473
86.9541028421767	6.66010001193057e-08	13.6523504057737
87.0094922749515	6.18135754125003e-08	13.7426215757608
87.0800868778977	5.66857416578363e-08	13.8569331446588
87.1315652446284	5.06278126465655e-08	13.9464337832775
87.1818210365603	4.67259116871757e-08	14.0389587667957
87.2451308240078	4.7252757712419e-08	14.1552187830078
87.2968015853322	4.81033909026317e-08	14.2546464903522
87.3653223172179	5.58716733098305e-08	14.3764395972759
87.4431854644156	7.79291106267434e-08	14.5029149105957
87.5029147829708	1.17707733025598e-07	14.6103864582181
87.5561515082076	1.65814276583465e-07	14.7084229104892
87.6272196425135	2.1588587006154e-07	14.8203918090786
87.6851281572227	2.20644632085242e-07	14.9174916065439
87.7480320608202	2.39493511012929e-07	15.0149026804456
87.8035125123435	2.84311960666986e-07	15.1015601110198
87.8674333929016	3.32792678566716e-07	15.1884048873842
87.9364082593051	3.40518378307616e-07	15.2680958237581
88.0101576254356	2.97524645287187e-07	15.337607424356
88.0704831021624	2.09706255222505e-07	15.3788906702829
88.1287066227676	1.46112951242616e-07	15.4114312569442
88.2035572827094	1.02951097343603e-07	15.4365578259254
88.2797434201872	6.18649092142602e-08	15.4002587639591
88.3498206051622	4.50293512194836e-08	15.3509497271192
88.4214073044424	4.12917974467847e-08	15.289287924575
88.4820275087471	4.46904152254399e-08	15.1399093505238
88.5355483457687	5.4587780024224e-08	14.9472601756183
88.6043115941979	6.90373731933811e-08	14.8176803420755
88.6760113588941	7.29053219981393e-08	14.6347911593492
88.7470614334746	5.1728900174943e-08	14.4037619900388
88.8214160710214	3.65555639209561e-08	14.2277312681069
88.8815149597693	2.86440227202416e-08	13.98870282511
88.9323352321694	2.71202235752881e-08	13.7769894722357
88.9991543011352	2.88682992218656e-08	13.5462982837176
89.0823446889711	3.21946192815445e-08	13.3365323545163
89.144717753825	3.28525340740283e-08	13.1200718260757
89.2131404697616	3.23536240584217e-08	12.9164515195486
89.2770348558499	3.08328864023734e-08	12.7297680543998
89.3435651673433	2.96727643154457e-08	12.5412560885028
89.4033367687203	3.07331932030357e-08	12.3715792256504
89.4607629167018	3.59173904874024e-08	12.2008492424345
89.51440273286	4.71916212030808e-08	12.057350238
89.591411624847	8.92125630818462e-08	11.9054569509
89.6514880638752	1.41664761989871e-07	11.7671650733804
89.7217714245533	2.4989432643636e-07	11.6433682884444
89.7725516359574	3.1728063577084e-07	11.518088630415
89.8263933037798	3.23751470373647e-07	11.395348823833
89.8815917860386	2.48896257766204e-07	11.2857819944648
89.9475786478299	2.22429944263526e-07	11.1930073333089
90.0223941044814	2.17033682553114e-07	11.0918500308286
90.0747580461222	2.19480943577197e-07	11.0116450091805
90.1451190573687	2.27293794524514e-07	10.9309405878661
90.2065093642079	2.31294930026058e-07	10.8625563553184
90.2829337057826	2.33486254103081e-07	10.8057184986485
90.3448159239625	2.22032997795324e-07	10.7369287676174
90.4154323375666	2.13606450826591e-07	10.6887051392632
90.4998830256055	2.85034726301686e-07	10.6626591029236
90.5740888504084	3.82390948014789e-07	10.6305668785391
90.6513852583023	3.73335656429032e-07	10.6373062439037
90.7342215573445	2.95677758579153e-07	10.6637380720589
90.8125091937624	2.3601115287011e-07	10.730218109294
90.9202198361805	1.53115753280078e-07	10.8383101338064
90.9742977764203	1.03718770105119e-07	10.9204504032861
91.0491904130949	9.14723419448868e-08	11.0594863302527
91.1013886254583	8.88542499100152e-08	11.1805067416957
91.1835608564115	1.21664942313756e-07	11.3690357548999
91.2480389974252	1.65242551102455e-07	11.5563258893082
91.307864024881	2.06489344541496e-07	11.7512849049744
91.3760826873279	2.35475083841659e-07	11.9723658573896
91.427971006835	2.31617367568503e-07	12.1769462654952
91.4794832841077	2.1406251955419e-07	12.3958177243213
91.5527380472802	1.95856354306342e-07	12.6658902060267
91.6241524928624	1.48709110676254e-07	12.9373581872038
91.6754162235613	1.16139755508222e-07	13.1841741886385
91.7464586177834	8.99962358351238e-08	13.4724747298057
91.8157333231217	8.38691198416534e-08	13.7695692247082
91.89200711719	9.11477273184534e-08	14.0787285398383
91.9585962257124	1.11909126472116e-07	14.3735320536483
92.0410323234418	1.45048044169537e-07	14.6885649815962
92.0960518340422	1.67381770240646e-07	14.9545457369482
92.1463563847356	1.70571836855648e-07	15.20270419369
92.2206555369347	1.60186171096255e-07	15.4986218403198
92.2907387338525	1.31652442647978e-07	15.7770015157892
92.3605630520443	9.82138718055525e-08	16.0435195400206
92.4166100607139	7.32661440835702e-08	16.2657058461378
92.4754997857529	5.95776910655031e-08	16.4836142105283
92.5388429847058	5.75375504608288e-08	16.6979731832819
92.6165056270148	6.79802172786471e-08	16.9223733463798
92.6866080581062	8.96411143340952e-08	17.1099653995082
92.7373596729698	1.07470529211781e-07	17.2304121190057
92.8038129433479	1.29306556878054e-07	17.3699372405236
92.8543683364359	1.36919049596437e-07	17.4503065085852
92.9261892271074	1.53184056925194e-07	17.5525688932656
92.9996835457979	1.639598506659e-07	17.6217678120085
93.0624361150825	1.78280738412042e-07	17.6597810431843
93.128760617092	1.89292962332371e-07	17.6742509130805
93.1830177039674	1.80981871198868e-07	17.647556952028
93.2349692060696	1.58784922451078e-07	17.5871486663131
93.3116627049392	1.33651168697931e-07	17.5193953685132
93.3653342178825	1.08956393377244e-07	17.43586077592
93.42681563474	9.88275747813881e-08	17.3552500842246
93.4770455632139	1.02948166010872e-07	17.2230160864423
93.5341518325079	1.1985892685138e-07	17.1066733904874
93.5912121143071	1.36092664004987e-07	16.9521683971173
93.6558735037336	1.51708088499773e-07	16.8208781447463
93.7189699840383	1.6141497500475e-07	16.6844483702806
93.7953831936782	1.67566810225438e-07	16.5123815412409
93.8507357808935	1.63851883456529e-07	16.3562765523859
93.9222035317389	1.57520582619281e-07	16.1596845040245
93.999802907548	1.52446268891832e-07	15.9418409987221
94.0782456152193	1.58274524070154e-07	15.7471587305874
94.1315545404521	1.5783248419094e-07	15.5578280879336
94.2060900279945	1.71513333792666e-07	15.3339216691588
94.2577592211792	1.77702070455432e-07	15.1230461375937
94.3160807321946	1.87801293279894e-07	14.901216274792
94.3760107084855	1.92064915035937e-07	14.695124648268
94.4373175050604	1.7329358293795e-07	14.471118602096
94.4877954161528	1.28657620514706e-07	14.2317091985549
94.5446309686425	8.40832862375966e-08	13.9906759298535
94.6121917140501	5.64108105913226e-08	13.7843202038577
94.6696390129036	4.21737271309758e-08	13.580016016031
94.7416675821425	3.95543167394799e-08	13.3657628348809
94.7962194372618	4.06391089973873e-08	13.143840923791
94.8615402859119	4.10996479523958e-08	12.9512741350946
94.9286741877384	4.66192164845673e-08	12.7710800444694
94.9867536911748	7.63007634701058e-08	12.6142195715313
95.0369247111741	1.13044831704986e-07	12.4781317254356
95.1212966553729	1.84003394744854e-07	12.3625734846873
95.1899883124007	2.51016526883083e-07	12.2476124868938
95.2492371730304	3.01888493309993e-07	12.1456829411912
95.3312396830543	3.29980205709795e-07	12.0869296309535
95.397137032061	3.04243086176103e-07	12.0531327879939
95.4651326119569	2.75405628939804e-07	12.0532684025663
95.5430974933631	2.15383987509478e-07	12.0637196858813
95.5975535982485	1.51873995888791e-07	12.0563659297872
95.6580891504018	1.50648527439058e-07	12.0921819231055
95.7161922006702	1.55527982527767e-07	12.1363612901278
95.7743149817144	1.50903330797757e-07	12.1950444986965
95.8415888288243	1.414218605528e-07	12.2739242796574
95.9139445403564	1.4681587068783e-07	12.3662172080817
95.9914124147909	1.82255671984948e-07	12.4674191252785
96.0579002566599	2.37283621267763e-07	12.5624762185127
96.1234586624861	2.64136977824168e-07	12.6586008774879
96.1848267931269	3.16136097139006e-07	12.7528285318275
96.2412948776719	3.59737261297147e-07	12.8436356801447
96.2979433813514	4.36495518604733e-07	12.9358325711761
96.3633525615162	5.25845110234669e-07	13.0359603521263
96.4409272234335	6.16080026289087e-07	13.1423756983202
96.5067643930514	6.62383587157097e-07	13.241923924089
96.5656589753987	6.77965892503083e-07	13.3367407420034
96.6246710103766	6.92434738473787e-07	13.4319651234532
96.6860358697806	7.02779241434437e-07	13.5279740915927
96.7506690096185	7.06291220914131e-07	13.6251700774967
96.8249026599786	6.69721202810851e-07	13.720906447834
96.89003610825	5.97010368056796e-07	13.8105296191691
96.9653425081519	4.72037173599601e-07	13.8926415040841
97.0198030789451	3.18017902824834e-07	13.9334307541941
97.0762254500402	2.23929627053085e-07	13.9664925019202
97.1387414421398	1.72463530999023e-07	13.9796827404469
97.2149588836894	1.75094078490678e-07	13.9742236999403
97.2785928727078	2.32708038715264e-07	13.9557065409419
97.3543648119145	3.5075710418959e-07	13.9091008439685
97.4248813077966	4.71905793015655e-07	13.9326910031567
97.4933247473686	5.04602523382686e-07	13.9251991133513
97.5443973456243	4.39904917154488e-07	13.923786456245
97.6135694798026	3.00822956824768e-07	13.9236444424756
97.6682612711634	2.00633707535824e-07	13.9106862081902
97.7216798286681	1.41307101615474e-07	13.8964164546555
97.7989986927695	1.29637241151115e-07	13.9160805668756
97.8644010463134	1.58797456360503e-07	13.9129875555095
97.9433970101753	2.42879493773217e-07	13.9153241376735
98.0087507473638	3.5440725624634e-07	13.8631905489044
98.0815396338668	5.27752211789912e-07	13.8040920457704
98.1521855270047	6.9416728682466e-07	13.7414834907531
98.2184050752248	7.9094801432201e-07	13.6550463206852
98.2765079033246	8.18089988951787e-07	13.5620578400424
98.3569701472572	8.14530616303532e-07	13.4650635509993
98.4186834168838	7.98911050110535e-07	13.367937392383
98.4909528787619	7.7889476074788e-07	13.262203602986
98.564013843393	7.63114113164483e-07	13.1711981424244
98.6372492152641	7.24101302468081e-07	13.0855639947101
98.7063732746596	5.79189191646228e-07	12.9815542026511
98.7592187188573	4.0470702772485e-07	12.879680833807
98.812084352561	2.94822561080342e-07	12.7782900656857
98.8837173450609	2.64295264722208e-07	12.6907893617118
98.936738058949	2.25294701926953e-07	12.6021824711182
99.0161527710007	2.15399331018428e-07	12.5119996688567
99.0783015586112	1.81953514531873e-07	12.4121184073758
99.1535092974407	1.60524255571797e-07	12.3254783942089
99.2062475592377	1.37357350132135e-07	12.266284361843
99.2667720225049	1.07629803214795e-07	12.1963602915989
99.3306971493252	8.55728567284725e-08	12.1588846850047
99.3881220434453	6.18344168478463e-08	12.1042338310702
99.4381652075234	5.60673531642776e-08	12.0561626209062
99.5132519037229	9.50914016336026e-08	12.0584548029497
99.5702637739271	1.35987262113147e-07	12.0588976708045
99.6475178283905	2.07884608949088e-07	12.1158492521647
99.7213158190515	2.80121997481678e-07	12.1955571269868
99.7928094670442	2.46565188524065e-07	12.2707538433978
99.8463768321845	1.9250425408972e-07	12.3591798791018
99.9162542993739	1.3396628411484e-07	12.4853198766684
99.9842415226372	9.61093421466773e-08	12.6379698521188
100.059437282042	6.15968046265741e-08	12.81180103293
100.132199314734	4.8903246862457e-08	12.9985546730594
100.184701192563	4.88099272152194e-08	13.1517611330963
100.246504120545	4.57898358249629e-08	13.3368014389662
100.307783707586	4.03171433962654e-08	13.5188710318359
100.361456316595	4.21119652094163e-08	13.7087111021985
100.428359204883	5.52116404037374e-08	13.9208097624088
100.48223663593	8.09852045059279e-08	14.1084033084345
100.541862033274	1.10790120481126e-07	14.315720227485
100.611733681705	1.36639782357075e-07	14.5590030490742
100.693284822568	1.38061174958605e-07	14.8085980890699
100.76545776125	1.37293082635026e-07	15.0541626258239
100.838831216193	1.31163541329743e-07	15.2950117908351
100.889182651618	1.24180214791216e-07	15.4845513808616
100.977875177273	1.28485186764175e-07	15.7326215092967
101.051656571956	1.41932141927393e-07	15.95676081593
101.116440759767	1.5203520333127e-07	16.1571264021627
101.201851358362	1.61920683077919e-07	16.3737661072774
101.264263603675	1.66991148866268e-07	16.5492257068726
101.317326347836	1.56847898961424e-07	16.6967922557523
101.374630060641	1.46700800105702e-07	16.8461321068304
101.450718376671	1.25984510635911e-07	17.0136447463091
101.50840961038	9.98310320345434e-08	17.1404700616143
101.583611342308	8.47945096780245e-08	17.279796997555
101.650498754331	8.90468363733209e-08	17.393198795577
101.734129866354	1.15449690609687e-07	17.5013077821335
101.795811325602	1.42862800273548e-07	17.5663418730094
101.869076837083	1.67844200099548e-07	17.6262063147845
101.95124039059	1.77052885300397e-07	17.6513224879651
102.003076274919	1.73390940012591e-07	17.6389707336497
102.061332009682	1.69782871801264e-07	17.606155635215
102.116552459781	1.59025245569784e-07	17.531983258101
102.208851688535	1.68172019388635e-07	17.4784170844877
102.282908628626	1.61681206509947e-07	17.3853062315039
102.344027259293	1.46716109299963e-07	17.2746799810674
102.394267283622	1.28911114344771e-07	17.144747240919
102.470169414518	1.12403200052883e-07	16.9745096798047
102.523057281851	1.02604828378863e-07	16.7721489866951
102.588084906274	1.02149453218814e-07	16.5390260505798
102.642638305229	1.07919331825402e-07	16.3086631637668
102.693860726799	1.16375489217359e-07	16.0647983021752
102.757591932769	1.2897145717734e-07	15.8182662218592
102.810588388361	1.3610236453823e-07	15.573432293035
102.877753112247	1.37699045083513e-07	15.3208392359277
102.949442935839	1.17962911237166e-07	15.0409867668691
103.005576766619	8.43405334890717e-08	14.732255237522
103.074651116205	6.18948966030147e-08	14.4403355460514
103.145092578548	5.50513131082732e-08	14.1615466179179
103.209559787736	6.08242231919894e-08	13.880960724019
103.261615091646	7.21629549240733e-08	13.5930610813031
103.320193746452	9.12580807168607e-08	13.3040150657564
103.386977492084	1.14915935690567e-07	13.0088114684228
103.447783018287	1.3010203016722e-07	12.7310043297441
103.51088872155	1.35390613708035e-07	12.4493132255854
103.570037906016	1.28886238300377e-07	12.2096528134572
103.640281244859	1.1253209981617e-07	11.9789605033162
103.704104480146	8.5134586384989e-08	11.7479615930352
103.783385443918	6.02886338238884e-08	11.5185525358626
103.845378449609	4.55946206135879e-08	11.3190168110323
103.916396958315	4.4721834690009e-08	11.1254656721628
103.980422693551	6.23973223381014e-08	10.9583385837641
104.065236680175	9.97202823940888e-08	10.8245362096807
104.127851117211	1.33746918164172e-07	10.732956737123
104.205450201161	2.08045873549076e-07	10.6419479279434
104.256959151099	2.65116943052151e-07	10.5801110467829
104.33335456248	3.47965998421273e-07	10.5563746193216
104.405838440483	3.71494090467564e-07	10.527128423436
104.462681442623	3.6653007455982e-07	10.5206521985633
104.533469061436	3.39900605718512e-07	10.539615026895
104.585646107478	2.96210902174087e-07	10.5667818520219
104.64640732896	2.49844575030859e-07	10.6146641322809
104.71750626307	2.46917267497746e-07	10.6856411543674
104.801058644582	2.47007062533219e-07	10.776037644005
104.897216065689	2.59791228751481e-07	10.8800446120561
104.976622080183	2.87416655243267e-07	10.9817647303951
105.043144122028	3.61732690180743e-07	11.0816860899712
105.101983375088	4.4109539481379e-07	11.1814504262987
105.183259074603	5.15225816524352e-07	11.3016696970409
105.264176216148	4.93002650563691e-07	11.4284986339333
105.339479223366	3.72637380294906e-07	11.5605037470963
105.41283386814	2.7330610661165e-07	11.7001549895962
105.483353261656	1.87793604597467e-07	11.8477519844107
105.552825316139	8.52965285551918e-08	12.0048185984026
105.613703263266	5.28516620885106e-08	12.1660734073474
105.689202245431	2.56786235216415e-08	12.3481466253293
105.746456120123	2.15672996661369e-08	12.525792934488
105.822025478999	2.37499985771593e-08	12.7292173495968
105.894868971038	2.83318136367341e-08	12.944423205886
105.955233517171	3.22564465897371e-08	13.152383668995
106.017730531334	3.48054777079458e-08	13.3687883042356
106.087824941703	3.76997057051457e-08	13.6033879223094
106.172065597381	4.45425032378849e-08	13.8621592992191
106.223334892278	5.08392856488817e-08	14.0454541573774
106.292717961217	6.79760680988074e-08	14.2752385419325
106.368500590325	9.94233454469717e-08	14.5005476027143
106.437487234127	1.13274686689597e-07	14.693616272619
106.489782050983	8.88543558618093e-08	14.8144124105996
106.564949599154	6.88160245938351e-08	14.9856084972457
106.633719611072	5.98008943135995e-08	15.1006957181229
106.700713485795	6.73688507477152e-08	15.1788018582672
106.758980636315	8.60334382371632e-08	15.2064650636002
106.827016849719	1.30243512583567e-07	15.2256729711816
106.910433498493	2.16346021845915e-07	15.2437500114708
106.978918223496	2.96341671664155e-07	15.2173550816015
107.02971725194	3.45180033538318e-07	15.1693718483144
107.088554161025	4.02286020346802e-07	15.1200879057704
107.146394816891	4.22421996546357e-07	15.0553737216734
107.196607933197	4.08938517004366e-07	14.9913391614486
107.265862227992	3.73443792893973e-07	14.9190960999707
107.329283233636	3.31294389038446e-07	14.8346775649564
107.401839437112	3.24386903660213e-07	14.7379523826095
107.460381359808	3.45860612219254e-07	14.6387441774921
107.538787537181	4.37306639168382e-07	14.5332396885274
107.598481238555	4.68880875532332e-07	14.4443226219227
107.678189722582	3.0338717362481e-07	14.3225206322711
107.741992655829	1.83318256359513e-07	14.2038357849796
107.801555979801	1.24723875159554e-07	14.0903125067254
107.868337934507	9.98585318432016e-08	13.9596436319207
107.930386021578	9.92569070291506e-08	13.8482952040731
107.995430433276	1.09473150586056e-07	13.7541057490589
108.062340395634	1.23963575623278e-07	13.6595857776896
108.13550751962	1.4001788565996e-07	13.5525625772796
108.202794199947	1.49561214190077e-07	13.4762412698342
108.283957937543	1.49283342579554e-07	13.3992464001656
108.340090238612	1.45540105723935e-07	13.3254790668908
108.390543551874	1.51923085207517e-07	13.2333679108114
108.458572304815	2.09770583387491e-07	13.2069505970466
108.520287393923	3.21017165995341e-07	13.1690834099859
108.608170200928	5.57212187183069e-07	13.1685476040731
108.681111994114	6.48021279651486e-07	13.2254663086604
108.732358058113	4.79734132429314e-07	13.2406679859165
108.808729898585	3.24186369138735e-07	13.3240523226224
108.864163384103	1.61350218183548e-07	13.312626054121
108.932509946391	1.06753556991753e-07	13.3684652142552
108.987140142363	1.18600514549355e-07	13.4272261507379
109.065360348823	1.98249681019024e-07	13.564676365408
109.116218957756	2.75039129930109e-07	13.605714269565
109.175924330699	2.96956852422707e-07	13.7162487885942
109.22974129729	2.82787913451154e-07	13.7998615450474
109.308042464083	2.91780557214277e-07	13.9536101273662
109.375747207681	2.97645296267076e-07	14.098284619729
109.444072576959	2.89769575724063e-07	14.2334399749273
109.50943537198	2.75156189561988e-07	14.3784024421756
109.587381716614	2.4728829123378e-07	14.5322025062015
109.654749165487	2.12553297603534e-07	14.6725660828675
109.709509993058	1.87523433625443e-07	14.8025191051053
109.785535208796	1.57528931967674e-07	14.9603527052558
109.850098446932	1.28512237777026e-07	15.1032053420956
109.925770324641	1.06884054047711e-07	15.2604041706839
109.998332126203	9.61040196411026e-08	15.4130060034944
110.074364278399	7.79792621742624e-08	15.5622550976263
110.125057988512	5.2223357161755e-08	15.6723804740672
110.195352279132	3.5456972431797e-08	15.8063404975496
110.271975743453	3.51405433130703e-08	15.9385242157484
110.327751905287	6.50010323820032e-08	16.041612133212
110.394982718276	1.44110505131687e-07	16.1511961003086
110.476777456664	3.15131171021583e-07	16.2618487661543
110.544333250069	4.93442215572946e-07	16.3512797785966
110.623949376877	6.75175778282585e-07	16.436813952683
110.699430271677	8.31859778608321e-07	16.5053606077308
110.759891867537	9.57230549731154e-07	16.5526422168083
110.839714386868	1.0975279418507e-06	16.58563724022
110.899728238498	1.19349640358548e-06	16.6010347188644
110.950224835257	1.20005066283046e-06	16.580866720402
111.020835060568	1.17370887997231e-06	16.5742957139098
111.077651250369	9.42812948216395e-07	16.5060670397143
111.128047089338	6.3683545976804e-07	16.4103019455997
111.193414737881	4.32516353393219e-07	16.3232307931861
111.263869592841	2.55183513231371e-07	16.1724195259742
111.321638341139	1.75388482243375e-07	16.0457908956459
111.392645189611	1.16934545337277e-07	15.8686264405779
111.459100035401	7.5386461247826e-08	15.634656982191
111.512985869364	4.85062589780569e-08	15.3461142230013
111.578876193197	4.46003438887765e-08	15.0157523054376
111.629377405854	5.18633447423728e-08	14.6939462883409
111.682794164699	5.66796020389661e-08	14.3868690969236
111.746579234052	5.89353181485934e-08	14.0917975205053
111.801418953271	5.73494120192741e-08	13.7524706547151
111.870322815693	6.26995965319492e-08	13.4148608219588
111.931852640733	7.34092552459931e-08	13.0877785932526
112.01331648658	1.0684879174284e-07	12.7699020903822
112.085841492695	1.54919989844912e-07	12.4638543460435
112.156000943541	2.26908884676539e-07	12.1693938196907
112.211915009378	2.96825122382807e-07	11.8978126705359
112.26384986278	3.82771408613542e-07	11.6225052927478
112.3243337161	5.37062743403629e-07	11.383780702971
112.37731917193	6.89880287279318e-07	11.1387973291793
112.443631185744	9.78352540750504e-07	10.9134662817758
112.518784307919	1.35267933227709e-06	10.7188777690207
112.575995339208	1.17428133584688e-06	10.5373982487281
112.648982015853	7.05364621237349e-07	10.3645468488522
112.70703115227	4.0501144990052e-07	10.1978773998426
112.776741732868	2.70832944439823e-07	10.0855599541248
112.833684194885	1.67652317130983e-07	9.96277323226572
112.906224284643	1.18211916794928e-07	9.85293397842167
112.981031214572	1.11070942920352e-07	9.76961642731765
113.04010688206	1.1219867354354e-07	9.71948731855694
113.105859628098	1.13706198921054e-07	9.66297301955518
113.176705475015	1.22284171471974e-07	9.63651920185601
113.246779506299	1.32921861938761e-07	9.63283342514048
113.304228115149	1.46109319563457e-07	9.64388614330839
113.359167755945	1.62589396516819e-07	9.66275718572491
113.428571871181	1.92826141497404e-07	9.7097662076571
113.509544412535	2.21531743829567e-07	9.79455231901675
113.588947070457	2.5517933344694e-07	9.90080612774186
113.640694808448	2.86604183732455e-07	9.98898456822159
113.713590735303	3.52169692629792e-07	10.1197463789228
113.769496356443	4.39434355054946e-07	10.2460837079853
113.840528587288	6.12396201703937e-07	10.4065935744359
113.910606352086	9.77353014372954e-07	10.5838495620259
113.961349066272	1.27258539468648e-06	10.7499757000437
114.017938467971	1.02265464946533e-06	10.9412309570447
114.072304697218	6.77344521237209e-07	11.1435516222967
114.148778631566	5.32109359859829e-07	11.3889667328645
114.214591185615	3.51273066105099e-07	11.6397485999506
114.270040589263	2.57129629571735e-07	11.8890320227292
114.337945161579	1.98099646951292e-07	12.1694972431109
114.400029875366	1.4613524555939e-07	12.4538373133814
114.476977858068	1.16880285748214e-07	12.7669769249287
114.546927381001	9.80953093861498e-08	13.0814761509857
114.626563154443	8.92369823371962e-08	13.4141303229755
114.696652294453	8.56874430678918e-08	13.7394456155669
114.756711651565	8.48913046559249e-08	14.0469862077352
114.832559609887	8.2388426273662e-08	14.3818479767457
114.886647355302	7.81005198577273e-08	14.6630704737787
114.948355157789	7.50617194341013e-08	14.9582685882437
115.018809248636	8.04461326314429e-08	15.2628448883484
115.100912182822	9.88022261647612e-08	15.57393382556
115.180894749586	1.27239498867987e-07	15.8574202328323
115.249510211831	1.65605226147393e-07	16.0864292464945
115.30619885425	2.137914102556e-07	16.2542363850294
115.389075743356	3.2399902768935e-07	16.4575999347978
115.451052035503	4.67877522559426e-07	16.5768593647328
115.519793445447	6.87411963579029e-07	16.6779186958301
115.589222465647	9.28316042972e-07	16.7511995438038
115.649601183072	1.03730031257852e-06	16.7713176359533
115.724408592709	1.07388501501982e-06	16.7955994285484
115.780060085718	9.58188132884452e-07	16.773329960918
115.851679128241	7.98893820593158e-07	16.7488541932693
115.913029890483	5.80316250194518e-07	16.6856978591059
115.987927008257	4.0862871224772e-07	16.6155004635968
116.044979603613	2.6895188641365e-07	16.5284420717322
116.116995312203	1.68452986449134e-07	16.4338307711163
116.195899514486	9.38912929223553e-08	16.3179647178902
116.247570126177	5.60979631167636e-08	16.2010221982309
116.325011745419	4.171203579671e-08	16.0929663376416
116.377066808392	4.15271547828934e-08	15.9538698599956
116.446900216729	5.67455726856473e-08	15.8203216998148
116.505052685973	6.99340169846001e-08	15.6681124979561
116.584944339289	8.99583444401526e-08	15.5157133539552
116.660101125688	1.07334639604574e-07	15.3554019461351
116.72039789033	1.21227118650296e-07	15.2292067737249
116.788220841164	1.37610075926603e-07	15.0712330104689
116.864386501399	1.56864845282323e-07	14.9079870923697
116.935993604294	1.75338535154476e-07	14.7784810127556
116.986018557287	1.84180229944948e-07	14.6182075566595
117.045115187717	1.96249943155736e-07	14.4444289092148
117.115755476442	2.10939373192955e-07	14.3024416553289
117.180011049545	2.17289741215596e-07	14.1428186727824
117.232555694237	2.14377482414477e-07	13.9812661681061
117.295024630752	2.04230113528773e-07	13.865869022784
117.350755457086	1.79976970788893e-07	13.7154378730345
117.420074174619	1.35717337843027e-07	13.6297405059014
117.470635866309	9.32608752710547e-08	13.5493528203487
117.53226598657	6.90776053167324e-08	13.4532261484527
117.606600059781	8.21124161977049e-08	13.4184006108086
117.68233332531	1.32557769768008e-07	13.4143819726719
117.743900830881	2.12718995913553e-07	13.3655539861906
117.800980289701	3.2197120492088e-07	13.3144411464582
117.873589613979	3.99887505549574e-07	13.3284223766551
117.931654720063	2.61356645935303e-07	13.3101420343162
118.008735518728	1.72282434388404e-07	13.3480504017366
118.071493578811	1.36460128633664e-07	13.3932526064122
118.154345760793	1.26020970248613e-07	13.46651907038
118.215672484226	1.2617783448083e-07	13.5368832502753
118.272187777843	1.2440615808314e-07	13.6049843798148
118.32230468748	1.16183250443915e-07	13.662774837147
118.387925808783	1.06204485645739e-07	13.7622131656033
118.439737980139	9.01487849242725e-08	13.8399079383981
118.519614000565	7.82351232892846e-08	13.9647998786123
118.57331683797	6.22483935045025e-08	14.0570253176183
118.647928096328	5.46214910808846e-08	14.1816216521028
118.708653070213	5.43343092705726e-08	14.2928323254329
118.776118058659	7.02601805359738e-08	14.4121465267806
118.853267871674	1.17151903032742e-07	14.5370168385128
118.912304263325	1.91486602089859e-07	14.64299107411
118.980945665278	2.83399784474808e-07	14.75525174029
119.060995934592	3.17381073984673e-07	14.8699017653466
119.154552559767	3.05242082306129e-07	14.9824765036853
119.233214665387	3.33487761749609e-07	15.0812065204712
119.324908893338	3.89488675583529e-07	15.1756156536454
119.401998130899	4.50588548381032e-07	15.256440279391
119.465019200219	4.64484740698772e-07	15.3223755343987
119.517124151971	4.42571021832935e-07	15.3761164126497
119.589327123225	3.6089246538014e-07	15.4261598153898
119.644617957087	2.49256467845531e-07	15.4506641726227
119.713704180522	1.82552389954839e-07	15.4754985750861
119.770597620721	1.25001308000422e-07	15.4684195880273
119.821825269457	8.67322846740372e-08	15.4233368311251
119.884354003168	7.11305241879482e-08	15.3518580982978
119.936253634494	7.11910128930854e-08	15.2773724871612
119.999689220449	8.17121696138165e-08	15.1902595510945
120.071960455861	1.01463414205033e-07	15.0339802515595
120.128476104726	1.09224311429158e-07	14.8127709165724
120.198105610555	8.65263640401516e-08	14.5767191328727
120.27657754407	6.37207288058039e-08	14.4037228324402
120.347769604307	4.96249784054713e-08	14.1598912514801
120.422313300157	4.79621127656619e-08	13.9508431327021
120.485405940155	4.73669103301647e-08	13.7030808257025
120.561054378159	4.81820157714398e-08	13.4633553445263
120.617540764502	4.67476085733088e-08	13.2577612959648
120.68209030974	4.39770964968586e-08	13.0458877923172
120.749895255604	4.06261609825784e-08	12.8445252960829
120.805590229625	3.87362268945081e-08	12.624013178509
120.857084097262	4.05475407250713e-08	12.4235107066573
120.930385337739	5.50811344760418e-08	12.2464913814635
120.986360444433	7.57284234010002e-08	12.0666173146462
121.056876498952	1.33531404702413e-07	11.9028156435475
121.1311415747	2.20145793142881e-07	11.7398270519914
121.186551490789	2.65544390478449e-07	11.5910074745991
121.241425232414	2.92309021690703e-07	11.4467211680736
121.302817103803	3.01516922557575e-07	11.3160277800741
121.370888498166	2.95090719166763e-07	11.2004338037726
121.444397588185	2.77220757550314e-07	11.0814365487163
121.49837804422	2.56432422588865e-07	10.985830558904
121.548516596814	2.27545493531613e-07	10.8890196994467
121.607701177164	1.97841102838315e-07	10.791656931974
121.680556046599	1.80396808106179e-07	10.6938400980998
121.735889189899	1.7620384344126e-07	10.6038544169305
121.800486848743	1.77229063516303e-07	10.5319001619654
121.875866575991	1.83866266691753e-07	10.4850117239781
121.965144156573	2.00406111989783e-07	10.4377291805843
122.057521191205	2.21366833938577e-07	10.4380911445991
122.144739776504	2.4641388716057e-07	10.4597822540391
122.209805525772	2.50364883264393e-07	10.4878162631548
122.281432505343	2.29761939530101e-07	10.5562800505148
122.36278550047	1.79918317028516e-07	10.6551308145089
122.422690983592	1.58608418435247e-07	10.7630692869666
122.476726744196	1.38601075776987e-07	10.8735362245669
122.551420305195	1.47188105075939e-07	11.0428923526704
122.626047092896	1.58373610111131e-07	11.2310376533658
122.681792949729	1.82603650461791e-07	11.4150944158083
122.75346292831	2.1605299517784e-07	11.6381988264112
122.832459349401	2.36273463131562e-07	11.8849801618077
122.894980669831	2.4505594598486e-07	12.1325930386113
122.970790753242	2.13228790822218e-07	12.4033982721444
123.048865513153	1.90459787920933e-07	12.6947426648422
123.119646084901	1.43901490513426e-07	12.9808235304879
123.190825427135	1.14127000491951e-07	13.2769767732325
123.261347041216	8.58403208326434e-08	13.5687317656844
123.316623257759	7.92656323535723e-08	13.8353017501835
123.371724859445	8.9805777315704e-08	14.1062255409485
123.433855584386	1.1276963287201e-07	14.3899677600429
123.487883837179	1.35464453630688e-07	14.6503028402984
123.552723748358	1.44990955781791e-07	14.9338026231297
123.629025739355	1.44715394361005e-07	15.2339584486573
123.692899316335	1.22634119008125e-07	15.5010035585615
123.746551894538	8.81442558720218e-08	15.7309905438969
123.801217393914	6.13193230231599e-08	15.9551368650963
123.857713015663	4.52013051313168e-08	16.1738761960827
123.918215981936	3.35271805017816e-08	16.3898152352292
123.991196402965	3.2584932044335e-08	16.6167661132331
124.068060680947	4.38706417877931e-08	16.8298843893081
124.12963576449	6.38382920837562e-08	16.9902541736193
124.200877175332	9.34958852366378e-08	17.1502886062762
124.274465702219	1.28186167165974e-07	17.288894853611
124.346476858464	1.59829375518181e-07	17.3968750525625
124.421214395901	1.9174330083874e-07	17.4830076973536
124.490074845003	2.15952213255512e-07	17.536571731287
124.559572673167	2.21679410920429e-07	17.5593510376811
124.628405919642	2.19327421881899e-07	17.5645706340191
124.698643061637	1.84975878955447e-07	17.5338697297522
124.775405287368	1.41146820358494e-07	17.4925793364717
124.835435627616	9.03426175074082e-08	17.4068986256277
124.914172334658	7.4211538151368e-08	17.3259435319037
124.97535219734	8.24747223256188e-08	17.2367533978046
125.036629248883	1.07187906768716e-07	17.1482002239171
125.102523887618	1.40542750274675e-07	17.0228357422722
125.1664471416	1.7059641462737e-07	16.9114852328266
125.219146013478	1.83129326344005e-07	16.74485237219
125.294828189174	2.08662116925399e-07	16.6101554581877
125.351002838125	2.09233040274632e-07	16.4290007101148
125.431186661968	2.25364034493558e-07	16.2637460074908
125.482608769329	2.16485426007031e-07	16.0742990723116
125.534967824012	2.10115049201869e-07	15.8616578959183
125.600545489876	2.25916367735858e-07	15.6745115643067
125.676000524697	2.50958086413315e-07	15.4680320384306
125.7269141967	2.4775260709428e-07	15.2307560012897
125.780984338533	2.39324719509845e-07	14.9738406098464
125.85330477214	2.22162236846443e-07	14.7358677517777
125.909269868549	1.58025151351674e-07	14.4733322911786
125.980677452506	1.01296323499607e-07	14.2362545279277
126.050164596344	6.62974227124456e-08	14.0243269413802
126.122869345897	5.09103198814934e-08	13.8459361406832
126.18445141074	4.51537493683776e-08	13.6229538428518
126.261462735946	4.45022359982465e-08	13.4540388548034
126.316945621378	4.398507206736e-08	13.245016929181
126.378267157305	6.65079509207012e-08	13.0751106371608
126.436148102014	1.14884207486941e-07	12.9254818558814
126.517959350612	1.96552312693355e-07	12.7877957988088
126.583401020164	2.78200061130306e-07	12.6693802890087
126.652585650586	3.99004843669669e-07	12.5466060224652
126.726221764972	5.28997602039392e-07	12.4357238840401
126.79630470668	5.7112983653129e-07	12.3676920428954
126.867850731377	4.87843112611378e-07	12.3023820183693
126.92318502441	3.71120784262171e-07	12.2333880486927
126.975873934825	2.90186527281246e-07	12.1944053068356
127.049742426492	2.24192485126237e-07	12.2023844712846
127.127019242546	1.90535497075412e-07	12.2466858542531
127.202421504728	2.00465197988621e-07	12.299220287594
127.278152806061	2.3528916161368e-07	12.3784699568712
127.342644651112	2.68541581835335e-07	12.4535920074139
127.418817000445	3.08239795083148e-07	12.5475255057054
127.485502699691	3.60780148630052e-07	12.6409396557952
127.544979587743	4.19866636269477e-07	12.7310185597731
127.605760317029	4.43773383249034e-07	12.8241557375003
127.658494998012	5.12967056795095e-07	12.9114018506284
127.72170681622	5.89867973549767e-07	13.0100342668164
127.790284253966	6.62045110531698e-07	13.1128448915686
127.842590091211	7.21791870787674e-07	13.2029385145948
127.896443757108	7.53125114816695e-07	13.2954324979797
127.959596266101	7.62230644823276e-07	13.3957735630569
128.010946804656	7.50974612164454e-07	13.4871023545217
128.076770518285	7.39844647031654e-07	13.5896153966377
128.127733785728	7.38209635658735e-07	13.681571266955
128.189860151875	7.3996237925205e-07	13.7828147724238
128.259497927832	7.41326405675012e-07	13.8874293048755
128.314685987359	7.15924012598135e-07	13.9792814787647
128.37446351437	6.61329011972055e-07	14.0755490135527
128.452209424899	5.47247920268938e-07	14.174061818554
128.506242309593	3.92142294175522e-07	14.2403166696733
128.56612301402	2.61180310254214e-07	14.2775820773275
128.630317241353	2.14242634820858e-07	14.2881231163038
128.701819859548	2.52805628224451e-07	14.2911622632667
128.757185351241	3.38017162091937e-07	14.3026050755469
128.807940029025	4.3427173427109e-07	14.2888345731774
128.868859893386	5.27565809168071e-07	14.2757206928235
128.91934357878	5.56660481773885e-07	14.2732022707695
128.984800485668	5.22213759523624e-07	14.3073318978209
129.035312921023	3.95991992766191e-07	14.2853104898017
129.090434441788	2.68756923481137e-07	14.2728462011678
129.156922025183	1.907057555035e-07	14.2963461334224
129.234094050742	1.56209506337751e-07	14.3153364364992
129.327372679048	2.05577477748154e-07	14.3363004190609
129.387944227223	2.8643778904331e-07	14.2928748541067
129.440462120595	3.87176283710473e-07	14.2217875544469
129.532594649748	6.3045072498057e-07	14.1734014863464
129.606322944806	7.58933312593883e-07	14.0946314899395
129.672453359614	8.01753208824778e-07	14.004280991817
129.724307192275	8.01387798397129e-07	13.9078832384525
129.797247616301	7.90383054913936e-07	13.8205189818268
129.855369634041	7.78853630506391e-07	13.7315713738582
129.924053428344	7.70306360558116e-07	13.6373446588055
129.999678881691	7.66925894633404e-07	13.5492530468224
130.074429678212	7.28192050236023e-07	13.452935093461
130.136010887676	6.06057241451888e-07	13.349410163453
130.19140276176	4.975397253703e-07	13.2532210693635
130.247515591766	4.42634143349408e-07	13.167510994575
130.314702334384	4.29726068200754e-07	13.0821895029987
130.387088022326	4.19852177803926e-07	12.9968200801346
130.439815076149	3.72374677592388e-07	12.909190648705
130.520153025069	3.38265770921301e-07	12.8146035084986
130.583393580083	2.74569371676141e-07	12.7205534666204
130.661450500753	2.24042743732657e-07	12.6530949315011
130.745431046463	1.61419750432669e-07	12.5917601750854
130.824038616268	1.13028214047696e-07	12.5451094549275
130.887551197363	9.66250519804059e-08	12.5092007343339
130.938848769796	9.43394965449907e-08	12.4754889499329
131.012863477869	1.32696459269741e-07	12.4928200705595
131.067553399414	1.74956095630092e-07	12.5072702805032
131.131809062055	2.47094394970848e-07	12.5561441946558
131.182799023679	2.62455501487407e-07	12.6005160160346
131.243213138691	1.95645853484999e-07	12.6731032258896
131.32282117086	1.42691320605598e-07	12.8088288594737
131.400677274728	7.96030971940965e-08	12.9461506738383
131.455578575717	4.91198072264924e-08	13.079132120784
131.517464231154	4.42863356961289e-08	13.2390304600378
131.567868675407	4.34582435469208e-08	13.3805218285299
131.639708929783	3.87905588722151e-08	13.5768639663659
131.710142134624	3.66382812221644e-08	13.7915327099844
131.778501209672	3.89675698824301e-08	13.9943522234472
131.855798753583	5.78367893417921e-08	14.2316346290552
131.921037346867	9.15013109742214e-08	14.4417664745098
131.99245004517	1.30594923325274e-07	14.6831011392873
132.056542396372	1.54389752196627e-07	14.9128131499938
132.122501735659	1.49451099764693e-07	15.1395154100519
132.193698685248	1.26769299774118e-07	15.3705930861737
132.265790437635	1.19083493622274e-07	15.6086801363124
132.331461937776	1.12584172920813e-07	15.8301213057792
132.384784603526	1.01895444075848e-07	16.0164712485022
132.451097333389	1.0377204718006e-07	16.2287802995273
132.514072703711	1.04899811730795e-07	16.425919788839
132.566856702943	1.04908223185093e-07	16.5955907766771
132.647124324517	1.05491718305275e-07	16.8038473959803
132.707916474026	1.02058558538741e-07	16.973245538975
132.774699766398	8.67702851743835e-08	17.1429745971251
132.825199002388	7.26696101414806e-08	17.2712249861871
132.897725181979	5.53026042175001e-08	17.4270386735247
132.967721626318	4.41141812012428e-08	17.5642845079655
133.02732792059	4.13265832607713e-08	17.6678401189206
133.097993729789	5.55471167176816e-08	17.7704244723363
133.14877176324	7.2627643777874e-08	17.8244546144505
133.220287807247	9.37141277620197e-08	17.8799212292037
133.280454702176	1.06180611792502e-07	17.898585240109
133.346836030345	1.13889050889137e-07	17.8934517066184
133.409064431136	1.21430148769443e-07	17.879228977721
133.473240512861	1.28004448317062e-07	17.8484549784738
133.547027424377	1.26590122693106e-07	17.7582907742254
133.615326111585	1.18607820007237e-07	17.6273632651012
133.686696599261	1.07824766019012e-07	17.4686571847243
133.758282196143	9.63028152370974e-08	17.2802583399594
133.832685028872	8.77587670020599e-08	17.0906070629991
133.904542181445	8.34650316868518e-08	16.8548957067631
133.978764826041	8.55720688064119e-08	16.6186085121343
134.038808943445	9.19221672323101e-08	16.3848008687003
134.109560401008	1.03831777792728e-07	16.1353090324768
134.179596868861	1.18574987302585e-07	15.8987958487772
134.241216971532	1.2533066622135e-07	15.6248583620885
134.308888264603	1.19432886630335e-07	15.3327302861873
134.361609714793	1.01867438651931e-07	15.0717779858847
134.424515395772	7.98071831283399e-08	14.8043272371451
134.474757006155	6.24177591930251e-08	14.5096129787233
134.550919009117	5.83249770121851e-08	14.2487444659769
134.619102044099	6.50391808779921e-08	13.954332102838
134.676527986189	7.80454975217019e-08	13.6918462279358
134.734903789458	9.66351689414209e-08	13.4072158420759
134.800317068801	1.20084627512205e-07	13.1181822102854
134.85774471965	1.35537884560789e-07	12.8590292617116
134.927886887952	1.45575000951191e-07	12.6017780358553
134.979315955537	1.28612348874968e-07	12.3254214383121
135.0365030001	1.07349662649533e-07	12.0988917769469
135.099013623614	7.82292191071796e-08	11.8743056649533
135.159777732765	4.98244672165185e-08	11.6569694128805
135.213319640897	3.04507336293574e-08	11.445610213187
135.291035841164	2.19451385394284e-08	11.2831754415871
135.366815886473	2.69190438587698e-08	11.1469712258556
135.421118088414	3.88857767998583e-08	11.0031315640817
135.496654420503	6.91758906025264e-08	10.9049448946881
135.567238124613	1.15176176238292e-07	10.8002367818956
135.634752648722	1.93995596135961e-07	10.7401067974213
135.692645917482	2.7724709246418e-07	10.6854553767831
135.767636992126	3.61049653909158e-07	10.6502920613788
135.841569347717	3.86056057382273e-07	10.6314157101347
135.916588843583	3.69441669069135e-07	10.6326993541371
135.968884536071	3.23780049644933e-07	10.6553896651884
136.034406273895	2.61652123812596e-07	10.7081666313216
136.116264216396	2.00164849793486e-07	10.7778275803918
136.173908388244	2.07398443911794e-07	10.8430083163747
136.239569187718	2.14005573042369e-07	10.9253377153808
136.2979669019	2.41036773589805e-07	11.0076623388839
136.371690869118	2.92086846650367e-07	11.1089536878941
136.446280973816	4.05166158713016e-07	11.2169091619637
136.503491121904	4.72864373136079e-07	11.3174870388782
136.574078263062	4.76808176051781e-07	11.4350742837441
136.624785069121	4.13050009095828e-07	11.5419998083448
136.705457516062	3.18938741495722e-07	11.6785398975856
136.765678862506	2.251630879642e-07	11.8106550789936
136.843201512718	1.45654695589911e-07	11.9627115189782
136.898011627952	7.47418734639324e-08	12.1072404193103
136.952489236213	3.21022675411281e-08	12.2601279901417
137.013002972044	2.17242455976712e-08	12.4296491689572
137.064800316583	1.5603130750263e-08	12.5954390887161
137.132863833005	1.73834035922534e-08	12.7902140590658
137.206028240528	2.1379647847928e-08	12.9954814939233
137.261871795792	2.40347950210581e-08	13.1855725477632
137.333779134316	2.5159229182238e-08	13.404049960739
137.407858244135	2.60962712598771e-08	13.6382813139292
137.476403267113	2.80545821437977e-08	13.877172192571
137.558452298581	3.21624689360244e-08	14.1279387746164
137.626792209901	4.34470211611018e-08	14.3660824670723
137.703473236798	6.62151496200853e-08	14.6107668487576
137.757351122295	8.21478020371e-08	14.7915923361822
137.807418502938	7.19645824041895e-08	14.9398450945919
137.881254238972	4.75934628341901e-08	15.1359084935594
137.951358921612	3.54859964915737e-08	15.2941456047684
138.006266187056	3.39710050835148e-08	15.3862460335038
138.080246985745	4.3289946155544e-08	15.4986902284693
138.13441340563	5.72907009970844e-08	15.5371953263513
138.196407617284	8.5911491857792e-08	15.5581714197441
138.26719329317	1.37750251187466e-07	15.5653507053244
138.32598524786	1.89496244229442e-07	15.5342155978054
138.389175774222	2.56393171894385e-07	15.485240526808
138.467417582679	3.32860127231141e-07	15.4316328286767
138.522359750649	3.38076134621558e-07	15.3542340662162
138.573761793866	3.16246535575234e-07	15.2723121589543
138.627284711829	2.73714257998912e-07	15.182926436249
138.701255894452	2.35624705259619e-07	15.0846324841926
138.765055709175	2.28500480555153e-07	14.9791238817576
138.842957249802	2.74273752426399e-07	14.8731341391718
138.893560486634	2.6266064825174e-07	14.7764316264183
138.971934389056	1.75010843286672e-07	14.6636881231452
139.031239788628	1.06180091011472e-07	14.5514005285221
139.104995484091	7.32606804304436e-08	14.4506355769671
139.171768752272	5.81035123166248e-08	14.3200890394653
139.238129263808	6.19103427412262e-08	14.2075847289598
139.316382794233	7.95108746014089e-08	14.0910704119774
139.381038250527	9.77371207539519e-08	14.000001438334
139.447496165397	1.19807857429242e-07	13.8825882105572
139.516277870279	1.43203604209709e-07	13.7753929929617
139.569460762337	1.56241238873094e-07	13.6827104874719
139.64869355803	1.69257752472022e-07	13.5995055785321
139.724326683858	1.68550719106741e-07	13.5640078244441
139.804998266655	1.74266451569985e-07	13.5142713806405
139.883209902406	2.46023859991871e-07	13.5013808443354
139.953366075984	3.95973308085572e-07	13.4874958818522
140.028244114189	6.31154115963548e-07	13.5056323752576
140.108849759421	4.79462167396554e-07	13.5467351755319
140.163265988809	2.96266902745558e-07	13.5414743756947
140.240280067414	1.73938736213814e-07	13.6007948814521
140.304695478377	1.04018135147344e-07	13.6472845408403
140.357455227936	9.16324019058529e-08	13.6779814669889
140.409801684984	1.21593210711779e-07	13.7147565427015
140.482399537174	1.94168216424996e-07	13.8123109980261
140.549549889626	2.48584667069084e-07	13.9099420461491
140.60141871593	2.71884221930711e-07	14.0006393515562
140.665431756715	2.87525512110971e-07	14.117452589275
140.748452441341	2.85270970006558e-07	14.2742225669665
140.830441815093	2.71339764683327e-07	14.4421402524931
140.922624116746	2.47049364204628e-07	14.6178355008062
141.000819230579	2.28916861536323e-07	14.7892849985464
141.066636796668	2.01827743084227e-07	14.9378381180793
141.126230582936	1.84255768495093e-07	15.0829214099132
141.202329838771	1.53123713710638e-07	15.2409212732666
141.277265733852	1.28412852047318e-07	15.3988546685978
141.344749212634	1.11410737686218e-07	15.5477459074261
141.420527595813	9.40073410043624e-08	15.7012858742623
141.470539964809	6.82335107991553e-08	15.8142122958707
141.546238439322	5.03137642035441e-08	15.9584809829389
141.607025038647	3.58954820485204e-08	16.0797088564016
141.68440960397	4.54202140216903e-08	16.2118216862675
141.744846448977	8.39570085388571e-08	16.319531949011
141.81078531761	1.64833578315275e-07	16.4259764966677
141.893412823485	3.2210020056406e-07	16.5347624618913
141.984336884176	5.4513456013652e-07	16.6337094347872
142.083372466966	7.54250639938674e-07	16.7173244030314
142.159821314876	9.19206666955286e-07	16.774510709754
142.217797501668	1.04173967596719e-06	16.8126996248834
142.268456137092	1.13792809154454e-06	16.8270533211092
142.337658160383	1.22483928144589e-06	16.8338688049407
142.410293527582	1.23146558739691e-06	16.821433421282
142.463397278932	1.14015980071481e-06	16.7938625462178
142.516573310346	8.72773128176824e-07	16.7160778657052
142.575884980649	5.73669232225842e-07	16.6076381190705
142.626244774408	3.41644612914667e-07	16.4598932431391
142.701879648401	2.36507490174332e-07	16.34606465921
142.773770181751	1.51642580391715e-07	16.1657593124411
142.838408933672	9.74980024942743e-08	15.9122155911585
142.914340939685	7.23964707266619e-08	15.6980976043697
142.973462145279	5.60980890350168e-08	15.4375940727536
143.047067488112	5.61069246651846e-08	15.1810381085286
143.117219168455	6.76662823080184e-08	14.8689454591563
143.189523211327	7.8522359772244e-08	14.5435722550626
143.260669716317	8.93511596108498e-08	14.2502920070516
143.324299178067	1.01378358303897e-07	13.9215822727692
143.39351624209	1.2735467543366e-07	13.6380297219191
143.463187747432	1.66855761888497e-07	13.2965527410191
143.52282828452	2.13826185041811e-07	12.9884226467101
143.587352550185	2.91120876776082e-07	12.6610976909133
143.639188057361	3.6117004486463e-07	12.375390939111
143.689961539954	4.51153839324069e-07	12.0984482419177
143.748780728888	6.01292537673121e-07	11.820583591821
143.800603916036	7.44150930476932e-07	11.5701521451077
143.863240555056	9.951556056135e-07	11.3073126806497
143.939018062359	1.40162853148388e-06	11.0553728748896
143.991501119495	1.6272347192099e-06	10.8406079917465
144.065114125738	2.00730211938238e-06	10.6226483064853
144.122081746953	1.39624314397826e-06	10.4205106438645
144.190658220721	7.78144153380203e-07	10.2424909920851
144.262733421952	3.9456102990091e-07	10.072411870157
144.336515055066	2.10704120246976e-07	9.93474904190293
144.416318136944	1.29713863241644e-07	9.81140286811677
144.479595472007	1.12504001362684e-07	9.73088594124319
144.537334821854	1.21896416503918e-07	9.67020922512772
144.610096836565	1.69573067930162e-07	9.6076671062908
144.674475252545	2.39488434108765e-07	9.56811228115761
144.733974389734	3.26745685734846e-07	9.56215077750623
144.803973349473	3.95709367248193e-07	9.5705404103237
144.895428357169	4.94020142433755e-07	9.64035781941802
144.965032428239	5.14589832746215e-07	9.70978397755078
145.03524356785	5.12868330749726e-07	9.79831281989955
145.092235614278	5.21782861511245e-07	9.89575810357498
145.173719827749	5.75362068936776e-07	10.0383710255211
145.241686213947	7.08013213904298e-07	10.1867380894375
145.292971661806	9.27698636188561e-07	10.332262692595
145.366240080003	1.40139848292999e-06	10.5241070994808
145.436233470116	2.2132868166485e-06	10.7311587696945
145.509207016631	2.01498833656348e-06	10.9583956874694
145.560859377085	1.67080777951319e-06	11.1730458809056
145.623409668233	1.183467914308e-06	11.4200389727787
145.702850312107	1.01376039271874e-06	11.7005087424949
145.764823171142	6.91604425807219e-07	11.975515167251
145.833440244147	5.48512779562036e-07	12.2716549187817
145.883673981909	3.81952466139861e-07	12.5434216416111
145.958204229977	2.82284500859401e-07	12.8646912618685
146.022833336659	2.1620769153538e-07	13.1789368285115
146.082265820778	1.5829283477997e-07	13.4863154772306
146.152869851114	1.33620390886576e-07	13.816034782923
146.233030065933	1.19684208822307e-07	14.1586166628699
146.301615865267	1.08067182032879e-07	14.4784213268335
146.357830836603	9.90933248847099e-08	14.7592352874526
146.429924995612	8.46155903857195e-08	15.0697799195896
146.484981086996	8.29374097835e-08	15.3189519010154
146.54872129856	9.96974287146725e-08	15.5794119504386
146.605411519008	1.24981359513777e-07	15.7972479706444
146.659470074547	1.56829678751476e-07	15.9850384128344
146.72985268047	2.17667590939651e-07	16.198284974972
146.791703210926	3.07357399261891e-07	16.3567761957278
146.849259488303	4.33892109103001e-07	16.4777355412555
146.923897569761	6.76771160528454e-07	16.6076167814587
146.980699407343	8.90975653791541e-07	16.6689493005494
147.049255536566	1.13800944140206e-06	16.7297676753647
147.106525914503	1.22538139197039e-06	16.7509591757952
147.178937451543	1.19618494337187e-06	16.7594341084046
147.243722111274	1.06394710723685e-06	16.7400913974995
147.299715122303	9.21667260688096e-07	16.70980666964
147.369675824694	7.31461498923916e-07	16.6627920932134
147.421437389018	5.04815680934337e-07	16.586918184588
147.486371581317	3.04628260159328e-07	16.4977482371672
147.557159718226	1.52406996458921e-07	16.3882213579097
147.640248226186	7.5550320976432e-08	16.2726778965013
147.720172202145	4.10030625466483e-08	16.1582126371183
147.78789508801	3.06510800237085e-08	16.0445129922542
147.84516411494	3.57812246594176e-08	15.9064413676307
147.927669153554	5.60029830448508e-08	15.7637903156933
147.990157810294	6.82729612444427e-08	15.6221420993244
148.067186171379	8.50925595834692e-08	15.4693253589264
148.119697630754	9.42677355927662e-08	15.3476849491439
148.175478838083	1.0584708664595e-07	15.1851227981281
148.238045884784	1.23097033495797e-07	15.0429146241185
148.29897983048	1.39315304487212e-07	14.8765798179205
148.350362498644	1.52703042116378e-07	14.7294550785711
148.405831183591	1.68139007948636e-07	14.57581143749
148.485340436858	1.92014304662567e-07	14.416925805641
148.562638905411	2.09554360993115e-07	14.2533039208394
148.631441203413	2.14778565430178e-07	14.0804578361916
148.707956441434	2.08817036540614e-07	13.9483964413348
148.784491681705	2.07917317781315e-07	13.8643953873751
148.860649564827	1.886927270282e-07	13.8125703375683
148.927049351721	1.17180697956375e-07	13.7156119216513
148.994444902814	8.75305988481587e-08	13.6261264991478
149.052979282373	1.0301785284879e-07	13.5731213657286
149.119822452213	1.61675244290911e-07	13.5453641631152
149.176302900179	2.48731321019332e-07	13.4933657821184
149.243891655478	3.90635707813044e-07	13.4944963026865
149.327443291853	4.49033433322163e-07	13.4882102766612
149.387619370651	2.97749237380297e-07	13.4648939687426
149.457168159641	1.84765948968742e-07	13.4856992497267
149.539019669985	1.14344900946815e-07	13.5277206421162
149.611126276721	9.87089239323643e-08	13.5911835410004
149.671318189104	9.8957170283911e-08	13.6360194105304
149.721714253958	9.66185373264279e-08	13.6813747898833
149.791210259251	8.78571621437118e-08	13.7707135243455
149.859297513113	7.64094474919521e-08	13.8698539466508
149.925678065504	6.80828768133515e-08	13.9776735005519
149.984601783606	6.06835209479141e-08	14.0791799954698
150.057899993915	5.81508349840969e-08	14.201582773246
150.133556321255	6.44381150394297e-08	14.3278952141455
150.197810967009	8.00279562120628e-08	14.442299729082
150.276033342078	1.22791931527749e-07	14.5670882177023
150.337468395271	1.96120100401209e-07	14.6749409509964
150.396735824918	2.81804427538726e-07	14.7781692616929
150.475636687957	3.52624002841149e-07	14.8922329850142
150.5354302177	3.48015224607224e-07	14.9883646036193
150.608723576785	3.21935732157163e-07	15.0893510650872
150.673473396516	3.47971995966452e-07	15.1797007209951
150.7259373408	3.81459921937462e-07	15.2556950236717
150.781324569475	4.24615676408334e-07	15.3302683341412
150.857079324985	4.53667373080618e-07	15.4087659675335
150.921102304551	4.2367722007045e-07	15.4713158995414
150.977846863091	3.41764309949131e-07	15.5168081349841
151.046983361733	2.28149871117352e-07	15.5456773600462
151.116842639839	1.565000046927e-07	15.5666410058025
151.189610175944	1.13074827659291e-07	15.5746516943853
151.259044464875	7.70370604644145e-08	15.5291441961414
151.318734235052	6.45945019260568e-08	15.4651246773726
151.370214023518	6.49994779420501e-08	15.3814989548577
151.44087619031	7.86963776856841e-08	15.2459489902034
151.505308688989	9.87206465458341e-08	15.0231924899822
151.56866024588	9.88345684318337e-08	14.8230580631716
151.62222389005	7.15165356068351e-08	14.599382439133
151.678115708815	4.95582940974736e-08	14.4005856534771
151.745789991674	3.78716451275142e-08	14.1474588256782
151.805002477242	3.59727987236798e-08	13.911599984638
151.881650520007	3.82773574264986e-08	13.7198951393913
151.939075311307	3.77999138537185e-08	13.4825316180188
152.010650127954	3.70251244305342e-08	13.2614141746697
152.077629438515	3.45582834326582e-08	13.0436063124055
152.145057126647	3.20363356957677e-08	12.8608935428386
152.20486729136	3.03928119950884e-08	12.6690982294099
152.263962806732	3.21933235891342e-08	12.4744938793628
152.322314642343	4.02323195838264e-08	12.3030629319468
152.402762453231	7.2309151427229e-08	12.1373500034299
152.467077644372	1.17004372802369e-07	11.9979094203433
152.54825669393	2.14272119376807e-07	11.8471143681061
152.613461514616	2.66968719804918e-07	11.7113442836773
152.665382433655	2.79466302283066e-07	11.5878939194989
152.726699631663	2.72116979638534e-07	11.4641390161706
152.783977355753	2.43752959833277e-07	11.3424188156841
152.834647438505	2.10023578698745e-07	11.2335452484516
152.909231483421	1.79818283434486e-07	11.1412677386963
152.984286251787	1.56443997829387e-07	11.0417754180804
153.047064836421	1.47586967420055e-07	10.9633228546806
153.128527146909	1.452863564433e-07	10.8833600328538
153.188298145741	1.45046850206552e-07	10.8169391878172
153.254314968619	1.48619190328507e-07	10.7625905551348
153.329511250938	1.72104914431364e-07	10.7063256379442
153.404224024688	2.04200007281047e-07	10.6755846080798
153.461598316913	2.22581508838856e-07	10.655795451201
153.513841052452	2.32448813368097e-07	10.6323157314719
153.603053231366	2.34520378700036e-07	10.6817109518406
153.663609427829	1.99881474757019e-07	10.7188510125908
153.752471817736	1.63565062493259e-07	10.8224635766142
153.806603016487	1.20163131777886e-07	10.8990597639616
153.884501034593	1.08300149970859e-07	11.0380488532749
153.948330777157	1.2044187945249e-07	11.186351039274
154.016857914073	1.34128981421961e-07	11.3580408877192
154.081931340094	1.615974419903e-07	11.5506112780247
154.137130096957	1.90630408226008e-07	11.7396020318605
154.196956405327	2.20653131467927e-07	11.9514600269292
154.273405603061	2.34392572079746e-07	12.1983071262004
154.349113930643	2.19315099607324e-07	12.4594826142339
154.411038717443	1.88388127466228e-07	12.7166533939274
154.478342272291	1.59620537422256e-07	12.9942135878943
154.554907153823	1.0976660547194e-07	13.2831928738229
154.609267458393	8.43838402893885e-08	13.5471717816544
154.66616059464	6.62030762531722e-08	13.8157524549348
154.74761153549	7.11025851168107e-08	14.1313538839538
154.816697421102	9.12402084027086e-08	14.4304174717808
154.869058095619	1.1593008231151e-07	14.6897591232206
154.927727335156	1.37964533007059e-07	14.9631983034449
154.979356270652	1.47972266481303e-07	15.214842872912
155.055234319951	1.44861344501813e-07	15.5114482030902
155.119228739076	1.12244198881549e-07	15.7745529078059
155.171951721125	7.79199589003526e-08	15.9995496858643
155.227181069716	5.37243215023248e-08	16.2233657620539
155.285800575912	3.69919895224297e-08	16.4451320818786
155.347269144773	3.07292985519094e-08	16.6606606220343
155.415455226058	3.53424327658918e-08	16.8748473440446
155.488754692693	5.05772365345179e-08	17.0784716912258
155.551868809349	6.99554870777337e-08	17.2382392142943
155.622277807663	9.30592448096164e-08	17.3909401735658
155.694157747715	1.15493326946272e-07	17.5188834025451
155.769178061853	1.40591957059694e-07	17.6258167763275
155.843049551015	1.60820676007437e-07	17.6977944669188
155.909132456178	1.69652527466266e-07	17.7218908684114
155.971313907572	1.79202913715569e-07	17.7272556479349
156.024382119143	1.70275181737642e-07	17.695230876844
156.074399921846	1.46896232072073e-07	17.6287961311592
156.131766353028	1.21570893250596e-07	17.5518992894434
156.182265363068	1.01404295451082e-07	17.4685070853753
156.243929741689	9.36566503987953e-08	17.3896287105078
156.319003916413	1.0315284134772e-07	17.2660644463964
156.401616610643	1.28234701350017e-07	17.1271607920477
156.461434159994	1.4609705021736e-07	16.9762392100624
156.517333425906	1.58037135382935e-07	16.8267768913535
156.596982319176	1.68437679207699e-07	16.6429499203027
156.665209878541	1.65670967436473e-07	16.4440771683775
156.717939727486	1.54647513754426e-07	16.2513147566362
156.787566231734	1.46579709867578e-07	16.0299039543012
156.838015440153	1.37390224424339e-07	15.8236663220149
156.908502801656	1.38676111071516e-07	15.6199680460198
156.983973205957	1.43760832159715e-07	15.3803535517311
157.055501370779	1.55440291651265e-07	15.1672907474016
157.111409690067	1.55377745873248e-07	14.9222480407846
157.16642991729	1.5230650834279e-07	14.6884470802218
157.230134197002	1.4370624954607e-07	14.4873555815508
157.284421020386	1.1195273215265e-07	14.275311038746
157.335071269318	7.08469012804613e-08	14.0257746591726
157.396317607155	4.5683874571588e-08	13.80601698157
157.469289575099	3.51415975391988e-08	13.616124819604
157.533315856695	3.38814166708219e-08	13.4037688138297
157.611553766951	3.9301105613356e-08	13.211714824506
157.672534545491	4.11557048718907e-08	13.0125545257634
157.743905231118	4.27324476380442e-08	12.8409731804225
157.805597101581	6.73235648399791e-08	12.6910384721771
157.859387439237	1.05934881904081e-07	12.5646007755821
157.937224970085	1.71001937127766e-07	12.4413633759514
158.001954668412	2.31298625756858e-07	12.3337377843452
158.062199858801	2.89619678450378e-07	12.2425264840099
158.113429775766	3.15051436968189e-07	12.1764419624222
158.173987088765	3.13005629334273e-07	12.1327441426138
158.225990051167	2.63045818152546e-07	12.0825934593848
158.286767230686	2.19666952955711e-07	12.0721388364915
158.3663938214	1.64146699556015e-07	12.0866366992445
158.418272700764	1.49184361043488e-07	12.1042212773643
158.482519182267	1.56443437564133e-07	12.1435535648049
158.532625074792	1.54802287792326e-07	12.1813975884214
158.608145541702	1.45565067028978e-07	12.2616118428959
158.681348914638	1.40407230771781e-07	12.3499306972323
158.740453384997	1.419002404669e-07	12.4290220823232
158.812642552113	1.70382668925299e-07	12.5261712328834
158.884175900336	1.93634007861061e-07	12.6252108440309
158.947333472514	2.36799076630502e-07	12.71931967008
159.004761662556	2.66795108004282e-07	12.8094349859339
159.058238196711	3.18749432022724e-07	12.8968093043567
159.116571521152	4.0259341955022e-07	12.9904701765131
159.183654939629	5.02070700659627e-07	13.091638437959
159.262599776567	6.02659346919865e-07	13.1984903631506
159.328743090197	6.67454040795289e-07	13.2979103512168
159.380025960931	6.960401715914e-07	13.3856574608504
159.448617623464	7.21127143010796e-07	13.484739357569
159.505158291646	7.29223816034688e-07	13.5751748787441
159.560831609026	6.73860077865705e-07	13.6573284550184
159.625593415474	5.90310746836902e-07	13.7457282181964
159.699360075181	4.66566447103672e-07	13.8271538612452
159.764682541393	3.27966796051299e-07	13.8818885882081
159.842194325022	2.2180196488408e-07	13.9225506733838
159.892879802416	1.69474942161552e-07	13.9564120399072
159.953600822863	1.47217784537724e-07	13.9989688000373
160.023389330327	1.47165954713941e-07	13.9669899831404
160.0888167253	2.00946398325018e-07	13.9743559588396
160.139372608903	2.79172704490425e-07	13.9138210465539
160.210228949507	3.92140618764898e-07	13.9352837040976
160.283108042196	4.58675062051173e-07	13.9271765409631
160.355257344357	4.11828126790305e-07	13.9431043735372
160.405307055437	2.93435052400161e-07	13.9184675493059
160.474258099945	1.95760800282171e-07	13.9374004821896
160.528348236512	1.38918854361458e-07	13.9339824926073
160.596211972412	1.15454228249038e-07	13.9493288982633
160.656252702784	1.2560994418683e-07	13.9272845323539
160.733136541111	1.9013360290884e-07	13.9225239888796
160.791434192922	2.68740881539805e-07	13.8763928286265
160.854365884661	3.89573564672215e-07	13.8204676361107
160.926882942759	5.61409539916802e-07	13.7550826650726
160.996545519204	7.0774301312029e-07	13.6856083962648
161.066293137923	7.87967497675689e-07	13.6052270805686
161.120954558832	7.94585267596799e-07	13.5038514538221
161.199269334392	7.78241606729429e-07	13.406505387797
161.257685447817	7.52539877951157e-07	13.3179819659427
161.314167786833	7.10660121851215e-07	13.2239620875219
161.368522742138	6.36962197261539e-07	13.1368278449166
161.440619426522	4.94370278088199e-07	13.0317713486143
161.502672008271	3.57849141009134e-07	12.9341305100601
161.558537279783	2.72400110967526e-07	12.8485464700761
161.610404003584	2.14223696690788e-07	12.7617134257644
161.662037676034	1.79417076272002e-07	12.6729836338653
161.720047806249	1.61748550222784e-07	12.5833948446561
161.774600044157	1.42577785401783e-07	12.4896832884588
161.851541582086	1.3258950979926e-07	12.395019648216
161.914200974558	1.13826650378545e-07	12.3152273391308
161.987074824934	9.50901286145344e-08	12.2348987286895
162.041163238505	7.19170843010077e-08	12.158483990102
162.100702006434	5.49939302539825e-08	12.089490079864
162.164792309586	4.23465112368506e-08	12.0359247015346
162.22412022687	3.4141610742893e-08	12.0024222387253
162.274831246067	3.87126995330445e-08	11.9799613109836
162.348451186756	7.88333740553589e-08	12.0017685777894
162.406045159822	1.2015379627728e-07	12.0281750276421
162.475694541351	1.62879138402366e-07	12.0793681828922
162.546048208578	1.70444165176352e-07	12.1585882399737
162.604483449056	1.30291307633935e-07	12.2299392578271
162.677691611876	7.84680912130785e-08	12.3298612510836
162.749778785632	4.56447188027138e-08	12.4427066552313
162.823327989856	4.58027705288845e-08	12.5948814335574
162.899168508171	4.59416197924798e-08	12.7707585509233
162.968177065388	3.90748752720525e-08	12.9348071200393
163.033124735595	3.22425115422026e-08	13.1143107594981
163.095412582706	2.94003903376184e-08	13.3115828828186
163.165139825412	3.1018294281411e-08	13.5201631349863
163.225028323519	4.25292349416156e-08	13.7322594990898
163.299375840048	6.73896070958276e-08	13.9639992721741
163.356706901312	8.91606582612001e-08	14.1698930945382
163.424466262844	9.74389639417391e-08	14.4031967549187
163.50335421422	1.00479679488029e-07	14.6603405690252
163.57849928357	9.96626516683006e-08	14.9115784905716
163.649909676161	9.62752623954326e-08	15.1519214668289
163.730264276399	1.00714385259647e-07	15.401208098991
163.81644398275	1.12455788227252e-07	15.648642206622
163.887744486426	1.23304474133044e-07	15.8671155907606
163.947300778773	1.28948973642209e-07	16.0567668215702
164.001217348763	1.32387790049108e-07	16.2286495041514
164.072387580972	1.30120370465775e-07	16.4243403040918
164.12592213044	1.22632406681399e-07	16.5786288442452
164.192135032393	1.03683868560677e-07	16.7476814034543
164.267110388802	8.24502491890977e-08	16.9156965712494
164.341882291967	6.96961184802978e-08	17.0678979150551
164.418570970484	6.9330972193115e-08	17.2016303922891
164.485012198491	8.51531650853353e-08	17.3042894774063
164.567877956407	1.08024557369527e-07	17.4043093337012
164.62993926006	1.24536356560017e-07	17.4655198693126
164.702341240391	1.33787973602433e-07	17.5102709636056
164.793192892212	1.50859392102637e-07	17.5482119193134
164.846215802039	1.50307637945772e-07	17.5277770587753
164.905974586768	1.4379406477831e-07	17.4618299804332
164.959266286575	1.43563955553751e-07	17.4110042081231
165.050692793208	1.46189502611712e-07	17.3237895192937
165.128307591074	1.42689208481151e-07	17.2396535140457
165.187810417055	1.23212548737618e-07	17.076694427766
165.271178628102	1.08204604305316e-07	16.8929261948595
165.330471610615	9.95570468167749e-08	16.7193822205297
165.402807543767	9.76423919114998e-08	16.4969120796106
165.454438420937	1.01844125231771e-07	16.2566542314706
165.506650621979	1.09672672613965e-07	16.0184691511901
165.562071844492	1.19920647294995e-07	15.7823945969792
165.638158344756	1.35520072804128e-07	15.5491473384064
165.70334462629	1.39455022982593e-07	15.2928857420429
165.774737350261	1.22938842207133e-07	15.0097428364936
165.834070136398	8.98077771056092e-08	14.6990244311321
165.903333882597	6.59896751105876e-08	14.4055437336484
165.977963921874	5.73741835338512e-08	14.1469136829649
166.042172135643	6.09925732228118e-08	13.84682572958
166.100645438993	7.40418082637971e-08	13.5692549807194
166.151569088968	8.96944552528364e-08	13.2934651920684
166.223194207825	1.17957698622467e-07	13.0097746356821
166.284711076722	1.35762695666677e-07	12.7161661081478
166.335226309099	1.38440041448177e-07	12.4390782151289
166.409722378105	1.37058981282378e-07	12.1635987173947
166.488903470144	1.23710441624182e-07	11.9443722866815
166.556730558443	9.49910007946121e-08	11.7121033361301
166.612018381134	6.65964592761653e-08	11.4782978954126
166.674345245748	4.88961314333711e-08	11.269392064043
166.747268716289	4.55527134800846e-08	11.1082365270794
166.806927521548	5.69165514871253e-08	10.9265483895767
166.857850541665	7.53967044532459e-08	10.7621521209999
166.930786016873	1.12986846243014e-07	10.6303745594178
166.985440236485	1.46944972842598e-07	10.5478210476709
167.061069007761	2.28852671114e-07	10.4677153035169
167.112575993152	2.85865507056011e-07	10.4164744885997
167.171238120711	3.40093798027503e-07	10.3726182130024
167.247640221513	3.66166267330216e-07	10.3743619042826
167.311166921593	3.5386477251147e-07	10.3739227686879
167.384367357191	3.29238876902174e-07	10.415457928212
167.443821653458	2.84268724241558e-07	10.4564854941299
167.509030494155	2.46077243097195e-07	10.5141270231116
167.58549349546	2.46579250272345e-07	10.594473273305
167.675597167407	2.48987843835151e-07	10.6927052483562
167.764090982607	2.77049643036491e-07	10.7975968713353
167.839030695846	3.23582268024667e-07	10.9011526170947
167.904189876402	4.1239718254301e-07	11.0046579846744
167.959710255302	4.95067811459003e-07	11.1061031421584
168.036544492922	5.4898941611657e-07	11.2297158367102
168.114820929998	5.21299999657009e-07	11.3614635673477
168.186842269242	4.40222955502812e-07	11.4984079036781
168.257851486336	3.31150992427797e-07	11.6439845876823
168.337630816865	2.29725643711176e-07	11.8041484017345
168.410242423623	1.48568700794568e-07	11.9716933686533
168.473468800812	8.19474897535913e-08	12.1437142953758
168.538920667393	5.04778521590177e-08	12.3290763786122
168.58993583454	2.74213240526263e-08	12.5063616809722
168.654491513377	2.46485960013066e-08	12.7119150006403
168.713893781956	2.75082593917064e-08	12.919242135618
168.787241926357	3.26022031087857e-08	13.1542949952931
168.851216976592	3.75282890521822e-08	13.3843349135931
168.921489137782	4.18202503518909e-08	13.6275502439469
168.991261548695	4.69952377040749e-08	13.8733283060974
169.063109312819	5.66073463018691e-08	14.1238069113123
169.128589257237	7.10010153616283e-08	14.3476850040106
169.20548544558	1.01570326224849e-07	14.5896601777251
169.272966808456	1.31650574152926e-07	14.7872591376052
169.323136526785	1.21775922978666e-07	14.9077592664206
169.394328899979	9.52273107381695e-08	15.0735538010625
169.463599289849	7.56904988929858e-08	15.1970224438671
169.525615950033	7.52286053304781e-08	15.270151768557
169.595492856826	9.71893433379145e-08	15.3293092113695
169.664306215904	1.40522621770022e-07	15.3540400047265
169.717189796392	1.83122560619505e-07	15.3378811100118
169.785738919767	2.69077344169311e-07	15.3206882778524
169.842902862112	3.32982727109537e-07	15.2821512797332
169.906203372459	3.99288942935928e-07	15.2317028969906
169.957554614196	4.18619549777962e-07	15.1742663545446
170.030001084648	4.1959608282774e-07	15.1049215296767
170.098557400446	3.84199325056197e-07	15.0363472339283
170.157959326321	3.42371310937321e-07	14.9555739721981
170.234075934681	3.36466148877752e-07	14.8629867017281
170.289355064654	3.51069505897706e-07	14.7650774540162
170.365046369632	4.3444211179099e-07	14.6633696425065
170.429952222488	4.61060626611226e-07	14.5510617537898
170.502051364974	2.87296161479647e-07	14.4298720490122
170.557207750218	1.76333700637592e-07	14.3126183544356
170.613589834571	1.26233050704228e-07	14.2045212748361
170.672972052157	1.04233842859344e-07	14.1037435875903
170.724799603444	9.38064813827807e-08	13.9823728612013
170.793078005078	1.02791627511703e-07	13.8868836104658
170.860709318634	1.15429547658761e-07	13.7787501430967
170.931286017712	1.30880603019181e-07	13.6683597206543
171.002463948051	1.43336344651433e-07	13.5670510623372
171.05562238868	1.45494376427297e-07	13.4601716977267
171.123459279049	1.42964012018806e-07	13.3880136738827
171.174280618491	1.38387181452049e-07	13.2890464342297
171.226618336892	1.45834899944821e-07	13.2303659875141
171.305665668118	2.13942973325101e-07	13.2006878534257
171.389890105434	3.8217296659338e-07	13.1720535110564
171.469603326255	6.04172359430753e-07	13.2223101146201
171.527291174423	4.33542937211841e-07	13.2406492696243
171.599435834186	2.95333943537085e-07	13.3127549761766
171.671913772515	1.47356594843099e-07	13.3331076672413
171.725830647112	9.17792910180663e-08	13.3483483630365
171.78280184651	9.37930645008577e-08	13.4137201976614
171.846356828553	1.39185545954181e-07	13.4680040542476
171.913197170277	2.15719770447065e-07	13.5769659757706
171.976060065215	2.55743124186553e-07	13.6692238721077
172.04557043076	2.74147185945268e-07	13.8121639761512
172.114886138875	2.85045112180877e-07	13.9589985196893
172.190197408563	2.85337577838945e-07	14.1154950620473
172.24360044843	2.62950237984095e-07	14.2161006221133
172.298302113846	2.34502228899371e-07	14.3369301558867
172.34907881411	1.98551560375569e-07	14.4507254352566
172.42136589334	1.7211029961592e-07	14.61740847699
172.489122798766	1.41076849542622e-07	14.773759550547
172.543402844372	1.08151463313555e-07	14.9063426411477
172.618994726705	8.51688034281079e-08	15.0763699257665
172.677660025449	6.8087567705406e-08	15.2215035615867
172.751973550188	6.01137391721822e-08	15.3863522678727
172.830893092066	4.51837153647216e-08	15.5470492499906
172.907613471463	3.31060843139587e-08	15.7003449794106
172.959472687393	2.59272663567528e-08	15.8164596907438
173.023788836743	2.09093638365275e-08	15.945483374293
173.098216041114	3.09785973223305e-08	16.0779269040616
173.152301447962	5.92450033994425e-08	16.180149922416
173.220157529106	1.23561171941992e-07	16.2912582930164
173.270945448632	2.11197640152819e-07	16.3745261455131
173.326635150867	3.26713388923643e-07	16.4552130819806
173.395776732337	4.93053163098903e-07	16.538663971849
173.453587944123	6.49537712637212e-07	16.6025444307067
173.504016313074	7.77522479319824e-07	16.6383193244941
173.56156705427	9.00840923839942e-07	16.6749850613931
173.62995671761	9.75087365259301e-07	16.6791443870788
173.692928602574	9.77726346354363e-07	16.6842195639512
173.76921795492	8.66558821472907e-07	16.6615569312297
173.833061703026	5.89273707823153e-07	16.5699474528256
173.894079729796	3.81207629622187e-07	16.4706689432415
173.951391732354	2.2294130574809e-07	16.313007632485
174.017972069851	1.46020543125213e-07	16.1626570211879
174.087397893153	9.56595853026058e-08	15.9665629917843
174.142678734239	6.16898073128691e-08	15.7110628001738
174.208097295187	4.03216091699913e-08	15.4039316480129
174.277074281664	3.26950334298877e-08	15.0787992110086
174.331011269637	3.61328385428026e-08	14.7613933020735
174.398000275458	4.20167225358217e-08	14.4550535779244
174.450348134813	4.27322689541435e-08	14.1674725708778
174.506255964159	4.01055126293016e-08	13.8349982495666
174.567606678699	3.80263671148769e-08	13.5027487079694
174.62090915311	3.73497527778717e-08	13.1829625455204
174.673380645855	3.92308292350914e-08	12.871550300487
174.742079626261	4.96906916640167e-08	12.560852365106
174.817456360542	7.28124234829912e-08	12.2687744342354
174.88642133782	1.08160853793306e-07	12.0003805016652
174.943235983142	1.48508501219963e-07	11.742446228071
175.007280796874	2.22275475401575e-07	11.5210204902312
175.061098995527	2.96815681903718e-07	11.2922892105065
175.117309185764	4.10144552436306e-07	11.0856781131773
175.181698995728	5.99844056526664e-07	10.8799650492362
175.237354642105	7.78801250224095e-07	10.7004360073665
175.304465751996	7.08344300607085e-07	10.5306711033628
175.358299848059	4.23891330405638e-07	10.3778869638923
175.414211344848	2.53059049906087e-07	10.2393966071569
175.485873824319	1.59133763574058e-07	10.1234928807561
175.554832391996	1.01312015113656e-07	10.0119104982218
175.619424240568	7.11878103543892e-08	9.92552663622152
175.696195464373	6.02089621801564e-08	9.87452992532011
175.772445577868	5.963081937567e-08	9.81370875591633
175.849326811434	5.8895030327959e-08	9.77291954909379
175.920768179047	5.67652490882626e-08	9.75396233585858
175.999143530211	6.02551673202452e-08	9.7509787666322
176.066503729305	7.27474835799211e-08	9.76134920566009
176.134049932955	1.02718020425113e-07	9.79443426380202
176.227720137443	1.50525999956557e-07	9.86341054906834
176.287345388069	1.77512518938545e-07	9.9223051308991
176.366719369674	2.17992257279302e-07	10.0178014643012
176.444655925553	2.68547384489349e-07	10.1312477748404
176.495523958837	3.10506046456674e-07	10.2251562292297
176.574323417406	3.91289775079398e-07	10.368914573301
176.627875712834	4.99798970564741e-07	10.4989546694022
176.686317522231	6.82671046423494e-07	10.6507420669901
176.758754135103	9.78589006703363e-07	10.8352106834659
176.819098529879	6.76422774239688e-07	11.0224180342054
176.870835851269	4.95717928366258e-07	11.210497412727
176.936434089134	3.31663008157826e-07	11.434276209651
177.005815510868	2.5669849369127e-07	11.6781273873787
177.076790542165	1.9878972426385e-07	11.93897631315
177.138032539073	1.49294544200136e-07	12.2017609499646
177.205367036354	1.23928956256106e-07	12.485144042488
177.257251874599	9.4919507181121e-08	12.7523607613499
177.327680174115	8.01455204336193e-08	13.0597128547344
177.40194191199	7.48609125010998e-08	13.3800651202904
177.479396744866	7.58574541066837e-08	13.710596559295
177.529785390202	7.85862722994627e-08	13.9922909199569
177.594977718487	7.97711338068436e-08	14.3098724169641
177.670784022437	7.87829177975662e-08	14.64351936336
177.726620633437	7.44409268959755e-08	14.9283282452684
177.790432017397	7.29117758399371e-08	15.2259581858387
177.863711694483	8.32643211735645e-08	15.5317390471721
177.948608562947	1.04472414619954e-07	15.840164270336
178.032325154841	1.37440939690913e-07	16.1227855802212
178.097564380737	1.79825886772515e-07	16.3303983460478
178.154665429137	2.33743165605529e-07	16.4838680056866
178.228190710206	3.41275573263037e-07	16.6566242125616
178.285573379294	4.69892061885758e-07	16.753729451843
178.355370199936	6.78590696479798e-07	16.8480105543137
178.428491296363	8.84633262162224e-07	16.9110521172813
178.488492273592	9.34096800473014e-07	16.9226568529255
178.546010890235	8.42696770229561e-07	16.9039964257895
178.59657540814	6.56454972292828e-07	16.8589064398888
178.672192134581	4.52181443298819e-07	16.8072044972568
178.731937806871	3.21315352669519e-07	16.7463125998969
178.803947274196	2.23735106926392e-07	16.6750031640232
178.858483255005	1.50752101038281e-07	16.5956649265106
178.921751044842	9.03023907142777e-08	16.4843466536257
178.987366177586	5.66827381587935e-08	16.3667928152159
179.051023493347	3.93388145371965e-08	16.2583399045358
179.130344032859	3.42398257421998e-08	16.1179160611971
179.198520383604	4.08080582292193e-08	15.9901874983318
179.27667170298	5.62547474330213e-08	15.8382912033962
179.352650179515	7.18915076986112e-08	15.6757555849071
179.405966338851	8.06729321918765e-08	15.5068955121907
179.476954363168	9.96394945659445e-08	15.3749441292735
179.530779119019	1.10752596570268e-07	15.2155688917351
179.585639653174	1.22811998784912e-07	15.0393490104836
179.644469267459	1.37037623875591e-07	14.897306074558
179.719807362184	1.55876534620983e-07	14.7373354609259
179.79166746477	1.73966292717455e-07	14.6152978699399
179.842162525538	1.83796613896092e-07	14.4728262943865
179.913074171189	1.99828738553406e-07	14.3218358003296
179.987235310328	2.1331635709753e-07	14.2035763981506
180.044719355225	2.16008662848403e-07	14.097551302019
180.113328697599	2.09530249646879e-07	13.9930160224289
180.190180863497	1.99952194439002e-07	13.8856331815925
180.266625949357	1.68843193974062e-07	13.80195185096
180.318893768216	1.02434460938498e-07	13.6687324971142
180.381627395962	7.65069112822013e-08	13.5868137368335
180.459838157958	9.22665757066321e-08	13.5482299471181
180.52594247514	1.45531671856502e-07	13.5109315118267
180.57708404538	2.14857462749678e-07	13.4374886181381
180.627607854556	3.09493371542476e-07	13.3728113192868
180.700283241281	4.17765529708154e-07	13.3899219274613
180.770896781791	2.91495209393974e-07	13.4000665814405
180.828618603114	1.8787962018316e-07	13.3979804534554
180.888432588963	1.43535139386523e-07	13.4350098482446
180.961230355004	1.27385190454898e-07	13.4911129158528
181.018182136352	1.27040297859019e-07	13.5493242388716
181.078203438914	1.25818952779778e-07	13.6195831803985
181.128730081795	1.18783151082965e-07	13.678065427065
181.206215947655	1.0970461981556e-07	13.7919845257052
181.260966217802	9.95149415863129e-08	13.8802745941127
181.33113191419	8.42855786310272e-08	13.9902263444866
181.405236120787	6.90030667788476e-08	14.1082455076242
181.464531015725	5.91268468053986e-08	14.2143908720302
181.535445465855	5.9921769719865e-08	14.3369045626203
181.597874130231	7.0723132561021e-08	14.4496015677872
181.673583843747	1.10058963340133e-07	14.5732555499044
181.730683960799	1.76673779717578e-07	14.6770796220161
181.797072923128	2.70933626848247e-07	14.7878499047267
181.875442584997	3.41130538832273e-07	14.9025260132703
181.968523472579	3.36284114910414e-07	15.0162614781676
182.052579545812	3.50289225862847e-07	15.118310111117
182.10391314738	3.69527163376654e-07	15.1943652231813
182.190289937162	4.21864333895876e-07	15.2841099398245
182.261273650811	4.75153730739495e-07	15.3595803866082
182.319394564301	4.83108481993384e-07	15.4213221537791
182.398220786493	4.22329259052938e-07	15.4795429016009
182.458693689669	3.17830992143262e-07	15.5150893491171
182.536105818592	2.11979275622028e-07	15.5350795866322
182.611816748486	1.41511836649689e-07	15.5330914145944
182.687633312822	9.46606477655682e-08	15.4871971740624
182.764417839559	8.03208625348833e-08	15.4268040826227
182.828074871659	8.19861334278407e-08	15.3289491064723
182.899241227267	9.89781567899541e-08	15.1304066850883
182.953716309467	1.15302386136274e-07	14.980712211782
183.024252429972	1.08511988352861e-07	14.7551496502549
183.094794949705	7.53748065447838e-08	14.5118859336367
183.164896074031	5.83660906963396e-08	14.3292507765763
183.235853041818	5.00929086309708e-08	14.0671576327382
183.296673561117	4.94562676926983e-08	13.8523093373972
183.372448208511	5.01361802879459e-08	13.6263511942473
183.428118860364	4.77885970139851e-08	13.3721390802349
183.492029943661	4.537733971992e-08	13.1432718545943
183.55744254025	4.21634348924965e-08	12.9362796957313
183.61500328772	3.93838722742364e-08	12.7127295700797
183.669494531565	3.9435119862992e-08	12.4951197404691
183.742053549722	4.9268753838238e-08	12.2885673501735
183.801039951383	6.74113544172665e-08	12.1013373772127
183.87742861177	1.24490709594369e-07	11.9200302504373
183.939758635496	1.8760844672977e-07	11.7649651127143
184.015645753202	2.77244313759145e-07	11.6028914128323
184.069442772589	2.99605539911269e-07	11.4489529149126
184.128972035275	3.08730374092235e-07	11.3029991090065
184.192927041082	3.06242257415147e-07	11.1872862864968
184.24438871417	2.91348406945798e-07	11.0649261843877
184.317654841008	2.71376384850179e-07	10.943336408132
184.386048834293	2.48971417814556e-07	10.8440862169947
184.445389675965	2.20270670316564e-07	10.7439080405003
184.52223753211	1.93959276342658e-07	10.644069540373
184.582389073606	1.80489191837885e-07	10.54404876506
184.64789685514	1.79827939109661e-07	10.4540820927489
184.741368353625	1.91106722315845e-07	10.3998113814911
184.834221869231	2.07363745276695e-07	10.3775149811223
184.921543101512	2.26982216066329e-07	10.3641128374982
185.002919577894	2.53288406007523e-07	10.3916393903196
185.064789824257	2.71689554952171e-07	10.4130787638473
185.134630897271	2.6676174695149e-07	10.4687067173975
185.208749059871	2.42569477845455e-07	10.5681893482636
185.285700245485	2.18399113274992e-07	10.7002815642245
185.343954471645	2.14784605444591e-07	10.8334551733559
185.402646473465	2.03344916170171e-07	10.9759816017053
185.481231743083	2.23611727601054e-07	11.1766629881937
185.559015163143	2.26391487412885e-07	11.3946490601546
185.630131924205	2.42707999826807e-07	11.6307583767938
185.704611359676	2.69069651835685e-07	11.8854287747635
185.757336981519	2.85029790241117e-07	12.1170661501493
185.821784296552	2.82729254890536e-07	12.3831144066422
185.888793477618	2.44437341297784e-07	12.6577152149663
185.938993718621	2.01720982647542e-07	12.90814810335
185.999944077415	1.47676739766794e-07	13.1846084978497
186.051640796413	1.05486471145932e-07	13.4437483528775
186.108730928284	9.14772525559676e-08	13.7259935996503
186.163635543227	8.58081598048885e-08	13.9978788668403
186.218721170941	9.78828730356311e-08	14.2751290391366
186.285788470351	1.24286932477527e-07	14.5756902259348
186.344282142634	1.54634313554363e-07	14.8532946262663
186.415479464162	1.7360735005396e-07	15.1476149095762
186.495415882693	1.65853498978813e-07	15.4479367872952
186.558746293265	1.47677680927767e-07	15.711603115786
186.612137254699	1.07038443834481e-07	15.9354352640069
186.668597354237	7.07792515365252e-08	16.1581819937507
186.727983416965	5.03856901655143e-08	16.3776432247861
186.792663266941	3.71610680627256e-08	16.5950980043407
186.865468259905	3.79343000321179e-08	16.811844138741
186.932782431976	5.31582528211955e-08	16.9968288638442
186.982930069083	7.20998557674374e-08	17.1205349753129
187.046406604142	1.00109576717488e-07	17.2600948204047
187.118398008155	1.32644925115452e-07	17.3917719859352
187.198565703538	1.69861250381495e-07	17.5083016394265
187.276921379314	2.10342193138606e-07	17.595592915978
187.34759990996	2.41861605965408e-07	17.6481760635045
187.417791438087	2.4729229059524e-07	17.6669695010136
187.484884375685	2.32361819493033e-07	17.6586664671269
187.555854038898	2.06981610559735e-07	17.6394976907373
187.610034250695	1.58199010407832e-07	17.5948578523731
187.681388131638	1.06199899662218e-07	17.5240327562192
187.76173552726	8.52938089066474e-08	17.4537046284936
187.815688498686	8.80982542087149e-08	17.3644863105239
187.876292596037	1.14260421259571e-07	17.2799133366318
187.948630299852	1.5517081131252e-07	17.1440593590587
188.01101335752	1.86195019248618e-07	17.0295582568785
188.061460640947	1.99179298965437e-07	16.8788177727212
188.142390236995	2.24800846897876e-07	16.7126588353
188.197960808545	2.28446936817943e-07	16.5583953723781
188.259619076588	2.29097074737649e-07	16.3764347267624
188.310039368551	2.21189546830053e-07	16.1974900806982
188.3601300594	2.12618350592825e-07	15.9888601672442
188.424454711958	2.27307060383613e-07	15.8079976586385
188.483052821684	2.3634026657533e-07	15.6022489256197
188.53806275186	2.37985150273234e-07	15.371493049363
188.58976250209	2.2901412105131e-07	15.1169165294883
188.655999639492	2.24292590580297e-07	14.8714892160629
188.725552033018	1.99692597868214e-07	14.6846719291239
188.795874572965	1.3191826326308e-07	14.4401087676852
188.846100155637	8.22767977169115e-08	14.2018127448549
188.915645064064	5.50659002099005e-08	14.0054111844176
188.971976154684	4.31592126236703e-08	13.7699553245587
189.038786616402	4.32617587600841e-08	13.5793346754481
189.118688419759	4.22040200986447e-08	13.3829501836329
189.183880901903	5.16953922336564e-08	13.1871366056508
189.242232013205	9.01047480608453e-08	12.9986705893308
189.297773687966	1.37704194483865e-07	12.8230643982088
189.37883393377	2.13994331178385e-07	12.7090952862567
189.443933364002	2.82669977166355e-07	12.5867482568403
189.514035283906	3.62690339816422e-07	12.5162303449291
189.590216456537	3.73073626356636e-07	12.4468249140265
189.662824875688	3.19490737246471e-07	12.3981118989948
189.732111325332	2.60901880084706e-07	12.3708659209262
189.807513533711	2.08034685905371e-07	12.3738166783427
189.881561906214	1.74500678190799e-07	12.406896734566
189.95703521461	1.70764695429796e-07	12.4494182501343
190.03776721141	1.97650506191475e-07	12.526220951148
190.090311315344	2.15282403412666e-07	12.5788650365787
190.153015266856	2.28839858833174e-07	12.6540857148447
190.235307158769	2.65386100340781e-07	12.7551681604406
190.303677795697	3.12972047018816e-07	12.8496135257648
190.36496513501	3.26772079970387e-07	12.9396545146527
190.422267778347	3.6755242750024e-07	13.0286124084824
190.475736581969	3.85833603207266e-07	13.1150486020006
190.539195422424	4.72497123782373e-07	13.2122057287194
190.609381439347	5.61876013724127e-07	13.3140631604363
190.690029471549	6.8091101816872e-07	13.419926181995
190.748953089721	7.25614814134431e-07	13.5130487417671
190.805043379619	7.27364376986211e-07	13.6042532746666
190.8839039634	7.38071038822984e-07	13.707291897917
190.93964772547	7.30559682700294e-07	13.7973057214086
191.007481866702	7.32629977132079e-07	13.8940918726685
191.079529075248	7.34718023484976e-07	13.9917099033268
191.153401444687	7.04369114461695e-07	14.0842050993196
191.216827683861	6.33896233134261e-07	14.170800957143
191.279927960384	5.14403320582515e-07	14.2489467650996
191.34865071956	3.2827911117872e-07	14.2911344762312
191.402913674729	2.21353240661887e-07	14.2928987890937
191.482614534044	2.06971216223745e-07	14.2921694310236
191.55128796911	2.68590730289778e-07	14.2758167695444
191.601559359425	3.55329992937334e-07	14.2640354378305
191.652065540167	4.4911304161485e-07	14.2304571334094
191.711655642337	5.29100567826495e-07	14.2014501659635
191.764747602755	5.32327909595327e-07	14.1594440394226
191.829410720181	4.72921187265329e-07	14.1637406510998
191.882139002083	3.57694035142237e-07	14.1444196741147
191.939897299128	2.27301640880612e-07	14.1148789506874
192.007848567752	1.54472957547496e-07	14.1024901790634
192.089168082873	1.50535463683016e-07	14.1071487545929
192.139936194421	1.76290320263667e-07	14.0430710291942
192.198067911781	2.48342614301641e-07	13.9975826891932
192.253400381803	3.44436355234997e-07	13.9289029227601
192.347500588846	5.72627273550643e-07	13.8837692688101
192.424512151181	7.24285274874176e-07	13.8163050928251
192.493330904897	7.83244523279459e-07	13.7277648174146
192.545854845029	7.89120205061777e-07	13.639991321694
192.620792349422	7.82305118249164e-07	13.5486502686071
192.677425163743	7.76550007481707e-07	13.4570826991565
192.745656055062	7.78921912034053e-07	13.3656607595174
192.819117284236	7.84198693010872e-07	13.2658054830918
192.895972368558	7.90954634422264e-07	13.1716742009448
192.953995581141	7.01721450269674e-07	13.0689542611146
193.004980284101	5.4672791590831e-07	12.9608449686377
193.062088626639	4.68533520213949e-07	12.8631104095444
193.125977914193	4.44396722720538e-07	12.7766613897014
193.179141387582	4.04267919102694e-07	12.6885224269702
193.244088562081	3.86893567701792e-07	12.5995771922233
193.295074002819	3.39183690892448e-07	12.507634910253
193.350034245295	2.88064238574486e-07	12.411687322394
193.414229844184	2.40904405741471e-07	12.3271528758101
193.486614280286	2.04579370590203e-07	12.274175892645
193.56978133369	1.51929253991366e-07	12.2205367127772
193.648974295586	1.03672498933714e-07	12.1748746539435
193.71250521827	8.17023240831933e-08	12.1300580040741
193.769079544025	8.25162729329892e-08	12.0989776942529
193.842507346376	1.1753241728677e-07	12.1151676470919
193.896940401771	1.57128005143429e-07	12.1298850178238
193.96528307456	2.2712962072314e-07	12.1877349748501
194.017813937484	2.2860487812645e-07	12.2364640575169
194.07960928917	1.9150148401173e-07	12.3354993337469
194.147491233885	1.28303421840119e-07	12.4464240394984
194.198022850434	6.74980170870152e-08	12.5326837759803
194.265328688859	4.68613957486115e-08	12.6903025445655
194.322026942119	4.41594332119107e-08	12.8368708685005
194.377305846979	4.24371363104597e-08	12.9817389743081
194.45246650637	3.72708768379678e-08	13.1819479359265
194.528780385679	3.48911294475663e-08	13.4057582661271
194.602541606159	3.65034164236733e-08	13.6131971141064
194.653281795249	4.79724728123546e-08	13.8003781883673
194.714642259838	7.13123384189054e-08	14.0146382975837
194.779161969076	1.04482038524932e-07	14.2467583156027
194.829525316459	1.27672631250296e-07	14.4481450809004
194.896841410502	1.32829124480087e-07	14.6822123914754
194.967426466598	1.25557867510359e-07	14.9243796257604
195.019586158849	1.12156102358949e-07	15.1281121604488
195.091125521046	1.04709971377924e-07	15.3701703144078
195.161678344606	9.70220056326271e-08	15.6012316269993
195.213541146642	9.16695833136419e-08	15.7889454712701
195.282517269871	9.21597896079153e-08	16.0079768954651
195.345513304137	9.89119243683374e-08	16.2120647617105
195.398390707418	9.84819512937157e-08	16.3852551584104
195.473849293333	1.01223450706575e-07	16.5922764972717
195.531862747666	9.51851843417602e-08	16.7597037026071
195.601224104906	7.95558472552369e-08	16.9371447664211
195.677739489773	6.24886550167746e-08	17.1106002619632
195.753956816697	4.76401565953466e-08	17.2677061104058
195.804504286623	4.02483725321434e-08	17.369608505517
195.863771483991	4.14987048947729e-08	17.4704313779401
195.935532552446	5.76743589443566e-08	17.5718002584977
195.990870144527	7.54173083572267e-08	17.6278948127702
196.042428319118	8.66087209882023e-08	17.6523328670031
196.116029299005	9.83404355980073e-08	17.6759803548475
196.172611010387	1.01568474968404e-07	17.657269569233
196.244687404753	1.04784029953376e-07	17.6112541335154
196.313397898633	1.05488963177486e-07	17.5299746994489
196.379460244445	1.02580996169032e-07	17.4115718271771
196.450604919133	9.81992926554396e-08	17.2524760041341
196.529270672713	9.5715507921964e-08	17.1273158071962
196.597657720624	8.83529589921617e-08	16.9528387343905
196.668169420617	8.25924258857697e-08	16.7165884343227
196.738726370126	8.15914526634583e-08	16.4836983860563
196.803163666813	8.42168901960371e-08	16.2508267045627
196.869152913343	9.03178553421751e-08	16.0155983251451
196.939256444927	1.00322734796327e-07	15.7814278642904
197.008842025525	1.09990365344146e-07	15.5121135359598
197.069762637502	1.0764294296122e-07	15.2208750928086
197.13830571762	9.09654144221632e-08	14.9086944706486
197.192037638748	7.1119649605623e-08	14.627474043894
197.254869657768	5.42041399278451e-08	14.3531368952492
197.334159717806	4.81808002874653e-08	14.0439207542318
197.384243424158	5.0884869668569e-08	13.7688003387919
197.456039900133	6.41907069798802e-08	13.4800589524723
197.515854507981	7.89953738169376e-08	13.1884395892937
197.568438905546	9.14923978286927e-08	12.9007024906152
197.638989876771	1.068298953314e-07	12.6415941557302
197.703157793853	1.06759981053126e-07	12.3914154116357
197.775406076151	9.25338929152838e-08	12.1470130672283
197.830127126421	6.76283054096581e-08	11.9359307526483
197.881914970037	4.03496139657779e-08	11.7031020506262
197.962833861847	2.65329352513973e-08	11.506508613947
198.025769464796	2.04380037993609e-08	11.355441827417
198.101474973302	1.73667811630608e-08	11.2212569994552
198.152161752056	1.82418955136309e-08	11.0809626267262
198.214277491574	2.9226300013758e-08	10.9725210808649
198.275787946366	4.68667299053383e-08	10.8636225247462
198.327991980139	6.46034948890637e-08	10.7894483225946
198.389296922001	1.00657416574389e-07	10.7278969129461
198.460009917945	1.76018272427097e-07	10.6792054733514
198.533379541624	2.80429993776059e-07	10.6459480564669
198.587254968407	3.32100446798802e-07	10.6452576588324
198.655846943098	3.42135844059306e-07	10.6648246563912
198.729069384231	2.917305012513e-07	10.7047427572028
198.809071408287	2.01569220667139e-07	10.7546207804584
198.875971893885	2.01950499572154e-07	10.8132703368935
198.925999674859	1.88704216799062e-07	10.8634017828758
198.992422554707	1.80157091191441e-07	10.9386786959421
199.069721723621	1.66727349496954e-07	11.0290628895764
199.123854772452	1.85180099119134e-07	11.1049092432467
199.192144855323	2.30595976312853e-07	11.1997855828593
199.258822576939	3.01660444471162e-07	11.2991487012864
199.313278959956	3.22268217288639e-07	11.3932607069507
199.377879940448	2.96688561012494e-07	11.5025680739487
199.453692169011	2.41889460652062e-07	11.6253295780859
199.505374618151	1.61247273415982e-07	11.7363580193104
199.574499048832	8.45648205359748e-08	11.8695076999299
199.626704538211	5.02845701342319e-08	11.9962744968188
199.691297101599	2.35473465976388e-08	12.1424009194194
199.749075406936	1.53286517351732e-08	12.2921544606582
199.80888515717	1.23539262306472e-08	12.4526419016242
199.884584268868	1.33570651617975e-08	12.6332856245213
199.944726298852	1.64748037163534e-08	12.8078378246228
200.017525019634	1.96414049495549e-08	12.9974828506216
200.077510222723	2.10158890479004e-08	13.1820448454615
200.148542972161	2.16140403988657e-08	13.3945568559072
200.222928723783	2.22804601960971e-08	13.6232038541583
200.29406033723	2.29242096169963e-08	13.8469824254574
200.364481571342	2.70156303184173e-08	14.084080579253
200.425099775529	3.56451263565491e-08	14.2956841127791
200.502932396599	5.48256168587199e-08	14.5461957390019
200.55661453854	6.39644670619679e-08	14.7241858649186
200.607595170367	5.09057379688475e-08	14.8770551426012
200.68513021691	3.75641848491821e-08	15.0986668873349
200.76325480179	2.91900113024629e-08	15.2879769287552
200.825163943338	2.88625852793006e-08	15.4057424076544
200.9029463426	3.82973101117475e-08	15.5342301833906
200.965374178955	5.44752437120715e-08	15.5804783604018
201.024675695887	8.10360768615151e-08	15.5907884122786
201.094506761902	1.3179080044955e-07	15.5912979485067
201.15563683544	1.87121664091461e-07	15.5687196205993
201.219287914024	2.53494531242002e-07	15.5243039701946
201.297969637293	3.27968715780517e-07	15.4693562161843
201.3741568953	3.49145901768531e-07	15.4092994991983
201.44669733477	3.14921994335002e-07	15.3266198550872
201.499866508258	2.71678036892128e-07	15.2332756774085
201.555946548138	2.50307887289963e-07	15.1495084315691
201.624344773728	2.62347443701389e-07	15.0456040742356
201.67882121208	2.80642532685518e-07	14.9370354106013
201.729894940077	2.73117624370019e-07	14.8428911745535
201.800246561001	1.75583710110472e-07	14.7286574716585
201.857871205914	1.05785302796704e-07	14.6169152729853
201.934833434877	7.31901772787692e-08	14.5165612883432
201.988637259603	5.58918282249979e-08	14.3897896887088
202.04052012292	5.47624977070864e-08	14.280272721227
202.102907187116	6.44482147891265e-08	14.1580685322598
202.156625365303	7.55102037642424e-08	14.0278615090719
202.22849833706	9.96771429329602e-08	13.903486163244
202.298939613233	1.24601802926996e-07	13.8226040260219
202.364313007243	1.44884457845967e-07	13.7321940028579
202.416578091396	1.55463363686279e-07	13.6232836323924
202.485637471861	1.6524156620956e-07	13.561448776149
202.562613727782	1.64129687949239e-07	13.5277390075783
202.637115953823	1.68879363109354e-07	13.4705103267233
202.691439261088	2.04060795398347e-07	13.4347757336163
202.756246235859	2.97727614276198e-07	13.3985902640173
202.847092429907	4.14560679385962e-07	13.4156249764381
202.899245482312	2.80816226365285e-07	13.4024507917106
202.962672814614	1.66591291380345e-07	13.4149832928435
203.018283919469	9.41141897837649e-08	13.4154494108783
203.094603419771	6.55454317166118e-08	13.4844556171414
203.16136454939	7.07482653942995e-08	13.5514874543657
203.217613893985	1.02109578098551e-07	13.6109176215717
203.282001172584	1.59269628092046e-07	13.7096288486797
203.336942676304	2.15479781761165e-07	13.7969539373547
203.406501956092	2.57922999636694e-07	13.9230296164065
203.462972111913	2.62996261152674e-07	14.0334092690755
203.532057782392	2.53087467407133e-07	14.1864386195602
203.615489775316	2.31010885197446e-07	14.3605391224607
203.699126437242	2.1424237419127e-07	14.5473874982939
203.787054486542	1.90746325976135e-07	14.7324785631071
203.859824119914	1.56465711558513e-07	14.8938280462576
203.925754625928	1.40106560951473e-07	15.0567608814009
203.976609867389	1.1110514640764e-07	15.1842016818754
204.049850951357	9.18819552554727e-08	15.351621412895
204.10492750231	7.90993322494709e-08	15.4900911252049
204.176822986441	6.10477901820883e-08	15.6479173841539
204.248026623922	4.73547239354356e-08	15.8008816008974
204.32413511496	3.17878158786009e-08	15.9523046618148
204.398629915655	2.6825160398563e-08	16.0954631731445
204.468564964445	3.24287377097883e-08	16.2264915288873
204.548151983007	5.9622223918922e-08	16.356811358588
204.614191997479	1.16755332291175e-07	16.4661267567638
204.691577218162	2.19711699982531e-07	16.5738280522083
204.779398792496	4.02757654738413e-07	16.6746899070369
204.874246082783	6.28957473052076e-07	16.7599661739141
204.954679039543	8.29873017755616e-07	16.82124216181
205.024015351984	9.89177169843629e-07	16.8647041576132
205.074553809666	1.08813552001072e-06	16.8789319837493
205.142974417441	1.14460890712929e-06	16.8750536369522
205.193188854156	1.04282176677292e-06	16.8337341874695
205.253889993104	9.02232237783419e-07	16.8018515377511
205.317059140687	6.38578289194914e-07	16.7174474982151
205.37185237372	3.91758596654171e-07	16.5871388056136
205.427785009497	2.27033258964376e-07	16.4036901169382
205.481558293309	1.47722229742152e-07	16.2183166774911
205.54150309561	1.09542637914357e-07	16.063523934492
205.617178589857	7.7057969680079e-08	15.830448949089
205.682557462786	5.61178262838847e-08	15.5441821091427
205.752064489776	4.76468108454942e-08	15.3035493052765
205.807506625304	4.81522600829215e-08	15.0045553807238
205.877011265917	5.58406951689737e-08	14.6967895872994
205.948479941803	6.19914168985841e-08	14.4136378604645
206.021056322439	6.59088367679532e-08	14.0972829295623
206.099373881588	7.3871943595287e-08	13.7587212016215
206.163566736898	8.73786547495767e-08	13.4694863050906
206.234881277644	1.14766037944067e-07	13.1445688692072
206.302037365926	1.55797685293897e-07	12.8572020425747
206.355101653648	1.94377176187059e-07	12.549781656978
206.420590584639	2.74950630821028e-07	12.2622729810484
206.471367256757	3.38073596218439e-07	11.9801488906038
206.52745356131	4.41650765829027e-07	11.6904528775915
206.588432724063	5.97390118466614e-07	11.432975089846
206.643084147448	7.5760860270212e-07	11.1750388381162
206.707854242176	1.03624193747985e-06	10.9480876080498
206.786469624997	1.47915664698199e-06	10.7247132859007
206.836479955128	1.5031171671001e-06	10.5157713776407
206.907026388385	9.07192960078059e-07	10.3283593236736
206.962425878348	5.03554585078754e-07	10.1592084124962
207.02805318786	2.8007617595854e-07	10.0190679944123
207.103029682588	1.43589127420863e-07	9.87905535349844
207.174710321356	9.44842274899865e-08	9.78545143205529
207.247877160824	7.87457116159759e-08	9.71213147390095
207.311193993236	7.28501524671942e-08	9.6218420210016
207.370066728708	8.30825371928944e-08	9.55069660430496
207.43735397553	1.18964436907216e-07	9.52107581309531
207.496087887049	1.49439917398537e-07	9.49212894568201
207.555282768029	1.89279143478318e-07	9.4964033795869
207.634648742515	2.64180337767582e-07	9.54120225562174
207.692771041208	3.01580942141749e-07	9.57973378562577
207.747043774866	3.36481668343466e-07	9.63387473726091
207.805521452457	3.64617246742664e-07	9.70870253173469
207.8767058078	3.96035604716561e-07	9.81403573679094
207.931298995068	4.5651176825271e-07	9.91633623551787
208.011575749139	5.59596078682568e-07	10.0657794102958
208.082816446805	7.25631007519603e-07	10.226518058965
208.132955005743	9.53648438693542e-07	10.3738653813122
208.201032307275	1.33621689273634e-06	10.5630770107387
208.270699815091	1.11564530942941e-06	10.7718007579963
208.347019620555	9.18129777193329e-07	11.0044641602926
208.400475927722	6.3832361722751e-07	11.2244186111043
208.462986942326	5.00677911766233e-07	11.4734294211992
208.535399844453	3.22977945294172e-07	11.7484548737185
208.597228566286	2.51036178520229e-07	12.0242808556521
208.666447654138	2.03540392651693e-07	12.3217412399809
208.723378053703	1.52297054299562e-07	12.6095141236067
208.803298831933	1.29814864629377e-07	12.9373805227304
208.87561132718	1.06598696975177e-07	13.2632921763829
208.937135221587	9.47657873163071e-08	13.5750857661313
209.012940106372	9.08603888382863e-08	13.9117892177388
209.090058352806	9.06487754508727e-08	14.2489832949983
209.153545520005	8.38288892143584e-08	14.5549916497588
209.206997281946	7.44540675034118e-08	14.82304457636
209.274246757156	7.35417816553069e-08	15.1194429662611
209.354367770312	9.01313779255368e-08	15.4268936946612
209.423770426311	1.17369143754743e-07	15.6888469978591
209.496825110556	1.57483767618195e-07	15.9338024619902
209.573673576122	2.27107638424946e-07	16.1586505795088
209.648732500885	3.47992656224418e-07	16.3438810117379
209.729229489262	5.68279579412156e-07	16.5047609206618
209.797775341904	8.34450123519775e-07	16.5999949541775
209.849645298299	1.01860891027266e-06	16.6372364591983
209.904771308319	1.16804044334431e-06	16.6636648216819
209.978591787705	1.23557022446491e-06	16.6884732140316
210.032409782104	1.15423014887669e-06	16.6773514457503
210.105855102163	9.9921722543488e-07	16.6545904399262
210.168907276369	8.36705139422099e-07	16.6169325419672
210.246888175552	6.38670524043878e-07	16.5601987530794
210.30588428923	4.20316428657957e-07	16.4774131290416
210.376009039061	2.39969581164697e-07	16.3801377640583
210.456754868156	1.17923350153694e-07	16.2662175895909
210.537110307999	5.88353848166207e-08	16.1504780266446
210.610900549182	3.69112475695009e-08	16.033193753278
210.672994333866	3.6942263745857e-08	15.9306342783098
210.752649240558	5.59358910764939e-08	15.7959824166389
210.818004673494	7.50061564168679e-08	15.6784704663281
210.896257017427	9.7437092104638e-08	15.5377237162466
210.95555643529	1.05971455603701e-07	15.3905950469867
211.014937247001	1.15989679327718e-07	15.2344142152585
211.0806817112	1.32079061443331e-07	15.0792641628145
211.138061593612	1.45407052676912e-07	14.9250359045253
211.194805737684	1.59388000115328e-07	14.757525659878
211.255938490813	1.76881362421138e-07	14.6106207997147
211.332318339314	1.98539398359835e-07	14.460900521936
211.402670711397	2.12536988169339e-07	14.2996756179882
211.465550593156	2.16267338204341e-07	14.1277410767008
211.541428003228	2.11116488235118e-07	13.9909449424401
211.618277676299	2.16603546681784e-07	13.8839309341459
211.68257892673	2.1767093957307e-07	13.8157119580489
211.748793311366	1.46063307444299e-07	13.717501885342
211.813746666828	1.06219041546763e-07	13.6706247444604
211.884293999736	1.06528334584438e-07	13.6161916425107
211.957355285043	1.67378087973888e-07	13.5718126179041
212.015941882975	2.63245130230945e-07	13.5288818434629
212.089423581703	4.18556752462487e-07	13.5218272690664
212.139536241484	4.99178837101625e-07	13.4824329784076
212.196744564721	4.27070054791166e-07	13.4576100472429
212.262554252121	2.74445582051003e-07	13.441442351476
212.339361566163	1.70648971003664e-07	13.4742416839245
212.415323302838	1.11927628300674e-07	13.5165336905872
212.479970664368	9.87981595898671e-08	13.573673557299
212.532895712464	9.90817205546992e-08	13.6087549788688
212.606895361263	9.79362159465175e-08	13.690576930136
212.665827446751	9.01202898424122e-08	13.7641626225228
212.741247458722	7.8474069426204e-08	13.8683737216845
212.814803828593	7.21038344813272e-08	13.9839628256619
212.88860470574	6.7094024648827e-08	14.1018741398615
212.939876989525	6.56018240670294e-08	14.196024468499
212.99831550161	7.41191779314574e-08	14.3041236337525
213.071233498861	9.98095810656758e-08	14.4254796745487
213.12668798196	1.46644234456161e-07	14.5283051772372
213.189803658361	2.27787296375886e-07	14.6377548617888
213.252798287743	3.15051177641958e-07	14.7443449626165
213.304020590153	3.44971332660267e-07	14.8359404583737
213.370845848548	3.34803308476253e-07	14.9394624671026
213.446032926361	3.15279420501529e-07	15.0427926962939
213.516926398233	3.52091296987171e-07	15.1376512492674
213.590922119782	4.03391691691325e-07	15.2271759633624
213.647801965678	4.47658844527517e-07	15.3008572716218
213.723262482019	4.67898268250183e-07	15.3768893484195
213.787031397871	4.20565340703367e-07	15.4359006000386
213.865549461461	3.35993524944878e-07	15.4875767921504
213.939086086948	2.34263109609373e-07	15.5176284051237
213.995201749771	1.62212908288916e-07	15.5287085465168
214.065453386419	1.17289011633846e-07	15.5312849105142
214.117961192468	8.29689036597909e-08	15.4880474372142
214.178185795028	7.16577240762952e-08	15.4393219776609
214.249940640384	7.58442182771594e-08	15.3671753871875
214.302884136339	8.95083507922193e-08	15.2019604053194
214.366175420981	1.11232145667598e-07	15.070987937039
214.418296556665	1.18474326326777e-07	14.9266603719137
214.470842549336	9.90147922696473e-08	14.7494984693298
214.523164415439	6.76772617366781e-08	14.5210575676596
214.594004770208	5.22088871865314e-08	14.3332978672651
214.661802977057	4.47612912222023e-08	14.0814532562042
214.739777103471	4.47928559942746e-08	13.8461302535542
214.800783935139	4.43748070678284e-08	13.6493033539532
214.869211753063	4.20097755538751e-08	13.4217648188289
214.933635093496	3.80709844988171e-08	13.197570552491
214.99509144347	3.44755586217989e-08	12.9753196846984
215.054240785787	3.32183724220843e-08	12.7879765753326
215.111934483707	3.55762232070947e-08	12.5975497337902
215.1675823327	4.42862955085695e-08	12.4093613784533
215.245038525941	7.93192105498789e-08	12.2411100514639
215.308290557584	1.26945316617642e-07	12.0769494819717
215.381014314009	2.14792727748238e-07	11.9327343807622
215.432517956394	2.55844047432086e-07	11.7827149833956
215.488364777433	2.85255311945595e-07	11.6453666586138
215.542357337306	2.87149103657857e-07	11.5232427130574
215.605379012947	2.68387859925401e-07	11.3995065232392
215.678437976209	2.35518668547795e-07	11.2818122187715
215.753826837506	2.02998896873993e-07	11.1792145122961
215.830760679806	1.7680803458293e-07	11.0923654046932
215.896968765525	1.56743585515706e-07	10.9986728114715
215.947324751276	1.49129303199019e-07	10.902226339543
216.00592628635	1.48469363469421e-07	10.8208165645184
216.072549231043	1.50166247996041e-07	10.7462243442428
216.146878299391	1.68751534473004e-07	10.6830472611033
216.224129445866	2.03270074028016e-07	10.640648180616
216.283095529711	2.22505844516215e-07	10.6031965724665
216.334106957513	2.27195044585639e-07	10.586850084373
216.415729207943	2.18608256901042e-07	10.6324660857508
216.477014368479	1.8822421376821e-07	10.6777097934525
216.565039459492	1.32436885078682e-07	10.7668120508915
216.618967331789	1.07201862578337e-07	10.8492311343741
216.690884492632	8.87868054751954e-08	10.9721328924301
216.741278643106	8.92089676809092e-08	11.0851076700301
216.812114195769	1.04737509457384e-07	11.2481364167833
216.866853602234	1.34304818510754e-07	11.41015683036
216.930326235328	1.68688505884658e-07	11.6025656547694
216.990024523129	1.90944440823331e-07	11.8026367625039
217.059114539945	1.95246790978341e-07	12.0324610492521
217.123547797486	1.79033323340624e-07	12.2711684812005
217.201741173674	1.57180497624237e-07	12.54263286967
217.253311215428	1.13942080254594e-07	12.7764480988579
217.31003599231	8.51230062264064e-08	13.0335828811924
217.361083415451	5.98865449109812e-08	13.2797858755227
217.417554207414	5.08711727210882e-08	13.5499431686888
217.497701768987	5.29008044756739e-08	13.8610909368777
217.57306572883	6.77283473052195e-08	14.1687496393785
217.645695190786	9.05977278604547e-08	14.4757978849047
217.69750559225	1.06452137037479e-07	14.7383961880588
217.75734213387	1.0998230471234e-07	15.018645135325
217.811272269749	9.33068317229007e-08	15.2780557440812
217.89167848474	7.19307225621705e-08	15.5839483580413
217.96283243932	5.3032206654513e-08	15.8662055505657
218.021096372225	3.63134303881492e-08	16.1087165077907
218.076254384328	2.69343386314744e-08	16.3313884567312
218.135853702601	2.46153771633705e-08	16.5533030101368
218.200506736109	2.8455702776326e-08	16.7713493723829
218.272802943666	3.96248982311237e-08	16.9853875721262
218.340668086264	5.46057326877829e-08	17.1665722889293
218.397715719859	6.58361614273333e-08	17.298287729509
218.468261782864	7.90382331227698e-08	17.4375502151217
218.518679141689	8.22111247030885e-08	17.5033334360818
218.589511462964	9.73121048615077e-08	17.595328159485
218.663960666933	1.14663114062769e-07	17.6589793514422
218.726419508293	1.25161705977443e-07	17.6706802064166
218.791518265497	1.29922181891777e-07	17.6478167211682
218.848010182287	1.22420591615564e-07	17.5890283132568
218.90968930013	1.09015883332274e-07	17.5220350835273
218.980806967313	9.42106569132865e-08	17.4561637201287
219.041239109245	8.63788009747827e-08	17.3362859569611
219.113223834465	9.55361471060616e-08	17.2218557212955
219.200581220974	1.17540663375612e-07	17.0660798377206
219.257844750794	1.30227670181938e-07	16.8952236760842
219.33392945896	1.43580336326422e-07	16.709952670672
219.386153984467	1.44918055431996e-07	16.556048548116
219.459081208679	1.45473169383391e-07	16.3785390657053
219.519396251407	1.35702742143733e-07	16.1665757086066
219.591977454383	1.3277028313852e-07	15.9800909366313
219.669655743864	1.3187345901821e-07	15.7730340436011
219.749717601597	1.38568437807256e-07	15.5623935502729
219.823175547803	1.51207696960498e-07	15.3754167282469
219.90236333661	1.66008571295747e-07	15.1540501729264
219.953216654907	1.60279719314154e-07	14.9067716946036
220.011576497194	1.50718416741086e-07	14.6663003263694
220.084784932413	1.28272716604356e-07	14.4288106377217
220.139071651951	9.27363013583247e-08	14.2147401810965
220.190486093773	5.67074294370289e-08	13.9686448216929
220.250661299459	3.73166638928571e-08	13.7521503157394
220.306272074621	3.0556757377495e-08	13.5175417011287
220.373309794426	3.42678376361403e-08	13.3079707756865
220.45312195248	4.123436062662e-08	13.1504608083787
220.515658233898	4.26428358569477e-08	12.9642600189429
220.585635061753	4.61954944633303e-08	12.8313150578859
220.646316829372	7.46098450375833e-08	12.6855335264861
220.699786195527	1.12961165705934e-07	12.5306376434547
220.779487755564	1.79184187786188e-07	12.4497795584432
220.855563488836	2.52170000880451e-07	12.3631957147988
220.923944469167	3.22205423540027e-07	12.3068392022569
220.982630701026	3.43022418990402e-07	12.2556014113898
221.046345218253	3.30546750463254e-07	12.2264782690167
221.104042147751	2.69315240794355e-07	12.1848436794315
221.171136482282	2.09615539677534e-07	12.1799523197021
221.230365672924	1.54247114579836e-07	12.1793851612791
221.305776732369	1.53266646078616e-07	12.2300847447802
221.380843711688	1.61532953994359e-07	12.2919907325482
221.457547433527	1.62294769654842e-07	12.3708499515782
221.531671174014	1.63667796148375e-07	12.4577967407123
221.600533212516	1.77560747064831e-07	12.5468268991771
221.67577236729	2.1950242486535e-07	12.6459280500373
221.742515468126	2.79383548683577e-07	12.7408800032632
221.803485018477	3.04643900985238e-07	12.8323425577238
221.862181352862	3.58075650807231e-07	12.9235856502532
221.918765542484	4.08625652390996e-07	13.0140638361614
221.986046979624	5.14897766967659e-07	13.1141597540484
222.062436630275	6.26231572610796e-07	13.2189291053372
222.135339229713	7.04175833796065e-07	13.3209436349562
222.192347927528	7.26017096207944e-07	13.4127773046072
222.262631228691	7.30837932554942e-07	13.5125803481569
222.31918937491	7.35702653969e-07	13.6035058018081
222.375803017586	7.43874427653192e-07	13.6934350182268
222.439470683695	7.32191846832763e-07	13.7866701389521
222.490114523071	7.00399610334926e-07	13.8710126043927
222.548188210559	6.23194835789328e-07	13.9569436890293
222.616000796997	4.9619801694879e-07	14.0386900345618
222.677734607085	3.54447044029935e-07	14.0981957625666
222.753179337458	2.45191777714078e-07	14.142765444816
222.824909671678	2.06775248167787e-07	14.1963421450278
222.8967537365	2.20433125248581e-07	14.25464439342
222.956065815433	2.63145272316284e-07	14.2361255238466
223.02687139961	3.66846717028935e-07	14.2550256811274
223.098799346083	5.00544056777526e-07	14.2283734742225
223.168691512739	5.92865432182758e-07	14.252519453625
223.239868979677	5.83531225653319e-07	14.249404849441
223.310104359931	5.06410321768394e-07	14.2764591306997
223.385311236013	3.75661802909973e-07	14.2793607881494
223.463188769665	2.90877036121186e-07	14.2958857871605
223.535775817536	2.54252658744476e-07	14.2802568812406
223.589155547568	2.60404322053781e-07	14.2244168178194
223.646765747165	3.23170010926074e-07	14.1588118731877
223.718952034164	4.6965680245343e-07	14.1007160238413
223.789704605373	6.33680716454265e-07	14.0203645035159
223.861854865681	7.62432454233298e-07	13.9463626426091
223.927128692797	8.07974043919564e-07	13.8598949742909
223.977155420171	8.14120935459499e-07	13.7739477208357
224.048637970102	8.12982734505974e-07	13.6846688199823
224.104178494683	8.15768973557162e-07	13.5816955825384
224.170777697922	8.30401706212471e-07	13.4790698101463
224.246905386498	8.63629049559667e-07	13.3764389838547
224.298774031728	8.75190591526955e-07	13.2878171780164
224.367994623916	9.14563301102445e-07	13.1928469358254
224.423256321708	8.70147596373459e-07	13.1035036153051
224.483255370745	6.89443642750476e-07	12.9963360730143
224.559409398086	5.36531673664457e-07	12.8935666690593
224.632396132944	4.42917460116345e-07	12.8023669534823
224.68454902057	3.63699654897362e-07	12.7162930938837
224.755574932519	3.29459111458817e-07	12.6289955701725
224.831245011067	2.93797945401083e-07	12.5422537684549
224.886785340177	2.37467192854055e-07	12.4514001869468
224.947684715475	1.89200900080649e-07	12.37372358655
225.011229850741	1.48239850352017e-07	12.3207328173053
225.068243956429	1.16103245397733e-07	12.2609163690734
225.148300051533	1.58151456055925e-07	12.2612026710243
225.222350495316	2.07780837688199e-07	12.255069394465
225.283418221101	2.46967067625886e-07	12.2538836475346
225.354500539832	3.3591480170619e-07	12.3024003067797
225.428605067757	4.76143179279572e-07	12.3771128915538
225.497706939096	5.70526504516838e-07	12.4795859342289
225.566820181759	4.51218629796225e-07	12.5984614274538
225.639942425205	2.8814303773413e-07	12.7338551776771
225.714002212535	1.97286800857578e-07	12.9018440932881
225.787283775737	1.21999248347684e-07	13.0728844320175
225.837423847929	5.91963384819216e-08	13.1938985960452
225.88863111491	4.71023334510691e-08	13.357860226252
225.943874373234	4.81533657670966e-08	13.5210445188494
226.017647092523	4.9744330781525e-08	13.7499215178871
226.080904794071	5.58332987985009e-08	13.9487124304692
226.159241835772	8.37535553427737e-08	14.1869396589512
226.22020094407	1.30824180611701e-07	14.3912085617181
226.293126424073	1.84253725465279e-07	14.6166352456586
226.375907314543	2.11418102569928e-07	14.8549610713734
226.44810740543	2.01652354268771e-07	15.0827731976846
226.523566251347	1.75090069638064e-07	15.3111380206281
226.614936654323	1.76904138926331e-07	15.5603546948891
226.697532436085	1.80509098423042e-07	15.7886993647747
226.760590192403	1.76967182698753e-07	15.9780855798457
226.814589626208	1.80660699008819e-07	16.1468859877122
226.889952360133	1.91920913219161e-07	16.3457500749349
226.948222904156	1.94154136407518e-07	16.5061150710825
227.016370541425	1.94637518920011e-07	16.6754726020061
227.08888482012	1.83221468139747e-07	16.8392279802006
227.166459963734	1.55525568702365e-07	16.9963731188449
227.239277226068	1.29812287530881e-07	17.1340960865781
227.302282209156	1.07111673139334e-07	17.2451644123224
227.381544621265	1.11507919302437e-07	17.3604448767794
227.440261247427	1.38288625832226e-07	17.4368904347274
227.509956022054	1.82432281597985e-07	17.5067776126041
227.588948617664	2.23959300570663e-07	17.5612283104955
227.689624263217	2.64869761523354e-07	17.6001271989003
227.750043760369	2.77012253240476e-07	17.6016184341173
227.80151540323	2.65298157987873e-07	17.5776146980696
227.887749262451	2.72121686948572e-07	17.5504291238073
227.959031997367	2.53276026097859e-07	17.4861687549927
228.017417932084	2.2700133931493e-07	17.4123608250454
228.096768835785	1.89112320231737e-07	17.2905958379991
228.159075628644	1.50945442450886e-07	17.1438944208468
228.230394795485	1.22759811620239e-07	16.9701163252412
228.306636129845	1.12260704783992e-07	16.7783820140478
228.383154341212	1.21710564816347e-07	16.5774609510382
228.456175635473	1.47819524937125e-07	16.3456140327065
228.51837180735	1.77258273850836e-07	16.1133473796803
228.592638782761	2.09466251238452e-07	15.882622999641
228.650783492569	2.14414761141928e-07	15.6444626274561
228.729976766692	1.97688903167001e-07	15.4062223835917
228.80125132662	1.48605899369632e-07	15.1329286083502
228.864587777973	1.05119828382311e-07	14.8340175667644
228.916735322004	8.70590812357328e-08	14.5299821634505
228.968801412867	8.90870057031255e-08	14.2523344001166
229.029696041353	1.08253931599697e-07	13.9490862263741
229.09625537972	1.39119519271917e-07	13.6731997540093
229.159800139297	1.69701141593258e-07	13.3968519926645
229.211746365853	1.87740299357366e-07	13.1052639393261
229.280310920732	2.09934117597794e-07	12.8516232990486
229.338585209714	2.07500621042058e-07	12.582598214175
229.411294559804	1.89528792382542e-07	12.3094930927444
229.467877341128	1.53735183317626e-07	12.0518700336582
229.533832222795	1.12986385821901e-07	11.7914638626683
229.601722815269	9.29605405853997e-08	11.5524368706074
229.65770137962	8.76139443831945e-08	11.3279039053493
229.735091969032	1.09798268828067e-07	11.1499892217384
229.811865315954	1.52120346990178e-07	10.9772056159614
229.886501911736	2.30850167839114e-07	10.8283002603137
229.940290652137	2.93763056483124e-07	10.6950769716995
229.993761968093	3.44144689236699e-07	10.5854813302293
230.063436221184	3.74719692205397e-07	10.5173953735819
230.133758988994	3.77129037951513e-07	10.4737547754255
230.210021927249	3.68836358207557e-07	10.4632506676941
230.268470599699	3.55951322932262e-07	10.4679263078831
230.332337876835	3.43234760958687e-07	10.512034416067
230.407269000442	3.1854941409904e-07	10.5778525727867
230.497699605378	2.65019004564556e-07	10.6618641205999
230.590164483098	2.79087754210115e-07	10.7597884571691
230.665836961106	3.52184494561272e-07	10.8590117429061
230.732637028985	4.43991746468285e-07	10.9611401660511
230.789737434285	5.21596294594334e-07	11.0627221124336
230.869336173826	5.69611417694444e-07	11.1861729063182
230.93366576357	5.82698569197712e-07	11.3087474304055
231.015330220457	5.79710010918321e-07	11.4490630516364
231.070214064791	5.48540011776988e-07	11.5807196345339
231.145688483707	5.09540072034038e-07	11.7372898023683
231.21672283731	3.84263851413714e-07	11.9023267433642
231.27242666837	2.7913039985569e-07	12.0651997843864
231.341159166854	1.79521990827111e-07	12.2517056483837
231.398496399667	8.41937432327965e-08	12.4382208686229
231.468418071872	4.06000589392203e-08	12.6491675193013
231.546276915345	3.31752921969348e-08	12.8788699555294
231.616832858903	3.33288713761829e-08	13.1118879874529
231.687574776363	3.9806341665514e-08	13.3526092261229
231.742651075989	4.62320419688082e-08	13.5724686204173
231.796863420956	5.16275499229024e-08	13.7898329098404
231.873114998607	5.94786421514687e-08	14.0494169436458
231.930371676499	6.963804171943e-08	14.264479932544
231.999734828506	8.78250769406498e-08	14.4949216480146
232.07511930498	1.23101933038008e-07	14.72454530649
232.132520747326	1.47920591907342e-07	14.886642006439
232.206786626819	1.34735192139083e-07	15.0697321155709
232.282948465994	1.02749554459892e-07	15.2228761751089
232.348170326727	9.26421845688272e-08	15.3145976566464
232.418137651391	1.07622181439884e-07	15.3848125633238
232.485648779348	1.4495595871768e-07	15.418054499266
232.53827171287	1.8427416482205e-07	15.408895648331
232.614017459089	2.83558861082399e-07	15.4035556254288
232.671030658762	3.51516889873561e-07	15.3780304421159
232.738164544159	4.40409918113487e-07	15.3460917847277
232.799606255395	4.85450819253037e-07	15.301977078015
232.86109012473	4.88086385838031e-07	15.2423875192849
232.935546280437	4.57633627404039e-07	15.1805129351239
232.996136938583	4.12341128088412e-07	15.1051300065201
233.070052689585	4.002063392294e-07	15.0315794740095
233.124430679596	4.02201751787522e-07	14.9460781054143
233.204152275765	4.84622611755971e-07	14.8495006618484
233.268508923323	5.52147111299815e-07	14.7511949167599
233.339688872554	5.93597340467684e-07	14.6458289073423
233.39601906708	3.61865566788695e-07	14.5265021168807
233.463775508788	2.11486679978962e-07	14.4058797827669
233.536399682914	1.55417975514848e-07	14.2986223767414
233.593704167761	1.30766791365671e-07	14.2011369756787
233.667690654618	1.2820822421039e-07	14.0866770953016
233.738108881893	1.38208917375581e-07	13.9944501489528
233.814027728553	1.51249147468045e-07	13.9010867512491
233.87189193991	1.55498087405552e-07	13.8013997239908
233.94621619667	1.54439056939706e-07	13.7186500915049
233.997119833534	1.50728124080622e-07	13.630947426077
234.048502270606	1.57725971457422e-07	13.5662889141375
234.108417011602	2.03491729142036e-07	13.5021084218212
234.188756776227	3.55969858631653e-07	13.5103126304397
234.256762231799	5.45394582285834e-07	13.504543471683
234.326437037842	7.23768443333843e-07	13.5034648838261
234.378551335149	5.80757553985048e-07	13.4521717885937
234.453324429248	4.10288538946273e-07	13.518011905071
234.522911807995	2.77616506856295e-07	13.6089305189468
234.577420296959	1.45810376697636e-07	13.6094846877205
234.629255346683	1.14747957007321e-07	13.6361965148114
234.685005506906	1.4834298406933e-07	13.7065119821828
234.736212297954	2.1588506650977e-07	13.7373775306086
234.787568634687	2.71938115969597e-07	13.8055954562857
234.858918789373	2.74993447195521e-07	13.9157125116554
234.919999659339	2.83030690644954e-07	14.0108988103221
234.974356875604	2.84582465512633e-07	14.1018851689043
235.042608890953	2.67333110513603e-07	14.2362525321919
235.110317605524	2.43652657944953e-07	14.3852554479634
235.180154594091	2.08396938583462e-07	14.5343376313499
235.257862272529	1.83266239636626e-07	14.7066762781792
235.328672497015	1.45893272379338e-07	14.8609962653088
235.385769236367	1.13819033566087e-07	14.9985646615737
235.461600100831	8.99049579132446e-08	15.1666963858266
235.523786067923	7.57196273132048e-08	15.3167342546937
235.57925282682	6.40080083051569e-08	15.4527889593683
235.650096360735	5.19394694374357e-08	15.6064219572339
235.723912400022	3.79851674432596e-08	15.7572135056104
235.79572005196	2.63305624868416e-08	15.899961356467
235.858116843629	2.25752330626983e-08	16.0262089791511
235.934472381761	3.13998874697661e-08	16.1591110422956
235.987635818574	6.12732834052018e-08	16.259077451385
236.056026817006	1.31335324104677e-07	16.3698796053595
236.132243167539	2.7332481561585e-07	16.4766663733876
236.184186860997	4.08781174596149e-07	16.5507215965571
236.238983541189	5.40808391219245e-07	16.6189427636286
236.31457688732	7.16124325879323e-07	16.692918778137
236.371296460496	8.58285485509526e-07	16.7319979577051
236.439138957591	9.92427451679731e-07	16.756964779704
236.517999233893	1.06702092024953e-06	16.7599175201656
236.580556996198	1.0454949545814e-06	16.755440476633
236.651669956252	9.32993651675436e-07	16.7343270658765
236.704013369441	6.64516705687325e-07	16.6526497616811
236.760612192142	4.12634601800109e-07	16.5381055815897
236.818528768565	2.36231428715651e-07	16.3739959817603
236.892934594337	1.55538191265491e-07	16.2273694488227
236.956585656422	1.02423751836347e-07	16.0354792076628
237.016464400617	6.59146065368156e-08	15.7853579691003
237.096221400015	4.27436781450813e-08	15.4786396438105
237.155584113135	3.68190743120864e-08	15.147466743792
237.226801011358	4.42573047558444e-08	14.8279449783461
237.277270182467	4.80716274899017e-08	14.5167147037801
237.334472042802	4.84965187214893e-08	14.2232925629128
237.414238933401	4.8418832658083e-08	13.8851345661677
237.475841711284	4.94081680332647e-08	13.5709946858863
237.557491428277	6.00779421529127e-08	13.2376786519567
237.622451071108	7.69569424516894e-08	12.9501439296318
237.701466180938	1.15263366151108e-07	12.6385691267065
237.758431344706	1.51157254875715e-07	12.3420024261379
237.826147553132	2.25349646809913e-07	12.0789681205871
237.876932347946	2.84963834353779e-07	11.8090865938259
237.933138624483	3.87827747445294e-07	11.5683686333145
237.995775360237	5.50062979754322e-07	11.3261788077751
238.046231175053	6.91449844287491e-07	11.0937229141234
238.113794659483	9.92782778316596e-07	10.8850119895605
238.191409124563	1.17125194514672e-06	10.6934178019471
238.244076734548	8.06022109752473e-07	10.5375023242144
238.316239025588	5.19819847583677e-07	10.3976696175216
238.372923252437	3.07034823969164e-07	10.2470643644324
238.449394436867	2.00399683760868e-07	10.1351698443937
238.522682192546	1.29198756743632e-07	10.0239771460271
238.574058501154	9.3792375557795e-08	9.9218350643456
238.643426592297	9.19611618499226e-08	9.85914638134952
238.703367195321	8.54587765491641e-08	9.79240075566845
238.773323223252	8.29147675851125e-08	9.74772188411379
238.842866471552	8.7518399606766e-08	9.73313721036247
238.903981314537	9.42565076950192e-08	9.72861539662422
238.961920944823	1.10773277715325e-07	9.74051355003709
239.03488352609	1.54965496781715e-07	9.78896515993648
239.088691945838	1.74627253454813e-07	9.82640288683483
239.149277041315	2.01382314269432e-07	9.89097510917035
239.219054408341	2.32874311293423e-07	9.98042073158711
239.296375456574	2.83777923398708e-07	10.0952701579659
239.370695519472	3.52522803662587e-07	10.2249029440375
239.431429148042	4.45355746173016e-07	10.355412692426
239.515365152887	6.55097527249352e-07	10.5252672359054
239.593631413151	1.10553380595406e-06	10.7091462681631
239.649419204981	1.00916497301163e-06	10.8852104329826
239.718743979853	6.6813748942093e-07	11.0940605436188
239.771857039696	4.94075009215807e-07	11.2967419003141
239.843003901501	3.38401565989596e-07	11.5385825457747
239.902680575367	2.66517914116028e-07	11.78187295407
239.963798413206	1.93576251271136e-07	12.0406127937221
240.030985164539	1.35257262776137e-07	12.3201246650636
240.082578023225	1.09235471865403e-07	12.5839760862699
240.153094860556	8.61499587187758e-08	12.8886309811439
240.224418287602	7.72312164268369e-08	13.2031291282655
240.301952288416	7.5531981188009e-08	13.5317664681875
240.353200056439	7.72802304876256e-08	13.8152189162873
240.415240033165	7.80304421390993e-08	14.1258112638686
240.489092558762	7.77194799822784e-08	14.4563347227534
240.545106762547	7.38416092472293e-08	14.7430183226934
240.607971873598	7.12866085857008e-08	15.0404159186015
240.67938538997	7.85677119013061e-08	15.3455180773571
240.760125408885	9.66695508029314e-08	15.65224382355
240.841995262007	1.24856189991202e-07	15.937976400269
240.909554442682	1.62441768176946e-07	16.1644071646344
240.965756901121	2.08939349920493e-07	16.3260130309274
241.043938448926	3.08402675522092e-07	16.5176776408259
241.104461839684	4.37109449591933e-07	16.6327777364915
241.174226990647	6.46895486901201e-07	16.7409546645925
241.242215194544	8.72225196942459e-07	16.8109649575058
241.311383594882	1.03399990003619e-06	16.8552085803092
241.361790996149	1.02377760512143e-06	16.8519238006361
241.435123262586	9.1342323607235e-07	16.840454649909
241.507647066041	7.44908490321453e-07	16.8089856197767
241.569566171059	5.77121731251962e-07	16.7605660839539
241.642898711239	4.02233911239238e-07	16.6893995346484
241.698595086717	2.60944615912063e-07	16.6020520558378
241.763327178372	1.57858387648503e-07	16.5022704304086
241.833466348474	8.82959849953344e-08	16.3849839477105
241.894436420936	5.22191418883379e-08	16.2628413340941
241.971088328581	3.84890883359752e-08	16.1491793046298
242.047664110689	4.26961518510713e-08	16.0080086574409
242.113586931435	5.65066380723482e-08	15.8751778953323
242.168357158487	6.95209099357708e-08	15.7476689173012
242.244920630199	8.98089599278093e-08	15.5970320087438
242.32085820278	1.06935573855576e-07	15.4395093477791
242.376512730885	1.16780584323838e-07	15.2766742905322
242.427932654412	1.2680436134593e-07	15.1230070968941
242.496155317635	1.44044458239159e-07	14.9537901883564
242.566106031381	1.62307966293073e-07	14.8251819315672
242.63788343854	1.79669711871584e-07	14.6725099220364
242.692456670615	1.90457716147901e-07	14.5001238938229
242.757621266381	2.05869902549499e-07	14.384695963022
242.825315654394	2.17097119113568e-07	14.2714421865618
242.880393505285	2.1758860238623e-07	14.1117010177319
242.944429381807	2.12111264171068e-07	14.0046523908889
243.005832621148	2.03485930324941e-07	13.8787908735795
243.063354628191	1.75218274711734e-07	13.737565976262
243.129865207501	1.17785659524431e-07	13.6490296623152
243.188785700773	7.86600388988763e-08	13.5431670510347
243.259369852356	8.08353086975561e-08	13.5091288850746
243.335468024795	1.22686294909487e-07	13.4854985833696
243.390889842657	1.88162757950042e-07	13.4325735493392
243.463741930723	3.15789709036515e-07	13.3972896859925
243.540359468028	4.41208896492917e-07	13.4009865993817
243.609482993938	3.31417567823136e-07	13.4125102486839
243.684760139343	2.02695890922098e-07	13.4239048624795
243.750358691171	1.46325685862241e-07	13.4616161956675
243.831094220716	1.26237798559097e-07	13.5225325274619
243.894558117276	1.25641728208927e-07	13.5942177504614
243.947546754463	1.24842377308901e-07	13.6501704986111
244.021575586468	1.15561505547689e-07	13.7351400240494
244.085461683797	1.04105714340608e-07	13.8292100248947
244.142941291347	8.46687379365444e-08	13.9140977740025
244.201091254586	7.19685305358968e-08	14.0140948963068
244.276016456507	5.86545817867714e-08	14.1358565904302
244.345174181825	5.78878788550156e-08	14.2571097496146
244.402348951524	6.2167351032274e-08	14.3637087194251
244.471207856443	8.74909897403012e-08	14.4837288999194
244.522825784349	1.30178376695896e-07	14.5822489085731
244.58254001872	2.02153185294537e-07	14.689583832639
244.652647031342	2.92598426984258e-07	14.8034828200637
244.734179298711	3.19992332332208e-07	14.9191424642279
244.828652077132	3.04330260386759e-07	15.0319836843822
244.906464346254	3.38386370886667e-07	15.1302389211307
244.996891016216	3.95762245216116e-07	15.2242310348149
245.071820620126	4.56068194993656e-07	15.3043823694981
245.133529978046	4.63732018966755e-07	15.3689111673762
245.185487662219	3.9716778642133e-07	15.4184089948422
245.257209389277	3.49165001220641e-07	15.4745192714779
245.312342845394	2.49525373697406e-07	15.5025657055275
245.378614884226	1.82861303624181e-07	15.5263778457797
245.455242239007	1.23059995631392e-07	15.5200784820157
245.529962544272	8.93060150394534e-08	15.4833888474421
245.606513838989	8.00978923127633e-08	15.4339795143327
245.67352683399	8.50208131405538e-08	15.3625876699801
245.739001795729	1.00714523390023e-07	15.2187409928185
245.79063596749	1.17806982351461e-07	15.0988602454707
245.860094193748	1.25954788772368e-07	14.9392899697805
245.930342891985	9.85497725683332e-08	14.729755166588
246.005554410273	6.80374527889253e-08	14.4858745254819
246.082566326889	5.67929982210161e-08	14.2370960940014
246.148144419527	5.33711078952615e-08	14.0078774267935
246.226210370578	5.12723585707398e-08	13.7413594332973
246.286132404776	4.80584082049035e-08	13.480628815728
246.353450601103	4.48167342923282e-08	13.259977379185
246.415297683312	4.11051468764527e-08	13.0235932865025
246.469588516758	3.93989896330908e-08	12.8179479771509
246.528502276241	4.17051149178453e-08	12.5986219051168
246.596060102375	5.47932288981336e-08	12.402177340645
246.65396446928	7.76342959493921e-08	12.2142930101181
246.727187390212	1.41096007014465e-07	12.032208174025
246.784418099085	1.99498085193039e-07	11.8767680125217
246.857728998432	2.83768580384238e-07	11.7137964325536
246.909531926263	3.01683854264285e-07	11.5606789514243
246.964767478861	3.06894949082034e-07	11.4138190927933
247.028303677341	3.04211326482666e-07	11.296158638757
247.101512962003	2.9110190415826e-07	11.1753932690049
247.15195487427	2.70355315689145e-07	11.0539845381894
247.222447969028	2.48301072906147e-07	10.9535289279594
247.284011671291	2.19316659622101e-07	10.8532039029972
247.357924691845	1.91148644333642e-07	10.7536121579299
247.415566231547	1.74610636557761e-07	10.6547328452307
247.48640922124	1.72547154927666e-07	10.5655005567515
247.570386820297	1.81826932849757e-07	10.5044534262649
247.662856330575	1.97872648022059e-07	10.4804174991301
247.751348082474	2.17934851099197e-07	10.4613992841766
247.839566793977	2.48198548610922e-07	10.490620728457
247.907149851849	2.72101435268411e-07	10.5200090099445
247.973146803994	2.75333293594216e-07	10.5758440803268
248.06521307752	2.51085297278263e-07	10.6895177938055
248.120965368521	2.35159262401131e-07	10.798084994348
248.190661026557	2.11781148407472e-07	10.9384738494764
248.261758261579	2.13389873260767e-07	11.107147977641
248.31734139103	2.2357638157823e-07	11.2771352425494
248.386975139482	2.1994472017317e-07	11.4856131653102
248.461519555276	2.39591713985701e-07	11.7252127221339
248.530659748382	2.6772987337246e-07	11.9725561454745
248.596445902935	2.83793194598605e-07	12.2277224722393
248.658673789745	2.80749209415295e-07	12.4913615567597
248.720832654099	2.43195425341092e-07	12.7590665095495
248.771983200113	1.87689767315278e-07	13.0090182181199
248.835879787764	1.42240546951857e-07	13.2946986376163
248.911882774082	1.1630731386666e-07	13.605173382423
248.966862010996	9.33128458993259e-08	13.8734636681445
249.020777473677	9.12218651064988e-08	14.1394144438721
249.077631365788	1.07614806576935e-07	14.4181257087661
249.151755809795	1.4018533652668e-07	14.7275051808131
249.216035597377	1.73098323600648e-07	15.0104473682084
249.298384649502	1.88744887361387e-07	15.314732931222
249.369392354715	1.68846241070868e-07	15.592238226655
249.428863259524	1.40796599137698e-07	15.8366006458276
249.48459049233	1.02038909361946e-07	16.0583953919283
249.542462656223	6.89157919382307e-08	16.2745493149117
249.605616196257	5.08183387114405e-08	16.4912023514901
249.681242421698	4.29101222652084e-08	16.7159711677973
249.750505291033	5.102978392121e-08	16.9081022013963
249.804059540147	6.81828674579852e-08	17.0443886262936
249.869020081842	9.80097680280726e-08	17.190902472644
249.92062734181	1.27002232106107e-07	17.2891284451677
249.998359813135	1.72132434334271e-07	17.4170410716628
250.074603766354	2.09940916118356e-07	17.5140571059834
250.150448163888	2.32869606091296e-07	17.5867942404198
250.218959132333	2.22156219255619e-07	17.6212400280247
250.291182367747	2.15537465256512e-07	17.6311654387126
250.346169123527	2.21050943633477e-07	17.6095537642046
250.396842211146	2.50348307988666e-07	17.5627471837824
250.453843057789	3.3296134006679e-07	17.5075015914472
250.521239078158	4.5671613919964e-07	17.4206444985174
250.596844101013	5.54270361027106e-07	17.3328144724916
250.662943778813	5.47783090087169e-07	17.2467037280397
250.725175279772	5.3154776044293e-07	17.1171999251989
250.7927715114	5.90082580612388e-07	16.9880572878256
250.853174299536	6.80493753544872e-07	16.859625141036
250.933871035165	8.12496653590088e-07	16.7224371305747
250.996079140931	8.94990761726469e-07	16.5480402804407
251.077378841247	1.02184938517838e-06	16.3738796697094
251.134150602338	1.0840852357741e-06	16.2101735900949
251.208092712375	1.17239836189434e-06	16.021726757748
251.279779176459	1.24824428761682e-06	15.8625950053978
251.331764832355	1.23117632732586e-06	15.6741917168147
251.384771844424	1.16978859879295e-06	15.461544339071
251.4365701198	1.03926786380585e-06	15.226245912547
251.507921586573	8.6027328624634e-07	14.9815881262464
251.579077627908	6.3673196710986e-07	14.749685567699
251.65214437606	4.21072479248961e-07	14.5049769258363
251.7221284681	3.11024048367681e-07	14.2760600879208
251.799642007488	2.77786788924069e-07	14.0788170926914
251.880711721983	2.71368500957769e-07	13.9133009262122
251.946839025039	2.58103350333676e-07	13.6982368729763
252.010135889974	2.86671227235905e-07	13.5182437023607
252.070956025731	4.1082523126132e-07	13.3198777402181
252.141584786586	5.69072134387606e-07	13.1275517701659
252.213132810567	6.6542981674169e-07	12.9529819737791
252.274850574981	6.83432547444186e-07	12.7829917490324
252.338649143905	6.56820035167244e-07	12.6482042616053
252.41526714711	5.98113774985031e-07	12.5503515109014
252.491901093562	5.44155574378948e-07	12.4987866955339
252.572267412116	4.80236485689485e-07	12.4427915629297
252.629035907821	4.40697034383979e-07	12.384426104701
252.681348917909	4.30101513888481e-07	12.3399315841886
252.756017840282	4.65775042522258e-07	12.3472306628899
252.808024729071	5.06586026477564e-07	12.360021758981
252.859785967508	5.79727818873663e-07	12.3824681074482
252.926097118041	7.16002529758616e-07	12.4500539136871
252.983372110857	8.47531182093342e-07	12.51500726024
253.051537656021	9.55823929499256e-07	12.6024249091995
253.125226518627	9.9239308215334e-07	12.7008219802958
253.186998925379	9.42759692205996e-07	12.7916459081914
253.249443896514	8.34060420762556e-07	12.8855596304314
253.311430881962	7.51228926042874e-07	12.9810704753258
253.381620600927	6.31272606173439e-07	13.0833799482235
253.458278814927	5.71826885864152e-07	13.1888351449782
253.512681534796	4.90754312880076e-07	13.2789965748737
253.572716002225	4.69168108781635e-07	13.3743382401216
253.65595267951	4.7451066265147e-07	13.4804824053071
253.714563044235	4.79514346176028e-07	13.5737456329278
253.77043455843	4.68333591752064e-07	13.6652652439166
253.821963242028	4.74698488198306e-07	13.7538764366969
253.892177539491	4.7723801759988e-07	13.8538779623626
253.9644810328	4.90075476597559e-07	13.9538086631556
254.030170699989	5.01864994504128e-07	14.0459317161344
254.104426684276	4.93653626503666e-07	14.1419589494938
254.182456417839	4.31161751019391e-07	14.2272958322523
254.250125824977	3.29414077911034e-07	14.2818659608772
254.305190743562	2.55906227880573e-07	14.2907743943339
254.37899976335	2.27809269617004e-07	14.293586084877
254.454386939433	2.2477089409506e-07	14.2795258972538
254.517250309202	2.31243839298206e-07	14.2768452897342
254.589573602777	2.39506107254115e-07	14.2818416407192
254.652798314655	2.4456426897439e-07	14.2406473380577
254.703386287618	2.43027023574058e-07	14.2193246005294
254.758879554384	2.33604403786254e-07	14.1852981801505
254.823845398892	2.19296747542347e-07	14.164337598314
254.9008232518	2.10964552399522e-07	14.171441050556
254.992848530015	2.22584923593554e-07	14.1708356350591
255.053208718302	2.45909334992273e-07	14.1049113631466
255.107652323673	2.75130142528811e-07	14.0261821821649
255.200116253638	3.22919348077536e-07	13.9713429235238
255.28052437615	3.33804869111166e-07	13.8916952844945
255.342611383383	3.30928185770001e-07	13.7986271061732
255.397204112302	3.29741570475684e-07	13.710951141561
255.473165297038	3.43524565683674e-07	13.6146872399126
255.533926969165	3.64779882950035e-07	13.510667372641
255.594163512464	4.03167865803195e-07	13.4181598970187
255.667834272518	4.79191089967578e-07	13.3271235351227
255.72110712329	5.27852980663363e-07	13.2341708223162
255.787793723179	6.49269219970482e-07	13.1304696728528
255.839476019828	7.49692934764235e-07	13.0318311810432
255.891251639289	8.85460590614333e-07	12.9227225601028
255.950099252033	1.08162915592434e-06	12.8188394023861
256.005723251756	1.26455528086479e-06	12.7250450211806
256.070748952317	1.49872002709175e-06	12.6372377496714
256.148073004033	1.75387786099028e-06	12.550535546364
256.206149660624	1.86286149526034e-06	12.4610447469641
256.273938531025	1.9187790159198e-06	12.3666891124447
256.35046411508	1.70271829241907e-06	12.2895714311615
256.438980929479	1.25275935841262e-06	12.2522905124328
256.510883425283	7.07581225047723e-07	12.2109003600573
256.574577126035	4.11808386964641e-07	12.1986914522209
256.654619273943	3.2383077459915e-07	12.1930125057105
256.720361880375	3.25032962424076e-07	12.2002365443627
256.771677636218	3.26966813859436e-07	12.2083673093471
256.829779106273	3.48245255790537e-07	12.2559781918092
256.880642140918	3.88963690956202e-07	12.3049456361839
256.937072542122	4.66262017313531e-07	12.4007563842508
257.003878253222	5.1817795245384e-07	12.5379241833564
257.063763360909	4.30987758951798e-07	12.6742245772217
257.140113897949	3.13488436220296e-07	12.8427318211846
257.205197806527	2.04422278567193e-07	13.0006962457473
257.278211622682	1.66488005562025e-07	13.1931872311678
257.348891214211	1.68789288565076e-07	13.3966321396606
257.419822698917	1.7077477494677e-07	13.6031078836321
257.48646706806	1.81048022016832e-07	13.8161220823534
257.544491042852	2.07912247124215e-07	13.9995427965983
257.607268974839	2.7316906054196e-07	14.2130426006924
257.681542598955	3.87064244541788e-07	14.4363696491749
257.736640202471	4.78185286862879e-07	14.6417416722594
257.797606197499	4.95478946420906e-07	14.8524161357005
257.848528289653	4.43331449448781e-07	15.0410478930058
257.925641890388	4.02063791609874e-07	15.2876265303576
257.990951013582	3.52557194459677e-07	15.5105081969643
258.041587523984	3.05956190438533e-07	15.6960018867536
258.108556374286	2.46860829508308e-07	15.9078504677907
258.174721199633	1.99643752654e-07	16.1125563502908
258.228789834353	1.5726865309117e-07	16.2864194501425
258.305601157618	1.23587804767381e-07	16.4936556761326
258.366076910081	9.27233004770707e-08	16.6651953817496
258.438179807259	7.52692393172569e-08	16.8465891551968
258.492298947133	7.40425194334367e-08	16.9856915930257
258.544853403305	7.82770721831334e-08	17.11201676798
258.617956532198	8.25484253748941e-08	17.2605211076936
258.671905825748	7.9042952605012e-08	17.3630077605878
258.747548330602	7.65621560751413e-08	17.4794853925407
258.798367838219	7.67995368713665e-08	17.5444493083406
258.859189020869	8.34959081119686e-08	17.6059395868794
258.939875029557	1.00300675116006e-07	17.6531402039625
258.996891748712	1.17641179151594e-07	17.6469389866679
259.047184235308	1.33558269678652e-07	17.6007776107751
259.120439827393	1.60904143855271e-07	17.5759055578265
259.190068498999	1.87678145780774e-07	17.5325681554697
259.260581409987	2.09966926707318e-07	17.4216643136841
259.336602083994	2.35187583044514e-07	17.3315731557102
259.388146605275	2.48510508597202e-07	17.2199801330045
259.453243464984	2.64619448944367e-07	17.0549633007114
259.519714539879	2.7409074560766e-07	16.8913949072374
259.579935120261	2.70886649548897e-07	16.6824462533513
259.642192798307	2.52564854798903e-07	16.4429058583804
259.704909358351	2.25576955285078e-07	16.2124566225047
259.781035559558	1.93445553069249e-07	15.9677180860243
259.855542232296	1.61757660256221e-07	15.7133648422683
259.919257256992	1.28779025250329e-07	15.431709550707
259.9831091438	1.00861100720892e-07	15.1312968489702
260.037178441231	8.12469297027633e-08	14.8686221967056
260.100905369985	6.54785605582518e-08	14.5900661627948
260.158541447818	6.19205979479122e-08	14.2727013121567
260.23533226895	7.419142389566e-08	13.9974115178195
260.308001504775	9.17767071153716e-08	13.7297668569349
260.366776001095	1.0476780824746e-07	13.4721865071122
260.423063198157	1.12115043217023e-07	13.1822397563859
260.498682125354	1.1924305577189e-07	12.9022551189136
260.568396537626	1.19611115970009e-07	12.6378888982727
260.648821795389	1.21161409097348e-07	12.3756273042588
260.707144143737	1.22239872280319e-07	12.1167197392472
260.765233710457	1.25486164400341e-07	11.8849317932254
260.825227024489	1.2684294348299e-07	11.6897418648045
260.887795921846	1.23796103179469e-07	11.4829055808513
260.958276583867	1.24331650175444e-07	11.2964005054296
261.02299803635	1.45510961729734e-07	11.1458396357322
261.081218399635	1.61581111742117e-07	11.0018361360552
261.155476162993	1.74800294470023e-07	10.8978857202424
261.214130389359	1.78519817987833e-07	10.8283826987293
261.287495566065	2.10907290931436e-07	10.7761117857023
261.363591865993	2.65461936415946e-07	10.7357571457743
261.42143396238	2.95980154065087e-07	10.6956852944623
261.490447189414	3.09820107358571e-07	10.6815927793062
261.55729870511	3.00831496200663e-07	10.7090266585776
261.609098458917	2.79578239255313e-07	10.7372517049097
261.681102992466	2.51737823150336e-07	10.7883548255518
261.73746174028	2.51604965093026e-07	10.8407046620253
261.801482988206	2.45815966444006e-07	10.9112049133509
261.876163248304	2.44315292872916e-07	10.9982557637446
261.927477374059	2.30626326262154e-07	11.0684268979889
261.988494923315	2.33199305916303e-07	11.1549796515473
262.057370269218	2.4893867541675e-07	11.2538942163696
262.135200229111	2.56693822220022e-07	11.3640572805804
262.199510881934	2.76530976185636e-07	11.4715159330878
262.273233102155	2.38934407502703e-07	11.5913493890524
262.324121623035	1.92838754112195e-07	11.6994512846365
262.394553497744	1.38504608481818e-07	11.8312175926159
262.447163208857	7.49065775046486e-08	11.9561237297133
262.525567807973	3.84396471673973e-08	12.108401164871
262.591633901219	1.62134784841246e-08	12.2624809921609
262.645158562475	8.34028709904104e-09	12.4120974101581
262.714915900929	9.07968656529366e-09	12.5875465559195
262.774985660289	1.15013436317967e-08	12.7618559415807
262.849405620951	1.38992758504834e-08	12.9545433374393
262.918644639846	1.52740393727234e-08	13.1457989429447
262.993704977488	1.68694613477648e-08	13.3564500298422
263.070018960991	1.91405092568328e-08	13.580626201226
263.139431628351	2.19758678664316e-08	13.7955680011057
263.219245280602	2.90943731290802e-08	14.0350451184396
263.284854667218	4.20192829519988e-08	14.2603999657977
263.335578744592	5.65010989892143e-08	14.4358913140082
263.390706347988	6.56574859963909e-08	14.6210972695233
263.444054597467	5.63229749583552e-08	14.7848657208486
263.525100221412	3.89720421438095e-08	15.0024182244992
263.594432461727	2.93666063326291e-08	15.168599817846
263.653333309687	2.62758891646339e-08	15.2694609374472
263.70402005132	2.90418849545345e-08	15.3237895213253
263.771124356795	4.27344738306791e-08	15.3927546635399
263.826943893141	6.20168567561847e-08	15.4064333317572
263.893129490761	1.00886669574905e-07	15.4131692367747
263.968171878101	1.6495742098701e-07	15.4044549045802
264.042794362708	2.39532938046993e-07	15.3725717690743
264.096884018295	2.73973500415332e-07	15.3085614052217
264.160077455269	2.94797920461686e-07	15.2304719818234
264.232474844019	2.81186318406833e-07	15.1561841409249
264.309839751519	2.47632709960124e-07	15.0696427101651
264.388072037347	2.41493806074829e-07	14.986824589331
264.4557687576	2.64100521247682e-07	14.8782527534023
264.509605335232	2.9201382645544e-07	14.7721710115918
264.594941640486	2.70069127737982e-07	14.6787502245564
264.663540258533	1.40305022270361e-07	14.5654684548468
264.738851251488	8.02492468554397e-08	14.4503520212194
264.790448684584	5.79547937653432e-08	14.3472662602868
264.847295393495	5.5223852569488e-08	14.2190291907476
264.90779787766	6.82285803479236e-08	14.1067399067711
264.959012816957	8.25648967253422e-08	13.9805247496049
265.017570617544	1.05993632772649e-07	13.8805715469001
265.083929816903	1.36416244889862e-07	13.7894695072247
265.151104037033	1.65305799579479e-07	13.6751438820781
265.21606956737	1.8803246438649e-07	13.5960824138128
265.295103774131	2.03703749636587e-07	13.5034526597974
265.368924395205	2.04392960886755e-07	13.4626333940911
265.43906744427	2.06649653288354e-07	13.4157656006606
265.516937773749	2.58397622710257e-07	13.3634229589643
265.57873483354	3.66970541445447e-07	13.3485005563716
265.654205839047	5.61126995862245e-07	13.3825635182254
265.717307976535	5.59019995294095e-07	13.3725230129961
265.792705721196	3.70396048028029e-07	13.4035681485672
265.842962070014	2.23224584228599e-07	13.3998081092284
265.89344118761	1.26264372312686e-07	13.3981452572882
265.955081023959	9.17568081420813e-08	13.4788989370727
266.006114061216	8.53834736123966e-08	13.5189233061679
266.06242253887	1.15306777487595e-07	13.5813209599102
266.123021852085	1.73443674943898e-07	13.6747077066973
266.175230429527	2.21930171648493e-07	13.7538142105641
266.241433059696	2.61025814317193e-07	13.8749139943169
266.294627513996	2.81168548437044e-07	13.9619425659471
266.358340911989	2.80295592677935e-07	14.086805870916
266.436984524113	2.69545703531281e-07	14.2533984010821
266.52022029386	2.52760437754549e-07	14.4292031170815
266.608635604575	2.39591348345508e-07	14.6171247647353
266.683121932923	2.19666043501625e-07	14.7828432270152
266.750443700174	2.03044588149404e-07	14.9416285710875
266.803353698152	1.76213176467556e-07	15.0684635803477
266.875751556644	1.52678738468878e-07	15.2300384556025
266.934386882369	1.35972507409855e-07	15.3732149068367
267.001567967253	1.22103139819802e-07	15.5269073036939
267.055492081371	9.71036822593373e-08	15.6547114547292
267.114485004436	7.61415667496461e-08	15.7893676166363
267.177608971209	5.74818976037813e-08	15.9256109883423
267.233343823273	5.53609830241794e-08	16.0470265044879
267.308411725441	6.81403081679845e-08	16.184781275607
267.359492903384	9.17720680962788e-08	16.2864137324682
267.417696894929	1.29154714159358e-07	16.3921877755178
267.490367591215	1.95292362679052e-07	16.5030268563306
267.571897603757	3.16195977260276e-07	16.6066733321902
267.672715590087	5.2700093698531e-07	16.7015921076657
267.758436775571	7.54556122949714e-07	16.763406402226
267.825867991645	9.29240841319582e-07	16.8031660877508
267.878511936152	1.01182209428e-06	16.8019210393047
267.953231361101	9.78030221869723e-07	16.7786927041598
268.004582971107	8.48304841140007e-07	16.7445091968525
268.068694895876	6.17382010679874e-07	16.6669195896049
268.124367687459	4.12772270930288e-07	16.558534163353
268.177645358458	3.0040722290529e-07	16.462605340972
268.23799871012	1.97962568209485e-07	16.2826328339362
268.289485365861	1.4657096481068e-07	16.118254062951
268.363830421845	1.090338751783e-07	15.9058564835407
268.441399660925	8.47827136507457e-08	15.6380906074729
268.51449574149	7.24617290935704e-08	15.419796450608
268.583607302225	6.28800902889441e-08	15.1514898954231
268.641972389717	6.12702100634767e-08	14.8483936905954
268.718574675604	6.66741753777842e-08	14.5178756266858
268.791274473972	7.11388250397955e-08	14.2063694571592
268.862676680046	7.5360556734118e-08	13.8748174453967
268.912734789809	7.91155426198477e-08	13.5919845314617
268.975196615739	9.02669416551006e-08	13.2690130267541
269.043141323468	1.13211330933731e-07	12.9845445775679
269.108803002883	1.46916902002999e-07	12.6647967539635
269.168173416562	1.91804100765177e-07	12.3685521844097
269.241600105656	2.84664461826159e-07	12.1036097670073
269.308344454197	3.926668438832e-07	11.8248752742183
269.366879072418	5.14415219672242e-07	11.5717805890502
269.430458807371	7.11795043005061e-07	11.3168940886985
269.490441879255	9.46050567575604e-07	11.0831823792058
269.540848336263	1.1492149091639e-06	10.861024968634
269.621217744382	1.18433591151423e-06	10.6559587082979
269.702579473498	6.78097587855401e-07	10.4749780005382
269.765898873786	3.52303393453089e-07	10.3024275890679
269.843108911478	1.99765770561895e-07	10.1617836311247
269.921683922379	1.250474099613e-07	10.0588632706212
269.996044876833	9.52232217108864e-08	9.96320161095043
270.068217724342	1.15151530122462e-07	9.88574543988382
270.143360139222	1.60532847000278e-07	9.79700103746583
270.210650215231	2.31643570464186e-07	9.73915165230632
270.262992095425	3.03267222155951e-07	9.70344660003671
270.33348502521	4.48637523513949e-07	9.70506476801791
270.406019070662	5.27469598851531e-07	9.71431104260216
270.477588024313	5.70830143103605e-07	9.75370032034383
270.527610097718	5.2867867492865e-07	9.78101854810352
270.588449852973	4.92332226792068e-07	9.8365006236903
270.651939010643	4.30240084821986e-07	9.91552292688923
270.737632698094	4.47314144734123e-07	10.0396628288009
270.793278146194	4.99099423471021e-07	10.1484535391844
270.871831405689	6.26569791551736e-07	10.2993206322339
270.934021107824	7.97987239408723e-07	10.4515098626889
270.989024457834	1.04311080166842e-06	10.609421931739
271.058880191441	1.39887351958222e-06	10.8029384328981
271.137237351754	1.35580786080478e-06	11.0218250440023
271.206662994552	8.82276796033651e-07	11.2501610615505
271.261417573721	6.23107936952123e-07	11.4744139445931
271.327791286604	3.8934290927085e-07	11.7297385117662
271.396611266007	3.03355076274926e-07	12.0025000971591
271.451150973921	2.27611161726891e-07	12.2659682323653
271.515541876715	1.65834740630059e-07	12.5564645865285
271.568724398528	1.35005531392808e-07	12.8353873107196
271.644298231493	1.1121199908937e-07	13.1575284374542
271.716301812878	9.4827324530998e-08	13.4818645519314
271.777326213382	8.60278224344764e-08	13.7913002177548
271.851632585762	8.27468719107957e-08	14.1245897172048
271.928551642021	7.80068639438532e-08	14.4600741037143
271.992252035176	7.07082563078184e-08	14.765093638119
272.046895559199	6.53055956939614e-08	15.0351574416036
272.11619210367	7.11326534224911e-08	15.3336818455226
272.175420102678	8.67430130709067e-08	15.5884143787395
272.2276948475	1.05202588777678e-07	15.800305411599
272.287352780128	1.32217381411927e-07	16.0183450672445
272.34152904452	1.67507267058628e-07	16.1931949791158
272.415949759197	2.39961660197782e-07	16.4035722171281
272.475558872571	3.36991151044623e-07	16.542369474443
272.525593164155	4.48506096526231e-07	16.6261584256337
272.597875412237	6.8016354560223e-07	16.7415207573383
272.652930139634	8.59287567665302e-07	16.7892351818966
272.737935978892	1.08976478955859e-06	16.8570381150597
272.809906552563	1.11032230269808e-06	16.8773787623438
272.867281845456	9.86097316833588e-07	16.8541589265631
272.921618519909	8.37265855287628e-07	16.8219695098051
272.981291879361	6.38596003926738e-07	16.7709444467648
273.055941359668	4.19790901777527e-07	16.6985364230038
273.11597065916	2.35828745534476e-07	16.6037817531714
273.182735769285	1.18122755393438e-07	16.4911536269996
273.259177717104	6.12685824456636e-08	16.3741726289906
273.360761640529	3.45846985677677e-08	16.2539094937961
273.436490739583	2.92174605934434e-08	16.1461944335719
273.494854172606	3.51775238507196e-08	16.0080193818254
273.548360477082	4.57257551343542e-08	15.8802840275216
273.625217379087	6.41949417548145e-08	15.7384932037264
273.677465712124	7.09399620621173e-08	15.6105795888214
273.741129280669	8.27735878616143e-08	15.4734025744026
273.807456732807	9.68107601964639e-08	15.3288109243591
273.867803374136	1.09919813116241e-07	15.1946151876267
273.931440544131	1.24913438203887e-07	15.0319054995711
273.984171953634	1.37874761283526e-07	14.9047217704028
274.037806283919	1.51557123483864e-07	14.7640290367578
274.10146625867	1.6916430456428e-07	14.6070060734694
274.159239611852	1.82822019801871e-07	14.4360020640625
274.227645900829	1.96533952788512e-07	14.256251427103
274.29046478401	2.01646209745308e-07	14.0893226162259
274.368923802469	1.97076848621067e-07	13.973274374564
274.429032218763	1.92802448345239e-07	13.8814981333612
274.505902056536	1.62552304626469e-07	13.7751202022262
274.570609971583	1.13192981061422e-07	13.7150615301026
274.637347892372	8.29483354045009e-08	13.6384747406738
274.715091039661	9.78631140753693e-08	13.6106669641423
274.792714658178	1.65430252035159e-07	13.60091863976
274.856476722042	2.70457434973281e-07	13.5617127905054
274.930625281301	4.22460052039885e-07	13.5722586921518
274.984471251079	4.28102067558042e-07	13.5143380238347
275.045945692067	2.78323917895914e-07	13.4871049901753
275.116864806479	1.64760561972739e-07	13.5014436302003
275.200415169841	1.08627651947706e-07	13.5556448329696
275.273174580693	9.54036448437513e-08	13.6222931270725
275.332503475607	9.59101053947445e-08	13.6648192058637
275.414976503352	9.35120051388759e-08	13.7579462749691
275.479575970959	8.48996295140534e-08	13.8426932704705
275.529611890804	7.88684548271941e-08	13.9235956488155
275.590734689568	7.03296612326825e-08	14.0234167990895
275.66329697919	6.29145610333878e-08	14.1406877579093
275.716414355503	5.76867966121336e-08	14.2372648964297
275.788946686967	5.94974985685444e-08	14.3605499761669
275.851406184058	6.71078597460548e-08	14.4723191509665
275.927292701667	9.62345170619645e-08	14.595637901664
276.005736898238	1.67152095974537e-07	14.71718436014
276.061590121548	2.49301104127967e-07	14.8162684104776
276.129158034485	3.01564633208845e-07	14.9233470875256
276.186833333193	3.21586329974316e-07	15.0184029276386
276.253794642278	3.03498878818729e-07	15.1170084132765
276.318543563359	3.22623860041965e-07	15.2088466900256
276.391591817894	3.78858935847371e-07	15.2993872724834
276.44565871478	4.15915220208942e-07	15.3700698498302
276.518465016381	4.00900512936311e-07	15.4420236616375
276.579057856969	3.3032776209713e-07	15.4950587567455
276.644734977944	2.42613642438886e-07	15.534673200583
276.700045297324	1.55939926226876e-07	15.5430794369136
276.770890569667	9.95588209135221e-08	15.5415070842344
276.84194066927	7.62757049158446e-08	15.5407503341799
276.913894842865	5.91184734039758e-08	15.4747820783462
276.966728601078	5.62763337981053e-08	15.3594202151608
277.022160592028	6.40996062685454e-08	15.2130780380623
277.092422961297	8.05190625567457e-08	15.1140871990537
277.144435694547	9.26808682221959e-08	14.9486347897494
277.217475075246	8.69723735920258e-08	14.7630182128795
277.270571795113	5.60378459798574e-08	14.5045319010295
277.323318624867	3.94780343748537e-08	14.303359810182
277.381511857639	3.1846103607427e-08	14.0513314970253
277.458906962256	3.38006526812647e-08	13.8360470558491
277.529445478736	3.72580540861876e-08	13.6349584542765
277.582502752558	3.80037924195333e-08	13.4047136232455
277.643663600524	3.81881709191385e-08	13.1779385888316
277.7162105414	3.71379946571197e-08	12.9727693795321
277.780686173806	3.50186555455361e-08	12.7903905499498
277.846388538457	3.34334594395701e-08	12.6027245791209
277.905158147523	3.45667693493713e-08	12.4214314900302
277.96266419842	4.05310776815451e-08	12.2632349846495
278.015415624761	5.24780966174621e-08	12.1043870992183
278.091104775444	9.54980084134234e-08	11.9661367427678
278.15419887099	1.5110693199578e-07	11.8189646684164
278.22374875566	2.38924588830072e-07	11.6823345878518
278.27679154123	2.82950119694186e-07	11.5609574459598
278.327477263119	3.00612672504854e-07	11.4381724671497
278.388976839711	2.92020134341447e-07	11.3206749135127
278.446676142088	2.66969859557509e-07	11.2179820621248
278.499074858844	2.42863748585564e-07	11.1297601551933
278.55174945504	2.25855218185016e-07	11.0340826958358
278.618354557688	2.21754284001e-07	10.9531015270416
278.675937980869	2.22321004361352e-07	10.8854651511064
278.749327649068	2.24004686106448e-07	10.815780998322
278.802072262285	2.22862953770783e-07	10.7580358980489
278.868212774602	2.18298886986077e-07	10.6893962338547
278.936473481649	2.24761083347613e-07	10.6457329226622
279.00872467172	2.59879485057722e-07	10.6253217684974
279.075455034877	2.85610968864393e-07	10.597538287477
279.135853461103	2.85340395901256e-07	10.5973216679797
279.231503514828	2.31175126464956e-07	10.6274284892196
279.308797833951	1.64384288439511e-07	10.6835034721783
279.41751529404	1.20911828986583e-07	10.804242980735
279.486290428979	9.63449724159254e-08	10.9197553472878
279.536528694	8.18243648812051e-08	11.0221056840346
279.596750441502	7.80428937835112e-08	11.157174272344
279.673134263571	1.05441225444758e-07	11.3399141412116
279.72748114085	1.37348008778088e-07	11.5070396298213
279.78347458619	1.63701566780377e-07	11.6909325125569
279.855951195989	1.70368151544112e-07	11.9098043864479
279.92143866601	1.6166211994078e-07	12.14094974813
279.978539294214	1.45639132712628e-07	12.3744327379998
280.052012740502	1.26991816665679e-07	12.64567352378
280.123646439487	8.97556318619574e-08	12.9188681396005
280.174450764434	7.20144184941445e-08	13.1685487647542
280.23951415611	5.69609982664095e-08	13.4506497287676
280.308654920458	5.18599510016443e-08	13.7435650377879
280.379611893061	5.92782909463611e-08	14.0444039241678
280.447419054367	7.70974583556578e-08	14.341448599675
280.499007674674	9.56742679638125e-08	14.6047036481725
280.555927616685	1.10070289822931e-07	14.8802394883289
280.620049257404	1.11360998919805e-07	15.1667620290337
280.676469459312	9.98024135711527e-08	15.430795267547
280.728525808085	7.71320939534364e-08	15.6749139691251
280.803682605707	5.75045138480335e-08	15.9630598084154
280.869172243141	3.93592068818628e-08	16.2206140250304
280.925155137681	3.06611188840129e-08	16.4419313941679
280.98472809544	2.69117169301627e-08	16.6596177923693
281.049233077441	3.12712607687272e-08	16.8730381934511
281.12261389811	4.39308320885434e-08	17.0845731964589
281.1864695482	5.94247266646978e-08	17.2519478389104
281.236666179433	6.87304975663744e-08	17.361701609808
281.296916813929	7.80933051862323e-08	17.4769207994142
281.370201161197	8.764982437241e-08	17.5855445039751
281.421178293579	9.4660561794265e-08	17.6344486555705
281.492783664639	1.08990194267778e-07	17.689205066474
281.573885723761	1.23432774378148e-07	17.7143931322656
281.636263487219	1.21732055083318e-07	17.6749061957016
281.697666603356	1.11139863800665e-07	17.6145841133292
281.748059057853	9.34663518068366e-08	17.5417996986481
281.801704478108	7.62883099386545e-08	17.4227118505882
281.863446522925	7.38244030027394e-08	17.3071741352494
281.93892305338	8.47678698033833e-08	17.2045341355414
281.999962093501	9.94207469589225e-08	17.0644755364094
282.056978304339	1.1245067136121e-07	16.892212177962
282.120747432017	1.24091061759753e-07	16.7429449001852
282.181639762661	1.2630013440219e-07	16.5473814412005
282.233781130633	1.20832634648829e-07	16.3572229565741
282.309450424373	1.12800442386794e-07	16.1366430753819
282.372983105426	1.01743197743725e-07	15.9020580521244
282.443647964417	9.8556895079058e-08	15.7002304818942
282.517713798497	9.85622355502076e-08	15.470832247701
282.596279145322	1.0663562282014e-07	15.2589159371886
282.673064186185	1.16776679563019e-07	15.0268102512001
282.736255175445	1.20781328700422e-07	14.7937556313413
282.792512802551	1.14338221956357e-07	14.5439619638882
282.848460959726	9.99337325830375e-08	14.3323713137094
282.919368398122	7.14728572930909e-08	14.0949008049882
282.972296431972	4.60923191222798e-08	13.8740107971757
283.026096101248	3.02881601449042e-08	13.6500181391888
283.084527138857	2.5365792501313e-08	13.4579526894399
283.136398656213	2.60599851809794e-08	13.2410996511361
283.197808564398	3.17093882578065e-08	13.0427583277762
283.279708337937	3.98045927777083e-08	12.8719978624572
283.34430590096	4.14315440317199e-08	12.7367755035328
283.415956753637	4.39488526312729e-08	12.6138858365659
283.481421505479	7.35994320016995e-08	12.475636766747
283.538017842572	1.13090359408476e-07	12.3775654214868
283.588819293701	1.46421029333947e-07	12.2571093839128
283.677603901353	2.0849347591574e-07	12.2198059725842
283.743619284343	2.38745097740369e-07	12.1783363453563
283.799309344397	2.26650403462666e-07	12.1343776857166
283.85213919266	1.77097743979661e-07	12.0854096640597
283.910499521834	1.33390185910202e-07	12.0709802426175
283.972905412699	1.22999304256826e-07	12.0935402546785
284.040485642139	1.29819097568268e-07	12.1301655404671
284.121207662044	1.35906266737631e-07	12.1908455589157
284.171291516083	1.28033248804566e-07	12.232065165507
284.22313986647	1.12338714111733e-07	12.2844717026687
284.279179744807	9.81456370150445e-08	12.3507147570059
284.352626169692	8.92876378112297e-08	12.4427644064322
284.414649961226	9.38487640961113e-08	12.5275067043054
284.49545555634	1.09872133453337e-07	12.6320540601735
284.561950269702	1.51024950551667e-07	12.7274435125693
284.621676333679	1.91705904634131e-07	12.8181570591747
284.68362582794	2.56922608385431e-07	12.9125231397431
284.748548243314	3.49522770948577e-07	13.010314084614
284.824367535526	4.69696225198041e-07	13.1150055845029
284.878027095701	5.60400114862901e-07	13.2036645147165
284.953287659488	6.41958051315745e-07	13.3070728202263
285.011252625855	6.89819003938144e-07	13.3995587182652
285.061621046573	7.17296914488751e-07	13.4851616176647
285.116102713967	7.34347318465597e-07	13.5744713585083
285.177396697032	7.16912025124372e-07	13.6646798528609
285.239953937353	6.77227065804534e-07	13.7562192890368
285.293003542905	5.69779536660458e-07	13.8315452335657
285.362808186896	4.33966819975508e-07	13.9060897332404
285.435813965422	3.01132692463278e-07	13.9626689589642
285.507805312038	2.09827544564646e-07	14.0083851858177
285.583092526432	1.60429173948354e-07	14.0511552821288
285.649061592113	1.32590571213005e-07	14.0099874214901
285.718653551628	1.5949688747385e-07	13.986050892944
285.771674489448	2.23485614352129e-07	13.9008847492733
285.842752844973	3.29806814484197e-07	13.8851596283738
285.914422173484	4.29356929547411e-07	13.9108279708861
285.988444390895	4.29752152781014e-07	13.9262362409097
286.057337047985	3.20925414935077e-07	13.9232626171719
286.112503566084	2.26106482677321e-07	13.9226700850155
286.179971859748	1.53246773378909e-07	13.9433139745746
286.253260900095	1.19276504622123e-07	13.9548405992445
286.311640451272	1.26186472405202e-07	13.9319097073279
286.381853879033	1.76889538108408e-07	13.925783685523
286.434541614433	2.37528108415405e-07	13.8652661367705
286.495420588054	3.43892153688179e-07	13.806391790878
286.570180710571	5.14357788923874e-07	13.762148226192
286.639857400425	6.70510771416486e-07	13.6876948988474
286.706831048988	7.71870587308909e-07	13.5997103819144
286.765187212588	8.00549444630608e-07	13.5026753129853
286.846933249011	7.9654854419404e-07	13.4064673302071
286.914470753024	7.79266860528802e-07	13.3183210509501
286.96543984957	7.51020189445096e-07	13.2249064455806
287.021792192938	6.99610439391124e-07	13.1262024412871
287.095309867023	6.24033372057165e-07	13.033942742391
287.15050754035	4.87668381221854e-07	12.9469778506689
287.21203197627	3.25213836361691e-07	12.841887246152
287.263870053437	2.31492161121078e-07	12.7438730761551
287.31563834419	1.8773602108474e-07	12.6567065952429
287.393086880746	1.7938096107397e-07	12.5677304910778
287.447354672499	1.54022882221108e-07	12.4760346934011
287.497541515324	1.30312232117342e-07	12.3789103475344
287.554553815674	1.16105835068817e-07	12.295447563697
287.627510315862	1.1216409530047e-07	12.236283148662
287.70860311496	9.99497723773446e-08	12.1734719468812
287.767628142939	7.56246550673289e-08	12.1012276207429
287.832019934539	6.10064595460712e-08	12.0695106439737
287.893650220395	4.64659942667545e-08	12.0248257088756
287.945655430588	4.91211638412005e-08	11.978540910265
288.020618686453	9.32129870711889e-08	11.9899781277699
288.080840480902	1.39559259186576e-07	12.0078239474297
288.153960192829	1.99174882430369e-07	12.0715652783337
288.225587501018	2.20492320321168e-07	12.1527080549403
288.282335881561	1.73702826256568e-07	12.2239246110528
288.336585046278	1.10900188004323e-07	12.2939974918195
288.407979637372	6.94596204825226e-08	12.4227889780557
288.458020452708	4.70432473647018e-08	12.5323154114576
288.526746134286	4.47375951840877e-08	12.6861484757466
288.585564111978	4.42432533016272e-08	12.8397637659252
288.652090700965	4.0755231489517e-08	13.0276517309541
288.728854021972	3.35383810504323e-08	13.2242793057895
288.805879525073	3.15676546002456e-08	13.4426728449361
288.857232265306	3.57250257247155e-08	13.6172171420944
288.919874614554	5.09523356453779e-08	13.8240248179672
289.00009297281	8.06146917098988e-08	14.0628392393133
289.06094909085	9.83441794012796e-08	14.2786790698879
289.138094042065	1.03344870744171e-07	14.5301609632115
289.221401424827	1.03756992791347e-07	14.7908946176754
289.293782129062	1.02141649598866e-07	15.0349740666351
289.370787155308	9.96709261170502e-08	15.2769718715513
289.461645190772	1.09978389274026e-07	15.5300115362797
289.537544122452	1.23073653485212e-07	15.7570962632814
289.604048006212	1.33369234859661e-07	15.9610438942255
289.655135484613	1.40255400278249e-07	16.1263043791727
289.726851425492	1.45925061532358e-07	16.3228257080534
289.783846165553	1.38139216786238e-07	16.4841019881757
289.853193451813	1.27308633549295e-07	16.6580955125752
289.925857235272	1.06022267954598e-07	16.8239725553515
289.979602180215	8.44653721962656e-08	16.945731187287
290.049172250299	7.39927083311969e-08	17.0813994819111
290.109046366147	7.84346754846375e-08	17.1886701705504
290.180387758359	9.68647926483062e-08	17.285680864914
290.23515752219	1.11741956072951e-07	17.3449451510348
290.297897464472	1.22907097349283e-07	17.4014494889737
290.370643907585	1.33309650595491e-07	17.4491716352894
290.456208483827	1.44216946794894e-07	17.4745286907884
290.509190206742	1.41954812185812e-07	17.4474789161297
290.56885268592	1.39645176873149e-07	17.3933992416213
290.620983758804	1.29881289192558e-07	17.2869444206263
290.7085056671	1.37417603412583e-07	17.2206353899776
290.78007312951	1.34180944998485e-07	17.125720447159
290.839852396681	1.22683960207888e-07	16.9999729346059
290.918803565703	1.09208011552348e-07	16.81411503586
290.980849151761	1.00855620342539e-07	16.630966672732
291.053267239373	9.91459613728673e-08	16.389390832801
291.113695443394	1.03827897118346e-07	16.1556921982118
291.166256417125	1.11007160449913e-07	15.9235825884012
291.224354767807	1.20255188845172e-07	15.6734122196733
291.275058628236	1.2408906977133e-07	15.4045308545867
291.336794766117	1.21137745107843e-07	15.1063084312146
291.410508984819	1.07965143343601e-07	14.8497757797355
291.467316499123	7.97178213437962e-08	14.5409134800098
291.53843759943	6.02736976683069e-08	14.2635342004491
291.607426166332	5.22491833902318e-08	14.0057218478638
291.678318334589	5.57843726316154e-08	13.7370920128225
291.73074220518	6.48351559494525e-08	13.4492863947286
291.790698387444	8.24868934182104e-08	13.1641926526371
291.85967593118	1.0693970408125e-07	12.9063047888781
291.93127716892	1.29791433022849e-07	12.6236899839034
291.988132105713	1.34523991585482e-07	12.3409875530704
292.039000796349	1.23232981767294e-07	12.0688566441995
292.104024779686	1.03272320368204e-07	11.8094874789659
292.161607836529	7.80769680838318e-08	11.5745227882927
292.234059604053	5.8268384742351e-08	11.3537821717404
292.293218923884	4.60214365704599e-08	11.1744802198545
292.359057375302	3.89527470391471e-08	10.9841365846886
292.441302530131	5.06251168903e-08	10.8187605609149
292.495896506858	6.82447220697897e-08	10.6660827499618
292.578346742995	1.05022295410357e-07	10.5532476541604
292.638082347621	1.37166062198933e-07	10.4744270567469
292.707993075232	2.05704184133572e-07	10.4044746650585
292.784168170298	2.96798514428857e-07	10.3586680607991
292.83795836756	3.36099266650607e-07	10.3363798929061
292.905810723191	3.51056563591655e-07	10.3345100199194
292.966523747376	3.38695641444891e-07	10.3570718188084
293.0411944452	3.02617120854271e-07	10.4028693658582
293.095382694315	2.52337790101915e-07	10.4383156990158
293.160049803931	2.4682712449045e-07	10.4989365798584
293.23575181828	2.45755116445693e-07	10.5800908979018
293.32361813202	2.4596123513692e-07	10.6778681364645
293.418835249069	2.51363396332363e-07	10.7849383456035
293.497831729075	2.99420875955686e-07	10.8906054192148
293.565107573092	3.94086792157446e-07	10.9951577710012
293.624308972157	4.76350268656364e-07	11.0996524882287
293.709271616693	4.87976090324165e-07	11.226260767175
293.774616136331	4.52150779866467e-07	11.350188671726
293.825928921532	3.41777956321381e-07	11.4693037102711
293.90241743971	2.50998841462775e-07	11.6164779041331
293.982074335768	1.78324294782197e-07	11.7751183715774
294.053085894999	7.55839834370259e-08	11.9397859269245
294.106692235416	4.23519135502885e-08	12.0995913159979
294.174153446791	2.81585720028847e-08	12.2842394767491
294.226693382392	2.19580256098615e-08	12.462412626822
294.288254408685	2.19952958322326e-08	12.6607469029875
294.363640272861	2.61305583196183e-08	12.8805110178218
294.419042089448	2.96619679084712e-08	13.0875218408237
294.469996115736	3.12925910008038e-08	13.2888146800266
294.533812008008	3.25286968526839e-08	13.5201860661928
294.605481808468	3.5814875930734e-08	13.770874350574
294.658290750422	3.86104956098178e-08	13.9732302389171
294.727660208216	4.90708097296772e-08	14.2164941913672
294.792763469196	6.98397054925578e-08	14.4383674559009
294.869750148503	9.5970908844634e-08	14.6751308704969
294.936820771578	8.99366339735286e-08	14.8738859649229
294.9881210069	6.77860042274641e-08	15.0007770309528
295.058796450795	5.06840007354219e-08	15.1579962857928
295.131738905084	5.13190329879951e-08	15.2953462324842
295.197867782297	6.26243376729549e-08	15.3732914731082
295.259852396142	8.73310821874945e-08	15.4156156192627
295.335710191963	1.41423809460688e-07	15.4495141783469
295.387878504821	1.82989266700046e-07	15.4246857099247
295.464880968253	2.81328955333907e-07	15.4022949567395
295.541149036871	3.69358552031625e-07	15.3699503352194
295.597406604768	3.94869620601387e-07	15.312818751353
295.669652869954	3.96903089004226e-07	15.2415407414117
295.743126875338	3.58838067329414e-07	15.1698928124846
295.797984477616	3.09655447262177e-07	15.0823373136218
295.865551406795	2.94021601464858e-07	14.9845961112182
295.916504405039	3.00176296631062e-07	14.8848245897833
295.968037027494	3.24926817181898e-07	14.7766046303408
296.041747676943	3.12500211422322e-07	14.6551501709138
296.099487410116	1.87391869617762e-07	14.5353491431585
296.167635154214	1.20835934083253e-07	14.4197509568096
296.222390791024	9.01540434254645e-08	14.3212852529878
296.286346050857	7.47995931499139e-08	14.1982063879842
296.336670668571	7.11872016615539e-08	14.0906085805618
296.388662416796	7.40482476087867e-08	13.9683130301522
296.450699106651	8.57598098932977e-08	13.8453793687854
296.519697505167	1.03708416058068e-07	13.7549689605427
296.589670204203	1.21069120283818e-07	13.6487692605182
296.660308540381	1.35552408812622e-07	13.5666356821158
296.714429351168	1.39398298969177e-07	13.4662324410351
296.777491124938	1.3913744764549e-07	13.4098871775806
296.828449265655	1.34929189739819e-07	13.33802687837
296.892809250865	1.4104514985282e-07	13.2763350977597
296.963689873061	1.93434688489127e-07	13.219359920676
297.024087482221	2.95373278806611e-07	13.2194214408089
297.096672203932	3.85441064846581e-07	13.2388184702405
297.162788120279	2.89514444013205e-07	13.2816306864489
297.236422152749	1.56486804697957e-07	13.2907330320551
297.286853999554	9.22125497769233e-08	13.2943085885648
297.357769472541	6.84666289719384e-08	13.3736679253628
297.419857104343	7.49130353956838e-08	13.4211634244157
297.477586357198	1.10697005456043e-07	13.4971620571668
297.549271435313	1.79331526819364e-07	13.5998730514159
297.60382099512	2.33270193790897e-07	13.6935025970655
297.67286466225	2.65534270179496e-07	13.8377040125038
297.740426708353	2.72822618702045e-07	13.9795798548053
297.793654767762	2.65222034599088e-07	14.1035941325107
297.864758883584	2.44753964235965e-07	14.2596209934768
297.927379398345	2.11138173852803e-07	14.3979348062801
297.996179123018	1.86774220205495e-07	14.5624812548032
298.07163338761	1.5424577009625e-07	14.7305790599928
298.126057361886	1.23038654071845e-07	14.8662744074329
298.191359739922	9.26202013209851e-08	15.0238423742106
298.27211582848	7.71608181090032e-08	15.2038382352882
298.342796832258	6.20089608995901e-08	15.3663191482706
298.418287627917	4.75163749133059e-08	15.5285876426091
298.491830411308	3.46844207542927e-08	15.6836326607953
298.566772140179	2.61411413645917e-08	15.83505071648
298.642622124159	2.07950486229187e-08	15.9799276645032
298.70849244182	2.02981897673608e-08	16.1071392117944
298.792268230517	3.94604905922656e-08	16.2412037808262
298.861925982015	9.49976397331169e-08	16.3544109807006
298.937450849789	2.08382292416907e-07	16.462235296225
298.988181645594	3.28721197740662e-07	16.5365430955004
299.041103860223	4.51314716141389e-07	16.6028477475113
299.113600902494	6.28508952556938e-07	16.6777942268412
299.185453578808	8.06463308587315e-07	16.725615403768
299.254128810867	9.54899764042468e-07	16.7625002218088
299.328996733286	1.05092139015552e-06	16.7718634681377
299.391137026614	9.90518668822719e-07	16.7389951809476
299.467984194532	8.74606016085712e-07	16.716680186346
299.524351033191	6.18628984080826e-07	16.6356752523155
299.58236247253	4.11072460015796e-07	16.5416181620919
299.652691668901	2.38049717723393e-07	16.3822942675356
299.727224994984	1.61102725776248e-07	16.2489986905803
299.797375136766	1.0493678918373e-07	16.0554767460156
299.8557517795	6.72279239994673e-08	15.802958870579
299.928721515639	4.34207039515238e-08	15.4992494426171
299.992847998332	3.66635626217633e-08	15.1629056114546
300.063025240083	4.38135723773985e-08	14.8349407659652
300.11646071109	4.79347460561975e-08	14.5195191544236
300.170937501852	4.79408831177092e-08	14.2170340635794
300.232015930555	4.62038090402439e-08	13.8683871453497
300.28458555102	4.59094929758722e-08	13.5477373787034
300.34826691707	5.10569772783394e-08	13.2609500620166
300.418925826111	6.27788346810645e-08	12.9338735290369
300.487446231316	8.47610565024096e-08	12.6123030025642
300.555285785141	1.22303646465332e-07	12.30996074481
300.606128729868	1.56833822241736e-07	12.045055618976
300.669676346141	2.3082479093486e-07	11.7700995404808
300.724601604868	3.07527830057453e-07	11.5314082206316
300.777472008158	4.04530838764884e-07	11.2910018586331
300.839194397949	5.75634232887017e-07	11.0515786335498
300.892577813924	7.43428438590525e-07	10.8525681752287
300.958882523001	1.0363845675099e-06	10.6762256251012
301.044095877242	1.01735599470537e-06	10.4954123800314
301.123469708906	6.26459937964724e-07	10.3231662992383
301.184981081898	4.09013554979216e-07	10.1913421246263
301.258687179983	2.46119920272501e-07	10.0530647148697
301.311822047163	1.53608886351019e-07	9.93519758840125
301.368573742152	9.901226774865e-08	9.82206240162511
301.428182253428	8.29310168791484e-08	9.7367264815341
301.506273810591	9.19127135479918e-08	9.69068708111512
301.582273468269	9.63139892813663e-08	9.63987449152835
301.63410462262	9.06537086370022e-08	9.59671140297839
301.701142496095	9.96636182582101e-08	9.58602089597633
301.779037189899	1.26461634316015e-07	9.60632953794095
301.862043652863	1.66177083328506e-07	9.64673573696892
301.916050929335	2.00248068967965e-07	9.68776736660112
301.980263170584	2.28134871262073e-07	9.74910895372258
302.055281268463	2.52010403310657e-07	9.84171602494512
302.121248958498	2.94218334236189e-07	9.94511002199898
302.198198848226	3.58914635467177e-07	10.0757213069439
302.255998139964	4.42299761871743e-07	10.201580092872
302.325544471075	6.00002945016633e-07	10.3583928234464
302.405156892841	9.64052221872444e-07	10.5415635042749
302.482939864382	1.1352682867348e-06	10.7419731735732
302.5335800553	9.44842821079359e-07	10.9250330782169
302.58393605485	6.43831361041394e-07	11.1212115498921
302.652420747955	5.03337848117847e-07	11.359608033776
302.718452918643	3.57747149828591e-07	11.6109141686196
302.777412962941	2.85102668587248e-07	11.8667101912082
302.843758154014	2.06568152133608e-07	12.1457451233117
302.897600214939	1.6769534638869e-07	12.4155534989368
302.968088043659	1.39707697801148e-07	12.7216990946021
303.037171443445	1.14425259921086e-07	13.0349018904858
303.108044104634	9.75932498801572e-08	13.3572231722823
303.184583564297	9.07131019095763e-08	13.6915230996936
303.24961030813	8.79920178959177e-08	14.0099285998022
303.330880841632	8.77147542846987e-08	14.3523837263801
303.389155173453	8.24727211427799e-08	14.645624790506
303.456580288737	7.80824383094569e-08	14.9534324167216
303.531983024991	8.25561916422085e-08	15.2657599433181
303.617321956261	1.03581226308084e-07	15.5784485981044
303.695765713364	1.35576134388075e-07	15.8546606325673
303.759349012712	1.75053496272022e-07	16.065523540266
303.816719437645	2.2828987917908e-07	16.2312783027432
303.889567985492	3.35904039876313e-07	16.4110695618831
303.94627551634	4.69786327655679e-07	16.5202344080623
304.002189186902	6.47876852919802e-07	16.5991134519535
304.071827419938	9.15829175666547e-07	16.6812740129101
304.138862302127	1.11641542734338e-06	16.7298137306746
304.211195075983	1.18012634408436e-06	16.7520265761418
304.269798878033	1.1093876856804e-06	16.7442150618234
304.341747053456	9.50421507132049e-07	16.7191968037896
304.402935390731	7.69541683315706e-07	16.6707174268813
304.476509712993	6.16892685554993e-07	16.6222743903656
304.532491793771	4.42246964269162e-07	16.544427208581
304.602502802922	3.09284850070207e-07	16.4627746765
304.682109663952	1.90296528891263e-07	16.3655126678472
304.740921011893	1.05263322083083e-07	16.2525813995337
304.825397242538	6.56127779156169e-08	16.1536339134359
304.896507326762	5.07273815228672e-08	16.0356234305651
304.969278903032	6.46859232870197e-08	15.8964825531976
305.033109803218	8.60561591397375e-08	15.7585713277681
305.096396729038	1.04468165338632e-07	15.609956335326
305.165620398376	1.20099394228708e-07	15.4592713051315
305.220191049811	1.27171308464726e-07	15.2997337990444
305.288000499935	1.42498672673883e-07	15.1392632159319
305.36136640193	1.60118901957822e-07	14.9930731909886
305.436977203657	1.77394760307724e-07	14.8274720943416
305.506686588368	1.93473282160185e-07	14.6779656529955
305.572041770773	2.07413491205174e-07	14.5207238370739
305.648436820485	2.22280588107566e-07	14.4252791190562
305.714689020514	2.25766714835006e-07	14.3249799114973
305.784199070373	2.20019830869951e-07	14.1963507485778
305.861099829193	2.28517937478736e-07	14.0860328670682
305.912100591542	2.50762830376882e-07	13.9516238179861
305.984955172596	2.154329081014e-07	13.8486533437582
306.054123135725	1.35323512905516e-07	13.7746371020459
306.131397720603	1.0903831430231e-07	13.6969645226073
306.194804583395	1.53098313555044e-07	13.6462345122921
306.248336618994	2.30440888261936e-07	13.5790823856592
306.318407522203	3.69367740762318e-07	13.5320070371934
306.387442174784	4.94468834827461e-07	13.4908663318601
306.465299887105	4.35369209221422e-07	13.4870295046173
306.518846041406	3.2033060947592e-07	13.4727475039944
306.585114722124	2.02679033189469e-07	13.4776577939658
306.63824122596	1.4198026859623e-07	13.4865741367749
306.696340039018	1.24065276624696e-07	13.5150608060872
306.754034323406	1.23777665771161e-07	13.5748722698406
306.836578027601	1.22824795205941e-07	13.6775082964001
306.915470559479	1.16811119230904e-07	13.779110205102
306.985059891897	1.0915335694112e-07	13.8834346877503
307.042818153175	9.6822488106942e-08	13.9724753612138
307.114094614785	8.35465505498883e-08	14.0826068485034
307.181794182109	7.56691807738197e-08	14.1943333621642
307.238802558175	7.57418380308174e-08	14.2964583613042
307.308713233327	9.88386429959248e-08	14.4152695888267
307.361214909859	1.39260955636658e-07	14.5129306204331
307.422245795578	2.1773008942738e-07	14.6204278572506
307.494661348163	3.44896483505063e-07	14.7346609249377
307.577720510818	4.26519665761952e-07	14.8495160726974
307.628843285789	4.21228991494433e-07	14.9360263426908
307.713416416019	3.97955355124082e-07	15.0409042436153
307.763920508794	3.74766943537773e-07	15.1182854879908
307.849943780288	4.18266431596061e-07	15.2108913140287
307.919955837057	4.75183818785218e-07	15.2894463417857
307.977144964107	4.82160138562062e-07	15.3533445109861
308.05625067956	4.66182064654702e-07	15.4214311925436
308.117772022517	4.11416127338088e-07	15.4732909942644
308.189301785067	3.39939647758543e-07	15.5183119694126
308.242116179823	2.28827289905672e-07	15.5276809909926
308.295673228237	1.42180607157189e-07	15.5138662511292
308.351999650486	1.11392077559839e-07	15.5122057627735
308.427126948656	8.90071937702325e-08	15.468063659096
308.494075014904	8.56122170420407e-08	15.3617180208285
308.55903057516	1.00191633391104e-07	15.2014599454852
308.609084663529	1.17156002768836e-07	15.0856514760492
308.685321208971	1.27488674602769e-07	14.922477991319
308.756934456268	9.89726993564015e-08	14.7054305949035
308.828014195462	7.05442867064308e-08	14.4930655123542
308.879125619793	5.55247384140803e-08	14.2389698501312
308.941328774654	5.23169301721391e-08	14.0246565706166
309.016296220796	5.1463124529072e-08	13.7869518735931
309.071263677745	4.84558099823979e-08	13.5325226861041
309.135169397293	4.59201316031082e-08	13.2895920462049
309.207225203525	4.31409337264782e-08	13.0943619905406
309.26552257632	4.04470096960886e-08	12.9023133030308
309.316554311558	3.94082394543169e-08	12.6923883315289
309.391786935843	4.72540835354827e-08	12.4974876586381
309.45270608231	6.34662944372423e-08	12.3190742876362
309.504322643879	8.83035012370687e-08	12.1442384819552
309.576064879775	1.61671686684151e-07	11.9921542510474
309.646203833101	2.44490975986224e-07	11.8357034814816
309.69792501866	2.81161397375111e-07	11.6900533481151
309.764360697249	3.11268879013352e-07	11.5525539826349
309.828042652256	3.09830306702532e-07	11.4204866417804
309.882900479781	2.95984665862412e-07	11.3027121489425
309.935334110078	2.73993679594606e-07	11.1827281192097
309.995611387676	2.50157279447054e-07	11.0842176691709
310.068459631696	2.19151865299306e-07	10.9843606504155
310.132185790592	1.91751974840551e-07	10.8852763038593
310.209710530079	1.79258528574086e-07	10.7877513709863
310.270534859121	1.77648803930757e-07	10.7014421495271
310.341575716875	1.81350330509917e-07	10.638960050915
310.425001436173	1.93540168250847e-07	10.6008813338935
310.475447194629	2.01296751821431e-07	10.5490501478417
310.573065406113	2.24250487332307e-07	10.5618687779664
310.66507235338	2.52590800959377e-07	10.6036972480499
310.744838171458	2.65704545168299e-07	10.6543140032035
310.814822827225	2.43703632875477e-07	10.7253185216904
310.869836828898	1.93494000758514e-07	10.7952804141007
310.943801161498	1.72711374238176e-07	10.9258270697328
310.997443572098	1.54528328513199e-07	11.0410737525879
311.067458462344	1.62887159586832e-07	11.2097377354014
311.122826677334	1.64785768901505e-07	11.3705310581065
311.197695447816	1.9282401160304e-07	11.5860024071398
311.250614062772	2.22391358701067e-07	11.7796953262015
311.315865462017	2.40166887398531e-07	12.0085981092686
311.384624963605	2.48093958465418e-07	12.2625049244257
311.436430246493	2.13857303459539e-07	12.4892522746693
311.493001874193	1.75123473185777e-07	12.7394679469465
311.565290038132	1.30970972709099e-07	13.0229692439777
311.616053380383	9.94184111209586e-08	13.2756376980643
311.678891180419	7.84397124911342e-08	13.5599593853878
311.754226512621	6.93317703815624e-08	13.8647884977053
311.814055331224	7.62078644636448e-08	14.1513468905483
311.872427584444	9.2587277619176e-08	14.4313083225974
311.935745387479	1.15248406369151e-07	14.7198022331846
311.986449346116	1.25772720608118e-07	14.9741804622954
312.048646366508	1.19637122900209e-07	15.2566765549645
312.12475580017	1.0050283196827e-07	15.5584543784637
312.205464488128	7.1426971023428e-08	15.8560759115541
312.27330362389	4.94927350764416e-08	16.1208560871749
312.331898855413	3.35890565071158e-08	16.3512832749822
312.392270763729	2.49507104915447e-08	16.5731668113434
312.457736928759	2.61705593658698e-08	16.7915424654305
312.528969433586	3.58931499685003e-08	17.0028560508822
312.596417814703	5.36699595285326e-08	17.1843088649451
312.648801182931	6.96024733503888e-08	17.3074178867459
312.709195741039	8.63786630146832e-08	17.4309999076096
312.785932361122	1.08662661276206e-07	17.5624608126342
312.838171185466	1.14585948735244e-07	17.6181788623061
312.907820453323	1.24074506671346e-07	17.6783443162684
312.981465254337	1.27451528893369e-07	17.7062003735377
313.049504652177	1.29092231672567e-07	17.7159070289427
313.118417173882	1.14061126841236e-07	17.6891839463206
313.196577425329	9.41250433874108e-08	17.6580062661644
313.265181102395	6.86884143181572e-08	17.5951839338497
313.35362314456	5.59938779514715e-08	17.5178538910366
313.404626905126	5.87580137629228e-08	17.3864709675875
313.472962283397	8.13325797855389e-08	17.2407306294683
313.537478020006	1.04033557597614e-07	17.0905568286544
313.604968869773	1.25444926337521e-07	16.9483701458523
313.666739865471	1.36442869841869e-07	16.7727800514293
313.717722113281	1.36961295939555e-07	16.5909092328089
313.78971210082	1.4373333249416e-07	16.4212276630969
313.841951667213	1.3680068760852e-07	16.2181563844609
313.919262705504	1.46487876918116e-07	16.0459082309597
313.974065415466	1.44267018079636e-07	15.8456188826538
314.052063901873	1.55645772633364e-07	15.6250817710115
314.1028894729	1.55870041078004e-07	15.3772312695314
314.15879269179	1.67357362969107e-07	15.1829564563813
314.214887410301	1.68049982128355e-07	14.9269757134678
314.271991495714	1.62767051105361e-07	14.7302303470066
314.354132716193	1.29530793128967e-07	14.4842728902291
314.42366565894	8.72164722345928e-08	14.2554201220893
314.492641340362	5.55090596886591e-08	14.0557372580189
314.561919475704	3.88138728004198e-08	13.8259691507689
314.618811084495	3.66587591946736e-08	13.6211290894025
314.686911775923	4.1055127453988e-08	13.4175004266603
314.772643036325	4.29014822784805e-08	13.2755890617108
314.839181972503	4.94332033034416e-08	13.1246076654069
314.903179795272	8.94034174615789e-08	12.9754361564341
314.959738991681	1.37782134319448e-07	12.8016843647535
315.011413097897	1.81772779768531e-07	12.6523978640231
315.090709544541	2.6195338846879e-07	12.5517344335805
315.162195955399	3.41357054995123e-07	12.4888510967966
315.217949970852	3.32456478461194e-07	12.3868516695116
315.291574761918	2.9375542000854e-07	12.3339890019208
315.360621151689	2.37034340995481e-07	12.3015050621328
315.415205995285	2.02725903389526e-07	12.2965560672438
315.466063811893	1.60768613047653e-07	12.2898825841084
315.516557011392	1.44417819105115e-07	12.2904919937799
315.574632583062	1.58890914531129e-07	12.3309433602741
315.626613557738	1.70110929265202e-07	12.3703740225378
315.676646896818	1.68357679176648e-07	12.4156688832081
315.74458563142	1.7194518528377e-07	12.4959979200378
315.803428272686	1.78978091423254e-07	12.5727877068373
315.873686154487	1.72833666797518e-07	12.6648852986885
315.943509481324	1.84655914113563e-07	12.7607833738084
316.007387636202	2.14056802888142e-07	12.8536771883829
316.066059867447	2.28616462839953e-07	12.9431894672451
316.127685470911	2.65104151016053e-07	13.0369373119081
316.199700024401	3.70067760341566e-07	13.1388035931078
316.250712054513	4.57421204387522e-07	13.2237818412688
316.30566841046	5.39972365429322e-07	13.3136846589753
316.370369657937	6.18831738115904e-07	13.4115124394692
316.431659194654	6.72125581425366e-07	13.5069779596325
316.482074888335	7.00009135412885e-07	13.5935754790218
316.552339337256	7.24576518578968e-07	13.6927261444764
316.608536497815	7.33155603067534e-07	13.7819820565886
316.681969874334	6.85889413349275e-07	13.8737655599906
316.751743642132	5.99700603194197e-07	13.9621535341987
316.811438004794	4.5460915028675e-07	14.0301731933305
316.880085731248	2.81331343798094e-07	14.0729101763222
316.9592026899	2.18382063840552e-07	14.1456260531757
317.012714018316	1.41873500056999e-07	14.111437485913
317.080393676035	1.29539394257719e-07	14.0720552193039
317.141443780633	1.67635455848094e-07	14.0342343534927
317.197266024036	2.39972973042611e-07	14.0029895107745
317.273797572519	3.58013475838541e-07	14.0222762023758
317.351102559015	4.61439907078489e-07	14.0152836443082
317.430512007556	4.74051978458564e-07	14.0483691530565
317.499864871405	3.74860844897764e-07	14.050527757663
317.579401832461	2.66387836215576e-07	14.086656293662
317.641175265309	1.78950397591586e-07	14.0697958574857
317.714348055661	1.54025641659643e-07	14.0863096067236
317.803242319135	1.88665467379517e-07	14.1003450050329
317.859983255985	2.48939264115539e-07	14.0431640385058
317.91557880984	3.45204190253874e-07	13.9873633784876
318.010654945216	5.78049837966781e-07	13.9530310106211
318.088699001676	7.30191700563816e-07	13.8742038418832
318.152506792983	7.83323962224581e-07	13.794541771187
318.205581945853	7.91730572841341e-07	13.7011581081909
318.286394695419	7.85378434803338e-07	13.6021286470007
318.363467541103	7.87764356888415e-07	13.5081830593256
318.42757626703	7.97862631447862e-07	13.4146034463018
318.50423928824	8.28918385720708e-07	13.3176253470725
318.561157901227	8.31459476770508e-07	13.2312426269237
318.625147319219	8.13571685432367e-07	13.1354427957031
318.680418991308	6.75211094941429e-07	13.030854104764
318.736596877853	5.27523622828858e-07	12.9229049325028
318.805870236775	4.78594039892078e-07	12.8227326086741
318.865065280453	4.37135825737465e-07	12.732321002895
318.937781552542	4.20941605067559e-07	12.6427070593535
318.99348831556	3.66886394480604e-07	12.5505163263416
319.05466331295	3.10421513808606e-07	12.4573710528788
319.123669957058	2.55381231104718e-07	12.3757676567118
319.20272220815	2.08919461992048e-07	12.3267659409128
319.284902551081	1.54468044974476e-07	12.2852583051435
319.35270865029	1.17795687522372e-07	12.2360805912071
319.408632797538	1.18631324499413e-07	12.2231513219834
319.485236631113	1.42191121864649e-07	12.2291137186618
319.544099696142	1.71598270692559e-07	12.2340032920583
319.613213482895	2.48426322864656e-07	12.2810762971021
319.679029354972	3.44250901203583e-07	12.3461783641428
319.736036891352	3.02427743204507e-07	12.4079538559357
319.799735654722	2.12544251676911e-07	12.5103715319549
319.874414156707	1.23599757631216e-07	12.6292980016357
319.925674416125	8.4790405111754e-08	12.7591009623515
319.98250961119	4.93996972008887e-08	12.8975835705522
320.033228072051	4.50609708102784e-08	13.036443453052
320.102656713936	4.38126383344661e-08	13.2220583622005
320.171788647186	3.98162122737235e-08	13.4238924348047
320.238483396584	3.9657338589007e-08	13.640623853651
320.300093028326	4.52483280267915e-08	13.8383610005783
320.367402849452	6.65498835781904e-08	14.0681749191075
320.437040711266	1.05060929118864e-07	14.2896644427704
320.489156449982	1.37803948946359e-07	14.4917239968086
320.554505131932	1.46261414150187e-07	14.7140760528898
320.622406041246	1.46879084511915e-07	14.9547733412913
320.677091982927	1.32267983410759e-07	15.1640022991463
320.748147502642	1.19388304115005e-07	15.4031327577165
320.81408987484	1.10491106919429e-07	15.6287969991556
320.865218406444	9.68820877783782e-08	15.8117812529497
320.928401143532	9.47661269270314e-08	16.0219730164548
320.994358867279	9.6955385822244e-08	16.2312036283631
321.054117833878	9.80996724510604e-08	16.4218010000074
321.129833831343	1.0156052993296e-07	16.6305336652377
321.189577020182	9.64033308848382e-08	16.8026252781106
321.259894766135	8.09772851747623e-08	16.9826336956413
321.336092646382	6.52116221271157e-08	17.1569968275713
321.408563008114	4.94756540466095e-08	17.3109918434513
321.483770263942	4.25359598513618e-08	17.4520119743852
321.545605771035	4.72095536718172e-08	17.5592490314052
321.619307924471	6.54618355445888e-08	17.6574209524511
321.673244570084	8.47541770647132e-08	17.7096382544473
321.742458809776	1.07467841546524e-07	17.7683594606607
321.799753620365	1.17231847992451e-07	17.7776907919902
321.86585363755	1.25008671286602e-07	17.7719009853481
321.933430608078	1.34767999328491e-07	17.7594362263192
322.004060602635	1.44571137260632e-07	17.7318445468702
322.073084863254	1.50197973290884e-07	17.683090981039
322.141040730968	1.46268988297942e-07	17.5972851431265
322.193005749933	1.35815567566711e-07	17.5025920086677
322.265715989792	1.25044608092045e-07	17.3981997421934
322.343845496251	1.07921740412628e-07	17.2305171992637
322.408836718522	9.65092840291397e-08	17.063646825156
322.478047443148	9.22899578068774e-08	16.8514958241881
322.543657302163	9.765500484812e-08	16.6216092865664
322.618178486253	1.13012542268223e-07	16.3892297839559
322.693109631503	1.35834118004006e-07	16.1576360515438
322.758147790769	1.53571060886554e-07	15.9072088279745
322.824292262931	1.56416199058475e-07	15.6252778330334
322.874583408467	1.41655722584003e-07	15.3830383747624
322.944654366536	1.14717610315605e-07	15.1265957712274
322.994954137154	8.54568949208532e-08	14.8384812298706
323.072138344439	7.15092027954316e-08	14.5602728304762
323.127132000185	7.06719712843575e-08	14.3026327170247
323.178071775912	7.89494297058927e-08	14.0008549961575
323.236461791017	9.81781590030213e-08	13.7286393287364
323.307090310016	1.27425345519472e-07	13.433858236845
323.368285342449	1.48505652139208e-07	13.1462869665122
323.442040420918	1.67582770631553e-07	12.8852339860725
323.496172112305	1.55799880858068e-07	12.6129349259653
323.553557773206	1.29088818942405e-07	12.3414625154907
323.61325838383	1.0018188752675e-07	12.1213540677033
323.678785004929	6.75489772552057e-08	11.8912313362915
323.747169719546	4.38313286407951e-08	11.6876905085827
323.815377584899	3.16307019814608e-08	11.5099290665614
323.877619723565	3.53126023586603e-08	11.3195901497382
323.929568908148	4.92663822969816e-08	11.1482377651976
324.005362414516	8.41468690644073e-08	11.0078209558871
324.060798119379	1.18491894097414e-07	10.8961614211932
324.127390366242	1.93981000148342e-07	10.804231796946
324.201218196013	2.99719315675722e-07	10.7640879323994
324.267308213335	3.60899268552887e-07	10.7308500164474
324.343849492925	3.73357506217057e-07	10.722319982266
324.430481921092	3.47814931574943e-07	10.7688051424582
324.487499716455	2.94889472663496e-07	10.8043634740667
324.552413908881	2.07898102382617e-07	10.8496563383164
324.626338908608	2.11694275335304e-07	10.9224829983623
324.703645430048	2.1738756367236e-07	11.0086160157786
324.77936344069	2.46196348207079e-07	11.1008669569434
324.85313834789	2.87778242268846e-07	11.1974609387652
324.926473083364	3.67649642046258e-07	11.2996433532783
324.984473181489	4.46112549383493e-07	11.3959745758518
325.052930419256	4.55065547283046e-07	11.5064806222289
325.102976337823	4.23789978954907e-07	11.6069388239242
325.155536535663	3.26548916405304e-07	11.7167500660594
325.225482739192	2.34432685619529e-07	11.8481600966406
325.277323227987	1.53056490929282e-07	11.9723204726604
325.33923397871	7.32931387090995e-08	12.1144942122288
325.396455837159	4.04558620613355e-08	12.2614750707723
325.446669894506	1.90391289592517e-08	12.4079786813438
325.510789507813	1.45765981134586e-08	12.5798158487466
325.567024482135	1.46674129752343e-08	12.7522766303925
325.63333327727	1.75956684191772e-08	12.9428109891794
325.699147469101	2.10529149849275e-08	13.1380654404864
325.756144867755	2.2672348133912e-08	13.3268962504027
325.825662109754	2.33605663272868e-08	13.5445913955218
325.894809504975	2.41722965808509e-08	13.7751353094097
325.965879180876	2.47143224752865e-08	14.0050187148968
326.017284457364	2.71668238294493e-08	14.2045454291099
326.079018145157	3.42455957359835e-08	14.4247193421748
326.157302978429	5.26446687875646e-08	14.6753287961819
326.212608276204	6.46757710810653e-08	14.866673400997
326.264030609073	5.32133063697744e-08	15.0285671533995
326.342645291325	3.59685455049147e-08	15.2478323548692
326.414210251129	2.92733275114551e-08	15.4334137392497
326.473169999827	2.76575107982682e-08	15.5501002621391
326.550430637025	3.54686049765084e-08	15.690018998979
326.618805834466	5.19898294840831e-08	15.7610345969642
326.678004151238	7.68821651021963e-08	15.7804663970065
326.749087863075	1.26949449610566e-07	15.7933564621473
326.802044960712	1.69506900420281e-07	15.761643778633
326.869430102337	2.4373353179479e-07	15.7230046825542
326.929939357215	2.96558597037632e-07	15.6621277763894
326.991552015569	3.2884535170762e-07	15.6016667654594
327.065561076053	3.20360400253334e-07	15.5248836291436
327.116704729748	2.77294624556796e-07	15.4358741664363
327.172765484975	2.40583574434299e-07	15.3518988498537
327.230965888911	2.21016527838056e-07	15.250523224715
327.302428197935	2.48506378300844e-07	15.1475991291802
327.354685996574	2.55084454400289e-07	15.056291074009
327.43473407889	1.96638512493015e-07	14.9494249175802
327.503241918503	1.15249758235715e-07	14.8371871758292
327.578308542509	7.38374050523876e-08	14.7294434719295
327.63346709532	5.42424565270861e-08	14.6041164776844
327.687383747538	5.19303481351103e-08	14.4934707285509
327.746752304918	5.89560191377376e-08	14.3708065168518
327.822161967914	7.86615267916932e-08	14.2452052138933
327.889095615279	9.82035122221782e-08	14.1248424871366
327.957152379708	1.20366230615156e-07	14.0064101225234
328.029389260702	1.43966828632787e-07	13.9154912731938
328.086675302206	1.56283650888085e-07	13.808216728746
328.160872359662	1.65673728926687e-07	13.7548089856783
328.231119836447	1.63126255321463e-07	13.6863341497723
328.305831070064	1.70270700353705e-07	13.6587086216634
328.389285249018	2.44910033816142e-07	13.6421569197302
328.459848115023	3.83172294045635e-07	13.6293888829821
328.528618754605	3.56551776776859e-07	13.6263220233076
328.579082675659	2.26200493155775e-07	13.6083948911571
328.644510930367	1.37796343851414e-07	13.6342600849663
328.721500495188	9.290233576111e-08	13.7241944662406
328.777955128698	6.71889652164936e-08	13.7551175695222
328.832191199684	7.39981374625862e-08	13.7875056127956
328.884476909581	1.04856670390649e-07	13.8463787402779
328.940088956984	1.54838115192758e-07	13.9204413091993
328.992043327904	2.06831873364807e-07	14.0014074437801
329.052823409483	2.45549661826761e-07	14.1071852043406
329.133175728214	2.54187773266573e-07	14.2591854390842
329.199021242143	2.4080649881432e-07	14.4049933964117
329.283379864467	2.19372094709766e-07	14.5836536922337
329.367407688235	2.05314763966074e-07	14.7738004853372
329.454627255589	1.77721343226885e-07	14.955394463715
329.527489089478	1.61733795663073e-07	15.1286763350019
329.588396495617	1.28571856487452e-07	15.2734165942586
329.63934401478	1.08126986539302e-07	15.4058480495668
329.711071535881	9.37203458699031e-08	15.5724908277108
329.767394012246	7.76121073768502e-08	15.7114270935326
329.839787281977	5.90195173447801e-08	15.8687669741787
329.891338491921	4.61774891966593e-08	15.9927278994626
329.965995576361	3.12890118908712e-08	16.1440542490192
330.035997148954	2.5732478913153e-08	16.2846211979161
330.10336122663	2.7573563937959e-08	16.4153668808826
330.179594981602	4.44814035179304e-08	16.5462862158787
330.236936948576	7.90247316443221e-08	16.6497392513547
330.307307694117	1.47825701819148e-07	16.7583938480475
330.385771300188	2.7608840832182e-07	16.8607748260145
330.48310653013	4.91114665647046e-07	16.9559953038216
330.572825241343	7.2264518742392e-07	17.0314748233051
330.644831318645	9.03365142319289e-07	17.0717043480209
330.700489822633	1.02248290033066e-06	17.0958264904168
330.774394751006	1.10310169929198e-06	17.1007928035487
330.841940221109	1.03432192676854e-06	17.066688819065
330.90179267899	8.39414424713412e-07	17.0116549885629
330.974425397379	5.47305210389322e-07	16.9053413457566
331.044282941404	3.05892238696316e-07	16.7342927903891
331.119958956403	2.05454523955662e-07	16.6015030501278
331.199263552572	1.34764485789914e-07	16.4159623950285
331.276748491472	8.95986435006368e-08	16.1748465029565
331.341380089684	6.26725024851153e-08	15.8970352223089
331.407423612832	4.88650316022546e-08	15.599406970777
331.460842505598	4.79896954703809e-08	15.2878252955969
331.531233231367	5.56416971556174e-08	14.9638603519121
331.601255307134	6.12689602381519e-08	14.6669542743514
331.672820454113	6.47282639279068e-08	14.3392432022111
331.7508594186	7.33156589777546e-08	14.055437642457
331.817016201197	8.56823254702983e-08	13.7616666320939
331.889344858652	1.110576108475e-07	13.4318594576003
331.96118745749	1.54317000786109e-07	13.1418419633269
332.014433139064	1.91967783016454e-07	12.8335489338765
332.079249552927	2.70727845143332e-07	12.5410873677135
332.131124280907	3.38409513252328e-07	12.2716492755413
332.18188686039	4.23850183995622e-07	11.985194638691
332.23941528617	5.63309620977952e-07	11.7231138480929
332.28992471168	6.96459681058139e-07	11.4588412938845
332.351022643801	9.36683666073124e-07	11.2101806954216
332.425293302743	1.32754016260135e-06	10.9892247652996
332.479279451463	1.55946040840108e-06	10.7677127096777
332.554652152711	1.50679685881184e-06	10.5644398125753
332.613627818363	8.98506894830766e-07	10.3766199686325
332.687002905177	5.59691707134716e-07	10.2331015635384
332.739601510428	3.08304547975097e-07	10.0876092336275
332.813327479928	1.58284459762657e-07	9.94491792584179
332.882371494427	1.05889294204054e-07	9.84728170879935
332.940107716201	8.54745322934642e-08	9.76876338197761
333.015831406289	8.86463443187602e-08	9.68252936933202
333.090988472008	1.25229821738627e-07	9.62833242423642
333.163965036067	2.01839896586495e-07	9.61088607503326
333.229149135116	2.67318833863795e-07	9.5933155061397
333.324512435471	3.7313310419098e-07	9.63645110319797
333.376256832374	4.01248156138818e-07	9.6677555972098
333.427329756722	4.09144638775775e-07	9.70860718805085
333.492688003815	4.49405021379163e-07	9.79402026306435
333.542835725821	4.5409952670009e-07	9.8702420456701
333.597568262394	4.7725495086724e-07	9.97083450891319
333.661845903967	5.52728151112726e-07	10.1008584775234
333.741416001737	7.16815548822551e-07	10.263227891681
333.797913779292	9.74807583859635e-07	10.4194137533422
333.871436737905	1.50142771685077e-06	10.612663182005
333.949701111295	1.78399563124556e-06	10.828330549847
334.028725604157	1.34649496446744e-06	11.0628729462747
334.078849199779	1.14278104182223e-06	11.2767646998163
334.139630945397	7.81817472644354e-07	11.5229297854376
334.217425467601	5.79463345268555e-07	11.8029097831178
334.27358321767	3.87302503269767e-07	12.0688345694817
334.341618789465	3.01797938750242e-07	12.3644303890195
334.393037414359	2.40355226977715e-07	12.6395427460258
334.469206040358	1.92152166902259e-07	12.9628537520514
334.535563713009	1.43949082350787e-07	13.2794516723913
334.595084712855	1.19916516512438e-07	13.5867937345807
334.666951029131	1.07259722100136e-07	13.9177694420935
334.745971203323	9.98557357649115e-08	14.2579781297314
334.812649051571	9.45993705761856e-08	14.5723185955343
334.868096841319	8.3316224414738e-08	14.8480640093585
334.941934658134	7.73323240628184e-08	15.1596350443608
334.99525791456	8.52675668071011e-08	15.3982041855556
335.060075469313	1.06250753720718e-07	15.6566096649178
335.121544386092	1.35387663612229e-07	15.8829706721279
335.175017316894	1.71541475781225e-07	16.059283576977
335.24826476047	2.46016778705577e-07	16.270686321516
335.309096103545	3.50653634974539e-07	16.4157698998736
335.391625065447	5.741265011397e-07	16.578332355488
335.454806647176	8.14185603283349e-07	16.6650907412724
335.530905657048	1.11257753848497e-06	16.7467631486118
335.605920396194	1.27816328103233e-06	16.7950932752956
335.662961523378	1.2643358832307e-06	16.7984256509447
335.726447250065	1.18539199995307e-06	16.7928428934233
335.78168234831	1.03096493736682e-06	16.7631642081117
335.848504924551	8.23424624148284e-07	16.7129390091202
335.930058361124	6.35988055746937e-07	16.6560223956676
335.993579006925	4.1967982059382e-07	16.5709748700243
336.067696793422	2.4049672818568e-07	16.4713184154216
336.153203060263	1.16530404705976e-07	16.3557355835582
336.229039295026	5.73693534922824e-08	16.2384251283875
336.293360479976	3.8170489315308e-08	16.125712957273
336.360822953009	4.15500908429189e-08	16.0227345493464
336.441846318113	6.41751022270551e-08	15.8893731115079
336.4990008878	8.06507463453558e-08	15.7686707476244
336.572698754613	1.03187631717845e-07	15.6260889320852
336.625310044299	1.1223389579749e-07	15.5069012290139
336.682140650346	1.2153937334508e-07	15.3527101215575
336.743691131921	1.3633355419346e-07	15.2025462594032
336.796563431575	1.47798951769119e-07	15.0509631389137
336.872561581466	1.71456460490372e-07	14.8987205641512
336.941407670672	1.92683090047929e-07	14.7756358844306
336.997731405379	2.05917254496937e-07	14.6252028962153
337.071224651455	2.20225919515093e-07	14.4806469477899
337.130404524851	2.22105625925168e-07	14.3069546056687
337.204315509912	2.16831226099686e-07	14.1587907567257
337.275229891045	2.24524004925069e-07	14.0395447467807
337.336334624483	2.47378168803995e-07	13.9503339957248
337.405805585604	1.78649526467262e-07	13.8450955215728
337.475398767574	1.13937557220181e-07	13.7623809877736
337.537542893457	1.03960266906053e-07	13.6931803994043
337.610256075166	1.55212526762456e-07	13.6290431747845
337.670060518335	2.46819969338209e-07	13.5584037755965
337.745875123054	4.05572070863192e-07	13.523170805102
337.798728854337	4.43645227495905e-07	13.4566473761416
337.857811337221	2.81280378774584e-07	13.4253542020251
337.926767286199	1.74519725630343e-07	13.4468976194511
338.006413819487	1.15137371513874e-07	13.4981725631073
338.087705922036	9.94211176955463e-08	13.5801546595301
338.149690368353	9.86282191617433e-08	13.6285396867172
338.201736359664	9.73827399114653e-08	13.6747497685983
338.285727448777	9.0215725445821e-08	13.7788077019927
338.340583315359	7.6969032447693e-08	13.8531105456986
338.411932629195	6.78761834517678e-08	13.9654257698448
338.4858684574	6.07831761262267e-08	14.0838755389711
338.565359555976	5.91257584849478e-08	14.2103982735414
338.616862516767	6.38492480097655e-08	14.3084244883823
338.67958736153	7.62053964754533e-08	14.4212053145181
338.754917424072	1.12548510421482e-07	14.5445104772215
338.809970736285	1.7022331599983e-07	14.6459142636749
338.883045540175	2.64294112735391e-07	14.7616037376091
338.93731549799	3.28091184688017e-07	14.8572664844651
339.000811112497	3.3397288225042e-07	14.9590171460133
339.063974986049	3.03725388258526e-07	15.0565597598182
339.139469751876	3.29434373483303e-07	15.1565023434189
339.196337028536	3.64467186827204e-07	15.2386988266307
339.263380252697	4.17598221841522e-07	15.3228108219869
339.333280813699	4.45397573847657e-07	15.3998391410508
339.391212108184	4.42690034255857e-07	15.4649052582031
339.459524570161	3.65446478861363e-07	15.5206856934468
339.517378569903	2.66137358608562e-07	15.5580203100586
339.590590717471	2.00269147454384e-07	15.5939701012623
339.659576712203	1.24705732283129e-07	15.586112848573
339.729935267131	8.05547037250269e-08	15.545122718724
339.805967990015	6.32341155812659e-08	15.472514763414
339.859332183716	6.22149741891221e-08	15.3761345825347
339.930459133898	7.61763562534134e-08	15.1759356424598
339.987407137935	9.44837360959401e-08	15.0569588352184
340.051608478506	1.06130248035203e-07	14.924033879731
340.116482235333	8.82614921775149e-08	14.7257546534715
340.169310243504	6.61993724916614e-08	14.5565823192585
340.23504737732	5.06064392592645e-08	14.3660448162426
340.291579457123	4.23936281225631e-08	14.1387982173087
340.359285022162	4.05886023628572e-08	13.8886813696858
340.411597796153	3.98908304590676e-08	13.6732959285915
340.473595036206	3.87414702298547e-08	13.4378208977943
340.546240832274	3.63513807698476e-08	13.2088422165848
340.610130961764	3.31725666682087e-08	12.9858915246508
340.671102960493	3.10889869551323e-08	12.8048407876437
340.729948526678	3.07958211765277e-08	12.6160801105944
340.787536182887	3.49041242223723e-08	12.4238944149104
340.841401019391	4.52639872008091e-08	12.2596769455703
340.919809117572	8.54055072142771e-08	12.0954779144159
340.978360956146	1.29345232301895e-07	11.9557508477817
341.054433267996	2.21642140565485e-07	11.8054380459347
341.106318237503	2.56317656226618e-07	11.6696804720405
341.157022575128	2.72004849064995e-07	11.5472830690331
341.22008259566	2.65286382762907e-07	11.4237148997247
341.278130730648	2.34809051706342e-07	11.3032498722479
341.353328603141	2.00697649490141e-07	11.1964978761644
341.409036952189	1.71588194521135e-07	11.1058393976037
341.483092162827	1.50814178926786e-07	11.0057988246628
341.546693613474	1.44340591017101e-07	10.9302862895481
341.625509663993	1.4317345798452e-07	10.8500475388845
341.685533299416	1.43142480068012e-07	10.7798085986054
341.751811778558	1.46361412545767e-07	10.7278404052258
341.827194999248	1.69158339859475e-07	10.6709829590581
341.901383521934	2.00432999328318e-07	10.6432447125389
341.968953476296	2.21583732294832e-07	10.6129553923793
342.025042729038	2.27985349020866e-07	10.6096041771021
342.116690728693	2.0825143729991e-07	10.6548856709782
342.168584044951	1.54396019122846e-07	10.6844270302684
342.277617846539	1.21401665413575e-07	10.8115708165337
342.3511244914	1.02168281388626e-07	10.9363396411605
342.413054302439	1.05325205472289e-07	11.071701063652
342.481855310876	1.19105479258338e-07	11.2345564272206
342.534566025502	1.33522795809677e-07	11.3850388979423
342.584848168393	1.62064536061273e-07	11.5513278546563
342.652648973208	1.94649283311256e-07	11.7634577205513
342.715387234923	2.06928722212199e-07	11.9811382387202
342.789189459526	1.99481774215671e-07	12.2306836937402
342.867677581943	1.80067681084751e-07	12.5016422206628
342.920559068302	1.46055921771703e-07	12.7423807190613
342.985066755963	1.01057245832159e-07	13.0094662388912
343.057516988899	7.92648082883387e-08	13.3020605681335
343.123359042499	6.13846323113244e-08	13.5861640719051
343.191003724319	6.18546951214376e-08	13.8829555353693
343.249828758269	7.2388085750202e-08	14.1640859586115
343.321111851868	9.48399094398475e-08	14.4664947676071
343.377339991303	1.18349819391235e-07	14.7396451002911
343.444010128468	1.29115336266902e-07	15.027943547179
343.502966029665	1.18730901969439e-07	15.2962890787902
343.556690978887	1.00314611373198e-07	15.5457694529265
343.636678728295	7.25300086327482e-08	15.8388809058655
343.703642913107	5.32028891319286e-08	16.0981562527453
343.760370542538	3.7051351923277e-08	16.3194553612907
343.821695990331	3.01106554481528e-08	16.5399653835754
343.889444601679	3.2660022023838e-08	16.7590110988473
343.962785573993	4.52038309736107e-08	16.9691962381765
344.0262207648	6.3376612503084e-08	17.1364954329265
344.103060492797	8.75040831319261e-08	17.3069702759435
344.153489621471	1.00285683456161e-07	17.3963177719086
344.225514509476	1.19858734802411e-07	17.5094741868417
344.287143001486	1.29286849053182e-07	17.5720219095893
344.343695712704	1.41854798978841e-07	17.6126442853358
344.409567000786	1.56621147726153e-07	17.6400839867833
344.471500165672	1.59865607259731e-07	17.6306799736752
344.523980710065	1.45977103623794e-07	17.5796015651471
344.600050030947	1.26388550735082e-07	17.514321731562
344.664786968417	1.04183644897904e-07	17.438613300158
344.744675353895	9.33618171594883e-08	17.363655453356
344.796480532777	9.64091918547659e-08	17.2231332385941
344.86228249571	1.1577232978327e-07	17.1079681411764
344.924157182324	1.34089702819437e-07	16.9520489067244
344.988738724171	1.47898834569557e-07	16.7782136650566
345.048529981684	1.52323098422855e-07	16.583349799347
345.127457338027	1.60945260006309e-07	16.4275097935072
345.195829329178	1.57489754136836e-07	16.2397978544534
345.249927130807	1.44733230638888e-07	16.0215615528823
345.327686116529	1.45395283751956e-07	15.8354532891639
345.40229138888	1.44690751318318e-07	15.6099334651122
345.477183953001	1.54795909869623e-07	15.416412908737
345.54590073853	1.64487694542128e-07	15.1984567259546
345.605630735873	1.69169889388157e-07	14.9752889944529
345.661564675096	1.64624145077499e-07	14.7276949270064
345.723686442549	1.55008738029589e-07	14.5157594287572
345.779772414237	1.20626719763402e-07	14.280776960495
345.832880925418	8.07711147062905e-08	14.0409994605948
345.909127699215	5.25873090467239e-08	13.8432639567335
345.9882432264	3.86781468051221e-08	13.6346369953034
346.054451992162	3.70595561790125e-08	13.4440963042693
346.104454114702	3.81292548924776e-08	13.2202670699401
346.163092315925	3.99233484809111e-08	13.0208642230745
346.2338550129	4.07997666071114e-08	12.8428828443283
346.300822647939	6.61656484343266e-08	12.668607879702
346.364743874257	1.1400953725302e-07	12.545391323709
346.417076466679	1.54366956906063e-07	12.3947870661688
346.467821461938	1.97747803387891e-07	12.2837080532098
346.550709452168	2.8145404763826e-07	12.2095191102163
346.612356122435	3.16649056644314e-07	12.1336158737741
346.676596190764	3.22915895498136e-07	12.0983167299237
346.744757896751	2.82460596497311e-07	12.0678099096293
346.80660817342	2.37203633316828e-07	12.0616442202752
346.871101107732	1.74016308077016e-07	12.0654887077748
346.924098382879	1.47025082043848e-07	12.0859927350087
346.986381922622	1.46708825476788e-07	12.1247927305866
347.037255623494	1.49963614147504e-07	12.1575730020769
347.088207754171	1.42373554628045e-07	12.2063022198694
347.160138656485	1.34553261496421e-07	12.2906395159922
347.216796176943	1.29522198518993e-07	12.3646945809602
347.287510075346	1.45102858945317e-07	12.4593784686454
347.359305408802	1.92913106807379e-07	12.5583965319515
347.427290504391	2.25233334727487e-07	12.656105038868
347.491107668886	2.87051726457294e-07	12.7521340214093
347.556361502591	3.46174553916217e-07	12.8505002810637
347.63228616287	4.64701943831629e-07	12.9560568853896
347.689054738957	5.67369471828626e-07	13.0482063925833
347.767202344488	6.52602739226901e-07	13.1538489222426
347.828343296292	7.01728129833551e-07	13.2494542759384
347.903564831352	7.22471450852702e-07	13.3520747393987
347.958091466825	7.35712618950242e-07	13.4421288819391
348.020870983527	7.46123609905356e-07	13.5368988074512
348.083438395422	7.45911636665314e-07	13.6305008064112
348.134000633965	6.86589957648254e-07	13.7084646931939
348.200346798844	5.96517229652091e-07	13.7974286341206
348.263332168764	4.65757184055662e-07	13.8738729721392
348.328352126381	3.23435678579629e-07	13.9298828958418
348.398831007595	2.24827810946296e-07	13.9712157125411
348.4854131507	1.83019918887954e-07	14.0120285773107
348.555571023765	1.98412852058448e-07	14.0539170109241
348.606676721505	2.38052213266333e-07	14.002764991008
348.679913381617	3.41907230474098e-07	14.03803980027
348.750202332338	4.70084152898696e-07	13.9874679807652
348.82002183378	5.30687252804392e-07	13.9758672816114
348.896688883572	4.8178902771526e-07	13.9928847890874
348.971515399711	3.5983374083891e-07	14.0019905036768
349.040300659222	2.65975156302443e-07	14.0190470212004
349.113940590602	2.0847588648783e-07	14.0396067107116
349.183066734362	1.92113140669293e-07	14.0216601777698
349.233673472667	2.09948110709859e-07	13.964306874074
349.292660609745	2.81371706269507e-07	13.9042691832631
349.356729448932	4.02916045080194e-07	13.8367834612197
349.430539666348	5.78443001005367e-07	13.7801068613936
349.504175821512	7.29598786485679e-07	13.7016257813305
349.568291079884	7.94215893218263e-07	13.6074054812365
349.621997605337	8.08228400173913e-07	13.5108591154666
349.698195484823	8.04761502822318e-07	13.4134760773365
349.75724096716	7.99543927662244e-07	13.3189068403561
349.828740329742	8.00843740035488e-07	13.2165579387942
349.890684693743	7.99155722805729e-07	13.12352314131
349.967602402008	7.95783770215879e-07	13.0231010609599
350.035855286174	7.40653863804376e-07	12.9284646940762
350.091123613144	5.9516582617174e-07	12.8396081204776
350.151156215885	4.10835288638068e-07	12.7317862244381
350.226309121629	3.33021628701872e-07	12.6324979224127
350.281338676558	2.76253058573619e-07	12.5445872056358
350.33683707136	2.39185423829579e-07	12.4540950056114
350.397867150896	2.12052723946283e-07	12.3604997220903
350.467024003598	1.87766561429335e-07	12.2670358640343
350.517956829805	1.5480833231858e-07	12.1873649743403
350.578433600052	1.19987020431747e-07	12.1031717691416
350.640751941902	9.75600211440995e-08	12.0613145605474
350.705730690266	7.00065030943275e-08	12.0068309105882
350.76137984638	6.45959035247943e-08	11.9730588798249
350.844339166895	1.10174366361178e-07	11.9865900029627
350.916053767775	1.65519162784702e-07	12.0039572767914
350.990124446482	2.39673747703018e-07	12.0528706052063
351.062285970897	3.31999115340777e-07	12.1344029624643
351.138525991683	3.15226422726529e-07	12.22016881778
351.224863888069	2.32002629007013e-07	12.3538285994576
351.303907017486	1.43457326274668e-07	12.4880342083097
351.378075267279	1.02638261649392e-07	12.6640283880824
351.45407934314	6.03237761481034e-08	12.8450203556739
351.50974914183	4.7484095341113e-08	13.0075201741951
351.586808840222	4.7963963422679e-08	13.214772901231
351.648173319535	4.71578505109487e-08	13.4111947547394
351.702006331758	4.6195502350186e-08	13.5806389963484
351.767515163037	5.83817813966862e-08	13.7907597881857
351.849814248702	9.75982725796834e-08	14.040439450329
351.913685456454	1.48400928760435e-07	14.2505757265385
351.993470817699	1.85576582779385e-07	14.4895139925922
352.078903996118	1.90009351726205e-07	14.7345187678453
352.149182803036	1.74117195587779e-07	14.9614471335734
352.230408656764	1.64790888600031e-07	15.2019413328493
352.32103992787	1.67630525188915e-07	15.4445824604679
352.390836243935	1.7008334780887e-07	15.6525917135322
352.453640068333	1.75778325803969e-07	15.8432444516445
352.533882357449	1.89247917267191e-07	16.050724338334
352.597794142446	1.90745590308343e-07	16.2222033051991
352.67058431784	1.85520945824088e-07	16.3987027226604
352.727652120189	1.71837323166264e-07	16.5407832965458
352.801271509756	1.59139935372586e-07	16.6994041162956
352.864834588797	1.36540203207206e-07	16.8310918744212
352.92018111304	1.10485337327717e-07	16.9381496048211
352.987796545943	1.00987341308346e-07	17.0518454757739
353.073352628105	1.2209919158783e-07	17.1663918394859
353.138262565188	1.60509443106397e-07	17.2431606305565
353.211818664611	2.08985296364113e-07	17.3121819361358
353.295520139143	2.43795780228397e-07	17.3551154937594
353.349414389003	2.52425002193654e-07	17.3641907623839
353.409141731249	2.5270827816552e-07	17.3573418921876
353.46002869234	2.37334062022019e-07	17.3223188085055
353.547232377786	2.40676453369583e-07	17.2828913415807
353.617369152773	2.25618842092759e-07	17.2125548593199
353.67507150445	2.07087757929552e-07	17.141739786162
353.726488225262	1.78239304553596e-07	17.0352749955074
353.79426729225	1.55725711224856e-07	16.937581053433
353.845319720088	1.33883990938032e-07	16.8256558341934
353.905007111206	1.14921148426677e-07	16.6470072576622
353.98034098658	1.11973535424488e-07	16.4854420555826
354.035052316456	1.19620962486849e-07	16.2727966191947
354.107476760483	1.43603535358064e-07	16.0404977846407
354.169271252693	1.69259776483656e-07	15.7994272466458
354.241667367646	1.94003337363784e-07	15.5553732290379
354.299350251414	1.89167807469558e-07	15.2947289205333
354.372291913658	1.59950556726794e-07	15.0063688042766
354.443817136782	1.20798685340262e-07	14.7491508257457
354.513824600683	8.74326996487219e-08	14.4444870595958
354.564949785499	7.61052847491004e-08	14.1584270688315
354.618985862535	8.16366317544619e-08	13.846159336385
354.676905929811	1.00632870366741e-07	13.5726360620101
354.745513473886	1.31617624339462e-07	13.2850516125722
354.813203084877	1.6220499362315e-07	12.9998553309718
354.878466896406	1.85825196849794e-07	12.7445539532842
354.946214356476	1.96755689791129e-07	12.462467593122
355.00790158671	1.86844928289368e-07	12.1919208543671
355.083627589919	1.60838827386561e-07	11.9322056665899
355.141796081469	1.17968200359621e-07	11.6725934128915
355.210816134299	8.08658787073301e-08	11.4165760208278
355.275603018339	7.32480694994016e-08	11.1948544240556
355.329973237044	8.09818012763369e-08	11.0213367015652
355.386291831008	9.9647989103359e-08	10.8301715740411
355.45040875099	1.36655339108404e-07	10.6690587004465
355.52637674229	2.04507664031119e-07	10.5403393439594
355.58175078549	2.64137056568784e-07	10.4184628192885
355.639573960801	3.23689305658063e-07	10.327724928977
355.702116176708	3.58244215560025e-07	10.2747269110441
355.778926629169	3.65203365910845e-07	10.2563333407509
355.845347539465	3.53883608598128e-07	10.26002313518
355.931086048378	3.41256355237055e-07	10.3157074862624
356.000130647864	3.1797052543508e-07	10.3681713990795
356.081218478552	2.73957709901032e-07	10.443244316712
356.171107829856	2.48146360563781e-07	10.5344959188667
356.264226033409	2.88691295571696e-07	10.6385309553829
356.34130576346	3.65195061451292e-07	10.744057470859
356.409436428349	4.59129248349844e-07	10.8515683265742
356.46669038791	5.26821822683317e-07	10.956923766608
356.547041924959	5.70488572746935e-07	11.0853707714514
356.611582312004	5.77033360095817e-07	11.2127461668925
356.66428634655	5.65572562318298e-07	11.3376423433953
356.735649529032	4.97935416231392e-07	11.4872367851055
356.8111672902	3.70131038002935e-07	11.6495650632224
356.885982569114	2.65390368309601e-07	11.8228124035561
356.940013867873	1.68014392029785e-07	11.9892094636845
357.004166926641	7.35601972338683e-08	12.1776177504572
357.065214058716	4.36322583278809e-08	12.3743540014338
357.134556454314	3.08341378486648e-08	12.5909555380152
357.210470882154	2.85492062437391e-08	12.824601940477
357.274828077548	3.24737386070664e-08	13.0548715935682
357.326213794639	3.74597093847143e-08	13.2685003011029
357.382563636371	4.22646894698502e-08	13.4957182848325
357.450469094445	4.74298571037222e-08	13.7468884080073
357.510828451456	5.25926480961129e-08	13.9811199167407
357.56384210669	5.98068691738458e-08	14.1913539479746
357.624684384767	7.26520626866891e-08	14.4090610530234
357.698598378257	1.02876527609731e-07	14.6482051156809
357.766283940291	1.29237945195215e-07	14.8519249306185
357.818164219316	1.1144888899439e-07	14.9827983839308
357.889416186886	7.84494207466295e-08	15.1477500273159
357.96006634794	6.28872570071836e-08	15.2744300452399
358.018971681824	6.55431498912004e-08	15.3389496156253
358.076052510372	8.23087247121621e-08	15.3742317284379
358.138995533066	1.18987618207833e-07	15.3946975970324
358.212771737834	1.87374866554568e-07	15.4110080272702
358.281002299743	2.63323104220119e-07	15.3886813558324
358.333699845287	3.1683855918108e-07	15.3469668774304
358.398649548568	3.87843781379545e-07	15.304189122637
358.475379541104	4.23141139740097e-07	15.2473513051639
358.537004481297	3.90933575766471e-07	15.1721142681282
358.608872398496	3.46002950998064e-07	15.0971033502402
358.674859981921	3.10541673095157e-07	15.0074120103099
358.754381289955	3.33594295050722e-07	14.9075229416651
358.804898871489	3.53679933673344e-07	14.8080141658939
358.880895969253	4.16171975823348e-07	14.6967983919001
358.940952962128	2.66177023880111e-07	14.5745171405601
359.016741536278	1.62723387070864e-07	14.459612080834
359.068032686857	1.09548568339404e-07	14.3482317319063
359.135795168922	8.54845124126517e-08	14.2208528060096
359.211227022626	8.5556138118154e-08	14.1089133719156
359.27237648847	9.05726400275214e-08	13.987167959632
359.342761969248	1.06356596298949e-07	13.8907098205526
359.413254750292	1.23564966006049e-07	13.7798045755247
359.483630119102	1.38946373148872e-07	13.6901437547701
359.537473033778	1.44578261725082e-07	13.6126335259363
359.604321133265	1.44267780860098e-07	13.5357404853154
359.668234520637	1.3930905104827e-07	13.4465518574836
359.731675796654	1.51594979678155e-07	13.3975758112252
359.805860127453	2.24590720771404e-07	13.3630920994824
359.870404460086	3.53722966270673e-07	13.3187854282957
359.947911259178	5.54804450367136e-07	13.3604113977637
360.004788603993	4.0818544580529e-07	13.3737504066476
360.075161931557	2.84447475020901e-07	13.4442325008858
360.141982566134	1.47413154716363e-07	13.4570947842187
360.211511689621	9.32541501800825e-08	13.5159162580118
360.267312537358	9.03067533526994e-08	13.5803316841921
360.321230583534	1.2147030948252e-07	13.6608247191872
360.380587214395	1.84803166365558e-07	13.7347018386518
360.435261581401	2.43844353922332e-07	13.8336016812236
360.503804772142	2.66751646954268e-07	13.956936883893
360.57415448039	2.82099058975715e-07	14.073171915483
360.629119858583	2.86590748798686e-07	14.1890921898185
360.700163617434	2.73166109603983e-07	14.3265571647996
360.76357421817	2.51038943972283e-07	14.4662349073732
360.830610834742	2.17279092129228e-07	14.6101496874261
360.898739806526	1.91744119168606e-07	14.7688021774808
360.95844723471	1.56489729402725e-07	14.9073445467068
361.036769339863	1.24861588856414e-07	15.0758828020989
361.11298750032	9.60463842672672e-08	15.2414401027091
361.17200557612	8.0982469929332e-08	15.3862177792512
361.242984408413	6.83694567093852e-08	15.5441604104252
361.316880567173	5.73987431009125e-08	15.6995906955927
361.375632581716	4.11214111861939e-08	15.830111413662
361.442178984993	2.80068487015193e-08	15.967234376143
361.507113751585	2.11060768830685e-08	16.0970800867807
361.585178298378	2.66178338041733e-08	16.2322392173416
361.639717128734	5.13325889013345e-08	16.334837367477
361.717974997013	1.21597754260946e-07	16.4534878255766
361.771912214976	2.24682751743694e-07	16.5397457063299
361.844412282223	3.84100062888847e-07	16.6340418191857
361.911769556815	5.60155563076135e-07	16.7121516884927
361.963838979788	6.98684392363823e-07	16.7674945336584
362.039568234422	8.66666353224158e-07	16.8269114571656
362.096274538688	9.94009239908457e-07	16.8556407721719
362.164511684294	1.07851064913956e-06	16.8606468023023
362.227725582256	1.08776195279557e-06	16.860926011714
362.298337544389	9.90182586035125e-07	16.8396598756361
362.351048397547	7.70107490788763e-07	16.7806067661189
362.405865007078	4.74531844367105e-07	16.6620006670072
362.469332520404	2.8558467166818e-07	16.5337856093661
362.539680058028	1.56780458119861e-07	16.3235001232889
362.608845996662	9.93408812878082e-08	16.1166817910633
362.660464860586	6.25702449482483e-08	15.8494907179054
362.723975911972	4.07778490786628e-08	15.5402167711451
362.790963632062	3.43459943495842e-08	15.2057466456328
362.844310565858	3.90345257406311e-08	14.8808952430487
362.913419864541	4.46567470504515e-08	14.564101706639
362.967846943181	4.45895703096427e-08	14.267410324495
363.018394992804	4.14122186700027e-08	13.9261681525635
363.083028047658	4.11686612884463e-08	13.6095071397104
363.136956335965	4.21666532637102e-08	13.3213821251924
363.20993020024	5.01414772351319e-08	13.0037453657279
363.288648148826	6.98064082156269e-08	12.6900283363351
363.36150403402	1.03304558941132e-07	12.3877393141808
363.419833223134	1.41655843297622e-07	12.1260441622256
363.489229478257	2.16714940632312e-07	11.8596360630369
363.5399003846	2.75499099724574e-07	11.6108917278735
363.594927056325	3.73329835096042e-07	11.3669630330872
363.65589931256	5.30292723268679e-07	11.1336225053267
363.706730580118	6.76460696589993e-07	10.9286711842357
363.768231895144	9.30301620118734e-07	10.758802204622
363.844350993222	9.45670937661254e-07	10.5949366142898
363.897500259423	5.88791471331174e-07	10.4317082718106
363.973369877765	3.78388309520519e-07	10.2938757081188
364.030662929969	2.5285430271689e-07	10.1809667089999
364.10802448025	1.62755997072592e-07	10.0712766254149
364.180050560965	1.05717568753266e-07	9.96303773823737
364.256387736671	8.74960854619363e-08	9.87961044499615
364.33152680953	8.8779107722999e-08	9.8319977355239
364.40615105842	8.8405032333581e-08	9.77988028925569
364.459304791083	8.35135326274854e-08	9.73894873991498
364.530644068591	9.71034621580882e-08	9.73554743093665
364.598777640845	1.18427802915522e-07	9.74929112941252
364.655446499793	1.39931579212569e-07	9.76624994946738
364.743038481672	1.91803754415444e-07	9.82655075813191
364.834433131107	2.37689440701426e-07	9.9162537726334
364.892144749875	2.62120881385813e-07	9.9948293230788
364.948034428034	2.86083888217837e-07	10.0833938551983
365.014997295446	3.40724470899204e-07	10.201170390799
365.081074438592	4.26768490469952e-07	10.3355748104279
365.152122270625	5.83244632630933e-07	10.4917048445564
365.220573490534	8.95549096157377e-07	10.6624859235484
365.291726394691	1.1097458610256e-06	10.8529847831841
365.343798232084	9.35111896019977e-07	11.0342253028388
365.405357518773	6.29986935299323e-07	11.2451929539144
365.473819382076	4.87862465930271e-07	11.4804469188472
365.535769224356	3.19570659386395e-07	11.7230808446039
365.592680040083	2.60813880227981e-07	11.9718642735488
365.656950458484	1.90466847913492e-07	12.2443203576011
365.712288840958	1.31553030283797e-07	12.5134396945591
365.781881531394	1.05822211760431e-07	12.8149061766631
365.8563049397	8.81077888126676e-08	13.1314285804206
365.927367601567	8.10093267328389e-08	13.4515640123196
366.009697643206	8.06963091452254e-08	13.7900436458154
366.077835492287	8.33705414064444e-08	14.112415762159
366.161498042225	8.28332536207459e-08	14.4558401558109
366.220600656774	7.79146483707998e-08	14.7497504986301
366.28908475343	7.43709558660711e-08	15.057949776499
366.366890077366	8.27459509882521e-08	15.3720399493451
366.453586883966	1.04935427174064e-07	15.6833440739985
366.530292574793	1.36667258529435e-07	15.9506014462572
366.593710185415	1.77070142075161e-07	16.1570110595733
366.64765118836	2.27729561548464e-07	16.3060264422835
366.720733673129	3.33996049724537e-07	16.4817302687383
366.77669008528	4.60042391486498e-07	16.5790779278004
366.851851022718	7.02207189623624e-07	16.694912760234
366.90599251686	8.76148524749554e-07	16.7380800438719
366.972785286065	1.04702423185809e-06	16.7769442906425
367.030367312705	1.06136388064904e-06	16.7816575685239
367.088324764508	9.49617151063219e-07	16.7598132623717
367.15868756833	7.72702184694398e-07	16.7250956042282
367.216350525508	6.02576102789282e-07	16.6768904772845
367.285971521919	4.19803956037386e-07	16.6054257031964
367.338394565603	2.79965538740929e-07	16.5230863287956
367.403793786238	1.76667586988861e-07	16.4279741616554
367.470249444185	1.07927033625558e-07	16.3212337242274
367.534194555294	6.49891283948544e-08	16.214702390039
367.589233945302	3.94326878137237e-08	16.0815338370443
367.662824495889	3.69828675063437e-08	15.9408411559297
367.714126878056	4.27404445147966e-08	15.8125935460071
367.790543502505	5.94493479838814e-08	15.664841753012
367.859270878004	7.28666224004862e-08	15.5080397616367
367.914491723831	8.28648518829541e-08	15.3657459158821
367.985480417712	1.00724080507349e-07	15.211433279743
368.044965340347	1.13912614581083e-07	15.0549919629018
368.097492172673	1.24630732202371e-07	14.8765061768787
368.160404120301	1.40628089883291e-07	14.7374845453126
368.230350423214	1.57658517135117e-07	14.5638245898493
368.303473567114	1.76480808601773e-07	14.4369618557274
368.381725005625	1.95321507444383e-07	14.284070381184
368.449788473433	2.090721088012e-07	14.1394732326425
368.520489545839	2.1736315621051e-07	14.0390921324771
368.595612864543	2.12538700358956e-07	13.904257240354
368.671115652067	2.05864427697253e-07	13.8188552030942
368.749499369266	1.94130795629409e-07	13.7246165450259
368.828859354725	1.31379787940525e-07	13.6556339086785
368.896802819389	9.03047864736094e-08	13.5677588358444
368.947582754679	9.30901261406739e-08	13.4966754084772
369.019984727185	1.43240309674752e-07	13.4709923630051
369.070556947109	2.11110023474508e-07	13.3931597618366
369.144642250042	3.50704498224041e-07	13.3630060109098
369.212131948756	4.58966432678654e-07	13.3384056566838
369.29148293446	3.77372472940049e-07	13.3785611905298
369.343681139692	2.57803961739045e-07	13.3603485538485
369.408723872705	1.69539903651256e-07	13.3786832241341
369.488383478328	1.35397874552406e-07	13.4514524153111
369.550879102897	1.25990809140851e-07	13.493030391695
369.606223524746	1.2628711266718e-07	13.5507783136868
369.687860084751	1.24506257238465e-07	13.658225730434
369.74493179466	1.16301083184875e-07	13.7309253769632
369.800988989409	1.07280193253806e-07	13.8176202140444
369.851831938779	9.13500800341871e-08	13.8940583636901
369.925945381941	7.59377121217059e-08	14.0085509010714
369.991207786118	6.70342345937492e-08	14.1201284676825
370.043754037841	6.80563453982781e-08	14.2193862852464
370.108465762848	8.04426940041827e-08	14.3341998350482
370.186097895932	1.2840173303461e-07	14.459295322355
370.245971614955	2.09232872714597e-07	14.5661692420673
370.315484804605	3.16026878796322e-07	14.6789816575745
370.398863784239	3.88604280521126e-07	14.795060676803
370.496447881436	3.93812769619239e-07	14.9080855266564
370.5774411187	3.71575060291701e-07	15.0067209935605
370.667152211819	4.09773484851532e-07	15.0998735111336
370.739080712098	4.62226879881168e-07	15.1783432711113
370.798504498521	5.05607458430097e-07	15.2446275041191
370.878494259523	5.07235423550336e-07	15.3103962085044
370.939977930108	4.4794128947028e-07	15.3592051932195
371.016933669932	3.41819819498718e-07	15.3983047388557
371.070558340286	2.34481407667353e-07	15.4097672057478
371.124215371124	1.47132227076885e-07	15.3980227652765
371.184146013494	1.14157854689625e-07	15.3955910308004
371.259562890008	8.83201906836402e-08	15.3420005102223
371.327168341755	8.49800417329769e-08	15.2590701386995
371.391002314477	9.69759380972356e-08	15.17571170992
371.443493718356	1.144275044389e-07	14.9737541576323
371.514167068334	1.1850046873245e-07	14.7360454781878
371.585895739079	9.62408135502976e-08	14.5589856782151
371.655964689662	7.18776113969751e-08	14.3710461211831
371.711759984365	5.68389399144205e-08	14.134866632527
371.774700616461	5.16022408088201e-08	13.8961218507559
371.85121992488	5.06760877099831e-08	13.6494744983582
371.907385262305	4.81451352979952e-08	13.4028456152801
371.971455061699	4.54336829892092e-08	13.159455793091
372.037813730188	4.22111010007909e-08	12.9535133685583
372.097285414242	3.90047214632276e-08	12.7360957168953
372.152295023936	3.81724567725735e-08	12.5196802020233
372.225510654761	4.58843650124015e-08	12.322059954315
372.290359464271	6.45401264408585e-08	12.1400160186942
372.369224562819	1.20599708207611e-07	11.9612029958783
372.44719046812	2.09664236480316e-07	11.8019723366727
372.522313857718	2.87093083832705e-07	11.6409411261055
372.574071684708	3.02234018730933e-07	11.4877610516962
372.634179434282	3.06392149385522e-07	11.3462827816143
372.697897831741	2.95962104704166e-07	11.2082857620767
372.770482878989	2.79220487042768e-07	11.0856445616737
372.82823127523	2.54672968643992e-07	10.9622255048334
372.879137174369	2.30491022149488e-07	10.8612004720877
372.93771048123	2.01088377913372e-07	10.7591127081752
373.011990318784	1.76508771258939e-07	10.6581156421493
373.067925034392	1.65759131374984e-07	10.5586079345062
373.133063175534	1.65395998087879e-07	10.474561473011
373.223665000607	1.72517381564668e-07	10.4207581283896
373.314172602005	1.84161692008039e-07	10.3986298989507
373.40750600029	2.01445853918812e-07	10.3871504657686
373.500234142441	2.31590975112844e-07	10.4248839181518
373.56575113683	2.54333165209817e-07	10.4480016054371
373.623579496806	2.60646630842273e-07	10.5023842118207
373.704758179532	2.41101777162021e-07	10.6030922602623
373.770814268928	2.18540844469446e-07	10.7195519250694
373.848752460583	2.14460538476004e-07	10.8764468932062
373.903720235696	2.09415608239585e-07	11.0161843498199
373.978243078919	2.30706910337444e-07	11.2139740890459
374.053279829121	2.33135934906314e-07	11.429789496576
374.107612450585	2.39263938954685e-07	11.6367660869488
374.178122348222	2.59005986268847e-07	11.882855832965
374.233660752374	2.78027059224489e-07	12.1177494490338
374.306104408728	2.79869014447854e-07	12.3929229564717
374.36813139688	2.67966864471776e-07	12.6657790578008
374.43685800295	2.19827129991885e-07	12.9512601112346
374.495228109637	1.90302871364498e-07	13.2315326035111
374.550129433937	1.38158436313739e-07	13.4988112155351
374.615662762592	1.06410201349323e-07	13.7921816774783
374.671707064094	9.89399419990651e-08	14.0709171772873
374.729031822959	1.05262665422792e-07	14.3462707012279
374.795958409281	1.32293170874363e-07	14.6425879517574
374.855402619503	1.67333094622533e-07	14.920858961164
374.925106253753	1.98938919247562e-07	15.2109559518388
374.977854635899	1.98503883739983e-07	15.4519154694631
375.057769799422	1.72046858360609e-07	15.7409732243584
375.12770922822	1.25460996977975e-07	16.0006535307419
375.186886126486	8.65864161538317e-08	16.2241550327082
375.247399830131	5.70728673079995e-08	16.4380444772025
375.32041199649	4.18883284730168e-08	16.663733803901
375.397619222194	4.60496464287462e-08	16.8770201616421
375.455029613797	6.29150219933941e-08	17.0276818486985
375.527919304808	9.37032919122985e-08	17.1923149466141
375.601725756081	1.31987223542535e-07	17.3335034631857
375.676643339373	1.76658319378041e-07	17.4516329969017
375.755228290936	2.17300166617665e-07	17.5449095823628
375.825118347969	2.55278354764223e-07	17.604911200346
375.896869535988	2.70245331261195e-07	17.6359913787368
375.970359399367	2.701270607524e-07	17.6448478710896
376.04377119358	2.34732931033026e-07	17.6214114983741
376.108308115212	1.96111351477924e-07	17.5936240541174
376.185723174496	1.36198721793194e-07	17.5395641221919
376.241330138139	9.12327788269671e-08	17.4504473039351
376.303264265349	8.77723520861609e-08	17.3631472190948
376.367841032712	1.11767611386902e-07	17.2741796038114
376.435533828994	1.49912423806732e-07	17.1375254944617
376.497483002976	1.83404687759064e-07	17.0210376363719
376.548285339714	2.03280836034721e-07	16.8970707616297
376.620446470302	2.34527319068805e-07	16.7774326797569
376.681064548671	2.41280397118994e-07	16.6076010082905
376.745804945701	2.49603359314055e-07	16.4412134772783
376.82290410245	2.6897062918656e-07	16.2957052798356
376.894155342806	2.77831451815891e-07	16.1190782767211
376.969119315393	2.94195692045219e-07	15.9176710987964
377.021148955499	3.0184653801469e-07	15.7301221859401
377.077132003157	3.12391153900196e-07	15.5210576578521
377.140480085679	3.17885685136379e-07	15.2911801474743
377.212529265307	2.99386022124809e-07	15.0467944843828
377.283286730296	2.36574078167842e-07	14.8126873607304
377.353444574848	1.50019135470983e-07	14.5682397151207
377.431913636606	9.4363536944694e-08	14.3520074262696
377.498669470961	6.59859972075848e-08	14.152332814976
377.580362103106	5.21675160438654e-08	13.9382952905868
377.639753282218	4.55338743454986e-08	13.7365303139158
377.707276831909	6.64847730831324e-08	13.5260316807484
377.768589243252	1.1986654325559e-07	13.3604242328086
377.823158200347	1.74938115997084e-07	13.1964470178111
377.884330976768	2.48477219752302e-07	13.0369179549202
377.951614457263	3.55376656813116e-07	12.8748112794952
378.032337178426	5.40664356310798e-07	12.7580394700643
378.120954528836	7.46205820632509e-07	12.6764076683769
378.210927608201	8.09354475253249e-07	12.6383009266631
378.281982708468	6.66708199381965e-07	12.5719848686487
378.334077240992	5.20660037301828e-07	12.5063737116038
378.396122097046	4.24246753106042e-07	12.4806579541247
378.470088547376	3.67576974673522e-07	12.5077661871568
378.546865948835	2.81277942244698e-07	12.547986604617
378.623988734958	2.35133333950148e-07	12.5969874573877
378.691132311057	2.75881816808998e-07	12.6664672972165
378.764518354436	3.48744853658514e-07	12.7479374582104
378.827793279099	4.17767160770385e-07	12.8288954324716
378.886130841739	4.86419972459069e-07	12.9129044223445
378.954177725689	6.03923709640493e-07	13.0096978639946
379.029776991742	7.42225705803589e-07	13.1118944562145
379.082262038056	8.65769921645056e-07	13.1980771405369
379.139737050863	9.07103572374463e-07	13.2902175634603
379.204004205001	9.12868295725435e-07	13.3879995745098
379.267083640177	8.73153092186436e-07	13.4850072055482
379.319009314404	8.61264686099121e-07	13.573703574593
379.392206603376	8.31664353295943e-07	13.6761158563377
379.447513621813	7.97530174863501e-07	13.7680496069273
379.517614459794	7.66513036101861e-07	13.8689792789201
379.581769540258	7.54483719983071e-07	13.9669553129315
379.656825604894	7.51630483312161e-07	14.0700701579348
379.713385704475	7.51584229346513e-07	14.1625399715224
379.774966508465	7.22712047158664e-07	14.2550041977441
379.850035975757	6.66095805917501e-07	14.3555913661945
379.917239716854	5.62546939695116e-07	14.4445290286655
379.974693696838	4.07590548805032e-07	14.4945136597068
380.046225580475	3.5603969245197e-07	14.5298595057701
380.106181014685	3.9426665866005e-07	14.5257160774746
380.163607459336	4.80440211338939e-07	14.4985328730646
380.233401690048	5.82545494369427e-07	14.5155320383751
380.292343968108	6.39389254447678e-07	14.5252547497109
380.363354804447	6.43340670847312e-07	14.5125528562669
380.420958103926	5.85025463515634e-07	14.4912080524513
380.48599766208	4.70264329942495e-07	14.4652179680842
380.561461862039	3.72942953071487e-07	14.47152677724
380.652733921213	3.18090384658925e-07	14.4649170913824
380.712127539622	3.30899328792102e-07	14.3960828962484
380.765068862971	3.98939529627239e-07	14.3271073724819
380.857862590531	6.21564984378471e-07	14.2694336225878
380.932480673059	7.49804041171856e-07	14.1926897810634
380.999032270983	7.95201824169117e-07	14.0958837880207
381.049973935771	8.00862389330526e-07	13.9998224282266
381.121595742942	8.00717919172573e-07	13.9008986703583
381.177003017489	8.08285844110118e-07	13.8065439433666
381.244214967764	8.35194011633156e-07	13.7152612966481
381.321409619372	8.89412631848362e-07	13.6171891304621
381.394997549264	9.62709760771923e-07	13.5254258926989
381.457659859583	1.0307015450848e-06	13.4331135209423
381.5104774087	1.07447222529695e-06	13.3344689402702
381.562329410191	1.10849530214614e-06	13.2407784651875
381.625233847207	1.12482592996817e-06	13.1401665330215
381.678867557334	9.65615220618693e-07	13.0536244441866
381.744656477865	7.53207809253032e-07	12.9475769587259
381.803888998557	6.18537261630061e-07	12.8480399360629
381.860590495235	5.37492884560035e-07	12.7603264791111
381.927195427141	4.71222459705845e-07	12.6766909843125
382.002222896091	3.85924202180264e-07	12.5908879247254
382.088275110053	2.93935244802477e-07	12.5196065365606
382.165775223892	2.59129055009445e-07	12.4842191413977
382.223533101291	2.40474094210379e-07	12.4340007551097
382.306434384603	2.59466733770757e-07	12.4274931561645
382.366948984045	2.58429620290137e-07	12.4211029660661
382.439241931342	3.18176067896204e-07	12.4500517795217
382.493085161799	4.13522882253206e-07	12.4841361361176
382.543430528983	5.17678753767402e-07	12.5275433887428
382.597327442984	4.68912214352975e-07	12.5942133388533
382.648854022309	3.08323396582671e-07	12.6726698397436
382.703260013707	2.09475934004615e-07	12.7825260803501
382.771478696233	1.27431544579101e-07	12.920948612528
382.829967962718	8.18468051018693e-08	13.0791995535929
382.900800545506	4.90159700210874e-08	13.2659718440169
382.956290764679	4.42666370756589e-08	13.4320605386792
383.019643666069	4.43100099847291e-08	13.6207786259241
383.077949883848	4.33553785851258e-08	13.8125056045166
383.146222115329	5.06438986173086e-08	14.0400796671127
383.216992609161	7.40778696677154e-08	14.2584390748853
383.278396296604	1.15896611139839e-07	14.4734858963842
383.338729941687	1.62061415587318e-07	14.6860353794316
383.393803900366	1.80759917045227e-07	14.8818366003552
383.448155097066	1.70268140320956e-07	15.081380253585
383.525098191276	1.46363636475712e-07	15.321427055392
383.601829697546	1.37309076899675e-07	15.5663793750248
383.673860920236	1.28354305509173e-07	15.7970436286876
383.731366917469	1.18990119312701e-07	15.9934399239329
383.803695491288	1.15516703644225e-07	16.2091747703817
383.863870984855	1.15704654248467e-07	16.3977622594936
383.945467001279	1.20229183429146e-07	16.6104029293074
384.008939133413	1.1695355459528e-07	16.787020033947
384.060858765837	1.08833710293688e-07	16.9328205629794
384.118555263033	9.09413739315763e-08	17.0833397333769
384.19491722016	7.63109129904289e-08	17.2515022806186
384.249550028178	5.81747618174588e-08	17.3723384528339
384.323380342101	4.80378783853772e-08	17.5096585091519
384.38861627291	5.11595928335277e-08	17.619916219797
384.466613678568	7.09384027311531e-08	17.7260136984972
384.531084587138	9.89962016947272e-08	17.7946674440445
384.581920203404	1.15435148206383e-07	17.8186342206017
384.640765011836	1.22218844959371e-07	17.8186292823851
384.691794620461	1.17307671807138e-07	17.775591544595
384.761830713021	1.20502684588764e-07	17.7353038832386
384.841549915059	1.30807978177381e-07	17.7011339253282
384.914103905802	1.31072983693797e-07	17.619366216328
384.983355606503	1.21257375479705e-07	17.4861334832585
385.037930372344	1.0616954248871e-07	17.3170074057516
385.106462437149	9.42761504429003e-08	17.1215318548566
385.184006255038	8.65610680161987e-08	16.9217682451941
385.253026654817	8.40866337257346e-08	16.6883849718028
385.317554201481	8.71171755707844e-08	16.4587435325122
385.383495300353	9.48241290331835e-08	16.2278928021805
385.457678239256	1.07429274545513e-07	15.9621815636064
385.533398855656	1.1982623574763e-07	15.6720179326142
385.600283648489	1.23346688644065e-07	15.4245362148379
385.662187807745	1.09708080237047e-07	15.1568366739515
385.737034889991	8.50831547364375e-08	14.8713662631861
385.788244153515	6.49908169629212e-08	14.5810901854558
385.838682207716	5.50441191908873e-08	14.3158415331352
385.888696930894	5.38782552195391e-08	14.0081767900648
385.951934034485	6.39950720318816e-08	13.7382345877601
386.004476569796	7.64517792892258e-08	13.4418979747312
386.063326609897	9.37722400009051e-08	13.1620386956933
386.131987786481	1.13155129226852e-07	12.8778331229462
386.189390619964	1.20248198792486e-07	12.6276243189549
386.259150200219	1.16676839765135e-07	12.3808516558491
386.311027232393	9.01763096199064e-08	12.1237854864624
386.367842968611	6.33133444034131e-08	11.8923295551491
386.426056373112	4.17701913233327e-08	11.6920209581151
386.485899957002	2.65154464638671e-08	11.4870771828776
386.55303893203	1.99584316754984e-08	11.3185886314199
386.619176755149	1.79301228611826e-08	11.17193152763
386.676463062944	2.32742127164783e-08	11.0238349046316
386.727103728578	3.47182279352613e-08	10.9105708008571
386.803700875786	6.02854285189792e-08	10.8087673907373
386.860428281114	8.35096351837456e-08	10.7400574233122
386.92232924393	1.34663073160931e-07	10.6832919640213
386.990033904763	2.25966153518187e-07	10.642194449324
387.041388867759	2.82820379702754e-07	10.6055981579846
387.097870942481	3.03742309845703e-07	10.6122378623065
387.169290457178	2.62933570471818e-07	10.6461921648702
387.238920134475	1.9689945780613e-07	10.6822181006647
387.289925609967	1.96429638447096e-07	10.7172128626916
387.358058279882	1.79123020698229e-07	10.7787024176687
387.438294588811	1.6565423495021e-07	10.858738363543
387.493722189031	1.37497033576604e-07	10.9228653721763
387.554916004845	1.37662868789593e-07	10.9989563942373
387.609510531117	1.47475506636365e-07	11.07357081457
387.688129937543	1.8997127609151e-07	11.1735216112883
387.762138209906	2.46495809351692e-07	11.2762279742592
387.820809874612	2.4945391786754e-07	11.3733095782834
387.888355238663	2.09991048206213e-07	11.4833485169164
387.967044561775	1.53026091852418e-07	11.6058980231833
388.041529888598	8.1784641701329e-08	11.7332957680561
388.095784857561	4.81869055555372e-08	11.8537233347142
388.160876855584	2.27052796182112e-08	11.9905381151716
388.214460461298	1.30571857996427e-08	12.1253557481869
388.264785745293	1.02984418964746e-08	12.2639765681772
388.322866834846	1.08332311776944e-08	12.4172672902562
388.37455430028	1.31877346916265e-08	12.5662131653701
388.435901607599	1.5743384245686e-08	12.7271996986762
388.504594111552	1.73694588132273e-08	12.905907960532
388.563741596013	1.80167686114816e-08	13.0936954641051
388.635033381116	1.71316688406118e-08	13.2911908239758
388.704244909082	1.69479842708821e-08	13.5082309531283
388.773944637939	1.77204500533621e-08	13.7278436731821
388.848999021589	2.28317004839672e-08	13.971435981183
388.912352133229	3.35982506308957e-08	14.1988315802099
388.988410836326	4.91816033609928e-08	14.4466138135997
389.049414969139	4.87156477419295e-08	14.6537422905651
389.100436876424	3.60475524919209e-08	14.8129063735277
389.18230684621	2.48837437852065e-08	15.0358875125275
389.249150146526	2.08364582724138e-08	15.1982420115835
389.308192195664	2.11393375557787e-08	15.3030698136768
389.383357260773	3.02494544717288e-08	15.4282303823787
389.443666912753	4.50199857556931e-08	15.4762068268284
389.500612612631	6.79156559321753e-08	15.492590562636
389.563092541008	1.06351247481989e-07	15.4894202038526
389.618599087294	1.48530398019337e-07	15.4529375771212
389.689766990877	2.19955831159793e-07	15.4169404393988
389.744573829644	2.58817889729489e-07	15.353984641506
389.821745803086	2.98372993401336e-07	15.2923233231897
389.879258078859	2.74263637207463e-07	15.2165660431896
389.939265038776	2.18445339389083e-07	15.1187269878394
390.014174212435	1.82274102284141e-07	15.0136719460407
390.073035261735	1.73993229000279e-07	14.9044196707858
390.148020396324	1.92238010599351e-07	14.8036425134084
390.201857060874	1.33288689352427e-07	14.6861962060475
390.280573860392	8.06436801545391e-08	14.5770247514598
390.344506996158	4.79494306847165e-08	14.4463937713154
390.414485163973	3.96123193909203e-08	14.3295499789567
390.470525908021	3.94530756337691e-08	14.2284321263203
390.523780293666	4.36644372547041e-08	14.1187510285435
390.581092841965	5.32621036302913e-08	13.9870915780585
390.658935060431	7.59772668244019e-08	13.8894860271461
390.727294225219	9.62150706604917e-08	13.7675011280965
390.799632551022	1.20450025093481e-07	13.6645489158655
390.880468928654	1.45767706553869e-07	13.5579005237309
390.938751366997	1.57033241747955e-07	13.4685359441536
391.016443786316	1.63441340903914e-07	13.4303346195152
391.096718447689	1.60436510304428e-07	13.3954456563087
391.172807932395	1.86300727337463e-07	13.3916872511655
391.23503479247	2.5660055877139e-07	13.3531068227512
391.306752070148	3.02077991457202e-07	13.3278659235623
391.370816677041	2.01968370227379e-07	13.3206431808123
391.445886803536	1.25744094644852e-07	13.3522945215236
391.495980652862	8.46920883301966e-08	13.3810196100872
391.551639498656	5.75071578694462e-08	13.4099133615016
391.604518153252	5.13097658037013e-08	13.4343570542681
391.669444510279	7.16693924557658e-08	13.5112577836551
391.729690808449	1.13761477934442e-07	13.5989494903937
391.783754198511	1.65185066869461e-07	13.6830386763178
391.861078049468	2.24030640092703e-07	13.8180066537081
391.931075387002	2.38930804312537e-07	13.9535523264135
391.985980886107	2.25636771757956e-07	14.074478580085
392.053095034135	2.07369779546813e-07	14.233016097211
392.137402859823	1.79692833842213e-07	14.4145550414937
392.189462940314	1.61639277730942e-07	14.5553028452483
392.27663626053	1.45441262883861e-07	14.7539158882566
392.352753843195	1.29837737168316e-07	14.9369945127051
392.41439559059	1.06123559618062e-07	15.0925418938659
392.46747580833	8.98123298181666e-08	15.2335947947495
392.541588789612	7.39547647528798e-08	15.4047370084465
392.602627129981	5.63825412215837e-08	15.5531685621407
392.672184992611	4.62099805288343e-08	15.7111336832985
392.748238814426	3.3282446310705e-08	15.8695630297918
392.822272665426	2.64393679003549e-08	16.0197260057616
392.900990866121	2.42778989629532e-08	16.1658487450467
392.972373776861	3.25012887562059e-08	16.29698324812
393.054615684217	6.3414379792065e-08	16.4271653384513
393.117798934409	1.21721818453386e-07	16.5313787587123
393.19681268374	2.32401336701941e-07	16.6378794710665
393.286445447759	4.23432221347376e-07	16.7357993398078
393.379232373878	6.53764687118404e-07	16.818663845118
393.453954437376	8.43416371485515e-07	16.8683457517414
393.511890161188	9.76920276630984e-07	16.8998864665166
393.588692277062	1.09291729230655e-06	16.9196233278757
393.644540212565	1.08570199087315e-06	16.9030795216724
393.711898980458	1.01770770652888e-06	16.8905359514526
393.765509662531	8.44851024780142e-07	16.8464931487501
393.82031580617	5.72822057837673e-07	16.7470139872834
393.886934775074	3.57206152512745e-07	16.6196013762916
393.96521272795	2.50502624206328e-07	16.5153297339813
394.018075120093	1.57880955992928e-07	16.3312364452621
394.090539558581	1.02249943039434e-07	16.0854013503126
394.153317277486	7.7530137982243e-08	15.8825401188132
394.223648261454	5.95792599962227e-08	15.6392990588225
394.290827327139	5.14221364064673e-08	15.4000270144606
394.360469322081	5.62042548329237e-08	15.0806676086046
394.432214437511	6.55063462814845e-08	14.7569813568921
394.50604766777	7.22552062404591e-08	14.4597971901433
394.556357018675	7.26599957479986e-08	14.1358165632771
394.620236845105	7.91978502066664e-08	13.7923273152027
394.694486277169	9.88401613789192e-08	13.4558571826063
394.768616424492	1.35593632210795e-07	13.1591762031161
394.827418467247	1.74895690313428e-07	12.8446653734639
394.877444995682	2.18532644645588e-07	12.5584051221794
394.930644893551	2.85666035605079e-07	12.2871125081856
394.982584227939	3.65604812631251e-07	12.0079359978502
395.03531197263	4.68613172726333e-07	11.7518788845744
395.100552619726	6.533596498371e-07	11.4903068428471
395.158272248687	8.32885345361993e-07	11.233664028962
395.228918091939	1.15956956378823e-06	11.0047005624911
395.280687753307	1.37421900724361e-06	10.7769665423363
395.330885395157	1.55811979493636e-06	10.5686906424359
395.405786600784	1.03498290041316e-06	10.3780644039299
395.45958887652	5.60406447980467e-07	10.1999516559161
395.52700654704	3.07883466043578e-07	10.0525066168589
395.580548291249	1.58106361427947e-07	9.9083629485828
395.641738514813	9.23349409909916e-08	9.79906240526424
395.704444809355	6.72843897886265e-08	9.72006630439182
395.75859058123	5.29100006297655e-08	9.61953767426678
395.825191986759	5.86794157347894e-08	9.5573435045363
395.87859749975	7.06706034668942e-08	9.5160092712146
395.949300470194	1.04086818472527e-07	9.48737063835427
396.018314586661	1.53156336917152e-07	9.49243478368398
396.097989959627	2.29969448977616e-07	9.52938280004162
396.18962299214	3.20257571933546e-07	9.59618554458048
396.247052467543	3.65843378295489e-07	9.65379301494675
396.32211110152	3.95381411635882e-07	9.74457597523454
396.40261478864	4.38721198942656e-07	9.8643636045123
396.458325827362	4.85444307213832e-07	9.97117536221887
396.542715019737	6.15545004492588e-07	10.1280685440366
396.607422002303	8.29177646168763e-07	10.2857186319182
396.687873636272	1.29360789892811e-06	10.4755274776308
396.760162954304	1.71347723935946e-06	10.6781576156187
396.836103532324	1.2612905659686e-06	10.9019163147564
396.905587205248	1.05203766795825e-06	11.1378732203378
396.963388177636	7.13558880774182e-07	11.3743584115016
397.035525216744	5.37754044062112e-07	11.6438010872599
397.099099238225	3.7312126102839e-07	11.9171533931837
397.179765267186	2.89732103106033e-07	12.2216423521874
397.255215763229	2.35937349473706e-07	12.5330251812907
397.312863064372	1.91568314992225e-07	12.8262006170779
397.38424133828	1.41689944079014e-07	13.1472261247974
397.447412462158	1.18022307093404e-07	13.4587323549897
397.525217873977	1.05143399750384e-07	13.7943131885523
397.60151141308	9.61815551378401e-08	14.126115572157
397.665743776367	8.95415838805031e-08	14.4294243493032
397.71744479229	7.80264608426793e-08	14.6862153684087
397.785501011601	7.51420236042136e-08	14.9796486267415
397.854582844075	8.99674324163432e-08	15.2590935068364
397.921986710488	1.16190738875467e-07	15.5137040544075
397.99202232368	1.55419293638765e-07	15.7506350759385
398.058565031779	2.14953680498387e-07	15.9501571884555
398.120628913303	3.0423484683547e-07	16.1070486035152
398.173760080613	4.17824349941841e-07	16.2146651071855
398.249057519995	6.59612676376682e-07	16.3494112282198
398.307816474783	8.85921241734526e-07	16.4185536433667
398.376386834318	1.12964454914133e-06	16.4767480803919
398.433651582508	1.21721526226593e-06	16.4950226339253
398.50603087481	1.22162251523394e-06	16.5116839784494
398.5742240233	1.08285472662533e-06	16.4919922385313
398.631937954415	9.14787800937227e-07	16.4505352953172
398.703180661121	7.60964254011557e-07	16.4086799937753
398.756899896446	5.67077435947284e-07	16.3420231351002
398.823337214294	3.80665212069628e-07	16.2531838295326
398.897044358379	2.58030813961389e-07	16.1785870831579
398.983787481669	1.25277064475698e-07	16.0645420650613
399.061195666844	6.10058661353848e-08	15.9458171470554
399.125402731665	3.88627306803857e-08	15.8330178372372
399.179944145899	3.82388158204722e-08	15.7265729490052
399.257203426024	5.82017166791973e-08	15.5907057532726
399.322010482654	7.69008225151172e-08	15.463672541542
399.39360145866	9.52589808644598e-08	15.3234974443516
399.460544928017	1.06764315678324e-07	15.1720253531149
399.519920156889	1.16402675404301e-07	15.0171818157535
399.58786210494	1.33053856795703e-07	14.8577008102186
399.664794386013	1.5534472676898e-07	14.7104121965722
399.71798011674	1.67355216978463e-07	14.5388594521593
399.792225065772	1.90460815764442e-07	14.4074303634808
399.871628615601	2.10435449889424e-07	14.2626729817946
399.937857971166	2.18174061195595e-07	14.1007663632628
400.004041362811	2.16141185331121e-07	13.9389302752544
400.066649183292	2.12701222883377e-07	13.8005622454633
400.126858651647	2.26608140538228e-07	13.6994544472359
400.178645221048	1.99772800920688e-07	13.5547862282504
400.241229184536	1.36534478283181e-07	13.4791496962588
400.305404489172	9.39138814466387e-08	13.3902802246745
400.38465907641	1.05897014005318e-07	13.3690105854619
400.460460309946	1.76600129305073e-07	13.3503855592725
400.523732113207	2.87444352120418e-07	13.2938308647665
400.60052091694	4.49434405728931e-07	13.2578620873591
400.655364237355	4.60581259755063e-07	13.2389686875684
400.717965703184	3.1443087176426e-07	13.2155794089274
400.790349812149	2.00918637096162e-07	13.2401627555527
400.873996044348	1.22816494999598e-07	13.2859302356055
400.945062305658	9.70734996519433e-08	13.334827421815
401.002941059854	9.60012088255891e-08	13.3761155658415
401.082427123061	9.57720259729768e-08	13.4622427004363
401.147045470799	8.86683649336827e-08	13.5421091964044
401.2220733202	8.48198256637341e-08	13.6580653319945
401.280042004636	7.74806693368744e-08	13.7511318149722
401.353590655646	7.07738795776369e-08	13.8664330075401
401.420867538654	6.80295961137445e-08	13.9800561471635
401.476879781106	7.35877679470326e-08	14.0846665348345
401.548485443719	9.51978351477984e-08	14.2072336099665
401.599698711018	1.30507969009475e-07	14.3053624094643
401.659111087853	1.95529297716405e-07	14.4131178975623
401.736569676048	3.13749719169836e-07	14.5326579285382
401.795921265844	3.71153047672953e-07	14.6341792804949
401.867202276338	3.74497318190888e-07	14.7414224569521
401.922579047679	3.33925884550106e-07	14.8318820240348
401.985720242106	3.42369191632824e-07	14.9251405661925
402.036319513777	3.67441306273585e-07	15.0035952485458
402.105529699342	4.14186999561371e-07	15.0911005694261
402.175888320878	4.61589394442088e-07	15.1729293336657
402.236200252737	4.62870210855209e-07	15.2413038236364
402.302054061627	4.39191958376789e-07	15.3070259927045
402.354345809352	3.70033581928685e-07	15.3548362785118
402.423498799024	2.82185457348957e-07	15.3997948809535
402.494654682938	2.20398727807199e-07	15.4369700467912
402.570388278219	1.48251455706088e-07	15.4461383471748
402.647175255388	1.16650995760588e-07	15.4516232769433
402.701747589401	8.85396812786916e-08	15.3948615799961
402.771493846213	8.51545335265873e-08	15.3148958188601
402.839171006912	1.01035514928932e-07	15.1718596497942
402.90294787358	1.23278362179269e-07	14.9635834704725
402.979911277573	1.22172975772507e-07	14.8188062511722
403.032135027461	8.53035551915706e-08	14.5961849361388
403.103515491742	5.97991863394225e-08	14.3567207819053
403.167415420069	5.15228480656517e-08	14.1612691520126
403.218519625104	4.55652677596784e-08	13.9029278384902
403.275602570423	4.35449945293584e-08	13.6769708932609
403.342353259376	4.10905431243388e-08	13.4384623184808
403.408092652797	3.75312135974903e-08	13.2150223197383
403.470561875874	3.3692862260857e-08	12.9961620860684
403.531819690572	3.15941400262992e-08	12.7924077521876
403.590036698149	3.28475078276417e-08	12.6101063871271
403.652043776491	4.10153232297216e-08	12.4249106558617
403.733524185737	7.36555745259236e-08	12.2573759141799
403.796197901861	1.16946350307974e-07	12.0888380368555
403.872741051453	2.08151854611426e-07	11.933071938197
403.926611926921	2.50634777778151e-07	11.7988145494449
403.979313395293	2.72873548068185e-07	11.6630226757727
404.035851398322	2.72335323986406e-07	11.5405076463238
404.101420666512	2.48723470013476e-07	11.4164148403171
404.173732587264	2.14041757287553e-07	11.2996055548576
404.226825616066	1.82240116318315e-07	11.1969073928905
404.301250115285	1.59881717044241e-07	11.1126341462201
404.361824245137	1.44538913147626e-07	11.0183547656429
404.436908279196	1.40238209407907e-07	10.9302694821341
404.49467974505	1.39832529676103e-07	10.8502054084595
404.564841906726	1.41035738815044e-07	10.7780678690518
404.638908290271	1.55599308551513e-07	10.7225197774424
404.7267068962	1.88717626219737e-07	10.6953558677167
404.784810242307	2.05894972453276e-07	10.6792768473854
404.838660059063	2.17735117899513e-07	10.6550167125926
404.918083385662	2.22154805667413e-07	10.6914258263571
404.977524053027	1.9193969244263e-07	10.7229972227124
405.065587562065	1.57917937096447e-07	10.820956455185
405.142659211871	1.20054324511631e-07	10.9287073381787
405.193160540829	1.01667398317802e-07	11.0221243496194
405.244435423937	1.03993040844007e-07	11.1394634216673
405.315962528731	1.16752461448822e-07	11.3061202001056
405.367820635849	1.3962636744311e-07	11.464331865725
405.428670022265	1.71672409034043e-07	11.6538006611044
405.510002310382	2.09175050430015e-07	11.8857842162281
405.570894013931	2.19869078745415e-07	12.1051947002582
405.647503205582	2.0687528438828e-07	12.3620599412922
405.716461022444	1.81455459318371e-07	12.6260863394275
405.780595331222	1.56203666508925e-07	12.8958592291875
405.852149123899	1.11226087678412e-07	13.1777625900426
405.906517271109	8.36477153040215e-08	13.4393009136312
405.982668371725	6.65725794091474e-08	13.7396698329821
406.059669867483	6.84949346150306e-08	14.0457248737204
406.127260497889	8.63731116216683e-08	14.3418747327504
406.178970254256	1.08381234455496e-07	14.5997274025264
406.238508895257	1.2520335122044e-07	14.8745893890902
406.301884220621	1.32371856440438e-07	15.1582149996784
406.360241177645	1.13690455254295e-07	15.4216554359467
406.413898321501	8.36094275091878e-08	15.6656763689752
406.493828600512	6.07749938804918e-08	15.9561872240803
406.562520715643	4.33038362191183e-08	16.2142943121847
406.622546503644	3.33612014954795e-08	16.4387339932529
406.685404832943	3.08738313747607e-08	16.655480824841
406.753971686903	3.73662386091378e-08	16.8675764027936
406.824880596954	5.3263873180585e-08	17.0639412580526
406.881093233781	7.17488271195349e-08	17.2058441783075
406.947227106422	9.2207945241983e-08	17.3487196505414
407.003821558768	1.0517362518291e-07	17.4466230080351
407.078714802868	1.23989876671701e-07	17.5554546849391
407.148037577226	1.36785850222769e-07	17.6197533906441
407.207730082215	1.50701871118213e-07	17.6536771036216
407.274434717351	1.63533812822101e-07	17.6674194257036
407.330304554664	1.58674705760081e-07	17.6378844274881
407.380996889364	1.39710429376031e-07	17.5709792739183
407.437992378156	1.18225140579961e-07	17.4953376878281
407.502843153048	9.82406492099763e-08	17.419800715718
407.555185689716	8.76622976597242e-08	17.2939277072718
407.636329031848	9.98473708046066e-08	17.1717431118977
407.692101405901	1.15088353088045e-07	17.015900362166
407.758723603701	1.34562815594005e-07	16.8732264438573
407.825086785403	1.46448235160038e-07	16.6924429315521
407.880965128233	1.48191756843828e-07	16.5085129421155
407.96145713128	1.52732793185068e-07	16.3375348123659
408.026864991889	1.46067433641469e-07	16.1290677455137
408.077409383562	1.38649511928589e-07	15.9523946363357
408.155000209232	1.3712291249033e-07	15.7540148811773
408.227760637416	1.33939351096897e-07	15.5192423647367
408.308464820893	1.43422383931146e-07	15.3117501043578
408.382935660449	1.54285065573326e-07	15.0786330774545
408.436944579979	1.58473012777576e-07	14.867368931865
408.488923448929	1.55540578681919e-07	14.6364001093029
408.555226752542	1.49813905541693e-07	14.4427508312471
408.615027781018	1.14630380620956e-07	14.2066086523538
408.671843770092	7.50819289396656e-08	13.9692625524854
408.747481094542	4.87002465095988e-08	13.767011513575
408.824518178923	3.76575071463388e-08	13.5624940551801
408.898724834135	3.81984844984025e-08	13.3935599301163
408.951716025866	3.94598132494674e-08	13.1795184855213
409.014281542976	4.02425762691903e-08	12.9816118087152
409.087062095889	4.51966371568216e-08	12.800044001695
409.154581630167	8.20017034884229e-08	12.6278672342262
409.214215319882	1.28900597301598e-07	12.5004951979552
409.270543673056	1.75967334202956e-07	12.3588033402804
409.349281989672	2.56451734015448e-07	12.261880102382
409.434949699243	3.49790805028168e-07	12.1986728791315
409.506399538359	3.57977098816064e-07	12.1276104045821
409.559810577766	3.28030553967156e-07	12.091907360178
409.628359586802	2.68313080306922e-07	12.067741986835
409.696695669252	2.03751731470771e-07	12.0739636011237
409.750166324231	1.62238664384204e-07	12.0916364819306
409.811864813576	1.48147136764246e-07	12.1281988829305
409.869005009718	1.54168269320147e-07	12.1671976160611
409.929572841258	1.54066151901824e-07	12.2248717714454
409.998503197786	1.49647261740608e-07	12.3040971269145
410.055380612696	1.458258755192e-07	12.3773095130082
410.127568282807	1.66394207634406e-07	12.4730248454413
410.198249186827	2.09903384498285e-07	12.5708756429636
410.26012931193	2.33234339386767e-07	12.663046464158
410.320336639518	2.86257258217651e-07	12.7560023276691
410.389385355242	3.50678173237867e-07	12.8576282774829
410.468244540636	4.79274740127959e-07	12.9649417026809
410.525118529426	5.84116968869428e-07	13.0573416440378
410.603742957174	6.74606004765711e-07	13.1632678419804
410.666041791158	7.14700173266378e-07	13.2597006848315
410.741283025466	7.30488077066419e-07	13.3623407189219
410.795787238981	7.40856601964762e-07	13.4524722300346
410.853596825135	7.48815187689261e-07	13.5444196518085
410.919628913457	7.50996240232658e-07	13.6409097983453
410.970027801181	7.09545007822502e-07	13.7214403864803
411.032975819034	6.38708499743072e-07	13.8114404651099
411.108370588606	5.01362473440317e-07	13.8950305536225
411.165946949322	3.58007707131778e-07	13.9522484060871
411.234153828833	2.32127755799116e-07	13.9785647272534
411.293751846925	1.89977868606035e-07	14.0242188619044
411.363090588184	1.90003578721644e-07	14.0750086356617
411.420741761554	2.19724707651837e-07	14.0576251360027
411.491199717734	3.10866619544908e-07	14.0804751965975
411.561500454031	4.43259822784308e-07	14.0539169075408
411.631517951462	5.44827439394492e-07	14.0432503820673
411.704791673379	5.6344422189296e-07	14.081124771371
411.784108834142	4.89912141694477e-07	14.1249912884246
411.855648978672	3.57086722436513e-07	14.1291238604173
411.93194336794	2.71439452419038e-07	14.1565093828329
411.993758965607	2.17190342290984e-07	14.1358502164443
412.067466139828	2.31797698665257e-07	14.1092531500466
412.123649403172	2.8720955350171e-07	14.053687523272
412.188959809713	4.09139114571378e-07	13.9894596621377
412.261466626392	5.82926663589433e-07	13.9218097353663
412.329668346059	7.24829256192997e-07	13.8419554571208
412.395441110098	8.00507583750374e-07	13.7501152659529
412.449922263706	8.17725666440789e-07	13.6627110588604
412.526955962282	8.16034363192725e-07	13.5634104455632
412.586676316258	8.12001930998235e-07	13.4599973142091
412.657976494292	8.18604508030096e-07	13.3597261606068
412.730010131189	8.37894431418377e-07	13.2709846838664
412.803480194155	8.57129523093379e-07	13.1759974481857
412.867901295467	8.3325540028e-07	13.0784277593005
412.918923705645	7.24225829591814e-07	12.985209232946
412.978621099615	5.75288197741357e-07	12.8974576027618
413.057051419929	4.22012930444683e-07	12.7905433780076
413.126481580912	3.37437908414531e-07	12.6912162540786
413.17933591807	2.80809973405974e-07	12.6014686545448
413.242421476296	2.51815694417185e-07	12.5121533784256
413.313807444586	2.26192944234262e-07	12.4227745132034
413.366542975043	1.85199234113223e-07	12.3345828525627
413.424623283182	1.55070495621752e-07	12.2715598508637
413.487513163875	1.17905937606235e-07	12.2082890814094
413.551339229313	9.30138203139603e-08	12.1706783701767
413.606207748888	8.65699335040726e-08	12.1198817644237
413.685434033729	1.32773821990845e-07	12.1156797323031
413.750955553434	1.83832067905633e-07	12.1330681248869
413.826499794679	2.61141660335841e-07	12.1772588019761
413.899406916471	3.66383663282911e-07	12.2559331951982
413.949739023587	4.01450752170911e-07	12.3239096247096
414.003974411797	3.30993050991218e-07	12.4088805848326
414.076470511711	2.25969006873338e-07	12.5350986051957
414.160450991745	1.69417089694103e-07	12.7092401269378
414.212268119385	9.63865602442858e-08	12.8182727710857
414.289137597496	6.17832456013954e-08	13.0119887941194
414.339334577989	4.7889642187891e-08	13.156551826448
414.390821835815	4.80910691113421e-08	13.3133804452285
414.44505373777	4.61078944494778e-08	13.4951858533536
414.495683753217	4.18896651569438e-08	13.6527462124229
414.553230439166	4.68616372172123e-08	13.8476233127247
414.624085767002	6.93603848903334e-08	14.0851684552753
414.677682053871	1.02763762497192e-07	14.2731806596237
414.740953680068	1.36825158474691e-07	14.4912681984314
414.816140564945	1.50465278875475e-07	14.7285134500231
414.900033422669	1.44155417823871e-07	14.9794864941257
414.970354033376	1.39252057286993e-07	15.2184546728744
415.049964515686	1.3825452648615e-07	15.4652108505781
415.141199163197	1.39880577230926e-07	15.7107258620648
415.21300950048	1.47795324124158e-07	15.9271568277825
415.272842755778	1.55297917173053e-07	16.1161403867011
415.324103917201	1.55654832138741e-07	16.2771070308956
415.400632457236	1.58787071854226e-07	16.477147666572
415.454849657927	1.51996026050631e-07	16.6306385799797
415.520595819265	1.45639046106361e-07	16.7981904384133
415.575210359292	1.28546501852519e-07	16.9349388317961
415.655625513951	1.03830866186526e-07	17.0988340674039
415.725375002878	8.66631642886547e-08	17.23359853767
415.786971658438	8.67937472614629e-08	17.3420062632801
415.865475551854	1.07464860984163e-07	17.4547982857278
415.9233096737	1.30955595640479e-07	17.5181105059542
415.989460422791	1.44103565995764e-07	17.5637709817141
416.067138067681	1.51477049666137e-07	17.5976143765757
416.160294685173	1.70324212316082e-07	17.6259597475642
416.218340197755	1.67958899297558e-07	17.5918794106519
416.272348843196	1.60894988985105e-07	17.5310224937382
416.364834615004	1.70788784609377e-07	17.4814261577618
416.438787472466	1.64493425839495e-07	17.3882584640786
416.499610871753	1.50315616515013e-07	17.2818852863351
416.557288004536	1.32177335738997e-07	17.14843177204
416.62623760878	1.15388352731907e-07	16.9760672785154
416.677110912775	1.06076652905463e-07	16.8130311162143
416.736662908566	1.03420588653682e-07	16.5960552139189
416.791314987012	1.07891117343555e-07	16.3630539642474
416.866942078131	1.20999699184133e-07	16.1344339035148
416.939847273995	1.38426366901742e-07	15.8977505278831
417.010705611841	1.49848283609324e-07	15.6298835986409
417.07969176652	1.42472535107741e-07	15.3349062984379
417.133696298524	1.17684360309071e-07	15.0722119872631
417.203244724045	8.309156849312e-08	14.7651767063257
417.275392473873	6.21027874249451e-08	14.4817475812216
417.343989037903	5.82366641773083e-08	14.1743775106562
417.395478019333	6.50115872199994e-08	13.9002136022158
417.449476932096	7.97233357286091e-08	13.6199539106738
417.505893617776	9.95774153513265e-08	13.3277451782768
417.57563848256	1.26957171942719e-07	13.0769990256475
417.627687059299	1.38080806657822e-07	12.7987265910888
417.694519791348	1.45909040390465e-07	12.5159434643584
417.757025839868	1.37231205660172e-07	12.2682668899616
417.810990256741	1.12448129121516e-07	12.0123829335447
417.879702454796	8.7415075607411e-08	11.7867749475224
417.935579339625	6.30560445291805e-08	11.5583225749783
418.002186677309	4.83352801198789e-08	11.3672068091186
418.073660888595	4.67786593469277e-08	11.1756146872336
418.138332042516	6.54461387390047e-08	11.0035285421182
418.188681921014	8.52030074805908e-08	10.8497822395574
418.259826667084	1.2124909983213e-07	10.7227554295873
418.318083993231	1.54012332523514e-07	10.6100572600207
418.39608730601	2.3667775450636e-07	10.5438537707646
418.457346728477	3.01172659765205e-07	10.4898712752231
418.534127381174	3.50347728249381e-07	10.4867031496197
418.584848600598	3.4308303118686e-07	10.4736372255594
418.64647867337	3.21125093749711e-07	10.4990977263919
418.721217922528	2.72376858138459e-07	10.547226043334
418.779248791936	2.39849098307552e-07	10.5915702648384
418.845986620452	2.39974119336949e-07	10.656964154353
418.924143762237	2.35382769957983e-07	10.7412972879752
419.016104712145	2.38239605406106e-07	10.8412129551486
419.105742714226	2.51633861806819e-07	10.9454121231832
419.18484229302	3.20906838989808e-07	11.0503437631666
419.251059480658	4.05663965628944e-07	11.1533693228862
419.309158403107	4.63086987066641e-07	11.2561725724177
419.390516760438	4.49439621421444e-07	11.37996885142
419.455170112231	3.53035265403184e-07	11.502203585542
419.510267635188	2.7125018720358e-07	11.6244258722681
419.585112038276	1.7737602908691e-07	11.7693969769814
419.655243681001	7.85059962801252e-08	11.9212985009932
419.725787803405	3.54593693755234e-08	12.0836919203464
419.777535317883	2.34818517046991e-08	12.2390690228449
419.841272546373	1.87483079281087e-08	12.4169719410622
419.899083113367	1.9794210326426e-08	12.5969834878842
419.97649713502	2.35234453448984e-08	12.8082970822679
420.045226987305	2.74448686433384e-08	13.021913696707
420.117754433502	3.03864507203152e-08	13.2472173820076
420.173433460423	3.14789377319164e-08	13.4532458392699
420.249229455413	3.39961357469054e-08	13.6988874609239
420.318506506025	3.73777879682215e-08	13.9289334501269
420.391837613776	4.83274755017772e-08	14.1694442621817
420.451656178466	6.7996575398947e-08	14.3692691332027
420.523674456535	9.2119050844256e-08	14.5889601548151
420.593105304599	8.94247822284798e-08	14.7942226074651
420.645120861422	6.75544041384937e-08	14.922052658782
420.714566583774	4.82575905544488e-08	15.0738031060432
420.786114776735	4.45813055042149e-08	15.194736536714
420.844886048528	5.3472876863614e-08	15.261345162203
420.91344922075	7.82756343801449e-08	15.3113301499851
420.990570333864	1.30510554933278e-07	15.3538040644602
421.046818675615	1.78533502544372e-07	15.3418637669889
421.115879031964	2.63922322971131e-07	15.3233698417461
421.171246249973	3.23116371243329e-07	15.2848168928685
421.235625014358	3.86527596908789e-07	15.2355234429696
421.293733669143	4.02550080749415e-07	15.1687368555199
421.367643322319	3.92860498239723e-07	15.1059138591937
421.438310632283	3.48857878041365e-07	15.0298312777525
421.503505525662	3.1277656325795e-07	14.9408198512691
421.580175795855	3.28980293067055e-07	14.8406233760941
421.63160514632	3.49264490142727e-07	14.740286813151
421.706318180281	4.18413901922052e-07	14.6290613720005
421.763374129011	2.86357478468588e-07	14.5056744540848
421.83357092257	1.73220433983149e-07	14.3879581580895
421.900693195329	1.20655272784838e-07	14.2793548379729
421.95458165056	9.48860178781846e-08	14.1811750230046
422.017484678767	8.39853402198472e-08	14.0551408504485
422.071443295122	8.54426746083223e-08	13.9536290849261
422.138409833162	9.76039913974716e-08	13.8416573055325
422.217323129822	1.18588707372959e-07	13.7552946130237
422.292210806883	1.35491888336694e-07	13.6445858512328
422.351524887474	1.43245410871763e-07	13.5454771733375
422.424457013449	1.45551481219635e-07	13.4787504072342
422.476345110954	1.40720625634941e-07	13.381842982215
422.533209215023	1.42457192847602e-07	13.3314920225345
422.594794400777	1.74149369993657e-07	13.2852353223932
422.654402052605	2.51542827648611e-07	13.2321521901169
422.722966635432	3.95629691597947e-07	13.1858948701411
422.798571502878	4.55168217786112e-07	13.221826672029
422.851226361527	3.16987858445767e-07	13.2421722847752
422.930379976207	1.63903633184602e-07	13.2576669910115
422.999908086691	9.53172570604039e-08	13.3027515665294
423.063889778862	7.83192475796015e-08	13.3743855603313
423.119917789041	9.56955061848804e-08	13.4447756289932
423.177269335205	1.43059633853557e-07	13.5098897083666
423.243517147411	2.14687034216306e-07	13.6342199479983
423.3073581092	2.54242761661761e-07	13.747821672933
423.372849740164	2.72793875600713e-07	13.8795196146666
423.428381910388	2.79256915727679e-07	13.9729292427035
423.490768195157	2.65578466767624e-07	14.0955573870868
423.541209148927	2.37440647472547e-07	14.2004986183517
423.603035195661	2.05339073218871e-07	14.3415096298111
423.674149961151	1.82916736989889e-07	14.5120335140928
423.751015214818	1.51637385448889e-07	14.682667056244
423.825914970394	1.20047819524279e-07	14.8506626847946
423.879833275193	9.06017725461654e-08	14.9864331490908
423.953452830883	7.51541551387108e-08	15.1578730284295
424.010462289385	6.1213106414159e-08	15.3008487016995
424.084662083214	5.09947192623538e-08	15.4642312856288
424.141130649904	3.70539255324973e-08	15.5976667994741
424.21605008287	3.03761776813399e-08	15.7522885538482
424.288250318076	2.15249173860545e-08	15.8964235308489
424.35273509009	1.90087541566155e-08	16.0257258378176
424.437468146498	3.15638343805239e-08	16.1646737022826
424.491506344575	6.4597007459972e-08	16.2648499564515
424.563365863536	1.42104384370426e-07	16.3768570418889
424.642251985013	2.94908203719761e-07	16.4823317488363
424.711488130243	4.71959977169847e-07	16.567774195757
424.785060112143	6.52204559703286e-07	16.6428807762768
424.84723099632	8.05959383515566e-07	16.7002069934053
424.905895751254	9.35808122343967e-07	16.7333872179305
424.985263331553	1.0682974900171e-06	16.7653751633233
425.04656741567	1.09296222187678e-06	16.7482486708032
425.12065647462	1.02554850097498e-06	16.7284651653031
425.175723483464	7.52195085319489e-07	16.6477462335257
425.235091112565	5.65053622248533e-07	16.5928558532959
425.30330815239	3.64802184260221e-07	16.4891379808301
425.376657418694	2.11578295381934e-07	16.319658624597
425.446489821704	1.40989818915558e-07	16.1643556496547
425.501238296772	9.22788017785511e-08	15.9547938575382
425.566637787577	5.91836157472674e-08	15.6890630460006
425.633104778142	4.09076681785253e-08	15.3728742537616
425.684636751184	4.02285155943267e-08	15.0406941890091
425.760648484106	4.90776157294445e-08	14.7114516020529
425.810981109527	5.08623605284554e-08	14.3980751933921
425.888248176304	5.23436191177113e-08	14.0990888529264
425.96524182266	5.42693353492883e-08	13.7579407630968
426.031826688685	6.10939424650861e-08	13.4425184689333
426.105338664932	7.88545252503371e-08	13.1501114969506
426.181118606138	1.10936445073133e-07	12.8310653836615
426.241828869097	1.47578283210024e-07	12.5260084677792
426.314732253837	2.24178004780081e-07	12.2312440580357
426.368592714575	2.87762610556551e-07	11.9769639842919
426.421672262264	3.74991442410298e-07	11.7138799553076
426.485531023095	5.37350077557601e-07	11.4730821806154
426.540143310784	6.91872422529657e-07	11.2252638883786
426.602817356077	9.49391325497098e-07	11.0021936533301
426.679602702442	1.3552678672858e-06	10.792660291821
426.73343566163	1.22940662374477e-06	10.6198189247203
426.80691458912	7.3652349692378e-07	10.440345131322
426.869048929543	4.37602979326651e-07	10.2842773415838
426.938475781519	2.60058553699438e-07	10.1418766334398
427.013099027706	1.6992360492958e-07	10.032469758458
427.063619239807	1.15803599013326e-07	9.92267365266731
427.132751945842	1.006372597135e-07	9.83599067546296
427.190056150782	9.71262760583253e-08	9.7841917980412
427.261134021438	9.86920136559371e-08	9.73293807746495
427.333510836736	1.06193193901441e-07	9.70235561223073
427.386703296535	1.135054452343e-07	9.69010741660375
427.437637949293	1.21928246903929e-07	9.68393799695772
427.497568096021	1.44462944045644e-07	9.69865662404253
427.56953304555	1.8922606498608e-07	9.75282302399788
427.641129046836	2.20331695813772e-07	9.82149446822236
427.706158457917	2.45003742300651e-07	9.90356017783738
427.775968370011	2.75979262374342e-07	10.0062702663851
427.861953659147	3.43826170970779e-07	10.1415399995196
427.937647199456	4.54745882234966e-07	10.2864544089439
428.015215607612	6.75407629358261e-07	10.4510716605182
428.070324128965	1.03080694735959e-06	10.6072378039872
428.132261112864	1.12877376566754e-06	10.788477487946
428.211214328509	9.45548177280133e-07	11.0036721124429
428.285482704511	6.46207471285597e-07	11.2328278472341
428.348268106821	5.14747696403535e-07	11.4665131114956
428.426210814273	3.71688331274892e-07	11.7310354732817
428.490976253215	2.67615464672353e-07	11.9970771502238
428.544990421939	2.14200474169121e-07	12.2576727943161
428.621690643289	1.61483497952142e-07	12.5606034713228
428.696041276403	1.36376706733482e-07	12.8718151288962
428.770094856568	1.12870967929579e-07	13.190602740076
428.823003696757	9.55169644657434e-08	13.4754959740856
428.885907553625	8.88842614210284e-08	13.785168263473
428.961828235068	8.80845084589727e-08	14.1167965055711
429.017593335307	8.34221212221246e-08	14.4036376478717
429.08126693061	7.8610655560541e-08	14.7049896755353
429.154325832334	7.7019217316577e-08	15.0171348519332
429.238329109695	9.01756778598926e-08	15.3345823419934
429.322399478528	1.17366801002135e-07	15.6319954926206
429.392582944391	1.52710382583779e-07	15.8733973074152
429.450962637439	1.9689995512237e-07	16.0534496555747
429.503454884994	2.55794848822187e-07	16.1920561123454
429.571936791227	3.76171802808049e-07	16.3481868797519
429.624348438623	5.09752962162334e-07	16.4326086613878
429.692768010471	7.50819055013117e-07	16.5292737410934
429.761607839658	1.00092808454618e-06	16.5971872162152
429.82630654454	1.14408527646211e-06	16.6298761944488
429.880903189641	1.12853557222146e-06	16.6241540088548
429.956104947969	1.03284355336792e-06	16.6172766964892
430.007755862464	8.63652259447933e-07	16.5741123455792
430.070592058499	6.99703121726299e-07	16.5290847235452
430.145006778575	5.3644393556096e-07	16.4675235376447
430.201739870991	4.10636982030078e-07	16.4035481393529
430.272505625477	2.84673940328769e-07	16.3195604111123
430.342743282392	1.70477415419191e-07	16.2170216994019
430.39920121984	9.03642790518576e-08	16.0994166021143
430.478431759528	5.32158510833643e-08	15.9734610577403
430.537510076369	4.50171830880659e-08	15.8646231056574
430.607414226069	5.67033319980591e-08	15.7264609109338
430.683042152824	8.04814915721632e-08	15.6039479407927
430.744804633188	9.69987862497349e-08	15.4543235722777
430.815639538936	1.15888824908456e-07	15.3259674970006
430.870264550395	1.23147567013698e-07	15.1665488690781
430.922875670091	1.32162940846436e-07	15.0053572321657
430.98577013118	1.47002606395645e-07	14.8559297585138
431.057111092322	1.64159005946308e-07	14.6847665880989
431.128118313445	1.82618337830937e-07	14.5612971024961
431.200325857168	1.99399660424251e-07	14.4115050893785
431.280059697238	2.15551550384678e-07	14.262722569094
431.344394775718	2.21974791574345e-07	14.1219943378464
431.395732813889	2.1964133201253e-07	13.9640032176548
431.465693378547	2.13602450844951e-07	13.8550917409186
431.541605051282	2.25432339483234e-07	13.7719953724189
431.607547737083	2.13905528921117e-07	13.6470232266821
431.664790057006	1.43067542887952e-07	13.5491354903244
431.730607530946	9.42537492343029e-08	13.4508768179248
431.811945599972	1.08921125973202e-07	13.4295325523947
431.87685007116	1.72970624811636e-07	13.3799990822164
431.93049459374	2.60597002481505e-07	13.2996297776418
431.984001375927	3.72801171096738e-07	13.2247039967738
432.053045866259	4.56676697458119e-07	13.2027654239247
432.122403550646	3.57883585093508e-07	13.2216997894691
432.175201212164	2.38861582735977e-07	13.203953602984
432.244043363395	1.59153525263232e-07	13.2318438738466
432.324439431962	1.31374819403855e-07	13.3101806433961
432.387658241931	1.25025169516156e-07	13.349258719237
432.445293569741	1.25096186401382e-07	13.4180413749523
432.518852033705	1.18845063990166e-07	13.499991382578
432.576124497757	1.04436712971621e-07	13.5732725635227
432.631419393265	9.01040765660985e-08	13.6594363312271
432.691477814034	7.45490837270028e-08	13.7586823048619
432.744091929789	6.09410060169211e-08	13.8523442671113
432.801059723044	5.65201248660129e-08	13.9595006016524
432.875120051827	5.83536644458841e-08	14.0862057652254
432.938740123766	7.72935811867939e-08	14.2030468836547
433.016233988905	1.26664928775277e-07	14.3298454739111
433.080403532139	2.08378042614974e-07	14.4424596478994
433.150514018133	2.95633872374778e-07	14.5570292023732
433.232233844957	3.23858366639842e-07	14.6735374163042
433.282276306847	2.86260249675087e-07	14.7604945662427
433.368270641367	3.11280256235763e-07	14.8680544094495
433.41979481582	3.44535063034072e-07	14.9474755099682
433.507080519101	4.06079121668595e-07	15.0416243093748
433.579265276769	4.37210281718432e-07	15.1200314821849
433.637766100237	3.85267631294424e-07	15.1803530144446
433.716972099178	3.44598513173519e-07	15.2457857569271
433.779036249792	2.48340515664119e-07	15.2835077173487
433.852250439327	1.87492612954516e-07	15.317737090964
433.905099450836	1.23975532293084e-07	15.3080663653517
433.981668602018	8.49118932935598e-08	15.2755749751139
434.047664069631	7.44324293446044e-08	15.2498579696436
434.104888574299	7.41515104711119e-08	15.2055595926236
434.172981323007	8.3673792345368e-08	15.1173081225048
434.231798083277	1.0096006048745e-07	14.9615355128677
434.302534163689	1.16985335433745e-07	14.7811200463084
434.373048498576	1.03326473881258e-07	14.5950294682763
434.44182853042	6.97658975891243e-08	14.3779055686231
434.511226149356	4.99422365804381e-08	14.119919359306
434.570146852764	4.45097160654152e-08	13.8697712434553
434.640312739842	4.50061682209162e-08	13.6222778015594
434.696051326019	4.50339544601647e-08	13.4102938483686
434.756461693333	4.35638052169977e-08	13.1905053578068
434.824278928629	4.03032100822138e-08	12.9604343542199
434.887961136776	3.69407495865602e-08	12.742760648725
434.943935937094	3.51347943376351e-08	12.5446036136826
434.993980069417	3.57978193783802e-08	12.3442266847086
435.065258161498	4.58990928967925e-08	12.1663240787382
435.128221574231	6.55575218712506e-08	12.0085783394538
435.20574988993	1.21206329582162e-07	11.842819404253
435.279719665082	1.98618670943381e-07	11.688248234073
435.331174790077	2.3751024814623e-07	11.543250491469
435.386915018779	2.68587819499083e-07	11.4233257547128
435.439630921199	2.73085417805137e-07	11.3017872372307
435.508108226642	2.63284224826324e-07	11.1793618881932
435.579202808299	2.44384980763204e-07	11.0785808952
435.631928252304	2.1637098061225e-07	10.9768974008559
435.695632284667	1.86569776002562e-07	10.8746077911107
435.750772237616	1.67301336991203e-07	10.7719199738386
435.819992456114	1.62600388374588e-07	10.6758211903351
435.870973754736	1.62580013715798e-07	10.5965790169681
435.931392899727	1.62994753290138e-07	10.5372949735408
436.000524019852	1.64625403512694e-07	10.494602669178
436.087875222769	1.72556368001988e-07	10.4548185054694
436.138190639417	1.78255366023036e-07	10.4308996679995
436.188383198715	1.87393837898703e-07	10.4038304122975
436.276414889737	2.02488500465234e-07	10.425480145846
436.35093362732	1.88860578590416e-07	10.4673130308677
436.414872292506	1.63365519272363e-07	10.5272062270237
436.485828826397	1.22021951995237e-07	10.6087660009615
436.542329035522	1.08321558525712e-07	10.7024175423812
436.60889762946	1.02748934639278e-07	10.8285110045718
436.659281560731	1.02821533881285e-07	10.9422504800241
436.717859768278	1.24790524811252e-07	11.0949120139067
436.792228253091	1.57963470020106e-07	11.2870903290304
436.86890462698	1.87765852516727e-07	11.5023017608761
436.919454866161	2.03089780848025e-07	11.6944101208568
436.982180455802	1.91339083596619e-07	11.919023536423
437.044878702028	1.772208276052e-07	12.161780384738
437.096752243013	1.44690662947312e-07	12.3906843012996
437.154395217376	1.06214196039489e-07	12.6395689396368
437.227709280268	8.21527587287774e-08	12.9258817650046
437.289293252048	6.32007069098254e-08	13.1999335069144
437.355519897962	5.85376096351008e-08	13.4924628184708
437.428112067152	6.40352944686649e-08	13.7991434451726
437.484637037251	7.70729978521077e-08	14.0766828811937
437.542985729038	9.41695498517158e-08	14.3575850848565
437.607982555557	1.064031493951e-07	14.6521427689328
437.66113862076	1.00177017399154e-07	14.9167095328488
437.72532229584	7.845319463243e-08	15.2044467890419
437.803457198684	5.8505088656227e-08	15.5104530915997
437.856262344721	4.45519359939473e-08	15.7533460489377
437.934229898752	3.04051100627505e-08	16.0402998598469
438.003382675698	2.20429789761985e-08	16.2969230252141
438.062936205276	2.03588610004845e-08	16.5156919896698
438.12851180521	2.49669660890582e-08	16.7323605372381
438.201954126964	3.73765232814339e-08	16.9443009456186
438.265655416366	5.29839770751719e-08	17.1106543962301
438.318934187204	6.4977293936519e-08	17.2298842018626
438.380230705156	7.77132152952901e-08	17.3497633306372
438.455663494458	9.33121007440124e-08	17.470730718927
438.511743265717	9.71704723192028e-08	17.5222701819046
438.58557483499	1.04800285117013e-07	17.5730337579977
438.659603189112	1.12679168966998e-07	17.6053192014509
438.736715482889	1.04819970633857e-07	17.5952860424195
438.815036965572	8.11743918146095e-08	17.5421265829184
438.866262706009	5.89779155858952e-08	17.4661896601651
438.927190849548	4.50685030879435e-08	17.384865327401
439.014024721654	4.6504520843823e-08	17.2669986786936
439.071170936441	5.81467735923884e-08	17.1516991389603
439.130055102827	7.66439780419764e-08	17.0284584640675
439.196718479426	9.86490179356016e-08	16.8851178066375
439.264533032737	1.1779175045601e-07	16.7471707534713
439.326906343094	1.28436979364742e-07	16.591462945473
439.378023687134	1.25963607321573e-07	16.3965981971206
439.448743469533	1.27597081732366e-07	16.209070439129
439.502934325024	1.18248247263797e-07	15.9900774186887
439.57480143337	1.20223699829836e-07	15.7849662446214
439.628581517139	1.15571036325623e-07	15.5602508256942
439.680921937268	1.15157892862501e-07	15.312276684203
439.746599734577	1.29666899852475e-07	15.1217141517551
439.807127108877	1.35663125812563e-07	14.8638181921417
439.862138682368	1.36873015035589e-07	14.6608903079141
439.91583372916	1.14937579168786e-07	14.3968201517157
439.982526905279	8.68879680279791e-08	14.1584683127174
440.053116890643	5.62922920807061e-08	13.9520406106781
440.123322933255	3.41089407629966e-08	13.7190287000733
440.198132150122	2.95263515415139e-08	13.523867946477
440.251604927655	3.12032324494639e-08	13.3053690588023
440.316589736929	3.79161912526838e-08	13.1441030935559
440.394219758476	4.38186651919166e-08	12.9629577604947
440.452220306031	4.37072824701643e-08	12.7953495065661
440.518298917106	5.55721473682963e-08	12.6646580191894
440.583441095527	9.90853763043691e-08	12.5297790932698
440.646238197935	1.47174334708232e-07	12.4249025974309
440.702222670697	1.80104708698333e-07	12.3137369373007
440.75241205929	1.8947875775001e-07	12.2184522137715
440.84172832256	1.90640560403934e-07	12.1835591058068
440.918996052353	1.61111712195085e-07	12.1601355292312
440.987832536156	1.35794728376276e-07	12.1605608540363
441.042014897221	1.12604294830155e-07	12.152126285832
441.09785441584	1.20786388881552e-07	12.1733308905547
441.149541178013	1.33165838273898e-07	12.1986969010124
441.224183643422	1.42961138899958e-07	12.2612480126583
441.301153082614	1.46966391224293e-07	12.3398695751599
441.375789648405	1.50839662762748e-07	12.4263771441222
441.454245717038	1.60546250895543e-07	12.522720733994
441.519950581098	1.55089255860905e-07	12.6105661023968
441.592150041205	1.6679608054375e-07	12.7083262827865
441.65587305278	1.70880681498783e-07	12.8007968182593
441.732192761609	1.92364528608253e-07	12.9045024141025
441.804709615961	2.64167235636931e-07	13.0060175584033
441.886875430941	3.84567144167901e-07	13.1119119473961
441.945573004399	5.00548715891989e-07	13.2031320316447
442.013370622574	5.89459762883894e-07	13.3006994519077
442.081099126051	6.49362830345235e-07	13.3975915614107
442.136194068497	6.85887181671836e-07	13.4859412453225
442.212723712805	7.12851065650698e-07	13.5852899684756
442.269838993631	7.27177441155765e-07	13.6736137782575
442.341865013421	7.17846418790428e-07	13.7664764182892
442.418330212356	6.84816568273765e-07	13.8606622310015
442.473037063355	5.98132778084608e-07	13.9369646387815
442.539298765846	4.61505985703535e-07	14.0077879972784
442.594734105968	2.85358865422842e-07	14.035984370536
442.666545423529	2.24002851342418e-07	14.1038578007201
442.738210114726	1.99410014161189e-07	14.1645173667585
442.797225378392	1.9085797800231e-07	14.1371713065089
442.870034298755	2.51925313477717e-07	14.1266285420506
442.945774966599	3.71329393320178e-07	14.1308035061121
442.999841079729	4.77401931916191e-07	14.0953702056375
443.06363115563	5.54925497906569e-07	14.0982284048554
443.118362767131	5.5504229745765e-07	14.0695812607634
443.19664315401	5.03106488389412e-07	14.1030597965503
443.251231090941	3.89988669312731e-07	14.0814077224348
443.319147030206	2.63568279110606e-07	14.065200477827
443.400232670385	2.0462223726252e-07	14.0615566685255
443.491813498353	2.39392146558508e-07	14.0783449091053
443.551745514923	3.03185513916379e-07	14.0187517819483
443.603782346369	3.94450380129018e-07	13.9416655668248
443.69995037173	6.35436653490695e-07	13.9000970433874
443.773687692017	7.45722544211134e-07	13.8211020315226
443.834018920119	7.76896757441003e-07	13.7231669387518
443.884499995479	7.80640817854894e-07	13.627850720979
443.95559678038	7.78105427067681e-07	13.5305535741782
444.010466555281	7.79791188173319e-07	13.4282585560484
444.078549986085	7.97103219008924e-07	13.3351740499357
444.150731063044	8.28463978870491e-07	13.2410045796917
444.226529037229	8.75708880868877e-07	13.1424798873284
444.291332211608	9.10820946991496e-07	13.0533819065309
444.343185372772	8.67118630237771e-07	12.9558489387411
444.399379624442	7.6555885180484e-07	12.8498648605715
444.470650306859	7.16589372524264e-07	12.7632643238899
444.526501997663	5.68673028508793e-07	12.6572618843241
444.598365588166	5.19090238298594e-07	12.5583949779628
444.653519799117	4.56608821175651e-07	12.4705897412115
444.713926831555	3.94540769512381e-07	12.3807274226786
444.782148880599	3.2613866358164e-07	12.2906063876707
444.862008365807	2.6184315772202e-07	12.2240363341002
444.945935517306	2.0656769768942e-07	12.1895702789511
445.013778740407	1.76411888232613e-07	12.1538237982687
445.069720289002	1.56061335888353e-07	12.1092477219693
445.145749274568	1.83983224214785e-07	12.1279808405378
445.207989775535	2.0368582646141e-07	12.1338552269243
445.279319925672	2.77296947140826e-07	12.1754481931183
445.330473512869	3.55699190545216e-07	12.2042791757959
445.383550927962	3.70187493221322e-07	12.2537472270775
445.446113428614	3.13535988321995e-07	12.3680740316565
445.52352491724	2.23825049992403e-07	12.5142384599234
445.5939783128	1.31339862302912e-07	12.6442135049981
445.651359199376	8.40592292536715e-08	12.7966065262383
445.725488405829	5.19750410897486e-08	12.9895878408559
445.791221979469	4.59378796204671e-08	13.1740086643735
445.866106637537	4.65389986041294e-08	13.3814322435574
445.923284945752	4.65036673956802e-08	13.5707595762782
445.99531451614	5.60396840506491e-08	13.8041361785124
446.059069279231	8.1104588922633e-08	14.0112486378119
446.117197003625	1.22581154418885e-07	14.2236494404629
446.189476294564	1.75973269463847e-07	14.4515047792676
446.24623270108	2.08618894607973e-07	14.663104105003
446.319264278629	2.21446842023193e-07	14.9046310148009
446.387293838061	2.00514656951359e-07	15.1284665831773
446.444975481153	1.74652835797944e-07	15.3319376107989
446.522814903342	1.61050221800384e-07	15.5669767396408
446.588887842797	1.54470301449621e-07	15.7780184691349
446.655464833459	1.46642751161213e-07	15.9796662057183
446.712384232118	1.40851023652353e-07	16.1559850858007
446.790331099244	1.41911879857514e-07	16.3598807168614
446.852347848809	1.36738366604201e-07	16.5302415150135
446.924483959572	1.35249869724167e-07	16.7091449327748
446.997139898848	1.23170085104309e-07	16.8761219060575
447.073433671679	9.84151878581295e-08	17.0345265837335
447.144715819179	7.96220290550312e-08	17.1726306628619
447.207437173518	6.52774454102343e-08	17.285193385242
447.284100459436	7.0345087748393e-08	17.3996879343174
447.364816181973	1.02987763811251e-07	17.4984052503814
447.426916764362	1.44153613169433e-07	17.5614568056764
447.49896578554	1.95105551298171e-07	17.6187778397176
447.571975267141	2.24653704875539e-07	17.6386380978276
447.637869882084	2.35459878672422e-07	17.63155150751
447.703742227686	2.37135965446349e-07	17.605843283721
447.772611356348	2.40808253744738e-07	17.5764565884742
447.844191796087	2.33098896057305e-07	17.5266239031398
447.894992059617	2.12823617016248e-07	17.4646485733151
447.956068566418	1.77624508639778e-07	17.3440161049569
448.019106422501	1.43057117424332e-07	17.1938787637915
448.0741373346	1.15751503151046e-07	17.023027472449
448.137928062694	1.00270349626155e-07	16.8217924300186
448.206374342215	9.95845526105333e-08	16.6249912531153
448.278937271571	1.12735465919592e-07	16.3967930659845
448.351683366124	1.37477247166786e-07	16.171042969164
448.416903227076	1.61584274561346e-07	15.9054467026899
448.483120389037	1.72340730897218e-07	15.6331144501809
448.53381196906	1.52778143205961e-07	15.3323878332569
448.596782023067	1.24666609097029e-07	15.0671858331954
448.648190400003	9.10355936192931e-08	14.7742720798985
448.724072241696	7.20389347707958e-08	14.4830138802208
448.784368467149	6.92653762450585e-08	14.2127359305642
448.836318258735	7.66569074930115e-08	13.9007847456639
448.890158587346	9.31627596782606e-08	13.6229029028955
448.954140110494	1.18579168129639e-07	13.3253478166804
449.011267400324	1.37699192944964e-07	13.0258947845894
449.080694691581	1.57203243683436e-07	12.7717262401134
449.131258361771	1.51288509462026e-07	12.4990296834967
449.189741044534	1.35709358712813e-07	12.257694771673
449.247624958478	1.02715621838093e-07	12.0017443005607
449.30439583514	6.9557372854305e-08	11.7608196477029
449.355014170771	4.518323691468e-08	11.5533764561066
449.430428277685	2.84227403154067e-08	11.3486563869053
449.506654110049	2.94784441204219e-08	11.1618720931946
449.580920322651	5.02465598326266e-08	11.0283521002171
449.630931417484	6.76683301155951e-08	10.8895884779956
449.702958912655	1.10137526804637e-07	10.7947096453583
449.783650298805	1.89644580073036e-07	10.696645432422
449.85899677197	2.9442980151131e-07	10.6538004193083
449.940993850957	3.70075421145909e-07	10.6231222234458
450.009538865843	3.8353824169774e-07	10.5979971028443
450.083273790865	3.61658070303158e-07	10.6009366555866
450.137900886163	3.14837451316011e-07	10.6275746573555
450.205982306295	2.57784637207795e-07	10.6839943969818
450.286789758477	2.06809231213564e-07	10.752966387868
450.340069718652	2.15479452438925e-07	10.8137936816621
450.399365406221	2.25774222167202e-07	10.889998722621
450.460792473364	2.5663686751501e-07	10.9750348191938
450.512283181519	2.83960721110147e-07	11.0548174235757
450.581402744954	3.6593423498862e-07	11.1576266695665
450.637237869624	4.36905206822124e-07	11.2549123771923
450.703301678255	4.70627390245251e-07	11.3675895384336
450.777814351044	4.24193715438053e-07	11.4924297908616
450.856997504906	3.22591754479577e-07	11.6269003609244
450.916456948505	2.38080379919561e-07	11.7569441137477
450.972395037133	1.56078341497454e-07	11.8920697586869
451.023166265858	7.17480070001525e-08	12.0296298221583
451.089224072313	4.17018563259343e-08	12.1918791001629
451.147292558459	2.02990250132511e-08	12.356141637661
451.225038466218	1.6447581857237e-08	12.5470722937231
451.290566319908	1.74960703234333e-08	12.7394597588983
451.354124909511	2.09189859353389e-08	12.9381404928423
451.428326151356	2.46956575203823e-08	13.1526469232932
451.504228875817	2.68954824222784e-08	13.3749476280511
451.574552893629	2.81621927311687e-08	13.6038852075128
451.643012855115	3.00807013232637e-08	13.8406639288867
451.703589452722	3.22568382755522e-08	14.0569500829925
451.773048120041	4.07431787604941e-08	14.2953802143286
451.825142799255	5.51517714134206e-08	14.4801766351523
451.880695126299	7.33832924913471e-08	14.6755392906472
451.931691062504	7.59630059169907e-08	14.8414926325901
451.98192212744	5.75421578484201e-08	14.985218945796
452.051757184986	3.85635832365246e-08	15.1674137204159
452.117026649044	3.12339298960805e-08	15.3102826003163
452.172911548476	3.13828777104936e-08	15.4012318679873
452.242344002236	4.09998180572172e-08	15.494314723795
452.297530804445	5.61805286089586e-08	15.5237698274609
452.358692605857	8.58615697237186e-08	15.5368481010419
452.429466174323	1.39408728798671e-07	15.545365792916
452.493229206417	1.98420700360289e-07	15.5128368666234
452.555908936418	2.62110814663263e-07	15.464645354358
452.634609135042	3.3141087579071e-07	15.4122467800982
452.714937789667	3.37604050878349e-07	15.3367340068761
452.791243113685	2.99710241339262e-07	15.2597537606127
452.84224446432	2.54703360211878e-07	15.1639999674796
452.909651748114	2.47203468250249e-07	15.0654156167027
452.983059948194	2.83277635965371e-07	14.9707008114975
453.04069392408	2.88061626850789e-07	14.8565224244382
453.115216548709	2.02746284912445e-07	14.7460764633845
453.176878363045	1.17973170236109e-07	14.6321244099627
453.255751760216	7.68613584549748e-08	14.5269915359679
453.322294845382	5.80206503976817e-08	14.3995629852105
453.375958153551	5.57387491880176e-08	14.2853977412563
453.439711192298	6.59027986097927e-08	14.1609743315967
453.49967126425	8.07018044337544e-08	14.0363502350584
453.568299679315	1.04123131001915e-07	13.9123534052348
453.641801471248	1.31157556839541e-07	13.8013520771301
453.712784258611	1.53816711135245e-07	13.7103232852273
453.771399388158	1.64856892667142e-07	13.6020345214745
453.840707450817	1.69173063657012e-07	13.5061478142035
453.915141914739	1.65829298307066e-07	13.4563814225704
453.990011097402	1.81786166978862e-07	13.4076649215746
454.040921633001	2.25037719845063e-07	13.3432888692129
454.104702669418	3.10239012489815e-07	13.3221269270669
454.184462390213	2.7161686928705e-07	13.338354752458
454.237569125503	1.70097907216174e-07	13.3266244869422
454.300551128886	1.02900243991599e-07	13.3431615990511
454.35187360912	7.29915807922869e-08	13.3865629997562
454.40678401001	5.61577083054622e-08	13.4308308511806
454.469074234496	6.12994926011645e-08	13.5008031839857
454.526036481895	8.85491405758221e-08	13.5843369725724
454.579003211585	1.3135951535447e-07	13.6565943949071
454.637647261933	1.88603153787275e-07	13.749401974714
454.689213555429	2.29635867985306e-07	13.8329408026515
454.75470655055	2.4478147939167e-07	13.96127479541
454.806196186098	2.33500382656108e-07	14.0732116712058
454.870312243853	2.13081024617446e-07	14.2224873274841
454.948694992747	1.99838316557389e-07	14.4103255430326
455.000616517491	1.75297478026724e-07	14.5436123526197
455.094837296168	1.60209487878179e-07	14.7490087319868
455.177134740103	1.30862192214037e-07	14.930855254312
455.241600779603	1.08285790335079e-07	15.0932927809361
455.295142563955	9.12684904160866e-08	15.2363290789531
455.368557701126	7.64837132543472e-08	15.408548337525
455.426870213909	5.93251076951691e-08	15.5539173466639
455.495350653357	4.83391108824571e-08	15.7118149118039
455.567671890484	3.48976899583131e-08	15.8680782638608
455.640988300732	2.79112861562865e-08	16.0196748426365
455.714822469546	2.40847382933118e-08	16.1640904526297
455.780255157681	2.86526708215363e-08	16.2923966453479
455.864339589481	5.16034184310808e-08	16.4279467817199
455.924809413703	9.83381055396405e-08	16.5332949160095
455.999457759281	1.86048358362619e-07	16.6418831134883
456.083223189603	3.43757076975442e-07	16.7414272379361
456.13359293408	4.80738104056901e-07	16.7990361978746
456.230495508561	7.05828942182653e-07	16.8779590842666
456.304347102667	9.02264968539644e-07	16.9168077109496
456.356539593962	9.87942772782477e-07	16.9103346808794
456.426506634271	9.72329647468977e-07	16.8880639760319
456.479653783448	7.586944892072e-07	16.8110420658846
456.548739655661	5.32198785226655e-07	16.7277468046929
456.603351007699	3.28466543293657e-07	16.5919456005014
456.658011406958	2.26495904391651e-07	16.4765357373844
456.725748547759	1.44595416593838e-07	16.2945650454006
456.776103194509	9.45455723251554e-08	16.0450871311945
456.829203984244	7.27865928067024e-08	15.8488302747102
456.893697888953	5.65708652098503e-08	15.6115099347559
456.953872756245	4.60078476809262e-08	15.3479677887423
457.027203462982	4.22648115694257e-08	15.1028612266948
457.084844636753	4.51366287826058e-08	14.792711177929
457.15612948136	5.08163507383755e-08	14.507475478435
457.227866269204	5.25283086008174e-08	14.1896754430209
457.298393565893	5.15229519815619e-08	13.8543681482213
457.368962259527	5.29039224107233e-08	13.5141328372519
457.429171421249	5.84456901413413e-08	13.207499333159
457.506439021271	7.68652072414953e-08	12.9129027657571
457.581756042967	1.08856214740011e-07	12.6362235216474
457.650353538856	1.53159763150575e-07	12.3377329839498
457.726684554356	2.32376026834897e-07	12.061798543138
457.779475581257	2.8950206634245e-07	11.7732820574051
457.835655449585	3.85536349666511e-07	11.5115767238177
457.890468445249	5.07061530317348e-07	11.2669719100687
457.965031521594	7.73013393275237e-07	11.0272469136425
458.030069825433	1.03017787636858e-06	10.8034945267018
458.107620762052	1.33794282442968e-06	10.602727523459
458.158540732311	8.07814578949154e-07	10.4210756872112
458.23008651178	4.6533908034608e-07	10.2660968379149
458.286930989184	2.53605467732282e-07	10.1166682108758
458.354726570274	1.54281996252593e-07	10.0071388471288
458.43003196043	9.22846099184176e-08	9.90683923282802
458.504704295932	6.42032324717181e-08	9.82854863951771
458.578884669208	5.67340409050598e-08	9.76623818134663
458.642930015448	5.64941339384625e-08	9.69291270714522
458.703418863685	6.93664232020765e-08	9.64226987507193
458.771045320921	1.05087762768696e-07	9.62387199665487
458.84856291827	1.63705649548672e-07	9.62090003135961
458.913936303985	2.26415850356821e-07	9.64158671540113
458.99088562646	3.06549158646414e-07	9.68937898604236
459.062366034585	3.63255595450262e-07	9.74969284014164
459.122893309358	3.97734746865676e-07	9.82067240170447
459.193008697364	4.30720455777364e-07	9.9215053897833
459.244876858091	4.54337080304437e-07	10.0124926902496
459.301095880262	5.25508935510671e-07	10.1263368194011
459.380100352434	6.57725400765457e-07	10.2838567018162
459.444839822375	8.86159421321792e-07	10.4464327267276
459.521670049666	1.36355716322968e-06	10.6381902559417
459.592820544888	1.26409162324403e-06	10.8431828684778
459.661935367466	1.0073041854047e-06	11.063920172918
459.731344446345	6.8524035026565e-07	11.3017100366173
459.78590351881	5.23845677878719e-07	11.5343571056537
459.85495703438	3.43540499155364e-07	11.8014415169872
459.920058755157	2.42030763859216e-07	12.0776230942357
459.995807289435	1.95667457420006e-07	12.3783956963552
460.048166622353	1.47091843837073e-07	12.6532283590592
460.101573253799	1.18087805041783e-07	12.9373316939363
460.161829345724	9.67765448086645e-08	13.2414851824385
460.238989322284	8.67993253936802e-08	13.5756872442046
460.309260906804	8.44376345968168e-08	13.9035399247867
460.359400725462	8.38347966594477e-08	14.1830040379036
460.433805725959	8.08845240052198e-08	14.5158346442436
460.496496717324	7.30883202483442e-08	14.8184741091243
460.553075988405	6.83363010119528e-08	15.093765923194
460.625627107112	7.68082057007181e-08	15.3978266838086
460.694484337381	9.59241345320975e-08	15.6751303875825
460.763074680095	1.23728452169853e-07	15.9289253755163
460.839032730116	1.69762423566624e-07	16.1755007718595
460.910892092838	2.44495893550011e-07	16.3795282508401
460.971944926235	3.48159290096405e-07	16.5244138190782
461.053222305874	5.65188407704947e-07	16.6854855997487
461.117803802049	8.06379923998039e-07	16.7723141132252
461.196057146649	1.10483965592031e-06	16.8539388087518
461.271604254023	1.25656475515287e-06	16.8991919196193
461.322249906121	1.21492005643886e-06	16.8920078643825
461.383588377232	1.12542686425196e-06	16.8825481440766
461.438451397726	9.61972632434143e-07	16.8464990166548
461.502687603227	8.07492739247444e-07	16.8103125708227
461.580842544257	6.20193697271592e-07	16.7542964044476
461.640904049271	4.33124978033165e-07	16.672626181852
461.711040693132	2.99133054833423e-07	16.6021760099179
461.794343876776	1.43630229478564e-07	16.4891595351513
461.874866003536	6.64455647808899e-08	16.3687675839368
461.947377582309	4.03857278641355e-08	16.2543756407175
462.004542848923	3.83246077781671e-08	16.1483831578725
462.085306801166	5.82528870049191e-08	16.0145785053338
462.148186742475	7.65540012149993e-08	15.8923305850733
462.223186659204	9.83044427796615e-08	15.7551954508653
462.287342597971	1.09515681549309e-07	15.6083975369653
462.342114617289	1.17037738013161e-07	15.4543397484602
462.407368274928	1.33655635891668e-07	15.3001258287764
462.46461506787	1.47798106788235e-07	15.1526336892149
462.514939320575	1.58949224999865e-07	14.9772731440267
462.57505352607	1.77519167994399e-07	14.8386929272142
462.652841450115	2.01142413604027e-07	14.6925337485659
462.724490169354	2.17515186815858e-07	14.536296208448
462.786629340988	2.23794327008081e-07	14.4375731079048
462.861118644849	2.18873901945747e-07	14.2828321460421
462.936020612874	2.25259272482998e-07	14.1646289227175
463.001990149459	2.58302573699857e-07	14.0919573007627
463.068645214044	2.00787728320078e-07	13.988970767862
463.119302382371	1.34740400009539e-07	13.9031863214364
463.187476378877	1.04895296371002e-07	13.8224322536286
463.254485246526	1.36967441467398e-07	13.7819653563631
463.311094009249	2.08918301185036e-07	13.7292891113903
463.377301712282	3.36186279030079e-07	13.678694815702
463.428452632742	4.52845997179121e-07	13.644804246441
463.483820067567	5.07689997909993e-07	13.6234675448633
463.550723091958	3.88083351117915e-07	13.6155740243703
463.624394067209	2.62630578000202e-07	13.6403550589648
463.708093341044	1.54886988890336e-07	13.6758730135106
463.778830155401	1.11395917645412e-07	13.7292195779254
463.83640475642	9.96866838963681e-08	13.760427613673
463.917439931274	1.01620036360762e-07	13.8405750782703
463.984297375966	9.90931456225248e-08	13.9186340488104
464.057576096938	9.17113151928218e-08	14.0163402102223
464.134000449941	8.68335941904787e-08	14.1301258161995
464.188647304131	7.73930134507347e-08	14.2173014102169
464.255650606442	7.38159113825925e-08	14.327648586524
464.313713211319	7.88539829656952e-08	14.4317755688848
464.388370139785	1.01298879456217e-07	14.5527340281187
464.440869559225	1.43112731670796e-07	14.6511127648586
464.501903802867	2.16703649614246e-07	14.7583403613163
464.553412198321	3.00778607989291e-07	14.852747811448
464.623108583467	3.44395614357661e-07	14.9621232852622
464.679632666329	3.33539875464126e-07	15.0567998236676
464.739320354671	3.00776412300179e-07	15.15110390758
464.799409269246	3.24473112308716e-07	15.2417799484737
464.859882849568	3.63378566292551e-07	15.3279432017509
464.923923536514	4.1532497044169e-07	15.4114188828683
464.989492443853	4.44284690184289e-07	15.4881629100385
465.045742909599	4.08353922918391e-07	15.5485792653797
465.115777931664	3.25100129651588e-07	15.6030246229333
465.175202863952	2.23350729653651e-07	15.6334579192746
465.245914432977	1.51389732550388e-07	15.6568561277328
465.31672847915	1.04212019936403e-07	15.662593860843
465.385738326507	7.15314486125819e-08	15.6287078616635
465.45777027996	5.67978684519574e-08	15.5378990139409
465.514362666307	5.8724328923463e-08	15.4353314886671
465.585628252777	7.33643211506045e-08	15.2735936698307
465.661465681441	9.52049796297668e-08	15.096306457989
465.723378270839	9.75258127132583e-08	14.9229346406994
465.781209502187	7.1956099234822e-08	14.7037974178246
465.857827922886	5.32262394289822e-08	14.5318778242208
465.928434046551	4.35851960219611e-08	14.3349177886262
465.990646908608	3.94474138534183e-08	14.0847386071148
466.066093829007	4.00686160641172e-08	13.8628955948468
466.124829059987	3.87418971159059e-08	13.621960295707
466.192858718252	3.69951077148548e-08	13.3974819088801
466.262397584759	3.39181871843961e-08	13.1831288298483
466.325095602787	3.11301612587357e-08	12.9754793553435
466.385436690085	3.05210702585797e-08	12.7934756144361
466.443157569484	3.36804450289107e-08	12.6049675694267
466.498215928423	4.3023220461647e-08	12.4299255041243
466.548821427578	5.95984903579652e-08	12.2580855544003
466.620730374815	1.12922899319474e-07	12.115658516671
466.698095865666	1.97335128511104e-07	11.9803355844624
466.749978190595	2.35875540318906e-07	11.8466336785393
466.805793806065	2.61368183761207e-07	11.7105404740833
466.860762907574	2.59415926577363e-07	11.5856683988561
466.93354630588	2.4284572205995e-07	11.4850106060825
467.01099430266	2.07860477009889e-07	11.3705783462155
467.061895068678	1.76105574909234e-07	11.2702064520156
467.13107105856	1.52267569551445e-07	11.1814192206623
467.191107131681	1.38004500687293e-07	11.0850268075649
467.264640072419	1.34919794189979e-07	10.998180095002
467.321722797872	1.34830960052658e-07	10.9180907812295
467.386579387274	1.34985714072203e-07	10.8413280673287
467.460294269936	1.456706856769e-07	10.7817339507258
467.538461302781	1.7359656833291e-07	10.7506609581427
467.599622865751	1.92909412907642e-07	10.7113335267073
467.655328730465	2.03665392576336e-07	10.699968565761
467.70748413856	1.88985583111587e-07	10.6919753353427
467.777820935914	1.42106102458197e-07	10.7278948060257
467.829912465996	1.12019597453908e-07	10.7760954187305
467.918176003822	8.25180064328465e-08	10.8851211418243
467.969227296214	7.01589394030145e-08	10.9712262727253
468.02104469807	6.57807692834649e-08	11.0724669341385
468.072244175105	7.29148722241535e-08	11.1855595033957
468.122436660854	9.59150477799903e-08	11.317488450498
468.173599702121	1.21779624011169e-07	11.4647772872868
468.227886065345	1.42353721668549e-07	11.6312171308465
468.28334673348	1.52574252639569e-07	11.8153661958469
468.358358215183	1.5303370747275e-07	12.0461276783813
468.439212064846	1.46872098970513e-07	12.3022104147486
468.493397876472	1.10962445861912e-07	12.5268839197517
468.553880719052	8.53473665827048e-08	12.7786067383308
468.622145422108	6.01877151875778e-08	13.0489749488981
468.698420847877	4.79273799409724e-08	13.3410510365545
468.76770203579	4.66165348264806e-08	13.6342588693599
468.826535152097	5.24004668604742e-08	13.9118775579972
468.877112526546	6.36620025873064e-08	14.1737590981958
468.940972431969	7.95459965526287e-08	14.4694604117022
469.018706878627	9.44414052750991e-08	14.7840416258546
469.079669794245	8.87885360733415e-08	15.0665278276377
469.145793175969	7.13154461677291e-08	15.3566895201584
469.206146762394	5.43205837961926e-08	15.6289247319
469.261298930962	3.80866073156281e-08	15.8794694263606
469.343297887608	2.76975026048674e-08	16.1728219596069
469.416238386346	2.33527074237919e-08	16.436431050355
469.476931111749	2.38614881288041e-08	16.6570583056107
469.541192992962	2.97325431550653e-08	16.8694514223632
469.613018373091	4.16023148707329e-08	17.0764966413951
469.678091272586	5.51353704324191e-08	17.2452287830935
469.755467956815	7.09552184571081e-08	17.4134899516838
469.806488027937	7.70489668406066e-08	17.4976529518333
469.882192565495	9.19413301101106e-08	17.6127403874347
469.943692817403	1.03306412785329e-07	17.674141987311
469.997057892091	1.08887780645662e-07	17.6905801444838
470.059649972307	1.16757541971855e-07	17.6887204337771
470.124871708804	1.18610176960833e-07	17.6504417012019
470.179398122733	1.10410951679376e-07	17.585464879361
470.233524421838	9.68078003836281e-08	17.5165863860553
470.296325109029	8.13264900771697e-08	17.4010737773184
470.37276321679	8.05379142232916e-08	17.2832377613876
470.424684744337	8.84746123678736e-08	17.1323781744862
470.478856827187	1.01125762594618e-07	16.96077377603
470.538619682271	1.13759913631909e-07	16.8121793050378
470.608759694555	1.22694066612791e-07	16.6284452452766
470.673619888215	1.23921094231022e-07	16.4506703764066
470.728284251998	1.15934356623138e-07	16.2341076312147
470.779078208901	1.08478702832104e-07	16.0502443776542
470.848869460779	1.02140067943146e-07	15.8412234024573
470.903503791587	9.46574317120873e-08	15.6479477090869
470.973370910414	9.07394933600165e-08	15.4130506476039
471.050132008661	9.53860640698365e-08	15.2015453741672
471.124885309449	1.03310811743067e-07	14.9813324602621
471.196473890547	1.11968201972365e-07	14.7592528273849
471.252488795486	1.10909048555548e-07	14.5312531265486
471.305632709982	9.99393153308536e-08	14.2955628560163
471.3613316097	7.99035316908047e-08	14.060515739003
471.427059067477	5.63186498131955e-08	13.8543542080446
471.481125612721	3.50961800239482e-08	13.6210337643103
471.557353831429	2.65294713792904e-08	13.4279492053688
471.632039102325	2.72304680471054e-08	13.2243813832709
471.692987783633	3.19114207656215e-08	13.0227322408714
471.769730467095	3.91644789969413e-08	12.8485841181648
471.828501375347	4.11077355264407e-08	12.6705304192613
471.899232751197	4.17247554245933e-08	12.5430450355443
471.974564164406	7.17888401587745e-08	12.4104625088623
472.037300164652	1.15804477650502e-07	12.2805700856692
472.096514297654	1.57482023687143e-07	12.1862404015236
472.149659969027	1.88838110952247e-07	12.1102250623382
472.224565594422	2.11005949365208e-07	12.0498999554126
472.296021298992	1.93169245356314e-07	12.016514945597
472.356655977881	1.57610537257273e-07	12.0016657032464
472.411220492398	1.22135536089715e-07	11.9873371859388
472.479007822047	1.26606120053261e-07	12.0183930073557
472.551372328272	1.34257509595038e-07	12.0643313602534
472.624931295792	1.2837813014775e-07	12.1261442054589
472.69650308754	1.15957064445924e-07	12.1996136073535
472.747419281933	9.95630891241376e-08	12.2557509892796
472.80863105105	8.57063677685574e-08	12.3316954533898
472.860569788133	7.66324891868124e-08	12.4002906034745
472.925233501198	8.39325566346006e-08	12.4886245954265
472.999251721627	1.04400158959445e-07	12.5884043105875
473.065099890416	1.35452513990886e-07	12.6833109274211
473.128051824804	1.8784159209546e-07	12.7772866355971
473.19884392056	2.64221173699952e-07	12.8785807961669
473.278797544606	3.84151854283679e-07	12.9848920439232
473.339693097923	4.92745826332177e-07	13.0789968645833
473.42026865815	5.96816819830862e-07	13.1836156289712
473.485880777351	6.65811079772747e-07	13.2798414870336
473.563712467055	7.10293180982856e-07	13.3798422205121
473.617106418555	7.27650816726621e-07	13.4645192989943
473.679772736063	6.9793392690511e-07	13.5506615224942
473.7437867082	6.36129250158331e-07	13.6367197645075
473.796167534638	5.20859614360238e-07	13.7052751422942
473.860337286984	3.76720937626002e-07	13.7625669525749
473.928111671749	2.5024757583718e-07	13.7957925971921
474.00187538569	1.81851298767465e-07	13.8382732407105
474.077491916088	1.46237160192623e-07	13.8788294096469
474.139657149126	1.39921544012831e-07	13.9095027596197
474.208154202014	1.61307927489532e-07	13.8966171886749
474.271664121371	2.267732810289e-07	13.9131345160165
474.322696897294	3.12691279624716e-07	13.8458092189235
474.39182059245	4.26609167008934e-07	13.8649328214906
474.461955579695	5.0339004864215e-07	13.8867505844774
474.53721581632	4.90672230579544e-07	13.9192716681602
474.613685316974	4.06833874994134e-07	13.956909368666
474.682118309961	3.07960506506638e-07	13.9781062056835
474.758435024157	2.3289410027465e-07	14.0012662205153
474.818096371346	1.94699459257766e-07	13.9819690028231
474.890924637413	2.1369835283903e-07	13.9584870231792
474.945455323029	2.67388652616431e-07	13.8902580072904
475.007863884054	3.80383283592078e-07	13.8382476995436
475.081822973339	5.54503441415514e-07	13.7795293246642
475.151010600181	7.01619610196689e-07	13.6996433835631
475.231190369569	7.98634653694951e-07	13.6108442793723
475.285009719741	8.09424998877378e-07	13.5131337487466
475.361021763006	8.06869274570389e-07	13.4217444582634
475.41890834934	8.05737676380637e-07	13.3350479000456
475.488498029019	8.12517623352665e-07	13.2385183423246
475.568441915863	8.28709987583401e-07	13.1342887377459
475.629006402941	8.21069358156228e-07	13.0385019769455
475.698071671412	7.96725903504335e-07	12.9392913120093
475.749113220996	6.71338510953351e-07	12.8446089105482
475.805242271625	5.16458599857873e-07	12.7556314424171
475.862259762229	3.54695386263966e-07	12.6476950068027
475.934475801343	2.93306410474244e-07	12.5454399814317
476.0150651371	2.73103387376661e-07	12.4562724019554
476.080396098993	2.39499758058913e-07	12.36665644469
476.156864468416	2.12821034182709e-07	12.2764661487843
476.209830170334	1.73095711190923e-07	12.1962388703853
476.269240343453	1.31023225863232e-07	12.113322063004
476.332702035235	1.03429092240591e-07	12.0739405982909
476.395738037629	7.78080491221785e-08	12.0184916833659
476.450015512309	8.2941529308748e-08	11.9876785650446
476.529538233802	1.39704817376992e-07	12.0080161997561
476.590392994554	1.87393565037222e-07	12.0203202834603
476.666138380365	2.66816446843898e-07	12.0699375730639
476.737138477458	3.60365369734338e-07	12.1507009816263
476.806375040917	3.78830490393971e-07	12.2523233433983
476.874643905825	2.85433323473327e-07	12.3649223916129
476.948450871632	1.82769269780524e-07	12.4919464995511
477.024293064625	1.34058306368744e-07	12.6664945639574
477.077589523677	9.02496475239983e-08	12.8140815347682
477.147655208339	5.62358534585993e-08	13.0010390653299
477.224540555621	4.86118708062554e-08	13.1992339809951
477.275645765595	4.89093045575993e-08	13.3631286211966
477.344993752198	4.924399715892e-08	13.5828319550651
477.405102602204	5.62154208090659e-08	13.7951608663196
477.479348091103	8.02668739534937e-08	14.0195557307028
477.536952679545	1.23047917775295e-07	14.2299750581445
477.605120672442	1.7859349342034e-07	14.4520845999312
477.686515325288	2.19814543769703e-07	14.6897840130336
477.760851951169	2.186301604942e-07	14.9196824311449
477.834359988992	1.96486507670133e-07	15.1480792741209
477.926019540838	1.90468648696198e-07	15.3965715719793
478.006038677504	1.92003588951545e-07	15.6253440926116
478.073472626797	1.93623148422285e-07	15.8277113570669
478.132956834916	1.91420657865248e-07	16.0064030116707
478.21027750295	2.02339518991119e-07	16.2076669512051
478.270176644306	2.0020725156562e-07	16.3694667105453
478.345517291643	1.9499784704092e-07	16.5473878379212
478.423047355616	1.86704590706232e-07	16.7169689791137
478.499470722957	1.5950500742208e-07	16.8714677680744
478.578543776958	1.35900861499658e-07	17.0146300673203
478.643808843878	1.15438986060706e-07	17.126467757878
478.6963716356	1.14082732859267e-07	17.2069886635372
478.753436838234	1.36512415432116e-07	17.2828728268522
478.819717904761	1.75436320107626e-07	17.3557817052583
478.894642263453	2.22798759774889e-07	17.4200656866258
478.991846990602	2.65356432623794e-07	17.4646571723814
479.049827476328	2.68010890287131e-07	17.4633090223982
479.103786490357	2.61276963485617e-07	17.4490019692812
479.196851651625	2.76396637732681e-07	17.4334265060609
479.269546855143	2.6116176950804e-07	17.3751709958416
479.328592820959	2.28736292469852e-07	17.2852862689464
479.407941716876	1.95637708690656e-07	17.16968711684
479.469525205572	1.61227342186744e-07	17.0328655258182
479.542479046736	1.39691862709168e-07	16.923089986224
479.595452516484	1.22924863779504e-07	16.7721187575453
479.671080090355	1.21388474418119e-07	16.6305299106042
479.733871364138	1.32864808736804e-07	16.440182473598
479.78760307244	1.5327592294223e-07	16.2117231164398
479.853516715834	1.84629170254838e-07	15.9841544352648
479.917702178892	2.08881468894071e-07	15.7495387892757
479.968212249472	2.01197859733332e-07	15.4832950059178
480.038862841901	1.71396984471295e-07	15.1935696538229
480.108619681775	1.28479882375181e-07	14.9291803631757
480.180143369277	9.09929353816124e-08	14.6242500574364
480.231451321285	7.73307778231849e-08	14.3307059913651
480.282401531168	8.12706015093265e-08	14.0149220874255
480.33801924819	9.91688087092927e-08	13.7440742509733
480.405926920465	1.29950564399691e-07	13.4566527030459
480.478299808051	1.63788256940281e-07	13.1703259473226
480.544002726158	1.87157085538169e-07	12.9098922219845
480.613179968638	1.98327060245673e-07	12.630998601897
480.682801103722	1.87290271680352e-07	12.3543768193563
480.759634439003	1.54889265523061e-07	12.0827462577538
480.820202967301	1.14467154584684e-07	11.8178076643741
480.893210290381	8.89633193706126e-08	11.5900946647352
480.954965887297	8.43715752442659e-08	11.3662387495001
481.006780890952	9.19927772352807e-08	11.1652330321837
481.080495202395	1.26400855373767e-07	11.0153881506203
481.136541060909	1.60676171477565e-07	10.8459992994241
481.205731962353	2.31984311695579e-07	10.7066705283104
481.279748001501	3.15145729163067e-07	10.5924010039224
481.351653533964	3.6370956210219e-07	10.5059695564898
481.425663166257	3.77117494799617e-07	10.4610533724516
481.489475148236	3.71591196634293e-07	10.4271491845634
481.570109877909	3.63028309154052e-07	10.4516326372534
481.634505763901	3.47935057220579e-07	10.4726193846576
481.705083135615	3.32161282154575e-07	10.5306652785458
481.794291574409	2.99286102800705e-07	10.6119487465066
481.845786739231	2.63548946665648e-07	10.6713422098781
481.93865855832	3.054461208837e-07	10.7745451657389
482.018585897259	3.89537782042687e-07	10.8796900039446
482.086365733906	4.86830273894314e-07	10.9864848969513
482.144885600717	5.53636014122652e-07	11.0926771058562
482.195146419814	5.86661470452713e-07	11.1974000038514
482.273252362797	5.97389675360437e-07	11.331315105973
482.329287686664	5.7228520996065e-07	11.4584753941503
482.397610079086	5.20663211489214e-07	11.6047049745057
482.472052480605	3.82247199810343e-07	11.764806213014
482.543199660613	2.80565881574257e-07	11.9340754418508
482.61830455921	1.76914991605895e-07	12.1175784096825
482.684949528586	1.06417732143362e-07	12.3071781943764
482.739232305194	5.18659679675098e-08	12.4936151033167
482.816629595801	2.94581851264722e-08	12.7144502543487
482.88024937144	2.85844867604736e-08	12.933310114736
482.940511430854	3.29572036765044e-08	13.1543681079743
483.022259828763	3.95517675831798e-08	13.4112340327712
483.094354964716	4.66200129130695e-08	13.6627010506651
483.169686936822	5.41575800228061e-08	13.9202204456166
483.248847756621	6.55573876324898e-08	14.1816920496541
483.315390224904	8.34141911602975e-08	14.4126595198265
483.394196643687	1.16113491696677e-07	14.6501376469738
483.457770715858	1.47184496027253e-07	14.8334345796978
483.529602834123	1.4053558749904e-07	15.0101484971579
483.597646275759	1.08412172025468e-07	15.1465138892371
483.661997550585	9.28129208401072e-08	15.2419357921079
483.730516883542	1.01207479409923e-07	15.315927471555
483.791088866297	1.25826226080303e-07	15.3441506209399
483.862514387831	1.85005436994429e-07	15.362224489066
483.934869152174	2.70057348617052e-07	15.3641166810897
483.991367018784	3.3319270796554e-07	15.3319302840353
484.059512770164	4.21622360391392e-07	15.2900601366751
484.110892250366	4.55086507401367e-07	15.2459711197261
484.172303363632	4.71914300001359e-07	15.1874906911844
484.247911589426	4.52027903687042e-07	15.1271690741335
484.309249480447	4.0824706003007e-07	15.0531958065761
484.379399235921	3.88951623608074e-07	14.9821418030352
484.432256796463	3.83581503631383e-07	14.899728501873
484.512589435412	4.56243705039015e-07	14.8048230258493
484.580251844437	5.2904807082254e-07	14.7063581436948
484.671321796048	6.29993226641012e-07	14.6033771641087
484.73809713871	4.02071677432833e-07	14.4855030620163
484.796732386346	2.32497608781949e-07	14.3669114216102
484.863806752765	1.62922273986799e-07	14.2555494491323
484.922498036377	1.32797813840839e-07	14.151402988629
484.993786983995	1.27497698830987e-07	14.0346178592823
485.067651560905	1.38092718363458e-07	13.9411876424686
485.143835518531	1.5015599528063e-07	13.8405174841608
485.201627004163	1.53972631323353e-07	13.7353352894597
485.273249738524	1.52690089078967e-07	13.6510232278702
485.324183434145	1.48729068020538e-07	13.5554435245228
485.375467277761	1.55597586802167e-07	13.4864209837067
485.446660921357	2.19402430510201e-07	13.4778566257843
485.517051530088	3.65252749302541e-07	13.4788888845398
485.587842948708	5.58879956285418e-07	13.483072449343
485.649243700938	7.2064741123826e-07	13.474158970192
485.719024134164	6.52247286587497e-07	13.4632605004009
485.771135564943	4.8835454287211e-07	13.4893229844878
485.839146215353	3.32609081299945e-07	13.5700179588395
485.90749368105	1.67217219299078e-07	13.5911118908917
485.962528269022	1.24145528730601e-07	13.6232460040419
486.016842416282	1.54730996245626e-07	13.6876974389268
486.084162763267	2.47598408898663e-07	13.7559847766268
486.144187388085	3.16743501598464e-07	13.8467642048422
486.19806689319	2.85963311888689e-07	13.9137994751883
486.265624361606	2.83636964630119e-07	14.0491961736959
486.330591976633	2.91884158203505e-07	14.1576828111355
486.383937370607	2.86734362244651e-07	14.2626970774327
486.44591974244	2.73547594594855e-07	14.4024165958505
486.499126108237	2.45737066925174e-07	14.5167686354858
486.574254218924	2.16421099916004e-07	14.6769748816732
486.64305917653	1.97056368999833e-07	14.8380337359033
486.698317483148	1.63310322689494e-07	14.9658108449952
486.775983856668	1.34131485924877e-07	15.1299080002514
486.835165395817	1.03597600485729e-07	15.2679289696551
486.907804656195	9.03175669441438e-08	15.4285352688385
486.964868796998	7.83018871488197e-08	15.5634837160949
487.022439673447	6.36180134302541e-08	15.6954727132516
487.082751515775	4.37929204450561e-08	15.8268152573657
487.137958151709	2.75945951129196e-08	15.9466132801641
487.206899591852	2.27210830544208e-08	16.0799417534046
487.285335797229	3.90120341771204e-08	16.2136698303192
487.337989048168	7.99426664224664e-08	16.3117928340821
487.40515268022	1.63951441448157e-07	16.4200153015926
487.476204655024	3.13227626819534e-07	16.5215348990173
487.546201864728	4.9141940660937e-07	16.6096137963186
487.617561092406	6.71846697829166e-07	16.6862314580205
487.675561693351	8.16865365815211e-07	16.7425664298426
487.73763567506	9.51507684828814e-07	16.7803293054035
487.792634325427	1.05456429307649e-06	16.8062345488629
487.868315962175	1.12355890718416e-06	16.8122207342218
487.941358110027	1.05243366565286e-06	16.7817323039716
487.996674561006	8.2319755594275e-07	16.7159621105575
488.056467460223	5.33592058562915e-07	16.6133259234251
488.124065803969	3.346464680455e-07	16.5017423039084
488.19975444911	1.87536266445559e-07	16.3143005138784
488.27004454317	1.20321069890751e-07	16.1329608346521
488.34407932482	7.6882913445564e-08	15.9054362128918
488.414079990621	5.07187174286652e-08	15.6098312645926
488.479618163836	4.11899084122362e-08	15.3898160450973
488.554744965065	4.46652479784547e-08	15.0561959627337
488.629654841564	5.37779818718219e-08	14.728299696464
488.682241660302	5.51057907000702e-08	14.4145205614297
488.748823352789	5.67571035219982e-08	14.1174432692078
488.807698566421	5.87654327132239e-08	13.841723793855
488.876934644983	6.63686337400097e-08	13.5115923483503
488.953401224758	8.764052580988e-08	13.2213478328369
489.028724959989	1.23839469136103e-07	12.9146801189458
489.090902782464	1.66025078373302e-07	12.6091546156871
489.159108964315	2.40552376070983e-07	12.3180642812839
489.216114017358	3.15231366766296e-07	12.0354964933451
489.27104714576	4.14025530737471e-07	11.7754827676685
489.336951592213	5.96026626923946e-07	11.5471453144995
489.390711782966	7.54659084058457e-07	11.3061128866402
489.457410657538	1.0565140647067e-06	11.094928113775
489.541723549431	1.52992047896381e-06	10.9039132831657
489.619393860141	1.13734280478968e-06	10.709213232959
489.680802449295	6.6860439027928e-07	10.5395349597321
489.755668343399	3.81645389262943e-07	10.384957813051
489.830370890107	2.19195462454177e-07	10.2455650606067
489.904169821847	1.46576033926018e-07	10.1368423932005
489.972899596925	1.14529917427282e-07	10.0339621946841
490.041208888465	1.07038566509092e-07	9.96637932938729
490.118227001705	1.12198024708536e-07	9.91419010440927
490.190475143277	1.29190186226019e-07	9.88676377214916
490.256792729034	1.51522880888552e-07	9.88062445836257
490.323443554838	1.74168202516049e-07	9.89280113826436
490.383430193183	2.02080720197302e-07	9.92320962142087
490.442596671911	2.29176315902748e-07	9.96533338280827
490.522176634938	2.64084883981095e-07	10.0491760564117
490.606426400821	3.02073661972318e-07	10.1613693318098
490.681202544894	3.53776020113274e-07	10.2829035736413
490.755400237056	4.53845950932335e-07	10.4233382067174
490.82238898331	6.27992480577834e-07	10.5729939258611
490.890569868447	9.67510646527758e-07	10.7401691137792
490.944942961645	1.50663778638469e-06	10.905772613669
490.999674120942	1.32865768723185e-06	11.0865056444098
491.076424084512	1.12143809997563e-06	11.3090773654863
491.140374341521	7.62485591997047e-07	11.535498329618
491.204804091462	5.83278036519526e-07	11.7779192282527
491.261748765979	3.64314486948425e-07	12.0231287947231
491.325393715454	2.63951128583686e-07	12.2914724681226
491.402998944088	2.08342680097825e-07	12.587873392043
491.476228776218	1.56475143569302e-07	12.8915829031958
491.548827567173	1.30178977264625e-07	13.204104958149
491.618378709033	1.07502857746022e-07	13.519529057764
491.678109426465	9.50911001346566e-08	13.8218698718162
491.747285328696	8.99496798689305e-08	14.1433671802135
491.797698165018	8.7972205263833e-08	14.4183198102232
491.855196094645	8.30478064349549e-08	14.7105337554817
491.920502340248	7.822411750581e-08	15.0157473183269
491.994505137303	7.83481028807393e-08	15.3292851633363
492.08076373429	9.36417401946807e-08	15.6490040624208
492.165085211751	1.22320883521935e-07	15.9440200659453
492.233439367387	1.59202769700091e-07	16.1765706153866
492.291480404633	2.06483924700069e-07	16.3523862149868
492.370583989402	3.092818011519e-07	16.5548460439628
492.429830982454	4.42632620583436e-07	16.6757974591561
492.501799871693	6.79771226155351e-07	16.7949394508918
492.571335575221	9.50584950709349e-07	16.8739597281568
492.637365403667	1.15622153528544e-06	16.9207755735261
492.714848951412	1.25585912934062e-06	16.9557396537271
492.777554253143	1.17387135863874e-06	16.9446495153633
492.85630236641	1.04058069433667e-06	16.927019774566
492.920706484578	8.89867519361562e-07	16.8895789800943
492.998874605911	7.13087526059703e-07	16.8314099880889
493.059157746515	5.51374743439437e-07	16.7590174362049
493.131079146647	4.30705496705292e-07	16.6883086454232
493.208405524767	3.0403892059625e-07	16.6001233828983
493.293335649336	1.96094304634565e-07	16.5144390481421
493.355720589386	1.00477320819622e-07	16.398932083445
493.415418694655	6.57874762616219e-08	16.2801399764235
493.490045462505	7.44557614478811e-08	16.1726850756856
493.559591467367	1.03184770598225e-07	16.0343724205013
493.632188736206	1.35965217642648e-07	15.9122910956472
493.685059314811	1.47838953040266e-07	15.7662026692252
493.744498874009	1.61950038971404e-07	15.6388128058291
493.799574600118	1.71318982670469e-07	15.5080080733243
493.870674173143	1.89384108581603e-07	15.378462628558
493.9414612574	2.07012216842111e-07	15.2608465369606
494.014919811513	2.23012386303512e-07	15.1262178152414
494.070001848909	2.30861972412474e-07	14.9696412808247
494.138431356947	2.42622119753941e-07	14.8693206332091
494.198217872994	2.43842526476765e-07	14.7388094133334
494.26934535844	2.37959469183808e-07	14.6196222106274
494.326283412613	2.37789887181001e-07	14.4900081427666
494.379059608479	2.64155689242901e-07	14.3544823029865
494.439541229684	3.41984626435179e-07	14.2628933900492
494.516995814882	3.91735188917329e-07	14.1967624418478
494.595162038793	2.7732787149305e-07	14.1589695246678
494.665219115896	1.78115571671608e-07	14.0698083332824
494.722314391809	2.0393925760569e-07	13.9636218501239
494.791825264864	3.26567529851761e-07	13.9290495587606
494.864474012	4.88139874033271e-07	13.89527433823
494.936295773269	6.05361600623206e-07	13.8514536454368
494.987539466215	5.90534283311434e-07	13.7651406432561
495.046362038021	4.90781352265643e-07	13.7207127218576
495.120681944805	3.53178768305754e-07	13.7155751341208
495.176638677763	2.28083105966097e-07	13.7035808068119
495.241532227526	1.52452555747353e-07	13.7312428343993
495.324136471786	1.27827526199509e-07	13.7884908181144
495.388927831083	1.28204162105065e-07	13.8421034674094
495.450139650866	1.27104591720896e-07	13.9228215286996
495.504918907417	1.19471335235168e-07	13.9926266377977
495.582692984512	1.11525061234346e-07	14.104166972172
495.638111126144	1.00171875272579e-07	14.1913401799056
495.714071288389	9.36394337611017e-08	14.3056795422635
495.796001659433	1.07779820934879e-07	14.4271622839062
495.847125821014	1.42227976476354e-07	14.5209749600958
495.906494815323	2.10145356438927e-07	14.6249935482195
495.975598308273	3.37860333279402e-07	14.7366223841795
496.056969586056	4.86213715907995e-07	14.8512759883442
496.152952056647	5.00505558253049e-07	14.9637972827583
496.233750932476	4.85459061417832e-07	15.0627023302593
496.322456347261	4.61948193098927e-07	15.1561968141204
496.401631075942	4.63886488563941e-07	15.2382662471173
496.462222646425	5.05545052094208e-07	15.3054476419826
496.542857389229	5.54763222938399e-07	15.3743634667839
496.607514608203	5.55057915000161e-07	15.4288925386759
496.688040572168	4.90491414967563e-07	15.4783825790786
496.739682968292	3.77217730409087e-07	15.5046165634174
496.814821293615	2.74617220708141e-07	15.5271748543874
496.882725000787	1.94030574477203e-07	15.5285752274385
496.940477264223	1.31207132263625e-07	15.489060095865
497.010735242382	1.05828671241523e-07	15.4278790722789
497.066375069486	1.04120613449801e-07	15.3421376232259
497.138824794986	1.22899239047744e-07	15.2287348724098
497.210723049375	1.48572219574011e-07	15.1045665342744
497.26120880051	1.47518351536483e-07	14.9510012575498
497.330707694235	1.09631355402371e-07	14.720950796572
497.393859791222	7.69759672908592e-08	14.4592979729331
497.463784577977	6.40133256700475e-08	14.2043692012565
497.51505349744	5.68617194217824e-08	13.9394203705146
497.573279246472	5.32856184552513e-08	13.6872837785214
497.641322556628	4.98429627009473e-08	13.4364851382822
497.707893841467	4.57852888462919e-08	13.2141940705692
497.76534610239	4.18185448167143e-08	12.9940600952455
497.815584004713	3.9689850350553e-08	12.7517914816165
497.888623661618	4.64200508264125e-08	12.5342142476458
497.968647237953	7.3111225000749e-08	12.3265141347057
498.038543038124	1.22960003067509e-07	12.1379216082187
498.108321768064	2.04320780599218e-07	11.9530239660128
498.184108840527	2.92313407574748e-07	11.7700809156979
498.236696598382	3.09381648714653e-07	11.6012558085198
498.29760327885	3.14734087257248e-07	11.4436581646853
498.355847664189	3.05454723560581e-07	11.2979424864959
498.406385759143	2.91313424153794e-07	11.1687960221079
498.456766188178	2.74181829465463e-07	11.0407362458152
498.520667718051	2.57970874232077e-07	10.937576553976
498.575209937338	2.3509814953747e-07	10.833379349148
498.641241228002	2.05634414789305e-07	10.729484377712
498.726005883586	1.75732230300234e-07	10.6281909952874
498.788861378526	1.58069238516373e-07	10.5269351956399
498.868180108037	1.57896131069396e-07	10.4410297563341
498.955340235681	1.68156720303339e-07	10.3885331836947
499.007818136709	1.75928384194134e-07	10.3459873775391
499.109057223556	2.00466317974676e-07	10.3412433820715
499.192186476814	2.35048655677862e-07	10.3755316107846
499.271882265528	2.69027376334981e-07	10.4260093843908
499.340913481225	2.76667122940845e-07	10.496777099954
499.414114730826	2.59831219281265e-07	10.6045889488097
499.48039526085	2.2052707362881e-07	10.7233916114679
499.559921830154	2.22490255652816e-07	10.8950064941335
499.634609119333	2.31042245245775e-07	11.0793048494102
499.690447435903	2.39760985860801e-07	11.2627249370375
499.7473514379	2.30230195758802e-07	11.4607390357101
499.805313045363	2.50476241321073e-07	11.6828070674851
499.859675080735	2.72287890723693e-07	11.9075570639229
499.912658622073	2.71236653673027e-07	12.1388690149557
499.962897956176	2.33318830072292e-07	12.3698017992798


==> data_icl/lambda_0p005/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.256634575586897	-0.176533591868396	0.199462449386453	-0.266618538564659	-0.0477444661938489	0.33031850962508	-0.408290059305309	0.814938488087066	0.205974510158613	0.643774974391604	-0.61196404839201	0.0952422950862763	-0.172166700121799	0.155265448524471	0.116889499373936	-0.0638528004187751	0.07074436871506	-0.890386381445424	-0.0586109850270098	0.117190736331938	-0.111442186035057	0.185995674700055	-0.104816597246763	0.242464156587268	-0.0820296411044025	0.0439968517325639	-0.0671523389670195	0.0502435490017697	0.0679582766619774
0.948923968217174	-0.134225935363425	0.227369538446812	-0.196504948486273	-0.0230648512016654	0.377177951387147	-0.29342212626694	0.813366736025807	0.226282500645649	0.712421622330212	-0.432444458514734	0.12193122508899	-0.12913736728527	0.186735487129799	0.165916782199996	-0.0431625259950452	0.0735715358873898	-0.61259046594748	-0.0675310034394143	0.112491252855597	-0.0805270942622147	0.134525421731725	-0.548301284373332	0.20469454063624	-0.0698585400634396	0.0528397327389554	-0.0435340866818432	0.0599579426716146	0.0812069467053515
1.94094903162048	-0.14282859472867	0.113497748054417	0.0180300874086514	-0.220108568067865	0.533532116817939	-0.569687281107621	0.463412094398626	0.348342735527365	0.148229221737867	-0.0762959188192696	0.0573150898036809	0.0254906791534062	0.306867346806929	0.308029186605393	-0.044928850735318	0.0267446036144309	0.345578728268851	-0.129419215313194	0.140791235714612	-0.187312243507481	0.0266572290618926	-0.82942451001708	-0.00707498039225605	-0.00919735037560582	0.0207445383518574	0.037268687575866	0.101294763029076	0.127547309985002
2.82157249306774	-0.0994004324146355	0.114735600076564	0.0215417500099877	-0.280329742229466	0.509368111589625	-0.473500370959941	0.169837231421769	0.315916709712007	0.202336257370822	-0.165335349238123	0.0839887319797347	0.0388027878215051	0.314792840715549	0.289207461651718	-0.0459394468100681	0.0132856607253383	0.455387493835611	-0.144181921641165	0.138548797319334	-0.187852484955813	-0.0282715501568976	-0.92891545187774	-0.00914168796025587	-0.00284753965668513	0.0125541932819846	0.0470103555725785	0.105353481386172	0.131212724586537
3.99900610645417	-0.0737239285894395	0.132943516704726	0.0701426748857599	-0.263161216167228	0.469559868150043	-0.455421961177296	0.171082004003235	0.184209127076457	0.24850777635829	-0.0883835584854482	0.0995848447143382	0.0747058721973718	0.304705147304447	0.29311194814821	-0.0469016593126677	0.00106682215056934	0.564282786761529	-0.142482911625645	0.137541558458509	-0.184470364540181	-0.0308781856696452	-1.00100946994713	0.000192862157241231	0.0125025274954848	0.000897317100356929	0.0545849287133079	0.106912253956853	0.135903467466587
5.33650850054173	0.0925509433609055	0.0656677108623796	0.239330019738598	-0.215535691267367	0.275184481655654	-0.136610728613758	0.0607293101848225	-0.0458371093094069	0.151618761120598	0.145157587200726	0.0466770182423621	0.203774698524341	0.21676260164755	0.180265469558287	0.0576426128457239	-0.0991234392543362	0.90214754983028	-0.0268245198217079	0.0916131344918894	-0.0865261188167294	-0.0950684270593003	-1.1069296178386	-0.0415861680584606	0.0395888839880732	-0.0857419005790602	0.08272566616879	0.0750390808392024	0.0991638940124303
6.61069708036432	0.172462782976945	-0.0291252945968484	0.321798938973698	0.0201034849729031	0.0398243700316918	-0.0100678721925269	-0.038362665976425	-0.0524939766351962	0.00425900138441999	0.115932374191255	-0.025894342281822	0.282837608204454	0.070855500863684	0.0383298457842964	0.0997561302372282	-0.174407179001385	0.987449534350424	0.0597920022986769	0.0265614260042337	-0.0407923735814593	-0.0842898464653775	-1.07873417873504	-0.0875552431347474	0.0111728935753838	-0.154807890356499	0.0940331327990959	0.0254495719924132	0.0400009068822448
7.5050825748638	0.153452490836702	-0.017265691688555	0.345062645961063	-0.0161566531360716	0.0134213540890978	-0.022326476850413	0.0149291067706299	-0.000437777797313878	-0.010098141113859	0.117429670954205	-0.0189358259095436	0.303538686945626	0.0515724497215738	0.0203995265025042	0.11031926266271	-0.218055098238117	0.988895720113679	0.0320758794430498	0.0313059486216389	-0.0386612024621828	-0.0769495506216372	-1.03601414262752	-0.097844612006221	-0.00187479448126305	-0.190548418607517	0.0957914820244998	0.0214920606356674	0.0160845382006652
8.69921105452674	0.13605669028053	0.00012434182243491	0.368385861182694	-0.0158945435093642	-0.0287050784384156	-0.0160324888162481	0.00322287424897169	0.0416785123916937	0.0221807569852177	0.0956778837597483	-0.00264870563815945	0.326159072529066	0.0152805820625416	-0.00612835112223548	0.127756142114741	-0.251345823837675	1.00114293518831	0.034812351391663	0.0254435811783536	-0.0191517004499834	-0.0742125873550929	-1.04327152238462	-0.103390671479891	-0.00267339897725578	-0.217837208939116	0.0977815298407479	0.013661428582048	0.00193135921339437
10.2886312853349	0.0800794102825496	-0.0079569345720235	0.40544119258044	-0.0291550244084353	-0.0291369823114489	-0.0230669738130292	-0.0050476846013308	0.0395081592546516	0.0242442573549364	0.0899805702715647	-0.00656793859492293	0.360259788233553	0.00445476047682902	-0.00999827789398571	0.120114389751522	-0.307209159077437	1.06839143479386	0.0062503193397953	0.0360412055333209	-0.0218972652355183	-0.0776092053504042	-1.01764574445564	-0.1000135738599	-0.0193074666935625	-0.264581732764563	0.107519745453188	0.0219150303443128	0.00871286604009122
11.0174109011321	0.0661615546669913	-0.00650268459893203	0.415577631482355	-0.031205431978426	-0.0289368455697705	-0.0166920117569591	-0.00791896986025559	0.0271448851517006	0.0177108485415503	0.0855107162709402	-0.00462415425332193	0.369664679260368	1.44965441691364e-05	-0.00956284810103698	0.114038287430921	-0.33640017147188	1.05419257428738	-0.011933204184893	0.0528409497167717	-0.0151205265639545	-0.0568846746375277	-0.952902727406028	-0.0787304462069612	-0.0178485346832005	-0.289031534644639	0.106653428403536	0.0330594571603548	0.00756684611595401
11.9189084392474	0.0532323215057862	-0.00407994465571349	0.426798310469189	-0.0234771073715513	-0.0267822000463783	-0.00908083818327303	-0.00131136515222112	0.0236837180400367	0.00953759650009386	0.0873733459828137	-0.00219668657610026	0.37910288034854	0.000339133464073122	-0.00672250815152304	0.103452516772112	-0.363371007127038	1.01081071855417	-0.0179234974831297	0.0585315308015317	-0.0232413465880619	-0.0646948229231302	-0.984287937943776	-0.0747630333825326	-0.0193065817189967	-0.308197000036746	0.103525618885777	0.032917711223417	-0.00210644638997095
13.5044516389091	0.0284929335587994	5.74424846287575e-06	0.447225346110151	-0.0205820064870287	-0.0130385759570766	-0.00414944461225313	-0.00182714781689465	0.0172987205137545	0.00435121262351354	0.0790039591759604	-5.26068992960667e-05	0.397978989999424	0.00279328727571309	-1.76087287085697e-06	0.0429349159788374	-0.426948949860728	0.911848554110755	-0.0435400986965486	0.0696697864487818	-0.0355720278518127	-0.0575559547511638	-0.960567287624409	-0.0559544489200639	-0.00100951246137922	-0.362124882523498	0.0932543117319063	0.0314879248220277	-0.00596569596383218
14.5810627265253	0.00978037833991568	1.23359820653391e-05	0.459756794465965	-0.0109524119813073	0.00187758514312146	-0.00140746155891231	-0.00100632021197823	0.0102855898855849	-0.00713147879607487	0.0685640205535154	6.61461501069261e-06	0.40977305991023	0.00443482332403064	0.00327426605600039	0.0198692640066577	-0.441616631956243	0.863428178409319	-0.0386236979046977	0.0716203416180517	-0.0405409278322503	-0.0705341817785295	-0.939561499278726	-0.0488302933126928	0.00207360164291024	-0.372530168358666	0.087711415022506	0.0314602747382955	-0.00218283563478946
15.5248154486822	-0.000135392599570689	-3.12555425085597e-05	0.46781625217557	-0.00392796457945643	0.00285020623723759	-0.000416686189810551	-0.00142391648100922	0.00606572614513128	-0.00332324988079574	0.0756306981260107	2.64469018197418e-05	0.415637742740432	0.00367120555538185	0.00206573606196903	0.00417042710608844	-0.446925273813274	0.840484609690728	-0.0304085808947441	0.0694355898066156	-0.0443839669791858	-0.0802289329462565	-0.915376955468737	-0.0472203564169711	0.00521423119127866	-0.375339309435028	0.0843687273440031	0.0277345802274053	-1.11951639398408e-05
16.9774104063239	0.000178204494448342	-1.34427256146606e-05	0.475358992987298	0.000930439280925303	-1.54183420250458e-05	0.000466258613667294	-0.00297638635020128	0.0147058641278397	-0.0129521804530379	0.076198010309244	-3.00924554425061e-05	0.421431291588779	-1.77987558939268e-05	8.55591452234933e-06	-3.97674362650374e-05	-0.455213056764331	0.84545093694555	-0.0175769295426835	0.0515589488872712	-0.0413559132043315	-0.0842193406755818	-0.887491415299517	-0.0663148660328	0.00394819215395519	-0.38108772826161	0.0837871498694649	0.0115139712465706	-0.00178184770453944
17.9340261735532	0.000181527776137311	-0.000149587429959006	0.477710681356501	0.00090788949142062	-0.000183683637481483	0.000201055037541363	-0.00347442575254995	0.0127786481333606	-0.00588727389139921	0.0712935364516125	-7.62718669855609e-05	0.423348472226951	-7.83804259101231e-05	1.24152386133915e-05	-0.00117656860093628	-0.457486529893671	0.84822762979747	-0.0165494329224407	0.0485453184311488	-0.0390358241916895	-0.0781610441189912	-0.900194001793698	-0.0652627352804989	0.00605970621236316	-0.383130920769859	0.082968452785794	0.00647916895175231	-0.000149487243762081
18.819902880619	0.00184489228815989	-0.000216225933864222	0.482854886303886	0.000762662258062484	0.000290660671317726	0.000378059219834459	-0.00330290414274302	0.0122738607815514	-0.00491077697349868	0.0711361708862801	-4.90646280467472e-05	0.427456949823168	0.00013349817916963	8.75286624493553e-05	0.00022608933883546	-0.45926984820484	0.864930140324253	-0.0114172510036281	0.0401692515212893	-0.0313446513162315	-0.0601613873926722	-0.953990519593389	-0.0604307104565294	0.00672208428545965	-0.386325953114541	0.0837290064515053	-0.00208369512622077	-0.00154951273443342
19.909019123711	-6.76036575522529e-06	-0.000617757627840352	0.485015108222729	0.00161085709447864	2.0311182310178e-06	-3.62529032868012e-05	-0.00248295013867862	0.0104593363338047	-0.00492780846977186	0.0697598139910513	-2.59708732789986e-05	0.428721413162385	-7.63396663585928e-05	1.57140168656252e-05	-0.000967289280338267	-0.473044495287825	0.902431168291023	0.0170295003523826	0.003962500813313	-0.0114697953107001	-0.0552192246262459	-0.96370508204122	-0.0332437970496184	0.003000083883333	-0.398323169886644	0.0871227052643472	-0.0151390648933035	-0.00618526309030112
21.1039257626632	8.40125803486255e-06	-0.000548927561644908	0.486705850088372	2.27556923380826e-05	1.51147870103089e-05	-1.92111783175299e-05	-0.00189514042359006	0.0114300892613953	-0.0070832438531065	0.068221142472733	-0.000173497763279718	0.429430138257931	6.94443427633733e-05	0.000124619837840785	-5.87212820107768e-05	-0.478412352586881	0.906888680297622	0.00909201039889143	-2.82850324810424e-05	-0.00581366893968569	-0.0577198874347853	-0.965244887483824	-0.025920292514965	0.00139684159016856	-0.401467253826967	0.0867724375099884	-0.0093803067545617	8.36504559441614e-05
22.3402961411214	0.00043472670305334	-5.51469687802378e-05	0.489908289805872	0.00239325640668921	0.00114326558885745	0.00368953388319185	-0.000135195812411915	0.0170711732130784	0.00200641224040194	0.0737589081755665	-2.01601459794617e-05	0.430727112119643	-3.59791602087193e-06	0.000771195217048991	1.38299378448754e-05	-0.490485979000234	0.906653364029767	-0.00711946138293208	-0.0119782156135387	0.00310461654631117	-0.0659442571486031	-0.984058475022407	-0.0159540846840675	0.00727784935038383	-0.409462344589243	0.085480137997139	-0.0134168802397636	3.7655221090778e-05
23.2159334121921	3.46361836969295e-05	-9.29666999428955e-05	0.489624738745826	0.00250481825232584	-1.5509398976191e-05	0.00161592823833744	-0.00152943100396263	0.0173672130829552	5.2865195141724e-05	0.069148832782138	-8.74091788676162e-05	0.430221311678489	-4.6689273326027e-05	-1.18799494597188e-05	-2.47737465574961e-05	-0.493886596891857	0.900218595729389	-0.00402490425196609	-0.0112207980951292	0.000869632330044236	-0.0688863833424391	-0.986529845231399	-0.0127046096629957	0.00900915544213611	-0.41122719518954	0.0839548898617519	-0.0114380791919071	-2.7122166974547e-05
24.4451501890496	3.85518711257278e-05	-9.38264632131515e-05	0.489420329503819	0.00125362709347693	4.64359379941419e-05	0.000562012332384703	-0.00130689899589175	0.015645771123713	9.99608180214449e-05	0.0692985267022072	4.42138185577154e-06	0.428931145062199	2.1291698119883e-05	7.99262150939276e-05	6.5907545419552e-05	-0.498204281866903	0.887128711917671	-0.000952551142900726	-0.00895605984854375	3.9702757066972e-05	-0.0718822665903132	-0.990486448755989	-0.0107152316795309	0.0125273300692173	-0.41340303956532	0.0812603837120878	-0.00684373148373426	3.1947905299082e-05
25.5215244768225	9.35200067756429e-06	-1.38420686506127e-05	0.488227655373395	0.00203138138015202	0.00154981343465201	0.00250525879329511	-0.0036693222187555	0.0106096341715933	-0.00293775097984522	0.0671984849784674	-8.00965638290921e-06	0.427136582625915	-5.01122704573974e-07	1.48913659341407e-05	4.58833472204939e-06	-0.501472801926437	0.866296298943234	0.000198502272609606	-0.00432559443205952	-6.91381612832506e-07	-0.0696609693867155	-0.987366266179931	-0.0055993969815934	0.0182852999324719	-0.415332508604184	0.0776283699076372	-1.18877345474279e-05	-1.15660462346773e-05
26.2700832787313	-3.69250136924842e-05	5.64194641848654e-05	0.489326401843229	-3.555718579125e-05	-5.64705494939523e-06	0.000642857223383509	-0.00181831132992322	0.0141474598880832	-0.000260289156241684	0.070966832635413	0.000144368699035656	0.42702121394887	-2.14405414031642e-05	-0.000131194466185231	6.1027482692573e-05	-0.503751544466913	0.843916903127348	6.52609787344721e-05	-0.00113402958339134	8.99842215949854e-05	-0.0727963686531194	-0.982427386206633	-0.00755368907058637	0.0208637214124698	-0.416177265122039	0.0745681161794765	3.08120317670742e-05	1.18847100281746e-05
27.1923654395735	-2.85036666090516e-05	6.10511510851798e-05	0.490958616796834	4.50750281202322e-05	4.92740562110974e-05	4.19602821398574e-05	-0.00320042452970586	0.0126950119844591	-0.000229360691594532	0.0697148902397028	6.25023080553287e-05	0.427952224060986	2.4233864037455e-05	2.71763975165675e-06	-8.00329920722822e-05	-0.503550417527413	0.812962329353093	-0.000360778230666265	0.000130161782935038	4.04527878859724e-06	-0.0736325840145461	-0.972109188613938	-0.010830747606706	0.0253710799373701	-0.414985452700497	0.0702875286831221	3.31627984958251e-07	8.46452272540103e-06
28.06889164657	-1.05518908296577e-05	2.1640178126583e-05	0.491537150965527	0.0040795481869454	9.20469413884511e-05	0.00138241062048915	-0.000284396559298415	0.0131486483561552	-4.28942575093725e-05	0.0688187864470149	2.71129836729622e-05	0.427858096915229	-2.49336750623447e-05	2.28318490334185e-07	-6.15643327538787e-06	-0.503992701634825	0.786210357148832	-0.00237935676009177	-2.56635020109889e-05	0.00017603778542701	-0.0744629401446295	-0.971933349410377	-0.0109161115700331	0.0300998719021623	-0.414481968640378	0.0664109471850513	-5.39484739434959e-05	-8.2699465599069e-06
28.851565215162	9.18850962105296e-07	-4.2839207264331e-07	0.491302966703946	0.00197424078243928	-0.000892239251153628	2.01719088580091e-05	-0.000716627710480216	0.0119520352122346	-0.00177272872816166	0.0663089427429937	1.57560636719003e-05	0.42725246163769	-3.4171889669341e-05	-9.94138607498208e-05	-5.71121149889425e-05	-0.502767509181332	0.766168809834299	-0.00282538430844973	-0.00236377808785606	3.47249392434056e-05	-0.0739082900393998	-0.966613264821518	-0.0155002028208685	0.030128699464536	-0.41263681815092	0.0638206981634255	-1.81167082150605e-05	-0.000435372428568061
29.9474817314544	-6.59093192556901e-05	-1.65734090360669e-05	0.49055825781138	0.000637286364456979	-4.42592336754691e-05	-6.31174088073906e-06	-0.000925135036182919	0.012893360584434	6.20712887424582e-05	0.063808066047421	9.698011624645e-05	0.425920547519938	-1.94275862785949e-05	-2.4081343242547e-06	1.60510887683865e-06	-0.500777750729605	0.719052612302129	0.00767653610322252	-0.000724895588902177	-2.14195131556446e-05	-0.0614734816247536	-0.954601747761841	-0.0192809035497814	0.0208073451390975	-0.410789901209628	0.059553902057179	-0.000561426841017674	-2.0464952399015e-06
31.3176532603976	-0.00239481879324283	2.25848367919112e-05	0.495476331525119	0.000140933338975259	0.00137377683996325	-0.00662407886295921	-0.00195093700032047	0.012796366350825	-0.00364255613362605	0.0728152819546551	6.07164361080927e-05	0.428312433398312	-5.03017143713239e-06	-5.95268563759818e-05	-0.010945993201973	-0.507952390254428	0.807894104951623	0.00157032890946409	0.00704281477568343	-0.0173776319277129	-0.0654432700083767	-0.966133171998923	-0.0373983414837416	0.0392417254166994	-0.415523660340579	0.0645730303372172	0.00255301768515419	0.00378888802934175
32.3935152132076	-0.00172438003281495	0.000214270368694965	0.497029299024351	-0.000752888229181443	-0.000254813471995098	-0.00824740151070397	4.06473279080653e-06	0.00927101689072179	-0.00102377649793803	0.0732128528321416	0.00017189178604223	0.428769235411145	-6.09338216468809e-05	-0.000253626891141638	-0.0118357083633213	-0.507079135162238	0.790255257674886	1.30623255780309e-05	0.00460348947241454	-0.0159645541862773	-0.0614878680694395	-0.958316990012172	-0.0403216060989662	0.0369822740693831	-0.414058842805154	0.0622200075104217	1.71560546289199e-06	0.00018457582210813
33.4462766659114	-0.000638959974387604	1.10221170094028e-05	0.49759308489179	-0.000158838571041543	-3.04872886114479e-05	-0.0082410439783515	-0.000300491085728251	0.0125702094037982	-4.52188563234491e-05	0.0694297780756753	-1.77192612520745e-05	0.428914835633599	3.35423914191792e-05	-7.21177093961301e-06	-0.00975540218249448	-0.510451164409665	0.776736348271737	-0.00288436171878211	0.00580979638810701	-0.0189216364460765	-0.0527113271538659	-0.980073066113904	-0.03254425330015	0.0405166115687681	-0.417033006552587	0.0596173450894405	0.00317229826414684	0.00148437752656129
34.3369850817614	-7.40886042130802e-05	-5.75898792614268e-05	0.497252206950428	6.76589924914718e-06	1.49137143714958e-05	-0.00939376049763681	-0.00025616029336381	0.0123997860448268	-4.48365223568243e-05	0.0693064537178966	-3.62276051023417e-05	0.427846298869639	3.05649100927839e-05	-5.58408405768324e-05	-0.00850558106043194	-0.516469925818371	0.777115777278363	-0.00885682591033299	0.0120801469689004	-0.0207667643901399	-0.0542520698443733	-0.975485389895928	-0.0235330289504402	0.0379049389296124	-0.421220823504388	0.0593040302287749	0.0051104762921703	0.00110603219982883
35.4712784278198	-1.45154448291899e-05	-4.06306356653443e-06	0.498780950694408	-0.000770071782988463	-0.000393205593535426	-0.0058549991168045	6.10917295130003e-06	0.0114224976167015	-0.00273567851308362	0.0724258043517594	-4.00098128775537e-05	0.427935969893338	1.96994566681448e-05	-0.000195991710097759	0.00048563022490418	-0.52495046890453	0.820383003152891	-0.00584569610727487	0.00858726048451972	-0.0143498511882654	-0.0526226438606915	-0.983382571505422	-0.0285227386048696	0.0380583270634685	-0.428001367307714	0.062508602365486	0.000227079167949884	-0.00053311242389871
36.4008667801653	-0.000362528998674371	-6.09035333191639e-05	0.501170461739362	-0.000934163743691693	9.61276145649596e-05	-0.0056885862648228	2.71154246663478e-05	0.0106729875220207	-0.0011980522373326	0.0753177566387478	-9.72880760265234e-06	0.429088433448364	9.83977328660463e-05	7.12339317038161e-05	-3.54032398314352e-05	-0.529579839693102	0.84673986384856	-0.00616658894780123	0.0118934840777421	-0.0144098091443405	-0.0517060014085071	-0.983695942360472	-0.0253639280859363	0.0329036581655557	-0.43146486093589	0.0649816220354129	0.000621123188165355	0.000345371305250465
37.4071094862852	-3.09320505000572e-05	-5.91000578063164e-05	0.501962414227272	-0.00034282859322797	6.42400050127638e-05	-0.00241138431590642	-6.22957691726532e-05	0.0105193228207701	-3.47884254157886e-06	0.0736120167220761	-9.23184604583483e-06	0.429209143692013	3.91257704609196e-05	2.01231902310631e-05	3.8269207820339e-05	-0.531600363967583	0.852723718403944	-0.000225237272901122	0.00582381682882994	-0.00775491037225938	-0.0507593653399883	-0.981226060260694	-0.012976536018005	0.0246457693968455	-0.432409379223032	0.0658130119681508	3.60902118548386e-05	2.67816059118007e-05
38.6541350695226	-3.08925725415663e-05	-3.51695448649764e-05	0.502146366586578	-0.000569792749723669	8.55597806518198e-06	-0.000179431184518433	-0.000401015251272318	0.00929336598076374	1.57789650765713e-05	0.0739844999673384	-4.37809970858542e-06	0.428287551267378	-1.28250200510813e-05	3.27021178437816e-06	-4.25852574343448e-05	-0.534625479087014	0.852003730944331	-0.00123328360773613	0.00353898226818726	-0.00408103490483429	-0.0524730293174025	-0.983659057994236	-0.00975039458424538	0.024063067225038	-0.433837312406065	0.0647935702135946	2.67638551600684e-05	2.72138436737192e-05
39.8600911114094	6.36901931192725e-06	-3.51596848914999e-05	0.501392946540285	-5.93700859927166e-05	4.62856121038192e-05	-0.000465480358517844	-4.9652912696527e-05	0.00863913583153815	-3.26288821384172e-05	0.073540715542251	-7.23672416785272e-05	0.426600526883323	2.93713548056192e-05	-4.21963401753748e-05	-4.41194826102065e-05	-0.536656224079332	0.851420640604545	-0.000961692554222578	1.70270697004598e-05	-0.00504136948534879	-0.0521521505558062	-0.990311845530878	-0.0108583360679166	0.0282152954682596	-0.434431428631272	0.0632109080537795	4.94694441654408e-05	-2.44886634444445e-05
40.7749816523255	5.19232642371137e-05	-7.49124067310065e-05	0.503265298206445	-1.67445252475476e-05	1.81339878445289e-05	0.00153826858145437	1.36817123505752e-06	0.00633722052917329	-7.36626401148334e-05	0.078033354800932	-4.28787063018094e-05	0.427023478155727	-3.09490019022677e-05	-6.50099346058501e-06	3.90865474597135e-06	-0.536123743446785	0.858740007728277	-0.00404481221415295	-1.75109244723344e-05	-0.00182980755419685	-0.0512315663883263	-0.99103735576133	-0.0119284884796284	0.0307022234478509	-0.433201605237545	0.0628150465787689	-5.5117386644543e-05	-4.59866644276014e-05
41.8668696294867	2.18237308605709e-05	1.96532372642334e-05	0.50406151636726	-6.6483186574933e-05	5.33111302090525e-05	2.68813974700712e-06	-4.16116591729638e-05	0.00671096968336629	1.8130964905412e-05	0.0764745724265861	-6.81999011352395e-05	0.427075021840481	-2.42018648516645e-05	-3.71182176471457e-05	0.00254594759065951	-0.543351721298928	0.865255642940051	0.00932130549430517	-0.000555928760305615	-1.39072960155728e-05	-0.0580845489251724	-0.990439838207529	-0.0126539037545842	0.0261478300673773	-0.438150428767518	0.0631855305416778	-7.84672220225252e-05	-0.000107360919608637
42.9724785732316	4.69719601920507e-05	2.23954266188742e-05	0.503787286936888	0.000340783974356673	0.00144078709565743	0.00111693268633769	-0.00191818360434224	0.00154307014258715	-0.00166911325493778	0.0751689383777208	3.46044115385229e-05	0.426022732825001	2.02636494469393e-05	1.14918760359956e-05	2.98901814301043e-05	-0.544669792942994	0.853825452918598	0.00634979882571316	-0.00085399015284143	2.15142138378817e-05	-0.0551659990857237	-0.98746025071556	-0.0122273497435665	0.026778092603721	-0.438567625505532	0.0610874621683038	-6.91212728792892e-05	2.37352259648477e-05
43.8777004892747	-5.96658781551766e-06	4.0175892696755e-05	0.504714210096689	-0.000606701645075668	4.42335636252076e-05	3.6409846835921e-05	-4.04920849136695e-05	0.00551777465393369	-0.000218370203736315	0.0759098926797232	2.16111215766143e-05	0.426033894673444	-5.62611405488114e-05	-3.47627168150875e-06	8.93911378607623e-05	-0.544939431773332	0.84177524545544	0.0062922967884638	-6.45619658058937e-05	3.4573346235167e-05	-0.05438271143669	-0.98308823920246	-0.011171750045942	0.0277653075901326	-0.437910097816075	0.0590596455085032	-7.10436163341736e-05	-2.66373298247939e-05
44.909101149211	0.000274224812753927	1.42786814726943e-05	0.505278878848521	-1.02121986206324e-05	5.30322306441208e-05	0.00144592607620118	2.36018913711011e-05	0.003078195562928	-8.04303653291146e-05	0.0753940792939296	2.38965365796807e-06	0.425782641489171	-9.35786220166171e-06	-2.6667479899428e-05	0.0056575255938023	-0.548627742770495	0.846209759831687	0.00870344874602755	-0.00153656137890755	0.00129010593078158	-0.0555491617380251	-0.981697955580662	-0.00891121660890423	0.0282890299099022	-0.440259713417966	0.0586226063343522	-0.00112455265931657	-6.83725988487319e-05
45.7904369118075	9.76243292152767e-06	3.18705004970906e-05	0.506795039230241	-0.000290473160498826	-0.000599875482088986	0.00182305392250669	0.000464772998809423	-1.01523727623858e-05	-0.000698477096647972	0.0731776291182706	-1.52497447652488e-05	0.426727357812438	-0.000179200243042549	-0.000111280782346975	0.00740061108784899	-0.549771979413167	0.844496869393751	0.00421349779723387	-0.00198840474794715	0.000400681552725713	-0.0594091351743661	-0.976067323509985	-0.0115840325436572	0.0235632070393404	-0.440078202828274	0.0583145819077549	-0.000386780646768557	-0.000189345953433324
46.6515351074153	8.65842562715091e-06	-1.2447041178981e-05	0.507955167223192	2.49818876909135e-05	1.02425814490171e-05	0.00205909435625925	0.00214295643809913	2.43539053282616e-05	-1.23785496438234e-05	0.0745931607040861	-1.40970124545036e-05	0.426920430736938	1.60751957656442e-05	-5.72701569690447e-05	0.00916868904594973	-0.549905109002609	0.852743892960525	0.00115330590813534	-0.00327347547174821	0.000963301368542981	-0.0612584168853495	-0.970070707547657	-0.0137297783705685	0.0244650673783346	-0.439127611304397	0.0582898472394244	2.00538703705666e-05	-3.74312237405334e-05
47.6054754838631	2.48800848282784e-05	-5.58558535468704e-05	0.508863537452805	-0.00320397026318261	2.51782005070383e-05	0.000658628562962236	-0.00256216369687164	0.00376647463220348	-6.51929111384127e-05	0.0750529211477415	-1.65921010560108e-05	0.426949443740467	0.00010382456373152	-9.79756373341245e-06	0.0116578732708938	-0.548762066254224	0.846226582366766	0.00314146018971163	-0.00238205889502907	0.000560714935288356	-0.0572925551598481	-0.975558452621786	-0.0148589216568756	0.0224228315374094	-0.437617238504175	0.0571542845668808	-1.14644778861546e-05	-5.02694834980175e-07
48.4212643927529	8.58586324817628e-06	3.15039165959384e-05	0.508769056972714	-0.00143315251774889	4.11626595219593e-05	1.64558525724427e-06	-0.000986345920817034	0.00487182186236205	-0.00217290894627768	0.0744935549061082	1.91668975027584e-05	0.426235180870448	1.3022022011131e-05	-8.53949048486623e-06	0.0119854951526968	-0.547402240997279	0.836828789045776	0.000824196881281982	-0.000512398424178022	5.94598947924301e-05	-0.0585103277201135	-0.972895841998524	-0.0137384743135766	0.0230650917410483	-0.435448921640973	0.0554956180224638	-2.6093223308545e-05	-5.77036733323979e-06
49.3229943541341	-0.000107052751726172	-8.24608639374575e-06	0.508955866201195	-0.000599329080825124	0.000101126933388364	-5.39392136404144e-05	-0.00136833314214498	0.00435951936119271	-0.000681093303889012	0.074742658086219	-1.32539772354195e-06	0.425607312010969	4.11853924020744e-05	1.34972128146805e-05	0.00961390291702112	-0.546048793992421	0.850534883691531	2.97176541428274e-05	-1.82282860672773e-05	-0.00187262983034278	-0.0568929432159129	-0.982855206584726	-0.0177060153841085	0.0310103149206282	-0.433632053735865	0.0550316783411131	1.95918881974087e-06	-1.11371290930599e-05
50.2009070607478	-0.000238852216042683	-7.07031429330873e-06	0.510951504422681	-0.00247760060602531	-1.07532226990081e-05	1.41336086595083e-05	-0.000240092196007758	0.0039220013464943	-1.80349860487447e-05	0.0745488055139345	-1.4721536593254e-05	0.426834793562072	-2.8521897689449e-06	-4.13149338112142e-05	0.00558122590896875	-0.545455411536547	0.859234893737852	0.00212636381985281	-0.000456067049958944	-0.000552823629775493	-0.0593616388806025	-0.979044326140072	-0.0151635001422623	0.0259363969451981	-0.431996472974136	0.0558165172658463	-0.000234748868507466	-0.000152131255592648
51.1379107237538	8.32788760737218e-07	-7.68881596869337e-06	0.511356705834385	-2.37938769683219e-05	-3.31546259382685e-06	-1.3603815570017e-05	-0.00129070083750583	0.00436899943165479	-2.35634999907542e-05	0.0731127755036648	8.82533754226893e-06	0.426635149444175	2.9811358183091e-05	-1.51940434650562e-06	0.00187794052091292	-0.544742506601911	0.864863094088543	-0.00259043910559971	0.00364241805266666	-0.00417023576237707	-0.0544709890594909	-0.993042578992815	-0.00920969101539716	0.0245977721420945	-0.4310435017226	0.0557965950523788	0.00110239937219713	-2.71233791013273e-06
52.099955060641	-9.66727414656303e-05	2.49617288709875e-06	0.511252404041767	5.50456647182952e-05	-8.66569911727499e-05	-2.26902258677202e-05	-0.00252459040857689	0.00496341691477599	-9.81208822645898e-05	0.073252034174251	1.17232822472652e-05	0.425710417111078	-2.6667512380825e-05	-8.75514325285339e-05	-0.000105192034848908	-0.545094253921975	0.86258475555377	-0.00292958925286309	0.00347134245562193	-0.00792952015686643	-0.0560147683851864	-0.985265358183776	-0.00594558390182988	0.0220134009152822	-0.430182385125061	0.0551231277986983	5.88398377918837e-07	1.15530471478285e-05
53.2114820856778	-0.000139772249188839	6.08451471503829e-05	0.510688980988919	-0.000300406977910345	-5.70906035141615e-05	-0.000155518027070176	-0.00108474206590006	0.00788648928462577	-1.87548986651161e-05	0.0717454475780474	-1.38246714936794e-05	0.42446306416569	-3.46109325948663e-05	-0.00012919869844643	-2.88024502473113e-06	-0.54852979931796	0.855446278831007	0.00515354819015479	0.00350093180270751	-0.0154865906023348	-0.0600124700715751	-0.983279883148703	-3.18160655025016e-05	0.0199913314575144	-0.43168038563793	0.0538167191974683	0.000576518770213226	7.42856516186913e-05
54.1850956660264	-0.000190474192095446	1.53237071749401e-05	0.512213763790807	-6.96575479351584e-05	-0.000913544506244905	-0.00114734390705994	-0.00108037946745591	0.00920054004287558	0.00297873236643256	0.0717248191916695	7.18334395647882e-05	0.425115663186892	-7.65109793910136e-05	-0.000693972586212597	-2.57302266453195e-05	-0.547256403919896	0.855143333699731	0.00302285728029252	0.00126723055060289	-0.0211445150398733	-0.0581937656815331	-0.977975019624202	0.00210501026716767	0.0210781666050532	-0.429664132405853	0.0528470162312303	5.55766850790489e-05	4.30262555113481e-05
55.1515126128516	-0.000127412458258921	8.47120405679733e-06	0.512886281758112	-0.0011387325238764	-2.08330216211658e-05	-0.00238031314763743	-0.00151517575494961	0.0101852306401673	0.000311119903112187	0.0720667760608566	5.80939609709234e-05	0.424909907517552	3.00120042329741e-05	-9.75866767792058e-05	8.23259634597312e-06	-0.547860694449583	0.847098716014589	3.65407026596222e-05	0.00188112663488177	-0.0263056462715705	-0.0593983550552215	-0.97392096719049	0.00140097494546104	0.0200256514211585	-0.429074875214963	0.0514147286618586	-2.53360177290279e-05	2.35639104250253e-05
56.3484759248487	1.45354217140327e-05	-3.03430982440754e-05	0.512881561750531	-9.58858800322898e-05	-0.000167750874219558	-0.00290484978142815	-0.000822748666666797	0.0092150640603122	0.000186103934964146	0.0716708052034094	-2.01228272875221e-05	0.423977837923354	-0.000160830930500066	-4.78454005910387e-05	0.000102962283950359	-0.54798487642772	0.8343461953242	0.000920408210144118	-3.44594342385787e-05	-0.0307911961346865	-0.0606804373710097	-0.975593531628774	5.36780065347936e-05	0.0196024470865523	-0.4277871382065	0.0492648022203634	-0.000172799508320951	-0.000121174767992288
57.4152771303873	-1.84393047221802e-05	1.72382353927937e-05	0.511844753978609	2.67750172423948e-05	1.24489880024789e-05	-0.00450813903996981	-0.00174138445775789	0.00773683116619564	1.50813748951877e-05	0.070705567043757	9.17021703528705e-06	0.422211579557572	8.29005768468685e-07	-4.20860438879575e-05	7.00049145612963e-06	-0.54618974028538	0.818127376895816	8.42998707307135e-05	0.000116155440737537	-0.0350279206915022	-0.0589588904763356	-0.967194351975313	0.000759435674415332	0.0213206733944071	-0.425182226324758	0.0466126176246804	-6.66713231767043e-06	3.24396089887846e-05
58.4542989210131	3.27343463591934e-05	5.37186363265816e-05	0.515080061713111	-1.55850067514986e-05	1.41575182047054e-05	-2.25434522269801e-05	-0.00190081691011094	0.00571011655103792	1.92047078437708e-05	0.0735286983681254	6.65216203053815e-05	0.424096086452595	-4.73928935980333e-05	-5.91344017956643e-05	0.00387877879050096	-0.540991238968506	0.842652374300969	4.78592524312821e-05	5.82213673503269e-05	-0.0273402804433533	-0.0628395670117726	-0.976326826880926	0.000189883207737755	0.0236048152690497	-0.418656106914351	0.0478255836146241	-5.7909968176346e-07	5.26622670924068e-05
59.646153420632	-6.46864188774312e-06	2.0937171910907e-05	0.517011400034411	-0.0023809481339885	-0.000193639582577247	9.15149683257298e-05	-0.00130419245674065	0.00527826695272495	-0.000587433812627105	0.0713167457952559	1.81329583771424e-05	0.425271750199851	4.00714698147019e-05	8.85581477101276e-05	0.0055261100766557	-0.538950589317301	0.83019440274884	0.00652233313887275	0.00370593624827226	-0.0221003294416707	-0.0669866445070196	-0.980576618470946	-0.00496484353267119	0.0241354826337927	-0.415018388686775	0.0455790132963936	0.00162174160514566	0.00137468160539569
60.5126462147892	8.17187025669518e-06	9.08700293283133e-06	0.518519024759446	-0.000112056194292575	0.000378857514186541	-3.59245014564913e-06	-0.00106215937041893	0.00346207675771792	-1.85268633477507e-06	0.0715041052248436	5.10664662964656e-06	0.425964517613597	-1.14310452612314e-05	-1.04117674203237e-05	0.00282848822331449	-0.534295525680119	0.834218449432971	0.00607781536676544	0.00453054607402431	-0.0187217620281017	-0.0657605262884284	-0.973189316486945	-0.00933837195463925	0.0244054027177905	-0.409909722587461	0.0451976046704792	-9.24389682726593e-06	2.76242026596089e-05
61.5773306349675	4.3436164415332e-05	1.40509611591829e-05	0.51873626997916	1.94504822464084e-05	2.48558302203058e-05	5.15897993847315e-05	-0.00173475081751921	0.00495709035883079	1.94499169330854e-06	0.07011329134913	7.26206056594165e-06	0.425474014274558	1.7969739181791e-05	-3.15545109279762e-06	0.00237585224685443	-0.530439861675922	0.812810618997048	0.0026113172371218	0.00286628592919136	-0.0102018839183623	-0.0669275267838309	-0.961168505014958	-0.0141340012911397	0.0181104085636118	-0.405046018449927	0.043063976063459	-3.31057246220842e-05	-4.96952552740305e-07
62.7011475019395	4.42917072196526e-05	1.44787895419961e-05	0.520368197586786	1.24210848615568e-05	-1.01917884273031e-05	0.000951561767436789	-0.00107574769988317	0.00515596936710511	-0.00111724125499551	0.0709277450352923	-3.37968233680576e-06	0.426017300304823	-5.35484436171816e-05	-3.56468385456602e-05	0.00632616754826174	-0.529431298110114	0.843000944721588	0.000873356012134621	-0.00476985738883	0.00527714751021247	-0.0687605587231718	-0.958562496323401	-0.0294765009645899	0.0247583584734263	-0.402838863458893	0.0441697941118953	-0.00200740608113155	-0.00147002907441526
63.6918981413718	7.429092378399e-05	0.000192877141590344	0.522206357309987	0.000641813077821879	0.000250974440456007	0.00298717969790216	1.5527136059881e-05	0.00321321972884103	0.000103311832441085	0.0737387105371461	0.000146915624980947	0.426592486756347	3.18402305636519e-05	6.27411488294656e-05	0.00532936267991739	-0.52555713359563	0.829271391163644	-5.82267629450229e-05	-0.00257941757520476	0.00570874669940312	-0.0681703848063007	-0.957782927155432	-0.0299079495576389	0.0272176599468626	-0.398287440768245	0.0417287177047935	-0.000111678233299629	-5.35176870815424e-05
64.6602343817633	-2.79620231061002e-06	1.85837062873701e-05	0.522892557820656	-1.33376546691638e-05	7.13626264739328e-06	0.00223336406694549	-0.00237465165467965	0.00575999216219938	-1.51028959531126e-05	0.0715243146855962	3.21643550066523e-05	0.426759917896888	6.46181763633862e-05	1.74410924383041e-05	0.00491898899512142	-0.522468180090438	0.811960183903497	0.0038173698223253	-0.00225857445787928	0.00868067955679618	-0.0611719198991263	-0.966712842603842	-0.0280926377028172	0.0318417862239613	-0.395212978228367	0.0386446309135512	-0.00104545607532495	-5.65302421094515e-05
65.6345273873962	1.69158054175394e-05	1.91636503635847e-05	0.521996231087085	-1.54792835277647e-06	2.71331514431016e-06	0.00238208005554629	-0.000346306846176906	0.00448057071127286	2.53713066296502e-05	0.0702334697444474	2.8627795073947e-06	0.425261655152546	1.95994472258372e-05	-8.64948801266655e-06	0.0040453041753797	-0.52381855556606	0.801537279656948	0.0072590260006184	-0.0135538946734268	0.0146206152267597	-0.0622559340858338	-0.978391787649379	-0.0122094895412862	0.032937047179322	-0.395194095090237	0.0367160393273392	-0.0072787852983695	-0.00207057982106364
66.9624022942764	8.21583181573602e-05	-2.12754788933483e-05	0.521637802717594	3.94877779761208e-06	-1.25083390948876e-05	0.000869097766126723	-0.000838265671234345	0.00552080813611431	9.18166035699201e-05	0.071993853268443	-7.36510522890264e-05	0.423579680323579	-1.04731197417102e-05	4.27751412192047e-05	-0.00430765113181565	-0.5331441615995	0.83967828711315	0.00236739098056861	-0.00785878995718626	0.00818877916207641	-0.0608293877820321	-0.981756553677983	-0.0160981691173092	0.0326701725501108	-0.402648864569226	0.0393381862045615	-0.000468054354187826	0.00218465163716277
68.0491029978411	-1.3454206560271e-05	-3.6723064338935e-05	0.522131777846472	0.00026920456534181	6.42894750858265e-06	0.00163933294013383	-0.000240172283437287	0.0062403602554248	-3.18338165653295e-06	0.0738682338011341	-3.87989444864323e-05	0.422921800085941	9.89694008843006e-06	2.19126526460029e-05	-4.35323873142736e-05	-0.539531339128771	0.862641942498124	0.00356692220451258	-0.0122108136354182	0.0070010736815826	-0.0614318150362071	-0.984864518726928	-0.0119262721112013	0.0275439103615792	-0.407570037829927	0.0413713063361979	-0.000812891825906953	2.22404735495091e-06
68.9118149620307	7.2430533513748e-05	1.68272606496689e-05	0.521446437110385	-3.19812194381912e-05	0.000669829576277895	2.01261875284113e-05	-6.46951400723079e-05	0.00495946995864567	4.94859063266182e-05	0.0726780360427566	-2.18004430916436e-05	0.421695359010174	4.05799706032396e-06	-1.90149685776534e-06	-7.72993578789851e-05	-0.540948681533637	0.875121055883478	-0.00411394213294891	-0.00232678514094325	-2.5091260337495e-05	-0.0582048362969227	-0.993336596147572	-0.00489766597402028	0.0249008202216192	-0.408562504835059	0.0422040226935963	2.12648779233889e-05	-4.7771484678805e-06
69.9005252125997	2.67228668661209e-05	-1.2980546962576e-06	0.520726392917576	0.000607126784792869	3.44663401193208e-05	2.67812274538228e-05	-0.00121878025080612	0.00558603292356419	0.000442440564990614	0.0723574247451371	-2.57277882113188e-07	0.420224004534001	2.99554537903214e-05	2.27102100812502e-06	1.93404171344305e-05	-0.543611589814929	0.873097087059946	-0.00195517141829204	-0.000222216558563824	3.2407368213535e-05	-0.0592405766176994	-0.990086731432518	-0.00432462611567666	0.0239941178068104	-0.410088382430039	0.0413296807407081	2.61921739491417e-06	3.89368426791555e-06
70.7423427924343	-7.38340292149012e-05	5.34424629567609e-05	0.520113697384984	-0.000279962454709183	-3.76906154993362e-05	-4.56547800394141e-06	-1.39378289103044e-05	0.00759170915368961	0.000288119867071201	0.0719465872727037	3.28837964952374e-05	0.418995076602165	-5.12019697411165e-05	-8.34359195960933e-05	-2.81214039871766e-05	-0.54540754917114	0.876733643010621	-0.00023663818050042	6.91472046520887e-05	1.58460282324218e-05	-0.0590256462263914	-0.993859713105683	-0.00414261674417501	0.0261473216548996	-0.411028044117084	0.0407146424041078	1.6039849886731e-05	2.11679555143985e-05
71.5820475190053	-3.15221367604697e-06	1.1072410936742e-06	0.519312724615587	2.74729026935646e-05	-3.08648053913936e-05	-3.93081477470657e-05	-9.10481289666096e-05	0.00666010055211911	0.000328933153692049	0.0733568125746012	-1.59337055168414e-06	0.417345457941205	-7.05641150545452e-05	-7.25649625618929e-06	-9.02082240797506e-06	-0.546441219153713	0.87555982865856	1.07222417667745e-05	3.03554893952414e-05	-3.23484033902078e-05	-0.0561437887307394	-0.990540394116651	-0.00578313145693114	0.0253337276672083	-0.411598557757467	0.0400282930725243	3.66341229290705e-05	1.40398015114835e-05
72.6722885567682	-4.26076947731162e-05	-6.17371630543959e-05	0.519980808710233	-0.000105289030329077	1.4894029282162e-05	-0.000563459302584954	-0.000743942588715872	0.00428504337345569	-1.93357035692203e-06	0.0757855491686943	-3.37922453711178e-05	0.416769417942636	8.37291105047472e-05	8.22257640767152e-05	-0.00112921831688147	-0.550409845097802	0.899683464342156	-0.0021881233961053	0.00550002087248553	-0.000821540305018673	-0.0578685436011255	-0.992237209752882	-0.00774988874415723	0.0246095776483411	-0.414323471966736	0.0415607581287319	0.00281884205989488	0.00310348252406333
73.5205731693849	-2.18907511888966e-05	-3.53671556808873e-05	0.519489433400197	6.09897183153971e-05	3.44731885648321e-05	-5.59671622377593e-06	-1.80099902817788e-05	0.00545060718104232	7.28302943505026e-05	0.0754620010836972	-5.77451144775303e-06	0.415642001866675	2.90647438427897e-05	9.68665187274301e-06	-1.29594351948558e-05	-0.551862183804196	0.89367996971755	-0.0060407499996617	0.00593062466270137	-1.01180030622114e-06	-0.058878127039499	-0.99131065260096	-0.00568246512284871	0.0235288105537797	-0.414848403670559	0.0404335380410859	0.00186263971989074	0.00130031324656029
74.465506699057	-5.28106156082166e-05	-2.43121489133086e-05	0.518647118665638	5.70794450110845e-06	-0.000934351369013946	-0.00126545230552572	-0.00123726581168721	0.00119796232016825	-0.000595553173003541	0.0747858034314932	2.49575635359696e-05	0.414129153382638	5.43204428962304e-06	-1.04348697175843e-05	-1.69950057567764e-05	-0.551676752513765	0.886862820200743	-0.00485435910187913	0.00418583547124119	-9.00437819825898e-05	-0.059010429925317	-0.993452133102786	-0.00576053513879855	0.0242470360910834	-0.413885033523581	0.0388982136861478	2.94294720619935e-05	1.46867256954332e-06
75.4483661229137	1.56164402082645e-05	0.000107676476863876	0.518490806176296	0.000524709402328643	-9.35356815795856e-05	-2.07236367024831e-05	-3.88245522489345e-05	0.00459760770540552	-3.02998178407846e-05	0.0753095189478937	0.000113728487796066	0.413098448349301	5.46754807824792e-05	7.85108722375359e-05	-0.000349055848082287	-0.551275685807311	0.870862711514785	-0.00535135410682188	0.00274633450053908	-0.00275584876907466	-0.0591045836482886	-0.989100871530805	-0.00440872425643831	0.0252900629564891	-0.412618903674716	0.0364131519041023	6.71562735899962e-05	6.84359835980665e-05
76.371615134734	-0.000326630104039791	2.67423029738284e-05	0.519085467720227	-4.02337583714935e-05	-9.46753555912844e-06	-0.00231216827783908	1.62391865287946e-05	0.0028193963745084	-6.53423041563906e-05	0.0765701416799261	5.46340024135124e-05	0.412757604059091	3.06906397177955e-05	4.03851634762435e-05	-0.00357351589410912	-0.552713342416455	0.88256089283508	-0.00477912660019216	0.00327468834654783	-0.00633419197592863	-0.0613837057933004	-0.985356695354773	-0.00668073557711992	0.0269974337596609	-0.412962542857412	0.036579982135325	4.2657250409063e-05	2.77695005775535e-05
77.3363708556995	-1.23661466536238e-05	3.09863061477141e-05	0.519136130570594	0.000228241688629619	0.000497855886149087	-0.00165864640489996	0.000637476060462327	1.92642414907404e-06	-0.000288397065610654	0.0746491313192988	2.70160872526734e-05	0.412225658369008	0.000110749619202196	4.87155422990318e-06	-0.0039182290489963	-0.553083437857695	0.875132919435373	7.63110632314568e-05	0.00461047058687957	-0.00499136373142715	-0.0637243842699332	-0.980330836742188	-0.0121287461175322	0.0224858022063125	-0.412198186485683	0.0356238714809813	0.000170580020834458	0.000487672893384976
78.5228030504106	1.87515096517454e-06	-1.15037124073148e-05	0.519532589982226	0.000485777671965578	3.94739382348809e-06	-0.00236036589963828	-7.53022913424238e-06	0.00017894773112957	1.42936788612502e-05	0.0762838124788466	3.17712151179016e-05	0.411407385683435	6.22467856360021e-05	4.28596007701256e-05	-0.00608185659715524	-0.551725196913154	0.874459916662734	-0.0044153587651845	0.00149168017002504	-0.00773115314480673	-0.0603076606702309	-0.974422068801004	-0.0175077844014544	0.0219417142663132	-0.410230595935976	0.0346508907949379	8.08625936024541e-05	9.61535646878483e-05
79.6987980530341	-2.32579516039547e-05	5.21684158135074e-05	0.519302120261901	0.00091431906478307	3.94110299501136e-07	-0.000424345653582731	-0.000413385067902138	0.00340237474955133	-0.00019321955437309	0.075410233799204	1.45809847284446e-05	0.410334447978483	7.81373426075972e-07	-1.60599912622802e-05	-0.00654621377221461	-0.548932014605844	0.856250518910439	-0.0011668147055312	0.000985496289931412	-0.00755490755005868	-0.0581533827664626	-0.980734920412422	-0.0120606143186982	0.0228587350346825	-0.406765768157374	0.0318047050425003	-6.43998234400485e-07	-1.61429653399537e-05
80.6317441575069	4.29199974120534e-05	-3.90593940009309e-05	0.519280710488841	0.000175785962670426	-3.0314648535671e-05	-0.000199197496225926	-0.000597490563960706	0.00343176476293691	-6.13599087123804e-05	0.0759670318136324	3.59538518656551e-05	0.409451176035665	-8.11862982087399e-05	-4.30479940832078e-06	-0.00451726551938384	-0.547508794317477	0.867248013917316	-2.296597503022e-05	-1.87383381637217e-05	-0.00149722554377896	-0.0573042396552396	-0.990078998193238	-0.0145020775115753	0.0312729774134115	-0.404742708179311	0.0310002336077733	-7.67270339015481e-06	-3.22475515486315e-05
81.5211334382093	0.000612142912332344	5.04596988266388e-05	0.521585973176781	0.00164299052110903	1.37107443951998e-06	-1.06050981486546e-05	1.5399919098266e-05	0.00244509859214837	1.78057414660932e-05	0.0762351449585141	7.77557460099387e-06	0.410920572748773	2.47398078055201e-05	4.92000947037677e-05	-0.00076941369839329	-0.545236421759294	0.87283160473422	-0.000439636981843367	6.21160927083045e-05	-5.0341471555756e-06	-0.0586969116155473	-0.989959997451942	-0.0107536103878256	0.0283036148337029	-0.401651881119385	0.0311941282479619	9.43209501377002e-06	2.22714674158616e-05
82.5224711352376	-6.30742984445681e-07	2.14800105428965e-05	0.52230821135208	-1.83593240796668e-06	-5.80740464654801e-05	-1.43779410381394e-05	-0.00070081394737198	0.00320989361483329	6.5579043444876e-05	0.07455057514821	2.98849671692509e-05	0.411017751227724	-1.27638518862094e-05	2.25446417125913e-05	-0.000836484153509861	-0.545926038773629	0.881799130871577	-0.00217015158116387	-0.000411455821112314	0.0014320311220499	-0.0582093738554933	-0.996732044925243	-0.00611561127198439	0.0249218199807684	-0.401413922169478	0.0317192848405015	-3.12350831084358e-05	-3.76211050159894e-05
83.5011722683811	-7.08885286575493e-06	-1.97455767281913e-06	0.522576794589099	-0.000270936633671982	5.09828230449628e-05	-5.3492665098919e-06	-0.00218019002621076	0.00368032009467323	-6.03531917602895e-05	0.0743867811878698	2.08283364666771e-05	0.410479925220142	-6.94089156763262e-06	7.11894792177714e-05	2.75221851941788e-05	-0.547052506177892	0.882965911127246	3.48676114396505e-07	3.01323606377015e-05	0.00575171971953555	-0.0586928579429505	-0.987905782989701	-0.00226591716673905	0.0213627503406349	-0.401332979556233	0.0314806533450722	4.23033820983956e-05	6.62211575098458e-05
84.3824082728306	4.72503044438055e-05	4.26085987360567e-05	0.521903337658242	-0.000724487271226273	-3.39460971723859e-05	-8.58672644830915e-07	-0.00167753074535419	0.00483498434398338	-3.74884888486217e-05	0.0716339036804975	1.2277823912428e-05	0.409470440982764	-6.36479804208549e-06	3.93790272615629e-05	-7.26581679998562e-05	-0.549294570902271	0.877042690403248	-0.00597286329963771	-0.000208802354726187	0.00984453024268149	-0.0618733607048872	-0.986182237424348	7.11236772257882e-06	0.0183638412997629	-0.402063087438271	0.0306028727439127	-2.96066582945473e-05	1.26623577366668e-05
85.4963631407717	0.0014783306694392	-2.67462938289925e-07	0.52520756128887	-3.69492089103662e-05	0.00159707445351617	0.00265827922329054	-0.00125255763416412	0.00570051588896913	0.00326282635127888	0.0738372488589113	1.60024284000038e-05	0.411461661306758	0.000395950715526995	0.00124670294663092	-4.44312664569122e-05	-0.549269796631252	0.876608298475686	-0.00536751074662884	-9.04176074763151e-07	0.014891915127258	-0.0587965922025655	-0.982188249337095	2.68962057171788e-05	0.0204644034176814	-0.401226046712846	0.0293778939009155	4.48258207410321e-05	6.70907671185342e-06
86.3609377638749	0.000855070583344859	-4.06524734755652e-05	0.525820605301213	0.00010155532083476	0.000290806754508276	0.00211525605212144	-0.00188563173181832	0.00622827473534476	0.00113067697597652	0.0726625671385131	1.13126756990609e-05	0.411478478741377	2.36450795535479e-05	8.06351516616772e-05	4.67690080897821e-05	-0.550013843507531	0.871658461319383	-0.0038312104672963	-0.000621999972693546	0.0182936127711	-0.057957483276274	-0.974733033867673	5.77676057158114e-05	0.0201624976879459	-0.401108804630743	0.0282356901621563	-0.000123567992793234	-3.25894677223098e-05
87.5266308764621	0.00039716812959611	6.617855889819e-05	0.526741670460853	-1.46780821003288e-05	4.42813776618734e-05	0.00258662292630966	-0.000437777033538661	0.00688197582753073	0.000102709792512314	0.0710368081477687	5.0658170368142e-06	0.411622278899212	9.15497582492153e-05	2.95210727134434e-05	-8.90715326254546e-06	-0.551222913831613	0.860710439103908	-0.000160279460626563	-2.15229872158549e-05	0.022376933369814	-0.059516184944555	-0.971472045341715	0.00056826599356301	0.0164823982234168	-0.400781952210788	0.0267154838197194	-2.04773468715823e-05	2.72607159934491e-05
88.3729869354948	1.01249777230638e-05	1.80097608286423e-05	0.526108491285963	5.07751877515616e-05	1.50792646725821e-05	0.00290485907825413	-0.00211029668497776	0.0055150696182171	-9.09549222417742e-06	0.0693566770350297	1.33082056243342e-05	0.41053124004569	5.79321798822281e-05	6.29801720809831e-05	-1.41354806807582e-05	-0.551764560593199	0.849935591099794	-5.87578540472423e-05	-3.3006739929305e-05	0.025805600171726	-0.0609051982603761	-0.972468330403466	-3.78569902559282e-05	0.0159768756563501	-0.400206448651709	0.0250585447961691	4.28582852761919e-06	2.25738926636172e-05
89.4033367687203	-9.84812836163877e-06	3.94871482168081e-05	0.527987660250392	2.37169887273766e-05	-0.000101255551168398	-8.45219740383165e-05	-0.00151534626694504	0.00582685853680529	0.00207023802518081	0.0739318887870666	2.40726641651241e-05	0.410868384003047	1.66581255781279e-05	-9.31124370847501e-05	-0.000894647657884621	-0.547185883317735	0.861440507738441	-4.72434167673678e-05	-0.00257635094173195	0.0216806454319014	-0.0618575132196282	-0.976822691341276	0.00445541443949724	0.0232710947499157	-0.394684286677015	0.0243372638854143	-0.000279906774490388	-0.00140697619559872
90.3096240956628	4.15742081269349e-05	8.97006268421131e-05	0.52992848083462	0.000160440641621556	5.96369447335725e-06	8.71903126190433e-06	-0.00117500725599493	0.00457775858872059	4.42432944290093e-05	0.072565663085679	0.00013408251024251	0.412195526720873	9.65422786244794e-05	7.50700424645782e-05	-0.00233882887735739	-0.544108200240413	0.860073390210206	-6.69740008896181e-05	7.89059656067153e-06	0.0177415924445139	-0.0641648150636216	-0.970602530335369	-0.000587187872131158	0.0205986080213838	-0.390531050164226	0.0238323205213136	3.19718844738839e-06	-2.59399375494546e-05
91.4569292239131	2.0526313427996e-05	-6.76824312410585e-07	0.531942935927798	-7.1035161813933e-05	-0.000824517202439271	-2.38484858910914e-05	-0.00192676595712289	0.00139913982059114	-6.37205555039345e-05	0.0702239975911222	3.58529956688514e-06	0.413491804654712	-3.32931185289623e-05	-5.01235794236572e-05	-0.000526460717109076	-0.541070833436512	0.854441980253507	-0.0067494535601347	-0.00730621719265766	0.0103862691385176	-0.0661041700815814	-0.978137441702205	-0.0088405030642305	0.0231920999624564	-0.386184982705738	0.0220228200247027	-0.00295437159301257	-0.00229796318700773
92.4501409965884	-5.28258182732773e-06	2.02286816702994e-05	0.532421605116281	0.00119686163546056	-9.81923988009027e-06	-5.96600066736045e-05	-9.47756946348514e-05	0.00326681078638304	-4.47905169255403e-06	0.0700110066895433	6.84048141329506e-05	0.413155440666122	-5.60562732830562e-05	3.04176719735206e-07	-7.51781012118908e-05	-0.536705175879832	0.837560730764226	-0.000286963224622966	-0.00533521960139371	0.00598643322897044	-0.0633411612069773	-0.968631735965072	-0.0137470276899906	0.0203037062975457	-0.38136398945615	0.0199546689603243	-4.71421170122858e-05	-0.000443233236173185
93.3787613772963	8.53016309519118e-07	-5.83178843717685e-06	0.533209273459724	-0.000157790707510703	7.41517793617519e-05	-1.5443444858471e-05	-0.00198705735995288	0.00518792612936228	-1.9909931922408e-05	0.0704657421875216	7.03927684796209e-06	0.413104578383924	6.84063188422659e-05	1.28251615224041e-06	-0.00180433213787974	-0.535118366292865	0.829385328286546	-0.00618278413808081	-0.000598087355937029	-0.00123580280037645	-0.0721256959867137	-0.945950387879554	-0.0183396586425681	0.0148452645844778	-0.377830802202624	0.0191332371290361	0.000784360118861573	9.51806013590738e-05
94.3819807864411	-1.23855730501074e-05	1.38118943589219e-05	0.533522717023554	-2.55068631642347e-06	5.66278660307418e-05	-7.30227245949116e-05	-0.00030339060581002	0.00322233190486692	1.54119318577073e-05	0.0696065755056876	7.2154483460374e-05	0.412686638653691	2.6942456715073e-06	3.43390503666131e-05	-0.00314955994622508	-0.533346623375914	0.858967087586343	3.43947552130734e-05	0.00212124998219105	-0.0120922619443042	-0.0696167861399512	-0.955670404459227	-0.0351377054312957	0.0263771642283996	-0.37554618848319	0.0196506029444352	1.53308479044035e-05	1.50465802343863e-05
95.5083047854733	-1.99323435527416e-05	0.000461801917425668	0.535628077979754	-0.00279553459936446	-0.000329963877803565	-0.00166817885482035	0.000225507785725244	0.00333276021475412	2.61239752004693e-05	0.0714650874042669	9.89700660813598e-05	0.413538604748456	-3.18277615885389e-05	-2.67063292853494e-05	-0.000109513922549398	-0.53079551796912	0.839927091583616	0.00380814439083832	0.000453491564539463	-0.0135020478489105	-0.0749236812588227	-0.94948908299723	-0.0345733443878247	0.0292243782039436	-0.37132469436524	0.0165012039369606	0.000423558283823443	-1.00265682801092e-05
96.5067643930514	-4.31502497927218e-05	9.97158397082534e-05	0.535454170734699	-3.1558720611916e-05	-6.55524642514294e-06	-0.000107401363965546	-0.00122685247988762	0.0049235662575658	-3.79375775501668e-05	0.070334345383044	0.000100572763375945	0.412704993244963	-3.05135343001412e-05	2.44481275797815e-05	-0.00107406556468521	-0.526741830386541	0.823695149639114	-0.00701850792957547	0.00788942293446859	-0.0186465872476283	-0.0577125736541271	-0.982109088524334	-0.0253507235869398	0.0346290693888189	-0.368371134570886	0.0133986318893621	0.00546946227180393	0.00144145322491406
97.3984994346534	3.82734816994822e-06	2.72734222676405e-06	0.53459352567759	-3.42762142257911e-05	-8.18787883424106e-05	-0.00117299607560208	-0.000780020718252364	0.00315994051532575	-4.46815842649921e-05	0.0696861842621869	-1.20834254683698e-05	0.41121636946498	-2.47518002325969e-05	-7.54122891204348e-05	-6.6908072917115e-05	-0.529216937096022	0.815060662541036	-0.00556742609398181	0.0159038293298186	-0.0260189550741161	-0.0674070274776097	-0.969813428545554	-0.0126830172975121	0.0328134737571869	-0.368548262103993	0.0120662464934008	0.00883210532051174	0.00234172708767848
98.5171559516909	-2.6417239480907e-05	7.2514527946996e-06	0.534395524445146	-5.12237810513758e-06	2.64580365065111e-07	-8.02859158266437e-05	-0.000456914183891867	0.00494915078369691	2.94034608413628e-05	0.0710585837715294	-1.78632407507752e-05	0.409915249143772	-4.89820358042781e-06	-4.41830482109531e-05	0.00641918031980466	-0.540066083099852	0.863008758852385	-7.99406819846522e-05	0.0107641203738777	-0.0170263779782041	-0.0626214805137951	-0.983337585027279	-0.0132467955519673	0.0298378909292279	-0.378111798180578	0.0161672754988644	0.00154641951015314	-0.00119292367801422
99.4800246437302	-5.40503728037121e-06	-6.36289819830321e-05	0.535001407884284	-7.37919025693506e-05	-2.23112530686596e-05	-0.00127610445645303	-0.000163073516163747	0.00565765451986243	2.93483047645136e-05	0.0724210760322564	-6.24589293982001e-05	0.409529871109878	-4.3448022027919e-05	-2.9645713142547e-05	0.00131987378136903	-0.546870909586968	0.890049718068325	-0.00177233957229781	0.0159695614799795	-0.017775354327238	-0.062303438458992	-0.984800825712666	-0.0110027854796842	0.0253572539020841	-0.383693057805258	0.0185757077693974	0.00265917495350758	0.000762695213116647
100.361456316595	4.93929642820584e-06	1.93769330230098e-06	0.534228877296602	-2.45831742108687e-06	-0.00100742273809437	-3.00671297208479e-05	-0.000109589266129397	0.00435609159573892	1.62812323649759e-05	0.0711954771148148	2.80106440447538e-05	0.408203077458884	-9.68493861254221e-05	-2.84407927896382e-05	0.000516731477326131	-0.548941927958213	0.90284708226447	0.00689127015374413	0.00471914620339178	-0.00823213311531442	-0.058853535508596	-0.99461741624411	-0.0040538565886787	0.0217014682011054	-0.385347346818815	0.0195385337873734	5.55904119278983e-06	-3.0717912461595e-05
101.622091791453	-6.13586082218207e-05	-8.4362255519883e-06	0.533285504771188	1.97091690331016e-06	-8.03857633710035e-05	-1.54101053729275e-05	-0.000776495896507569	0.00485428988367584	8.49796371181887e-06	0.0702381612755597	-5.44311320229477e-05	0.406369604450333	-2.85171452709551e-05	-6.04496522669096e-05	1.16219001298761e-05	-0.553141610886968	0.907384377659095	0.00327667945311672	0.00341913034652135	-0.00552673152744239	-0.0595859787646454	-0.994106652392916	-0.00247927950447125	0.0220411535769546	-0.388110998321997	0.0188994552572898	1.30552164713523e-05	3.97673366156769e-05
102.896414445551	-1.60999148122501e-05	1.39464352166379e-06	0.532445397773547	-4.97069069241985e-05	2.72864910148241e-05	7.63225573250562e-05	-2.74050360305554e-05	0.00680354319236867	0.000991610088598449	0.0713337699580533	-4.26210885992921e-05	0.404363863612567	3.65539393791766e-06	3.95242021120822e-05	5.61054252736064e-05	-0.556592608705274	0.904186958967619	-6.14112211289053e-05	-1.69918459499406e-05	-0.00698887405048131	-0.0558548653012699	-0.99367983166513	-0.00860434454664514	0.020678327753492	-0.390653950866776	0.0177348432734757	-2.29296548615003e-05	-4.86379197529581e-05
103.752384567763	4.80857689796076e-05	-0.000109027304303346	0.532913229101034	2.99759023914734e-05	1.16382888835215e-05	0.000911448258584587	-9.06052022471446e-05	0.00395217516735949	3.58388799717026e-06	0.0745168437085465	-5.96009839958694e-05	0.403683280915483	-3.82599904611119e-05	-4.78109947011519e-05	5.94629742762144e-05	-0.558964836872886	0.91895701221496	2.24292669093385e-05	-0.00118838361939078	-0.00254280142918858	-0.0557220020472672	-0.995790587055534	-0.0109367700664479	0.0219063778645907	-0.392246426557103	0.0182885205566538	-0.000491751926004401	-0.000529869261907849
105.043144122028	6.33445754165494e-05	-5.02474115240032e-06	0.532263089668062	0.000155555100682299	2.03896012912463e-05	9.53623285142583e-05	-0.00022445904448035	0.00494772952669917	5.4681039498755e-05	0.0734338278381238	-0.00010908545318705	0.402146677676944	4.41838730335068e-05	-6.85046980844981e-05	3.60189118432606e-05	-0.56515957364782	0.914317587401244	0.00615392843853478	-0.00547090092444518	-3.84237961755532e-05	-0.056385987314135	-0.984823313467011	-0.00970232578396756	0.0160693189503861	-0.396905149160295	0.0175905642757842	-0.00210761460350871	-2.78930069923482e-05
105.990830819656	1.23996022881984e-05	2.58447230437115e-06	0.531581437766977	-5.373397991276e-06	0.000802938027595756	0.00120713331195527	-0.000935645943206626	0.00145876429965572	-0.000152238947199212	0.0732248178045737	1.4472381356147e-05	0.400728554326002	6.52493300776307e-05	4.53072020081683e-06	4.09233622488551e-05	-0.56681171906565	0.905702026156748	0.0049316955642892	-0.00550041772342298	4.73460657433201e-05	-0.0568578636620802	-0.986778900598749	-0.00905754313214908	0.0179567362264716	-0.397543841059133	0.0157300713320925	-0.000664447388951929	-2.58857311446912e-05
106.910433498493	7.59850879337952e-07	9.92835854209557e-06	0.531397393741888	-0.000442261604205585	9.72625840684292e-05	0.000101894653918819	6.67798669454686e-07	0.00450948792170654	1.68580960623927e-05	0.0734403500241316	-1.19972499988319e-05	0.399768725343574	-2.20228731383255e-05	-8.889405986558e-05	0.0003585264283398	-0.567146610588044	0.887094143361864	0.00606406615794121	-0.00619080319131878	0.000890123986964721	-0.0575829531744341	-0.983752127331255	-0.00622657417164213	0.0194747436372986	-0.396911857730711	0.0129851952330557	8.75848878786602e-06	-0.000118534134106556
107.822144779863	0.000446334944079168	3.85845291427255e-05	0.532232697506158	2.57990675281754e-06	2.72433726217339e-06	0.00255259711744467	-2.35823949910786e-06	0.00314018676730859	-3.73985040599691e-05	0.0753043174696335	1.41227734430758e-05	0.399591547430489	-1.27868030276152e-05	-1.78528351746893e-05	0.00522363426408718	-0.570060342742535	0.898125801174711	0.00747467212881499	-0.00825728678111361	0.00340383803723078	-0.05951758213445	-0.980709808865695	-0.00704259787673995	0.0217500586907717	-0.398681735946043	0.0130378696087877	-0.000847725274898869	-0.000278904507849104
108.824958129947	3.54586678004271e-05	-7.79786928801166e-06	0.532095414263572	-9.6235026166212e-05	-0.000325417074231675	0.00159467090441825	0.000698134970400506	3.45228596958729e-05	5.52167073230986e-06	0.0732485293523955	-1.10628861644309e-05	0.398872222474305	-1.13511744565983e-05	-8.52636488656056e-05	0.00560920161578633	-0.571025089707691	0.887905310355913	0.00184733861242858	-0.0101900491631314	0.00140880993469464	-0.063416154383688	-0.974773903520119	-0.011296044710206	0.0186699799649954	-0.398247798103955	0.0116175760996528	-0.00048596551429119	-0.000339917672504372
109.626834534211	2.69509397014343e-05	-3.99593851855408e-05	0.532386388864022	5.71210513626145e-06	-1.77760196331694e-05	0.00232988491354112	0.00202702895545213	-3.21177775600728e-05	-9.48909597618511e-06	0.0741646472784882	-1.04028773438549e-05	0.398368929478344	-1.36461571761468e-05	-1.94452439453424e-05	0.00735360236891059	-0.570470316410787	0.887773543811974	0.00403844705830704	-0.00730834694711972	0.0035350148266434	-0.0629608206728258	-0.964093039635977	-0.0138131937894488	0.0189050120067754	-0.397059289021209	0.0109261680758784	-9.99686119443624e-06	-2.64552156733738e-06
110.623949376877	-2.3397569133659e-05	-5.30612943071647e-05	0.533056236453567	-0.00256323748358236	7.5096767608564e-05	0.00108059589044936	-0.00227571064869191	0.00455032175320539	-0.000276407799468184	0.0751328194173516	2.66647293727858e-05	0.398077453253465	0.000120270718249352	-2.95543770317639e-05	0.00966059628024413	-0.569342477033668	0.87966043217723	0.00663765382628837	-0.00831543066104521	0.00308134602065301	-0.056397182842269	-0.975692460833895	-0.0152216909740509	0.0187648676064906	-0.395801422467974	0.00935446751954696	-0.000510775796487957	-5.76140252314356e-05
111.486948624319	5.39000948617993e-05	1.55611195605107e-05	0.531748701905023	-0.000296249849014146	1.31040307397464e-05	0.0017158501273757	-1.87598307422789e-05	0.00276660164648178	0.000241819521057119	0.0716653128155225	2.58394950127112e-05	0.396544914535088	-1.11966962705095e-05	-4.15987733167781e-05	0.00950227426466426	-0.567942706288292	0.872609574799756	0.00323958057108769	-0.00584344816286374	0.00112391322902401	-0.0571051837859801	-0.97457815052459	-0.0149433223084871	0.0218826855546708	-0.393615376486856	0.00757011001252223	1.14502123098326e-05	6.60103819853031e-05
112.279785450039	-3.80476700797055e-05	3.40935562913768e-06	0.533396297178443	-8.52240472762265e-05	-6.55846876517527e-06	-2.95477549409415e-05	-0.000486084431174768	0.00260442024360685	2.20096775052592e-05	0.0754733597999474	7.12037039564287e-06	0.396965112809095	-2.28760508352663e-05	-2.81227742967884e-05	0.00474795237504482	-0.566925738493266	0.899649255269624	0.000737330387514595	-0.00331037977047588	-0.00405925920300766	-0.053826175502858	-0.993408777258107	-0.016052494526786	0.0302009940500286	-0.392435522823139	0.00841918283229277	-1.44274913884494e-05	-5.99054710603262e-06
113.25195808877	8.35589872463559e-05	-0.000146771908832334	0.535208586985225	1.9153606646732e-05	-8.33574081564811e-05	4.97171706864271e-05	-0.00119802367318549	0.00325844210588776	-3.1123766854514e-05	0.0743782730379778	-1.64970766023534e-05	0.398084983421761	-7.91260741531957e-05	-6.5789835467623e-05	0.00409516101963524	-0.56906590925441	0.901021356046744	0.00702732681227252	-0.00534656229824148	-0.000776470438352775	-0.0597213296406076	-0.979826262690175	-0.0138992355938241	0.0233126858625919	-0.39287966264148	0.00868450967128095	-0.00177390630361888	-0.00115249284895791
114.155110339803	-6.4679662306604e-06	-2.99981696697715e-05	0.535583194280427	-0.000104218185029235	5.38625031207815e-05	-3.82037374887788e-06	-8.57213618297174e-06	0.00196083333791398	0.000310922960809974	0.072537693175954	2.91939604524166e-06	0.397936525937906	2.51632765672605e-05	3.83987303542948e-05	8.67037362674197e-07	-0.568097495365995	0.907587585369875	-0.000850085222258893	0.00176949430345069	-0.00589229489438505	-0.0526821666792726	-0.999570241582812	-0.00712494876136296	0.0220324720486188	-0.391983426199322	0.00876442381722877	0.000105710331863806	2.13106945130283e-05
115.356109932814	1.4643766071562e-05	-5.89456810718388e-06	0.535199924011004	0.00182640389059053	6.46896985761153e-05	-5.22544291723554e-05	-0.00284492447557527	0.00480250779284936	7.88887928853211e-05	0.0705262434409134	-7.837107881357e-06	0.396830193953111	-1.8847499492387e-05	-6.15188436477494e-05	4.07496397921933e-05	-0.570529842838735	0.901988569663641	0.00194943598752543	-9.83343718915288e-05	-0.0122252410532417	-0.0571007929725905	-0.985426305364622	-0.0030220699253398	0.0168056719195973	-0.392450678001662	0.00792138463486156	-7.79514974062957e-05	8.72354592845082e-06
116.383994094243	-0.0016198621915489	5.93919834955725e-05	0.537503430058236	-5.73452606008751e-05	-0.0010245685518657	-0.00230779209861009	-0.00044762994555733	0.00694577330168706	0.00140655830638738	0.0721795960036277	0.000129051290880793	0.398015639106385	-0.000676200967289482	-0.000825951949035052	-5.25542914476141e-05	-0.572731158471105	0.905384370369939	0.00654876099420344	0.000902483246552269	-0.0195341552925668	-0.0554721973223449	-0.985249656919581	0.000744977834492499	0.0175252488411692	-0.393525510375547	0.00732838401065612	-3.45538826810411e-05	-8.88098760132469e-06
117.26807864229	-0.000611679444178831	6.3282607996074e-06	0.537804509197114	-2.09124866717986e-05	-0.00163568276064233	-0.000996255641336575	-0.00198329733459136	0.00564662221002866	0.00297540029913181	0.0691629536222173	1.5649218611026e-05	0.397946396202843	-2.41829017797537e-05	-0.00102734209652742	1.0470914209847e-05	-0.572788938317795	0.90208824739786	0.00611757308694097	6.88550037469994e-05	-0.0227473092298649	-0.0557216324453463	-0.983340912853803	0.00189044171182631	0.016619980194197	-0.392617051913571	0.00639478515507663	2.7506887592805e-05	-2.39341345460068e-05
118.338609005606	-0.000914174553879827	4.89332314969039e-05	0.539134935704654	-0.00131840526200862	1.03454847527634e-06	-0.00292544522400559	-0.0026916180687389	0.00558738740919616	0.000577962303536202	0.0693047334555209	4.32190993037492e-05	0.398322010745171	-8.19146192326029e-05	-2.51293568558802e-05	6.68411195091241e-05	-0.574282244906572	0.897126971731434	0.00106133888230853	0.0012966300113838	-0.0284030148427132	-0.0560443681776464	-0.977437900219773	0.00161808707863656	0.0140796644571539	-0.392810416747016	0.00535150197285276	-6.68386479389982e-07	1.64141673596473e-07
119.620422913442	-4.92641464963504e-05	-3.54684265816711e-07	0.539215234977601	-7.58885444934658e-05	-2.36215409331653e-05	-0.00245522074560684	-0.00183622547122265	0.00592416994603348	-6.18762187984688e-05	0.068091365424022	-2.45603297641893e-05	0.397509518742837	-3.14536204929459e-05	1.7545827775269e-06	4.93410672001003e-06	-0.575451118840753	0.883118574950693	0.00171068083017924	3.43131296306349e-05	-0.0328361245791361	-0.0570645087219391	-0.975927166811917	1.78611491157354e-06	0.0121571421155441	-0.392394262116534	0.00320766829428667	-5.04890883366889e-05	-2.17841150084319e-05
120.531146656975	-6.04725072102991e-06	5.61598257020237e-05	0.539697317368725	-9.4573297011586e-05	1.57994432139431e-05	-0.00122366496132854	-0.00077054263960809	0.00674840553061834	0.00145811612877	0.070673605113879	7.48431353598167e-06	0.396873633092808	-1.43323326801417e-05	3.73669828498187e-06	0.00015861683537404	-0.572588327400848	0.880945699400005	8.07997743126626e-06	0.00120190257507753	-0.0325106811277794	-0.0555764587590154	-0.972690211230267	0.00412203190299104	0.0171809150988359	-0.388916377670559	0.0015844448261497	1.06584895426715e-05	0.000344767490281457
121.475605577471	1.86787780217154e-06	2.39157849827972e-05	0.542385548234975	-4.42237082132157e-05	-4.88208142810506e-05	-1.57603116281479e-05	-0.00168800676101574	0.0040994227501244	9.45552739923261e-06	0.0710141284601834	7.11361471036995e-05	0.398642703925166	-3.16376166215284e-05	-7.69251203022566e-06	0.00352248618910986	-0.569160594961215	0.89456922413407	6.58566301381392e-05	-1.00444292125893e-05	-0.0266154501529868	-0.0587254828550782	-0.976370889035363	0.000114527507228912	0.0162232329740497	-0.384232282002265	0.00225100581595454	1.7212966455004e-05	2.06532015246573e-05
122.771034372755	-3.661961739641e-05	5.84760703973974e-05	0.544691554815336	0.000129019707933847	0.000557710992293978	7.65295392806438e-07	-0.00194721715671541	0.00171656395777158	-2.9845540878315e-05	0.0684040481249257	4.58561903197309e-05	0.400147173676616	9.93908242629069e-05	1.97308096931779e-05	0.00277882794837161	-0.566201740712726	0.88772830654226	0.00760950437683741	0.00602288080729056	-0.019783014453525	-0.0621246720495034	-0.98223614817871	-0.00707250174387623	0.0179493274917639	-0.379651600438629	0.00030148591960187	0.00214276127016064	0.00157668202153956
123.666409082552	-5.01719604728958e-05	-8.50801085062084e-06	0.545485716468001	-0.00094162534149795	-2.38863328361177e-05	6.94776948464966e-06	-1.65450968987741e-05	0.00293187868186524	-2.49241423853671e-05	0.0687670162580016	2.8584651007135e-05	0.40011471412011	-1.53157983466045e-05	1.40925299139941e-05	1.571781513377e-05	-0.562109024855703	0.876468931747829	0.00262120583976613	0.00345941182242611	-0.017243394807678	-0.0593641269921498	-0.971562232943069	-0.0106733135238312	0.0160189507161058	-0.375205466650038	4.91770756346594e-05	6.02922778329699e-05	5.12694538448408e-05
124.602375424055	3.95780053410909e-05	-3.03147194255752e-05	0.54590542261827	7.99420703186889e-05	-3.85711289413794e-05	-6.02742004802804e-06	-0.00193042506278644	0.0044069383955418	1.55080650569432e-05	0.0688296829881362	-2.038876268731e-05	0.399748454484279	2.06233540911705e-07	-5.88572483649731e-05	0.0012083384160485	-0.559581602026152	0.861044055675538	0.00624838892521883	0.000967453571795728	-0.00908160966731762	-0.0655235903571373	-0.957199367388971	-0.0132436505598509	0.0115885946984902	-0.371128090026322	5.45534153430535e-05	-0.000151925077875467	-3.81750516482679e-06
125.643723558627	-7.77177254740027e-06	7.62413329730268e-06	0.546383899790431	2.24791228146167e-05	-1.80087813547719e-05	8.43967259176128e-05	-0.000478443945076491	0.00352504251705062	-1.85182332646081e-05	0.067528062397554	8.61011550279342e-06	0.399520469243173	-1.99663814869353e-05	-6.34665526448205e-05	0.00328825115226729	-0.558017026076438	0.887341861702211	0.00244112806344093	-0.00471428853963856	0.004004239402385	-0.0653120642139148	-0.960349529344345	-0.0281866992672715	0.0203820228773344	-0.368723585890768	0.000590015222434343	-0.00142743605281341	-0.00107176739108097
126.661229881399	3.65176973920586e-05	0.000554611771813749	0.548598820917672	0.00172347156591025	0.000526191272905468	0.00188914622385998	0.00029236938457568	0.00303178026322794	0.00024505932622624	0.0705766454053525	0.000201525173654721	0.40040838987187	1.10282104298108e-05	4.73583942003365e-05	0.00172008993627358	-0.554733798469422	0.870132617358359	-0.000311018851656722	-0.00275648459404319	0.00379342454801504	-0.0672981122617025	-0.957336354902008	-0.0282007698816167	0.0220677033470234	-0.364369308666549	2.58997271780245e-05	-8.45096304348537e-05	-4.48131803732437e-05
127.605760317029	4.48943059122854e-05	5.21202523415523e-05	0.549012684444272	-4.14572856061939e-05	4.1903187122168e-05	0.000130081856290574	-0.00220706230290029	0.00511131115931667	-2.45733603573059e-05	0.0692545831711813	9.76646970136872e-05	0.400213524993801	3.18814466941588e-06	7.18600341878072e-05	0.0021006672029246	-0.550833135285399	0.855139746992787	0.00671806671178875	-0.00309036586571385	0.00694209600070549	-0.0572246727815967	-0.971417448891145	-0.0255194906149582	0.0271317892876962	-0.360892621012274	8.45688357475577e-05	-0.00165036184559066	-0.000177500390344994
128.506242309593	-4.25133716390081e-06	5.05029602329225e-05	0.548178696756512	1.59242196079255e-05	1.15116009703426e-05	0.000710340374579262	-0.000119978266100345	0.0028057625594857	0.000243352583322306	0.0676931217457835	6.42177338479059e-05	0.398869083299746	2.49116339388412e-06	2.6012042048709e-07	0.000987195154213462	-0.552008597759042	0.845050698618661	0.00810997642456166	-0.013812337212413	0.0125202036316707	-0.0603572757825827	-0.978818925173767	-0.0101209447256018	0.027437505971623	-0.360577036833198	-6.33130181116477e-06	-0.00724498602730952	-0.00230871117288145
129.809548833585	2.77458870190047e-05	-5.92417628755968e-06	0.547859089532817	5.30069763669477e-05	6.41801071465019e-05	1.91629037534316e-05	-0.000595616856204293	0.00477280193595702	8.4019792615879e-05	0.0691565904916772	1.21374116258853e-06	0.397282664863764	1.79517740117275e-05	5.59103371188121e-06	-0.00464987136866621	-0.561505157244345	0.881007063556482	0.00296655393778618	-0.00850151034928619	0.00550836665258322	-0.0589431155698532	-0.982347333906519	-0.0120441990882847	0.0268532790009967	-0.368243206165479	0.00369682022798929	-0.000101667400313927	0.00169689355785377
130.824038616268	0.000168340634563599	-4.42504726830319e-05	0.548385751279321	0.000199616326093827	-6.64468606361603e-05	0.00130308589330494	-0.000303517521872696	0.00555527454462559	-2.13339097958414e-05	0.0705660383762931	-4.04368746700486e-05	0.396772948358922	-4.20464725083296e-05	1.21623628068506e-05	-3.7534733423349e-05	-0.567916247305617	0.905874145847697	0.00467932619926236	-0.0128180583797372	0.0053232034381311	-0.0592756411377019	-0.984699330400801	-0.00912616279038117	0.0230047343934029	-0.373306840823271	0.00579611788461295	-0.000925684828204657	-0.000323777079265802
131.752911010175	2.00440414945661e-05	6.6099184965458e-06	0.547581436218671	-2.40801163188948e-05	0.00105147427040239	7.0938145207281e-05	-0.000120830026795703	0.00424604567849427	0.000176606610008088	0.0692127517469702	9.35181399887692e-06	0.395392342418002	8.2045452752129e-05	-1.04994627813683e-05	-7.58788172233008e-05	-0.56949410060292	0.913373985060264	-0.00478510767242473	-0.00256021642690073	-7.24856587141279e-05	-0.0551709174295256	-0.993118574101657	-0.00317543323618028	0.0194495747262002	-0.374502346307984	0.00620639237536385	2.32275609049715e-05	-2.51524050813904e-07
132.774699766398	4.58592381502752e-05	-3.34885475229957e-06	0.546927366165789	0.000552964006794652	1.19573027738152e-05	4.02501700722969e-06	-0.00131412804466424	0.00474747529018877	0.000360176199738754	0.0686288644776953	2.77224608025621e-05	0.393985653402286	9.17576642285014e-06	1.1579937230762e-06	3.57323873020085e-05	-0.572670112030042	0.912097104997193	-0.00145023786807853	-0.000657971695142358	1.11519498244249e-05	-0.0568875365718054	-0.990546044766529	-0.00262524220181286	0.0182006518355883	-0.376405162138108	0.00541924741068856	-2.73555313845859e-05	6.88067502813493e-06
133.624324696342	4.25005358476914e-06	8.91333295486805e-06	0.546345782993905	-0.000442393863116928	-9.39313205587817e-05	-5.21010338549896e-05	3.89706285980725e-05	0.00749344181130107	0.000420743119744354	0.0680833536576646	8.09810832059965e-06	0.392795647510283	3.01183032709195e-06	-3.56233264004494e-05	2.65455122085545e-06	-0.574626952458843	0.916086949370353	-2.95331310579648e-06	0.000138013325265972	2.45272991415178e-05	-0.0562283468616505	-0.994292621361941	-0.00322116792251413	0.0199864693867897	-0.377538987120104	0.00487544313664876	9.95968046119501e-05	3.28904047426858e-05
134.452703841085	-3.05125117285672e-05	-3.8511322419277e-05	0.545728408340531	4.20300826100994e-05	-1.39439457457445e-05	-1.84691067991706e-05	-1.96258122653471e-05	0.00626413821423719	0.000813116414710376	0.0700275947688028	1.47487355709339e-05	0.391262205070705	-1.66620337345944e-05	-4.35616668878807e-05	7.96969631193712e-06	-0.575886315007076	0.916616449541589	1.87025424378487e-05	1.07718207791917e-05	-1.81352159853671e-05	-0.0534307196602074	-0.991089531238793	-0.00494477223694219	0.0192424856134734	-0.378318975276205	0.00435145445657785	4.99076173049462e-05	5.35847279617222e-05
135.467420894121	-9.03636099466197e-05	-1.94017656438303e-05	0.546312153903005	-0.00010720105099627	7.82476089638832e-05	-0.000540861579107613	-0.000696097074045062	0.00417641664102273	3.79018264046163e-05	0.0721361025629478	-4.16641795713069e-05	0.390708115100281	-8.82077977892193e-07	-9.54546082167203e-06	-0.00094811372960117	-0.579787287701027	0.939317448385413	-0.00220308432787172	0.00571097579891354	-0.000922499042725546	-0.0549704289997549	-0.992152112814853	-0.0070667173867755	0.0185003549173873	-0.3810514758057	0.00580565545341876	0.0029299430759585	0.00290239549882737
136.324529548788	-1.60492256382084e-05	6.00977021742452e-06	0.545793178954887	4.6295218464656e-05	1.86912936806866e-05	-1.58665949560368e-05	5.01848914989657e-05	0.00534551861304646	-6.17407599741314e-06	0.0717351033633417	-2.06825250536613e-06	0.389559390295935	-1.26001860887048e-05	3.10158721720713e-05	-2.5882671321717e-05	-0.581435363823606	0.933114061129636	-0.00612724559855944	0.00623954557026665	-8.03663282045051e-06	-0.0561140813710767	-0.99140574266543	-0.00495447022083183	0.0171625415668711	-0.38173490218599	0.00468846727823031	0.00201056460577787	0.00103949003149325
137.28560722405	-1.78272953591329e-05	1.94471758619249e-05	0.544822637747404	-4.54686567359534e-05	-0.000874822436857879	-0.00122222573234525	-0.0012198322466107	0.00123518326222868	-0.000331576787440381	0.0710152956602864	-2.21282572607714e-05	0.387918213994678	-2.42314129156748e-05	-1.46661010281215e-05	-8.77156049391074e-05	-0.581261544002106	0.925673702475574	-0.00481238792463684	0.00443536685233053	-7.91280618609025e-05	-0.0560385101128256	-0.993045218091286	-0.00489958734318473	0.0179244481934268	-0.380788962018346	0.00307670097007543	-3.82584726798028e-06	1.6321697496031e-05
138.279737564566	2.02404890688172e-05	3.05677358032485e-05	0.544533707775127	0.000501073752648127	9.94769211435767e-06	-4.28739819976426e-05	-1.01726607973399e-05	0.00467732040191753	-1.60308340889739e-05	0.0716394548435226	0.000102637853597396	0.386740821743191	3.57184504346549e-06	3.29169792541204e-05	-0.000302967912636085	-0.580803848075581	0.908881148058983	-0.00540454712981601	0.00315735024652218	-0.00278409880590634	-0.0563594618723188	-0.988889632430487	-0.00329914779706591	0.0191199040158628	-0.379437623117147	0.000488857380813125	4.82843023212084e-05	3.95796672081971e-05
139.238129263808	-0.000393655548220657	1.31628589537988e-06	0.545265942618314	2.63042668791616e-06	-7.87927408353039e-06	-0.00263927424161525	-1.31037372043217e-05	0.0028384758422722	1.21297112705582e-05	0.0734357972525979	3.01298008394422e-05	0.386436449816084	4.35562250793749e-05	3.97365366765589e-05	-0.00353886862884207	-0.582191354919798	0.921583309634599	-0.004698321666575	0.0035960474812383	-0.00663095810650432	-0.0590237776515047	-0.984786430382305	-0.0059883385112856	0.0212515752121267	-0.379660306557103	0.00117197110010449	-5.04136707592475e-06	-8.23359084186118e-06
140.240280067414	-3.72762145059976e-05	-4.9728031143511e-06	0.545101035308978	0.000238255868199105	0.000314646807619487	-0.0016024197646528	0.0006208574815141	9.03185127956388e-05	-1.50041763680103e-05	0.0714543815067766	5.06430241116383e-05	0.385680602523255	1.34550046673041e-05	1.55229447659684e-05	-0.00370418477361044	-0.582522373953623	0.913041800052199	0.000101315444505979	0.005192881662877	-0.00512603193607906	-0.0613821828078649	-0.979521203282944	-0.0117299122078837	0.0169968698362729	-0.378827509889768	5.272267955541e-05	0.000125758255757129	0.000459231936589746
141.420527595813	-1.71686456931704e-05	-4.15688877565897e-05	0.545464891027791	0.000738240740557015	0.000103311623928404	-0.00224187811878699	-0.00011336478707138	0.000300143513912896	7.2163698451738e-05	0.0731112031428922	4.38589381209853e-05	0.384837787311909	4.64320823682224e-05	1.8192633275627e-05	-0.00595245197695272	-0.580908799612508	0.910734713074109	-0.0050442461478105	0.00168700913079565	-0.00798390379607759	-0.0565951027075274	-0.975131117303917	-0.0172064842076164	0.0163476846960977	-0.376786325232053	5.3307088752028e-05	6.27481897411535e-05	6.56141066426304e-05
142.580008387538	-8.72857602559457e-06	1.00043870666481e-06	0.545231535453032	0.000606954519389767	-1.72047189594945e-05	-0.000699987547206398	-0.000150932265551107	0.00293880000745875	5.46157328890066e-05	0.0718021759806062	7.78717393988225e-07	0.383835041671761	-1.18822412449595e-05	1.33186501219063e-05	-0.00678717290342141	-0.578869555616199	0.894495272206335	-0.00217203060794075	0.00237245125821109	-0.00774803803495149	-0.055194448830827	-0.980658624319885	-0.0119723826014893	0.0171994702344848	-0.373969878809971	1.98976528871929e-05	6.8156319765805e-06	1.9103720213589e-06
143.530033196753	7.84072499916029e-05	4.49238592746951e-06	0.545591712980765	-8.66934580597422e-07	-1.63852649699599e-05	1.47916702820363e-05	-0.000627842822781687	0.00293972244641089	-1.99129070205975e-05	0.0730022395124913	7.56079441068755e-06	0.383219549072729	1.5727908086117e-06	-1.56177704040053e-05	-0.00430754582993849	-0.577372077002117	0.906042038685808	-3.83573277300642e-05	9.68554798646642e-06	-0.000697140682992233	-0.0534787268649208	-0.991921361022345	-0.0137520135568648	0.0257069797171756	-0.371970670841788	0.00018011308704484	-2.61499294509099e-06	2.23364083143577e-05
144.431714806233	0.000200590280647646	4.62166229054256e-05	0.547739446740342	0.0013821661156675	1.32305993146436e-05	-2.46766520634981e-05	4.29777050188181e-05	0.00198762671755994	2.78224032388991e-05	0.0728495583461344	-3.62136984088612e-06	0.384585013114614	-3.10257169123733e-06	3.60469818958511e-05	-0.00161332397973351	-0.575855475224851	0.908598382244533	-0.00139461434541399	0.000121863270993945	-2.2765839583875e-05	-0.0559571223133907	-0.989360717033794	-0.0103606846882274	0.0226737717385284	-0.369453940370251	8.95655460207625e-05	7.51985689180994e-05	8.27467307657108e-05
145.459254237297	-9.29701316568162e-06	-1.13710555856989e-06	0.548529211651972	3.10461964883774e-05	-8.03614977637735e-05	2.41358741432807e-05	-8.06066432783361e-05	0.00261374814277001	0.000163378113345393	0.0708932030801082	-1.80718822870428e-05	0.38476156388496	-1.5161452401002e-05	-8.95430756178229e-06	-0.00132755174274702	-0.576391492647989	0.91817401164448	-0.00139358497849421	-0.000929463798625281	0.00187694778800706	-0.0542775011298464	-0.998278770548563	-0.00506136809905808	0.0197526567915515	-0.369184857374084	0.000588888377216051	-5.41784779503987e-05	2.55375705040976e-06
146.429924995612	-1.57434722707303e-05	7.18471228613598e-06	0.548885716497929	-0.000660021567243265	5.55004097609222e-05	-1.30179613965588e-08	-0.00249971806390887	0.00378609685334523	-6.33031937637542e-06	0.0708995226287489	2.69287424572195e-05	0.384289854970428	0.000108227198099462	4.76734758007547e-05	6.51348971943883e-07	-0.577631153919718	0.917454489350489	-4.90688594695691e-05	-8.69058143458836e-06	0.00501644464971149	-0.0554455118457527	-0.987381009432073	-0.00234378888130224	0.0162399818939509	-0.369155813756805	0.000170212443364507	7.50594092665156e-06	9.55637370488832e-05
147.317198340471	1.2149795317008e-05	4.99974714811279e-05	0.548222470295759	-0.000179069740142681	8.85579184659147e-06	9.17228108903138e-05	-0.00129189857483702	0.00487050077362581	-3.17909070281747e-05	0.0682595210931946	4.03554294746624e-05	0.383273653056452	2.76306718898402e-05	3.20651079703206e-05	-4.59876247350365e-05	-0.57995380136231	0.910557166685756	-0.0058329205983369	-0.000363963921933174	0.00937606590930881	-0.0577009116700875	-0.986945403370779	4.21634596165215e-05	0.013851916037195	-0.370064476756343	5.48277565265874e-05	-4.26638587433002e-05	-5.64572005927905e-05
148.405831183591	0.000991038542783103	-2.54846075322878e-06	0.551103849270082	-5.11866373510474e-05	0.00160440593034612	0.00185296846974899	-0.00156936696319959	0.0053918385451151	0.00317133651192393	0.0690846088172789	3.44113763827949e-05	0.385049957397416	0.000260238894043658	0.00117311018798095	-1.05992589023148e-05	-0.579930931289629	0.908777074899512	-0.00513335279500082	-4.51556580147834e-06	0.0140482000265618	-0.0548482115301231	-0.982874805026788	0.000111812833985139	0.0160244045376303	-0.369243703118955	-1.01433921675793e-05	2.47190648198027e-05	2.46441405958831e-05
149.327443291853	0.000689255610756837	-7.35471879077231e-05	0.552100183317425	0.000567176945113037	-3.09380936626974e-05	0.00226999913209886	-0.00253083830141651	0.00619249427141971	0.000615675194370124	0.0687746004277813	1.70547135653955e-05	0.38527526055108	-3.17801345485895e-05	0.000101425379789306	-4.5489802325108e-05	-0.58099499739371	0.901532055077494	-0.00241629799141763	-0.00101879444388787	0.0178104520837351	-0.0542199426000307	-0.974328701944181	0.0001905883125092	0.0150916008835879	-0.36933764618595	7.56037906401469e-05	-9.77654520155043e-05	-5.51931463094774e-05
150.5354302177	3.27439722153048e-05	-1.00421969481185e-05	0.552917692697193	6.47258303821804e-05	3.98805734237004e-05	0.00229319389653166	-0.00048372442144072	0.00702757228158223	6.20053467051777e-05	0.0673897319364324	1.23622827239893e-05	0.385256689502677	9.66013512699579e-05	9.85803625670256e-05	-1.30977111838958e-05	-0.582175453140601	0.889035593447341	1.6653643143868e-05	-1.81788239706676e-05	0.0217657470134341	-0.0558922023171457	-0.972726830351281	0.00026661363265979	0.0121664140570621	-0.368943629253173	-7.61539784435154e-06	6.46858339345237e-05	-2.75973254277935e-05
151.370214023518	0.000108315602351198	2.71930725027265e-05	0.552260647113963	4.28592466346307e-05	4.11595349344477e-05	0.00312551181677019	-0.00200540871532978	0.00534913999726762	-7.59144669245855e-06	0.06563388710775	-1.79878747681016e-05	0.384159133735129	2.72461027730319e-05	3.06632240397616e-05	4.75561760998949e-05	-0.582547136559539	0.878429138884123	2.94101938610272e-05	-2.78615153652262e-05	0.0253718919024072	-0.0564874670631782	-0.971956076851044	4.90871253342328e-05	0.0118253580778749	-0.368315195717811	4.36593169684257e-05	-2.66111062200931e-05	-4.08090361690862e-05
152.418197281032	-4.46211844938008e-05	0.000116074357533357	0.554970071569303	6.18325498520799e-05	1.56281676428234e-05	4.87220960839388e-06	-0.0017781494711085	0.00464551583991217	0.00159751164838338	0.0700736450911127	0.000121686509415421	0.385307308343668	4.94896070314548e-06	4.74860101905875e-05	-0.00161185181128032	-0.577481960800025	0.895782021569798	1.61055441816651e-06	-0.0024495774542342	0.0189359543574464	-0.0585489051517832	-0.980038609799671	0.00297810247510786	0.0181035009637019	-0.362160772127588	0.00112132836569194	-3.24559019459216e-05	-0.00116697115685251
153.430743547163	0.000531050857862628	0.000861449013952854	0.557637998184639	0.0020154030543435	0.00135335528682056	0.000710547064104936	-5.40399078017336e-05	0.00572730972236543	0.000788250564954153	0.0694461841575827	0.000818267327626069	0.387158714587896	0.000543615764569149	0.000639980566345763	-0.00183184946382292	-0.57514468163452	0.88159174800284	-0.000997995687142672	-0.000474115987612365	0.0160091859533574	-0.0608938795605156	-0.973975760758792	-0.00155665686557993	0.0166824821997283	-0.358636369713315	5.41254743484903e-05	-0.000169766293089467	-0.000278224001511135
154.411038717443	-1.89486280554731e-05	2.09891187917901e-05	0.558552856103793	-1.72444091255496e-05	-0.000807454067933679	-9.11274180883956e-05	-0.00173805418158457	0.00121104241320327	-4.22944162572008e-06	0.0669356691671456	5.09167271763321e-05	0.387545930336928	-9.05497340275913e-05	-6.33177074502648e-05	-4.63352118792296e-05	-0.572021635588441	0.881025911649179	-0.00634794695290314	-0.00656533539151266	0.00962506074277988	-0.0619457252225451	-0.97761158160906	-0.00874723426389739	0.0192535087772231	-0.354494542871067	-2.53424397846089e-06	-0.00224252494780276	-0.00172122088320244
155.36422012474	1.94720048080129e-05	1.76048027048627e-05	0.558847041850043	0.00115881624492509	-8.06951190074299e-05	-7.55041532320731e-06	-0.000122463238013258	0.00304342191472834	-6.52040362809682e-06	0.0663820067461591	4.07789820740633e-05	0.387112854514825	-1.65871437093077e-05	-8.20035629692337e-06	-7.4448717875743e-05	-0.567954227045225	0.863377932054875	-6.00131637513649e-05	-0.00503256336373143	0.00491145890262115	-0.0593070026362852	-0.969952765977453	-0.0136779362505808	0.0162699242497651	-0.34998456107877	-3.54306136117923e-06	-0.000126306745916897	-0.000191868819534449
156.319003916413	1.05480725461069e-05	-6.42958320936864e-05	0.559859663325256	-0.000164088519174759	7.5278144009212e-05	-0.00015666275016674	-0.00191923711026383	0.00523549202428701	-0.000260132532109536	0.0670837052856145	-3.24426864527894e-05	0.38722658635719	8.06371136728122e-05	1.0042502470458e-05	-0.0022625607963997	-0.566991211585863	0.858326708331834	-0.00653553846177493	0.000551670929533503	-0.00218254315141814	-0.0688233833337451	-0.944643881326921	-0.0201642974733339	0.0109514335236758	-0.346931118399588	0.00056094374161028	0.000955763450843672	0.000267563797237577
157.260687171162	-1.20884437939926e-05	1.36666414852323e-05	0.559972401451261	-5.51941149131467e-05	1.49392659902065e-05	-0.000124729826052557	-0.000301294765613403	0.00294338715364651	1.98773024837543e-05	0.0662781006878669	5.20427654053637e-05	0.386661701769885	5.56760935704607e-06	3.15336723985435e-05	-0.00299182418121769	-0.564798772201039	0.882769356485866	7.05643041350732e-05	0.00197437589458991	-0.0120441387151919	-0.0654573520957153	-0.957345855871057	-0.0340078818853455	0.0229961322140041	-0.344420725412484	0.000572293336940265	-6.26540415666452e-06	9.57092801114136e-06
158.377744247103	-2.89155491186534e-05	0.0003339132873259	0.561943476978261	-0.00261664568297058	-0.000257892280593183	-0.0015810800985543	1.58750471419999e-05	0.00319427459583985	7.5107881977905e-05	0.067801210725835	3.82630345751265e-05	0.387436721954598	-6.16617690516553e-06	-3.67151001678836e-05	1.64650885131271e-07	-0.562566042802295	0.862261300402727	0.00426014937447576	0.000386556014180057	-0.0134163613959857	-0.0712843706481824	-0.94982474192189	-0.0333139233559349	0.0257379712411478	-0.340451083476629	2.7289811475704e-05	0.000353838920001281	-9.70370858757444e-06
159.339876249493	-8.24243963933915e-06	3.50266709492842e-05	0.561686546746788	-0.00014611730767015	4.62784885706747e-06	-4.11342893498492e-05	-0.00122356494294859	0.00480282787694554	-9.86050846291487e-06	0.0667210709264249	6.57403237587945e-05	0.386547089885019	-1.69055988247718e-05	1.65588208542837e-06	-0.000967280759920207	-0.558554021044687	0.844892523103622	-0.0068940242875463	0.00755593701246572	-0.0183070331260624	-0.0537468700613076	-0.982600155315043	-0.0246261663727558	0.0308418979597396	-0.337629910273737	2.88376771264486e-05	0.00515721673128471	0.00135161265757487
160.218715691453	-1.6023847481866e-05	-2.10461432717936e-05	0.560702934371797	-5.48751617038861e-05	-3.17090742402747e-05	-0.00118027652690389	-0.000790091995654431	0.00305099323210153	-8.76876026143007e-07	0.0661246758598631	6.72810010489586e-06	0.384942530327837	-1.69536914729491e-05	-1.75594934380119e-05	-2.90417017973125e-05	-0.560936935194252	0.835390633116463	-0.00542355119878296	0.0153814464750739	-0.0254413852569852	-0.0630055590007664	-0.971009992009457	-0.0123359601720815	0.0292133254650535	-0.337796816845826	8.37398686351576e-05	0.00836275144754033	0.00225829738713238
161.328782652984	-4.88083901733908e-05	7.35784666299473e-06	0.560465264817276	-7.2274751672754e-05	-3.96558233703766e-05	-9.14018137946657e-06	-0.000434165916188217	0.00493857309752294	3.68928759830083e-05	0.0675424373706549	-2.93409937995962e-06	0.383604156290944	-2.3944447792962e-05	-2.50534525582837e-06	0.00588665676708523	-0.571247482273595	0.880219064566107	-2.73999052121482e-05	0.0104623263281305	-0.0168323412266867	-0.0586863462480885	-0.983887884151503	-0.0129789456702315	0.0267677912228909	-0.346817452107348	0.00415632958747488	0.00128761456340623	-0.000983459612010762
162.246422688597	-2.21193801918166e-05	-3.61239488468222e-05	0.561047535084604	-4.36042601459482e-05	6.56330731690146e-05	-0.00125861754370017	-0.000159947742792123	0.00554051980710468	-2.70551076635764e-05	0.0689642539730178	-3.55572057412831e-05	0.383225633982734	-1.82670845632659e-05	3.86683004062039e-06	0.000921585413783328	-0.57757381508898	0.906938412079278	-0.00182448776023283	0.0155316676619612	-0.0181681319993379	-0.0581836898486716	-0.984138975445688	-0.0110651185667085	0.0234501895467264	-0.352017820400477	0.00641804586493691	0.00243652736926541	0.00101171899313245
163.165139825412	1.01904772848634e-05	-3.99131547680813e-06	0.560078408872139	3.65330988346865e-05	-0.00108184288304693	-5.05894832678699e-05	-0.000123229454397322	0.00419354609159476	8.21516798628174e-05	0.0676190101663405	-2.46436259444373e-05	0.381693273751243	-9.23811513988479e-05	2.30965963722263e-06	0.000219387257800726	-0.579415764128911	0.914078149537037	0.0069281924972141	0.00465377033396613	-0.00850364922516637	-0.0548645759945214	-0.993849313827595	-0.0041259188957561	0.0191727590508253	-0.353399221082049	0.006886870513318	-1.39140713999151e-05	-8.57966693796849e-06
164.418570970484	-7.33607258091809e-05	1.0998499399943e-05	0.558978842646889	3.15661541286614e-05	-9.17369924402886e-05	-8.30675775158036e-05	-0.00095706929427683	0.00463931052691973	-7.06565148680353e-05	0.0664764616026851	-1.92466571028275e-05	0.379739530678582	-7.8351982991672e-05	-7.9779424506319e-05	1.23840131371575e-05	-0.583433878879861	0.919139996725909	0.00324481217814226	0.00334290340041237	-0.00605951646189041	-0.0555931522273655	-0.992954659925636	-0.00225416103024359	0.0197937134901495	-0.355999666951435	0.00626838901047826	-1.09254086605539e-06	4.63811865219056e-05
165.721853372417	-1.66452998662832e-05	8.615194788078e-08	0.558129759704522	-1.86894561101687e-05	6.60882554158212e-05	2.46926495977366e-05	-9.01362685666703e-05	0.00690677500582489	0.00109116090004441	0.0678676867690178	-4.77679039283616e-05	0.377663515268717	-1.2267029051823e-05	6.78605798788262e-06	5.14470847939947e-05	-0.586875033758284	0.916263821039412	-1.63985533925271e-05	-8.4566844485877e-07	-0.00729256217588421	-0.0521206440953464	-0.993158386848404	-0.00817963834341729	0.0188370848461086	-0.358474653088366	0.00505699666431058	-3.34632315097867e-05	-4.38133494475681e-05
166.579947433513	6.40998634849431e-05	-4.15087686854535e-05	0.558554684862796	8.05807333180424e-05	-2.60882060704824e-05	0.000838121506238775	-3.7641895562185e-05	0.0039393256074544	-3.19543989435181e-05	0.0710754739287425	-0.000118262114024141	0.376936670083424	-6.27822658352017e-05	-6.33752494707192e-05	8.98916860081143e-05	-0.589218879779554	0.931404576385651	4.45001353288882e-05	-0.00114323372090258	-0.00282138339978918	-0.0520084260845003	-0.995868031398121	-0.0105512737165259	0.0202825149637854	-0.360034342911126	0.0056153717844131	-0.000426758492094939	-0.000561199596528738
167.869373367953	2.9272389198118e-05	-2.51802294117301e-05	0.557899264852847	0.000110566101305462	1.56886245074452e-05	6.40612368908982e-05	-0.000266554720132115	0.00493623058172048	-4.82917384799448e-05	0.0700381779720172	-2.89646946728542e-05	0.375390162158067	8.72832233135159e-05	2.40947060353977e-05	1.16422699380986e-05	-0.595341400799309	0.926582084744877	0.00596325241703641	-0.00528531212251141	-0.000173204254067613	-0.0526840389166447	-0.984932349308588	-0.00962175228209386	0.0143588763740411	-0.36462780339742	0.00490938189184315	-0.0019397809783408	-5.99384471472833e-05
168.795851638751	2.06265293966322e-05	-1.82088963999708e-05	0.55726535306554	-6.19126779399975e-06	0.000842668108812458	0.00115810123089704	-0.000980274497158398	0.00134114523125543	-0.000286752830723556	0.0698241556715139	-1.28462163759065e-07	0.374036628899957	8.50103328469227e-05	1.90124839789168e-06	2.20420268224662e-05	-0.596904864939197	0.919224110471297	0.00453247412682377	-0.00512853258562491	-1.80344167430892e-05	-0.0530107670945333	-0.987238074950046	-0.00917444943885504	0.01622157006033	-0.36522769468685	0.00318944383058017	-0.000359664810757394	-5.93642090837646e-05
169.674891431832	-3.46729826965911e-06	0.000102378937407544	0.557074628234662	-0.000529926942604073	1.42969951388518e-05	0.000174553345608944	9.82974654848764e-06	0.00443914134480188	3.69344149911292e-06	0.0701187405883538	5.27086691996182e-05	0.373089662335374	-1.84965043051018e-06	6.45264468156551e-06	0.000213118165406549	-0.597106717225975	0.901599336426692	0.00525938732937584	-0.00559866090085806	0.000613140018559126	-0.0534560963187387	-0.984646534843761	-0.00671605203578704	0.0175687424996909	-0.364546020391792	0.000592329381577659	-4.79318887284084e-05	-7.36899304076948e-05
170.613589834571	0.000249126732569605	5.61367039169503e-05	0.557677994477422	2.5921460900652e-05	1.5293906245158e-06	0.00225977924032515	1.39301160223404e-05	0.00323792255976987	-1.98666693668963e-05	0.0714841971503787	5.31654963058509e-05	0.37273559274345	-3.82413135519562e-05	2.90595053657493e-05	0.00510858835309185	-0.600155865691352	0.909925563492505	0.00709421615246399	-0.00759041724732764	0.00307540537815304	-0.0554961395913654	-0.980988889144547	-0.00713568068890114	0.0197835127047316	-0.366410118454709	0.000996271345593843	-0.000850175673384585	-0.000332763583846793
171.572117216855	7.46994623577023e-05	4.51066452090404e-05	0.557623936261399	-0.000110424058723575	-0.000335497091321997	0.00168095031008363	0.000728387380329406	1.24372940410333e-05	-0.000101005173447172	0.0696502423394279	1.78030870211198e-05	0.372103095946568	-0.00011249676933818	-4.36451354622792e-05	0.00554523256212194	-0.601077593834709	0.899392126039604	0.0021522013099717	-0.00906445919393543	0.00127709145214631	-0.0591906942268074	-0.97458274403408	-0.0110097122610698	0.0166535600465834	-0.366006943807112	3.00293074595458e-06	-0.0003142081897581	-0.000263411634181142
172.34907881411	3.67345790459144e-05	4.57482658437764e-06	0.557975833790824	7.04255962829168e-05	-2.27491554421217e-05	0.00227755594730156	0.00243843373971974	5.41839364253771e-05	-4.97219579445249e-05	0.0708755583727775	1.0744396668308e-05	0.371638154460232	1.3742518366783e-06	4.21371761365162e-06	0.00682011905134453	-0.600896886139769	0.900982133122791	0.002062207424558	-0.00766525720143614	0.00283469593922035	-0.0608965067210723	-0.964604247507587	-0.0129816967038752	0.0179191303880965	-0.364949231488691	0.000113657224457742	3.64736034394659e-05	-3.63425439001007e-05
173.333967351215	2.63932522168348e-06	-7.26165111104111e-06	0.558386730024929	-0.00278657039974305	6.62086345986686e-05	0.00127996285442147	-0.00229662038142773	0.00399198637021209	-3.46024913685383e-05	0.0716408702198108	-6.66347326593399e-06	0.371133683575348	9.52263950007988e-06	8.66424947539532e-06	0.00921930251332381	-0.599365076746782	0.890216152182173	0.00660452984609225	-0.00722828705252801	0.00255559421538336	-0.052371726030677	-0.975497202443016	-0.0152986119997044	0.0165460453919821	-0.363547015185965	7.48692618029814e-05	-0.000294252253227995	-5.47762737214946e-06
174.208097295187	2.2027453603196e-05	-7.11391212913763e-07	0.557203410073711	-0.000201328013558965	-3.52092353498659e-05	0.00124065956392262	-0.00010452401284971	0.00273412938715876	0.00013375205232613	0.068740543776888	0.000104102740010598	0.369640246308853	3.11209678770346e-05	8.40187411037784e-06	0.00911335422605503	-0.59774147748435	0.880521828513978	0.00276248958361949	-0.00494222427073185	0.00125777226148785	-0.0533468749871456	-0.974684599633743	-0.0137914928072221	0.0190179016197774	-0.361113070555387	0.00012707419471403	-6.12666986067624e-05	1.34968620146569e-05
175.021285835363	-1.31261077497935e-05	-1.01693388461564e-05	0.558272124009217	-2.17305701248784e-05	1.25897117435283e-05	-2.11394879563544e-05	-0.00046470639767098	0.00335388796595165	-2.98930766094718e-05	0.0718075363409071	2.267888726038e-05	0.369581253444426	-1.30783982946384e-05	6.40964141247783e-07	0.00511491682313993	-0.596988878933759	0.90480300094498	0.000274324992527713	-0.00166537884328383	-0.00382333611639823	-0.0500694607204082	-0.992564554337118	-0.0163068616981338	0.0288758785119267	-0.360164808361181	0.000765581057037541	-1.69783219180048e-05	-2.14714898910524e-05
175.999143530211	9.95750708744558e-05	-6.65475751367624e-05	0.5601209413511	-0.000666396390486029	-0.000118457485448274	0.00015609565256208	-0.000540096763462411	0.00303274631315011	-1.5923441813431e-05	0.0708880528189829	9.54480726650395e-06	0.370704155683972	-4.25885355024316e-05	8.09431288070384e-06	0.003436519673415	-0.59856683116974	0.907903789902657	0.00538884858372042	-0.00293210775164747	-0.00166439042124184	-0.0552589556994527	-0.981701906134282	-0.0133115391357843	0.022453368278672	-0.360181994518028	0.00112642973157857	-0.00114556263036813	-0.000843987352197123
176.939321192323	7.1616137630974e-07	9.65336981027238e-08	0.560599189952088	-0.000125552622962886	2.56771600179563e-06	1.57053415886375e-06	-6.397939042664e-06	0.0023814711826157	0.0003064341860735	0.069176739719294	1.81764263619513e-05	0.370612239842626	3.12191906386795e-05	1.10137591330522e-05	1.66627281052794e-05	-0.598139401512429	0.913877935559417	-0.000563122923564413	0.0020780310071133	-0.00578064187084796	-0.0493277401642813	-0.998759606883475	-0.00722642971686083	0.0207042524542623	-0.35962530192989	0.00118655449163256	1.0896666414465e-05	1.45156416318994e-05
178.097564380737	2.9386206618015e-05	-2.94017024665174e-06	0.560268188147018	0.00153951059473284	-3.51702741737159e-05	-6.95128064645769e-05	-0.00288385922357843	0.00519814977410043	0.000147254454098692	0.067494352297364	-3.9234856485702e-05	0.369547525681947	-3.36750299257994e-05	-1.63168179756917e-05	0.000116253044814569	-0.600432771868463	0.908983097754731	0.000982487077177656	-7.19664562946514e-05	-0.0121662873351437	-0.0525141427037514	-0.985126659864324	-0.00331958706246186	0.0162570408701175	-0.360164864139296	0.000341816602856603	-8.78145642834299e-05	-1.15550599301458e-05
179.144134509569	-0.00138877278410671	4.53575273536032e-05	0.56194238302913	-0.000156309262751001	-0.000736043116064433	-0.00162307085879372	-0.000580666332630873	0.00709620064921128	0.000860718540787963	0.06791819653437	0.000176592918301759	0.370276291754186	-0.000577112254647277	-0.000630102560415622	-1.15683082883989e-05	-0.603229754374459	0.909840125781403	0.00673110286269425	0.00115313279005612	-0.0190728851926015	-0.052061956211929	-0.985268728007768	0.000456144177394963	0.0160926812295878	-0.361643252867975	0.000280312880782756	-2.6625661573418e-05	-3.04423567400159e-05
180.017494177832	-0.000769732204748512	2.06940522699228e-05	0.562831687644289	-1.80757928911356e-05	-0.00169539250550176	-0.00121453472305537	-0.00194906024414274	0.00581471311393833	0.0031504496930889	0.0659487589191203	6.75860587754509e-05	0.370644886429947	-0.000159968398520076	-0.00119931478563524	1.25482380119785e-05	-0.603158395551005	0.908826840516957	0.00619543431252286	1.03021073087981e-05	-0.0225476786274124	-0.0519904694188654	-0.983522867880169	0.00197134820780439	0.0155168820639437	-0.360659772461677	4.72083130114329e-05	-6.70510117908602e-06	-2.19623697032452e-05
180.987003513218	-0.00101963793196241	1.03480897282101e-05	0.564183070328049	-0.00175534710967644	-5.69022136437639e-05	-0.00295022340284358	-0.00344076462634114	0.00633081688472094	0.0007198220571287	0.066255198374444	6.34294388416562e-06	0.371100069906643	-7.53946948173396e-05	-4.33457637930746e-05	1.22178906405171e-05	-0.604732737191039	0.904148264025025	0.000593309456354737	0.00187411721869749	-0.0278218450010605	-0.0528949662405828	-0.976691868756746	0.00164567793602957	0.0131198021138567	-0.360975640997256	6.37172587477273e-05	7.95043877446389e-05	2.52872566395205e-05
182.288379809019	-1.49122805348246e-05	-3.26185733403147e-05	0.564587584835587	-0.000129461054301916	-1.61922869380138e-05	-0.00243179782886822	-0.00140911015054022	0.00671492293918153	-1.52361581034417e-05	0.065199783565994	-2.72716109970292e-05	0.370563987632141	-6.32045533252572e-05	-9.21074768518098e-06	3.43482977989953e-05	-0.605920840187399	0.890545332894514	0.00167298327927762	-2.77695341547879e-05	-0.0319696918596845	-0.0533640505190099	-0.976915024955045	-3.20674741426337e-05	0.0112564415368211	-0.360640268519374	0.00011116582524468	1.09973659088595e-05	3.99530763956488e-06
183.235853041818	5.10510366530059e-06	0.000103395422591178	0.56460398203255	-6.01672454987951e-06	3.22357032281585e-05	-0.00233399560957674	-0.000761991137983275	0.00694518992533261	0.000830925109697171	0.0662919882318041	5.87407683597025e-05	0.369648060972672	7.09409411810491e-05	8.68467424304071e-05	5.59485405078663e-05	-0.603784467122504	0.883888468610538	-6.46003709644563e-06	0.000771830673587627	-0.0331284937315797	-0.0511451330629493	-0.971272897163863	0.00310820957870442	0.0147799779543162	-0.357891524984242	1.37657327549623e-05	0.000142664834298361	0.000111627761131884
184.221346286995	4.85479087176367e-06	5.09387830114672e-05	0.567647150461797	-1.32590012778537e-06	1.8932249530771e-06	1.53578089998986e-05	-0.00174717416609765	0.00413662904305446	0.000389045910031541	0.0678233958559622	2.04816437710337e-05	0.371565336227006	7.04089985296395e-06	-1.69810381771333e-05	0.0029643479854427	-0.599811825782069	0.900224492010055	4.95386434371418e-05	0.000197589841040529	-0.0265304894915829	-0.0546379558317728	-0.978053785274762	0.000967544714741549	0.0155207807509323	-0.352615220120799	0.000818055423788948	2.19492252217012e-05	2.25594347436826e-06
185.505040704177	-2.04075000789393e-05	1.43207497923627e-06	0.569924824247735	2.42181859327619e-05	0.000391768850271084	8.06437361742672e-05	-0.00179627122800411	0.00235574080869891	-0.00022370851840827	0.0650140792524466	2.90383209025658e-05	0.373083621864573	1.15076897373905e-05	1.95360424858727e-05	0.00299806369668474	-0.597495949553807	0.889252112980539	0.00755617860771772	0.0055656703394337	-0.0199055852877851	-0.0583567354990398	-0.982576458452178	-0.00628854004556956	0.0171435670679824	-0.348627976879346	0.00014342221287798	0.0021252339104535	0.00169831505664466
186.362314445282	1.07338728580446e-05	2.75242700166853e-05	0.57120218082034	-0.000463273621207663	-4.12178859160461e-06	-1.03730669288861e-05	-1.77457269621542e-05	0.00257704913949957	-1.35627706535232e-05	0.0657555427676966	3.33048304433567e-05	0.373499504711566	-4.56807324603337e-06	1.6292289768161e-05	3.97463738208023e-05	-0.593409690169745	0.883045966283275	0.00414059826883194	0.00352619741360245	-0.0179077035696693	-0.0562743842947225	-0.973001942817356	-0.00930080915620603	0.0164569405131203	-0.344152401695299	6.34687831296108e-05	-6.41702962179182e-06	1.56450030607969e-05
187.32058403371	5.61474576762023e-05	1.62487845460569e-05	0.571511059586998	4.00951158966601e-05	-4.22417401960719e-05	2.40414734339915e-05	-0.00169000198724191	0.00393491389304421	5.13677853917463e-05	0.0653352657663371	2.53090203659084e-06	0.373067760140557	8.29026689910249e-06	-3.63691716293222e-05	0.000817894817117878	-0.590513395215499	0.865463907796211	0.0052372088104873	0.00218556625492013	-0.0101221142634407	-0.0608509298004125	-0.961015812664482	-0.0124889503206038	0.0123876817982034	-0.339906430081343	1.06285062124058e-05	-8.7408939121444e-06	-9.27403827143551e-06
188.3601300594	-1.76671002656922e-05	7.60991786347605e-05	0.572267172288419	1.34555797660247e-05	4.75116152525722e-06	-1.63676214351267e-05	-0.00073553400907692	0.00368867591091137	-3.62078297505163e-06	0.0644662957699782	2.79327533676457e-05	0.373060275414775	5.33830764770433e-06	1.55092830941282e-05	0.00329657837364195	-0.589209207034708	0.888427096071282	0.00385119231796336	-0.00470213645003788	0.00334784162594602	-0.0616265688943131	-0.959172748421343	-0.0271740515024225	0.0187022646849571	-0.337621131588077	0.000698506123756384	-0.00164719498833034	-0.00141507892485298
189.297773687966	0.000170846941347843	0.000138150410306884	0.574124118455103	0.00051292690966795	0.000369821478254347	0.00190745893103697	4.76252993041843e-06	0.00240769184234497	0.000431825074434781	0.0680394941056539	0.000135201901316191	0.373602266577437	0.000142529940574117	0.000105327616419236	0.0022075148789139	-0.585720811248803	0.876255780152517	3.39351727550475e-06	-0.00239068236157778	0.00398544399437366	-0.0624847350857847	-0.958566049595564	-0.0273148512746936	0.0214880445749053	-0.333305046534682	0.000104770313352158	-5.7434915009118e-05	-3.88037285568505e-05
190.275423459142	9.46580305226181e-06	-9.1507193607816e-06	0.574819380346955	-9.09129976159521e-05	7.81535760560095e-05	0.000474786596836319	-0.00236605278329838	0.00458309174877824	7.64828799752182e-05	0.0659508531785597	3.26379080663621e-05	0.373751457746777	2.83049404433174e-06	1.85142987428483e-05	0.00174952863380254	-0.582062488808793	0.857898638726751	0.00508050722566827	-0.00137144094844316	0.00636020716128701	-0.0553902565407945	-0.966005766742642	-0.026342766416217	0.0257032262236416	-0.329707302163058	3.00361296307046e-05	-0.000734458815704963	-3.34562261296125e-05
191.252296690961	1.53978986351081e-05	4.71017764671849e-05	0.57406050805009	0.000100926489239215	-2.0224229228178e-05	0.000481416217553271	-9.07773931428346e-05	0.00288429210775767	0.000135928751884559	0.0642981424488551	2.52906465363597e-05	0.372433563362842	-2.15996023289947e-06	-1.08744786507219e-05	0.000922449353730701	-0.58263890520172	0.846578138580791	0.00818186595391235	-0.0127550804047487	0.0117097807705393	-0.055452064785268	-0.980715386488613	-0.0108327559523655	0.0276585364672577	-0.329093868554147	5.4533143128483e-05	-0.00704974102313045	-0.00226014078395153
192.424512151181	5.15416517238113e-05	-9.08871997962077e-06	0.573795623980793	0.000145176037917832	6.91110927415888e-05	7.14182343289322e-05	-0.000918567436802618	0.00471721920964148	-2.51401422635746e-05	0.0658106256278227	-3.43502078315593e-05	0.370998374415004	6.86329557368514e-05	0.000181345315174935	-0.00288100162230629	-0.589548589369059	0.871733098374089	0.00355489109612299	-0.0077851586768585	0.00701688855366672	-0.056536687403856	-0.97768605481923	-0.0139626465753477	0.0289876353566629	-0.334135053028799	0.00256828855462202	-0.000921435820525479	0.00217502518169135
193.350034245295	6.48834937324106e-05	-6.25905407995171e-05	0.573771400133373	2.48628980963338e-05	-1.46697760729293e-06	0.000412108598294917	-0.000335078793465437	0.00519301404732091	7.02421719607493e-05	0.0663260042088724	-5.17699866770318e-05	0.370156625558588	-4.99165710033316e-05	1.81513068336071e-05	-0.000569055461443529	-0.59629967466324	0.898198301339226	0.00401272408656432	-0.0103295081298276	0.00554098816634191	-0.0555650797616343	-0.983064050775513	-0.00854279511792868	0.0244160531650121	-0.339777644596473	0.00503026033706973	-0.000335943111191084	-0.000104569667418766
194.385963982756	3.24631460208151e-06	1.9615027454925e-06	0.573257642549398	-6.31017217893892e-06	0.00113593696359388	3.23493211299638e-05	-7.99480530054888e-05	0.00394195738756323	0.000817458297150093	0.06515230041555	-7.8166735696037e-06	0.368940701621629	0.000102906557607952	3.35707489918333e-05	-7.09648259046455e-05	-0.599407721640895	0.908451676708527	-0.00311099058244818	-0.00432899013239931	-8.10786340457591e-05	-0.0523498300646702	-0.992598595250659	-0.0034088970931384	0.0191606216405384	-0.34221491324843	0.00583337840542865	6.39788260131901e-05	2.46225001148596e-05
195.369631635617	-2.45861989660469e-06	3.16331339732339e-07	0.572761466178016	0.000983760445032828	2.28404606031274e-05	3.76998762872193e-05	-0.00168394579045582	0.00511652164660615	0.000505128811405688	0.0653677589364444	2.75829219810007e-05	0.367613465542509	8.39069785582446e-05	7.99972231010624e-05	-1.53252199295337e-05	-0.602040362645597	0.909916213513823	-0.00358957175957735	-0.000836211441208333	3.57673811078632e-05	-0.0512031419683976	-0.986895881448004	-0.00307870852886778	0.018716316645015	-0.343977402831323	0.00523321312801277	-0.00012602364761763	-5.72386032161121e-05
196.322353255278	4.9765023807508e-07	4.88161583844003e-06	0.571865937952222	-0.000361498482363841	-1.54200901377506e-05	-1.68180784046478e-05	1.40854481518493e-05	0.00703029559769137	3.8921820856601e-05	0.0642983805216887	8.09012130280657e-06	0.366106319712544	-3.97034990403397e-05	-1.28929026065942e-05	-1.80484558033522e-05	-0.604567484432893	0.913786992672698	-5.09444359427406e-05	4.48761312764686e-05	9.67578619376673e-06	-0.052565978026794	-0.992937313534069	-0.00235659686879874	0.0201958738850198	-0.345341011886444	0.00463490267936917	1.49413400141273e-05	4.41464678310065e-05
197.149626640986	-8.18138377225898e-06	-1.62356916281064e-05	0.571308241611093	1.00666964703892e-05	-7.53948330844392e-05	-4.2791067917544e-05	-2.40659552407269e-05	0.00680988670375629	0.00109843180355106	0.0660819654481201	-8.69983286743226e-06	0.364648475263546	-4.06197950326804e-05	-4.17581207265934e-05	-2.80381011578183e-05	-0.606009084544162	0.911750725257041	-3.91760962203776e-07	5.63409048537599e-05	-1.4330094220445e-05	-0.0498420024406319	-0.989615279583459	-0.00485186626191673	0.0186965275151555	-0.346282958195156	0.00396282582432598	4.03381530926763e-05	3.11197576735356e-05
198.073670091728	1.47280370872195e-06	-0.000121409996321671	0.571749615183328	-5.70141002284738e-05	-3.6680094981504e-07	-0.000933927355446112	-0.000264665146245113	0.00425247228415628	8.98569026766956e-06	0.0691503223869146	-3.37720710647684e-05	0.363902968509949	3.7999920378955e-05	5.1532705340115e-05	-0.00045338246001023	-0.608580137177943	0.936487538303284	-0.000516116409110066	0.00438263930499869	-0.00165569180845329	-0.0503408923801734	-0.993994306865772	-0.00702163565180966	0.0214305284321391	-0.347940931247104	0.00522010836703197	0.00203726864534871	0.00223230698361241
198.942077744106	1.4716637439167e-05	2.38993210565152e-05	0.57128345557339	0.000152828181457077	5.10014955287099e-05	-4.68423299808356e-05	0.000205075244726848	0.00487805338011344	6.81895289002824e-05	0.0683731541837815	4.01707379567327e-05	0.362850180064264	1.81389438353887e-05	4.46288859704019e-05	-0.00031590532736956	-0.611608858159298	0.932312551096402	-0.00636258993501084	0.00693497010150252	-2.0561005501642e-05	-0.0525568290692168	-0.990995227929354	-0.00515266786098826	0.0177395271613243	-0.349809469794904	0.0046107457087622	0.00262227672116618	0.00183763451262722
199.817106362243	-5.75092340070438e-05	4.88200554176456e-06	0.570237899537585	-0.000158026203000651	-0.000552359514114456	-0.000891565829542081	-0.00167548725943961	0.00170895215916258	-0.000348824950583467	0.0675034159759267	-2.68530067719765e-06	0.36123173805708	-4.12914062457146e-05	-6.54199573159894e-05	-7.41182921420792e-05	-0.611397404370955	0.926240138221935	-0.00503255370983897	0.00527910257723053	-9.83322169507314e-05	-0.0523200656088351	-0.992627782982398	-0.00480692119656728	0.0184412393252641	-0.348926759687013	0.00321100706493935	0.000204789596597332	2.32527424530432e-05
200.872465483458	5.39908801849319e-05	1.40321567106201e-05	0.56975624419584	0.000322992965495367	9.24434822437022e-06	-0.000360526843819205	7.41537136907505e-05	0.00474588058621101	2.18270497067712e-05	0.0687169644698221	3.01534991188747e-05	0.359726451395008	4.10529012198462e-05	3.63743410234858e-05	-0.000174902895299624	-0.610653947826069	0.910795436052085	-0.00528494194019236	0.00341597325855678	-0.00262294260024065	-0.0525726209195165	-0.990057214584342	-0.00398526853493016	0.0191742485626722	-0.347290361986947	0.000757748525078007	2.66767149573676e-05	2.76002101631453e-05
201.832097423706	-1.50021668665345e-05	3.09128555093868e-05	0.569491565303642	-7.41572902846877e-06	-3.11623846776556e-05	-0.00113385483982609	1.01609566875398e-05	0.00368592720001081	-2.35525397008478e-05	0.0684379250165912	2.48286669671183e-05	0.358739759136448	-9.08090948940741e-06	5.21065063202386e-05	-0.00224454153097625	-0.611861986733916	0.909129172888927	-0.00540653363629115	0.00383280959415058	-0.00556386336032616	-0.054443601247339	-0.983692609678281	-0.00511790138908501	0.0205819413210158	-0.347430631976568	0.000529102613410102	0.00012039404282257	0.000263208342321868
202.756246235859	2.70739082733464e-05	2.17807616491056e-05	0.570410287614476	8.71248500134771e-05	0.000145868280581269	-0.00263291606556475	0.000504102528843968	0.000525350669705512	-0.000257977836426146	0.0686833394431118	-4.02739530050023e-05	0.358810520499966	-4.2896472117959e-06	0.000124298336535412	-0.00335118749975949	-0.612190137317642	0.909174429935155	-0.00114029266729935	0.00432093662248991	-0.00579181070279906	-0.0568741011063208	-0.979267487146359	-0.0101045051356416	0.0172936239316562	-0.346681103212087	0.000181731975294608	1.7423360540159e-05	0.000320410999456706
203.888787498005	-8.34846809871497e-05	-3.47201242983874e-05	0.570545987512158	-6.76875340177905e-06	8.49851325974201e-05	-0.00241606438325523	0.00201211798098574	-1.81790435009033e-05	-6.33611111974855e-05	0.0691558028709193	-9.42860210596931e-06	0.357936000468731	1.384017676915e-06	4.31957843253179e-05	-0.00496802446364913	-0.611459008767784	0.910646621940526	-0.00323719819888844	0.00237402029994537	-0.00821285004774068	-0.056580963222324	-0.969743613323185	-0.0156077253116592	0.0171635481615046	-0.345022545029855	0.000168988331208541	-1.44063481447926e-05	3.65710308616966e-05
205.142974417441	-7.15156859192096e-05	-1.42492308971995e-05	0.5707429858858	0.00174909105899946	-0.000135975815765298	-0.000406952898915462	-0.00121350359113437	0.00453469461074164	-0.000626683889876941	0.0695349477014792	3.66766028677566e-05	0.357051372296515	-0.000102993022993163	8.53008583763731e-06	-0.00630766119900954	-0.608838382908875	0.893237756637392	-0.00308124070306165	0.00264856601728522	-0.00818918710653684	-0.0504914399215166	-0.981775887569649	-0.0129155483768045	0.0171906919482228	-0.342094324362705	0.00010977241713275	-8.06862823156077e-06	6.09058367823676e-05
205.97169886229	-4.62385582263207e-06	-1.40270641621467e-05	0.569609222785931	0.0004168900111172	-1.41627524331345e-05	-0.00187540540701069	-0.000176552618279743	0.00352693536537247	-1.49604363895003e-05	0.066883388972271	5.01963260149372e-05	0.35560728018631	-1.1015933910751e-05	-1.79604304619635e-05	-0.0052859926099906	-0.607496061534782	0.892277081692733	-5.033808495441e-06	-2.20177013302065e-05	-0.00482278804093951	-0.0510573497133703	-0.983377290509234	-0.0145083300776751	0.0230821132614466	-0.340035301903482	4.45153014531694e-05	-3.32865930731243e-05	-5.5946849187044e-05
206.962425878348	0.0008060659198715	0.000143303837846481	0.572619422116175	0.000778397327326934	3.09607396231409e-05	-7.4095805754173e-05	5.77183953548155e-05	0.00218489493497782	4.26228571436362e-06	0.0699456901330343	0.000239036697703778	0.357302125499255	7.13733993995214e-05	2.68270132319513e-05	-0.000331232023450457	-0.604842188377209	0.906141662042515	-8.89604973958547e-05	3.88346157265606e-05	-2.22962442186788e-05	-0.0506141524473648	-0.992742087060038	-0.0111486961654927	0.0243641609866603	-0.336755902356633	0.000385971509142902	8.95504327461485e-06	-1.54312735989293e-05
207.848028283076	-3.3314324811773e-05	-1.58324655978405e-05	0.573678623254618	-0.00201026144538766	0.00132519078971696	-0.000746054006869441	-0.00300555082768587	0.00549515955544979	2.71298687241191e-05	0.0691598054685766	9.85466865846599e-06	0.357704957996268	0.00027176481339013	0.000137214730344758	-0.00214947431861803	-0.606488858103576	0.907668043127543	-0.00742349859747906	0.00311824106418114	0.000126638582113311	-0.0535136528135934	-0.990213363674118	-0.0089685174471054	0.0206480807214057	-0.337149426490672	0.00031999924806333	0.0013841692080972	0.000487560879300513
208.811648866588	4.76100842402305e-05	-9.50197239056812e-06	0.573744273078469	7.77245094233577e-06	-1.21860649877293e-05	-2.10419743780967e-05	-0.000528345293883286	0.00178251744372284	-2.55852865058933e-05	0.0679778980787665	-9.16736448277337e-07	0.35711777395128	1.62135600444664e-05	-1.6185282450968e-05	-2.26473242462906e-05	-0.606548629745739	0.917676330426787	0.000355468497365322	-0.00142529928637343	0.00437933201134505	-0.0504328658060655	-0.995028723683045	-0.00199772547667277	0.0187606108479603	-0.33656770481792	0.0007379860007351	-2.01784018706361e-05	1.62576028419055e-05
209.849645298299	1.5705012309591e-05	-5.5015965017393e-05	0.572953610283757	-0.00187458035802305	-4.71189218503819e-06	2.24370650107016e-05	-0.00234571184581872	0.00447540136801198	2.84230312504181e-05	0.0650021031825948	-4.87200311012074e-05	0.355889619213828	-6.20567505258377e-05	-2.55703299540948e-05	-1.16902918333816e-05	-0.608769162649537	0.907309919064181	-0.00473826318078818	3.28379105738424e-06	0.00866847743838564	-0.0550387706732676	-0.985766960057495	3.74423181831072e-05	0.0142446939642889	-0.33696763239353	3.24460335978345e-05	1.27279465461086e-05	-6.34218337758232e-05
210.960069896399	0.00217306596141777	2.76489500512389e-05	0.576920606079542	-4.21069373036869e-05	0.00155020748213957	0.00417794195374466	-0.000586714672348439	0.00595410307271262	0.0032259692395297	0.0698459649757563	5.4231715816307e-06	0.358182701308584	0.000659510485978734	0.00130385190582875	-1.51711675054442e-06	-0.609312133674648	0.905796969010724	-0.0050141825608193	-1.14171301446098e-05	0.0140217349793944	-0.0517948236010037	-0.982987530405444	6.6895563967173e-05	0.0165175080459199	-0.336678475950881	0.000139023857101739	5.04901297812301e-06	2.05019106632357e-05
211.788774304348	0.000759534835215285	3.16613839189517e-05	0.576413099547133	4.37707009680758e-05	0.00127940231693672	0.00151999767101046	-0.00169864203235357	0.00577741178020482	0.00240531973030253	0.0653593016927923	4.64346679025023e-05	0.357582816636117	6.23348448195825e-05	0.000674790364058056	-1.27946367548721e-06	-0.60973724635516	0.901626489813048	-0.00530524795097089	-0.000137379122648761	0.0167668198574824	-0.0506671474128035	-0.979035184564958	1.15993617702717e-05	0.0174213163814164	-0.33635919674733	7.37371399371908e-05	-1.03220057918021e-05	-1.90818394823747e-05
212.88860470574	0.00088283528788103	8.03989217679239e-05	0.577655629591325	-5.34231842107569e-06	0.000122071304315137	0.00301841220397611	-0.00119713169447472	0.00594645520207132	0.000338120198650337	0.0645628000012614	2.09147706454289e-06	0.357972359536925	0.000107800466423973	5.72767351261472e-05	1.33992219947055e-06	-0.611302277205885	0.892077669913344	-0.000174971667728339	-0.000615053405146517	0.0213131922566361	-0.0524516428168397	-0.974159510726252	0.000350995602877	0.013905941298742	-0.336420680508723	6.56892925459492e-05	6.72033694902794e-07	5.09368114374032e-05
213.865549461461	0.000114918308860347	-4.4094610715351e-05	0.577547111003362	4.38779396760867e-05	6.78184134058453e-05	0.00263503117309601	-0.00182336105581048	0.00600005732021964	-3.12514315762469e-05	0.063013496726349	-2.75768349348693e-05	0.357271872142507	0.000102512677323639	0.000102688065451582	-8.92097709242046e-05	-0.612137445368835	0.879468598260079	-2.88707198020299e-05	2.07729916052074e-05	0.0242818481660268	-0.053630089196086	-0.973733528114935	-0.000124241035861683	0.0126549969570605	-0.336014055212753	0.000104546826570143	3.34390976374959e-06	7.99596163090567e-05
214.682954605314	-1.43318389764612e-05	3.54873590983465e-06	0.577854790238575	1.39219748030907e-05	-1.17566855141742e-05	0.00218118728657322	-0.000734918045891607	0.00696680857079561	0.000997084007579035	0.0647138174534589	3.00026075254002e-05	0.356664691701788	3.12522679718002e-06	-2.74002991421307e-05	-6.1347293095546e-05	-0.610137906854669	0.87421532359845	-2.49234915450741e-06	-0.0012014467414253	0.0253895227916335	-0.0515909423815467	-0.969722522270234	0.00275071077880195	0.0164844977096151	-0.333523358959551	0.000137853441359561	-7.39086058515704e-05	-0.000396330921067593
215.706512757127	3.56584415862677e-05	-6.88377995660432e-06	0.580895528487691	1.41387115516194e-05	1.42564818571057e-05	-1.82035797984809e-06	-0.00166512774683067	0.00423563374153218	5.44981603515484e-05	0.0658773153587239	6.63580415970562e-05	0.358597295713488	2.87952830864619e-05	3.97427066013953e-05	-0.00257770907631841	-0.60576824467294	0.889527787843912	-4.31141656341106e-06	-0.00097138007419906	0.017902015356757	-0.0555413562313888	-0.974950854666234	-5.526294783346e-05	0.0170387800934178	-0.327790879794721	0.000695928832573831	1.18177671462617e-06	-8.39332388031758e-06
216.883655184744	-3.37493576753182e-06	-7.6496059088513e-07	0.582988941912213	0.00030310885770223	-0.000321657062735465	-1.1461365233785e-05	-0.00164378301632439	0.00240282974318769	-0.000308085142068979	0.0632107722398629	4.58314006960408e-05	0.36000666129868	-8.8147924925845e-05	-1.92078857147031e-05	-0.00127746403531908	-0.603417986373074	0.877131673288721	-0.00686524875736556	-0.00701168394840618	0.0108543824787627	-0.0586390363532269	-0.980392153409671	-0.0076001331631648	0.0193421773238396	-0.323940212863032	0.000181006238145135	-0.00325043175426827	-0.00276028921454012
217.669298000218	3.86840072819137e-05	-2.00733204266381e-05	0.583826536855876	0.000154004552832278	-9.03042983131954e-06	1.78373571637396e-05	-0.000274131141957012	0.00245122101529667	2.05465424410079e-05	0.0637765571612543	3.89793977261789e-05	0.360081342552528	-6.46501428696328e-05	3.85249140640566e-07	-1.06662534193878e-05	-0.599852813880173	0.869321749181502	-0.00385941324707204	-0.00544972060856499	0.00885805663012757	-0.0573199438423145	-0.972138742658173	-0.0103060680793588	0.0192255966481013	-0.319935028021376	3.96520765614021e-05	-0.00103591456861386	-0.000714761369721882
218.678640533096	1.19843238665608e-05	-9.94990604878273e-06	0.583993359208424	-1.33704273314454e-05	-1.15746845178857e-06	-3.96866121454459e-05	-0.00136395695647238	0.00352567079804867	6.72252822763804e-06	0.0633385793998791	3.53660970436698e-05	0.359471037536575	-8.70089936160376e-06	-1.38084157284408e-06	-0.000296867019267511	-0.595755431695151	0.848706901813957	-0.00170492127658937	-0.00477166950275154	-4.36515924703711e-05	-0.0596674629652454	-0.961377314444886	-0.0132900717728579	0.0139363818721819	-0.31475474491319	3.7460651138239e-05	1.73278046068947e-05	-3.24648357779429e-05
219.774998639449	-1.25381655372254e-05	4.48380999538997e-05	0.584842816424573	-4.73714763934791e-05	-4.81002767705473e-06	1.26267328568308e-05	-0.000737375376519339	0.00355942849430072	2.67892208583827e-05	0.0628488067619062	5.46301694942713e-05	0.359457738800558	-2.09959445376907e-06	2.88902461632486e-05	-0.00339005711827689	-0.595778785010123	0.880640064350756	-0.00152105698313487	0.00268624896813147	-0.0111528536000682	-0.0637311504745814	-0.952261498818211	-0.0335164624158509	0.0206721403649395	-0.313244948809791	0.00145345911382587	0.000712011096260401	0.00126325872884688
220.779487755564	-8.87342578582988e-05	0.000387223713080662	0.586756069672763	-0.0010405322149333	-0.000601339323520712	-0.00215261415379961	0.000160409867802355	0.00268433301228989	0.000485121680664429	0.0662345106698457	0.000138916094669563	0.360021391827015	-4.10364336826807e-05	-0.000210360161997578	-0.00188082149842047	-0.591436155219279	0.867923036708956	2.17454361065728e-05	5.58971065312091e-05	-0.0133339865892142	-0.0622590283422875	-0.952893863404691	-0.0344762617372648	0.0235372886018631	-0.308322732655274	-2.36710495331614e-05	4.99457998724995e-05	1.03391554641235e-05
221.834542654277	-4.8433994450412e-06	6.38359795125815e-05	0.587110864819381	1.05326084814008e-05	-3.85820894003892e-05	-0.000222170593582389	-0.00230057508779061	0.00514904428951849	-1.21742675344196e-05	0.0639826845232874	1.54561259495386e-05	0.359802742669064	8.23623143739279e-06	-1.48473650395976e-05	-0.00133136417504283	-0.587817180284341	0.846618709025253	-0.00485452125636997	0.00256495283689647	-0.0169500025994238	-0.0523928890350279	-0.970659423557918	-0.0312772109720706	0.0294418842154322	-0.304933135479359	1.5972396991145e-05	0.0019925470274311	0.000348719703599681
222.701607941386	8.49837159136641e-06	-6.20169994457719e-06	0.586259371688638	-0.000124115777785799	-9.36308331474029e-06	-0.000735214340118015	-8.61753105599635e-05	0.00294709746226166	0.000127793923444098	0.0626545392655675	4.18070313069236e-06	0.358438460592075	1.87389579751276e-05	-1.41925552203764e-06	-0.000274538874994588	-0.5896329203615	0.837845803527629	-0.00651848537078728	0.0147609061667422	-0.0233878572058751	-0.0553128032005991	-0.980729984554439	-0.0140618560526216	0.0298852275813777	-0.305236569132868	9.09998735020761e-06	0.00841101560660237	0.00286948993214809
223.789704605373	-3.22480036869152e-05	-0.000149039783971325	0.586029012253722	-0.000141975456757202	-0.000359803514010558	-7.52408050022665e-05	-0.00112451728581749	0.00471650629369621	-2.43408004287163e-05	0.0641830847434736	9.20753258664493e-07	0.357102197252545	-2.01109476819486e-05	-0.000147208841185516	0.00229734655979495	-0.596355952298519	0.862698706459051	-0.00147302876531144	0.0101710191155048	-0.019692345905991	-0.0569960275664656	-0.976340696100018	-0.0173757270934887	0.0307424458026006	-0.310081843862863	0.0025016661127753	0.00282163329511972	-0.00216197480315252
224.699282431152	-6.77393302083689e-05	-1.53636677208667e-06	0.585988704678299	-1.8297928682036e-05	2.73169891946203e-06	-0.000243866095261462	-0.000333911008938532	0.00519592688252911	1.98101726511365e-05	0.0646520243460388	-2.0167192502123e-05	0.356264999463525	-2.41402404657451e-05	8.13491357987908e-06	0.00398455450742405	-0.604223957140773	0.890825017735994	-0.00106064127878944	0.0123996076824671	-0.0177667855079912	-0.0548655249002588	-0.982513229403863	-0.0108635849374734	0.0248188121844566	-0.31694781578406	0.00531182891405408	0.00126568015961232	6.81778961682012e-05
225.787283775737	-2.50763069373402e-05	9.3277561284934e-06	0.585786141259628	0.000135566872851694	-0.000978330303117613	-1.55722332256213e-05	-3.31537106232252e-05	0.00407078292080995	0.000821754777344983	0.0635055533515876	-2.65452082803468e-06	0.355304532439817	-3.82440798335695e-05	-4.4007030621555e-06	4.53335921083095e-05	-0.609279694762761	0.912834047864309	0.00464470721043932	0.0068562100869731	-0.0104394595535866	-0.0529352699742998	-0.995210089831145	-0.00437517296945799	0.0174334215854333	-0.321051989795014	0.00747099210109065	-2.29563852436592e-05	-0.000532515013308895
227.020011705445	-8.49833944809296e-06	1.1354258796751e-05	0.585250058929464	-0.000585468066193956	-1.07552134478386e-05	-0.00012518544254172	-0.00131197796829522	0.00484400777672128	0.000642399256173602	0.0638614301158535	-1.14835052328189e-05	0.353715046646737	-4.23122303568621e-05	-9.33267681071537e-05	7.67143908494453e-05	-0.612986098072438	0.920570655281348	0.00416051336142172	0.00382985442344874	-0.00642598597150939	-0.0510666342774374	-0.991348706464202	-0.00308966289023022	0.0181177418784988	-0.323703467232913	0.00711553226203392	3.65731844844791e-06	6.64936842065772e-05
228.310711121037	1.5340689393583e-05	-6.64400809067271e-05	0.584465208837019	6.98281822017721e-05	1.33625611061346e-06	1.01246642629022e-05	-0.000108029760785482	0.0072265709933121	0.00134542243341441	0.064176624854533	-2.9918799892644e-05	0.351850460895712	-1.43838034191471e-06	5.64918252416662e-05	1.71628195701779e-05	-0.617062084470391	0.918297492048092	8.89495437299698e-05	-8.4980577742781e-06	-0.00744563130844815	-0.0504205671799887	-0.995682959344241	-0.00798421282114204	0.017981606185956	-0.326443946316603	0.00586232894321137	-8.63075673709052e-05	-1.34955260459123e-07
229.159800139297	-7.859741308528e-06	-2.02277159648466e-05	0.584282854167843	-2.26955335451517e-05	-3.25842597291737e-05	0.000594502577501737	-1.92701883061231e-05	0.00423344878480295	-1.13944489730452e-06	0.0671962016660307	-1.95593484986178e-05	0.350577701024776	-2.65470912050119e-05	-8.26339961857183e-05	4.3856437377505e-05	-0.618419257480573	0.928442304709054	1.05231929387961e-06	-7.45064819656652e-05	-0.00462861247229181	-0.0480851563927564	-0.997066827373027	-0.00886931200410923	0.0201740195702037	-0.327291536944307	0.00585792685909844	-6.24873850659549e-05	-2.32309780450643e-05
230.210021927249	-3.77221282464579e-05	3.50373691140936e-05	0.584431839536728	-5.66358373005389e-05	-1.40550923368896e-05	3.69058067763895e-06	9.23285959105594e-06	0.0041861064188188	-2.01210049132375e-05	0.0669152663368404	1.27150213319019e-05	0.349898407683314	-8.97594494344123e-05	-0.000100443777380476	0.00185466647253286	-0.625663747336623	0.934749526052385	0.00937337629449094	-0.00189635283671101	-0.000825188171978897	-0.0534840898770529	-0.993609392549158	-0.00975061954419292	0.0144696167754695	-0.332632396273818	0.00638019361327126	-0.00051695540555296	-0.000128964605406622
231.468418071872	7.71821301950077e-05	-1.69153054787708e-05	0.583497882315989	4.16458340055e-05	0.000875661119353294	0.000975117418654964	-0.00135075399901604	0.00104945221422913	-0.00047721961456428	0.0659354109862408	-2.01873746909648e-06	0.348090878290387	5.47672363901197e-05	1.41317694426951e-06	5.54763013976437e-05	-0.627471936130043	0.925538967932759	0.00426682032138352	-0.00449933684096975	8.44362313901492e-06	-0.0492589380081878	-0.987610774696843	-0.00859886841103211	0.0145519991939465	-0.33373214033729	0.00445571047886354	-0.000484872149251878	-6.88250770716009e-05
232.322935856787	5.0431054024459e-07	9.27885015407172e-05	0.583249173312393	-0.000349734404269565	1.13436891966468e-05	1.2626793266315e-05	1.4914520021033e-05	0.00413537438403301	-2.81501613722217e-06	0.0669144470872766	3.76612041699455e-06	0.347010625116013	-4.3365233676583e-05	-6.23798423380615e-06	1.98305475484581e-05	-0.627907287252489	0.909963175277113	0.0044438766414365	-0.00465202275358741	0.000201387927006254	-0.0491514518318378	-0.985612988412237	-0.00709744430857276	0.0157382061287959	-0.333361425326167	0.00209552652432628	-3.88375785952474e-06	1.00301912945284e-05
233.313047665494	3.54537572622769e-05	3.75599476617108e-06	0.583240541223432	-1.30934045382738e-06	5.46915982704897e-05	0.00103682427064182	-0.000107756792352257	0.00368638098703606	4.38545305399456e-06	0.0669839004220475	9.7467239121599e-06	0.346201295956105	-2.35740743056151e-05	8.80109749489016e-06	0.00437395995679353	-0.630892933620135	0.908995750394039	0.00717339436104253	-0.0067042492145739	0.00237205918772694	-0.0509896434589087	-0.98154888546419	-0.00576608763018639	0.0178956378262711	-0.335126674404386	0.000941682159421444	-0.000952909416929179	-0.000381377756381817
234.273112046134	3.23503366701142e-05	-6.30618264004007e-06	0.583829411818249	-6.70916235583787e-05	-0.000231798356539999	0.00192437551037067	0.000723792612363576	0.000201337514071226	-0.000285239774089956	0.0662506829770023	9.59739150190446e-06	0.346048430841233	-4.88801649051859e-05	-1.28940049079794e-06	0.00546822938394698	-0.631836312385031	0.902691951546303	0.00331733733693202	-0.00790802558657897	0.0013895460438287	-0.0541975147155936	-0.976060586973226	-0.00908319538016638	0.0155773995455297	-0.334798829975271	9.38234569429508e-05	-0.000406398954049226	-0.000220434950055895
235.065676654529	6.82353583983432e-05	-2.03785692668716e-06	0.584252801544844	9.94260910492628e-05	6.15699675589215e-07	0.00208704508771954	0.00229019564758706	0.000212663408799737	-2.30667584861064e-05	0.0674841123387029	2.27823226991052e-05	0.34563588661916	2.05595129787645e-05	4.35288724780673e-07	0.00645909472490839	-0.63207692665342	0.905794776379821	0.000641665331490249	-0.00820135468431878	0.00219438609157704	-0.0575223073477165	-0.968195085361014	-0.0111655487384661	0.0174152500545871	-0.333930497673414	3.00718857901835e-05	1.83771423639175e-05	-6.51647484705481e-06
236.056026817006	5.67918844936872e-05	-5.47023637787895e-05	0.58460719996784	-0.00265818651631937	0.00014398231445316	0.00153139737309063	-0.00216650584159398	0.00310125943494851	-4.03801277454899e-05	0.0681983738787828	-3.09836439653055e-05	0.345077795235745	0.000114197380775403	2.50045817578315e-05	0.00913207916863652	-0.630527591981673	0.895865836156382	0.0066446461044547	-0.006691940665924	0.00252362095810443	-0.0484190263185302	-0.976164115034945	-0.0146278120647024	0.0153866824655878	-0.33257973113852	0.00010502362052633	-0.000288719628886842	-4.92143157987857e-05
236.892934594337	2.77763191773064e-06	6.67760717914091e-06	0.583775258192057	-0.000400820852681146	4.05476501072551e-05	0.000723066597416259	-4.10710527874213e-05	0.00277685919206362	3.0358524244285e-05	0.0661241423493893	-2.25424995438448e-05	0.343852527381223	-9.80896890309582e-06	-6.42243052287802e-06	0.00929663244428721	-0.629159213857203	0.88523076015622	0.00330252995119107	-0.00542168937856229	0.00155788261687718	-0.0496228494950295	-0.975174335492606	-0.0122631487208131	0.016871103471105	-0.330388966949166	9.96930700527963e-05	-7.23482826701102e-05	1.56739818500105e-05
237.826147553132	5.6624221059499e-06	4.16987655702896e-05	0.584434426198475	-9.72313878758958e-05	-1.1315892180025e-05	-0.000125921785366312	-0.00057015612799709	0.00310861242384407	-7.8818283974069e-05	0.0679990428560336	5.14702871226533e-05	0.343451369895341	2.31699485716565e-05	2.13885700839352e-05	0.00539109379889192	-0.6282315527081	0.907454533701733	0.000184727290107141	-0.0013911409497277	-0.00373641052670672	-0.0462506347861567	-0.992302490943409	-0.0157940356255132	0.0277163951684696	-0.329172437264088	0.000621682072205077	-2.39093442960931e-05	1.30106373919644e-06
238.720838868327	-0.000119450730095519	2.61649401606197e-05	0.586333803159577	-0.00142034346261512	-2.42704365570118e-05	7.49484867189394e-05	-7.67861438636357e-05	0.00251058783011465	5.68520870795118e-05	0.0674280202216361	9.76690016222898e-06	0.344641784788563	-4.39611546230965e-05	-2.9636580754067e-05	0.00267533925896663	-0.628626008472139	0.908956056899268	0.00271917903153382	-0.00135636272752298	-0.00252929117384676	-0.0495525188369111	-0.986010823013645	-0.0126123896247774	0.022485864339478	-0.328388373481525	0.000726967185734662	-0.000312178027165247	-0.000157611609638079
239.653585446048	-1.55763809683571e-05	3.59201919578068e-06	0.586987469257601	-0.000131199073553542	0.000102264033529204	8.64165039477562e-06	-0.000423917599351401	0.00284918090867062	0.000138938954188319	0.0657917649075066	6.19824987074995e-06	0.344722365173642	8.82790764269719e-06	8.23574909991796e-06	0.000407875666414724	-0.629030346718943	0.915512829093144	-0.000186739029855699	0.00138749218104986	-0.00480576469842935	-0.0456612238375888	-0.998472670231139	-0.0080206761032295	0.0204679447693825	-0.328392141420421	0.000895694323564307	7.85012720183929e-05	1.25841006914346e-05
240.607971873598	-9.40735257985861e-05	-0.000105467740376923	0.586969418346986	0.000346128674122604	-0.000125292503845518	2.34038312695619e-05	-0.00219836902331303	0.00400599933048509	3.92256075878298e-06	0.0653138183569403	-4.46684786677882e-05	0.343969637294949	-6.00710652374858e-05	-4.75563297941611e-05	1.09133670890167e-06	-0.630436553942018	0.913807670386146	-0.00012290026774411	0.00118826741393892	-0.0106627113211219	-0.0466021431567589	-0.990083036547447	-0.00419009481092287	0.0173863471647097	-0.328585591191071	0.00034012289938584	-7.48857167395774e-05	-6.6615601708496e-05
241.72939597018	-0.000240635852253036	1.27871573204967e-05	0.586832162070717	-9.21029700538045e-05	-5.14708231395532e-05	-0.000160225875481951	-0.000860805600249843	0.00612538018957955	0.000135963895026893	0.0629581678159082	0.000141321190448431	0.343242343014632	-6.24910412467661e-05	-0.000105462189132458	2.61815394314657e-05	-0.634146379933593	0.908216008954435	0.00737677395632917	0.00157624767617752	-0.0170165940564512	-0.0498260982450164	-0.988312813926381	1.23185429893548e-05	0.0155626039761979	-0.330430713195354	-2.33912034258347e-06	4.02598619417058e-05	2.23945975813259e-05
242.692456670615	-0.00100019712520455	-1.15937377524427e-05	0.589315857279121	-7.14715215911785e-06	-0.00155665032930292	-0.0017963891357178	-0.001637779772913	0.0056843411002613	0.00320655935133001	0.0633863440038894	2.93935491613495e-05	0.344778956694947	-0.000191549658552636	-0.00118531592086553	7.0866294459699e-05	-0.633455194546742	0.910563279656066	0.00591947165470015	1.51302818382879e-05	-0.0216434686076236	-0.0481374057174729	-0.984289341051179	0.00181419547658017	0.0157421460413721	-0.328954524686162	5.16762804513851e-05	-3.54699454820565e-05	-1.28698824474415e-05
243.618932429294	-0.000818209572541258	-2.43448407025665e-05	0.59043763393166	-0.00080866695387963	2.99783911132936e-05	-0.00253373077227686	-0.00269350455469059	0.00644213685577537	0.000575966238014366	0.0634061709429537	1.41606722867838e-05	0.34508084564742	2.04820705358429e-06	-4.35922963392755e-05	-1.01440981033417e-05	-0.634610218613509	0.906460760853106	0.00171051950411605	0.001582414620281	-0.0264351614885242	-0.0483642921533794	-0.976210895968985	0.000956103400651261	0.0143106801414485	-0.329016970708957	1.36174447385122e-05	6.20208444660426e-05	2.52916097498435e-05
244.783929055567	-0.000230359417903352	-4.79497126858616e-05	0.591152711528203	-3.72898612008966e-05	-9.591924736603e-05	-0.00242546695310727	-0.000597596753553039	0.0071444743638574	-9.59186467145481e-06	0.0621513867543907	3.64262956854115e-05	0.344984235629094	-6.39763922881959e-05	-0.00017552103214815	0.000146870879854821	-0.635683662599257	0.894221004397063	0.00125727610655648	9.42068231122392e-05	-0.0302078283087829	-0.0491415139208467	-0.977342269545244	0.000898148300010367	0.0117715665181196	-0.328681444160571	0.000210258467933906	3.82626465921759e-06	-0.0001033993117307
245.883046396099	5.52341767981435e-06	5.40064219639573e-06	0.590593765703427	-1.2890691177219e-05	1.14299209489843e-05	-0.00308593783972974	-0.00125414154311658	0.00630082753494795	8.26505906960217e-05	0.0612877378597712	1.16663914693898e-05	0.343646699389737	1.84691834260947e-05	-1.01263289614032e-05	3.74304476334122e-05	-0.634706475036941	0.882461158652175	0.000345844837061502	0.000230472601145653	-0.0335895634614986	-0.0473554100337922	-0.970818847136656	0.00140215435765164	0.0132478111491926	-0.326791093148152	2.46964515056028e-05	6.02812880036665e-05	3.18376179605314e-05
246.914948661324	1.65089951739047e-05	4.57140994462975e-05	0.593761603170716	-5.02168224627384e-05	-4.28711562845894e-05	-1.37480720990973e-05	-0.00173843358098587	0.00399583619582398	0.00079578821305703	0.0643132989477771	-2.04430621179718e-06	0.345449508615489	-8.08550976830533e-06	-1.72447856684734e-05	0.00239868699865731	-0.630147576925182	0.901038322581886	2.31673507729447e-05	0.000720252005443276	-0.0265468909212745	-0.0507832063325636	-0.980093568570813	0.00191475516240177	0.0163063814960375	-0.320925595198617	0.00100749935641412	1.6451114341198e-05	3.31624028695248e-05
248.164700218134	3.4717912633259e-06	2.35715996151438e-05	0.595834067628102	-0.00134025295101017	4.99536627461092e-05	4.65194167724143e-05	-0.00131835828936422	0.003633865228838	-0.00041552054600521	0.0619481555219213	0.000123453253915459	0.34674323248408	9.32849931385341e-05	2.18838554401967e-05	0.00345031956870898	-0.62857009423547	0.885297179558899	0.00670166030403134	0.00443382053368679	-0.0208036690314904	-0.0545930424544724	-0.982438838459446	-0.00505764819408049	0.0172092341888834	-0.317672592148097	0.000160249681702363	0.00188044590317404	0.00161814403101006
249.026070813922	-5.34830043915923e-07	7.75373226943467e-05	0.597271614290991	-5.3021522974871e-05	8.24852385915609e-07	2.72610287944966e-05	-0.000564954870132904	0.00202265719611042	1.29051176749835e-05	0.0625392947290392	6.15927086228972e-05	0.347328708851953	2.26081919153569e-06	9.56786767230146e-06	0.000209147954622999	-0.624311559537146	0.885814418036232	0.00568866976390084	0.00405345294841882	-0.0184238182846188	-0.0534161204305466	-0.975076506341252	-0.00836528174034179	0.0178044587291285	-0.312920100720655	1.94775614371915e-05	-1.39719169025983e-05	6.3394966700074e-05
249.998359813135	5.40387303131866e-05	-2.89661535891061e-05	0.597338173452252	-6.84655053131468e-05	-1.4750818418381e-06	3.82364120266687e-05	-0.00124151423983088	0.00334775512481024	7.34451762000027e-05	0.0616248364824013	-2.29420653875305e-06	0.346709866484093	1.7319133510782e-05	2.04736272221453e-05	0.000363162407644961	-0.621006920983341	0.867318646904406	0.00364392218967226	0.00337068839420625	-0.0115500862199153	-0.0556801709134289	-0.965498782072667	-0.0125831451790303	0.014314677996968	-0.308558779507043	3.92415794873284e-05	1.52289579499581e-05	-9.73368107320146e-06
251.077378841247	-5.09656270761501e-07	2.40704483354499e-05	0.598230529195682	0.000109342939675791	-3.94635050710329e-06	1.17581237214591e-05	-0.000951196101540618	0.00381695845125463	-1.17801640288181e-05	0.0613131664543891	6.05137080315481e-05	0.346732221976019	1.0487911052678e-05	-2.8809768598662e-05	0.00436570513093153	-0.611822241952765	0.954652445116891	-0.0196203061838508	0.00623401369281645	0.020844222042388	-0.0434428996306486	-1.03584545314166	-0.0280435565178472	0.0744243677695835	-0.300991409283654	0.0053902521456958	0.00761474047637714	-0.00459346461229079
251.946839025039	-1.78386664182501e-05	4.7547147392418e-05	0.599431174066471	5.63859507758722e-05	0.000121749112380453	0.0015014011741085	-0.000454040184307968	0.00211040817033283	0.000144067783834925	0.0642280656885139	5.3505383986922e-05	0.346789183311671	2.48715387105409e-05	-8.19040952753405e-06	-0.000588932315971436	-0.609106583160883	0.895217889213808	-0.0283328418735792	-0.00310666432262412	0.016606189687225	-0.0227390001991016	-1.096206927008	-0.0228069365675789	0.100991777128791	-0.299979987678011	-0.00144966107926102	0.00244498475235544	-0.00478779570171112
253.023628345051	4.84012499783539e-06	4.15783443264876e-05	0.600679311274557	-2.88659551664024e-05	1.45427144782908e-05	0.000594006792535407	-0.00221924753562152	0.00407883025186272	3.55927783822684e-05	0.0623087311640573	9.80800265647911e-05	0.347355094783178	2.22281246412893e-05	1.48879127433815e-05	6.45894622796635e-05	-0.615169050363131	0.814912133854936	-0.0442535417291501	-0.0327658010541578	0.00905571491894307	-0.00133648858837775	-1.1849592214913	-0.0034741550568416	0.144115814771838	-0.306562729179898	-0.00496198499329854	-0.0212286146419998	-0.0147850320527232
254.003814892544	2.60539891471626e-05	5.0878575230247e-06	0.600045343789277	2.14085140320609e-05	2.71207182522549e-06	0.000286948982781901	-0.000129937000058818	0.00321730122050458	9.84655580755666e-05	0.060666092971891	6.29193105053597e-05	0.346157185343198	1.32891814844858e-05	-2.52937091180411e-05	0.00329844211743673	-0.626058786986445	0.806093441555004	-0.0154226170786995	-0.0982680954169918	0.0172614809856855	0.00737634595560232	-1.28947577565171	0.0726086570242467	0.156640171341363	-0.316581693042373	0.000214165255729217	-0.0622928778210182	-0.03377106742287
255.200116253638	4.07004475352921e-05	2.86808363589787e-05	0.599721161447864	0.000163328452692078	0.000400771616009524	-1.30989199303646e-05	-0.00109917316474001	0.0045637217989952	3.56251222280483e-06	0.0620281819910694	-5.17896897643127e-05	0.344662184709754	-4.12894468617725e-06	0.000140443522138622	-0.0128481590846044	-0.652480584880323	0.900816376507075	-0.0283527173975533	-0.102712069629146	0.00492437697870214	-0.0101410333814148	-1.26338800878122	0.0853097479550768	0.15211680506817	-0.337367584524999	0.00893696509726009	-0.0573945680971889	-0.0160476341688763
256.148073004033	8.41605580640454e-05	-2.83490063685206e-05	0.599714228072668	8.935364986274e-05	4.84993297784177e-05	0.000280631243390572	-0.000367824087762105	0.00513960236661475	0.000100159236144525	0.062514258164089	-2.37442349341305e-05	0.343823464713006	-3.5310328176871e-05	-3.17750961760899e-05	-0.0197349317455055	-0.677030837778234	1.02695212403207	-0.0256588351450875	-0.112697061333642	0.000311567065048307	-0.0128352711073962	-1.30963041612575	0.100427718285952	0.131656610754737	-0.359281710417655	0.0232415139569627	-0.0570511954529067	-0.00856690067981561
257.214069109445	2.66991234815872e-05	-3.21917591993674e-06	0.599376062699408	-1.06048591259253e-05	0.00089116665959566	2.9250744427138e-05	-2.45699516295329e-05	0.00403439190185513	0.0006977449093676	0.0614416769299651	-2.85599745733374e-05	0.342739258750766	6.02591198718004e-06	0.000113979006311065	-0.0189689153619053	-0.684902366608076	1.10741094652275	-0.0491263417906749	-0.076274326853969	-0.0249613855440315	-0.0118846470093355	-1.3785755500032	0.10985347727789	0.107127134458239	-0.366290045426001	0.0333069866435646	-0.0337009357895271	0.00960271020357831
258.041587523984	-7.14513007995983e-06	-4.91853321276991e-05	0.599080750820029	0.00082792851858527	9.32871602199013e-05	0.000102992549230372	-0.00159258703555039	0.00545866895810033	0.000197707854295313	0.0619828350645801	3.54505160820159e-05	0.341691868413342	1.74574483689498e-05	9.20927690170445e-05	-0.013013348513915	-0.690725932323607	1.14247657433966	-0.044045067182504	-0.075027957999945	-0.0243230647855269	-0.0134638186935044	-1.36665309576366	0.100705527899653	0.096997401176534	-0.371153205992271	0.0373319799164663	-0.0315001031025439	0.00363606780356565
258.996891748712	1.13918806055114e-05	5.5527184356527e-06	0.598174814934933	-0.000121282814469747	-0.000103052163971527	-5.7932874018436e-05	-3.60229077728512e-05	0.00593281104849848	-2.04882811810226e-05	0.0609267097758055	-4.48554505559123e-05	0.340172332397399	-8.44604820286405e-05	-2.72953892993308e-05	0.000636104923277042	-0.702550042855184	1.1912023768704	-0.00319743710384188	-0.0464846720599935	-0.0272760104759355	-0.0553505271113558	-1.47083455423043	0.0896047787018033	0.100956683509988	-0.376777555075598	0.0407468451742626	-0.0104854832925845	0.00963146669880619
259.790362472044	2.78768651550985e-05	-4.24486920249656e-05	0.597834098974936	2.79583084034839e-05	-2.07344846192959e-05	-3.1961797029202e-05	-1.27387833177027e-05	0.00719967039864414	0.00134137799773669	0.0623807335666047	-1.16706282709096e-05	0.33899322966407	-1.95541740407731e-05	-3.71629973794558e-05	0.00346212632684626	-0.711229184106672	1.15192567110906	-0.00679378586959232	-0.0166903549076546	-0.000375634618994963	-0.0432084589896235	-1.4775258667571	0.0283615990755372	0.0819465477491387	-0.385569894656788	0.0388336239613587	0.00383557140106194	0.0212073358806576
260.734259415914	-4.73432014330552e-05	2.16508868132107e-06	0.597846078846221	-3.16906848860942e-05	8.84482970108391e-05	-0.000668988874311604	-1.7015795803908e-05	0.0040306840373249	-4.05556612376448e-05	0.0656809171228406	-5.99135666540739e-05	0.337788068930445	-1.05681214578981e-05	5.08975043061931e-05	-0.000136275582560658	-0.712161958848891	1.21462313464542	-0.00342536225567637	-0.00797041704730033	-0.00285684880187087	-0.031267661790415	-1.48005081578078	0.0203866877003921	0.0833114370671078	-0.387299894831031	0.0438893172315862	0.00104152747872661	0.0211866451989791
261.73746174028	2.10122001111434e-05	-1.65949135900039e-05	0.597585411208543	4.06193399854252e-05	3.319403796276e-05	1.78125719157397e-05	9.45542324036786e-05	0.00463479472463763	9.25347115567876e-05	0.0649789467315595	3.8609044837635e-05	0.336813215988207	9.40942665205557e-06	9.26473411743993e-06	4.63823178662391e-05	-0.7113992634404	1.22540284551358	0.00170695292395325	0.00171087033437328	-0.00138469215914275	-0.0263471393385189	-1.46912017222683	0.0154320440005379	0.0698357233905414	-0.386675421608652	0.0458797024497215	0.00104450279730011	0.0231619318701927
262.645158562475	-2.09772721775077e-05	3.99636524414564e-07	0.596530736445133	-0.000153493240867164	-0.000529140064454946	-0.000820979757645394	-0.00170550218037105	0.00163546987757363	-0.000317105230190894	0.0640504578006665	-2.65709975965466e-05	0.335168502069302	4.45710375463228e-06	3.52617535670348e-06	-3.08155889964059e-06	-0.707974784395536	1.24190148908109	-0.00576009953880395	-0.0069320668411705	-0.00859716123920327	-0.0338728616777486	-1.49386321821954	0.0010696143986014	0.0657791144430881	-0.382217754811693	0.0472637854582868	-0.0032020676967544	0.0151123200969424
263.711742124528	2.42088743886661e-05	7.05085983271515e-05	0.596016854649556	0.000322154318302861	3.72299857144645e-05	-0.000184628092806989	9.63347507872665e-06	0.00458591241194044	-6.97993332055682e-06	0.0652569884487	2.69743381128832e-05	0.333624244465324	1.66078928538196e-05	1.85908408230591e-05	2.45552240413731e-05	-0.699900527098181	1.24077047985323	0.000252482946516423	-0.00464119673215916	-0.0185544057776383	-0.0299608051717566	-1.47408526439508	-0.000235425125930022	0.0564422032887905	-0.374597637360427	0.047461085982149	0.000242102462460372	0.0112849656298888
264.663540258533	-0.00013221802191873	-4.21180488235017e-05	0.595729620901787	-4.99812307032452e-05	-5.45794600008282e-05	-0.000976379748487483	-0.000115469495044434	0.0035884374844596	-4.57621831007693e-05	0.0649956224441489	-3.24064340294187e-05	0.332620446840268	1.49571893668017e-05	4.15145804803773e-05	-0.000462191469653698	-0.690775738229534	1.25937086048772	0.00068241054650365	-0.00244905761263156	-0.0254487937815247	-0.0342010940319548	-1.4736620567425	-0.00738675383580933	0.0515315262539604	-0.365006904321834	0.0491770814900095	3.85119072449535e-05	0.00912984365913735
265.57873483354	-5.71202853554353e-05	4.41694406294599e-05	0.596621271012509	4.70076324494536e-05	0.000102528962675331	-0.00250138128615047	0.000518136840351197	0.00051444273766476	-0.000214407631325451	0.0652743718518809	2.85297610591981e-05	0.332671180712971	6.77157943144429e-05	6.06720583994889e-05	2.51127552374648e-05	-0.685336826265315	1.27545083701097	2.10904382477025e-05	0.000459437362655708	-0.0277639969268359	-0.031926538116022	-1.47929339625794	-0.0126293727037523	0.0448015116908998	-0.359502149713267	0.0508237881129283	2.04685153800025e-05	0.00759532180681056
266.608635604575	-0.000143279959144185	6.0972205772167e-05	0.596793856086663	4.25650568407585e-06	4.26978951973616e-05	-0.00213566411592004	0.00232639813515013	7.97559567539724e-05	-3.49639019478347e-05	0.0656566274703822	-5.37261001753409e-05	0.331929986504569	-1.41318057468501e-05	0.000151151671803536	-0.000124112010069866	-0.681403083605632	1.28872908553101	0.00204609231390026	0.00271930465494654	-0.0275461589133779	-0.0330467841433832	-1.48173755735938	-0.0166479181102171	0.044272399005692	-0.354812792252452	0.0513259020551675	0.000352451408504139	0.00712019641006226
267.878511936152	-8.37822458502167e-05	5.5851569765046e-05	0.597025485972983	0.00212695201856955	-4.81533801222223e-05	-0.000291045078429141	-0.00159769665001242	0.00471814417099217	-0.00058976330756498	0.0661478359210285	-6.44165117047727e-06	0.331054156687226	-8.71809078000148e-05	-3.3693274471521e-05	-3.38390003062253e-06	-0.675731523156223	1.28499881284004	0.00252875533157027	0.00166131398625967	-0.0276560759883432	-0.0354219209061231	-1.4783865409869	-0.0159476468894248	0.0417561785961765	-0.348200509327988	0.0502579917353948	1.26597393600969e-05	0.00436729616590977
268.791274473972	-1.98115912828842e-05	-7.23477274223011e-07	0.595755925645447	0.000338763977950056	-5.86088478877009e-05	-0.00172408182228701	-0.000168870253951446	0.00341301959000195	-6.14748612869218e-06	0.0632312103197396	7.86275531840056e-05	0.329445732672326	-1.90273484713742e-05	8.75874676493206e-06	3.16882415683871e-05	-0.671881681607047	1.28903689034194	0.00378730504773965	5.30343308733911e-06	-0.0252874048151995	-0.037642586584308	-1.4775896186917	-0.0161694356257798	0.0433940533751619	-0.34360810229328	0.0496997954315599	6.10845182068089e-06	0.00097127118706443
269.776111173298	0.000843245843880172	0.000100816379483821	0.598740420506903	0.000746203066255521	7.62003304402882e-05	1.63761220576782e-06	-2.4961263670937e-05	0.00231878930732682	3.55144157494061e-05	0.0663778391632089	4.13442196460112e-05	0.331111567441473	8.64030685608657e-06	9.28655432300382e-05	0.00232826051089511	-0.666181869660226	1.33006741048589	0.00408809490617696	0.00206582229176455	-0.0124985574193851	-0.0369758407249111	-1.49198151031331	-0.0115607382369646	0.0420444131465124	-0.337533404562811	0.0530182998476635	1.73938801361301e-05	0.00128591443560416
270.762630939945	5.90431237654418e-05	8.30854508092553e-05	0.599758271153598	-0.00139256508138033	0.00106019769807505	-0.000416758502465798	-0.00211129797694872	0.00497611210507792	8.38614328448166e-05	0.065090783748406	3.11836023543634e-05	0.331460216819154	7.540833755273e-05	-1.07809415122466e-05	3.52071884745623e-05	-0.663469422992003	1.33436289030057	0.00048455830155309	0.0042646293024113	-0.00833548691711548	-0.0398569424074602	-1.49059356855238	-0.0068493037094469	0.0355837353895925	-0.333732295413569	0.0534920256145704	0.000649282575085563	0.00120465869617185
271.687135165853	4.94025987047391e-05	-5.60263474205057e-05	0.60000530461573	-5.60394601023587e-06	-3.45204336223304e-05	-4.588286192609e-05	-0.000692821536395044	0.00193154573058878	2.71883306703068e-05	0.0643362832764985	3.30054431394961e-05	0.331027317793623	-3.56110534013439e-05	-4.71853341873227e-07	6.14959404160263e-05	-0.662030310182779	1.34435580566339	0.00305312139792576	-2.81649814533083e-05	0.000144815509351284	-0.0401418554303704	-1.49130732010018	-8.4485695217291e-07	0.0319396858740831	-0.331377908966265	0.0541654119061175	4.82341261629334e-05	8.08507104893665e-06
272.66057715094	6.07050263083583e-05	4.30761525232556e-06	0.599309705068435	-0.00185077362273516	-6.37019971267948e-05	4.6327374748345e-05	-0.00239372777265493	0.0044340633792732	6.81003192075069e-05	0.0613677611807604	-5.55311742471362e-06	0.32994486459276	5.26408444929617e-06	-7.46367186692264e-06	-4.11297125763567e-06	-0.661727554061329	1.33651017654854	-0.00229286673207957	-2.79403116119285e-05	0.00293409680361239	-0.0443971662102969	-1.48456522130284	0.000317321393918144	0.02642625370729	-0.329541641864379	0.0533456153154348	-2.37788169805344e-05	-5.19716951552093e-06
273.822763106354	0.00208882587627267	-6.2292551597761e-06	0.603207711347329	-7.28689675195734e-06	0.00160306672081376	0.00408373319450755	-0.000720557105203725	0.00567650190299887	0.00323009622471157	0.0658586844863529	6.6208085826087e-06	0.332176586272907	0.000596211568730954	0.00122245011251819	-1.97133450911815e-07	-0.657699953484738	1.3534445744377	-0.000522937991644624	2.56551015434169e-05	0.00817286988880768	-0.0408195543881896	-1.47947075278655	0.00376315586551321	0.0273788631553387	-0.324932954312056	0.0539129366173703	1.08035953599775e-05	5.15439532091189e-06
274.640979280146	0.0008124256748152	3.19928279356313e-06	0.602837840362365	4.00362096921269e-06	0.00134768523730277	0.00159710327975538	-0.0016434671306194	0.0056254760341809	0.00222079701430413	0.0617391001967227	5.58325326655981e-05	0.331671824243529	3.86306461231624e-05	0.000572862850346039	1.3488589897828e-06	-0.656285469022713	1.3492668616118	-0.00150192260874961	-7.23219373048788e-05	0.00922199747343109	-0.0395388683056927	-1.47351763569792	0.00444467037632703	0.0258485927266673	-0.322901950162336	0.0530453825258477	5.94349144950094e-06	3.28974296916795e-07
275.740456761629	0.000986747119894901	1.88137183540185e-05	0.604070519087692	-5.11272222977769e-05	1.16131813650437e-05	0.00301189927157545	-0.00111613328715028	0.00583516040558686	0.000171328769005228	0.0607833363718361	4.32139665596097e-05	0.332075607621125	2.66316203968087e-05	7.60642456621519e-07	5.11234753655219e-05	-0.656431825141316	1.34487338832505	0.00137625927226267	-1.1050373701147e-05	0.0143724889121363	-0.0448274936857301	-1.47345880260529	0.00633944288404121	0.0227567579422575	-0.321236269623852	0.0521309413165327	2.13580435257623e-05	-3.15767203543964e-06
276.593987055539	6.54871959843645e-05	-2.78174718283425e-05	0.604011607569195	5.64010190510587e-05	3.0602736991956e-05	0.00239392094339976	-0.00156072704232575	0.00632710247746807	1.83915447335297e-05	0.0595193809641279	-6.28867618038195e-06	0.33148834238628	9.8473576617132e-07	6.26155277136864e-05	-1.0736710632092e-05	-0.65554406610205	1.33504336923785	-1.90675597504647e-05	-6.67404386311314e-06	0.0173627659225461	-0.047453916669973	-1.47845294069551	0.0028705234018612	0.0223442034954301	-0.31921167357207	0.0505502324861061	1.93349453286381e-05	2.93521177273945e-05
277.408271146205	5.76578394832374e-05	-4.24641394954823e-06	0.603936349245488	1.42378416983885e-05	-2.1735509204088e-05	0.00275630637118326	-0.000811784544745113	0.00661844082986957	0.000444341204304935	0.0601514938871107	5.77565943634949e-05	0.330656287285124	-3.40935956539587e-05	-3.74895470865121e-05	1.34876324741026e-05	-0.652693409037499	1.32739936840533	3.1611535192682e-05	-0.000402008112510483	0.0202331342191173	-0.0444365381713351	-1.47239265969868	0.00169147253101047	0.0237130558689251	-0.31603412282847	0.0489645820731019	-9.65333896982735e-06	-7.3242911689574e-05
278.474804392385	-2.4637343655317e-05	6.05485498331961e-06	0.607057174338993	-8.66661470099524e-06	1.51378453937058e-05	1.62661672446762e-05	-0.00171403738638526	0.00431822052493128	5.98467250580833e-05	0.0622549125621649	6.981324205109e-06	0.332507366345357	3.69867975765084e-05	-1.66214842882979e-06	-0.00169708949913673	-0.646844054097841	1.34769579391882	-4.39755273104632e-06	3.48589828342377e-05	0.0121610553648332	-0.0489046173042828	-1.47822558422423	-5.36972108387877e-05	0.024964073809028	-0.308814405794226	0.0498731252902171	1.46935049003075e-05	-1.94809895892227e-05
279.697836222456	5.62821191864139e-06	2.5464033260556e-05	0.609039431373183	0.000613409391367446	-0.000357816623317095	-5.09189924010017e-05	-0.00154588605752784	0.00237349464498635	-0.000241466152649714	0.0595859044220743	2.17489977700985e-05	0.333771889998461	-4.22849281469211e-05	-3.13819126530541e-05	1.78273327504536e-05	-0.642727836090071	1.33846232146472	-0.00460847542725345	-0.00553594911509966	0.00622171205016283	-0.0517778677339227	-1.48342248282498	-0.00633550234520161	0.0256238665761975	-0.303278996276231	0.0479100619222015	-0.00236440993681129	-0.00189923213458419
280.585556426264	2.85770533501189e-05	8.85771720435988e-05	0.609844471112039	0.000377192306884892	-4.0074271132441e-06	-5.84043883757357e-05	-7.97187076356679e-05	0.0026443237816054	1.77642227516021e-05	0.0600786028077457	1.41114724979068e-05	0.33374002048232	-1.71167402122639e-05	-1.94592163177624e-05	-1.92859827690295e-06	-0.638507488189786	1.33095413211401	-0.00165816385440209	-0.00428703463719407	0.00361650035854786	-0.0508536906928893	-1.47486351634279	-0.00969109929383709	0.0252764686333917	-0.298510193095464	0.0464983911005276	-2.81396605496194e-05	-0.000104241261517991
281.588517651723	-5.3994053076439e-05	5.77976443227508e-06	0.610044825402989	-2.18827713220983e-05	4.96377943617638e-05	-1.70089213343879e-05	-0.00155099941133458	0.00378011429187513	5.01112881573462e-05	0.0597852083850514	4.66833205739113e-05	0.333151628523964	1.05498414318503e-05	5.33459915010394e-06	-0.000338406967479425	-0.634221556503033	1.31290886992769	-0.00203588047191816	-0.0028252104196857	-0.000367772807866063	-0.0542793936192181	-1.46265686717174	-0.0120440098980823	0.0201838599512186	-0.29304157577306	0.0446028960505418	8.31385102127573e-05	-2.18468470859916e-06
282.678701446429	-5.74457860244444e-05	1.55332286905091e-05	0.610718153469426	-8.07833288660344e-05	6.60791978447477e-05	-1.72629486492349e-05	-0.000618686012661211	0.0034024850428794	1.02571771869175e-05	0.0590399640375621	1.51445983711086e-06	0.333003576842638	7.78903023207827e-05	4.6704985487343e-05	-0.00223061925785331	-0.633133111490413	1.34183693223299	9.44994933811801e-05	0.00191845130620998	-0.0107474471135836	-0.057286356706557	-1.45744942320572	-0.0299874654636655	0.027041808324973	-0.290634169760072	0.0455969374828715	5.30296687061438e-05	0.000402706534135666
283.692615603026	-0.000113201708615062	0.000437864296776147	0.612733368573626	-0.00178769466841866	-0.000775808057703708	-0.00219688505175223	0.000153783617578651	0.00305283844165333	0.000717327409164411	0.0624331613653311	0.000246575876264353	0.333659272376133	-4.00546504308333e-05	-7.8354156404555e-05	-0.000570913792488697	-0.628443882111271	1.32935894784461	2.4994096851584e-05	3.77857501343002e-06	-0.0131316769876529	-0.0566553353744152	-1.45639512139588	-0.030289710975222	0.0290275672564007	-0.285279917851986	0.0433061392436839	-5.25404566009867e-06	2.03016790661961e-05
284.655967463042	-2.36719086389688e-05	6.94346562904403e-05	0.612710000374961	5.35302930446225e-05	-2.15568403073829e-05	-7.43660831159493e-05	-0.00232917236826474	0.00512879606542806	-1.36501922222788e-06	0.0604440823028021	3.05556907351843e-05	0.333116783491645	-1.7030308848119e-05	1.03867973015693e-05	-0.000801190345411646	-0.624582295985781	1.31059707302678	-0.00452361543443113	0.00199152982430905	-0.0165492769689502	-0.047838709659436	-1.47109217902826	-0.0274347942106181	0.033795878342872	-0.281659894174988	0.0400543715639792	0.00156269040220725	0.000262557036165069
285.552684438841	-6.83910690862285e-06	-1.46609029654575e-05	0.611727841593749	-0.000127622264305636	2.49999761244441e-05	-0.00080094462208668	-0.000116510396451856	0.00287537214707285	6.24755635631908e-05	0.0591994324358536	-1.22251627821756e-05	0.331589167351266	-3.37901795362027e-05	-2.51010314579009e-05	-4.8275241132244e-05	-0.625669429835254	1.30245250829709	-0.00612519154952153	0.0127339101761292	-0.0231092197922302	-0.0504884243235299	-1.48030264520246	-0.0114746728715244	0.034463399927093	-0.281308606549688	0.0384500388085086	0.00707187083758025	0.00224721360209099
286.603946015665	2.92951647326075e-05	7.2807821413757e-06	0.611476627775825	-3.75955799927861e-05	-0.000143704440767123	-6.45514784005134e-05	-0.000962757906829732	0.00509678527908566	-2.14598938171092e-05	0.0610247556047576	-5.81853513318535e-05	0.330227109949711	-8.07655525694373e-05	-5.27585578427694e-05	0.00190199025510749	-0.631346067917202	1.32394475142431	-0.00162430010988943	0.00826383522050725	-0.0196966594282439	-0.0519430650703593	-1.47506895504995	-0.0146121656039405	0.0359112839199354	-0.285268194775607	0.0394205801092411	0.00170580441825378	-0.0017093667484558
287.473668616284	-8.77682626090657e-05	-3.23020990177299e-05	0.611220102278729	-4.43457049553187e-05	1.16281554972068e-05	-0.000161094203135912	-0.000323154498854044	0.00534553619443105	1.37793466229786e-05	0.0611505991967986	-4.84268567575416e-05	0.329258562798672	1.18588412915624e-05	3.48169791815053e-06	0.00388703426339499	-0.638465313378855	1.34763839168946	-0.00100433651737759	0.00965311381898948	-0.0176374481873507	-0.0497935654717395	-1.48147892533299	-0.00866816356239141	0.0303404500966287	-0.291472393448252	0.0417866811186329	7.41956429534697e-05	1.06566148266907e-05
288.538476634923	-2.86045032542896e-05	-2.20578793427347e-05	0.61095701615399	7.55190579000798e-05	-0.000998570607728686	-3.44161152833841e-05	-1.48698215241405e-05	0.00406111636885045	0.000966113073864487	0.0600506397999459	4.20418125068675e-06	0.328254503046248	-6.7448569542652e-05	-5.83228510477826e-05	2.14437618714396e-05	-0.643074186794098	1.36689897053903	0.00456119732140653	0.00576929699255303	-0.0117575323493565	-0.0475195953000866	-1.49205219738483	-0.00332943830910931	0.0234202936713735	-0.295225349896941	0.0436455916534703	-0.000440866248524293	-0.000594786731602253
289.806187158447	-2.26599961773697e-05	-2.31551697683306e-05	0.610363984415135	-0.000671931292022837	-5.55515485829844e-05	7.10859065087159e-06	-0.00145816491065094	0.00488743582743913	0.000587582234890936	0.0603656509689089	-2.03486750917419e-05	0.326586268623594	8.7325295962208e-06	-8.71536313137805e-06	4.92043044058369e-05	-0.646682931811616	1.37631557134804	0.00372575044953712	0.00237935540488021	-0.00799209793394033	-0.046130606502424	-1.48819958471917	-0.000856748568109665	0.024079317635425	-0.297710369073042	0.0434270187348754	9.6441184803586e-06	-7.38504913062369e-06
291.070312820159	9.54916552192146e-06	1.09683160340851e-06	0.60955637535937	4.3795635340895e-08	4.70022987726268e-05	-2.88684774473834e-07	-2.82153451007865e-05	0.00774065695160491	0.00150577314692157	0.0606933488867473	-2.62848253807647e-05	0.324720624297518	1.05856405604432e-05	-1.39943469300259e-06	1.70759600872827e-06	-0.65060306331563	1.37512620379609	7.43311745588524e-06	-0.000108615402506614	-0.00852205701913502	-0.0458384894328894	-1.49361105114789	-0.00544652481785039	0.0241820715305629	-0.300295144210719	0.0422697325700962	-1.79305649339828e-05	-3.37050230382804e-06
291.93127716892	2.70727744314153e-05	-9.54601244723913e-05	0.609261335790181	-1.51733744547382e-05	-3.39978514438626e-05	0.000492884397405452	-1.26542157773866e-05	0.00463841080839524	5.20534665069111e-05	0.0638567115577583	-8.88874623211332e-05	0.323313027745889	4.50846638912426e-05	-4.36772175175049e-05	4.06108942782817e-05	-0.651915380051248	1.38522877584272	-5.00490768867122e-05	-6.48268939491334e-05	-0.00503867276473767	-0.0438195294289618	-1.49472206948452	-0.00624140434461408	0.0266694824873708	-0.301053708591241	0.0422146444803411	-6.48666183675649e-05	-2.07883691947868e-05
292.918995896409	-5.33398578891989e-06	-3.14744338827172e-05	0.60939852656013	-1.82537640317141e-05	-1.01828500225342e-05	0.000260739511799759	-0.000331989293313189	0.00417897672676274	-3.24271896939436e-06	0.0635352020593478	-3.32285124729133e-05	0.322676388139488	-2.2609141203337e-06	-7.84223612222651e-06	0.00175956345271556	-0.658743190648591	1.3912775472993	0.00854383672449676	-0.00373218945643204	-0.000292982989862978	-0.0496040132818045	-1.4925668747243	-0.00841248453163647	0.0211675617495897	-0.306025651601669	0.0427303736711067	-0.00147317178122105	-0.000687520449371762
294.201135644894	5.24916587573908e-05	-3.3439744029601e-05	0.608369441821346	0.000119502106876301	0.000706317858543145	0.00103322326798539	-0.00157226091192887	0.00127024951627504	-0.000428933278667026	0.0626412749870421	-1.03361628873346e-05	0.320747604955691	6.68583652406656e-05	2.38646320097337e-05	9.01846009942765e-06	-0.659874777362388	1.38301509802468	0.00455709146816177	-0.00429275102672321	-6.66306733297011e-07	-0.045036012171275	-1.48757892636131	-0.00803729858498528	0.0212832257336649	-0.306535301716356	0.0408680158265305	-2.37956574235802e-05	1.75674867163401e-06
295.032004302089	-4.31330728049909e-05	4.6140798910535e-05	0.608023348369857	-0.000168107758460307	-7.1538897904851e-05	0.000286145022816096	1.8100040558526e-05	0.00411540795872516	6.45365930265382e-05	0.0638638181395461	6.91800776289464e-05	0.319559890701834	-8.2889653259243e-05	-8.28151516243195e-05	1.78142306402269e-06	-0.659758698930075	1.36825271626097	0.00446540711527992	-0.00441234640309222	0.000337165095999665	-0.0447249154218333	-1.48462673109795	-0.00622477895961169	0.0219635570415977	-0.305712826993788	0.0386712112026956	-2.50905253887711e-05	-5.39534316295995e-06
295.968037027494	0.000139325993884177	1.02352140667074e-05	0.607678419613165	4.12551067269362e-05	7.37143846783434e-05	0.00060350466934115	-4.73549644956834e-05	0.00385744966572902	-1.25251439562724e-05	0.0632453223589827	2.07121954773493e-05	0.318557132672304	3.36493707483617e-05	-5.02247072374867e-05	0.00287406475300268	-0.661795042655548	1.36181834440469	0.00686769895136206	-0.00547982431624632	0.00227368278426655	-0.0469060639040933	-1.47930409712457	-0.00530452004999363	0.0236355817394804	-0.306592145180577	0.0370891735049971	-0.00055583441527712	-0.000227527209094212
296.892809250865	-3.36186186277504e-05	5.82289044353621e-05	0.609106396239117	-0.000118252416481	-5.67992079132812e-05	0.00331044972698741	0.000268724786925026	0.000877793976421969	-0.000170688810134182	0.0648444417230847	1.27450874880859e-05	0.318953096351561	8.6132835068842e-06	-3.70353961351266e-05	0.00477549671138288	-0.662660046016474	1.36521892750108	0.00349243759481078	-0.00607638786139091	0.00283807983895737	-0.0502523121190764	-1.47476404321835	-0.00851120466326542	0.022352094914329	-0.306237603867671	0.0368289791763496	-6.52352201540822e-05	-0.000106052053430687
297.815501210122	5.89753150363152e-05	8.46753496538425e-06	0.609091510325461	6.27335934119809e-05	6.84535057924228e-06	0.00202658466873882	0.00201592196596634	0.000414694357885889	-8.41718660824963e-06	0.0644576694587151	-9.70740293190808e-06	0.318216499842532	-8.6854179190881e-06	-9.58887494693329e-06	0.00531927533619208	-0.662965995550179	1.36685788888212	0.000108445671198806	-0.00790883089191278	0.00259823924248953	-0.053846022410174	-1.46849775020012	-0.0119184041566379	0.023249324045392	-0.305293609489229	0.0361120377165285	-2.71846562971806e-05	1.79475684554658e-06
298.70849244182	-1.2437470681917e-05	1.5254465363267e-05	0.609227386525533	-0.00212324505631568	2.89218361287734e-06	0.00186733683725406	-0.0015563954409991	0.00168120132387876	6.39579963052837e-05	0.0648853360977485	-3.29068650381651e-05	0.317561205133415	1.56066855336392e-05	1.81194540592976e-05	0.00777382870558601	-0.661157524587005	1.35814598305269	0.0068241206878041	-0.0054244068456153	0.00346757040449611	-0.0441596789949125	-1.47428670329853	-0.0160536722796394	0.0206964468730201	-0.303868252937441	0.0348818469580906	-0.000216143589485417	-4.00121711517962e-05
299.622572215989	1.73857310857396e-06	1.44176648766136e-05	0.608733688796061	-0.000689286651718266	5.40990426902076e-05	0.000482500774465968	-0.000274346438478971	0.00340012007444202	1.53371753105103e-07	0.0633870879788314	6.72270091914699e-06	0.316531329889022	3.70235702011712e-05	-4.11934991295757e-05	0.00811803074435997	-0.65962502364021	1.34674850752853	0.00320836689935452	-0.00516947492302556	0.00279642040693381	-0.0451596484879859	-1.47510862619167	-0.0121895714930223	0.0221307371849463	-0.301486365163353	0.032848512654076	5.45670751295646e-07	2.49800646918328e-05
300.566286805853	-3.77623056974647e-05	-7.05372480841249e-06	0.608817744793829	-2.99061889913421e-05	8.58281702551893e-05	-1.74347254095836e-05	-0.000540759747003195	0.00358838813410275	-1.02293102650569e-05	0.0642245788465697	-1.36501894278459e-05	0.315705973533077	4.28875526063858e-05	2.39077971487462e-05	0.00495005163795961	-0.658556425992941	1.36628297494405	-8.71956129894459e-06	-0.000490676108734161	-0.00281541131039332	-0.0424315806900731	-1.4901210734366	-0.0160484053148719	0.0332687726059692	-0.300048530963569	0.032502638090543	-3.17747908529624e-05	-3.4611319905575e-05
301.438086981701	-0.000703007728635509	8.70246881081433e-05	0.61105639667339	-0.00156815463934783	1.11719289633536e-06	3.01243630244329e-05	2.16194209828396e-06	0.00266748181525644	7.16009176001432e-05	0.0643186493383167	6.57683148095005e-05	0.317152950254926	-1.78575240167595e-06	-2.28818088605324e-05	0.00055091374133482	-0.657587443858069	1.37097719286004	0.000840193245377283	-0.000255423305998136	-0.00287448295446578	-0.0441085029414028	-1.48888742273749	-0.0122212049827403	0.0286361972037217	-0.298205162674121	0.0328384361502912	-5.01508371922082e-05	-5.51873619643462e-05
302.373226165259	1.07508521831323e-05	-4.56604509740967e-06	0.611764734698652	0.000184547815134298	2.67121497892617e-05	1.4790137905721e-05	-0.000858898313461702	0.00368380200126843	0.000121646006003477	0.0626896400984567	-6.11042064799724e-07	0.317288145491084	1.33964689718594e-05	-4.22363710655496e-05	-3.01046122023977e-05	-0.659067716727708	1.37778808857849	0.00124261300607923	0.000978160250993383	-0.00373249704302857	-0.0424364121505107	-1.49763681865854	-0.00845281077840288	0.0259634445470954	-0.298965276593903	0.0331237980027918	7.44592882411175e-05	2.37790330307251e-06
303.222044372448	-5.64781919022534e-05	-2.4420517951433e-05	0.612128493438559	8.56654662265508e-05	-2.9204959935321e-05	4.84629108616738e-05	-0.00117518946085912	0.00275500005947259	-6.72854125678242e-05	0.0626903224443303	-3.36346376116745e-05	0.316931666754841	3.95616415090363e-06	-2.90143646704141e-05	-4.21846218070622e-05	-0.660186024255304	1.38197627586784	-0.000872622257836877	0.00215636470561331	-0.00933711844705001	-0.0423583996603061	-1.49309175546527	-0.00370847386409651	0.0232719536442197	-0.299115795848177	0.033171416617447	-3.23229956537559e-05	-5.18552097982977e-05
304.376282067261	-6.21315447621974e-05	7.11546359007929e-06	0.611467341807079	0.00022143838910438	-5.86450338121567e-05	-6.36545345125213e-06	-0.00131103239609485	0.00527769255264555	-1.31834825733301e-05	0.0596292900792742	7.03505313182806e-05	0.315752073462194	-2.07713161116006e-05	-6.96316216305542e-05	1.68692806422008e-05	-0.663799528202873	1.37518474331585	0.00714085744362941	0.000979445429461103	-0.0157456390751921	-0.0471306139574771	-1.48996127564795	-1.4588155063402e-05	0.0201244111806036	-0.300663486486138	0.0320039788575882	3.39137333785692e-05	2.47487442037943e-05
305.445663036957	-0.00141985631309635	-7.6286138767831e-06	0.614727850883279	-1.0801061469333e-05	-0.00162510548105797	-0.00245474629620903	-0.00137293481060262	0.00583265233624198	0.00335824699858373	0.0612433036136491	2.90417242744788e-05	0.317813594450876	-0.000342099972901209	-0.00117971330310693	6.64897488433428e-05	-0.663018501571884	1.37893510073997	0.00568625713818691	4.79625552948912e-05	-0.0212239011225104	-0.0442803296106263	-1.48430377468959	0.00210762585714898	0.0209157426159668	-0.299125583205513	0.0313772863970626	-1.43011168718777e-05	4.4914811929817e-06
306.395799044851	-0.00103891708108672	-1.07685004334475e-05	0.61564128290831	-0.0005231222549566	4.93288541010629e-05	-0.0025135913977193	-0.00246269413527892	0.0065695754734948	0.00100749692011131	0.0602472550584012	6.59568783558331e-06	0.318027249541892	-9.27905502312431e-07	-2.40324415630292e-05	3.19152416661657e-06	-0.663931542313242	1.37531787581329	0.00222943890057399	0.00121789418912141	-0.025744937726681	-0.0443078453299442	-1.47606927983273	0.00143814665731239	0.0195057693645891	-0.298965467563212	0.0304174054577744	3.48017779126447e-05	7.16097828600795e-05
307.494661348163	-0.00044423587629005	2.85772014083765e-05	0.616618251235355	1.22639709482567e-05	-0.000136772655494425	-0.00282678988207039	-0.000403977307830907	0.00708338528851109	6.6284921114779e-05	0.059035222051116	-3.26692146351605e-05	0.318231599742648	-0.000130102907827496	-9.62982129125989e-05	0.000111620152197011	-0.664924883268623	1.36656562877698	0.00121722177019271	7.10505239595986e-05	-0.0296050619857385	-0.0450679611208619	-1.4761736450752	0.00184020890813752	0.0169067598148127	-0.29862464587394	0.0290048909184383	-0.000143485678589134	-0.000113784503184496
308.655875984758	-8.94155204448867e-05	5.30418523288065e-06	0.616107660545814	3.13671455595524e-05	2.54924530518217e-05	-0.00341517118564693	-0.00142479138026095	0.00622575481049718	5.46811723918971e-05	0.0575311728862174	1.04801375220562e-05	0.316976735596634	8.1395540297218e-06	5.57985870635404e-06	3.06058313816915e-05	-0.664264568969399	1.35366843602437	0.000535883938306045	8.37870233940062e-05	-0.0334094332888264	-0.0438711305059976	-1.47124291426209	0.000938064632151871	0.0172983275128166	-0.296890085940654	0.0267666358558599	2.73275385331079e-05	1.63308060929177e-05
309.69792501866	-4.816342105752e-06	7.61411386169561e-05	0.619321847744744	-7.5105908723641e-05	1.33507925041604e-05	-4.20518027381275e-05	-0.00174741415549578	0.00411588462651127	0.000943044193176882	0.0609580154549025	1.50539417880668e-05	0.318762593742069	-4.72045359426148e-05	-1.75078638563467e-05	0.00221638528199594	-0.659415474682474	1.37320980323506	8.35715325762654e-06	0.000663960565739698	-0.0263405530117895	-0.0471933193998064	-1.48050372813742	0.00222244103620046	0.0209659984740265	-0.290754683414591	0.0273049702224258	6.78319310228951e-05	-6.67686886534186e-06
310.953191088594	3.66468178669102e-06	5.3815033720897e-06	0.621487918649268	-0.00193139747506141	-0.000292055886550845	0.000116187893456063	-0.00109405316035571	0.00387482822255738	-0.000237568542290384	0.0587270680770782	0.000344153416511707	0.320126446085231	6.4522507217702e-05	3.10819224397888e-06	0.00334841902929062	-0.65761644827172	1.35756412007497	0.0057887747240249	0.00406687385531919	-0.0209941544352982	-0.0507201485399287	-1.48301457633265	-0.00461464765121607	0.021313447510702	-0.287323786711382	0.0247272006808204	0.00188341473187081	0.00151510703134207
311.819224963045	-2.82408807834432e-06	6.23982501716477e-05	0.622665524734031	-2.89042782620784e-05	5.12927988980457e-06	-1.88046972124846e-06	-0.000631289378702968	0.00198151487200669	-7.62881620019771e-06	0.058831777697598	8.79518270468819e-05	0.320522078992512	-2.95365400938538e-06	-2.89571445231294e-07	0.000289751034434134	-0.653374209220845	1.35867741860099	0.00547601516988416	0.00456516037832391	-0.0179455134436336	-0.0498671059791615	-1.47538760738954	-0.00837856744210742	0.0218171186785765	-0.282541446729506	0.0240473181679077	0.00032574423861481	5.75756944810558e-07
312.790403155786	3.03902424622728e-06	-2.66545384465793e-07	0.622781915831139	-8.41602707032451e-05	8.51612196603627e-06	1.39837960726749e-05	-0.00105718692871063	0.00316828574488397	6.0050794940899e-05	0.0581379277114085	-6.08021661040672e-06	0.319924757313198	4.44829381022517e-05	3.89836554011014e-05	0.000368458229851882	-0.649672792318829	1.3399164612641	0.00284968515560587	0.0036129443274375	-0.0106479270207743	-0.0517449823532899	-1.46584813075892	-0.0120021851752191	0.0176460561464601	-0.277852288128889	0.0219768459441581	9.72021298073408e-06	9.80470793588218e-06
313.886957762406	7.68239697540316e-06	9.1259909369775e-06	0.623893338921603	7.27319168530951e-06	5.79139175560779e-06	4.3273939559433e-05	-0.00105280574124045	0.00390223291199871	-8.67059097783712e-05	0.0583641255489454	3.43452725073371e-05	0.320075956660265	4.19400164277122e-07	-4.23750884573411e-05	0.00309135209351724	-0.64870327502748	1.35913903845321	0.00388551043073447	-0.00431160941824757	0.0030515310548042	-0.0564126215757301	-1.45374881510794	-0.0262438617760956	0.020307404513008	-0.275329914736612	0.0225796260806047	-0.00172089153022703	-0.0015677002510658
314.772643036325	2.76365851023207e-05	-8.23259310292339e-06	0.625003702120365	3.47036624241856e-05	0.000101771303598874	0.00146791592798993	-0.000510891919177596	0.0021190400121479	0.000102824796929685	0.0610287009917817	9.63505724618781e-06	0.320067193892773	0.000122242920781795	8.29563770143995e-06	0.0020662763491873	-0.644948143053042	1.35538966459007	1.54941151073145e-05	-0.00259199151409594	0.00500703455684621	-0.0552734892110303	-1.45920404314828	-0.0272544460706689	0.0259978393486142	-0.27106869751793	0.0207743431337865	-4.79903142078323e-06	5.32029647104537e-05
315.775732537625	-7.00962277518912e-06	1.67617781292635e-05	0.625973976774531	-1.26474946055777e-05	2.33522849596444e-05	0.000882559098718706	-0.00204996122058712	0.00381319348164961	1.6609086023519e-06	0.059030438987507	3.04083331438177e-05	0.320437564591131	1.57011700796242e-05	4.10016797341089e-05	0.00087907077703319	-0.641522052503694	1.33614249363588	0.00257927723108719	-0.000199024973819022	0.00653294620895081	-0.0524343756442428	-1.45698999480641	-0.0274225244933312	0.02835612678425	-0.267191120014099	0.0177849046694103	-0.000126469982738472	-3.21683525454152e-05
316.818082874117	2.18841749400489e-05	3.64629192953894e-05	0.625242129659334	0.000153721728112788	-4.23739849944611e-06	0.000470054374658534	-0.000155380722062898	0.00319444245393725	5.34901135984588e-05	0.0575316117665294	-2.89046501767371e-06	0.319075819169637	6.39150740654353e-06	-6.38240586274953e-06	0.000546964834923562	-0.640723266552006	1.32426462241179	0.00899557995519475	-0.0116585939414198	0.0119033086956567	-0.0469326040906429	-1.48123941599076	-0.01273132826736	0.0319344092275524	-0.265874536506334	0.0153225170197408	-0.00685925629840928	-0.00236950846029265
318.048755047935	-1.5506120734385e-05	-0.000129728146787316	0.624815286214032	0.000136267618921929	0.000220453440906896	0.000157999343445513	-0.00101826052591187	0.0048159456405296	4.19350498403162e-05	0.0590100967255954	-5.85524025864807e-05	0.317439480742678	0.000137053934316906	2.30311062966022e-06	-0.00249536304600992	-0.64753017483865	1.34803648625853	0.00426913574559938	-0.00751221889378923	0.00842807084127841	-0.0496100274920376	-1.47508702292311	-0.0148974974394153	0.0329804367067279	-0.270569242738242	0.0164205983998487	-0.00110671347981928	0.00234905761032718
319.087975176574	0.000155017982999353	-0.000159713707165474	0.625037056711988	6.11382564025155e-05	1.66478666422192e-05	0.000698376184128628	-0.000370884381855473	0.00535370763136269	-1.93513003772779e-05	0.0597938407721856	-2.46207885311339e-05	0.316708271526388	-6.91731128266217e-05	-8.84505813076282e-05	-0.000123196942952016	-0.655790608962756	1.38375681942702	0.00458113452760922	-0.0106566229974045	0.00677905286253898	-0.0480366206934288	-1.48257196683143	-0.00918433116098769	0.0272331369831917	-0.277625567304743	0.0198452517304775	-0.0006253131581412	-0.000276391717054621
320.111213993816	5.8893106011516e-05	-6.67275337314662e-06	0.624468775200711	-4.02824081154636e-05	0.00109947850033661	2.70896366609033e-05	-4.49420238763449e-05	0.00405843116607061	0.000681565594564142	0.0585060764438858	3.51708539053673e-06	0.315466912329304	4.01048501359692e-05	2.85190771121901e-05	3.22157614521252e-06	-0.658717678229371	1.39439476192294	-0.00350830334384059	-0.00305953437588504	-7.10948846070235e-06	-0.0446339732601967	-1.49291998015938	-0.00323292025341039	0.021545130308499	-0.279939188302901	0.0207531243875811	2.27187933975073e-05	7.95359473464112e-06
321.019807237019	8.94416469109722e-05	-3.39696579298218e-05	0.624032396115167	0.00095048658539369	6.799031515508e-05	0.000108489979255875	-0.00173401608081484	0.00519115293386351	0.000587466925245978	0.0585775120870202	3.33844906272743e-05	0.314279734215702	3.01096147948955e-05	5.80642839784781e-05	-3.54612724323916e-05	-0.661263822654877	1.39563174490102	-0.00322225975796067	-0.000468710527898906	1.22658182228242e-05	-0.0437970015577133	-1.48680019282731	-0.00302583511519266	0.0205910580114011	-0.281659682800994	0.0202605056187197	-0.000135168397070615	-7.91689251493546e-05
321.888029318887	-7.42010730574856e-06	4.49613001491027e-06	0.623203899681263	-0.000202713663157357	-1.44360612977818e-05	7.62210290155089e-06	-3.80099716169313e-05	0.0065250418403252	1.68189357828523e-05	0.0574370129448438	1.21829182039666e-05	0.31291838898373	-4.6081270493586e-05	-4.00615734337793e-05	-2.18339459211042e-05	-0.663661055455422	1.40013683974833	-2.94998986029434e-05	0.000100874448072449	4.97358289698269e-05	-0.045255663989174	-1.4923044495892	-0.00190653636776535	0.021708193342431	-0.282979349796938	0.0198404296433845	3.55565238749796e-06	4.8684563801597e-05
322.708322989019	-6.48949328495817e-06	-2.90964363948171e-05	0.62279313817571	3.3119834857661e-05	-3.83261068690399e-05	-1.25279964371892e-06	-3.96575107226679e-05	0.0072098614683484	0.00123430529078234	0.058968199803325	-2.17202373677017e-07	0.31164119020831	-5.95906267046333e-06	-1.95992827354336e-05	3.10395376702519e-05	-0.665306004284482	1.39752789907526	-1.07133530742542e-05	0.000268271207282679	1.35548139314686e-05	-0.0429455680593501	-1.48963057785857	-0.0046588415538459	0.0196693921079846	-0.284073191492418	0.0191892418641473	7.08290407293004e-05	4.06132329076781e-06
323.641782657716	-6.56212353476336e-05	-0.000106086837005117	0.623083472440292	-4.59981124867145e-06	4.67778105253746e-05	-0.000777963982468894	-6.64766599960105e-05	0.00397687748523758	-2.86594946796949e-05	0.062256598225026	-0.000142687039098754	0.310714296113079	2.61504403516337e-05	6.14099737073336e-05	-0.0002352480579698	-0.667504883341754	1.42301807974785	-0.000105076508737666	0.00277050476997273	-0.00124696121727013	-0.0427916874471087	-1.49624651692651	-0.00607775176144134	0.0236059766642493	-0.285427504038076	0.0203526304041669	0.00115402460438644	0.00160048805452181
324.706515607007	5.11495763530562e-05	3.80995637743257e-05	0.622797392684396	0.000180570308950942	8.53468261982753e-05	1.64063214328729e-06	0.000352784695990943	0.00525881821473001	0.000141903353489866	0.061479765978165	1.52126885853009e-06	0.309677415685262	5.94472322583127e-06	5.91598397426044e-05	-4.76496744443318e-06	-0.671187203594569	1.42044025011314	-0.00584056496904381	0.00611578421519922	-7.76301716259829e-05	-0.0450495193833627	-1.49152011771122	-0.00440125843981946	0.0185976803368444	-0.287770666500015	0.0199115232889227	0.00208659816384145	0.00157881689225482
325.63333327727	-9.17645307649241e-05	-5.4493729708774e-05	0.621748919686458	-4.57063922970924e-05	-0.0008117219270004	-0.00112344288819925	-0.00153724932861535	0.00131896299208693	-0.000392295095728742	0.060570694772931	1.35666423848493e-05	0.308017137576668	-0.000108906740390953	-9.76628682215012e-05	-3.80512570759654e-05	-0.670924849458845	1.4141174242162	-0.00457134263349517	0.00410695929787241	-0.000129978981179214	-0.0448959023153287	-1.49347647799831	-0.00447791333703635	0.0191971281170379	-0.286793010297787	0.0184576326244771	0.000102883268084156	1.13886068261332e-05
326.636416941594	1.61998126334908e-05	3.40097298698121e-05	0.621366784951775	0.000447553939780326	8.5710030910599e-06	-0.000133423003547358	3.69176101273024e-05	0.00478109710449589	-1.54120397037489e-05	0.0616025538887961	2.2574707910952e-05	0.306682096619184	1.18206820324313e-05	2.15272216655628e-05	-0.000144905702219855	-0.67018117385405	1.39835635268572	-0.00486054199582517	0.00251087555211721	-0.00275839148369267	-0.0451175812773281	-1.48976629958363	-0.00326073887980651	0.019986425788462	-0.285197849756705	0.0160111845499474	2.43355161669767e-05	3.07726783282574e-05
327.582857117952	-0.000103299278331712	2.77208971978657e-05	0.621391877307699	-3.19805139423095e-07	-2.17697975117953e-05	-0.00157470662693316	3.71658197386728e-05	0.00331736495340609	-7.3711613653911e-05	0.0618679440761535	1.26696207084838e-05	0.305915705394205	4.51127531246314e-05	6.4830030538229e-05	-0.00269570810164258	-0.671491705335305	1.40257582103258	-0.00475947370290866	0.00284200403539038	-0.00600445092412849	-0.0473588028831685	-1.48400728723529	-0.00526774263764086	0.0215342882394044	-0.285415457082899	0.015461748621154	8.69653958093387e-05	0.00017261245350742
328.539183349349	-4.23378821440907e-05	-1.27050171007443e-06	0.621920683589885	0.000159362929572403	0.000357518469180477	-0.00208827592151911	0.000635234718354254	2.13715733250815e-05	-0.000237547619104886	0.0611707489979728	-6.14510216401689e-06	0.305702317315793	9.33602289083103e-05	5.3066826530396e-05	-0.00335685217249303	-0.671738431129643	1.39875189818456	2.03181128953592e-05	0.00364465125622613	-0.00553147875530871	-0.0496613547235838	-1.47933962926775	-0.0106602302631957	0.0176087841857925	-0.284571559485382	0.0147920057241428	5.61712100346294e-05	0.000488746328635058
329.658009020873	-4.49788252647511e-05	9.01567218066022e-06	0.622151251156031	2.73619128484531e-05	-7.44425232315384e-06	-0.00243416642224965	0.00134251448707464	-3.8865833847905e-06	-4.3656438952806e-05	0.0622036283847062	1.48034702961348e-05	0.304863204919867	2.7595032031662e-05	6.36609979736498e-05	-0.00504748194253424	-0.670640289723171	1.39988306982088	-0.00357682897056252	0.00122486125770094	-0.00812541072065244	-0.048031795584945	-1.47131881465245	-0.015957001065358	0.0175434723849931	-0.282730372286315	0.0139875724778737	1.66617449373582e-05	7.65385036647869e-06
330.858428024104	3.07606176052085e-06	9.85118466044305e-06	0.622331956877512	0.00144783335771342	2.0617509231607e-06	-0.000445438831669906	-0.000934157624918135	0.00419001418071407	-0.000643731954348681	0.0624036581919501	-4.13757786281149e-06	0.304032349966545	1.92828875461053e-06	-5.52099996687073e-06	-0.00612960463403086	-0.667994317107145	1.38334233596263	-0.0022147316909201	0.00164961434720825	-0.00807531849275891	-0.0432014729885138	-1.48213468557472	-0.0119010592271374	0.0180732072690306	-0.279694650632087	0.0113373647758272	-4.27118636119993e-07	1.0478373358234e-05
331.788933011278	4.03356642369007e-05	1.32318742771873e-05	0.621550965609083	0.000354570134317443	-3.24919524804398e-05	-0.00145410358313531	-0.00043144617265869	0.00359187676564449	-3.15631584742129e-05	0.0609299420547987	-2.21269101739836e-05	0.302691175107243	-7.53736592725077e-05	-7.88132174718375e-05	-0.00465526349521725	-0.666630858730426	1.38858500841843	-5.65431764897008e-05	1.53025426329986e-05	-0.00310887039595976	-0.0431873166292893	-1.48726580963068	-0.0144191975429362	0.0260105898886917	-0.277620925359311	0.0100552492788112	-3.22229441135745e-05	-3.02069495218349e-05
332.714608517674	0.000718033563854905	0.000102343086787283	0.624389875561155	0.00109651009393513	1.28451867781857e-05	-5.26921590129847e-06	1.59740346902686e-05	0.00209511517327495	2.32364891735063e-05	0.0627931047666701	0.000110706031543566	0.304435121129001	2.72265180742048e-05	1.37836393774879e-06	-0.000294583273397059	-0.664097185993734	1.39721922336496	-7.87923032758869e-05	2.70106635722865e-05	-1.50888695505003e-05	-0.0435869698067365	-1.49219498572933	-0.0106249776067845	0.0249366957220117	-0.27440624856798	0.0102557693139137	-5.44747981416222e-07	2.66501779455003e-05
333.773115120038	4.6762635418787e-07	3.81929563690177e-05	0.625153498329797	-4.2449441943776e-05	-2.01401117636501e-05	7.3845140652884e-08	-0.00078876123580967	0.00371709012157785	1.60896686399507e-05	0.0610110242786322	-9.61837189553744e-06	0.304541267435403	-6.16453224431759e-07	1.72071800870766e-05	-0.00120975460314029	-0.66533445143248	1.40315279903364	-0.0036977493772665	-0.00014712443204686	0.00104321653728397	-0.0442227408779639	-1.4962365369023	-0.00638926815101242	0.0217316779977344	-0.274536457473837	0.010418852062315	-7.88852565177426e-05	-2.19431263505176e-05
334.714811547466	-2.43745892277754e-05	-7.09467388018298e-05	0.625621111878856	-5.52822724019537e-05	4.82182974792842e-05	-3.60864817925008e-05	-0.00157718840052561	0.00280696220025054	-1.49854359591032e-05	0.0611429969070321	-2.16321596449836e-05	0.304188971511397	7.29949909602921e-05	3.98714834017619e-06	-7.63463495344024e-06	-0.666343078952496	1.40846343969541	8.46878493679362e-05	-0.000291992867813373	0.00480204821388902	-0.0437779733165181	-1.4912263428153	-0.00173401125294509	0.0188540915637261	-0.274522730810499	0.0105239051901885	-8.02615827220902e-06	2.15211180469985e-05
335.636377687571	3.37805244963818e-05	1.80653475589055e-05	0.624766418690872	-0.00140669556401944	-7.61009951200258e-06	3.59248516707507e-05	-0.00192879176578676	0.00440988815225777	1.22160032336164e-06	0.0579372964417063	-1.66812039959377e-05	0.3030279183658	1.77089378294494e-05	2.95733085096391e-05	-2.34668761949309e-05	-0.668432196160452	1.39973019503685	-0.00515603499713221	-9.83882880662853e-05	0.00872322034890364	-0.0472984077853881	-1.48671432811231	2.17793647487562e-05	0.0154488124538558	-0.275053571870473	0.00939231705810351	-2.55193687481743e-05	-1.50499466516409e-05
336.773784195095	0.00158916797412326	3.6045204236725e-05	0.628269384096081	-3.4590027330114e-05	0.00151152561866358	0.00305756452306988	-0.00110307886275624	0.00566132656802291	0.00334440558152666	0.0608971696319775	-1.30814142488129e-05	0.305097655131824	0.000514738360744778	0.00116684044105495	2.54522602014671e-06	-0.668698699518162	1.39843885718225	-0.00484443153975854	9.43442035323878e-06	0.0138101201969377	-0.0443154327930994	-1.48335584076122	9.96513229298575e-06	0.0180752223604657	-0.274470336193085	0.00799447665589839	9.06192471623282e-06	-1.597843815596e-05
337.610256075166	0.000690270465851486	9.08310386891125e-06	0.628515549376413	7.26281613045037e-05	0.000602350716586378	0.00187543282654977	-0.00176513524664413	0.00593046559778326	0.00167825198765402	0.0587676546923065	5.46054944161344e-05	0.304911518868705	3.74963892717584e-06	9.18623302174078e-05	2.61134793568643e-05	-0.669334870054326	1.39349503100954	-0.00430410640982515	-0.00026481912696824	0.0167542259653203	-0.0431420891550197	-1.47717671003713	4.74264320718774e-05	0.0184840542051012	-0.274341204815341	0.0067862799851364	-3.73984675608541e-05	-0.000106948030160807
338.78031122243	0.000365665936867179	-1.30690340522748e-05	0.629606560271727	-7.05142975896494e-06	4.92679497770872e-05	0.00273053882397355	-0.000456231386082407	0.00661013040895779	-1.58858765891286e-05	0.0573392470698926	7.47345707793924e-05	0.305188636694368	4.03275302460583e-05	0.000120994758433843	-7.48713883574554e-05	-0.670694095726346	1.38248348441038	-0.000117868289123823	-1.38455194269106e-05	0.0210528589965883	-0.0447220111938431	-1.47295018726959	0.000427353439880211	0.0148334565224492	-0.274158867023478	0.00524748028766081	2.54916144529606e-05	3.38605316865223e-05
339.613420540308	9.19303633979848e-06	1.50309407412079e-05	0.629183602293084	5.1330916595251e-05	9.99848218459702e-05	0.00273092091006256	-0.00199961154537234	0.00571476681460309	-2.187912567479e-05	0.0557240255205506	5.92323104706009e-06	0.304309135519534	1.78847145373557e-06	1.04963933978737e-05	-4.01502673442657e-06	-0.67145699175725	1.37223190820036	-2.2350267906238e-05	1.81424756206851e-05	0.0240399848555696	-0.0463083472972326	-1.47366297540288	-3.10094048213388e-05	0.0141819338652705	-0.273791008742728	0.00367566892619833	2.6449562562729e-06	-1.13628201135411e-05
340.546240832274	-3.92627200447548e-05	2.36118500872751e-05	0.630169644300563	0.000106766855160369	-6.48144029224263e-05	0.000445308498073596	-0.000933299611952753	0.00659669706539679	0.0018714000013037	0.0591913656662373	-5.15582094758204e-06	0.304021311616718	-4.41339955393612e-05	1.91029482701023e-05	-0.000112909890182099	-0.668123416389785	1.37393629185527	7.51737182869878e-05	-0.00210530904036979	0.0228494682672491	-0.045465151939777	-1.47389983207899	0.00415881715262109	0.0203585374132725	-0.269784841930978	0.00224896856943569	-0.000164435777659094	-0.000920158384276706
341.520118057683	5.68027064951725e-05	3.58742025927333e-05	0.632705787664896	3.40156923551221e-05	3.98789597201573e-05	-8.17963143396959e-06	-0.00151441675424884	0.00441690507961166	4.10221581949977e-06	0.0587102715950668	9.07660325940916e-05	0.305739013807521	3.00200147271583e-05	-6.71677857816264e-06	-0.00222428017260908	-0.664408798042489	1.38139600025224	-7.80163386028745e-05	-6.1889729237995e-06	0.0171300540175447	-0.0487936021778919	-1.47275995231726	-0.000275195811789692	0.0186942785040176	-0.264810134469983	0.00239720862737934	-3.45357897606765e-05	3.29338251194442e-06
342.728851792149	7.25231781140441e-06	2.73868588309281e-05	0.634972561407928	-6.33345020015206e-05	-0.000688350778084415	-1.52086547784631e-05	-0.00190163923635152	0.00163529696573754	-7.98589734696172e-05	0.0562114894007094	8.82112890095182e-05	0.307262903754847	-6.53722764434211e-05	-4.45046764747004e-05	-0.000355352132613713	-0.661341709668604	1.37366264672917	-0.0067207430869556	-0.00691211535348198	0.00987722505546922	-0.0513489807079407	-1.47940282151738	-0.00837543473553552	0.0212646925117554	-0.260312977370215	0.000340145431885642	-0.00282878059770239	-0.00224974354279755
343.703642913107	3.36158047272945e-05	9.74183744137247e-05	0.635525813484349	0.00108390712439052	-2.17105386596677e-06	1.84260832875953e-06	-9.47693518902879e-05	0.00320847922905385	1.49421958974341e-05	0.0562098112121054	3.80870414238431e-05	0.306986773439853	-5.78229903931971e-05	-3.53561543139901e-05	-4.75153254179573e-05	-0.657025334681705	1.3583110166749	-0.000934242014958773	-0.00478742786213737	0.00620970899514449	-0.04877023267856	-1.46966400793264	-0.0127444948110665	0.0190474759809323	-0.25554709439082	4.38393929186979e-05	-2.83779719635699e-05	-8.69761290978912e-05
344.636291239434	-4.86381660782386e-05	1.13308775175519e-05	0.636130028831215	-0.000163964936804481	9.86794222692373e-05	-4.3232045999112e-05	-0.00195823878275961	0.00492174974437073	-2.94236904242733e-05	0.0564483021306513	-2.19507335802542e-05	0.306786196164695	2.77702994784085e-05	3.12790034039346e-05	-0.00140586166565493	-0.654845439770305	1.3462677441461	-0.00508456627138646	-0.00145566670216972	-0.000678496644958552	-0.0564515755231962	-1.44979265122365	-0.016324964227045	0.0135834112133178	-0.251601742075447	0.00018673450901575	0.000337525101770048	4.05758822032276e-05
345.699539538695	1.00369086270112e-05	4.50046630428306e-05	0.63658243971932	-1.0283503710131e-05	-1.26535695593457e-06	-6.99255059859589e-05	-0.000388962495438825	0.00323084077826082	5.38723936062651e-06	0.0558100593469726	2.07654635896428e-05	0.306429305623098	2.54571643550281e-06	-1.19646544358418e-05	-0.00299376232507484	-0.65330920779714	1.37611659228346	1.64752702824097e-05	0.00206816003545306	-0.0118277913200613	-0.0548637606791063	-1.45608314965994	-0.0344484049728998	0.0243686401070965	-0.249377157008082	0.000777242551448529	5.01350679605501e-05	0.00010372995671342
346.844243757848	-2.97139259561766e-05	0.000584346401692294	0.638610871194752	-0.00284241181020928	-0.000283148777463354	-0.00163997865684501	0.000199051495495847	0.00333094430473785	3.27444439001518e-05	0.0575594256733103	1.28694172056833e-05	0.307210598169163	-2.86964541317748e-05	6.25775310389157e-06	1.48879616988285e-05	-0.650589951656023	1.35673244001775	0.00347039001451617	0.000277257316767292	-0.013325911937737	-0.0597622385037201	-1.44983104311601	-0.0342218339933117	0.0271821152999791	-0.245049962122266	3.83604137912071e-05	0.000257738075869578	-2.58326951558038e-07
347.838011040935	-4.94096550444729e-06	3.28537683944946e-05	0.638383915739574	-4.45821377457787e-05	-2.29266014163427e-05	-7.44071195816646e-06	-0.00116766718284965	0.00482801153980174	4.35307884578817e-05	0.0564309930162055	6.44097481178936e-06	0.306332378866122	-2.70850001193244e-05	1.02624485959873e-05	-0.00100360302120144	-0.646593581553243	1.33974593869017	-0.00718064010916643	0.00771677025546556	-0.0182640309536776	-0.0428770738931172	-1.48197020772226	-0.0254618902031315	0.0323636702055719	-0.242139106275063	9.66310366100678e-05	0.00525349447174245	0.00139530453462807
348.688448316597	2.72726172328462e-06	-1.09787225210784e-06	0.637552688580516	-1.92599788541004e-05	-1.73847817272825e-05	-0.00108581623307381	-0.000666393668016637	0.00304942689810341	-2.63223445052086e-05	0.0558441334101842	1.26188713959242e-05	0.304900127623258	-8.59747609510749e-06	-2.77597462066903e-05	-7.79750994189333e-05	-0.648881127880465	1.33108645873928	-0.00588770623792719	0.0158493296700976	-0.0254567555524059	-0.0519510073265131	-1.47181886912668	-0.0126708233763199	0.0302865893960395	-0.242276283085653	1.57638922988508e-05	0.00859176302583372	0.00257926620439672
349.828740329742	-1.53237703889029e-05	-6.3770167224335e-07	0.637327170299932	1.11869822241117e-05	9.38545392450887e-06	2.21904672273554e-06	-0.00052022099167741	0.00481651864600242	3.75288228503253e-05	0.0572147696747905	5.42032544563881e-06	0.303557688434728	-9.59974108645062e-05	-1.94882900213611e-05	0.00612819417470169	-0.659373721261018	1.37706369085578	-0.000238694440150456	0.010605920645557	-0.0172838922915934	-0.0477374363832855	-1.48334205758902	-0.0137501366299816	0.0273642709140377	-0.251435155974142	0.00438587390884948	0.00123311965002937	-0.00103707415164673
350.809284190994	-0.000102401175447177	-2.43057052394836e-05	0.637885239436618	-0.00012166437823923	-2.57065997206276e-05	-0.00124431367267974	-0.00022637687918392	0.00555909069666318	3.52504895678577e-05	0.0584946446589926	1.20242046406659e-05	0.303125516175238	-4.86091827175224e-05	-1.00990429146062e-05	0.0010809656409196	-0.666099352713631	1.40290067229666	-0.00176134525327768	0.016000836279711	-0.0183030711242487	-0.0472641320429208	-1.48429220709121	-0.0114459413718731	0.0227483379679961	-0.256959389655914	0.00668220405740491	0.0023834239017377	0.000825722313800546
351.789770552292	-3.41524703336622e-05	-1.7368248587903e-05	0.637108994973162	2.294744433635e-06	-0.000585250676503727	-2.66398897011528e-05	-0.000325079316287851	0.00463171915872728	4.97019988723011e-05	0.0575836144258886	1.9821054280707e-05	0.301674297652585	-5.94868923109569e-05	-2.31434206681544e-05	4.23893409719544e-05	-0.668454706706795	1.41762032230484	0.00737724735756019	0.00405263828891642	-0.00838238429195656	-0.0435110360909804	-1.493579119864	-0.00420580271412304	0.0192624373327184	-0.258844116204655	0.00772701196727007	3.89266346217118e-05	5.3902844916239e-05
353.073352628105	-2.9914684117386e-05	1.44442150038694e-05	0.636116385198125	2.6260686912374e-05	-7.70502003146004e-05	1.32631962492826e-05	-0.000293670221508894	0.00516783267714949	6.9542292163447e-05	0.0565747663783757	-5.83976723879639e-05	0.299786300332973	-1.78921042833695e-05	-7.5064911374368e-05	2.20210289608056e-05	-0.672695941931956	1.41975337849177	0.00235257483087977	0.00272535199347525	-0.00586154722442037	-0.0453947863876019	-1.49459871038041	-0.00252088599044824	0.019239871927769	-0.26150289592985	0.00688241956687559	-8.04652863430467e-05	4.60255935878668e-05
354.308038472034	6.88967995340118e-07	-1.70174475240169e-05	0.635258830467034	-6.23888165750927e-06	2.75509393705092e-05	2.48265056935972e-05	-3.22778604365621e-05	0.00655013740960532	0.000888041863932953	0.0579611384317153	-6.6186592332693e-06	0.297762645273337	8.52136837257814e-06	-2.26806121129413e-06	-6.41638837286097e-06	-0.67569235504541	1.41805900672427	-8.40876573739716e-05	2.04531800055613e-06	-0.00689971804023554	-0.0411550040854027	-1.49274560567528	-0.0075459197880348	0.0183193593361958	-0.263722869201116	0.00584069436492687	-5.62601775818796e-05	-6.28477320017854e-06
355.175135757825	8.90402385723478e-05	-4.1931829151244e-05	0.63574754659559	-5.43309545178835e-06	-0.000114962692477956	0.000673099026103064	-0.0001687692899648	0.00378807891956556	6.48720572519786e-06	0.0605365725713416	2.26354131056475e-06	0.297175042532574	-3.04374147942169e-05	-0.000116053190051985	0.000165518626734397	-0.678670067565727	1.43563255380233	7.54663840246015e-05	-0.00138707282748223	-0.00256653782875734	-0.041181810425475	-1.49558409765022	-0.0104744897983683	0.018775424331559	-0.265878890689441	0.00675770489139376	-0.000692548270355169	-0.000992626563510978
356.48876166971	5.88056127979955e-05	-7.18850225219872e-05	0.634872037911693	0.000159542450139823	0.000151336055505161	0.000109217373613875	-0.000810413510046658	0.00400818148291689	-1.46629763606337e-05	0.0593746845520162	-4.58219831415559e-05	0.295416485238784	1.75815009418884e-05	-1.16339671520145e-05	2.06691816913068e-05	-0.684623899322042	1.42866613949777	0.00515779748825172	-0.00484386459333301	-5.4971974675739e-05	-0.0418692642142203	-1.48544938530716	-0.00896988005156822	0.0133542457833939	-0.270279832582826	0.00575593671573091	-0.00168445389840273	1.77877630999398e-05
357.359238582703	1.44096273565792e-06	-4.19300394510128e-06	0.634457842444234	1.54308803107405e-05	0.000790597510156941	0.00102823618167743	-0.000791431100068748	0.00148009642064811	-0.000116672305463981	0.0596113876860778	3.9322267822073e-06	0.294263188315494	-1.05098395742578e-05	5.22808015579905e-05	3.05479599123216e-05	-0.685938847695041	1.42188627171134	0.00411842728786081	-0.00439621333639555	1.94761244123587e-05	-0.0419429225860261	-1.48717333631013	-0.00881816923949649	0.0150741048382208	-0.27073251950788	0.00415666635080971	-2.67840337086951e-05	-7.14079303611545e-06
358.253153086508	-1.44508911603366e-05	3.87697380183614e-06	0.634288473322167	-0.000558117993918259	2.45826442405901e-05	5.59265275544446e-05	-7.17158967434088e-05	0.00423581052769535	-3.87769924098317e-05	0.0596885709754465	-2.39284210649905e-06	0.293359074436292	-3.99901586987195e-06	1.61228937790497e-05	0.000339339688292866	-0.686222142685656	1.40363592790623	0.00503911981285297	-0.00491198262754765	0.000852249536843322	-0.0426781507214359	-1.48436303356656	-0.00614211012260633	0.0163632204983831	-0.270086325642518	0.00149192086051633	-9.25418518416464e-05	-9.68329811286e-05
359.211227022626	0.000480043102257204	2.66126944924492e-05	0.635450224056794	-1.35471747184725e-05	8.37654233520469e-07	0.00308101095822901	8.07106144019759e-05	0.00259221092781918	-2.03549804607519e-05	0.0621863945364102	0.000105183939667591	0.293373927722559	-1.64991959226887e-05	-6.5497724892852e-06	0.00542629863345329	-0.689233400251858	1.41525781829549	0.00626236132473006	-0.00671447278565832	0.00337869087060364	-0.0450527546331811	-1.48038948444076	-0.00733488595269708	0.0185340355568137	-0.271866812140145	0.00157429107939582	-0.000608720276250588	-0.000152608866560341
360.164026783166	4.52648495526474e-05	1.77727095085754e-05	0.634942015388488	-0.000252923622621898	-0.000329217727052635	0.00150812720376518	0.000526299550709842	3.76597828624468e-05	-2.63866483259213e-05	0.0595814665328606	-1.11960609789196e-05	0.29241427049253	-2.21220668841925e-05	-5.85361032663477e-05	0.00570187500360726	-0.690185578531027	1.40417687106509	0.000862874593852408	-0.00843592511677634	0.00138647345182861	-0.0488261715949785	-1.47409240789022	-0.0114556265404785	0.0154800659382411	-0.271496565562837	0.000111733956940405	-0.000185600446947688	-0.000254477971039018
361.036769339863	4.36473564938767e-05	-2.67672959806503e-05	0.635152830576023	-2.85598766848472e-05	-4.78175829246835e-05	0.00231365736025151	0.00158599567921229	-1.97817737561051e-05	-0.000119938917794327	0.0604442558989928	-1.48036452878727e-05	0.291783112488179	-3.19585008316022e-05	-7.44694426555652e-06	0.00754861721253577	-0.689364180341452	1.40254597858146	0.00466391900740673	-0.00554478095925003	0.00334005949746596	-0.0467765426219091	-1.46533433211729	-0.0146575529634149	0.0152273087922994	-0.270180976509345	3.84976093550674e-05	7.60640795551962e-05	7.99760656057379e-06
361.963838979788	6.03649363785281e-05	-1.28125936895237e-05	0.635719871623318	-0.00260217435382232	5.89862355768495e-05	0.000930902117326321	-0.00222799836260047	0.00454900862768293	-0.000251488546879713	0.0612205629694053	1.60922187739151e-06	0.291476484713046	0.00010548725441684	6.56002255175183e-05	0.00935534582225217	-0.688165182253447	1.39280995765316	0.00580205296539772	-0.00673980645376841	0.00251436302162544	-0.0413802448629219	-1.47648068325963	-0.0143736338443376	0.0155163973608706	-0.268802045968587	5.06942913183582e-05	-0.000337638463659988	-2.49807220874676e-05
362.866534184746	7.22613893191276e-06	-1.01900239340353e-05	0.63440273922787	-0.000244760539827372	5.19148539589832e-05	0.00182471539605183	-2.27942035779888e-05	0.00284219778308477	3.4332305138428e-05	0.0578760735056591	5.32805259987893e-06	0.28988520452177	1.62763197116059e-05	-2.88798368291932e-05	0.00904353225599317	-0.686735751455527	1.38678603286626	0.00204212101903981	-0.00353902705464506	7.34826703593056e-05	-0.0421581678491312	-1.47640846200181	-0.0145470909952012	0.0197987403115324	-0.266561710458204	3.88253559598957e-05	1.23719919898543e-05	3.01913887133035e-05
363.742187767774	-0.000200870941497203	2.08805986066201e-05	0.636626964898579	-7.30095837866381e-05	-1.96614890565983e-05	-7.09550134308177e-05	-0.000239721040198232	0.00254203661840545	8.64125861301045e-05	0.0618370527638764	2.11679439138368e-05	0.29078030510783	7.31035080527245e-06	-3.14441886102241e-05	0.00323498013294082	-0.685498614004098	1.41391226993822	-2.21458337833742e-06	-0.00165309560739823	-0.00455799990250692	-0.0390849303147248	-1.49432788987124	-0.0143119352746813	0.0262639778642284	-0.265086152328355	0.00118783796877935	6.60992758941847e-06	-2.30281826869341e-05
364.701697831789	1.01497067051609e-05	-6.78893959596581e-06	0.638193275830032	0.00100067352867323	-0.000609615674117411	0.000412698393455566	-0.00272180699298386	0.00458359545039327	-6.42232294169795e-05	0.0606130822615269	-7.51429478542956e-05	0.29169129357612	-0.000282804720502815	-0.000132068293859353	0.00409385516325536	-0.688493840719125	1.41109984225082	0.00800123027658099	-0.00440199951634561	-0.000929764902410541	-0.0446084536365548	-1.48368021872755	-0.0128993806179991	0.0201477477922656	-0.266412195850468	0.00095659146286285	-0.00207439171180235	-0.00117958163891878
365.592680040083	-3.60004491330998e-05	-6.34870937218042e-05	0.638249700430307	-0.000141926288135494	5.40975515649077e-05	-1.82000898069717e-06	-0.000130904416333287	0.00169049735439084	0.000357824074521163	0.0587208888781173	1.63796366107373e-05	0.291249257389325	2.67236733190637e-05	-5.06736571210829e-06	-2.13147062524378e-05	-0.68785941366243	1.41814671077106	-0.000784282428272152	0.00244238367454915	-0.00700001231795852	-0.03844104774334	-1.49834268466545	-0.00564373516649633	0.0194743793848244	-0.265734507276447	0.00100831637511069	2.8293038516596e-05	-1.9943353575686e-06
366.799480914776	-1.68680111551035e-05	2.42563833133063e-06	0.63766284491424	0.00193094877821656	2.54376399743036e-05	-8.05480294410363e-05	-0.0026781452936219	0.00480638474824415	7.72096882804487e-06	0.0562703325550957	-8.07186993991627e-06	0.290007676828046	1.0631126164382e-05	3.57664857341684e-08	1.64103533034479e-06	-0.690534027790357	1.41063371040048	0.00328076459841755	1.09088253254331e-05	-0.0131482469143532	-0.0433191633990521	-1.48627261256997	-0.00127198490040676	0.0149118315898169	-0.266384529559057	3.09391678503403e-05	-1.10007104023887e-05	-2.03533297962134e-07
367.859270878004	-0.00226432302517082	8.7653543318472e-05	0.641090591262273	-5.26075071267839e-05	-0.00144857205558657	-0.00374564421249278	-0.000459605201321515	0.00663590031376505	0.002453291846762	0.0601883685697982	9.20427512709223e-05	0.291948707853449	-0.000642979397887161	-0.00117421862948694	-5.65646721218986e-05	-0.691920000599435	1.41517607596727	0.00586581701239365	2.34937680299959e-05	-0.0204576617259144	-0.0405160581821636	-1.48575629968891	0.00118163886275641	0.0170934730022229	-0.266842875972696	0.000278848324644841	-3.05972287190229e-05	1.93270907543182e-05
368.698974874271	-0.000642855759612795	1.60028507262181e-05	0.640517500433009	2.6171323936866e-05	-0.00152459928397813	-0.00110688628613376	-0.00184392488248632	0.00563310286024353	0.00259719723654836	0.0557109936894168	-6.45416600810386e-07	0.291272795076034	-9.8669945246416e-06	-0.000811822733393744	-4.51988116049811e-06	-0.692193612873644	1.40859664473859	0.00582715276171663	5.59076010158155e-05	-0.0228886867005532	-0.0406646986976623	-1.48331275911992	0.00137041561811116	0.0161941766324652	-0.266224088453169	4.3382777227598e-05	-5.000105026233e-06	3.06351670018299e-05
369.774106907306	-0.000815862784147274	1.97416741781411e-05	0.641712731581325	-0.000668534521322434	-8.05557990774351e-05	-0.00288386408485335	-0.0021298910959872	0.00536633381116568	0.00029308010082926	0.0554848479556373	9.24074171491345e-06	0.291563973412267	-6.45213529987977e-05	-7.22869921137095e-05	7.97620541210031e-06	-0.693515216241437	1.40229815632197	0.00170578079072358	0.000627166430820081	-0.0281150576866976	-0.040085416667831	-1.47664889304277	0.000973736387911105	0.0136559743480421	-0.26637391047516	8.49403536802113e-05	6.40465635558743e-06	2.59824249668705e-05
371.021106790354	-1.03049624684801e-05	-3.41085530745202e-06	0.641746472640655	-3.81863543187841e-05	-0.000122215133496815	-0.00258310147969518	-0.00199579572917717	0.00566856726270334	-2.9395302954156e-05	0.054104614534158	7.81190322778166e-06	0.290760062734769	-3.09787332488019e-06	-1.88715199290646e-05	7.74475719789065e-05	-0.694722728379517	1.38672758847932	0.00157703904343606	-6.96662462009332e-06	-0.03221999086776	-0.0421434317738649	-1.47593850009569	1.47942161476818e-06	0.0118585675890811	-0.265936354957073	5.97110775119264e-05	-1.46098361095646e-06	-3.89703511021509e-06
372.003228007012	9.54307829318438e-06	-3.77902055334472e-06	0.642800786161975	-7.23929707506238e-06	0.000110193548780064	7.22993623229109e-05	-0.000991240820993969	0.00629692582643991	0.0019286190634862	0.0578229060302111	5.38883617245508e-06	0.290461578640294	-7.09690119166823e-06	0.000148789215775884	0.000102714003492903	-0.691139289658948	1.38815949570323	0.000112343081484093	0.00138614243702393	-0.0299461645393475	-0.0416475632183341	-1.47618196161077	0.00434838361533725	0.018016899396833	-0.261593730131985	0.000191995380529642	4.49029065759161e-05	0.000528975139121776
372.912622967161	-1.09244322718296e-05	5.1786544290529e-05	0.645122720032782	3.83585890270932e-06	-2.66962662871388e-05	1.05656401688846e-05	-0.00159611718232245	0.00417789903480635	7.4239758231437e-05	0.0571658409908184	6.95549418747283e-05	0.292050792351678	2.7856448442053e-06	-1.93257499734443e-05	0.00322842956989484	-0.688388282388911	1.39427127781959	6.43501271998063e-05	-1.66866189656176e-05	-0.0255563959519505	-0.0439363331056186	-1.47597202695622	-4.66388278195278e-05	0.016382888700846	-0.257727196087946	0.000262026779914598	1.87425883810156e-05	2.00481282074979e-05
374.233660752374	-3.00459447921677e-05	0.0001212035016486	0.647805044836356	2.09345779281445e-05	0.000567847940566226	1.14203529352536e-05	-0.00195494336429314	0.00145709406026187	-5.9133569832461e-05	0.0547959731609383	5.05052792733274e-05	0.293867304867417	2.73127865754377e-06	-9.74656509456158e-07	0.00208172573998357	-0.685012293244967	1.38942889136346	0.00731799756907579	0.00554548083491887	-0.0186397357981465	-0.0472217706708499	-1.48138545608048	-0.00723835846849722	0.0185360059034402	-0.25275592791565	0.00013655954912916	0.00152587762209579	0.000975265015227606
375.099214742952	5.51295119124016e-07	5.64548089202752e-06	0.648469554962696	-0.00117842471750489	2.84373247501896e-05	-1.61734454220153e-05	-2.34214655094405e-06	0.00293641194253219	-1.67335851477049e-05	0.0547040198096297	2.02874942401853e-06	0.293800025240914	3.12657829740646e-05	1.268706345643e-05	8.35554260549408e-05	-0.681190391509307	1.37725120842289	0.00187470562355487	0.00305406741833988	-0.0160722908696812	-0.0443081281542613	-1.47309427795057	-0.0111277953200704	0.0165277276335168	-0.248621500866673	5.49319504807784e-05	-2.51149369402552e-06	5.07570933993225e-06
376.04377119358	3.512192874264e-05	-2.44883928193084e-05	0.649224978599612	3.58451335490112e-05	-5.92231669462767e-05	2.30563394126517e-05	-0.00218639932738879	0.00498667089293535	-2.86373600332234e-05	0.054993965368252	4.01688002072615e-05	0.293727924916564	-5.96706174348939e-05	-2.26328592007025e-05	0.00150140766768863	-0.678965641053931	1.36289701672179	0.0067666898482711	-0.000225562654918185	-0.0076984340433367	-0.0508963270373626	-1.45673389166604	-0.0139445819289916	0.0119048243187312	-0.244776498770135	1.70243630782763e-05	-0.000325718326451799	-1.41058544827031e-05
377.084014350238	2.24415375096237e-05	1.31419608489794e-05	0.649645695809534	1.41005178728304e-05	5.81215077207634e-06	2.50419959718281e-05	-0.000358091385060347	0.00333322667713055	-1.776699906867e-07	0.0538577522479846	1.04281192370528e-05	0.293425621086875	-5.33504903711747e-05	-3.33199866515943e-05	0.00314116933837285	-0.677044253161231	1.38696128646896	0.00155786805564092	-0.00445048836248469	0.00397121100082409	-0.0499091571226144	-1.46286451139261	-0.027562140058063	0.021918564899662	-0.242150093210869	0.000181490906214299	-0.000977196398071066	-0.000569897693055811
378.293095633775	3.34101642058438e-05	0.000366354319789344	0.651903711763925	0.00254449943229686	3.10932323385902e-05	0.00122519996825563	4.96399524064105e-05	0.00296116573282195	5.35428832747303e-05	0.055519068007576	1.39755627562481e-05	0.294386756669883	-2.3227713402681e-05	2.79547779838969e-05	0.000890715110126676	-0.674108285217054	1.36630595952059	-0.00160179207738397	-0.00249028490411097	0.00377065065447662	-0.0547643339833909	-1.45407237631379	-0.027337051058812	0.0240752369141001	-0.237592676278259	-5.60120673961631e-06	-4.34485242725621e-05	-3.24039359004288e-05
379.36281764507	7.23155194368253e-05	3.99405914893837e-05	0.652029011814616	3.73659461373033e-05	1.81484462452306e-05	9.09091820410259e-05	-0.0007937404438123	0.00413589672316769	-1.78571673934152e-05	0.0544605324384608	-1.16633390337884e-05	0.2937780752055	1.72891022304736e-05	-2.70239870941671e-05	0.00235077269145508	-0.670381023733406	1.35194529471351	0.00841011465703196	-0.00838125965269212	0.00810574281528833	-0.0410619071870888	-1.48251945856466	-0.0183942862256314	0.0287341315799269	-0.234515702789753	3.95999200506831e-05	-0.00469925478126317	-0.00135492537176938
380.163607459336	2.32886372235413e-05	-7.92505739576646e-06	0.651547605810265	4.88675912323743e-05	3.43638697553135e-05	0.000679176337796214	-0.000695098872315629	0.00309084018676838	-1.10831938244347e-05	0.0540741286699746	3.83910688681356e-05	0.292699568947218	1.7011304658927e-06	7.45675178019069e-05	0.000795252999338364	-0.67180357724327	1.34235660963796	0.00736511744564509	-0.0138469979344067	0.0135511651315614	-0.0490322355514353	-1.4707977987931	-0.00989435795787247	0.0275893523048053	-0.234068312523193	3.83315429568077e-05	-0.00673519188204045	-0.00188441339492903
381.414227919613	1.21161783038285e-05	-2.49855311039009e-05	0.651135261604396	1.22208667872553e-05	3.89076621543891e-05	-1.69974300378811e-06	-0.000577101389916975	0.0045028175569453	5.80666307029e-05	0.0551327542363835	-1.91525679464611e-05	0.291126295111291	4.04558002612981e-06	3.67592202222619e-05	-0.0046647185145109	-0.682032540405715	1.38246040807651	0.00320105353047237	-0.00869900628046918	0.00498489007698904	-0.0439310334923782	-1.48139576804142	-0.0106804916224817	0.0249706135825651	-0.242965045453141	0.00363872381855528	-0.000117103150299351	-5.45061897729391e-06
382.506054719392	2.83832490943385e-05	-9.29992631490425e-06	0.65120201954835	-1.18641971533882e-05	0.000112645479541706	-1.11961689233239e-05	-9.26845290806102e-07	0.00457357923014506	0.00038629395838966	0.0548271632847719	-1.20723808223999e-05	0.290333017310167	4.85359758764163e-05	3.88325089061765e-05	-2.82880047017584e-05	-0.687464090677121	1.40178759725975	0.00140190332777202	-0.00975894349114028	0.00185447032040765	-0.0439573861674914	-1.48898477871054	-0.00650425663123593	0.0184373483331191	-0.247104057632504	0.0054850456051388	1.60952182894263e-05	0.000180511731197331
383.28801260439	1.87691244886578e-05	-2.65806706091285e-05	0.650998896801148	0.000120135366710975	0.00021147631399057	6.70075162797573e-05	-0.000640491956552813	0.00478519562214152	2.52159292028695e-05	0.0555542327081243	1.83903027770665e-06	0.289385229042521	2.77661508919589e-05	2.14746199557057e-05	-3.84687906343698e-05	-0.688991155942666	1.41698672813045	-0.00569630787532358	-0.000879393660372432	-2.93492942246462e-05	-0.0393931968943091	-1.49180950088908	-0.00351291582960723	0.0190730870674741	-0.248451098984999	0.00621205962544978	7.74487792186419e-06	-1.81190085362671e-05
384.249550028178	7.95007663649953e-06	-3.50501348741671e-05	0.650125869651837	5.56581952535035e-05	2.96089189222112e-05	7.4596494379282e-05	-0.00103424135766185	0.00456445348004637	-1.0936449987225e-05	0.0544074886986972	-4.32953476838285e-05	0.287894561935484	6.98340919259294e-05	1.69635789918208e-05	-2.55170166831122e-06	-0.692037979834986	1.41378973077526	-0.000308846277595674	1.93564190179497e-05	-1.10285094057591e-06	-0.0426335168429664	-1.49141034551989	-0.00241440823711798	0.0173792935534689	-0.250120575540152	0.00534338626486836	6.61381816109953e-06	1.00906840656735e-05
385.109649072261	-5.02006328622715e-05	-1.83697940852749e-05	0.649625997122177	-0.000164764870720077	-3.30866103514733e-06	-1.87444501173451e-05	-6.2188548805749e-05	0.00773216028346338	0.000990323717133542	0.0544626571575188	2.91501517728064e-05	0.286694818557714	-2.91229160204132e-06	-1.72724288386375e-05	-2.81173128948733e-06	-0.693856856462669	1.4157772285389	-3.2368501320376e-06	0.000284599563509217	7.29441015781963e-05	-0.0411841919697441	-1.49303173090545	-0.00374624482170099	0.0183170188455621	-0.251215470289287	0.00471084182817837	3.74193816715852e-05	5.98121865343618e-05
385.895051648374	-1.58315103888375e-05	-1.68036539100392e-05	0.648964767552392	1.05567086604965e-05	-2.04557018800067e-05	-0.000115455032303944	-2.04839966205163e-06	0.00570518117821859	0.000717558881959505	0.0567387780435419	2.01111617241999e-06	0.285116891969383	1.86557938981983e-07	-5.81099734907619e-06	-5.3368196572718e-06	-0.694882174066361	1.42060839126008	2.30058595431039e-05	1.82677767217566e-05	-9.26535932281388e-05	-0.0389438001608537	-1.49146439324507	-0.00411660152474355	0.0192616277965277	-0.251756672892092	0.0044154248821683	0.00011581603773926	2.16566743557066e-05
386.943846736381	-1.28393768763229e-05	-2.30742790780368e-05	0.649238789296409	-0.000307023068363473	4.17275087994152e-05	-0.000509144941259515	-0.000918236958437096	0.00419813029013214	9.40198143678342e-06	0.057882482074609	-1.41494671177334e-05	0.284365129697728	-5.76944252859573e-06	3.8388316934219e-05	-0.00126120110519216	-0.699529322856784	1.43965205284046	-0.00398585775642205	0.0068061555798783	-0.000899655895199953	-0.0415098876032268	-1.49082893364279	-0.00612857832165639	0.0166523792978972	-0.255051101122543	0.0057356501328281	0.00337324200379581	0.00312309728169127
387.795304930009	-1.54331187330036e-05	9.3785155626965e-06	0.648429543559048	-3.492071442155e-05	-7.95651940209233e-05	-2.35719461262891e-05	-0.00022194762883679	0.0047980591165275	-1.91879726406104e-05	0.0575259508596082	-1.45316033097363e-05	0.282935064746571	-7.39769195818924e-05	6.64955519287447e-06	7.69503567047252e-06	-0.699915039019102	1.43283292556032	-0.00524856186364039	0.00569804968678537	-1.5241134926717e-05	-0.041480612099607	-1.49179325171869	-0.00441467600725464	0.0166368000630129	-0.254705203814665	0.00438046196065914	0.00119779107252801	0.000281312175884569
388.727000613448	-1.90111323391743e-05	-1.7461559066763e-05	0.647376534855608	-1.63754944610221e-05	-0.000641641706034596	-0.0015037070858233	-0.000972570798540463	0.00160211461485558	-1.62634718955397e-05	0.0571458123060905	-1.54878001188309e-05	0.281194323709864	-3.0601046535613e-05	1.28611038404968e-05	-6.10517863593522e-05	-0.699354419841698	1.42344918217871	-0.00450676838990011	0.00364462118302119	-0.000612727189575017	-0.041486818110017	-1.49279741246325	-0.00449431836727933	0.0170986724436665	-0.253416894661368	0.00264123355824745	-2.90156687099255e-06	1.96366430897353e-05
389.744573829644	8.55736533462898e-05	0.000103824917044609	0.647100454515449	0.000430197833506325	-5.35053876624865e-05	-0.000207792995860968	-3.5010223650025e-06	0.00449784825011751	-2.92032016836204e-05	0.0575955265657073	2.4712221600063e-05	0.280041247918533	-8.92010416434316e-06	-6.25504649246336e-07	-0.000234520323999654	-0.698882414839285	1.40779194061792	-0.00483339429034164	0.00260194155439047	-0.00385223889317512	-0.0421505934972109	-1.48742066339146	-0.00309410719245241	0.0183940043215971	-0.252007529784417	0.000128735566394104	6.03270898278499e-05	4.54089002421637e-05
390.658935060431	-0.000551486305355086	2.83261099445568e-05	0.648393082935544	-2.80137802047972e-05	-5.66911224712875e-06	-0.00360979045057607	5.18779065230486e-05	0.00234188708687294	3.18868321257121e-05	0.0606203554088857	8.70581714153657e-05	0.280145180099207	-3.16037513652151e-05	-2.41115878810392e-05	-0.00379414746666127	-0.700302177951881	1.42555755997588	-0.00360353524920019	0.00269855556584148	-0.00777640616321769	-0.045365351938981	-1.48328929354399	-0.00684712686326116	0.0202752574248043	-0.252248846461598	0.00133964907556359	9.58767723021888e-05	4.98979336302599e-05
391.623598073398	-4.74826935519592e-06	6.38533207225386e-06	0.647693844779946	0.000380971653996559	0.000462203020143818	-0.00156351212565007	0.000404835739962202	2.62554404203817e-05	-4.29853883378369e-05	0.0579713367489613	2.72480628798091e-05	0.279000203077599	5.74483114463069e-05	-8.53667655170647e-06	-0.00366345375666092	-0.700610536084042	1.41502660412729	6.00775355614785e-05	0.00457465561222555	-0.00586092836056812	-0.0472694448954093	-1.47753802354126	-0.0125652926954692	0.0159222141301778	-0.251494312428712	7.81329952086212e-05	5.62917315672083e-05	0.000392566165775119
392.775062276167	1.7848077208311e-05	-3.40955834219044e-05	0.647885258562461	0.00089720905515773	4.86618935804761e-06	-0.00211982965379529	-0.000275903859129014	0.000464232819339764	5.69789073465449e-06	0.059224018639074	-1.15374078198547e-05	0.278070790009144	2.98290794199651e-09	4.15701117477878e-05	-0.00569589120416963	-0.698887388639785	1.41024571383208	-0.0045943351993357	0.001099721996474	-0.00827987137750686	-0.0421359480557084	-1.47375608037118	-0.0176914271749465	0.0146778917994186	-0.249430381884257	6.33629444138103e-05	3.55660817454205e-05	-4.78982097512543e-06
393.96521272795	-9.15917414063453e-05	9.71340560718987e-05	0.647427021839628	0.000467566791687716	3.17954460946989e-05	-0.000758068643819993	-2.87101350572663e-05	0.00287276215066104	4.59847401007566e-05	0.0576672478422716	1.19137218363095e-05	0.276859000404291	-4.47981949338665e-05	6.30174176973133e-05	-0.00622407832933665	-0.696318089730062	1.39289996989621	-0.00095308712730052	0.000671001448208903	-0.00803406686387293	-0.0409260624836134	-1.47995057253312	-0.0115802226607839	0.0164390561072587	-0.246074346645906	4.14167921002462e-05	-9.33177986651441e-06	-5.81624430941169e-05
394.908684884344	4.49380606205467e-05	-1.13517561114226e-05	0.648073878963184	1.9151744266411e-05	-7.73968151744634e-06	7.9124207964503e-05	-0.000587712421216524	0.00288650907070284	-5.75603644380854e-06	0.0595921490108924	1.09146312802067e-05	0.276432041980752	4.88644813345735e-07	-1.09971374447522e-05	-0.00345547924089166	-0.695027653483634	1.40836223904396	8.62147765537324e-07	6.0074014562187e-05	-3.97182071204405e-05	-0.0390299793096745	-1.49305329383008	-0.0135094700319225	0.0256954127290186	-0.244321776756086	0.000244743094462685	2.30715975613523e-05	7.20463814558568e-06
395.797818639064	0.000106746831241004	-1.45399741105764e-05	0.650002506162411	0.0013160899629861	4.73204240365622e-06	-7.8145790355975e-05	-0.000104458125409457	0.00230493535271554	-1.80141718084365e-05	0.0590883009297269	-3.90884566781573e-06	0.277648159285262	2.79295699094851e-06	1.25005131780714e-05	-0.0015689366690113	-0.694216231731324	1.40886686056608	-0.00191163004045471	0.000238949564631274	-3.47613530758106e-05	-0.0420268661129718	-1.4875379382207	-0.0100552897615227	0.0222623688063272	-0.242434147013866	0.00019463274592637	0.000120493785659461	0.000106331847332743
396.879889445579	-1.38705881999506e-06	3.27371337920018e-06	0.650740991672771	5.82575050739201e-05	-5.92598621376544e-05	3.692471853902e-05	-2.84731413157439e-05	0.00212034565326616	0.000231281626371412	0.0571354623946146	1.29302489101077e-05	0.277729670057171	-1.82284303670947e-05	6.18397422672637e-06	-0.000553066315739397	-0.694525977236689	1.41887559806321	6.21454683366737e-05	-0.00112220380758694	0.00223434189322404	-0.0395164558242357	-1.49755307785883	-0.00407643181184992	0.0194239153996184	-0.242005855271063	0.000674848216187805	7.54849338623894e-06	-4.0190413438456e-05
397.82958306623	2.52856622923164e-05	-5.29112934309419e-05	0.65081202935741	-0.000980904042580518	8.61967677702952e-05	7.05962047772186e-06	-0.00270519253957141	0.00425717058952743	2.85975843765011e-05	0.0567877609515215	-2.99639829181682e-05	0.277048853824619	1.11163710884238e-05	3.59162920914956e-05	-1.24443688249279e-05	-0.695644433286505	1.41317530313807	-0.000181484203228779	5.92863909201958e-05	0.00560993263776685	-0.0414954573659925	-1.4853117005293	-0.00218873735325336	0.0160981032854426	-0.241807797056085	4.06979031577919e-05	3.43973835721568e-05	-1.32253865393238e-06
398.858646017956	0.000405382143127792	7.7451207146437e-05	0.650903734400798	7.43371225546872e-05	0.000108718228661986	0.000165850811671998	-0.000711203393905129	0.00637758383414375	7.98805487539408e-05	0.0548091609815007	0.000230800191078683	0.276575780529387	8.5117020418419e-05	0.000123656140294836	-8.30673237381029e-05	-0.697824884419516	1.40516175916728	-0.00534305951252983	-0.000254879802678616	0.0103231108679129	-0.0424752912248728	-1.48505812588107	7.93351765100271e-05	0.0149453563430107	-0.242608627333914	5.91166652199853e-05	-0.000116399965925061	-2.67730245515178e-05
399.937857971166	0.000704568603010838	8.40187437397065e-05	0.653051546158725	-4.29684521151767e-06	0.0016022235366793	0.00100472744613286	-0.00205219348162031	0.00583502216205933	0.00316585803342958	0.0539244726999203	-3.53645686316167e-06	0.27785715091413	1.92838457618992e-05	0.00116808366425383	-7.99765441783979e-05	-0.697738267653906	1.4039080009388	-0.00520649307536397	-3.80832342734122e-05	0.0145568986866672	-0.0403220590526806	-1.48224109727965	0.000120245347733489	0.0175300461092619	-0.241678139753968	-6.55781625026956e-06	-1.96412243947464e-05	2.34667288095456e-05
400.945062305658	0.000977080798406533	-4.10876357323937e-05	0.654352010225587	0.00176861100692649	0.000123493053740348	0.00264498488212445	-0.00346056465920769	0.00623316707394298	0.000934336305070152	0.0539077601200675	-1.64590728775423e-05	0.278277675897324	-3.62579404634173e-05	8.11204999479649e-06	5.64868481849288e-05	-0.69916998411434	1.39443694241796	-0.000268253260007823	-0.00138188701623152	0.0187996433389911	-0.0409200758203542	-1.47347827902623	0.000184333007477563	0.0153444971212759	-0.241875280648552	1.29970719618561e-05	-5.71341819568881e-05	-9.70584351646906e-05
401.922579047679	4.32988747161414e-05	3.08577438221209e-05	0.655099904459826	2.29249329575596e-05	8.20215805932812e-06	0.00232894362213353	-0.000613738890484311	0.00724241731409818	3.9667250178639e-05	0.0536788014120726	-7.01790493469447e-07	0.278233745482796	3.59211269706035e-05	8.03473276464596e-05	-1.89967504095345e-05	-0.699802614510361	1.38392491984255	-0.000101625562800921	-3.77537263566143e-06	0.0216250954010163	-0.0417587280257864	-1.47316271661212	5.75197867303597e-06	0.0138701230933558	-0.241333397025627	4.67876461132431e-05	1.01944715811775e-06	3.89242353200519e-05
402.745660612604	1.18649860344546e-05	-2.35628529091885e-05	0.654514634808908	-3.25302514503158e-05	2.50175969863541e-05	0.00326453999708305	-0.00191763317595726	0.00567219906297616	-1.20097352136262e-05	0.0520473233140428	4.82269713583522e-05	0.27720115051081	2.8155101374617e-05	2.43053673094408e-05	-2.78171328389976e-05	-0.700162207721817	1.37355342773185	1.54983114946162e-05	-3.14952041307907e-05	0.0251455618286858	-0.042171863516531	-1.47137810603087	2.06035557686495e-05	0.013664144596927	-0.240731887153532	8.17090020075803e-05	-2.85421286649663e-05	8.53472588146603e-06
403.822341405235	-1.36355758473198e-05	4.86897017196618e-05	0.657497729577846	5.63754786736455e-05	4.47376540607884e-05	-4.41170603838017e-05	-0.00175806757021093	0.00449419260089749	0.00135629316245096	0.0561640098722791	7.61896015019546e-05	0.278640193442042	-1.56978190923287e-05	3.95037485992612e-05	-0.00188187865181483	-0.694989804595045	1.39169595571343	-7.02723811607983e-06	-0.00213374058810704	0.0182639687942916	-0.0442303048823986	-1.48003911826053	0.00219744318669391	0.0193390065328286	-0.234441585619786	0.00114184080195748	-2.02160918939426e-05	-0.000908220747256425
404.856102950216	0.000683696220857335	0.00102625539350415	0.660305325416372	0.00289885166556155	0.00196194741488939	0.00102543380944387	5.81902973525895e-06	0.00630479142349625	0.00128911201075644	0.0558866255166849	0.000987028897384895	0.28055996053128	0.000847691108487192	0.000865563743446664	-0.00201091436377355	-0.693158359452904	1.37305730378424	-0.00205488986379196	-0.00122772785087674	0.0149717293544594	-0.0469169443798998	-1.47659407909527	-0.00248474650242048	0.0187311027223048	-0.231343519858906	1.20968490743199e-05	-0.00067284750224075	-0.000796154169513773
405.783121162782	-1.37811401223423e-06	8.67712512707487e-06	0.660907667164389	-5.10258922903349e-05	-0.000757315563483414	-8.62393766625227e-05	-0.00156461019094104	0.00135928798237361	6.90820660583175e-05	0.05332983799405	4.16233780005084e-05	0.280699865579531	-2.21601928404457e-05	-1.93300463601323e-05	-1.30466493909323e-05	-0.689762332410887	1.37487832715899	-0.00616467026826572	-0.00640588222781345	0.00944990307615967	-0.0474952971576421	-1.47735205501399	-0.00890305958853706	0.0212088741740569	-0.227072549959281	0.00010722873384771	-0.00211622476614866	-0.00161717330781144
406.837303739106	1.32754156887196e-05	2.98563569767082e-05	0.66118196435658	0.000907109416739208	-3.75141257107252e-05	-4.53642258395732e-05	-0.000425806253960282	0.00301225567244775	-1.96418457844022e-05	0.0527878632085355	1.14856240595654e-05	0.280166707147401	-1.92771776922174e-05	-4.18510652833077e-06	-0.000133478293353958	-0.685163199398823	1.35417718491356	-4.27961262183425e-05	-0.00516107370669572	0.00315528277666722	-0.045263900786171	-1.46889268655811	-0.013984641692779	0.0173184594251032	-0.221924557225938	2.69563313755459e-05	-2.76106671074854e-05	-1.45552576072942e-06
407.880965128233	-4.89865653053433e-05	4.34176710591954e-05	0.662587152772373	-9.15798819220715e-05	9.96309399933859e-05	-0.000438695581510774	-0.00155598841563346	0.00502230411909241	-0.000736719034648996	0.0539851542807016	2.46507208031491e-05	0.280520339364459	3.85259189332835e-05	2.87458722325533e-05	-0.00318261921477504	-0.685340175740503	1.36528628871769	-0.00584694604874536	0.00214537414731904	-0.0057991504338039	-0.0555741706296244	-1.44249565116295	-0.0271716683933618	0.0151117483387859	-0.219802298058439	0.00125460979772334	0.00149972144933425	0.00124790635132333
408.747481094542	-1.60724474124106e-05	-1.26050339308209e-05	0.662710055671535	-9.10793717558496e-05	-5.88352463659689e-06	-0.000561916960881789	-0.000468292347895283	0.00257239269714316	9.49933815243315e-05	0.054004479858664	5.65893920002174e-05	0.27992768832448	6.37318590287821e-05	-1.56087162255566e-05	-0.00265417004525397	-0.681963001175988	1.37550311213811	8.8777185414992e-05	0.00135518348638242	-0.012487560956995	-0.0510048889583569	-1.45700393927513	-0.0342552320394687	0.0253733852682193	-0.216370690330597	0.00020623341497228	5.48835415400596e-05	4.25783383836195e-06
409.902563471356	2.37645748046301e-05	2.4829496589989e-05	0.664363928914243	-0.00114136165525759	-2.56493207504448e-05	-0.00116275021759494	-0.00102541013912796	0.00334543549000769	4.44179099561534e-06	0.0540031530987967	1.86658600471426e-05	0.28056486454792	7.6846265570376e-06	9.89191855772754e-06	-0.000190968592692594	-0.679436792145303	1.35365362251553	0.00355772775612281	-7.08850025393077e-05	-0.0142887330483264	-0.0559679073031965	-1.44621066256426	-0.0337428765323774	0.0275783560267717	-0.212215063222386	4.85487580966024e-06	-3.59309669444651e-05	-8.57936753206821e-08
410.919628913457	1.18149564490201e-06	2.23169453799334e-05	0.663882280285015	-7.27035090328011e-05	3.1279149742991e-05	-0.000184851788319513	-0.000359284269299604	0.00374236526431586	2.62202720301983e-05	0.0525839273592987	2.15876206087276e-05	0.279461169894387	4.83954248378924e-05	-2.39086260769779e-05	-0.000688227305358997	-0.676916752243655	1.33854731921604	-0.00698705252088489	0.011340386956542	-0.0201320481660078	-0.040821234572644	-1.48477312578495	-0.0196258339361173	0.0320196300070707	-0.210410797256707	0.000110873602977468	0.00696369834183637	0.00225171981812227
411.792243109987	-2.64464723501603e-05	-6.5734080989097e-05	0.663191923999081	-2.18267917117218e-05	-8.36959950963297e-05	-0.000797423023190453	-0.00133321414124266	0.0040145264716295	-0.000136872387641232	0.0531790207939168	-8.16860912445615e-06	0.277988728473891	-3.80407037399744e-05	-7.12385308149205e-05	1.08709590923609e-05	-0.679286083703456	1.33152138423686	-0.00480046386070427	0.0143372901488467	-0.0252023288213695	-0.0497862555483304	-1.46578675119851	-0.0150483256350649	0.0316935850394439	-0.210624406196409	8.33836071063977e-05	0.00744087706177408	0.000958162944357518
412.872491463689	-5.52664551757567e-05	-3.7436956805639e-05	0.66295091356955	-7.85466954281158e-05	-6.38023233654861e-05	-1.38874274192757e-05	-0.000402232398519862	0.00491784057237442	3.79884285096717e-05	0.0538347723219572	1.1888429245684e-06	0.276777190503768	-7.52948784696311e-05	-1.37519249694885e-05	0.00665971171430491	-0.690275719885508	1.37717122154271	-0.000374831840676205	0.0110521429745896	-0.0170087924208028	-0.0439569886334969	-1.48237345076047	-0.0123463726608786	0.0261397972252416	-0.220578100533057	0.00434042453368303	0.000803189026128921	5.28926928511813e-05
413.907977244529	-4.82813194228494e-05	1.88871196810719e-05	0.663110619554877	1.81671003881824e-05	-0.000167476552725282	-0.000212101712975289	-6.21495780065896e-06	0.00480754338755803	0.000440265688890502	0.0534816738356722	1.39183347644471e-05	0.276126195748433	-5.95456192097498e-05	-7.49284561924834e-05	0.00109800617885593	-0.696269301114638	1.39893221799421	0.000871707512887377	0.0128779056370982	-0.0145455386928007	-0.0433472580029206	-1.48997784738202	-0.00834195744940431	0.0183809413429356	-0.225407077810852	0.00660871327939263	-2.89874686264331e-05	-0.000389157875524944
414.970354033376	-0.000104873184450247	-4.89780567675916e-05	0.662763493456411	-0.00056365373474428	-5.5017079600905e-06	-0.000162924172100492	-0.0014517238220807	0.0055126605149092	0.000108999558333695	0.0539492255682744	-7.63898623546757e-06	0.274839173429248	-3.34962325614374e-05	-6.39868124861871e-05	-1.33547560050374e-05	-0.699196090777614	1.41861561461409	0.00648410877989803	0.00393692777981694	-0.00751670702934848	-0.0394081764434066	-1.49032198851719	-0.00416022934839992	0.0184168866727185	-0.227780287184844	0.00760737007744865	0.000120776468793552	0.000115165247644846
416.318936106098	0.00014993971985068	-7.13488109530482e-05	0.661664918208958	0.00041603102014038	6.42452021556684e-05	6.43555974202411e-06	-8.14800378487446e-05	0.00726068433646829	0.000194434248209529	0.0524668385138151	7.25002071084717e-06	0.272865325421254	4.18423817350909e-05	8.07118315973416e-05	6.78148168196116e-05	-0.703892317994112	1.42214719574073	0.000478725740023975	-9.21258803201835e-05	-0.00620638392310144	-0.0423579748462452	-1.4997550865819	-0.00431404116610782	0.0198193330617024	-0.230661569147399	0.00666246117919829	-3.21057007744396e-05	-0.000171843261777724
417.318395895452	-9.35584940010088e-06	-1.78816450520916e-06	0.661047885967683	-5.12360427095688e-05	7.0523631196257e-05	0.000195080386484612	1.28732162833212e-05	0.00578161344496689	0.000760638991937373	0.0553303720194983	-1.2824852569609e-05	0.271075163162273	4.63368670682302e-05	7.77295455517497e-06	-6.56375413237399e-06	-0.70562363577001	1.42254581707497	-1.19193164887423e-05	2.86021438631794e-06	-0.00622967601113272	-0.0373001026459582	-1.4939028733984	-0.00763045008050123	0.0186452415051153	-0.232031915867445	0.00604899361615844	-3.48980976731068e-05	-1.14168311875725e-05
418.271674308792	7.35113875549273e-05	-3.1513314975118e-05	0.661533684521477	0.000247178640240027	-5.70360830584351e-05	0.00055174207111046	-0.000834205942383942	0.00414503755655981	1.36569374693246e-05	0.0565795582053483	-9.31769961172528e-05	0.270593637284952	-4.05662639317323e-05	-4.28145793788722e-05	0.00111405531690464	-0.710747667167765	1.43834665249556	0.00287423695555508	-0.00361523090290801	-0.00126388865390325	-0.0396392477676137	-1.49148678660115	-0.0107167951285999	0.0151859199104636	-0.235892421719784	0.00725974400621226	-0.00207463383904857	-0.0017350751264192
419.518657672016	6.83205923734604e-06	-5.38814424477032e-05	0.660311978746212	0.000170218160453119	0.000147755441024643	0.000373843326229648	-0.00145918873465771	0.00260501895178802	-9.32313573302656e-05	0.055575589703166	6.21543341306475e-06	0.268530607764465	2.08178959750173e-05	1.60798670234759e-06	-2.80687711052805e-06	-0.714224300409417	1.42747823523694	0.00478669517869901	-0.00520320813062412	-2.52058154874018e-05	-0.0384886823025692	-1.48612091598339	-0.0089285424904652	0.0135831048579799	-0.238195384141564	0.00540776010510985	-0.00133879333997259	-3.95550187335558e-05
420.34130778562	-3.53814166054055e-06	-2.52081554333247e-06	0.659838821466812	-1.40218089267614e-05	0.000334509191258772	0.00103271786283001	-0.000382180478831336	0.00220843785249751	8.49749845046969e-06	0.0563205129161442	-2.45027140811719e-06	0.267291070798171	6.89643333041686e-07	2.5205971182945e-06	0.000118602620386856	-0.714981805933893	1.41632856118166	0.00442561459111621	-0.00486761544368477	9.64066260170793e-05	-0.0384680805684696	-1.48612359813585	-0.00826620648240354	0.0149491305997467	-0.238164058474058	0.00347328340016461	-0.000130407630764822	-5.43715926979451e-05
421.267440132828	-1.67590145042451e-05	1.46312637138992e-05	0.65961440513877	-0.000308722518901441	1.43610576473548e-06	0.000236429074861601	-4.63860571865764e-05	0.00412995649600343	-8.35854297046834e-05	0.056056099146506	7.51160530068822e-05	0.266358358087146	2.24228426249524e-05	-1.36566357462916e-05	0.0010158549689534	-0.715752054422451	1.39883391108582	0.00630191082970008	-0.00556514052795782	0.0013629203428711	-0.0399977346570189	-1.48187194736191	-0.00521925412666202	0.0167973919096293	-0.23786455354647	0.000782790240280694	-1.51184216639374e-05	-4.3699357160252e-05
422.23675489308	0.000418495598035319	5.18903832090634e-06	0.661535333791754	3.34636859087244e-05	6.25017923673945e-05	0.00446967613133542	3.46405279145646e-05	0.00191646499449289	4.12545699388621e-05	0.0602300192337994	2.66837059598203e-05	0.266866553602458	5.70893843983755e-05	4.05817625428098e-06	0.00568024754689291	-0.718212409409965	1.41292503371122	0.00588764261666309	-0.00720212411600202	0.00361420026570805	-0.0424712560678017	-1.47857896564101	-0.00745399949534918	0.0181470610038945	-0.239107216339121	0.00120249821170691	-0.000410433617059135	-0.000116625806377849
423.13450174583	4.6755260163986e-07	6.40849056290867e-06	0.660515162052732	-9.92029581058405e-05	-0.000169888578722134	0.00154270737735729	0.000591417751764339	2.24488896498789e-05	2.49598425872198e-05	0.0566736335794592	-4.23965849593335e-06	0.265592781196156	-2.01329513343356e-05	-1.04475355963364e-05	0.00596933564885359	-0.719183090286733	1.4048790436057	0.000144202197990303	-0.00940194435099965	0.00178104012226236	-0.0461542240777519	-1.47350604932953	-0.0116968579147823	0.0158847559034542	-0.238814400750104	7.70955362389613e-05	-0.000327518627800688	-5.47171617838467e-05
424.033256185322	3.6888172076258e-05	2.45005539308609e-06	0.660594600033336	-0.000220282210625836	-4.18651159346761e-05	0.00223376841191918	0.00047327329049177	3.70810160162918e-06	-7.76522119437244e-06	0.0573010460876354	1.92206820273603e-05	0.264844499082499	-5.57517516412789e-05	-2.2945474745424e-05	0.00833881608890122	-0.717838009273096	1.39940931957638	0.00681208698032475	-0.00559955693026095	0.00374990873759409	-0.0400530481046763	-1.46900652936179	-0.0158473479001505	0.0140926056310854	-0.237438308465749	5.61689833782476e-05	-3.56140109813768e-05	-4.58561954683547e-05
424.955858825217	5.41045529652136e-05	5.00778462126201e-05	0.660995950414949	-0.00200872745000955	7.35454092519062e-05	0.000493693010175319	-0.00163040001062193	0.00478172886712057	-0.000544459023380893	0.0575784014556355	5.36699091182582e-05	0.264447562372568	3.98987942840761e-05	2.47912710148915e-05	0.00960628945449454	-0.716854048077143	1.38909804811922	0.00536049897480143	-0.0070730639322083	0.00276872348059364	-0.0383786527085181	-1.47581967992786	-0.0131643000069242	0.0152322927411977	-0.235856155719178	7.76063005774461e-05	-0.000105594161805536	-6.9349861455953e-05
425.824086521725	1.26612263460846e-05	1.88245433142295e-05	0.659755102389537	-0.000296404292235585	5.17726054256395e-05	0.00186981406024968	-0.000141762697962169	0.0033734404195214	7.71673701630643e-06	0.0545294218817804	1.62436306415858e-05	0.26292098699994	2.68742085001839e-05	-6.11864083223683e-06	0.00880707136905851	-0.71567766630122	1.38886531393671	0.00192020960052003	-0.00300469421669801	-0.000358390731578173	-0.0383073037505662	-1.4781255589849	-0.0157405083680724	0.021781721957109	-0.233996176203789	1.86319138587533e-05	2.61078211739253e-06	-2.3039758697173e-06
426.820017569235	-0.000734041283361572	0.000140911583611983	0.662713564180851	-0.000601550345014018	-3.12762227399448e-05	1.79835224416635e-05	-1.32716176052523e-05	0.00240271752922463	7.80246665306169e-05	0.0578541526680611	7.58933045330164e-05	0.264527565285965	-5.67090473394027e-05	-8.44852829119046e-05	0.00185754313209525	-0.713822106182445	1.41055070015819	3.8976525326187e-05	-0.00167097994653096	-0.00416889102308857	-0.0360293352768651	-1.49222714672378	-0.0134693645213268	0.0242628012814486	-0.231730718110031	0.00104016660672251	-2.88899003891146e-05	-1.74124175134668e-05
427.724024438055	9.58250066494985e-06	2.51668506908726e-05	0.663853212110329	0.00215942978056886	-0.00124935321759913	0.000791321127104623	-0.00325975822041332	0.00558405809707341	-3.31387272952836e-05	0.0570459190583977	-1.19879471371145e-05	0.264999914811916	-0.000359783479351825	-9.95630432490099e-05	0.00308336072704877	-0.716719581244981	1.40955533373949	0.0058503903635581	-0.00239749467671908	-0.00222797426723286	-0.0379294695723751	-1.49362479219413	-0.0115018547877049	0.0205504173343569	-0.233471109758148	0.000716868305336989	-0.000219054349249945	0.000111089868263792
428.630263876547	-4.91797377311784e-05	-6.63865477107345e-06	0.663872203121567	-7.78052116311872e-05	9.67551499070151e-05	-3.07037263292193e-06	-0.000265421608813686	0.00162769355591258	5.56796967027647e-05	0.0556198896529306	2.19691568303951e-05	0.264448958519137	5.51423131941099e-06	1.56781818845242e-05	-2.14616163172078e-05	-0.717176704601746	1.41832213662787	-0.000987128868659367	0.00240041748840107	-0.00856719166020685	-0.0350827887697394	-1.496741842365	-0.00458157510102779	0.0189863074345333	-0.233355629934129	0.00102674311216604	5.04606100030995e-05	-7.7575906129447e-06
429.829933776639	-2.38893600533034e-05	-7.78665562017315e-07	0.663097780705346	0.00159504996716212	4.32111518244738e-06	-6.13178459564563e-05	-0.00208788199203978	0.00457221975974186	5.92097915343384e-05	0.0527183234904644	3.09127146281607e-06	0.263096185029482	5.14054361473789e-05	4.04625459227613e-06	7.55887124008682e-05	-0.720442926524366	1.41054958730111	0.00579834177463955	0.00022813807098022	-0.014731211402356	-0.0408423063367385	-1.48921298691834	0.000106366194310867	0.0150293316815529	-0.234443798742569	4.87939269622662e-05	3.17317508048135e-05	3.952563794004e-05
430.842711231928	-0.00216685389807837	6.03044053922559e-05	0.667064223579003	-9.92004985907489e-06	-0.00152140671197097	-0.00422294836316531	-0.000567050788729932	0.00603927454438433	0.00309488960781817	0.0576105283500946	-1.07193076806923e-05	0.265464572134787	-0.000529350817160671	-0.00121013464096376	2.30962947217124e-05	-0.720754822342552	1.41460048649784	0.00590510246195685	7.88286523208028e-05	-0.0211742612209804	-0.0372434227449072	-1.48631715467988	0.00133787112333503	0.0177693377549268	-0.234077740857985	8.24615232033908e-05	1.53956504090332e-05	-2.4194147489054e-05
431.7513234534	-0.000638738575796622	5.11295395249397e-05	0.666592020786651	1.01661398837954e-05	-0.00102169471900544	-0.00161118874506303	-0.00167222920179865	0.00567431590108349	0.0019866886075198	0.0533020766330738	-1.96891642514559e-06	0.264811722328094	9.90151004198719e-06	-0.000330528030575386	-7.39374565739284e-06	-0.721232528596822	1.40750449113935	0.00525303879281954	0.000209786349445164	-0.0241080819483751	-0.0370017422586952	-1.48175241685125	0.000606722088324093	0.0170045218249114	-0.233626737073089	5.67615717254586e-05	7.73336999775504e-05	7.37547169401486e-05
432.749009955337	-0.000771629562058828	5.43756643406324e-05	0.667582038642442	5.87003638163494e-05	-9.97028787919112e-06	-0.00295421053463595	-0.00138900977494721	0.00559501233511864	0.000150975431488345	0.052295463311799	7.93357317560908e-06	0.265072310509851	-4.13573199196786e-05	-1.92258870279014e-05	6.49162945667675e-05	-0.722292309621736	1.40004951488025	0.00216149500575654	0.00033918976488124	-0.02845858603004	-0.0360699710737446	-1.47528916081288	0.000630808036907611	0.0139282898106491	-0.233644440611138	2.36149525160622e-05	2.12819301409992e-05	7.71671042317951e-06
434.002442110919	-6.63875566384957e-05	-7.75783144818024e-06	0.667254606571765	-7.33593707467529e-06	-3.2139990888709e-05	-0.0029221852889763	-0.00210375156047653	0.00544040131151181	-4.64602522668753e-05	0.0503991073787718	-5.13633813050132e-06	0.263978905246451	-2.32741011788322e-05	-1.78239118126668e-05	1.7510346890766e-05	-0.723134241858123	1.38291458629966	0.00118183264470109	4.15279650302177e-05	-0.0328196557125018	-0.0382306041495609	-1.47447188566911	1.27382144205125e-05	0.0125789749293159	-0.23283734199996	8.30056951892677e-06	1.44359421637347e-05	1.4895115552606e-05
435.098917927699	4.70637053848878e-05	0.000105145646608044	0.669638632555463	-3.63227121706487e-05	2.44878348403972e-06	7.01875728141856e-05	-0.00164475447248494	0.00502142388314566	0.00174511714325668	0.054866884261793	9.83447241242383e-07	0.264767943776617	4.5523888315848e-05	3.6841154138213e-05	0.00105850290908176	-0.718388832943944	1.39347612298548	3.06418064180786e-05	0.00140231928366967	-0.027731486252367	-0.0397416937014727	-1.47994756328127	0.00350761691096765	0.0189992052831371	-0.227004971242695	0.000631434292313055	1.03344110235028e-05	0.000562907420928906
436.040985514778	-0.000396660681246165	0.000492401282845998	0.671865345279223	-0.000941038441751238	-0.000507235307138524	-0.000165016652122387	-0.000514677844520649	0.00503316982972566	0.000174132041727692	0.0538026083288278	0.000526682755931889	0.266314445531238	-0.00021208294966539	-0.000192048636479928	0.00340402929016565	-0.716552440144257	1.38580440621853	0.000671038791763171	-7.27563063259209e-05	-0.0252544227882391	-0.0418324607432406	-1.47312854682712	-0.000372820716436043	0.017524326489532	-0.224061461273182	4.04941501101318e-05	2.0082485611675e-06	9.21321601340614e-05
437.200262449459	-1.57695338238032e-05	3.67818039803048e-05	0.673226261394806	1.27220201725304e-05	0.000802226753340416	6.46186026086883e-05	-0.00154614709576273	0.00140445028663886	1.20763884202031e-05	0.0516567910326937	1.92449898306024e-05	0.26693808561859	2.08781115022387e-05	6.69122473083465e-05	0.0015356913082146	-0.712881586975087	1.38376770956274	0.00654862277323831	0.00588096424598661	-0.0184238482925137	-0.0433838153573724	-1.47945917308212	-0.00795989799088641	0.0195523998906264	-0.219190560334927	3.87234713063772e-05	0.00147580650637553	0.000817042817421965
438.172489737968	-3.28489054950693e-05	-1.25963985747644e-05	0.673454501467281	-0.00114328841291929	4.72348521296389e-05	7.72210100355762e-05	-0.000226887643440188	0.00316624255607315	-9.39014498342006e-05	0.0511934111773544	-2.00881367410451e-05	0.266417975171962	4.14995612317484e-05	3.77017095670652e-05	1.6088546360451e-05	-0.708680185564464	1.36384632454018	0.000750059168484374	0.00414815815140117	-0.0127623068703057	-0.0416841090457217	-1.47056173466858	-0.0123043148214082	0.0155387957929122	-0.214466441440777	4.18261699730148e-05	7.16681033337158e-05	5.49661476382245e-05
439.16131257154	1.66940474404357e-05	-7.53875289992299e-05	0.674683059010161	0.00021180291139626	-7.02692592989545e-05	0.000344817234360326	-0.0018751989051759	0.00547307764728991	-0.000522551686696628	0.0521094894157113	-3.27876979896702e-05	0.266684570370286	-7.82557711890216e-05	-0.000131110423834025	0.00238442400368301	-0.707475550223681	1.36055346284509	0.00682796082783307	-0.00197497933455469	-0.00232978993097124	-0.0501166391759242	-1.44746351727663	-0.0184366739458239	0.0110377902690775	-0.211315828600887	0.000435052457247129	-0.00121790071062348	-0.000546799212120365
440.06169022438	8.93463140673153e-06	5.29883632612259e-05	0.674756076381474	8.2687528140677e-06	3.12271955244846e-06	0.000240252248869567	-0.000526096164536604	0.00300034809108352	1.19884373674656e-06	0.0516759012578956	5.00405473612252e-06	0.266071508743673	-2.20505779796631e-05	-9.97648339748095e-06	0.00261749948490422	-0.704996881063483	1.38048850542539	-0.000198675998432785	-0.00374315550634386	0.00560427126260978	-0.0481691681497065	-1.46039513772884	-0.0278891831188882	0.0233154257882342	-0.208427112411402	3.09862557999655e-05	-0.000151805858372787	-1.15401744007561e-05
441.195949465793	3.6181673071188e-05	0.000140454690973071	0.676502435642982	0.00247770155839433	5.38619606700238e-05	0.0015142667257702	-0.00018975211580058	0.0034483122204865	-9.38705141288247e-06	0.052496294681576	2.64999825053891e-05	0.266708883504586	2.5750412160089e-05	4.67318619049755e-05	0.000250845771069319	-0.702214182805833	1.35845232338069	-0.00118847782419293	-0.000978364369111201	0.00597611625172489	-0.0517413187129674	-1.44991101161767	-0.0274436692755014	0.0252227431151335	-0.204258386058794	3.77644314848282e-05	2.94523021047941e-05	1.43221822585168e-05
442.312575168997	8.45048301578946e-06	6.15057010410442e-05	0.675989468630859	0.000185761378575368	1.26377669342508e-05	0.000187861916943756	-0.000414420040605657	0.00393249355229979	4.7499818303231e-05	0.0511148591015767	8.61730048852842e-07	0.265488075580777	-2.89697515578088e-06	-1.84318956588686e-05	0.000891546374481216	-0.699037876726276	1.34132685425105	0.00903395093165596	-0.00955049072691716	0.0107157762877184	-0.0381147862598668	-1.4815996555418	-0.0163510716118384	0.0301027937594671	-0.201636105137791	2.9864216365648e-06	-0.00602928988126752	-0.0019893563180796
443.161772926329	2.4614204443966e-05	7.66641519126072e-06	0.675328109856298	2.94464129409073e-05	2.39510561661412e-05	0.00100000922212841	-0.00127003419705476	0.00394537984383031	-3.13078845004463e-05	0.051530542980556	1.23654344878632e-05	0.264087223471746	4.04218669804353e-05	6.85350911760723e-06	-4.79479193097271e-05	-0.700762017581034	1.33267930593977	0.00758775294493578	-0.0124847575829354	0.0153046940365373	-0.0465355471661498	-1.46471850977624	-0.01211053142619	0.0301784523007945	-0.20136107531174	6.02705179007758e-05	-0.00662206013829322	-0.0011108359475079
444.375010088664	1.92785924834175e-05	-4.92332302792821e-05	0.67518063311979	3.17149962634851e-05	2.86388243387531e-05	2.89491804959337e-05	-0.000398707010087413	0.00505758525269278	1.05322317753795e-05	0.0524060203944162	-3.18175047463494e-05	0.262830086813179	-2.57417529526328e-06	4.97782311701168e-05	-0.00433714063922258	-0.711511870923781	1.37791315219425	0.00362253549228885	-0.00858493326045935	0.00620736577292335	-0.0404960083171086	-1.48007887801015	-0.010257865831528	0.0257758935730163	-0.21093970540995	0.00402176587991461	-3.87957583840124e-05	-5.14690958312388e-06
445.492364307094	8.37274537853003e-06	-2.6826417441084e-05	0.675264096568929	-2.40345759282142e-05	0.000536749608079275	5.1389385916514e-05	-2.08678249492519e-06	0.00434078002873992	0.000852642277034748	0.0513806618933071	2.57595322800929e-05	0.262120250151431	6.79797221756199e-05	8.31246819091884e-05	-7.57893672317643e-05	-0.716731391066001	1.4010289739556	-0.000709759614991938	-0.00682805792632643	0.0012094826777754	-0.0393274186758766	-1.49089486547316	-0.00528254034766055	0.0184791657469273	-0.215050363969263	0.00629960809613209	7.93977890594871e-05	0.000386311152323831
446.326358551161	8.35062415341119e-05	5.78191043831913e-06	0.675185145510219	0.000390835786771659	1.08227930680365e-05	0.000110785275553013	-0.00122844409533648	0.00548787069507484	3.42531689315234e-05	0.0524935203116737	1.77384886889239e-05	0.26120012971245	8.96246187234497e-06	1.75890368092889e-06	-1.90388739232512e-05	-0.718686162802689	1.41359979550359	-0.00562353202626372	-0.000158569465599884	6.94819465962896e-06	-0.0351844712936577	-1.4890737276153	-0.00422805058444944	0.0195092886099708	-0.216692077918428	0.00668689680837376	-7.11903004374188e-05	3.97581013368347e-06
447.400510146548	3.37024275104849e-05	1.57089084685319e-05	0.674408456936451	-3.10431321902179e-05	-3.72462371926115e-05	-2.43072888327416e-05	-2.6266063344903e-05	0.00563319873464909	-1.98840346860456e-05	0.0513761398978117	-4.75785331223094e-05	0.259713490420851	-1.27267062533839e-06	3.31715086162395e-05	-1.25602936016384e-05	-0.72197821136355	1.41399922169194	-2.58079999706449e-05	3.80589858315644e-05	-7.64566347311521e-06	-0.0383467094484032	-1.49196504335479	-0.00269850418479619	0.0185458541719784	-0.218503420158765	0.00597606194883475	-3.71042323548412e-06	2.88554158948997e-05
448.157524712989	1.04338767230471e-05	-1.17473321605585e-05	0.674097239243007	-3.15977886851072e-06	-1.57734824642952e-05	-4.72030929929895e-05	-3.15843189989526e-05	0.00753004200079694	0.0013925631951137	0.0520671596541443	-2.30011742575641e-05	0.258695456418205	-2.46832502858231e-05	-9.34553020067739e-07	2.26068734560528e-05	-0.723654219213922	1.41295271737885	-1.16771428352732e-05	0.000287420255334968	9.89367812458118e-05	-0.0369435762810218	-1.4914155526331	-0.00473075369564548	0.0175012507209589	-0.219566233817144	0.00539614492407786	7.65792713033793e-05	9.52835037915892e-05
448.966526642373	-4.54936270775367e-05	-3.37737405788139e-05	0.673759048273058	2.3590349327254e-05	-3.71405804393433e-05	-0.000392410001797059	-2.16626333864108e-05	0.00478214312009227	0.000133441775408463	0.0548661161377244	-3.21141133997032e-05	0.257339556758324	-2.15234894037143e-06	1.2097483570009e-05	-3.20835742999037e-05	-0.72473082745949	1.42747174063948	2.19608893451099e-05	0.000512517954016985	-0.000478869664034098	-0.0355852378643377	-1.49500651247491	-0.00444425885318169	0.0212857087997057	-0.22004613984023	0.00563906907462699	0.000103940168414568	0.000151495744825348
450.009538865843	-6.71845042601451e-06	-2.78804814337083e-05	0.673944633962898	2.50304886089582e-05	2.94093902354559e-05	-0.000170308285969716	-0.000333469472722317	0.00425841466794654	-5.14523276315903e-06	0.0547772908499804	-6.11527633436966e-05	0.256674136198712	1.0120716751668e-05	6.48790128001554e-05	-0.00112997056133613	-0.729776265112763	1.43849875719143	-0.00584800884000151	0.00638120188285928	-2.00362982867348e-05	-0.0387850218141375	-1.49178673841335	-0.00516053173101887	0.0160915085279594	-0.223634858206783	0.00653429678739051	0.00280560572845473	0.00257998805727995
450.972395037133	1.83819806031969e-05	-2.11973398536649e-06	0.672979952898069	-0.000170383118689393	-0.000217964505940253	-0.000492921376759849	-0.00155437434948199	0.00252631126987329	-0.000137844520569152	0.053810564801334	-4.38539322245857e-05	0.255086345114917	-4.23769535703246e-05	-3.2711205179075e-05	-4.68954824099641e-06	-0.729681493347555	1.43268801688431	-0.005033679310915	0.00502219654251233	-2.57741849527858e-05	-0.0378669759722691	-1.49258092717345	-0.00435950270346197	0.0162695293231822	-0.222873366033668	0.00516352604401677	0.000400349490041988	1.15350585682078e-05
451.931691062504	-4.53597933285752e-05	-1.39086636163219e-05	0.672412271492944	9.35448835374781e-05	2.78132383980486e-05	-0.000831853008049456	2.0677842007613e-05	0.00332096415787109	9.65321563626093e-05	0.0548230753958599	-8.80396128888716e-07	0.253605996071367	-7.14701849503875e-06	1.98214287710029e-05	-0.000131627846747376	-0.729047488564937	1.42127379197976	-0.00478910027951754	0.00287509195023021	-0.00127518100952105	-0.0378986198385	-1.49211106364536	-0.00432573964139489	0.0166721896420798	-0.22147246020968	0.00321759068856715	1.85873855845587e-05	9.41420630179791e-05
452.84224446432	-1.91013713230039e-05	-1.02093916374975e-05	0.672081011790206	6.88436735316012e-07	-2.19573278268803e-06	-0.000357297482489501	-9.42841089269834e-05	0.00407247098804841	-5.91727033289004e-06	0.0543085295019539	6.99995769987489e-05	0.252618921220065	-6.92847028502366e-05	4.43182345917944e-06	-0.000748113643562704	-0.729300535876861	1.40828915365894	-0.00524214744425874	0.00255911027966823	-0.0038574303027108	-0.0389029577782159	-1.48587073152172	-0.00318007274015081	0.018067738872011	-0.220808997441779	0.00103773221490358	7.25704177216065e-05	2.94004488337014e-05
453.849208334602	3.77608809659089e-06	4.32999974580633e-05	0.673888686994313	2.69971227712906e-06	3.04461853395631e-05	-0.00418174070929241	7.93447900834248e-05	0.00130631129385335	-2.98213249504125e-05	0.0576375529620317	-8.38205226392493e-06	0.253096547245537	2.07739764343916e-05	1.40561065473466e-05	-0.00358945675590225	-0.730315353340747	1.41944548067758	-0.00230437374987758	0.00277049247572754	-0.00621786903735495	-0.0419680101018799	-1.48111835228898	-0.00777675166224475	0.0171452314520504	-0.220600309318154	0.00141750955036556	3.85392387057089e-06	4.34392451049754e-05
454.689213555429	-4.95097844521264e-05	-2.83177445868302e-06	0.673377062670434	-8.95381040914009e-06	1.99952289431745e-05	-0.00170724018727032	0.00102750302846932	0.000179757436339731	6.34585426783039e-05	0.0556268123944888	-1.17432770143032e-05	0.252162092797023	6.20224731333806e-05	1.34036279352295e-05	-0.00403788270521882	-0.73060446274899	1.41931611374651	-6.56409911033754e-05	0.00452997310428407	-0.00589794054784447	-0.0440404138382228	-1.47596344525141	-0.0124338579564272	0.0162640501673975	-0.2199052578136	0.00081765003938755	8.71638340416341e-05	3.46834839973923e-05
455.958379551319	6.47529393099563e-06	1.65684236488736e-05	0.673745279952003	0.00282435638268128	-7.72523573374982e-06	-0.00141963444485328	-0.00214790558356304	0.003199629245403	-6.32065853488178e-05	0.0562033738967787	4.04438051541809e-05	0.251407151854609	-6.53042290535804e-05	-5.73167900354824e-06	-0.00641269359769844	-0.728282875266622	1.40798946469865	-0.00469837145668751	0.0014865955149225	-0.00763934111817301	-0.0357353281331725	-1.48002477440077	-0.0161086519035176	0.0143763494058351	-0.217524977404706	2.86583150445446e-05	0.000141373574842315	3.16137557306007e-05
457.027203462982	-3.07219387871326e-05	3.42381314485955e-05	0.672587535750085	0.000209767806162669	3.02429009396197e-06	-0.00149542498262872	-4.70951822767197e-05	0.00263035277650767	0.000118895500047455	0.053119387977886	1.02180544183131e-05	0.24980372408767	-1.8984521617368e-05	1.49726714405386e-05	-0.00616665341739256	-0.726169809213132	1.39564483234389	-5.76760906420535e-05	-0.000103368966192691	-0.00660941181586219	-0.0374349709859967	-1.48022094642802	-0.012316314901966	0.0176983804504795	-0.214391624004972	7.30106472704792e-06	-3.35228928820501e-05	-5.91746387334192e-05
457.938023465297	0.000110883143780728	8.25757395825081e-05	0.674511005685756	6.08638732070654e-05	3.43466871754695e-05	3.51788799883907e-05	-0.000314719832365302	0.00244423273518797	-8.79846687346572e-06	0.0568025245161372	9.19412021155167e-05	0.250412399825167	5.64208942575497e-06	-3.87374729663718e-06	-0.00255177055340323	-0.724619360610009	1.4137932539141	-8.30664817753868e-05	7.51086894456091e-05	6.5768253500378e-05	-0.0355890846178648	-1.49443508551015	-0.0119067876242509	0.0244778944692448	-0.212430061870174	0.000509811179863193	4.07578770812493e-06	-1.18237954320821e-05
458.922123061291	2.14439534703461e-06	-0.000136556538802967	0.676396421603539	-0.000714332310458497	0.000644583984541378	-0.000293181976230848	-0.00233820865178863	0.00431502570600527	-9.76236007765453e-05	0.0556420109397348	-2.36656519792922e-05	0.251607670738729	0.000240157492149877	0.000154033434702156	-0.00338234814808518	-0.726181448518189	1.41473577277092	-0.00766414596689517	0.00362064461818596	-0.000299290954512816	-0.0418107978335654	-1.47999880917343	-0.00989717053352116	0.0194806260034567	-0.212272284852976	0.000579101449760305	0.00223673252101798	0.00141766496665793
459.945121058546	1.25098196093812e-05	-1.06674969587806e-05	0.676746738545556	2.11549514139785e-06	-5.10756238685352e-06	-2.0788380907557e-06	-0.000115935986901488	0.00147927004173741	0.000256526813890728	0.0537885708986281	4.94124122575532e-06	0.251336242822613	-4.92592112186154e-05	-2.74540064625122e-05	2.05972358301514e-05	-0.725068605617397	1.42279810303708	0.000229910367513649	-0.00126867925173503	0.00340431856729358	-0.035805311586649	-1.49679013586282	-0.00233858281514832	0.0180859427379143	-0.210957423182176	0.000704539330334823	-1.50995840615902e-05	-2.30601253076866e-05
460.839032730116	9.39843307998371e-06	-9.94222708634705e-05	0.676386900114687	-0.00162339291816141	4.17389709892768e-05	9.28802397110845e-05	-0.00294981309404238	0.00470787246141158	0.000162621106522322	0.0521561587522573	-4.34225129296139e-05	0.250461673929541	2.26194713172719e-05	2.35275705780389e-06	-2.60576556956979e-05	-0.726318914712788	1.41209922952434	-0.00120364461566737	2.21407035012453e-05	0.00672278342417679	-0.0388383210447747	-1.48372434633115	-0.00115669892777725	0.0145637969569041	-0.210834972190423	7.52436543704479e-05	0.000168503745930838	0.00011505241116701
462.052884178557	0.0020651466958484	5.03637086738345e-05	0.679443308991756	-4.29078483076108e-06	0.00127180868725394	0.00322899902149068	-0.000403887900559995	0.00680609953888147	0.00218163787213975	0.0545249571910636	3.0922251940976e-05	0.25212898985654	0.000869804845756319	0.00116927704384355	1.53692226500995e-05	-0.728049839127805	1.40595367970808	-0.0046255628843179	-3.8787243355408e-05	0.0120842122343962	-0.0376796986743209	-1.4832080942845	2.71082434583453e-05	0.0151035893345707	-0.211292015698419	5.7683701474409e-05	7.71079788979537e-05	1.53614616018481e-06
462.909779917595	0.000794854231669753	5.92211391869024e-05	0.679245800526181	2.32490364632114e-05	0.00150635089630706	0.00114570524616464	-0.00202683727091197	0.00570913927858374	0.00296803159147736	0.0504567547629175	1.33929239853208e-05	0.251746858670011	-9.99059372049556e-07	0.00104086805283447	-4.03028668242041e-06	-0.728208551839952	1.40487195860511	-0.00534893148903349	-9.63447705466702e-05	0.0151965213002241	-0.0362963592549249	-1.48177803548885	1.66297159640056e-05	0.0173118460229422	-0.210737554646125	-4.83714171515825e-07	3.06544271267066e-05	-2.40797874594095e-05
463.993525762394	0.00112200527162704	1.79071943530591e-06	0.680620510592149	0.00073913208794905	4.2151589322276e-05	0.00291463391161197	-0.00236683976578562	0.00555936572142445	0.000924286782480384	0.0502548495792046	2.67570902892242e-05	0.252202483827444	3.093694526762e-05	5.60306501510251e-05	-7.53342271682958e-08	-0.729920298827803	1.39497895345139	-3.41147437452836e-05	-0.00102733343346637	0.0197431491190979	-0.037989888960653	-1.47514840792236	0.000319525061742871	0.0145077225640289	-0.210988457309821	5.51775017268038e-05	3.69388386776598e-06	-4.92589258624457e-06
464.869026747715	1.68049251663437e-05	6.39371481956047e-06	0.68115529938768	7.26096701794423e-05	1.655361751432e-05	0.0022904161152618	-0.000921198309372687	0.00697520143054995	9.10056129405755e-06	0.0497628387936317	-4.94933206626367e-06	0.252071625747461	2.70456587882913e-05	1.28458840876804e-05	-5.20755859468612e-06	-0.730417798719911	1.38412476064144	-2.1623102598156e-05	-2.92095777465354e-05	0.0219143401508002	-0.0382481863168122	-1.47382915135778	-2.77511284739917e-06	0.0132798882356285	-0.210499832166845	2.93061492416876e-05	-2.80153093155702e-06	-5.52644031668861e-06
465.727470615926	3.73024433889192e-05	5.21960059806513e-05	0.680679640662348	-4.49390081584022e-06	2.00194778602989e-05	0.00325461129872595	-0.00135254663829899	0.00602987590574686	0.000114881522536043	0.0488124065276489	5.24233482235442e-05	0.251024939467209	5.35610134852439e-06	-1.50227334822795e-06	5.41950583701884e-06	-0.729815632271977	1.3727345043203	7.26150237310065e-07	-0.000208880519842078	0.0253168490587587	-0.0372093443958965	-1.47033577764393	0.00033166096992198	0.014250146829578	-0.209146396291456	6.15642773972772e-05	-6.73013073603046e-05	-3.5364819754243e-05
466.820123061942	1.59150222139179e-06	-1.22266228537692e-06	0.683888086682165	9.87902952293264e-06	1.41379940831238e-05	-7.0260220914383e-06	-0.00174341577239262	0.0042057273435849	0.000672514643253613	0.0521741788380332	1.44629339462514e-05	0.252776313430607	6.05539090227262e-07	8.64752675224403e-06	-0.00236242784400638	-0.724637673315591	1.39096007491353	-1.22870437721103e-05	-0.001589273120914	0.0174805738962396	-0.0406656232111089	-1.47832520786591	0.000717905658150193	0.0185594840895912	-0.202672702231586	0.000981246698745209	-2.05162746717626e-07	-0.000324209195809212
467.940516945157	5.55960564414972e-06	0.000330418513247855	0.686006671343544	0.00277613169600935	0.00120995625955267	-1.60265619677875e-06	-0.0005944215771936	0.00476146859724988	-7.99989626714151e-05	0.0506988394821103	0.000459940726525468	0.254106667640542	-5.64396733627232e-05	2.9572156625468e-06	-0.00188513165163964	-0.722949322801813	1.37049258095062	-0.00506356987341462	-0.00485146916844869	0.011917451856621	-0.0437657991278059	-1.4813608617367	-0.00548444042792335	0.0197483578715953	-0.199548553496945	0.000221735547882936	-0.00254969389308448	-0.00232629110818545
468.709968493526	4.00933192994245e-06	2.62532284212188e-05	0.686526532390382	2.54032153204071e-05	-0.000829218941417788	-5.00393936565204e-05	-0.00113991140348263	0.00163135138358588	-4.79238676065931e-06	0.0496359164755183	8.85998068805066e-06	0.254102091572068	-4.94071354423512e-05	-3.22270455218528e-05	-4.02473660686915e-05	-0.719457275577979	1.37106831397884	-0.00546783623272515	-0.00634464258920409	0.008880991925978	-0.0434801624274541	-1.47599150297481	-0.00919249378289423	0.0213038479163629	-0.195500054785048	7.28850184270094e-05	-0.00196481158335169	-0.00137509727522749
469.806488027937	-2.68763328931576e-05	4.67761011473962e-05	0.686700132319587	0.00033072474281792	-4.10790638877478e-05	-6.46525262847165e-05	-0.000795703204181487	0.00314350009830474	5.82209079086949e-06	0.0493327003135455	6.89866733345014e-05	0.253407806889867	4.76019138081949e-06	-5.77735567804402e-05	-5.06567520385718e-05	-0.714427657516723	1.34725164958179	-0.000111326653030572	-0.00512793522750401	0.000633242641143318	-0.0424606752090975	-1.46675319000801	-0.0131791003412703	0.016182331454072	-0.189772151961974	9.67415821960103e-05	-2.49363311124107e-05	-9.57308641621048e-06
470.903503791587	1.74242904285674e-05	2.64831760494183e-05	0.687881617443429	2.93552573341694e-06	6.10105210190482e-05	-0.000100292128320526	-0.00120164928356257	0.00419058129244373	-0.000314608431650025	0.0500814075887025	1.79546347770578e-05	0.253559598770215	7.24795382420879e-05	5.19114624211812e-05	-0.00342724601639229	-0.714985846582144	1.37305712198408	-0.00316745058277213	0.00279534118923562	-0.00946994417728126	-0.0517813608989159	-1.44616371279624	-0.0310768270821589	0.0190439667462457	-0.188123590042224	0.00167726817365192	0.00127336082483923	0.00165840069550615
471.769730467095	-7.67773015333677e-06	7.12166042230964e-05	0.688597842235178	-0.000154743791178818	6.12407515760961e-06	-0.0012107678857715	-0.000486651604657148	0.00217442496800454	5.78458746081692e-05	0.0521334110424188	7.95444920920686e-05	0.253271351546215	-7.59988215101259e-05	-3.57607957510099e-05	-0.00215078959381619	-0.710846813547335	1.37120329921403	8.90369894200049e-05	0.000467291760882245	-0.0133857783162557	-0.0475095785267375	-1.45524968278877	-0.0336981003787292	0.0257445858918669	-0.183899867891564	3.31229168485891e-05	1.15093112711572e-05	7.88462231844335e-06
472.860569788133	3.99984266512985e-05	7.28863542436737e-06	0.689530532669455	5.2418859593574e-05	1.53399854347381e-05	-0.000800646469056188	-0.00209352819054497	0.00388610073596296	2.33939718904768e-05	0.0503871502405649	1.51030558424875e-05	0.253500343356166	-2.61510444530217e-05	-2.11292608154724e-05	-0.000544998918510533	-0.707679638401602	1.34653632656677	-7.38356341228692e-05	9.13440668155149e-05	-0.0157338656635147	-0.0467826807389577	-1.45260415946488	-0.0333808539333832	0.0280465249069269	-0.179905201661773	4.36167612760937e-05	5.58130759135806e-05	3.7386086005523e-05
473.863521692472	-8.369440099952e-05	4.27656281721498e-06	0.68875212348457	-0.000198722512143238	9.28409249643267e-06	-0.000433941261367059	-0.000170210086954239	0.00338099320858651	9.97667124926674e-06	0.0491490122813419	5.38851113079592e-05	0.25209209199937	1.47314615669059e-06	3.26463980915777e-06	-0.000159416272161028	-0.706951254928691	1.33403787307888	-0.00688999720119219	0.0127479781184335	-0.0219894278393402	-0.0384580921248413	-1.48325060825488	-0.0169925703075142	0.0320857354409536	-0.178988071608437	9.48447364659093e-05	0.00749654649360758	0.00253733798332406
474.792413881359	5.81070038661069e-06	-2.19696896963095e-05	0.688101706477978	-6.43370822475136e-05	-0.000269882389679739	-0.000495768367793921	-0.00149697968956225	0.00467821086066995	1.28094372391053e-06	0.0504390127681548	-2.94122525016537e-05	0.250517209388999	-4.71563289194841e-05	-0.000111696180648044	5.61967957579272e-05	-0.710002456554134	1.33345195906073	-0.00396746519690783	0.0125836100129108	-0.0243622441487997	-0.0458085814542483	-1.46475912104456	-0.0168685180800636	0.033253813102793	-0.179938701829646	0.000312243039825055	0.00592789151958032	-0.000305096047618419
475.837815318259	-7.80620880695465e-05	-4.8145568755314e-05	0.687935292920918	-7.17320219252049e-05	-2.52675484627055e-05	-4.52533611237118e-05	-0.000337426707231873	0.00515278339452933	3.80388592222e-05	0.0507416119942285	-2.06042946673984e-05	0.249462189184299	-9.06413469631496e-07	-2.71155896370296e-05	0.00623471639684128	-0.720658989975409	1.37660173373283	-0.00063468278642088	0.0110710756552527	-0.017597630980932	-0.0402791542528026	-1.48143716426441	-0.0115565669684847	0.0261193735227776	-0.189650162576843	0.00459389563556538	0.000360385800392248	1.53761167190997e-05
476.920867036954	-6.8634602130846e-05	-1.7246346246235e-05	0.687977785392494	6.72220325113672e-05	-0.000588698435470747	-5.37384479485265e-05	-7.67350397327147e-05	0.00430327710472284	0.000886074324124879	0.0497104111782357	-1.55669139198871e-05	0.248739959905688	-1.39334048758762e-06	-2.11216946822123e-05	0.00112135504720941	-0.726536029475847	1.40260383767709	0.00309965982858508	0.00927904321225877	-0.0126556182740187	-0.0389555758007139	-1.49290680777891	-0.00604400478143431	0.0174519343728097	-0.194470074294558	0.00733759156384517	-0.000424786375270809	-0.000796605826022601
478.153139929398	-3.20966993002839e-05	1.15251615322154e-05	0.687611578611103	-0.00104268762844081	-2.67446302531101e-05	-7.9366698282302e-05	-0.00170472530232645	0.00506638564083245	0.000645284248860474	0.050234088311071	5.84297744970628e-05	0.24729246972168	-6.51985218968861e-05	-8.41985087963946e-05	2.4412180474831e-05	-0.730386719389536	1.41843481527433	0.00467636247410373	0.00387904302915346	-0.00738034237939139	-0.0364641634543729	-1.48994835977243	-0.00335986858277524	0.0174821407219348	-0.197394079058934	0.00783963438232194	6.41791934032088e-05	1.2538865704492e-05
479.469525205572	4.07171256446681e-05	3.72236231897233e-06	0.686958529916495	1.33345109991071e-05	4.78820019651049e-05	8.82757403520313e-05	-2.12970034257976e-05	0.00753357656917525	0.00130331871474074	0.0503035544292573	-3.82711718559968e-05	0.245568049850634	2.15596291091942e-05	7.8251297626528e-05	-1.02897156094097e-05	-0.734935955215028	1.42027370204745	0.000195295525024284	-0.00010539845697529	-0.00742720205242742	-0.0372759273722397	-1.49754360027853	-0.00670730350384054	0.018087896018998	-0.200409341307799	0.00686899019493218	-9.36652089651946e-05	-5.72889710095042e-05
480.287730181495	4.13356280075377e-05	-8.29092333768833e-06	0.686468158396158	-3.4245089552408e-05	2.80233596352559e-05	0.000208241428003913	-3.36576729246486e-05	0.00516505380142383	0.000386085699690494	0.0527747311012832	1.08764709796037e-06	0.244104393965698	1.78256762523691e-06	1.49392427968561e-06	3.59815343055914e-05	-0.736101154329679	1.42645518490683	-0.000117571004004585	-3.96816207277943e-05	-0.0057865162749122	-0.033641771627309	-1.49509078119019	-0.00739802478881842	0.018816529523012	-0.201251690509266	0.00670651854823239	-3.2524500757099e-05	-2.94630082273753e-06
481.279748001501	3.86612447098263e-05	-4.88975911358217e-05	0.686900886162811	0.000363883873146282	-6.22365187792951e-05	0.000148200239789543	-0.000879754598712819	0.00389770562869141	-2.9264682437888e-05	0.053186249267276	-8.10732144176061e-05	0.243651452788326	-2.38451177260056e-05	1.62576297446403e-05	0.00185917147548633	-0.742886118682583	1.43922688192301	0.00593437464553023	-0.00280958913372385	-0.0016817584042365	-0.0385048810907082	-1.49434066545026	-0.00935297441605693	0.0134735585507346	-0.20632358942577	0.00784661225486597	-0.00159248152072143	-0.000993333999056727
482.552347346087	5.22050858958209e-05	-3.03124239212685e-05	0.685958349252426	0.000172206791249379	0.000441848147640905	0.000804109085540385	-0.00163867124623601	0.0015882197696863	-0.000328138466552977	0.0521099519878692	4.40122394340526e-06	0.241845240699463	0.000117186627881046	3.27151305890271e-05	4.53554260871832e-06	-0.745200004700911	1.43044891077714	0.0042482912238227	-0.00441834574080769	-2.33927427329694e-06	-0.0347515909960041	-1.48735734203818	-0.00836835756543014	0.0128319063783294	-0.207843466558082	0.0060452953979853	-0.000789236804861726	5.03341248860926e-06
483.428409574717	3.14664017450174e-05	1.67759128380837e-05	0.685685849701203	-6.59086890421393e-05	-9.78765606289421e-06	0.000304683243372917	1.77614461105198e-05	0.00331126118360636	8.53907709761091e-05	0.0534179165452491	4.86164205872404e-05	0.240680212795849	-3.2691425178871e-05	-1.8436018444526e-06	7.81082011639164e-05	-0.745887753475528	1.41832289063244	0.00390541286277418	-0.00420831051659138	0.00011159757703139	-0.0344236955144749	-1.48614747964482	-0.00763113050288424	0.0141262825965455	-0.207736218167153	0.00398150572879707	-8.01553633702898e-05	-4.89222169834133e-05
484.309249480447	1.60606285465595e-05	4.76740278624131e-05	0.685365751901489	-8.02851554178562e-05	9.52699229862889e-05	0.00032238370623026	-0.000179884901605913	0.00387458539868141	-3.19430996752757e-05	0.0526728050504263	-9.93705465402564e-06	0.239758386895114	2.29579505507957e-06	2.76052516968259e-05	0.00224743867031455	-0.747730938809933	1.40412448847288	0.00665239340019706	-0.00528956373078407	0.00134155582243073	-0.0360165175031622	-1.48135789626011	-0.00491384099711863	0.0158028041425112	-0.208510519696764	0.00167598489900424	-0.000314473510926755	-9.07567402186813e-05
485.324183434145	-4.08269005625067e-07	-1.09023863167322e-05	0.687020142283912	-8.47725928588543e-06	-3.20057487388837e-05	0.00365916272441171	0.000144129111110381	0.00114282971248556	-2.40563268511418e-05	0.0550537225672738	8.82522747155107e-06	0.24020457960167	-8.79243743936945e-05	-0.000112737408103087	0.00549179539852054	-0.749357383625701	1.41047655997232	0.00467815278032082	-0.00672773689605514	0.00238002422570597	-0.0384282615352534	-1.47771741030728	-0.00753817479663249	0.0153856430480657	-0.208916683375186	0.00153106381635776	-0.00032390935898003	-8.26739919601924e-05
486.19806689319	4.11764519934599e-05	-1.06381592597202e-05	0.686889657481363	3.63441068516078e-05	-1.9462651697362e-05	0.00188616121240553	0.00137834160074077	0.00025842265303543	2.67303036663672e-05	0.053797684509302	4.45994811170394e-05	0.239510474771918	-3.4279466185336e-05	-2.97793183103581e-05	0.00620159673289653	-0.750142523998423	1.41059153785367	2.51379401088069e-05	-0.00867892753181285	0.00187651814497124	-0.0425621945197994	-1.47256295003329	-0.0110035402354113	0.0158048633346167	-0.208407440960753	0.000769984804858333	-0.000112947559120181	-3.53791600639075e-05
487.028443060874	1.63529799531399e-06	-1.74925531078579e-05	0.686973160163299	-0.000883057108601738	-1.42043081825843e-05	0.00220158475131761	-0.00035293090413095	0.000422067255814088	1.8975430515774e-05	0.0540952508482978	-1.21725341805275e-05	0.238867664801174	-5.43360532739683e-06	1.2078799700654e-06	0.00866204443799824	-0.748633182403007	1.40395132991654	0.00677766157389572	-0.00546373711007702	0.00340010286845301	-0.0342815530871678	-1.47431391183166	-0.0153156117010197	0.0136147288816039	-0.207175479294963	2.9776271995215e-05	-5.26720159020008e-05	-7.8689392132714e-06
487.913509849277	-3.93963653300069e-06	2.59288591462826e-05	0.687153602745931	-0.0014375411558758	-3.88064933352441e-06	0.000496894900729554	-0.00101836103281606	0.00427461710952168	-0.00061691410451974	0.0537056900033641	2.89296218879338e-06	0.23837419510347	-9.73658074215242e-06	3.37413086798541e-05	0.00948480384122054	-0.747690773868733	1.39274714788187	0.0042544467278462	-0.00640450170989332	0.00246614219615142	-0.0345770504587557	-1.47675624194255	-0.0119167756168054	0.0145444058410779	-0.205455505346125	7.68506809485647e-05	-2.67907434105389e-05	-4.9365869592729e-05
488.779770643983	-5.67485976472594e-06	-8.32973302578576e-06	0.68621662783142	-0.000424792250458031	6.1133193718572e-05	0.00182668524233486	-0.000332438443272966	0.00358667918324966	-4.26368738749834e-05	0.0514433649713654	5.08057225090429e-06	0.237040709254223	2.75767557336929e-05	2.80339198630243e-05	0.0081239749625895	-0.746656158581527	1.39764109490581	0.00104108478792931	-0.00187173902837845	-0.000962620584411684	-0.033509518231634	-1.48230848633218	-0.0158269451674587	0.0228115471064821	-0.203868122229233	5.46850837226394e-05	1.85381440615493e-05	1.80512863146797e-05
489.78257012059	-0.00071231250620268	0.000153011032634209	0.689195463246078	-0.00113286414169492	-5.1558601687156e-05	4.43629726122571e-05	-7.76269285701032e-07	0.00235009512274599	2.46753942095513e-05	0.0538765042768784	0.000111401031045231	0.238782853812247	-9.16768091116148e-06	-1.49805043744592e-05	0.00165601692055981	-0.744975069526106	1.41183020990716	2.79151621243025e-05	-0.000794040698750231	-0.00361682453493182	-0.0325370668027729	-1.49125142515663	-0.012623624266561	0.0225267463588133	-0.20160327084695	0.000611484039235562	-8.26723040287516e-06	-1.39671882209261e-06
490.763220478616	-8.02957887676223e-06	4.49016072266948e-05	0.690064091732017	0.000699444027131582	-0.000379837571437605	0.00010668619910013	-0.00129907980564323	0.00411259893518544	0.000164001732034418	0.0523391614485377	2.05162405982482e-05	0.239024378334099	7.93851425350153e-07	-1.3291648710022e-05	0.00189240315989899	-0.747462515582802	1.41564159864452	0.00252118348946802	0.000414357057783813	-0.00357878465285232	-0.0323637615071255	-1.49735271241075	-0.00932222730443131	0.019845020238297	-0.203138441709617	0.000568681727168378	0.000278874061170805	0.000141106161266401
491.591673668629	-5.33517639852572e-05	-5.27455330432738e-05	0.690480696284207	-5.04293206197179e-06	4.86090066592925e-05	4.28481020991824e-05	-0.000665025123965889	0.00192782241585198	-1.1101076173678e-05	0.0520091932827398	1.82369641659043e-05	0.238780319074246	-1.62252680486144e-05	1.3972305336644e-05	1.96869112636779e-05	-0.748533501552653	1.42167822972476	-0.000698451782712349	0.00221611591906603	-0.00888155602149175	-0.0315389121768829	-1.495189751837	-0.00385057335346418	0.0176048435718746	-0.203398585846715	0.000757943384277415	4.6755365713242e-05	-3.57632677142067e-05
492.786899510052	-2.48848261081142e-05	8.78082817756871e-07	0.689674421345045	0.000837271002375524	2.2733420524193e-05	-8.99461739606626e-05	-0.00161030299881727	0.00471250542628929	-5.72243806888554e-06	0.0489256562349856	9.11706814116406e-06	0.23742858189203	-1.18124020252319e-05	-1.63016639630927e-05	9.62113223654393e-06	-0.752047797850099	1.41301033819653	0.00650690336066685	0.000535956993394331	-0.0151369471600318	-0.036554293600471	-1.49052225940868	-3.84057695616367e-06	0.0145342356401025	-0.20481367975459	9.05282295349026e-05	1.9926650860172e-05	0.000117648876558632
493.799574600118	-0.00187557773256228	7.8538319482077e-06	0.693367730087391	3.21498490826598e-06	-0.00142837508208864	-0.00352230982762015	-0.000866910378841226	0.00570654992374279	0.00313858836477263	0.0526066749948495	7.78312751930476e-05	0.239692621443052	-0.000501093491472218	-0.00111459665010493	8.78901920170114e-06	-0.75188970923402	1.41567965888751	0.00564638129767382	6.51515758694615e-05	-0.0208277046075892	-0.0334190698893235	-1.48642237067018	0.00127563107134904	0.0166859393383819	-0.203973900321219	5.01303853733865e-05	-3.66091020080565e-05	-6.88411014004107e-06
494.722314391809	-0.000929925667724613	1.75680701552421e-05	0.693470750057622	-5.21059103257148e-05	-0.000305494802976179	-0.00198107049015295	-0.0018138053301871	0.00589944850627115	0.00144358856306178	0.0496352901963278	5.49372120890467e-05	0.239408989891987	-7.28937147118175e-05	1.45941040415865e-05	-3.07195322604687e-05	-0.752563696622108	1.40963363818441	0.00426061527128703	0.000463469715820448	-0.0242812557634914	-0.033016347581953	-1.48056218531246	0.000280831303990907	0.0159935721558123	-0.203706985284617	7.01636369734854e-05	-6.1964117515142e-06	2.44537861789453e-05
495.686565476301	-0.00101968281424795	-4.82086281894018e-06	0.69443282786623	-1.34489119546221e-06	-1.21951629814392e-05	-0.00292567295189038	-0.00093900190764867	0.00587619796031648	6.4060474177022e-05	0.0484452234139441	7.49105678929734e-05	0.239699587774513	-3.96184007692023e-05	4.62546682861896e-06	-9.000267759976e-06	-0.753571262508808	1.40286022197109	0.00203616826261453	-1.14213605750729e-05	-0.0281982359424312	-0.0325515727319354	-1.47645905859766	0.000640778328590717	0.0133241521494801	-0.203670501581938	-6.22073746011111e-06	-1.88630448455588e-05	-1.82039684371563e-05
496.981491799401	-8.5259600710112e-05	-3.4584314568783e-05	0.694253060073709	-3.37773836940877e-05	-3.47435194214565e-05	-0.00318260769148489	-0.0019344245177578	0.00549668530383726	-5.25589372181978e-05	0.046460544439331	-1.69910681043417e-05	0.238728280523161	-8.46427086358975e-05	-2.6391850260003e-05	1.66740881776696e-05	-0.754160894413295	1.38619955686298	0.0014796135582571	4.56806279817764e-05	-0.0322799433119066	-0.0336803909051007	-1.47366584269496	0.000170578528694914	0.0121960002556984	-0.202714119512595	1.31360675107148e-06	1.38150059296741e-05	2.385001649542e-05
498.108321768064	4.67296779381962e-05	8.31028936843362e-05	0.69720183216968	-0.000139152689235502	-8.54466901025178e-05	-1.31120156874976e-06	-0.00162560285210378	0.00404185225032772	0.00123588762868912	0.0502951427429671	2.72873006971585e-05	0.24013314766305	1.44587249313466e-05	-6.79484730210417e-05	0.00155810815367379	-0.749197108774048	1.4006260744487	3.6638649004333e-05	0.000992460391373541	-0.0259385054170653	-0.0358286351935909	-1.48172500798659	0.00263601188553844	0.0173662671612931	-0.19654869037891	0.000897166267439443	4.88690027757476e-06	4.15568260569092e-05
499.222521934294	-0.000141022977577447	0.00068636542133898	0.699971300959601	-0.00293419710885325	-0.00217054071383045	-0.000654238715040486	-0.000132383463621462	0.00606317878354207	0.000998588235711406	0.0498801560406097	0.000814095594194922	0.24196610443241	-0.000761662662632028	-0.000770244398532218	0.00331170712242365	-0.747907702529032	1.38380260637337	0.00291773354743776	0.00113823323682019	-0.0225724668287848	-0.0389951092607261	-1.47960960533826	-0.00207221955232373	0.0172018579542885	-0.193822738833982	0.00013679524918395	0.000461969224916848	0.000511484972877277
500	-2.73642786715677e-06	4.93528275770039e-07	0.700603280346285	2.25585455235524e-06	0.000452987196080924	-2.03532064913312e-07	-0.00173659478266163	0.00127748601829246	3.65181928836563e-06	0.0476969563738347	4.12287673445604e-06	0.24221447858502	3.40187709619318e-06	8.6133000772038e-07	0.00135179687125105	-0.744674620063964	1.39005733591353	0.00709110314894901	0.00516940499023132	-0.0179812841617573	-0.0396472314965	-1.48066425941432	-0.00716164857934612	0.0188789644782972	-0.189869225926662	3.30538937923431e-05	0.00102393179966503	0.000443165707536145


==> data_icl/lambda_0p005/data/theta_true_data.dat <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.256634575586897	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.948923968217174	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
1.94094903162048	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.82157249306774	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
3.99900610645417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.33650850054173	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
6.61069708036432	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
7.5050825748638	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
8.69921105452674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.2886312853349	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
11.0174109011321	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
11.9189084392474	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
13.5044516389091	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
14.5810627265253	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.5248154486822	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
16.9774104063239	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
17.9340261735532	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
18.819902880619	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
19.909019123711	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
21.1039257626632	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
22.3402961411214	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
23.2159334121921	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
24.4451501890496	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.5215244768225	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.2700832787313	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.1923654395735	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.06889164657	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.851565215162	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.9474817314544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
31.3176532603976	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.3935152132076	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.4462766659114	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.3369850817614	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
35.4712784278198	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
36.4008667801653	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
37.4071094862852	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
38.6541350695226	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
39.8600911114094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
40.7749816523255	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
41.8668696294867	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.9724785732316	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.8777004892747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
44.909101149211	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
45.7904369118075	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.6515351074153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.6054754838631	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
48.4212643927529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
49.3229943541341	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
50.2009070607478	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.1379107237538	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.099955060641	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
53.2114820856778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.1850956660264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.1515126128516	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.3484759248487	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.4152771303873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
58.4542989210131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.646153420632	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.5126462147892	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.5773306349675	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
62.7011475019395	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
63.6918981413718	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.6602343817633	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.6345273873962	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
66.9624022942764	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
68.0491029978411	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
68.9118149620307	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
69.9005252125997	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
70.7423427924343	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
71.5820475190053	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
72.6722885567682	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
73.5205731693849	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
74.465506699057	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.4483661229137	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
76.371615134734	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.3363708556995	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.5228030504106	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.6987980530341	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
80.6317441575069	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
81.5211334382093	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
82.5224711352376	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.5011722683811	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
84.3824082728306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.4963631407717	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.3609377638749	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.5266308764621	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.3729869354948	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
89.4033367687203	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
90.3096240956628	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.4569292239131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.4501409965884	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.3787613772963	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
94.3819807864411	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
95.5083047854733	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.5067643930514	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.3984994346534	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
98.5171559516909	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
99.4800246437302	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
100.361456316595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
101.622091791453	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
102.896414445551	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
103.752384567763	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.043144122028	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.990830819656	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
106.910433498493	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
107.822144779863	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
108.824958129947	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.626834534211	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.623949376877	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
111.486948624319	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
112.279785450039	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
113.25195808877	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
114.155110339803	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
115.356109932814	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
116.383994094243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.26807864229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.338609005606	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.620422913442	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
120.531146656975	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
121.475605577471	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.771034372755	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.666409082552	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.602375424055	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
125.643723558627	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.661229881399	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.605760317029	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.506242309593	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
129.809548833585	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
130.824038616268	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.752911010175	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
132.774699766398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
133.624324696342	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.452703841085	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
135.467420894121	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
136.324529548788	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
137.28560722405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
138.279737564566	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
139.238129263808	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.240280067414	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
141.420527595813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.580008387538	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
143.530033196753	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
144.431714806233	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
145.459254237297	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
146.429924995612	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.317198340471	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
148.405831183591	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.327443291853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.5354302177	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.370214023518	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
152.418197281032	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.430743547163	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.411038717443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.36422012474	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
156.319003916413	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.260687171162	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.377744247103	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.339876249493	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
160.218715691453	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
161.328782652984	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
162.246422688597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
163.165139825412	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
164.418570970484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
165.721853372417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
166.579947433513	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
167.869373367953	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.795851638751	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
169.674891431832	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
170.613589834571	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.572117216855	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.34907881411	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.333967351215	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
174.208097295187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
175.021285835363	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
175.999143530211	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
176.939321192323	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
178.097564380737	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
179.144134509569	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.017494177832	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.987003513218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.288379809019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
183.235853041818	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.221346286995	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.505040704177	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.362314445282	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.32058403371	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
188.3601300594	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.297773687966	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.275423459142	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.252296690961	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
192.424512151181	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
193.350034245295	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
194.385963982756	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
195.369631635617	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
196.322353255278	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
197.149626640986	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.073670091728	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.942077744106	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
199.817106362243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
200.872465483458	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
201.832097423706	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
202.756246235859	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.888787498005	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.142974417441	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.97169886229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
206.962425878348	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
207.848028283076	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
208.811648866588	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
209.849645298299	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.960069896399	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.788774304348	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.88860470574	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.865549461461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.682954605314	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
215.706512757127	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.883655184744	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.669298000218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.678640533096	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
219.774998639449	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.779487755564	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.834542654277	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.701607941386	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
223.789704605373	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
224.699282431152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
225.787283775737	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
227.020011705445	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
228.310711121037	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
229.159800139297	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
230.210021927249	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
231.468418071872	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.322935856787	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
233.313047665494	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.273112046134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.065676654529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.056026817006	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.892934594337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
237.826147553132	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
238.720838868327	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
239.653585446048	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
240.607971873598	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
241.72939597018	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
242.692456670615	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.618932429294	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.783929055567	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.883046396099	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
246.914948661324	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.164700218134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.026070813922	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.998359813135	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
251.077378841247	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
251.946839025039	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.023628345051	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.003814892544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
255.200116253638	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
256.148073004033	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
257.214069109445	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.041587523984	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.996891748712	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
259.790362472044	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
260.734259415914	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
261.73746174028	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
262.645158562475	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
263.711742124528	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
264.663540258533	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
265.57873483354	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
266.608635604575	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
267.878511936152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.791274473972	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
269.776111173298	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
270.762630939945	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.687135165853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
272.66057715094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
273.822763106354	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
274.640979280146	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
275.740456761629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.593987055539	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
277.408271146205	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
278.474804392385	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.697836222456	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.585556426264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.588517651723	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
282.678701446429	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
283.692615603026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.655967463042	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.552684438841	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
286.603946015665	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
287.473668616284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
288.538476634923	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
289.806187158447	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
291.070312820159	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
291.93127716892	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
292.918995896409	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
294.201135644894	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.032004302089	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.968037027494	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
296.892809250865	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
297.815501210122	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
298.70849244182	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
299.622572215989	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
300.566286805853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
301.438086981701	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
302.373226165259	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
303.222044372448	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
304.376282067261	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
305.445663036957	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
306.395799044851	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
307.494661348163	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.655875984758	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
309.69792501866	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
310.953191088594	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.819224963045	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.790403155786	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
313.886957762406	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
314.772643036325	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.775732537625	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.818082874117	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
318.048755047935	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
319.087975176574	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.111213993816	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.019807237019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.888029318887	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
322.708322989019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
323.641782657716	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
324.706515607007	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
325.63333327727	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
326.636416941594	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
327.582857117952	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
328.539183349349	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
329.658009020873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
330.858428024104	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
331.788933011278	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
332.714608517674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
333.773115120038	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
334.714811547466	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
335.636377687571	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
336.773784195095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
337.610256075166	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
338.78031122243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.613420540308	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
340.546240832274	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
341.520118057683	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.728851792149	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.703642913107	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.636291239434	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
345.699539538695	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.844243757848	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.838011040935	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.688448316597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
349.828740329742	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
350.809284190994	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
351.789770552292	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
353.073352628105	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.308038472034	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
355.175135757825	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
356.48876166971	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
357.359238582703	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
358.253153086508	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
359.211227022626	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
360.164026783166	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.036769339863	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.963838979788	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
362.866534184746	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
363.742187767774	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
364.701697831789	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
365.592680040083	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
366.799480914776	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
367.859270878004	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
368.698974874271	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
369.774106907306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.021106790354	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
372.003228007012	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
372.912622967161	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.233660752374	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.099214742952	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
376.04377119358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
377.084014350238	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.293095633775	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.36281764507	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.163607459336	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
381.414227919613	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
382.506054719392	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
383.28801260439	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
384.249550028178	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.109649072261	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.895051648374	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
386.943846736381	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
387.795304930009	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
388.727000613448	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
389.744573829644	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
390.658935060431	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
391.623598073398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
392.775062276167	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
393.96521272795	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
394.908684884344	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
395.797818639064	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
396.879889445579	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
397.82958306623	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
398.858646017956	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
399.937857971166	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
400.945062305658	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
401.922579047679	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.745660612604	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
403.822341405235	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
404.856102950216	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.783121162782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.837303739106	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
407.880965128233	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
408.747481094542	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
409.902563471356	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.919628913457	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.792243109987	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
412.872491463689	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
413.907977244529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
414.970354033376	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
416.318936106098	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
417.318395895452	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
418.271674308792	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
419.518657672016	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
420.34130778562	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
421.267440132828	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
422.23675489308	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
423.13450174583	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.033256185322	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.955858825217	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
425.824086521725	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
426.820017569235	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
427.724024438055	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
428.630263876547	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
429.829933776639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
430.842711231928	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
431.7513234534	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
432.749009955337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.002442110919	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
435.098917927699	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
436.040985514778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.200262449459	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.172489737968	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
439.16131257154	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
440.06169022438	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.195949465793	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.312575168997	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
443.161772926329	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
444.375010088664	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
445.492364307094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
446.326358551161	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
447.400510146548	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.157524712989	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.966526642373	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.009538865843	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.972395037133	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
451.931691062504	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.84224446432	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
453.849208334602	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
454.689213555429	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
455.958379551319	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
457.027203462982	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
457.938023465297	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
458.922123061291	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
459.945121058546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
460.839032730116	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.052884178557	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.909779917595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
463.993525762394	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
464.869026747715	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.727470615926	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
466.820123061942	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
467.940516945157	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.709968493526	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.806488027937	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
470.903503791587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
471.769730467095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.860569788133	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.863521692472	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.792413881359	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
475.837815318259	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
476.920867036954	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
478.153139929398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
479.469525205572	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
480.287730181495	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
481.279748001501	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
482.552347346087	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
483.428409574717	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
484.309249480447	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
485.324183434145	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
486.19806689319	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.028443060874	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.913509849277	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
488.779770643983	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
489.78257012059	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
490.763220478616	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
491.591673668629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
492.786899510052	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
493.799574600118	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
494.722314391809	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
495.686565476301	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.981491799401	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
498.108321768064	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.222521934294	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
500	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0


==> data_icl/lambda_0p005/data/threshold_nonzero_counts.dat <==
0.001	17
0.01	10
0.05	6
0.1	6


==> data_icl/lambda_0p005/data/tracking_error_norm.dat <==
0	3.76961536499415
0.256634575586897	0.15657471104769
0.948923968217174	0.242376764101491
1.94094903162048	0.0516143935876362
2.82157249306774	0.00197424041978334
3.99900610645417	0.0684861384312405
5.33650850054173	0.043880487704477
6.61069708036432	0.0103760312121419
7.5050825748638	0.0199258301138936
8.69921105452674	0.0046004263405116
10.2886312853349	0.0518311503791007
11.0174109011321	0.00236331543955494
11.9189084392474	0.0190168221480815
13.5044516389091	0.0121113850258194
14.5810627265253	0.00394407569357296
15.5248154486822	0.00333682463136525
16.9774104063239	0.00966323261210622
17.9340261735532	0.00689997730852649
18.819902880619	0.0219700009658162
19.909019123711	0.00370729572108375
21.1039257626632	0.0080197370480865
22.3402961411214	0.00465277085124125
23.2159334121921	0.00186699294658998
24.4451501890496	0.00704258089913888
25.5215244768225	0.00139737350863176
26.2700832787313	0.00526761709182696
27.1923654395735	0.00422876481813567
28.06889164657	0.00114651952261009
28.851565215162	0.000821754496472656
29.9474817314544	0.000745698318691954
31.3176532603976	0.007083497313734
32.3935152132076	0.00640245033381985
33.4462766659114	0.00372141565590038
34.3369850817614	0.00167637181525322
35.4712784278198	0.0117911638106886
36.4008667801653	0.00366035547428304
37.4071094862852	0.00105349763166049
38.6541350695226	0.002354827499998
39.8600911114094	0.00154832741761224
40.7749816523255	0.0072151332628948
41.8668696294867	0.00227672568009239
42.9724785732316	0.00116607638492818
43.8777004892747	0.00409474023263825
44.909101149211	0.00774872842913768
45.7904369118075	0.00358292282084187
46.6515351074153	0.00156792994976994
47.6054754838631	0.00188796847459176
48.4212643927529	0.000810580467985118
49.3229943541341	0.00834843100498263
50.2009070607478	0.00665781081633531
51.1379107237538	0.0021854989010655
52.099955060641	0.000989981544586841
53.2114820856778	0.0040308123302471
54.1850956660264	0.00196138342843892
55.1515126128516	0.00165982101889633
56.3484759248487	0.000585676048940322
57.4152771303873	0.00242483674181303
58.4542989210131	0.00608992754275756
59.646153420632	0.00369876857827669
60.5126462147892	0.00129464500343184
61.5773306349675	0.00320407101795231
62.7011475019395	0.00372027747182886
63.6918981413718	0.00464934004004218
64.6602343817633	0.00326156465365729
65.6345273873962	0.00157294321752935
66.9624022942764	0.00974878173564464
68.0491029978411	0.00100661219704603
68.9118149620307	0.00128639595421765
69.9005252125997	0.00145639214650582
70.7423427924343	0.00223459380684869
71.5820475190053	0.0015628495915582
72.6722885567682	0.00613482514037971
73.5205731693849	0.000122388919922596
74.465506699057	0.000886793330693064
75.4483661229137	0.003679315958555
76.371615134734	0.00867273823337011
77.3363708556995	0.00241547509123154
78.5228030504106	0.00147827911403037
79.6987980530341	0.000711874360571076
80.6317441575069	0.00600660499744572
81.5211334382093	0.00497152787117101
82.5224711352376	0.0026074007857461
83.5011722683811	0.00126684079556698
84.3824082728306	0.00309684740100762
85.4963631407717	0.00234607447266349
86.3609377638749	0.00301251950903274
87.5266308764621	0.000450082590474876
88.3729869354948	0.00098236787785173
89.4033367687203	0.011174853942423
90.3096240956628	0.00475929062560269
91.4569292239131	0.00115718596739034
92.4501409965884	0.00104926702515738
93.3787613772963	0.00720429100569552
94.3819807864411	0.00265056335232274
95.5083047854733	0.00466267422671851
96.5067643930514	0.00320971409513106
97.3984994346534	0.00209663050471661
98.5171559516909	0.00871607932156137
99.4800246437302	0.000665148162036565
100.361456316595	0.00103088708994606
101.622091791453	0.00104605692939415
102.896414445551	0.000903008091943459
103.752384567763	0.00663552713873591
105.043144122028	0.000757108201314788
105.990830819656	0.000416677828521488
106.910433498493	0.0041460364846755
107.822144779863	0.00738622461564627
108.824958129947	0.00229000212992467
109.626834534211	0.00312971999464348
110.623949376877	0.00130124114173244
111.486948624319	0.00256971502901243
112.279785450039	0.0094747401433317
113.25195808877	0.00576150293542882
114.155110339803	0.00251288505128587
115.356109932814	0.00522848284081327
116.383994094243	0.0076614574787655
117.26807864229	0.00100219694120907
118.338609005606	0.00124963114714672
119.620422913442	0.000756984104252837
120.531146656975	0.00696507256973294
121.475605577471	0.00358126420588084
122.771034372755	0.00172580119586641
123.666409082552	0.00157017647584902
124.602375424055	0.00442151982052449
125.643723558627	0.00307854990212171
126.661229881399	0.00457558349969764
127.605760317029	0.00298746499159428
128.506242309593	0.00134028191990218
129.809548833585	0.00939967257996506
130.824038616268	0.00164666733908703
131.752911010175	0.00135096667667585
132.774699766398	0.00141001023659156
133.624324696342	0.00232422387456121
134.452703841085	0.00186224394043044
135.467420894121	0.00623480504632088
136.324529548788	0.000302571794044583
137.28560722405	0.000823762074120402
138.279737564566	0.00370870518771112
139.238129263808	0.00818215897809241
140.240280067414	0.00201039237008119
141.420527595813	0.00180197839452454
142.580008387538	0.000982083620037001
143.530033196753	0.00642999947140917
144.431714806233	0.0066083244720379
145.459254237297	0.00257425718864857
146.429924995612	0.00188764591746394
147.317198340471	0.00349814488543313
148.405831183591	0.00239411854134991
149.327443291853	0.00297533331170117
150.5354302177	0.000246429305972221
151.370214023518	0.000493863589514218
152.418197281032	0.00979432342999888
153.430743547163	0.00609765485082131
154.411038717443	0.000688414680029487
155.36422012474	0.000668989299851181
156.319003916413	0.00741455160899042
157.260687171162	0.00270500591311893
158.377744247103	0.00387705140822207
159.339876249493	0.00309316288980293
160.218715691453	0.00182034826593004
161.328782652984	0.00929384285792237
162.246422688597	0.002063935482387
163.165139825412	0.00108123046045422
164.418570970484	0.00101393999130083
165.721853372417	0.000963231578450587
166.579947433513	0.00671511361955089
167.869373367953	0.000758834642187675
168.795851638751	0.00049704233756048
169.674891431832	0.00405093177953651
170.613589834571	0.00763666699295818
171.572117216855	0.00252903345436802
172.34907881411	0.00254136829949946
173.333967351215	0.00158490293042506
174.208097295187	0.00211468585189205
175.021285835363	0.00909980536163852
175.999143530211	0.00801561373825184
176.939321192323	0.00252250179046783
178.097564380737	0.00413246918108944
179.144134509569	0.00792087037257746
180.017494177832	0.00138823263119485
180.987003513218	0.000903136952615016
182.288379809019	0.000581502430689046
183.235853041818	0.00493187632751416
184.221346286995	0.00449672364290114
185.505040704177	0.00215079076350145
186.362314445282	0.00154784511408799
187.32058403371	0.00388252353749981
188.3601300594	0.00364862920889679
189.297773687966	0.00444919907123418
190.275423459142	0.00310704278206378
191.252296690961	0.00176279554313822
192.424512151181	0.0157329840252996
193.350034245295	0.00843440153580085
194.385963982756	0.00201860972663045
195.369631635617	0.00163339082577102
196.322353255278	0.00213826831119322
197.149626640986	0.00113665360229763
198.073670091728	0.00762036084301717
198.942077744106	0.0012432960377423
199.817106362243	0.00107523996451963
200.872465483458	0.00336867934491335
201.832097423706	0.0080722378756614
202.756246235859	0.00308747151510003
203.888787498005	0.00196981959447097
205.142974417441	0.000428087039700848
205.97169886229	0.00347749296985029
206.962425878348	0.00459371035442286
207.848028283076	0.00244035142320783
208.811648866588	0.00172178564992728
209.849645298299	0.00394023936445033
210.960069896399	0.00138254735640387
211.788774304348	0.0019148806243573
212.88860470574	0.000571853543824268
213.865549461461	0.000944025613628867
214.682954605314	0.00575101879072352
215.706512757127	0.00103983852664787
216.883655184744	0.0019986001065075
217.669298000218	0.00107261408869658
218.678640533096	0.00380523110506439
219.774998639449	0.00319175162947411
220.779487755564	0.00437907708495283
221.834542654277	0.0037125470712756
222.701607941386	0.00165824731914052
223.789704605373	0.0173070720294299
224.699282431152	0.00926832961461068
225.787283775737	0.00269026896798828
227.020011705445	0.000512471145437886
228.310711121037	0.000945630994031783
229.159800139297	0.00427470097305754
230.210021927249	0.00177857368613287
231.468418071872	0.000799712261463801
232.322935856787	0.00348059455941843
233.313047665494	0.00786743688045421
234.273112046134	0.00274251884564893
235.065676654529	0.00178377642497375
236.056026817006	0.00173139864292725
236.892934594337	0.00144206694192709
237.826147553132	0.00869869159162264
238.720838868327	0.00875175243660613
239.653585446048	0.00241897252279429
240.607971873598	0.00132809966949597
241.72939597018	0.00525399850641341
242.692456670615	0.00217042133880507
243.618932429294	0.00306415680208664
244.783929055567	0.00064997099968022
245.883046396099	0.00250981849330935
246.914948661324	0.0066328910485893
248.164700218134	0.00303464500011533
249.026070813922	0.00106541749845129
249.998359813135	0.0031755359141728
251.077378841247	0.0299445255455273
251.946839025039	0.0142502040569241
253.023628345051	0.0188165513712502
254.003814892544	0.00920511068647259
255.200116253638	0.0467592619595415
256.148073004033	0.027143933016845
257.214069109445	0.00596213240294094
258.041587523984	0.00697966094052248
258.996891748712	0.0115900720158898
259.790362472044	0.00648379205358588
260.734259415914	0.0107481027509507
261.73746174028	0.00344288191975901
262.645158562475	0.00298846121536584
263.711742124528	0.00860452729550088
264.663540258533	0.00982546701845568
265.57873483354	0.00367026955377981
266.608635604575	0.000914001913929228
267.878511936152	0.000967268244610623
268.791274473972	0.00420573727577375
269.776111173298	0.00741238506640766
270.762630939945	0.00222585760109901
271.687135165853	0.00102831408353577
272.66057715094	0.00267316198191332
273.822763106354	0.00108985299844177
274.640979280146	0.00126611275652737
275.740456761629	0.000669680883933603
276.593987055539	0.001039691997882
277.408271146205	0.00386429585835797
278.474804392385	0.000919415718156889
279.697836222456	0.00218725773177635
280.585556426264	0.000940675152361915
281.588517651723	0.00418760498904912
282.678701446429	0.00239369716496965
283.692615603026	0.00411793749693656
284.655967463042	0.00335322946044136
285.552684438841	0.00148323234585171
286.603946015665	0.0163936814094563
287.473668616284	0.00845048514368106
288.538476634923	0.0025446986616532
289.806187158447	0.000515884429474459
291.070312820159	0.00126989132516575
291.93127716892	0.00403729427968486
292.918995896409	0.00236686828298483
294.201135644894	0.000947549144105744
295.032004302089	0.00288900818775975
295.968037027494	0.00743468909387997
296.892809250865	0.00234272936867485
297.815501210122	0.00133322268841967
298.70849244182	0.0020507252424804
299.622572215989	0.000867782768127804
300.566286805853	0.00820530335098749
301.438086981701	0.00758906966187523
302.373226165259	0.00252490926308452
303.222044372448	0.00115383663022035
304.376282067261	0.00396826974609202
305.445663036957	0.00228713361012926
306.395799044851	0.00340729597271241
307.494661348163	0.00057137003682019
308.655875984758	0.00190476666342709
309.69792501866	0.00746871489657869
310.953191088594	0.00345634438594108
311.819224963045	0.000869541033686631
312.790403155786	0.00302217779538384
313.886957762406	0.00480083739338093
314.772643036325	0.00388698593589393
315.775732537625	0.00472476121307007
316.818082874117	0.00226782386510111
318.048755047935	0.0169137898662321
319.087975176574	0.0077635972362307
320.111213993816	0.00184354124116973
321.019807237019	0.00162348869970115
321.888029318887	0.00182182644418454
322.708322989019	0.000690998129591875
323.641782657716	0.00760347538541866
324.706515607007	0.000912664835103846
325.63333327727	0.00104102673893415
326.636416941594	0.00373267569774668
327.582857117952	0.00868373517128946
328.539183349349	0.00275776008315667
329.658009020873	0.00168553355081446
330.858428024104	0.000257241412125653
331.788933011278	0.00441881126992167
332.714608517674	0.00369286405834532
333.773115120038	0.00244937762626588
334.714811547466	0.00104295791132419
335.636377687571	0.00308336851076762
336.773784195095	0.00202094426057475
337.610256075166	0.00266366982037074
338.78031122243	0.000508315128497517
339.613420540308	0.000952128292638468
340.546240832274	0.00906993425144119
341.520118057683	0.00343772145117831
342.728851792149	0.00134175961226597
343.703642913107	0.00137215467024934
344.636291239434	0.00674558826978503
345.699539538695	0.00242911066385297
346.844243757848	0.00422480888031141
347.838011040935	0.0031319671492504
348.688448316597	0.00126360353458433
349.828740329742	0.00952243803049366
350.809284190994	0.00068115537853657
351.789770552292	0.000847415075118155
353.073352628105	0.00141472047825208
354.308038472034	0.0013809762309558
355.175135757825	0.0077897867006485
356.48876166971	0.000971245950163601
357.359238582703	0.000315707378128778
358.253153086508	0.00439880781265469
359.211227022626	0.00639592966090577
360.164026783166	0.00210443260283782
361.036769339863	0.00308088675858472
361.963838979788	0.00125796870213597
362.866534184746	0.00296545448834938
363.742187767774	0.00861127944674597
364.701697831789	0.00365326673848444
365.592680040083	0.00219291138651126
366.799480914776	0.00564922172495246
367.859270878004	0.00534168876674771
368.698974874271	0.000965749849129828
369.774106907306	0.00115486811405649
371.021106790354	0.000703928050338909
372.003228007012	0.00854720038211538
372.912622967161	0.00384446268223617
374.233660752374	0.00118292494902852
375.099214742952	0.00134825424801619
376.04377119358	0.00484312772811935
377.084014350238	0.00257552615202751
378.293095633775	0.000902861111021297
379.36281764507	0.00259141783209299
380.163607459336	0.00215413269456402
381.414227919613	0.00185638429066864
382.506054719392	0.00372116409377481
383.28801260439	0.00108426083304677
384.249550028178	0.000917453023057497
385.109649072261	0.00203061423767262
385.895051648374	0.00272913450689456
386.943846736381	0.00403661709824163
387.795304930009	0.000618492202036456
388.727000613448	0.000703056432019939
389.744573829644	0.00340520147275549
390.658935060431	0.00649398720899229
391.623598073398	0.00154697031284499
392.775062276167	0.00203219766199793
393.96521272795	0.0013319616826353
394.908684884344	0.00681729032986987
395.797818639064	0.00748502827176448
396.879889445579	0.0023531804949353
397.82958306623	0.00240300988799966
398.858646017956	0.00604930342123045
399.937857971166	0.00156178251966833
400.945062305658	0.00111458500896463
401.922579047679	0.000245756384455668
402.745660612604	0.000306097791111465
403.822341405235	0.00871543599417352
404.856102950216	0.00551463921160528
405.783121162782	0.000544147400712434
406.837303739106	0.000281733893657948
407.880965128233	0.00722515046504587
408.747481094542	0.00313647465028173
409.902563471356	0.00340794706140941
410.919628913457	0.00280124758032443
411.792243109987	0.00686303165410787
412.872491463689	0.00209007515298367
413.907977244529	0.0044605910614518
414.970354033376	0.00117453451423023
416.318936106098	0.00255106605228529
417.318395895452	0.00212253629749837
418.271674308792	0.00844343628711397
419.518657672016	0.000991780367387529
420.34130778562	0.000361996662049763
421.267440132828	0.0053217131617181
422.23675489308	0.00281123263991071
423.13450174583	0.00138272568703755
424.033256185322	0.00248729057933279
424.955858825217	0.000595253580184459
425.824086521725	0.00397369470970326
426.820017569235	0.00528629885432901
427.724024438055	0.00300383391818492
428.630263876547	0.00173623271613957
429.829933776639	0.00548134616421007
430.842711231928	0.00149433834578049
431.7513234534	0.00239196507089718
432.749009955337	0.00054682901328984
434.002442110919	0.000628058296012983
435.098917927699	0.00994278240158309
436.040985514778	0.00567978314508038
437.200262449459	0.000515368454320323
438.172489737968	0.000642894768069992
439.16131257154	0.00624553354739419
440.06169022438	0.00267696401598241
441.195949465793	0.00147348708224635
442.312575168997	0.00251795345755245
443.161772926329	0.00577929098639987
444.375010088664	0.00588429274257304
445.492364307094	0.00333403070615964
446.326358551161	0.00110380911587427
447.400510146548	0.00119313427085967
448.157524712989	0.00123802181422521
448.966526642373	0.00481574327325292
450.009538865843	0.00122561645392481
450.972395037133	0.00107685603025928
451.931691062504	0.00165783474985639
452.84224446432	0.00335175295268709
453.849208334602	0.00175651289556505
454.689213555429	0.000747296616345415
455.958379551319	0.00201830727519088
457.027203462982	0.00257840193214072
457.938023465297	0.00776930284719121
458.922123061291	0.00462641432585857
459.945121058546	0.00199713249388985
460.839032730116	0.00370896717763201
462.052884178557	0.00572619963479289
462.909779917595	0.00129462397267022
463.993525762394	0.000740435361147713
464.869026747715	0.000396318718284414
465.727470615926	0.00150209760445583
466.820123061942	0.00509375009360351
467.940516945157	0.00361959320778415
468.709968493526	0.000356304661075311
469.806488027937	0.00125466741254919
470.903503791587	0.00541549158506375
471.769730467095	0.00379781902882012
472.860569788133	0.00551878368464474
473.863521692472	0.0024579783093883
474.792413881359	0.0117866335468354
475.837815318259	0.00517803734547394
476.920867036954	0.00386988345412091
478.153139929398	0.000743348283836258
479.469525205572	0.00188826743888476
480.287730181495	0.00287007095146948
481.279748001501	0.00630505726995285
482.552347346087	0.000986803757725221
483.428409574717	0.00197322328164671
484.309249480447	0.00658580105268466
485.324183434145	0.00171136274482644
486.19806689319	0.000988840691540124
487.028443060874	0.00197937084908236
487.913509849277	1.08388279384246e-05
488.779770643983	0.00498373801772085
489.78257012059	0.00531333394445843
490.763220478616	0.00259501007071721
491.591673668629	0.00134875985989866
492.786899510052	0.00446748093769587
493.799574600118	0.00113753714761945
494.722314391809	0.00317974102740982
495.686565476301	0.000665069660799325
496.981491799401	0.000757224155137193
498.108321768064	0.00841109500166222
499.222521934294	0.00369850441041933
500	0.000709850453243489


==> data_icl/lambda_0p005/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.256634575586897	-0.141788998298163	0.0664192750733648
0.948923968217174	0.200934101266208	0.135543287272557
1.94094903162048	0.0507432079129746	-0.00944311792365493
2.82157249306774	-0.00153491896343771	-0.00124163159221469
3.99900610645417	-0.0661777901130539	0.0176309742491907
5.33650850054173	0.0427079953475961	0.0100759284719807
6.61069708036432	0.00182605769390198	-0.0102140852264843
7.5050825748638	-0.0197921863224337	0.00230392411025504
8.69921105452674	-0.00377381545077254	-0.00263101491025486
10.2886312853349	-0.0119582529375339	-0.0504328101170549
11.0174109011321	-0.00116062976141018	0.00205868852033708
11.9189084392474	0.00851602591977074	-0.0170034357453297
13.5044516389091	-0.00397885404911769	-0.0114391593965406
14.5810627265253	0.00327237599949548	0.00220165583017851
15.5248154486822	0.00129477826553037	0.00307537767820409
16.9774104063239	0.00334234224525409	0.00906679727529314
17.9340261735532	0.00294479416006177	0.00624002197216056
18.819902880619	-0.00168264877465596	0.0219054704477926
19.909019123711	-0.00140078541877342	-0.00343246875792302
21.1039257626632	-0.00346067435985731	-0.00723463304497729
22.3402961411214	0.00160499953072613	0.00436717907813833
23.2159334121921	0.00184606252614494	0.000278775558792521
24.4451501890496	0.000546895734533148	0.00702131403488444
25.5215244768225	0.00123386281123361	-0.000655923231545064
26.2700832787313	-0.00511868453793918	0.00124372763383707
27.1923654395735	0.000932884911349019	-0.0041245821157154
28.06889164657	0.000305062748828799	-0.00110518945661053
28.851565215162	-0.000158488154885283	-0.000806326210186725
29.9474817314544	-0.000296404463281164	0.000684258998221443
31.3176532603976	-0.00565145822543511	-0.00427047469490671
32.3935152132076	-0.00612539285752489	-0.00186304391199266
33.4462766659114	-0.000352790408578052	-0.0037046556400826
34.3369850817614	3.6480540188677e-06	-0.00167636784587311
35.4712784278198	0.00467962985701606	0.010822781916486
36.4008667801653	-0.0031533677738933	-0.00185862150011373
37.4071094862852	-0.000988049808106961	-0.000365533632671555
38.6541350695226	-0.000533638364873745	-0.00229356548855307
39.8600911114094	-0.00150617339093673	-0.000358830751976402
40.7749816523255	0.00477532220108307	0.00540873791906893
41.8668696294867	-0.000565659878863034	-0.00220533641965048
42.9724785732316	0.000891319264874735	0.000751853778038214
43.8777004892747	-0.00409194954229175	0.00015115064050375
44.909101149211	0.00456936044895358	0.00625809374778497
45.7904369118075	-0.00207815557740809	-0.00291866499211491
46.6515351074153	0.000467292487079884	0.00149667700553735
47.6054754838631	-0.00182470196008078	0.000484652161792054
48.4212643927529	0.000404526810167116	-0.000702423486890202
49.3229943541341	-0.00370548052743847	-0.007481023613499
50.2009070607478	0.00153681397315797	0.00647801263336356
51.1379107237538	-0.000660708614434569	-0.00208323536197197
52.099955060641	0.000955665506939596	0.000258392912960925
53.2114820856778	-0.00398583957658349	0.000600442263180012
54.1850956660264	0.00194955073465286	0.000215120632133026
55.1515126128516	-0.00163691641551988	-0.000274791672675079
56.3484759248487	-8.73313848597235e-05	-0.000579128365322257
57.4152771303873	0.00100409581426453	0.00220717575653206
58.4542989210131	0.00195850474335074	0.00576640933738751
59.646153420632	0.00219977538662519	0.0029735294254547
60.5126462147892	-0.000407890368363084	-0.00122871116716161
61.5773306349675	0.00129759429638732	0.00292955971607767
62.7011475019395	-0.000121415685482212	0.00371829567123383
63.6918981413718	0.00441961470008412	-0.00144338792801513
64.6602343817633	-0.000673549631116988	0.0031912591377713
65.6345273873962	0.000383422448329451	0.00152549585108863
66.9624022942764	-0.000916188061807377	-0.00970563469148927
68.0491029978411	0.00018710890948137	-0.00098906944712418
68.9118149620307	0.000189287064708221	-0.00127239339756291
69.9005252125997	0.000325365776090436	0.00141958275424608
70.7423427924343	-0.00206523596667263	0.000853352145112618
71.5820475190053	-0.000999795863849018	-0.00120121067114143
72.6722885567682	-0.00162910774920078	-0.00591456570210602
73.5205731693849	0.000121101264192625	1.77068215885257e-05
74.465506699057	-0.000643957359105496	-0.00060968953658036
75.4483661229137	0.00364318620381243	-0.000514354165170539
76.371615134734	-0.00549455651008252	-0.00671015925459817
77.3363708556995	0.00120224784513123	0.00209502268131811
78.5228030504106	0.00103323775876918	-0.00105722697318601
79.6987980530341	-0.000677409495906556	0.00021881837238702
80.6317441575069	0.00344650052170148	0.00491944486189766
81.5211334382093	0.000911464922013883	-0.00488726110104304
82.5224711352376	0.000843990183491794	0.00246702643432917
83.5011722683811	-0.00126576184996363	-5.22737074390989e-05
84.3824082728306	0.00150015699263695	-0.00270924211220963
85.4963631407717	-0.0022684967999404	0.000598320733339097
86.3609377638749	0.00223321500474105	0.00202188638031475
87.5266308764621	-0.000449395319801926	2.48633221573424e-05
88.3729869354948	0.000758433459764341	0.000624359939894292
89.4033367687203	-0.00664104170595048	-0.00898743154045212
90.3096240956628	0.00475202314490542	0.000262913083038718
91.4569292239131	-0.0011226960604418	-0.000280415618312491
92.4501409965884	0.000359770502257106	0.000985660426205848
93.3787613772963	-0.00276495306071234	-0.00665258171440253
94.3819807864411	-0.000601634250687849	-0.00258137992420249
95.5083047854733	0.000169790037069628	0.00465958177177062
96.5067643930514	-0.000223260943636561	-0.00320193990004958
97.3984994346534	0.000193879448526779	0.00208764705655606
98.5171559516909	-0.000364408966461838	0.00870845823581372
99.4800246437302	-0.000470556895605601	0.000470104547370731
100.361456316595	-0.000353086187264928	0.000968534117406383
101.622091791453	0.000366191983734332	-0.000979866588154854
102.896414445551	0.000718827807079436	0.000546543866386529
103.752384567763	0.00304932051437723	0.00589337465375306
105.043144122028	0.00044396783773637	-0.000613274316724421
105.990830819656	0.000376709516191731	0.000178074010433793
106.910433498493	-0.00358346924938235	0.0020852737640395
107.822144779863	0.00553157018791373	0.00489469563190226
108.824958129947	-0.000932396998919227	-0.00209158925017938
109.626834534211	-2.39719351036172e-06	0.0031297190765841
110.623949376877	-0.00121172070750131	0.000474300997205024
111.486948624319	0.00120527141301841	-0.00226952773750244
112.279785450039	-0.00576564557754594	-0.00751851260940528
113.25195808877	0.00369103520682401	0.00442393209452185
114.155110339803	-0.0010368269197607	-0.00228901315405472
115.356109932814	0.00182570438243612	0.00489937101316407
116.383994094243	-0.00689279030841106	-0.00334475297491554
117.26807864229	0.000913645524071249	-0.000411886592781796
118.338609005606	0.000348299270847008	0.00120011067066611
119.620422913442	-0.00062271117429491	-0.000430413437870758
120.531146656975	0.00410616328523328	0.00562598071243126
121.475605577471	-0.00117318643844078	0.00338364993653037
122.771034372755	0.00134541904948637	0.00108085028978722
123.666409082552	-0.00072697006516087	-0.0013917502253169
124.602375424055	0.00221126308656117	0.0038288579348551
125.643723558627	-0.000364343526933777	0.00305691401485797
126.661229881399	0.00332208493834218	-0.00314638141762014
127.605760317029	-0.000428379846596716	0.00295659225850153
128.506242309593	0.000658196148392687	0.00116753306379636
129.809548833585	-0.000616679863759129	-0.00937942165360856
130.824038616268	0.00115475040700241	0.00117391005751877
131.752911010175	0.000245784350019651	-0.00132842049621873
132.774699766398	0.000164123027054597	0.00140042582784074
133.624324696342	-0.00195843526116346	0.00125161813142505
134.452703841085	-0.00110957605955564	-0.00149559134182131
135.467420894121	-0.00188078300567218	-0.00594436281288441
136.324529548788	0.000298602966261274	-4.88462802199496e-05
137.28560722405	-0.000664569169172236	-0.00048675638069251
138.279737564566	0.00366274462160265	-0.000582061857774763
139.238129263808	-0.00550475460450547	-0.00605354460518415
140.240280067414	0.000895550269786938	0.00179990755206072
141.420527595813	0.00139562450167441	-0.00113989402343345
142.580008387538	-0.00087103973196867	0.000453627624904973
143.530033196753	0.00420319711814202	0.00486600731486964
144.431714806233	-0.000435529071748153	-0.00659395683602776
145.459254237297	0.00106488003592542	0.00234367885649811
146.429924995612	-0.00164377650221859	-0.000928011810524154
147.317198340471	0.00291215009856471	-0.00193814329782693
148.405831183591	-0.00230315218117771	0.000653677000032715
149.327443291853	0.0024062208501161	0.00175005986645749
150.5354302177	-0.0001513749278379	0.000194455738058874
151.370214023518	0.000484165756593713	9.73897591634021e-05
152.418197281032	-0.00625868951135911	-0.00753376247646742
153.430743547163	0.00439723491942789	-0.00422441945634056
154.411038717443	-0.0006870028377155	4.40666841383663e-05
155.36422012474	0.00014613091805149	0.000652834158193949
156.319003916413	-0.00259330101537159	-0.00694624829717849
157.260687171162	-0.000922083139566099	-0.00254299423391724
158.377744247103	0.000551908896463615	0.00383756748370645
159.339876249493	-0.000220582984415962	-0.00308528763810445
160.218715691453	0.000167459990492169	0.00181262929493564
161.328782652984	-0.000199138614891348	0.0092917091473966
162.246422688597	-0.00114536743696503	-0.00171696333967741
163.165139825412	-0.000263991662924123	0.00104850737265916
164.418570970484	0.000385411726709251	-0.000937833730932147
165.721853372417	0.000741493331240184	0.000614819252667598
166.579947433513	0.00308031089310612	0.00596694525911623
167.869373367953	0.000455410547627988	-0.000606985376506941
168.795851638751	0.000463151894261493	0.000180392372814309
169.674891431832	-0.00376002322841229	0.00150740625057044
170.613589834571	0.00548232180350146	0.00531627975225057
171.572117216855	-0.00124074344875313	-0.00220376176291559
172.34907881411	0.00052860009210276	0.00248578655083853
173.333967351215	-0.00150401389069099	0.000499859495737054
174.208097295187	0.00136651900083429	-0.00161385317564866
175.021285835363	-0.00502242361908861	-0.00758826189651662
175.999143530211	0.0028957329838093	0.00747427548912472
176.939321192323	-0.0010629283793242	-0.00228761853099257
178.097564380737	0.00197717344330472	0.00362878584484461
179.144134509569	-0.00727683664563505	-0.00312855172434756
180.017494177832	0.00138058051875434	-0.000145558474676566
180.987003513218	-0.0008627465693829	-0.000267066868399612
182.288379809019	-0.000414820203567867	-0.00040751598202915
183.235853041818	0.00267753852710451	0.00414176188907156
184.221346286995	0.000425473347752947	0.00447654955864201
185.505040704177	0.00157897143307029	0.00146039382425123
186.362314445282	-0.0006200523899067	-0.00141822407643399
187.32058403371	0.00175813847264905	0.00346163807036948
188.3601300594	-0.000770816950154379	0.00356627765791862
189.297773687966	0.00431556163425095	-0.00108226621330076
190.275423459142	-0.000831548945953831	0.00299370025220591
191.252296690961	0.000679881995484521	0.00162640972670602
192.424512151181	-0.00220539933418495	-0.0155776442415761
193.350034245295	0.00302674036795847	0.00787260897111564
194.385963982756	-0.000440362525684801	-0.00196999138942777
195.369631635617	0.000561263971289971	0.00153393231410148
196.322353255278	-0.00186084489126115	0.00105330321433117
197.149626640986	-0.000778379457446188	-0.000828315659541667
198.073670091728	-0.00287755558237857	-0.00705617270537728
198.942077744106	0.00124061294662203	-8.16367205337398e-05
199.817106362243	-0.00102269138702615	-0.000332029077345197
200.872465483458	0.00323809024996535	-0.000928855242718241
201.832097423706	-0.00377298208363286	-0.00713621962371169
202.756246235859	0.00189750459582361	0.00243556085232588
203.888787498005	5.22652562029435e-06	-0.00196981266068419
205.142974417441	0.000156148772702869	-0.000398592617020466
205.97169886229	0.000173954580108382	0.0034731393809373
206.962425878348	0.00455931822623856	0.000561063394119266
207.848028283076	-6.6511837581551e-05	0.00243944486394221
208.811648866588	0.000165161664171354	0.00171384580665346
209.849645298299	-0.000551652350571086	-0.0039014312672753
210.960069896399	0.000602014264147521	0.00124459472056659
211.788774304348	0.000831388841083358	0.00172498127539433
212.88860470574	-0.00049532895509774	-0.000285772115200478
213.865549461461	0.000633105767875453	0.000700258128028652
214.682954605314	-0.0029876168971239	-0.00491409833105472
215.706512757127	0.000884638507943902	-0.000546515207257764
216.883655184744	-0.00164922541338353	-0.00112891891718658
217.669298000218	0.000440437178805819	0.000978016398019976
218.678640533096	-0.00159996364545822	-0.00345252083211117
219.774998639449	0.000737259068841922	-0.00310543515946815
220.779487755564	-0.00410141746833381	0.00153450020084889
221.834542654277	0.00047784599231937	-0.00368166660142677
222.701607941386	-0.000623102355560512	-0.00153672626903156
223.789704605373	0.00254874211892742	0.0171183718806165
224.699282431152	-0.00310635241613	-0.00873226823407713
225.787283775737	0.000644456064874177	0.0026119386479333
227.020011705445	-0.000187484189638543	-0.000476944811840949
228.310711121037	0.000580043115860462	-0.000746838644297698
229.159800139297	0.00270089410653712	0.00331334263762928
230.210021927249	-0.00107503588035485	-0.00141690585888898
231.468418071872	0.000783185168502953	0.000161742675174326
232.322935856787	-0.00346252960456583	0.000354157061991378
233.313047665494	0.00449359855226902	0.00645787388534158
234.273112046134	-0.00167375353931809	-0.00217254659521027
235.065676654529	0.000984014561149493	0.0014878083471126
236.056026817006	-0.00163277164825271	0.000576019101586445
236.892934594337	0.00110159359469564	-0.000930617331197148
237.826147553132	-0.00465383201832948	-0.00734908721892302
238.720838868327	0.00122434705082286	0.00866568779790633
239.653585446048	-0.000953406392908196	-0.00222316088396579
240.607971873598	0.00132712872645957	-5.07747527922486e-05
241.72939597018	-0.00525389181043057	-3.34835733608596e-05
242.692456670615	0.00215343667772661	0.00027099679511422
243.618932429294	-0.00226477467219999	-0.00206394103402574
244.783929055567	0.000153488614335284	-0.000631588113959358
245.883046396099	0.00093044914555751	0.002330976888965
246.914948661324	0.00299892074237978	0.00591622498248506
248.164700218134	0.00195244483058721	0.00232315076140965
249.026070813922	-0.000382848200599639	-0.000994254344372614
249.998359813135	0.00109569861460468	0.00298051554066653
251.077378841247	-0.000939977418439597	0.0299297686693292
251.946839025039	0.00396185631082302	-0.0136883896144275
253.023628345051	-0.00113698656905159	0.0187821688590187
254.003814892544	0.000602868717847649	0.00918534768309032
255.200116253638	-0.00246748811099295	-0.0466941118496019
256.148073004033	0.00308984628552122	0.026967498021782
257.214069109445	-0.000588828939009023	-0.00593298434776157
258.041587523984	0.000871424216487338	0.00692504777453373
258.996891748712	-0.00145217283036492	0.0114987374700122
259.790362472044	-0.000575580287996424	0.00645819376654289
260.734259415914	-0.00290365123753167	-0.0103484550651667
261.73746174028	0.00125039899899626	-0.0032077933625333
262.645158562475	-0.00100887111461789	-0.00281301964263236
263.711742124528	0.00323470599130382	0.00797336611029764
264.663540258533	-0.00371300331082697	-0.00909689004795311
265.57873483354	0.00185961337534879	0.00316428770683497
266.608635604575	-0.000527498043847885	0.000746421671981023
267.878511936152	0.000525268334699014	-0.000812219818518756
268.791274473972	4.36079863253003e-06	0.00420573501498467
269.776111173298	0.00481580221480515	0.00563484706097522
270.762630939945	0.000670228521694405	0.00212255407212103
271.687135165853	3.11517349103063e-05	0.00102784212007978
272.66057715094	-0.000754866833552637	-0.0025643656223614
273.822763106354	-0.000126614811423106	0.00108247320878663
274.640979280146	0.000969583010780539	0.000814217598340328
275.740456761629	-0.000533118256663467	0.000405286825246265
276.593987055539	0.000509429548559037	0.000906333815718474
277.408271146205	-0.00189865886234064	-0.00336569116310126
278.474804392385	-0.000293358125438792	-0.000871358865814187
279.697836222456	-0.00167885981480564	-0.00140197222063998
280.585556426264	0.000557517929089091	0.000757656585146149
281.588517651723	-0.00200640265797469	-0.00367564741486193
282.678701446429	0.000486082127665599	-0.00234382385915577
283.692615603026	-0.0035207310275851	0.00213585164748764
284.655967463042	0.000521718137464156	-0.00331239460200816
285.552684438841	-0.000601442582394807	-0.00135581894508929
286.603946015665	0.0026342867844138	0.0161806465659509
287.473668616284	-0.00307542028458035	-0.00787099035933636
288.538476634923	0.000768127071133717	0.00242599919233522
289.806187158447	-0.000229445862444333	-0.000462051231771288
291.070312820159	0.000799176926821854	-0.000986884095204088
291.93127716892	0.00252054810065405	0.00315382028230293
292.918995896409	-0.000671412720176345	0.00226964103509453
294.201135644894	0.000927193798388348	0.000195348510938054
295.032004302089	-0.00284424870582933	-0.00050657438578261
295.968037027494	0.00224569256111762	0.00708741609076247
296.892809250865	-0.00168179269867008	-0.00163093660623326
297.815501210122	0.00116112989362138	0.000655179446453991
298.70849244182	-0.00184376374303774	0.000897780195819542
299.622572215989	0.000743509813194487	-0.000447481944153116
300.566286805853	-0.00373250749489706	-0.00730721498809661
301.438086981701	-0.000790003975119857	0.0075478388994526
302.373226165259	-0.000740585055639453	-0.00241385595307042
303.222044372448	0.000409761318510338	-0.00107862627035082
304.376282067261	-0.00266339999573173	0.00294167728353834
305.445663036957	0.00225154695922969	0.000401891080973993
306.395799044851	-0.00235711066195043	-0.00246042581131434
307.494661348163	0.000268849221830791	-0.000504166455545074
308.655875984758	0.000505361745897437	0.0018365036204393
309.69792501866	0.00388214978994836	0.00638048706720579
310.953191088594	0.00205425233761791	0.00277963376141854
311.819224963045	-0.000252778121700103	-0.000831988479760737
312.790403155786	0.000969567483187994	0.00286242860565214
313.886957762406	-0.000670083132115695	0.00475384352642561
314.772643036325	0.00374872023181605	0.00102750001917773
315.775732537625	-0.00143726573652936	0.00450084833371778
316.818082874117	0.00064289829483366	0.00217478892438372
318.048755047935	-0.00245091859241775	-0.0167352707086679
319.087975176574	0.00289558571905357	0.00720340373643058
320.111213993816	-0.000265496210906324	-0.00182432345539052
321.019807237019	0.00060953250767426	0.00150472113035793
321.888029318887	-0.00162479177247876	0.000824077234739207
322.708322989019	-0.000676001114592761	-0.000143181382060709
323.641782657716	-0.00302987609875149	-0.00697371412970749
324.706515607007	0.000883980663444639	-0.000227013849557922
325.63333327727	-0.000913093957052968	-0.000499996096753996
326.636416941594	0.0036636027850212	-0.000714760448075835
327.582857117952	-0.00478859020731434	-0.00724407760529266
328.539183349349	0.00155072699783232	0.00228045750989714
329.658009020873	0.000404964332212376	-0.0016361623515278
330.858428024104	-7.45762476663803e-05	-0.000246194084811968
331.788933011278	0.0015725427250588	0.00412952811069878
332.714608517674	0.00330084317514867	-0.00165580170506409
333.773115120038	0.000706355102105594	0.00234531729746346
334.714811547466	-0.000760070259305579	0.000714180933456543
335.636377687571	0.000700998949593856	-0.00300262582515065
336.773784195095	-0.00182279797472867	0.000872710288512213
337.610256075166	0.00177549218224393	0.00198563955005548
338.78031122243	-0.000508182316601768	-1.16190771022318e-05
339.613420540308	0.000690628197815624	0.000655424273295235
340.546240832274	-0.00513415369232895	-0.00747690933401035
341.520118057683	0.00340845874182238	0.000447591087027077
342.728851792149	-0.00121429979629184	-0.000570784426761728
343.703642913107	0.00059489579812233	0.0012364899629449
344.636291239434	-0.00271595093346466	-0.00617467178338038
345.699539538695	-0.000616844188718324	-0.00234948544666458
346.844243757848	0.000181575421158042	0.00422090516851414
347.838011040935	-0.000271952763663652	-0.0031201378043797
348.688448316597	1.58384858877092e-05	0.00126350426789101
349.828740329742	-0.000159055664323948	0.00952110956455383
350.809284190994	-0.000349310045752338	0.00058476930634721
351.789770552292	-0.000650172892925127	0.00054349564749212
353.073352628105	0.000813140704826409	-0.00115768571976171
354.308038472034	0.000983654169330939	0.000969288308823923
355.175135757825	0.00295622580323163	0.00720704556957341
356.48876166971	0.000894670899187044	-0.000377998251129608
357.359238582703	0.000296297142861501	0.00010899152139987
358.253153086508	-0.00364215707938054	0.00246661751834171
359.211227022626	0.00522594655128261	0.0036874651009049
360.164026783166	-0.000806322072304244	-0.00194383160165734
361.036769339863	-0.000280429338569643	0.00306809755472215
361.963838979788	-0.00116450680991642	0.000475824700086003
362.866534184746	0.000990584264202621	-0.00279511415473244
363.742187767774	-0.00639918953776419	-0.00576233520108982
364.701697831789	0.00357495680245012	-0.000752357443727592
365.592680040083	-0.000895820886635423	-0.00200159068946637
366.799480914776	0.00152110513575376	0.00544058317312202
367.859270878004	-0.0047434304059768	-0.00245631978057692
368.698974874271	0.000282709665900382	-0.0009234435640042
369.774106907306	0.000576320865208757	0.0010007870009095
371.021106790354	-0.000615741403526826	-0.000341141061786399
372.003228007012	0.00556413292051305	0.00648807053097422
372.912622967161	-0.00306739025892	0.00231754402646189
374.233660752374	0.00101003982362347	0.000615736136448719
375.099214742952	-0.000695214817327372	-0.00115519083923921
376.04377119358	0.00255545090674203	0.00411406816352256
377.084014350238	0.000424905868053937	0.00254023423389871
378.293095633775	-0.000366485547965034	-0.000825134249033077
379.36281764507	0.000406635114912124	0.00255931519430685
380.163607459336	-0.000154232705471991	-0.00214860418373242
381.414227919613	0.00151753844465928	0.00106922387909286
382.506054719392	-0.00137412892001554	-0.0034581544100829
383.28801260439	0.00085900975185238	-0.000661606983262564
384.249550028178	-0.000104212834453055	0.00091151507648124
385.109649072261	-0.00154275198423814	0.00132034484032317
385.895051648374	-0.00144194359052066	-0.00231710462398205
386.943846736381	-0.000901160616108454	-0.00393474105142787
387.795304930009	-0.000599754618550552	-0.000151086073174156
388.727000613448	-0.000385283978910689	-0.00058808553986589
389.744573829644	0.0032953298404752	-0.000858019995413767
390.658935060431	-0.00497047641755965	-0.00417926238145427
391.623598073398	0.000423948451429679	0.00148774489054881
392.775062276167	0.0015866320833422	-0.00126981336011991
393.96521272795	-0.00098910713060274	0.00089207006910863
394.908684884344	0.00469414550362549	0.0049437278881963
395.797818639064	-0.00125192315480915	-0.00737958919205983
396.879889445579	0.00105128369254626	0.00210529357561606
397.82958306623	-0.00181626404330393	-0.00157341712423165
398.858646017956	0.00600728797417382	-0.000711732447944424
399.937857971166	-0.00126122428420627	0.000921128624932432
400.945062305658	0.000512880459495157	0.00098957231998309
401.922579047679	-1.77124564393338e-06	0.000245750001403033
402.745660612604	0.000286655985978213	-0.000107350842689646
403.822341405235	-0.0056902263681331	-0.0066015262211051
404.856102950216	0.00246005390788095	-0.00493552230310979
405.783121162782	-0.000540984126847111	5.85881233832186e-05
406.837303739106	-0.000270007060448219	8.04373926963087e-05
407.880965128233	-0.00100595093314793	-0.00715477895973393
408.747481094542	-0.00194996559322813	-0.00245664556195768
409.902563471356	0.00182532006348612	-0.00287790024830675
410.919628913457	-0.000519544746299339	-0.00275264622915228
411.792243109987	0.00130459699266261	0.00673789508467015
412.872491463689	-0.00181497046743975	0.0010364826807242
413.907977244529	0.00137207188502675	0.00424432460584989
414.970354033376	-0.00104471425017127	-0.000536752699673793
416.318936106098	0.00187576969426462	-0.00172899567876872
417.318395895452	0.00148086438772266	0.00152059231859591
418.271674308792	0.00165215556620235	0.00828021728698103
419.518657672016	0.000983649212376481	-0.000126738013738859
420.34130778562	-0.000361441875609714	2.00338186799875e-05
421.267440132828	-0.00249644275163119	0.00469983026964079
422.23675489308	0.0026587095180054	0.000913396219921481
423.13450174583	-1.54903945264184e-05	-0.00138263891644597
424.033256185322	-0.000866895297739756	0.0023313315870537
424.955858825217	-0.000535374169980951	0.000260194778655576
425.824086521725	0.000292440489406576	-0.00396291915209979
426.820017569235	-0.00528438139940546	0.00014236854602695
427.724024438055	0.000468875867642549	-0.00296701426164092
428.630263876547	-0.000489584223720918	-0.00166577649535493
429.829933776639	-3.58946768073132e-05	0.00548122863453782
430.842711231928	-0.00121686602086481	-0.000867343172530122
431.7513234534	-0.00108018098730622	-0.0021341757038853
432.749009955337	0.000518670699889867	0.000173212802215356
434.002442110919	-0.000627507844428887	2.62893204732162e-05
435.098917927699	0.00672806272442678	0.00732066211905791
436.040985514778	-0.0056232192405774	0.000799588611436697
437.200262449459	0.000494546831029563	0.000145010605222984
438.172489737968	-5.73627078446215e-05	0.000640330541642753
439.16131257154	0.00213373149645357	0.0058697426853882
440.06169022438	0.00133374981890771	0.00232104454145721
441.195949465793	-0.00120368839370544	0.000849881422555931
442.312575168997	0.00052314579093693	0.00246300793661436
443.161772926329	-0.00105390288237794	-0.00568238444845104
444.375010088664	0.00242634622984608	0.00536075974589512
445.492364307094	-0.0012144048002265	-0.00310499303232747
446.326358551161	0.00108768417344063	0.000187983252269763
447.400510146548	-0.00109265135726666	0.000479251916806978
448.157524712989	-0.000761645796394594	0.00097600906416484
448.966526642373	-0.00225486592795071	-0.00425522771668541
450.009538865843	0.000781146509753805	-0.00094442883396828
450.972395037133	-0.00103466839773336	-0.000298463090913526
451.931691062504	0.00137961808402132	-0.000919276889774112
452.84224446432	0.000708422090130001	-0.00327603205082955
453.849208334602	0.000625289273888163	0.0016414477988187
454.689213555429	-0.000734535487459276	0.000137513091974073
455.958379551319	0.00162185476845567	-0.00120131235202425
457.027203462982	-0.00122724951867426	0.00226760118684499
457.938023465297	0.00629981728845996	0.00454690761544529
458.922123061291	-0.00384177700430688	-0.00257768480689324
459.945121058546	0.000739835822811674	0.00185504208939724
460.839032730116	-0.00206202511592402	-0.00308293528087278
462.052884178557	0.00561888172845088	0.00110341759057175
462.909779917595	-0.000524794031453224	0.00118348741233842
463.993525762394	-0.000555992170661934	0.000488996145384168
464.869026747715	0.000200697325898336	0.000341744216980855
465.727470615926	-0.000453386232738051	-0.00143203985184615
466.820123061942	-0.00317793193852442	-0.00398083390889298
467.940516945157	-0.00199216855598827	-0.00302203895315212
468.709968493526	-0.000249736632102149	0.000254135054823745
469.806488027937	-0.00072609272886659	-0.00102322024276299
470.903503791587	0.000392429304948982	-0.005401254331034
471.769730467095	-0.00315872659772076	-0.00210852452120425
472.860569788133	0.00148019297667457	-0.0053165780451061
473.863521692472	-0.00061544435409111	-0.00237968183092629
474.792413881359	0.00220697054670893	0.0115781696037562
475.837815318259	-0.00267991340302648	-0.00443059080748853
476.920867036954	0.00114747555189254	0.00369584872610984
478.153139929398	-0.000510604600808318	-0.000540231073445141
479.469525205572	0.00104295947967259	-0.00157409956626431
480.287730181495	0.00192967826296891	0.0021245350239274
481.279748001501	0.00026307476845111	0.00629956655997774
482.552347346087	0.000986486721395341	2.50120925011643e-05
483.428409574717	-0.00196658909560266	-0.000161670802216518
484.309249480447	1.84311663375958e-06	0.00658580079477533
485.324183434145	-0.0012406558824225	-0.001178785572439
486.19806689319	0.000962496150024084	-0.000226731282434445
487.028443060874	-0.00156911837844476	0.00120655562351013
487.913509849277	1.00299769778545e-05	4.10849764542753e-06
488.779770643983	-0.000636826313700434	-0.00494288345760396
489.78257012059	-0.00347576762260449	0.0040187755646451
490.763220478616	-0.000776936918724491	-0.0024759738066964
491.591673668629	-6.59665627265049e-05	-0.00134714571308225
492.786899510052	-0.00151087473161793	0.00420424112938761
493.799574600118	0.00113720141842155	-2.76350529979652e-05
494.722314391809	-0.00176856892629584	-0.00264252094681083
495.686565476301	0.000596227473887989	-0.000294670074993841
496.981491799401	-0.00027780060331728	0.000704425472225267
498.108321768064	0.00511758501555575	0.00667509121552257
499.222521934294	0.000237963343362235	0.00369084114005291
500	0.000647927132851223	0.000289962232860042


==> data_icl/lambda_0p01/data/full_state_data.dat <==
0	-2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.335666459695747	2.14665677391414	2.88255114634591	-0.179832127815865	0.186345083732668	-0.279384454420973	-0.0679644756709549	0.297855061892675	-0.447217914052514	0.767526746910493	0.143951769277892	0.557938533277218	-0.723238153458632	0.0882748700773633	-0.17208441573669	0.149028899960369	0.101359416271903	-0.0700678883010512	0.0516276023148931	-1.09379366110071	-0.0916336026479669	0.0689907685922656	-0.170014396683409	0.111598115633779	-1.03416322863675	0.115520049223274	-0.244117174962265	0.034616813679495	-0.0685810277908046	0.0409903880858222	0.0461191785571543	0.335666459695747	0	0.465186126598849	0	0.847303326563375	0	1.15946652510992	0	1.3845081371252	0	2.23443737022639	0	2.2524481681887	0	3.1475639215642	0	3.99864556223367	0	6.05556993217333	0	0.174615408567903	0	0.160503647643448	0	0.118781589205254	0	0.542064669551443	0	0	0.335666459695747	0	0.465186126598849	0	0.847303326563375	0	1.15946652510992	0	1.3845081371252	0	2.23443737022639	0	2.2524481681887	0	3.1475639215642	0	3.99864556223367	0	6.05556993217333	0	0.174615408567903	0	0.160503647643448	0	0.118781589205254	0	0.542064669551443	3.30281335732021	4.64549032461151
1.49348887868539	0.642722984969405	-1.02542426738157	-0.0598130277149755	0.224081632157639	-0.134262732486785	-0.0416361655206832	0.348055710037651	-0.265831175629943	0.727685810671327	0.125500435160214	0.598884605051088	-0.498701159957608	0.128650412446646	-0.0627056214998721	0.193864731445317	0.165236368247129	-0.00118254298499198	0.0666526199277999	-0.121202165188975	-0.0723814458099906	0.0974269551387352	-0.056209972195954	0.0864365273947783	-0.886089361323881	0.143545998361497	-0.0867568411969475	0.0509831341655693	0.00448324312109403	0.0624005596307285	0.0800823192589385	1.49348887868539	0	1.54627091985944	0	2.42198744842964	0	2.70633644251904	0	3.59829618190961	0	5.82891133548729	0	4.88635553575782	0	6.85688511536982	0	9.45590032357566	0	14.1097670568054	0	0.886453403581084	0	0.739824235762089	0	0.71963880763355	0	1.82434282175794	0	0	1.49348887868539	0	1.54627091985944	0	2.42198744842964	0	2.70633644251904	0	3.59829618190961	0	5.82891133548729	0	4.88635553575782	0	6.85688511536982	0	9.45590032357566	0	14.1097670568054	0	0.886453403581084	0	0.739824235762089	0	0.71963880763355	0	1.82434282175794	0.21674473727071	3.95340020749652
2.44430306073949	3.29106950765804	-0.826131078141097	-0.109833666862647	0.0923446261495083	0.0265614173937593	-0.268348640557473	0.520915096328495	-0.522758896623559	0.214124982315262	0.370221680631126	0.110236976354832	-0.121656619248978	0.0587728694055228	0.0393739698800294	0.307965210723261	0.281264942533948	-0.0380267518441499	0.00721232438533034	0.405317872203705	-0.12253770779323	0.122726671025736	-0.179117439649912	-0.00554328287827443	-0.839854999411547	-0.0212511658254206	-0.0121020578080717	0.00314310768334285	0.042600770665192	0.0900285288379289	0.114749888699487	2.44430306073949	0	3.74411941994475	0	0.825388886999965	0	8.56747787075526	0	-0.0481974240766027	0	8.64568638762856	0	21.6767037424206	0	-2.62782722888126	0	15.8568023437636	0	8.9564376040776	0	1.29582412703108	0	-0.139031569762524	0	-1.29824561032086	0	1.05619002292514	0	0	2.44430306073949	0	3.74411941994475	0	0.825388886999965	0	8.56747787075526	0	-0.0481974240766027	0	8.64568638762856	0	21.6767037424206	0	-2.62782722888126	0	15.8568023437636	0	8.9564376040776	0	1.29582412703108	0	-0.139031569762524	0	-1.29824561032086	0	1.05619002292514	4.46149476339369	-1.52396257309772
3.69336155062203	0.729411342101821	-2.22043177686427	-0.0506599628881311	0.107667280775187	0.0437664732477774	-0.242981383223452	0.475558592488112	-0.405981794193335	0.165538914909475	0.215275559995384	0.216673040720409	-0.109460526803585	0.0738974583536219	0.0544829361708037	0.294411662985472	0.283414069938293	-0.0351359581235187	-0.000539088719904329	0.51907349897625	-0.12398272491483	0.115747224639526	-0.173807779574989	-0.0264808376449565	-0.949993005715797	-0.00535026846582073	0.0142922592234636	-0.000352448396184655	0.0492124726232887	0.0875289778822712	0.118109633627694	3.69336155062203	0	7.11898007459095	0	-1.04813123102151	0	18.3702868085611	0	-4.51710204734356	0	12.2203288779921	0	51.2675964263716	0	-14.4063501195201	0	23.6446565969065	0	1.30006795735676	0	1.62357488506029	0	-1.02830457896542	0	-3.70623970656815	0	0.166071574471287	0	0	3.69336155062203	0	7.11898007459095	0	-1.04813123102151	0	18.3702868085611	0	-4.51710204734356	0	12.2203288779921	0	51.2675964263716	0	-14.4063501195201	0	23.6446565969065	0	1.30006795735676	0	1.62357488506029	0	-1.02830457896542	0	-3.70623970656815	0	0.166071574471287	3.77447652038898	-9.44676348869947
5.31368487076948	-0.0451525754131365	2.45373200314689	0.0948378056821585	0.0481726584749954	0.222533483691567	-0.192642124715276	0.261847540586253	-0.130555817202998	0.0539494632216018	-0.0415598358464454	0.139869914048914	0.141665557021179	0.0266379058386005	0.189675986440551	0.195376643583141	0.159282239245114	0.0586830611275292	-0.0928238837252085	0.864356577888309	-0.00981070905350061	0.0610046539925519	-0.0843512503510166	-0.0957822898369071	-1.07511763148806	-0.0467618957395598	0.0438484731713862	-0.0781573026856736	0.0757731079746031	0.0503688007554559	0.0770990429365161	5.31368487076948	0	6.51476090688983	0	-0.00533489923881181	0	19.1112124417126	0	-4.40224080710529	0	16.7625961659107	0	50.548454496095	0	-14.4726214032131	0	23.8278294829097	0	7.24419720662614	0	1.13204963697346	0	-0.718652877896389	0	-3.67195806767717	0	0.274162554416934	0	0	5.31368487076948	0	6.51476090688983	0	-0.00533489923881181	0	19.1112124417126	0	-4.40224080710529	0	16.7625961659107	0	50.548454496095	0	-14.4726214032131	0	23.8278294829097	0	7.24419720662614	0	1.13204963697346	0	-0.718652877896389	0	-3.67195806767717	0	0.274162554416934	1.96629050045896	-6.48106168338968
6.82820056983189	-3.59663678143448	1.70704565632258	0.155465469327982	-0.0311527541680114	0.30271031396243	0.0158251099226746	0.0336597547677258	-0.00638914286210298	-0.025015806724635	-0.042029845368454	-0.00253832903314633	0.121071059384079	-0.032130625812286	0.263829166179899	0.0525539590265005	0.0184145356992707	0.0892291063351272	-0.170238140253329	0.951804848855325	0.0307142197287682	0.0218545269509972	-0.0448381803778844	-0.0737481307831833	-1.07049424494355	-0.0859441834049406	0.0243883056224601	-0.148084351838071	0.0846113221527071	0.0114355750136269	0.0131098433761373	6.82820056983188	0	3.55368329111947	0	2.02570824246541	0	26.5356958817643	0	-8.15991455661968	0	19.9188301993719	0	29.9757602029175	0	-4.58043315288654	0	18.4546681987467	0	12.6867923525899	0	0.386921195545632	0	0.553187038066111	0	-6.21961157858666	0	-0.487279072687667	0	0	6.82820056983188	0	3.55368329111947	0	2.02570824246541	0	26.5356958817643	0	-8.15991455661968	0	19.9188301993719	0	29.9757602029175	0	-4.58043315288654	0	18.4546681987467	0	12.6867923525899	0	0.386921195545632	0	0.553187038066111	0	-6.21961157858666	0	-0.487279072687667	-3.61639395323992	-2.31386272441375
7.99649697486844	-0.151428783100396	-2.17700390807265	0.122237909658715	-0.00663427233830828	0.335194697815862	-0.0162446111909693	-0.0185293467873417	-0.0323923594702188	0.00497029848090172	0.0363923245473696	0.0220392806135966	0.130117214093201	-0.0123069730542969	0.290880143443814	0.00994453222481514	-0.0122024322711383	0.103354223300919	-0.221709036196189	0.942112382992039	0.0302127905800336	0.0148731645235051	-0.0210383890367009	-0.0809225141244942	-1.04345330118936	-0.112204969588451	0.00535861567669614	-0.187987172640269	0.0844106192595669	-3.0219983533489e-05	-1.66503862731195e-06	7.99649697486844	0	0.661614329644857	0	1.65079275442905	0	35.3866071554281	0	-8.87275970301298	0	21.8070801950901	0	0.760998671461786	0	0.0176386129406845	0	15.0641666058952	0	11.2712515563053	0	0.191981856955415	0	0.3716518937222	0	-6.75070125990652	0	0.305934009566236	0	0	7.99649697486844	0	0.661614329644857	0	1.65079275442905	0	35.3866071554281	0	-8.87275970301298	0	21.8070801950901	0	0.760998671461786	0	0.0176386129406845	0	15.0641666058952	0	11.2712515563053	0	0.191981856955415	0	0.3716518937222	0	-6.75070125990652	0	0.305934009566236	0.211697809689175	-4.11002639570077
9.18922165744714	-0.401081816074752	-0.431955059364414	0.0979702219568234	0.00229266745400453	0.352889553137544	-0.0129634378055556	-0.0304609120783814	-0.0179185688562084	0.00151859126413511	0.0398494943107797	0.0267357294188743	0.106517576681866	0.001655056986193	0.307241626887164	-0.00469539769721145	-0.0224232929092805	0.117607746483339	-0.248412251477498	0.931728213514072	0.0259587207214433	0.00446543628193666	-0.00891480633300344	-0.0738705727237113	-1.03565869570814	-0.106691901180777	0.00592440893146876	-0.208319920369829	0.0815622126017768	6.20606801404112e-05	-0.000174909050277495	9.18922165744713	0	0.420697895791311	0	-0.743363975615089	0	35.535723706756	0	-8.58455989144225	0	27.1911686561442	0	0.692014142661585	0	-0.195825481344781	0	14.6934358307821	0	-1.49126310907096	0	-0.0375962884530259	0	-0.448197263671952	0	-6.53865270947509	0	0.579577077284576	0	0	9.18922165744713	0	0.420697895791311	0	-0.743363975615089	0	35.535723706756	0	-8.58455989144225	0	27.1911686561442	0	0.692014142661585	0	-0.195825481344781	0	14.6934358307821	0	-1.49126310907096	0	-0.0375962884530259	0	-0.448197263671952	0	-6.53865270947509	0	0.579577077284576	2.36409835223239	-0.424911048452817
10.4880706442473	2.46180611586373	0.459612710886295	0.0478931745000877	-0.00686384381522145	0.380262052297222	-0.0245012571326044	-0.0186053207208664	-0.011835627051568	0.00164405414321258	0.0408904769289426	0.0137094469415594	0.0975282651268083	-0.00530544866187097	0.331814043919302	6.9488526212234e-05	-0.0155588611738824	0.0881299151041252	-0.314093168746671	1.0158522661114	-0.0434679710208443	0.0224261090414881	-0.0155719876097737	-0.115274045665382	-1.07322384100093	-0.104644805383181	-0.00890197571245824	-0.257909912666474	0.0910264396118237	0.017190151625079	0.00765106929252188	10.4880706442473	0	1.44730715709085	0	-1.33003199551714	0	37.1242439287524	0	-9.01638784775642	0	27.5939314273778	0	3.41091265801545	0	-0.631655079307549	0	15.0578620660143	0	-1.78093705379555	0	0.613510640173858	0	-0.98810686242568	0	-6.92805838673682	0	0.216544868971953	0	0	10.4880706442473	0	1.44730715709085	0	-1.33003199551714	0	37.1242439287524	0	-9.01638784775642	0	27.5939314273778	0	3.41091265801545	0	-0.631655079307549	0	15.0578620660143	0	-1.78093705379555	0	0.613510640173858	0	-0.98810686242568	0	-6.92805838673682	0	0.216544868971953	5.80802519691188	1.63143345127409
11.2747956392536	3.5003545402326	2.52201320388087	0.0331145544941589	-0.00318364049512996	0.388354848985671	-0.0252505168705725	-0.0193650387497743	-0.00485302825244373	-0.00614816259111853	0.0209527451868334	-0.000591809807207652	0.0920131363473667	-0.000483569900149388	0.338601117161796	-1.83411877223554e-05	-0.013176548366367	0.0847592239068136	-0.331135301947732	0.978416265663794	-0.0178316738439388	0.0416191677305253	-0.00623658422821632	-0.0578240157599616	-0.947427853701137	-0.0803451188577464	-0.00107656152842685	-0.274165891545204	0.087501181747635	0.0255880661290782	0.00192063950353896	11.2747956392536	0	4.15677235140679	0	0.0812222188212256	0	46.5845287226517	0	-3.97291793176402	0	30.4184479176072	0	36.8309223068768	0	17.5312627473113	0	25.3514759064444	0	4.23357563749973	0	0.390241233357684	0	-0.358452670417841	0	-4.7556515924153	0	-0.356836130627503	0	0	11.2747956392536	0	4.15677235140679	0	0.0812222188212256	0	46.5845287226517	0	-3.97291793176402	0	30.4184479176072	0	36.8309223068768	0	17.5312627473113	0	25.3514759064444	0	4.23357563749973	0	0.390241233357684	0	-0.358452670417841	0	-4.7556515924153	0	-0.356836130627503	5.4280051943873	23.1600766955414
12.4219250032109	0.9179987287402	0.00930304194595739	0.0187302021332272	0.00133700973837153	0.403841223674249	-0.0100387185596823	-0.00976195153893913	0.00108753982155828	-0.00180017538153587	0.0179755030805704	0.000846821942945154	0.0916493466892863	0.00163288646925571	0.351023436312659	-1.04411074474206e-05	-6.05984233932891e-05	0.0514121886538114	-0.369773361042064	0.861554142344107	-0.0245938405278083	0.0375111337326388	-0.0265553095294661	-0.0605154697633616	-0.954054911859074	-0.0730442638309797	0.00597258633658558	-0.302647314309057	0.0757863768470469	0.0148049598073614	-0.00714761064902748	12.4219250032109	0	6.13040001673141	0	2.13120114712186	0	50.8348050198543	0	0.195393390340284	0	34.8336960750942	0	47.5720348797134	0	27.47060073301	0	35.0810250230509	0	14.3481171981622	0	1.16100938851055	0	0.421166244452139	0	-3.47427210745919	0	0.898351726375621	0	0	12.4219250032109	0	6.13040001673141	0	2.13120114712186	0	50.8348050198543	0	0.195393390340284	0	34.8336960750942	0	47.5720348797134	0	27.47060073301	0	35.0810250230509	0	14.3481171981622	0	1.16100938851055	0	0.421166244452139	0	-3.47427210745919	0	0.898351726375621	0.789558256187969	30.5109451518152
13.5593335464279	0.508410500938687	-0.480595663986768	-0.000533632470849318	3.78355429162346e-05	0.414470960232224	-0.0112697154747549	3.30841769584485e-05	-0.000153914350911841	-0.000446559854007448	0.0136843206978325	4.4009778374645e-05	0.0863629407099378	5.06403800387319e-05	0.359618191504514	2.20716163023178e-05	2.7898817965878e-05	-0.00142888341426633	-0.406388784316701	0.835129218344591	-0.0451588617469964	0.0557680593087062	-0.0295022515019511	-0.0695616736501593	-0.925702780625523	-0.0564173906097994	0.00737869273720488	-0.331763513832814	0.0717247528677162	0.0250040179696473	1.11718354243433e-05	13.5593335464279	0	7.06591919113128	0	1.74973704370824	0	51.6343455128076	0	-0.136857787806075	0	34.9938485261042	0	48.2765358799778	0	27.1717293285644	0	35.2262826484164	0	14.2725209599338	0	1.98387398513585	0	0.0521376732320085	0	-3.79496233690115	0	0.60995971470341	0	0	13.5593335464279	0	7.06591919113128	0	1.74973704370824	0	51.6343455128076	0	-0.136857787806075	0	34.9938485261042	0	48.2765358799778	0	27.1717293285644	0	35.2262826484164	0	14.2725209599338	0	1.98387398513585	0	0.0521376732320085	0	-3.79496233690115	0	0.60995971470341	0.73993477652011	31.0223280725493
14.4042724175537	-1.47523714624855	-2.54218589401015	-0.0042245032372482	-4.23362141194268e-05	0.424417822452048	-0.00630716706351374	0.00245863139136192	4.85938534782669e-05	9.45138954428654e-05	0.00719795297839973	-0.00182886291712872	0.0764571049832835	1.12239469856599e-06	0.368389070858167	0.000277431709840693	0.00154200580806228	-0.0100764677442415	-0.413592956865887	0.811771278324599	-0.0431494447220959	0.0501176837018032	-0.038028995887868	-0.0787850411146234	-0.898294540044365	-0.0605805915928416	0.00606645990806568	-0.335968484044423	0.0681889797850971	0.0202181027843214	3.05782101960247e-05	14.4042724175537	0	6.93655279858651	0	0.253064356860317	0	51.9374860012248	0	0.384983637626589	0	38.0264559773087	0	48.0270723313725	0	26.4948040263503	0	33.7472150752207	0	7.66125523652928	0	1.89302502204844	0	-0.597665364880144	0	-3.73924599188219	0	1.02849750881324	0	0	14.4042724175537	0	6.93655279858651	0	0.253064356860317	0	51.9374860012248	0	0.384983637626589	0	38.0264559773087	0	48.0270723313725	0	26.4948040263503	0	33.7472150752207	0	7.66125523652928	0	1.89302502204844	0	-0.597665364880144	0	-3.73924599188219	0	1.02849750881324	0.253229581456125	29.6551102295662
15.3613411937267	-3.03270650842486	-0.596033781861233	-0.00430815753783677	-9.69542213525901e-06	0.432130371671133	-0.00358408429897301	0.00105931646602465	-7.06440167872791e-05	0.00200260909535733	0.00320414874162128	-0.000585488442823671	0.082770246203422	-2.563581298012e-05	0.373252844909284	1.83583852103846e-06	0.00115312693643435	-0.0157156935078152	-0.418043030088304	0.794560026364418	-0.0286050818308994	0.0557270277798867	-0.0346217284747715	-0.0831056364621516	-0.892796608435281	-0.0674718174713937	0.00962520251467447	-0.337548855513801	0.0645461560086985	0.0172523118104819	-1.93437355299744e-05	15.3613411937267	0	4.15721808011652	0	-1.49960903618214	0	60.3214444255759	0	5.25245458837723	0	41.5467885633737	0	22.047778029709	0	12.3206046074872	0	24.3755251786159	0	0.169117116223841	0	1.72944351840019	0	-1.37676643129017	0	-1.40602855611264	0	1.50691159893162	0	0	15.3613411937267	0	4.15721808011652	0	-1.49960903618214	0	60.3214444255759	0	5.25245458837723	0	41.5467885633737	0	22.047778029709	0	12.3206046074872	0	24.3755251786159	0	0.169117116223841	0	1.72944351840019	0	-1.37676643129017	0	-1.40602855611264	0	1.50691159893162	0.447104478312206	16.4074452785328
16.793346939269	-1.36117220151851	0.969310035090806	0.000103754784130591	-0.000213849504536633	0.440884771587172	0.00315814059769998	-0.000108896427869088	3.29462436989999e-06	-0.00540093438524862	0.0207228161612593	-0.014153462913494	0.0841228783559272	-5.4789354270622e-05	0.378888032774166	3.34159325740752e-05	-7.64279499028994e-05	-0.0184984193773052	-0.424735116007624	0.786051657638212	-0.0164064702829158	0.0433170317812291	-0.0327028417047829	-0.09455212253542	-0.861097530981354	-0.0795671850201363	0.0115590140230405	-0.340018766689696	0.0611783447204394	0.00358582101878896	-1.93458854065341e-05	16.793346939269	0	1.42075603583317	0	-0.281917244936204	0	65.8348956857655	0	3.19777205438756	0	42.9468287263049	0	10.2996822952352	0	15.7894344061188	0	21.9491051426954	0	1.74187056870656	0	0.500701430027286	0	-0.403112478673247	0	-3.04393659643002	0	0.302793227894956	0	0	16.793346939269	0	1.42075603583317	0	-0.281917244936204	0	65.8348956857655	0	3.19777205438756	0	42.9468287263049	0	10.2996822952352	0	15.7894344061188	0	21.9491051426954	0	1.74187056870656	0	0.500701430027286	0	-0.403112478673247	0	-3.04393659643002	0	0.302793227894956	0.891001228272656	17.4943158105538
17.6926723702778	-1.35745547530337	2.23372294806205	0.000161507514693203	-9.16011745563057e-05	0.442885705810905	0.000957821473891232	-2.65818821083193e-05	-0.00203581626081465	-0.00309949786402459	0.0179336155301972	-0.00512617168996214	0.0742841959730129	-7.27579026391182e-05	0.380329745597916	-1.10465101088036e-05	6.23457757495272e-05	-0.0188883978287775	-0.425187272461622	0.781808702114862	-0.0143960742395554	0.0400253023895879	-0.0357193068871856	-0.0847360585250121	-0.881504332222985	-0.0692778884987183	0.00536671911811994	-0.340220323886939	0.0600193471062761	-2.19388800725348e-05	-1.80284266667502e-05	17.6926723702778	0	0.263571785952439	0	1.37907127622316	0	67.3267382684464	0	1.05164444456049	0	46.2094911991425	0	8.3726995566652	0	18.5678955915025	0	17.7132822567785	0	8.44211391134229	0	-0.361205637835278	0	0.36929960402267	0	-4.03318673901664	0	-1.29145550304985	0	0	17.6926723702778	0	0.263571785952439	0	1.37907127622316	0	67.3267382684464	0	1.05164444456049	0	46.2094911991425	0	8.3726995566652	0	18.5678955915025	0	17.7132822567785	0	8.44211391134229	0	-0.361205637835278	0	0.36929960402267	0	-4.03318673901664	0	-1.29145550304985	-0.756653739664893	18.7279371567331
18.4909985958017	1.13329499889389	0.118683145249881	0.00149510612159878	1.61263561253153e-05	0.449809374953686	0.00258080275988007	-3.22424258724167e-05	0.00176472976743669	-0.00243618129673762	0.0181378648302637	-0.00662474268402566	0.0790353402528012	-2.37681690752938e-05	0.384932456663359	-3.06196574769432e-05	-2.89901188888984e-05	-0.012856462166914	-0.428086579656318	0.834999579065364	-0.011105115586601	0.0349877753419274	-0.0243057713535043	-0.0803465745021655	-0.898756198392821	-0.0698028877760334	0.00930477668350245	-0.342432294371237	0.0632603160313581	1.87672879784629e-05	2.57859619236311e-05	18.4909985958017	0	-0.0743380112239275	0	2.40405197138271	0	67.9405344526839	0	0.236347322647539	0	47.8393904828072	0	7.88458236875463	0	19.5666920761017	0	16.1123968597097	0	11.3049299620351	0	-0.623831753873435	0	0.994582136863984	0	-4.4227210172487	0	-1.93575250816946	0	0	18.4909985958017	0	-0.0743380112239275	0	2.40405197138271	0	67.9405344526839	0	0.236347322647539	0	47.8393904828072	0	7.88458236875463	0	19.5666920761017	0	16.1123968597097	0	11.3049299620351	0	-0.623831753873435	0	0.994582136863984	0	-4.4227210172487	0	-1.93575250816946	0.71308725822492	16.2542408139897
19.4982959650831	2.45894014266698	-1.8916672478203	2.57210305563511e-05	-0.000373818646774663	0.45150466674397	0.00599760785724302	-0.00210063145474057	1.86266651573928e-05	-0.00117862864632643	0.0123236954260174	-0.00548761623106224	0.0774652894949151	-9.98927069190108e-05	0.384988934613345	-0.000219762165761292	-0.000101710584851611	-0.000395862673086854	-0.434583470071856	0.86467769666853	0.0278720663706764	-0.00431930906615457	-0.000246476712536404	-0.0521792408727917	-0.966905038895295	-0.0424575726322785	0.012168679893058	-0.34950224962862	0.0642277016094885	-0.0165645543193891	-0.0066787660109153	19.4982959650831	0	2.24949465344814	0	1.11843089064366	0	73.4831527062637	0	-2.99908618559763	0	49.9433250242814	0	21.4110592878407	0	11.3750969348511	0	21.4991855464887	0	7.61269871010454	0	0.0482021450895107	0	0.22912026988726	0	-6.31876424608869	0	-2.6708091047245	0	0	19.4982959650831	0	2.24949465344814	0	1.11843089064366	0	73.4831527062637	0	-2.99908618559763	0	49.9433250242814	0	21.4110592878407	0	11.3750969348511	0	21.4991855464887	0	7.61269871010454	0	0.0482021450895107	0	0.22912026988726	0	-6.31876424608869	0	-2.6708091047245	3.33867105705982	9.6686662464399
20.4462994022244	1.91819787041127	-1.58217984579198	4.60083564224861e-05	-5.80136946205245e-05	0.452591244936642	2.33466471995827e-05	-5.32828346006429e-05	1.3644237584338e-05	-0.00434832547086826	0.0180630780442859	-0.00743408228936166	0.0751357197591115	-6.89160119183965e-05	0.384624459001811	-5.78936853777692e-05	-3.7933711853546e-05	0.000102320759298973	-0.439543799783987	0.853606394033885	0.0171974154562159	-0.000136607542906749	0.000677931979594291	-0.0651711931051699	-0.939489957857602	-0.0307546563160703	0.0037303997005624	-0.350508539734204	0.062654382894581	-0.00910519018641971	-8.5849740864777e-05	20.4462994022244	0	4.34996522057987	0	-0.224953225921496	0	78.1545809918207	0	-5.98828048044206	0	51.8871429602925	0	31.8380667906143	0	4.69638769297166	0	25.8459982657276	0	4.7385078741138	0	0.79879107968543	0	-0.687880878855593	0	-8.3505027715265	0	-3.72575212379833	0	0	20.4462994022244	0	4.34996522057987	0	-0.224953225921496	0	78.1545809918207	0	-5.98828048044206	0	51.8871429602925	0	31.8380667906143	0	4.69638769297166	0	25.8459982657276	0	4.7385078741138	0	0.79879107968543	0	-0.687880878855593	0	-8.3505027715265	0	-3.72575212379833	4.15887298447947	6.75984420266102
21.7417481742185	2.09325873697198	0.800597092586733	5.05764326668306e-05	-8.0564176309032e-05	0.453585579364201	0.00206666854850999	4.65872302411329e-05	0.000123305814908889	-0.000610567430190321	0.0214070022647262	-0.00678029013149486	0.0739993297270727	-0.000142127136149691	0.383494087612498	5.83230964614193e-05	-3.2450416983059e-05	1.62766861970059e-05	-0.457159249753742	0.863821407885376	-0.000411421536819823	-0.00866530488747286	0.00734116480307526	-0.0856758625166731	-0.98184911410162	-0.0241534735515672	0.00455512287482705	-0.361320872283256	0.0614893248102496	-0.0041780119374092	-0.00136045073591774	21.7417481742185	0	6.69884133901738	0	-1.45817479913484	0	82.4620903894533	0	-8.03375083579424	0	54.003838316246	0	39.8281588809252	0	1.30855375035024	0	29.4367665063253	0	1.42329051169692	0	2.0330621535259	0	-1.44237435392683	0	-9.59338407681418	0	-4.95637216073652	0	0	21.7417481742185	0	6.69884133901738	0	-1.45817479913484	0	82.4620903894533	0	-8.03375083579424	0	54.003838316246	0	39.8281588809252	0	1.30855375035024	0	29.4367665063253	0	1.42329051169692	0	2.0330621535259	0	-1.44237435392683	0	-9.59338407681418	0	-4.95637216073652	5.57825895283616	9.34424869344416
22.7898003029907	-1.15105321836848	2.10815709649214	6.29389798968213e-05	-1.91322215397089e-05	0.455312108915674	0.000882447481885231	9.18518481477928e-06	0.000180336625037474	-5.67130259297843e-05	0.0269392597198717	0.000535122194475139	0.0762819706049863	-6.66730350671334e-05	0.382992548714544	-4.55007036617111e-05	-1.01262620348534e-05	5.62974780655193e-07	-0.462157160134192	0.864665110178336	-1.14095837288656e-05	-0.0134812082049499	0.0098140787926202	-0.0793004799107671	-0.978188455101244	-0.020295326604333	0.0147175259090897	-0.364289752466161	0.0585984987015703	-0.0035000245445846	1.25261179906734e-06	22.7898003029907	0	7.33658542329439	0	0.48578222483026	0	83.9955653287878	0	-7.31248853574875	0	57.8399621237663	0	41.9919597713539	0	3.476049519344	0	30.1764497364435	0	9.31195924483129	0	2.36798552668791	0	-0.5462029880418	0	-8.97927657912115	0	-4.58899820166241	0	0	22.7898003029907	0	7.33658542329439	0	0.48578222483026	0	83.9955653287878	0	-7.31248853574875	0	57.8399621237663	0	41.9919597713539	0	3.476049519344	0	30.1764497364435	0	9.31195924483129	0	2.36798552668791	0	-0.5462029880418	0	-8.97927657912115	0	-4.58899820166241	0.393293801675365	11.5231639463398
23.7387927329741	-2.20475930524623	0.976156998840386	7.60641001754905e-05	-4.35883668858505e-05	0.45496404378963	0.00380145230660606	2.84799338077702e-05	0.00115491066508777	-0.00163635174964971	0.0268077224970001	2.81412073787984e-06	0.0767693346254474	2.15925587459726e-05	0.38094117404727	4.62223425955673e-05	-4.49661564561341e-05	-0.00017172066617041	-0.465427607268136	0.840216146263339	-0.000760603279577413	-0.0146116282758126	0.00696701765807894	-0.0766261294955586	-0.974385018963666	-0.0169828435966418	0.0171873046336517	-0.365450362417146	0.0543586277754466	-1.51094900652519e-05	-8.72768544955166e-06	23.7387927329741	0	5.64027937411799	0	1.69888120183494	0	87.1059071641089	0	-9.37816196204532	0	59.5341314356225	0	36.1623277041151	0	7.10234376926909	0	27.4386025177081	0	11.8855937311875	0	1.47916866350799	0	0.293661354116569	0	-10.4650430345985	0	-5.73830158197559	0	0	23.7387927329741	0	5.64027937411799	0	1.69888120183494	0	87.1059071641089	0	-9.37816196204532	0	59.5341314356225	0	36.1623277041151	0	7.10234376926909	0	27.4386025177081	0	11.8855937311875	0	1.47916866350799	0	0.293661354116569	0	-10.4650430345985	0	-5.73830158197559	-1.8804584840204	11.1190321732754
25.0171554248818	-1.8980054062137	-1.64058817594433	6.20272492067446e-05	1.66117887116585e-05	0.453073317219904	0.000110930046338658	-0.000739589880139153	6.46417509218999e-05	0.000970251367601985	0.0303694711024766	0.00157695233205255	0.0806440044449012	0.000100654381465054	0.376514318018632	-7.86553980297835e-05	-0.000100239678064137	-1.24517058057354e-05	-0.471723264204326	0.80167983632716	0.00408869426833083	-0.0059571145328529	0.00138926546310915	-0.0808935793634705	-0.975975655941885	-0.0121115395056893	0.0283924490848907	-0.367736681551758	0.0471533142949336	-7.55951857738317e-05	2.52600430730316e-05	25.0171554248818	0	3.08250512741181	0	1.78501455624508	0	92.2766013753839	0	-9.76517799163167	0	60.5796611432533	0	25.6039742419339	0	8.30981429538045	0	25.3493172103282	0	11.6513771832675	0	0.341161010804991	0	0.411928480562013	0	-10.8787432687168	0	-5.72627175989436	0	0	25.0171554248818	0	3.08250512741181	0	1.78501455624508	0	92.2766013753839	0	-9.76517799163167	0	60.5796611432533	0	25.6039742419339	0	8.30981429538045	0	25.3493172103282	0	11.6513771832675	0	0.341161010804991	0	0.411928480562013	0	-10.8787432687168	0	-5.72627175989436	-1.67762821722274	7.06723122395
25.8961436820872	-2.37866160765491	-2.21064196563879	-7.79408132901304e-06	-7.65794017906273e-06	0.450191149486925	0.0013084811020675	0.00215593219893555	0.00424650360389973	-0.00492403938638652	0.0199394865035898	-0.00618015018518824	0.0763302829776312	-9.33782561169279e-06	0.372748535173089	2.38468291238926e-05	4.7811379504508e-05	2.13640865911267e-05	-0.472602186144092	0.762104572299616	0.00134765991713783	2.14079150023556e-05	9.82645536158805e-05	-0.0841100467139678	-0.963129189614702	-0.0154846166631203	0.0341634216086694	-0.366249744894844	0.0411914802084115	2.84669078229421e-05	1.4089798574697e-05	25.8961436820872	0	0.979575772225139	0	-0.110586371189666	0	97.3519920757336	0	-5.19024019783087	0	64.7040686295596	0	13.2573231025237	0	-2.81860717586836	0	15.3175755737432	0	2.60702016359948	0	-0.241591718431674	0	-0.304828160078468	0	-9.1825309066657	0	-4.49558426829395	0	0	25.8961436820872	0	0.979575772225139	0	-0.110586371189666	0	97.3519920757336	0	-5.19024019783087	0	64.7040686295596	0	13.2573231025237	0	-2.81860717586836	0	15.3175755737432	0	2.60702016359948	0	-0.241591718431674	0	-0.304828160078468	0	-9.1825309066657	0	-4.49558426829395	-0.278502841216054	-4.83245516407169
26.6874393151946	-0.257174759936461	-0.35796864909533	-0.000643689200026861	5.45385861293769e-05	0.453146098741216	2.35630421612694e-05	0.000129113076592635	1.21819912397835e-05	-0.00435341631569001	0.0241812833600526	-0.00130479486714611	0.0789411214934406	3.8610026005446e-05	0.373883455885011	2.75293077703603e-05	3.84577091958702e-05	-0.000117178730661806	-0.469266920318978	0.720704602410401	-1.95133001137146e-05	0.000127437191614797	0.000130032304016113	-0.0859300003897293	-0.947102125995676	-0.0212488720603031	0.0398764462270735	-0.361367656870647	0.0352234697970817	4.39222737894975e-05	1.59578510162292e-05	26.6874393151946	0	-0.081628206586798	0	-1.14283737774779	0	99.0988444479864	0	-3.51151311130426	0	66.3185768506215	0	10.0523539032805	0	-5.88082778666128	0	12.390619118264	0	-0.19178810196994	0	-0.863697841924374	0	-0.945133219761348	0	-8.25070250373599	0	-3.62187866488854	0	0	26.6874393151946	0	-0.081628206586798	0	-1.14283737774779	0	99.0988444479864	0	-3.51151311130426	0	66.3185768506215	0	10.0523539032805	0	-5.88082778666128	0	12.390619118264	0	-0.19178810196994	0	-0.863697841924374	0	-0.945133219761348	0	-8.25070250373599	0	-3.62187866488854	2.8776217507637	-6.06491205283901
27.5442347595538	1.51242127317116	0.301757006110341	3.78739587407366e-05	0.000141985563247243	0.45287473736645	0.00146434460114344	1.5709817176638e-05	0.000590117853258396	-0.00288957198829686	0.0218729307885147	-8.3334336500954e-05	0.0778953418196133	3.74614149957857e-05	0.372292566786307	-2.12032837716792e-05	-1.11749336092213e-05	-0.00152668186963918	-0.469697039324295	0.679788711719221	-0.00319082624509879	-1.913289398122e-05	0.00107844429877761	-0.0891940400988378	-0.943115433747652	-0.0229628909466442	0.0466690748883785	-0.35990280505407	0.0290611468532558	1.77308969865662e-05	-1.1384178003868e-05	27.5442347595538	0	0.481851577316376	0	-1.21717419673342	0	99.6929138276078	0	-3.50315596052461	0	66.3419567883439	0	10.7314306128458	0	-5.85264149484362	0	12.3996392262413	0	-0.194886874831654	0	-0.404950482110518	0	-1.01895546435719	0	-8.24259628442452	0	-3.62157492218436	0	0	27.5442347595538	0	0.481851577316376	0	-1.21717419673342	0	99.6929138276078	0	-3.50315596052461	0	66.3419567883439	0	10.7314306128458	0	-5.85264149484362	0	12.3996392262413	0	-0.194886874831654	0	-0.404950482110518	0	-1.01895546435719	0	-8.24259628442452	0	-3.62157492218436	4.71233452818368	-4.75540130498915
28.4167541966188	1.65899972907946	2.25859544401657	-3.27176596893957e-05	-8.69756833351623e-06	0.452140435811623	0.00544824724515485	-0.00113744733141703	-2.9835471004294e-05	-0.00106208925260162	0.0207204836807689	-0.00251139021330971	0.073324425645862	5.24031649195114e-05	0.37067346402976	-9.18961466459592e-05	-0.000188018889030222	-6.3240357437246e-05	-0.466316246105824	0.635013161028696	-0.00173274334401362	-0.0025051183623147	-0.000143009859852145	-0.0887284942994084	-0.9409584192838	-0.027000783410186	0.0503834255659836	-0.355200298221586	0.0228522456896236	-1.60901167862806e-05	-0.000755069103798586	28.4167541966188	0	2.03736303198684	0	0.0274006373954284	0	102.474516330037	0	-1.26795702892946	0	68.4477653141646	0	15.7199862981944	0	-1.82977518712856	0	16.1730451377872	0	3.69439016480838	0	0.44388705525932	0	-0.309127587169233	0	-6.96264323636709	0	-2.41259196161534	0	0	28.4167541966188	0	2.03736303198684	0	0.0274006373954284	0	102.474516330037	0	-1.26795702892946	0	68.4477653141646	0	15.7199862981944	0	-1.82977518712856	0	16.1730451377872	0	3.69439016480838	0	0.44388705525932	0	-0.309127587169233	0	-6.96264323636709	0	-2.41259196161534	3.62139366833701	1.54209385794548
29.3654036791543	2.62427194037482	1.26537490013977	2.662900361681e-05	0.000183721816447199	0.450339786650451	0.00207892151497912	-0.000114916845248757	4.55678270864626e-05	-0.00142034138516502	0.0230889372555814	-1.90074390387591e-06	0.0683016456648014	5.46096576952168e-05	0.36796488029978	-0.000158818196001341	-9.14944699963472e-05	-0.00017443477064187	-0.460538085362847	0.568777397546312	0.000101022992169596	0.000152692488860384	3.13435704729205e-05	-0.0838591068716857	-0.912473812833081	-0.02707169314638	0.0394595985498932	-0.348660813716539	0.0162306163784139	-1.21986002718756e-05	-8.29378157457975e-05	29.3654036791543	0	3.88270943119243	0	1.93534463472755	0	106.16817230947	0	2.34862527103383	0	72.3726224860459	0	23.3311794819657	0	5.20804113487278	0	23.4491973672283	0	11.9167533795483	0	1.28053029816265	0	0.508511176495381	0	-5.34307375605844	0	-0.686627106425233	0	0	29.3654036791543	0	3.88270943119243	0	1.93534463472755	0	106.16817230947	0	2.34862527103383	0	72.3726224860459	0	23.3311794819657	0	5.20804113487278	0	23.4491973672283	0	11.9167533795483	0	1.28053029816265	0	0.508511176495381	0	-5.34307375605844	0	-0.686627106425233	2.68861584346379	7.53366102048632
30.6907478230205	1.28316779383305	-0.949677764892939	-0.000165764528648293	-4.17621408737877e-05	0.449446257788769	-0.000393705933090956	0.00109889133933894	-0.00015090013672619	-0.00325876542111496	0.0313500934770442	-8.44239527344774e-05	0.0657780356983121	-0.000120479686014229	0.365242287245741	9.92186172465463e-05	7.32970604361485e-05	-0.00430157539993679	-0.462526744400958	0.515261922256592	-8.47234031496603e-05	0.00599968516058371	-0.000356204639122883	-0.0935514351448413	-0.856193926122529	-0.0368866826636056	0.0228877544852914	-0.346235098218205	0.0110717405037745	0.00219252026073658	0.00156722415543179	30.6907478230205	0	6.94640412965245	0	1.61274407763888	0	113.559090125206	0	1.93438989886734	0	73.0428835850797	0	41.7506674263951	0	4.89563610763029	0	24.8978845153936	0	11.7910043690261	0	2.13889018949684	0	0.206934146481291	0	-5.7503706853521	0	-1.09023605050905	0	0	30.6907478230205	0	6.94640412965245	0	1.61274407763888	0	113.559090125206	0	1.93438989886734	0	73.0428835850797	0	41.7506674263951	0	4.89563610763029	0	24.8978845153936	0	11.7910043690261	0	2.13889018949684	0	0.206934146481291	0	-5.7503706853521	0	-1.09023605050905	1.68613295053615	8.38684377118262
31.6773954770629	-0.988199578044015	-2.22346706734952	-0.00210721468910886	3.91303807109566e-06	0.457075123540708	0.000620927142653499	0.00490901958247592	-0.00960557348456569	-0.00057545830534878	0.0195345497395785	-0.00991042925636935	0.0812809859622768	8.32607511808625e-05	0.368801249976054	0.000100128307829406	7.9052906280058e-05	-0.0201282935022966	-0.468279702095638	0.677329600897598	0.000549629762530186	0.0161314911380926	-0.0268731347080284	-0.070312091256154	-0.923888808066073	-0.0703521739025744	0.0551383268442259	-0.352601803253072	0.0206609585680078	0.00312655049458968	0.00775889201860804	31.6773954770629	0	7.05776487696919	0	-0.0717488746213761	0	114.044976564308	0	2.03994695786253	0	76.1067707433367	0	41.9274191588538	0	4.16180868504485	0	24.2629070451835	0	5.94213482176116	0	2.22285737331184	0	-0.679270793529428	0	-5.87523236684502	0	-0.978423909519913	0	0	31.6773954770629	0	7.05776487696919	0	-0.0717488746213761	0	114.044976564308	0	2.03994695786253	0	76.1067707433367	0	41.9274191588538	0	4.16180868504485	0	24.2629070451835	0	5.94213482176116	0	2.22285737331184	0	-0.679270793529428	0	-5.87523236684502	0	-0.978423909519913	1.09832200616374	8.18740328792724
32.7040319034777	-1.38761965363462	-0.206731564162021	-0.00374879918741598	0.000184044946741888	0.459356632866566	-0.00533257141831361	3.22220903697571e-05	-0.0161137716567376	0.00153853917211844	0.0239102699296172	-4.53823976520219e-05	0.080410266741852	1.13929298342616e-05	0.369338579760499	3.08126128860089e-05	-2.27631089853902e-05	-0.0224054989302764	-0.469479369054481	0.648019438161466	0.000350864336278852	0.00616241549086125	-0.0313669672117903	-0.0708338100407608	-0.90628224388704	-0.071785218223671	0.0602732310006924	-0.35173989545202	0.0154299145955345	4.15364334998071e-05	4.09032187898886e-05	32.7040319034777	0	5.83123728689058	0	-1.52385733135584	0	115.515174365884	0	3.74211738682415	0	78.5324835111136	0	40.1594044942911	0	2.16086604832884	0	21.4488360793615	0	1.5394992277704	0	1.27022802056502	0	-1.52177545496229	0	-4.87665789815988	0	0.357273603037309	0	0	32.7040319034777	0	5.83123728689058	0	-1.52385733135584	0	115.515174365884	0	3.74211738682415	0	78.5324835111136	0	40.1594044942911	0	2.16086604832884	0	21.4488360793615	0	1.5394992277704	0	1.27022802056502	0	-1.52177545496229	0	-4.87665789815988	0	0.357273603037309	2.16490628517783	8.43749481795938
33.6199740088762	-2.70892752102189	1.53376951765637	1.50169132191798e-06	3.40065833038857e-05	0.458233830752361	-0.00155110242474132	2.09895196923998e-05	-0.0162791484216874	0.000716866208810777	0.0242088406607257	7.32983305247244e-05	0.0776512198787256	1.93864298800468e-05	0.367071085588899	-1.33539958027301e-05	3.18317609681773e-05	-0.0188789324993596	-0.474604918120399	0.637641839580834	-0.0110825963130798	0.0149495667203625	-0.0372731144773658	-0.0526066208652451	-0.955657967454091	-0.0511304048873505	0.0677603125629626	-0.356589479259873	0.0120339991683991	0.00780475256936093	0.00335221101617706	33.6199740088762	0	3.88314542151434	0	-0.681457144443255	0	119.820135679772	0	1.74440520190098	0	79.5744755777064	0	30.3306630467529	0	6.96877361959964	0	18.9010314285715	0	2.91291090611158	0	0.560519201813394	0	-0.887321019831058	0	-6.35687481102248	0	-0.20331906614648	0	0	33.6199740088762	0	3.88314542151434	0	-0.681457144443255	0	119.820135679772	0	1.74440520190098	0	79.5744755777064	0	30.3306630467529	0	6.96877361959964	0	18.9010314285715	0	2.91291090611158	0	0.560519201813394	0	-0.887321019831058	0	-6.35687481102248	0	-0.20331906614648	-0.0101266110788016	12.1994460351685
34.5059586668129	-2.37513738027241	1.82258424956226	-2.30176619548684e-05	-0.000118723193210254	0.457344424891686	-0.00103395761736314	1.1652324057388e-05	-0.0172839586035075	-0.000292263451691602	0.0231031470654805	1.71481218906228e-05	0.07896066802929	1.62676437790385e-05	0.364562732353395	-1.86441810090465e-05	2.71395645488495e-05	-0.0143195558986141	-0.482760816454983	0.635643271334586	-0.0159430360897296	0.0241476498929457	-0.0417301981025873	-0.0577775394433666	-0.945393291048021	-0.0387942209386667	0.0607990774079687	-0.361376048377479	0.0113426174511643	0.00963953197607967	0.00237449776746987	34.5059586668129	0	1.54424506971085	0	0.707349141523606	0	126.004502328007	0	-1.9129367801377	0	81.7602124318366	0	13.9531333463515	0	16.616690343338	0	13.1600160492664	0	6.36753157363257	0	0.136950489522704	0	-0.00570242763129463	0	-8.68472936399893	0	-0.874842600441536	0	0	34.5059586668129	0	1.54424506971085	0	0.707349141523606	0	126.004502328007	0	-1.9129367801377	0	81.7602124318366	0	13.9531333463515	0	16.616690343338	0	13.1600160492664	0	6.36753157363257	0	0.136950489522704	0	-0.00570242763129463	0	-8.68472936399893	0	-0.874842600441536	-1.07974074728208	18.4258437208383
35.5754654792698	-0.033311895505013	0.363150720816742	3.16448498560838e-05	-4.69725982967691e-05	0.461656723384497	-0.00141142514958113	9.6745429693619e-05	-0.00602186460596164	-4.15059022388411e-05	0.021183638179022	-0.001539533294541	0.087112948628995	8.6025681011433e-06	0.365876703550607	1.02282142981879e-06	-4.89146789513683e-05	0.00354788101301715	-0.498649628259275	0.73939727002933	-0.0122573773435562	0.0173708287136249	-0.020828563178644	-0.0536264399770438	-0.968103901530995	-0.0514993303873094	0.0635537380086524	-0.374425945055799	0.0192062466662268	4.20766576910683e-05	-1.19951485399751e-05	35.5754654792698	0	0.178742359294456	0	2.26793341050139	0	128.322735337256	0	-4.26682788715147	0	84.2886497060369	0	9.57891863825883	0	20.8197878167752	0	8.98403888440611	0	10.6947901790322	0	-0.633691934046004	0	0.939274476192281	0	-9.97683299660885	0	-2.1319753586356	0	0	35.5754654792698	0	0.178742359294456	0	2.26793341050139	0	128.322735337256	0	-4.26682788715147	0	84.2886497060369	0	9.57891863825883	0	20.8197878167752	0	8.98403888440611	0	10.6947901790322	0	-0.633691934046004	0	0.939274476192281	0	-9.97683299660885	0	-2.1319753586356	-0.296845978862957	18.2564790482521
36.6194511745088	0.809276737251978	-1.94373076782892	-0.00068187709497257	1.38340369498804e-05	0.467102113269702	-0.00119409924051371	0.000162986851239114	-0.00707309728023905	0.000173377077603818	0.0165054715219018	-0.00176796273576353	0.0910722747795166	-4.08664030300145e-06	0.368846712119496	-2.929237389495e-06	-9.64392292865254e-05	8.5590132207629e-05	-0.50684393119392	0.774992127140624	-0.00928053384652759	0.0231821359430625	-0.0176047435486282	-0.0513713518890299	-0.969153948877279	-0.0443970821681216	0.0471394436578919	-0.380338842279959	0.0230588341280939	-5.09452543253172e-05	-0.000141133138220687	36.6194511745088	0	0.577783564841997	0	1.27494112908233	0	128.514707954542	0	-4.78400787108422	0	85.7464411372995	0	9.68322455810331	0	20.5335965413838	0	9.78608847383157	0	8.41894011665024	0	-0.25171255211312	0	0.276143446876378	0	-10.3039815272305	0	-2.62146309547711	0	0	36.6194511745088	0	0.577783564841997	0	1.27494112908233	0	128.514707954542	0	-4.78400787108422	0	85.7464411372995	0	9.68322455810331	0	20.5335965413838	0	9.78608847383157	0	8.41894011665024	0	-0.25171255211312	0	0.276143446876378	0	-10.3039815272305	0	-2.62146309547711	1.52535491197603	17.0586575528919
37.5282091902808	2.24668902838324	-1.45817952626751	-8.33264785904488e-06	-4.28038646362712e-05	0.467531771684943	-0.00145736549019227	4.77525496241105e-05	-0.000959621383602018	-0.000850778616877479	0.0170345061203508	-0.000112798546884615	0.0885411032082517	-1.1925154635385e-05	0.368029232330736	8.16451715269301e-05	2.29525702706435e-05	5.79597130949123e-05	-0.506616169286882	0.780317961777531	5.7039936110315e-05	0.0094633169114587	-0.00695061623425392	-0.0454840030831443	-0.957314747525974	-0.0268840656856188	0.0408093441834617	-0.379059260399662	0.022889150557969	4.64523505602794e-05	3.68917067394864e-05	37.5282091902808	0	2.00888414243308	0	-0.339960392067771	0	130.938008779045	0	-7.25618596704923	0	88.6481163773817	0	14.0231951107884	0	16.4529189999837	0	14.1064097459967	0	3.15094637681003	0	0.574484034090388	0	-0.597737550459687	0	-11.6931273601841	0	-4.09100922662778	0	0	37.5282091902808	0	2.00888414243308	0	-0.339960392067771	0	130.938008779045	0	-7.25618596704923	0	88.6481163773817	0	14.0231951107884	0	16.4529189999837	0	14.1064097459967	0	3.15094637681003	0	0.574484034090388	0	-0.597737550459687	0	-11.6931273601841	0	-4.09100922662778	4.57800456875648	16.5250157809365
38.8329998054639	2.3908480704318	0.55729764154786	5.20521709407256e-05	-0.00012200714893245	0.466766293399232	-3.22860590103623e-06	3.83858116181551e-05	-1.92238465905703e-05	-9.43106501366488e-05	0.0137895798895357	-8.49531715943669e-05	0.0896288453048964	1.48313310852156e-05	0.365019234446311	2.17051551071367e-06	4.57405771423779e-05	9.02463929819375e-06	-0.512481895324048	0.791493690629188	-0.00483240433164317	0.00392730810677412	-0.00339747828068433	-0.0586472576042529	-0.979163319615425	-0.0144308011770486	0.0450919774642401	-0.380796437378617	0.021330542917857	-6.83579857385948e-05	-5.29380724472981e-05	38.8329998054639	0	5.44549837479774	0	-1.42974796063213	0	140.02681889908	0	-10.0954366990393	0	90.0599047056622	0	38.154718386817	0	9.01875312622725	0	17.7300251910686	0	1.37678112895959	0	1.19935876646647	0	-1.41691232846771	0	-13.8427730330061	0	-4.63803737457343	0	0	38.8329998054639	0	5.44549837479774	0	-1.42974796063213	0	140.02681889908	0	-10.0954366990393	0	90.0599047056622	0	38.154718386817	0	9.01875312622725	0	17.7300251910686	0	1.37678112895959	0	1.19935876646647	0	-1.41691232846771	0	-13.8427730330061	0	-4.63803737457343	5.83283531564828	15.638372670126
40.1407080239376	0.428065261696109	2.01319426629384	-3.90977055356769e-05	2.92933823867203e-05	0.465602623661851	4.69033693143823e-06	0.000105356165223705	2.13631871311664e-05	-5.67562084681637e-06	0.0161293368504162	-2.16903834697498e-05	0.088406648516012	-6.64834493166914e-05	0.361837822097897	6.67204640633714e-05	0.00015561281472346	-0.000133692589792749	-0.512212653544056	0.77952483305164	-0.00663967716491248	2.6674825488655e-05	-0.00740460581059364	-0.0503408560228546	-0.97141471620832	-0.0224965995315695	0.0486648391316888	-0.379077525592119	0.0175415204634879	-6.54201955182979e-05	3.06921265725965e-05	40.1407080239376	0	7.01641912489148	0	0.782130672730195	0	142.369410013127	0	-7.80707368038999	0	94.1099449541781	0	42.1955687866963	0	11.9600614961026	0	21.476975624628	0	9.1525350904071	0	2.21051143598566	0	-0.267492062789558	0	-12.479664561605	0	-2.99001457557915	0	0	40.1407080239376	0	7.01641912489148	0	0.782130672730195	0	142.369410013127	0	-7.80707368038999	0	94.1099449541781	0	42.1955687866963	0	11.9600614961026	0	21.476975624628	0	9.1525350904071	0	2.21051143598566	0	-0.267492062789558	0	-12.479664561605	0	-2.99001457557915	1.64844806609967	19.4093678299287
41.0235738691488	-0.856824194236076	0.714765737302653	0.000785705990306936	-0.00013310483921145	0.471426047203169	8.90887363480551e-05	-0.000169670264365517	0.0010881094154017	-8.12057591065225e-05	0.012369697833892	-3.29815182528879e-05	0.094611008302605	-0.000143554410973315	0.365133303595966	-2.84157500703413e-05	-1.41394832032695e-05	0.000911888927155062	-0.514024476696209	0.820997438244812	-0.00482456655103156	-0.00243923624465408	5.96559787858312e-05	-0.0527772611550451	-0.976490117822402	-0.0265473327127488	0.0472487717509161	-0.379205047290056	0.020228888880671	-0.00108560781370834	-0.00129349502390781	41.0235738691488	0	6.88395774662437	0	1.94984905710773	0	142.519999288531	0	-7.84830290731851	0	95.7944813878242	0	42.1236573097994	0	12.1148789664039	0	21.5806187298509	0	11.7595007258967	0	2.08971878348493	0	0.521621204629259	0	-12.5674662189972	0	-3.02314900169865	0	0	41.0235738691488	0	6.88395774662437	0	1.94984905710773	0	142.519999288531	0	-7.84830290731851	0	95.7944813878242	0	42.1236573097994	0	12.1148789664039	0	21.5806187298509	0	11.7595007258967	0	2.08971878348493	0	0.521621204629259	0	-12.5674662189972	0	-3.02314900169865	-0.800584328965091	16.9765076479743
42.3410822335978	-2.80235702744113	-1.80318507667438	9.77708917630266e-05	1.31142141035343e-05	0.472167363841682	0.0012587459332492	0.000219587346839792	7.72538167950224e-05	-0.00301067564756446	0.010865686289449	-0.000479136838592342	0.0900701867516576	-6.60185291925931e-05	0.364251427171086	0.000155340250565386	0.000117740681980759	0.000912603607835907	-0.525203672072901	0.817028438824614	0.013507727015199	-0.00734510997291634	-7.38049745227144e-05	-0.0582642603487362	-0.96778403378168	-0.0241255607171925	0.0397609799740718	-0.386580203079427	0.0187399725731712	-0.00249092820166136	-2.60605244291838e-05	42.3410822335978	0	4.40166772517073	0	1.40894888765339	0	147.654046613813	0	-6.21318048647983	0	96.8589188360635	0	30.7410534170706	0	7.66713888371916	0	18.998319857194	0	10.4772444356967	0	1.04389446388872	0	0.170455824972767	0	-11.4454506854964	0	-2.77467123039108	0	0	42.3410822335978	0	4.40166772517073	0	1.40894888765339	0	147.654046613813	0	-6.21318048647983	0	96.8589188360635	0	30.7410534170706	0	7.66713888371916	0	18.998319857194	0	10.4772444356967	0	1.04389446388872	0	0.170455824972767	0	-11.4454506854964	0	-2.77467123039108	-2.21208020207859	8.06576044795482
43.1513487822855	-2.18327608364093	-2.00572528487563	2.18809527561076e-05	4.58201907991697e-06	0.471923412126097	2.53496263196386e-05	0.00206235648140189	0.00312802571430916	-0.00126387752308964	0.00597504464387649	-0.00329000133757049	0.088565902270719	-2.73327237860597e-05	0.362814005912503	3.06244559528285e-05	4.23351922449585e-05	0.000330601050727058	-0.525808531886676	0.794835285746205	0.0137079540784152	-0.00332806640157172	0.000901827917100709	-0.0598335500252944	-0.971260183563506	-0.0245803480029526	0.0398786442176609	-0.385365706613703	0.0152502191680991	-1.28951235743233e-05	-1.50023686550336e-05	43.1513487822854	0	2.26241330779981	0	-0.261752575548087	0	153.337331358615	0	-1.80767441844858	0	100.310363807326	0	15.5551671721294	0	-4.02170734960852	0	9.90762386909138	0	3.33413474832314	0	0.663593813803864	0	-0.541084434307002	0	-9.56461661262665	0	-1.98556718523532	0	0	43.1513487822854	0	2.26241330779981	0	-0.261752575548087	0	153.337331358615	0	-1.80767441844858	0	100.310363807326	0	15.5551671721294	0	-4.02170734960852	0	9.90762386909138	0	3.33413474832314	0	0.663593813803864	0	-0.541084434307002	0	-9.56461661262665	0	-1.98556718523532	0.0652662480318995	-4.28534277959912
44.0985135000045	-1.22789296897807	-0.128087512214538	2.83493911710449e-05	0.000122907847670471	0.474196063843553	-4.5322905046911e-05	0.000131653051784338	0.000601588611354765	-1.78607231298284e-05	0.00985709519443818	-0.000134501416881849	0.0879204761794642	5.54643902727494e-05	0.363491352596094	4.55273386899732e-05	-1.16772134931187e-05	0.00201025686745779	-0.525955504602145	0.776180457804066	0.0137909150397554	-0.00209041340110577	0.00295969163885015	-0.060181430187387	-0.965858760340932	-0.0187622516722861	0.0413683515417723	-0.38359780422085	0.0117252508669608	-4.5739344058056e-05	-0.000117254976667485	44.0985135000044	0	0.67972530563723	0	-1.34638617967274	0	156.046337001558	0	0.145901174935696	0	101.869738500009	0	10.8101271754899	0	-7.59783166305824	0	6.98346718428873	0	0.850604883402605	0	-0.247204657384562	0	-1.26779064601595	0	-8.29567214277932	0	-0.957408444385719	0	0	44.0985135000044	0	0.67972530563723	0	-1.34638617967274	0	156.046337001558	0	0.145901174935696	0	101.869738500009	0	10.8101271754899	0	-7.59783166305824	0	6.98346718428873	0	0.850604883402605	0	-0.247204657384562	0	-1.26779064601595	0	-8.29567214277932	0	-0.957408444385719	2.10208226745914	-6.47587293707965
45.0858544865217	0.162499704173933	1.38201734439706	0.00275186685723671	2.4671533613053e-05	0.478917375216348	2.7272849269766e-05	3.71427992253902e-05	0.00623144685601588	0.000237666359751224	0.00556085771566501	-6.69461993976233e-05	0.0907355559864589	8.10408151371921e-05	0.366057426926121	-7.34306043294535e-05	-3.09386928694178e-05	0.0145128238016386	-0.533367723851709	0.814170029938335	0.0131223712171653	-0.0022859320251742	0.00765613664788856	-0.0703760570391949	-0.94796069804909	-0.0224994759938205	0.0389104493950317	-0.38780898189954	0.0141934758018491	-0.000198918458173706	-0.000108967647370639	45.0858544865217	0	0.133585394826374	0	-0.757490538015348	0	156.514721179712	0	-0.0121846667983404	0	102.390689474173	0	10.3702087386774	0	-7.4988939321112	0	6.90240775320674	0	1.37306849299391	0	-0.723726749446326	0	-0.760790738223043	0	-8.44662009542687	0	-1.10477933919782	0	0	45.0858544865217	0	0.133585394826374	0	-0.757490538015348	0	156.514721179712	0	-0.0121846667983404	0	102.390689474173	0	10.3702087386774	0	-7.4988939321112	0	6.90240775320674	0	1.37306849299391	0	-0.723726749446326	0	-0.760790738223043	0	-8.44662009542687	0	-1.10477933919782	2.91587830579279	-6.00710967506733
46.0024871451114	1.90282660807352	2.01686905440316	-5.21623467674254e-06	-4.06591095317325e-06	0.480674086482029	-0.00118240671725089	-0.00237235864803105	0.00241190007037072	0.000887491227924663	7.5325044805819e-05	-6.73908451946223e-06	0.0850691865430235	1.8648242580845e-06	0.366868379847213	-8.62790347578346e-05	-7.05525458878267e-05	0.0170874557414588	-0.533922670967206	0.805456788771244	0.00191618140703699	-0.00422553060302695	0.00377291712025954	-0.0729493111941294	-0.945110522402885	-0.0318373571441401	0.0257367202174337	-0.386429573315414	0.0134801876678611	-0.000958215426616269	-0.000881738048724736	46.0024871451114	0	1.02009938892377	0	1.01047975598491	0	157.612695269285	0	1.78421632551702	0	105.845028714849	0	11.9190039787277	0	-5.23105451592963	0	10.5615506657317	0	8.19689531141576	0	-0.0662614711847087	0	0.0766297699825709	0	-7.65937505331691	0	0.215770140457533	0	0	46.0024871451114	0	1.02009938892377	0	1.01047975598491	0	157.612695269285	0	1.78421632551702	0	105.845028714849	0	11.9190039787277	0	-5.23105451592963	0	10.5615506657317	0	8.19689531141576	0	-0.0662614711847087	0	0.0766297699825709	0	-7.65937505331691	0	0.215770140457533	2.87862673239617	-3.97348878128993
46.8569878941446	2.55148335620126	0.51087514966873	0.000155670556957532	2.2908540136537e-05	0.482292299878725	9.67279182459739e-06	-6.96699835688617e-05	0.00334492955341157	0.00396026481049029	6.20366261545818e-05	-1.04546826830542e-05	0.0859071057964431	-6.28558391544298e-05	0.366905915808197	-3.83493791139813e-05	-2.35679395769917e-05	0.0209912769159481	-0.532668969598277	0.809662643813579	0.00507106731519109	-0.00159251553136717	0.00481533357995098	-0.0713054917179782	-0.929700364909457	-0.0351898176829852	0.0241214987606761	-0.383849907172148	0.0127304629451194	8.50732596439933e-05	1.00169050122428e-05	46.8569878941446	0	3.08415178471377	0	2.19846830175197	0	162.633916660855	0	4.5893505517441	0	107.662840142259	0	24.2119580375419	0	1.44754641204188	0	14.7674491704956	0	11.1612374278146	0	0.488511728104957	0	0.838679516327432	0	-5.82673787664016	0	1.03154355913831	0	0	46.8569878941446	0	3.08415178471377	0	2.19846830175197	0	162.633916660855	0	4.5893505517441	0	107.662840142259	0	24.2119580375419	0	1.44754641204188	0	14.7674491704956	0	11.1612374278146	0	0.488511728104957	0	0.838679516327432	0	-5.82673787664016	0	1.03154355913831	2.35488469939815	2.08586434720388
47.7771828894907	2.09067013011922	-1.26567496794874	-2.95014943144953e-05	-7.46644689564691e-05	0.483357900617733	-0.0051764838649145	0.000618270149946314	7.1253393495887e-05	-0.00368773229659568	0.0103570134725099	-0.00087458430940865	0.0864666728793702	1.189289836169e-05	0.366362869315514	-6.93836054908208e-07	-4.56026430726438e-06	0.0233625547964779	-0.527201007377578	0.78742261261996	0.00356150479363577	-0.000702989635060312	0.00323152010433813	-0.062573206515678	-0.952311260352986	-0.0287626444676307	0.0267918348694765	-0.378105030348865	0.00875545888824276	-0.000149098828289242	-8.55915869473566e-05	47.7771828894907	0	5.227188299569	0	1.7123432293946	0	167.640559258394	0	3.52019645516224	0	108.177156848426	0	35.9451702811831	0	-0.903063527595784	0	15.9067618927097	0	10.6656672371087	0	1.1510045020654	0	0.430465779760222	0	-6.725697270274	0	0.638127296397203	0	0	47.7771828894907	0	5.227188299569	0	1.7123432293946	0	167.640559258394	0	3.52019645516224	0	108.177156848426	0	35.9451702811831	0	-0.903063527595784	0	15.9067618927097	0	10.6656672371087	0	1.1510045020654	0	0.430465779760222	0	-6.725697270274	0	0.638127296397203	2.39795107320857	0.583957959335114
48.6303227696307	1.23313901288306	-1.97901900269825	1.82777476524261e-05	3.50972812140487e-05	0.482716186974581	-7.45087638495951e-05	7.52823650668082e-05	0.000267932534780056	-0.00121062284083351	0.00940656762022469	-0.00234779246302321	0.0847138208629263	6.64125813249434e-05	0.36452745877607	8.04209982019176e-05	-5.52272248716589e-05	0.023570864716651	-0.524118050639241	0.780694613582282	6.31759955313917e-05	1.88123367421307e-05	0.00054994423882159	-0.0659916398628855	-0.949276949295111	-0.0301475377404709	0.0328251295944546	-0.373364335931746	0.00592966021244237	-6.02810279918358e-05	1.36470379733597e-06	48.6303227696306	0	6.6720304131943	0	0.31486342729481	0	170.142873717737	0	1.19998642679532	0	110.505535949433	0	40.3685655948279	0	-4.84543740363149	0	19.6974221614993	0	6.72340014433158	0	1.97045680931114	0	-0.401292260380286	0	-8.13753016272972	0	-0.709282345498957	0	0	48.6303227696306	0	6.6720304131943	0	0.31486342729481	0	170.142873717737	0	1.19998642679532	0	110.505535949433	0	40.3685655948279	0	-4.84543740363149	0	19.6974221614993	0	6.72340014433158	0	1.97045680931114	0	-0.401292260380286	0	-8.13753016272972	0	-0.709282345498957	2.94157852270555	-1.21404545039534
49.4500101098048	0.0660712772530246	-1.20339652665196	-7.54841085462035e-05	-8.72653381864408e-06	0.48518401740186	-0.00104566216974528	-9.16285673942543e-06	-0.00133752362650466	-0.000551533097612817	0.0101356104159419	-0.000701148443881275	0.0903896858352245	-4.19718599063657e-06	0.364775526386554	2.91372538562488e-05	-1.14797580973784e-06	0.0177956816297739	-0.522571031213133	0.82058692245955	9.08063716506394e-05	-8.58873763373331e-05	-0.00506846358675182	-0.0619153383885098	-0.973462428044448	-0.0355234932133191	0.0483420473503726	-0.371152584622962	0.0063892319547737	-3.86865945392759e-05	-4.03368765266839e-05	49.4500101098048	0	7.26191240120045	0	-1.13737489507848	0	170.656566837979	0	0.090525092131518	0	113.127929447644	0	40.8587078862713	0	-5.83781874537238	0	21.8022071693461	0	1.91162401571808	0	2.482805380725	0	-1.18021994682011	0	-8.69052400188842	0	-1.6670363798114	0	0	49.4500101098048	0	7.26191240120045	0	-1.13737489507848	0	170.656566837979	0	0.090525092131518	0	113.127929447644	0	40.8587078862713	0	-5.83781874537238	0	21.8022071693461	0	1.91162401571808	0	2.482805380725	0	-1.18021994682011	0	-8.69052400188842	0	-1.6670363798114	3.21377148548628	0.624569906302016
50.3108213057636	-1.7398534034143	0.83211540736214	6.67775216395186e-05	-0.0002502778512725	0.487719026024115	-3.21234959463111e-05	-0.000168917396638056	1.29972386129203e-05	-0.00320722932442148	0.00891709017413148	-0.000211123721147228	0.0876163122780624	-8.60351910513175e-05	0.366195543044184	-5.13600340894854e-05	-6.52042350630262e-05	0.0147260631447742	-0.52415149146605	0.82326029482937	0.00858865582229423	-0.00315141868499001	5.52779051733799e-05	-0.071010406618096	-0.952543631724261	-0.0308659620437033	0.0364535485711486	-0.370040558389797	0.00682985397314694	-0.00182802115473392	-0.000899653778129534	50.3108213057636	0	6.49804825355616	0	-1.31265938680076	0	171.585330258245	0	-0.031538484675507	0	113.471891217434	0	39.6045149089737	0	-5.54366283500308	0	21.6119022515718	0	1.72369803271653	0	1.90705176547549	0	-1.32589034879924	0	-8.8054806245298	0	-1.71386502485668	0	0	50.3108213057636	0	6.49804825355616	0	-1.31265938680076	0	171.585330258245	0	-0.031538484675507	0	113.471891217434	0	39.6045149089737	0	-5.54366283500308	0	21.6119022515718	0	1.72369803271653	0	1.90705176547549	0	-1.32589034879924	0	-8.8054806245298	0	-1.71386502485668	1.59163310318393	2.35906975702772
51.2093188093022	-2.3783261533031	1.82766748676252	-3.84622989687397e-06	6.12046429858982e-06	0.487610965734681	-5.09522701977855e-05	0.000176846755770691	-0.000201091860594262	-0.00116423819401401	0.00771409149465334	-8.8078151428892e-05	0.0851744432175191	-2.43393653904052e-05	0.364914099235181	4.29967165955967e-05	-1.14841447488767e-06	0.00361047053127021	-0.520293590419094	0.823903560163396	-0.00596416728080969	0.00735044901015746	-0.00964199253652073	-0.058294982986884	-0.983302455281148	-0.0184180984245424	0.0358847373970637	-0.366264940366118	0.00552242065611558	0.0020006078305274	0.000120682735341393	51.2093188093022	0	4.57222529872771	0	0.0486262601957736	0	175.741811389899	0	-2.99734098861794	0	115.615480780147	0	30.5755135925029	0	0.954167145953654	0	16.8817181469453	0	5.1995395794344	0	1.16412384295968	0	-0.468466990840959	0	-10.6506438232239	0	-2.81600413123794	0	0	51.2093188093022	0	4.57222529872771	0	0.0486262601957736	0	175.741811389899	0	-2.99734098861794	0	115.615480780147	0	30.5755135925029	0	0.954167145953654	0	16.8817181469453	0	5.1995395794344	0	1.16412384295968	0	-0.468466990840959	0	-10.6506438232239	0	-2.81600413123794	-0.423502111366319	6.58023169515115
52.309914542144	-2.06633664337865	1.23060543995163	-0.000162641095208866	-0.000109483436021588	0.485976496633404	0.000165848002885647	-0.000130944887594987	-9.50309575949586e-05	-0.00391978214665072	0.0129188853207029	-0.000229484024922999	0.0851948902908842	-0.000151258985086778	0.361516452248648	-0.000169000043180268	-2.10210765394246e-05	7.36025469553927e-05	-0.521274380362568	0.803447788660398	-0.00203904446543828	0.00449509816713125	-0.0209532070877718	-0.0626140182823713	-0.957735775182069	-0.0109386068315718	0.0319308761790883	-0.364473655849763	0.00227517668964857	-0.000242326630020055	-6.17358685446903e-05	52.309914542144	0	2.01296439767514	0	1.89948272243703	0	181.705949422352	0	-7.32038113471672	0	118.757128316952	0	16.6477858119642	0	11.0709833951533	0	9.5153037914161	0	10.5750650117942	0	0.367115011228815	0	0.610914705503286	0	-13.1601771435349	0	-4.14403518288675	0	0	52.309914542144	0	2.01296439767514	0	1.89948272243703	0	181.705949422352	0	-7.32038113471672	0	118.757128316952	0	16.6477858119642	0	11.0709833951533	0	9.5153037914161	0	10.5750650117942	0	0.367115011228815	0	0.610914705503286	0	-13.1601771435349	0	-4.14403518288675	-1.98382794237576	11.7102063582108
53.3703533556845	-1.03778817945056	-1.16563672034188	-0.00102746973015828	0.000192614463216962	0.486480348666896	-0.00192650597930626	-0.00040174723251542	-0.00188430599850953	-0.000793598206118359	0.0157593997328289	0.000309552211963875	0.0851093802743707	0.000186959601243431	0.360334503829395	-0.000495166108112976	-0.000346273758278539	-0.00011465754504271	-0.527733174205867	0.795237483265277	0.00713395608970793	0.00573075162603619	-0.0349191038798366	-0.0719290152383616	-0.967612635289912	4.38328114707187e-05	0.0328099676211153	-0.367136613112401	2.55985059179846e-05	-3.12586253940035e-05	9.74071243418241e-05	53.3703533556845	0	0.25581881867671	0	1.94445421473286	0	184.701706785699	0	-7.60551167886023	0	119.303832388671	0	11.4163580317671	0	11.8774875903671	0	8.6143696193172	0	10.6419944115436	0	-0.647884448426951	0	0.645505440398371	0	-13.3978448656688	0	-4.17830519786453	0	0	53.3703533556845	0	0.25581881867671	0	1.94445421473286	0	184.701706785699	0	-7.60551167886023	0	119.303832388671	0	11.4163580317671	0	11.8774875903671	0	8.6143696193172	0	10.6419944115436	0	-0.647884448426951	0	0.645505440398371	0	-13.3978448656688	0	-4.17830519786453	-1.00362308162566	8.31332749266114
54.2184109933916	0.745440277431928	-2.01643195851561	-0.000119392194383855	-2.67232899215345e-06	0.487648321557625	1.30134681616363e-05	-0.00174791090631386	-0.0019484806505193	-0.000684300182524301	0.0147221204448464	0.00381695891680278	0.0842161323927325	0.000106640274338561	0.360141085630417	-0.000179441505625783	-0.000543326786321089	-3.74383815795956e-05	-0.526203774522809	0.788073138572282	0.00438122515929879	0.00157612606584815	-0.0430835810893229	-0.0692570825352055	-0.96174806224305	0.000122997195772723	0.0351375949256688	-0.364280535750182	0.000153636511478986	-2.93739824055083e-05	8.43295092668336e-05	54.2184109933915	0	0.137779365548169	0	0.454074604573414	0	184.956628680623	0	-7.51239838994414	0	121.982433854294	0	11.3118834524583	0	11.4776414959986	0	8.62837628209221	0	5.73664855120507	0	-0.749254315925225	0	-0.158677791940735	0	-13.2723458868035	0	-4.10332577755415	0	0	54.2184109933915	0	0.137779365548169	0	0.454074604573414	0	184.956628680623	0	-7.51239838994414	0	121.982433854294	0	11.3118834524583	0	11.4776414959986	0	8.62837628209221	0	5.73664855120507	0	-0.749254315925225	0	-0.158677791940735	0	-13.2723458868035	0	-4.10332577755415	2.27236716602938	8.44861639827179
55.1198500026005	1.98167365318052	-1.13343782227674	-0.000156712175922675	-7.08211879382542e-05	0.489137199433575	-0.00241532075797696	9.40156808760989e-05	-0.00478209214539996	-0.0024190253512321	0.0170903903110315	7.26907058446129e-06	0.0875584977545312	-1.21141932627231e-06	0.359652698725821	8.15140985003939e-05	2.8523698718172e-05	-1.55750583880319e-05	-0.527643419346117	0.769920285343241	7.20437485883111e-05	0.00369492399288124	-0.0523380370769994	-0.0694690715774991	-0.950910032238754	3.50584658943483e-05	0.0341173635439276	-0.363751315583333	8.72315543644185e-05	5.91253039334629e-05	1.18489189107691e-05	55.1198500026005	0	1.4160066238117	0	-1.0245659495324	0	186.882934676165	0	-9.5249904755386	0	124.471819995553	0	14.3589034003474	0	8.55566556263448	0	11.8850609150887	0	1.44774621455838	0	0.0867005875802145	0	-1.02632510273256	0	-14.5070958579132	0	-5.46191593554972	0	0	55.1198500026005	0	1.4160066238117	0	-1.0245659495324	0	186.882934676165	0	-9.5249904755386	0	124.471819995553	0	14.3589034003474	0	8.55566556263448	0	11.8850609150887	0	1.44774621455838	0	0.0867005875802145	0	-1.02632510273256	0	-14.5070958579132	0	-5.46191593554972	4.98324721635267	9.18191350173915
56.2476992016545	2.34131786753819	1.15268526108774	2.49152778342928e-05	3.08582361952572e-05	0.486991347969428	-0.000107205490241708	0.000117602050176232	-0.003349543721102	-1.72229082040644e-05	0.0185217138871366	0.000159693878253128	0.0844808535842004	-5.42945468433938e-05	0.356154303591268	0.000103318254960064	-0.000150853956976894	-3.71497460150149e-05	-0.527409742502838	0.725206143983795	0.000281531225583223	0.000191137206582156	-0.0592447696572558	-0.0684251033868274	-0.942006798788972	0.000118386258103314	0.0333435549383555	-0.361282926120386	7.74227565949268e-05	1.76679171422032e-05	-3.20965484638501e-05	56.2476992016545	0	3.98118541574223	0	-1.1152696497846	0	192.729972095555	0	-9.66291850850842	0	125.012326691542	0	27.7139267456013	0	8.38982463843628	0	13.0856709591294	0	1.38050167171711	0	0.941658538421817	0	-1.10629150500034	0	-14.6303142096549	0	-5.57218170671632	0	0	56.2476992016545	0	3.98118541574223	0	-1.1152696497846	0	192.729972095555	0	-9.66291850850842	0	125.012326691542	0	27.7139267456013	0	8.38982463843628	0	13.0856709591294	0	1.38050167171711	0	0.941658538421817	0	-1.10629150500034	0	-14.6303142096549	0	-5.57218170671632	5.45535926718972	13.9519653625781
57.3990065673813	1.66314456977712	1.94300961241254	-2.8047492397128e-05	6.45404576102401e-05	0.484123528518076	3.84838174109075e-05	5.82662518792753e-06	-0.0081353273217376	-0.00211102820290938	0.0147072950728733	4.00787728825411e-05	0.0824569596469469	8.50950965894759e-05	0.351740032157957	3.21536079095986e-05	2.98598219077625e-05	3.12939315685399e-05	-0.523524895973889	0.683279367260454	-1.14019769418054e-05	2.6855353464494e-06	-0.0705745950472853	-0.0679674551151157	-0.927757067072012	0.000270535876883181	0.0393647354141893	-0.355339962970229	4.74929765910348e-05	-1.81724217031698e-05	-7.41013036171438e-06	57.3990065673813	0	6.46508251522869	0	0.982063628237533	0	198.131797137759	0	-5.1762513717329	0	128.914136465257	0	39.5450167725338	0	18.06687534424	0	21.3706307558243	0	8.76253104464681	0	1.88197946965956	0	-0.0305680229449137	0	-12.3031718962067	0	-3.83889010704454	0	0	57.3990065673813	0	6.46508251522869	0	0.982063628237533	0	198.131797137759	0	-5.1762513717329	0	128.914136465257	0	39.5450167725338	0	18.06687534424	0	21.3706307558243	0	8.76253104464681	0	1.88197946965956	0	-0.0305680229449137	0	-12.3031718962067	0	-3.83889010704454	2.69963668161271	24.8231652460525
58.3815256659692	-0.112305451221232	0.335231903039393	0.000199282584586486	5.79916110303495e-05	0.489586299470113	-3.95294200577091e-05	-2.82997240030086e-05	-4.24075840406757e-07	-0.00311157744517744	0.0138860988027829	-8.39193294589073e-05	0.0880341234761854	-5.45108611883366e-06	0.354654892695163	2.64323072093099e-06	-1.96929335302248e-05	0.00810814424124215	-0.512641806352889	0.728758265703506	0.00233709251716229	-1.38011634509823e-05	-0.0524686662030027	-0.0777304227390901	-0.942982740523965	-0.00111030995071423	0.0463391740469579	-0.341806879921365	0.00296907928514935	8.34364165959372e-06	5.45644520034595e-07	58.3815256659692	0	7.24286556160061	0	2.1719466209798	0	199.012232547535	0	-3.98805008590393	0	130.584947669616	0	40.6571413453029	0	19.5134705093313	0	23.2756210919918	0	11.3247107782747	0	2.49098304804362	0	0.78610916359258	0	-11.5697326553615	0	-2.93847751961529	0	0	58.3815256659692	0	7.24286556160061	0	2.1719466209798	0	199.012232547535	0	-3.98805008590393	0	130.584947669616	0	40.6571413453029	0	19.5134705093313	0	23.2756210919918	0	11.3247107782747	0	2.49098304804362	0	0.78610916359258	0	-11.5697326553615	0	-2.93847751961529	-0.27632261376536	24.2588874946249
59.5976825841921	-1.90032872301769	-1.84959608357294	6.02908622664761e-05	-1.50597763268563e-05	0.492105968294542	-0.00648151809323902	0.000169461570187723	0.000213216114596155	-0.000927914071405265	0.0122253697468974	-0.00088415069967103	0.0846072384818515	-1.85862666030417e-05	0.355539325158865	-5.45688470187546e-08	-6.95986097663767e-06	0.0104458291869005	-0.507350923471068	0.694622391045461	0.0082485699214143	0.00875479539430113	-0.0424966104913498	-0.0803229295837808	-0.956894559916109	-0.0138384825041469	0.0483499343017536	-0.33413080374276	0.000129940274911518	0.00443697330063729	0.00386875887892048	59.5976825841921	0	5.87734897488288	0	1.18427416804875	0	200.890416153618	0	-2.45370134580982	0	131.914404593838	0	37.821928499304	0	17.0784192099441	0	21.1308765611823	0	9.41533135197377	0	1.54054219628697	0	0.080488542374318	0	-10.5074491351743	0	-1.97898914440038	0	0	59.5976825841921	0	5.87734897488288	0	1.18427416804875	0	200.890416153618	0	-2.45370134580982	0	131.914404593838	0	37.821928499304	0	17.0784192099441	0	21.1308765611823	0	9.41533135197377	0	1.54054219628697	0	0.080488542374318	0	-10.5074491351743	0	-1.97898914440038	-1.06740254667683	19.2620696048345
60.4684663986185	-2.42194907699162	-1.75185729957452	3.1394456407237e-06	8.16814484013783e-05	0.492300516128326	-7.26685880323527e-05	0.0030063916100451	-7.33505809322868e-05	-0.00110969413814974	0.00989281616772202	-5.8393424998199e-05	0.0819276730328163	2.52345904498149e-05	0.354619029672209	8.50323838247615e-05	7.33824843309589e-05	0.00727384655823459	-0.499227904664319	0.683029146709087	0.0082671253538098	0.0136165929251095	-0.030691562296226	-0.0794576151820153	-0.936351791034756	-0.024585872869864	0.0453867432928144	-0.324908480050293	1.89971403569212e-05	0.00301141285726911	0.00316967247827889	60.4684663986185	0	3.97780148139833	0	-0.526717457857322	0	205.053528103554	0	1.27515743581281	0	135.281832505342	0	28.6562101579833	0	8.91504503284161	0	13.7985263260842	0	2.77737767806558	0	0.835075906012791	0	-0.720976788614689	0	-8.75797734213405	0	-0.590304744237374	0	0	60.4684663986185	0	3.97780148139833	0	-0.526717457857322	0	205.053528103554	0	1.27515743581281	0	135.281832505342	0	28.6562101579833	0	8.91504503284161	0	13.7985263260842	0	2.77737767806558	0	0.835075906012791	0	-0.720976788614689	0	-8.75797734213405	0	-0.590304744237374	0.106321532852835	11.0199970108217
61.5589695352599	-1.99903276023522	0.402994067229847	2.5320523786007e-05	6.9911103577761e-05	0.491948196291592	0.000117821622228242	-8.52966439018019e-05	1.59402197510331e-06	-0.000784549511777359	0.0119066577957672	3.04407472132851e-05	0.0783235372618713	1.31642881606239e-05	0.352955501667742	-0.000109286681485262	2.51602111989826e-05	0.00629160648241381	-0.488954881483734	0.637989537201105	0.00296095903879699	0.0063538336656849	-0.011304881194221	-0.0831527197646567	-0.913933227003507	-0.0258362918931225	0.0312781463975853	-0.31263092751821	4.11119422633076e-05	-6.37414957458945e-05	-1.19406790540391e-06	61.5589695352599	0	1.38764347155184	0	-1.34405420524429	0	211.228407781869	0	3.30599632446299	0	136.354972952954	0	13.8852170907112	0	3.87390851816409	0	11.1504615256339	0	1.32302430970465	0	0.087043960067496	0	-1.32082769711773	0	-7.2649526390523	0	-0.0893846357771421	0	0	61.5589695352599	0	1.38764347155184	0	-1.34405420524429	0	211.228407781869	0	3.30599632446299	0	136.354972952954	0	13.8852170907112	0	3.87390851816409	0	11.1504615256339	0	1.32302430970465	0	0.087043960067496	0	-1.32082769711773	0	-7.2649526390523	0	-0.0893846357771421	1.32567485574567	6.36110892907167
62.6835167665155	-0.200607155382492	1.97084587653928	8.4630973085865e-06	-6.4917221676077e-06	0.496800587585158	-0.000101715761463129	-0.001337805770112	0.00374239849266174	-0.00203296971173535	0.0147002568320844	-0.00520594730919597	0.0841821640399812	1.9694624364262e-05	0.355020449995596	-3.20166478739593e-05	-6.7610616646182e-06	0.0138767694304469	-0.489889774305732	0.72381050235076	-0.00322184349540774	-0.00897244706449765	0.0210030704842964	-0.0941601246618718	-0.898062521078654	-0.0671998582862709	0.0476768783132257	-0.310169596475796	0.00444357526899558	-0.00297030530346323	-0.00404877658430604	62.6835167665155	0	0.0790379506827435	0	0.123314357810412	0	213.05831904591	0	1.86786355213237	0	138.512301676338	0	11.0647242984937	0	5.63509438228497	0	9.32580342185799	0	4.74037826673741	0	-0.811743815356118	0	-0.34779219033159	0	-8.32340936635732	0	-1.16401833871142	0	0	62.6835167665155	0	0.0790379506827435	0	0.123314357810412	0	213.05831904591	0	1.86786355213237	0	138.512301676338	0	11.0647242984937	0	5.63509438228497	0	9.32580342185799	0	4.74037826673741	0	-0.811743815356118	0	-0.34779219033159	0	-8.32340936635732	0	-1.16401833871142	1.66517162242354	6.9265661656919
63.7107346373369	1.4084852901801	1.15227716196868	0.000143540806991153	0.000251121251993422	0.49933537792482	0.00272018540561503	0.00101491454896725	0.00830663082961631	0.000239599909573404	0.0126950798407956	4.85894159969788e-05	0.0884680289637813	0.000262732006696381	0.355196906718732	9.45024573916742e-05	0.000204941750004608	0.0112759105959403	-0.481509165035751	0.683833250127191	-9.73130882787697e-05	-0.00066794289174466	0.0242323499260885	-0.086666280096529	-0.893996505121832	-0.0687645308252127	0.0523965339617393	-0.301247719696576	8.56959282661435e-05	-0.000171060318326583	-8.03237367763531e-05	63.7107346373369	0	0.769181753626531	0	1.95213524538526	0	213.746110338016	0	2.98274669978522	0	141.84001293827	0	11.8086555958816	0	6.69341095638841	0	11.1747116491318	0	10.9040975232141	0	-0.237433922939909	0	0.621794535988441	0	-7.6576345576554	0	-0.221187073890767	0	0	63.7107346373369	0	0.769181753626531	0	1.95213524538526	0	213.746110338016	0	2.98274669978522	0	141.84001293827	0	11.8086555958816	0	6.69341095638841	0	11.1747116491318	0	10.9040975232141	0	-0.237433922939909	0	0.621794535988441	0	-7.6576345576554	0	-0.221187073890767	1.43298008400784	6.04375791511371
64.5971628941414	2.33690919559352	-0.773190616204166	-9.93134218589344e-06	2.63977109688562e-05	0.498654640697592	-5.47968525763642e-05	2.03684318041028e-05	0.00604306389620004	-0.00398477196086824	0.0161395915658634	2.21341030666927e-05	0.0831831263015931	1.62306662337648e-05	0.353795554026403	1.22085242868538e-05	1.01242066588336e-05	0.00741295429853772	-0.476564763018905	0.638741346454835	0.00565886968164006	-0.0021642575777259	0.0286362944237495	-0.0724562931949729	-0.91422766806027	-0.0671278728121609	0.0627458742642347	-0.296562375191833	3.308252995513e-05	-0.00204395121586301	-0.000347877370893564	64.5971628941414	0	2.45288091982023	0	2.13285293682613	0	217.009589342708	0	3.19023612870938	0	142.159331261157	0	18.2540333746159	0	6.84523992304619	0	11.7246045733652	0	11.0798794126848	0	0.570834239846334	0	0.774666937467687	0	-7.48800665469515	0	-0.0145709633869874	0	0	64.5971628941414	0	2.45288091982023	0	2.13285293682613	0	217.009589342708	0	3.19023612870938	0	142.159331261157	0	18.2540333746159	0	6.84523992304619	0	11.7246045733652	0	11.0798794126848	0	0.570834239846334	0	0.774666937467687	0	-7.48800665469515	0	-0.0145709633869874	2.19002460416351	5.76544835485018
65.6071644886796	2.37181066709615	-1.92591651103508	5.36811678338942e-05	-4.38154688017877e-05	0.496073086918478	0.00135117040596633	5.03057054129375e-05	0.00871502312994686	-6.57605023251811e-05	0.0118911100599616	1.28584977889054e-06	0.0812276704038975	2.32558030565384e-05	0.349887159412426	-1.03908875047272e-05	3.78582365896772e-06	0.00492399776326423	-0.4788583398209	0.619712734187086	0.0161709105674273	-0.0285702739147527	0.0415851475249924	-0.0709406476727502	-0.951846451703209	-0.0316780220557731	0.0679271254326251	-0.296484886233473	7.01853011923221e-05	-0.016506417865844	-0.00609775940789349	65.6071644886796	0	4.95101565739993	0	0.613229156264655	0	223.191437526158	0	-0.574673662068267	0	144.560452214733	0	33.5587774704244	0	-2.48643701614871	0	17.6765180040148	0	7.14305702904778	0	1.19566796565743	0	-0.177212934122534	0	-9.84562494125051	0	-0.949895874680762	0	0	65.6071644886796	0	4.95101565739993	0	0.613229156264655	0	223.191437526158	0	-0.574673662068267	0	144.560452214733	0	33.5587774704244	0	-2.48643701614871	0	17.6765180040148	0	7.14305702904778	0	1.19566796565743	0	-0.177212934122534	0	-9.84562494125051	0	-0.949895874680762	3.76408151662161	-0.685314664737364
66.8448642609356	0.742011025748617	-0.641462624276374	-0.0001700456215736	-0.000248922398535246	0.496751709210461	0.000161913494505142	1.49312415809276e-05	0.00304613254397962	-7.6548854134893e-05	0.0171930331518607	0.000176783174348249	0.0867255451747505	5.76425994845535e-06	0.347778956969618	3.86744333936532e-05	0.000195603628347799	-0.0098288612529586	-0.497808597767358	0.704418064091496	0.00508700442636775	-0.0199262741662313	0.0253096530906577	-0.0708962518192992	-0.957750322831862	-0.0361665899289498	0.0699361939661277	-0.311588698025702	0.00809186411280876	-0.00313053368501448	0.00533368380096778	66.8448642609356	0	7.03337443712488	0	-1.319447741232	0	226.985922919839	0	-4.05866713477125	0	147.77210493965	0	40.8778550409747	0	-9.13823574741956	0	23.7459210405467	0	1.58327084258606	0	2.2853683358781	0	-1.32093409026743	0	-11.7999167384004	0	-2.65300443533083	0	0	66.8448642609356	0	7.03337443712488	0	-1.319447741232	0	226.985922919839	0	-4.05866713477125	0	147.77210493965	0	40.8778550409747	0	-9.13823574741956	0	23.7459210405467	0	1.58327084258606	0	2.2853683358781	0	-1.32093409026743	0	-11.7999167384004	0	-2.65300443533083	4.0711473817968	-2.01972919263379
67.8995148377115	-0.935041193894078	1.56275539641227	0.00119485805479629	-0.000261348815603663	0.499983290418909	0.00106132110440546	-0.000104831396306733	0.00670259573925854	-0.000159543497519937	0.0151631258740418	-0.00011298857370213	0.0901797099268612	-0.000100349319168807	0.348747031588739	5.92162580077349e-06	-0.000263384414707907	-0.00224192219395334	-0.513507148405718	0.78278850434331	0.00760513402080015	-0.0281211869199974	0.0233111774976268	-0.0691926322812304	-0.969337890026566	-0.0298467928521462	0.0571446760097842	-0.324800099441295	0.0156983153463002	-0.00245138521398997	-0.00153419931523185	67.8995148377115	0	6.91721275124158	0	-0.75017048060686	0	227.241611672241	0	-4.45273607412886	0	148.532496247909	0	40.8004107139528	0	-8.93881153416148	0	23.3277951462396	0	2.44122263712942	0	2.18166592291514	0	-0.882775566732385	0	-12.1029753861261	0	-3.01669805839519	0	0	67.8995148377115	0	6.91721275124158	0	-0.75017048060686	0	227.241611672241	0	-4.45273607412886	0	148.532496247909	0	40.8004107139528	0	-8.93881153416148	0	23.3277951462396	0	2.44122263712942	0	2.18166592291514	0	-0.882775566732385	0	-12.1029753861261	0	-3.01669805839519	1.82767157957292	-0.304166571005989
68.8571156666775	-2.19429181844307	1.83269854430025	2.94901512207481e-05	-1.83236051841026e-06	0.498794274565836	2.1828975103542e-05	0.00240740076402604	0.000116128765277545	-2.24910783018274e-05	0.00969466455091159	0.00068688014846603	0.0858699499999063	-5.70465702572735e-05	0.346566933742501	5.42633915044269e-06	1.57959350980569e-05	-3.03818908301173e-05	-0.51614247952087	0.792800834545282	-0.0116560362670376	-0.00654825074393623	0.00255948590376584	-0.0625363973396234	-0.985453843922248	-0.0154027921825246	0.0454296012621973	-0.326526079443987	0.0165938407800177	0.000978000023265263	0.00128088786739893	68.8571156666775	0	5.36197463149123	0	1.0376038717565	0	229.898218017243	0	-7.38488548718963	0	151.881235481468	0	36.0704761261924	0	-3.89623736870229	0	17.7861518268638	0	8.73305536926807	0	1.28945969745881	0	0.0277875580144885	0	-13.5753885052977	0	-4.68581315760611	0	0	68.8571156666775	0	5.36197463149123	0	1.0376038717565	0	229.898218017243	0	-7.38488548718963	0	151.881235481468	0	36.0704761261924	0	-3.89623736870229	0	17.7861518268638	0	8.73305536926807	0	1.28945969745881	0	0.0277875580144885	0	-13.5753885052977	0	-4.68581315760611	-1.22109911272224	1.6808440056962
69.8537367736972	-2.4921212899893	0.294062667857129	0.000106477285325537	2.02030903901201e-05	0.498476988922451	0.00174012595257546	5.16776862057725e-05	9.22895150072831e-05	-0.00231913701987487	0.0105137371173866	-4.06776027853652e-05	0.0844323916377989	-9.69407785453139e-05	0.344817745723426	0.000112947543774994	9.64608427603943e-05	1.74879117140221e-05	-0.521880237612467	0.808555741280654	-0.00325489028454232	-0.0043335567716928	6.39460685837959e-05	-0.0660623071793064	-0.982238647094335	-0.00980355731119541	0.0443787406750435	-0.329862328463242	0.0166427161522246	3.73385065501064e-05	-3.69866522323607e-05	69.8537367736972	0	2.92862644729543	0	2.23049486579047	0	235.849107255829	0	-10.2607645729364	0	153.512549815167	0	21.4946947043972	0	3.04998281449259	0	13.8945380682302	0	11.1401881211536	0	0.650636477179186	0	0.865733600181311	0	-15.61031368618	0	-5.47759359009931	0	0	69.8537367736972	0	2.92862644729543	0	2.23049486579047	0	235.849107255829	0	-10.2607645729364	0	153.512549815167	0	21.4946947043972	0	3.04998281449259	0	13.8945380682302	0	11.1401881211536	0	0.650636477179186	0	0.865733600181311	0	-15.61031368618	0	-5.47759359009931	-2.7310813902439	3.47204775227056
70.6578492560013	-1.77331992479334	-1.38057455956976	1.29522712947918e-05	8.027124766895e-05	0.498563682135443	-0.00201517223595158	-0.000510751668976393	-4.59407417373783e-05	0.00129005022452454	0.0160457188823243	0.000534455593418805	0.0845703924564319	2.73805719664545e-05	0.343584083480481	-5.34626682966156e-05	-0.000134499117289119	2.83961669124334e-05	-0.525285355815887	0.823684754252188	3.56198908621887e-05	8.1314140215316e-05	5.32062593736233e-06	-0.0664222684725091	-0.992194198222773	-0.00737465483019878	0.047995582400993	-0.331614118624791	0.0163239954949802	8.16115499669948e-05	5.27357147546076e-05	70.6578492560013	0	1.1597345447139	0	1.75880796729175	0	239.776686266313	0	-9.3056715117718	0	153.983016582884	0	12.6976748909695	0	1.10538833425857	0	12.9586777581738	0	10.6470185931832	0	0.0152967420503208	0	0.471043944145121	0	-14.8054363924475	0	-5.05851425107689	0	0	70.6578492560013	0	1.1597345447139	0	1.75880796729175	0	239.776686266313	0	-9.3056715117718	0	153.983016582884	0	12.6976748909695	0	1.10538833425857	0	12.9586777581738	0	10.6470185931832	0	0.0152967420503208	0	0.471043944145121	0	-14.8054363924475	0	-5.05851425107689	-1.55457261682514	-1.44781326371096
71.4771934147136	-0.565481306244027	-2.003892041613	-5.60974852454811e-05	-8.72525009180118e-05	0.497815993321533	-3.20068600582098e-05	-3.91511176245417e-05	1.89001673356448e-05	-1.45637556054571e-05	0.013364069442219	0.000551389606614665	0.0857017894834421	-9.40935286848587e-05	0.341362269562511	-1.37850373303191e-05	-7.99326829894791e-05	-3.75227512895142e-05	-0.528630289401675	0.81126452146276	4.48667481198901e-05	8.78395547308365e-05	0.00245532768640246	-0.0605984288977517	-0.981526010203308	-0.0173974167192927	0.0400396238544039	-0.334080819243735	0.0148268894344291	4.58151256356544e-05	5.21206217485731e-05	71.4771934147136	0	0.187484071153159	0	0.266672473529772	0	241.030439476551	0	-7.58726059631341	0	156.730736086075	0	10.9744459587264	0	-1.04952866045856	0	9.88308963711448	0	5.53681703577508	0	-0.698901288741889	0	-0.307988534007959	0	-13.8707161780513	0	-3.77469644067786	0	0	71.4771934147136	0	0.187484071153159	0	0.266672473529772	0	241.030439476551	0	-7.58726059631341	0	156.730736086075	0	10.9744459587264	0	-1.04952866045856	0	9.88308963711448	0	5.53681703577508	0	-0.698901288741889	0	-0.307988534007959	0	-13.8707161780513	0	-3.77469644067786	1.15417084927185	-3.6928758993427
72.5111250069667	1.15332924625863	-0.692259294905322	-0.000232633036429755	-0.000479381750758158	0.501354839019917	-0.0008259472957353	0.000351630114444233	-0.0027530879479449	-0.000493009622606655	0.0101380735231537	-0.000205180398599286	0.0926184467199294	-0.000289999664821044	0.342167983629962	0.000120114008159987	1.9850883166225e-05	-0.00171711556926423	-0.534870788134904	0.86455713992508	-0.00274799345306676	0.0115100192596219	-0.00270616754903684	-0.0615017500749348	-0.983732085563607	-0.0226667682733793	0.0417114587295228	-0.338397290016645	0.0180446759448949	0.00532718408448386	0.00568587193680734	72.5111250069667	0	0.494036061457307	0	-1.27735018983225	0	241.381511822094	0	-7.84342356279009	0	159.19716355098	0	11.2321294298145	0	-1.43982407929914	0	10.0346928889418	0	1.39999894211424	0	-0.433333499785424	0	-1.26099998777757	0	-14.1278910094965	0	-3.99437981151883	0	0	72.5111250069667	0	0.494036061457307	0	-1.27735018983225	0	241.381511822094	0	-7.84342356279009	0	159.19716355098	0	11.2321294298145	0	-1.43982407929914	0	10.0346928889418	0	1.39999894211424	0	-0.433333499785424	0	-1.26099998777757	0	-14.1278910094965	0	-3.99437981151883	4.4104437472628	-0.906195772573262
73.4414480874832	2.29234513800512	1.24333544470066	1.49220245641238e-06	-4.6401654787515e-07	0.500977827891574	0.00109662930099831	9.03901278691639e-06	-0.000120782176971767	0.00214683938047333	0.0126076240805773	5.83288480161281e-06	0.0899729238577065	-0.000104041117558751	0.34064814014129	-2.37438087845567e-05	-2.44379909974227e-06	2.36499490956125e-05	-0.539873499759965	0.850619308812066	-0.0129429690238602	0.0135054604618219	-1.46388262738747e-07	-0.064505546495383	-0.978651207863161	-0.0165804830771097	0.0357746805215012	-0.341192309522214	0.0159866679981325	0.00399657450756396	0.00182826208066513	73.4414480874832	0	2.15246817149872	0	-1.00998085191075	0	244.441039475363	0	-7.19039368701269	0	159.57730854847	0	17.0466338903039	0	0.0597345209691542	0	10.8052527761677	0	1.679815174401	0	0.426366911102199	0	-1.03771688993825	0	-13.5752458189693	0	-3.77913852719591	0	0	73.4414480874832	0	2.15246817149872	0	-1.00998085191075	0	244.441039475363	0	-7.19039368701269	0	159.57730854847	0	17.0466338903039	0	0.0597345209691542	0	10.8052527761677	0	1.679815174401	0	0.426366911102199	0	-1.03771688993825	0	-13.5752458189693	0	-3.77913852719591	5.2883142291319	3.91285112310987
74.3874428146079	2.43073897027891	1.9914190310571	-4.38396052183861e-05	-3.2099713926599e-05	0.498252405455709	-9.23767352444779e-05	-0.000479526409238448	-0.0042677390239435	-0.00167742894121123	0.00477225058253874	-0.00108737408096234	0.0865835975460119	-3.99255922295793e-05	0.336888145829343	-1.4055450394295e-05	-0.000119129393032496	-5.13480660326153e-05	-0.539161782018607	0.821946549710273	-0.0113673775642956	0.0120645737666028	-0.00181833317027334	-0.0659243742831418	-0.979141932308009	-0.0134714902689359	0.0362592605374816	-0.33876182171353	0.0115920668699726	0.000750046908771746	0.000138512958997648	74.3874428146079	0	4.48558580918046	0	0.68035090244037	0	250.198881012454	0	-3.00979652008896	0	162.648571150942	0	31.2649982372558	0	10.4048915943881	0	18.418620286683	0	7.34023077244022	0	1.01655245594971	0	-0.138657075111289	0	-11.3588103739454	0	-2.73341854626391	0	0	74.3874428146079	0	4.48558580918046	0	0.68035090244037	0	250.198881012454	0	-3.00979652008896	0	162.648571150942	0	31.2649982372558	0	10.4048915943881	0	18.418620286683	0	7.34023077244022	0	1.01655245594971	0	-0.138657075111289	0	-11.3588103739454	0	-2.73341854626391	3.75469599641716	15.6641844096895
75.392807041813	1.47400123498771	0.605776399427845	9.42486559639359e-05	3.99401892888145e-05	0.498619531596593	0.000717497021500331	5.91571034008553e-05	-0.00150058338929331	0.000287484109473495	0.0128589049997456	-8.39069197186853e-05	0.0881840971561746	1.35514223534993e-05	0.335379609837848	1.08574576413703e-08	3.2927800376834e-05	-0.000491966758312167	-0.538680156647669	0.794762074919778	-0.0122021269470884	0.00992417437258311	-0.00772767523128476	-0.0684743428362606	-0.966776202220951	-0.0122873708332722	0.0388015645630636	-0.336234214823694	0.00699351050858963	0.000115126316077535	3.14616570302633e-05	75.392807041813	0	6.52014518127948	0	2.13967098069876	0	254.394320503952	0	0.0598093759665429	0	164.940799278448	0	40.0648980022972	0	16.954606607692	0	23.376636298518	0	11.1418645943513	0	1.88540025043004	0	0.776115591664564	0	-9.48581385538689	0	-1.51708700442999	0	0	75.392807041813	0	6.52014518127948	0	2.13967098069876	0	254.394320503952	0	0.0598093759665429	0	164.940799278448	0	40.0648980022972	0	16.954606607692	0	23.376636298518	0	11.1418645943513	0	1.88540025043004	0	0.776115591664564	0	-9.48581385538689	0	-1.51708700442999	1.35221916615399	21.4171384557415
76.3288065193444	-0.0570508960299165	-1.29686773610081	-0.00145399818163214	9.83424493175569e-06	0.50068940555349	-8.84518542367088e-05	-4.5680390353751e-06	-0.0063008482831529	0.000329790213291305	0.00867247790354079	1.69324212647672e-05	0.0900788192290634	-9.89840902331462e-06	0.335635915939016	1.47482338406193e-05	1.181546000354e-05	-0.00814929377579326	-0.54373322365792	0.818802062649528	-0.0108774848126112	0.0096971284583897	-0.0141394868594253	-0.078265837668097	-0.948124751141561	-0.0206093731577292	0.0410355200658232	-0.338419071519972	0.00754223304514665	0.000179929466156914	0.000535162756420082	76.3288065193444	0	7.20964339220033	0	1.78493405454219	0	255.089226455325	0	0.0315226008829353	0	165.366523450515	0	40.8460006833341	0	17.0317845440829	0	23.5164397419536	0	10.7710821816361	0	2.45398069543777	0	0.479624663860132	0	-9.5065655092101	0	-1.56913606755079	0	0	76.3288065193444	0	7.20964339220033	0	1.78493405454219	0	255.089226455325	0	0.0315226008829353	0	165.366523450515	0	40.8460006833341	0	17.0317845440829	0	23.5164397419536	0	10.7710821816361	0	2.45398069543777	0	0.479624663860132	0	-9.5065655092101	0	-1.56913606755079	0.163868055663306	20.6295048531369
77.2923286233522	-1.60671613923669	-1.96703908216461	-3.78859790316817e-05	5.00795879235245e-05	0.501552620990005	0.00136714035555123	0.00214172941020569	-0.00419537270456024	0.00109187261411268	0.00227444654149433	-0.000530348528699155	0.0866464058052499	-3.9812617380523e-05	0.335280388773617	0.000180733759906918	0.000128945827087472	-0.0091865867217415	-0.543911823389048	0.805181271263797	-0.000193683651457796	0.0112242935333741	-0.0121580493215084	-0.0810514771574534	-0.940103823160529	-0.0315976762992523	0.0313948747336651	-0.336650458342086	0.00584308068573691	0.000112105803709954	0.000723299608169925	77.2923286233522	0	6.38717137328638	0	0.0480424658122296	0	255.985860707162	0	1.60066365018755	0	168.541140898715	0	39.7530460827583	0	15.2824200419209	0	20.5065642184621	0	4.89896720219847	0	1.79846884994918	0	-0.436786700699356	0	-8.73817843490376	0	-0.328733025540168	0	0	77.2923286233522	0	6.38717137328638	0	0.0480424658122296	0	255.985860707162	0	1.60066365018755	0	168.541140898715	0	39.7530460827583	0	15.2824200419209	0	20.5065642184621	0	4.89896720219847	0	1.79846884994918	0	-0.436786700699356	0	-8.73817843490376	0	-0.328733025540168	0.363341243254929	19.140029341535
78.5165511301879	-2.49295514441685	-0.0432540137738486	-2.58082495737652e-05	2.89046301678913e-05	0.502649700814845	0.00118433158035956	7.20782875263899e-05	-0.00464486233799967	0.00170070639709051	0.00045979581402786	3.97040851536194e-05	0.0885792267298273	1.76594711548632e-05	0.334076637516588	0.000120316619868653	1.1549492677481e-05	-0.013602186461337	-0.540334375726699	0.792919545741781	-0.0111606594395207	0.00428597497157886	-0.0156322364899395	-0.0702507721418071	-0.930398368632687	-0.0414227182607384	0.0270592312900506	-0.332310189401457	0.00323014825887876	0.000134026572655743	-2.0978089812234e-05	78.5165511301879	0	3.6922397495209	0	-1.41503688928137	0	262.00530086666	0	4.64832278573356	0	170.699898397462	0	26.1344419018265	0	8.83528002955617	0	16.1650866423242	0	1.42846683121231	0	0.845805902803699	0	-1.39960681352117	0	-6.67690603393446	0	0.903673585315233	0	0	78.5165511301879	0	3.6922397495209	0	-1.41503688928137	0	262.00530086666	0	4.64832278573356	0	170.699898397462	0	26.1344419018265	0	8.83528002955617	0	16.1650866423242	0	1.42846683121231	0	0.845805902803699	0	-1.39960681352117	0	-6.67690603393446	0	0.903673585315233	0.919896574085849	13.3941892814078
79.6842200175545	-1.73459073558523	1.89181332646729	-8.14702341236409e-05	-2.19960078452276e-05	0.502477217977744	0.00123681315383403	-8.45360130310702e-05	-0.000946559179538142	-7.51729192718446e-05	0.00846952268603681	-0.000458383321527083	0.0876795516091848	4.27799412117021e-06	0.332122697702668	-5.87383861225272e-05	-1.09418812796285e-05	-0.0145086675248423	-0.533244136341493	0.76343974605319	-0.000870593655437287	0.00287873524423104	-0.0161291992894497	-0.0638690104361519	-0.954815147113652	-0.0271648077766692	0.0336875206192207	-0.324273271839343	5.14830082038886e-05	5.62724715983334e-05	1.55768502242945e-05	79.6842200175545	0	1.08218854390255	0	-0.157081550910622	0	267.899537274262	0	1.97890685375403	0	172.44214581127	0	12.69905785128	0	14.5589354268234	0	12.5780202521529	0	4.07002580342871	0	-0.0491478784281276	0	-0.52815211631043	0	-8.56419648463083	0	-0.142896281231916	0	0	79.6842200175545	0	1.08218854390255	0	-0.157081550910622	0	267.899537274262	0	1.97890685375403	0	172.44214581127	0	12.69905785128	0	14.5589354268234	0	12.5780202521529	0	4.07002580342871	0	-0.0491478784281276	0	-0.52815211631043	0	-8.56419648463083	0	-0.142896281231916	0.399831432174066	17.1919638389821
80.5723438491849	-0.37546503329473	1.59243784179875	3.69630668120876e-05	-5.8506488065956e-05	0.502722387521958	6.11247589622277e-06	-4.21313102125428e-06	0.000164743415669316	-5.30950256911772e-05	0.00906210470917169	-4.32382530309604e-05	0.0901378252661641	2.40605930306622e-05	0.330556316824743	-5.35508174369122e-06	-8.13930789470258e-05	-0.010716728098721	-0.532020936065709	0.793044037606554	7.52957190140112e-06	2.83044089637566e-05	-0.000388408522777067	-0.061422632044188	-0.977820727003376	-0.0345480606680235	0.0547843015181964	-0.321980750538319	0.000480182043970949	-2.10195884130731e-05	-6.20681339404884e-05	80.5723438491849	0	0.112489531753629	0	1.52839403616236	0	269.096664646595	0	0.107147334337498	0	175.651931825479	0	11.0959031051552	0	16.890028218708	0	8.95790737201441	0	10.2022248237942	0	-0.777814280701604	0	0.307594686870137	0	-9.46851938692354	0	-1.54363663350576	0	0	80.5723438491849	0	0.112489531753629	0	1.52839403616236	0	269.096664646595	0	0.107147334337498	0	175.651931825479	0	11.0959031051552	0	16.890028218708	0	8.95790737201441	0	10.2022248237942	0	-0.777814280701604	0	0.307594686870137	0	-9.46851938692354	0	-1.54363663350576	0.0838070787728604	16.5822329893067
81.4724194311833	1.16799016084592	-0.181752016463396	0.000521529333251496	3.46336647762659e-05	0.50730405778598	0.00121558338463744	-2.99164373475391e-05	1.50561172891061e-05	6.08592749971857e-05	0.00609001982982246	5.96331212527839e-05	0.0906245133178594	9.99390986536978e-05	0.333456762204706	-1.46415678252814e-05	-1.10769007151971e-06	-0.00275681984894103	-0.529180928239826	0.803909006965551	-0.000667313231689633	2.07126596313575e-05	4.27583770429262e-05	-0.0637089413504703	-0.978818583162894	-0.0259777621544667	0.0485465000812743	-0.317568609755707	0.000835937483520313	-1.00864630696375e-05	6.85654992666672e-05	81.4724194311833	0	0.483238881113	0	2.22604812780966	0	269.431312014704	0	0.18401974663383	0	176.437670175656	0	11.3801907154359	0	16.9735623217743	0	8.96543331303297	0	11.170753899568	0	-0.452298536909096	0	0.857428767999227	0	-9.38376516293209	0	-1.47243128642901	0	0	81.4724194311833	0	0.483238881113	0	2.22604812780966	0	269.431312014704	0	0.18401974663383	0	176.437670175656	0	11.3801907154359	0	16.9735623217743	0	8.96543331303297	0	11.170753899568	0	-0.452298536909096	0	0.857428767999227	0	-9.38376516293209	0	-1.47243128642901	0.921080943908446	14.5649004707679
82.5971828032754	2.38846426623839	-1.92859895414861	-8.06421613766398e-06	4.27302922996149e-05	0.508341422866807	1.93377707609594e-05	-6.96993719750272e-05	7.569029092177e-05	-1.71343670487695e-05	0.0054625385626829	7.79662846128311e-05	0.0870908249508634	1.51256549542251e-05	0.333077568359915	-2.79945814055913e-05	-2.08717493767745e-06	-0.000873517305339379	-0.531516719225531	0.818193481985346	-0.000314559150846677	-0.00238757106005152	0.00622401495954631	-0.0614299606473552	-0.992677184607717	-0.0139847082696367	0.0418101738881225	-0.318000759087428	0.00132947743420356	-0.000149821397127923	-1.33166547863372e-05	82.5971828032754	0	2.59235232315417	0	0.855442559607122	0	273.531835639818	0	-2.59616158702656	0	178.411069264006	0	19.5988983931032	0	11.213826789294	0	13.1403036093603	0	8.08356875143212	0	0.551888346224783	0	-0.064912277069794	0	-11.1958328982723	0	-2.64697510610153	0	0	82.5971828032754	0	2.59235232315417	0	0.855442559607122	0	273.531835639818	0	-2.59616158702656	0	178.411069264006	0	19.5988983931032	0	11.213826789294	0	13.1403036093603	0	8.08356875143212	0	0.551888346224783	0	-0.064912277069794	0	-11.1958328982723	0	-2.64697510610153	3.5222710671836	10.5481337658536
83.5326482426963	2.33695744050569	-1.42633114393146	-1.38608105024343e-05	-1.40856518831325e-05	0.507949977109589	-0.000598015971171381	1.40012710622045e-05	-1.5531700539885e-05	-0.00278470427007816	0.00894244868108728	-2.36960858585188e-05	0.0865245407550196	-9.16582923655468e-06	0.331221428596275	4.5466295676599e-05	4.02757299614336e-05	5.95167173445736e-06	-0.534490869542054	0.810663167756235	-3.27592934203126e-05	-0.00129716724835663	0.0177921598160003	-0.0634700784535157	-0.971515496845149	-0.00577580168810359	0.0364060635429859	-0.318563231666583	6.28889609857795e-05	6.45787162928331e-05	6.01881126213297e-05	83.5326482426963	0	4.88573162795417	0	-0.864569203104234	0	279.155966222215	0	-6.81771251271979	0	181.598770534075	0	33.3952501949663	0	0.849678343799664	0	20.9717414662839	0	2.13398224392936	0	1.14679873739922	0	-0.954773312874876	0	-13.376685083917	0	-3.73720473465507	0	0	83.5326482426963	0	4.88573162795417	0	-0.864569203104234	0	279.155966222215	0	-6.81771251271979	0	181.598770534075	0	33.3952501949663	0	0.849678343799664	0	20.9717414662839	0	2.13398224392936	0	1.14679873739922	0	-0.954773312874876	0	-13.376685083917	0	-3.73720473465507	5.20907881534998	4.71483269234104
84.3971285477958	1.44554174049103	0.311622416271508	-8.49966993952493e-07	1.65067077671751e-05	0.506838321140351	-0.000842505416242658	-2.25400796518093e-06	0.000330455889227761	-0.00325941247048113	0.00864622906010083	-2.48769032143698e-05	0.0822091291226435	-2.18572716123174e-05	0.329310409683577	3.33022555323624e-05	1.74028803662107e-05	-1.72086463677186e-05	-0.539931648914617	0.804185427628031	-0.0125411775501869	-0.000671620148908507	0.0249081801009548	-0.0714690441145144	-0.976287359573999	8.91098822003898e-05	0.0330590542950654	-0.320804379597049	-9.77582946593976e-06	-9.83923312138486e-05	-1.48294520325414e-05	84.3971285477958	0	6.56873583011926	0	-1.39025349264639	0	282.490917088439	0	-7.9555797585757	0	182.143240850228	0	40.1114699998237	0	-1.61771415862806	0	22.1614105401445	0	1.54307639382484	0	1.92375727507909	0	-1.38862956909833	0	-14.3106690136026	0	-4.17129280921172	0	0	84.3971285477958	0	6.56873583011926	0	-1.39025349264639	0	282.490917088439	0	-7.9555797585757	0	182.143240850228	0	40.1114699998237	0	-1.61771415862806	0	22.1614105401445	0	1.54307639382484	0	1.92375727507909	0	-1.38862956909833	0	-14.3106690136026	0	-4.17129280921172	4.85369805013751	6.1910246864747
85.5302740262947	-0.456635937200924	1.97584341978095	0.00110224991628582	2.53154123369408e-05	0.512842920312562	-0.000120684527280954	0.00308799647245186	0.00462630091859529	-0.00113181787461801	0.00899987868463633	0.00456511797545675	0.086708370213429	7.71572388753441e-05	0.332668187905191	0.000786199760641271	0.00174837690177904	-2.32122959324981e-05	-0.541064741583401	0.798306556906368	-0.0112038171168434	-2.73306522311504e-05	0.0350013321058691	-0.0661459584140777	-0.968971186985949	5.14454940727468e-06	0.0375334489506931	-0.320149405598728	3.83071373582782e-05	3.1980648397317e-05	-3.60205442866972e-06	85.5302740262947	0	7.17072359061388	0	0.109554980324838	0	283.162824300319	0	-7.46873521927544	0	184.411864572449	0	40.8261609590943	0	-1.07327099460767	0	22.5860817346139	0	5.2376481045501	0	2.41485327788965	0	-0.419805062701076	0	-13.8835488081924	0	-3.76118012063678	0	0	85.5302740262947	0	7.17072359061388	0	0.109554980324838	0	283.162824300319	0	-7.46873521927544	0	184.411864572449	0	40.8261609590943	0	-1.07327099460767	0	22.5860817346139	0	5.2376481045501	0	2.41485327788965	0	-0.419805062701076	0	-13.8835488081924	0	-3.76118012063678	1.44197982996888	7.51388127523731
86.3592218652565	-1.72225050237383	1.46736122522371	0.000181393877821512	-9.9997832312471e-05	0.514253832764495	0.000173035355115673	0.000414328816971	0.0042672644025142	-0.00260147390163455	0.00937988240454731	-0.000121484155050751	0.0871149600578218	4.06012936246669e-05	0.332598856917625	-3.52745605056478e-06	-4.16321808353351e-05	2.58382958548582e-05	-0.543221861446199	0.787780418156829	-0.0066041348652873	-0.00203434501919882	0.042660807054166	-0.0641692514271161	-0.953465053221714	7.67038539004814e-05	0.0379127240964753	-0.32067240905203	3.41960854524147e-05	-4.74845533655043e-05	-0.000126636868719534	86.3592218652565	0	6.24073100480443	0	1.64318105492187	0	284.318080234837	0	-9.14467213221504	0	187.270358760623	0	39.2833157732987	0	0.959330321528685	0	19.5399278559074	0	10.6014806705305	0	1.71712799128377	0	0.366775861847236	0	-14.7761287097971	0	-5.03543317433715	0	0	86.3592218652565	0	6.24073100480443	0	1.64318105492187	0	284.318080234837	0	-9.14467213221504	0	187.270358760623	0	39.2833157732987	0	0.959330321528685	0	19.5399278559074	0	10.6014806705305	0	1.71712799128377	0	0.366775861847236	0	-14.7761287097971	0	-5.03543317433715	-1.34758810853715	6.5876979959627
87.5627457521847	-2.49709183756905	-0.959012031443754	0.000115882318101637	0.000135302617328356	0.514695774950092	-0.000379520561965287	-1.1565492244756e-05	0.00371698758324175	0.00030696412646452	0.0138346712362867	0.000203477174501146	0.0829017106322023	-2.98678032697379e-05	0.331615690157022	-3.56167825738788e-07	-2.80735548318356e-05	-3.08870041546659e-05	-0.546207422164679	0.7513277086891	-0.000669510643152241	-0.000200391745180309	0.049798011802042	-0.0651689033750842	-0.943580701365499	0.000183097883268257	0.0303371281703106	-0.320733530919643	-1.89382761355796e-05	-4.24616584214243e-05	-7.07045338626795e-05	87.5627457521847	0	3.53900183807983	0	2.00489386320362	0	290.449533504817	0	-9.76103625390892	0	188.007091546753	0	25.230831680092	0	1.9436066506748	0	18.0295548608945	0	11.1664435025861	0	0.803578853562655	0	0.641757969742769	0	-15.2367507000729	0	-5.42238787183366	0	0	87.5627457521847	0	3.53900183807983	0	2.00489386320362	0	290.449533504817	0	-9.76103625390892	0	188.007091546753	0	25.230831680092	0	1.9436066506748	0	18.0295548608945	0	11.1664435025861	0	0.803578853562655	0	0.641757969742769	0	-15.2367507000729	0	-5.42238787183366	-2.50518131131215	2.07789217247456
88.3712536739234	-2.06564974061782	-1.9680477886157	8.54512327219639e-05	1.42293308933902e-06	0.512905589725715	0.000109887402000554	7.61213185386796e-05	0.00557321694398037	-0.00226271658240834	0.0102275891123409	-9.96313511956811e-05	0.0797423853237957	3.00719042086189e-05	0.328967156195904	1.38121306492313e-05	7.30466941989183e-05	4.10971560590714e-07	-0.545410042614605	0.726349984088119	-1.91033622835066e-05	-9.58998159016535e-06	0.0577166711925773	-0.0659058815807843	-0.94572356703987	-5.65823799004414e-05	0.0319465979689299	-0.318185821520225	3.96245206500979e-06	-3.44922837837519e-05	-4.73475044098369e-05	88.3712536739234	0	1.64446215322601	0	0.736893587071002	0	294.902189651039	0	-6.81857872893935	0	190.067924814378	0	14.735890915349	0	-4.90557693191758	0	13.2900544870403	0	7.71673530849554	0	0.229374961913626	0	-0.131160509763343	0	-13.4260206527873	0	-4.50218271011431	0	0	88.3712536739234	0	1.64446215322601	0	0.736893587071002	0	294.902189651039	0	-6.81857872893935	0	190.067924814378	0	14.735890915349	0	-4.90557693191758	0	13.2900544870403	0	7.71673530849554	0	0.229374961913626	0	-0.131160509763343	0	-13.4260206527873	0	-4.50218271011431	-0.821379705379025	-6.39342396586553
89.3351209839439	-0.743504003539627	-1.29061343172784	6.12118083135642e-06	3.80424977887659e-05	0.515215982344517	0.000145016611631351	-0.000105830693075639	-0.00024878837075082	-0.0019336621548736	0.0138574582857976	0.000990207538901653	0.0882914534074485	0.000150775652027294	0.328457649968847	2.12957179253277e-05	-8.61909526996617e-06	-0.00123957039491383	-0.537444915649177	0.735246497749164	-0.000178487954192475	-0.00216815125074873	0.0498702247391618	-0.0702270461996495	-0.942777263636397	0.0052390275072889	0.047468638258928	-0.308223146301843	0.000669998699147168	-8.81391652661681e-05	-0.00136885416578378	89.3351209839439	0	0.238001335420801	0	-0.997388463696405	0	297.097631121213	0	-4.21235684977553	0	193.232234450066	0	11.1238078392615	0	-9.06355106460713	0	8.41158014709037	0	1.87343301943595	0	-0.659103447816689	0	-1.04852947485939	0	-12.0990728752342	0	-2.88937352718125	0	0	89.3351209839439	0	0.238001335420801	0	-0.997388463696405	0	297.097631121213	0	-4.21235684977553	0	193.232234450066	0	11.1238078392615	0	-9.06355106460713	0	8.41158014709037	0	1.87343301943595	0	-0.659103447816689	0	-1.04852947485939	0	-12.0990728752342	0	-2.88937352718125	2.23794503340621	-9.53044969694429
90.2498696961564	0.849369466525163	0.617047412337177	0.000157360845889286	0.000119137761660029	0.518418542651576	0.000463534215742206	3.39399983918445e-05	0.000136553985904869	-0.000677588967759118	0.00935335437632294	1.46199514293738e-05	0.0855841482566125	2.26993541019226e-05	0.330436510427318	1.95217226284307e-05	7.22818496716733e-05	-0.00663955934797582	-0.530611087027734	0.737670982103294	-0.00012198405932552	5.79843104407298e-05	0.040143318204283	-0.0738638186986723	-0.942557994593962	-0.00227379399767956	0.0434450214285152	-0.299413897924378	0.000139215536382222	-9.85558434752012e-05	-9.43327270060322e-05	90.2498696961564	0	0.284560907573366	0	-1.33494875194341	0	297.296792760064	0	-3.99140949482104	0	193.645124412659	0	11.154532803429	0	-9.10981740845281	0	8.26322731937906	0	1.51929738259086	0	-0.617500859218221	0	-1.33044384217071	0	-11.9102873826104	0	-2.68179235566722	0	0	90.2498696961564	0	0.284560907573366	0	-1.33494875194341	0	297.296792760064	0	-3.99140949482104	0	193.645124412659	0	11.154532803429	0	-9.10981740845281	0	8.26322731937906	0	1.51929738259086	0	-0.617500859218221	0	-1.33044384217071	0	-11.9102873826104	0	-2.68179235566722	4.16723560194399	-7.29123779865323
91.3964708514304	2.27418352922742	1.99917291940685	4.71391172143166e-06	-8.57214183170768e-06	0.520398803318245	-5.08196765177424e-05	-0.00212434658787654	-4.40323681625339e-05	-0.00192748437612178	0.00534236745363184	-0.000804372097901598	0.0803663367413661	5.97581684752287e-06	0.331142010089651	-3.45742782005239e-05	-6.55851278460006e-05	-0.00382806482625715	-0.524936502451004	0.713547751201758	-0.0112038548418931	-0.0153483718781445	0.0245192309103791	-0.0773226828574654	-0.953729748412835	-0.0200517348974944	0.0472980847725098	-0.291242658423387	1.8206053534114e-05	-0.00665898378825689	-0.0058259835858968	91.3964708514304	0	2.17803283124741	0	0.397403282240571	0	300.621322209919	0	-0.931986638780926	0	196.465177172269	0	17.2768388016627	0	-3.46018433101949	0	13.4827655399267	0	6.34672716374981	0	0.429167672416261	0	-0.283713225367287	0	-10.15294745958	0	-1.10172460714585	0	0	91.3964708514304	0	2.17803283124741	0	0.397403282240571	0	300.621322209919	0	-0.931986638780926	0	196.465177172269	0	17.2768388016627	0	-3.46018433101949	0	13.4827655399267	0	6.34672716374981	0	0.429167672416261	0	-0.283713225367287	0	-10.15294745958	0	-1.10172460714585	3.86270391057607	-0.0826307270407109
92.2574461249562	2.46327036746219	1.16173716920517	1.86717366816905e-05	-4.0393585860481e-06	0.521495790854576	0.00185563180098262	-3.36059617516269e-05	6.65341139647658e-06	0.000184421217105363	0.00924660675632238	-7.55034220963797e-06	0.0819094611160251	6.69882898272958e-05	0.330578861664959	8.76985112542533e-06	1.08912272287623e-05	-5.15780134779745e-05	-0.516377459759991	0.678327537841673	-0.00178988432595629	-0.010799277932326	0.0142739816694119	-0.07413924821165	-0.932120433832614	-0.024865836520544	0.0392158839006962	-0.281821671635004	1.27784687712542e-05	-0.000730486811727892	-0.0012317853303138	92.2574461249562	0	4.281248216885	0	1.870140860358	0	305.762677989142	0	2.65570247793203	0	199.039163484603	0	29.853435445625	0	5.28620445990362	0	19.7361369059512	0	10.9290332801641	0	0.981832745434664	0	0.541844275190727	0	-8.13469888265895	0	-0.148918443797925	0	0	92.2574461249562	0	4.281248216885	0	1.870140860358	0	305.762677989142	0	2.65570247793203	0	199.039163484603	0	29.853435445625	0	5.28620445990362	0	19.7361369059512	0	10.9290332801641	0	0.981832745434664	0	0.541844275190727	0	-8.13469888265895	0	-0.148918443797925	2.59587398357784	8.47127803210109
93.2098301832478	1.65409957700654	-0.842439008945449	-4.65539224149802e-05	-1.22991760423341e-05	0.521620307696617	-0.00129182082629837	8.64565430283482e-05	-8.93488742808347e-05	-0.00161689664121153	0.0103041490262484	-8.14596762428007e-05	0.0796526474100355	3.40860896204325e-05	0.329461439967348	0.000104219644976599	0.000164092601800889	-0.00203041731273592	-0.510375499356704	0.653692284455294	-0.00699324098566394	-0.00374647074146613	-0.000356451850892122	-0.0908568397959505	-0.896712117770932	-0.0265224353179375	0.028273153208657	-0.27221920158987	0.000157857845038883	0.000158374524904377	0.000170369423744099	93.2098301832478	0	6.31949207701268	0	2.03920291542299	0	310.178977057408	0	3.15017935381861	0	199.400680079853	0	39.5315881446618	0	6.62906310592578	0	20.5444385072176	0	11.1038454270235	0	1.76091944281531	0	0.68328641445219	0	-7.7133516689819	0	-0.0772210381178464	0	0	93.2098301832478	0	6.31949207701268	0	2.03920291542299	0	310.178977057408	0	3.15017935381861	0	199.400680079853	0	39.5315881446618	0	6.62906310592578	0	20.5444385072176	0	11.1038454270235	0	1.76091944281531	0	0.68328641445219	0	-7.7133516689819	0	-0.0772210381178464	1.63309624236006	9.67145517342868
94.2588843371302	-0.0194821888982271	-2.00465759769389	-2.05794319349559e-05	8.67439608044099e-06	0.524092961437563	-3.02786892089474e-06	6.77418862247313e-05	-7.91786086416372e-05	-0.000854131783202686	0.00983171996078997	-0.000908794829969375	0.0807057547176807	1.2655602424196e-05	0.329979235585271	5.40149262484695e-05	1.42020559317501e-05	-0.00603651799273103	-0.50914890102133	0.728901580445046	0.00254094126215378	0.00635529861337072	-0.0251111132246673	-0.092410379900828	-0.900686720627724	-0.0681589349718468	0.0502175251382319	-0.26902118596504	0.00280236627208868	0.000827314518038015	0.00223295850527717	94.2588843371302	0	7.21796200084888	0	0.351305678070051	0	311.196824863649	0	1.87772806820551	0	202.247051433776	0	40.8170896542755	0	5.30120365173719	0	22.4490241279902	0	6.13144383348686	0	2.46416683255649	0	-0.300961287576892	0	-8.55130760551419	0	-1.10780971965275	0	0	94.2588843371302	0	7.21796200084888	0	0.351305678070051	0	311.196824863649	0	1.87772806820551	0	202.247051433776	0	40.8170896542755	0	5.30120365173719	0	22.4490241279902	0	6.13144383348686	0	2.46416683255649	0	-0.300961287576892	0	-8.55130760551419	0	-1.10780971965275	1.63520897441031	9.7838299565432
95.3225028310266	-1.71339135509233	-0.748668936826803	-9.32328010794065e-05	0.00116185080860465	0.527971118409746	-0.00547726846607309	-0.00166219793125997	-0.00525052016033679	0.00146197600073002	0.010857958126882	6.38189032622538e-05	0.0853500822924231	0.000407253896069814	0.331361459395605	-2.00096310319027e-05	-5.75456766211281e-05	-0.0018149678715331	-0.501977464167228	0.685954839202281	0.00187136502202563	0.000591918353021226	-0.0293672806537886	-0.091483349352065	-0.895165196334941	-0.0692778480875293	0.0549072862895876	-0.260304128546665	2.8378057828562e-06	0.000398170536983008	0.00014253262837268	95.3225028310266	0	6.24926094861116	0	-1.30976413422745	0	312.339441945862	0	3.1970865236549	0	204.995320860069	0	39.3157703858035	0	3.88170922335345	0	20.5242436081628	0	1.39039397933192	0	1.72177804308629	0	-1.28935997278109	0	-7.66502581812277	0	-0.0539543773437085	0	0	95.3225028310266	0	6.24926094861116	0	-1.30976413422745	0	312.339441945862	0	3.1970865236549	0	204.995320860069	0	39.3157703858035	0	3.88170922335345	0	20.5242436081628	0	1.39039397933192	0	1.72177804308629	0	-1.28935997278109	0	-7.66502581812277	0	-0.0539543773437085	1.61418786932208	10.3283787706374
96.2843951165806	-2.47360099586403	1.23421480226101	-0.000120923236857082	-6.97652155474187e-06	0.527052055761671	-0.000123500636944161	-0.000112382108160867	-0.00121141017561519	-0.00275739818383292	0.0137337010192058	-0.000116270745607642	0.0817545007217298	2.17842137917349e-05	0.3293853010136	5.13253884681232e-05	-2.56133847786397e-05	-0.00146145805849952	-0.494300132843152	0.646069215870281	-0.0141058503947905	0.00890371624219271	-0.0364226788827551	-0.0634931953650466	-0.94080420694153	-0.0616211509743699	0.06747898753742	-0.25433335965314	4.25432969113413e-05	0.006721584453273	0.00188063571400342	96.2843951165806	0	4.15924522237977	0	-1.05566469460628	0	316.929083475438	0	2.52062331002499	0	205.388531304634	0	29.1373437273012	0	5.62648275544891	0	19.6160020070037	0	1.65964565402859	0	0.949201408490483	0	-1.07767181787903	0	-8.23481129199752	0	-0.191954918667372	0	0	96.2843951165806	0	4.15924522237977	0	-1.05566469460628	0	316.929083475438	0	2.52062331002499	0	205.388531304634	0	29.1373437273012	0	5.62648275544891	0	19.6160020070037	0	1.65964565402859	0	0.949201408490483	0	-1.07767181787903	0	-8.23481129199752	0	-0.191954918667372	0.583630461167959	11.704590308246
97.2246507360658	-2.17895686046957	1.98156378492372	-0.000166966125795223	-1.88160164630759e-06	0.524457624809861	-0.00121718612431147	-2.92891108282023e-05	-0.00556335080180766	-2.8569299911513e-05	0.00810038540590296	5.86951153081547e-05	0.079219638460171	-3.50407139556423e-05	0.325650505299879	-2.10632231495414e-05	-2.07290801178905e-06	-6.12436141571376e-05	-0.498901640213527	0.629257973170115	-0.0148987609786743	0.033376656181417	-0.0519172097545037	-0.0767722069201933	-0.94377482916896	-0.0260365258797942	0.0656665280192899	-0.254926055544525	6.05232935741368e-05	0.0183885609313549	0.00718644796217115	97.2246507360658	0	1.88873179414766	0	0.606271261837204	0	322.420252015056	0	-1.47761646600891	0	208.376198206369	0	15.8376995708478	0	15.2607268611522	0	12.4538248097094	0	7.10891382900404	0	0.327282982714463	0	-0.180174580940719	0	-10.4047001677981	0	-1.30213621556256	0	0	97.2246507360658	0	1.88873179414766	0	0.606271261837204	0	322.420252015056	0	-1.47761646600891	0	208.376198206369	0	15.8376995708478	0	15.2607268611522	0	12.4538248097094	0	7.10891382900404	0	0.327282982714463	0	-0.180174580940719	0	-10.4047001677981	0	-1.30213621556256	-0.80200520168502	18.1692373891527
98.334194366196	-0.687389413328235	0.462752416373901	-3.93554707271181e-06	4.80988459293867e-06	0.525578455384558	-0.000101114814210357	-0.000105975968428577	-0.000286022912737437	4.3322106955087e-05	0.0141223195691494	0.000151764826784193	0.0833847397661711	-6.51290241477251e-05	0.324359125630318	-4.049360192069e-06	-4.61364497666266e-05	0.0113043650711054	-0.519029281468945	0.722842377314672	-0.00322238448518225	0.0226728718744765	-0.0327924681147706	-0.0726565348272596	-0.962577276250575	-0.0300571058682392	0.0645617260922781	-0.271942298863847	0.00898726010486713	0.00323232509320573	-0.0044777119512739	98.334194366196	0	0.215233652349822	0	2.16481772146125	0	325.156482851433	0	-4.0471852882143	0	210.793718074108	0	11.0896643547551	0	19.7362792588448	0	8.23053930815779	0	11.0979831416717	0	-0.677429545038206	0	0.80648972753894	0	-11.9439472755735	0	-2.73954381126406	0	0	98.334194366196	0	0.215233652349822	0	2.16481772146125	0	325.156482851433	0	-4.0471852882143	0	210.793718074108	0	11.0896643547551	0	19.7362792588448	0	8.23053930815779	0	11.0979831416717	0	-0.677429545038206	0	0.80648972753894	0	-11.9439472755735	0	-2.73954381126406	-0.867582727712673	17.9077022008037
99.1591956506517	0.721289310975465	-1.29230082881721	-0.000931468825110086	-3.81656209365792e-05	0.527351868754609	-0.000167182282359621	3.28578304289021e-05	-0.00333030500631102	-3.14889553132181e-05	0.0125688446951296	2.98711047162164e-05	0.0849323342356265	-9.64918529872338e-05	0.324542696975658	1.37464276657498e-05	-2.38145548792447e-06	0.0067859792386107	-0.53116521359571	0.779289869162239	-0.00535078960325493	0.0286426352339985	-0.0333238861665459	-0.0701441806470643	-0.965757115673968	-0.0235529778379	0.0563062567493234	-0.282297017588149	0.0142335395828009	0.00254761297494567	0.00089711832438973	99.1591956506517	0	0.228104330368121	0	1.79162308466179	0	325.29420067011	0	-4.22677613884334	0	211.182387197981	0	11.0963265361357	0	19.6704356429418	0	8.38876723696327	0	10.7329616173542	0	-0.665641499581812	0	0.490713188280352	0	-12.0941773188004	0	-2.91017550386055	0	0	99.1591956506517	0	0.228104330368121	0	1.79162308466179	0	325.29420067011	0	-4.22677613884334	0	211.182387197981	0	11.0963265361357	0	19.6704356429418	0	8.38876723696327	0	10.7329616173542	0	-0.665641499581812	0	0.490713188280352	0	-12.0941773188004	0	-2.91017550386055	0.913936338430483	16.4674776352808
100.188078610512	2.12669443052486	-1.93401071828128	-0.000108765083480796	-4.9967371872174e-05	0.526633525692039	6.16664573117852e-05	-0.00273067409573184	-6.26302458916253e-05	-8.50126078079254e-06	0.00789434078069327	0.00151218664017205	0.081409773839309	-1.04079495340287e-05	0.322578846188494	-3.5983289925695e-05	-8.38936929499984e-06	0.00387302427877688	-0.536452480924309	0.792275054756289	0.0130350592482713	0.0112827267392647	-0.0141020401836413	-0.0632145984342008	-0.983816456472872	-0.0111651766741853	0.0415928908163164	-0.286468955047669	0.01565037400614	-0.00160120787341047	-0.00226311434558956	100.188078610512	0	1.76372762634895	0	-0.0617978230603599	0	327.759698340521	0	-7.07570526327128	0	214.565427863449	0	15.2798172947555	0	14.9995637439925	0	13.7229913670172	0	4.4875977492856	0	0.275937550116598	0	-0.489247221542639	0	-13.5443423522339	0	-4.6206603525848	0	0	100.188078610512	0	1.76372762634895	0	-0.0617978230603599	0	327.759698340521	0	-7.07570526327128	0	214.565427863449	0	15.2798172947555	0	14.9995637439925	0	13.7229913670172	0	4.4875977492856	0	0.275937550116598	0	-0.489247221542639	0	-13.5443423522339	0	-4.6206603525848	4.17085858978011	14.5607413039093
101.464104557769	2.35907843336813	0.166059820962233	-4.59082654697435e-05	-6.03092090114486e-06	0.52516844736297	2.21320975621963e-05	-8.32341431020491e-06	7.03573263892245e-06	-0.00203468816318028	0.00856713716836388	-1.72937964876952e-05	0.0785001646116396	-4.21897203748263e-05	0.319445420834469	-1.76337763453616e-05	3.00049467823962e-05	6.08908643889331e-05	-0.544158859560695	0.823168376823791	0.00458093783961688	0.00604105063519111	-0.00953583461780311	-0.0646985240364071	-0.981292151545116	-0.00311054249151001	0.0432901677172764	-0.291420923438759	0.0163226985234455	1.49873930037072e-05	-5.00928263972503e-05	101.464104557769	0	4.82969462509887	0	-1.42246714416657	0	335.138916334198	0	-10.2982155503261	0	216.527271880286	0	33.0687499675161	0	7.34991112242121	0	18.313512296531	0	1.41344058412731	0	1.13089523742213	0	-1.40385803299155	0	-15.7308808900781	0	-5.56475722973106	0	0	101.464104557769	0	4.82969462509887	0	-1.42246714416657	0	335.138916334198	0	-10.2982155503261	0	216.527271880286	0	33.0687499675161	0	7.34991112242121	0	18.313512296531	0	1.41344058412731	0	1.13089523742213	0	-1.40385803299155	0	-15.7308808900781	0	-5.56475722973106	5.78882685314286	13.4445650496621
102.731482497542	0.845283422428394	1.99001350403109	1.20321723352466e-05	-4.47737961914378e-05	0.525220076512834	2.82546289075535e-05	5.89950836044834e-05	2.43161321236087e-05	1.18177009981694e-05	0.0143174559336528	0.00238523115334156	0.0810701196517585	-2.78311205000259e-05	0.317079323650685	1.52186579157887e-05	6.59468211466835e-05	3.50960369123033e-06	-0.551554429689417	0.817598240564806	6.35312456670671e-05	-0.000406173973562791	-0.0129752072367502	-0.0611087332864237	-0.986596129986776	-0.0171469958838054	0.0387643189709168	-0.296602629334584	0.0143059506551267	-7.99044528253778e-05	-2.02001194509357e-05	102.731482497542	0	7.00687852451428	0	0.216517421242322	0	339.131506616254	0	-7.78175145583424	0	219.033846548988	0	40.7605983380119	0	11.4916865048836	0	21.8805353888814	0	5.56099730972199	0	2.26268163121555	0	-0.358245962810411	0	-14.0236772444119	0	-4.0621404237071	0	0	102.731482497542	0	7.00687852451428	0	0.216517421242322	0	339.131506616254	0	-7.78175145583424	0	219.033846548988	0	40.7605983380119	0	11.4916865048836	0	21.8805353888814	0	5.56099730972199	0	2.26268163121555	0	-0.358245962810411	0	-14.0236772444119	0	-4.0621404237071	2.64154283719669	19.9602040954084
103.567829875795	-0.589031106317689	1.36372668475668	-6.32332343687645e-06	4.86485780952205e-06	0.526721191990288	3.12611264462175e-05	-6.39383475254554e-05	0.00235205386441565	-5.10777746589191e-05	0.00985336544910858	-7.64110183709318e-05	0.0890709895932271	-9.7883593313845e-05	0.316095972592411	9.92304179978213e-06	-7.91972506998696e-05	2.51310201895874e-05	-0.554778201895886	0.847717164844506	9.04831358645115e-05	-0.00315756560779643	-0.00156612395854551	-0.0594976417127252	-0.988689289743788	-0.0201921323704213	0.0438775342893577	-0.298538454263305	0.0151495830413684	-0.000681871806701651	-0.00082066481373308	103.567829875795	0	7.11653327224803	0	1.72639241193444	0	339.290839550472	0	-7.51975834067331	0	221.790674095214	0	40.8189824351554	0	11.7885362592531	0	22.4666272405109	0	10.6455683818113	0	2.36287116732642	0	0.44005673248707	0	-13.9305671348585	0	-3.82052298994512	0	0	103.567829875795	0	7.11653327224803	0	1.72639241193444	0	339.290839550472	0	-7.51975834067331	0	221.790674095214	0	40.8189824351554	0	11.7885362592531	0	22.4666272405109	0	10.6455683818113	0	2.36287116732642	0	0.44005673248707	0	-13.9305671348585	0	-3.82052298994512	-0.30563910375377	18.2443394415064
104.724659069454	-2.17192742326674	-1.01190001959923	-2.26149722864786e-06	0.000160568409827877	0.527791316600493	-0.00118087694803947	-1.83751394451733e-05	1.12701390459781e-05	0.00289938419443802	0.0117267896659895	5.94194352210507e-05	0.086025420576655	-8.28689389157586e-05	0.315658761514169	-0.000205357901771361	-2.59844670818306e-05	0.000467195885629968	-0.566141492963117	0.854471944821883	0.0159371139469005	-0.0132320825999697	-0.000329600200619927	-0.0619644741816092	-0.972385064628486	-0.0209075325896875	0.0317078490854214	-0.307122808617124	0.015548680555058	-0.00431226318091558	-0.0014276767442975	104.724659069454	0	5.42670248127434	0	1.96847050082001	0	342.009481601453	0	-7.49484983004622	0	222.419779703826	0	36.1401447644252	0	11.2715351247682	0	21.7129561427835	0	10.9945140385989	0	1.33301008883148	0	0.628158808999407	0	-13.8869859316911	0	-3.98810772951106	0	0	104.724659069454	0	5.42670248127434	0	1.96847050082001	0	342.009481601453	0	-7.49484983004622	0	222.419779703826	0	36.1401447644252	0	11.2715351247682	0	21.7129561427835	0	10.9945140385989	0	1.33301008883148	0	0.628158808999407	0	-13.8869859316911	0	-3.98810772951106	-2.12798641432422	13.4146108744556
105.855532284996	-2.40703331774797	-1.95873733979947	0.000100560203953828	-4.56696312649572e-05	0.52548266888748	3.75299586074646e-05	0.000657930220844445	0.00374345592890168	-0.0010172060470058	0.00419241042305718	-0.00106157349381214	0.0832391201774975	-4.60452606513184e-05	0.311917507540791	3.34584242835896e-05	7.08758952505014e-05	3.7270177858403e-05	-0.567500172919459	0.824532678005591	0.0106152030021413	-0.0139242129441881	0.000363475323027406	-0.0620362552314595	-0.974212839963027	-0.0174447185568443	0.0326723645418531	-0.306426022333424	0.0106529573150909	-0.00140050356864275	-3.88328844809208e-05	105.855532284996	0	2.69542095832543	0	0.0333914807253991	0	348.615036908464	0	-2.79283849503478	0	225.832067113021	0	20.1440136497164	0	-0.165862042061152	0	13.3830386956498	0	4.83403739394522	0	0.584995886461847	0	-0.441844105989626	0	-11.3023883749628	0	-2.7283605461156	0	0	105.855532284996	0	2.69542095832543	0	0.0333914807253991	0	348.615036908464	0	-2.79283849503478	0	225.832067113021	0	20.1440136497164	0	-0.165862042061152	0	13.3830386956498	0	4.83403739394522	0	0.584995886461847	0	-0.441844105989626	0	-11.3023883749628	0	-2.7283605461156	-0.450117174635994	0.252113221865779
106.694417902985	-1.64130476445742	-0.86130897188537	-9.77529046480344e-05	5.1165125736173e-05	0.525608106203179	-0.00067120984240028	-7.89643677271943e-05	0.00104216917224332	0.000519864654205407	0.0124020725640475	9.9902971530263e-06	0.0854062053360604	0.000133843494960915	0.310368151148882	-0.000129386467879577	-0.000129206133776764	6.82416596274175e-05	-0.566976510199379	0.798289715503584	0.0115665369724862	-0.014237883086921	0.00425628293948027	-0.0640757893552071	-0.966675901225739	-0.013587401946315	0.0350942106819245	-0.304195842012937	0.00643557719119105	-0.000118390243482486	-8.25875606565287e-05	106.694417902985	0	0.947355811013978	0	-1.24160035816649	0	352.299596190639	0	-0.0750905765881849	0	227.858467439586	0	12.2942696126235	0	-6.01515228489192	0	8.98252113235811	0	1.49623342682362	0	-0.127533436529012	0	-1.23623368825815	0	-9.64054604757123	0	-1.67285663742871	0	0	106.694417902985	0	0.947355811013978	0	-1.24160035816649	0	352.299596190639	0	-0.0750905765881849	0	227.858467439586	0	12.2942696126235	0	-6.01515228489192	0	8.98252113235811	0	1.49623342682362	0	-0.127533436529012	0	-1.23623368825815	0	-9.64054604757123	0	-1.67285663742871	1.57760632300558	-4.95940046408524
107.630146836814	-0.132167375482739	1.1167443445276	0.000684970641515377	-5.89987334765207e-06	0.52639751648734	2.16709620182192e-05	-3.64375544233609e-05	0.00410619818840524	0.000386351272452901	0.00905374144314667	-0.000131537663078954	0.0852175708189398	-1.16572299073665e-05	0.309671981819051	-3.48738767863923e-05	-1.72227744993542e-05	0.00829577113939652	-0.57378502313648	0.806117445346832	0.0140810926082306	-0.014997231485048	0.00873114062867496	-0.074217578735387	-0.943949612072331	-0.0197461216357017	0.0381403418478075	-0.307957240687015	0.00531820428632108	-0.00064619069456278	-0.000823309712339753	107.630146836814	0	0.0843308674360879	0	-1.10949338148005	0	353.276664612852	0	0.0425135739689079	0	228.19442474977	0	11.0667783427725	0	-6.31309169103661	0	8.74219408013194	0	1.62825749639352	0	-0.803936001797204	0	-1.12503593192511	0	-9.52900795391704	0	-1.62974718107673	0	0	107.630146836814	0	0.0843308674360879	0	-1.10949338148005	0	353.276664612852	0	0.0425135739689079	0	228.19442474977	0	11.0667783427725	0	-6.31309169103661	0	8.74219408013194	0	1.62825749639352	0	-0.803936001797204	0	-1.12503593192511	0	-9.52900795391704	0	-1.62974718107673	2.9663949158495	-4.28238535642378
108.537353003056	1.36291270839437	1.9952230836826	0.000122298961742443	-5.74839004493064e-05	0.528062906450984	-0.000692559547599104	-0.00136451351340958	0.00473244523987394	0.000755054242058142	0.00301804725053564	-0.000688961337455212	0.083823741425625	-9.1354849260644e-05	0.309927057389106	-0.000207242278451611	-0.00020925556352564	0.0100011386245187	-0.574269841786594	0.797582919939371	0.00531309071478585	-0.0150800019293489	0.00829172391762536	-0.0789086501221926	-0.933300835205627	-0.0281603675584399	0.0313451409810044	-0.306372800764063	0.00385844521714554	-7.69276807410219e-05	-0.000171491039038291	108.537353003056	0	0.662093573214764	0	0.429880564455102	0	353.814590778443	0	1.12442911350432	0	230.870152179724	0	11.6215255226773	0	-5.28225432293354	0	10.779070089436	0	6.37446016811561	0	-0.313025538572348	0	-0.256436822867064	0	-8.98261792018578	0	-0.716424587555898	0	0	108.537353003056	0	0.662093573214764	0	0.429880564455102	0	353.814590778443	0	1.12442911350432	0	230.870152179724	0	11.6215255226773	0	-5.28225432293354	0	10.779070089436	0	6.37446016811561	0	-0.313025538572348	0	-0.256436822867064	0	-8.98261792018578	0	-0.716424587555898	2.91053168828013	-3.31952273740817
109.362781379539	2.29003064003039	1.21635494492343	0.000133091374458611	8.77911854815153e-05	0.529358342714406	0.000304773308162024	8.84949409423464e-05	0.00500171009119163	0.00504146468535958	0.00256354052449404	-0.000111249838965242	0.0866738110138972	-1.04603525566315e-05	0.309440232998938	-3.07917034856566e-06	-6.30063615472797e-05	0.0116869947689424	-0.574323006599681	0.801340056232322	0.000771354020306503	-0.0159568375016711	0.0095216010418589	-0.0833947702528708	-0.919752882566995	-0.034173021228759	0.0327130134713998	-0.304472880103447	0.0026766838077323	7.55181805695872e-05	-2.04454835135496e-05	109.362781379539	0	2.21354302206073	0	1.85381090031069	0	356.790976216225	0	3.7511751056015	0	233.371843130587	0	17.4388358497996	0	-0.335053770099924	0	15.3138177234284	0	10.8402046386726	0	0.444757490970715	0	0.536861252662153	0	-7.48592910495067	0	0.605938128913989	0	0	109.362781379539	0	2.21354302206073	0	1.85381090031069	0	356.790976216225	0	3.7511751056015	0	233.371843130587	0	17.4388358497996	0	-0.335053770099924	0	15.3138177234284	0	10.8402046386726	0	0.444757490970715	0	0.536861252662153	0	-7.48592910495067	0	0.605938128913989	2.42201952771706	0.990347459437845
110.336774488654	2.40789733849266	-0.812187574973773	6.00221453184239e-05	5.11157952532588e-05	0.529007216944504	-0.00601684286701481	5.8113244182427e-05	0.00249552280975806	-0.00257423971187992	0.00669543335847944	-0.00010430089846125	0.0862450381947461	-3.6761240536125e-06	0.307578135124381	7.93450983785819e-05	0.000132657894421489	0.0155672954213745	-0.567545969542452	0.767608875859351	0.0125762407541533	-0.00855631685970157	0.0099257283248003	-0.0589692297329104	-0.944597398222936	-0.0362443325518062	0.0281931467999549	-0.299036088746633	6.02744316689236e-05	-0.000155406582088172	-0.00011632000261514	110.336774488654	0	4.59366763835462	0	2.07355326410438	0	362.610112255519	0	4.26884109774734	0	233.76959059665	0	31.6728258515681	0	0.884868298656019	0	16.2645659547143	0	11.0773050730039	0	1.06971990188248	0	0.719259985578149	0	-7.05588382503745	0	0.76123916025307	0	0	110.336774488654	0	4.59366763835462	0	2.07355326410438	0	362.610112255519	0	4.26884109774734	0	233.76959059665	0	31.6728258515681	0	0.884868298656019	0	16.2645659547143	0	11.0773050730039	0	1.06971990188248	0	0.719259985578149	0	-7.05588382503745	0	0.76123916025307	2.33921243031837	2.33481306017673
111.125204260903	1.70911208627587	-1.92105685462791	4.10169624291937e-05	6.01803617424018e-05	0.528004689322435	-0.000151233072435309	0.000111884564012648	0.000736271848244826	-0.000210151399585437	0.00811129508078452	7.77308165735812e-06	0.0842043394600335	5.34708002569792e-06	0.305576403354055	9.06903906298567e-05	-3.5613997872353e-05	0.015780113747664	-0.563834760476007	0.752485540816272	0.00231249789427378	-0.00620629693947483	0.0104059800851397	-0.0611900612414279	-0.94932948203551	-0.0278659511091853	0.0334929771800819	-0.293914598727585	0.000139280163342153	2.72655225968246e-05	7.25731983428255e-06	111.125204260903	0	6.25910138461324	0	0.92334945411255	0	366.160925054193	0	1.89021498034146	0	235.531732752934	0	39.3100336377414	0	-4.08079989600059	0	19.8400378706996	0	8.27013985979312	0	1.73117532100903	0	-0.0232708443129287	0	-8.61790286571284	0	-0.229273392465756	0	0	111.125204260903	0	6.25910138461324	0	0.92334945411255	0	366.160925054193	0	1.89021498034146	0	235.531732752934	0	39.3100336377414	0	-4.08079989600059	0	19.8400378706996	0	8.27013985979312	0	1.73117532100903	0	-0.0232708443129287	0	-8.61790286571284	0	-0.229273392465756	2.80345541576166	-0.911734467451299
112.017025080302	0.31225869410121	-1.54748265713519	-4.47831636505673e-05	1.71950415010301e-05	0.528383132655078	-0.000128586749307961	-1.64694095917877e-05	-1.40319094642677e-05	-1.2666894124737e-05	0.00970440392821431	3.06323774876256e-05	0.0873608562380682	-1.44825162357887e-06	0.304038519394592	5.50415174792752e-05	-6.16849875039623e-06	0.0109659377763819	-0.563129564999425	0.791049068629353	4.18806131638845e-05	-4.35143652597604e-05	-0.00394199179398464	-0.0564360746813979	-0.978899059146507	-0.0365591368071949	0.0576219728869989	-0.292398962980833	0.000734657473086359	-6.68550127817918e-05	1.06458515015633e-05	112.017025080302	0	7.19307443702728	0	-0.759757871351503	0	367.286258671797	0	0.0868828884467123	0	238.723148444238	0	40.7904839477595	0	-6.2796629668126	0	23.3308018408438	0	2.19281613506897	0	2.44186861053712	0	-0.863624845884813	0	-9.48777569130251	0	-1.59407674458316	0	0	112.017025080302	0	7.19307443702728	0	-0.759757871351503	0	367.286258671797	0	0.0868828884467123	0	238.723148444238	0	40.7904839477595	0	-6.2796629668126	0	23.3308018408438	0	2.19281613506897	0	2.44186861053712	0	-0.863624845884813	0	-9.48777569130251	0	-1.59407674458316	3.0789567293391	-0.106068422161468
112.895246897901	-1.17150624631657	0.198342184348173	-0.000437683889743227	-2.65998855945263e-06	0.532573390793763	-0.000586246236627845	6.11913071337145e-05	8.46776899442453e-05	-1.21679145512864e-05	0.0062532746100027	3.30537238003035e-05	0.087185400093753	4.15317244328779e-05	0.306684984490625	6.7194011523481e-05	1.6895140843431e-05	0.00264402528234339	-0.561621767714226	0.801120969558329	0.00128000892293996	-1.05573513915813e-05	-0.00411002902916369	-0.0594160431830339	-0.979087475110663	-0.028206481768441	0.0496515847969931	-0.289221069616072	0.00127333774824005	-7.36287626559506e-05	1.26977071175871e-05	112.895246897901	0	6.79895733904262	0	-1.40845895573431	0	367.626430614566	0	0.184189132948554	0	239.433713361109	0	40.4950652923423	0	-6.35575412770258	0	23.2900314554673	0	1.34380749332758	0	2.0947536640394	0	-1.38208380716464	0	-9.38996637799507	0	-1.50257519802852	0	0	112.895246897901	0	6.79895733904262	0	-1.40845895573431	0	367.626430614566	0	0.184189132948554	0	239.433713361109	0	40.4950652923423	0	-6.35575412770258	0	23.2900314554673	0	1.34380749332758	0	2.0947536640394	0	-1.38208380716464	0	-9.38996637799507	0	-1.50257519802852	2.253109060219	1.81772226931942
113.88961806522	-2.31604052108699	1.84851226645021	-1.53891495436053e-05	-3.04959317849429e-05	0.533392266270298	0.0010940694475253	4.99014175654387e-05	-9.57659598610231e-05	-0.000303312951464468	0.00673138823145736	3.27962273297087e-05	0.0839494025573088	4.51942167619702e-05	0.306270358873369	2.27260530588984e-05	-1.28626140026108e-05	-1.96648508455609e-05	-0.564682028027194	0.809719729986417	0.00255079726201353	0.00226165404024626	-0.00759388374884176	-0.0565261723105866	-0.993511306310734	-0.0196261632852097	0.0436880796361847	-0.290686230207979	0.00133893602282249	0.000642167423388943	0.000106595943995814	113.88961806522	0	4.99576620580236	0	-0.277072083436457	0	371.008913711578	0	-2.02977005971862	0	240.955022105329	0	33.9620092404035	0	-1.93213258973709	0	20.1823437312837	0	3.57672482052492	0	1.18356730674158	0	-0.579902103849095	0	-10.9164547714743	0	-2.50798177777216	0	0	113.88961806522	0	4.99576620580236	0	-0.277072083436457	0	371.008913711578	0	-2.02977005971862	0	240.955022105329	0	33.9620092404035	0	-1.93213258973709	0	20.1823437312837	0	3.57672482052492	0	1.18356730674158	0	-0.579902103849095	0	-10.9164547714743	0	-2.50798177777216	-0.0303195597795762	4.96507495183985
114.701027669666	-2.45909851762481	1.74561121067003	-1.74938809546473e-05	-0.000109202570848577	0.532903120189852	0.000110608497288529	-1.28695360858134e-05	-3.63944878189146e-05	-0.000895664419880823	0.00655646055896508	-8.53252152314071e-07	0.0827118986108208	1.19628980940974e-05	0.304615561461115	3.88789848385117e-05	-3.19388020683858e-05	-2.50843602248222e-05	-0.567410292217999	0.811135097339495	-0.00122341038586584	0.00560444362650786	-0.021055499698389	-0.0563142148600245	-0.982075287240585	-0.00904353027845441	0.0389901074252365	-0.291559119269442	0.000736236011756956	3.71456591269506e-05	1.90126513531296e-05	114.701027669666	0	3.004022437012	0	1.28625224063592	0	375.900119617478	0	-5.86762504600012	0	243.970539985036	0	21.9453771398588	0	7.49359846182944	0	12.778634576278	0	9.39991372896018	0	0.669695051481581	0	0.179015067573003	0	-12.7791893383279	0	-3.49774769430586	0	0	114.701027669666	0	3.004022437012	0	1.28625224063592	0	375.900119617478	0	-5.86762504600012	0	243.970539985036	0	21.9453771398588	0	7.49359846182944	0	12.778634576278	0	9.39991372896018	0	0.669695051481581	0	0.179015067573003	0	-12.7791893383279	0	-3.49774769430586	-1.75253236145416	10.7450158676278
115.869359689125	-1.36003408296533	-0.433114120836831	1.84051270836294e-07	1.69234530574436e-05	0.531944487905752	-6.98146986068557e-05	-9.66793236610993e-06	-0.000397701739934789	-0.00303467924063354	0.00896146491514048	-1.89451889937499e-05	0.0787723141090941	-2.33322622220775e-05	0.302303006185645	-5.57576199188864e-05	2.19535405224793e-06	-2.88899736089408e-06	-0.575431395678141	0.803078743692336	0.0149094024674316	0.00161558847027783	-0.0316846722537002	-0.0679461325201698	-0.982396651191251	3.29859204588216e-05	0.035533356291535	-0.295164780186217	0.000126305046727971	3.12384621581281e-05	6.55218880137735e-05	115.869359689125	0	0.644853530618518	0	2.18334263044404	0	380.787419315409	0	-7.92433839028764	0	245.149004018337	0	11.5935432908769	0	12.2104756055238	0	10.06453701825	0	10.9927872987968	0	-0.327264874724712	0	0.837762288466977	0	-14.2773419646597	0	-4.17171108552107	0	0	115.869359689125	0	0.644853530618518	0	2.18334263044404	0	380.787419315409	0	-7.92433839028764	0	245.149004018337	0	11.5935432908769	0	12.2104756055238	0	10.06453701825	0	10.9927872987968	0	-0.327264874724712	0	0.837762288466977	0	-14.2773419646597	0	-4.17171108552107	-1.56544530824077	10.0278052307094
116.864858393262	0.31224347283816	-1.93586487636414	-0.00206702132993114	4.43558267151163e-05	0.538594344673802	0.000124194815180723	-0.00296212986239979	-0.00632248466208416	-0.00067346772957648	0.00903034766909466	0.00478377783788189	0.0856322807166495	1.25769855411676e-05	0.306201735793752	-0.000962291684731713	-0.00176308900010439	1.70990580186086e-05	-0.575768652162634	0.802795049407485	0.0121378338750087	8.28536560351749e-05	-0.0415174633189267	-0.0630958725044733	-0.974975938183172	0.000867176866286182	0.0387617171637149	-0.293981335455346	4.15086582959623e-05	-5.62097488775605e-05	-6.62666667737075e-06	116.864858393262	0	0.094364579762881	0	0.86561006767445	0	381.328627827587	0	-7.4094631137989	0	247.09201831305	0	11.0410302820945	0	11.7385467816523	0	9.53467542491699	0	7.92704095624713	0	-0.791268627115724	0	-0.0353599013297673	0	-13.8532393351293	0	-3.724960063274	0	0	116.864858393262	0	0.094364579762881	0	0.86561006767445	0	381.328627827587	0	-7.4094631137989	0	247.09201831305	0	11.0410302820945	0	11.7385467816523	0	9.53467542491699	0	7.92704095624713	0	-0.791268627115724	0	-0.0353599013297673	0	-13.8532393351293	0	-3.724960063274	1.43510010259773	8.83206010431309
117.805552042637	1.75828666573046	-1.42522326444403	-0.000155757632105261	-9.52023931275822e-05	0.539623885502649	-0.000283218318473177	-8.51198613186456e-05	-0.00474030606988262	-0.00278651106866614	0.0094616785612586	-0.00010606337782965	0.0839401117549067	-5.08287617132452e-05	0.30585135288129	6.36883368376534e-05	-5.52259872749138e-07	1.29513150553041e-05	-0.578135063369114	0.793317463307841	0.00631020998235009	0.00294088959299583	-0.0506112483881651	-0.0611516792905797	-0.957022396956146	1.1494938420268e-05	0.0385266278366251	-0.294458806173613	3.7029642308838e-05	4.35936106528052e-05	0.000157706903212982	117.805552042637	0	1.10587078094295	0	-0.87297302482846	0	382.582602906351	0	-9.22100506955365	0	250.331712615153	0	12.7392327730075	0	9.55478610836245	0	12.8116516221178	0	1.84610440734222	0	-0.0343678557322181	0	-0.927248250690707	0	-14.8243981070977	0	-5.10165095533602	0	0	117.805552042637	0	1.10587078094295	0	-0.87297302482846	0	382.582602906351	0	-9.22100506955365	0	250.331712615153	0	12.7392327730075	0	9.55478610836245	0	12.8116516221178	0	1.84610440734222	0	-0.0343678557322181	0	-0.927248250690707	0	-14.8243981070977	0	-5.10165095533602	4.60909081734148	9.92408452187771
118.791053124225	2.49000159724563	0.579348051859829	7.67145860314792e-06	1.41968801618612e-05	0.539461880080577	0.000402688294417357	-0.000129406383586923	-0.00437442678723629	7.38381247924138e-07	0.0113916589119105	-1.58174796908665e-05	0.079541548723274	-3.35234995970077e-05	0.304662128887918	-0.000101903171836341	-3.82900887264094e-05	-2.33056957331369e-05	-0.580386620292579	0.759529416668534	0.00314000162677227	0.00129181193446955	-0.056091823648722	-0.0594689785040754	-0.946345610059752	3.06893280974216e-05	0.0308317476370287	-0.294604512158131	6.08342633476746e-05	-1.75855802767188e-05	4.17466023875397e-06	118.791053124225	0	3.28675603328747	0	-1.33385117993296	0	387.45541037021	0	-10.1173313613962	0	250.891471298809	0	23.7239222580511	0	7.81499629761359	0	13.9270368401536	0	1.28002596112119	0	0.735837235507784	0	-1.30025001030594	0	-15.5520448709432	0	-5.531672052269	0	0	118.791053124225	0	3.28675603328747	0	-1.33385117993296	0	387.45541037021	0	-10.1173313613962	0	250.891471298809	0	23.7239222580511	0	7.81499629761359	0	13.9270368401536	0	1.28002596112119	0	0.735837235507784	0	-1.30025001030594	0	-15.5520448709432	0	-5.531672052269	5.81889302037753	12.8258580576929
120.077107631706	1.73854515256116	1.98322790187867	-6.6435539534384e-05	5.37160062895415e-05	0.537463957543789	-6.93816607628517e-05	-7.96947991776724e-05	-0.00685394458497615	-0.00151925800684155	0.0108250633727727	-1.40189469355654e-05	0.0766148271278749	5.16969338563125e-05	0.30099659708704	3.21339935900139e-05	-9.12267055077719e-05	-6.20069723664689e-05	-0.578009152775118	0.720347642523654	1.96151789897124e-05	0.00033925745423818	-0.0682753885275297	-0.059154721026948	-0.939752405945055	0.000607382785800025	0.0345625656703079	-0.289687461151732	0.000122232179783002	3.74261536909836e-05	4.28809233642511e-05	120.077107631706	0	6.20408826426135	0	0.655707560630351	0	394.141793126413	0	-5.71219931000084	0	254.214095733296	0	39.1911499160422	0	17.6759436056304	0	21.1405281739917	0	7.10598568720888	0	1.69416108536087	0	-0.132571346694539	0	-12.9104136966078	0	-3.98346344196851	0	0	120.077107631706	0	6.20408826426135	0	0.655707560630351	0	394.141793126413	0	-5.71219931000084	0	254.214095733296	0	39.1911499160422	0	17.6759436056304	0	21.1405281739917	0	7.10598568720888	0	1.69416108536087	0	-0.132571346694539	0	-12.9104136966078	0	-3.98346344196851	3.1006585220738	25.0356696659684
121.128700102115	0.0929191691245879	0.560048310406834	0.000114290522010114	4.41840765634471e-05	0.542715319452983	-2.55319398862737e-05	-6.46809392223519e-05	-1.276522122343e-05	-0.00246684862095872	0.0111977743892273	2.33126001320795e-05	0.0843625437981135	3.0773937186543e-05	0.303311880024829	-6.59402543091897e-05	-0.000102217571694328	0.0050110088007907	-0.568042848012647	0.755688714315759	0.000569827231788502	-0.000113129853297851	-0.0515706931880261	-0.0680547306644371	-0.949297141880287	-0.000101460272801524	0.0453197148780387	-0.276956448221831	0.002065398734119	2.849695385691e-05	6.19291962776557e-05	121.128700102115	0	7.21522433996208	0	2.1669294657774	0	395.354963704823	0	-4.04656264694491	0	256.576765009991	0	40.8078992128371	0	19.8045744126422	0	23.9921206113685	0	11.0136481176067	0	2.46226879642442	0	0.818518801571662	0	-11.9548327381729	0	-2.75713527135128	0	0	121.128700102115	0	7.21522433996208	0	2.1669294657774	0	395.354963704823	0	-4.04656264694491	0	256.576765009991	0	40.8078992128371	0	19.8045744126422	0	23.9921206113685	0	11.0136481176067	0	2.46226879642442	0	0.818518801571662	0	-11.9548327381729	0	-2.75713527135128	-0.0679485919445368	25.2549804232643
122.293130263134	-1.76010567351958	-1.6796064766454	5.79522501281901e-05	0.00144598063421286	0.54663828986969	-0.00694779139186639	-0.0027915278638937	-0.00138874209114682	-7.04832133365555e-05	0.0120072705935491	0.00124864815839257	0.0828020997403509	0.000934375008652742	0.305415000961758	3.08505254430827e-05	-0.000607007922448296	0.00703271851568584	-0.563712735694824	0.7162645831224	0.00493022285407386	0.00601998301656144	-0.0432554023356542	-0.0703424988661661	-0.959648882581089	-0.0101421022315051	0.0453910016523788	-0.270265444827766	5.30645810362714e-05	0.00312058757763228	0.00314224687393824	122.293130263134	0	6.17580194045413	0	1.40072083625091	0	396.626327577674	0	-2.94126327118195	0	257.597947887316	0	39.0842626955482	0	18.2493748075883	0	22.5714915234793	0	9.72209653186614	0	1.68109208384834	0	0.247172641750934	0	-11.1413678408217	0	-1.98936023318151	0	0	122.293130263134	0	6.17580194045413	0	1.40072083625091	0	396.626327577674	0	-2.94126327118195	0	257.597947887316	0	39.0842626955482	0	18.2493748075883	0	22.5714915234793	0	9.72209653186614	0	1.68109208384834	0	0.247172641750934	0	-11.1413678408217	0	-1.98936023318151	-1.14337737244699	21.1861180888282
123.17463765836	-2.46285779320978	-1.83959571433749	1.89931460230393e-05	-1.43591850147481e-05	0.545801428591198	6.12487904809112e-06	0.0023459228026438	-1.76858166928394e-05	-0.00111366343494365	0.00563016921911834	6.89141059893213e-06	0.0780677588079142	1.49350471471929e-05	0.303759911298335	5.34039892514941e-06	5.39612004870849e-05	0.0035538503852831	-0.556645373837215	0.707199186071454	0.00897808452438134	0.0140270526872398	-0.0307177251667677	-0.0713694564461686	-0.944710163432494	-0.0217406640278552	0.0450902841325871	-0.261690994646929	7.05363737564669e-05	0.00418722762351353	0.00342547519206277	123.17463765836	0	4.25404558728516	0	-0.285890335139695	0	400.853656584546	0	0.746000101789116	0	260.831134476005	0	29.7068242977485	0	10.118895514093	0	15.4845752291819	0	3.51296090052478	0	0.973865895282697	0	-0.580205562070833	0	-9.34052057188691	0	-0.640891798366758	0	0	123.17463765836	0	4.25404558728516	0	-0.285890335139695	0	400.853656584546	0	0.746000101789116	0	260.831134476005	0	29.7068242977485	0	10.118895514093	0	15.4845752291819	0	3.51296090052478	0	0.973865895282697	0	-0.580205562070833	0	-9.34052057188691	0	-0.640891798366758	-0.174714102597586	12.6739587871433
124.18067106153	-2.15336976585588	-0.116757110396172	3.02803840291778e-05	6.96079790283252e-05	0.545918074752238	-0.0020565365076328	2.35901420745634e-05	4.69864981477762e-05	-1.6226188999482e-05	0.00833930952959426	0.000131379350798862	0.0764627000585795	0.000140114088803182	0.302434497560041	-2.14098666784506e-05	6.03449819122998e-05	0.00108947347173271	-0.546420734404956	0.666048004075294	0.00141071660383626	0.00960333389970842	-0.0135390764955154	-0.0714202992659703	-0.930724247241595	-0.0239612024169248	0.0344023536573028	-0.250055050497535	7.97141684856716e-05	4.48411471582364e-05	4.60970682084933e-05	124.18067106153	0	1.82939775010405	0	-1.38733166272733	0	406.707553667708	0	3.44890147550721	0	262.298975486821	0	15.5500155406948	0	3.48112423450438	0	11.8558251895176	0	1.36814892038311	0	0.305400892479419	0	-1.36509985459681	0	-7.42244086184423	0	0.0565455438302091	0	0	124.18067106153	0	1.82939775010405	0	-1.38733166272733	0	406.707553667708	0	3.44890147550721	0	262.298975486821	0	15.5500155406948	0	3.48112423450438	0	11.8558251895176	0	1.36814892038311	0	0.305400892479419	0	-1.36509985459681	0	-7.42244086184423	0	0.0565455438302091	1.2166177601593	6.44292198836249
125.227452099604	-0.750240553547096	1.78855413000742	3.12324318274187e-05	9.43134518624886e-05	0.549722436502441	-4.94127723689371e-05	-0.00165068201462227	0.00226046473222746	-0.00258880546321746	0.0126843143611912	-0.00347236395072285	0.0809845193113884	0.000134984651360153	0.303812086269593	-6.61184978279969e-06	-8.55227384607429e-05	0.00665050318235601	-0.548055240252241	0.706063707082157	0.00353241068571376	-0.0069932640699436	0.0103727839913038	-0.0969067760954988	-0.876328177244548	-0.0535167113164628	0.0339825892243971	-0.246515669029524	0.00302241200714876	-0.00357082707051783	-0.00350658442264672	125.227452099604	0	0.242121925535147	0	-0.401018977891232	0	409.290515570317	0	2.19294090651122	0	263.562271369571	0	11.1126312428879	0	5.19293072503993	0	10.380067438263	0	3.14668092730746	0	-0.654220669922061	0	-0.643388527725284	0	-8.38475033855851	0	-0.833152079152745	0	0	125.227452099604	0	0.242121925535147	0	-0.401018977891232	0	409.290515570317	0	2.19294090651122	0	263.562271369571	0	11.1126312428879	0	5.19293072503993	0	10.380067438263	0	3.14668092730746	0	-0.654220669922061	0	-0.643388527725284	0	-8.38475033855851	0	-0.833152079152745	1.63471211259414	7.49029669989653
126.030650825609	0.638152908593115	1.84299898933681	6.70764881762479e-05	-2.15894611986288e-05	0.549798941245469	1.64300622773237e-05	1.53245504114046e-05	0.00122981771669189	-0.000129495433037591	0.00822758756183563	8.46632394585369e-05	0.0807444266421619	0.000116549045515547	0.302597573831755	-1.47197678986457e-05	7.1186356630321e-05	0.00526215169736658	-0.540689076412092	0.719332508901247	-0.00173443490260606	-0.00468885736063113	0.0211168154393533	-0.0847834467520259	-0.902273105067748	-0.0629971439478704	0.0533376236746511	-0.239565265686291	0.000510465102662414	-1.35330574795553e-05	-3.0701251985101e-05	126.030650825609	0	0.194244047528942	0	1.15821227309807	0	409.424032061915	0	2.10514325859344	0	266.591910856735	0	11.0896284706738	0	5.44501672651118	0	10.2189481906656	0	9.03856653970665	0	-0.698357046939563	0	0.104032627177308	0	-8.43092599866425	0	-0.914119755047301	0	0	126.030650825609	0	0.194244047528942	0	1.15821227309807	0	409.424032061915	0	2.10514325859344	0	266.591910856735	0	11.0896284706738	0	5.44501672651118	0	10.2189481906656	0	9.03856653970665	0	-0.698357046939563	0	0.104032627177308	0	-8.43092599866425	0	-0.914119755047301	1.46523306981975	6.20148795858575
127.098867473223	2.10741546894507	-0.01089684066981	-2.93491614794113e-05	-8.21920221341456e-06	0.551557602080173	0.00487233224609109	-2.19084751291618e-05	0.0029348075356403	-0.000308919322552009	0.010307062077909	2.86702514731358e-05	0.0791545449737669	-4.4547900402535e-06	0.302740932567298	5.64088823315175e-06	-2.31884657322505e-05	2.40446674855778e-05	-0.536269090964772	0.665809329262139	-0.00362237560050367	-2.20462710438908e-05	0.0233557231966401	-0.0897816906795997	-0.884085331892766	-0.0634452054139189	0.0578869377100011	-0.232772316897707	-1.26526615286116e-06	-4.05042946462052e-05	-6.33250930887293e-06	127.098867473223	0	1.73751581983766	0	2.25936980556944	0	411.850456507409	0	3.44637488840258	0	268.053016905689	0	15.1468127067066	0	7.23041427249299	0	11.8286660463706	0	11.1734979901174	0	0.266771903676424	0	0.89018359210806	0	-7.41723139961786	0	0.0487227659682597	0	0	127.098867473223	0	1.73751581983766	0	2.25936980556944	0	411.850456507409	0	3.44637488840258	0	268.053016905689	0	15.1468127067066	0	7.23041427249299	0	11.8286660463706	0	11.1734979901174	0	0.266771903676424	0	0.89018359210806	0	-7.41723139961786	0	0.0487227659682597	1.83014028235448	6.58083698667902
128.183592732853	2.45477716136243	-1.8594258703626	9.29391029877551e-05	-1.46556818579237e-05	0.549478202273509	0.00148369118767058	1.8491226352316e-05	0.00254534362930946	-4.48553212116982e-05	0.00960035855155063	1.64152706337188e-05	0.0772055801899121	2.20638465580387e-05	0.299209490747453	-2.26591638297128e-05	-1.70871864687703e-05	2.69933248480607e-05	-0.530654415769693	0.631109813212147	0.018452279687427	-0.0224526278949201	0.0345602186928814	-0.0606302469766747	-0.95864581683736	-0.0378765629321584	0.0698620737608189	-0.228467342744281	2.46666312512231e-05	-0.0136746183547169	-0.00491276251651192	128.183592732853	0	4.33783724523579	0	1.10569030002325	0	418.098193791619	0	0.616959368160195	0	269.609467676883	0	30.1904402708725	0	0.285875148652547	0	15.6744004074781	0	8.86729630567729	0	0.996688546729706	0	0.0757623930132078	0	-9.40612295124007	0	-0.683016930336645	0	0	128.183592732853	0	4.33783724523579	0	1.10569030002325	0	418.098193791619	0	0.616959368160195	0	269.609467676883	0	30.1904402708725	0	0.285875148652547	0	15.6744004074781	0	8.86729630567729	0	0.996688546729706	0	0.0757623930132078	0	-9.40612295124007	0	-0.683016930336645	3.35223992247681	1.54830396786928
128.931558210451	1.88354605838137	-1.80689877282906	5.09335595236195e-05	-8.30883338897102e-05	0.54807264806467	-1.04445841318701e-05	0.000113854693915411	0.00550225834194217	-0.000466268527014803	0.0107990467786919	4.56413772409181e-06	0.077979233144152	-3.46475864866461e-05	0.296511617875037	9.04206013279667e-05	4.85905365396322e-05	2.28685380454841e-05	-0.534131122954598	0.615828677943318	0.0150294568187699	-0.0310970385010846	0.0442855385985375	-0.0766710743291937	-0.920772319495233	-0.0245427827247253	0.0691300682069377	-0.228291663855794	0.000137326242772151	-0.0160381511084531	-0.0050418944068458	128.931558210451	0	5.99901552677636	0	-0.346328768162786	0	421.808475198235	0	-2.61066069978824	0	272.430212905017	0	38.5223708191946	0	-6.92827144563962	0	21.9497083163376	0	3.3839022860209	0	1.58365350774446	0	-0.620537915410575	0	-10.9516390278387	0	-1.82120673343494	0	0	128.931558210451	0	5.99901552677636	0	-0.346328768162786	0	421.808475198235	0	-2.61066069978824	0	272.430212905017	0	38.5223708191946	0	-6.92827144563962	0	21.9497083163376	0	3.3839022860209	0	1.58365350774446	0	-0.620537915410575	0	-10.9516390278387	0	-1.82120673343494	4.24665968780732	-2.48914008471166
130.183277681083	-0.050369616323072	0.520438435366547	9.72150791919458e-05	-2.25466283970452e-05	0.549040034559352	9.83432634912264e-05	1.96069119184434e-05	0.000379437110969406	-4.03425793012894e-06	0.0129868184974975	5.74270588812427e-05	0.0801805831751628	-3.66291408319907e-05	0.295106699819364	8.97616810906334e-06	-1.12952639395022e-05	-0.0135866221327331	-0.559965250430545	0.725391752105216	0.00702265981802528	-0.0211753954169375	0.0195021055320763	-0.0674279627071203	-0.963262439930931	-0.0227925485272738	0.0609317214193458	-0.251167234963182	0.0100413106990001	-0.000131484391281767	0.000560666257666766	130.183277681083	0	7.2181915383514	0	-1.33627334527186	0	423.3975995017	0	-4.06861444575055	0	273.821988801271	0	40.8258049706433	0	-9.10092072173444	0	24.0141787865051	0	1.42746381767526	0	2.46298096236077	0	-1.32052594858558	0	-11.9542509636919	0	-2.78574878022538	0	0	130.183277681083	0	7.2181915383514	0	-1.33627334527186	0	423.3975995017	0	-4.06861444575055	0	273.821988801271	0	40.8258049706433	0	-9.10092072173444	0	24.0141787865051	0	1.42746381767526	0	2.46298096236077	0	-1.32052594858558	0	-11.9542509636919	0	-2.78574878022538	3.29194570438215	-0.123380710586073
131.322229719479	-1.829156614522	1.99112394418923	-6.26658746349054e-06	2.99321092009801e-05	0.55071845891151	-0.00013258540596459	0.00178123593764109	0.00048597806666503	8.50277976949166e-06	0.00857719658530411	0.00197484855717391	0.0778366331849385	-3.14039923716086e-05	0.295149377288936	0.000179850200926761	7.50109520529573e-05	-0.00257933719979336	-0.569792851354448	0.775840885618369	-0.00607586846588543	-0.0160524365661958	0.00747563564263197	-0.0602196991374097	-0.982417199869163	-0.0145865881949771	0.044157591482623	-0.259448352915123	0.0152290971104525	0.00163669213697481	0.00210683466967827	131.322229719478	0	6.09002602870576	0	0.321531992955574	0	424.825048771624	0	-5.96884173456026	0	276.455760338135	0	38.816128130638	0	-6.54640128561619	0	20.6987158335749	0	5.85286543956323	0	1.63336200001269	0	-0.294351283024099	0	-13.0191284590854	0	-4.13699483456527	0	0	131.322229719478	0	6.09002602870576	0	0.321531992955574	0	424.825048771624	0	-5.96884173456026	0	276.455760338135	0	38.816128130638	0	-6.54640128561619	0	20.6987158335749	0	5.85286543956323	0	1.63336200001269	0	-0.294351283024099	0	-13.0191284590854	0	-4.13699483456527	-0.133581507447934	1.13073113965834
132.213091208206	-2.47721997093279	1.21139827067892	0.000107345641471875	9.03048197451108e-07	0.551603799386589	0.00121162353241237	2.66226428502764e-05	0.000323998170701998	-0.00212999036349686	0.0107629075938528	2.42368371195386e-05	0.0803837899616376	2.76005527442807e-05	0.294192720036493	1.55880157033704e-05	-2.35008797677384e-05	-6.64712506475148e-05	-0.574338935988659	0.806235905999845	-0.0116476350843884	-0.00509722238130787	5.79474062557051e-05	-0.0542848681911322	-0.974805039601364	-0.00985280844686626	0.0453092808554041	-0.262947953556946	0.0165384402263079	-9.1225081949516e-05	-3.75042054437416e-05	132.213091208206	0	4.10738250040136	0	1.87451606397907	0	429.269966466611	0	-9.38854789581339	0	279.213300693069	0	28.7820115317698	0	1.03999419835554	0	14.6860985777364	0	10.8273738953448	0	0.939805025061051	0	0.558535340106189	0	-14.9220152748723	0	-5.36789273926478	0	0	132.213091208206	0	4.10738250040136	0	1.87451606397907	0	429.269966466611	0	-9.38854789581339	0	279.213300693069	0	28.7820115317698	0	1.03999419835554	0	14.6860985777364	0	10.8273738953448	0	0.939805025061051	0	0.558535340106189	0	-14.9220152748723	0	-5.36789273926478	-2.35063412419826	4.41665370936142
133.289967368338	-2.03021762113012	-1.01710654965896	-5.76774307342334e-05	-1.59627422625698e-07	0.550240123069758	-0.00192929650254397	-6.74737133284465e-05	-3.70538167280149e-05	0.000503596052135903	0.0132176381940669	7.12773634530983e-06	0.0761644255377452	-2.60332451588812e-06	0.291680739114851	-0.000165425940840837	-6.0174469780975e-06	-8.87045131863927e-06	-0.580589900524582	0.825958159914174	7.60939610283036e-05	-1.81392784846408e-06	0.00014617948638051	-0.061022121121018	-0.987054466577922	-0.00202444798388368	0.0455155175598464	-0.266238074350106	0.0166488910542602	8.00874424072393e-05	1.64335188898225e-05	133.289967368338	0	1.55908366079892	0	1.99334574550856	0	435.321186495455	0	-9.76243367271118	0	279.694721402378	0	14.3657854934015	0	2.13811904115984	0	13.5478891354709	0	10.9766282272564	0	0.193745412730875	0	0.654018101971198	0	-15.2298772915442	0	-5.38734885581093	0	0	133.289967368338	0	1.55908366079892	0	1.99334574550856	0	435.321186495455	0	-9.76243367271118	0	279.694721402378	0	14.3657854934015	0	2.13811904115984	0	13.5478891354709	0	10.9766282272564	0	0.193745412730875	0	0.654018101971198	0	-15.2298772915442	0	-5.38734885581093	-2.04316751671564	0.612315675214908
134.045741711094	-1.0105721362864	-1.95499249005741	-1.32487737476438e-05	7.14578845434893e-06	0.5504259116263	-5.1197109717057e-05	-7.54400352132698e-05	2.57100350684406e-05	0.00012065138435451	0.0149420223875796	0.00265201761679904	0.0778408775103159	-9.86633932863117e-05	0.290386045239878	-0.000100328484972686	-2.40584647314064e-06	7.20230335228751e-05	-0.585253874792127	0.815674998256135	-0.000107449557333856	0.0013066800860194	0.00307426310312185	-0.0585879542448593	-0.988671286465427	-0.0139525915962708	0.0397023138398004	-0.269583006392849	0.0151892130870806	-1.68188523041241e-06	4.69650303284808e-05	134.045741711094	0	0.382226150478935	0	0.801357581145803	0	437.220115947075	0	-7.96700738028393	0	281.632551837993	0	11.2050386018607	0	-0.667208968415996	0	10.7182013026321	0	7.74400036797486	0	-0.529214163081887	0	-0.0731553090291498	0	-14.0989154451923	0	-4.24759755158226	0	0	134.045741711094	0	0.382226150478935	0	0.801357581145803	0	437.220115947075	0	-7.96700738028393	0	281.632551837993	0	11.2050386018607	0	-0.667208968415996	0	10.7182013026321	0	7.74400036797486	0	-0.529214163081887	0	-0.0731553090291498	0	-14.0989154451923	0	-4.24759755158226	0.16873789723394	-3.10285991445762
134.859386626091	0.377006603406017	-1.55112543197735	-0.000127964303739009	-5.17536698180613e-06	0.551339138590477	-3.27880925816054e-05	0.000115571520969587	-0.00158142069928682	-3.20443149619216e-05	0.0105035247424486	-8.29223739736147e-05	0.0848100010737946	-2.72378859361392e-05	0.28901738430276	-1.72165088918039e-05	0.000123434977977209	-5.725767274559e-05	-0.587788695815557	0.843486062350621	-0.000141965886713218	0.00260032139086343	-0.00135976334103141	-0.0554101701658449	-0.987140953866555	-0.0151830315157479	0.0443155583863769	-0.271038356685702	0.0159134726773297	0.000646179804368025	0.00048601100996967	134.859386626091	0	0.118108683435769	0	-0.728062672380357	0	437.437763303449	0	-7.43160045432305	0	284.52146941619	0	11.0499837977575	0	-1.09468515961895	0	9.63797272706604	0	2.26266511697398	0	-0.76837306489753	0	-0.841529627633716	0	-13.8593903334215	0	-3.76183522316741	0	0	134.859386626091	0	0.118108683435769	0	-0.728062672380357	0	437.437763303449	0	-7.43160045432305	0	284.52146941619	0	11.0499837977575	0	-1.09468515961895	0	9.63797272706604	0	2.26266511697398	0	-0.76837306489753	0	-0.841529627633716	0	-13.8593903334215	0	-3.76183522316741	3.09270251522363	-1.84838003787645
135.910783357555	1.94557630101259	0.544669488447897	6.09786949878672e-05	5.35788957660579e-05	0.552795382789573	5.95107836226936e-05	4.02420704861191e-05	-0.000190622960267821	0.000467312071210615	0.00972609706839195	-8.89484354856673e-06	0.0826308139287754	1.42498978520041e-05	0.288995804267613	-1.13995292222475e-05	3.08467125105971e-06	-0.00230809889349976	-0.598535231373305	0.861477936569876	-0.0152031031066371	0.0149221267400437	-1.23802296374559e-05	-0.0623423029246469	-0.983859549589224	-0.0164977231758042	0.0339772328750676	-0.27875420125291	0.0172994618945237	0.00569856673192609	0.00427372112982786	135.910783357555	0	1.39384310671555	0	-1.33080263671724	0	439.206342178553	0	-7.86593882644751	0	285.271012181484	0	13.7179301720317	0	-1.39360963144415	0	10.2154594944608	0	1.40324321265691	0	0.117170852294584	0	-1.31259475793998	0	-14.206665962817	0	-4.16952608020565	0	0	135.910783357555	0	1.39384310671555	0	-1.33080263671724	0	439.206342178553	0	-7.86593882644751	0	285.271012181484	0	13.7179301720317	0	-1.39360963144415	0	10.2154594944608	0	1.40324321265691	0	0.117170852294584	0	-1.31259475793998	0	-14.206665962817	0	-4.16952608020565	5.25555516560417	1.82418986811457
136.857364952881	2.49748339496962	1.93570686779708	-1.56919022343336e-05	-5.04948933073172e-05	0.551032512158491	-0.000867549066614073	-7.90121511313652e-05	-0.00191460662564024	-0.00201222170544135	0.00596631304404813	-0.000500123992993375	0.080119621306331	-2.79894671452941e-05	0.286069690581611	-4.55347445246875e-05	-7.93543382800339e-05	-9.84398118790286e-06	-0.597990024949486	0.84307027886157	-0.0109995115585304	0.0136536606073869	-5.25568889334678e-05	-0.0590597974159189	-0.97999336860317	-0.0137121431697809	0.0342214109030274	-0.277073988121775	0.0139198207409725	0.00189575858163231	5.53633756268619e-05	136.857364952881	0	3.57677943984431	0	-0.0371411941230565	0	444.266016900173	0	-4.81872406009131	0	287.200095413529	0	25.5015481485751	0	5.81047918221467	0	14.8272847506682	0	4.45634303300296	0	0.809461587544139	0	-0.461702458344973	0	-12.2268437123297	0	-3.26387979713734	0	0	136.857364952881	0	3.57677943984431	0	-0.0371411941230565	0	444.266016900173	0	-4.81872406009131	0	287.200095413529	0	25.5015481485751	0	5.81047918221467	0	14.8272847506682	0	4.45634303300296	0	0.809461587544139	0	-0.461702458344973	0	-12.2268437123297	0	-3.26387979713734	4.53164605155352	11.3208625048115
137.868148041065	1.93438659156646	1.30579767627982	4.44076030088388e-05	5.11345001873505e-05	0.550336705893338	0.000138569572834818	3.41206403650843e-05	-0.00298312892663038	0.000315335958944136	0.0112155798174861	-3.06929212810689e-05	0.0822386813641979	0.000116010320167968	0.283439650824857	0.000157297556527574	4.35262380229246e-05	-0.000144907186674333	-0.596536805751495	0.814594973451641	-0.0115712776985303	0.0119872915879891	-0.00608651163141709	-0.0608607395303696	-0.973976870202268	-0.0111606008990712	0.0350867508627471	-0.273775932044915	0.00940335728449949	8.66532794987056e-05	7.9604693332211e-05	137.868148041065	0	5.91333052068258	0	1.79375995000657	0	449.696316319798	0	-0.55183749217874	0	290.55887875089	0	38.185618374431	0	15.8019127904718	0	22.7104769689294	0	10.6855155030266	0	1.54430587194527	0	0.499269944850735	0	-10.0105883988096	0	-1.95422424275921	0	0	137.868148041065	0	5.91333052068258	0	1.79375995000657	0	449.696316319798	0	-0.55183749217874	0	290.55887875089	0	38.185618374431	0	15.8019127904718	0	22.7104769689294	0	10.6855155030266	0	1.54430587194527	0	0.499269944850735	0	-10.0105883988096	0	-1.95422424275921	2.15665590866232	21.2044114183923
138.731420225456	0.682348049659099	-0.480812045854192	-4.42365520864808e-05	4.17640253392799e-05	0.55010802533199	-4.42948279349464e-05	-4.19333610572572e-05	-0.00282677778531287	0.000187306892834557	0.010227764294146	3.26998333177025e-06	0.0802024121295049	-2.79192672959742e-05	0.282100317696065	9.08506527535809e-05	1.99233986063401e-05	-0.00267864535771928	-0.599436333853693	0.79500673014449	-0.0131932542184155	0.010443385529339	-0.0098402207694019	-0.0677322745085853	-0.951381114096884	-0.0148884298246923	0.0378465421140711	-0.27425575926795	0.00573719720373108	6.07586107428693e-05	0.00013503800707249	138.731420225456	0	7.08195794153784	0	2.18158274880783	0	451.392806129483	0	0.137776197346656	0	290.969915218879	0	40.7859557833687	0	17.0021049622622	0	23.4057340144616	0	11.0725922879328	0	2.33273516805639	0	0.826270906943551	0	-9.42958075379806	0	-1.56242076120899	0	0	138.731420225456	0	7.08195794153784	0	2.18158274880783	0	451.392806129483	0	0.137776197346656	0	290.969915218879	0	40.7859557833687	0	17.0021049622622	0	23.4057340144616	0	11.0725922879328	0	2.33273516805639	0	0.826270906943551	0	-9.42958075379806	0	-1.56242076120899	0.511444783773881	21.3932281590394
139.682849466734	-0.945537783716932	-1.91512551730441	2.71292604788341e-05	2.61322579791819e-05	0.554559241106965	4.70683982661794e-05	7.48948714290457e-05	-0.00925425788619712	7.76508095408596e-05	0.00515266770509973	-4.35878970089044e-05	0.0854225131100231	-7.28603191300536e-05	0.28414770875799	1.84158691108935e-05	0.000122061298244682	-0.00810783175000388	-0.601150436694064	0.819356640668206	-0.00587462503484281	0.010081475910069	-0.0145077656970166	-0.0739927831042817	-0.941859390133981	-0.0249195486340544	0.0350725928407755	-0.273664718087416	0.00690946892989511	4.35973076080035e-05	7.09391894656519e-05	139.682849466734	0	6.94562536822001	0	0.920583707928268	0	451.625215609082	0	0.50799670059087	0	292.812602166286	0	40.6949262826864	0	16.6526166443632	0	22.6594805809711	0	8.20176171991888	0	2.21105333099862	0	-0.0168264461292192	0	-9.25612325110654	0	-1.2248995272438	0	0	139.682849466734	0	6.94562536822001	0	0.920583707928268	0	451.625215609082	0	0.50799670059087	0	292.812602166286	0	40.6949262826864	0	16.6526166443632	0	22.6594805809711	0	8.20176171991888	0	2.21105333099862	0	-0.0168264461292192	0	-9.25612325110654	0	-1.2248995272438	0.147900567122386	20.7457471309246
140.677720699275	-2.21296975206648	-1.38390310807423	-4.55095018135071e-05	-4.69831822518879e-05	0.554596099457872	-7.3971145707401e-05	-2.2268287594772e-05	-0.00528213116026353	0.00398175659446368	0.0029802139761616	-0.000115735433777505	0.0832398329668788	-5.18059370077996e-05	0.282815746092792	0.000128260384200295	-2.34027187942482e-05	-0.00924592384009146	-0.601410447137366	0.816357990587249	-0.000297817930676567	0.0126063789385945	-0.0144385309448688	-0.0780928261404965	-0.92855053229445	-0.0350460870591831	0.0330576212108717	-0.271743473253548	0.00521943954598124	0.000122982119706273	4.20636462980655e-05	140.677720699275	0	5.3088084819253	0	-0.904763428124081	0	454.454918847384	0	3.45618829384243	0	296.192929566611	0	35.6001983350288	0	11.6487561416137	0	17.2920131728369	0	1.890661080093	0	1.28583529257063	0	-0.962014723188274	0	-7.69053590570787	0	0.480052376054851	0	0	140.677720699275	0	5.3088084819253	0	-0.904763428124081	0	454.454918847384	0	3.45618829384243	0	296.192929566611	0	35.6001983350288	0	11.6487561416137	0	17.2920131728369	0	1.890661080093	0	1.28583529257063	0	-0.962014723188274	0	-7.69053590570787	0	0.480052376054851	0.70335859265059	16.477704361729
142.044001386092	-2.22596005253478	1.34627907601613	-0.000195096186522271	-0.000116534065653046	0.554582564866301	0.00577317212711017	-0.000556159957373228	-0.00184670173111995	-0.00278221783418898	0.0105211424506379	-0.000364268098487645	0.0822370601664451	4.42769228659913e-05	0.280713666573462	-0.000211301144209472	-0.000264092635614211	-0.0126207469236661	-0.592299664145492	0.772636231706509	-0.00691768385715578	0.0045326407300841	-0.0160467048369189	-0.0536819645022852	-0.956866240243199	-0.0323358550509143	0.0307547409095917	-0.263458477615544	6.50299165479487e-07	0.000350391876503243	-2.07838322381375e-05	142.044001386091	0	2.02392034167576	0	-0.93849312936202	0	462.362046818346	0	3.5340536544153	0	297.11328289659	0	16.5446557696422	0	11.4685182185504	0	15.1441480614782	0	1.82855373630171	0	0.370481736458613	0	-0.986309463806904	0	-7.63411470857562	0	0.504837656860197	0	0	142.044001386091	0	2.02392034167576	0	-0.93849312936202	0	462.362046818346	0	3.5340536544153	0	297.11328289659	0	16.5446557696422	0	11.4685182185504	0	15.1441480614782	0	1.82855373630171	0	0.370481736458613	0	-0.986309463806904	0	-7.63411470857562	0	0.504837656860197	0.697272880261313	15.7740632450952
142.972759270807	-1.08821213808866	1.97067940585873	-2.12736377991415e-05	5.14924507321951e-05	0.552488877789979	0.000178888322862117	-9.81608916061086e-06	-0.00249857538927052	-5.82044612304484e-05	0.00806393427769812	5.07972462800485e-05	0.0782000243883077	-3.05434448906468e-07	0.277673945284764	-8.04950699915465e-06	1.0228028267502e-05	-0.0118381279836099	-0.589740599624684	0.766968154983112	2.63582916688633e-06	-6.9292074579331e-05	-0.0115541229326078	-0.0581567225013593	-0.955575253151807	-0.0321489829985215	0.0423038199261101	-0.258921683674986	7.42369469500333e-05	-2.89149437978785e-05	-4.45869430933004e-05	142.972759270807	0	0.427207928723596	0	0.750264429869129	0	465.209276939354	0	0.68522459592875	0	300.220025239336	0	11.3059217298126	0	16.4545938899817	0	9.99484829503983	0	7.60262419345646	0	-0.498200838232345	0	-0.103453805598441	0	-9.16207823930777	0	-1.08433064882935	0	0	142.972759270807	0	0.427207928723596	0	0.750264429869129	0	465.209276939354	0	0.68522459592875	0	300.220025239336	0	11.3059217298126	0	16.4545938899817	0	9.99484829503983	0	7.60262419345646	0	-0.498200838232345	0	-0.103453805598441	0	-9.16207823930777	0	-1.08433064882935	0.141774321920466	18.1141093289776
143.902608270035	0.511088276562815	0.707410382388863	0.000737434835600166	0.000110594760033306	0.557530034024801	0.000129207039901545	2.52654373043121e-05	0.000279893925239937	4.28852380211996e-05	0.00705661957906959	0.000169492482157308	0.0862382779746883	4.67233728753652e-05	0.279948686983939	-1.84360837783027e-06	0.000146310651111761	-0.00193051779888755	-0.586736144609006	0.812592472946743	-0.000133615289645631	3.69141751858139e-05	0.000181356282561677	-0.0544949144961874	-0.987254374149561	-0.0282136049012105	0.0530295798755318	-0.255097679065259	0.00181291670265281	7.37730896944876e-05	5.65932728012077e-05	143.902608270035	0	0.149596651110262	0	2.11867542361852	0	465.493868611489	0	0.115923542626229	0	302.3648751772	0	11.1029767639888	0	16.957464987132	0	8.89871377194121	0	11.1246104050705	0	-0.743357297612811	0	0.758401332032191	0	-9.44276770413721	0	-1.59074558130159	0	0	143.902608270035	0	0.149596651110262	0	2.11867542361852	0	465.493868611489	0	0.115923542626229	0	302.3648751772	0	11.1029767639888	0	16.957464987132	0	8.89871377194121	0	11.1246104050705	0	-0.743357297612811	0	0.758401332032191	0	-9.44276770413721	0	-1.59074558130159	0.379178796755986	15.7213161725692
144.877450181365	1.92807263917266	-1.30711306402927	-5.41978105919634e-05	-4.81760470224431e-05	0.560109259705125	-0.00555278492651298	0.00161225382164856	-0.000850674457168068	-0.00637459939443161	0.0109285545653179	-9.17453282658582e-05	0.0837898944719887	-0.000117168199191601	0.281199670871825	0.000494644922469355	0.000283073588961995	-0.00529498155878971	-0.591876126656249	0.81190458416303	-0.0170124433881943	0.00922718673535171	6.41248965793092e-06	-0.0640502665353924	-0.969109791989968	-0.024024203262578	0.0418043741090103	-0.257113006449855	0.00166935833100282	0.0053413178846818	0.00316256841002525	144.877450181365	0	1.38317741810016	0	1.78168520397914	0	467.219354358977	0	-0.548974652325549	0	302.827210478165	0	13.6936562437026	0	15.7693214076487	0	9.63330466861991	0	10.7452815201018	0	0.110350169106075	0	0.480851602025606	0	-9.99802598549171	0	-1.95930825550133	0	0	144.877450181365	0	1.38317741810016	0	1.78168520397914	0	467.219354358977	0	-0.548974652325549	0	302.827210478165	0	13.6936562437026	0	15.7693214076487	0	9.63330466861991	0	10.7452815201018	0	0.110350169106075	0	0.480851602025606	0	-9.99802598549171	0	-1.95930825550133	2.12555125002479	14.0830951015461
145.856052899996	2.50122521868006	-1.94778043110976	0.000104512547818343	-0.000109852065017912	0.558815458788176	6.33095477168873e-06	-0.000399538084624863	0.000118795663490709	-5.90415096194291e-05	0.0037311393342809	3.05115514376121e-05	0.0789963418194163	-7.59040276857998e-05	0.278949840356345	-4.34688199293017e-05	-7.12342917392045e-06	2.34978412842373e-05	-0.59065206964663	0.815965903856131	0.000974094577012589	-0.00439809652120743	0.013646504049547	-0.0542652100224876	-0.987594770201811	-0.00733290385664699	0.0388560793225917	-0.255201362722544	0.000839375213594726	-3.53244857737643e-05	-3.59847344432171e-05	145.856052899996	0	3.64211066242952	0	0.0156216482327539	0	472.462370501162	0	-4.65960388811392	0	306.055663608143	0	25.9255246081493	0	6.15475456305698	0	17.2024941383851	0	4.77763384563703	0	0.823753838153119	0	-0.450914299628024	0	-12.1438631215197	0	-3.2257302956402	0	0	145.856052899996	0	3.64211066242952	0	0.0156216482327539	0	472.462370501162	0	-4.65960388811392	0	306.055663608143	0	25.9255246081493	0	6.15475456305698	0	17.2024941383851	0	4.77763384563703	0	0.823753838153119	0	-0.450914299628024	0	-12.1438631215197	0	-3.2257302956402	4.48313943285728	7.86881588982261
146.73469982634	2.04114575284937	-0.75687361078424	2.76329404512094e-05	-6.19370975092398e-05	0.558518554703956	-0.00335230258242901	2.49343938550622e-05	3.13913577962067e-06	-0.00433971349518232	0.01064337512486	5.94323604862827e-05	0.0772003749821603	-9.10401706604473e-05	0.277453232138608	-1.80129928389102e-05	1.61736779094104e-05	-0.000126381697863202	-0.593502206053011	0.806293192802307	-0.00373467534071247	0.000114846353577857	0.0194491832791472	-0.060665240782595	-0.962937185520699	0.000130416875715526	0.0348460198383821	-0.255297160445644	9.86119289870211e-05	0.000142256084191238	2.21647041763075e-05	146.73469982634	0	5.70281795794571	0	-1.27314215575321	0	477.312108901331	0	-7.72474701670558	0	308.055437094502	0	37.3767344894331	0	-1.15522044150709	0	22.0106189772559	0	1.53787710859801	0	1.44565074527078	0	-1.27167381676918	0	-14.0763408931054	0	-4.10943528563344	0	0	146.73469982634	0	5.70281795794571	0	-1.27314215575321	0	477.312108901331	0	-7.72474701670558	0	308.055437094502	0	37.3767344894331	0	-1.15522044150709	0	22.0106189772559	0	1.53787710859801	0	1.44565074527078	0	-1.27167381676918	0	-14.0763408931054	0	-4.10943528563344	5.32873345899625	5.11252280132551
147.959324672277	0.259977646986552	1.64429882040165	0.0036523939854001	3.12003851960152e-05	0.564902274140469	-2.55215554451298e-05	0.00247961093382905	0.0078602929976025	-0.000755162783266265	0.0104720830130491	0.00428942498680631	0.0842884747881664	-8.85528533200035e-06	0.280717909394597	0.00125618858791772	0.00196380688733941	-4.11363375431278e-05	-0.598659514245624	0.7991383740648	-0.0111417199894844	-8.11673585986616e-05	0.0315902316518709	-0.0605203700501167	-0.971115211369689	0.000197216714092428	0.0365807136386579	-0.257493965176424	0.000138296631120426	7.98398533828934e-05	4.67005432888187e-05	147.959324672277	0	7.20936146684409	0	-0.630218180320811	0	479.495919145134	0	-7.38681410871354	0	309.023207228606	0	40.8451461441302	0	-1.10589492371621	0	22.7356637890888	0	2.64778784534378	0	2.45205577783236	0	-0.796623310406203	0	-13.8298539718722	0	-3.727670644378	0	0	147.959324672277	0	7.20936146684409	0	-0.630218180320811	0	479.495919145134	0	-7.38681410871354	0	309.023207228606	0	40.8451461441302	0	-1.10589492371621	0	22.7356637890888	0	2.64778784534378	0	2.45205577783236	0	-0.796623310406203	0	-13.8298539718722	0	-3.727670644378	2.89679747941144	8.42461225140557
148.758657666898	-1.10687297547937	1.92892104754681	7.76788752686027e-05	3.36949920297398e-05	0.563964231231938	-0.000109413563321372	0.00399014867500669	0.00221288853792886	-0.00217070122716411	0.00806581298260183	0.00354042205455461	0.0770592398931593	6.42062428147777e-05	0.279420820476771	0.0006318545562206	0.00135674274140341	-5.99456000761588e-05	-0.599556030433599	0.794738458432663	-0.0113261996096143	-1.98712658993979e-05	0.0375956419165408	-0.0582247216889956	-0.965818742462558	9.47439263783699e-05	0.0390500590184105	-0.25697353910339	1.09157317298413e-05	-3.51467943979376e-05	-1.13683433029006e-06	148.758657666898	0	6.85804314235329	0	0.896947020192819	0	479.775809717722	0	-8.08468271176321	0	311.948933189666	0	40.614335105716	0	-0.554284920128562	0	21.350546928743	0	8.26720638763263	0	2.13765015529633	0	-0.0467948877044078	0	-14.1518107579779	0	-4.35269857217786	0	0	148.758657666898	0	6.85804314235329	0	0.896947020192819	0	479.775809717722	0	-8.08468271176321	0	311.948933189666	0	40.614335105716	0	-0.554284920128562	0	21.350546928743	0	8.26720638763263	0	2.13765015529633	0	-0.0467948877044078	0	-14.1518107579779	0	-4.35269857217786	0.0116123658433179	7.39453533928846
149.837440642882	-2.3437876621226	0.223713083306367	1.58550236440844e-05	4.58356085916436e-05	0.565789389397265	0.00176934655429829	-6.39880055695275e-07	0.00573306349477641	-0.00429157371164598	0.00802647250971396	0.000415362820439031	0.0760499407187916	3.49841557343991e-05	0.279542424892816	0.000115651406532284	6.28222773349686e-05	3.29292901954309e-06	-0.603142461127426	0.767240958712816	-0.000798249671084113	-0.0022151945477962	0.046029913982195	-0.059438679288747	-0.949708349933879	0.000612151843945259	0.031606928730854	-0.257846538594536	2.69862317585377e-05	3.49580481086276e-06	1.93323697021341e-05	149.837440642882	0	4.90642715077137	0	2.2182298651393	0	483.448134447002	0	-10.2815525066898	0	313.846575828384	0	33.4720276455475	0	3.24798249571332	0	18.3772941355572	0	11.2275467820338	0	1.15734305377977	0	0.844367498630785	0	-15.6975199728986	0	-5.59538940345027	0	0	149.837440642882	0	4.90642715077137	0	2.2182298651393	0	483.448134447002	0	-10.2815525066898	0	313.846575828384	0	33.4720276455475	0	3.24798249571332	0	18.3772941355572	0	11.2275467820338	0	1.15734305377977	0	0.844367498630785	0	-15.6975199728986	0	-5.59538940345027	-2.55437779761751	6.22862533187998
150.76042117405	-2.39549129959618	-1.56936817643838	5.49399531190131e-05	-4.75562372025786e-05	0.565526171413135	2.97700655372842e-05	1.7754261350361e-05	0.00336923038239111	-0.000718570246200661	0.0139181230037341	7.65925939118432e-05	0.0748518192397322	4.5229831129711e-05	0.277941422516811	9.03206648280891e-05	-1.50914207729158e-05	1.07206879056862e-05	-0.604442450344592	0.7420418851002	-5.04442500009973e-05	-3.84023454110521e-05	0.0523093058481716	-0.0593015698116842	-0.946322235985168	-2.22362040693326e-05	0.031145591823866	-0.257097510482476	4.37575994241625e-05	3.98612685833963e-05	-6.68307689207866e-06	150.76042117405	0	2.63888539494565	0	1.53772926034825	0	489.020567166477	0	-8.60134978987439	0	314.605142969947	0	19.7739614634008	0	-0.901116187987354	0	16.510488949109	0	10.3090240859315	0	0.57403941019347	0	0.304435933815349	0	-14.3625320934126	0	-5.17163900095227	0	0	150.76042117405	0	2.63888539494565	0	1.53772926034825	0	489.020567166477	0	-8.60134978987439	0	314.605142969947	0	19.7739614634008	0	-0.901116187987354	0	16.510488949109	0	10.3090240859315	0	0.57403941019347	0	0.304435933815349	0	-14.3625320934126	0	-5.17163900095227	-1.94360436607162	-1.30112643834669
151.59573840322	-1.60600210201436	-1.94100756157244	7.14196682345993e-05	2.19724675174123e-05	0.564085270223338	3.92628624044772e-05	-1.15244664427063e-05	0.00676587491988286	-0.00108441492743492	0.0115226285917424	4.21850824617787e-05	0.0736444852879743	5.22729275267879e-05	0.275326447079797	2.0072125607797e-05	3.58645743180877e-05	-1.12079204757829e-05	-0.601181390210309	0.714696630537113	1.30894727645491e-05	-0.000829059381772878	0.0603999581141436	-0.0568899440431012	-0.936832877234984	0.00122908004601729	0.0359971268783634	-0.252615105320938	7.91351670385647e-05	-9.5120441074703e-05	-3.65877220602036e-05	151.59573840322	0	0.919086689314246	0	-0.0398404849589452	0	492.605899054779	0	-5.37286735491652	0	317.597388103959	0	12.2120425270941	0	-7.59059808337694	0	10.4216373570767	0	4.61098358013728	0	-0.144017399865607	0	-0.482879217254156	0	-12.7364152038637	0	-3.80589356052205	0	0	151.59573840322	0	0.919086689314246	0	-0.0398404849589452	0	492.605899054779	0	-5.37286735491652	0	317.597388103959	0	12.2120425270941	0	-7.59059808337694	0	10.4216373570767	0	4.61098358013728	0	-0.144017399865607	0	-0.482879217254156	0	-12.7364152038637	0	-3.80589356052205	0.410999533510703	-8.49146697941118
152.683222947381	0.153559981576704	-0.256477031979266	-0.000105598721805169	7.03204493211341e-05	0.569563786399931	1.07679800770467e-05	-8.13592388841285e-06	7.820635267668e-05	-0.00224010743235729	0.0104945955620975	3.21854606219094e-05	0.0796908469092486	9.4204528678784e-05	0.278036052282779	2.89717494793126e-05	-2.58028301105506e-06	-0.00637929547489834	-0.590698621145507	0.751443904606918	-4.34756933012783e-05	1.57286060281941e-05	0.0414043189609537	-0.0666371045235748	-0.946934446560827	-0.000463333104425442	0.0443821566432377	-0.239239297682303	0.00178089864010621	-5.10124531612718e-06	-4.17971145442103e-05	152.683222947381	0	0.0840570751876859	0	-1.40638840707382	0	493.532162676818	0	-4.04534465524156	0	319.589244133772	0	11.0772003316313	0	-9.15460614234808	0	8.23221950984376	0	1.46826829927393	0	-0.805785266270284	0	-1.39402852399182	0	-11.9403996005125	0	-2.78067426408238	0	0	152.683222947381	0	0.0840570751876859	0	-1.40638840707382	0	493.532162676818	0	-4.04534465524156	0	319.589244133772	0	11.0772003316313	0	-9.15460614234808	0	8.23221950984376	0	1.46826829927393	0	-0.805785266270284	0	-1.39402852399182	0	-11.9403996005125	0	-2.78067426408238	3.54911806060788	-7.82879365532469
153.920648160062	2.00105612616027	1.88586497755797	-0.00010714634756205	-5.43965723349044e-06	0.572198531834074	0.00305681660777848	-0.000371921049929303	-0.000241271099051059	-0.00135309531835443	0.00779284304962781	-0.000854016969116747	0.075322382836819	0.000109762610725866	0.279132051114423	-9.41269014905471e-05	1.45914696786082e-05	-0.00539877052150428	-0.58587816416903	0.714117623896232	-0.0102830561399987	-0.0128742015726522	0.028759495310034	-0.0701353856537242	-0.960060453593083	-0.015670865117298	0.0475333120535425	-0.231717386925331	7.50034403986901e-05	-0.00651585845226891	-0.00581973236346996	153.920648160062	0	1.51781334756892	0	-0.203515552240938	0	495.554280600185	0	-2.22450195796551	0	321.26497186262	0	14.2201818140966	0	-6.25012704921052	0	10.9346076460868	0	3.98868729845966	0	0.17207373127054	0	-0.560427329147267	0	-10.7376177389179	0	-1.65239969495063	0	0	153.920648160062	0	1.51781334756892	0	-0.203515552240938	0	495.554280600185	0	-2.22450195796551	0	321.26497186262	0	14.2201818140966	0	-6.25012704921052	0	10.9346076460868	0	3.98868729845966	0	0.17207373127054	0	-0.560427329147267	0	-10.7376177389179	0	-1.65239969495063	4.18497150265929	-2.54621276785146
154.603782930777	2.46680125786512	1.82815984062605	3.14233357359725e-05	-1.47196144861495e-05	0.572457196747429	1.61140487290283e-05	-0.00236756826520547	-5.47095598245723e-06	-0.000974262334862643	0.00557569078000434	-1.18387870920412e-05	0.0742914956277546	8.12178020769106e-05	0.278379621870398	7.90194274283019e-07	-2.73411413761647e-07	-0.00151859150414483	-0.579689967236051	0.702226346360468	-0.00886310908968205	-0.0141233907876517	0.0217969226462044	-0.0696712508637451	-0.943983323290249	-0.0218709874630933	0.0466618735221911	-0.224587496966695	7.87087116501495e-05	-0.00466298016531418	-0.00367163183956098	154.603782930777	0	3.07365821974751	0	1.1287048481462	0	499.110419029819	0	0.808638005524152	0	323.86440149129	0	22.3764643491505	0	0.679919829936782	0	16.8510159845067	0	9.06335293049337	0	0.686717493117966	0	0.0734889454207539	0	-9.29354281569934	0	-0.647955177294238	0	0	154.603782930777	0	3.07365821974751	0	1.1287048481462	0	499.110419029819	0	0.808638005524152	0	323.86440149129	0	22.3764643491505	0	0.679919829936782	0	16.8510159845067	0	9.06335293049337	0	0.686717493117966	0	0.0734889454207539	0	-9.29354281569934	0	-0.647955177294238	3.33149736248358	4.55962743052557
155.701075772473	2.05340397895163	-0.113408058260144	5.1115054146412e-06	5.26242411290764e-05	0.572396118254936	0.000684201865459403	-2.35748835640491e-05	-4.15770508525863e-05	-2.86202815104622e-05	0.00810201676080352	4.69977061741333e-05	0.0725192951883478	1.74061511613456e-05	0.276757625070319	-1.61300947757894e-05	1.72106302620881e-06	-0.000196063146162473	-0.568585504511086	0.656868578834485	-0.00133885546546888	-0.00962350599546226	0.00216809740952489	-0.070357135069658	-0.926952726920261	-0.0243154610207503	0.0344557394356608	-0.211836847523293	3.0518736228204e-06	1.67067696050816e-05	-9.55148796611224e-05	155.701075772473	0	5.68558858893139	0	2.20666912203404	0	505.346778474781	0	3.45367740967156	0	325.288666272421	0	37.3095502629482	0	7.17499386704623	0	20.3721159237093	0	11.1269327051757	0	1.4368196130473	0	0.846334926691928	0	-7.40514665348763	0	0.034810330863911	0	0	155.701075772473	0	5.68558858893139	0	2.20666912203404	0	505.346778474781	0	3.45367740967156	0	325.288666272421	0	37.3095502629482	0	7.17499386704623	0	20.3721159237093	0	11.1269327051757	0	1.4368196130473	0	0.846334926691928	0	-7.40514665348763	0	0.034810330863911	1.86130226010178	10.6519166025131
156.812249618573	0.466146919826547	-1.92364144912539	-8.2010964051946e-06	-1.53832680195474e-06	0.575811714132801	-1.09732613615671e-05	0.000614521184357183	-0.00130256376208386	-0.0017969115011934	0.0111445039881217	-0.00275398233131212	0.0758980766141387	4.93354202835948e-05	0.277804909761607	4.75016054863422e-05	2.61061484251781e-05	-0.00683821813974128	-0.570705421114207	0.725397595503424	0.000124713925770535	0.00689222942196114	-0.0213868702334894	-0.0910822447071891	-0.888074990799186	-0.065054991024583	0.0445929360440889	-0.209262529445907	0.00386503062373222	0.00280927042121247	0.00398105774508712	156.812249618573	0	7.15591937175548	0	0.90487170465445	0	507.530938391412	0	2.00503651575679	0	327.13975803389	0	40.8133772450927	0	5.34206010400011	0	22.2050582748208	0	8.25193443472234	0	2.40282074949539	0	-0.0373620218397303	0	-8.46683188943579	0	-1.03465771691487	0	0	156.812249618573	0	7.15591937175548	0	0.90487170465445	0	507.530938391412	0	2.00503651575679	0	327.13975803389	0	40.8133772450927	0	5.34206010400011	0	22.2050582748208	0	8.25193443472234	0	2.40282074949539	0	-0.0373620218397303	0	-8.46683188943579	0	-1.03465771691487	1.5696123499206	9.78962817015718
157.720449016466	-1.09049668771512	-1.52412607283697	-0.000196453914518599	0.000276780117150569	0.577582451939337	-0.000286810535609522	-0.000255119639018823	-0.00356524596243686	-3.98604969017069e-05	0.00789451907270328	8.54985131166847e-05	0.0803203229896541	0.000318278203192717	0.277438566334099	-7.78881610623338e-05	-4.59046885336989e-05	-0.00428576412785663	-0.561629809391082	0.708000700510057	-0.000206061851323274	-7.30357062846612e-05	-0.0285497178008811	-0.080676665154316	-0.895549014351973	-0.0680239019982701	0.0542440972554038	-0.200224331257775	7.99555660308498e-05	-5.39556562953215e-05	-4.35081232239616e-05	157.720449016465	0	6.8634549934081	0	-0.80440271777449	0	507.811168076795	0	2.50796508367605	0	330.373597841994	0	40.6055327598531	0	4.85663688271393	0	21.336501280121	0	2.10459806209349	0	2.14360506747564	0	-0.893785537284461	0	-8.17943179817126	0	-0.587472827947556	0	0	157.720449016465	0	6.8634549934081	0	-0.80440271777449	0	507.811168076795	0	2.50796508367605	0	330.373597841994	0	40.6055327598531	0	4.85663688271393	0	21.336501280121	0	2.10459806209349	0	2.14360506747564	0	-0.893785537284461	0	-8.17943179817126	0	-0.587472827947556	1.72923531386934	11.1347091743795
158.763110652002	-2.30744559025568	0.544683962756893	0.000105977358539886	3.64845611996156e-05	0.578046281924917	1.81316950109912e-05	8.55481791409915e-07	-0.00196889603322281	-0.0036350297171464	0.0119605335128459	-6.41257377385823e-06	0.0752830461478044	-5.24200236350501e-06	0.276843812248697	2.64443499999867e-05	-3.05417775232588e-05	-0.00100324188065126	-0.555197260322069	0.652583697526908	-0.00431958135668597	0.000740406773002561	-0.0329653320533425	-0.0707181995525473	-0.905899082746551	-0.0686683239376137	0.061414306624579	-0.193314885333109	3.19072609543927e-05	0.000764578697231487	0.000219768966135481	158.763110652002	0	5.00829298540084	0	-1.37143835465759	0	511.243194097334	0	3.29343238018674	0	331.06998859933	0	34.0447337252804	0	3.77361426123603	0	20.3437415600418	0	1.32677804356441	0	1.18689320014986	0	-1.3412715691634	0	-7.55341656640915	0	-0.0280330343696193	0	0	158.763110652002	0	5.00829298540084	0	-1.37143835465759	0	511.243194097334	0	3.29343238018674	0	331.06998859933	0	34.0447337252804	0	3.77361426123603	0	20.3437415600418	0	1.32677804356441	0	1.18689320014986	0	-1.3412715691634	0	-7.55341656640915	0	-0.0280330343696193	1.07256903294177	10.8288579953041
159.776933677774	-2.37669532696315	1.96503398441832	-3.56984909448954e-05	-1.65894178856258e-05	0.575614091556682	-0.00181582605936578	2.61891587817497e-05	-0.00375692185304576	4.3160161154985e-06	0.00816542616255665	7.61224612162657e-05	0.0727291241908344	3.69463254600246e-05	0.273160138013289	3.74475746317492e-05	-1.54734698376405e-05	-4.90747689988633e-05	-0.555791485167137	0.630786400982274	-0.0162052344890929	0.0286182885234973	-0.0465996851574472	-0.0618181190619936	-0.95814907072688	-0.0330103690053766	0.069016366672401	-0.19247997457173	1.59030853147326e-05	0.0166260906950403	0.00640408841195457	159.776933677774	0	2.52815962276749	0	0.052946171325354	0	517.313015554681	0	-0.202789576886049	0	333.253140912164	0	19.1832851183156	0	12.3580363962562	0	14.978488252488	0	4.87377075510074	0	0.538297554432963	0	-0.427734596398363	0	-9.79395179329071	0	-0.930560436396088	0	0	159.776933677774	0	2.52815962276749	0	0.052946171325354	0	517.313015554681	0	-0.202789576886049	0	333.253140912164	0	19.1832851183156	0	12.3580363962562	0	14.978488252488	0	4.87377075510074	0	0.538297554432963	0	-0.427734596398363	0	-9.79395179329071	0	-0.930560436396088	-0.440909518881275	16.9423736623218
160.694978390212	-1.42775464741411	1.3713975895394	-5.63305097879426e-05	-8.68022536780956e-05	0.575154818213449	-9.94980655695095e-05	-0.000102435730378936	-0.00279447358938225	-0.000718347885192703	0.0143495328530828	-0.000139730016864368	0.0770376281722649	-0.000136287238123072	0.270622430664899	-2.15825296939555e-05	-2.77637085109069e-05	0.000801551392260975	-0.562915420286466	0.641971141291209	-0.00931449223479021	0.0275749192304011	-0.0453383808879519	-0.0728249178939483	-0.919379699510164	-0.0330567494617666	0.0745055669200951	-0.195783801710429	0.00104944881297002	0.0122454780943933	-0.00097446239634405	160.694978390212	0	0.7179082756407	0	1.72336358940575	0	520.953317632836	0	-3.54278130130769	0	336.324764321112	0	11.7319543438701	0	19.157106674931	0	8.75980776989481	0	10.5748524390036	0	-0.274344708475903	0	0.44633388326719	0	-11.5091990897617	0	-2.39461826849855	0	0	160.694978390212	0	0.7179082756407	0	1.72336358940575	0	520.953317632836	0	-3.54278130130769	0	336.324764321112	0	11.7319543438701	0	19.157106674931	0	8.75980776989481	0	10.5748524390036	0	-0.274344708475903	0	0.44633388326719	0	-11.5091990897617	0	-2.39461826849855	-1.17374626667073	19.6821089555145
161.712213859229	0.245266245288236	-0.761700936578396	-0.000141063428118322	-8.37508787562427e-06	0.57595350087431	-0.000122955157876546	-1.79214387638098e-05	-0.000774011386005777	-6.97726013783916e-05	0.0127831711790995	5.76908928669826e-06	0.0764969669208063	-1.02806567298028e-06	0.269823923070121	1.62658008575357e-05	1.9916704438787e-05	0.0130695810434911	-0.585226589568548	0.735072169173704	-0.00488247608484918	0.0245508945573796	-0.0304131311701123	-0.0645456492918056	-0.962919312820903	-0.0231525394258409	0.0588737721705967	-0.215967403828605	0.0105195500514585	0.000646882295143537	1.89170299764229e-06	161.712213859229	0	0.0936171051834857	0	2.08354121030992	0	521.577225601183	0	-4.07647915552286	0	336.858439572447	0	11.059853126503	0	19.7515361827517	0	8.22673476565462	0	11.0275896662369	0	-0.794071268617858	0	0.736052811566408	0	-11.9495977570909	0	-2.81946313395375	0	0	161.712213859229	0	0.0936171051834857	0	2.08354121030992	0	521.577225601183	0	-4.07647915552286	0	336.858439572447	0	11.059853126503	0	19.7515361827517	0	8.22673476565462	0	11.0275896662369	0	-0.794071268617858	0	0.736052811566408	0	-11.9495977570909	0	-2.81946313395375	0.150428434031155	17.1535653903761
162.793717079339	1.89366870832628	-1.99478657441818	4.56859757229664e-06	3.23437958272586e-05	0.576993389088334	3.93972521941416e-05	-0.00195082366496597	-2.12913967638075e-05	-3.57508444830898e-05	0.00826161656771262	0.00198664264366304	0.0739666458723374	6.13599542755781e-06	0.269357845441666	-0.000189098664723439	-1.3018495229908e-05	0.00467731202715404	-0.59412506537391	0.777559456441904	0.00929526472711247	0.0170857952938891	-0.0176278731708292	-0.0580124356452068	-0.983316432180723	-0.0139033155150578	0.042133156639409	-0.22344116600673	0.0149919451203248	-0.00201598453937139	-0.00262369826372829	162.793717079339	0	1.3085262317532	0	0.38738711214962	0	523.194351215485	0	-6.1718847074746	0	339.666459267459	0	13.427310530277	0	16.8152197694304	0	11.9459853847991	0	6.19176725613644	0	0.0721970706064392	0	-0.273238719064414	0	-13.0985712724828	0	-4.26594248682703	0	0	162.793717079339	0	1.3085262317532	0	0.38738711214962	0	523.194351215485	0	-6.1718847074746	0	339.666459267459	0	13.427310530277	0	16.8152197694304	0	11.9459853847991	0	6.19176725613644	0	0.0721970706064392	0	-0.273238719064414	0	-13.0985712724828	0	-4.26594248682703	3.48518184125743	15.9114746926009
164.082508304835	2.45486520863393	-0.302103231044912	-2.28910544256118e-05	-1.50159698401924e-05	0.576478838858462	-0.00157083933799423	-5.5713631941972e-05	1.51120513889442e-05	-0.00292302082756175	0.00921070301533696	1.92921709898875e-05	0.0724088662734761	-2.19651741197998e-05	0.266940348463918	-1.0506223928357e-05	2.29650023487889e-05	1.95608971450729e-05	-0.601795605727599	0.816256221499075	0.00670068219691291	0.0080166608522822	-0.0100573945831587	-0.0573096366350263	-0.979594684095533	-0.00489379760342151	0.043218618540438	-0.228632034741015	0.0164600834396979	-9.48255973794019e-06	-4.78240914666912e-06	164.082508304835	0	4.31546507755558	0	-1.40549472846623	0	530.251169001545	0	-10.2582442664564	0	342.505772117716	0	30.0772694212305	0	7.44002439947833	0	18.3011043879889	0	1.37576100794034	0	0.988696759529641	0	-1.38142550810412	0	-15.6686486547393	0	-5.6036290831559	0	0	164.082508304835	0	4.31546507755558	0	-1.40549472846623	0	530.251169001545	0	-10.2582442664564	0	342.505772117716	0	30.0772694212305	0	7.44002439947833	0	18.3011043879889	0	1.37576100794034	0	0.988696759529641	0	-1.38142550810412	0	-15.6686486547393	0	-5.6036290831559	5.86341500546727	13.0427549339425
165.368192542862	1.15838766690472	1.90208451762793	3.48793395445963e-06	7.9078646486892e-06	0.576382872418082	1.02055868807847e-06	0.000558812222427227	1.72463406238067e-05	0.000204949813533966	0.0155641061763898	0.00262817899973088	0.0741270715286189	-2.78840867549513e-05	0.264513971498056	3.30351703834025e-05	5.99676514701345e-05	-3.73841247802736e-05	-0.60968054503892	0.820448676052303	-3.09516568513106e-06	-0.000881943373138658	-0.0118796182079947	-0.0569840339735455	-0.994481561417981	-0.0151479304531441	0.0419444293618948	-0.233847778793475	0.014935815923155	-2.53142106933958e-05	-5.83201471817342e-05	165.368192542862	0	6.81151867497705	0	-0.16225975273871	0	535.286836458623	0	-8.15965770015041	0	344.272332369757	0	40.5606342693481	0	11.1074420341184	0	21.1344101722093	0	4.06658866286049	0	2.09894736130881	0	-0.531133109864781	0	-14.1786276656247	0	-4.43001059278617	0	0	165.368192542862	0	6.81151867497705	0	-0.16225975273871	0	535.286836458623	0	-8.15965770015041	0	344.272332369757	0	40.5606342693481	0	11.1074420341184	0	21.1344101722093	0	4.06658866286049	0	2.09894736130881	0	-0.531133109864781	0	-14.1786276656247	0	-4.43001059278617	3.33691419380367	20.1720051881045
166.203259726044	-0.252790378471662	1.64435663154856	0.000121627281480358	1.41272743925176e-05	0.576769863419792	0.000106367389253288	-0.000100664665064373	0.00114449623398151	3.01438396069238e-05	0.0109805716427041	1.75153140410019e-05	0.0804985161607372	-9.68468718828254e-05	0.262686038773868	2.39357684379362e-05	-9.81371808702563e-05	0.00012682331939061	-0.612240105909569	0.836724816575522	9.31720212242307e-05	-0.00116247070268864	-0.00514722636706907	-0.0521562869466259	-0.986093534188209	-0.0175001254654103	0.0430448917276227	-0.235496914672378	0.0149793004159482	-7.9304283186301e-05	-9.3259662558513e-05	166.203259726044	0	7.19974530710594	0	1.4322441522307	0	535.607458839067	0	-7.39223288590241	0	347.324849039669	0	40.8379671720411	0	11.7360571101678	0	22.6505019919596	0	9.92451672744862	0	2.44299356827466	0	0.252734693307033	0	-13.8215142514229	0	-3.74917850818317	0	0	166.203259726044	0	7.19974530710594	0	1.4322441522307	0	535.607458839067	0	-7.39223288590241	0	347.324849039669	0	40.8379671720411	0	11.7360571101678	0	22.6505019919596	0	9.92451672744862	0	2.44299356827466	0	0.252734693307033	0	-13.8215142514229	0	-3.74917850818317	0.321881862429847	19.3493710934397
167.169193465535	-1.75798205754207	-0.19669418305096	8.50217882503802e-06	-9.74294576992117e-05	0.578481960623155	0.00211610973714483	-1.32925298432065e-05	0.0009377394825171	-0.000675724494467284	0.00951292473697783	3.13768089991245e-05	0.0791720429989466	3.40390871532946e-06	0.262934746368669	4.19845437398564e-05	1.75709370340705e-05	0.0037554907552053	-0.625384484820595	0.859873870573876	0.016311851528834	-0.0141504408558478	-6.85895789432594e-05	-0.0615550085368636	-0.983407099494448	-0.0226074824173161	0.0323084235760463	-0.245322234374646	0.0170704939828374	-0.00604233117208255	-0.00445809859217972	167.169193465535	0	6.19337919361934	0	2.20961232386026	0	536.84131252651	0	-7.97407091500316	0	348.23415659198	0	39.1741693142207	0	12.2543267477163	0	22.0595551737145	0	11.0858995414988	0	1.68617235392906	0	0.853960608261445	0	-14.2998109852008	0	-4.24947457667217	0	0	167.169193465535	0	6.19337919361934	0	2.20961232386026	0	536.84131252651	0	-7.97407091500316	0	348.23415659198	0	39.1741693142207	0	12.2543267477163	0	22.0595551737145	0	11.0858995414988	0	1.68617235392906	0	0.853960608261445	0	-14.2998109852008	0	-4.24947457667217	-1.94969210996324	16.2437936799449
168.427916056308	-2.48796353645413	-1.99270262892307	0.000131562821960844	-3.86777114096133e-05	0.576523846349584	0.00100993906814591	0.000457599624210079	0.00246519833059213	-0.00196486639590036	0.00484464799184207	-0.000872777240673786	0.0763094932658341	-1.08006358545945e-05	0.259357370183132	0.000113952374628267	-1.23945221085226e-05	0.000131759928714994	-0.626493803140997	0.833038418440301	0.0112376837491285	-0.0144985327588493	2.71930760935159e-05	-0.054884956577646	-0.973705517209406	-0.0183028519697355	0.0317912552403731	-0.244996760749237	0.012463336263061	-0.00236724723611509	-6.63054384162787e-05	168.427916056308	0	3.33264126883836	0	0.551981391985233	0	543.405363962134	0	-4.05568684242925	0	350.788290994594	0	23.9827086813176	0	2.94556861189344	0	15.903022595422	0	6.83818513358812	0	0.74970694612929	0	-0.196745688912827	0	-11.8573043086051	0	-3.10376154685049	0	0	168.427916056308	0	3.33264126883836	0	0.551981391985233	0	543.405363962134	0	-4.05568684242925	0	350.788290994594	0	23.9827086813176	0	2.94556861189344	0	15.903022595422	0	6.83818513358812	0	0.74970694612929	0	-0.196745688912827	0	-11.8573043086051	0	-3.10376154685049	-1.0445410768508	3.94810295616784
169.260940756448	-1.95955103905117	-1.34514742384522	6.78810426577662e-05	-2.44104312706682e-05	0.576020758465626	-6.00730243394971e-05	-1.39153766223301e-05	0.00263370279338161	0.000306219017261395	0.0106646054090206	4.60585139882744e-05	0.07871926062667	-2.13052519135216e-05	0.257175088202403	-0.000124895396362616	-3.64749961717216e-05	0.000143585745591943	-0.625754535348349	0.805180016322821	0.0122994816850078	-0.0147882518863965	0.00344775481329112	-0.0563538510796956	-0.967406890233357	-0.0137466101805526	0.0330929038248035	-0.242649329374871	0.00824952637666768	-0.000768713651196492	-6.34645143996292e-05	169.260940756448	0	1.42693772145188	0	-0.944300477628427	0	547.785329844479	0	-0.607050490834057	0	353.508595245686	0	13.8713050354745	0	-5.0366489483022	0	9.59107332322693	0	1.83918925641057	0	0.129518286245016	0	-0.992716269893738	0	-10.0404520721194	0	-2.00562323239366	0	0	169.260940756448	0	1.42693772145188	0	-0.944300477628427	0	547.785329844479	0	-0.607050490834057	0	353.508595245686	0	13.8713050354745	0	-5.0366489483022	0	9.59107332322693	0	1.83918925641057	0	0.129518286245016	0	-0.992716269893738	0	-10.0404520721194	0	-2.00562323239366	0.964435299485002	-3.78217990111463
170.128046021585	-0.715324163475987	0.442107714375657	-1.62974622804994e-05	6.32927515185045e-05	0.575785689685518	2.80653516308321e-05	-4.14756798623566e-05	0.00221164892668824	0.000142940374700888	0.0102895394821458	-9.99512433530329e-05	0.0767130358399006	4.21014472168702e-05	0.255821055515627	1.94949031928569e-05	-0.000100046516976392	0.00379855840312553	-0.629789585574102	0.784024309865132	0.0160423314667594	-0.0143855838938627	0.00637731941213489	-0.0637277284549	-0.946373810758464	-0.0155404497515644	0.0365943074896113	-0.244101935691317	0.00433833747999235	-0.000130671140814863	-3.01878243221332e-05	170.128046021585	0	0.22676097166612	0	-1.37075787866712	0	549.560089473918	0	0.147777646178051	0	353.956915294182	0	11.1067899319264	0	-6.3571038639985	0	8.81837231377384	0	1.39546303127418	0	-0.66800419990697	0	-1.34969007438551	0	-9.41072527332102	0	-1.58031458028844	0	0	170.128046021585	0	0.22676097166612	0	-1.37075787866712	0	549.560089473918	0	0.147777646178051	0	353.956915294182	0	11.1067899319264	0	-6.3571038639985	0	8.81837231377384	0	1.39546303127418	0	-0.66800419990697	0	-1.34969007438551	0	-9.41072527332102	0	-1.58031458028844	2.63977286153263	-4.09401617237854
171.134200610229	1.00200643505461	1.93589595739875	2.48909485213303e-05	3.5054482715814e-06	0.580038372861897	-6.59012968855414e-05	-0.000182825320659758	0.00841336094058011	0.000109591560173822	0.00494723330043777	-9.29260357330512e-05	0.0811410426948061	7.83667795468201e-06	0.257694741060029	-1.36873768919673e-05	-0.000175598926102593	0.0101062185502085	-0.632713442771171	0.806931281013914	0.00839281565199443	-0.0149611879925309	0.010036394976781	-0.0715454873163758	-0.934222127123796	-0.0250690654746182	0.0337026757579668	-0.244382939342785	0.00532186141115973	-3.65250262848929e-05	-6.98007122359183e-06	171.134200610229	0	0.384138847958137	0	-0.0322971911757439	0	549.835520091294	0	0.578019316621105	0	355.935381585769	0	11.2239880363617	0	-5.93835290134396	0	9.68955871565647	0	4.52131360699526	0	-0.529411509696347	0	-0.464462666111101	0	-9.21113056464891	0	-1.19229805893399	0	0	171.134200610229	0	0.384138847958137	0	-0.0322971911757439	0	549.835520091294	0	0.578019316621105	0	355.935381585769	0	11.2239880363617	0	-5.93835290134396	0	9.68955871565647	0	4.52131360699526	0	-0.529411509696347	0	-0.464462666111101	0	-9.21113056464891	0	-1.19229805893399	3.01502091960929	-3.35058736007388
172.003336002162	2.13452592197837	1.51876717723947	6.55036526357349e-05	8.43048665506913e-06	0.580136042045428	0.000121021087861642	-0.000111162183792417	0.00461603497553951	0.00309159795569074	0.00295906253749471	9.24634504965665e-07	0.0795696904684092	5.60753768474379e-05	0.256555519868252	-9.39159644022985e-05	-8.23526453497058e-05	0.0113705801317909	-0.633502866581018	0.804443089813932	-2.78926977577955e-05	-0.0181792624261986	0.00909074103177917	-0.0763992572390148	-0.926081392019314	-0.033609180565885	0.0318895799986836	-0.243081316740993	0.00387624006381259	-6.2119216327421e-05	-2.07284563583821e-06	172.003336002162	0	1.79011963585448	0	1.59356070069044	0	552.204674020194	0	3.17443093773019	0	358.993384779811	0	15.3574147972435	0	-1.61954321830142	0	14.5140089247549	0	10.3014582771488	0	0.292185301227708	0	0.357891102720422	0	-7.87268809765304	0	0.348146680880052	0	0	172.003336002162	0	1.79011963585448	0	1.59356070069044	0	552.204674020194	0	3.17443093773019	0	358.993384779811	0	15.3574147972435	0	-1.61954321830142	0	14.5140089247549	0	10.3014582771488	0	0.292185301227708	0	0.357891102720422	0	-7.87268809765304	0	0.348146680880052	2.52311284516489	0.344993191899788
172.85987760813	2.49385184267991	-0.155408755284364	2.23553152815381e-05	5.15517992808564e-05	0.579715260400562	-0.00213391435765166	-4.17649407876558e-05	0.00385720731704854	0.000134954547982354	0.00201196123814724	0.000223368907366219	0.0781374786247477	-4.82027701761327e-06	0.254937536538269	-2.14354775770004e-05	-4.90503147981026e-05	0.0158413084803807	-0.628720978812021	0.776945262762013	0.0154815384194358	-0.00871348424517355	0.0110920679437599	-0.0559812930467828	-0.930575682400244	-0.0402888318911227	0.0238326183356692	-0.239342615711321	0.000897658125997504	-4.56329474623246e-05	-2.18076014458031e-06	172.85987760813	0	3.83460150548501	0	2.22682161334936	0	557.094826918666	0	4.64302677163703	0	359.668100529012	0	27.077470674001	0	1.79318158041594	0	16.0571019072545	0	11.0915054943194	0	0.875392970854627	0	0.869553503268055	0	-6.67968543522058	0	0.809698768922316	0	0	172.85987760813	0	3.83460150548501	0	2.22682161334936	0	557.094826918666	0	4.64302677163703	0	359.668100529012	0	27.077470674001	0	1.79318158041594	0	16.0571019072545	0	11.0915054943194	0	0.875392970854627	0	0.869553503268055	0	-6.67968543522058	0	0.809698768922316	2.26587253918042	3.49415039503049
173.793239003008	1.90583566274805	-1.78818109757841	3.91305216935446e-05	2.10606951828041e-05	0.579640507875656	-0.00171166379638642	0.000113197433825504	0.000804385872406904	-0.000927879720273248	0.0098627344622443	-0.000722971947940241	0.077774742041812	3.43181515069712e-05	0.253394630412881	-2.8508917994502e-07	2.10350651809718e-06	0.0164254773052886	-0.623498628020887	0.756877063352978	0.00442998293122005	-0.00854921008631792	0.0111936622143789	-0.0529435643757014	-0.95018126017004	-0.0281843582211967	0.0310775275591067	-0.233126580221328	1.51904395376202e-05	-1.81612828122766e-05	1.11213907604816e-05	173.793239003008	0	5.96317407424958	0	1.23044202796456	0	561.977557811392	0	2.44570506206978	0	360.948239009056	0	38.3397554033889	0	-3.08109539759102	0	18.8154247750146	0	9.28707549076761	0	1.57235985095433	0	0.141621435566324	0	-8.30652849111493	0	0.0187036185650844	0	0	173.793239003008	0	5.96317407424958	0	1.23044202796456	0	561.977557811392	0	2.44570506206978	0	360.948239009056	0	38.3397554033889	0	-3.08109539759102	0	18.8154247750146	0	9.28707549076761	0	1.57235985095433	0	0.141621435566324	0	-8.30652849111493	0	0.0187036185650844	2.69159913320533	0.11845907551652
174.603761305595	0.735623994082154	-1.83048609743075	1.82397850290367e-05	6.99384641443572e-06	0.578481575316174	-7.49937445364006e-05	-4.33230327289038e-06	0.00132495948448843	-7.15752510393546e-05	0.00985333507382539	-2.8751662418438e-05	0.0763576089389828	1.69971167206732e-05	0.251117098624369	5.48387702095559e-05	8.3545073713434e-06	0.0146586400222178	-0.622670780065067	0.773489373187835	0.000100937484857077	-3.05244802979006e-05	-0.000286127775622758	-0.0513907084821416	-0.96344381214969	-0.0364831538927289	0.0499382636913994	-0.231169882899548	5.46886942083652e-05	1.29392955146215e-06	2.75160426901797e-06	174.603761305595	0	7.06470958961644	0	-0.340920660604361	0	563.568253117224	0	0.312770599340587	0	363.997516921213	0	40.7518570129454	0	-6.15313348014199	0	22.9497013735048	0	3.36441590222761	0	2.31993037142854	0	-0.613316626543916	0	-9.33331202592124	0	-1.43233333614577	0	0	174.603761305595	0	7.06470958961644	0	-0.340920660604361	0	563.568253117224	0	0.312770599340587	0	363.997516921213	0	40.7518570129454	0	-6.15313348014199	0	22.9497013735048	0	3.36441590222761	0	2.31993037142854	0	-0.613316626543916	0	-9.33331202592124	0	-1.43233333614577	3.0876190538792	-0.311056285582338
175.48607681484	-0.791571854880801	-0.344121514369888	-0.00102970205182075	1.46089940267397e-06	0.583719722436964	-0.000516402972904479	7.83044279640063e-06	-1.1603262500976e-05	-2.70775572552615e-05	0.0072170268406772	9.75644252199968e-05	0.0810942882129136	0.000124785084357717	0.254115547566038	1.11708434808512e-05	-0.000162865223252902	0.00295179533608106	-0.619742744238829	0.809798524679008	-2.42443635399242e-06	-0.000124584864264659	-0.00552262021000848	-0.0498807286959996	-0.984597574563041	-0.0292901296886556	0.0507479518276956	-0.227229949206843	0.00195441896997865	8.90332400295092e-06	-0.000123927103568	175.48607681484	0	7.03654451327213	0	-1.38849179913106	0	563.743462758884	0	0.175560636648251	0	365.410307742626	0	40.7359830070328	0	-6.34385454815383	0	23.296515409824	0	1.30560688163347	0	2.2943358095006	0	-1.35662453283094	0	-9.37551903705574	0	-1.56262525982453	0	0	175.48607681484	0	7.03654451327213	0	-1.38849179913106	0	563.743462758884	0	0.175560636648251	0	365.410307742626	0	40.7359830070328	0	-6.34385454815383	0	23.296515409824	0	1.30560688163347	0	2.2943358095006	0	-1.35662453283094	0	-9.37551903705574	0	-1.56262525982453	2.60874379424926	2.01268048340058
176.402328682742	-2.04714644345943	1.47593851069298	-3.10596496217132e-06	9.66008755092285e-05	0.585365688703264	0.00598482882781484	-0.00156664555178378	0.000442115765426734	-0.00548343146296781	0.0112745176977243	2.07875451138779e-05	0.0793819428163145	-9.0685995316819e-06	0.254438267921088	-3.60828066956032e-05	-0.000122821241440827	0.0050489008231392	-0.625175555331044	0.807649564531906	0.0122731058554117	-0.0045713692562739	-0.00208457532986346	-0.0539554081823279	-0.984249190442339	-0.0253041711708403	0.0422795158139117	-0.230313119479273	0.00141226715267776	-0.00169948705905728	-0.000160841456813492	176.402328682742	0	5.69555602971176	0	-0.810932050001387	0	565.827641216266	0	-0.847568360071148	0	366.034553330674	0	37.3361607553174	0	-4.51902350201749	0	22.1728959698778	0	2.00585543755459	0	1.44247119415591	0	-0.887356070353284	0	-10.197910992158	0	-2.12237899211093	0	0	176.402328682742	0	5.69555602971176	0	-0.810932050001387	0	565.827641216266	0	-0.847568360071148	0	366.034553330674	0	37.3361607553174	0	-4.51902350201749	0	22.1728959698778	0	2.00585543755459	0	1.44247119415591	0	-0.887356070353284	0	-10.197910992158	0	-2.12237899211093	0.778407692346901	3.73653377921887
177.237263528821	-2.50051925856814	1.9631066803262	-6.61059475771368e-05	-3.46165992028234e-05	0.583400563503497	-9.77116058407568e-06	0.000694883177202508	-0.00054239271028823	-5.50329779766809e-05	0.0047091655495943	8.38718999551942e-05	0.0742937861934422	-2.80583151362906e-05	0.251823937426524	2.91462130995389e-06	-8.66037494305146e-06	-1.43094481565793e-05	-0.62550587799446	0.810080845072044	-0.00204006664060564	0.00627606892269334	-0.0178219233207527	-0.0480146169392614	-0.987901264633857	-0.0107048150606673	0.0396981204120353	-0.229681712203939	0.000613247508463006	6.12933512276127e-05	2.97267409799192e-05	177.237263528821	0	3.74013518860693	0	0.735455564613911	0	570.422417349927	0	-4.48635168864243	0	368.918547483056	0	26.5052877247794	0	4.06962871467633	0	15.3572452188827	0	7.41833254295439	0	0.849324303297969	0	-0.0948892843316069	0	-12.0501839798656	0	-3.20966374977447	0	0	177.237263528821	0	3.74013518860693	0	0.735455564613911	0	570.422417349927	0	-4.48635168864243	0	368.918547483056	0	26.5052877247794	0	4.06962871467633	0	15.3572452188827	0	7.41833254295439	0	0.849324303297969	0	-0.0948892843316069	0	-12.0501839798656	0	-3.20966374977447	-1.23744648811028	9.32397115867377
178.441846188464	-1.7107145027437	0.138447127238398	-2.80298228338283e-05	-4.76890141940238e-05	0.582708150532586	0.00280555037387673	6.82674503446928e-06	-0.000396414646069731	-0.00426106637102695	0.00946131108868949	6.85790480796618e-05	0.0713970812254492	-8.6663001756561e-05	0.249570615041192	5.62029343649831e-05	-2.54231385475455e-05	7.04666613283829e-05	-0.631646756381937	0.804778377485067	0.0106905577877833	6.25967087744424e-05	-0.02788241977775	-0.0589416002866696	-0.972787870414938	0.00144604536226037	0.0346906729739621	-0.231585568644502	5.56597795343147e-05	7.37915289098047e-05	-2.54396862433882e-05	178.441846188464	0	1.04447510552671	0	2.22377343925067	0	576.523691596026	0	-7.97411463245243	0	371.119842598173	0	12.5538542628877	0	12.2908101245017	0	10.0831195155456	0	10.9570640904481	0	-0.0692502472799118	0	0.883282868240162	0	-14.3033055188241	0	-4.25715420245737	0	0	178.441846188464	0	1.04447510552671	0	2.22377343925067	0	576.523691596026	0	-7.97411463245243	0	371.119842598173	0	12.5538542628877	0	12.2908101245017	0	10.0831195155456	0	10.9570640904481	0	-0.0692502472799118	0	0.883282868240162	0	-14.3033055188241	0	-4.25715420245737	-1.95686886194672	11.5469432774536
179.456711524029	-0.114578016946353	-1.73989552623701	-0.00363153803174545	4.27770980727804e-05	0.590085647113208	0.000125082511996938	-0.00257993848681326	-0.00876551297696253	-0.000264888968865151	0.0103530255859198	0.0046695784067711	0.081837128270894	1.24957659187144e-05	0.253684878186509	-0.00127924900368475	-0.00221350746411656	1.08951110016184e-05	-0.634634894601313	0.806102458134631	0.0115202173015257	7.21089236465354e-05	-0.0401651865425037	-0.0563794365669993	-0.976460042122131	0.00105252040065113	0.0397368490367222	-0.232527533146961	7.68562007635579e-05	-3.68489999710503e-05	-4.41785117722038e-05	179.456711524029	0	0.0707238654029295	0	1.31117841681444	0	577.676312027753	0	-7.3584655043944	0	372.255078317199	0	11.0413120704169	0	11.7521691897384	0	9.44671535334609	0	9.40687954271652	0	-0.81490020684838	0	0.202835458408466	0	-13.8027768701296	0	-3.72680918071565	0	0	179.456711524029	0	0.0707238654029295	0	1.31117841681444	0	577.676312027753	0	-7.3584655043944	0	372.255078317199	0	11.0413120704169	0	11.7521691897384	0	9.44671535334609	0	9.40687954271652	0	-0.81490020684838	0	0.202835458408466	0	-13.8027768701296	0	-3.72680918071565	0.563637213897386	9.07174893081497
180.2965945253	1.29284721579856	-1.84058865392091	-2.53189907233417e-05	-3.61568168792262e-05	0.58898755442433	9.57197066217194e-07	-0.00354151042194133	-0.00275602068027686	-0.00185466825185565	0.00834941963913693	0.00238370606679792	0.0747404903184324	4.70514567302996e-05	0.252156429248749	-0.000293047423962698	-0.000959778992618854	3.04968675124496e-05	-0.63568172261745	0.795952332799029	0.0112909069042695	0.000152808881328119	-0.0457666034458557	-0.0546570216177268	-0.968551740869268	5.79409615943094e-05	0.0400277575614289	-0.231999235980021	6.75672438147691e-05	2.12997062803968e-05	-1.14477650235646e-05	180.2965945253	0	0.583724152389492	0	-0.307812471808554	0	578.129381959935	0	-8.35802355153794	0	375.379861257201	0	11.4851154506737	0	10.8736392830896	0	11.3953691036468	0	3.368428779703	0	-0.371813230819952	0	-0.582274355985026	0	-14.2791327198532	0	-4.59138759643057	0	0	180.2965945253	0	0.583724152389492	0	-0.307812471808554	0	578.129381959935	0	-8.35802355153794	0	375.379861257201	0	11.4851154506737	0	10.8736392830896	0	11.3953691036468	0	3.368428779703	0	-0.371813230819952	0	-0.582274355985026	0	-14.2791327198532	0	-4.59138759643057	3.57899355067847	10.2370921011975
181.34578674503	2.39561194411518	-0.0199289063352751	-4.39755881860481e-06	5.73090666630795e-06	0.590140693889844	-0.000222044444108174	-3.23765027720154e-05	-0.00552896186033885	-0.0028280985562139	0.0084520423116035	-6.80473108201196e-06	0.0725570344182843	9.44827025106074e-07	0.251831543958235	-2.20038527667761e-05	1.62582041661928e-06	3.54456146837153e-05	-0.638478046850952	0.767880361969619	0.00391717542661579	0.00174526038335818	-0.0539002189633526	-0.0519067418062424	-0.949791738462108	0.000304079286454545	0.0323535923249739	-0.23263926330674	6.43064718104468e-05	2.97313028395655e-05	-1.63600399588456e-05	181.34578674503	0	2.60791894434762	0	-1.40985075673971	0	582.144757896025	0	-10.3045021166637	0	376.84492030387	0	19.6459628685191	0	7.34258394507887	0	13.8517826005476	0	1.22686872382637	0	0.559327522345934	0	-1.36829519568155	0	-15.7110997610052	0	-5.62758061329423	0	0	181.34578674503	0	2.60791894434762	0	-1.40985075673971	0	582.144757896025	0	-10.3045021166637	0	376.84492030387	0	19.6459628685191	0	7.34258394507887	0	13.8517826005476	0	1.22686872382637	0	0.559327522345934	0	-1.36829519568155	0	-15.7110997610052	0	-5.62758061329423	5.79507241007201	11.6590989220302
182.613584915597	2.06902280424301	1.96473878465731	-4.50477763180866e-06	-8.06563338294665e-06	0.588586659285081	-4.33723184241734e-06	-0.000100284496414062	-0.0056116386643955	-0.0022754473653235	0.0104071867168119	-4.40209707009337e-05	0.0697861622907751	4.04801215851067e-06	0.248615916510864	-6.10174938746429e-05	-9.13179799069738e-05	-5.40139457491877e-05	-0.638570666525508	0.729543946904277	6.66573301552663e-05	0.000171635685292233	-0.0651055347125381	-0.0536296359980677	-0.946921691905589	1.1260547341621e-05	0.0329306638946581	-0.229803500378619	4.78639452858059e-06	1.16402906076373e-05	8.36409739594185e-05	182.613584915597	0	5.64008626716876	0	0.0695508520606579	0	589.414938875408	0	-6.83035334092024	0	379.026604929389	0	37.1185167150187	0	15.5272409785865	0	18.9032972663547	0	4.73367617780286	0	1.41694336403547	0	-0.394413669260857	0	-13.3975200011004	0	-4.58281065261463	0	0	182.613584915597	0	5.64008626716876	0	0.0695508520606579	0	589.414938875408	0	-6.83035334092024	0	379.026604929389	0	37.1185167150187	0	15.5272409785865	0	18.9032972663547	0	4.73367617780286	0	1.41694336403547	0	-0.394413669260857	0	-13.3975200011004	0	-4.58281065261463	4.01365342581097	23.3900523056318
183.687943733469	0.567356955619501	1.10549663192971	6.20444289265615e-05	9.22474827373468e-05	0.59172517707788	-1.2983797702552e-05	-4.57014895230296e-05	0.000251852008482435	-0.00214465994621584	0.0128495561169538	0.00091635766874621	0.0787749400276359	8.97923228620052e-05	0.248661723385861	5.6076949215942e-06	3.82311460295641e-05	0.00184902008158506	-0.62981602959985	0.744093413270872	9.58069961512233e-05	0.00208463705126991	-0.0560097717893572	-0.0585234365135452	-0.94883455444793	0.00527626562707977	0.047728474012992	-0.218723261140794	0.000965419506989093	7.53558629049392e-05	0.00106668675778498	183.687943733469	0	7.12505667590963	0	1.94001695532728	0	591.673720759963	0	-4.12308553048775	0	382.361397368523	0	40.795203390323	0	19.7739556305492	0	23.915888575971	0	10.7949491481288	0	2.37430100282146	0	0.625903367682533	0	-11.997195818623	0	-2.88384631047966	0	0	183.687943733469	0	7.12505667590963	0	1.94001695532728	0	591.673720759963	0	-4.12308553048775	0	382.361397368523	0	40.795203390323	0	19.7739556305492	0	23.915888575971	0	10.7949491481288	0	2.37430100282146	0	0.625903367682533	0	-11.997195818623	0	-2.88384631047966	0.636640807481519	26.4093503656512
184.549432703444	-0.93451767761625	-0.72426560128821	-0.000179954607876723	0.000171587005072843	0.594478549088213	-0.000782335523143056	-0.000218516688558421	-9.07089921500348e-05	-0.000446163439356613	0.00950860374361923	1.90891662771175e-05	0.0757894244719185	0.00025202199786034	0.250343822487501	-0.00017235118993105	-9.5448049175821e-05	0.0079203435341741	-0.62514897343382	0.737671025023019	0.000971302018216646	5.74650562631272e-05	-0.0492309985142361	-0.0616883055349663	-0.943244416328085	-0.00167556409419663	0.0436539554639452	-0.212170534161967	0.000158826535592132	9.44349389649459e-05	1.00643218771396e-05	184.549432703444	0	6.96419237053544	0	2.11849982355188	0	591.868374163755	0	-3.95423912317624	0	382.646757438937	0	40.6979675000043	0	19.7381578675427	0	23.943976558846	0	10.9520535104039	0	2.22912940185671	0	0.779387350451809	0	-11.8441322105295	0	-2.726351525146	0	0	184.549432703444	0	6.96419237053544	0	2.11849982355188	0	591.868374163755	0	-3.95423912317624	0	382.646757438937	0	40.6979675000043	0	19.7381578675427	0	23.943976558846	0	10.9520535104039	0	2.22912940185671	0	0.779387350451809	0	-11.8441322105295	0	-2.726351525146	-1.03956200543619	24.1963803538561
185.818846809667	-2.38473438714133	-1.96051234420959	2.64391640587456e-05	-1.45880220998578e-05	0.596641682731624	-6.69443707954978e-06	0.00257239090036543	4.8054284160006e-05	-0.0019409283877368	0.00481581471238023	-2.68502661435817e-05	0.0707325213212402	3.18801838163974e-05	0.250994693786179	-2.90305595577959e-06	9.17768808344954e-06	0.00482320622934064	-0.617773104435367	0.71725087377617	0.0107407722624362	0.0147819013997129	-0.0325961323967139	-0.0644179482919688	-0.952481296655425	-0.0201255931601575	0.0468029519108735	-0.202257714732768	7.40074959360058e-05	0.00546185133174556	0.00423066315346502	185.818846809667	0	4.70984446586914	0	0.0737538914480309	0	596.101854752618	0	-0.11697517363073	0	386.132273979354	0	32.3935767228184	0	12.2292616779343	0	17.1401329950506	0	4.77449657033351	0	1.09678406970172	0	-0.395428629036871	0	-9.74220869178384	0	-0.922550612428596	0	0	185.818846809667	0	4.70984446586914	0	0.0737538914480309	0	596.101854752618	0	-0.11697517363073	0	386.132273979354	0	32.3935767228184	0	12.2292616779343	0	17.1401329950506	0	4.77449657033351	0	1.09678406970172	0	-0.395428629036871	0	-9.74220869178384	0	-0.922550612428596	-0.452519218741307	15.2599906109645
186.760036355468	-2.34517670772889	-0.664237261804227	2.24111115226945e-05	1.42527124043468e-05	0.597447473533782	-0.00324236425025821	2.372919965118e-05	3.83233647675453e-05	0.000526919477404623	0.00935831631114534	-4.87140647776239e-05	0.0706949294021275	5.51236744127558e-05	0.250234777831152	3.1594470483245e-05	-2.87025733216674e-05	0.00125789005459384	-0.608222030426509	0.677400408331369	9.61192622716066e-05	0.0100398268427781	-0.0193285348543679	-0.0604270554937672	-0.934628536110459	-0.0253789265944834	0.0363489650789466	-0.191856183074822	0.000138371617056715	0.000123466138098283	6.88369668127107e-05	186.760036355468	0	2.39913868987385	0	-1.28626056878056	0	601.776501818839	0	3.22829619248617	0	388.237326818184	0	18.4537312694646	0	3.99878494575251	0	11.9591315658368	0	1.35009048817783	0	0.500755819794702	0	-1.26186000074632	0	-7.61175244399589	0	-0.0660568111573628	0	0	186.760036355468	0	2.39913868987385	0	-1.28626056878056	0	601.776501818839	0	3.22829619248617	0	388.237326818184	0	18.4537312694646	0	3.99878494575251	0	11.9591315658368	0	1.35009048817783	0	0.500755819794702	0	-1.26186000074632	0	-7.61175244399589	0	-0.0660568111573628	0.92866121789858	7.38852183589995
187.686570096103	-1.33384180956629	1.27073583307427	4.31595549723147e-06	-2.29183481687773e-05	0.599280982873277	0.00224160061884863	-0.00107121532959851	0.000500917736378114	-0.00289997896057351	0.0132940489565125	-0.000742378275754804	0.0709700791200883	-0.000145050257722319	0.250485984644983	-0.000466945004456247	-0.000173661101687767	0.00478962105589645	-0.606289439390699	0.667926537829203	0.00911020805574574	-0.00144012523831367	-0.000536977828764492	-0.0846507735515363	-0.881607303152288	-0.0331466767574831	0.0255564808388963	-0.185234843135929	0.00076511019877712	-0.00140856356023832	-0.000335754646735313	187.686570096103	0	0.632845907496464	0	-0.977906883179308	0	605.224940465016	0	2.79523631538951	0	388.639357030866	0	11.5763574150664	0	4.56357323128254	0	11.2999007910713	0	1.67251752247337	0	-0.335900359367613	0	-1.00422844941552	0	-7.97072240972182	0	-0.390859319789093	0	0	187.686570096103	0	0.632845907496464	0	-0.977906883179308	0	605.224940465016	0	2.79523631538951	0	388.639357030866	0	11.5763574150664	0	4.56357323128254	0	11.2999007910713	0	1.67251752247337	0	-0.335900359367613	0	-1.00422844941552	0	-7.97072240972182	0	-0.390859319789093	1.6219107511285	7.80697334361247
188.669268539347	0.304376246385811	1.96807891283283	2.09123700830145e-05	2.43837851845971e-05	0.600475853090166	1.12196572772877e-05	1.24977737501414e-05	0.000179376828545081	-0.000389559782975658	0.00906925280377837	-2.53649571920274e-05	0.0714695039616528	1.73095406868579e-05	0.249945456377751	-0.000105665307138484	-3.7581721903849e-06	0.00635779268053939	-0.601946341924932	0.726414476392636	-0.00236435074987952	-0.00641994393756085	0.0195658034914997	-0.0781562331367433	-0.904617896410892	-0.0630036025323887	0.051914413403142	-0.18024189705126	0.00134717628829727	-0.000185744965151491	-0.000935691332823327	188.669268539347	0	0.103343981871657	0	0.790133334383336	0	605.733218631849	0	1.93711064108196	0	391.86770746276	0	11.068837462826	0	5.36201345540097	0	9.88730161443036	0	7.64212509991398	0	-0.785752799616371	0	-0.0702177479248378	0	-8.48870000974287	0	-1.1278323141523	0	0	188.669268539347	0	0.103343981871657	0	0.790133334383336	0	605.733218631849	0	1.93711064108196	0	391.86770746276	0	11.068837462826	0	5.36201345540097	0	9.88730161443036	0	7.64212509991398	0	-0.785752799616371	0	-0.0702177479248378	0	-8.48870000974287	0	-1.1278323141523	1.50261053385934	7.02111714860627
189.783535592006	1.96091061874798	0.304089140917662	-3.53211219114651e-05	0.000434352281327746	0.603400856943361	0.00671056914525499	0.00030329993663608	0.00399298397227361	0.00161410064184725	0.0105183427117613	-2.7063537408675e-05	0.0728125142727433	0.00012100720013561	0.250766326082818	-2.08045846494307e-05	3.48320875192869e-05	0.000611839367670373	-0.59692039319993	0.675390545045716	-0.0053824907534545	-0.000856030886060816	0.0219130864823562	-0.0840137942008171	-0.889042300019254	-0.0626485892302676	0.05693368894541	-0.172666981193061	0.000114125481429674	-0.000423521219541808	-8.88541961111625e-05	189.783535592006	0	1.43811808889699	0	2.23930765291284	0	607.594094558331	0	3.40867432346411	0	394.031554856293	0	13.9052268033959	0	7.14524546605684	0	11.8193345346654	0	11.1293765604126	0	0.135351607931957	0	0.876480513403234	0	-7.43197016519787	0	-0.0178973008891356	0	0	189.783535592006	0	1.43811808889699	0	2.23930765291284	0	607.594094558331	0	3.40867432346411	0	394.031554856293	0	13.9052268033959	0	7.14524546605684	0	11.8193345346654	0	11.1293765604126	0	0.135351607931957	0	0.876480513403234	0	-7.43197016519787	0	-0.0178973008891356	1.7013484832969	7.0374545206918
190.932406756423	2.47825864938548	-1.78547635947307	-1.57715106159496e-06	2.33177793638072e-05	0.601331132270005	0.00128339922178054	0.000109162439593834	0.00217526595639154	-4.10951528363878e-07	0.0104873185796555	1.73400376133879e-05	0.0704777613829843	-2.85034988404828e-05	0.247192907797982	3.65630626122718e-05	9.11803355153463e-05	2.78692659424093e-05	-0.589605599643471	0.635673742351638	0.0184250540032607	-0.020062529422927	0.0324109435468337	-0.0521298010088695	-0.957909113529337	-0.0412479061355165	0.0697509710008242	-0.167020078971342	0.000114393720231044	-0.0126878377835542	-0.00450695029119119	190.932406756423	0	4.13321363066652	0	1.25861228778166	0	613.946676971198	0	0.996138860845967	0	395.316264911198	0	28.9453716432276	0	1.20934414241521	0	14.9926330619656	0	9.32791984519873	0	0.944849758427058	0	0.163836935408723	0	-9.17956297891923	0	-0.635550812845245	0	0	190.932406756423	0	4.13321363066652	0	1.25861228778166	0	613.946676971198	0	0.996138860845967	0	395.316264911198	0	28.9453716432276	0	1.20934414241521	0	14.9926330619656	0	9.32791984519873	0	0.944849758427058	0	0.163836935408723	0	-9.17956297891923	0	-0.635550812845245	3.22118163606039	2.69009146515201
191.627239824362	2.03253781903221	-1.91177731984762	5.51449810281206e-05	3.81329430195152e-06	0.5996876484257	0.000343764676186716	4.07758556025109e-06	0.00587042181401638	-0.00014983321157695	0.00951365275596091	1.43872059469795e-05	0.0698882918349034	4.9951596172463e-06	0.244531020858792	4.28380640077178e-05	5.30861955659308e-06	5.54897815827255e-05	-0.59289566280154	0.620080093291035	0.0158301369946365	-0.0314850341555124	0.0439023574060266	-0.0675176114955829	-0.931041318926771	-0.0229497693498312	0.0666014173152117	-0.16685973177166	2.53555981704769e-05	-0.0165662678515676	-0.00617829156831626	191.627239824362	0	5.73242257883354	0	-0.0911839187885234	0	617.639265447432	0	-2.10783826430957	0	397.94057482388	0	37.4982321470225	0	-5.95130342664345	0	21.0224855318833	0	4.2215929573522	0	1.45777448509957	0	-0.482497643664732	0	-10.6680206684663	0	-1.63386879448614	0	0	191.627239824362	0	5.73242257883354	0	-0.0911839187885234	0	617.639265447432	0	-2.10783826430957	0	397.94057482388	0	37.4982321470225	0	-5.95130342664345	0	21.0224855318833	0	4.2215929573522	0	1.45777448509957	0	-0.482497643664732	0	-10.6680206684663	0	-1.63386879448614	4.13860499869929	-1.63769002950523
192.880073737933	0.182110249661939	0.2170038233445	5.32018844878745e-05	-2.86423450663963e-05	0.600619604234039	0.000105943803250235	4.43401343150844e-05	0.000295040127010397	1.11199870416839e-05	0.0133646920764555	7.83268320421327e-05	0.0730297971809327	-2.15709506869797e-05	0.242965109864359	7.5843341957689e-05	-1.5247125327166e-05	-0.0147092960089481	-0.617819148056338	0.72392816198727	0.00635462573954072	-0.0208827900173172	0.0199744131183263	-0.0600849332049393	-0.964351066921455	-0.0239897062619823	0.0613969075884517	-0.188637918843091	0.00964857237886718	-7.38353456441345e-05	0.00189443472327003	192.880073737933	0	7.20955765475413	0	-1.38450497040599	0	619.750426582581	0	-4.06527364765914	0	399.78492723574	0	40.8278452230543	0	-9.09915858736613	0	24.0122656724432	0	1.37756164869389	0	2.45411316974766	0	-1.36140659509448	0	-11.9284755504604	0	-2.83515419212788	0	0	192.880073737933	0	7.20955765475413	0	-1.38450497040599	0	619.750426582581	0	-4.06527364765914	0	399.78492723574	0	40.8278452230543	0	-9.09915858736613	0	24.0122656724432	0	1.37756164869389	0	2.45411316974766	0	-1.36140659509448	0	-11.9284755504604	0	-2.83515419212788	3.57301237087321	0.119874119784989
194.00482702205	-1.6420222318855	1.94376398306357	3.91238012707403e-06	1.55806069386838e-05	0.602640976933052	-0.000117196517744602	0.000601195705689594	0.00251725175700522	1.17924723932846e-05	0.0099811523093658	0.00119396937322045	0.0719717904810075	2.35953189513736e-05	0.243207941666929	3.83257068511042e-05	6.32279481153999e-05	-0.0025210831786483	-0.628754931681737	0.773134449234174	-0.00216613135115147	-0.0216017772335377	0.0117797032360794	-0.0541768247046377	-0.979240178205631	-0.0175096077926052	0.0448840052008754	-0.197770145737537	0.0147267003324783	0.000779705443286683	0.00132154003759226	194.00482702205	0	6.34951420605827	0	0.0287501260903043	0	620.728356308457	0	-5.45155675927075	0	401.857324677585	0	39.6028453320106	0	-7.43371603203527	0	21.7065773714725	0	4.66516478666259	0	1.78031916279201	0	-0.424024922586105	0	-12.752343671345	0	-3.89403231600756	0	0	194.00482702205	0	6.34951420605827	0	0.0287501260903043	0	620.728356308457	0	-5.45155675927075	0	401.857324677585	0	39.6028453320106	0	-7.43371603203527	0	21.7065773714725	0	4.66516478666259	0	1.78031916279201	0	-0.424024922586105	0	-12.752343671345	0	-3.89403231600756	0.347305928852714	1.24961699482147
194.881223628562	-2.42477290244722	1.47575907553186	5.11900189782182e-05	-7.995360388353e-06	0.603361100277735	0.000279308047520264	0.000420910926900155	0.000319879325456202	-0.00100489526411729	0.0100498295729554	3.26052464755141e-05	0.0739959770625735	-4.05752110785178e-05	0.242183078683083	-6.781776544867e-06	6.83770056646491e-05	-9.01861733761821e-06	-0.632477187521084	0.807009326615295	-0.0131551542914276	-0.00469264315206256	9.31762829911373e-05	-0.0466726031997047	-0.9775555299346	-0.0100424123496595	0.0448596538408594	-0.20075568589726	0.016541082007977	8.37349397485567e-06	-3.58998659642472e-05	194.881223628562	0	4.50926874657417	0	1.65542733382328	0	624.63856312503	0	-8.84159768989923	0	404.896926331107	0	31.2023176810365	0	-0.284886577273804	0	15.4165421577772	0	10.3794134953956	0	1.04374034298571	0	0.407099566644104	0	-14.5034093836112	0	-5.27448236060227	0	0	194.881223628562	0	4.50926874657417	0	1.65542733382328	0	624.63856312503	0	-8.84159768989923	0	404.896926331107	0	31.2023176810365	0	-0.284886577273804	0	15.4165421577772	0	10.3794134953956	0	1.04374034298571	0	0.407099566644104	0	-14.5034093836112	0	-5.27448236060227	-2.07588611389167	4.4775568926447
195.855891644347	-2.26452076855332	-0.478420245144874	-1.91284540048763e-06	-5.84276353641636e-05	0.601838134704681	-0.000262179916129417	-0.000106192517771133	-2.64283417611933e-05	-0.000442601758509496	0.0097734281861103	-0.000111676814650084	0.0690220757927287	-2.35797780925347e-05	0.239768864128148	-1.33830182694641e-05	2.23208562342383e-05	-1.02037476360137e-05	-0.638641955657322	0.823139261820515	-1.83090593639425e-05	-0.0011630032689685	6.88372371220961e-05	-0.0537709523026997	-0.983637767401277	-0.00254163983542846	0.0431867976760623	-0.204131759243496	0.016721930714036	3.45400824759546e-05	0.000126847954831563	195.855891644347	0	2.13203039399453	0	2.19510173875034	0	630.440564709415	0	-10.1850082455394	0	405.519150752063	0	17.0325495544847	0	3.05801583090458	0	13.8819613266449	0	11.0610196670394	0	0.415211265389721	0	0.841438635551261	0	-15.5867270164432	0	-5.60248671086513	0	0	195.855891644347	0	2.13203039399453	0	2.19510173875034	0	630.440564709415	0	-10.1850082455394	0	405.519150752063	0	17.0325495544847	0	3.05801583090458	0	13.8819613266449	0	11.0610196670394	0	0.415211265389721	0	0.841438635551261	0	-15.5867270164432	0	-5.60248671086513	-2.47438196700919	2.94578089992757
196.727475568175	-1.2455872981084	-1.86032730762007	-3.89967123409707e-05	-2.958630022154e-05	0.602466949926415	1.34257042568016e-05	-0.000518847038970817	-4.59623210205248e-05	0.000360184317068603	0.0157714678018084	0.00256999128785448	0.0705397836896112	-1.74518774366369e-05	0.238744659512835	-3.56633696378338e-05	-3.30212696834809e-05	2.66757612110608e-06	-0.643771125218632	0.82312796927189	1.25980865031638e-05	0.00102910631989432	0.00196604853730247	-0.053165041033118	-0.993521670780192	-0.0112894069917889	0.0415702386679091	-0.207486719415504	0.0155176751965988	6.71132690097828e-05	0.00016732991873876	196.727475568175	0	0.551973386148514	0	1.08978966890143	0	633.382004331009	0	-8.28475245182628	0	407.065543257417	0	11.4261702432943	0	-0.298646652239838	0	11.3362002570472	0	8.74980066486146	0	-0.393867212540504	0	0.0759755483664282	0	-14.2305505968482	0	-4.55306520279782	0	0	196.727475568175	0	0.551973386148514	0	1.08978966890143	0	633.382004331009	0	-8.28475245182628	0	407.065543257417	0	11.4261702432943	0	-0.298646652239838	0	11.3362002570472	0	8.74980066486146	0	-0.393867212540504	0	0.0759755483664282	0	-14.2305505968482	0	-4.55306520279782	-0.357006676440563	-2.25727693005473
197.522765743421	0.0855585569686827	-1.7562352326929	-0.000104267212832575	-8.98804128783918e-05	0.602555536944946	-1.05759103252135e-05	7.4423009737169e-06	-0.000530044487570634	8.69074369829305e-05	0.0113935518613654	0.000253559516982735	0.075589072769731	-0.000100181975990458	0.23687124522061	-3.73879407066937e-05	3.38605972602237e-05	-1.51030852048771e-05	-0.646201351095127	0.835406072616893	3.41232706345182e-06	0.000644583358791937	-0.000253357686477422	-0.0478795373922397	-0.983584922072988	-0.0135026748624151	0.0409064981496672	-0.209103093646819	0.0154739104715329	4.46261775732378e-05	1.19232985620341e-05	197.522765743421	0	0.0793564719610885	0	-0.447252709072375	0	633.781519660052	0	-7.36171671000082	0	410.039391986764	0	11.0497421750327	0	-1.07619505921774	0	9.53269596675682	0	2.98998783320075	0	-0.806937691757831	0	-0.666281455718683	0	-13.7924065420493	0	-3.74549640761746	0	0	197.522765743421	0	0.0793564719610885	0	-0.447252709072375	0	633.781519660052	0	-7.36171671000082	0	410.039391986764	0	11.0497421750327	0	-1.07619505921774	0	9.53269596675682	0	2.98998783320075	0	-0.806937691757831	0	-0.666281455718683	0	-13.7924065420493	0	-3.74549640761746	2.52192947859233	-1.85448939009698
198.535665634584	1.69429785215375	0.0895422860919893	-1.57795067021862e-05	-0.000532060075141131	0.604832836451092	-0.00237109753917755	1.82730073338832e-05	-0.00122376655882776	-0.00107082343925629	0.00942183725302555	1.92201257847417e-05	0.075742673901129	-6.40744857574386e-05	0.237390110343744	1.95509388309594e-05	-3.8761695425656e-06	-0.00329749247507651	-0.657023767302519	0.869354765876721	-0.0118755213512778	0.0157232114202193	-0.000489370107468761	-0.0541033091419043	-0.982789045508184	-0.0174668777486771	0.0328204563331839	-0.217094374181044	0.0181613366122306	0.00706324735608369	0.0060203491483193	198.535665634584	0	1.01674016135233	0	-1.39521637677324	0	634.871095637209	0	-7.98202653085871	0	411.228206599249	0	12.4598374429026	0	-1.61828289415408	0	10.1687679288421	0	1.34922699337259	0	-0.0827041883883704	0	-1.36905857448217	0	-14.2975105096371	0	-4.27940892865337	0	0	198.535665634584	0	1.01674016135233	0	-1.39521637677324	0	634.871095637209	0	-7.98202653085871	0	411.228206599249	0	12.4598374429026	0	-1.61828289415408	0	10.1687679288421	0	1.34922699337259	0	-0.0827041883883704	0	-1.36905857448217	0	-14.2975105096371	0	-4.27940892865337	5.06670717883819	1.33827885987749
199.448680764457	2.45426490038358	1.73748309202298	-4.81516351349977e-05	-5.80533470906866e-05	0.603707850395289	-0.000350012641543941	-2.44602284798301e-06	-0.000420715592010387	-0.000964107370205458	0.00883339858003494	-0.000164735220816913	0.0740427487791867	3.70482642859431e-05	0.235035914104784	-0.000186202044747239	-4.80654881826766e-06	-6.27630132597643e-05	-0.657340959714445	0.854981302368919	-0.0109483019002722	0.0135599809564282	-0.000162820608860153	-0.0514162256805143	-0.980131991336566	-0.0137962086896732	0.0327971841129196	-0.216202232836709	0.0152599767704866	0.00241583326260732	-1.44096705328578e-05	199.448680764457	0	2.9801006007611	0	-0.480003755686071	0	639.138413152438	0	-5.91564353408383	0	412.360112762468	0	21.8270141099483	0	3.07459302634421	0	12.7866083642468	0	2.89137339051109	0	0.662031417725019	0	-0.684913989886457	0	-12.7719160988888	0	-3.58281584784139	0	0	199.448680764457	0	2.9801006007611	0	-0.480003755686071	0	639.138413152438	0	-5.91564353408383	0	412.360112762468	0	21.8270141099483	0	3.07459302634421	0	12.7866083642468	0	2.89137339051109	0	0.662031417725019	0	-0.684913989886457	0	-12.7719160988888	0	-3.58281584784139	4.92663073455672	8.73223541361715
200.390887382368	2.22618070216222	1.73606756214118	-1.47309348536041e-05	-2.0953820692431e-05	0.602102372160559	1.20751200201148e-05	-8.99147332898222e-05	-0.00446869726119498	-9.89569138998638e-05	0.0066198986014361	4.47728587576241e-06	0.0735597211040029	-6.59189205672254e-05	0.231986734502542	1.79767195024556e-05	2.07493739546585e-05	-7.362100381738e-05	-0.655997024732783	0.82732806844735	-0.0109017201620234	0.0118110108426719	-0.00376644310788205	-0.0526047254273268	-0.978316718753092	-0.0112312200768751	0.0330320909705928	-0.213215621252654	0.0110046462476136	7.30370083345586e-05	-8.45202221770175e-06	200.390887382368	0	5.26808704003355	0	1.32058110527108	0	644.700032425364	0	-1.54028193947142	0	415.806894757505	0	35.3593587091109	0	13.7169833947476	0	21.167657592607	0	9.5002005780729	0	1.27662163295675	0	0.20053064273276	0	-10.6226796486081	0	-2.41042014311591	0	0	200.390887382368	0	5.26808704003355	0	1.32058110527108	0	644.700032425364	0	-1.54028193947142	0	415.806894757505	0	35.3593587091109	0	13.7169833947476	0	21.167657592607	0	9.5002005780729	0	1.27662163295675	0	0.20053064273276	0	-10.6226796486081	0	-2.41042014311591	2.91638634407266	19.8750743489184
201.359934833738	1.02255089153957	-0.0331907138492935	-2.72402010389061e-05	2.65697864026125e-05	0.602302578553659	2.41658555808831e-05	-1.80701805206347e-05	-0.0019985239308224	3.79878538349994e-05	0.011103859482643	-3.35260188113134e-05	0.0731717288527793	-9.04279510292095e-06	0.230662418982258	3.41487222208713e-05	3.7829455441939e-05	-0.00126069199830032	-0.657042105721552	0.800493374935798	-0.0124848209579991	0.0103326752553597	-0.00886844468057149	-0.0569858332496328	-0.961151720183712	-0.0117075292540213	0.0364101980967735	-0.212001834929014	0.00637694730061649	2.98911731287613e-05	1.76324882390916e-06	201.359934833738	0	6.90856200809123	0	2.23559678533313	0	647.596431060595	0	0.186192196203973	0	416.934963577036	0	40.6567310249698	0	17.038777298473	0	23.3924210197851	0	11.0352851570223	0	2.18017052311267	0	0.885492005307005	0	-9.35997706388827	0	-1.57143504525909	0	0	201.359934833738	0	6.90856200809123	0	2.23559678533313	0	647.596431060595	0	0.186192196203973	0	416.934963577036	0	40.6567310249698	0	17.038777298473	0	23.3924210197851	0	11.0352851570223	0	2.18017052311267	0	0.885492005307005	0	-9.35997706388827	0	-1.57143504525909	0.801582209297634	22.1568975641995
202.312345889065	-0.615542434722249	-1.74768752391074	-0.00156145919035465	8.29258540494435e-05	0.607095572768247	1.27912902175456e-05	4.31156425662392e-05	-0.0103329346996562	6.40608301071348e-05	0.00652018756315232	2.79329762521222e-05	0.0807895263891896	9.40279888360114e-05	0.232731192089178	5.45482327211303e-06	2.33888486023606e-05	-0.0086362846308763	-0.66034222582695	0.836295071150381	-0.00737561875629423	0.0102579703807738	-0.0156320989686219	-0.0652312743143217	-0.949682024534277	-0.0213150248770442	0.0377234325586012	-0.212687232896818	0.00813485118289792	-6.58489598932813e-06	8.01041003394549e-06	202.312345889065	0	7.10408558755654	0	1.29432682021008	0	647.853626715855	0	0.222371017106562	0	418.10966177769	0	40.7983099299728	0	16.8871026787392	0	23.1979649669824	0	9.41954189169994	0	2.35298877990861	0	0.185877474644328	0	-9.38010501169022	0	-1.53322568802549	0	0	202.312345889065	0	7.10408558755654	0	1.29432682021008	0	647.853626715855	0	0.222371017106562	0	418.10966177769	0	40.7983099299728	0	16.8871026787392	0	23.1979649669824	0	9.41954189169994	0	2.35298877990861	0	0.185877474644328	0	-9.38010501169022	0	-1.53322568802549	0.100174837735507	21.4322888109535
203.252745920496	-1.96736775672006	-1.72902574552927	-0.00010897257088321	6.84222064097442e-05	0.605757643748947	0.000379199116064113	0.00143600793073838	-0.0041735924155685	0.00184439818378031	0.002306219782049	6.38218808415924e-05	0.075023072276875	-1.32807814875306e-05	0.230630613999351	4.34260261104713e-05	2.59996135027703e-06	-0.0088013978125593	-0.660963932513298	0.819579238164288	9.73435670710549e-06	0.0135927871068236	-0.0129506299853525	-0.0686655990784793	-0.938619693019024	-0.0323019741965105	0.0311995722126437	-0.21129928184473	0.00580030198343284	0.000130131467342389	1.01298626070166e-05	203.252745920496	0	5.84737134075666	0	-0.500802796230475	0	649.679363732105	0	2.62093957307575	0	421.541974035989	0	37.9752170446628	0	13.4128159561618	0	18.6123859756069	0	2.84653403481683	0	1.5075379741586	0	-0.698633486395152	0	-8.19804838974883	0	0.0851897565494317	0	0	203.252745920496	0	5.84737134075666	0	-0.500802796230475	0	649.679363732105	0	2.62093957307575	0	421.541974035989	0	37.9752170446628	0	13.4128159561618	0	18.6123859756069	0	2.84653403481683	0	1.5075379741586	0	-0.698633486395152	0	-8.19804838974883	0	0.0851897565494317	0.549406540421157	18.5295704193683
204.425516231408	-2.46589810944096	0.480836373927049	1.28245650444947e-05	3.09404014478035e-05	0.605949900219799	0.00411758433446915	-4.73827977466087e-05	-0.00336396953043357	-0.00102624717448542	0.00394461392736745	4.84254361648603e-05	0.0752924822306941	0.000102893128439254	0.228865668257431	-0.00011544255980841	4.65818964355275e-05	-0.0127557970269926	-0.655251845080026	0.788916726388137	-0.0117763623402308	0.00420907703771002	-0.015595542212049	-0.0504288820937504	-0.94189269781488	-0.0386977828185495	0.0254277177962122	-0.205884468028698	0.00168067252235368	2.21621457470943e-05	0.00012303904640243	204.425516231408	0	3.08937162395897	0	-1.35692681111926	0	656.194359604027	0	4.52601156177532	0	422.675135837555	0	22.5215958936789	0	9.1554229654504	0	16.122770754096	0	1.34040569515583	0	0.685278778730459	0	-1.32893755699049	0	-6.78158934942176	0	0.757235633522002	0	0	204.425516231408	0	3.08937162395897	0	-1.35692681111926	0	656.194359604027	0	4.52601156177532	0	422.675135837555	0	22.5215958936789	0	9.1554229654504	0	16.122770754096	0	1.34040569515583	0	0.685278778730459	0	-1.32893755699049	0	-6.78158934942176	0	0.757235633522002	0.884681608825728	14.5804547059749
205.552134517538	-1.46809695175721	1.99592867477065	-5.29270927422772e-05	1.98301319617773e-05	0.604547819658868	2.57226579629153e-05	8.99517002758547e-06	-0.00133794771123235	-0.000105102862149938	0.00734890860919323	0.000194938122214551	0.0720630324220334	1.82892084527358e-05	0.226085090681334	-5.44934059509688e-05	-4.84708299652721e-06	-0.0126318912889125	-0.649488043693994	0.765051963085736	-0.00010994290209991	-3.27978817629451e-06	-0.0154441364785123	-0.0512033357077158	-0.951981919284968	-0.0271947036525743	0.0340243548689996	-0.198395523637456	0.000172213852433842	4.59646089393649e-05	-3.33370983822386e-05	205.552134517538	0	0.751024388180832	0	0.247981114267642	0	661.145711126421	0	1.33739647723815	0	425.196298232382	0	11.850414248097	0	15.622819853423	0	11.2839929729199	0	5.55117529582792	0	-0.257569052732131	0	-0.325555868248322	0	-8.83945596392028	0	-0.650835428911541	0	0	205.552134517538	0	0.751024388180832	0	0.247981114267642	0	661.145711126421	0	1.33739647723815	0	425.196298232382	0	11.850414248097	0	15.622819853423	0	11.2839929729199	0	5.55117529582792	0	-0.257569052732131	0	-0.325555868248322	0	-8.83945596392028	0	-0.650835428911541	0.261474753508681	18.6337124251671
206.479307505806	0.0665897887519186	1.20310046347985	2.12911751766329e-05	3.8898810778574e-06	0.607061342006835	3.32150439132555e-05	2.42685813665227e-05	0.000502398231432892	4.21807351939639e-06	0.00836257194964984	2.79498947735603e-05	0.0792912834082706	3.99865456937547e-05	0.226008974106408	8.1697054631439e-05	9.01546265990522e-05	-0.00540797262620011	-0.647827418341476	0.811739858524422	-2.89637898528461e-06	7.52903260465367e-05	0.000995222173949387	-0.0463613430023007	-0.987553291085807	-0.0306932057057095	0.055170751709175	-0.195989289979282	0.00112282347926853	6.0343072728474e-05	6.63156524752115e-05	206.479307505806	0	0.075716959772491	0	1.8748525168994	0	661.822488361361	0	0.0552687024374939	0	428.105708678915	0	11.0942262683444	0	16.938364483665	0	8.83626881101952	0	10.8391222427823	0	-0.815721506735198	0	0.55905448274858	0	-9.47230664524085	0	-1.70276767494173	0	0	206.479307505806	0	0.075716959772491	0	1.8748525168994	0	661.822488361361	0	0.0552687024374939	0	428.105708678915	0	11.0942262683444	0	16.938364483665	0	8.83626881101952	0	10.8391222427823	0	-0.815721506735198	0	0.55905448274858	0	-9.47230664524085	0	-1.70276767494173	0.181206186429351	16.8695089228035
207.408678669647	1.55139500897466	-0.765945774500477	-1.24959838684998e-05	-4.44645200387632e-05	0.609964382218159	-0.000209740810633813	9.39505079300386e-06	5.23584792718819e-06	-0.00150645641493643	0.00640973274931663	1.06933019637745e-05	0.0764526189715772	-6.74496964594644e-05	0.227705650198408	2.07575782470892e-05	5.33022333503353e-06	-0.00413594776857323	-0.650473511094804	0.814112869432339	-0.00898864309763922	0.00393453516813363	-6.04248297167009e-05	-0.0562578266594903	-0.962580797853927	-0.0238813447202712	0.044450778356194	-0.195753126203898	0.00127388540736355	0.0022949485231728	0.00156802539582108	207.408678669647	0	0.858853950163435	0	2.09787854558368	0	662.655117291429	0	0.0108228473953935	0	428.472797441475	0	12.0798926891003	0	16.7512292741029	0	9.03407415004663	0	11.0693472867599	0	-0.183967942612533	0	0.745744756571853	0	-9.51905419252807	0	-1.69902371644237	0	0	207.408678669647	0	0.858853950163435	0	2.09787854558368	0	662.655117291429	0	0.0108228473953935	0	428.472797441475	0	12.0798926891003	0	16.7512292741029	0	9.03407415004663	0	11.0693472867599	0	-0.183967942612533	0	0.745744756571853	0	-9.51905419252807	0	-1.69902371644237	1.43067680180455	15.266147752479
208.457885745433	2.46865592975395	-1.99461741523762	0.000132883256145858	3.08489230393923e-05	0.60989751578992	0.00015646824092995	-0.000438463587642269	0.000109568551334975	-2.88081470098629e-05	0.00387773703875533	0.000703759637678164	0.0718884009182779	-4.50649901713275e-05	0.226506637525044	-7.13797029937357e-05	2.37861243197674e-05	0.000102612470596134	-0.648659058951328	0.814206611058181	0.000886606921772096	-0.00360067197908003	0.0101256266398501	-0.0466241420780955	-0.990078093672042	-0.00961770302126612	0.0399398744932965	-0.193210045881319	0.000171714783543313	-0.000126543712751777	-1.90102608164701e-05	208.457885745433	0	3.06938948972355	0	0.472942542275058	0	667.38994929918	0	-3.51879271444648	0	431.134827747366	0	22.3733443646577	0	8.98424759164979	0	14.9522473332039	0	6.52355720306004	0	0.684376488294245	0	-0.23222595336268	0	-11.5907609496799	0	-2.99640489860273	0	0	208.457885745433	0	3.06938948972355	0	0.472942542275058	0	667.38994929918	0	-3.51879271444648	0	431.134827747366	0	22.3733443646577	0	8.98424759164979	0	14.9522473332039	0	6.52355720306004	0	0.684376488294245	0	-0.23222595336268	0	-11.5907609496799	0	-2.99640489860273	3.98881101945437	10.1216474467098
209.35270327461	2.23323404345596	-1.1641528718747	-8.56912978324306e-06	-7.74866037305612e-06	0.609769171537057	-0.00166151679847453	1.20890222089386e-05	8.97431118996813e-05	-0.0035820142579196	0.0105431488949939	0.000100907967758951	0.0719479212216552	-5.37633935260303e-05	0.224895379238435	5.09703048128759e-05	-1.41851482392064e-05	-0.000108111975693405	-0.651247308867923	0.805121699907266	-0.000433717407517573	-1.09854632390714e-05	0.0188783736269836	-0.0505751383808245	-0.965239533682086	-0.00311666458249602	0.0366280363314097	-0.193321333654904	2.74035524798102e-05	0.000101508892431896	1.9109390693484e-05	209.35270327461	0	5.24506845476335	0	-1.0653623323077	0	672.685307042103	0	-7.27604384748707	0	433.836166176725	0	35.2742489594984	0	-0.200498652881898	0	21.5753134695534	0	1.69326318101187	0	1.26596421043928	0	-1.08922375627903	0	-13.6736873437668	0	-3.9837844047494	0	0	209.35270327461	0	5.24506845476335	0	-1.0653623323077	0	672.685307042103	0	-7.27604384748707	0	433.836166176725	0	35.2742489594984	0	-0.200498652881898	0	21.5753134695534	0	1.69326318101187	0	1.26596421043928	0	-1.08922375627903	0	-13.6736873437668	0	-3.9837844047494	5.30917550829067	5.4963198028307
210.341602835358	1.02086673342841	0.902015742885652	0.000781838949231013	-3.86246792482501e-06	0.610037839081791	0.00025582882656421	0.000165888552207089	0.000966924098713269	-0.00239904879744193	0.0100106861128333	0.000145008182549514	0.0692063455747585	5.56136426165627e-05	0.22394133858991	0.00012186168696835	0.000227218081621185	-0.000176950029647273	-0.657210192030434	0.795422944170208	-0.0121768124905835	-0.00080358147334395	0.0275900690321033	-0.0565864543390067	-0.975847651768195	2.60527014224839e-05	0.035467788790459	-0.196043159767278	-1.30552272619965e-05	1.55463722134984e-05	-8.37711804416952e-06	210.341602835358	0	6.91812448898607	0	-1.21325923034949	0	675.639498946518	0	-7.73876513171742	0	434.225186381565	0	40.6812150121242	0	-1.34965053084958	0	22.284606190824	0	1.53356913494698	0	2.18722405077015	0	-1.21194007591598	0	-14.0701646168481	0	-4.10237656660555	0	0	210.341602835358	0	6.91812448898607	0	-1.21325923034949	0	675.639498946518	0	-7.73876513171742	0	434.225186381565	0	40.6812150121242	0	-1.34965053084958	0	22.284606190824	0	1.53356913494698	0	2.18722405077015	0	-1.21194007591598	0	-14.0701646168481	0	-4.10237656660555	4.24856700858458	8.22670559275163
211.383631790729	-0.773721049615355	1.99947611524386	0.000149366226003323	7.77351606068783e-05	0.61443030451019	2.69806266142197e-06	0.0040250810627893	0.00244275160151389	-0.00175933385008059	0.00823354079305364	0.00408196667816056	0.0700264149108849	9.68663763929646e-05	0.226334844152263	0.00102312502367147	0.00186350634180972	-0.000116953506383255	-0.657213295311875	0.793143940786627	-0.0109382655985933	-6.73757090455144e-05	0.036027127896129	-0.0515275403791364	-0.967663392691533	0.000129137492001083	0.039104301647845	-0.19450905576085	2.75166868448139e-05	5.47354090477629e-05	-4.34416818669151e-05	211.383631790729	0	7.05308182987604	0	0.490470695511846	0	675.944479411629	0	-7.69496794114884	0	437.127114582348	0	40.7932424478689	0	-0.917039262822725	0	22.1076513997702	0	6.63447362100702	0	2.30428263883539	0	-0.229230311517333	0	-13.9440938983041	0	-4.07130877592285	0	0	211.383631790729	0	7.05308182987604	0	0.490470695511846	0	675.944479411629	0	-7.69496794114884	0	437.127114582348	0	40.7932424478689	0	-0.917039262822725	0	22.1076513997702	0	6.63447362100702	0	2.30428263883539	0	-0.229230311517333	0	-13.9440938983041	0	-4.07130877592285	0.747373256902291	8.20432803436253
212.402753612699	-2.13723349878458	0.790693739211058	0.000444542051578784	-3.80508824537745e-05	0.616898032355255	0.00386901101760886	-0.000131761081832504	0.00602463171242889	-0.0065976206942264	0.00952841494665366	0.000234978025232311	0.071044677111383	6.67299238251027e-05	0.226905250344133	2.16674681089189e-06	0.000223164877588967	-0.000163746420822129	-0.660464746063336	0.771941658035251	-0.000875346758111883	-0.00315601821078053	0.0450360483694337	-0.0517287532787587	-0.949436022541204	0.000533538243689212	0.034486518531868	-0.195354370263532	0.000142687490258426	-0.000163944505145082	-4.44858360317299e-05	212.402753612699	0	5.50564053143748	0	2.08360581052448	0	678.455017439406	0	-9.97227899958906	0	439.752849757709	0	36.5047324712672	0	2.57354119324616	0	18.5478833251878	0	11.1361322589819	0	1.36489637232539	0	0.723730463570838	0	-15.382566939568	0	-5.53458140378707	0	0	212.402753612699	0	5.50564053143748	0	2.08360581052448	0	678.455017439406	0	-9.97227899958906	0	439.752849757709	0	36.5047324712672	0	2.57354119324616	0	18.5478833251878	0	11.1361322589819	0	1.36489637232539	0	0.723730463570838	0	-15.382566939568	0	-5.53458140378707	-2.20803435583184	7.36098327084651
213.475697088389	-2.44646685535639	-1.39816770456591	3.08004550353614e-05	1.89144313625722e-05	0.616399299122929	0.00013355076087239	-2.5723024704215e-05	0.00300848187132063	-3.33609531143271e-05	0.0148617560195741	0.000176253123151033	0.0686560677643663	1.02545378454445e-05	0.224990915574025	-5.00346899153258e-06	5.6981102300701e-06	-2.57459300101117e-05	-0.662076380048872	0.739861943893192	-8.48194347376945e-05	-0.000102727981852933	0.0514717203069822	-0.0518896183244423	-0.944965415273094	-3.18455857755113e-05	0.0323671755307304	-0.194551020549544	6.83907595129478e-05	6.82329324339426e-05	-2.71951789769649e-06	213.475697088389	0	2.92143914772004	0	1.71251733025776	0	684.690716522694	0	-9.01502839099121	0	440.330433551039	0	21.4313341674903	0	0.11698566985025	0	17.1353014156306	0	10.6478070277834	0	0.65096129729191	0	0.428419802665404	0	-14.6153492373431	0	-5.33265222168032	0	0	213.475697088389	0	2.92143914772004	0	1.71251733025776	0	684.690716522694	0	-9.01502839099121	0	440.330433551039	0	21.4313341674903	0	0.11698566985025	0	17.1353014156306	0	10.6478070277834	0	0.65096129729191	0	0.428419802665404	0	-14.6153492373431	0	-5.33265222168032	-2.16706010761653	0.497000263667608
214.274022920941	-1.80099990835743	-1.9945549415922	2.27120653058063e-05	7.62644681231731e-06	0.614532451651465	3.56173653626869e-05	2.30467700731444e-05	0.00657719398807298	-0.00169178924405857	0.0104426794544896	-2.33142889701939e-05	0.066045386837171	-1.12218424602001e-05	0.222209410475293	1.83328042536743e-05	4.65271416393841e-05	2.65735694689751e-05	-0.659611714000202	0.712402944918174	2.19967681035499e-05	-0.000324826970691	0.0602117650247477	-0.0505380395772499	-0.94035552355188	6.32345161378414e-05	0.0354262475462402	-0.190746074294626	8.09357727916156e-05	-1.0851558568404e-05	-1.05503527535435e-05	214.274022920941	0	1.18110675291072	0	0.264651417770734	0	688.513112515065	0	-5.88370214495865	0	442.982789760705	0	12.9761872484882	0	-6.70630336241556	0	11.4420092692924	0	5.74487257302514	0	0.00804554040135487	0	-0.33358012539349	0	-12.949148297683	0	-4.15241946616181	0	0	214.274022920941	0	1.18110675291072	0	0.264651417770734	0	688.513112515065	0	-5.88370214495865	0	442.982789760705	0	12.9761872484882	0	-6.70630336241556	0	11.4420092692924	0	5.74487257302514	0	0.00804554040135487	0	-0.33358012539349	0	-12.949148297683	0	-4.15241946616181	-0.0876827837089663	-7.20197756631519
215.370335121476	-0.103845726716289	-0.572340054059146	-0.000140725007344691	2.66449612487727e-05	0.619661748498506	2.08865377834567e-05	3.59077572617817e-05	1.60708470482879e-05	-0.00246441626903477	0.0113025536123154	-1.3282111860337e-05	0.0738870296527233	0.000108280997352234	0.224321872582755	-6.07512168375363e-06	7.34348579958696e-05	-0.00518539739358121	-0.648709687774035	0.748099729263617	-0.000179724912394291	1.9759292812277e-05	0.0425542921037575	-0.0592457805789219	-0.948540216630468	-9.3120777457626e-05	0.0474262209431299	-0.177107553870776	0.00213699903145866	-5.06370452067375e-05	-2.21714411474245e-05	215.370335121476	0	0.0806184725251823	0	-1.34476302630488	0	689.885433335013	0	-4.03903903524395	0	445.546084093129	0	11.0775791730574	0	-9.15198678971275	0	8.23346827695766	0	1.43525469488879	0	-0.809276175992261	0	-1.32795864472303	0	-11.9116218420469	0	-2.82696688962929	0	0	215.370335121476	0	0.0806184725251823	0	-1.34476302630488	0	689.885433335013	0	-4.03903903524395	0	445.546084093129	0	11.0775791730574	0	-9.15198678971275	0	8.23346827695766	0	1.43525469488879	0	-0.809276175992261	0	-1.32795864472303	0	-11.9116218420469	0	-2.82696688962929	3.23022798551475	-7.70183270030632
216.502018416174	1.71232252458136	1.63149399557433	0.000161224147035918	0.00190920233841084	0.623916855829182	0.0072784541159505	0.00309693459576775	0.00188122979452118	-0.000193687722010007	0.0126642206531439	0.00168943475711301	0.0727307394418233	0.00112640762321804	0.226754034080017	0.000435859101501527	0.000917231102664532	-0.00605250819427956	-0.644308342113215	0.7068570089627	-0.00499787558334747	-0.00630070429861327	0.0340587843106427	-0.0620698679725883	-0.958710585901211	-0.0103819547598111	0.0473544325058239	-0.170341475014027	0.000220628967472273	-0.00334304627448944	-0.00328598794993967	216.502018416174	0	1.05192057339158	0	-0.645459760874773	0	691.039607916469	0	-3.04519089396488	0	446.461816775904	0	12.5975428480148	0	-7.7915293273762	0	9.46748564751637	0	2.54738392205777	0	-0.0670429726825482	0	-0.797451367997676	0	-11.1646643563642	0	-2.12216815027129	0	0	216.502018416174	0	1.05192057339158	0	-0.645459760874773	0	691.039607916469	0	-3.04519089396488	0	446.461816775904	0	12.5975428480148	0	-7.7915293273762	0	9.46748564751637	0	2.54738392205777	0	-0.0670429726825482	0	-0.797451367997676	0	-11.1646643563642	0	-2.12216815027129	4.33547672058915	-3.86715226136037
217.31977735245	2.42535698463115	1.91598883216606	-1.40699466038262e-05	6.46865087038326e-05	0.62283769301831	4.76738111332781e-06	-0.00268424737977955	-6.36321788179244e-05	-0.00157773436592976	0.00510913443484951	-7.8288831393381e-06	0.067167264416722	2.9785602459184e-05	0.225079709473344	-9.6964432767995e-05	-5.55610567043411e-05	-0.00244607232602181	-0.638017789081051	0.703076736828469	-0.00996062703361083	-0.0149050005478356	0.0228735366700608	-0.0630482268092139	-0.947729718302158	-0.021600871031072	0.0489880054549229	-0.162599481058314	8.56215264396383e-05	-0.00529828942728969	-0.00430610161159826	217.31977735245	0	2.79024290147759	0	0.912921485337785	0	694.770564633572	0	0.282827233302949	0	449.440099122534	0	20.6781801983258	0	-0.618826989174425	0	15.8552917099363	0	8.25448436368647	0	0.612693006358027	0	-0.0291837184982763	0	-9.53578697420533	0	-0.833721541162628	0	0	217.31977735245	0	2.79024290147759	0	0.912921485337785	0	694.770564633572	0	0.282827233302949	0	449.440099122534	0	20.6781801983258	0	-0.618826989174425	0	15.8552917099363	0	8.25448436368647	0	0.612693006358027	0	-0.0291837184982763	0	-9.53578697420533	0	-0.833721541162628	3.50355843554606	3.78252754924382
218.431015668467	2.1510906771078	0.11298224428042	2.4377817646988e-06	6.29824331052391e-06	0.623079037705983	0.00194719759249751	-3.41478307435722e-05	-0.00011142977804943	2.5133249957885e-05	0.00829172582686428	2.79333482979687e-05	0.0658388219664746	4.15945672321215e-05	0.223670517982053	-7.84519634619289e-05	1.24786513887013e-05	-9.24657004008367e-05	-0.626399925814503	0.655755857948565	-0.00022038669486281	-0.010092130266652	0.00406180152080677	-0.0608349249216951	-0.931114444635916	-0.0250114651150582	0.0363229734103013	-0.149689137072094	5.87103104509769e-05	1.52686185349584e-07	-4.77572597974949e-05	218.431015668467	0	5.47139461233994	0	2.20812785505107	0	701.250075143253	0	3.45931615877879	0	451.271187140045	0	36.3613440142658	0	7.17651896997732	0	20.3720679812545	0	11.08175454963	0	1.34913180622409	0	0.854225868536172	0	-7.37697973979957	0	-0.0118560042710371	0	0	218.431015668467	0	5.47139461233994	0	2.20812785505107	0	701.250075143253	0	3.45931615877879	0	451.271187140045	0	36.3613440142658	0	7.17651896997732	0	20.3720679812545	0	11.08175454963	0	1.34913180622409	0	0.854225868536172	0	-7.37697973979957	0	-0.0118560042710371	1.95575035846807	11.1695512497082
219.551080288803	0.623985891831148	-1.85738150783657	-3.46506145186968e-05	3.30145111120362e-05	0.626757273756619	-3.62213359883149e-06	0.00108551902381753	-0.00187817964899206	-0.00221271443154389	0.0120142884790457	-0.00335109170107568	0.0700119570153323	5.6016635208042e-05	0.224856398532185	1.36431876798118e-05	3.57474544225597e-05	-0.00704868064507242	-0.628738735265798	0.715001220620086	-0.00233335766897734	0.0066918034873875	-0.0188118355133291	-0.0865095144294797	-0.880465231258656	-0.0622581876332199	0.0415718920277779	-0.146680966283854	0.00389957418712625	0.00329505820508673	0.00413970059828934	219.551080288803	0	7.10533702930413	0	1.08224907263415	0	703.857215869699	0	2.10659379470003	0	452.789784828104	0	40.7982307245784	0	5.39672006310293	0	22.024843644138	0	8.83685207248445	0	2.35472252421925	0	0.0587173369905958	0	-8.39044031073726	0	-0.99039605046396	0	0	219.551080288803	0	7.10533702930413	0	1.08224907263415	0	703.857215869699	0	2.10659379470003	0	452.789784828104	0	40.7982307245784	0	5.39672006310293	0	22.024843644138	0	8.83685207248445	0	2.35472252421925	0	0.0587173369905958	0	-8.39044031073726	0	-0.99039605046396	1.55171671025391	10.1844529650709
220.363006444774	-0.781013801197548	-1.76169739988548	-2.81686830797617e-05	2.57359707563517e-05	0.627381770891778	-0.000228003795095244	-1.75737456741572e-05	-0.00188111689063018	-0.000235703535335325	0.00801014590200694	1.08777356769583e-05	0.0714344692996164	4.64430400808437e-05	0.223944051890242	-2.12914745930514e-05	-1.5151662478014e-05	-0.00498470305785109	-0.62061116209005	0.713185435725766	0.000321089851759981	0.00186021659152229	-0.0276564081115268	-0.074070417266348	-0.899007086570325	-0.0685150739586487	0.0556932868409249	-0.138991203134429	0.000595548387057783	5.47564282520878e-06	-3.4907988645293e-05	220.363006444774	0	7.04098928336932	0	-0.490782224656049	0	703.997532478409	0	2.22223578582475	0	455.840669753814	0	40.7658337877038	0	5.13318466453403	0	21.8170891010244	0	2.91351663464006	0	2.29563834909204	0	-0.697711911610575	0	-8.32770044953419	0	-0.884220212874192	0	0	220.363006444774	0	7.04098928336932	0	-0.490782224656049	0	703.997532478409	0	2.22223578582475	0	455.840669753814	0	40.7658337877038	0	5.13318466453403	0	21.8170891010244	0	2.91351663464006	0	2.29563834909204	0	-0.697711911610575	0	-8.32770044953419	0	-0.884220212874192	1.72154215918726	11.5372502009745
221.528927745601	-2.2600815388648	0.403296601726055	9.49704128692405e-05	1.28860580079408e-05	0.628850768500183	-0.00102801933962335	-3.14795804142955e-06	-0.00233690064651874	-0.00292725325661867	0.0113963554320369	-1.48712603192218e-05	0.0685559628933875	9.33363511425803e-05	0.223825020761535	-5.27043647449675e-05	-3.97731325931313e-05	-0.00055029509611488	-0.613825581257834	0.653513329844454	-0.00150553751742974	0.000140255235029054	-0.0324061970093726	-0.0696515148495359	-0.895841976793482	-0.0694638191652995	0.061160655599644	-0.130882360205085	3.10829609212838e-05	0.000312820156927411	0.000183530071731714	221.528927745601	0	5.15929471836697	0	-1.40130632798945	0	707.252681522005	0	3.3706544380615	0	457.037784888175	0	34.8322879197848	0	3.61212393738498	0	20.3790715571999	0	1.27525650549095	0	1.2369163405552	0	-1.36361872709157	0	-7.45628752438409	0	-0.0512520600065271	0	0	221.528927745601	0	5.15929471836697	0	-1.40130632798945	0	707.252681522005	0	3.3706544380615	0	457.037784888175	0	34.8322879197848	0	3.61212393738498	0	20.3790715571999	0	1.27525650549095	0	1.2369163405552	0	-1.36361872709157	0	-7.45628752438409	0	-0.0512520600065271	1.15110786363426	11.2109744027621
222.569067351429	-2.39742613644271	1.94759183317539	-5.29209851997629e-05	3.37156711075469e-05	0.626424603899749	-0.00187797623849951	1.36138307470995e-05	-0.00376243830600454	-1.50362672802145e-06	0.0085573788645302	3.15120432505632e-05	0.0660631474774278	6.37875282611649e-06	0.220099449518085	-1.52629306691613e-05	-1.89670972605448e-05	-0.000137616343155752	-0.612864022168343	0.628463406209807	-0.0167569391252352	0.0277082501412929	-0.0460642168620139	-0.0536503457185531	-0.958885003285789	-0.0351132824094142	0.070109873687487	-0.129375912982119	0.000151165245943435	0.0163000854611569	0.00615029517133233	222.569067351429	0	2.62315509948712	0	-0.0233651101469803	0	713.440639384192	0	-0.0114790044873833	0	459.083692813911	0	19.7243519147816	0	11.9168340168324	0	15.3430180511188	0	4.53153992684966	0	0.565583160037671	0	-0.45674622171099	0	-9.67783012910626	0	-0.924203303171391	0	0	222.569067351429	0	2.62315509948712	0	-0.0233651101469803	0	713.440639384192	0	-0.0114790044873833	0	459.083692813911	0	19.7243519147816	0	11.9168340168324	0	15.3430180511188	0	4.53153992684966	0	0.565583160037671	0	-0.45674622171099	0	-9.67783012910626	0	-0.924203303171391	-0.384536054347729	17.1578240590703
223.464897339068	-1.51608279857824	1.46548608937323	-5.13118159045505e-05	-4.09805662914682e-05	0.625719010631384	-7.87190120050861e-05	-1.9072253406605e-05	-0.00370260844114964	-0.000802215370523258	0.0140894313499753	-2.22984995719177e-05	0.0698110482429514	-4.997767734039e-05	0.21743763127049	-7.88235090495138e-05	-1.32087202689568e-05	0.000421372576479731	-0.618984519653294	0.631557359427677	-0.0105479876332491	0.0291438789426217	-0.0477217600712165	-0.0666973089198271	-0.916355117539981	-0.0322761870581005	0.0746136622612815	-0.131583139011864	0.000603311058922318	0.0137061039262656	-8.14262639738966e-05	223.464897339068	0	0.809244659790203	0	1.63687297376986	0	717.173085448224	0	-3.4075503978715	0	462.182547291109	0	11.930302015697	0	18.9680797118293	0	8.94531974729324	0	10.3526906880018	0	-0.212645109116582	0	0.392942987936223	0	-11.3908866713831	0	-2.35404794470217	0	0	223.464897339068	0	0.809244659790203	0	1.63687297376986	0	717.173085448224	0	-3.4075503978715	0	462.182547291109	0	11.930302015697	0	18.9680797118293	0	8.94531974729324	0	10.3526906880018	0	-0.212645109116582	0	0.392942987936223	0	-11.3908866713831	0	-2.35404794470217	-1.17582681592996	20.267176275779
224.510985073093	0.188191509340585	-0.691466416214775	-4.70381112829925e-05	-5.66886225983666e-07	0.626602777015755	-0.000159186567501766	-1.40978306409252e-05	-0.000840539246947107	-3.58884303871562e-05	0.0130090003604557	2.44140565338505e-05	0.0696194509621009	-3.11035417260842e-05	0.216622414998685	-2.29552437622558e-05	3.06247049382413e-06	0.01425011561625	-0.642619012013277	0.731401207077395	-0.0050119459506652	0.024680860722194	-0.0303413731188316	-0.0574958650877446	-0.962907242062346	-0.0236344554272447	0.0594529625917704	-0.153021984823893	0.0105925201497402	0.00063345559521046	3.28884349176076e-05	224.510985073093	0	0.0866453471399418	0	2.10923115354758	0	717.929620393052	0	-4.06564537513143	0	462.823862433052	0	11.0601729175408	0	19.7544850024506	0	8.22427731026247	0	10.9958447764455	0	-0.801073812369411	0	0.766011370874301	0	-11.9167198919141	0	-2.86131280530583	0	0	224.510985073093	0	0.0866453471399418	0	2.10923115354758	0	717.929620393052	0	-4.06564537513143	0	462.823862433052	0	11.0601729175408	0	19.7544850024506	0	8.22427731026247	0	10.9958447764455	0	-0.801073812369411	0	0.766011370874301	0	-11.9167198919141	0	-2.86131280530583	0.0679412876742804	17.6975303677484
225.581239322782	1.84233836862973	-1.99217408292513	-1.5702109244416e-05	-7.18378042871577e-06	0.627810092998987	5.95177674196043e-05	-0.00182643626056946	-0.000588489897037815	1.99059042917725e-05	0.00860981688178485	0.00200900815251475	0.0671613521652789	4.31581912918176e-06	0.216334058092864	-0.000238365441814328	-5.35663719308431e-05	0.00558585452120804	-0.651932657513725	0.775727577114578	0.00830108317169508	0.0187916874268823	-0.0184832139066299	-0.051140986705951	-0.982951544521877	-0.0148470861484842	0.0422270687457435	-0.160882575873977	0.0153392505524039	-0.0019141314621171	-0.00263386611026785	225.581239322782	0	1.22590085908979	0	0.477383899506595	0	719.393586254047	0	-6.00114717661975	0	465.473191706552	0	13.1388829806855	0	17.125559732734	0	11.6180509364116	0	6.49867391763085	0	0.0299196166254342	0	-0.224866573275453	0	-12.9949726201247	0	-4.22848394788411	0	0	225.581239322782	0	1.22590085908979	0	0.477383899506595	0	719.393586254047	0	-6.00114717661975	0	465.473191706552	0	13.1388829806855	0	17.125559732734	0	11.6180509364116	0	6.49867391763085	0	0.0299196166254342	0	-0.224866573275453	0	-12.9949726201247	0	-4.22848394788411	3.34335861843462	16.5545855077335
226.871370242337	2.46766429590531	-0.395428569682656	-6.89661161171028e-06	-0.000115853650218837	0.627353251219922	-0.00180026294028143	-1.05237757855327e-05	-1.75096808896275e-05	-0.00314800650654261	0.00942532856207565	9.26914299258028e-05	0.0655819403177566	-7.57753492873311e-06	0.213973597508492	-9.63683017518353e-06	-7.27368481365356e-07	-1.97455093017284e-05	-0.659510131396096	0.815930904328372	0.0068804285289138	0.00839934096923588	-0.00997768004204526	-0.0499420006452503	-0.978591993175178	-0.00503430734661956	0.0426993409937452	-0.166060087834095	0.0170316568727643	7.05425211520161e-05	-1.01615208319032e-05	226.871370242337	0	4.20984009000692	0	-1.38895230839504	0	726.344680889927	0	-10.2158649804346	0	468.483641550783	0	29.4368904496741	0	7.53236726838883	0	18.2898375818101	0	1.33277599787227	0	0.961757668807536	0	-1.35879997019617	0	-15.6044427417243	0	-5.64127854077489	0	0	226.871370242337	0	4.20984009000692	0	-1.38895230839504	0	726.344680889927	0	-10.2158649804346	0	468.483641550783	0	29.4368904496741	0	7.53236726838883	0	18.2898375818101	0	1.33277599787227	0	0.961757668807536	0	-1.35879997019617	0	-15.6044427417243	0	-5.64127854077489	5.85883107500619	13.4236319652022
228.181875725655	1.18663099767113	1.88938492468128	-2.53825459212613e-05	2.406897599374e-05	0.627205849859068	6.97963021490983e-05	0.000584254658683987	1.71032637399478e-05	0.000239697653726302	0.0158045047765916	0.00267991259822368	0.067137554901762	-7.79252145210935e-05	0.211481262259559	-1.13066907620494e-05	3.16628714703669e-05	-2.61531433354952e-06	-0.667719388710116	0.821994194724584	3.45485874204253e-05	-0.000886719045980927	-0.0114463928982269	-0.0502762601111964	-0.995055057366265	-0.0145230961435821	0.0416274541692651	-0.171467925524108	0.0156266132594083	-5.12269681267521e-05	-0.000124216996457666	228.181875725655	0	6.79046567945255	0	-0.195210046649604	0	731.616086810766	0	-8.19465386820795	0	470.190072248559	0	40.5329355931336	0	11.0614550570901	0	21.0594176046288	0	3.89773912142514	0	2.08226572720747	0	-0.540437661112885	0	-14.1708029011292	0	-4.50888887639474	0	0	228.181875725655	0	6.79046567945255	0	-0.195210046649604	0	731.616086810766	0	-8.19465386820795	0	470.190072248559	0	40.5329355931336	0	11.0614550570901	0	21.0594176046288	0	3.89773912142514	0	2.08226572720747	0	-0.540437661112885	0	-14.1708029011292	0	-4.50888887639474	3.39836825622365	20.6282953441196
229.013709045888	-0.215742710546621	1.67066366713197	2.83675237200516e-05	-8.61089478010459e-05	0.627530540332332	3.43106103924476e-06	1.25826586508377e-05	0.00101459020692338	-6.47657626499073e-07	0.0111296582000565	2.0009195616204e-05	0.0733876089390865	-9.25148896881885e-05	0.209617639369136	3.54958555000194e-05	-7.45568954155046e-05	4.08127259415266e-05	-0.670332461732387	0.837169262810049	6.63444785315655e-05	-0.000842996623224791	-0.00538515581864612	-0.045010692097948	-0.985850108079469	-0.0169478692986327	0.0421208313566782	-0.173223489772361	0.0156517235940913	-4.3171597970918e-05	-6.20332085575812e-05	229.013709045888	0	7.20504756091609	0	1.3982664040931	0	731.960567887365	0	-7.37847176138065	0	473.24909541191	0	40.8399081257232	0	11.7355724965715	0	22.6659404501164	0	9.78200704247827	0	2.44805311245128	0	0.239327026606859	0	-13.788466649157	0	-3.78803411797747	0	0	229.013709045888	0	7.20504756091609	0	1.3982664040931	0	731.960567887365	0	-7.37847176138065	0	473.24909541191	0	40.8399081257232	0	11.7355724965715	0	22.6659404501164	0	9.78200704247827	0	2.44805311245128	0	0.239327026606859	0	-13.788466649157	0	-3.78803411797747	0.392714585665941	19.9174206911542
230.017227652887	-1.77846295713751	-0.233067943222627	3.01705938486094e-05	-0.000130295401349249	0.629461137958993	0.00215191791029251	2.72413443920681e-05	0.00116428263399456	-0.000553438384314515	0.00951894816148817	-4.15645025474091e-06	0.0724431258786543	-5.42624776913214e-06	0.209965700279633	-2.25660768967184e-05	1.90995366155776e-05	0.00403470303896654	-0.683845942223625	0.862202879241463	0.0167316825400687	-0.0139222174707677	-1.77104523714681e-05	-0.0546643616460531	-0.983893456487081	-0.0222558996768783	0.031475753705433	-0.183314775820902	0.0178492282018347	-0.00595690197372545	-0.00446328546585577	230.017227652887	0	6.16505387470988	0	2.20762361905226	0	733.246204700911	0	-7.96240305375829	0	474.218062939753	0	39.0863195967954	0	12.2447781481182	0	22.0598505720271	0	11.0409373889663	0	1.67040174792278	0	0.858381627548808	0	-14.2655733972108	0	-4.29312254868488	0	0	230.017227652887	0	6.16505387470988	0	2.20762361905226	0	733.246204700911	0	-7.96240305375829	0	474.218062939753	0	39.0863195967954	0	12.2447781481182	0	22.0598505720271	0	11.0409373889663	0	1.67040174792278	0	0.858381627548808	0	-14.2655733972108	0	-4.29312254868488	-1.96830831333214	16.6746096234686
231.304062156731	-2.47987869256285	-1.99842737337771	8.25837621204964e-05	3.27868610213349e-05	0.627771085512634	0.000830385898975318	0.000538331455466199	0.00263152860058086	-0.00180513730176327	0.00447411965590178	-0.00119141303293389	0.0698038485644596	-6.83722503971991e-06	0.206569527064811	0.000129444814387957	-1.14814862698126e-05	0.000135826319474339	-0.685007721356139	0.837525925605091	0.011118657555822	-0.0142547858168565	0.000144628847576895	-0.0477586483168497	-0.974489255158853	-0.0184012138267776	0.0312417819522597	-0.183033831530027	0.0133637825135265	-0.00215277886542353	-4.70927688887233e-05	231.304062156731	0	3.22288342679434	0	0.465056677069429	0	740.033041217405	0	-3.8305496912991	0	476.947879648396	0	23.3052151325797	0	2.40135865324229	0	15.4663723446635	0	6.44125015368869	0	0.722736913162598	0	-0.229239991243613	0	-11.7289062437922	0	-3.0967805880424	0	0	231.304062156731	0	3.22288342679434	0	0.465056677069429	0	740.033041217405	0	-3.8305496912991	0	476.947879648396	0	23.3052151325797	0	2.40135865324229	0	15.4663723446635	0	6.44125015368869	0	0.722736913162598	0	-0.229239991243613	0	-11.7289062437922	0	-3.0967805880424	-0.950388716136341	3.87928875654617
232.158431592366	-1.88683047918139	-1.23490944356937	-4.97031564857912e-06	2.27449954596265e-05	0.627413520852065	-0.0001715649974223	-9.22729554689625e-07	0.00215437967903581	0.000550630077005542	0.0110758029222144	1.65549453879685e-06	0.0722290085006344	6.32101485989818e-05	0.204487646894178	-7.56156329507214e-05	-1.91668353963321e-05	0.000150612347416488	-0.684304462560114	0.80919200024391	0.0120200700406165	-0.0148932079374544	0.00336862695240593	-0.0489741807308472	-0.968277212279375	-0.0137029956871813	0.0325042375808225	-0.180716479901272	0.00906914360716906	-0.000624178482334635	-9.74250438616812e-05	232.158431592366	0	1.30096088895425	0	-1.02758041379212	0	744.382535009348	0	-0.438434853581499	0	479.601300966412	0	13.4055755775054	0	-5.34916171164347	0	9.38183370487966	0	1.65261784620385	0	0.0680298162660912	0	-1.04789694942096	0	-9.89103655219115	0	-1.97316223886291	0	0	232.158431592366	0	1.30096088895425	0	-1.02758041379212	0	744.382535009348	0	-0.438434853581499	0	479.601300966412	0	13.4055755775054	0	-5.34916171164347	0	9.38183370487966	0	1.65261784620385	0	0.0680298162660912	0	-1.04789694942096	0	-9.89103655219115	0	-1.97316223886291	1.11958537917784	-3.52267341835679
233.024527814915	-0.604178485618959	0.580863960228425	0.000205729361334487	-3.85515283293414e-05	0.627194887028407	3.71116225420751e-05	-3.64225088802733e-05	0.00228003464101019	0.000100907876814049	0.0100779657485486	-1.67052360408768e-05	0.0701950668896854	-3.43273929785618e-05	0.203159151257964	-0.000110866055595529	-0.000106303263399089	0.00489497577364736	-0.689045319596419	0.791922629639817	0.0162961656553457	-0.0151615434631779	0.00643990873193999	-0.0559415958179796	-0.948038731117601	-0.0155996861226523	0.03586055850073	-0.182911819257733	0.00555932783657312	-0.000308280097705213	-0.000178543515789974	233.024527814915	0	0.184401453497561	0	-1.33615868550662	0	745.942592469294	0	0.131539843582111	0	479.957200596671	0	11.08973145792	0	-6.34147787401113	0	8.80861121128751	0	1.35912488566595	0	-0.707507530748326	0	-1.31011666144002	0	-9.40349524966411	0	-1.64759877950483	0	0	233.024527814915	0	0.184401453497561	0	-1.33615868550662	0	745.942592469294	0	0.131539843582111	0	479.957200596671	0	11.08973145792	0	-6.34147787401113	0	8.80861121128751	0	1.35912488566595	0	-0.707507530748326	0	-1.31011666144002	0	-9.40349524966411	0	-1.64759877950483	2.71756896444631	-3.51389626818816
233.995107324042	1.04794685916827	1.95045832864362	-7.56559218325897e-07	-1.76233818939938e-05	0.631193768130155	-0.000110625467064774	-0.000202251159941796	0.00777854315095004	0.000209148133291348	0.00477901511043273	-0.000186491711542075	0.0735989382727786	-2.27711975960129e-05	0.20497518356644	-1.65692848305184e-05	-0.000102605088756761	0.0101602285434781	-0.691442028943376	0.808930986818393	0.00845801004423474	-0.015827963000031	0.0092466787021206	-0.0630614350109807	-0.93684539189382	-0.0246706619030896	0.0325530957745134	-0.182810300987911	0.00606893484577023	-0.000128457417023848	-5.45023042507341e-05	233.995107324041	0	0.414136793115028	0	0.0254616704785568	0	746.220279862573	0	0.641275582888247	0	482.027781759805	0	11.2568785143671	0	-5.87784311078166	0	9.80318690580472	0	4.6882355379216	0	-0.504546750097098	0	-0.429516557653398	0	-9.15542696550111	0	-1.19123490694145	0	0	233.995107324041	0	0.414136793115028	0	0.0254616704785568	0	746.220279862573	0	0.641275582888247	0	482.027781759805	0	11.2568785143671	0	-5.87784311078166	0	9.80318690580472	0	4.6882355379216	0	-0.504546750097098	0	-0.429516557653398	0	-9.15542696550111	0	-1.19123490694145	3.00268870722685	-2.79948651015445
234.874636897539	2.16987556428996	1.46154351746973	5.3757099827055e-05	-5.9464656855439e-06	0.631556696699728	1.34203236999755e-05	-3.09064113791293e-05	0.00460999915613998	0.00340266922081886	0.00295847487018552	1.95138547566477e-05	0.072864148318356	-5.06726539694006e-07	0.203964279313875	-3.38859505180997e-05	-1.38976464809016e-05	0.0116299330464973	-0.692185947134583	0.808477782932232	3.18599304366301e-05	-0.0183043568168407	0.00925637268031944	-0.0683969344102797	-0.927351771653966	-0.0328331949832538	0.0320400345812255	-0.181393517745246	0.00463212898122683	-2.86977286707456e-05	-1.21947564272304e-05	234.874636897539	0	1.87521975348602	0	1.65380944656211	0	748.741573968967	0	3.30655471837448	0	485.064292100434	0	15.7521457612075	0	-1.34576173388413	0	14.704608937989	0	10.3874830320252	0	0.325184517381653	0	0.405043692409931	0	-7.76019294347309	0	0.350238880622973	0	0	234.874636897539	0	1.87521975348602	0	1.65380944656211	0	748.741573968967	0	3.30655471837448	0	485.064292100434	0	15.7521457612075	0	-1.34576173388413	0	14.704608937989	0	10.3874830320252	0	0.325184517381653	0	0.405043692409931	0	-7.76019294347309	0	0.350238880622973	2.49893885012825	1.09053969269816
235.750421802203	2.48620443318512	-0.284187192508005	-3.6977633882448e-05	-2.449616327689e-05	0.631224961947255	-0.00278367949608307	1.07507453356874e-05	0.0035486839287666	-0.000155398720328581	0.00271036642001099	-4.2488142313874e-06	0.071662488747426	-2.00601805770386e-05	0.202372708896911	3.18469733046296e-05	-2.39957594069669e-05	0.0160371034040935	-0.687404842012143	0.778821563363078	0.0151511028824431	-0.00936944856052766	0.0108670234011739	-0.0476098716121374	-0.934423648153336	-0.0393582164751831	0.024135131715148	-0.177658902542107	0.00138897096158868	-3.40030743879442e-05	-7.66785758151023e-06	235.750421802203	0	3.98097685794204	0	2.21527727096187	0	753.813064188431	0	4.61625367853287	0	485.654234705526	0	27.985659223929	0	1.71406737573872	0	16.0662267450406	0	11.0462026415875	0	0.910993106473106	0	0.864506174657406	0	-6.68388119754599	0	0.754770070456974	0	0	235.750421802203	0	3.98097685794204	0	2.21527727096187	0	753.813064188431	0	4.61625367853287	0	485.654234705526	0	27.985659223929	0	1.71406737573872	0	16.0662267450406	0	11.0462026415875	0	0.910993106473106	0	0.864506174657406	0	-6.68388119754599	0	0.754770070456974	2.27090211697614	3.94647450955479
236.664232890299	1.86101219277882	-1.82536494782156	1.67437847596784e-05	1.34806877425203e-05	0.630870388718505	-0.00134561887364676	7.74932481494059e-05	0.000566693238345178	-0.000703537874938592	0.00940242357069417	-0.000445409807236906	0.0706640270642075	1.64377620767214e-05	0.20067352141052	3.62380465213559e-06	-7.63430905990279e-06	0.0163668988394916	-0.682404033203482	0.757746234368734	0.00424642510895798	-0.00857165315688229	0.0110669011678622	-0.046098059575463	-0.949790206073147	-0.027464516595242	0.0307179417568405	-0.171523970007203	9.63543973172519e-05	-4.23815333501378e-06	-2.06939766414614e-05	236.664232890299	0	6.03711662234652	0	1.16108280649351	0	758.4706896804	0	2.31785785775885	0	487.05925034143	0	38.6031166236792	0	-3.33112375045275	0	19.0579840587855	0	9.01150166962768	0	1.6096199618586	0	0.111319312926282	0	-8.35054267336101	0	-0.0956789647965523	0	0	236.664232890299	0	6.03711662234652	0	1.16108280649351	0	758.4706896804	0	2.31785785775885	0	487.05925034143	0	38.6031166236792	0	-3.33112375045275	0	19.0579840587855	0	9.01150166962768	0	1.6096199618586	0	0.111319312926282	0	-8.35054267336101	0	-0.0956789647965523	2.71659406946795	0.47860159041212
237.46986141476	0.677646682965067	-1.79859355876325	2.404996946385e-05	-3.39878861547283e-05	0.629871131243078	-1.81541862577546e-05	-3.09018700827676e-06	0.000786075804289598	-7.33842959288338e-05	0.00984829185621042	-3.2350167899131e-05	0.069841376625084	1.18113051966046e-05	0.198480852031216	-1.74117716654867e-05	5.83466343447979e-05	0.014050177063991	-0.681573508976224	0.777391706077234	3.9026528062603e-05	-4.58127176249383e-05	-0.000857158123206736	-0.0437726300995701	-0.965659566416027	-0.0362755395125009	0.0507784368032144	-0.16967917898593	6.06040528755374e-05	2.04917540934723e-05	2.03062275713361e-05	237.46986141476	0	7.08913970923981	0	-0.401756953715993	0	759.939651360632	0	0.274127513608143	0	490.093722994053	0	40.7657787646267	0	-6.18343459789752	0	23.0315638254862	0	3.11448348903917	0	2.34218874423246	0	-0.638777783140841	0	-9.32911886459769	0	-1.51983194048171	0	0	237.46986141476	0	7.08913970923981	0	-0.401756953715993	0	759.939651360632	0	0.274127513608143	0	490.093722994053	0	40.7657787646267	0	-6.18343459789752	0	23.0315638254862	0	3.11448348903917	0	2.34218874423246	0	-0.638777783140841	0	-9.32911886459769	0	-1.51983194048171	3.08980312736125	0.27976096357156
238.421489941922	-0.958579089696079	-0.111552167869289	-0.00110097587345283	4.60310847719073e-05	0.635013964869207	-0.00062403846308446	-7.75125518840146e-05	-9.5953660691393e-06	-1.05246168677798e-05	0.00694250194018297	2.35284732622297e-06	0.0734647735506009	6.32599393368278e-06	0.201426625521573	-1.33890778084793e-05	-1.10338839844612e-05	0.0024533132332269	-0.678741910169582	0.805709300442835	5.24463921959019e-05	-2.5999272410857e-05	-0.00493514685691986	-0.0432777038721829	-0.982295453564033	-0.0281701158326072	0.0494463210142163	-0.165601722339891	0.00134864766890649	-5.56552789330032e-05	-6.94749135143887e-06	238.421489941922	0	6.94612765973126	0	-1.41073369661734	0	760.177398443933	0	0.201108307158508	0	491.399492699219	0	40.667666680789	0	-6.36068389203155	0	23.2938038764029	0	1.2589023545135	0	2.21495462311851	0	-1.37216675917844	0	-9.32776554092933	0	-1.59194337120658	0	0	238.421489941922	0	6.94612765973126	0	-1.41073369661734	0	760.177398443933	0	0.201108307158508	0	491.399492699219	0	40.667666680789	0	-6.36068389203155	0	23.2938038764029	0	1.2589023545135	0	2.21495462311851	0	-1.37216675917844	0	-9.32776554092933	0	-1.59194337120658	2.46600694152988	2.66175483743518
239.38955086092	-2.19292825833631	1.68372956069428	-5.27194487505968e-05	3.58697749700868e-05	0.635862777627106	0.00392344511742303	0.000110377699772738	-3.48731669433356e-06	-0.0022881320277181	0.00896358983715087	6.93452417168174e-05	0.0706762687629688	-1.59553038919513e-05	0.201029577202933	-1.62017425603052e-05	-6.74666782228538e-06	0.00219681404118096	-0.683043390825468	0.807436032692075	0.00691092492700246	0.000291810529191507	-0.00474480248618376	-0.0439283544762426	-0.989191069186947	-0.0220151693183515	0.0428490264674044	-0.167921603176566	0.000868959053745682	0.000305842364736564	0.000194659163609719	239.38955086092	0	5.36602731084195	0	-0.563477011814877	0	762.882217574643	0	-1.36506686690382	0	492.408154624903	0	35.8504280124314	0	-3.40752804207453	0	21.3455033972145	0	2.58061591704005	0	1.31032794572147	0	-0.724455104192799	0	-10.499437773069	0	-2.37875669057314	0	0	239.38955086092	0	5.36602731084195	0	-0.563477011814877	0	762.882217574643	0	-1.36506686690382	0	492.408154624903	0	35.8504280124314	0	-3.40752804207453	0	21.3455033972145	0	2.58061591704005	0	1.31032794572147	0	-0.724455104192799	0	-10.499437773069	0	-2.37875669057314	0.382406823035474	4.98527149375368
240.181732784749	-2.49738839000386	1.90369149734197	-3.5355961691335e-06	-2.79580037735172e-05	0.634724357511396	-7.63501789089845e-05	0.000458610515683094	-0.000149099435568574	-5.3048664050922e-05	0.0053001782318972	-6.41446565516975e-05	0.0676807298053652	-7.05528100302265e-05	0.199012838145911	-2.14163628237079e-05	6.213641856431e-05	1.98878428728504e-05	-0.684708999702176	0.810277057029467	-0.0018444916076511	0.00617505907596501	-0.0191987699576329	-0.0412707028291644	-0.985374186974204	-0.00929621290522785	0.039128558390477	-0.168177401744747	0.000315609635208239	5.70294663775657e-05	2.26120560007241e-05	240.181732784749	0	3.45881463453313	0	0.954881930561619	0	767.480743746479	0	-5.02631955603762	0	495.324061602729	0	24.7468703406265	0	5.43344854262788	0	14.303901575913	0	8.19076024169109	0	0.782001894628562	0	0.0181034767274084	0	-12.2855067691939	0	-3.38732785160874	0	0	240.181732784749	0	3.45881463453313	0	0.954881930561619	0	767.480743746479	0	-5.02631955603762	0	495.324061602729	0	24.7468703406265	0	5.43344854262788	0	14.303901575913	0	8.19076024169109	0	0.782001894628562	0	0.0181034767274084	0	-12.2855067691939	0	-3.38732785160874	-1.45590120144217	10.632656198357
241.341792537083	-1.62340581838349	-0.012030526458829	-2.46875926292144e-05	-3.60547853661178e-05	0.633823954488705	0.00228710363242578	4.23553272106311e-07	-0.000451260962357698	-0.00406164067608567	0.00911768512232403	2.24412701739106e-06	0.0643520275835321	-3.66952817987124e-05	0.19669099880601	-1.16386187566006e-05	-1.61652523353351e-05	0.000101032989707915	-0.691060376689654	0.803623383443376	0.0117757010137108	0.000328421314923369	-0.0287293778875375	-0.0523867913647626	-0.975781819831523	0.00127737229738753	0.0347026591501991	-0.170340189879995	0.00013707542934691	5.33387934212969e-05	6.72841663154135e-05	241.341792537083	0	0.931179632147228	0	2.22942897457288	0	773.067417654459	0	-7.97614666903275	0	497.103622165001	0	12.2395646619163	0	12.3038554708813	0	10.0844784362189	0	10.9123042399936	0	-0.136943503887344	0	0.895335519727736	0	-14.282792532472	0	-4.30859070772315	0	0	241.341792537083	0	0.931179632147228	0	2.22942897457288	0	773.067417654459	0	-7.97614666903275	0	497.103622165001	0	12.2395646619163	0	12.3038554708813	0	10.0844784362189	0	10.9123042399936	0	-0.136943503887344	0	0.895335519727736	0	-14.282792532472	0	-4.30859070772315	-1.8754762536887	11.7925617283461
242.334439412443	-0.0324321857157268	-1.78717929395662	-0.00341507116378672	7.85482943149291e-07	0.641352651591539	3.78784599220155e-05	-0.00272958814129465	-0.00869963352244374	-9.70879722444908e-05	0.0100038317102706	0.00461537846244064	0.0749273366107807	7.64115590004807e-05	0.20097004348432	-0.00144744266821805	-0.00201474413859797	-3.21706046525694e-07	-0.693055515514944	0.805084498822695	0.0111368801732171	3.616135724065e-05	-0.0401424205978726	-0.0488224478366097	-0.975912522800015	0.00110093971901548	0.0399445031779017	-0.170543588644812	2.03965976310822e-05	6.21588797701999e-06	1.97048305850225e-05	242.334439412442	0	0.0675676638521121	0	1.23158552055679	0	774.031020911592	0	-7.34725888247271	0	498.38120536723	0	11.0427510945496	0	11.7524143217734	0	9.43830815200932	0	9.11023889457588	0	-0.818216471701931	0	0.165549906140135	0	-13.7716554567758	0	-3.76801470163442	0	0	242.334439412442	0	0.0675676638521121	0	1.23158552055679	0	774.031020911592	0	-7.34725888247271	0	498.38120536723	0	11.0427510945496	0	11.7524143217734	0	9.43830815200932	0	9.11023889457588	0	-0.818216471701931	0	0.165549906140135	0	-13.7716554567758	0	-3.76801470163442	0.72551006042257	9.6053440682839
243.19123908042	1.38501362839574	-1.78205426315464	-5.20765786397846e-05	1.25542059707209e-05	0.64040532504689	2.68868930957002e-05	-0.00323784910999295	-0.002972606009513	-0.00176203588097204	0.00837706571080201	0.00148567645042729	0.0683763504728767	7.52755157404711e-06	0.199492856746369	-0.000240099991003429	-0.000380817104768281	2.39665349777925e-05	-0.694214893599852	0.794956095744847	0.010261871554021	0.000386147466056527	-0.0462054462519414	-0.0467674965125619	-0.966070034676261	8.9733966259189e-05	0.040575036483553	-0.170125748751905	8.12704324236452e-05	0.000128429974737635	4.29705611496833e-05	243.19123908042	0	0.667975641584933	0	-0.420316453827264	0	774.59640971306	0	-8.50499308076741	0	501.569630234355	0	11.6374937130174	0	10.6704398526889	0	11.6732400956904	0	2.94935218845803	0	-0.310710985077737	0	-0.635488928828514	0	-14.3329199032626	0	-4.74913889960514	0	0	243.19123908042	0	0.667975641584933	0	-0.420316453827264	0	774.59640971306	0	-8.50499308076741	0	501.569630234355	0	11.6374937130174	0	10.6704398526889	0	11.6732400956904	0	2.94935218845803	0	-0.310710985077737	0	-0.635488928828514	0	-14.3329199032626	0	-4.74913889960514	3.78310415805411	10.7936405487568
244.215422749713	2.41390182173951	0.0625465290019891	-8.2188782227945e-09	-2.04900600827713e-06	0.641094155435178	0.000145256214730273	-2.14985294352482e-05	-0.00512540937814627	-0.00236500054927935	0.00872319233211067	-5.56715372728719e-06	0.0654534579142432	6.13771318498494e-08	0.198859967231598	-9.26031419113104e-05	-4.232651476876e-05	3.07624651119885e-05	-0.696817712474783	0.763926009337315	0.00345567884196842	0.00150950815682985	-0.0534831139906559	-0.0440592964352599	-0.947717165622146	0.000111018521015089	0.0325642797836144	-0.170632225071593	3.18005173658079e-05	3.75901915197728e-05	-8.24136163593119e-06	244.215422749713	0	2.6989627370618	0	-1.40775180634738	0	778.717694574593	0	-10.297225287798	0	502.828362965917	0	20.1729546438644	0	7.34794799946755	0	13.853528785773	0	1.18194614105814	0	0.584725656056115	0	-1.35978390549081	0	-15.6814142332294	0	-5.67407606727885	0	0	244.215422749713	0	2.6989627370618	0	-1.40775180634738	0	778.717694574593	0	-10.297225287798	0	502.828362965917	0	20.1729546438644	0	7.34794799946755	0	13.853528785773	0	1.18194614105814	0	0.584725656056115	0	-1.35978390549081	0	-15.6814142332294	0	-5.67407606727885	5.8120167527095	12.338476273191
245.479019175069	2.035601947463	1.97731063584647	-6.14739122712392e-06	-1.52063190181274e-05	0.639407523828804	-0.000128422494750888	2.14497583531703e-05	-0.00574499128372797	-0.00218353613248459	0.0102525498543724	-5.19818023750647e-05	0.0628000766008453	5.85576581122706e-05	0.195508443007457	-8.88355895495154e-05	1.39737425110011e-05	-9.88564064365674e-05	-0.696285829787449	0.724920106398234	5.82390332176492e-05	-5.68019397636083e-06	-0.0651799947816926	-0.0461909928687685	-0.946510036554927	-2.79883800228805e-06	0.0341348331194967	-0.167196220317641	2.82288133543946e-05	-2.5698887991426e-05	-2.95767050000128e-05	245.479019175069	0	5.70918400793867	0	0.136989800453925	0	785.910788419719	0	-6.68929630939408	0	505.140443483344	0	37.4102118689005	0	15.806384375516	0	19.1726122999052	0	4.94593545322199	0	1.44672308633809	0	-0.355825511678622	0	-13.3064208898191	0	-4.57119720950678	0	0	245.479019175069	0	5.70918400793867	0	0.136989800453925	0	785.910788419719	0	-6.68929630939408	0	505.140443483344	0	37.4102118689005	0	15.806384375516	0	19.1726122999052	0	4.94593545322199	0	1.44672308633809	0	-0.355825511678622	0	-13.3064208898191	0	-4.57119720950678	3.91334659864785	24.1872393216378
246.559280448563	0.500077108234667	1.03187553336745	4.27506567517638e-05	9.35319564219816e-05	0.642873800096367	-4.93774674919133e-05	-2.11270034481474e-05	0.000328966062638262	-0.0023766331664575	0.0130194983180565	0.00023589842192704	0.0719751851281835	8.34854745636467e-05	0.195841264604068	0.000114981185388711	6.01283556543784e-05	0.00216990344821119	-0.68702170103358	0.741976996015991	9.07271762666394e-05	0.000770542991719151	-0.0543694141091798	-0.0521632356660301	-0.94773596511772	0.00344986307534129	0.0489627830971226	-0.155503840425313	0.00118551870358124	-1.34502813557573e-05	0.000715077405742077	246.559280448563	0	7.14628540505353	0	1.98344305184796	0	788.039344139695	0	-4.09541782269032	0	508.389785402899	0	40.8025783039136	0	19.7862042625697	0	23.9413070620825	0	10.7979748361924	0	2.39438745091766	0	0.668186612083029	0	-11.9510913081327	0	-2.90946777647645	0	0	246.559280448563	0	7.14628540505353	0	1.98344305184796	0	788.039344139695	0	-4.09541782269032	0	508.389785402899	0	40.8025783039136	0	19.7862042625697	0	23.9413070620825	0	10.7979748361924	0	2.39438745091766	0	0.668186612083029	0	-11.9510913081327	0	-2.90946777647645	0.525244864469476	26.8295507546747
247.376534356294	-0.926777780925104	-0.714352926147017	-0.000114109201598157	0.000129096333917249	0.645123021118415	-0.000745738853878733	1.90663356409537e-06	-9.14148593548999e-05	-0.000348986877668082	0.00948540195032194	9.58474079895919e-06	0.0688915799339619	9.11414113161279e-05	0.197121947003639	-7.22374645772007e-05	-7.35334387982956e-05	0.00744943310885941	-0.682454542408947	0.732495550570552	5.56320293275258e-05	6.08661289462528e-05	-0.0487203045865571	-0.0539063825788599	-0.943561083109112	-0.00208526121134613	0.045203507903054	-0.149336132417049	0.000174613820533346	-3.82428730664486e-05	3.22167608272062e-05	247.376534356293	0	6.96879316094948	0	2.12327774941683	0	788.218640127747	0	-3.95230148692919	0	508.627602961069	0	40.7031266329655	0	19.7413329276933	0	23.9476109996909	0	10.9086813060812	0	2.23296972825304	0	0.790315287589206	0	-11.8194291602274	0	-2.77620292429859	0	0	247.376534356293	0	6.96879316094948	0	2.12327774941683	0	788.218640127747	0	-3.95230148692919	0	508.627602961069	0	40.7031266329655	0	19.7413329276933	0	23.9476109996909	0	10.9086813060812	0	2.23296972825304	0	0.790315287589206	0	-11.8194291602274	0	-2.77620292429859	-1.03669118259596	24.7126509520731
248.631744370207	-2.37451816013092	-1.96804231672947	4.13868158303146e-06	1.99195662493924e-05	0.646978644316056	8.26052409908099e-06	0.0026155911299833	6.33150300698562e-05	-0.00193003900677079	0.00518481842057888	-4.75441679691857e-05	0.0636780341516637	2.72482106527739e-05	0.197521441958177	2.79233504310345e-05	6.30778783652957e-05	0.00423018010076459	-0.675317708970458	0.709167766200281	0.0104751502051412	0.0149363923717038	-0.0318901973214361	-0.0573898334770802	-0.951684468931008	-0.0207278342829713	0.0479949660358113	-0.139605512715969	1.48899180830998e-05	0.00554885697284537	0.00430463437777676	248.631744370207	0	4.75506330671054	0	0.112340811686104	0	792.349117936142	0	-0.200364437410137	0	512.042441264596	0	32.6497502053423	0	12.4400119197591	0	17.3154264897528	0	4.87308874716772	0	1.10990396546651	0	-0.370135174738855	0	-9.75616524574568	0	-0.995370037178093	0	0	248.631744370207	0	4.75506330671054	0	0.112340811686104	0	792.349117936142	0	-0.200364437410137	0	512.042441264596	0	32.6497502053423	0	12.4400119197591	0	17.3154264897528	0	4.87308874716772	0	1.10990396546651	0	-0.370135174738855	0	-9.75616524574568	0	-0.995370037178093	-0.480513015397895	15.972923514972
249.600549952866	-2.33981385919584	-0.646132923921144	-3.7381240842563e-05	0.000120086277344531	0.6477371168894	-0.00314105362401329	0.000120592899226947	5.8640824560563e-05	0.000666615000989733	0.00942803103236586	-1.72190762319428e-05	0.0635933859297519	0.000145321768470539	0.196677181623084	1.70819877559655e-05	-7.42184443821728e-06	0.000467068652935655	-0.665140435039703	0.66822780674991	2.66101180483697e-06	0.00981591029632582	-0.0179011727857777	-0.0533781282012764	-0.9341630133451	-0.0250881203463586	0.0372893320538243	-0.128575582703172	6.16618661589232e-05	4.93654982544272e-05	9.88930337851877e-05	249.600549952866	0	2.37897908403282	0	-1.29051233395959	0	798.178547170526	0	3.24660011286244	0	514.224122802164	0	18.3434507784063	0	3.96812908887271	0	11.9522900900206	0	1.30315465316779	0	0.494570161291705	0	-1.25935468149927	0	-7.57169348633111	0	-0.109124910489845	0	0	249.600549952866	0	2.37897908403282	0	-1.29051233395959	0	798.178547170526	0	3.24660011286244	0	514.224122802164	0	18.3434507784063	0	3.96812908887271	0	11.9522900900206	0	1.30315465316779	0	0.494570161291705	0	-1.25935468149927	0	-7.57169348633111	0	-0.109124910489845	0.938100734667873	7.86336659424126
250.570142742472	-1.25681601809571	1.35663437271152	1.09578903279461e-05	-0.000188585514102634	0.64992487749412	0.00233598079601262	-0.00136288130486594	0.00074394414772924	-0.00292221924271081	0.0137224748078399	-0.00113586589388997	0.0645634684679135	-0.000193637812536556	0.197107410888556	-0.000770017923053372	-0.000185182107068716	0.000711656525216435	-0.645052390227565	0.622063297189132	-0.00626417890228459	0.0117622085704805	-0.0021604746897261	-0.0375335618401415	-0.970773319925601	-0.00437607273427557	0.0393877044781237	-0.109915231956965	0.000311090522867159	0.00329485076312835	0.00127006533839608	250.570142742472	0	0.565975961327018	0	-0.920299577418832	0	801.666291071361	0	2.73223248900898	0	514.694233116795	0	11.4648074038851	0	4.64381609844292	0	11.214915790874	0	1.7236018577111	0	-0.385630298206814	0	-0.954823151384953	0	-7.99322743974438	0	-0.491836987119368	0	0	250.570142742472	0	0.565975961327018	0	-0.920299577418832	0	801.666291071361	0	2.73223248900898	0	514.694233116795	0	11.4648074038851	0	4.64381609844292	0	11.214915790874	0	1.7236018577111	0	-0.385630298206814	0	-0.954823151384953	0	-7.99322743974438	0	-0.491836987119368	1.64186814567631	8.68780966350292
251.541509200273	0.374912596714652	1.95403725606581	4.61422939384741e-05	8.22179723292499e-05	0.650848893701833	0.000105442969890732	-8.52621846993993e-05	0.000395001801891131	-0.000430493090678565	0.0090906712754149	-8.96891995033371e-05	0.0649465070230876	9.85327281669605e-05	0.196342512986692	-9.29482053395636e-05	-8.054660018272e-05	0.00542514571756602	-0.648294483699851	0.789826545019654	-0.0209584085571056	-0.0153521900998119	0.042039072862764	-0.03340427951612	-1.06227571749923	-0.0515728659043498	0.138351377777353	-0.112068654330506	0.00208677209172685	-0.0037392044532025	-0.0130050942843471	251.541509200273	0	0.117137791145512	0	0.874023685785573	0	802.092550809311	0	1.98106924455131	0	518.044479417076	0	11.0713389011371	0	5.34371082500585	0	9.94274239040783	0	8.03709994085906	0	-0.77231046601306	0	-0.0377016593468451	0	-8.43225125177109	0	-1.14418396095253	0	0	251.541509200273	0	0.117137791145512	0	0.874023685785573	0	802.092550809311	0	1.98106924455131	0	518.044479417076	0	11.0713389011371	0	5.34371082500585	0	9.94274239040783	0	8.03709994085906	0	-0.77231046601306	0	-0.0377016593468451	0	-8.43225125177109	0	-1.14418396095253	1.48874746052669	7.20999215327783
252.707305210129	2.05465125993533	0.111228293840295	1.89921493346408e-05	-1.48425663837675e-05	0.653681272095972	0.00605109630748534	-5.05142211249896e-05	0.00348775994523243	0.000204252156914228	0.0106186642702117	3.35104403747393e-06	0.0653111067805046	-1.5177822942857e-06	0.197113528477106	-3.69275803699177e-06	-3.84872575136666e-05	-0.00406015858632803	-0.662461798723102	0.645787487365084	-0.0749657690114318	-0.0450017593636861	0.0202808386284746	-0.0649156820553576	-1.06331387095878	-0.0374947985493422	0.169078792775362	-0.118883441421992	-1.73684516616969e-05	-0.0214203968467623	-0.0206079272276522	252.707305210129	0	1.62291309302507	0	2.24779206928763	0	804.319735187655	0	3.44096097736589	0	520.026720273235	0	14.6512417379105	0	7.15864358928768	0	11.7870680764761	0	11.1694955504916	0	0.218657735848785	0	0.882809853996992	0	-7.36295343937403	0	-0.0580044370004625	0	0	252.707305210129	0	1.62291309302507	0	2.24779206928763	0	804.319735187655	0	3.44096097736589	0	520.026720273235	0	14.6512417379105	0	7.15864358928768	0	11.7870680764761	0	11.1694955504916	0	0.218657735848785	0	0.882809853996992	0	-7.36295343937403	0	-0.0580044370004625	1.78801283971273	7.54352813122766
253.845161970315	2.45558060024302	-1.84988664491275	-3.34037183318152e-07	5.2244500396444e-05	0.651889092182663	0.00169198527801431	3.12087117927685e-05	0.00235893296860784	2.36985662875635e-05	0.0100944366796089	2.72512266888392e-05	0.063136994394557	4.65574542956519e-05	0.193807614090421	-2.94947844264902e-05	3.49255429879156e-05	0.00542823197165649	-0.656334576278992	0.594519867975439	-3.97544954425991e-05	-0.110919627377748	0.0349862005573281	0.0126072378146254	-1.26076428398555	0.0387684018626978	0.197868366690074	-0.120300374745795	7.65237760278946e-05	-0.0645743798508306	-0.0360878645999866	253.845161970315	0	4.33301860478809	0	1.1124036870427	0	810.79403041848	0	0.654301685351216	0	521.555082554974	0	30.1617029041848	0	0.314487258630729	0	15.5641187768959	0	8.9169510645131	0	0.99543144625883	0	0.0792241282600499	0	-9.32742508740446	0	-0.77673400211536	0	0	253.845161970315	0	4.33301860478809	0	1.1124036870427	0	810.79403041848	0	0.654301685351216	0	521.555082554974	0	30.1617029041848	0	0.314487258630729	0	15.5641187768959	0	8.9169510645131	0	0.99543144625883	0	0.0792241282600499	0	-9.32742508740446	0	-0.77673400211536	3.34628867279565	-0.265434581959147
254.644417639537	1.8255045595472	-1.76663452097057	0.00013175255622113	-0.000119428176925427	0.650449200590449	4.56683792064435e-05	-2.45899139423107e-06	0.00517879154793925	-0.000757374036044105	0.0114836427850573	-3.76302004547813e-05	0.0640658638532893	-7.40917490019376e-05	0.190974002935123	6.35870660750335e-05	5.36315543944212e-05	-0.000103144358033831	-0.667870879686757	0.590173177439889	-0.00497018962843549	-0.140979459024623	0.0496143212222865	-0.025262465264522	-1.18478785260269	0.0771112015314455	0.191620125405265	-0.125128626183733	0.000102847133756979	-0.0775038369158445	-0.0413246930656034	254.644417639537	0	6.0905840268887	0	-0.428701498623066	0	814.686177915181	0	-2.73940298049187	0	524.529442801746	0	38.8385454671232	0	-7.20994364407378	0	22.1229013112751	0	3.17106210571409	0	1.63094653604942	0	-0.668194736610639	0	-10.9695061750194	0	-1.99991985993603	0	0	254.644417639537	0	6.0905840268887	0	-0.428701498623066	0	814.686177915181	0	-2.73940298049187	0	524.529442801746	0	38.8385454671232	0	-7.20994364407378	0	22.1229013112751	0	3.17106210571409	0	1.63094653604942	0	-0.668194736610639	0	-10.9695061750194	0	-1.99991985993603	4.27151982827564	-7.38762088355442
255.878569538262	-0.104634295422086	0.606403995483193	8.21365621448132e-05	-6.34131489368966e-05	0.65171847440257	0.000153505334842291	-4.38223370993909e-06	0.000262947290211654	-7.101979927472e-05	0.0132013399044109	0.000132584601765215	0.0660652385138971	-4.63105617575757e-05	0.189923317142195	7.78788674289118e-06	1.41129774848835e-05	-0.038070978859711	-0.717453806586241	0.836108728798187	-0.00999724670209609	-0.124827673204363	1.71441435200559e-05	-0.0201898638804274	-1.30519029869756	0.0720373876762755	0.172217297584401	-0.169611510198575	0.0243940541142895	-0.0492265658218408	4.15176327332177e-05	255.878569538262	0	7.21613022196179	0	-1.33260336865686	0	816.106541698336	0	-4.0595309625766	0	525.818084880701	0	40.8288025045474	0	-9.10982457806814	0	23.9496762690086	0	1.42593154871059	0	2.46056652912616	0	-1.31218154590628	0	-11.8933641056953	0	-2.89928819059925	0	0	255.878569538262	0	7.21613022196179	0	-1.33260336865686	0	816.106541698336	0	-4.0595309625766	0	525.818084880701	0	40.8288025045474	0	-9.10982457806814	0	23.9496762690086	0	1.42593154871059	0	2.46056652912616	0	-1.31218154590628	0	-11.8933641056953	0	-2.89928819059925	3.23411374054688	-5.38166246573804
257.026094381038	-1.87617798503133	1.98799053161824	2.86030653859634e-05	-2.99142705099284e-05	0.653631014851786	-3.58205881431977e-05	0.0017898312232701	0.000209579740577711	9.75247616406363e-05	0.00882059242849408	0.00198320581656364	0.063724706964017	3.26019789754337e-05	0.190175966964186	0.0001150949231518	5.21035994829459e-06	-0.0295000895840444	-0.730976676481967	0.970707586956102	-0.0348559970788547	-0.0892040467820508	-0.0243599470841275	-0.0177141067521183	-1.38923759242992	0.0790919437234307	0.130302409660986	-0.181281256856757	0.0410230313495001	-0.0213172808472005	0.0170718256689366	257.026094381037	0	6.01606974200041	0	0.38901922061658	0	817.671543718895	0	-6.10042920308513	0	528.593234301279	0	38.5639761330318	0	-6.29370153290949	0	20.367983362632	0	6.12149458656439	0	1.59484844906184	0	-0.260130053264991	0	-13.0291356008359	0	-4.32302523142852	0	0	257.026094381037	0	6.01606974200041	0	0.38901922061658	0	817.671543718895	0	-6.10042920308513	0	528.593234301279	0	38.5639761330318	0	-6.29370153290949	0	20.367983362632	0	6.12149458656439	0	1.59484844906184	0	-0.260130053264991	0	-13.0291356008359	0	-4.32302523142852	-0.248514278205052	-3.54230239110664
257.82223265984	-2.46331774385046	1.30796374325859	3.44759798439403e-06	-1.29195185978083e-05	0.654753780641021	0.00078993769407853	-3.05178840892246e-05	0.000344910694157079	-0.00154593690245107	0.0106850271705118	1.36544996288729e-07	0.0669325490675374	-1.48305332836683e-05	0.18952243590887	4.8231893594644e-06	8.13301146894373e-06	-0.0221893863678001	-0.737086735845932	1.05188205676326	-0.0436256022128794	-0.0742498410479001	-0.0192162184302175	-0.00947418176619246	-1.38359158262479	0.0697691351962301	0.127250750608441	-0.186958544190327	0.0479311997965129	-0.00838046238827807	0.0117072252320391	257.82223265984	0	4.24255804309017	0	1.79258409714661	0	821.645907006527	0	-9.20114592467729	0	531.101379918344	0	29.6069241887991	0	0.597629256268919	0	14.8704300282275	0	10.6577572549183	0	0.973837578363853	0	0.504794103369197	0	-14.7371789851135	0	-5.43347943361778	0	0	257.82223265984	0	4.24255804309017	0	1.79258409714661	0	821.645907006527	0	-9.20114592467729	0	531.101379918344	0	29.6069241887991	0	0.597629256268919	0	14.8704300282275	0	10.6577572549183	0	0.973837578363853	0	0.504794103369197	0	-14.7371789851135	0	-5.43347943361778	-2.25373265963222	2.24931372498377
258.837803209785	-2.14159551725276	-0.785800119018516	-7.02843735261356e-05	1.04612578100872e-05	0.653449411305616	-0.00106235591649756	-6.91809481096946e-05	4.60706858987077e-05	0.000115168358032905	0.0113930468899407	-0.000101346444429062	0.0626141667472186	-9.65303265272912e-05	0.187176845621462	-1.33335586930788e-05	1.06030337858165e-05	-0.00703512877583793	-0.749301393007381	1.1054107141784	-0.00911582194374594	-0.0537275975033396	-0.014528840539357	-0.0476013153762255	-1.45807515852483	0.0669734088226078	0.117936238907908	-0.192721785069189	0.0526675138465504	0.00297994107337745	0.00868480987410436	258.837803209785	0	1.80138741966468	0	2.09070101701396	0	827.524836540055	0	-9.97713289899778	0	531.577153802424	0	15.4238232670319	0	2.60406526886238	0	13.7087871915939	0	11.010369007108	0	0.294489466609055	0	0.747748475285886	0	-15.3740160907345	0	-5.59075454191945	0	0	258.837803209785	0	1.80138741966468	0	2.09070101701396	0	827.524836540055	0	-9.97713289899778	0	531.577153802424	0	15.4238232670319	0	2.60406526886238	0	13.7087871915939	0	11.010369007108	0	0.294489466609055	0	0.747748475285886	0	-15.3740160907345	0	-5.59075454191945	-2.24991104055309	0.270428458628662
259.650745446306	-1.10393369054855	-1.91714699157415	-2.06801990326567e-05	9.97586941569e-06	0.653909811899834	6.09452020212622e-08	-9.17077489718255e-05	-5.79652824153802e-05	7.7197582957148e-05	0.0148689379119549	0.00248798373676162	0.064194140901719	-4.42672002314126e-05	0.186072285088313	-2.56116944209153e-06	-5.42926910487433e-06	8.99669964792832e-06	-0.759683474671046	1.09050535183366	-0.00922293212444696	-0.0197017657364549	0.00485920976506136	-0.0459341235706324	-1.49162848693404	0.0141830554284742	0.105282156430819	-0.201217023666051	0.0515898082087284	0.0115490507012009	0.0159038624331716	259.650745446305	0	0.444801103868601	0	0.912915530185798	0	829.862815374109	0	-8.09191067157285	0	533.373766578868	0	11.2787854423987	0	-0.515610759243502	0	10.9384256156331	0	8.15628800448333	0	-0.478079017705603	0	-0.0153386189477081	0	-14.1122459906606	0	-4.46383376152606	0	0	259.650745446305	0	0.444801103868601	0	0.912915530185798	0	829.862815374109	0	-8.09191067157285	0	533.373766578868	0	11.2787854423987	0	-0.515610759243502	0	10.9384256156331	0	8.15628800448333	0	-0.478079017705603	0	-0.0153386189477081	0	-14.1122459906606	0	-4.46383376152606	-0.0371795849498803	-5.11777118156977
260.445595889477	0.243659379841738	-1.65508056029311	-9.96702446736473e-05	1.64672505123492e-05	0.654350466629996	-0.000113283200512263	7.99023073553427e-05	-0.000875653130431902	1.81122944443794e-05	0.010549349971394	1.7326213885498e-05	0.069900645833836	-9.4576007067633e-06	0.184449936818334	4.22799004601071e-05	9.57588762616266e-05	-3.84479322452651e-05	-0.76021345450651	1.13055249938543	-0.00551852675360216	-0.00669113574548147	-0.000442078536006052	-0.0292602875207947	-1.47238160252796	0.00228665559204007	0.0996671816883941	-0.202600453357076	0.0548492570134733	0.00628919348897982	0.0126994321330028	260.445595889477	0	0.0946909757848847	0	-0.605562594540597	0	830.138540278765	0	-7.39903407396157	0	536.281834759109	0	11.0517906708807	0	-1.05726505771161	0	9.56808281690781	0	2.57409132264194	0	-0.791876435423557	0	-0.761375922567457	0	-13.7904855656897	0	-3.8423186197083	0	0	260.445595889477	0	0.0946909757848847	0	-0.605562594540597	0	830.138540278765	0	-7.39903407396157	0	536.281834759109	0	11.0517906708807	0	-1.05726505771161	0	9.56808281690781	0	2.57409132264194	0	-0.791876435423557	0	-0.761375922567457	0	-13.7904855656897	0	-3.8423186197083	2.83775448185748	-3.72844418423918
261.559938490758	1.92930362682471	0.516741543186826	-6.78129944059538e-06	5.14056748290315e-05	0.656041603825309	-1.39484852657297e-06	6.98295117240786e-06	-1.09231504641488e-05	0.000396314399554159	0.00923776055207502	4.61579272072377e-05	0.0688949677223606	2.51106015440851e-05	0.184395770182483	3.50797194127917e-05	9.93873902336377e-06	5.37016650562409e-05	-0.767432591035312	1.17385624635979	-0.00899440750348426	0.0109567657240874	-6.33524647738559e-06	-0.0279201509195151	-1.45944077612774	3.64000203651877e-05	0.081685312130011	-0.208235607139935	0.0595467101851278	0.00999131808301316	0.0184804512804399	261.559938490758	0	1.36636841879938	0	-1.33879089378807	0	831.860129704648	0	-7.88320450622011	0	537.230041454755	0	13.6162877512859	0	-1.39042236406839	0	10.2018480623604	0	1.38660720716051	0	0.103820568811304	0	-1.31488421199274	0	-14.1720334911765	0	-4.29319108437377	0	0	261.559938490758	0	1.36636841879938	0	-1.33879089378807	0	831.860129704648	0	-7.88320450622011	0	537.230041454755	0	13.6162877512859	0	-1.39042236406839	0	10.2018480623604	0	1.38660720716051	0	0.103820568811304	0	-1.31488421199274	0	-14.1720334911765	0	-4.29319108437377	5.24707388579552	0.314099856654495
262.466254425537	2.49394214193213	1.8996023247388	1.0034406763561e-05	1.30985699532574e-05	0.654269363015181	-0.000763310629619998	-0.000168985296368058	-0.00129443896516001	-0.00185711487373394	0.00615689057306845	-0.000328289172311821	0.0665425043410961	-5.69064188263451e-05	0.181508799865045	-4.53152002450462e-05	-3.92720412637473e-05	-0.000174175308773187	-0.766076236228535	1.17216590691537	-0.0111607005384393	0.000505194035474815	-0.00231972815140089	-0.0344718995622041	-1.48250225228795	-0.00281165301549048	0.0781322244087375	-0.204992932575348	0.0583451589399762	3.11956247941026e-05	0.0101800502458472	262.466254425537	0	3.44066820133365	0	-0.14466910508368	0	836.632890305767	0	-5.08845079680382	0	538.955348412765	0	24.6532425337051	0	5.17586031882283	0	14.3035243486526	0	4.04087704465031	0	0.776716852550758	0	-0.508390695486182	0	-12.3070503692896	0	-3.44509363451105	0	0	262.466254425537	0	3.44066820133365	0	-0.14466910508368	0	836.632890305767	0	-5.08845079680382	0	538.955348412765	0	24.6532425337051	0	5.17586031882283	0	14.3035243486526	0	4.04087704465031	0	0.776716852550758	0	-0.508390695486182	0	-12.3070503692896	0	-3.44509363451105	4.63457677718977	11.8407736444035
263.432969468464	2.03804964841096	1.46557572937905	-0.000147433515244309	0.000136780319171957	0.653161522962927	5.93082668779654e-05	-2.25571089925149e-05	-0.00324168339519759	0.000206866929145301	0.00939169256168338	0.000117957380301336	0.068123917668048	4.04960699832486e-05	0.178627896300107	-3.04934659074645e-05	6.35367848600718e-05	-0.000111955114847413	-0.760061501408129	1.15783735710903	-0.00946499717486249	8.11453023500919e-05	-0.0143388064526378	-0.0328889276003627	-1.46280133649401	-0.00670649838400612	0.0711816345641656	-0.19820130802763	0.0562553588290483	-1.72036549291019e-05	0.00424080411416778	263.432969468464	0	5.71752735257116	0	1.65349589588923	0	842.014073457634	0	-0.83379163230344	0	542.322091516007	0	37.4130703730059	0	15.2748103779307	0	22.3026786882495	0	10.3815685396309	0	1.45415392871528	0	0.407493069040562	0	-10.1539930770598	0	-2.19783834118978	0	0	263.432969468464	0	5.71752735257116	0	1.65349589588923	0	842.014073457634	0	-0.83379163230344	0	542.322091516007	0	37.4130703730059	0	15.2748103779307	0	22.3026786882495	0	10.3815685396309	0	1.45415392871528	0	0.407493069040562	0	-10.1539930770598	0	-2.19783834118978	2.39912006823392	26.1501987554234
264.33419951005	0.786221739654217	-0.344775467320095	-2.09265171403125e-05	2.6109648350617e-05	0.652998756496038	-2.47838568120198e-05	-4.6929898462452e-05	-0.00211537921737702	2.330793778727e-05	0.0101393288288407	-6.87350612730201e-06	0.0665635297936542	-1.30770014643372e-05	0.177223632010933	1.49353565888313e-05	3.44326703811089e-05	-0.000427946592731777	-0.754008701063404	1.1586412138494	-0.00244479339839023	-2.21655961056822e-05	-0.0208650111017185	-0.0359454422810367	-1.45405220262936	-0.0151394236264359	0.0678146963966808	-0.190904210877405	0.0553168536567561	0.000113263903827402	0.00237951634771407	264.33419951005	0	7.0379223188997	0	2.21003297188753	0	844.068177173665	0	0.156068210319826	0	542.920405235032	0	40.7653792050185	0	17.0444448064804	0	23.3814547478137	0	11.0481653997726	0	2.29220412128727	0	0.860861329529213	0	-9.35564177351076	0	-1.65786031100398	0	0	264.33419951005	0	7.0379223188997	0	2.21003297188753	0	844.068177173665	0	0.156068210319826	0	542.920405235032	0	40.7653792050185	0	17.0444448064804	0	23.3814547478137	0	11.0481653997726	0	2.29220412128727	0	0.860861329529213	0	-9.35564177351076	0	-1.65786031100398	0.588075818175095	27.4771283335719
265.298296220804	-0.86794451771425	-1.88301971223509	-0.000240918755832256	-3.08928225831689e-05	0.657590581814605	4.57944029364244e-05	0.000109040430980275	-0.00926461846884855	7.64158983227506e-05	0.00523207323879726	-2.91173521155127e-05	0.0727312765739996	-4.80686495083515e-05	0.179267982130645	5.5177602825478e-05	4.68861361484536e-05	-0.00619299513863805	-0.752876438567613	1.20498541569091	-1.53439268029907e-05	0.00013827636119578	-0.0286073339968762	-0.0405007985066077	-1.44881590997347	-0.026546360184366	0.0630819778112367	-0.187939127561024	0.0588479232536699	2.83048078393292e-05	0.000782411567541357	265.298296220804	0	6.9901688654629	0	1.01423216783894	0	844.293713964904	0	0.4248242934778	0	544.603091730662	0	40.7347069854045	0	16.7569900799228	0	22.800421550065	0	8.49613456289541	0	2.24939425458144	0	0.0387583973994524	0	-9.24153134211593	0	-1.40923877049659	0	0	265.298296220804	0	6.9901688654629	0	1.01423216783894	0	844.293713964904	0	0.4248242934778	0	544.603091730662	0	40.7347069854045	0	16.7569900799228	0	22.800421550065	0	8.49613456289541	0	2.24939425458144	0	0.0387583973994524	0	-9.24153134211593	0	-1.40923877049659	0.130905306501717	27.2637378896405
266.22381790821	-2.10899489666705	-1.55616433359802	-0.000158924426312383	-2.85343364944527e-06	0.657073266228627	-0.000119124641526657	0.000213625185903348	-0.00430845923445427	0.00308678252031755	0.00238044091276259	2.31109596520215e-05	0.0693603269138363	5.95112964997343e-06	0.177675181808952	-2.86908015307327e-05	-5.65733602710901e-06	-0.00483619610348778	-0.751097241580486	1.20643667656796	0.000690694250345684	0.00649609906060866	-0.0251874519031025	-0.0416005254814204	-1.44304325358299	-0.0382577376117618	0.0568143447464851	-0.184618344595912	0.0582612421052598	0.00121631493401149	0.00217991856257005	266.22381790821	0	5.563854501681	0	-0.729049915306977	0	846.613243319853	0	3.08101856091174	0	547.900201557033	0	36.7934032165844	0	12.4881813506008	0	17.8297388052935	0	2.23675376016955	0	1.38375323068265	0	-0.835357172027427	0	-7.88701148432047	0	0.22360389136966	0	0	266.22381790821	0	5.563854501681	0	-0.729049915306977	0	846.613243319853	0	3.08101856091174	0	547.900201557033	0	36.7934032165844	0	12.4881813506008	0	17.8297388052935	0	2.23675376016955	0	1.38375323068265	0	-0.835357172027427	0	-7.88701148432047	0	0.22360389136966	0.633788197724331	22.3905336598825
267.531860457755	-2.34741615566309	1.03673672700419	6.26582891008736e-05	-0.000105748697510874	0.65732663077452	0.00637685798204388	-0.000212870120928627	-0.0020768639324582	-0.00293842068058113	0.00867689516575493	-4.42574206166351e-05	0.068861377457877	8.66887340608781e-05	0.175865525222444	-5.08084623737539e-05	3.44079205005568e-05	-0.00520229978960981	-0.742300508454554	1.18420744529917	-0.000271881495240075	0.000262733982579396	-0.0267695052388525	-0.029720258624376	-1.45428517941488	-0.0385228176122274	0.0543477880132283	-0.175437344191876	0.0542997392620003	2.90696153138188e-05	0.000235736518992758	267.531860457755	0	2.42727692088603	0	-1.14406989654704	0	854.148321600115	0	4.00886849535508	0	548.820528599917	0	18.6602437018648	0	10.4112924542728	0	15.7137156875122	0	1.4972539894865	0	0.503077839850877	0	-1.1381171708037	0	-7.20833847125547	0	0.549242395653862	0	0	267.531860457755	0	2.42727692088603	0	-1.14406989654704	0	854.148321600115	0	4.00886849535508	0	548.820528599917	0	18.6602437018648	0	10.4112924542728	0	15.7137156875122	0	1.4972539894865	0	0.503077839850877	0	-1.1381171708037	0	-7.20833847125547	0	0.549242395653862	0.784865353042904	19.3513494967987
268.520952125901	-1.26734834167802	1.99998212041373	-3.17879818122931e-05	6.08469613843231e-05	0.655394789759119	6.41282398441346e-05	3.63483990110544e-05	-0.0019417344134705	-3.05884538952414e-05	0.00733601201361818	0.00019036382538253	0.0645142100780067	5.09833608331917e-05	0.172930477348689	-8.36530208293869e-05	0.000100726010637958	-0.00305465829449014	-0.73626655817089	1.17054267240666	6.62986249054326e-05	-4.71685065002491e-05	-0.0268380267080316	-0.0354007578741762	-1.45176927833998	-0.0282106888662841	0.0570813771258765	-0.167510397447766	0.0510224440941038	0.000108625428271793	-8.9120938862934e-05	268.520952125901	0	0.564044590518265	0	0.524077634040899	0	857.756982023791	0	0.9519302283289	0	551.719083971118	0	11.4992201601919	0	16.1740789212501	0	10.5325837696979	0	6.65697214240426	0	-0.391262430735018	0	-0.197600197657548	0	-8.98526610061606	0	-0.985332010745711	0	0	268.520952125901	0	0.564044590518265	0	0.524077634040899	0	857.756982023791	0	0.9519302283289	0	551.719083971118	0	11.4992201601919	0	16.1740789212501	0	10.5325837696979	0	6.65697214240426	0	-0.391262430735018	0	-0.197600197657548	0	-8.98526610061606	0	-0.985332010745711	0.187195016357876	24.6093635867536
269.436130684252	0.28611988208096	0.973386506829463	0.000227261348278839	6.19916943477679e-05	0.659341624021929	1.7287807930565e-05	-3.00599203144128e-06	0.000632899366650427	-4.07145136324957e-05	0.0074629344961035	7.98800195093328e-05	0.0727435096474191	3.12994507946727e-05	0.174135756241562	6.30775007623215e-05	-4.55428567317079e-06	0.000145200954278097	-0.73246207608058	1.23517714792761	-2.78086538729421e-05	0.000900666218811694	-0.00366793245761102	-0.0320910006795845	-1.48720607759293	-0.0265774266658798	0.0718078824233448	-0.162989346414084	0.0537986794823047	-1.83306388195863e-06	0.000278782801722494	269.436130684252	0	0.0982202852542734	0	2.013610985696	0	858.181116239807	0	0.0686966795719895	0	554.230117015038	0	11.0971060146433	0	16.9793708699926	0	8.8619077663893	0	11.012105099724	0	-0.793608003666368	0	0.673376885180372	0	-9.4286798267065	0	-1.74573174476991	0	0	269.436130684252	0	0.0982202852542734	0	2.013610985696	0	858.181116239807	0	0.0686966795719895	0	554.230117015038	0	11.0971060146433	0	16.9793708699926	0	8.8619077663893	0	11.012105099724	0	-0.793608003666368	0	0.673376885180372	0	-9.4286798267065	0	-1.74573174476991	0.261120557648305	22.1054932916859
270.417648131224	1.78047013543035	-1.09948410925264	-6.83239926178052e-05	-0.000239342516258402	0.662467252003457	-0.00302299167352154	0.000700312343971567	-0.000468309341750756	-0.00476692856688388	0.00913087086036514	-0.000231469823915771	0.0697515787834361	-1.63515273738001e-05	0.17599452839549	0.000274069105421649	0.000135017830115538	-0.00359279388311354	-0.733186077383577	1.24306138882398	-0.0121332700409287	0.0089786358387672	-0.000472480081246143	-0.0452703358454712	-1.4582790876752	-0.0178581542171162	0.0564534498942021	-0.160373326213843	0.0550199623909921	0.00463249041274882	0.00323493625644085	270.417648131224	0	1.15463547102621	0	1.93776821375478	0	859.502597157083	0	-0.273980916778473	0	554.605962342478	0	12.9068699781087	0	16.3252686627841	0	9.29775284775067	0	10.9316793877125	0	-0.00785138641578235	0	0.610237561222662	0	-9.72953421938188	0	-1.92758858683733	0	0	270.417648131224	0	1.15463547102621	0	1.93776821375478	0	859.502597157083	0	-0.273980916778473	0	554.605962342478	0	12.9068699781087	0	16.3252686627841	0	9.29775284775067	0	10.9316793877125	0	-0.00785138641578235	0	0.610237561222662	0	-9.72953421938188	0	-1.92758858683733	1.82053718677464	20.2139928519317
271.470998376059	2.49975276356645	-1.96875167401297	3.12117309799795e-05	-8.01206572575145e-06	0.661848109846932	3.76823212279069e-05	-0.00043375026854788	6.61722437964144e-05	-1.61088791799422e-05	0.00345648100608724	0.000367510449701574	0.0652614372119914	-5.14713436958272e-05	0.174233850239587	-8.41421762562114e-05	-1.11280258957133e-05	1.90713714907068e-05	-0.729639438495864	1.24626760848591	0.00199638674947855	-0.00202299641449551	0.0102347276832382	-0.0353140503095014	-1.48572337988986	-0.00180101074311688	0.0516950401480515	-0.156183297366422	0.0542137565617571	-3.31096539939208e-06	-2.88501716121639e-05	271.470998376059	0	3.52075819755815	0	0.117672837972433	0	864.86595199182	0	-4.42375663481532	0	557.829548727831	0	25.1658720743589	0	6.79086058993306	0	16.7388293655497	0	5.10642783342606	0	0.794847309810671	0	-0.391429390530997	0	-11.9759553644006	0	-3.28011410837097	0	0	271.470998376059	0	3.52075819755815	0	0.117672837972433	0	864.86595199182	0	-4.42375663481532	0	557.829548727831	0	25.1658720743589	0	6.79086058993306	0	16.7388293655497	0	5.10642783342606	0	0.794847309810671	0	-0.391429390530997	0	-11.9759553644006	0	-3.28011410837097	4.37867865114365	10.1564592220521
272.336990335996	2.10101501265235	-0.878685060865311	5.10565415463294e-05	-0.000118687251195584	0.661600195288195	-0.00296844926438066	2.49679403639597e-05	0.000145207329939538	-0.00418569256700168	0.0106082522445924	1.5454912042546e-05	0.0639607093619076	-8.637991553462e-05	0.172738257143563	3.80282592680172e-05	8.56504195878683e-05	-3.68647125262315e-06	-0.730824815026335	1.23490781118905	-0.0020342134965905	6.5000680070722e-05	0.0168549375955056	-0.0409147836677913	-1.46320739361936	7.15618922873077e-05	0.0468384139475952	-0.154857511546294	0.0523381258544277	0.000101622844421302	0.00013126283416621	272.336990335996	0	5.57621390259397	0	-1.21652981636528	0	869.757216007241	0	-7.62411508550145	0	559.975934635378	0	36.8341200309825	0	-0.901965318914265	0	21.9312744326813	0	1.53200127778878	0	1.39200744958302	0	-1.21244849671768	0	-13.9283303118233	0	-4.17693844956751	0	0	272.336990335996	0	5.57621390259397	0	-1.21652981636528	0	869.757216007241	0	-7.62411508550145	0	559.975934635378	0	36.8341200309825	0	-0.901965318914265	0	21.9312744326813	0	1.53200127778878	0	1.39200744958302	0	-1.21244849671768	0	-13.9283303118233	0	-4.17693844956751	5.33095429143746	3.77796099418712
273.57171001428	0.350759631895805	1.57908221759729	0.00350105187062279	6.82631839757178e-05	0.667324990770071	-1.7038561485757e-05	0.00212220526306706	0.00699394590058746	-0.000605823195482569	0.01139143361965	0.00377367545697316	0.0690640341987208	0.000154718864536693	0.175618785163347	0.00136567061413562	0.00181679613844504	9.95474543843389e-05	-0.731229993368118	1.24150778466464	-0.00712389224263444	3.46079502545186e-05	0.0279209446854578	-0.0379664347703543	-1.46463452630789	0.00157396107625465	0.0465890910328756	-0.152919832844922	0.0510189185363762	6.64663917706869e-05	6.38475207191316e-05	273.57171001428	0	7.1941422435543	0	-0.703846343233038	0	872.199430276244	0	-7.41245265383317	0	560.854880416598	0	40.8464280680295	0	-1.07192218121316	0	22.7031869475574	0	2.39953995598072	0	2.43677884471	0	-0.831683825830249	0	-13.787952150342	0	-3.86192382463705	0	0	273.57171001428	0	7.1941422435543	0	-0.703846343233038	0	872.199430276244	0	-7.41245265383317	0	560.854880416598	0	40.8464280680295	0	-1.07192218121316	0	22.7031869475574	0	2.39953995598072	0	2.43677884471	0	-0.831683825830249	0	-13.787952150342	0	-3.86192382463705	3.06179227467699	6.82676749513091
274.419422987575	-1.10235282771566	1.92978913608476	7.97448333287839e-05	1.27443206885053e-06	0.666805856065327	-3.47929887353664e-05	0.0033798580860998	0.00221110271427601	-0.00198267419590761	0.00857027511209716	0.00340352500662676	0.0628153722049998	1.33719288593298e-05	0.17451633478407	0.000445206223602623	0.00110875133390312	-4.89559908655752e-05	-0.730385414676613	1.23901017852498	-0.00923595032691112	-2.84776932385529e-05	0.0325971791987266	-0.0358490922251513	-1.45929273053855	0.0016876101290418	0.0474039919015916	-0.150640306767159	0.0492853929162487	4.45600279755772e-05	-3.73729404826123e-05	274.419422987575	0	6.86176441619723	0	0.900362474370314	0	872.480511125419	0	-8.07855140331132	0	563.902873186855	0	40.621091805917	0	-0.519710261228026	0	21.3717529951762	0	8.21211639492452	0	2.14044157517721	0	-0.0332798104211233	0	-14.0912685320063	0	-4.4568080897544	0	0	274.419422987575	0	6.86176441619723	0	0.900362474370314	0	872.480511125419	0	-8.07855140331132	0	563.902873186855	0	40.621091805917	0	-0.519710261228026	0	21.3717529951762	0	8.21211639492452	0	2.14044157517721	0	-0.0332798104211233	0	-14.0912685320063	0	-4.4568080897544	0.0126663390109295	5.28025784157176
275.523424103225	-2.35711049461446	0.176784697436501	2.81256937554002e-05	1.36844850367402e-05	0.668700522287094	0.00155827536860405	7.77200745881634e-05	0.00572560758156351	-0.00385508593785757	0.00826002241840998	0.000127713386595802	0.0620184042980291	6.4420524292015e-05	0.174638408813351	1.766873389226e-05	1.84032362189105e-05	-2.99530088740198e-05	-0.732624752200949	1.21892466058194	-1.8795165188916e-05	-0.000871731761254552	0.0418144564599183	-0.0402367319608244	-1.44730057030543	0.00216867648017293	0.0399237126767679	-0.14983149684962	0.0465166696596884	1.75391133584623e-05	3.76852207967769e-05	275.523424103225	0	4.85450089628015	0	2.23185867997805	0	876.27955699206	0	-10.2928245292599	0	565.811330172215	0	33.1855834962776	0	3.31615949145271	0	18.3851356230854	0	11.1901341539195	0	1.14163788519105	0	0.865595712091158	0	-15.6516144457748	0	-5.70772989660357	0	0	275.523424103225	0	4.85450089628015	0	2.23185867997805	0	876.27955699206	0	-10.2928245292599	0	565.811330172215	0	33.1855834962776	0	3.31615949145271	0	18.3851356230854	0	11.1901341539195	0	1.14163788519105	0	0.865595712091158	0	-15.6516144457748	0	-5.70772989660357	-2.58178090806594	5.28613611805563
276.346808327831	-2.43095989389571	-1.4585111361265	5.01879146958903e-05	-1.57246589075892e-05	0.668578185185202	0.000164294776542317	8.10564067988608e-05	0.00316538742951446	-0.000198027293407659	0.014616066595339	3.51662289754738e-05	0.0610823227727816	-3.38498158528443e-06	0.17330674572437	-1.14164728497317e-05	-9.17293658616756e-06	4.93082361436807e-05	-0.732755759670021	1.19791953154846	-0.000101041527674121	-3.5925088949642e-05	0.0474071503416346	-0.0419165554816689	-1.44768527610651	0.000219742163577543	0.0398218887443866	-0.148024706183803	0.0431718214857912	-1.02731328094195e-05	7.17344756797068e-05	276.346808327831	0	2.82597216266763	0	1.66440011043583	0	881.278323964172	0	-8.88575042833737	0	566.391297375323	0	20.8645828342644	0	-0.173019016635036	0	16.9493261658117	0	10.5408577876617	0	0.625594641036679	0	0.398723796970183	0	-14.4932630275826	0	-5.35897923182187	0	0	276.346808327831	0	2.82597216266763	0	1.66440011043583	0	881.278323964172	0	-8.88575042833737	0	566.391297375323	0	20.8645828342644	0	-0.173019016635036	0	16.9493261658117	0	10.5408577876617	0	0.625594641036679	0	0.398723796970183	0	-14.4932630275826	0	-5.35897923182187	-2.10421403369674	-2.76192637457501
277.162896727607	-1.73084919735948	-1.98112951046684	7.47345270183081e-05	-2.72606436459549e-05	0.666804217777853	9.00458090527795e-05	-9.81831864712891e-06	0.00664537075396731	-0.00141461343427519	0.010794385004374	8.13293431995691e-05	0.0590019841837973	5.92381249775871e-05	0.170518518800325	-3.96677627538653e-06	9.60012856494868e-05	-5.06518325660195e-06	-0.729023395486846	1.17287018697283	1.63404546759752e-05	-0.000112364818913684	0.0559044001704408	-0.0400102864925874	-1.44093030053366	0.000523686974648253	0.0430974285153799	-0.143071738371803	0.038988668614368	-4.28871104776016e-05	-7.35201241170998e-05	277.162896727607	0	1.08066541332972	0	0.159248997409815	0	885.045142067296	0	-5.69094918841543	0	569.188924549263	0	12.6645619403638	0	-7.01650425093079	0	11.0533078326205	0	5.30427444004988	0	-0.0478701261509532	0	-0.376543994905661	0	-12.8297563124715	0	-4.10381277119463	0	0	277.162896727607	0	1.08066541332972	0	0.159248997409815	0	885.045142067296	0	-5.69094918841543	0	569.188924549263	0	12.6645619403638	0	-7.01650425093079	0	11.0533078326205	0	5.30427444004988	0	-0.0478701261509532	0	-0.376543994905661	0	-12.8297563124715	0	-4.10381277119463	0.0874322174965815	-13.0241754196956
278.279808433999	0.0340386161753466	-0.404290874367136	-0.000123643691129776	-1.62468578071407e-06	0.672062314529169	1.16970196734337e-05	0.000116003725281903	4.20493684182643e-05	-0.00233687687261964	0.0107745800997893	-4.05833374979966e-05	0.0660983738294503	-8.31003199026182e-06	0.172829888370479	7.77305670192142e-05	9.41927895553871e-05	-0.00555978541356089	-0.716872463742565	1.21429669786627	-0.000111420391924762	-7.68585284538248e-06	0.0369733277823379	-0.0494213393447576	-1.45128721948116	-0.000101782826557165	0.053331384268186	-0.128123404057275	0.0398053254672744	1.07322478519359e-05	-5.52042600191326e-06	278.279808433999	0	0.0782808644178901	0	-1.37488396313034	0	886.239638111624	0	-4.04504340007064	0	571.545970960986	0	11.0804023819132	0	-9.10851211689795	0	8.24187152984236	0	1.43254476667977	0	-0.811899416318026	0	-1.35522147997985	0	-11.8829653358154	0	-2.88804680143483	0	0	278.279808433999	0	0.0782808644178901	0	-1.37488396313034	0	886.239638111624	0	-4.04504340007064	0	571.545970960986	0	11.0804023819132	0	-9.10851211689795	0	8.24187152984236	0	1.43254476667977	0	-0.811899416318026	0	-1.35522147997985	0	-11.8829653358154	0	-2.88804680143483	3.39833666915347	-13.2734741192597
279.446337450365	1.84778573510101	1.76265915775315	-7.42070677134879e-05	0.000778159434603938	0.675397543319801	0.00573583879255646	0.00133318813378441	-4.3355770240679e-05	-0.000507332257275541	0.0104207569493524	-4.31952556057435e-05	0.0636215649338964	0.000213777181570407	0.174481890267118	-2.7098836333546e-05	1.12637098805681e-05	-0.00385056966873701	-0.711013448348801	1.17954235562136	-0.00640991328518754	-0.00821892405036617	0.0275177018229844	-0.0527335930156752	-1.46269055084426	-0.0111788851669611	0.0534976441538858	-0.119811809766332	0.034541239828865	-0.00409830380178294	-0.00393242888977764	279.446337450365	0	1.25252597521278	0	-0.445473074707215	0	887.750259099522	0	-2.71108405143569	0	572.769848976395	0	13.2360809452389	0	-7.13976059530346	0	10.0583060010449	0	3.11008184527174	0	0.0429551839903765	0	-0.676289944281265	0	-10.9385109229568	0	-1.99712188571299	0	0	279.446337450365	0	1.25252597521278	0	-0.445473074707215	0	887.750259099522	0	-2.71108405143569	0	572.769848976395	0	13.2360809452389	0	-7.13976059530346	0	10.0583060010449	0	3.11008184527174	0	0.0429551839903765	0	-0.676289944281265	0	-10.9385109229568	0	-1.99712188571299	4.27186046852952	-8.37181979565673
280.242633540068	2.45926179798432	1.84927607546993	5.37285957941696e-05	9.8797090763654e-05	0.675046187615855	0.000103839780097323	-0.00254471312651832	-2.44629718652168e-05	-0.00106212141382926	0.00540992228338424	5.82822536861622e-05	0.0603161314979509	2.8634504508364e-06	0.173253415970431	-0.0001014181655405	-9.48883728737094e-05	-5.20835032077819e-05	-0.703972404758217	1.17330937255077	-0.00813370525230904	-0.0133599517292078	0.0174813559950638	-0.0532954984874711	-1.44797130846776	-0.0203068598121057	0.0532564143355265	-0.111493603545898	0.0326664264199735	-0.00397077995431097	-0.00304381781503911	280.242633540068	0	3.0129670579781	0	1.09312226498629	0	891.667852712126	0	0.695139474675777	0	575.745773497631	0	22.0086506540659	0	0.449183080393761	0	16.6552577437097	0	8.87181394471966	0	0.671266028548054	0	0.0671268212160447	0	-9.2964464093108	0	-0.785308969623058	0	0	280.242633540068	0	3.0129670579781	0	1.09312226498629	0	891.667852712126	0	0.695139474675777	0	575.745773497631	0	22.0086506540659	0	0.449183080393761	0	16.6552577437097	0	8.87181394471966	0	0.671266028548054	0	0.0671268212160447	0	-9.2964464093108	0	-0.785308969623058	3.35904889315663	2.5626100032446
281.424668483299	1.9909384846124	-0.245444055389739	-5.45710584037849e-05	3.38688004841302e-05	0.675190962001258	-8.4335490465697e-06	-1.52950667235369e-05	-2.84243121236213e-05	-0.000139331759657952	0.00812248236345152	2.62668635844744e-05	0.0587389004504052	-5.89019259518231e-06	0.171671469999849	1.79687533387255e-05	-1.47708964375575e-05	-0.000345618586748231	-0.691856063325174	1.13024669600081	-0.0014437669071527	-0.00737143467308226	-9.00884202767681e-05	-0.0553965020308722	-1.42691389741782	-0.0231470095095426	0.0405502066878411	-0.0974569795175099	0.0282199737701976	-9.33430847744077e-06	-5.55540402735605e-05	281.424668483299	0	5.80721173497558	0	2.20611836637709	0	898.299852494903	0	3.43113616509451	0	577.255794159547	0	37.8081911686302	0	7.17768223449552	0	20.3865708967245	0	11.0886620732249	0	1.49086202821013	0	0.853448885488383	0	-7.37019198509669	0	-0.0834187063623465	0	0	281.424668483299	0	5.80721173497558	0	2.20611836637709	0	898.299852494903	0	3.43113616509451	0	577.255794159547	0	37.8081911686302	0	7.17768223449552	0	20.3865708967245	0	11.0886620732249	0	1.49086202821013	0	0.853448885488383	0	-7.37019198509669	0	-0.0834187063623465	1.80032221385922	11.689518566346
282.618189616873	0.21959568241034	-1.98637814435747	-9.30977852880504e-05	9.88605397759143e-05	0.678315685680217	2.91882063162935e-05	-5.87584545084281e-06	-3.17698555192045e-05	-0.0011547686647579	0.0101904776336786	-0.00165073313649604	0.0605092754076679	1.62446008022994e-05	0.172514539501184	8.53238834740299e-06	3.26126094915652e-06	-0.0061209386838553	-0.691637434767277	1.20157653584016	0.00102721568987245	0.00649322618333513	-0.0222939899150053	-0.0698868598462809	-1.40176439240405	-0.064426782472936	0.0540212619637024	-0.0932908487333416	0.0313774480292696	0.00142105280508413	0.00289460230640781	282.618189616873	0	7.20530567273928	0	0.637081865089205	0	900.25667840128	0	1.90932189912844	0	579.648869085335	0	40.8233001838474	0	5.35506544476701	0	22.4005975053106	0	7.14915467921339	0	2.45075141034499	0	-0.151148161702806	0	-8.45543179722621	0	-1.23609653972244	0	0	282.618189616873	0	7.20530567273928	0	0.637081865089205	0	900.25667840128	0	1.90932189912844	0	579.648869085335	0	40.8233001838474	0	5.35506544476701	0	22.4005975053106	0	7.14915467921339	0	2.45075141034499	0	-0.151148161702806	0	-8.45543179722621	0	-1.23609653972244	1.58906302118342	10.9782056749698
283.679592155422	-1.53093329535507	-1.02474756510977	-0.000288446930040519	0.000476362497572622	0.681832870726837	-0.0032112426733418	-0.00132934264927572	-0.00491750601594785	0.000644201749328193	0.0095768614878605	0.000557210704026489	0.0661269957910175	0.000540611971714127	0.173421193514308	-0.000192413563303228	-0.000229802737149932	-0.00286723752386238	-0.682260251545487	1.16880858730208	0.000120081927682217	0.000105640956118685	-0.0275385219113712	-0.0651562125735183	-1.39868720283653	-0.06621042744242	0.0586345959038571	-0.0829970195559064	0.0259014717236105	0.000122374089369449	8.63651597834195e-05	283.679592155422	0	6.47524918519551	0	-1.17347715607959	0	901.035700736599	0	3.00243868155571	0	582.831369799448	0	39.9170543749859	0	4.2539287095469	0	20.7076469905394	0	1.42033286909625	0	1.86018052200168	0	-1.15661534529738	0	-7.75506548188229	0	-0.332026593823317	0	0	283.679592155422	0	6.47524918519551	0	-1.17347715607959	0	901.035700736599	0	3.00243868155571	0	582.831369799448	0	39.9170543749859	0	4.2539287095469	0	20.7076469905394	0	1.42033286909625	0	1.86018052200168	0	-1.15661534529738	0	-7.75506548188229	0	-0.332026593823317	1.66066261774522	12.2908418062115
284.911054550398	-2.49696287258529	1.44726067130066	-5.2773558837958e-05	-1.83631490530885e-05	0.680729353473738	-0.000277673079414749	-0.000101003616148179	-0.000753793475216905	-0.00156916622031253	0.0127630236074045	3.30503051169638e-05	0.060708900633373	2.69031018676964e-05	0.171074150484844	3.46838923635686e-05	-2.38477748664503e-05	-0.000805225472094394	-0.674171230551792	1.12312840058317	-0.015649966143585	0.0118069744446219	-0.0361158594486303	-0.039668196541785	-1.44992707003066	-0.0546465118343077	0.0733916428501654	-0.0757667978463354	0.0174936334873464	0.00843480259082313	0.00249361415801473	284.911054550398	0	3.83426505665636	0	-0.866239049717523	0	906.802005601726	0	2.08688946480152	0	583.572491949094	0	27.12636571227	0	6.76614297597719	0	19.0304402419306	0	1.90986220840396	0	0.869730050765338	0	-0.924508093048832	0	-8.46854261650259	0	-0.454483375292909	0	0	284.911054550398	0	3.83426505665636	0	-0.866239049717523	0	906.802005601726	0	2.08688946480152	0	583.572491949094	0	27.12636571227	0	6.76614297597719	0	19.0304402419306	0	1.90986220840396	0	0.869730050765338	0	-0.924508093048832	0	-8.46854261650259	0	-0.454483375292909	0.368320301837464	15.424915576671
285.811676092428	-2.09545510339251	1.94664300029684	-6.93963022862848e-05	-1.21080008206626e-05	0.678246685321594	-0.000741793037146884	-6.78225628297917e-05	-0.00522467469519523	-9.20675063317359e-05	0.00844415301685047	2.39523525608228e-06	0.0588491516574696	-5.12938499408654e-06	0.167427584261286	-1.37857227186108e-05	-9.65113399696536e-06	-5.50962313511814e-06	-0.6782974343411	1.10735446163426	-0.0144156595521946	0.0315542013295346	-0.0516437255791405	-0.0556948042789057	-1.43885150602273	-0.0239796223408974	0.0696715181944174	-0.0757823395422994	0.0149732193735656	0.0167619298063119	0.0063460450435089	285.811676092428	0	1.69429556253062	0	0.799428430855166	0	911.900192397496	0	-1.85776942276069	0	586.67660813155	0	14.9500695006247	0	16.1327963252412	0	11.7021773574094	0	7.73415609465371	0	0.250470470055862	0	-0.0700409280665499	0	-10.5018759457414	0	-1.60915749675832	0	0	285.811676092428	0	1.69429556253062	0	0.799428430855166	0	911.900192397496	0	-1.85776942276069	0	586.67660813155	0	14.9500695006247	0	16.1327963252412	0	11.7021773574094	0	7.73415609465371	0	0.250470470055862	0	-0.0700409280665499	0	-10.5018759457414	0	-1.60915749675832	-0.913306703134994	25.3502627743832
286.931559622026	-0.516610957225042	0.234944910202971	3.39745222368121e-06	-4.43001355327158e-06	0.679308657380855	-0.00018736011563752	-5.00073460816427e-05	-0.00014116055517984	4.22308970275948e-05	0.0134608405375916	6.91551155608989e-06	0.0624407172292801	-5.79483784562838e-05	0.166148330871133	-5.00573916258667e-05	-2.31432278524855e-05	0.0130318581193864	-0.699797370439375	1.20797800324094	-0.0031875331764683	0.0206932271825175	-0.0319592721798308	-0.04919487106694	-1.46451059872977	-0.0268934837622863	0.0659524056148071	-0.0944690033387208	0.0233431288035853	0.000836343828401784	-0.00352039669424882	286.931559622026	0	0.154933877342763	0	2.21314060766125	0	914.255799531498	0	-4.06387719850828	0	588.751744630002	0	11.0727100199619	0	19.7986557004477	0	8.22938217735206	0	11.0289531078613	0	-0.734715597652603	0	0.866935389513484	0	-11.8820022826012	0	-2.91479532382308	0	0	286.931559622026	0	0.154933877342763	0	2.21314060766125	0	914.255799531498	0	-4.06387719850828	0	588.751744630002	0	11.0727100199619	0	19.7986557004477	0	8.22938217735206	0	11.0289531078613	0	-0.734715597652603	0	0.866935389513484	0	-11.8820022826012	0	-2.91479532382308	-0.743229758554612	25.4883570953101
287.77749537946	0.925875828016	-1.4827755940901	-0.00107051590605991	-0.000196794828750872	0.681950822529091	-0.000357872142920539	0.000179361360257578	-0.00429308871064741	-6.42568652761298e-05	0.0124996123434522	-9.64657771835819e-05	0.0654047480698376	-0.000116302580373203	0.166941534785237	0.000176271011000467	1.90934332257008e-05	0.0040271618650532	-0.711547932700109	1.27186352288227	-0.00545598533005484	0.0292611443966655	-0.0349412360430165	-0.0461281339177959	-1.46425218880238	-0.0232170722487081	0.0592206652263503	-0.104504134634424	0.0290268959340424	0.00269630006435158	0.00213853839205488	287.77749537946	0	0.330226802868379	0	1.63355645334852	0	914.440081127738	0	-4.36279224930188	0	589.365560959532	0	11.1717817486371	0	19.6022917093421	0	8.59264410540282	0	10.3271553988077	0	-0.575434152677104	0	0.395733684296847	0	-12.110421464763	0	-3.19037685924825	0	0	287.77749537946	0	0.330226802868379	0	1.63355645334852	0	914.440081127738	0	-4.36279224930188	0	589.365560959532	0	11.1717817486371	0	19.6022917093421	0	8.59264410540282	0	10.3271553988077	0	-0.575434152677104	0	0.395733684296847	0	-12.110421464763	0	-3.19037685924825	1.27416565435777	24.51920214518
288.741029178777	2.17747514068292	-1.89935138825346	-1.44085188206688e-05	-5.81541389748035e-05	0.68041932869517	1.80614797483891e-05	-0.00267941769337973	-0.000124677580533937	-6.27172609255864e-05	0.00781752820668801	0.00111293850454124	0.0610482233800604	1.87175929715322e-05	0.164421966314503	-6.79611343328967e-05	-9.98668324198587e-05	0.00261148584820923	-0.714892057040148	1.27456392895581	0.0137751004129906	0.00815749568857336	-0.0138626186446961	-0.0395576140259412	-1.48095737848413	-0.00901643596532257	0.0448907358995364	-0.106905343928911	0.0295247670360554	-0.00176042974589787	-0.00186773673106885	288.741029178777	0	1.88826587559117	0	-0.159275610746786	0	917.087713325937	0	-7.30753701181535	0	592.721946204656	0	15.8577979544058	0	14.5389136697901	0	14.1838455805507	0	4.00889535983021	0	0.324211604587456	0	-0.51767914242134	0	-13.5774327167856	0	-4.86757087280651	0	0	288.741029178777	0	1.88826587559117	0	-0.159275610746786	0	917.087713325937	0	-7.30753701181535	0	592.721946204656	0	15.8577979544058	0	14.5389136697901	0	14.1838455805507	0	4.00889535983021	0	0.324211604587456	0	-0.51767914242134	0	-13.5774327167856	0	-4.86757087280651	4.32017689950684	20.7702508163695
290.031065392665	2.31522483627203	0.321859895963036	-1.70917267643439e-05	7.94076506931821e-06	0.678858500701041	0.00014678205699953	-3.02897112990604e-05	-8.50236138866187e-05	-0.00130000275415758	0.00908777198816679	-0.000156562293846645	0.0578327410583863	-2.93253558759559e-05	0.161218711598937	-3.0457858886004e-06	3.84143114150906e-05	4.87264428735422e-05	-0.722644340640594	1.30242688655655	0.00300365163836302	0.00370962094908918	-0.0095710695827503	-0.0422810893457308	-1.47858028007622	-0.000687085819279891	0.0453955154246934	-0.111745610422278	0.0300359449078013	-8.58166010918488e-05	-5.5342698826466e-05	290.031065392665	0	4.9975954915154	0	-1.39262459337677	0	924.591122951753	0	-10.252898746498	0	594.477684389799	0	33.9861430346922	0	7.49306617274069	0	18.3317628619018	0	1.33939991367334	0	1.18264883860525	0	-1.36108036224577	0	-15.6075664046176	0	-5.70722234092916	0	0	290.031065392665	0	4.9975954915154	0	-1.39262459337677	0	924.591122951753	0	-10.252898746498	0	594.477684389799	0	33.9861430346922	0	7.49306617274069	0	18.3317628619018	0	1.33939991367334	0	1.18264883860525	0	-1.36108036224577	0	-15.6075664046176	0	-5.70722234092916	5.71656415508166	17.3866768747176
291.330286219601	0.673489278768671	1.9998675329929	-4.59889505796383e-05	-6.50987873182298e-05	0.6787697374889	-7.06642156499698e-06	-1.26944202829842e-05	9.95495449519033e-05	-2.68601328097566e-05	0.013915532930515	0.00216006679011028	0.0606524505611338	-6.67224053104203e-05	0.158636917303762	6.78442248795794e-06	-3.78316985061413e-07	-2.94787181763794e-05	-0.729756627537083	1.29791562864452	0.000104276139682199	-0.000117896163153077	-0.0125171847109296	-0.0375092985459131	-1.48045428916898	-0.0142005850862309	0.0401637131893095	-0.116764979996212	0.0281601320948922	-0.000134681422624753	1.9290515578319e-05	291.330286219601	0	7.08632136650032	0	0.435318090877106	0	928.253346441028	0	-7.62012002370765	0	597.392171518793	0	40.8114807056462	0	11.6599243869091	0	22.2022210176161	0	6.30942587763921	0	2.33407583224853	0	-0.2386671517966	0	-13.8690792753469	0	-4.07512855465722	0	0	291.330286219601	0	7.08632136650032	0	0.435318090877106	0	928.253346441028	0	-7.62012002370765	0	597.392171518793	0	40.8114807056462	0	11.6599243869091	0	22.2022210176161	0	6.30942587763921	0	2.33407583224853	0	-0.2386671517966	0	-13.8690792753469	0	-4.07512855465722	2.24890266362747	24.6761103413016
292.133329241192	-0.70668707176313	1.24836405040899	0.000117559738380363	-0.000165698917808647	0.680559050146682	3.47094936290424e-05	-6.98600959909322e-05	0.00272452232481146	-2.97921148013414e-05	0.00966480385015799	-3.3724598927502e-05	0.0684284246805981	-6.9563392429969e-05	0.158014306989627	-3.46638662449039e-05	-2.67981770812866e-05	3.68531663704791e-05	-0.733478420896764	1.33456754749163	0.000113236775079611	-0.00434041743932313	0.000125027269540441	-0.0373731578519748	-1.48679309090787	-0.018514319223847	0.0460364572671416	-0.119080170732962	0.0295843010893203	-0.00112585437489441	-0.00155556341953978	292.133329241192	0	7.07218018047242	0	1.83069149247432	0	928.382369880896	0	-7.5739674631201	0	599.857733618009	0	40.8048357731352	0	11.8758530012648	0	22.3982320637156	0	10.7306316025279	0	2.32101618133979	0	0.533068012504276	0	-13.8911560814647	0	-4.03047212589857	0	0	292.133329241192	0	7.07218018047242	0	1.83069149247432	0	928.382369880896	0	-7.5739674631201	0	599.857733618009	0	40.8048357731352	0	11.8758530012648	0	22.3982320637156	0	10.7306316025279	0	2.32101618133979	0	0.533068012504276	0	-13.8911560814647	0	-4.03047212589857	-0.526242581119072	22.1549348143835
293.397229108109	-2.30621844126152	-1.32497149804058	0.00010450485259182	2.9760773146448e-05	0.680979193650428	-0.000535077837985635	3.65150099677489e-05	9.50025209915356e-05	0.00154289616806997	0.0121896477817999	-2.738691342553e-05	0.0648416830326541	-4.21919749947906e-06	0.15685514271948	-4.46604698151431e-05	-4.9698972884388e-05	2.55349359451319e-05	-0.744107503936189	1.33340453238178	0.0129752390207529	-0.0137419136299606	-0.000132012787177044	-0.0392403873606345	-1.47191927889433	-0.0177924147914615	0.0333797445485065	-0.126851908507089	0.0291086468606954	-0.00386449107454053	-0.00080392594792691	293.397229108109	0	5.03085573142189	0	1.77373604006222	0	931.961415208404	0	-7.0239353375882	0	600.611737243178	0	34.1490469155408	0	10.2743765615868	0	21.1725524827012	0	10.6337961461583	0	1.19482395945927	0	0.490960903372265	0	-13.4389954964753	0	-3.98081066305866	0	0	293.397229108109	0	5.03085573142189	0	1.77373604006222	0	931.961415208404	0	-7.0239353375882	0	600.611737243178	0	34.1490469155408	0	10.2743765615868	0	21.1725524827012	0	10.6337961461583	0	1.19482395945927	0	0.490960903372265	0	-13.4389954964753	0	-3.98081066305866	-2.07097095356714	15.2195236791348
294.404390428602	-2.38056420030269	-1.93176498681955	6.69491415539537e-05	-5.72471392447933e-05	0.678722538555513	-6.76106187309475e-06	0.000619116926573174	0.00379450135729626	-0.000887441066167505	0.00454557928886402	-0.000721967389211566	0.0625411453211186	9.79999728880638e-07	0.153309356528414	4.39814277851054e-05	8.41879385698738e-05	5.83831955499778e-05	-0.744744493131407	1.30709147044201	0.0109454015703315	-0.0125198529161	0.000792188556991881	-0.0401027518217632	-1.47360817857268	-0.0157617208378234	0.0343004316843222	-0.125620899460168	0.0247785484343785	-0.00031451931918281	-4.13608876305009e-05	294.404390428602	0	2.56879657038678	0	-0.0573358953763452	0	937.982599967853	0	-2.53995469284873	0	603.980315528084	0	19.4175868692895	0	-0.710268833546894	0	12.9114865254426	0	4.37317177977468	0	0.549109090340065	0	-0.46623296448873	0	-11.0999739630149	0	-2.81271467898727	0	0	294.404390428602	0	2.56879657038678	0	-0.0573358953763452	0	937.982599967853	0	-2.53995469284873	0	603.980315528084	0	19.4175868692895	0	-0.710268833546894	0	12.9114865254426	0	4.37317177977468	0	0.549109090340065	0	-0.46623296448873	0	-11.0999739630149	0	-2.81271467898727	-0.333973554246151	-1.5633985812593
295.295342369314	-1.49784509613824	-0.646346349590776	-9.52417715455612e-07	4.43894980739652e-05	0.67896703116552	-0.000851827392410498	-5.38240408150442e-05	0.000924103728792206	0.000313404633441021	0.0124215969802062	-2.67494134270047e-05	0.0641171914660766	2.13205258270345e-05	0.151881342940454	-1.97556690499788e-05	-6.93418768167847e-06	0.000173794437333143	-0.744008591104684	1.28166400462871	0.0113953522578737	-0.0129644894847117	0.00509764666007645	-0.042293594679389	-1.46490984129468	-0.0123008053183043	0.0364879928625263	-0.123111521997671	0.0205857043014503	6.42974585960871e-06	-3.00038013299747e-06	295.295342369314	0	0.782933325201795	0	-1.30850063546662	0	941.621421762512	0	0.0552260520794953	0	605.866203572822	0	11.8911735001072	0	-6.16306190872102	0	8.89731423545511	0	1.38018250544323	0	-0.232494386658941	0	-1.28319993079051	0	-9.44337147764725	0	-1.74786658023002	0	0	295.295342369314	0	0.782933325201795	0	-1.30850063546662	0	941.621421762512	0	0.0552260520794953	0	605.866203572822	0	11.8911735001072	0	-6.16306190872102	0	8.89731423545511	0	1.38018250544323	0	-0.232494386658941	0	-1.28319993079051	0	-9.44337147764725	0	-1.74786658023002	1.78797913959327	-8.35376396472125
296.215579999986	0.0259128185069517	1.27429249315953	0.00113946108730501	3.85650016759297e-05	0.680693952280939	-1.82153866674628e-05	6.83019057617954e-06	0.00536466599934729	0.000325733689567249	0.00881963353535796	-6.62265567888466e-05	0.065610222330379	-2.45945176154891e-05	0.151894152281381	2.28101469904695e-05	-0.000110577639504667	0.00913868385474878	-0.750318491095399	1.3026321053511	0.0130098430124029	-0.0139588126271335	0.0105029698002072	-0.0514471508017509	-1.44644397345867	-0.0194700355937925	0.039169283770063	-0.126584049830039	0.020816679949107	-0.000716531180954225	-0.000754219305407416	296.215579999986	0	0.080610952605331	0	-0.989551894829929	0	942.338994799062	0	0.0425370095786326	0	606.270824309396	0	11.0723019600108	0	-6.26391763633458	0	8.74563462418726	0	1.71294352588906	0	-0.808342944828433	0	-1.01659025897946	0	-9.44920036103791	0	-1.78945565419275	0	0	296.215579999986	0	0.080610952605331	0	-0.989551894829929	0	942.338994799062	0	0.0425370095786326	0	606.270824309396	0	11.0723019600108	0	-6.26391763633458	0	8.74563462418726	0	1.71294352588906	0	-0.808342944828433	0	-1.01659025897946	0	-9.44920036103791	0	-1.78945565419275	3.00473120013612	-7.77167443294938
297.170493126109	1.5589705797883	1.96961293736634	3.15765350906334e-05	6.08599326920633e-05	0.681431845393008	-0.00102141560567818	-0.00175217672508429	0.00388842210167976	0.000953974608878993	0.00265560428051963	-0.000378404635140756	0.0625653481779349	-1.84611854648688e-05	0.151392583966041	-0.000115807546830134	-5.50713747819661e-05	0.00997496923236718	-0.7507282458459	1.28655505142155	0.00303761985606409	-0.014935923404364	0.00863994298730848	-0.0560575501946021	-1.43542363603288	-0.0288667359060716	0.0310813475512291	-0.124854996207853	0.0187145619564344	-0.000102654551130705	-0.00035895275731704	297.170493126109	0	0.864279619144511	0	0.715528470321601	0	943.171049815619	0	1.52948215688356	0	609.360454434467	0	12.0591153961844	0	-4.64857753708151	0	11.5824588444349	0	7.38274671908918	0	-0.176150673868066	0	-0.105709306285231	0	-8.71443087217651	0	-0.599423423058128	0	0	297.170493126109	0	0.864279619144511	0	0.715528470321601	0	943.171049815619	0	1.52948215688356	0	609.360454434467	0	12.0591153961844	0	-4.64857753708151	0	11.5824588444349	0	7.38274671908918	0	-0.176150673868066	0	-0.105709306285231	0	-8.71443087217651	0	-0.599423423058128	2.82036166890087	-6.41159646826959
297.98474472221	2.36953500863367	0.985746617943656	8.43919351930531e-05	-2.02123514131168e-05	0.68264970883587	0.000494239090075164	-1.61425293712145e-05	0.0050786207651658	0.00558432216815109	0.00239446538233287	-1.19254852558109e-06	0.0650493970750891	3.4276452074761e-05	0.150906911338663	1.61661061027802e-06	-2.17991509018298e-05	0.0119595851441945	-0.750086705335494	1.28812336843158	0.00247108870439156	-0.0130288332711371	0.0110585622501794	-0.0590551979785098	-1.41754347986223	-0.0340110810632445	0.0318768963146531	-0.12251151769194	0.0174275644393925	9.74595263208922e-05	-2.19902456880381e-05	297.98474472221	0	2.50920842360193	0	2.00558326245045	0	946.539753782881	0	4.08138292487169	0	611.473725736738	0	19.04595762805	0	0.469996714097536	0	15.6829430633485	0	10.9421559804626	0	0.536656672666846	0	0.674231497213618	0	-7.13961038868092	0	0.552868633842303	0	0	297.98474472221	0	2.50920842360193	0	2.00558326245045	0	946.539753782881	0	4.08138292487169	0	611.473725736738	0	19.04595762805	0	0.469996714097536	0	15.6829430633485	0	10.9421559804626	0	0.536656672666846	0	0.674231497213618	0	-7.13961038868092	0	0.552868633842303	2.3522821659187	0.00589145333222466
298.907204890896	2.37047148783488	-0.959825062493147	1.11345085952594e-05	2.39559708121149e-05	0.682754197967579	-0.00612328934804106	5.24713762339825e-05	0.00220877452633918	-0.00291279148176043	0.00827049284284019	-4.70126853535828e-05	0.0653535853103022	5.08459265890618e-06	0.149481957814899	8.1793962418159e-05	2.46283683598177e-05	0.015227299112304	-0.743640596820151	1.25763377324026	0.0109833174044829	-0.00827547913058923	0.0107490241795827	-0.0366249654864102	-1.44703298236787	-0.0342190163725676	0.0292830543048815	-0.117265994742274	0.0133285758805062	-0.000107449990181872	-4.14651289897302e-06	298.907204890896	0	4.7736152271235	0	2.01942197079879	0	952.099632567616	0	4.11538649157344	0	611.775874506493	0	32.7005627815017	0	0.553572752118378	0	16.4146265978477	0	10.9550826092595	0	1.12116317691154	0	0.686014654317569	0	-7.11058683390281	0	0.561610249644931	0	0	298.907204890896	0	4.7736152271235	0	2.01942197079879	0	952.099632567616	0	4.11538649157344	0	611.775874506493	0	32.7005627815017	0	0.553572752118378	0	16.4146265978477	0	10.9550826092595	0	1.12116317691154	0	0.686014654317569	0	-7.11058683390281	0	0.561610249644931	2.35741956123592	0.420842954056311
299.707249305255	1.59591811475438	-1.96668074666267	8.34770956276219e-05	-7.64537615827081e-06	0.68138806758852	3.30753234158241e-06	2.34050311596816e-05	0.000912133991772821	1.46178199464094e-06	0.00772279729047913	7.42663979058703e-05	0.0625886724013535	6.36671571242551e-05	0.14720371075913	3.82119795558929e-05	-9.31725556543784e-06	0.0153331042125205	-0.740050480486621	1.24378304621398	0.00102314053554155	-0.00483475474087581	0.0110098681316168	-0.0398004648846711	-1.44832184076204	-0.0270884252908859	0.034639598830731	-0.112144860343145	0.00998687186568139	-4.61036356303129e-05	-9.30146651161252e-06	299.707249305255	0	6.40310664029205	0	0.767395950300282	0	955.459358453367	0	1.61735984386721	0	613.80622441329	0	39.7073256205487	0	-4.49282888053893	0	20.3898580352353	0	7.56389936886573	0	1.81761770920603	0	-0.0790228264387189	0	-8.66715058950868	0	-0.551080758550759	0	0	299.707249305255	0	6.40310664029205	0	0.767395950300282	0	955.459358453367	0	1.61735984386721	0	613.80622441329	0	39.7073256205487	0	-4.49282888053893	0	20.3898580352353	0	7.56389936886573	0	1.81761770920603	0	-0.0790228264387189	0	-8.66715058950868	0	-0.551080758550759	2.84650539437892	-4.63476673295025
300.627188918685	0.110194185107194	-1.37471373819707	-5.29040256688601e-05	-2.01171155914851e-05	0.682809021766875	-3.98467144319061e-05	-5.94297707947458e-05	-0.000368639816273892	-2.37796644537848e-05	0.00937710193877195	5.10491310390941e-06	0.067992815013156	6.43945350729405e-06	0.14632847504085	1.42283755300964e-05	-6.05091438285373e-05	0.00834917261091144	-0.739153269668078	1.29452331938041	-2.78525038993986e-06	-2.68578801599376e-05	-0.00542751671888927	-0.0339264638848706	-1.48501696264536	-0.0342330617419887	0.0594440605901453	-0.110599026369717	0.0101353073002002	-1.25445454860066e-05	-1.16033415173365e-05	300.627188918685	0	7.21833827634648	0	-0.915345334433495	0	956.353691285901	0	0.0561399350762707	0	616.916712586342	0	40.7977329170697	0	-6.24014132678657	0	23.3933481598697	0	1.76096675074277	0	2.46620119560586	0	-0.952626280498516	0	-9.42798623261681	0	-1.78395728029652	0	0	300.627188918685	0	7.21833827634648	0	-0.915345334433495	0	956.353691285901	0	0.0561399350762707	0	616.916712586342	0	40.7977329170697	0	-6.24014132678657	0	23.3933481598697	0	1.76096675074277	0	2.46620119560586	0	-0.952626280498516	0	-9.42798623261681	0	-1.78395728029652	3.03155062205585	-3.30959346364769
301.524234267696	-1.36774061082658	0.491521705950645	8.84862773884312e-05	-2.58209809530308e-05	0.686088407257323	1.33787972568476e-05	-5.73838649792571e-05	0.000104216057748877	-0.000187798440373343	0.00603312278793136	2.46789207852944e-05	0.0660465435170264	-8.6694476962443e-05	0.148309980299068	-3.2102588215062e-05	-0.000111199527965777	0.00355319092764571	-0.740233771518646	1.29730880473519	0.00471578520312875	-0.00105311120323015	-0.00292333146979041	-0.0406850837969748	-1.47208983331854	-0.0261429479182519	0.0486317129647172	-0.109378349492271	0.0103539310877508	-0.000470282010392669	-0.000388206714661648	301.524234267696	0	6.6304839977744	0	-1.35005359928332	0	956.904232808547	0	0.129816574147763	0	617.398338087253	0	40.2256239274185	0	-6.23173407774033	0	23.2779159324451	0	1.27898199071333	0	1.96785220248355	0	-1.31209666363243	0	-9.364055425702	0	-1.70134223413109	0	0	301.524234267696	0	6.6304839977744	0	-1.35005359928332	0	956.904232808547	0	0.129816574147763	0	617.398338087253	0	40.2256239274185	0	-6.23173407774033	0	23.2779159324451	0	1.27898199071333	0	1.96785220248355	0	-1.31209666363243	0	-9.364055425702	0	-1.70134223413109	1.99997055600163	-1.37132511071594
302.397857691832	-2.32432622783377	1.85900353529105	-3.63289556320682e-05	-3.82956813862134e-05	0.68667712977312	0.000897510948159333	5.73729422343424e-05	-5.60715469636623e-05	-0.00022783397588109	0.0067679277523386	8.4309156769219e-05	0.062811640422285	1.03882991323244e-05	0.147875798310778	8.64887217123844e-05	1.09032335498269e-05	-3.22594607757947e-05	-0.740526056674278	1.29980838908234	0.00157521550596297	0.00232326147192969	-0.00781819784912695	-0.0346885659966833	-1.49190104358158	-0.0178364474339098	0.0441913787338906	-0.108799990861839	0.00980661766575475	0.000428526576556618	-5.63959138648754e-06	302.397857691832	0	4.96740331103242	0	-0.241386080179661	0	960.139168646981	0	-2.07935995528191	0	618.946351347097	0	33.8093859123425	0	-1.75774600698684	0	20.0907938416608	0	3.58656312975008	0	1.17464922083223	0	-0.542934913575282	0	-10.8607476019066	0	-2.67965070907102	0	0	302.397857691832	0	4.96740331103242	0	-0.241386080179661	0	960.139168646981	0	-2.07935995528191	0	618.946351347097	0	33.8093859123425	0	-1.75774600698684	0	20.0907938416608	0	3.58656312975008	0	1.17464922083223	0	-0.542934913575282	0	-10.8607476019066	0	-2.67965070907102	-0.0745406810283279	3.39142990924741
303.2599087511	-2.43650783985578	1.67426711221895	-0.000115525975946817	-2.02356013930854e-05	0.686166107243826	7.8283452557458e-05	1.71184131022872e-05	-0.000111140881161501	-0.00116774326831649	0.00757763434200459	-6.90699439502406e-05	0.0618141826599766	1.16506185411364e-05	0.14609020316974	-1.88768932489772e-05	1.04778469670055e-05	-2.19614785138814e-05	-0.743270843511013	1.30058708376703	-0.000719745122303923	0.00467326841400684	-0.0214217105409627	-0.0350601889186744	-1.47917641606983	-0.00723780572130436	0.0401868634610654	-0.109533264504338	0.00897409246312279	-5.98255665472475e-05	-1.94534835591494e-06	303.2599087511	0	2.85005390905372	0	1.40686360986695	0	965.341658675068	0	-6.1281491147593	0	622.104047698686	0	21.0218917928668	0	8.19141211233005	0	12.3333941327873	0	9.64733513799997	0	0.629591402015664	0	0.266457253200635	0	-12.8486147035584	0	-3.72150018257421	0	0	303.2599087511	0	2.85005390905372	0	1.40686360986695	0	965.341658675068	0	-6.1281491147593	0	622.104047698686	0	21.0218917928668	0	8.19141211233005	0	12.3333941327873	0	9.64733513799997	0	0.629591402015664	0	0.266457253200635	0	-12.8486147035584	0	-3.72150018257421	-1.8517943455959	13.5538849455721
304.408656808907	-1.29656569977467	-0.528105648781373	-0.000117805233723214	-2.67877229522465e-05	0.685260684353675	-0.000105020557157304	-4.88164788306727e-05	-0.000526384053925994	-0.00316217165446512	0.00906282362995817	-0.000109259877260721	0.0578665258394807	0.000101698017402431	0.143871481953513	-0.000150771763754947	-1.93609314045199e-05	4.85392756459742e-05	-0.750783753175013	1.29157760152894	0.013758401925588	0.00143557324985361	-0.0314668799705874	-0.046128069740685	-1.48204901738789	-2.12089523665258e-06	0.0376256522286992	-0.112803792669114	0.006598358666932	8.14064536209015e-05	5.76326499783826e-05	304.408656808907	0	0.587778541888113	0	2.17415605925254	0	969.926736681895	0	-7.89094408718949	0	623.106959088581	0	11.4962838252973	0	12.2205199087347	0	10.0603160568974	0	10.9176506803985	0	-0.369340408193953	0	0.841928132226965	0	-14.1658001083972	0	-4.30538725967485	0	0	304.408656808907	0	0.587778541888113	0	2.17415605925254	0	969.926736681895	0	-7.89094408718949	0	623.106959088581	0	11.4962838252973	0	12.2205199087347	0	10.0603160568974	0	10.9176506803985	0	-0.369340408193953	0	0.841928132226965	0	-14.1658001083972	0	-4.30538725967485	-1.49237947575779	13.98113262113
305.432946000405	0.438153861799974	-1.9698817663966	-0.00117148613051742	-2.79116150124373e-05	0.69138343560046	7.53880512112433e-05	-0.00346470481516201	-0.00518470804461229	-0.000811813923731607	0.00880829103438079	0.00437449215662312	0.0629561526985818	6.22144764886065e-05	0.147443009428833	-0.00126836848049698	-0.00186296935938663	-3.28298940554691e-06	-0.750504753312302	1.29273397222624	0.0113452498240763	1.86297638501169e-05	-0.0407885951969413	-0.0411649584201388	-1.47406516962847	0.000937986829689195	0.0406132264358433	-0.111013404037986	0.00463138698428091	-6.80825867489134e-05	-3.57921547212454e-05	305.432946000405	0	0.12258111407955	0	0.735552950128543	0	970.401175376901	0	-7.4570805092935	0	625.31718746884	0	11.0500674392261	0	11.7652862124921	0	9.64779707366734	0	7.31475775164496	0	-0.764319583040549	0	-0.0782958255239692	0	-13.7936822991181	0	-3.93091139575487	0	0	305.432946000405	0	0.12258111407955	0	0.735552950128543	0	970.401175376901	0	-7.4570805092935	0	625.31718746884	0	11.0500674392261	0	11.7652862124921	0	9.64779707366734	0	7.31475775164496	0	-0.764319583040549	0	-0.0782958255239692	0	-13.7936822991181	0	-3.93091139575487	1.69008170062434	13.5624513624004
306.390137540341	1.86488651110023	-1.28003339334345	-0.00028462728703625	-1.12339997946263e-05	0.693126956975756	-0.000913823330324821	0.000115146741166099	-0.0054032843440963	-0.00381588772201609	0.00985173181240599	5.8003459648239e-05	0.0631193238086793	2.1035850911405e-06	0.147516269761161	0.000102957772675895	-2.24692601302437e-05	-1.8236990152273e-05	-0.75293351732255	1.28319465286668	0.00409385793174986	0.00328566826446141	-0.0503222055685526	-0.0394500568975857	-1.45506429634472	5.42206891866688e-05	0.0395623259045145	-0.1114778543601	0.00226596890158319	0.000161437452103045	3.86118897696854e-05	306.390137540341	0	1.26816702863832	0	-0.981733395249738	0	971.937285441274	0	-9.43344018765237	0	628.442973194039	0	13.2746841751783	0	9.2065385085819	0	13.1156318796602	0	1.55411289941391	0	0.0523753618537579	0	-0.989775339461721	0	-14.8969661424377	0	-5.37246343892427	0	0	306.390137540341	0	1.26816702863832	0	-0.981733395249738	0	971.937285441274	0	-9.43344018765237	0	628.442973194039	0	13.2746841751783	0	9.2065385085819	0	13.1156318796602	0	1.55411289941391	0	0.0523753618537579	0	-0.989775339461721	0	-14.8969661424377	0	-5.37246343892427	4.82527849935672	14.1513123701813
307.420168136524	2.50211071921732	0.853154862872445	-1.63488717722727e-05	-5.23513780703879e-05	0.692986997122775	0.000834278281483883	-1.83020909804631e-05	-0.0041034297953442	0.000286204876796026	0.0130736316924685	0.00014490658784365	0.0589690485990541	-8.73327540750541e-05	0.146253336863452	7.66866162705861e-05	-7.44055549379981e-05	3.33511622885431e-05	-0.755014861698719	1.25085863631691	0.00181798107938032	-4.06805624944998e-05	-0.0560694710186423	-0.0385614231550815	-1.44719419182487	0.00010434054435572	0.0332506138674882	-0.111296519642415	9.81863479410682e-05	-5.2152678253839e-05	-5.99429895118562e-05	307.420168136524	0	3.62135829070316	0	-1.22631463543931	0	977.351113965999	0	-9.87218597179285	0	628.908975514338	0	25.8112140366777	0	8.46009909584716	0	14.1092270490251	0	1.2608221668739	0	0.816306691456764	0	-1.18844786679988	0	-15.2486877764284	0	-5.62805163266035	0	0	307.420168136524	0	3.62135829070316	0	-1.22631463543931	0	977.351113965999	0	-9.87218597179285	0	628.908975514338	0	25.8112140366777	0	8.46009909584716	0	14.1092270490251	0	1.2608221668739	0	0.816306691456764	0	-1.18844786679988	0	-15.2486877764284	0	-5.62805163266035	5.72603215381484	17.878167366339
308.635066451194	1.65904736686523	1.96059066895805	-3.29102930518606e-05	2.17659807621417e-05	0.690991109928149	-5.82266874170837e-05	5.26360259546469e-05	-0.00684036951640477	-0.00121593357281412	0.0112278832214852	0.000124044649909052	0.0564858410726766	8.09349988919734e-05	0.142647886425702	1.63768950262293e-05	-6.36376379087206e-05	-5.2893211905337e-05	-0.751977137227769	1.21565306776966	-2.89196663272414e-05	0.000498066105851368	-0.066928604595027	-0.0373304010131768	-1.4396751270747	0.00114948658099678	0.0376943260813591	-0.106039031767125	4.03701660243276e-05	2.88036590295757e-05	5.82526302573188e-05	308.635066451194	0	6.31112638407151	0	0.790530558494233	0	983.38443552535	0	-5.4972151202404	0	632.404930879468	0	39.5033760501551	0	18.0786659877647	0	21.561746615099	0	7.51497409010121	0	1.75633890346814	0	-0.0508980602602559	0	-12.7281951394713	0	-4.01527609918059	0	0	308.635066451194	0	6.31112638407151	0	0.790530558494233	0	983.38443552535	0	-5.4972151202404	0	632.404930879468	0	39.5033760501551	0	18.0786659877647	0	21.561746615099	0	7.51497409010121	0	1.75633890346814	0	-0.0508980602602559	0	-12.7281951394713	0	-4.01527609918059	2.88665682610406	33.0963868417262
309.672973474768	0.0065967760201927	0.455453631546873	0.000174970265503323	6.61238136156707e-05	0.696331247386399	-3.37723216962937e-06	-2.69339037496181e-05	1.97431091362657e-05	-0.00243462417432817	0.0107225217658642	1.85995292148743e-05	0.0634366045421714	-1.12316951056509e-05	0.145183317711113	-1.96580467950743e-05	-6.92890175945078e-05	0.00528698572765169	-0.742033744667857	1.25163674895662	0.000299681508141673	-9.37624379090587e-06	-0.0501911108812975	-0.0464772624672393	-1.44995762745376	-0.000173879369399738	0.0468392680370017	-0.0933266378788324	0.00213821698991197	2.21177115507864e-05	1.77217164548369e-05	309.672973474768	0	7.21860304035159	0	2.20318274503738	0	984.417442888484	0	-4.03975847812073	0	634.536784281281	0	40.8136793319989	0	19.8515154482285	0	24.0006525808174	0	10.9487490159406	0	2.46496988248281	0	0.866407071971674	0	-11.8690498628601	0	-2.90993826184283	0	0	309.672973474768	0	7.21860304035159	0	2.20318274503738	0	984.417442888484	0	-4.03975847812073	0	634.536784281281	0	40.8136793319989	0	19.8515154482285	0	24.0006525808174	0	10.9487490159406	0	2.46496988248281	0	0.866407071971674	0	-11.8690498628601	0	-2.90993826184283	-0.190619746693017	33.0515867209646
310.89764143026	-1.88838859213465	-1.79770105875416	4.93652956953083e-05	0.000381838077991877	0.699614639315113	-0.00522325729427338	-0.000776275815457234	0.000151381229610351	-0.00069220893823407	0.00962722944020608	-0.000413887046037413	0.0601595247063824	0.000139967592450311	0.146794978756627	0.000143062641087821	0.000105326865014318	0.00665774908719369	-0.737440086433562	1.21375901883354	0.00699938135721188	0.00873890747743623	-0.0401639292388899	-0.049500910274624	-1.46274916219722	-0.0119931558182915	0.0480894492248774	-0.0861612769708486	7.91520186456823e-05	0.00458482663596064	0.00390972393600239	310.89764143026	0	5.97795781904726	0	1.2224719157457	0	986.051573900471	0	-2.58924653235075	0	635.876188445859	0	38.4273201356868	0	17.6635870038216	0	21.975396393903	0	9.07417967842072	0	1.57598747333263	0	0.164125793225502	0	-10.8609710043452	0	-1.95982714396419	0	0	310.89764143026	0	5.97795781904726	0	1.2224719157457	0	986.051573900471	0	-2.58924653235075	0	635.876188445859	0	38.4273201356868	0	17.6635870038216	0	21.975396393903	0	9.07417967842072	0	1.57598747333263	0	0.164125793225502	0	-10.8609710043452	0	-1.95982714396419	-1.09446755738188	27.7487302377884
311.764558495576	-2.48612329344253	-1.74871459241777	-2.00870680861343e-05	3.53264418017755e-05	0.699691515271758	-4.45956537144693e-05	0.00177535437552542	2.51856257597563e-05	-0.000593827380034893	0.00586300180058598	9.44752766677643e-05	0.0579634316451115	9.33449163308555e-05	0.145717547097157	2.45315478074132e-06	8.09086917739442e-05	0.00256741093568272	-0.729851174583707	1.20280423543964	0.00796544968627623	0.0131365389746295	-0.0296855767135452	-0.0496559747278918	-1.44414133703649	-0.0213600600264799	0.0470533273377387	-0.0772679989738855	0.000121265947516728	0.00351308423257681	0.00221718878645323	311.764558495576	0	4.02143471846914	0	-0.443822544339558	0	990.49418180731	0	1.17099125340339	0	639.08303518598	0	28.281321268766	0	9.12767062460866	0	14.7392302490694	0	2.89485402881785	0	0.915837143349055	0	-0.647923921313477	0	-9.02822963364708	0	-0.690138038478034	0	0	311.764558495576	0	4.02143471846914	0	-0.443822544339558	0	990.49418180731	0	1.17099125340339	0	639.08303518598	0	28.281321268766	0	9.12767062460866	0	14.7392302490694	0	2.89485402881785	0	0.915837143349055	0	-0.647923921313477	0	-9.02822963364708	0	-0.690138038478034	-0.0418797559410388	15.5498655257815
312.81899923706	-2.01375786448701	0.199109624661951	5.80357495049635e-05	2.30973796932473e-05	0.699646190235589	-0.000495088087131349	-2.04100482851527e-05	2.22419774919495e-05	-6.68712177407744e-05	0.00813059817226701	-5.63174758300009e-06	0.0558012015677304	1.92172830246587e-05	0.144235072586381	-1.46162586978431e-05	-1.86253226380654e-05	0.000771737831946564	-0.719977805888021	1.16142158803038	0.00348908113039941	0.00823236047139544	-0.0114674047672098	-0.053631718293401	-1.4251831389753	-0.0230139998739447	0.0360193047095151	-0.0653968322520754	0.000114108881485344	-4.70548657021888e-05	1.08857242633182e-05	312.81899923706	0	1.53262332840705	0	-1.37005832997435	0	996.391055199485	0	3.44299428941991	0	640.248003274067	0	14.2593533948451	0	3.55092132485775	0	11.8607945784374	0	1.29707726296664	0	0.181518856161569	0	-1.33514554088806	0	-7.34914692622231	0	-0.102703619856742	0	0	312.81899923706	0	1.53262332840705	0	-1.37005832997435	0	996.391055199485	0	3.44299428941991	0	640.248003274067	0	14.2593533948451	0	3.55092132485775	0	11.8607945784374	0	1.29707726296664	0	0.181518856161569	0	-1.33514554088806	0	-7.34914692622231	0	-0.102703619856742	1.33651873099235	8.03571931481881
313.939857246674	-0.383519828951464	1.95050819989955	2.47088452793008e-05	8.65132355255173e-06	0.702990012520519	-7.17359095921162e-06	-0.00022452747732315	0.00059297234458917	-0.00160328546210526	0.0108591117920372	-0.00231705647816052	0.0584240097848636	5.66860259089502e-05	0.145297579848163	-2.03809514064571e-05	-5.35092446853889e-05	0.00629467088594206	-0.720755730510855	1.22395429597773	-0.000642225629032255	-0.00833891751239241	0.0162673026630752	-0.0705818842985819	-1.39431321536897	-0.0608684751543201	0.0466375558110043	-0.0620283844450816	0.0032130451121107	-0.00309098259760052	-0.00405128321782553	313.939857246674	0	0.119775933324985	0	0.0176707907889541	0	998.425495364076	0	1.96828901762522	0	642.27544022079	0	11.0740995720461	0	5.37437525305197	0	9.95669059963492	0	4.51516959726231	0	-0.770017845288134	0	-0.412857591383516	0	-8.41744578418297	0	-1.20416790249447	0	0	313.939857246674	0	0.119775933324985	0	0.0176707907889541	0	998.425495364076	0	1.96828901762522	0	642.27544022079	0	11.0740995720461	0	5.37437525305197	0	9.95669059963492	0	4.51516959726231	0	-0.770017845288134	0	-0.412857591383516	0	-8.41744578418297	0	-1.20416790249447	1.5865897935488	9.03803021190975
314.842226567122	1.15683007739867	1.46067246359801	2.28475697104186e-05	0.000129723851614289	0.705161442611126	0.000511127657409034	0.000229418536121081	0.00375063024436626	-0.000133491787473524	0.0079873876554898	0.000134237053330676	0.0636316668919142	0.000309680200710608	0.145224373380852	1.1097784693026e-05	4.55389781733299e-06	0.00369005056598839	-0.712111765138832	1.20083918492575	7.01288838172981e-05	-0.00105523305699384	0.0207346725794345	-0.062308914128017	-1.39720384055524	-0.0625885557865213	0.0538342248137845	-0.0531750179102691	2.6025281436017e-05	1.38669371277801e-05	1.46795446236119e-05	314.842226567122	0	0.47997433802677	0	1.69670021265974	0	998.75020244168	0	2.58111231248678	0	645.422452180669	0	11.3454393032712	0	5.92208073221823	0	11.0063406100003	0	10.4522414840066	0	-0.453033463149354	0	0.440798102637227	0	-8.06378457179904	0	-0.662194636696067	0	0	314.842226567122	0	0.47997433802677	0	1.69670021265974	0	998.75020244168	0	2.58111231248678	0	645.422452180669	0	11.3454393032712	0	5.92208073221823	0	11.0063406100003	0	10.4522414840066	0	-0.453033463149354	0	0.440798102637227	0	-8.06378457179904	0	-0.662194636696067	1.43954043550991	7.22570577868346
315.845085341643	2.30893599621108	-0.551004211769082	-0.000100954920857636	-2.0866954720802e-05	0.705509114034962	-0.00021102227265235	-2.6767158467081e-05	0.00171767706112906	-0.00376008936457477	0.0119844872450819	-2.57261929762862e-05	0.0583848591083109	0.000115676476058366	0.144615959848179	2.69759606975945e-05	5.10639838307777e-05	0.00112571973240531	-0.705235642245816	1.15179080242168	0.00723145404528619	-0.00074321731895686	0.024266954201182	-0.0502294350890334	-1.40809624713856	-0.0640628097165074	0.0613875401310887	-0.046235516486226	8.79418315127669e-05	-0.000742491495009195	-4.83956716063585e-05	315.845085341643	0	2.29319795479505	0	2.20029006623249	0	1002.14152127132	0	3.29445730918326	0	646.026053216096	0	17.8752827084373	0	6.9218621484035	0	11.8962992429156	0	11.0890972624897	0	0.467414416830976	0	0.845840830367151	0	-7.48626337635347	0	-0.159716829443528	0	0	315.845085341643	0	2.29319795479505	0	2.20029006623249	0	1002.14152127132	0	3.29445730918326	0	646.026053216096	0	17.8752827084373	0	6.9218621484035	0	11.8962992429156	0	11.0890972624897	0	0.467414416830976	0	0.845840830367151	0	-7.48626337635347	0	-0.159716829443528	2.09551394237998	7.7671995070231
316.996712566914	2.28858179325793	-1.99625891889326	4.26288641900112e-05	1.05777813136423e-05	0.702776583714827	0.00171765224193817	-5.83244677228734e-05	0.00438770958444185	-5.22310258517031e-05	0.00767682800545873	0.000111443829864041	0.0555359716047812	5.3732769701573e-05	0.140453048442285	1.90011587890156e-05	-3.40284409496073e-05	9.77650443193889e-06	-0.705890873445348	1.12641426029812	0.0176020461991668	-0.0292102316934122	0.0393248836801871	-0.0463895154506461	-1.45155057061904	-0.02675646740353	0.0676162629171118	-0.0446624972306851	6.04834623239655e-05	-0.0160311303657363	-0.00650000836492473	316.996712566914	0	5.09512049751566	0	0.498537781417499	0	1008.96285543681	0	-0.849373357036792	0	648.761627781627	0	34.4920559477007	0	-3.17481846098833	0	18.5512783656565	0	6.44489748897609	0	1.2154494724855	0	-0.195011971148442	0	-10.0240981640339	0	-1.26244564380074	0	0	316.996712566914	0	5.09512049751566	0	0.498537781417499	0	1008.96285543681	0	-0.849373357036792	0	648.761627781627	0	34.4920559477007	0	-3.17481846098833	0	18.5512783656565	0	6.44489748897609	0	1.2154494724855	0	-0.195011971148442	0	-10.0240981640339	0	-1.26244564380074	3.79950608765665	-3.45333313935371
318.305104430497	0.587847548039322	-0.328313056279439	-3.6788889904325e-05	-4.56950986734137e-05	0.703614880036196	0.000104464440286267	-2.24991511614223e-05	9.12552533619606e-05	3.40338407873868e-06	0.0138624357750028	8.56803406612855e-05	0.0596527642955643	1.02602897156276e-05	0.138574800764142	6.48722856810861e-05	2.14397680427757e-05	-0.0127343723266332	-0.72794078705741	1.22035662486749	0.00538325614932001	-0.0197975255422059	0.0215294277206378	-0.0456429663194773	-1.46281628659852	-0.0277668628908512	0.0649497513088907	-0.0628047797349638	0.00948295520243463	-8.80821979435018e-05	0.00441782880250691	318.305104430497	0	7.11825833954393	0	-1.3611214057998	0	1012.42047841638	0	-4.05485712941167	0	651.74148671266	0	40.8149173035134	0	-9.04855633940039	0	24.0171320304917	0	1.35079859657894	0	2.36517695538211	0	-1.33176547803137	0	-11.862541056222	0	-2.93225645888582	0	0	318.305104430497	0	7.11825833954393	0	-1.3611214057998	0	1012.42047841638	0	-4.05485712941167	0	651.74148671266	0	40.8149173035134	0	-9.04855633940039	0	24.0171320304917	0	1.35079859657894	0	2.36517695538211	0	-1.33176547803137	0	-11.862541056222	0	-2.93225645888582	3.95860020206946	-5.76857410801292
319.342282531122	-1.16622112372334	1.67251052746721	0.000743332272565784	2.97764552866568e-05	0.706870380864715	0.000616362922972934	-3.80777650416874e-06	0.00508911282823748	-0.000164805176636277	0.0127987625445023	-1.49308447390558e-06	0.062948360824036	-9.75082648864903e-05	0.139598102325539	-1.82048328509396e-05	-6.45665200945719e-05	-0.00255420959313986	-0.742370386328048	1.28855379593781	0.00663600611029535	-0.0289210819558753	0.0213521965786179	-0.0417455023285214	-1.46731382553369	-0.0245425204946325	0.0534269907680573	-0.0751448065680351	0.0159114276993966	-0.00216768365496323	-0.00180415742682381	319.342282531122	0	6.8106129122723	0	-0.556973696219883	0	1012.78149584606	0	-4.60670354402291	0	652.730931968556	0	40.5500175051927	0	-8.59584896233267	0	23.2648771550826	0	2.6404306874159	0	2.09961476800797	0	-0.722351264739598	0	-12.2527249740054	0	-3.41711590307543	0	0	319.342282531122	0	6.8106129122723	0	-0.556973696219883	0	1012.78149584606	0	-4.60670354402291	0	652.730931968556	0	40.5500175051927	0	-8.59584896233267	0	23.2648771550826	0	2.6404306874159	0	2.09961476800797	0	-0.722351264739598	0	-12.2527249740054	0	-3.41711590307543	1.40685520016427	-4.6018509883674
320.231896163149	-2.23848415205618	1.84259398139011	5.60499849933663e-06	-7.29921004390887e-05	0.705564771822673	-8.24148786394829e-05	0.00266369151039401	6.11273871307727e-05	-9.34438047846892e-05	0.00792585888818992	0.000630914073079987	0.0585121856145686	-5.48712156137361e-05	0.137438588831038	2.75792726654947e-05	1.19281473966329e-05	-0.00112191426571388	-0.745019010484694	1.30247009415965	-0.0128016118381554	-0.0058800807371451	0.000704299132403206	-0.0344401174784195	-1.48303470482467	-0.0109439923747091	0.0431581913819224	-0.0771243871779237	0.0171099142458524	0.00116288978499035	0.000783787464341741	320.231896163149	0	5.24277957426337	0	1.14073171539174	0	1015.63121449972	0	-7.6145428074279	0	655.977265691805	0	35.228647779563	0	-3.10761582894911	0	17.4849463898206	0	8.85982739171789	0	1.26835181396525	0	0.113964830044372	0	-13.7222505233794	0	-5.00338465994601	0	0	320.231896163149	0	5.24277957426337	0	1.14073171539174	0	1015.63121449972	0	-7.6145428074279	0	655.977265691805	0	35.228647779563	0	-3.10761582894911	0	17.4849463898206	0	8.85982739171789	0	1.26835181396525	0	0.113964830044372	0	-13.7222505233794	0	-5.00338465994601	-1.36868502980585	-0.300131086524077
321.174374691681	-2.45071121457065	0.276494254270569	4.04050446824875e-06	-4.15160879168451e-05	0.705090385915932	0.00177441744541102	-1.5545588848896e-05	8.40158313321619e-05	-0.0027432282397883	0.00911013630507266	-2.21647783822926e-05	0.0557530986800552	-2.8292231544868e-05	0.135793208273689	3.0708671511715e-05	0.000111837345121763	-2.61571232864884e-05	-0.751481233122427	1.31808356150808	-0.003121613958851	-0.00470867815290893	2.9503037016246e-05	-0.0392452216321408	-1.47941843473831	-0.00568546904765219	0.0401823587850194	-0.0811219491773458	0.0174731838273625	1.25709079816591e-05	-5.32298475757538e-10	321.174374691681	0	2.95059555059827	0	2.24041331811959	0	1021.21102758053	0	-10.2640772060967	0	657.462167546429	0	21.6340041527801	0	3.28303604369706	0	13.9364525849925	0	11.0379460213072	0	0.656051473918148	0	0.892356885022438	0	-15.6081590262093	0	-5.73618945662074	0	0	321.174374691681	0	2.95059555059827	0	2.24041331811959	0	1021.21102758053	0	-10.2640772060967	0	657.462167546429	0	21.6340041527801	0	3.28303604369706	0	13.9364525849925	0	11.0379460213072	0	0.656051473918148	0	0.892356885022438	0	-15.6081590262093	0	-5.73618945662074	-2.69902687022129	3.78657506264299
321.972351754259	-1.82154449208813	-1.34609080017288	-8.67466266044887e-05	5.10492147566948e-05	0.705160415848478	-0.00234419376770196	-0.000416077864700464	2.01905724579397e-05	0.00110296449617035	0.0152938598018896	0.000405380728248372	0.0554328069244916	-5.45199956529046e-05	0.134612368464597	-0.000111236566400736	-7.41140867165705e-05	-2.57146118018677e-05	-0.755525477525273	1.33563545710186	9.3277036530165e-05	8.68730864923969e-05	3.78611917036893e-05	-0.0398317969142652	-1.49051376157542	-0.00356453239540473	0.043108304029926	-0.0834816081223692	0.0174761528775691	1.40418387884824e-05	6.68954104024417e-05	321.972351754259	0	1.19970129717281	0	1.78316709831076	0	1025.07984606416	0	-9.32947744605978	0	657.904067630212	0	13.0282530975296	0	1.36477601736537	0	13.0475667228292	0	10.586730646423	0	0.0192685991718308	0	0.505795391217059	0	-14.8133947593785	0	-5.33273753557808	0	0	321.972351754259	0	1.19970129717281	0	1.78316709831076	0	1025.07984606416	0	-9.32947744605978	0	657.904067630212	0	13.0282530975296	0	1.36477601736537	0	13.0475667228292	0	10.586730646423	0	0.0192685991718308	0	0.505795391217059	0	-14.8133947593785	0	-5.33273753557808	-1.62675366391055	-1.7822461724725
322.744204832194	-0.67679675254675	-1.99935192186261	-2.14631842781446e-05	-0.000109252279948606	0.704851218288272	-1.5543129823847e-06	-0.000137476184555189	5.60264636984008e-06	8.14794326081914e-05	0.0135153229523185	0.00179473236412229	0.0573760877500291	-6.93185413900355e-05	0.13278489294534	-0.000126172545407649	-8.97608836272814e-05	1.92077565966753e-05	-0.759671815205776	1.32412193477297	-0.000118680654102313	0.000792184708013916	0.00292749102869556	-0.0346419440895225	-1.48125917327719	-0.0142207957797553	0.0343216130535444	-0.0866952252287099	0.016252689493344	7.947191599051e-05	5.62002906361468e-05	322.744204832194	0	0.211769658650041	0	0.40979807472377	0	1026.42969589256	0	-7.62005249757338	0	660.377581818889	0	11.0851638002797	0	-0.910661744276513	0	10.0501075677396	0	6.08291950594208	0	-0.680103692477229	0	-0.234707186445433	0	-13.8575106617936	0	-4.10062356974465	0	0	322.744204832194	0	0.211769658650041	0	0.40979807472377	0	1026.42969589256	0	-7.62005249757338	0	660.377581818889	0	11.0851638002797	0	-0.910661744276513	0	10.0501075677396	0	6.08291950594208	0	-0.680103692477229	0	-0.234707186445433	0	-13.8575106617936	0	-4.10062356974465	0.898026156012084	-4.76352857880553
323.685628202513	0.931239477526355	-1.00203528109451	-9.48825476796113e-05	-0.000128996917089737	0.707384585990696	-0.000166848723346512	0.000296769768606496	-0.00294617946614112	-1.0906197672633e-05	0.0097096403787922	-1.46883128695171e-06	0.0648452571656382	-0.00017800674328282	0.132695479452961	0.000169155523400133	2.6344694057113e-05	-0.000724728027013592	-0.764660112259142	1.37511945903999	-0.000853246639439524	0.0092528050748483	-0.00315632219692588	-0.0339163161704217	-1.48666429168682	-0.0188054645295506	0.0397045142311347	-0.0901003797056644	0.0188937795426823	0.00376123477034175	0.00394220098415626	323.685628202513	0	0.336447905232452	0	-1.14368451321243	0	1026.65184453402	0	-7.69701976785979	0	663.026132526269	0	11.1677365305938	0	-1.23142602518512	0	9.99097463142855	0	1.44606353909786	0	-0.568724586122312	0	-1.13121854675616	0	-13.9789259658943	0	-4.16558319883662	0	0	323.685628202513	0	0.336447905232452	0	-1.14368451321243	0	1026.65184453402	0	-7.69701976785979	0	663.026132526269	0	11.1677365305938	0	-1.23142602518512	0	9.99097463142855	0	1.44606353909786	0	-0.568724586122312	0	-1.13121854675616	0	-13.9789259658943	0	-4.16558319883662	4.05647789101235	-1.77708187808431
324.724955705984	2.24341924908113	1.17290595534463	-1.43854182778589e-05	-9.57996020484188e-05	0.707573030863078	0.00127722494899446	0.000120882834982814	-0.000120889395815203	0.00259995483045806	0.0121809212033867	0.000128131154023627	0.0615437109158496	2.53041677971441e-05	0.131643792301654	9.79814179950606e-05	-1.8978188941151e-05	1.17395646915269e-05	-0.771558204908681	1.36707908983357	-0.0122844453458336	0.0143103982328429	1.63472314856656e-05	-0.0374606978192275	-1.47957729794278	-0.014291181209915	0.0305695650474156	-0.0944995600894546	0.0176503201104212	0.00405494678369977	0.00186605150406028	324.724955705984	0	2.0653577245921	0	-1.04246591416591	0	1029.68208721241	0	-7.27179213459303	0	663.46660869307	0	16.7077331420703	0	-0.0978533233587476	0	10.7585659384382	0	1.56688789045786	0	0.390862051527768	0	-1.04896268934992	0	-13.6155227564562	0	-4.08734677832099	0	0	324.724955705984	0	2.0653577245921	0	-1.04246591416591	0	1029.68208721241	0	-7.27179213459303	0	663.46660869307	0	16.7077331420703	0	-0.0978533233587476	0	10.7585659384382	0	1.56688789045786	0	0.390862051527768	0	-1.04896268934992	0	-13.6155227564562	0	-4.08734677832099	5.27055103531639	3.66817872103385
325.632272033758	2.45914434823666	1.99636838583302	-4.49632331458433e-05	-8.28528109596647e-05	0.705102341264046	-0.000407220118974535	-0.000235073422577126	-0.00357920113849062	-0.00168560740607977	0.0044880437997479	-0.000837135605377431	0.0584512334689507	-2.50635719419864e-05	0.128162099284743	-6.22648422686078e-05	-2.81246582194402e-05	-0.000145444187504745	-0.771086970513016	1.34415335517454	-0.0105497026700124	0.0124655067323333	-0.00114941413769707	-0.0380456004670742	-1.48075494595859	-0.0122950281865626	0.0307800768371406	-0.0924893407573232	0.0139046287029224	0.000316261814795872	1.25585775120698e-05	325.632272033758	0	4.27243427490236	0	0.527956255891299	0	1035.05566176713	0	-3.43572456983438	0	666.241726589021	0	29.8020526129198	0	9.27948688939931	0	17.5610170995036	0	6.5580403849542	0	0.980030113598875	0	-0.181292385561304	0	-11.5057388671338	0	-3.07930616452798	0	0	325.632272033758	0	4.27243427490236	0	0.527956255891299	0	1035.05566176713	0	-3.43572456983438	0	666.241726589021	0	29.8020526129198	0	9.27948688939931	0	17.5610170995036	0	6.5580403849542	0	0.980030113598875	0	-0.181292385561304	0	-11.5057388671338	0	-3.07930616452798	3.9335993295115	18.4241766736905
326.650749494826	1.58138104389254	0.770717623596053	2.75936112757179e-05	-5.0731740707015e-06	0.705156515383991	0.000713853531591042	1.13143845020905e-05	-0.0014956396968393	0.00038113740454184	0.0127359160428651	-0.000128738797256454	0.0605476454077756	4.88549182619527e-05	0.126264790826564	6.73607515189493e-05	9.61608217291891e-05	-0.000248835657957858	-0.770186789808299	1.31681062690104	-0.0113682141209544	0.0108495840653153	-0.00757858539229641	-0.040511274782862	-1.46978910100049	-0.0106742576332085	0.0328274500782483	-0.0896014044454269	0.00933241640267616	-1.8029522377267e-06	4.34426825881858e-05	326.650749494826	0	6.42076547846833	0	2.10594761163599	0	1039.65520046448	0	-0.0102152561829805	0	668.825335052482	0	39.7836856580786	0	16.8038605969933	0	23.2941367814042	0	10.964620906737	0	1.82489153634546	0	0.769234535564228	0	-9.4906338125482	0	-1.81435081528243	0	0	326.650749494826	0	6.42076547846833	0	2.10594761163599	0	1039.65520046448	0	-0.0102152561829805	0	668.825335052482	0	39.7836856580786	0	16.8038605969933	0	23.2941367814042	0	10.964620906737	0	1.82489153634546	0	0.769234535564228	0	-9.4906338125482	0	-1.81435081528243	1.49357292206382	28.2817388031773
327.580096052682	0.064511270520151	-1.18572677843352	-0.000908203399113018	-6.81476208565577e-06	0.706371219814477	-1.7716853372047e-05	8.70773337999653e-05	-0.00508558702701248	0.00036654695244404	0.00907637772100979	1.3636089902563e-05	0.0610060719614498	-6.88480669514767e-06	0.125909135114405	3.05210539891688e-05	1.94133287674345e-05	-0.00689535610162194	-0.775071960092517	1.32921183672706	-0.0113096404984727	0.0104996852608343	-0.0133003960335266	-0.0496558490062975	-1.44879587543439	-0.0187138863818632	0.0350312463933844	-0.0917166840654978	0.00876719205783205	0.000268387678742383	0.000430452496378976	327.580096052682	0	7.21534134915722	0	1.89475324809932	0	1040.51629751017	0	0.0456344323637611	0	669.181577843129	0	40.8237192878535	0	17.0078187781622	0	23.4909752684704	0	10.7505609290471	0	2.46027044303353	0	0.59186563929737	0	-9.4337149879368	0	-1.81081852513916	0	0	327.580096052682	0	7.21534134915722	0	1.89475324809932	0	1040.51629751017	0	0.0456344323637611	0	669.181577843129	0	40.8237192878535	0	17.0078187781622	0	23.4909752684704	0	10.7505609290471	0	2.46027044303353	0	0.59186563929737	0	-9.4337149879368	0	-1.81081852513916	0.175918131211313	27.7350685906933
328.570242200711	-1.53659671641832	-1.97527778331888	-0.000116921076237474	-1.03319413100588e-05	0.707671275473711	0.000973402844236325	0.00177070800791421	-0.00434634475876558	0.000909807774618014	0.00280228462393685	-0.000445524652669701	0.058785610293698	1.48457316530776e-05	0.125786060336336	0.000224009282862339	0.000149053218311767	-0.00806060850987529	-0.775134814443797	1.31888259382881	-0.000971571797784787	0.0113011527018058	-0.0127127322409654	-0.0531549730323587	-1.43979930489505	-0.0296716748449656	0.0271967452796059	-0.0897424757932404	0.00711856306756132	0.000167208019040358	0.000466274485543508	328.570242200711	0	6.45775837417572	0	0.158351619098595	0	1041.30961799505	0	1.48181834291591	0	672.285924156645	0	39.8969216991135	0	15.4690163067063	0	20.7535299197825	0	5.10985069464049	0	1.84529329739645	0	-0.35263366177933	0	-8.72292406985695	0	-0.654037308442592	0	0	328.570242200711	0	6.45775837417572	0	0.158351619098595	0	1041.30961799505	0	1.48181834291591	0	672.285924156645	0	39.8969216991135	0	15.4690163067063	0	20.7535299197825	0	5.10985069464049	0	1.84529329739645	0	-0.35263366177933	0	-8.72292406985695	0	-0.654037308442592	0.323502476806782	26.5006107296639
329.666514383764	-2.47459782259869	-0.442338842817284	-0.000130667995346944	-2.10951472404028e-05	0.708605912073416	7.44812281241642e-05	8.60533466448536e-05	-0.00514817658181922	0.00451472045662847	0.000565069366563181	4.92613478178159e-06	0.0601867777184165	-5.01547051614798e-05	0.124710069762639	0.000162112649507544	7.0779407454306e-05	-0.0112841723433141	-0.772686764448832	1.31015122986072	-0.00805297782049548	0.00518288320018894	-0.0166839172981751	-0.0483616412843618	-1.42272456476202	-0.0391534408058353	0.024201548453367	-0.0860803279457455	0.00487231988260261	-8.23000079719482e-05	0.000131778611649406	329.666514383764	0	4.14206412604217	0	-1.35508709816861	0	1046.28581606812	0	4.54675889913095	0	674.607138321922	0	29.0383109950703	0	9.15096875121609	0	16.2058033849776	0	1.31090151096954	0	0.94259688049373	0	-1.32042159766309	0	-6.70588113573381	0	0.656315742220674	0	0	329.666514383764	0	4.14206412604217	0	-1.35508709816861	0	1046.28581606812	0	4.54675889913095	0	674.607138321922	0	29.0383109950703	0	9.15096875121609	0	16.2058033849776	0	1.31090151096954	0	0.94259688049373	0	-1.32042159766309	0	-6.70588113573381	0	0.656315742220674	0.882294581718749	18.5241441473069
330.810936416634	-1.97376153652275	1.72233107127406	-1.51391589019944e-06	1.00329689935889e-05	0.708586169075693	0.00279071058795066	-0.000274174483247725	-0.000852729278793107	-0.00106055165207386	0.00993665726517425	-0.000800412188189001	0.0605808592212909	-1.71949348702472e-05	0.122780846515584	4.68167042219774e-06	-5.11734030923313e-05	-0.0124654465802471	-0.764577252193278	1.27480931780827	-0.00275343344800049	0.00356799916025159	-0.0169392020307698	-0.0338518061045835	-1.45799159710473	-0.0265660903237428	0.0290245403120852	-0.0780334124487558	0.000129859678239677	1.96286813978435e-05	-6.94437545372216e-06	330.810936416634	0	1.4534612219907	0	-0.507321554857702	0	1052.63015445301	0	2.65935860370074	0	675.70922831157	0	14.0058034432134	0	13.370268296685	0	13.7855359102004	0	2.77381164937933	0	0.138163410065323	0	-0.69224935334661	0	-8.11800815054975	0	-0.0088695038833242	0	0	330.810936416634	0	1.4534612219907	0	-0.507321554857702	0	1052.63015445301	0	2.65935860370074	0	675.70922831157	0	14.0058034432134	0	13.370268296685	0	13.7855359102004	0	2.77381164937933	0	0.138163410065323	0	-0.69224935334661	0	-8.11800815054975	0	-0.0088695038833242	0.513574670674318	23.0578286901299
331.627064694358	-0.830132683227057	1.87701893089821	-5.99983460000935e-05	-2.89243887193211e-05	0.707090936171925	4.24916839286795e-05	-6.17012069888e-05	-0.0017260481943489	-6.03606825070847e-05	0.00889761760050997	-0.000103241699155706	0.0583467482911401	1.9762974564059e-05	0.120276100631642	-0.000111343705831113	-1.32924294477971e-06	-0.010568310295142	-0.76339385549403	1.28491483281156	-8.74018410191308e-06	-8.82504901946964e-05	-0.00719008102784345	-0.0355261617374209	-1.46388685180416	-0.0334566798021474	0.0456464117402508	-0.0753416680286883	0.000113870968892692	-4.79982157268911e-05	-3.24542420688834e-05	331.627064694358	0	0.275907087369968	0	1.06831666941794	0	1054.41930114896	0	0.397362177079616	0	678.755711898307	0	11.1687072746052	0	16.7871720343219	0	9.43278136088372	0	8.67250333996591	0	-0.627437494847241	0	0.0694799572948778	0	-9.22051177638074	0	-1.48763643779903	0	0	331.627064694358	0	0.275907087369968	0	1.06831666941794	0	1054.41930114896	0	0.397362177079616	0	678.755711898307	0	11.1687072746052	0	16.7871720343219	0	9.43278136088372	0	8.67250333996591	0	-0.627437494847241	0	0.0694799572948778	0	-9.22051177638074	0	-1.48763643779903	0.0847397384086906	24.8089943463016
332.584916342294	0.822979619920434	0.3021928506608	0.00114246030790799	0.000152021671112338	0.712382518469891	0.000522766322353242	6.21845235866687e-05	-4.48100427069162e-05	2.12602959461399e-05	0.00676424524850418	1.7621194855841e-05	0.0636274703373674	0.000159177661686342	0.123134944000003	3.81839562248337e-05	0.000108560009381954	-0.000188843340469763	-0.759673775461608	1.31363107615795	-3.70450133607937e-05	4.56811211460604e-05	-6.87805001663659e-06	-0.0338473268312046	-1.48342154417911	-0.0257490013553804	0.0482690983167431	-0.0705537140791758	0.000924236768276963	-1.22096997402825e-05	7.38127938769055e-05	332.584916342294	0	0.275331820199924	0	2.22490503259765	0	1054.64165808214	0	0.183272994399097	0	680.359914292729	0	11.1674990017105	0	17.0459901717587	0	8.93619010302637	0	11.0823002172151	0	-0.627820101585319	0	0.872555466410092	0	-9.30039166717262	0	-1.68718977240975	0	0	332.584916342294	0	0.275331820199924	0	2.22490503259765	0	1054.64165808214	0	0.183272994399097	0	680.359914292729	0	11.1674990017105	0	17.0459901717587	0	8.93619010302637	0	11.0823002172151	0	-0.627820101585319	0	0.872555466410092	0	-9.30039166717262	0	-1.68718977240975	0.581259751251731	21.8962411971948
333.521753966589	2.08740993362044	-1.53424530395977	-1.71414316605571e-06	-1.35872923017935e-05	0.713848371423981	-0.00569622564117527	0.00118773033599978	-0.00022585255680718	-0.00469186369396202	0.0103344308575759	4.98827963077851e-05	0.0616843736074397	-1.7988234069504e-05	0.123279933122499	-4.83573650669636e-06	-1.63424803021371e-05	-0.00275531510580489	-0.7637716177755	1.31453778774396	-0.0118496453967643	0.00522327991609321	0.00116062342942567	-0.0379482623130422	-1.48266146471938	-0.0200868301397006	0.0407720684542192	-0.072327402254708	0.000513216010486138	0.00219118942892802	0.000250442023861697	333.521753966589	0	1.68307949042731	0	1.58151447905677	0	1056.88339827229	0	-0.968792872485155	0	681.073411879555	0	14.9088849670867	0	14.9602113430944	0	10.2468264241317	0	10.2433244688062	0	0.24515110937578	0	0.358094375080963	0	-10.2092203507473	0	-2.30385461532731	0	0	333.521753966589	0	1.68307949042731	0	1.58151447905677	0	1056.88339827229	0	-0.968792872485155	0	681.073411879555	0	14.9088849670867	0	14.9602113430944	0	10.2468264241317	0	10.2433244688062	0	0.24515110937578	0	0.358094375080963	0	-10.2092203507473	0	-2.30385461532731	2.48733214920442	19.3025783367079
334.451556921588	2.49489918184715	-1.88863903983196	4.08901963120919e-05	-1.45091694789379e-05	0.712241029930819	-3.24665245986353e-05	-3.69200662239488e-05	0.000100320561538668	-0.000119312280855176	0.00492298701903635	-7.39006508092666e-05	0.0577094560290405	-6.05643480368151e-05	0.120709951514587	-8.27525214218828e-05	6.58105287710768e-06	7.99273917373331e-06	-0.764307627172405	1.31345925806364	0.000984497545548628	-0.00410613428550543	0.0155379199110109	-0.0332969911131848	-1.48305747678957	-0.00582256983992598	0.0375817098377686	-0.0715175876819397	2.57452986979478e-05	-3.88785238563079e-05	1.85594729517387e-05	334.451556921588	0	3.8927832769417	0	-0.164999053169015	0	1062.14921756571	0	-5.13355417212377	0	684.369324538831	0	27.490318915112	0	5.00363979105164	0	18.1307304331978	0	3.99708129455652	0	0.883984604220143	0	-0.52069456077255	0	-12.2943825063127	0	-3.49428514748792	0	0	334.451556921588	0	3.8927832769417	0	-0.164999053169015	0	1062.14921756571	0	-5.13355417212377	0	684.369324538831	0	27.490318915112	0	5.00363979105164	0	18.1307304331978	0	3.99708129455652	0	0.883984604220143	0	-0.52069456077255	0	-12.2943825063127	0	-3.49428514748792	4.65934559896242	8.8574629077637
335.447825982914	1.80106140535684	-0.297331968753836	2.32743177291165e-05	-8.15290272588657e-05	0.711425961804576	-0.00338459268351403	-7.14065410553611e-05	0.000376011093507326	-0.00455821864597609	0.0094087185292794	7.95779414529969e-05	0.0543510376798198	-7.09652263428212e-06	0.118738660961364	3.21057582886031e-05	2.61404115141099e-05	-6.46152376061119e-05	-0.76796748449408	1.30346043754586	-0.00798401832456449	-0.000105713756268688	0.0214980617883109	-0.0416044934987891	-1.46807772468314	0.00126617373510514	0.0338361912466614	-0.0718953978702574	9.64695462228276e-05	3.00841087035612e-05	1.65848764022178e-05	335.447825982914	0	6.12245650714605	0	-1.37709267239197	0	1067.18174484669	0	-7.94293686164918	0	686.065526800042	0	38.9389035163937	0	-1.54312071286613	0	22.1451404055236	0	1.42628104515071	0	1.64958144922119	0	-1.35648104895376	0	-14.2035627646597	0	-4.37011070662857	0	0	335.447825982914	0	6.12245650714605	0	-1.37709267239197	0	1067.18174484669	0	-7.94293686164918	0	686.065526800042	0	38.9389035163937	0	-1.54312071286613	0	22.1451404055236	0	1.42628104515071	0	1.64958144922119	0	-1.35648104895376	0	-14.2035627646597	0	-4.37011070662857	5.19539397237433	4.68615882476075
336.58715820947	0.023409541229657	1.79246079657017	0.00342118475835922	7.7925324511812e-07	0.718622392552224	-2.31170211679628e-05	0.00283338489635274	0.0085636637896261	-0.00023108902062933	0.00944855747382623	0.00460557850917733	0.0644034458317851	1.36311294971991e-05	0.122528646313867	0.00125387996247246	0.00200731701778249	-1.9401642964016e-06	-0.771220738826989	1.29579034328001	-0.0102948198669281	-2.98443431183224e-06	0.0324462486500556	-0.0388533131644126	-1.4709536635565	0.000131642290526721	0.0383967400966233	-0.072888814627603	8.13909743857502e-05	3.55326208477623e-05	2.16582071066307e-06	336.58715820947	0	7.22907387043315	0	-0.391044817209271	0	1068.56202360542	0	-7.34895015934063	0	687.360527764239	0	40.8510973549818	0	-1.05243167197531	0	22.7972991512849	0	3.2506472629518	0	2.47105216806842	0	-0.641635042654547	0	-13.7267115915823	0	-3.84929867323557	0	0	336.58715820947	0	7.22907387043315	0	-0.391044817209271	0	1068.56202360542	0	-7.34895015934063	0	687.360527764239	0	40.8510973549818	0	-1.05243167197531	0	22.7972991512849	0	3.2506472629518	0	2.47105216806842	0	-0.641635042654547	0	-13.7267115915823	0	-3.84929867323557	2.42031781439913	7.14207195636331
337.389556542262	-1.31268540570786	1.82853866907057	6.66923638732194e-05	3.1842273663812e-05	0.717569960029052	-4.28595103392123e-05	0.00367290957260649	0.00271257184865938	-0.00174603425269235	0.00799969662118718	0.00197599359853832	0.0574751009034034	2.21315881201446e-05	0.121089041525171	0.000344537739216296	0.000707235899824646	-1.36436980963277e-05	-0.772429507495381	1.28868075277234	-0.00963033507659923	-0.000224575763727343	0.0387340210150688	-0.0365155812956324	-1.46274130514877	-2.15153771349208e-05	0.0411628282377014	-0.0726783342970218	8.66767931689099e-05	-1.75062787714887e-05	-5.16710605369256e-05	337.389556542262	0	6.69523535191164	0	1.16327267491629	0	1069.03737913322	0	-8.38675276762373	0	690.374067654758	0	40.3778562598906	0	-0.132835664812511	0	20.7783547954967	0	9.09844994055993	0	2.01163310107328	0	0.106273061083446	0	-14.2231334582022	0	-4.74383820865818	0	0	337.389556542262	0	6.69523535191164	0	1.16327267491629	0	1069.03737913322	0	-8.38675276762373	0	690.374067654758	0	40.3778562598906	0	-0.132835664812511	0	20.7783547954967	0	9.09844994055993	0	2.01163310107328	0	0.106273061083446	0	-14.2231334582022	0	-4.74383820865818	-0.45875900239314	5.70407828439006
338.484953670742	-2.42366061593642	-0.109884129512374	1.17220452958882e-06	-8.92968454098204e-08	0.718742212251695	-2.48282389418884e-06	9.79984339723347e-06	0.00523897638996107	-0.00204305687519677	0.00864265516093277	-2.69342122757562e-05	0.0550865544754105	5.75302702258651e-05	0.120739628819993	4.92684873480821e-05	8.17930455940038e-05	-1.33249486753505e-05	-0.775588702290457	1.25565963734945	-0.000714174949887452	-0.00118465208547069	0.0461952230038495	-0.0370986775864229	-1.44723913784534	5.61796406546353e-05	0.0333365961275116	-0.0731993946440602	0.000103910268855612	-1.60340131796176e-05	-2.14408403499328e-05	338.484953670742	0	4.54492690508332	0	2.23832921520142	0	1073.37588385366	0	-10.2955598856426	0	691.793553034199	0	31.4133162348817	0	3.34304340033638	0	18.3810465786626	0	11.1548557997595	0	1.05355748567319	0	0.877274755394188	0	-15.6330878345388	0	-5.75469596790508	0	0	338.484953670742	0	4.54492690508332	0	2.23832921520142	0	1073.37588385366	0	-10.2955598856426	0	691.793553034199	0	31.4133162348817	0	3.34304340033638	0	18.3810465786626	0	11.1548557997595	0	1.05355748567319	0	0.877274755394188	0	-15.6330878345388	0	-5.75469596790508	-2.65738713162167	5.22135088584792
339.306287213525	-2.36876515153681	-1.63544655387479	3.24432356860471e-05	-5.26738319347418e-05	0.718304080126951	8.54185013028442e-05	-1.77063571977731e-05	0.00358938577445621	-0.00113562915028472	0.0133776042933047	-3.62511572006105e-06	0.0538472182564855	-1.71474832137776e-05	0.11914284748729	-1.23325417558731e-05	-3.97291406767582e-06	-8.648245497559e-07	-0.776479183374323	1.23268681418718	-2.39740130974676e-05	-9.60654707729199e-05	0.0523485932354059	-0.0382848395267218	-1.44688894805333	-3.98098579734595e-05	0.0339679649926957	-0.0721517182099186	1.81332804788639e-05	4.81738919249609e-06	-2.31551606314615e-05	339.306287213525	0	2.52008492726482	0	1.46856654880493	0	1078.36875483671	0	-8.40301835287227	0	692.679456084381	0	19.0994064005433	0	-1.31117910262146	0	16.2108842615471	0	10.0288504553976	0	0.53980589571934	0	0.278483233193064	0	-14.158177788338	0	-5.26927459204327	0	0	339.306287213525	0	2.52008492726482	0	1.46856654880493	0	1078.36875483671	0	-8.40301835287227	0	692.679456084381	0	19.0994064005433	0	-1.31117910262146	0	16.2108842615471	0	10.0288504553976	0	0.53980589571934	0	0.278483233193064	0	-14.158177788338	0	-5.26927459204327	-1.84872658046806	-4.15230742395485
340.126390987798	-1.55887770384546	-1.92097256572821	2.75355029986996e-05	7.42955528779111e-05	0.717083656020666	7.17341184457086e-05	1.30195867590452e-05	0.00654737688565944	-0.000909118585909232	0.0120505202363124	3.11434482067164e-05	0.0534292954647712	5.17550533965841e-05	0.11666715991372	3.06421901882498e-05	6.61824335562778e-05	2.03556410188768e-05	-0.773037003439499	1.20627531526218	-7.52635701622e-06	-0.000834357363355129	0.0597573881318441	-0.0359813568125212	-1.43616969884103	0.00142841715388617	0.0394507691345173	-0.0675344778229519	2.97192125130462e-05	-5.93751848745571e-05	-4.5557692876146e-06	340.126390987798	0	0.864571765207661	0	-0.0961581939507038	0	1081.75655626924	0	-5.25927965618071	0	695.673384426169	0	12.0783276541071	0	-7.71308749247131	0	10.2225657621191	0	4.28511521005017	0	-0.178702038470804	0	-0.49139351180581	0	-12.5998467500437	0	-3.89128130449187	0	0	340.126390987798	0	0.864571765207661	0	-0.0961581939507038	0	1081.75655626924	0	-5.25927965618071	0	695.673384426169	0	12.0783276541071	0	-7.71308749247131	0	10.2225657621191	0	4.28511521005017	0	-0.178702038470804	0	-0.49139351180581	0	-12.5998467500437	0	-3.89128130449187	0.514417852984475	-13.3365888111906
341.243318613317	0.268182041601678	-0.113478752695278	-1.56403823482793e-06	7.1980738795115e-05	0.722420333250898	0.000103818134713219	9.57980887846669e-05	8.31856283503271e-05	-0.00194740971496713	0.0104231324132573	3.25626686686073e-05	0.058660632990442	9.50548308530934e-05	0.119305079302077	2.2385683457051e-05	-1.45389971109257e-05	-0.00678373469362765	-0.762354297817272	1.23990859490893	-0.000201547104831172	0.000106386575412735	0.0403619620304432	-0.0458963841347886	-1.44596551979676	-0.000965731440639023	0.046923076455924	-0.0539132601427685	0.00170316133350245	-1.45050517766263e-05	2.10542114621622e-06	341.243318613317	0	0.0986828439086998	0	-1.40688172576887	0	1082.59775322764	0	-4.04158098957253	0	697.536511467582	0	11.0834499278241	0	-9.10756418612976	0	8.24114252417348	0	1.39523395501274	0	-0.791915271216072	0	-1.38164277266723	0	-11.8582282841878	0	-2.93630635517827	0	0	341.243318613317	0	0.0986828439086998	0	-1.40688172576887	0	1082.59775322764	0	-4.04158098957253	0	697.536511467582	0	11.0834499278241	0	-9.10756418612976	0	8.24114252417348	0	1.39523395501274	0	-0.791915271216072	0	-1.38164277266723	0	-11.8582282841878	0	-2.93630635517827	3.66370235721218	-12.4117048455148
342.411046772587	1.99564169653232	1.88203746451313	-4.6975654140378e-05	-8.71424939633378e-06	0.724983915169445	0.00312374087136087	-0.000383682440111282	-7.60061874630766e-05	-0.00127088366326307	0.0079007709591666	-0.000793877673801577	0.0546215105381325	5.33506713228378e-05	0.120408858737538	-0.000119524203946636	-4.84520308546716e-05	-0.00556749349828418	-0.757764210506993	1.20461090445914	-0.00964460964511402	-0.0123814173940992	0.0284415898108877	-0.0488875300890235	-1.45982211901035	-0.0157785167791015	0.0504213313178868	-0.0468210098151036	0.000174458836463836	-0.00615330728399595	-0.0055168281764258	342.411046772587	0	1.50851596267808	0	-0.201785703569484	0	1084.59629406385	0	-2.23762394387593	0	699.191914669186	0	14.1844592243734	0	-6.2412578356209	0	10.9069065679104	0	3.88230926081347	0	0.167761363883257	0	-0.541182252004359	0	-10.6628619841851	0	-1.81437290039362	0	0	342.411046772587	0	1.50851596267808	0	-0.201785703569484	0	1084.59629406385	0	-2.23762394387593	0	699.191914669186	0	14.1844592243734	0	-6.2412578356209	0	10.9069065679104	0	3.88230926081347	0	0.167761363883257	0	-0.541182252004359	0	-10.6628619841851	0	-1.81437290039362	4.17774518586447	-6.50854735667661
343.154135227049	2.48066639694472	1.77598100626544	4.49113485355479e-05	3.84266304540385e-05	0.725341236614783	6.95640336688255e-05	-0.00215448826999086	1.94128199237329e-05	-0.000726563929226246	0.00604779289876787	-2.29262210496105e-05	0.0538341578657581	6.30980418257875e-05	0.11962609294065	-5.65714046016248e-05	-9.26543189882975e-05	-0.00166955507061175	-0.75100482546561	1.19018429147145	-0.00802382462368691	-0.0137212028909933	0.020312887514532	-0.048592681405197	-1.4421735950623	-0.0224204094986804	0.0487243549453588	-0.0390210947136906	5.95766755122751e-05	-0.00406971189945185	-0.00313405954145026	343.154135227049	0	3.21025011757752	0	1.23882453871179	0	1088.50848974856	0	1.05909757820597	0	701.987316986545	0	23.2118792027334	0	1.33174076917861	0	17.2995634405689	0	9.31132375601234	0	0.721013880764995	0	0.151002695071122	0	-9.07695413884511	0	-0.740024159373287	0	0	343.154135227049	0	3.21025011757752	0	1.23882453871179	0	1088.50848974856	0	1.05909757820597	0	701.987316986545	0	23.2118792027334	0	1.33174076917861	0	17.2995634405689	0	9.31132375601234	0	0.721013880764995	0	0.151002695071122	0	-9.07695413884511	0	-0.740024159373287	3.23630459446234	4.29665301596003
344.38864499326	1.84071173528487	-0.533359258797304	-6.15509943136367e-05	4.14538588120992e-05	0.725364470550472	-0.000370472608803276	1.01751874741468e-05	-0.000136300523670754	-0.000611694621451959	0.00872562200991287	0.000123828093952074	0.0518911755833253	0.000117378133501354	0.117895752556605	6.21747829522036e-05	2.43679466423285e-05	-0.00107982343467483	-0.739908388248119	1.14447154201661	-0.00417791938970978	-0.0067571198281097	-2.37083431750494e-05	-0.0560779292109136	-1.41276011299082	-0.0239621338683113	0.0345805917865796	-0.0251843611975304	0.000230495000017857	1.41220641257188e-06	1.69773989730342e-05	344.38864499326	0	6.06104456022673	0	2.15576043757465	0	1095.14031466092	0	3.33977615744474	0	703.256490793247	0	38.7431372123141	0	6.99071250904261	0	20.423877385609	0	11.0442115108094	0	1.61523183827675	0	0.809853823208266	0	-7.4374280327181	0	-0.176631200469293	0	0	344.38864499326	0	6.06104456022673	0	2.15576043757465	0	1095.14031466092	0	3.33977615744474	0	703.256490793247	0	38.7431372123141	0	6.99071250904261	0	20.423877385609	0	11.0442115108094	0	1.61523183827675	0	0.809853823208266	0	-7.4374280327181	0	-0.176631200469293	1.70213694630628	11.9520314720095
345.588296951438	-0.0229504610163923	-2.00409035904472	-1.81442675683046e-05	3.1282962326038e-05	0.728337298450447	-0.000105942171933327	0.000105899432193721	-1.76319926170988e-05	-0.000868513794878689	0.00976943204839315	-0.000775278801972436	0.0534950336163863	0.000103699835685862	0.118596442306248	0.000110909416512977	-1.27329078465393e-05	-0.00612775471824043	-0.739377482769004	1.21899365596656	0.00250155709198346	0.00631192300160157	-0.024916596958012	-0.0640579912585205	-1.40042834746677	-0.0683650436897908	0.053263123058332	-0.0215598787085719	0.00300378618966479	0.000947639245581574	0.00243179143984087	345.588296951438	0	7.2193370034732	0	0.361161317504154	0	1096.61299195893	0	1.8885248622767	0	706.183246140103	0	40.8254238873071	0	5.3511768281722	0	22.454012120042	0	6.00378543890898	0	2.46449962589257	0	-0.270468628417212	0	-8.43956483026384	0	-1.30828174551536	0	0	345.588296951438	0	7.2193370034732	0	0.361161317504154	0	1096.61299195893	0	1.8885248622767	0	706.183246140103	0	40.8254238873071	0	5.3511768281722	0	22.454012120042	0	6.00378543890898	0	2.46449962589257	0	-0.270468628417212	0	-8.43956483026384	0	-1.30828174551536	1.62190166036722	11.887749511952
346.797157001404	-1.8888916803801	-0.44200034759696	-6.56107177928798e-05	0.000840512085850988	0.731796570074047	-0.00686866289419668	-0.000970610562338506	-0.00452726543983573	0.00208160985784301	0.0106577307743147	-0.000101988873413629	0.0562926365716445	6.58391852938323e-05	0.119591137770784	-5.93261371179794e-05	1.06495194285038e-06	-0.000592889894950035	-0.73247719638911	1.17136123426689	0.00495049330233121	0.000715805366356296	-0.0297935268691078	-0.0667519119010119	-1.3909691811665	-0.0692077200624236	0.0597729795473544	-0.0124030189449915	3.87073504157364e-05	0.000514441020527046	0.000141514134731741	346.797157001404	0	5.98534337700437	0	-1.38351463821154	0	1098.23453695675	0	3.36522756065608	0	708.975960783015	0	38.4589677590882	0	3.64840729414457	0	20.4345290088802	0	1.24884688140293	0	1.57919194663464	0	-1.3396269259237	0	-7.40527817896933	0	-0.169297169533034	0	0	346.797157001404	0	5.98534337700437	0	-1.38351463821154	0	1098.23453695675	0	3.36522756065608	0	708.975960783015	0	38.4589677590882	0	3.64840729414457	0	20.4345290088802	0	1.24884688140293	0	1.57919194663464	0	-1.3396269259237	0	-7.40527817896933	0	-0.169297169533034	1.51113766042635	12.2933088600875
347.939533197684	-2.49205568203196	1.70835069570833	-2.80825769857761e-05	-2.63305732457373e-05	0.729889776733222	-0.000937064135366526	-2.76297355037397e-05	-0.00177367540962638	-0.00022530608117626	0.011066756647749	1.72738631257766e-05	0.0535173503431515	-3.0366018689047e-05	0.116248594262338	-6.46605730435207e-06	1.06514457941875e-06	-0.000411831624997577	-0.724977378691343	1.13144299284845	-0.0171775918355993	0.0190902731550413	-0.040272063533145	-0.0339488873442848	-1.45793082302603	-0.0489957209133026	0.072899965360988	-0.00669476192311766	9.91832035383365e-06	0.0123414176287861	0.00435641296056954	347.939533197684	0	3.3433892400859	0	-0.554120496550502	0	1104.3838370402	0	1.31510598223855	0	710.047237277077	0	24.0611112745779	0	8.70974953993835	0	17.7968297269287	0	2.65761814456352	0	0.752022080945926	0	-0.722067898387154	0	-8.92984455821562	0	-0.686691037646904	0	0	347.939533197684	0	3.3433892400859	0	-0.554120496550502	0	1104.3838370402	0	1.31510598223855	0	710.047237277077	0	24.0611112745779	0	8.70974953993835	0	17.7968297269287	0	2.65761814456352	0	0.752022080945926	0	-0.722067898387154	0	-8.92984455821562	0	-0.686691037646904	0.0573332226641894	18.1495975550175
348.794907695318	-1.9383565244851	1.84812314116922	-2.22153354130233e-06	-2.26883273035795e-05	0.727891514585773	-6.62989624067656e-05	-9.62559651207269e-06	-0.00574804703115936	-0.00052248168717163	0.0100412936197107	-4.26872415274419e-05	0.0531750651615632	-1.33071500039784e-05	0.112947236596236	-2.41512095879056e-05	-4.29171556210052e-05	-1.08444119393741e-05	-0.729378108299122	1.11552629121584	-0.0137127327755098	0.0332428940674654	-0.0539263961044511	-0.052933285647244	-1.42711633051127	-0.0269662227156398	0.0693000098416227	-0.00678913782567936	6.67404370869253e-06	0.0172702208701268	0.00628918963898277	348.794907695318	0	1.38911721492924	0	1.08785889286183	0	1108.87169618514	0	-2.43244423861867	0	713.204058311564	0	13.704745563098	0	17.3059715067023	0	10.5988058209345	0	8.73579123558508	0	0.114349765287749	0	0.0794894258695506	0	-10.7622345656504	0	-1.91366478362098	0	0	348.794907695318	0	1.38911721492924	0	1.08785889286183	0	1108.87169618514	0	-2.43244423861867	0	713.204058311564	0	13.704745563098	0	17.3059715067023	0	10.5988058209345	0	8.73579123558508	0	0.114349765287749	0	0.0794894258695506	0	-10.7622345656504	0	-1.91366478362098	-1.04699458324325	26.7794177483328
349.899518690192	-0.285153877674996	-0.0748664478990878	-7.98281049835263e-05	-6.52326860015571e-05	0.728912982965568	-0.000118832163886788	-7.96530145686113e-06	-0.000277615047559944	1.84334866347088e-05	0.0133190016280413	3.74072999226027e-05	0.0558201400876268	-5.43567708017082e-05	0.11177831520576	1.32145861275155e-06	-5.38389978353041e-05	0.0156138562878236	-0.75345337265958	1.22356778752481	-0.00350144304730391	0.0230092281009217	-0.0317234123254219	-0.0437287651516582	-1.46591543559375	-0.0277185463249136	0.0620380011042236	-0.0283236742568259	0.0101720224632029	0.000889316366114417	-0.0019647205703306	349.899518690192	0	0.100880772740972	0	2.22551339944291	0	1110.63230944219	0	-4.06326756033663	0	714.735292333004	0	11.0656782376019	0	19.8006405356253	0	8.22914633668745	0	10.9922378751453	0	-0.787503527935907	0	0.884682846060547	0	-11.8589643150422	0	-2.96588569618972	0	0	349.899518690192	0	0.100880772740972	0	2.22551339944291	0	1110.63230944219	0	-4.06326756033663	0	714.735292333004	0	11.0656782376019	0	19.8006405356253	0	8.22914633668745	0	10.9922378751453	0	-0.787503527935907	0	0.884682846060547	0	-11.8589643150422	0	-2.96588569618972	-0.52220631098197	25.6096377079518
350.919606703873	1.41196938125278	-1.83261151834847	-7.06827670474935e-06	-4.48360453023985e-06	0.731464413181909	-1.39787995792177e-05	-0.000134470595339276	-0.00448738017554244	9.29645406049038e-05	0.0115851521952208	0.000150036217282259	0.0576089256674491	-3.18738289053266e-05	0.112338532689255	-5.90162563317578e-06	-0.000103419171730993	0.00433758825336389	-0.765422809340004	1.27484785704014	-0.000507231148397091	0.0308458776065952	-0.0301963826950855	-0.0390241833211159	-1.47386412400922	-0.0241202177619662	0.0483806611761331	-0.0384557435577692	0.0152321169844632	0.000710114509059665	-5.99013494810143e-05	350.919606703873	0	0.694849668853469	0	1.11600518781677	0	1111.22753392985	0	-4.97055073702173	0	716.218716092555	0	11.6973716428027	0	18.8663870748187	0	9.63077642335868	0	8.82151961912509	0	-0.291953472779999	0	0.0956064024155716	0	-12.44219062572	0	-3.71211100619596	0	0	350.919606703873	0	0.694849668853469	0	1.11600518781677	0	1111.22753392985	0	-4.97055073702173	0	716.218716092555	0	11.6973716428027	0	18.8663870748187	0	9.63077642335868	0	8.82151961912509	0	-0.291953472779999	0	0.0956064024155716	0	-12.44219062572	0	-3.71211100619596	2.27355858312607	24.7157848242648
351.801918758435	2.3441609757512	-1.68700494595169	-4.4506383308269e-05	-0.00013452370731316	0.730822577986167	-3.84265247487077e-05	-0.00184601789831356	-0.000108478747058412	-6.25208963382855e-05	0.00873401641689335	4.3798869573489e-05	0.0560945311711208	-3.51289640128053e-05	0.11045452455934	-3.46033962480665e-05	-6.02352492049969e-06	0.0023112123393143	-0.768046690131024	1.30235442478533	0.0156100270288282	0.00722106832866229	-0.0120972775755596	-0.0317314138942791	-1.48018683426273	-0.0108602613270207	0.0435049352973727	-0.0404192132368038	0.0170477250294929	-0.000108837755691463	4.06170945653677e-05	351.801918758435	0	2.4077267222538	0	-0.570523445711232	0	1114.61807912755	0	-8.23634225990778	0	719.448210816256	0	18.5281005460617	0	12.4212890747513	0	15.8695414443053	0	2.62699030215002	0	0.500118943511369	0	-0.733278858160212	0	-14.0536031905954	0	-5.23071532674408	0	0	351.801918758435	0	2.4077267222538	0	-0.570523445711232	0	1114.61807912755	0	-8.23634225990778	0	719.448210816256	0	18.5281005460617	0	12.4212890747513	0	15.8695414443053	0	2.62699030215002	0	0.500118943511369	0	-0.733278858160212	0	-14.0536031905954	0	-5.23071532674408	4.90259801840748	19.4499361767023
353.134147644062	2.09662312245954	0.8868094114878	0.000166977832650397	-9.4852184705012e-05	0.72917857057148	0.00170951335750043	0.000208767004132141	-1.22132868793181e-05	0.000401535489364144	0.0123448069362136	8.37116752964059e-05	0.0516846444773648	-0.000162596266188757	0.1072730166917	0.000122461907077178	0.000204124419570027	-9.25475582902185e-05	-0.776125499001997	1.32912150301451	9.54604010749781e-05	0.00132737882713427	-0.00833145742461978	-0.0374130321948129	-1.48598261364526	-0.00193268894213677	0.0438834390837778	-0.0451587072043642	0.0173978399483543	-0.000309822067176528	-0.000221095597578656	353.134147644062	0	5.59825023963217	0	-1.22586841985866	0	1122.27412580489	0	-9.8843208903682	0	720.56665676118	0	36.934043688308	0	8.28968361294699	0	18.5668134839812	0	1.37828094436211	0	1.3996621845343	0	-1.20113933054233	0	-15.2430895159892	0	-5.61952299403173	0	0	353.134147644062	0	5.59825023963217	0	-1.22586841985866	0	1122.27412580489	0	-9.8843208903682	0	720.56665676118	0	36.934043688308	0	8.28968361294699	0	18.5668134839812	0	1.37828094436211	0	1.3996621845343	0	-1.20113933054233	0	-15.2430895159892	0	-5.61952299403173	5.33637008754454	19.998676986556
354.320634353187	0.40349124287463	1.96411707020819	3.51353259858418e-05	-2.42217291949174e-05	0.729102300173368	6.32602447968341e-05	9.50721524766851e-05	2.70708025133136e-05	1.65244685472164e-05	0.0131419443360613	0.00162577182680521	0.0552823262582716	-3.0105540505105e-05	0.104781440785287	7.41658116019005e-05	7.14893858692239e-06	-7.74011645668947e-06	-0.782285871317384	1.32281522005053	-1.65187133776187e-07	-9.45120922399084e-05	-0.0112561242290868	-0.0308545685966581	-1.48067729577785	-0.0156973443268276	0.0373408771917101	-0.0497186786995959	0.0157136433705354	-4.27483387581854e-05	-1.83674002286853e-05	354.320634353187	0	7.17227728420412	0	0.751756022496564	0	1124.65440042994	0	-7.44435610671677	0	723.998693247916	0	40.8404589981235	0	11.753220299499	0	22.539573133679	0	7.51607017441138	0	2.41538155770773	0	-0.0867846722836381	0	-13.7628642490121	0	-3.95992097451287	0	0	354.320634353187	0	7.17227728420412	0	0.751756022496564	0	1124.65440042994	0	-7.44435610671677	0	723.998693247916	0	40.8404589981235	0	11.753220299499	0	22.539573133679	0	7.51607017441138	0	2.41538155770773	0	-0.0867846722836381	0	-13.7628642490121	0	-3.95992097451287	1.65971016764664	24.8971200669596
355.174822330844	-1.04864133422095	0.859763493031681	0.000163743001098559	-0.000312460129684324	0.731765840388817	0.000494691195972311	-0.000398577864518779	0.00320365676921618	-0.000109734224060047	0.00998601046562647	1.8093963362319e-05	0.0614060612517009	-0.000135203903941335	0.105137115880469	-0.000362073673982934	-7.27944974012445e-05	0.000904179923166311	-0.78831460417589	1.3657238893668	0.00139108624533821	-0.00915086695720727	9.47577652642159e-05	-0.031448315471104	-1.4838630210739	-0.0235138796405941	0.0389897181074758	-0.0541291629827646	0.0182148534648771	-0.00360264209088742	-0.00386786512812994	355.174822330844	0	6.88837908128251	0	2.05406134892426	0	1124.90046986293	0	-7.76095252112706	0	726.075758874706	0	40.6596304820764	0	12.0452106427949	0	22.1936230633203	0	10.9499797920493	0	2.16051059036599	0	0.721624674983758	0	-14.0215621937142	0	-4.24523815903165	0	0	355.174822330844	0	6.88837908128251	0	2.05406134892426	0	1124.90046986293	0	-7.76095252112706	0	726.075758874706	0	40.6596304820764	0	12.0452106427949	0	22.1936230633203	0	10.9499797920493	0	2.16051059036599	0	0.721624674983758	0	-14.0215621937142	0	-4.24523815903165	-1.08752342573254	22.0070264295336
356.49557141093	-2.44309081338761	-1.70112788196694	6.63212648367216e-05	-4.95087078333825e-05	0.730515607147811	0.000213708623280888	0.000202532688119291	0.000260169569178677	-0.000626690646375382	0.00944181051002919	-0.000239521327513716	0.0571511584134409	-0.000144913732173937	0.102355777855971	6.28330257698858e-05	0.000112555991949016	0.000121854607671877	-0.797183866143676	1.34971897034048	0.0114679006386998	-0.0145194742686883	-0.000125571606533104	-0.0333277391298471	-1.47287288164323	-0.0190388148553619	0.0296347648073356	-0.0600399177629017	0.0157660387851711	-0.00330572757028095	-6.76788988594511e-05	356.49557141093	0	4.39669640125261	0	1.36916769524658	0	1129.82738983562	0	-6.04986860694602	0	727.214480189838	0	30.548719989661	0	7.96442444003242	0	19.6862998495408	0	9.63799409663058	0	1.01156358497088	0	0.233481288737264	0	-12.780849289901	0	-3.74838679644698	0	0	356.49557141093	0	4.39669640125261	0	1.36916769524658	0	1129.82738983562	0	-6.04986860694602	0	727.214480189838	0	30.548719989661	0	7.96442444003242	0	19.6862998495408	0	9.63799409663058	0	1.01156358497088	0	0.233481288737264	0	-12.780849289901	0	-3.74838679644698	-1.80857594604258	11.8597044153265
357.366125074483	-2.30242098356201	-1.83877599853725	2.71950591341805e-05	-3.6330556729989e-05	0.728806929596729	-1.63070475290713e-05	4.59029425087037e-05	0.00452367375837556	-0.00037508247093797	0.00565973919593463	-0.000121440195185083	0.0561007555386646	1.8623020554183e-05	0.0994015536458893	5.72260243219539e-05	4.00573112854014e-05	1.03740324510858e-05	-0.796871834449719	1.31956836589686	0.0114656381774048	-0.0142312924452512	0.00203368226079309	-0.0346991570507365	-1.47163360668871	-0.015346961680562	0.0303966819749544	-0.0580590738627838	0.0113218616505087	-0.000964057132704039	-0.000116304782841907	357.366125074483	0	2.2650018672433	0	-0.301164316480444	0	1135.04966464301	0	-1.9592368309571	0	730.424668798566	0	17.7491819589429	0	-2.05819816462814	0	11.8234768015591	0	3.45859627884221	0	0.456268194217976	0	-0.582396054229469	0	-10.7832460141633	0	-2.68334779682303	0	0	357.366125074483	0	2.2650018672433	0	-0.301164316480444	0	1135.04966464301	0	-1.9592368309571	0	730.424668798566	0	17.7491819589429	0	-2.05819816462814	0	11.8234768015591	0	3.45859627884221	0	0.456268194217976	0	-0.582396054229469	0	-10.7832460141633	0	-2.68334779682303	-0.0145907593842741	-2.92487987369904
358.276229000281	-1.27977453508341	-0.325037909652856	2.96302084669974e-05	9.406070347492e-06	0.729220248740525	-0.000448154123789916	-9.87085841123957e-06	0.0015836376132022	4.9692515202809e-06	0.0120976953559958	-8.88326562142887e-05	0.0565598256145879	9.8293278408421e-05	0.0982661811276456	1.60574638547648e-06	-0.00011316458032061	0.000731079578424783	-0.797412021947505	1.29342226055959	0.0131217260160243	-0.0140720805014182	0.00603157417700642	-0.0387066623574923	-1.45934936350906	-0.0139269822335322	0.0338942970108594	-0.0564830749945024	0.00684687448289348	-5.46237773091403e-05	-5.60641679658289e-05	358.276229000281	0	0.576226066994736	0	-1.37933853573051	0	1138.26414541481	0	0.162478473649747	0	731.883352924543	0	11.4907147664184	0	-6.30618118871568	0	8.84428516190954	0	1.3226347859834	0	-0.378640237292551	0	-1.34530206492832	0	-9.31852965275258	0	-1.72296779800441	0	0	358.276229000281	0	0.576226066994736	0	-1.37933853573051	0	1138.26414541481	0	0.162478473649747	0	731.883352924543	0	11.4907147664184	0	-6.30618118871568	0	8.84428516190954	0	1.3226347859834	0	-0.378640237292551	0	-1.34530206492832	0	-9.31852965275258	0	-1.72296779800441	2.0779359034515	-7.84585219687175
359.16156670801	0.224731715643234	1.45499641326802	0.00181638896508921	0.000118031851047735	0.732386957237185	6.82298109279908e-05	-4.44707302717561e-05	0.00781937737255965	0.000210262057824021	0.00815682512345604	-3.4947576166119e-05	0.0608034442400327	8.5149030562467e-06	0.0993459114632598	-5.26347771609193e-06	7.45480618484894e-06	0.0102663810785906	-0.803771587837768	1.32634703042251	0.0119588532558182	-0.0153912832529193	0.0117450898279876	-0.0486978428663838	-1.44259657218718	-0.0222660618546147	0.0363143371680551	-0.0599900419728474	0.00832155820260316	-0.000348537806545253	-0.000512271065551708	359.16156670801	0	0.0954426230983901	0	-0.831536159844938	0	1138.69528964551	0	0.0676683406429581	0	732.464807348955	0	11.0750292292923	0	-6.26070590174957	0	8.7721358252154	0	1.96705290739385	0	-0.793868900323054	0	-0.89734051587998	0	-9.40784833412932	0	-1.81635759258501	0	0	359.16156670801	0	0.0954426230983901	0	-0.831536159844938	0	1138.69528964551	0	0.0676683406429581	0	732.464807348955	0	11.0750292292923	0	-6.26070590174957	0	8.7721358252154	0	1.96705290739385	0	-0.793868900323054	0	-0.89734051587998	0	-9.40784833412932	0	-1.81635759258501	3.04497247201471	-7.30288092995037
360.212692324142	1.83028345224044	1.84443775925962	0.000107398717403366	7.68536665722047e-05	0.732265734956028	-0.000943546136836979	-0.00201370139286904	0.00392650668820463	0.00137824334659296	0.00217004644790481	1.27324251699844e-05	0.0568645627864071	-3.19199614768565e-05	0.0979861658310099	-1.09147808107808e-05	-0.00010471584180148	0.0109361564141129	-0.804374385520699	1.3052972535978	0.00039786147431263	-0.017336136323993	0.0089919979245583	-0.0530735121674787	-1.43089190043833	-0.0330276430394864	0.0280483794512699	-0.0583071254623203	0.00560984135193892	-0.000172574574319515	-0.000234198835195837	360.212692324142	0	1.22190140688387	0	1.12037955847681	0	1140.13276270746	0	2.21809493148857	0	736.112666401604	0	13.0973746471602	0	-3.48663993274429	0	12.8895235863753	0	8.82326834987421	0	0.032071808475719	0	0.0997885743254145	0	-8.35105886758575	0	-0.247688756933237	0	0	360.212692324142	0	1.22190140688387	0	1.12037955847681	0	1140.13276270746	0	2.21809493148857	0	736.112666401604	0	13.0973746471602	0	-3.48663993274429	0	12.8895235863753	0	8.82326834987421	0	0.032071808475719	0	0.0997885743254145	0	-8.35105886758575	0	-0.247688756933237	2.68786936698365	-4.53690091878575
361.075427177773	2.47283816273977	0.458889962491237	1.29353889925278e-05	-6.21552066160175e-05	0.732652952187295	-0.00017021498070875	-2.55852871766171e-05	0.00500606158869818	0.00477296874079569	0.000646462028822257	1.68866757152321e-05	0.0568129046282974	-3.91850093684372e-05	0.0969567273702781	-0.000169795435094654	-5.84715901700661e-05	0.014423401634067	-0.801991209919284	1.2917638671246	0.0100220184720959	-0.00963754279669793	0.0122484915824929	-0.0462110343887544	-1.41348849530184	-0.0395438587862123	0.0234023287589334	-0.0553591276829915	0.0035155826451874	1.02066327794771e-05	-8.6270063805341e-05	361.075427177773	0	3.13813212725477	0	2.19586072991091	0	1144.41984072618	0	4.542648432353	0	737.596977477479	0	22.7542698698447	0	1.57481865682038	0	16.0272425178548	0	11.0156900071809	0	0.706232759467599	0	0.852038162370088	0	-6.7000789833536	0	0.630218503554959	0	0	361.075427177773	0	3.13813212725477	0	2.19586072991091	0	1144.41984072618	0	4.542648432353	0	737.596977477479	0	22.7542698698447	0	1.57481865682038	0	16.0272425178548	0	11.0156900071809	0	0.706232759467599	0	0.852038162370088	0	-6.7000789833536	0	0.630218503554959	2.27042459983795	1.98258774842313
361.964589927416	2.21884418209354	-1.36140202887604	-1.32186089642254e-05	-8.0165936888227e-06	0.733194016000367	-0.00548416965957218	0.000665454690943174	0.00159069569888456	-0.00261235202954884	0.0107389407299243	-0.000344995753775227	0.05794857617398	-8.51652858178441e-06	0.0958983781294386	7.07193819556296e-05	-1.31706180598899e-05	0.0163201355178335	-0.795771962176166	1.26640306174952	0.00854478717953455	-0.00936111512051597	0.0113276782028975	-0.0301691734486191	-1.44980470768556	-0.0320114937170769	0.0275982523459547	-0.0496932704138174	-8.61668956600536e-06	-3.26478138011588e-05	1.4928221591926e-05	361.964589927416	0	5.29268762554367	0	1.75850582463558	0	1149.64650406325	0	3.51733178129158	0	738.066059596534	0	35.4472642734896	0	-0.831123766227857	0	17.1234400318144	0	10.5474068998866	0	1.289508520404	0	0.48789625994686	0	-7.55597587496878	0	0.318122259651018	0	0	361.964589927416	0	5.29268762554367	0	1.75850582463558	0	1149.64650406325	0	3.51733178129158	0	738.066059596534	0	35.4472642734896	0	-0.831123766227857	0	17.1234400318144	0	10.5474068998866	0	1.289508520404	0	0.48789625994686	0	-7.55597587496878	0	0.318122259651018	2.47117554643109	-0.640918208476077
362.829929547992	1.17337529180443	-1.98971888002981	-1.45999117686072e-05	0.000101283048715389	0.731246203085798	-0.000178450235519652	-1.43464849104317e-05	0.00206008284272124	-0.000110063163797184	0.00815306695907673	4.20650664260444e-05	0.054006032720939	0.000113431172190718	0.0930995027966173	1.24915959848263e-05	-5.98348797076748e-05	0.0161344008328668	-0.793733080818296	1.26221134356105	0.000252378556481707	-0.00217672409709437	0.00682089506939591	-0.0337466569347699	-1.44919140952022	-0.0329874088975569	0.0387613217818	-0.0458705313537859	9.68503915975422e-05	-7.30225222251711e-06	0.000173392566564913	362.829929547992	0	6.80771577802212	0	0.189300975564057	0	1152.37922240232	0	0.817040353508494	0	740.944334102704	0	40.5073824931996	0	-5.61953408723025	0	21.9966407372871	0	5.21433765292391	0	2.10180606161007	0	-0.336159347941341	0	-9.007685916887	0	-1.16423638135596	0	0	362.829929547992	0	6.80771577802212	0	0.189300975564057	0	1152.37922240232	0	0.817040353508494	0	740.944334102704	0	40.5073824931996	0	-5.61953408723025	0	21.9966407372871	0	5.21433765292391	0	2.10180606161007	0	-0.336159347941341	0	-9.007685916887	0	-1.16423638135596	3.00005952199375	-4.56888850270338
363.688517429895	-0.294279896661561	-0.962838822448011	-0.000273138636377282	9.36625342092935e-05	0.735250324736053	-1.840835865669e-05	-7.05406384515073e-05	-0.000656740171294453	3.4835967880553e-05	0.0082427437847548	1.64186538511097e-05	0.0622785967079129	3.84941114082931e-05	0.0944523446740817	-9.28465398328111e-05	-0.000160656088701001	0.00599595732683818	-0.79226499928112	1.31888980104436	6.71851630483051e-06	-0.00045961077260375	-0.00716830417517013	-0.0278146458642121	-1.48950384084417	-0.0320073522983157	0.0548706746680255	-0.0439465965676993	0.00219617140157958	1.2079931004563e-05	-2.42834283846535e-05	363.688517429895	0	7.19746394871774	0	-1.1831201006067	0	1152.71248612401	0	0.0837006666626522	0	743.21814506673	0	40.7978681999816	0	-6.24353461724987	0	23.3704438796676	0	1.33514249176568	0	2.44533930135601	0	-1.15496173653304	0	-9.38175733461001	0	-1.80910454888044	0	0	363.688517429895	0	7.19746394871774	0	-1.1831201006067	0	1152.71248612401	0	0.0837006666626522	0	743.21814506673	0	40.7978681999816	0	-6.24353461724987	0	23.3704438796676	0	1.33514249176568	0	2.44533930135601	0	-1.15496173653304	0	-9.38175733461001	0	-1.80910454888044	2.89567345367211	-2.01550848748623
364.640754607044	-1.74964970142564	1.05240639909619	8.71226534562524e-05	-0.000153793241825105	0.737922471436111	0.00265699326816807	-0.000482982213910227	0.000335600767632563	-0.00442080547130792	0.00926485291839249	-3.97916025848551e-05	0.0591979329284591	-0.000173123350503415	0.0959343575997289	-0.000163014120541922	-0.000163166108304786	0.00862101516738236	-0.799114858993701	1.31608860411189	0.0163600992368046	-0.00823948787022717	-7.62224876317197e-07	-0.0406802619984868	-1.45957259028802	-0.0280724796600718	0.0415925959845424	-0.047274402716065	0.00216452460881445	-0.00506548592362258	-0.00326133196712175	364.640754607044	0	6.18591458081685	0	-1.12547783573136	0	1153.9566818386	0	-0.217073400415899	0	743.560282406133	0	39.1240410368346	0	-5.66806262055572	0	22.9863503537961	0	1.39059844325627	0	1.68507059889919	0	-1.10611452245072	0	-9.64891027357226	0	-1.96923969323089	0	0	364.640754607044	0	6.18591458081685	0	-1.12547783573136	0	1153.9566818386	0	-0.217073400415899	0	743.560282406133	0	39.1240410368346	0	-5.66806262055572	0	22.9863503537961	0	1.39059844325627	0	1.68507059889919	0	-1.10611452245072	0	-9.64891027357226	0	-1.96923969323089	1.39357600182147	-0.243043902217873
365.477404304787	-2.44960581424785	1.98593724298912	-0.000100442817414666	1.42301137585252e-05	0.736650369647085	-1.13557102878983e-05	0.000386903494643986	-0.000259599893472808	3.93046350440135e-05	0.00507640753142437	0.000584554648328397	0.0543390382449384	7.47833992743603e-06	0.0939573288481494	0.000122627593772573	4.9104448221112e-06	-6.83435551977044e-05	-0.795941047608337	1.31052852100085	-0.00121671596223664	0.00496765966024212	-0.0129857561692514	-0.0269631224190637	-1.49120395240176	-0.0139663579730611	0.0409097960700548	-0.0444159817026401	0.000362587760735259	5.39228604754085e-05	2.16715838241174e-05	365.477404304787	0	4.3749751680921	0	0.239919357515415	0	1157.91167453104	0	-3.22049705252879	0	745.854185558946	0	30.4137997981611	0	0.990186095720532	0	17.8703957335063	0	5.33972449291621	0	1.00633839779823	0	-0.303442649727625	0	-11.3863074472613	0	-3.05207008592905	0	0	365.477404304787	0	4.3749751680921	0	0.239919357515415	0	1157.91167453104	0	-3.22049705252879	0	745.854185558946	0	30.4137997981611	0	0.990186095720532	0	17.8703957335063	0	5.33972449291621	0	1.00633839779823	0	-0.303442649727625	0	-11.3863074472613	0	-3.05207008592905	-0.686051034621414	6.83293073014781
366.690683417277	-1.99536724732019	0.666322425419142	1.66388404351424e-05	-8.44453416357932e-05	0.736077577785251	0.0031819614458937	8.40619269933241e-05	-4.15687816715272e-05	-0.0045629415255274	0.011184997715255	8.95343245972918e-05	0.0520345160451815	-1.18340043180226e-06	0.0917146800150145	-7.04810815748713e-06	-1.61715523102265e-06	2.19145729440412e-05	-0.800345832173831	1.30398238866645	0.00400444020389715	3.72739587384035e-05	-0.0244720975290188	-0.0341331891779342	-1.46376954481133	-1.73332142188001e-05	0.0362690159678626	-0.0452127145720676	0.000124017923002885	1.42452561363269e-06	-1.93287232047124e-05	366.690683417277	0	1.50371519610872	0	2.13585876221566	0	1164.73319767891	0	-7.77920985830031	0	749.018362503514	0	14.1484311793868	0	11.9807675389938	0	10.1803168016023	0	10.8613085612229	0	0.16705445765633	0	0.812005202820202	0	-14.0373515158968	0	-4.31597448494161	0	0	366.690683417277	0	1.50371519610872	0	2.13585876221566	0	1164.73319767891	0	-7.77920985830031	0	749.018362503514	0	14.1484311793868	0	11.9807675389938	0	10.1803168016023	0	10.8613085612229	0	0.16705445765633	0	0.812005202820202	0	-14.0373515158968	0	-4.31597448494161	-2.15096673837059	16.3011182755295
367.725999456741	-0.514813609981694	-1.44391103280682	-0.00319092505817935	4.54746789716027e-05	0.740755645739606	4.84720047366577e-06	-0.00201034560129701	-0.005705377268843	-0.000911047410465455	0.0117338484262125	0.00252331378304516	0.0565910968433752	1.69216329586517e-05	0.0939908047962432	-0.00117089862399487	-0.00156114378020591	-3.13466462345011e-05	-0.806321953287849	1.29937977527105	0.0111642547668817	0.000739431221972209	-0.0367975637227688	-0.0367319577989855	-1.47676404808374	0.000245834826280444	0.0386910064735529	-0.0482627970642154	0.000218237051920269	1.17832283367118e-05	-4.91158773709899e-05	367.725999456741	0	0.143064297501948	0	1.68547940928754	0	1166.71325981173	0	-7.46442055799166	0	749.618248543353	0	11.0553579015303	0	11.838486992949	0	9.63211293474783	0	10.2707158748048	0	-0.744699088390619	0	0.453044633861278	0	-13.7893263304619	0	-3.98995844899632	0	0	367.725999456741	0	0.143064297501948	0	1.68547940928754	0	1166.71325981173	0	-7.46442055799166	0	749.618248543353	0	11.0553579015303	0	11.838486992949	0	9.63211293474783	0	10.2707158748048	0	-0.744699088390619	0	0.453044633861278	0	-13.7893263304619	0	-3.98995844899632	-0.213502781574411	13.2876280878247
368.581104417975	0.965815431248165	-1.97139570105071	9.11166267790444e-06	-3.8671773019639e-05	0.741263855630021	5.93961068036555e-05	-0.00424996738786874	-0.00247593865972661	-0.00172414573956782	0.00852708212324654	0.00347619047242478	0.0528607836697321	0.00010024481528935	0.093532329277952	-0.000918302560242994	-0.00156892996417267	7.93762147875702e-05	-0.806739121666545	1.2940923008675	0.0114352172621617	0.000130342756110802	-0.0429677090640035	-0.0345318881919802	-1.47261359842042	3.41626983671541e-05	0.0402839034287792	-0.047173366225917	8.36433945395507e-05	-2.73460918663276e-05	8.34485634748083e-05	368.581104417975	0	0.345760127695226	0	0.10828114357183	0	1166.91975027506	0	-7.89537264014512	0	752.550891114631	0	11.177001258574	0	11.4397567839469	0	10.5316038805653	0	4.77804195982629	0	-0.561615959910985	0	-0.358801604888558	0	-13.9694748001657	0	-4.38115533247631	0	0	368.581104417975	0	0.345760127695226	0	0.10828114357183	0	1166.91975027506	0	-7.89537264014512	0	752.550891114631	0	11.177001258574	0	11.4397567839469	0	10.5316038805653	0	4.77804195982629	0	-0.561615959910985	0	-0.358801604888558	0	-13.9694748001657	0	-4.38115533247631	2.83905818051949	14.7443116087424
369.548911381817	2.19619413016416	-0.652145077778732	-0.000254940618315866	-1.71000376108754e-05	0.743282887184046	-0.0040729901554629	1.53062435211148e-05	-0.0061224252507644	-0.00661998980984684	0.0095354280160192	0.000525819458101771	0.0530780521082059	-5.12068099709583e-06	0.0938679247318218	-8.34793048573165e-05	-2.54834209529925e-05	0.000180354107397317	-0.810127173311692	1.2718672355149	0.000754149247205072	0.00350237517441638	-0.0519797864802285	-0.0350613072654755	-1.45597965675656	0.00085081177334985	0.0348255927400421	-0.0482075007824279	0.000197741679942686	-9.00655933140132e-05	1.03944881483098e-05	369.548911381817	0	1.93484201361392	0	-1.29875670045598	0	1169.65318528804	0	-10.0731795372533	0	754.74621008332	0	16.0641681107593	0	7.90138670434116	0	13.762637858667	0	1.17574872222779	0	0.342864620986264	0	-1.24792395352456	0	-15.4092588552155	0	-5.70557143853179	0	0	369.548911381817	0	1.93484201361392	0	-1.29875670045598	0	1169.65318528804	0	-10.0731795372533	0	754.74621008332	0	16.0641681107593	0	7.90138670434116	0	13.762637858667	0	1.17574872222779	0	0.342864620986264	0	-1.24792395352456	0	-15.4092588552155	0	-5.70557143853179	5.47878062608302	14.4693273416462
370.84011325031	2.29503570747482	1.77041929526488	-0.000222446927978234	-1.44915775786784e-05	0.741972747141314	-0.000257510605878679	-2.58531568744595e-05	-0.00421228629056911	-0.00161265683899823	0.0123805726622069	-5.28685611231043e-05	0.0503470379294629	9.30033109670398e-05	0.0908561806560162	-6.38390292180664e-06	-1.29582074879966e-05	-9.13396364642717e-05	-0.81080467588472	1.23293310968057	6.41010039163743e-05	-2.34803557924792e-05	-0.0613585210511047	-0.0334495988550998	-1.44997468291339	-0.000145034692101279	0.0344787356426183	-0.0462668445579363	0.000150680306270176	0.000134685166839902	5.08589192305458e-05	370.84011325031	0	5.05216940265309	0	-0.424409439865431	0	1177.18777760401	0	-7.93060073672432	0	756.018222718046	0	34.2951932542837	0	13.1525388630151	0	16.8299558689827	0	2.86554456484719	0	1.19845071706473	0	-0.625284730258597	0	-13.8728750599084	0	-5.14848556124344	0	0	370.84011325031	0	5.05216940265309	0	-0.424409439865431	0	1177.18777760401	0	-7.93060073672432	0	756.018222718046	0	34.2951932542837	0	13.1525388630151	0	16.8299558689827	0	2.86554456484719	0	1.19845071706473	0	-0.625284730258597	0	-13.8728750599084	0	-5.14848556124344	4.72858821186028	26.5746790771249
371.713407782833	1.31674022885096	1.78372788776264	1.50377177876965e-05	9.58480538851302e-06	0.741458037187471	-4.65508113337547e-05	2.13697816958651e-05	-0.00521710790923222	-0.000528738106838865	0.013593838195345	0.000396541040615699	0.0528362859443624	0.000111895757313533	0.088594199597259	6.11387852167609e-06	2.13066630873687e-05	0.000117789035579215	-0.806278687890484	1.21223419066666	8.62271229247202e-05	0.00154114042870943	-0.0655713479714315	-0.0316818805007948	-1.4367379827555	0.00400757705772066	0.0432635931485523	-0.0404627731437763	8.13291108044472e-05	4.9387105610416e-05	0.000104468639213977	371.713407782833	0	6.67890145081506	0	1.2572730522043	0	1180.28913270317	0	-4.79749496319553	0	759.260518325665	0	40.3325438112686	0	19.1226133589906	0	22.8717072163762	0	9.12408597210952	0	2.00091277381551	0	0.191747431909453	0	-12.351159647255	0	-3.60138059337785	0	0	371.713407782833	0	6.67890145081506	0	1.2572730522043	0	1180.28913270317	0	-4.79749496319553	0	759.260518325665	0	40.3325438112686	0	19.1226133589906	0	22.8717072163762	0	9.12408597210952	0	2.00091277381551	0	0.191747431909453	0	-12.351159647255	0	-3.60138059337785	2.07684561870613	34.6604345046229
372.736957074674	-0.405783138987274	-0.0564009433684073	1.47620644310167e-05	-1.57529516585566e-05	0.746475336542945	-0.000112943502999927	-7.73583914615818e-05	-2.14019146282642e-05	-0.00183517687260889	0.0102368657273436	1.30497842765898e-05	0.0556524308088752	9.39398794789942e-06	0.0913926434836032	-3.34167380527206e-05	2.03318960189351e-05	0.00748055142463941	-0.797492565672549	1.24142150418518	0.000797150942151901	-0.000100261128053418	-0.0490224310563521	-0.0409013837320155	-1.44602326742177	-0.000841049524641606	0.0460668018243627	-0.0288668728997575	0.00114454983967221	-4.29382291756608e-05	5.28664340598201e-05	372.736957074674	0	7.17245573706858	0	2.25224988224952	0	1180.78405512158	0	-4.03891311533305	0	760.53159712064	0	40.8105792828612	0	19.8554075166591	0	23.9994249373528	0	10.9117604710444	0	2.41935458862128	0	0.920643322707583	0	-11.8460751902874	0	-2.96187210081755	0	0	372.736957074674	0	7.17245573706858	0	2.25224988224952	0	1180.78405512158	0	-4.03891311533305	0	760.53159712064	0	40.8105792828612	0	19.8554075166591	0	23.9994249373528	0	10.9117604710444	0	2.41935458862128	0	0.920643322707583	0	-11.8460751902874	0	-2.96187210081755	-0.650311260059712	32.9250873803503
374.033525751325	-2.19220327415619	-1.9848222382516	4.42772406498146e-05	1.57498719403576e-05	0.749169045482297	0.000119325432385113	0.00146083333478396	1.60541048466397e-05	-0.00196412830555208	0.0057986663618313	-0.00117619915335606	0.0506815989844209	0.000114640344363155	0.0925274198974763	3.36839320899107e-05	-1.5962663903892e-05	0.00624813353582044	-0.791641953945993	1.21303832151241	0.0107627338016515	0.0139407989950878	-0.0352085366179305	-0.043609502162046	-1.46015148904543	-0.0176445073411371	0.0502780485860281	-0.0203651258457217	0.000124005642417493	0.00608638934279615	0.00494937764703501	374.033525751325	0	5.35557252529491	0	0.644504550506661	0	1183.68298671298	0	-1.39296562272669	0	762.965875299403	0	35.8026603523432	0	15.2217608364693	0	19.6981859678156	0	6.91067287555466	0	1.30706106961003	0	-0.113685249357279	0	-10.2469541070818	0	-1.49353514687626	0	0	374.033525751325	0	5.35557252529491	0	0.644504550506661	0	1183.68298671298	0	-1.39296562272669	0	762.965875299403	0	35.8026603523432	0	15.2217608364693	0	19.6981859678156	0	6.91067287555466	0	1.30706106961003	0	-0.113685249357279	0	-10.2469541070818	0	-1.49353514687626	-0.825199204380813	24.6514986277478
374.860710158027	-2.49367521669382	-1.39808889754228	-0.00011211948468748	3.50878970754899e-05	0.75023842688309	-0.000810374821079472	7.54463336492256e-05	3.19192154399377e-05	0.000150167384182422	0.00793842465024906	7.99560702614598e-05	0.0519968744960549	0.000122638186707686	0.0920238015819937	6.64427000332836e-06	-4.50772415645634e-06	0.00213690491171868	-0.78385605867526	1.18770223962644	0.00432635577308552	0.0111568780650413	-0.0272971897716473	-0.0413906575382212	-1.43693257687291	-0.0235446756181917	0.0456788655757952	-0.0116824487375453	5.24172217343981e-05	0.00107034785707993	0.000544592214203289	374.860710158027	0	3.36175566632266	0	-0.860054685889543	0	1188.4959095583	0	2.22256827428664	0	765.729634874699	0	24.1680774620998	0	6.52030539402067	0	13.0759868931713	0	1.78878796178066	0	0.757111071273686	0	-0.902322030389682	0	-8.34364032009773	0	-0.485170117285872	0	0	374.860710158027	0	3.36175566632266	0	-0.860054685889543	0	1188.4959095583	0	2.22256827428664	0	765.729634874699	0	24.1680774620998	0	6.52030539402067	0	13.0759868931713	0	1.78878796178066	0	0.757111071273686	0	-0.902322030389682	0	-8.34364032009773	0	-0.485170117285872	0.361723167562332	12.4626420058779
375.941507456661	-1.66922972463043	0.818169856079176	6.59381025082241e-05	-1.22356918219764e-05	0.750670528016897	0.000979864620826256	-5.01995965297918e-05	7.77284790505811e-06	-0.00204556857937465	0.0107963033903676	-5.26083941480106e-05	0.0493916229019945	-3.22080834246151e-05	0.0910414632168927	-2.86679249982668e-05	-6.51652677744275e-05	0.00326859659970942	-0.776700888108623	1.15489725773735	0.00890555247233843	0.00272995723186269	-0.00738502899768133	-0.0553877651079848	-1.40221789312873	-0.0265919207298349	0.0331330859696708	-0.0010795568328802	7.0859893200225e-05	-0.000341344988534989	1.43009765712216e-05	375.941507456661	0	0.995827985974095	0	-1.2184520793625	0	1193.74016750274	0	3.1787265746865	0	766.31415758738	0	12.4111546869289	0	4.04549719200662	0	11.7077833335165	0	1.3089598306926	0	-0.0965818212436788	0	-1.18630685466605	0	-7.57582829059144	0	-0.29350043275597	0	0	375.941507456661	0	0.995827985974095	0	-1.2184520793625	0	1193.74016750274	0	3.1787265746865	0	766.31415758738	0	12.4111546869289	0	4.04549719200662	0	11.7077833335165	0	1.3089598306926	0	-0.0965818212436788	0	-1.18630685466605	0	-7.57582829059144	0	-0.29350043275597	1.52644313330895	9.13297314693123
377.029570003664	0.0674681684341455	2.00274511224428	8.89147821166901e-06	7.68362060459568e-05	0.753187977360775	-2.15884319942459e-05	-0.000104428330223864	0.000164109129044529	-0.000781587234391279	0.00981704621481508	-0.000826134242634113	0.0503668604959852	-8.25549829806145e-06	0.0915566467222462	-2.00144527533219e-05	-8.3751256392053e-05	0.00671343088311066	-0.774694481759539	1.22074151908	-0.00191176068419932	-0.00782867717864672	0.0175263718859799	-0.0578922504074966	-1.40494641355918	-0.0640914306059925	0.0533148876031124	4.68981855538436e-05	0.00199486587170936	-0.00179513947127804	-0.00253395675639276	377.029570003664	0	0.0791378747203526	0	0.533108645285557	0	1194.79030211146	0	1.8934933777641	0	769.276119958209	0	11.0721696210491	0	5.3990547992469	0	9.7971304754373	0	6.50325301850927	0	-0.810285382329128	0	-0.168778686907037	0	-8.42681695777132	0	-1.33065658034723	0	0	377.029570003664	0	0.0791378747203526	0	0.533108645285557	0	1194.79030211146	0	1.8934933777641	0	769.276119958209	0	11.0721696210491	0	5.3990547992469	0	9.7971304754373	0	6.50325301850927	0	-0.810285382329128	0	-0.168778686907037	0	-8.42681695777132	0	-1.33065658034723	1.52369363795784	8.82030400417724
378.110496902896	1.76902735040302	0.659269018315621	0.00015667119456886	0.00118094497837475	0.757023667024146	0.00604590995951893	0.00159485556540918	0.00470726381678206	0.00196336053525921	0.0108938779789783	5.35621530075252e-05	0.0544033927075529	0.000425885600883387	0.0929571789982346	4.84921682100018e-05	4.1628437556787e-05	0.00240371700757952	-0.767213832991226	1.17937605226657	-0.00183532458845826	-0.000310992459364808	0.0195225413668977	-0.0581641018302197	-1.39614317446821	-0.0638341846698952	0.0576315129557429	-0.000118484822578932	-4.2161730795244e-06	-0.000157340122504618	1.22451433722236e-05	378.110496902896	0	1.1243370110214	0	2.17074466563536	0	1196.06832739651	0	3.2652221458026	0	771.935942752955	0	12.8097009315053	0	6.91416598984229	0	11.7552206612208	0	11.0370692519408	0	-0.0251993724647429	0	0.823958357469946	0	-7.49104242883748	0	-0.24834438290562	0	0	378.110496902896	0	1.1243370110214	0	2.17074466563536	0	1196.06832739651	0	3.2652221458026	0	771.935942752955	0	12.8097009315053	0	6.91416598984229	0	11.7552206612208	0	11.0370692519408	0	-0.0251993724647429	0	0.823958357469946	0	-7.49104242883748	0	-0.24834438290562	1.57614873486388	8.35344375373583
379.26619332502	2.50025846411213	-1.59947259577821	8.83119363158717e-05	9.6247796701004e-05	0.755443281796733	0.000487917928460608	0.000177099286066679	0.000897453643349226	-0.00064456827166536	0.0118974304065312	2.72175489953126e-05	0.0506623593272975	0.000168341668785275	0.0900447952399897	-8.52341095314547e-05	1.10375386083559e-05	0.0006645529262443	-0.758012195508761	1.1405089210216	0.0181844995140237	-0.0138939514300758	0.0274729442583148	-0.0287691264719053	-1.4528930862507	-0.0486389303127114	0.0707980099508058	-0.000214400022003432	4.71786719016234e-05	-0.00925689618185963	-0.00292020390000727	379.26619332502	0	3.73111769605108	0	1.54562645619601	0	1202.00471508947	0	1.68692544204232	0	772.795719545544	0	26.4472111971009	0	2.96116115006653	0	13.8432772731356	0	10.0495673232181	0	0.847426647297856	0	0.349163004327638	0	-8.69537382724848	0	-0.622108085183333	0	0	379.26619332502	0	3.73111769605108	0	1.54562645619601	0	1202.00471508947	0	1.68692544204232	0	772.795719545544	0	26.4472111971009	0	2.96116115006653	0	13.8432772731356	0	10.0495673232181	0	0.847426647297856	0	0.349163004327638	0	-8.69537382724848	0	-0.622108085183333	2.95304250350903	3.70697845727312
380.108742500199	2.04686282686987	-1.91976182150969	5.41845306300148e-05	-7.95463719445751e-05	0.753253769489452	0.000368777837497457	0.000119387592617632	0.00523081307032637	-0.000212805194967861	0.00874802314637685	5.4348255626835e-06	0.0494053327988377	-2.06203844369217e-05	0.0866991414335972	8.65949921645575e-05	-1.37464330304217e-05	0.000136117838018606	-0.761352618648651	1.12315727746469	0.0165719387346702	-0.0295632486976345	0.0414364161567546	-0.0451129466108723	-1.43529300520071	-0.0227349158421214	0.0670283460749827	-1.40866336434357e-06	2.60277085949899e-05	-0.0149948165842272	-0.0056214993949025	380.108742500199	0	5.70480569266259	0	-0.0516253030287613	0	1206.64351540389	0	-2.04590106367102	0	775.834218612998	0	37.384611007865	0	-5.7914530505423	0	20.9286425352518	0	4.25076455898521	0	1.44564864415004	0	-0.444251822755729	0	-10.5563423520919	0	-1.76235892675582	0	0	380.108742500199	0	5.70480569266259	0	-0.0516253030287613	0	1206.64351540389	0	-2.04590106367102	0	775.834218612998	0	37.384611007865	0	-5.7914530505423	0	20.9286425352518	0	4.25076455898521	0	1.44564864415004	0	-0.444251822755729	0	-10.5563423520919	0	-1.76235892675582	4.1131362452772	-5.35960252878937
381.363293034932	0.203280711371972	0.188849766184742	-5.88206258023253e-06	-3.77628605978547e-05	0.754135004677505	0.000127309881926055	-1.16904627758116e-05	0.000267238065421311	-6.11981556538563e-05	0.0129739483000486	5.75180593722337e-05	0.0525284793286335	-3.39342328632399e-07	0.0850873813876811	1.00165116587825e-06	6.23491883454761e-05	-0.0142943684497516	-0.784693047617397	1.22230275059206	0.00661468151942301	-0.0188215647264782	0.0202196745995345	-0.0380865808000791	-1.46251857818009	-0.0232582060639274	0.0612763842863216	-0.0205071548964539	0.00936444527487728	-4.28470291211625e-05	0.00147269260843864	381.363293034932	0	7.20826909966793	0	-1.37341059171645	0	1208.81288234685	0	-4.0574730441512	0	777.727084268501	0	40.8339146257266	0	-9.04969704475289	0	24.0197981576617	0	1.31336792699386	0	2.45213319705736	0	-1.33866462692961	0	-11.8441444914662	0	-2.98724141101371	0	0	381.363293034932	0	7.20826909966793	0	-1.37341059171645	0	1208.81288234685	0	-4.0574730441512	0	777.727084268501	0	40.8339146257266	0	-9.04969704475289	0	24.0197981576617	0	1.31336792699386	0	2.45213319705736	0	-1.33866462692961	0	-11.8441444914662	0	-2.98724141101371	3.58317609972771	-4.64560167549873
382.480586073663	-1.61555558488108	1.93341715834708	1.07367341362812e-05	3.87570940942108e-05	0.756199693019918	-1.45505023846715e-05	0.000412897459902044	0.0025786668869488	9.11930305094437e-05	0.00985216486529452	0.000970511835087181	0.0517346538002758	9.3476070063468e-06	0.0853557355261157	7.29093028524956e-05	6.0391879759091e-05	-0.00176059707415084	-0.795452193355808	1.27114029704952	-0.00169525168912746	-0.0203569454774013	0.0133217291323562	-0.032563753655153	-1.4767731683934	-0.0166942934234919	0.0446685821022103	-0.029472315628205	0.0144400564455767	0.000680910073121481	0.000949996573755814	382.480586073663	0	6.38285602980682	0	0.00399779814764678	0	1209.73878504424	0	-5.38075815537203	0	779.725592122011	0	39.6945130439189	0	-7.48599986254196	0	21.8354963073223	0	4.45667029818173	0	1.80048048342528	0	-0.417227536339504	0	-12.6374890091774	0	-4.00733313287399	0	0	382.480586073663	0	6.38285602980682	0	0.00399779814764678	0	1209.73878504424	0	-5.38075815537203	0	779.725592122011	0	39.6945130439189	0	-7.48599986254196	0	21.8354963073223	0	4.45667029818173	0	1.80048048342528	0	-0.417227536339504	0	-12.6374890091774	0	-4.00733313287399	0.398563928717381	-3.43669262066424
383.286920230748	-2.38271105309823	1.60124818129749	0.0001153452502836	-3.16355709692133e-05	0.756677080767412	1.11638290501803e-05	0.00118165830368674	0.000169899461940905	-0.000465517245223629	0.0089935763411915	-6.23584754406415e-06	0.053149965262718	1.5959598733581e-05	0.0842969507633342	6.65846738194741e-05	7.05755445156275e-06	-3.52956591151033e-05	-0.79847799323402	1.30330284295032	-0.0131406066928797	-0.00297385398716595	0.000451938580542311	-0.0253906570989496	-1.47604264791095	-0.00850818934171412	0.043830171732869	-0.0319097852345301	0.016314794312621	-3.76023864613594e-05	5.13056459274617e-06	383.286920230748	0	4.726463665623	0	1.53071983539447	0	1213.1818598419	0	-8.5006752710175	0	782.626516564357	0	32.4580203421356	0	-1.03514474311311	0	15.9365781636905	0	9.98675173974968	0	1.10452711171374	0	0.342614767816883	0	-14.2027943636839	0	-5.33310049212068	0	0	383.286920230748	0	4.726463665623	0	1.53071983539447	0	1213.1818598419	0	-8.5006752710175	0	782.626516564357	0	32.4580203421356	0	-1.03514474311311	0	15.9365781636905	0	9.98675173974968	0	1.10452711171374	0	0.342614767816883	0	-14.2027943636839	0	-5.33310049212068	-1.90733401074085	1.9734883384389
384.216237334765	-2.3539246279851	-0.18515809279899	-1.53692284190046e-05	-1.56662940807337e-05	0.75519512792652	-6.35336463845839e-05	-3.42572816091152e-05	4.11440314077021e-06	-0.00178683562839904	0.0085063514423735	-0.000114243143564489	0.0481830488937627	-3.2074191474682e-05	0.0819941441968585	-3.76886851892909e-05	-9.4703548387855e-06	-4.41884045140762e-05	-0.804406067464148	1.31824360485632	2.05230185831624e-05	-0.00137925061568164	0.000104784762502561	-0.0328532394170077	-1.47915105365158	-0.000861375607500886	0.0409757327776837	-0.0351282751223412	0.0166170372745489	1.23132239738368e-05	-1.5067968661753e-05	384.216237334765	0	2.44557477165267	0	2.25384474296308	0	1218.78145510133	0	-10.2806566029916	0	783.446221142217	0	18.7074699341851	0	3.3470857652029	0	13.9255724439382	0	11.0032807026576	0	0.515440119646316	0	0.910758841034442	0	-15.6034528437527	0	-5.7875928441762	0	0	384.216237334765	0	2.44557477165267	0	2.25384474296308	0	1218.78145510133	0	-10.2806566029916	0	783.446221142217	0	18.7074699341851	0	3.3470857652029	0	13.9255724439382	0	11.0032807026576	0	0.515440119646316	0	0.910758841034442	0	-15.6034528437527	0	-5.7875928441762	-2.61984474966678	3.39515495185114
385.07823935129	-1.45950200001183	-1.72212376657931	-6.5043651950366e-05	3.72130940455582e-05	0.755876675456993	-0.00101341515379848	-0.000804322836389543	-1.83902912778107e-05	0.000712175639661382	0.0162022769181361	0.00195032592619257	0.0492930570041533	-5.67351154825267e-05	0.0811014358702675	-4.28155673392596e-05	-0.000120667148061226	7.77250352121014e-05	-0.809159262288695	1.32655423359123	8.65509309477509e-05	0.000559409516461773	0.000885328283365708	-0.033411105929034	-1.49248888470096	-0.00589779824319558	0.0422512349655636	-0.0380208497714497	0.015852098474728	8.10348979831151e-05	5.50429033416308e-05	385.07823935129	0	0.749044013438252	0	1.36348700845481	0	1222.17929922295	0	-8.62835122247867	0	784.54185305672	0	11.792700900029	0	0.228170026360121	0	11.973770486149	0	9.52452462239728	0	-0.252286407073444	0	0.242418371374842	0	-14.3370610477969	0	-4.95804196157478	0	0	385.07823935129	0	0.749044013438252	0	1.36348700845481	0	1222.17929922295	0	-8.62835122247867	0	784.54185305672	0	11.792700900029	0	0.228170026360121	0	11.973770486149	0	9.52452462239728	0	-0.252286407073444	0	0.242418371374842	0	-14.3370610477969	0	-4.95804196157478	-0.845832172514008	-3.17562207027824
385.838942918953	-0.226385952468932	-1.90943163231198	-4.28897627629343e-05	-2.13732139458888e-05	0.755541832884584	-2.40380234512049e-05	-6.17892877318087e-05	-3.31705478641148e-05	5.17891376313421e-05	0.0124067691978179	0.00109851591002517	0.0527283980245346	9.95218429910189e-06	0.0790901093333102	4.92915380071709e-06	-4.25516558043741e-05	-4.98018409023562e-05	-0.811826271109556	1.32662508967908	1.129618328366e-05	3.13887105534975e-05	-7.19426805270187e-05	-0.0270477989324245	-1.47844410532425	-0.0107229526898722	0.0371001132215042	-0.0400365022950543	0.0152839553281804	9.06796839423393e-05	-1.011754178096e-05	385.838942918953	0	0.0930061970167847	0	-0.103757556804899	0	1222.84245739785	0	-7.37762294631396	0	787.376141067422	0	11.0550728613878	0	-1.02151449658465	0	9.58460583351086	0	4.0416582985163	0	-0.793935600623149	0	-0.46803837865279	0	-13.7198554209199	0	-3.92094542150905	0	0	385.838942918953	0	0.0930061970167847	0	-0.103757556804899	0	1222.84245739785	0	-7.37762294631396	0	787.376141067422	0	11.0550728613878	0	-1.02151449658465	0	9.58460583351086	0	4.0416582985163	0	-0.793935600623149	0	-0.46803837865279	0	-13.7198554209199	0	-3.92094542150905	1.86598894087048	-3.68128411529953
386.926385334808	1.552296654053	-0.143094557118696	-9.00642238927442e-05	-0.000883697438874301	0.758386084715111	-0.00257819759496647	2.8553451272798e-05	-0.00175730211671119	-0.00147396867773882	0.00979828224510626	-4.30145561452624e-06	0.0553716139822057	-3.69565151951729e-05	0.0797151568514694	-9.56882216754928e-06	4.07129680432643e-07	-0.00265748640629625	-0.821892653973217	1.37355757392211	-0.00871311196997664	0.0155420706622031	-0.00128541481445759	-0.031384008308026	-1.47998454958724	-0.016042020673883	0.0325765281629642	-0.0474536226060724	0.018633930518184	0.00721381624629126	0.00662781799203366	386.926385334808	0	0.847544299831854	0	-1.378641644675	0	1223.65765949856	0	-7.96954039646713	0	789.171482733058	0	12.0147149677219	0	-1.5611451328465	0	10.1745304305557	0	1.28297650153328	0	-0.186804976096272	0	-1.34060722188291	0	-14.2084837695905	0	-4.42813712772351	0	0	386.926385334808	0	0.847544299831854	0	-1.378641644675	0	1223.65765949856	0	-7.96954039646713	0	789.171482733058	0	12.0147149677219	0	-1.5611451328465	0	10.1745304305557	0	1.28297650153328	0	-0.186804976096272	0	-1.34060722188291	0	-14.2084837695905	0	-4.42813712772351	4.90790027089962	-0.0486557306305841
387.749519887412	2.3699822184606	1.48724721374155	-2.85176614748309e-05	-8.63027672943836e-06	0.757769442967532	-3.35024281710114e-06	-1.75240089000728e-05	-1.4444109612005e-05	8.99126118460188e-05	0.0114336348501367	6.03449530594022e-05	0.0541550316538713	-2.22880736261539e-05	0.0779417697993248	-4.15814906830207e-05	5.95590600995071e-05	-9.99375001356677e-07	-0.823088091875567	1.36084864809448	-0.0109265596567592	0.013331659711993	-2.00257177232772e-05	-0.0308881545592666	-1.48007107419922	-0.0121790651777094	0.0315553593782273	-0.0472752196129148	0.0161796990652048	0.00273281061949928	0.000729116492438699	387.749519887412	0	2.5107773321839	0	-0.781449473111354	0	1227.06517655224	0	-6.6693398823646	0	789.792429576126	0	19.0856541271098	0	1.28347205618718	0	11.5564296392036	0	1.99373683666472	0	0.533336738934631	0	-0.853191325706391	0	-13.1557059558579	0	-3.94321643457565	0	0	387.749519887412	0	2.5107773321839	0	-0.781449473111354	0	1227.06517655224	0	-6.6693398823646	0	789.792429576126	0	19.0856541271098	0	1.28347205618718	0	11.5564296392036	0	1.99373683666472	0	0.533336738934631	0	-0.853191325706391	0	-13.1557059558579	0	-3.94321643457565	5.13992399747372	6.61513469969807
388.731603450876	2.33502755027317	1.87907153123011	-6.11752263973606e-05	-6.49549463077836e-05	0.755465133696072	-2.25472728220474e-05	-2.30830173991117e-05	-0.00469347923434611	-0.000727604625691189	0.00543041010864031	-0.000306109751465838	0.0520503802140733	-5.37184911389899e-05	0.0743677823210539	-2.48068062828246e-05	4.12878087878312e-06	-9.70941982273905e-05	-0.821579064808202	1.33397216054129	-0.0103659025816338	0.0106019706196197	-0.0032818283589493	-0.0317101557788084	-1.47933553861579	-0.0104719671650527	0.0313971504081692	-0.0441454571440391	0.0119801067725678	0.000159355193298129	7.36610512441887e-05	388.731603450876	0	4.91570703318071	0	1.05360377502442	0	1232.95631813219	0	-2.17323213257855	0	793.241220658414	0	33.5213483729682	0	12.3031005698348	0	20.0103849335715	0	8.50920120132225	0	1.15995201407043	0	0.0760468598948227	0	-10.8806432116066	0	-2.77422493193446	0	0	388.731603450876	0	4.91570703318071	0	1.05360377502442	0	1232.95631813219	0	-2.17323213257855	0	793.241220658414	0	33.5213483729682	0	12.3031005698348	0	20.0103849335715	0	8.50920120132225	0	1.15995201407043	0	0.0760468598948227	0	-10.8806432116066	0	-2.77422493193446	3.28914530046995	23.2043189570149
389.749038555241	1.19215503414127	0.20276283262411	0.000125522369494571	7.83261033909901e-05	0.755742872769721	0.000171399635691074	-7.89007712294273e-05	-0.00196603117149301	2.24797790622499e-05	0.0117877449614699	-0.00016304046924695	0.0525100529957197	6.04229953762985e-05	0.0729301774651392	4.03665931165277e-05	-1.35242648467289e-05	-0.000465832260596815	-0.821418725041114	1.3075849473658	-0.0110271723706363	0.00874735408317552	-0.00913038086368054	-0.0353341546245449	-1.46394867606614	-0.0109357110646958	0.0341990049600703	-0.0418247158077979	0.00739559626033113	5.73038853866454e-05	5.84862095393317e-05	389.749038555241	0	6.79169962086527	0	2.24048987520186	0	1236.52872915029	0	0.184069150361164	0	794.877340303906	0	40.5156287628204	0	17.076978661044	0	23.3966488860204	0	10.9678681995197	0	2.08556808597111	0	0.902406327974409	0	-9.28514437156184	0	-1.73093260757597	0	0	389.749038555241	0	6.79169962086527	0	2.24048987520186	0	1236.52872915029	0	0.184069150361164	0	794.877340303906	0	40.5156287628204	0	17.076978661044	0	23.3966488860204	0	10.9678681995197	0	2.08556808597111	0	0.902406327974409	0	-9.28514437156184	0	-1.73093260757597	0.967979208645698	28.7931408146757
390.649007297273	-0.347530634654661	-1.55725636237857	-0.00191664252874219	0.000101965882204488	0.759575322074046	-2.09597597973414e-06	-1.48870638771972e-06	-0.00903828141602225	7.14300035243193e-05	0.00775426761702763	4.41715537153914e-06	0.0581809309978921	9.52513378071173e-05	0.0744310951024009	8.79914399268712e-05	8.80217724411258e-06	-0.0081929175153925	-0.825277176694949	1.34400090421908	-0.00785494990018144	0.00864685504291558	-0.0163411540003916	-0.04370867350444	-1.45135534168589	-0.0203114565187917	0.0365082449257775	-0.043133684121786	0.00917572483381894	6.74455670249837e-05	6.00876105266327e-05	390.649007297273	0	7.18179100524758	0	1.57161373198452	0	1236.87890988694	0	0.102984487973851	0	795.61644782278	0	40.8220247974437	0	17.0007217406983	0	23.4165094601896	0	10.0777366590392	0	2.42699375904647	0	0.369907463268689	0	-9.37109940094647	0	-1.80681790526782	0	0	390.649007297273	0	7.18179100524758	0	1.57161373198452	0	1236.87890988694	0	0.102984487973851	0	795.61644782278	0	40.8220247974437	0	17.0007217406983	0	23.4165094601896	0	10.0777366590392	0	2.42699375904647	0	0.369907463268689	0	-9.37109940094647	0	-1.80681790526782	0.0883121239229692	28.3117180899936
391.628970311276	-1.83062912252758	-1.84429940947242	-0.000100063852428245	-4.53662685584334e-06	0.758668485618739	0.000839372023149637	0.00200891718072724	-0.00403685631540648	0.00129964149996174	0.00231512435684331	-2.83176063001962e-05	0.0529548967202365	-4.42150095711397e-05	0.0726039278624435	1.57365147647395e-05	1.95209758555749e-05	-0.00810246871192465	-0.825540167041029	1.32212853359969	0.000120404916472143	0.0110330898424143	-0.0134131667957279	-0.0468304610346122	-1.43978282091813	-0.0315385304361785	0.0280033180759604	-0.0413994781732998	0.00653008392171457	8.4139800471367e-05	0.000349628950141411	391.628970311276	0	6.0751998845541	0	-0.273249835874065	0	1238.31153457804	0	2.22368387160112	0	799.103246781067	0	38.7994381363337	0	14.2334731778266	0	19.3434974333429	0	3.46385113925859	0	1.62091214989699	0	-0.556225264567587	0	-8.33417376775717	0	-0.267999125188801	0	0	391.628970311276	0	6.0751998845541	0	-0.273249835874065	0	1238.31153457804	0	2.22368387160112	0	799.103246781067	0	38.7994381363337	0	14.2334731778266	0	19.3434974333429	0	3.46385113925859	0	1.62091214989699	0	-0.556225264567587	0	-8.33417376775717	0	-0.267999125188801	0.460039945377717	25.5499509756979
392.718481026998	-2.49697009382433	0.039207370122979	1.59571819895657e-05	-8.06901093872341e-06	0.758877624428441	0.00153084497949707	4.82056488592209e-05	-0.00409470879159937	0.00104818543313551	0.00138482213220206	4.33720720859345e-05	0.0534475373467106	5.57206358724565e-06	0.0709622000294124	5.34136170904733e-05	1.58951328140108e-05	-0.0112963741212121	-0.82111712837546	1.29869749570883	-0.0101743747977745	0.00249858101996013	-0.0161957919540347	-0.0347661113273739	-1.43205135197698	-0.0390041986085891	0.0223807972658663	-0.036689517874858	0.00323568440586968	-1.22322874988899e-06	2.25144359543448e-05	392.718481026998	0	3.5940748508993	0	-1.39552184481134	0	1244.00563480759	0	4.66489725918792	0	800.600819055768	0	25.6381849413575	0	8.88137907902454	0	16.172235585283	0	1.26846573371301	0	0.809353635277793	0	-1.35474002335843	0	-6.56798683617819	0	0.638249063447697	0	0	392.718481026998	0	3.5940748508993	0	-1.39552184481134	0	1244.00563480759	0	4.66489725918792	0	800.600819055768	0	25.6381849413575	0	8.88137907902454	0	16.172235585283	0	1.26846573371301	0	0.809353635277793	0	-1.35474002335843	0	-6.56798683617819	0	0.638249063447697	0.896113117430466	18.6134397953083
393.794457745688	-1.80091755402556	1.86833356181106	-7.60714861484841e-05	2.35503927915308e-05	0.758480942076625	0.000955306833695555	-1.47638710677123e-05	-0.000799016073819804	-0.000463584481170178	0.00899433036182177	-0.000177559476631447	0.0529253809259073	4.71903798769689e-05	0.0688993408706203	-5.67182764992314e-05	-6.98173350446499e-06	-0.0117135420083586	-0.814035887579739	1.27057657776341	3.93162241173345e-05	0.000756360154953176	-0.0172853664478326	-0.0287103415679498	-1.45610645272343	-0.0242888106871384	0.0291128388958224	-0.0288360048044681	2.35936520827255e-05	-4.28309105522584e-06	-2.36774007622949e-05	393.794457745688	0	1.16714266381331	0	-0.230200999870833	0	1249.52633658756	0	2.15124395276212	0	802.181039430953	0	12.981344514427	0	14.3501319001655	0	12.8577184215994	0	3.62105160544199	0	-0.0055536332121888	0	-0.535085937011867	0	-8.36814352253971	0	-0.313115063582511	0	0	393.794457745688	0	1.16714266381331	0	-0.230200999870833	0	1249.52633658756	0	2.15124395276212	0	802.181039430953	0	12.981344514427	0	14.3501319001655	0	12.8577184215994	0	3.62105160544199	0	-0.0055536332121888	0	-0.535085937011867	0	-8.36814352253971	0	-0.313115063582511	0.407503323818028	24.4777020010222
394.677280740498	-0.457852273255447	1.65524729352092	0.000106417562539759	-4.32107716493573e-05	0.758108948442085	1.40497120608517e-05	1.26887082938256e-05	4.91480446984226e-05	-0.000152044352599538	0.0100266971281901	-0.000141252768116954	0.0545533778151119	-1.75266745935707e-05	0.066865544782679	-1.01124572155369e-06	-1.36650838792462e-05	-0.00789771089838217	-0.813130248790253	1.29917341451105	-7.20936252842549e-05	0.000132927679072311	-0.00122337142848823	-0.0269021809297467	-1.4767224711826	-0.0329165458742893	0.051701575780998	-0.0267859707016995	0.000241895902908769	3.0918256974831e-05	-8.94755786241831e-05	394.677280740498	0	0.135220518328737	0	1.46011806427932	0	1250.86719711189	0	0.152875525674904	0	805.425077671708	0	11.1055852269221	0	16.9613166594744	0	8.98207146926482	0	9.86073156764171	0	-0.757868849217206	0	0.292424728232244	0	-9.32911034974401	0	-1.76591182902248	0	0	394.677280740498	0	0.135220518328737	0	1.46011806427932	0	1250.86719711189	0	0.152875525674904	0	805.425077671708	0	11.1055852269221	0	16.9613166594744	0	8.98207146926482	0	9.86073156764171	0	-0.757868849217206	0	0.292424728232244	0	-9.32911034974401	0	-1.76591182902248	0.0693205226538565	24.627387806669
395.582498415639	1.08598624613929	-0.0694382638969276	0.000665959629550254	1.03828579793854e-05	0.762590040624097	0.000550832517500528	-2.08235180293005e-05	-7.28210977161805e-05	2.26910287798163e-05	0.00647942649330778	-2.59316587199462e-05	0.0558994129251797	5.47099187189724e-05	0.0695524506012541	-1.7187384813216e-05	5.31150780869484e-05	-0.000195747709120646	-0.810062756098555	1.30914597877973	-0.000130101074059892	2.26765796435668e-05	7.58180639358775e-05	-0.0283974901744377	-1.47967221352843	-0.0236848619363883	0.0467560573142991	-0.0222999728489429	0.000327456637169966	-9.48470437067728e-08	1.79739775200359e-05	395.582498415639	0	0.434036756135138	0	2.24852503881876	0	1251.14847077993	0	0.207602405487537	0	806.344779227486	0	11.3154276323974	0	17.067559067625	0	8.93896733184655	0	11.0460999113284	0	-0.492632211808777	0	0.901299910425574	0	-9.25449826353187	0	-1.71746881884974	0	0	395.582498415639	0	0.434036756135138	0	2.24852503881876	0	1251.14847077993	0	0.207602405487537	0	806.344779227486	0	11.3154276323974	0	17.067559067625	0	8.93896733184655	0	11.0460999113284	0	-0.492632211808777	0	0.901299910425574	0	-9.25449826353187	0	-1.71746881884974	0.817557475819087	22.180447926213
396.588646037106	2.28558311504896	-1.81005577182443	8.63542964167032e-06	-3.48862114776388e-06	0.76276373377037	-0.00186786211307521	-0.000185813597727124	7.92337574219791e-05	-0.000766565668234694	0.0074415321565732	7.50138703476477e-06	0.0523743583830171	-4.41886719882714e-05	0.0685380717027978	-6.16517041756734e-05	2.94198798083492e-05	3.11604957653939e-05	-0.812276100178391	1.30860484052297	-0.00447216134898378	-0.000562544079262448	0.00463429701180359	-0.0284775143462472	-1.48698922035531	-0.0149975423561609	0.040765302824748	-0.0226013948488306	8.98031143636524e-05	-0.000127018956296766	-6.70362779878873e-05	396.588646037106	0	2.19857324823404	0	1.19055163468208	0	1254.36783967978	0	-1.82905837180599	0	807.720477815665	0	17.3894668332569	0	13.0615056409391	0	11.7101344247033	0	9.08037773688288	0	0.436214858002047	0	0.134882865699914	0	-10.6904919302861	0	-2.66938485270121	0	0	396.588646037106	0	2.19857324823404	0	1.19055163468208	0	1254.36783967978	0	-1.82905837180599	0	807.720477815665	0	17.3894668332569	0	13.0615056409391	0	11.7101344247033	0	9.08037773688288	0	0.436214858002047	0	0.134882865699914	0	-10.6904919302861	0	-2.66938485270121	3.08088749285667	17.7885337923842
397.469639567879	2.45079372041897	-1.71826647497879	3.7945552136545e-05	-0.000115183355663024	0.762027537200787	-5.3427905092428e-05	-5.13363466362546e-05	6.24978182820652e-05	-0.000904365158806582	0.00743936931987805	-3.62703429459546e-05	0.0511957990681865	-3.70306584102933e-05	0.0665294284312622	-5.35040389865932e-05	5.4696472865306e-06	5.14349421763746e-06	-0.814155727649212	1.30708703923078	0.000440236297492648	-0.00304530967726119	0.0178507066523044	-0.0277020099862221	-1.47634985417409	-0.00369934664089599	0.037863405352133	-0.0226346509226526	-1.40828839819242e-05	3.78938580286566e-05	6.33965236188659e-05	397.469639567879	0	4.35430414700842	0	-0.497781966885707	0	1259.64589890616	0	-5.96129078224553	0	810.960778766361	0	30.3196338262468	0	2.94187529022197	0	19.6427711580786	0	2.85263434608504	0	0.999131365012999	0	-0.691755428697024	0	-12.7128698890434	0	-3.7474258756549	0	0	397.469639567879	0	4.35430414700842	0	-0.497781966885707	0	1259.64589890616	0	-5.96129078224553	0	810.960778766361	0	30.3196338262468	0	2.94187529022197	0	19.6427711580786	0	2.85263434608504	0	0.999131365012999	0	-0.691755428697024	0	-12.7128698890434	0	-3.7474258756549	4.95163838146762	7.40253298696132
398.431099725743	1.61087504342508	0.0362107801853297	4.5587410101916e-05	-1.82396784332391e-05	0.760869441027841	-0.00192601489401167	-7.63510943587902e-05	0.000673467461019986	-0.00465020208442411	0.00841503571420795	7.12396547729244e-06	0.0471163263798205	-5.52223074881199e-05	0.064380974329561	-1.90121132289326e-05	-3.62013957291898e-05	-5.47666274188761e-05	-0.818314075913507	1.29765466067916	-0.0102624097885888	-6.22860266140281e-05	0.023469091353266	-0.0366857990612776	-1.47309227384727	0.00118982751364559	0.0346099809876182	-0.0234500672100333	3.51338910240433e-05	-6.69854507901623e-05	1.56433347356441e-05	398.431099725743	0	6.38137406686806	0	-1.39263949597809	0	1263.9783997564	0	-7.97058015548602	0	812.050539657556	0	39.6964757075749	0	-1.59813643376421	0	22.1522181824311	0	1.38728643647061	0	1.79955149094297	0	-1.36647794406348	0	-14.2089230005654	0	-4.43477218306801	0	0	398.431099725743	0	6.38137406686806	0	-1.39263949597809	0	1263.9783997564	0	-7.97058015548602	0	812.050539657556	0	39.6964757075749	0	-1.59813643376421	0	22.1522181824311	0	1.38728643647061	0	1.79955149094297	0	-1.36647794406348	0	-14.2089230005654	0	-4.43477218306801	5.02156567225904	5.71990107461233
399.571177677435	-0.247173554561232	1.91546328099078	0.00224604066316479	-2.95603543211466e-05	0.767892489049531	-5.35950917928709e-05	0.00338338276475068	0.00713891427247747	-0.000322432702444023	0.00877983560715536	0.00441084446491747	0.0556389130994965	9.89381104485443e-05	0.0682008131429686	0.00142347347456017	0.0022136243050845	-1.1378446511081e-05	-0.819737912244075	1.29261334735001	-0.0100848580034987	-2.07803545701291e-06	0.0336548492027751	-0.0320821375757039	-1.4699512399307	7.94879002607742e-05	0.040019881931665	-0.022990145094221	9.18262731562627e-05	7.2124464362938e-05	5.55021026540965e-05	399.571177677435	0	7.2125038056541	0	-0.103689864494589	0	1264.91990864357	0	-7.37370591801769	0	813.867759747256	0	40.852546766459	0	-1.04091700820663	0	22.7372190117078	0	4.19116778467239	0	2.45431006757561	0	-0.485969406468394	0	-13.7136293050153	0	-3.92617098009354	0	0	399.571177677435	0	7.2125038056541	0	-0.103689864494589	0	1264.91990864357	0	-7.37370591801769	0	813.867759747256	0	40.852546766459	0	-1.04091700820663	0	22.7372190117078	0	4.19116778467239	0	2.45431006757561	0	-0.485969406468394	0	-13.7136293050153	0	-3.92617098009354	1.86305009896441	7.34065316395271
400.3622254092	-1.51424623737446	1.6809641852674	0.000107009062526973	-5.55098053670727e-05	0.767979176883993	1.35880096015941e-05	0.00292332255053895	0.00374147886452284	-0.00174560208643174	0.00831060759395372	0.00039711771104697	0.052233152366704	-1.91137903695022e-05	0.0674214829509771	0.000102284406933939	0.00016394905607551	2.90412420291764e-05	-0.821127684366612	1.28311284963838	-0.00791941145114869	-0.000715557918799779	0.0401068661842774	-0.0297010018720453	-1.45816548598899	0.000106824940442217	0.0417788446750791	-0.0229639852164328	2.33236654419157e-05	-4.50729147467271e-05	-5.56697821870299e-05	400.3622254092	0	6.49657193197127	0	1.41542262131287	0	1265.67464497646	0	-8.72915058461263	0	816.791125796279	0	39.97924027533	0	0.368478588590587	0	20.1641403427949	0	9.82792075847598	0	1.8730349436068	0	0.254340597847322	0	-14.3893854750213	0	-5.03275809306539	0	0	400.3622254092	0	6.49657193197127	0	1.41542262131287	0	1265.67464497646	0	-8.72915058461263	0	816.791125796279	0	39.97924027533	0	0.368478588590587	0	20.1641403427949	0	9.82792075847598	0	1.8730349436068	0	0.254340597847322	0	-14.3893854750213	0	-5.03275809306539	-0.911609097613115	6.23756031218956
401.504074938684	-2.48430310282407	-0.515511346607907	8.67419809637934e-05	-1.89572537121222e-05	0.768744712867311	-0.000499412200500946	0.000101381098843086	0.00478013679727662	-2.29016830278505e-06	0.0110860343594985	-3.48083431033108e-05	0.0487377743150419	4.07040507069975e-05	0.0667544739753254	9.8572110655056e-05	5.01028609827162e-05	-4.51622956640387e-05	-0.824006375240476	1.24658164414893	-0.000123343534602283	-0.00020620136031784	0.0472038660947155	-0.0307138302605748	-1.4446701530517	8.8145916678137e-05	0.0339753819886454	-0.0230722645919778	-1.1891433896517e-05	-5.62835308925689e-05	3.24146640460218e-05	401.504074938684	0	4.08523122221779	0	2.18412760326628	0	1270.86200464226	0	-10.1433153660718	0	817.795873179566	0	28.6352281909957	0	2.99242364077688	0	18.3301590380622	0	11.1089366764454	0	0.935509297880341	0	0.82976905985477	0	-15.4624315202841	0	-5.76266306737321	0	0	401.504074938684	0	4.08523122221779	0	2.18412760326628	0	1270.86200464226	0	-10.1433153660718	0	817.795873179566	0	28.6352281909957	0	2.99242364077688	0	18.3301590380622	0	11.1089366764454	0	0.935509297880341	0	0.82976905985477	0	-15.4624315202841	0	-5.76266306737321	-2.66749342422382	4.41181469387157
402.386473545505	-2.19507634266085	-1.88498401302361	-4.55329574606334e-06	5.66071514976002e-06	0.767499233223157	0.000107444295809347	1.52578461226281e-05	0.0050776917194202	-0.00200869869769041	0.0113267155700602	-9.25106414134185e-06	0.0461790334268559	1.50001574539094e-05	0.0644447545490926	1.80049201194975e-05	9.21358180709492e-05	8.44551443216952e-05	-0.823689657575638	1.22062533661086	4.77576656076797e-05	-2.69734445961656e-06	0.0550145127123344	-0.0322998528358718	-1.44739071163108	-9.02612744753479e-05	0.0357639631057272	-0.0207310669677961	4.04562417987341e-05	-8.32613351985278e-06	1.8991187260358e-06	402.386473545505	0	1.95250731692413	0	1.03329623067242	0	1276.02405352568	0	-7.39028041982826	0	819.441087558204	0	16.1238862878313	0	-3.6038132110295	0	14.4299187879731	0	8.60444155829179	0	0.353105086425721	0	0.0456663106476506	0	-13.5735361781182	0	-4.98232694283019	0	0	402.386473545505	0	1.95250731692413	0	1.03329623067242	0	1276.02405352568	0	-7.39028041982826	0	819.441087558204	0	16.1238862878313	0	-3.6038132110295	0	14.4299187879731	0	8.60444155829179	0	0.353105086425721	0	0.0456663106476506	0	-13.5735361781182	0	-4.98232694283019	-1.24466189161402	-7.24758055064785
403.254487548086	-1.12793799174599	-1.64442051338806	1.99059037933154e-05	4.72279673945222e-05	0.767925168432928	-4.15733721904141e-05	-4.31874906478864e-05	0.00367830905400581	-0.000556430720764821	0.014247919950169	0.00107106093809378	0.0510772907237228	0.000107295672696018	0.0627796312628945	-0.000151914866210104	-1.7243779812095e-05	-9.49130479855802e-05	-0.818193572142987	1.20828003301025	-8.08397096697218e-05	-0.00256680986397663	0.055885452947606	-0.0321158245232001	-1.43713306213048	0.00552579786991029	0.0473184441939616	-0.0138705804333646	0.000166660243952558	-0.000108048775216029	-0.000650157186283604	403.254487548086	0	0.465733086358552	0	-0.624340664585955	0	1278.65456684726	0	-4.53070738369902	0	822.614676592872	0	11.3359249463779	0	-8.6911884626235	0	8.91885467223367	0	2.51414192378288	0	-0.465125331992373	0	-0.769157172892207	0	-12.1834925207574	0	-3.41982960039224	0	0	403.254487548086	0	0.465733086358552	0	-0.624340664585955	0	1278.65456684726	0	-4.53070738369902	0	822.614676592872	0	11.3359249463779	0	-8.6911884626235	0	8.91885467223367	0	2.51414192378288	0	-0.465125331992373	0	-0.769157172892207	0	-12.1834925207574	0	-3.41982960039224	1.47601410622033	-13.6251378921744
404.287043895401	0.640551433605072	0.356150344588026	1.09014285670463e-05	6.17974748639682e-05	0.772543563649678	0.000123379894303455	3.14809954064297e-05	-1.68069108837057e-06	-0.00137274226485341	0.00995512442968663	1.71153822694477e-05	0.0515960304149142	3.1638561882534e-05	0.0654872855818481	4.48500885438612e-05	-2.1115552828343e-05	-0.00688940464933331	-0.809458391051328	1.22920281800636	-6.0166270680841e-05	2.7519261583751e-06	0.0401481061413613	-0.0401653021776283	-1.44313338676353	-0.00147490767794169	0.0472028618371157	-0.0024612375834689	0.000509932699405219	-2.27470272761691e-05	-1.78642516847418e-05	404.287043895401	0	0.195525232402283	0	-1.37644746916693	0	1278.99927488627	0	-4.01919534491546	0	823.52481736933	0	11.1084931870092	0	-9.09299948981745	0	8.24603592560074	0	1.35945726301908	0	-0.699129000418505	0	-1.34618691371616	0	-11.8142672746968	0	-2.96697457379186	0	0	404.287043895401	0	0.195525232402283	0	-1.37644746916693	0	1278.99927488627	0	-4.01919534491546	0	823.52481736933	0	11.1084931870092	0	-9.09299948981745	0	8.24603592560074	0	1.35945726301908	0	-0.699129000418505	0	-1.34618691371616	0	-11.8142672746968	0	-2.96697457379186	4.00236980673539	-11.3696371007426
405.398662023909	2.14818784182692	1.96934536849678	2.35547322922716e-05	1.07373161812755e-06	0.774675610355354	0.000199392731388201	-0.00134696613826448	-0.000157332097645714	-0.00174910818767132	0.00647245763822497	-0.00114682317135124	0.0466210355470737	1.33405197387203e-05	0.0663877351154065	-9.52369796109023e-05	-0.000108545694079261	-0.00479672946961763	-0.804438830315719	1.20168151069951	-0.0107878010983347	-0.0142877251280242	0.0261119230400475	-0.0430011203620729	-1.45740061335784	-0.0175409830775052	0.0514383637449536	4.28265367369707e-05	0.000129217362862885	-0.00647753224693343	-0.00596806660303487	405.398662023909	0	1.83199587133023	0	0.10351518841941	0	1281.62181994386	0	-1.60621018953183	0	825.753869615192	0	15.577688014475	0	-4.9403222890224	0	12.1128152827121	0	4.96615971828911	0	0.30428263105361	0	-0.385541929112261	0	-10.3313391510987	0	-1.59597216308104	0	0	405.398662023909	0	1.83199587133023	0	0.10351518841941	0	1281.62181994386	0	-1.60621018953183	0	825.753869615192	0	15.577688014475	0	-4.9403222890224	0	12.1128152827121	0	4.96615971828911	0	0.30428263105361	0	-0.385541929112261	0	-10.3313391510987	0	-1.59597216308104	4.0276144975483	-4.09860375573358
406.161214898334	2.5008051760905	1.56738408619116	0.000125792468846616	3.55695381996341e-06	0.775436828217595	0.000154801151404793	-0.00124120712174767	8.6695379173988e-05	-2.93761717954718e-05	0.00744576645569439	6.38962165849607e-05	0.0477790732036606	2.59177153649081e-05	0.0657144726305925	-0.000142399526394451	-3.45713507944286e-05	-0.00087088679681495	-0.796694703157737	1.17879278305422	-0.00609556737540093	-0.012324820455282	0.0172440013595129	-0.0416839553336497	-1.43742290528872	-0.0216238051080336	0.04700648097069	0.000139200152216815	0.000147008547328689	-0.00239932439299945	-0.0020831785702613	406.161214898334	0	3.64769012924577	0	1.53717631674643	0	1285.95358916866	0	1.79924823999359	0	828.46171537859	0	25.9317280343478	0	3.16477402168021	0	18.5301325800556	0	10.1024749054975	0	0.826929970422421	0	0.334847680969998	0	-8.61381714313057	0	-0.607448013450806	0	0	406.161214898334	0	3.64769012924577	0	1.53717631674643	0	1285.95358916866	0	1.79924823999359	0	828.46171537859	0	25.9317280343478	0	3.16477402168021	0	18.5301325800556	0	10.1024749054975	0	0.826929970422421	0	0.334847680969998	0	-8.61381714313057	0	-0.607448013450806	2.96146648427908	7.33428492185776
407.476787223866	1.50769011570731	-1.05305882197309	-7.76782933865938e-05	-0.000193400523190571	0.776300897277974	-0.00227681361891244	0.000647269929510275	-0.000112489948036165	-0.00244612014364841	0.0122418404958789	-4.51732888567395e-05	0.0458947421406092	4.7160092147045e-06	0.0646786825906739	0.000333233024121181	0.000144085502721796	-0.00234384186877548	-0.78708039313686	1.1505659348522	-0.00733080759184052	-0.00107462063156547	-0.00137163712686903	-0.0590575274847965	-1.39148642486492	-0.02650790981161	0.031490869711255	-0.000309728139195366	0.000681301443644401	0.000605835960786362	5.7038342649967e-05	407.476787223866	0	6.49162712257425	0	1.95592756600093	0	1292.21989146092	0	3.00804286322887	0	829.406544855119	0	39.9686983741107	0	6.43189004252563	0	20.7020078623025	0	10.8616379416909	0	1.86905027782746	0	0.638539479566895	0	-7.70952998519539	0	-0.424051231893596	0	0	407.476787223866	0	6.49162712257425	0	1.95592756600093	0	1292.21989146092	0	3.00804286322887	0	829.406544855119	0	39.9686983741107	0	6.43189004252563	0	20.7020078623025	0	10.8616379416909	0	1.86905027782746	0	0.638539479566895	0	-7.70952998519539	0	-0.424051231893596	1.57002437739879	11.8279226394089
408.560967291505	-0.269938716211335	-1.97535320651841	-5.48720272135769e-05	-1.05208189643574e-05	0.778312894991992	-5.43412702738143e-05	1.7564247354779e-06	-0.000220169168029838	-0.000727644791938195	0.00937057525580685	-7.35042568824691e-05	0.0477728202073682	1.09088561560868e-05	0.0645877397479688	1.78629321529766e-05	-1.92659415938952e-06	-0.00430957073208272	-0.782835283468167	1.2188254002973	0.00259295468096185	0.00452800929135355	-0.0248871957359315	-0.0544778428790631	-1.40624437129129	-0.0636234364910894	0.0550964927725992	2.96402491873729e-05	0.0023779647076612	4.75582224002769e-06	0.000718497837303352	408.560967291505	0	7.19908324014412	0	0.0857287295421305	0	1292.97190097684	0	1.93809355637961	0	832.722179712234	0	40.8264096859729	0	5.35139512210427	0	22.3710948629568	0	4.85382688609273	0	2.44415174900358	0	-0.38871214901639	0	-8.39063931728908	0	-1.31160958330798	0	0	408.560967291505	0	7.19908324014412	0	0.0857287295421305	0	1292.97190097684	0	1.93809355637961	0	832.722179712234	0	40.8264096859729	0	5.35139512210427	0	22.3710948629568	0	4.85382688609273	0	2.44415174900358	0	-0.38871214901639	0	-8.39063931728908	0	-1.31160958330798	1.65115304878912	12.8149434134794
409.814133341684	-2.08096631876632	-0.0465984412091487	-3.67293625722887e-06	2.58618452806062e-05	0.780973274692863	-0.00584739507883101	4.81443965933407e-06	-0.00367964287572684	-8.2003392779518e-05	0.0105003010364979	1.74287011061444e-05	0.0486167729023086	2.41264292601955e-05	0.0649955625354344	1.83505114412853e-05	3.07854405652654e-05	-2.3606312774186e-05	-0.774450344075486	1.17251102321305	0.00453738064424483	-3.58095174624697e-05	-0.0305996693443318	-0.0595800425179346	-1.38952863257366	-0.0622991756110498	0.0598095073860026	-2.14566776831918e-05	4.06967432572937e-05	-3.33953796752144e-06	-1.92025149263313e-05	409.814133341684	0	5.6177916461451	0	-1.42448722170319	0	1295.32157506047	0	3.46412404534368	0	834.97054108679	0	37.0037892421831	0	3.47920312796481	0	20.4042878949856	0	1.20736602005951	0	1.41034690350756	0	-1.37455939479502	0	-7.28689215654582	0	-0.170652509008461	0	0	409.814133341684	0	5.6177916461451	0	-1.42448722170319	0	1295.32157506047	0	3.46412404534368	0	834.97054108679	0	37.0037892421831	0	3.47920312796481	0	20.4042878949856	0	1.20736602005951	0	1.41034690350756	0	-1.37455939479502	0	-7.28689215654582	0	-0.170652509008461	1.35731296583676	12.6290244696366
410.928250315331	-2.45448617569092	1.86055087096032	-2.02678237806118e-05	3.82615132323451e-05	0.779060228428182	-0.00162068962969947	1.17421633345276e-05	-0.00306553925374349	7.16968979173804e-05	0.00989025565280078	8.41198371882048e-05	0.0464590531641907	6.46353462163136e-05	0.0616110973420693	-2.17288007961065e-05	1.2988931238546e-05	-5.20967533670958e-05	-0.76723025289896	1.13983102144073	-0.0163232448636396	0.0204259879638789	-0.0421845791672696	-0.0300234264849583	-1.46060083905105	-0.0363936481388464	0.0699495389681642	-9.20308279324114e-05	2.46053238456163e-05	0.0121637899454118	0.00428181834334326	410.928250315331	0	2.95542458433425	0	-0.268439622270549	0	1301.70049512082	0	0.628737951994471	0	836.531778759083	0	21.6822919496674	0	10.4387610870968	0	16.5466925744696	0	3.52231668685172	0	0.655303789887061	0	-0.558994661774739	0	-9.27871515838418	0	-0.903781170254124	0	0	410.928250315331	0	2.95542458433425	0	-0.268439622270549	0	1301.70049512082	0	0.628737951994471	0	836.531778759083	0	21.6822919496674	0	10.4387610870968	0	16.5466925744696	0	3.52231668685172	0	0.655303789887061	0	-0.558994661774739	0	-9.27871515838418	0	-0.903781170254124	-0.193823655231449	20.5850721331815
411.772567049911	-1.7658345544222	1.70637558058425	1.75380417384828e-05	-5.66623237797172e-07	0.777677784580354	-9.39151578358604e-05	-9.23416505948884e-05	-0.0056764323731156	-0.000986281671341613	0.0119209628153136	-5.66616923386327e-05	0.0477596195724737	-5.6603738347272e-05	0.0587071404826905	-9.51496456492161e-05	-4.45045882983816e-05	2.10196187490577e-06	-0.770693290749932	1.12642421201199	-0.0123606036153267	0.0267288119729029	-0.0520859101622992	-0.0465407052401889	-1.42259091268522	-0.0254595417106852	0.0691616123221957	-0.000294215699016919	8.18481955510649e-05	0.0127937668935077	0.00261653536090866	411.772567049911	0	1.11919939961102	0	1.35264529933711	0	1305.72837945034	0	-2.90601633158209	0	839.649206437902	0	12.7751931482379	0	18.210078303923	0	9.73246239381776	0	9.52637341227748	0	-0.0252922932294046	0	0.232019490290703	0	-10.9963145373256	0	-2.20629406626947	0	0	411.772567049911	0	1.11919939961102	0	1.35264529933711	0	1305.72837945034	0	-2.90601633158209	0	839.649206437902	0	12.7751931482379	0	18.210078303923	0	9.73246239381776	0	9.52637341227748	0	-0.0252922932294046	0	0.232019490290703	0	-10.9963145373256	0	-2.20629406626947	-1.14081272878761	27.832795279438
412.863795593261	-0.0579405942356651	-0.377027220787774	-0.000100065334199697	1.14397010149305e-05	0.7787760751281	-6.24198677901602e-05	-2.82432771805867e-05	-0.00102695366655354	-1.11571836219166e-05	0.0133398325213129	2.68034842840323e-05	0.0491062829123275	-1.53002031372029e-05	0.0578091508859314	-4.99790667833361e-05	-1.67321393046727e-05	0.0138444729186023	-0.793039210804863	1.22335948901984	-0.00390841676033779	0.0186822962400213	-0.0330894111446642	-0.0360957055983387	-1.46061612216149	-0.0216085523555117	0.0587373207030618	-0.0204730958521282	0.00903657639538928	7.91969579164554e-05	-3.17282803958738e-06	412.863795593261	0	0.0786670787113854	0	2.19857469469817	0	1306.99173525349	0	-4.04852405998718	0	840.721921407479	0	11.0665697850845	0	19.8070284398783	0	8.22534693557048	0	10.9493402201768	0	-0.809818233435355	0	0.863960244417873	0	-11.823638031002	0	-3.00353353977534	0	0	412.863795593261	0	0.0786670787113854	0	2.19857469469817	0	1306.99173525349	0	-4.04852405998718	0	840.721921407479	0	11.0665697850845	0	19.8070284398783	0	8.22534693557048	0	10.9493402201768	0	-0.809818233435355	0	0.863960244417873	0	-11.823638031002	0	-3.00353353977534	-0.267165798145066	25.8362707597626
413.901866456957	1.62272641961873	-1.93578774791611	-3.67086321531296e-05	-3.87046774404505e-06	0.780758857714196	4.13470240766415e-05	-0.000522585484131717	-0.00315705353475757	5.00911122874446e-05	0.0103425656728727	0.00115168288466097	0.0480141080714911	2.04551552206063e-05	0.0581656616400305	-0.000100349856021281	-8.49786041876484e-05	0.00281876690105521	-0.803166294902907	1.26710749794786	0.00341672184919438	0.0205167393520634	-0.0273397093553041	-0.0313687453237485	-1.47508756724802	-0.014986691196163	0.0429146728204707	-0.0288955480008066	0.0136297265231655	-0.000723869545921065	-0.00112499259396733	413.901866456957	0	0.923830872669329	0	0.835281230959757	0	1307.93017906239	0	-5.39171808397435	0	842.733279354856	0	12.2291430741517	0	18.2162847434039	0	10.4434391714544	0	7.76875973441271	0	-0.14180554876326	0	-0.0382803102362243	0	-12.6280252072743	0	-4.03703909797943	0	0	413.901866456957	0	0.923830872669329	0	0.835281230959757	0	1307.93017906239	0	-5.39171808397435	0	842.733279354856	0	12.2291430741517	0	18.2162847434039	0	10.4434391714544	0	7.76875973441271	0	-0.14180554876326	0	-0.0382803102362243	0	-12.6280252072743	0	-4.03703909797943	2.76473864142028	24.7932967678155
415.012766582288	2.4878199718572	-1.11110796587391	-0.000307119778464622	8.42372278096412e-06	0.781211351819088	-0.00157558786216493	9.72250987424007e-05	-0.000304711026730842	-0.00236637261308439	0.0110886819595576	0.000215904720893492	0.0489136736838252	-2.82988423047856e-05	0.056643552678714	-8.36519996726128e-05	1.02827062465039e-05	0.000104052775799564	-0.808126391874492	1.30123997825883	0.0111601644932047	0.00415979545087586	-0.0148095970064753	-0.0258174637574395	-1.46861026716579	-0.00475220618990126	0.0417036638872825	-0.0324579092779587	0.0152358586086838	8.57614726196872e-06	-4.92770249272621e-05	415.012766582288	0	3.32923513878096	0	-1.10553157183904	0	1313.21185949116	0	-9.53127424172317	0	846.201626791823	0	23.9736008324783	0	9.26153506781607	0	17.7427094269863	0	1.45620102892258	0	0.747609168166286	0	-1.09377778482908	0	-14.9199865016851	0	-5.62572206166273	0	0	415.012766582288	0	3.32923513878096	0	-1.10553157183904	0	1313.21185949116	0	-9.53127424172317	0	846.201626791823	0	23.9736008324783	0	9.26153506781607	0	17.7427094269863	0	1.45620102892258	0	0.747609168166286	0	-1.09377778482908	0	-14.9199865016851	0	-5.62572206166273	5.58874500689247	17.5204182028419
416.349401648704	1.6584099895609	1.54089284489987	7.39219549207009e-05	4.13455080571977e-05	0.780156837957796	0.00187630897433373	0.000873824953515129	0.000228352429617249	0.00118482293643348	0.0164398814537917	0.000938670744878035	0.0453201320359067	-2.40711564833357e-05	0.0539235853786576	0.000154631471725337	0.000138749638519711	-0.000179515623875149	-0.815946034153503	1.31960092874098	-4.4665526697063e-05	-0.000254904011316912	-0.0112807856483987	-0.0315612491997268	-1.48912468494906	-0.0038406633488444	0.0427825849563671	-0.036898761585572	0.0146869559767618	-6.96732334875252e-05	-0.000228030020261007	416.349401648704	0	6.32306550608171	0	-0.75031201305832	0	1320.00359171468	0	-8.99084941712887	0	847.141416656867	0	39.5555506230668	0	9.95500870473613	0	19.6684260378944	0	2.10486975379436	0	1.76111872319487	0	-0.836924751254005	0	-14.5439321652863	0	-5.21354302118776	0	0	416.349401648704	0	6.32306550608171	0	-0.75031201305832	0	1320.00359171468	0	-8.99084941712887	0	847.141416656867	0	39.5555506230668	0	9.95500870473613	0	19.6684260378944	0	2.10486975379436	0	1.76111872319487	0	-0.836924751254005	0	-14.5439321652863	0	-5.21354302118776	4.42702585098056	23.6711437585849
417.34203832015	0.074895242155652	1.84366563984573	1.97886447190606e-05	-7.05140240712371e-05	0.779968193028967	9.4725311283477e-05	3.72472445838162e-05	0.000158448317105266	8.35681372054479e-05	0.0121033975698226	0.00103423130339456	0.0507255084721421	-9.44288668982051e-06	0.0514116522432263	6.3688685068789e-05	1.26773391471992e-05	1.38750216618249e-05	-0.819543189903322	1.32539920537227	-4.86737312327776e-05	-0.000111287318287496	-0.0082070519279383	-0.0252938259270152	-1.4797586347624	-0.00968587989419059	0.040757913728476	-0.0393915471448853	0.0138996839307222	7.41835338455066e-06	-0.000125472232448656	417.34203832015	0	7.21819369754184	0	1.11801284459003	0	1321.02195337854	0	-7.34569593486852	0	850.673199962178	0	40.8459270558639	0	11.7853737637563	0	22.7100138891319	0	8.80759028992573	0	2.46040317801472	0	0.100636217585066	0	-13.6892409747932	0	-3.91491678903106	0	0	417.34203832015	0	7.21819369754184	0	1.11801284459003	0	1321.02195337854	0	-7.34569593486852	0	850.673199962178	0	40.8459270558639	0	11.7853737637563	0	22.7100138891319	0	8.80759028992573	0	2.46040317801472	0	0.100636217585066	0	-13.6892409747932	0	-3.91491678903106	0.963150512256732	24.8277102609979
418.32905316866	-1.53365068553269	0.17513772042139	5.40614299828311e-05	-0.00105259127026951	0.782653731786817	0.002681915012433	3.63532820459203e-05	0.00199766252547188	-0.00147244210241222	0.00996167994863235	1.46219129927002e-05	0.0524863749147172	-0.000100789906536477	0.0521617197678244	-3.55868461791458e-05	-2.12659319384953e-05	0.00260967155676636	-0.830189509977625	1.36056337303754	0.00869218119278924	-0.0131915862206799	-6.11401373175853e-05	-0.030143602072716	-1.47657569578512	-0.0176229040295016	0.0334689980241253	-0.0474514269859415	0.0166495506664366	-0.00603754785580231	-0.00524111816015826	418.32905316866	0	6.47111828553077	0	2.22678275292785	0	1321.80322455445	0	-7.9591874253375	0	852.158966997588	0	39.9349572472823	0	12.3163679228447	0	22.0747114420425	0	10.9842823298035	0	1.8535425744652	0	0.88832815065183	0	-14.1874787987159	0	-4.44459282918952	0	0	418.32905316866	0	6.47111828553077	0	2.22678275292785	0	1321.80322455445	0	-7.9591874253375	0	852.158966997588	0	39.9349572472823	0	12.3163679228447	0	22.0747114420425	0	10.9842823298035	0	1.8535425744652	0	0.88832815065183	0	-14.1874787987159	0	-4.44459282918952	-1.74200908493103	21.553148487506
419.576867663666	-2.49641687116638	-1.92183519303774	0.000106169467163841	7.45851411817557e-06	0.780856414522881	0.000899554909422993	0.000238103544737989	0.00142726743117232	-0.00189750671839271	0.00600985121755045	-0.000581150332612842	0.0496289874290143	-3.3185930512068e-05	0.0487678916554161	3.67627752810744e-05	8.87007969770721e-05	5.41238859544201e-05	-0.833120199267884	1.33951193000282	0.00976578413566105	-0.0111437998684543	0.000102680066741791	-0.0283399050785471	-1.47593854041264	-0.0149776178118244	0.0319269132707654	-0.0483223771848023	0.0127559736534819	-0.000511136248067531	-9.09975418684291e-06	419.576867663666	0	3.77957299451656	0	0.918118634689483	0	1327.71180048121	0	-4.9120223544772	0	854.025421453274	0	26.7630689739716	0	5.18327779005805	0	17.6356658942802	0	8.09149400497811	0	0.857838777230155	0	0.000551942870737223	0	-12.1520109257241	0	-3.50837989183727	0	0	419.576867663666	0	3.77957299451656	0	0.918118634689483	0	1327.71180048121	0	-4.9120223544772	0	854.025421453274	0	26.7630689739716	0	5.18327779005805	0	17.6356658942802	0	8.09149400497811	0	0.857838777230155	0	0.000551942870737223	0	-12.1520109257241	0	-3.50837989183727	-1.41568959320658	8.03437645264252
420.362406445865	-2.17707916410865	-1.66788485341192	9.93623485700329e-05	2.03919121726446e-05	0.779880242650198	5.12540440345363e-06	-2.97885788212037e-05	0.00399668979521222	8.21741390025462e-05	0.00698355478648152	4.63256521607669e-05	0.05030416804281	-5.14337441652819e-05	0.0464360302982668	3.22845500148748e-05	-1.38719453694345e-05	0.000103512448250142	-0.831823622336788	1.31363530599915	0.00995493724838248	-0.00995785652907237	0.00279800930237967	-0.028592297253332	-1.4710985575283	-0.0121057228028991	0.0320002034544032	-0.0457250196895127	0.00895694857868721	-7.48267785799123e-05	-6.80738791962288e-05	420.362406445865	0	1.89685183381494	0	-0.586411737758034	0	1332.23150079328	0	-1.29951635924132	0	856.913661600267	0	15.8959267065569	0	-3.50407346377964	0	10.6888805172756	0	2.53496897031687	0	0.327884442688654	0	-0.735679659308786	0	-10.3893622599117	0	-2.49796697399788	0	0	420.362406445865	0	1.89685183381494	0	-0.586411737758034	0	1332.23150079328	0	-1.29951635924132	0	856.913661600267	0	15.8959267065569	0	-3.50407346377964	0	10.6888805172756	0	2.53496897031687	0	0.327884442688654	0	-0.735679659308786	0	-10.3893622599117	0	-2.49796697399788	0.392810749503303	-4.35671341832778
421.262755190192	-1.0366874133159	0.0162988526360846	1.07434533452127e-05	0.000123710574346259	0.780201171141056	-1.60383496595718e-05	0.000102485974639624	0.00179463065558977	4.69722943724275e-05	0.010955840825099	-5.53048036680904e-05	0.0495183363612762	6.26254279913995e-05	0.0453980126316887	-5.06389013030993e-05	-7.07225212518299e-05	0.00117996943624114	-0.832389867255946	1.29089040419963	0.011245150400558	-0.00928069005169025	0.00669280595570084	-0.0331879643842893	-1.45748586272482	-0.0122462825222404	0.0350108781908481	-0.0441794633165694	0.00488670637094457	-9.37630099455607e-05	-8.34156679132e-05	421.262755190192	0	0.397393385057365	0	-1.40031921423015	0	1334.8278807624	0	0.20397024589207	0	857.870332191132	0	11.2485219887478	0	-6.33416698032286	0	8.84232672565226	0	1.29120809580172	0	-0.51979625584713	0	-1.36151468303315	0	-9.25698863895023	0	-1.74043921545553	0	0	421.262755190192	0	0.397393385057365	0	-1.40031921423015	0	1334.8278807624	0	0.20397024589207	0	857.870332191132	0	11.2485219887478	0	-6.33416698032286	0	8.84232672565226	0	1.29120809580172	0	-0.51979625584713	0	-1.36151468303315	0	-9.25698863895023	0	-1.74043921545553	2.34425550482314	-7.19339942376808
422.182284659762	0.546113575522529	1.70243926239886	0.00187631819163435	-1.70741961047324e-05	0.785013520376034	1.13174966257859e-05	4.39808545957088e-05	0.0100003557876083	6.20310049402442e-05	0.00670259085501094	-1.04353161611016e-05	0.0567733934370458	4.44831371176559e-05	0.0475950254249186	-8.31851268725843e-05	-5.22861339863733e-05	0.00926110265826182	-0.836446561399738	1.32749471817783	0.00708897729931711	-0.00983242410511232	0.0126173663586616	-0.0419452902879163	-1.44537933527739	-0.0210005243834222	0.0361681199648739	-0.0455980754980632	0.0068170925399509	-1.96800965769101e-05	-0.00015225311415177	422.182284659762	0	0.168894302328219	0	-0.529928200285337	0	1335.08011376621	0	0.197567514459107	0	858.921146015624	0	11.0893679647041	0	-6.20609459351089	0	8.96417505432452	0	2.69201505828505	0	-0.722765008193651	0	-0.70194941642715	0	-9.30175220451771	0	-1.74239521727405	0	0	422.182284659762	0	0.168894302328219	0	-0.529928200285337	0	1335.08011376621	0	0.197567514459107	0	858.921146015624	0	11.0893679647041	0	-6.20609459351089	0	8.96417505432452	0	2.69201505828505	0	-0.722765008193651	0	-0.70194941642715	0	-9.30175220451771	0	-1.74239521727405	3.06216240431405	-6.84540984377594
423.140190483738	1.94082397705242	1.75387443002493	6.34257739099838e-05	-4.343970926846e-06	0.78372434666074	-0.000416200194738721	-0.00158895538150363	0.00396561951488151	0.00175306183144815	0.00215492465683766	-3.76125066445381e-07	0.0509420220941212	3.77752082321719e-05	0.0455258064190177	-5.82207829850309e-05	-3.18390547168632e-05	0.00922708646159373	-0.836826025369002	1.30870058975491	-9.99377213417794e-05	-0.012887743713858	0.0094052986815794	-0.0459649716608346	-1.43489768845927	-0.0313252578007869	0.029003375532223	-0.0439021279148697	0.00434551580574058	-0.000262772749526542	-0.000234139378722362	423.140190483738	0	1.40279273022669	0	1.29506054585189	0	1336.82815593943	0	2.55596141760696	0	862.404428282319	0	13.7413440785503	0	-2.86758707299322	0	13.4790613129852	0	9.35211997205759	0	0.123195381177513	0	0.19988929754103	0	-8.14212354218259	0	-0.123428304847744	0	0	423.140190483738	0	1.40279273022669	0	1.29506054585189	0	1336.82815593943	0	2.55596141760696	0	862.404428282319	0	13.7413440785503	0	-2.86758707299322	0	13.4790613129852	0	9.35211997205759	0	0.123195381177513	0	0.19988929754103	0	-8.14212354218259	0	-0.123428304847744	2.62486278195838	-3.27497073792142
424.013006780573	2.49165785600733	0.228888841882967	3.68589004591591e-05	-7.98517882346616e-06	0.78365066271243	-0.00037290746061825	-2.33532888746869e-05	0.00446309434217232	0.00331219467963394	0.000338912438487468	0.000102321807171256	0.0499658551801424	-1.41309287699434e-05	0.0441553930059407	-2.48404966400588e-06	-8.24025937996438e-08	0.0120403835901052	-0.833140482320667	1.29004392756024	0.0104363279517409	-0.00546283555141863	0.0115007170534081	-0.0352425480476103	-1.42412431601097	-0.0376306140861601	0.0232679189217205	-0.0401274140313237	0.00188996241148417	-1.14107257878106e-05	-3.52997707115006e-05	424.013006780573	0	3.40118667830044	0	2.234232748999	0	1341.42694819697	0	4.64502002630953	0	863.590380833172	0	24.3753450028013	0	1.80314784236359	0	16.0616869666474	0	10.9881827423944	0	0.771137082315995	0	0.89449334981597	0	-6.57874375785154	0	0.612721714024091	0	0	424.013006780573	0	3.40118667830044	0	2.234232748999	0	1341.42694819697	0	4.64502002630953	0	863.590380833172	0	24.3753450028013	0	1.80314784236359	0	16.0616869666474	0	10.9881827423944	0	0.771137082315995	0	0.89449334981597	0	-6.57874375785154	0	0.612721714024091	2.25292626703183	2.80228254563321
424.850969532659	2.17383854990345	-1.44687911880069	1.35542078826777e-05	-3.4082304643762e-05	0.784205271951588	-0.00485336224479339	0.000672121661533649	0.00131990316521076	-0.00249520727934853	0.0106980685764311	-0.000503941231373271	0.051098876662689	-9.5931292125219e-06	0.0431909394865819	3.46311651267106e-05	8.67302782265277e-06	0.0127466602947566	-0.827084039258471	1.26852909132975	0.00507465292790008	-0.00513160484105934	0.0111631459572895	-0.0246836907651925	-1.45374706205076	-0.0286150855708101	0.0285840690600314	-0.0341210168971513	5.00423173513793e-05	-4.5624030615968e-05	6.99106964667727e-06	424.850969532659	0	5.4129607994739	0	1.68370499109086	0	1346.26469681757	0	3.36066843872027	0	864.154178681049	0	36.0271008289646	0	-1.19772073788223	0	17.3622192165909	0	10.363702589602	0	1.3339276223462	0	0.440826136332236	0	-7.64151348457247	0	0.216138648614393	0	0	424.850969532659	0	5.4129607994739	0	1.68370499109086	0	1346.26469681757	0	3.36066843872027	0	864.154178681049	0	36.0271008289646	0	-1.19772073788223	0	17.3622192165909	0	10.363702589602	0	1.3339276223462	0	0.440826136332236	0	-7.64151348457247	0	0.216138648614393	2.50201357336236	-0.539460457564138
425.711344058039	1.09578838091031	-1.97296777661055	-2.67886381967329e-05	8.86434829294994e-05	0.782237390976149	3.96596065913724e-06	9.77698869285748e-05	0.00196820632208915	-9.53028592219308e-05	0.00852754618148652	4.43156808205363e-05	0.0473535252060507	0.000107625698174505	0.0403541732332352	3.96880602429263e-05	3.00512007229543e-05	0.0118481274239759	-0.824809259040687	1.2662977038339	-1.48003327156751e-05	7.47155983315234e-06	0.0057951304125412	-0.0280808582707259	-1.45278034864578	-0.0306845655806092	0.0401711733359773	-0.0301122219454601	4.76073444300631e-05	1.46069958061112e-05	0.000119901458758199	425.711344058039	0	6.86448872931535	0	0.0930455375923502	0	1348.79826051677	0	0.717339313175222	0	867.118803409996	0	40.58200944896	0	-5.74296608098953	0	22.219069359833	0	4.79814300424845	0	2.14694758950035	0	-0.374970419048796	0	-9.02682242761741	0	-1.29297814141627	0	0	425.711344058039	0	6.86448872931535	0	0.0930455375923502	0	1348.79826051677	0	0.717339313175222	0	867.118803409996	0	40.58200944896	0	-5.74296608098953	0	22.219069359833	0	4.79814300424845	0	2.14694758950035	0	-0.374970419048796	0	-9.02682242761741	0	-1.29297814141627	3.01797867038597	-4.03212334826705
426.608375520285	-0.44688959231552	-0.785521337718404	-0.000513211613770861	2.2978108785949e-05	0.786716294429718	-3.43731114907008e-05	-6.31311295878141e-06	-0.000434095999775774	-7.31196594769676e-05	0.00803339965108376	-2.01486337707255e-05	0.054977797199225	8.15142449754958e-05	0.0421963422726922	1.17452026865901e-05	-0.00019024032318966	0.000430464627745779	-0.822406327105073	1.31992386351726	9.63981118009143e-05	-0.000492195410165652	-0.00615485199772085	-0.0237936916808694	-1.48838028339653	-0.0278489721531343	0.0526475078657168	-0.0270247861006177	0.00224607783955769	-4.68069161119893e-05	-8.69337792869462e-05	426.608375520285	0	7.16544606348714	0	-1.25786504672563	0	1349.08005313698	0	0.123801936035009	0	869.264635534639	0	40.7954385679928	0	-6.25110379733278	0	23.3470176986381	0	1.2474602764008	0	2.41377168953085	0	-1.21580391401135	0	-9.32456872975987	0	-1.82113643547594	0	0	426.608375520285	0	7.16544606348714	0	-1.25786504672563	0	1349.08005313698	0	0.123801936035009	0	869.264635534639	0	40.7954385679928	0	-6.25110379733278	0	23.3470176986381	0	1.2474602764008	0	2.41377168953085	0	-1.21580391401135	0	-9.32456872975987	0	-1.82113643547594	2.81900106359686	-1.26580139562095
427.610149974487	-1.91599459487837	1.28842392838375	0.000145371300687726	-1.32277107262536e-06	0.789351152629776	0.0054683367242752	-0.00159333588445081	0.000723311851542346	-0.00635446160676204	0.0112879786017181	-5.62390380421232e-05	0.0525915708432558	-7.70758200772841e-05	0.0434579064443692	-0.000546197921978642	-0.000195982203441199	0.00372056344586703	-0.827727423932078	1.31349744230447	0.0146901869272579	-0.0075316161812411	-0.000441233543861039	-0.0324543247354644	-1.47308961757541	-0.0242479450216817	0.0407784459319523	-0.0293161936555992	0.0015905424612813	-0.0040403707563599	-0.00218859105205583	427.610149974487	0	5.93424421235553	0	-0.962415409228038	0	1350.77495993025	0	-0.500950069779438	0	869.72862630768	0	38.2760755948924	0	-5.12137839013553	0	22.6390967351125	0	1.5860133606186	0	1.55267957892451	0	-0.973416800854259	0	-9.84825947347113	0	-2.16395569071358	0	0	427.610149974487	0	5.93424421235553	0	-0.962415409228038	0	1350.77495993025	0	-0.500950069779438	0	869.72862630768	0	38.2760755948924	0	-5.12137839013553	0	22.6390967351125	0	1.5860133606186	0	1.55267957892451	0	-0.973416800854259	0	-9.84825947347113	0	-2.16395569071358	1.06280132121291	0.821967122848017
428.478384901963	-2.49216642948037	1.98861630784465	-2.40303612982225e-05	-0.000112535680470151	0.787416583147026	-5.27246007564367e-05	0.000679748619003635	-0.000359322089626839	-7.66204753245377e-05	0.00454689077365505	0.000292694667471089	0.0471980626795901	9.34383125159238e-06	0.0408574567096677	7.77806583418435e-05	1.99978578305659e-05	-0.000126848095103637	-0.826368245322305	1.31255194981233	-0.00177831486922769	0.0051997130518491	-0.0156385374850932	-0.0232505189918847	-1.48855747786689	-0.00951464114638924	0.0396195162654377	-0.0274970622110043	0.000232569836873179	5.46926871048178e-05	9.96649113271013e-05	428.478384901963	0	3.95713974379045	0	0.579079132412765	0	1355.30215062475	0	-4.04265222227479	0	872.505464923661	0	27.8551342952704	0	3.05665546776893	0	16.2083894021773	0	6.65209780546052	0	0.901884561431242	0	-0.142927801623127	0	-11.7352188330559	0	-3.30032461368546	0	0	428.478384901963	0	3.95713974379045	0	0.579079132412765	0	1355.30215062475	0	-4.04265222227479	0	872.505464923661	0	27.8551342952704	0	3.05665546776893	0	16.2083894021773	0	6.65209780546052	0	0.901884561431242	0	-0.142927801623127	0	-11.7352188330559	0	-3.30032461368546	-1.07105242269393	9.51431276808121
429.693160978055	-1.80387215400531	0.303931273212317	8.12950854224391e-06	-8.94007814382779e-05	0.786830486721755	0.00342627035624334	1.40498191702552e-05	-0.000287661468178172	-0.00451309843981164	0.00993294968348109	4.67758892461095e-06	0.0442637291246856	-9.00180520352358e-06	0.0386961037799146	1.41047495857533e-05	-1.37323666634628e-05	5.52562843697433e-05	-0.831228183311811	1.3053101041291	0.00757942212670152	0.000121789223441192	-0.02584154129063	-0.0322502051820626	-1.46954767235275	0.00137557396654274	0.0350236822630444	-0.0284666723522185	2.03451813576845e-05	-2.50400272405687e-05	2.8317326120751e-05	429.693160978055	0	1.17975311397233	0	2.22087697767183	0	1361.70640561935	0	-7.92627542776047	0	875.040037579673	0	12.9732375646911	0	12.2886532268102	0	10.0988467595131	0	10.8572976003452	0	0.00623385896881696	0	0.89749929426855	0	-14.1562201142508	0	-4.43345010462413	0	0	429.693160978055	0	1.17975311397233	0	2.22087697767183	0	1361.70640561935	0	-7.92627542776047	0	875.040037579673	0	12.9732375646911	0	12.2886532268102	0	10.0988467595131	0	10.8572976003452	0	0.00623385896881696	0	0.89749929426855	0	-14.1562201142508	0	-4.43345010462413	-2.04656647149801	16.4505095747923
430.699509458592	-0.265487612659135	-1.64152129589719	-0.00365029707957938	7.29291368356049e-06	0.793550226446429	0.000113525256369809	-0.00261780180425474	-0.00805633601352516	-0.000423377884477198	0.0109070724862441	0.00403848970335714	0.0530958968848811	-4.66488705736054e-06	0.0424106477224552	-0.00144318485609072	-0.00191010227242667	-2.97225357154824e-06	-0.83431567410968	1.30587985708824	0.00983720848724827	-2.37839836707951e-05	-0.0375014602651357	-0.0304829819829854	-1.47513750366059	0.00101498467581507	0.0393367918937471	-0.0294353470684362	7.82153325519395e-05	-6.65101545420731e-06	-8.62743161281361e-06	430.699509458592	0	0.0882665005591791	0	1.46789255503654	0	1363.09118243999	0	-7.36688123869436	0	875.937161625557	0	11.0474222581974	0	11.806879248658	0	9.50102334473342	0	9.71784808257218	0	-0.798190976431849	0	0.317360235475985	0	-13.7005632408173	0	-3.94621450452127	0	0	430.699509458592	0	0.0882665005591791	0	1.46789255503654	0	1363.09118243999	0	-7.36688123869436	0	875.937161625557	0	11.0474222581974	0	11.806879248658	0	9.50102334473342	0	9.71784808257218	0	-0.798190976431849	0	0.317360235475985	0	-13.7005632408173	0	-3.94621450452127	0.25539243567091	13.8203283251643
431.552054759552	1.18429023154545	-1.89631318095027	-2.77145634783942e-05	-1.64960762687717e-05	0.792725717269555	4.58065564997633e-06	-0.00391255975641262	-0.00258001455167175	-0.00189993589605942	0.00820753893421865	0.00264634940330691	0.0467252309870143	-7.13029854264211e-06	0.0410299732547761	-0.000639277620373293	-0.000938432032096761	-2.39650038320903e-05	-0.8347998792398	1.29683522220716	0.0104663926801813	2.46542332735764e-05	-0.0427199953183971	-0.0284630747295766	-1.46882458523567	0.000110057281369595	0.0399627629315516	-0.0284059673505469	5.12817455838735e-05	6.9195891098464e-05	0.000101258683958589	431.552054759552	0	0.49598560894082	0	-0.15982712547945	0	1363.43688374065	0	-8.17258236146003	0	879.053041797926	0	11.3534135310585	0	11.1296450256758	0	11.0922263374751	0	3.73862333399915	0	-0.439114476884997	0	-0.48293016794283	0	-14.0757088480351	0	-4.65666489902251	0	0	431.552054759552	0	0.49598560894082	0	-0.15982712547945	0	1363.43688374065	0	-8.17258236146003	0	879.053041797926	0	11.3534135310585	0	11.1296450256758	0	11.0922263374751	0	3.73862333399915	0	-0.439114476884997	0	-0.48293016794283	0	-14.0757088480351	0	-4.65666489902251	3.32334136576751	15.4120080768873
432.622420902838	2.36851247516727	-0.131647127886495	-9.78801786390266e-06	-7.79601750689831e-07	0.794121870313617	-0.00115675958404884	7.25759458572577e-06	-0.00566249574486742	-0.00382370712995397	0.00800834392946741	5.2581694585649e-06	0.0451673066044615	-4.25073524920136e-06	0.040829031842019	-3.02135469304569e-05	7.03131184813592e-06	8.71801019767571e-05	-0.837513419188229	1.27015158236133	0.00201917977567322	0.00113575062025172	-0.0511572377716723	-0.0270284324084832	-1.45118227383773	0.000601169110653119	0.0331800963312766	-0.0288062782959373	0.000102160710881374	-9.85957925937773e-06	-3.29843285440768e-05	432.622420902838	0	2.48837995211828	0	-1.39244484561236	0	1367.27463737249	0	-10.2765674853268	0	880.768552436677	0	18.9648327596548	0	7.41344775970279	0	13.8583841518095	0	1.1287744425732	0	0.52507655840092	0	-1.33402976997334	0	-15.5841243397506	0	-5.81718715668921	0	0	432.622420902838	0	2.48837995211828	0	-1.39244484561236	0	1367.27463737249	0	-10.2765674853268	0	880.768552436677	0	18.9648327596548	0	7.41344775970279	0	13.8583841518095	0	1.1287744425732	0	0.52507655840092	0	-1.33402976997334	0	-15.5841243397506	0	-5.81718715668921	5.74955975065268	15.4520644055332
433.888959393713	2.11874488844736	1.940126821008	-3.41258991775909e-05	1.28671051314187e-05	0.792718741273077	-5.60007253389852e-05	-4.75832505725688e-05	-0.00524676179472372	-0.00217047514797888	0.0105162330012558	-7.68878582927248e-05	0.042648297234895	1.2248598092044e-05	0.0377376702066016	-1.50253262851022e-05	-4.61076712944742e-05	-3.0890682114404e-05	-0.837386257215632	1.23237421709537	-5.32430335153818e-08	2.48620641858554e-05	-0.0616822622635048	-0.0287925546638723	-1.44952325218114	-2.29635640631736e-05	0.0341398883150761	-0.0257985292708926	4.86577390437618e-05	3.87979484908351e-05	8.41059499818326e-06	433.888959393713	0	5.53258331161679	0	-0.0186226777336684	0	1374.60498163983	0	-7.02465191210737	0	882.752075524642	0	36.6466677940892	0	15.1299713953089	0	18.4950004433287	0	4.24801132870154	0	1.37255088479476	0	-0.41238381757188	0	-13.3810699308194	0	-4.86314807010746	0	0	433.888959393713	0	5.53258331161679	0	-0.0186226777336684	0	1374.60498163983	0	-7.02465191210737	0	882.752075524642	0	36.6466677940892	0	15.1299713953089	0	18.4950004433287	0	4.24801132870154	0	1.37255088479476	0	-0.41238381757188	0	-13.3810699308194	0	-4.86314807010746	4.15065520088126	30.0892008343867
434.920564182676	0.726427609728623	1.27284877765862	4.28574265830417e-06	0.000204855266312317	0.794821020962557	-1.8240003681198e-06	-3.70034132713917e-05	5.19195712527043e-05	-0.00175243873598763	0.0134655316410019	0.00114431306785116	0.0509988852768319	5.02203739399628e-05	0.036945513833038	3.45981102577428e-05	5.44770780871262e-05	0.000775650243112011	-0.829153346179105	1.23677579924364	0.000115017414271429	0.00167274550672394	-0.0555002185340322	-0.0324011893968315	-1.44745461393734	0.00549588837557498	0.0489214396968484	-0.0155181397628768	0.000549643380118172	8.21126704637921e-06	0.000738220014455404	434.920564182676	0	7.06510908210454	0	1.84043843567106	0	1377.05197813987	0	-4.17809752121718	0	886.150205760926	0	40.7752112083902	0	19.7742817136356	0	23.834896113241	0	10.5348332018771	0	2.31782470732621	0	0.568297041935754	0	-11.9366805142453	0	-3.14455178018178	0	0	434.920564182676	0	7.06510908210454	0	1.84043843567106	0	1377.05197813987	0	-4.17809752121718	0	886.150205760926	0	40.7752112083902	0	19.7742817136356	0	23.834896113241	0	10.5348332018771	0	2.31782470732621	0	0.568297041935754	0	-11.9366805142453	0	-3.14455178018178	0.897111935866525	35.1490276668818
435.768358565417	-0.752811410956251	-0.495301177776772	-5.26692663577886e-05	7.19860102911151e-05	0.797712994913079	-0.000118871269209332	-9.71844029487897e-05	-8.7140081789234e-06	-0.00103949091526762	0.00946217724925097	3.1674772216145e-05	0.0483967814298972	6.00728992765292e-05	0.0387241119125843	-6.94666369116825e-05	1.68839357843497e-06	0.00713587425539802	-0.823654309669187	1.23846525609298	0.00017443264147423	5.36823050206587e-05	-0.0469567690785506	-0.0366073179603127	-1.44554165297408	-0.001269314553124	0.0451530406274508	-0.0080676795626393	1.35447892844009e-05	-3.11076400639548e-05	8.79398421101643e-05	435.768358565417	0	7.05723423428804	0	2.19796093460537	0	1377.20895550818	0	-3.99236266605947	0	886.528912055008	0	40.7700480246193	0	19.8342681464517	0	23.9854931495455	0	10.8778625794931	0	2.31078556226628	0	0.871767829539693	0	-11.7793722209341	0	-2.96867016521887	0	0	435.768358565417	0	7.05723423428804	0	2.19796093460537	0	1377.20895550818	0	-3.99236266605947	0	886.528912055008	0	40.7700480246193	0	19.8342681464517	0	23.9854931495455	0	10.8778625794931	0	2.31078556226628	0	0.871767829539693	0	-11.7793722209341	0	-2.96867016521887	-0.93945701179652	32.920733578411
437.117028644261	-2.36885806122347	-1.9716761989396	-4.25862634370509e-05	-4.82175881783477e-06	0.800182692142311	-1.80206061844216e-06	0.00241548280703418	5.53955199890982e-05	-0.0019505966680983	0.00491016548386378	-6.22422095755423e-05	0.0434535135182534	2.71002700387364e-05	0.0395424873080588	0.000155691295737451	4.69508813069428e-05	0.00333930152311774	-0.81582615691885	1.2143079387193	0.0103556997545845	0.0144826011755359	-0.0311360939684974	-0.0396067882285598	-1.45490928378569	-0.0192792058376925	0.0490317551389748	1.31597014058501e-05	9.60528883992179e-06	0.00489682184019787	0.0040418761594883	437.117028644261	0	4.78071663566774	0	0.144239895315789	0	1381.3550809609	0	-0.235103651559898	0	889.942798190217	0	32.7917189506382	0	12.6016034475428	0	17.4147285465703	0	4.8963008166244	0	1.11768855019983	0	-0.338234670982429	0	-9.68865790221604	0	-1.15475602499988	0	0	437.117028644261	0	4.78071663566774	0	0.144239895315789	0	1381.3550809609	0	-0.235103651559898	0	889.942798190217	0	32.7917189506382	0	12.6016034475428	0	17.4147285465703	0	4.8963008166244	0	1.11768855019983	0	-0.338234670982429	0	-9.68865790221604	0	-1.15475602499988	-0.506542383953509	21.4166398738585
438.125697912411	-2.32093570373761	-0.584190151610236	-0.000151670538603479	8.51012751975892e-05	0.800843916542583	-0.00345201971385058	4.02078321353519e-05	8.95527256833205e-05	0.000500946406793331	0.00945893388676956	-2.3365458617865e-05	0.0431557740591004	0.000180050314942177	0.0385699937810426	1.26775758517378e-05	5.84689185173318e-05	3.839199710303e-05	-0.805202313923873	1.17465984293943	4.00900207477258e-05	0.00937516815840021	-0.0173863442247007	-0.0354322995703809	-1.43637709367713	-0.0240839370849478	0.0392814159496852	0.000119777729797965	0.00022979364582845	4.14276672726746e-05	9.82342484609155e-05	438.125697912411	0	2.31131530262245	0	-1.29698325804082	0	1387.40296515914	0	3.30208517308937	0	892.175235323032	0	17.9739987101876	0	3.91755810586586	0	11.9317442440833	0	1.24183831272424	0	0.473742374961881	0	-1.25403787561655	0	-7.44184936182852	0	-0.241252815207385	0	0	438.125697912411	0	2.31131530262245	0	-1.29698325804082	0	1387.40296515914	0	3.30208517308937	0	892.175235323032	0	17.9739987101876	0	3.91755810586586	0	11.9317442440833	0	1.24183831272424	0	0.473742374961881	0	-1.25403787561655	0	-7.44184936182852	0	-0.241252815207385	0.962862870046985	9.48408750255365
439.090682595303	-1.21941468952196	1.39797092111557	-1.19723926784977e-05	-0.000184349142878538	0.803158362866321	0.00226901598634809	-0.00147898121552603	0.000864728144775601	-0.00307828509631509	0.0143455778368852	-0.00143172239394006	0.0441136275394368	-0.000196837147131981	0.0391334844551794	-0.000661513967482481	-0.000213192665763834	0.0035268693281107	-0.802857259058967	1.17325604906049	0.00796460658550709	-0.00238630409451085	0.00124165072583662	-0.058982201322442	-1.38372621798214	-0.034559522343625	0.0296237441085018	-0.00017703974723343	0.00124645634354316	-0.00170419067949361	-0.000773663036242524	439.090682595303	0	0.536351552828597	0	-0.862828999657287	0	1390.76825007361	0	2.68360711042903	0	892.698898414394	0	11.4225897962563	0	4.77722689560797	0	11.1332619978996	0	1.75603488998862	0	-0.408623119046608	0	-0.899925942788161	0	-7.9472855916146	0	-0.680832268632016	0	0	439.090682595303	0	0.536351552828597	0	-0.862828999657287	0	1390.76825007361	0	2.68360711042903	0	892.698898414394	0	11.4225897962563	0	4.77722689560797	0	11.1332619978996	0	1.75603488998862	0	-0.408623119046608	0	-0.899925942788161	0	-7.9472855916146	0	-0.680832268632016	1.62211222569673	10.3244938193461
440.051054884484	0.399190254110143	1.94146522868422	7.64713768639994e-06	8.74180898182721e-06	0.80401317841784	9.03437663499043e-05	-2.68295444878276e-05	0.000329457471252179	-0.000668714549853857	0.009105252412741	-7.4931303124387e-06	0.045035571341384	3.78650546457358e-05	0.0382561976335299	-4.28874515428855e-05	-1.03539906615493e-05	0.00366924078894127	-0.796842350046308	1.22290540442771	-0.00249009909028215	-0.00554156632493905	0.0180678962447161	-0.0512802991854774	-1.41012517936905	-0.0587668903265326	0.0545142064802856	-1.88621986643854e-05	0.00120973290752916	3.76297398902405e-07	-0.000207644989124765	440.051054884484	0	0.124047874634345	0	0.908483598373763	0	1391.15816405986	0	1.99415343560329	0	895.995972466797	0	11.0774343723442	0	5.42174754032607	0	9.96993138583628	0	7.94272616802732	0	-0.766236287081187	0	0.0101151692853699	0	-8.35230465605951	0	-1.28268223366506	0	0	440.051054884484	0	0.124047874634345	0	0.908483598373763	0	1391.15816405986	0	1.99415343560329	0	895.995972466797	0	11.0774343723442	0	5.42174754032607	0	9.96993138583628	0	7.94272616802732	0	-0.766236287081187	0	0.0101151692853699	0	-8.35230465605951	0	-1.28268223366506	1.4783694330659	8.78082922709463
441.161765664699	2.01373497985478	0.195629247196276	7.81041407577753e-06	0.000155423390419263	0.806821549972955	0.00677712231734629	1.39859255276791e-05	0.00374792829012255	0.00102177346592212	0.0106629779192823	5.73588634452964e-06	0.0455790681683784	3.69281385559901e-05	0.0390771872498315	-3.3493533455125e-06	-8.69568394388557e-07	7.94415664091158e-05	-0.789398806661939	1.18122237937884	-0.00209431039691021	3.39861834905597e-05	0.0209137880156768	-0.0554714966128997	-1.39410999464162	-0.0573550978335515	0.0578478703658473	1.62386187295511e-05	5.03003767052627e-05	-8.57189275391836e-06	-2.68764547622053e-05	441.161765664699	0	1.54074629565646	0	2.26544231665496	0	1393.21320865673	0	3.45564617465238	0	897.958099336827	0	14.3109762154533	0	7.24509807706856	0	11.8393523324779	0	11.0295090931896	0	0.182589299763762	0	0.919625094518019	0	-7.28725616670845	0	-0.196400827436326	0	0	441.161765664699	0	1.54074629565646	0	2.26544231665496	0	1393.21320865673	0	3.45564617465238	0	897.958099336827	0	14.3109762154533	0	7.24509807706856	0	11.8393523324779	0	11.0295090931896	0	0.182589299763762	0	0.919625094518019	0	-7.28725616670845	0	-0.196400827436326	1.72878956428894	9.16113955675247
442.365579217182	2.44720881248291	-1.87727640146398	0.000105780691682091	8.64850416075545e-06	0.804909526894217	0.00163959936762181	5.65674694768804e-06	0.00252989398274857	3.12548992693649e-06	0.00942641427442802	3.68641527562158e-05	0.0429064999042917	-4.38637021801708e-06	0.0356197389444452	-3.10648736387434e-05	-2.69207514883906e-05	2.67296481485856e-05	-0.781321281227627	1.14659281402895	0.0178882312558749	-0.019464787414403	0.0314176872621998	-0.0284846063680858	-1.45970917105798	-0.0325815634106694	0.0678399893579713	-8.20440946699295e-05	5.98729250049274e-05	-0.0115779562540338	-0.00414448757268554	442.365579217182	0	4.39545796861191	0	1.07730833674205	0	1400.00729471825	0	0.538103916225293	0	899.59642397092	0	30.5349096019461	0	0.0769796710390853	0	15.885514008327	0	8.57281798421135	0	1.01189559181512	0	0.0917968292097816	0	-9.3126092608832	0	-0.947778820398738	0	0	442.365579217182	0	4.39545796861191	0	1.07730833674205	0	1400.00729471825	0	0.538103916225293	0	899.59642397092	0	30.5349096019461	0	0.0769796710390853	0	15.885514008327	0	8.57281798421135	0	1.01189559181512	0	0.0917968292097816	0	-9.3126092608832	0	-0.947778820398738	3.3734997291984	0.978015695038357
443.184568325838	1.77079531432706	-1.71052137631237	4.73091744725425e-05	-0.000137476071881787	0.803575806678699	1.07837587115792e-06	1.29282495286773e-05	0.00505691612557032	-0.000965983961755229	0.0114836083580211	-3.18917043563003e-05	0.0442398178296772	-1.36208022523364e-05	0.0328027838856193	7.69345980140685e-05	5.14759548082134e-05	-3.65214580149879e-05	-0.784296563259287	1.13141057632999	0.0146812104485171	-0.0245670808552841	0.0406721434201259	-0.0440297732602179	-1.42249390377168	-0.0234127350157847	0.0676536087201531	-0.000387265560619618	2.21537452844005e-05	-0.0116511142672936	-0.00223218220500106	443.184568325838	0	6.17230480433214	0	-0.497023042241902	0	1403.89441899285	0	-2.88670928555713	0	902.627462285366	0	39.1054587907026	0	-7.43310889683023	0	22.4960294624308	0	2.72853544109886	0	1.674998695745	0	-0.674883506295162	0	-10.9732300552644	0	-2.21816457766031	0	0	443.184568325838	0	6.17230480433214	0	-0.497023042241902	0	1403.89441899285	0	-2.88670928555713	0	902.627462285366	0	39.1054587907026	0	-7.43310889683023	0	22.4960294624308	0	2.72853544109886	0	1.674998695745	0	-0.674883506295162	0	-10.9732300552644	0	-2.21816457766031	4.28552304392316	-5.96967182410839
444.395935280978	-0.14221117067472	0.636679823632595	0.000139702629412954	-1.27165255656623e-05	0.804860072508883	0.000122549435893148	2.60309691005597e-05	0.000465738013867591	-3.99750533431211e-05	0.0129506905510065	4.99404456136829e-06	0.0458537529928649	-4.4227137002732e-05	0.0318635447960343	2.43785723079257e-05	8.05726704548727e-08	-0.0103722138280605	-0.806719519624746	1.23068214455069	0.0070822942060605	-0.0159719955962526	0.0209051944245437	-0.0336533832366828	-1.45879244712231	-0.0189665090888168	0.0577079833342185	-0.0203804054365689	0.00916451538603076	-9.00470790229922e-05	-3.93986372230349e-05	444.395935280978	0	7.21498861310796	0	-1.2886113163198	0	1405.17085766275	0	-4.04323915160083	0	903.741687533158	0	40.8361397540777	0	-9.05028670110075	0	24.0208501662781	0	1.30353135256527	0	2.45853557275817	0	-1.25253166115052	0	-11.8095724004694	0	-3.02415513910623	0	0	444.395935280978	0	7.21498861310796	0	-1.2886113163198	0	1405.17085766275	0	-4.04323915160083	0	903.741687533158	0	40.8361397540777	0	-9.05028670110075	0	24.0208501662781	0	1.30353135256527	0	2.45853557275817	0	-1.25253166115052	0	-11.8095724004694	0	-3.02415513910623	3.15264829239301	-3.81843768946924
445.560688746031	-1.92038201931174	1.99439794478074	0.000129497175964142	2.19904032023089e-05	0.806629469578369	1.07467037844276e-06	0.00196787951850173	5.03433828274508e-05	4.36925225330184e-05	0.00845338328991558	0.00208206195518981	0.0433781926839755	4.03857557916988e-05	0.0319728551369002	0.000170142680275811	8.41249523777764e-05	-0.00018485766730583	-0.815845220748046	1.28019583839163	-0.00735386456161176	-0.00841582567008803	0.0085522940817599	-0.0269658800223328	-1.47910315803054	-0.00898062117815557	0.0416975952496631	-0.0279489978556276	0.0141144749159723	0.0015937406262422	0.00189376414370168	445.560688746031	0	5.943317664353	0	0.495701469654534	0	1406.87669076886	0	-6.23630012356261	0	906.670862068716	0	38.3033351617043	0	-5.940703034943	0	20.1180270871776	0	6.34263649642966	0	1.55848028782686	0	-0.183359677298089	0	-13.0072163920386	0	-4.52268975993136	0	0	445.560688746031	0	5.943317664353	0	0.495701469654534	0	1406.87669076886	0	-6.23630012356261	0	906.670862068716	0	38.3033351617043	0	-5.940703034943	0	20.1180270871776	0	6.34263649642966	0	1.55848028782686	0	-0.183359677298089	0	-13.0072163920386	0	-4.52268975993136	-0.399884532940304	-1.72812965764652
446.355185061145	-2.47320251523815	1.24132849923876	5.90180244135106e-05	-9.30999853064337e-05	0.807577712217535	0.000987748447890815	-1.95139151073974e-05	0.000255126097340785	-0.00186163443261109	0.01063659268897	7.96032671589815e-05	0.0461756705353972	-5.17031627696822e-06	0.0312102366113637	3.20062667898662e-05	9.55629722181385e-05	2.49181470709241e-05	-0.819706069453922	1.30335898445471	-0.0101402069021831	-0.000917204301665862	0.00213546678720012	-0.0219938988656645	-1.46876082842463	-0.00568627389279159	0.042505594787736	-0.0308649089503753	0.0149353693838451	-0.000157114890030512	-9.60149136869712e-05	446.355185061145	0	4.15161446806883	0	1.86983724944065	0	1410.93818739156	0	-9.30817118778031	0	909.088081786003	0	29.0510283956764	0	0.962516418424028	0	14.7586842928436	0	10.6585093202654	0	0.951111038394849	0	0.581158207659138	0	-14.7347627216034	0	-5.58997477313352	0	0	446.355185061145	0	4.15161446806883	0	1.86983724944065	0	1410.93818739156	0	-9.30817118778031	0	909.088081786003	0	29.0510283956764	0	0.962516418424028	0	14.7586842928436	0	10.6585093202654	0	0.951111038394849	0	0.581158207659138	0	-14.7347627216034	0	-5.58997477313352	-2.34160780012941	4.03428891849317
447.437851425322	-2.04177554264496	-0.995989688960834	-0.000123332169645729	-1.65014356743957e-05	0.806439742527083	-0.00179516140931171	-0.000190879417183833	-5.04856722065276e-05	0.000588272471887207	0.0130189738722133	0.000125865897038022	0.0417585667987287	6.70825626015974e-06	0.0289364758393011	-1.98848392054617e-05	-3.38127968085579e-05	-2.11080684577412e-05	-0.825803804632636	1.32096567318478	0.000124461924606322	8.1089434495881e-05	5.74180590484754e-05	-0.0289447471426722	-1.48164699835743	-8.46782686169363e-05	0.0419401186598499	-0.0340108075510526	0.0149337433967227	5.21829302925991e-05	-1.47505601733201e-05	447.437851425322	0	1.5840812670829	0	2.02116756708344	0	1417.04695675318	0	-9.75744336467928	0	909.583951207208	0	14.472216580943	0	2.23692031340392	0	13.5797087907276	0	10.8510403887355	0	0.20453318794132	0	0.702408051378716	0	-15.1021496844641	0	-5.63270156715013	0	0	447.437851425322	0	1.5840812670829	0	2.02116756708344	0	1417.04695675318	0	-9.75744336467928	0	909.583951207208	0	14.472216580943	0	2.23692031340392	0	13.5797087907276	0	10.8510403887355	0	0.20453318794132	0	0.702408051378716	0	-15.1021496844641	0	-5.63270156715013	-2.08236927807904	0.907388799891491
448.167035926085	-1.07129014620739	-1.93658871243716	2.00501064467408e-05	-1.28821952325197e-05	0.806644976757644	2.4775893840435e-05	-1.9219839788654e-05	-2.13182860335825e-06	3.85658757030854e-05	0.0148669134952547	0.0024816866719189	0.0431785718399855	-2.50269602532622e-06	0.027742327596391	-7.28039997542249e-06	-8.32799351776332e-06	6.31683457357448e-05	-0.829772523945166	1.31468307413334	-7.06548363924837e-06	0.000362986714973228	0.0022078590767679	-0.0270801593688251	-1.48367641021313	-0.00877875238105542	0.0375316720570951	-0.0367026060533849	0.0137200434956696	4.51441730536483e-05	6.55629611737047e-06	448.167035926085	0	0.423661161803135	0	0.891162366178013	0	1418.95160565203	0	-8.01502973454266	0	911.390973979333	0	11.2590929464162	0	-0.536487028835519	0	10.8742122421103	0	7.88302878784617	0	-0.495858213202164	0	0.000963303330754454	0	-13.9884596716881	0	-4.54599683504434	0	0	448.167035926085	0	0.423661161803135	0	0.891162366178013	0	1418.95160565203	0	-8.01502973454266	0	911.390973979333	0	11.2590929464162	0	-0.536487028835519	0	10.8742122421103	0	7.88302878784617	0	-0.495858213202164	0	0.000963303330754454	0	-13.9884596716881	0	-4.54599683504434	0.0175518157778008	-3.64628521359179
448.991994609461	0.331519861670018	-1.58765931137698	-4.98138997771908e-05	-0.000102782730695227	0.807347336473649	-4.82399969143591e-06	-1.67989537944119e-05	-0.00113304681361968	-5.58740134451205e-06	0.0102385441202503	-5.74127639599188e-05	0.0497452841128648	-3.61816050626202e-05	0.0262115459588029	5.03706346001326e-05	1.65136726896897e-05	-6.44918469397884e-05	-0.832080283098297	1.3437297303377	-1.97827565190471e-05	0.00160727243795833	-0.00110219107846337	-0.024329543656864	-1.48460884702398	-0.00915951379674901	0.0430775856344718	-0.0378751382591287	0.0144297311317791	0.000341664142817831	0.000262590044245412	448.991994609461	0	0.110606309285443	0	-0.670727403299311	0	1419.20718376397	0	-7.38776429727632	0	914.359595444826	0	11.0598656483533	0	-1.039167416346	0	9.62043463085053	0	2.22043839298705	0	-0.776972874109925	0	-0.775952436676123	0	-13.7028202063667	0	-3.98190474820361	0	0	448.991994609461	0	0.110606309285443	0	-0.670727403299311	0	1419.20718376397	0	-7.38776429727632	0	914.359595444826	0	11.0598656483533	0	-1.039167416346	0	9.62043463085053	0	2.22043839298705	0	-0.776972874109925	0	-0.775952436676123	0	-13.7028202063667	0	-3.98190474820361	2.99022232854087	-2.00879778818651
450.048009476273	1.92103859414664	0.497616893462923	8.67160948208882e-05	5.47527008745288e-05	0.808990164687607	-0.000245942089852286	2.42391788321487e-05	1.33353064357081e-05	0.000369844329092175	0.00940012912361748	1.01968902118314e-05	0.0480258789546252	3.20028371335225e-05	0.0263069255887812	4.96008461801923e-05	1.94560060602078e-05	-0.00127936460317545	-0.841603446798807	1.36233785429138	-0.01166585290622	0.0136000036603646	-8.45723547150948e-05	-0.0295521410227423	-1.48079569309765	-0.0108874664993683	0.0328632104104697	-0.0446704019675985	0.0158413011235868	0.0049548081402358	0.00406755865231134	450.048009476273	0	1.35324079807878	0	-1.32583997589395	0	1420.89679396096	0	-7.857774249927	0	915.168465038314	0	13.5698164198087	0	-1.38409700466107	0	10.2093238594928	0	1.25517391425902	0	0.0972689817751387	0	-1.28375601529174	0	-14.0794636411162	0	-4.41401219779313	0	0	450.048009476273	0	1.35324079807878	0	-1.32583997589395	0	1420.89679396096	0	-7.857774249927	0	915.168465038314	0	13.5698164198087	0	-1.38409700466107	0	10.2093238594928	0	1.25517391425902	0	0.0972689817751387	0	-1.28375601529174	0	-14.0794636411162	0	-4.41401219779313	5.22575489464816	1.78235531551305
451.006248000497	2.49714863477409	1.92945897901236	-0.000144591567302324	-8.02200678237052e-06	0.807326453627123	-0.000776839299759317	-0.000115333355260934	-0.00164578898349987	-0.00193441659117645	0.00581403844590108	-0.000491547379833868	0.0456259237878872	-5.25696288518972e-05	0.0234496662760924	-6.22214918037519e-05	3.12668247542076e-05	-9.47085783943436e-05	-0.840891937830069	1.34694424318415	-0.00921454351577738	0.00960974496331742	-0.000186949462453317	-0.0281771970672493	-1.48257009963424	-0.00995312258898547	0.0332131691270437	-0.0426331062663773	0.0127197282324468	1.10285845108221e-05	5.74959523256272e-05	451.006248000497	0	3.55285508450331	0	-0.0412947241580396	0	1425.97407061356	0	-4.8397062399796	0	917.063339317654	0	25.3508786339944	0	5.73488794444128	0	14.7325523667638	0	4.23340350847705	0	0.803937309211211	0	-0.431724214674701	0	-12.10294052112	0	-3.51006580533342	0	0	451.006248000497	0	3.55285508450331	0	-0.0412947241580396	0	1425.97407061356	0	-4.8397062399796	0	917.063339317654	0	25.3508786339944	0	5.73488794444128	0	14.7325523667638	0	4.23340350847705	0	0.803937309211211	0	-0.431724214674701	0	-12.10294052112	0	-3.51006580533342	4.5352581672918	14.1773575281388
452.045832708806	1.91377631082176	1.27588219406374	-6.62836871695577e-05	5.58203065704839e-05	0.806465193012521	0.000312021756439995	0.000108669564403763	-0.00258247332092907	0.000279463992426311	0.0109346908854043	7.0545523746495e-07	0.0476859735201988	6.80424074286329e-05	0.0206245361598405	7.70158486198304e-05	-9.92940767888344e-06	-0.000135948040215512	-0.838349348875703	1.31907454629638	-0.00891701143441417	0.00663765812051637	-0.00682138138693793	-0.028858961312689	-1.47430763093741	-0.00808582261482618	0.0332558869305637	-0.0384456141894751	0.00831442827213997	8.43127856836285e-05	-1.47099577653233e-05	452.045832708806	0	5.95071033661445	0	1.83354451191512	0	1431.53705693473	0	-0.476903060796002	0	920.491770243865	0	38.3271111489071	0	15.9393204160262	0	22.7716918109189	0	10.5772137917273	0	1.56232546405342	0	0.556721840936747	0	-9.82829627620401	0	-2.16589992652251	0	0	452.045832708806	0	5.95071033661445	0	1.83354451191512	0	1431.53705693473	0	-0.476903060796002	0	920.491770243865	0	38.3271111489071	0	15.9393204160262	0	22.7716918109189	0	10.5772137917273	0	1.56232546405342	0	0.556721840936747	0	-9.82829627620401	0	-2.16589992652251	2.09649119087978	28.4328727184227
452.917594215279	0.63591508715419	-0.538488092576571	3.18600459845621e-06	9.15672279949828e-05	0.806191134197501	-0.000127414457583326	4.52348867879064e-05	-0.00243462236685627	4.31653558783715e-05	0.0100767809543263	-9.92056176265818e-05	0.0458128265435211	-4.1470412195245e-05	0.0192131543851181	3.79684373762862e-05	-2.70341442556361e-05	-0.00214180329627957	-0.84007787874132	1.30375193476416	-0.00962995992965957	0.00487762578660442	-0.011072985353626	-0.0349266946167789	-1.45517304586108	-0.012205590956591	0.0353250864530909	-0.037953239858638	0.00514335870708877	0.000127624321667482	4.90333842102178e-05	452.917594215279	0	7.10164270114494	0	2.1847650602721	0	1433.17704970179	0	0.159194193421666	0	920.880133684119	0	40.8038708799155	0	17.0473872220671	0	23.4141918658649	0	10.9225336574021	0	2.34996683677896	0	0.853562193986506	0	-9.28909567039302	0	-1.80394284842236	0	0	452.917594215279	0	7.10164270114494	0	2.1847650602721	0	1433.17704970179	0	0.159194193421666	0	920.880133684119	0	40.8038708799155	0	17.0473872220671	0	23.4141918658649	0	10.9225336574021	0	2.34996683677896	0	0.853562193986506	0	-9.28909567039302	0	-1.80394284842236	0.461300133747694	28.8985613959918
453.881684691114	-1.00877113458367	-1.93758534130369	-1.56699212705922e-05	-2.84218005425268e-06	0.810220589853636	2.14869386219297e-05	0.000166287591666464	-0.00802601895007811	0.00010175471668073	0.00491843460817726	-5.85260585768807e-05	0.0498910228889868	1.32881999830813e-05	0.0209866264877627	7.672689905241e-05	2.58540916824381e-05	-0.00683926382558132	-0.841215074741717	1.32432397576912	-0.00216775860399944	0.00442673604144818	-0.0151216891936437	-0.0407246467383693	-1.44571265175119	-0.0225471072858919	0.0313928152744846	-0.0368663431877028	0.00607629678378593	7.71131826564527e-06	0.000143413402825127	453.881684691114	0	6.90896591678834	0	0.861517382634241	0	1433.43545677572	0	0.612810829761032	0	922.862011008216	0	40.668169321526	0	16.6311881740321	0	22.520109623709	0	7.77370810020439	0	2.17907003510499	0	-0.013423484993642	0	-9.07079374237557	0	-1.39497523552227	0	0	453.881684691114	0	6.90896591678834	0	0.861517382634241	0	1433.43545677572	0	0.612810829761032	0	922.862011008216	0	40.668169321526	0	16.6311881740321	0	22.520109623709	0	7.77370810020439	0	2.17907003510499	0	-0.013423484993642	0	-9.07079374237557	0	-1.39497523552227	0.144456336208364	28.6798911356487
454.82137322871	-2.19996405876716	-1.4075100602353	4.11553300227514e-07	-4.44369437753113e-06	0.810340703686413	-0.000113926276437544	-1.95644009988466e-07	-0.00448288276916549	0.00367401627067578	0.00293628907043913	4.12507500814914e-07	0.0486338298176316	2.04234760303101e-05	0.0197137621057529	8.4846637175905e-05	-7.3863126444149e-06	-0.00722045346094317	-0.840986616052275	1.32424930600005	-0.000116615666955896	0.00811270032032918	-0.0145718519973623	-0.0442465682586287	-1.43498196531629	-0.0322512613550635	0.0302384283242408	-0.0346546328250165	0.00465395703872251	8.33460845094954e-05	4.37685446315425e-05	454.82137322871	0	5.34523648381322	0	-0.865680422774577	0	1436.15134242553	0	3.43817928783015	0	926.064704544662	0	35.7783715472328	0	11.806920039243	0	17.3640680327992	0	1.78871601670983	0	1.29916241725845	0	-0.906126139456018	0	-7.57536917635314	0	0.229238744855422	0	0	454.82137322871	0	5.34523648381322	0	-0.865680422774577	0	1436.15134242553	0	3.43817928783015	0	926.064704544662	0	35.7783715472328	0	11.806920039243	0	17.3640680327992	0	1.78871601670983	0	1.29916241725845	0	-0.906126139456018	0	-7.57536917635314	0	0.229238744855422	0.67756790884607	23.0158024942451
456.12644124829	-2.28338559034615	1.21652122047653	1.07273106321303e-05	2.40887933343474e-05	0.810243001866764	0.00599890749991647	-0.000285853839919384	-0.00149260283525184	-0.00290063745314601	0.0100593142351797	-0.000297250750297025	0.0477725303868562	-6.83313879387663e-06	0.0176228643488616	-0.000171162433682362	7.33791492674168e-06	-0.00957148137874557	-0.832070999221231	1.28247311958904	-0.00522078442461239	0.000220809746421157	-0.0160073358649788	-0.0228244308935483	-1.45830346713888	-0.0300846598086207	0.0277579386560834	-0.0263657211674306	-4.26402718042764e-05	7.42467279925381e-05	-5.74559860249375e-05	456.12644124829	0	2.19911856767668	0	-1.01916670842025	0	1443.74390673455	0	3.7849446717475	0	926.888176529354	0	17.435812289095	0	11.0228327747387	0	15.4360869579497	0	1.52314156108323	0	0.430787640642731	0	-1.01905354356493	0	-7.31987322263706	0	0.347524241845692	0	0	456.12644124829	0	2.19911856767668	0	-1.01916670842025	0	1443.74390673455	0	3.7849446717475	0	926.888176529354	0	17.435812289095	0	11.0228327747387	0	15.4360869579497	0	1.52314156108323	0	0.430787640642731	0	-1.01905354356493	0	-7.31987322263706	0	0.347524241845692	0.722013589034736	21.5443812620245
456.999606660259	-1.2927138972337	2.00331435341917	-6.51438864412759e-06	2.06429847410019e-05	0.808159577721208	1.31612522719858e-07	-9.61269184735722e-06	-0.00148561483700028	-0.000114923221038516	0.00757347721413634	-6.87497662128414e-06	0.0438631208133557	1.77986486343203e-05	0.0146767195809478	-8.28302135668172e-05	2.34347519373573e-05	-0.0087803724460994	-0.82889668766158	1.27120803940181	-1.43242889639147e-05	-5.1421570013055e-05	-0.014288659869635	-0.0288289510494908	-1.45330026386075	-0.0266988272911758	0.0358431795043714	-0.0211905698252376	9.1412568957445e-05	-5.81524768074728e-05	-0.000166102417494044	456.999606660259	0	0.586883671675078	0	0.504616206632111	0	1446.79362310978	0	1.02794286276837	0	929.597063599459	0	11.5407712209528	0	16.1348867403768	0	10.626601328188	0	6.41637995467166	0	-0.374591644628661	0	-0.183565004348905	0	-8.86972688527184	0	-1.07359850240422	0	0	456.999606660259	0	0.586883671675078	0	0.504616206632111	0	1446.79362310978	0	1.02794286276837	0	929.597063599459	0	11.5407712209528	0	16.1348867403768	0	10.626601328188	0	6.41637995467166	0	-0.374591644628661	0	-0.183565004348905	0	-8.86972688527184	0	-1.07359850240422	0.181099513508301	26.1158983389481
457.894160676505	0.220496913205416	1.04212302528652	0.000206016568863969	2.97576514935415e-05	0.811528964080526	7.93279368764599e-05	3.23166982012281e-05	0.000673682452909504	4.23389383317327e-05	0.0083144594529314	4.84337027155449e-05	0.0519241890662324	-3.90898912410779e-06	0.0153817622155871	0.000105490985214987	7.7041982950083e-07	-0.000425427984271441	-0.826499867090391	1.31754217316317	-9.02860981891869e-05	8.02072771839156e-05	0.000616622278239341	-0.0239855321934003	-1.48789485537622	-0.0266570725310355	0.0530728529831989	-0.0181688345020441	0.00124649066201523	2.77437641847342e-06	1.5515012611979e-05	457.894160676505	0	0.0898903578765437	0	1.98920633035	0	1447.24303218192	0	0.0916960274247447	0	932.135331509955	0	11.1026188949069	0	16.9933684927009	0	8.85910461897646	0	10.8643772176779	0	-0.802564882985323	0	0.670726855411421	0	-9.34079182871305	0	-1.87597711178283	0	0	457.894160676505	0	0.0898903578765437	0	1.98920633035	0	1447.24303218192	0	0.0916960274247447	0	932.135331509955	0	11.1026188949069	0	16.9933684927009	0	8.85910461897646	0	10.8643772176779	0	-0.802564882985323	0	0.670726855411421	0	-9.34079182871305	0	-1.87597711178283	0.220261920103824	23.7333373565052
458.865612522377	1.72071641211451	-1.01336835058281	-2.54737888154296e-05	-0.00013145100510928	0.814352012695481	-0.00224669513421131	0.000406996169101411	-0.00014539523442283	-0.0040216853649545	0.00868340462273323	-0.000199317986363886	0.048935661175077	-0.000200155832639803	0.0169687459046758	0.000120707748235976	4.05620385842547e-05	-0.00467513964727832	-0.830402679748558	1.31795974676084	-0.0131838745609025	0.00734980160721355	-4.87518462939691e-05	-0.0361277204995309	-1.45741278576231	-0.0213875975146917	0.0413842036436834	-0.0187436108862733	0.00128275275618668	0.00452106191956977	0.00294326128951698	458.865612522377	0	1.07252585196128	0	1.99878669442525	0	1448.42102756501	0	-0.155607026742665	0	932.494925964237	0	12.6573776066994	0	16.4937323359642	0	9.21128009883362	0	10.876446022115	0	-0.0541663941931987	0	0.678408648403778	0	-9.56311544187776	0	-2.00079658842879	0	0	458.865612522377	0	1.07252585196128	0	1.99878669442525	0	1448.42102756501	0	-0.155607026742665	0	932.494925964237	0	12.6573776066994	0	16.4937323359642	0	9.21128009883362	0	10.876446022115	0	-0.0541663941931987	0	0.678408648403778	0	-9.56311544187776	0	-2.00079658842879	1.69942358402451	21.888802108463
459.950624334667	2.49863896434455	-1.97408962820402	1.17873404516405e-05	-6.52040199952487e-05	0.813490933540913	8.82091544952579e-05	-0.000555450330090279	8.29511520912463e-06	-8.07013620287086e-05	0.00419614418299253	0.000285142615458459	0.0441834021300532	-4.7760932133709e-05	0.0149652757201472	-2.17967073989194e-05	-2.05644445717951e-05	3.79649154592126e-06	-0.827850522127013	1.31384497657816	0.00120955650516631	-0.00357669913614481	0.0122217993777141	-0.024885865306821	-1.48604247460028	-0.00536439306325946	0.0384196239698378	-0.0156132581065083	8.50473920818186e-05	-6.8418080422258e-05	-6.67107562557392e-06	459.950624334667	0	3.482187347426	0	0.160186755973385	0	1453.8308908625	0	-4.31421083847749	0	935.708618734857	0	24.9235260793529	0	7.00275349651101	0	16.588363017871	0	5.11972300569984	0	0.785792429286704	0	-0.349995522020186	0	-11.8454269024867	0	-3.38363448354981	0	0	459.950624334667	0	3.482187347426	0	0.160186755973385	0	1453.8308908625	0	-4.31421083847749	0	935.708618734857	0	24.9235260793529	0	7.00275349651101	0	16.588363017871	0	5.11972300569984	0	0.785792429286704	0	-0.349995522020186	0	-11.8454269024867	0	-3.38363448354981	4.33473976062114	11.8765218888513
460.81051787967	2.12153545729853	-0.921438496420109	-2.27617820515032e-05	-0.000123856997984933	0.813250934551592	-0.00264531316978857	3.23066286165856e-05	4.78190753614022e-05	-0.00416313837751908	0.0112749058838137	0.000116809335446428	0.0433166202735556	8.17375988254838e-06	0.0134359102890845	-1.10985569879996e-05	-2.06144060451348e-05	-2.25366530584821e-06	-0.830013584031164	1.30243891107317	-0.00170640379483718	5.53851962537042e-05	0.0185726073690208	-0.0299245523203908	-1.46252644039917	8.23072791615235e-05	0.0357111825029224	-0.0153050500293451	3.02064555538917e-05	4.40434920317577e-05	-1.35950470610032e-06	460.81051787967	0	5.53101194658482	0	-1.18536534139844	0	1458.72377769217	0	-7.55076704301637	0	937.89839170532	0	36.6342858163552	0	-0.797111311961224	0	21.8964335449375	0	1.44087460847469	0	1.37355866405155	0	-1.16840865760847	0	-13.7980557547103	0	-4.28202888555814	0	0	460.81051787967	0	5.53101194658482	0	-1.18536534139844	0	1458.72377769217	0	-7.55076704301637	0	937.89839170532	0	36.6342858163552	0	-0.797111311961224	0	21.8964335449375	0	1.44087460847469	0	1.37355866405155	0	-1.16840865760847	0	-13.7980557547103	0	-4.28202888555814	5.31991556678011	5.31056312150741
462.021884820576	0.430748783433907	1.51407493150265	0.00340440696687272	1.19055956012661e-05	0.818396820907285	3.43974970535657e-05	0.00213625530815556	0.00644564943612643	-0.000820371230909159	0.0117561160020221	0.00324192563355157	0.0474453328603094	0.000146789652833559	0.0159366856172393	0.00151518486143258	0.00172711656206194	6.25862140359535e-05	-0.834142749809305	1.2932161434126	-0.00950101676320024	-0.00012489300309345	0.0289640693769958	-0.0302179275387354	-1.46876530427136	0.000239861644291104	0.0365704901135494	-0.0165653937257532	0.000263806222514505	0.000102770225333284	9.38051654554152e-05	462.021884820576	0	7.17791268039771	0	-0.764484759123457	0	1461.25758330178	0	-7.41007938349888	0	938.683817906168	0	40.8516163490346	0	-1.06809923652501	0	22.6615558827896	0	2.11970583483417	0	2.42006021515428	0	-0.851359977734724	0	-13.713047297202	0	-4.0120677178891	0	0	462.021884820576	0	7.17791268039771	0	-0.764484759123457	0	1461.25758330178	0	-7.41007938349888	0	938.683817906168	0	40.8516163490346	0	-1.06809923652501	0	22.6615558827896	0	2.11970583483417	0	2.42006021515428	0	-0.851359977734724	0	-13.713047297202	0	-4.0120677178891	3.20305525255116	8.35139965011933
462.887859324913	-1.05969602711507	1.94530184787639	4.99617043998501e-05	-1.28083500047492e-06	0.818435119492398	-1.14060473739148e-05	0.00384921852124709	0.00247367416514242	-0.00184760023549917	0.00870790028094965	0.00337432618839874	0.0426060955972483	4.68742284467804e-05	0.0151592500137159	0.000921666567608807	0.00130791968318039	7.53653885568821e-06	-0.834441325805852	1.29144670670865	-0.0104448861265053	-9.41654017955171e-05	0.0354365444650885	-0.0272973609567933	-1.46405389363311	6.32256645398e-06	0.0402850586527788	-0.0154409248265051	6.75548317096781e-05	-3.44410987285685e-05	-3.32090203108327e-05	462.887859324913	0	6.89269332624252	0	0.857561920572092	0	1461.51381220199	0	-7.99199991962541	0	941.739428566485	0	40.6634251996558	0	-0.566638849717024	0	21.4820246914789	0	7.90573158825954	0	2.16502027067851	0	-0.0330299350788958	0	-13.9710893265301	0	-4.53393147446513	0	0	462.887859324913	0	6.89269332624252	0	0.857561920572092	0	1461.51381220199	0	-7.99199991962541	0	941.739428566485	0	40.6634251996558	0	-0.566638849717024	0	21.4820246914789	0	7.90573158825954	0	2.16502027067851	0	-0.0330299350788958	0	-13.9710893265301	0	-4.53393147446513	0.0976688591785615	6.83017875843757
463.997772583281	-2.34436664995895	0.222210325743264	6.13808359223124e-05	4.21774348693199e-05	0.820360800667511	0.0020084673887904	4.66528562997557e-05	0.00595927394764563	-0.00435363059410695	0.00847250990042443	0.000244228036067277	0.0417793065022231	-1.11757236805829e-05	0.0153118468593121	0.000165409036245434	0.000118761294773753	-5.83217022160248e-06	-0.837727058078479	1.26444872743328	-8.67984899553238e-05	-0.00147692672041409	0.0440456105001701	-0.0292650662215454	-1.44887690874978	0.000821971315856316	0.0337097102020063	-0.0159180546995498	-1.36165599829654e-05	1.98239752841217e-06	4.10464925173711e-05	463.997772583281	0	4.90598156038675	0	2.23721021528915	0	1465.22727901208	0	-10.2525789784547	0	943.749190440801	0	33.46944637908	0	3.30576935331764	0	18.387248540532	0	11.0825224028173	0	1.15734801739177	0	0.886600225698653	0	-15.5481674316975	0	-5.82812611461568	0	0	463.997772583281	0	4.90598156038675	0	2.23721021528915	0	1465.22727901208	0	-10.2525789784547	0	943.749190440801	0	33.46944637908	0	3.30576935331764	0	18.387248540532	0	11.0825224028173	0	1.15734801739177	0	0.886600225698653	0	-15.5481674316975	0	-5.82812611461568	-2.57396936966533	6.8698785630901
464.86064038583	-2.42310184861843	-1.48569816832733	2.47306263943957e-05	-2.38075104772078e-05	0.82031356240259	2.71748025134738e-05	6.23366741163327e-05	0.0034929319240682	-0.000440134721654286	0.0146702731657647	5.12787279339095e-06	0.0407296475852914	-4.63754189799547e-06	0.0140064122464944	1.73558256832844e-05	9.37506612217652e-06	5.26631223590144e-06	-0.838836446579959	1.24021742669219	-4.53022794181175e-05	-3.07678427170458e-05	0.0494857987608929	-0.0301481280261018	-1.44702730884867	-6.76773301657917e-06	0.0334654703426248	-0.0150365908518055	1.20082523643268e-05	-1.0196074605605e-06	-6.66167845951722e-06	464.86064038583	0	2.78322719650292	0	1.64687473461756	0	1470.45096895002	0	-8.78967662975406	0	944.369718421409	0	20.6114003649926	0	-0.319622017963144	0	16.8530842081528	0	10.3749406943115	0	0.61426291974818	0	0.405566191488269	0	-14.3551356825965	0	-5.46460671939291	0	0	464.86064038583	0	2.78322719650292	0	1.64687473461756	0	1470.45096895002	0	-8.78967662975406	0	944.369718421409	0	20.6114003649926	0	-0.319622017963144	0	16.8530842081528	0	10.3749406943115	0	0.61426291974818	0	0.405566191488269	0	-14.3551356825965	0	-5.46460671939291	-2.07919729191364	-1.51505650913827
465.694872189949	-1.68467193214262	-1.96853646893106	4.06276318433024e-06	8.87073843436169e-06	0.818688344551818	2.07968952973725e-05	3.21451234329268e-06	0.00684627412721548	-0.00126001771646732	0.0113989217360175	4.49987102825744e-05	0.0390308195629747	1.38322279287214e-05	0.0112841883608292	2.40398343144089e-05	3.30494360097754e-06	2.02661974337971e-06	-0.835547501418878	1.21235320110675	2.99877203810718e-05	-0.000356839023571855	0.0575903309729448	-0.0279177143137241	-1.43964484904598	0.0005590704683629	0.037682165047579	-0.0105133621354803	-4.42925022940129e-06	-8.12337457839312e-06	-3.0256139685669e-05	465.694872189949	0	1.02005475863674	0	0.09665323915084	0	1474.21645130794	0	-5.53718545704315	0	947.269976154023	0	12.4909724911505	0	-7.21481973970927	0	10.8101085080114	0	4.91558024709733	0	-0.0832939762180932	0	-0.384983218543805	0	-12.6785942479047	0	-4.15579704862745	0	0	465.694872189949	0	1.02005475863674	0	0.09665323915084	0	1474.21645130794	0	-5.53718545704315	0	947.269976154023	0	12.4909724911505	0	-7.21481973970927	0	10.8101085080114	0	4.91558024709733	0	-0.0832939762180932	0	-0.384983218543805	0	-12.6785942479047	0	-4.15579704862745	0.196002511552425	-11.7652108621458
466.787940663286	0.0561293602290489	-0.376785914214446	-7.2317791274182e-05	8.37382663035595e-05	0.824039327124896	1.7546687750774e-05	9.99217275119659e-05	-2.97909588990183e-05	-0.00234401511752583	0.0109622141563626	2.94200675583426e-05	0.0457240364116643	-3.39352396558175e-06	0.0137811953930909	3.23540826848444e-07	0.000101897859822175	-0.00583768157024617	-0.824444812318167	1.24752791365698	-2.98934848241617e-05	1.75603696526338e-05	0.0391550078637541	-0.0370646371507622	-1.449455839478	-0.000262055655610369	0.0477013223034407	-8.21394264731052e-05	0.00191873133367472	4.12053429568958e-07	2.5042882871686e-05	466.787940663286	0	0.0803568921913435	0	-1.36995240169471	0	1475.30478120235	0	-4.01471422895378	0	949.485506868432	0	11.0882184922698	0	-9.09663972598165	0	8.24261720880925	0	1.32664267381051	0	-0.810754738662758	0	-1.33485868274699	0	-11.7891795074102	0	-3.01180456493277	0	0	466.787940663286	0	0.0803568921913435	0	-1.36995240169471	0	1475.30478120235	0	-4.01471422895378	0	949.485506868432	0	11.0882184922698	0	-9.09663972598165	0	8.24261720880925	0	1.32664267381051	0	-0.810754738662758	0	-1.33485868274699	0	-11.7891795074102	0	-3.01180456493277	3.41547025687272	-11.7236082939287
467.934196972499	1.83857190318226	1.75454875117397	-9.11562504581864e-05	0.000898874505012779	0.827517804358244	0.00586519900943794	0.00147222041034876	0.000282983859555501	-0.00042442142020524	0.0106810080830154	-0.000223635145074649	0.0433020938490857	0.000415501029432482	0.0156017163499616	-3.95564662632201e-05	-2.57535337125452e-05	-0.00501286829051612	-0.819257419549385	1.21047183907145	-0.00668438737685027	-0.00811768606155243	0.0294394119028583	-0.0399000126054128	-1.46180590237682	-0.0110877483895913	0.0491103774123823	-8.47234928793363e-05	0.000135357214098071	-0.0041086663534802	-0.00377248787459575	467.934196972499	0	1.23982361870122	0	-0.449653371008855	0	1476.78916940146	0	-2.70594103074147	0	950.683009014967	0	13.1954397868739	0	-7.17450170938003	0	10.0142392028341	0	2.96209726956237	0	0.0361244915750134	0	-0.659043750916492	0	-10.8587001954265	0	-2.13400035744581	0	0	467.934196972499	0	1.23982361870122	0	-0.449653371008855	0	1476.78916940146	0	-2.70594103074147	0	950.683009014967	0	13.1954397868739	0	-7.17450170938003	0	10.0142392028341	0	2.96209726956237	0	0.0361244915750134	0	-0.659043750916492	0	-10.8587001954265	0	-2.13400035744581	4.2667447609999	-6.92857682193933
468.674679732826	2.43662510988937	1.89757875694977	-4.14618776441251e-05	9.90993004956198e-05	0.827039657346887	1.08830225662377e-05	-0.00251176214744219	1.57353882625105e-05	-0.00144819148376431	0.00525937969263422	-1.16757459631055e-05	0.0397415168735024	9.89784822126318e-05	0.0143773906040363	1.19828684762862e-05	7.5570925048527e-07	-0.00139447318498059	-0.812686800156332	1.20625118683078	-0.00939646024184832	-0.0137766127518099	0.0195313046704249	-0.0403512586631509	-1.45001967165242	-0.0194622246552782	0.0496495327708548	2.54552841107693e-05	0.000109521456251477	-0.00438893848817841	-0.00334662152864242	468.674679732826	0	2.85895224375211	0	0.983437130103284	0	1480.3521861032	0	0.433774953840417	0	953.45959790412	0	21.0840306137856	0	-0.253166611377655	0	16.1087439340454	0	8.34739022400522	0	0.631265608847811	0	0.0313354486556605	0	-9.35107143882539	0	-0.985220668132769	0	0	468.674679732826	0	2.85895224375211	0	0.983437130103284	0	1480.3521861032	0	0.433774953840417	0	953.45959790412	0	21.0840306137856	0	-0.253166611377655	0	16.1087439340454	0	8.34739022400522	0	0.631265608847811	0	0.0313354486556605	0	-9.35107143882539	0	-0.985220668132769	3.44484629616121	3.07689849139517
469.845816453959	2.06796286794114	-0.0800553375972351	-9.65268233623821e-05	-2.11775072529339e-08	0.827230451653596	0.0011752789840927	2.31359839779297e-05	-2.08305004691472e-05	-2.84243019942702e-05	0.00823609332295935	-1.37586741549827e-05	0.0382801764619174	1.19921612407744e-05	0.0128442768203436	-1.28154282959682e-05	-1.89898469691757e-05	-3.55909377117467e-05	-0.799586864117651	1.163599167932	-0.00027559742900686	-0.0079094926584368	-5.27684637901722e-05	-0.0387569224479701	-1.4332753570111	-0.0216930462489516	0.0375202588506	9.43496487968661e-05	6.84764031276261e-05	2.66107559316766e-05	-4.8984047983208e-05	469.845816453959	0	5.65768944759349	0	2.22775509901871	0	1487.05843638448	0	3.486101917354	0	955.1906192029	0	37.1937093349608	0	7.23931478726345	0	20.3820148957399	0	10.9827393755361	0	1.42473379864579	0	0.890491395535472	0	-7.25163971995266	0	-0.196231511693119	0	0	469.845816453959	0	5.65768944759349	0	2.22775509901871	0	1487.05843638448	0	3.486101917354	0	955.1906192029	0	37.1937093349608	0	7.23931478726345	0	20.3820148957399	0	10.9827393755361	0	1.42473379864579	0	0.890491395535472	0	-7.25163971995266	0	-0.196231511693119	1.85452645132943	13.2768264964209
471.096659625351	0.249262214967969	-1.98084841702325	-9.72944713105434e-06	2.80012538041183e-05	0.830388073449817	-3.19755897218258e-05	2.89942097678316e-05	-0.000276345507901531	-0.00128165928945297	0.0104878845422046	-0.00184031804439906	0.0403518687072621	7.44862877079876e-05	0.0135911512922837	6.48184775057683e-06	6.76648937346132e-05	-0.00530705868550242	-0.798291455618828	1.23253107626807	0.0011970154276587	0.00586212634750954	-0.0215793443994617	-0.0557512652090874	-1.40484806858055	-0.0603196099229344	0.0501150374480423	4.31314114636099e-05	0.00337708399869387	0.000948047372446779	0.00276147666483758	471.096659625351	0	7.20277833475722	0	0.681031686239333	0	1489.32081877073	0	1.94842347948654	0	957.517324812131	0	40.8307531476044	0	5.37000292773302	0	22.3832476069332	0	7.17898258072318	0	2.44735193857615	0	-0.110338809147204	0	-8.35723810334944	0	-1.35147617960814	0	0	471.096659625351	0	7.20277833475722	0	0.681031686239333	0	1489.32081877073	0	1.94842347948654	0	957.517324812131	0	40.8307531476044	0	5.37000292773302	0	22.3832476069332	0	7.17898258072318	0	2.44735193857615	0	-0.110338809147204	0	-8.35723810334944	0	-1.35147617960814	1.57493135876871	12.4474956355164
472.103494214124	-1.42996912588914	-1.15958604244031	-0.000169001642619976	0.000371855815798353	0.833566304548497	-0.00213122291033023	-0.00103048183840614	-0.00484512535278681	0.0001205295988342	0.00902621505205981	0.000636609655111981	0.0463412764643513	3.99487990810698e-05	0.0142141877832613	-0.000386665524193036	-0.000211727641113029	-0.0020982897013557	-0.787807471488456	1.20677424174992	-2.18410483664612e-05	-3.86665174824986e-06	-0.0269495054096951	-0.0493969664746369	-1.40314250920098	-0.0607980138618644	0.0545308641353707	-0.000128864568433382	0.000119266481405248	2.26756303468641e-05	-7.88183331387807e-05	472.103494214124	0	6.58287776391356	0	-1.08530546311541	0	1489.94343185488	0	2.91803731416978	0	960.681728921461	0	40.1579135449316	0	4.43829729121559	0	20.8318768546957	0	1.41038325885227	0	1.93209087812821	0	-1.06800020522387	0	-7.75458320843291	0	-0.532954906713023	0	0	472.103494214124	0	6.58287776391356	0	-1.08530546311541	0	1489.94343185488	0	2.91803731416978	0	960.681728921461	0	40.1579135449316	0	4.43829729121559	0	20.8318768546957	0	1.41038325885227	0	1.93209087812821	0	-1.06800020522387	0	-7.75458320843291	0	-0.532954906713023	1.67319887265935	13.91714972892
473.402741404025	-2.49664097946845	1.44191546368269	-4.69944314959752e-05	-2.91609388362322e-05	0.832886572362742	-0.000195421477667603	-0.000121164483406324	-0.00122479374907068	-0.00150468085256393	0.0129506056861045	-7.06299077564716e-05	0.0403666231516088	1.61064205106326e-05	0.0122430863502291	-1.22688691981275e-05	-1.51561168456387e-05	-5.52549521824044e-05	-0.777652703155847	1.15936844853579	-0.0146135245034553	0.00974541193123342	-0.0349517295462791	-0.025989445673239	-1.45128721026453	-0.0496087236117395	0.0669646197625571	-9.38145263397644e-05	6.15533209744286e-05	0.00671566918933442	0.00185924507555551	473.402741404025	0	3.84540617505424	0	-0.861957383839727	0	1495.84294174929	0	2.13198890904108	0	961.502032179009	0	27.1941382904745	0	6.74548855469942	0	19.0448933361065	0	1.79439790241728	0	0.8726358670165	0	-0.903299596661792	0	-8.36458114795992	0	-0.573953406311345	0	0	473.402741404025	0	3.84540617505424	0	-0.861957383839727	0	1495.84294174929	0	2.13198890904108	0	961.502032179009	0	27.1941382904745	0	6.74548855469942	0	19.0448933361065	0	1.79439790241728	0	0.8726358670165	0	-0.903299596661792	0	-8.36458114795992	0	-0.573953406311345	0.364433227288418	16.9033144647076
474.237323777046	-2.16002352843304	1.9748058392223	-8.46737408072865e-05	2.36062899981973e-05	0.830704971331845	-0.00116233974608181	1.08166597123996e-06	-0.00535602071482512	-1.53563180474161e-05	0.00824728628996028	6.56688471390386e-05	0.0383541930724105	-5.16363824809337e-06	0.00901773616851086	-3.18794681192318e-05	-6.01777499141161e-05	-0.000118810768199558	-0.780331453616919	1.1441349421153	-0.0139147897266017	0.0268702521335938	-0.048604753883289	-0.0392012713742176	-1.44668915104523	-0.0212704767106614	0.0635614374212414	-8.74361907698253e-05	3.62230413490586e-05	0.0136057119912986	0.00505161821146229	474.237323777046	0	1.84453610485644	0	0.672455275109571	0	1500.6486913052	0	-1.53550599344124	0	964.346243579232	0	15.6312504262288	0	15.5276765767206	0	12.2664531774167	0	7.10541605567623	0	0.310383183902109	0	-0.109687799562122	0	-10.2698238308976	0	-1.61579495302451	0	0	474.237323777046	0	1.84453610485644	0	0.672455275109571	0	1500.6486913052	0	-1.53550599344124	0	964.346243579232	0	15.6312504262288	0	15.5276765767206	0	12.2664531774167	0	7.10541605567623	0	0.310383183902109	0	-0.109687799562122	0	-10.2698238308976	0	-1.61579495302451	-0.849648839289382	26.3205316431275
475.346241404917	-0.652195266449875	0.41416730069402	7.95930973576119e-05	-0.000103989497682231	0.831832649618121	-0.000156975195289391	3.42290256023608e-05	-0.000418126335710499	7.50290780799122e-05	0.0137503480816816	3.17635077683317e-07	0.0421655068791601	-5.55783724111118e-05	0.00778892603743187	-1.63445863840468e-05	-8.92042629707493e-05	0.00973530629963581	-0.798019820102191	1.2276906737409	-0.00306504125640264	0.0164483321995594	-0.0332116718201066	-0.0348495586951961	-1.46209422214564	-0.0240598632354859	0.061604964296803	-0.0153185832170748	0.00791269252162327	7.65149897720611e-05	-0.00339303617371818	475.346241404917	0	0.203748558047296	0	2.1950144383174	0	1503.29305158431	0	-4.01545279484254	0	966.677222965865	0	11.0964686834118	0	19.8021829684883	0	8.2323520590445	0	10.9166167361894	0	-0.689478633027205	0	0.865302280497605	0	-11.771469389505	0	-3.02137068411232	0	0	475.346241404917	0	0.203748558047296	0	2.1950144383174	0	1503.29305158431	0	-4.01545279484254	0	966.677222965865	0	11.0964686834118	0	19.8021829684883	0	8.2323520590445	0	10.9166167361894	0	-0.689478633027205	0	0.865302280497605	0	-11.771469389505	0	-3.02137068411232	-0.862172783267923	27.2601878642933
476.165591415906	0.747104138470343	-1.31726862145735	-0.0011612136437795	8.11497348015295e-06	0.83386207933935	-0.000380516184660982	0.000163110604587154	-0.00365187818646263	-2.86201623449532e-05	0.012445937431663	-1.50757493071084e-05	0.0439063100996479	-0.000104751606890666	0.0082081431679507	6.39512203028031e-06	5.50317789265957e-05	0.00351590600301143	-0.808653167194628	1.27984490333113	-0.00444004423424547	0.0224860346184155	-0.0350661047229106	-0.032213385144352	-1.46180056227293	-0.0178767617657941	0.054579089555105	-0.0243001632485272	0.0125822459839265	0.00144583151458828	0.00117682430190695	476.165591415906	0	0.24181173939583	0	1.79237934014982	0	1503.42951478583	0	-4.20319974728493	0	967.087528211333	0	11.1154951609211	0	19.7214192695364	0	8.41230704711907	0	10.5161415546281	0	-0.654508491108314	0	0.525534020860634	0	-11.92627892237	0	-3.19934474412229	0	0	476.165591415906	0	0.24181173939583	0	1.79237934014982	0	1503.42951478583	0	-4.20319974728493	0	967.087528211333	0	11.1154951609211	0	19.7214192695364	0	8.41230704711907	0	10.5161415546281	0	-0.654508491108314	0	0.525534020860634	0	-11.92627892237	0	-3.19934474412229	0.938698361125595	26.0447517130462
477.194849248121	2.14090151948682	-1.92552807181988	-2.46150980225756e-05	2.72827017556136e-05	0.833155192916402	2.7368679359232e-05	-0.002539532147821	-9.81823162772799e-05	-4.0712283374271e-05	0.00791475992506327	0.00137051328308718	0.04034042490381	-5.33635114625511e-05	0.00627108989653898	-0.000142268882812764	-1.88990041021104e-05	3.73935469457951e-07	-0.813231142169559	1.28842583524928	0.0129944010509048	0.00547688021654948	-0.0168010190250048	-0.02590369170476	-1.47691546777477	-0.0053843517726185	0.0401003050032317	-0.0277485634043934	0.0135504779402385	-0.00138036210305712	-0.00159372819647882	477.194849248121	0	1.79972143425777	0	-0.0713147240586149	0	1505.9582018031	0	-7.10215184915548	0	970.502901836436	0	15.4450865069439	0	14.9234051552763	0	13.8522865099562	0	4.19196950935542	0	0.290151917556933	0	-0.454317523114385	0	-13.3969556317235	0	-4.92215494925782	0	0	477.194849248121	0	1.79972143425777	0	-0.0713147240586149	0	1505.9582018031	0	-7.10215184915548	0	970.502901836436	0	15.4450865069439	0	14.9234051552763	0	13.8522865099562	0	4.19196950935542	0	0.290151917556933	0	-0.454317523114385	0	-13.3969556317235	0	-4.92215494925782	4.19487429973275	22.609693857176
478.468233670773	2.35152749955781	0.194681818295691	2.81061585645812e-05	-0.000100848440872189	0.831906588369206	4.96913148859008e-05	-2.59001263633238e-05	2.76257132701981e-05	-0.0018099324645641	0.00856339941019732	-1.86321740644884e-05	0.0372923185259025	5.48399149438027e-06	0.00337792659706458	1.8624735005205e-05	2.80942219064987e-05	-6.66881941653784e-06	-0.820391679760036	1.31285957038477	0.00222784944358585	0.00152042498861396	-0.0128828536656802	-0.0285210274162373	-1.47478308904057	2.88982622954678e-05	0.0398214185758379	-0.0320881445080655	0.0138631134436254	-3.27025249716092e-05	1.53001358406961e-05	478.468233670773	0	4.86292674306988	0	-1.39970428696111	0	1513.33827533799	0	-10.2553856119573	0	972.407625862504	0	33.2516790472155	0	7.42251539176196	0	18.3213229325374	0	1.22869123809556	0	1.14109350648603	0	-1.35198700937852	0	-15.546863868231	0	-5.83920278046851	0	0	478.468233670773	0	4.86292674306988	0	-1.39970428696111	0	1513.33827533799	0	-10.2553856119573	0	972.407625862504	0	33.2516790472155	0	7.42251539176196	0	18.3213229325374	0	1.22869123809556	0	1.14109350648603	0	-1.35198700937852	0	-15.546863868231	0	-5.83920278046851	5.75878323864288	18.5406512746132
479.752238508139	0.7966094060321	1.99645658156002	1.80340625478884e-05	-6.83585972449684e-05	0.832004464843629	8.42963597817982e-07	-1.6339346824426e-05	-2.8042227032218e-05	-5.16352904631456e-06	0.0139506539420593	0.00220365060982842	0.0399635013861653	-7.33919252013468e-05	0.00102631729071855	-2.54700449489545e-05	3.73586504007544e-06	1.04608082974786e-05	-0.826397424529617	1.31309558195979	7.66275737561442e-05	-0.00014192813014656	-0.0131982271096459	-0.0247458080740021	-1.47771838400375	-0.0100206658028682	0.0365687249691222	-0.0359981839865552	0.0122132883777858	-3.12861283647777e-05	-6.58984014809192e-06	479.752238508139	0	7.03382336279917	0	0.297067604681501	0	1517.27870599115	0	-7.69432230982892	0	975.034832707583	0	40.7900201851463	0	11.5936498840302	0	21.988711156524	0	5.61923217523243	0	2.28538001888599	0	-0.281685407918959	0	-13.8228075516523	0	-4.29398585671022	0	0	479.752238508139	0	7.03382336279917	0	0.297067604681501	0	1517.27870599115	0	-7.69432230982892	0	975.034832707583	0	40.7900201851463	0	11.5936498840302	0	21.988711156524	0	5.61923217523243	0	2.28538001888599	0	-0.281685407918959	0	-13.8228075516523	0	-4.29398585671022	2.51173634706746	26.2372098755094
480.560245046789	-0.591625382437585	1.36193088857795	0.000135245434954105	-0.000100765662177293	0.833375807923579	6.21882751663717e-05	-1.04724500461321e-06	0.00209733025914709	-2.43830087035673e-05	0.00972263866035393	-3.16421776540573e-05	0.0474953372857132	-4.91232101883515e-05	0.000238573953020112	-5.83989371658622e-05	4.43770035347726e-06	1.21407328175303e-05	-0.829393714596615	1.34628751236021	4.07586246517825e-06	-0.00303655503214422	-0.000980823954643284	-0.0248247922956057	-1.48510240359175	-0.0129871702771246	0.0436089285069801	-0.0375679622191442	0.0131544216582454	-0.00061277408424984	-0.000766685330279136	480.560245046789	0	7.1182650095647	0	1.75015293915128	0	1517.41866456204	0	-7.4819340102827	0	977.67822452213	0	40.8317417942153	0	11.8516638243059	0	22.4769341732537	0	10.4776908638119	0	2.36304218324464	0	0.490717820196465	0	-13.7528200784789	0	-4.09666008990977	0	0	480.560245046789	0	7.1182650095647	0	1.75015293915128	0	1517.41866456204	0	-7.4819340102827	0	977.67822452213	0	40.8317417942153	0	11.8516638243059	0	22.4769341732537	0	10.4776908638119	0	2.36304218324464	0	0.490717820196465	0	-13.7528200784789	0	-4.09666008990977	-0.331956264860831	23.9079315314244
481.717675617129	-2.17351373757949	-1.01439582364763	1.44039329877316e-05	0.000131905664728229	0.834507731247165	-0.0013745835183855	-0.000101559424371712	2.92285574706014e-06	0.00302886327940294	0.0117545650521729	8.33544754757933e-05	0.0445314606218771	-0.000119898625818963	0.000123461231087208	-0.00020613491847013	-4.56267568574832e-05	2.01512025402571e-05	-0.839455840098223	1.35108640501849	0.0127250183183586	-0.0120261729607842	-0.000236448731241721	-0.0267538920844498	-1.4714793271189	-0.0142537902813886	0.0315902570754029	-0.0450157941401686	0.013336773672262	-0.0031970637157128	-0.000947706912453599	481.717675617129	0	5.42505738124825	0	1.98761163575962	0	1520.14587221172	0	-7.45051708296456	0	978.306060902481	0	36.1334418715648	0	11.3230841024255	0	21.7215836179945	0	10.8211933369386	0	1.33234248693977	0	0.675043647897799	0	-13.7036802540269	0	-4.260807376994	0	0	481.717675617129	0	5.42505738124825	0	1.98761163575962	0	1520.14587221172	0	-7.45051708296456	0	978.306060902481	0	36.1334418715648	0	11.3230841024255	0	21.7215836179945	0	10.8211933369386	0	1.33234248693977	0	0.675043647897799	0	-13.7036802540269	0	-4.260807376994	-2.14873371649447	18.6841191714558
482.85454936576	-2.40335755099975	-1.95496618655343	8.65571919192457e-05	-9.03596777185451e-06	0.831870136824323	3.68042426655944e-05	0.000337252498626923	0.0036334673000319	-0.00110836289453252	0.00419858711869392	-0.000734632246187385	0.0414164953146091	1.33889432971656e-05	6.2903227025706e-05	9.68250554258626e-05	6.83707839444528e-05	8.52838123000125e-06	-0.839650909959919	1.32404072184442	0.00973549620921336	-0.00936099341214918	0.00113495671412638	-0.0273651617343325	-1.47499227502942	-0.0133360367776897	0.0316255843049034	-0.0432247233534466	0.00883800698858992	-6.18043448380787e-05	-3.81572205917271e-05	482.85454936576	0	2.67889117286428	0	0.039665471245485	0	1526.78823166746	0	-2.71705303923057	0	981.744476238127	0	20.0465551790601	0	-0.19109545181327	0	13.3282512176792	0	4.60900097697009	0	0.580602301542835	0	-0.40070387805958	0	-11.1048635221562	0	-2.99276201928486	0	0	482.85454936576	0	2.67889117286428	0	0.039665471245485	0	1526.78823166746	0	-2.71705303923057	0	981.744476238127	0	20.0465551790601	0	-0.19109545181327	0	13.3282512176792	0	4.60900097697009	0	0.580602301542835	0	-0.40070387805958	0	-11.1048635221562	0	-2.99276201928486	-0.452856258403855	0.666071244578093
483.678567409405	-1.65037800965153	-0.877008956989933	-9.19234146360611e-05	4.90834728406699e-05	0.831773340243806	-0.000592608152580346	-7.70137557060393e-05	0.000915098238024282	0.000447477826955535	0.0118267524903756	-1.19004742816058e-05	0.0434526038385952	0.000121049989235736	3.52468240032919e-05	6.56512980074618e-06	-3.25465046310349e-05	0.000176398233584559	-0.83823045716051	1.30229095202591	0.00916458692219937	-0.00951682670808849	0.00524281969896723	-0.028595073341964	-1.46593773768168	-0.0105041100329847	0.0331157565235608	-0.0403354414860976	0.00519858243458141	-3.91929798766812e-05	-6.39022212604022e-05	483.678567409405	0	0.961458916983209	0	-1.2143989310382	0	1530.40755196095	0	-0.045584117066901	0	983.73680489651	0	12.3398202211604	0	-5.93567992242172	0	9.00674970464915	0	1.33222295427938	0	-0.119743758125418	0	-1.18264580338983	0	-9.46919600527011	0	-1.9530193823039	0	0	483.678567409405	0	0.961458916983209	0	-1.2143989310382	0	1530.40755196095	0	-0.045584117066901	0	983.73680489651	0	12.3398202211604	0	-5.93567992242172	0	9.00674970464915	0	1.33222295427938	0	-0.119743758125418	0	-1.18264580338983	0	-9.46919600527011	0	-1.9530193823039	1.54137273994049	-6.69588538677193
484.601991897402	-0.166406926195833	1.08102482746689	0.000682996658534163	-7.21342688590817e-06	0.832242765173386	4.35900720247551e-05	-0.000106474161049029	0.00341496011253964	0.000305056976577303	0.00860909674367793	1.5785850438823e-05	0.0429640790036072	-1.78750209862042e-05	0.00059016131536619	-0.000115998031962895	-1.34161981453638e-05	0.00717198134199855	-0.843380600126456	1.31126603621407	0.0113207501489594	-0.00945989034116145	0.0101705693007084	-0.0374734466493964	-1.44651704014979	-0.017182091377989	0.0352311680252531	-0.0427399262010931	0.00433820218976996	-0.000506794362723202	-0.00064474815136746	484.601991897402	0	0.0897880665352622	0	-1.11053192575217	0	1531.40315535974	0	0.086308306401942	0	984.055126177427	0	11.0811735018771	0	-6.25201678934568	0	8.76039991554317	0	1.43323801136086	0	-0.800260410211098	0	-1.09480457109179	0	-9.34533180037744	0	-1.89987426958319	0	0	484.601991897402	0	0.0897880665352622	0	-1.11053192575217	0	1531.40315535974	0	0.086308306401942	0	984.055126177427	0	11.0811735018771	0	-6.25201678934568	0	8.76039991554317	0	1.43323801136086	0	-0.800260410211098	0	-1.09480457109179	0	-9.34533180037744	0	-1.89987426958319	2.93310055082695	-6.24798598969749
485.522162500426	1.35387742305586	1.99575510091157	-9.15242779383667e-06	3.8723056576209e-05	0.833934046937931	-0.000462568942869574	-0.00093881895843396	0.00436934161243442	0.00065117988051714	0.00290475986577175	-0.000384802338510343	0.0422478638060803	-0.000119338028794258	0.000772927783355641	-6.80413176693286e-05	-8.8887303187837e-05	0.00878952274817666	-0.84351821710658	1.30571342428445	0.00244358336529024	-0.00938370203031964	0.0101541347484355	-0.0422496068312187	-1.43635038986268	-0.0258181329207933	0.028554259154901	-0.0408268363103661	0.00313677302779306	-0.000103705975531762	-0.000179351905031663	485.522162500426	0	0.655972494490563	0	0.4373534596103	0	1531.9299855744	0	1.14788257975564	0	986.728866993327	0	11.6203750374986	0	-5.2435613071656	0	10.759838835512	0	6.15483183327857	0	-0.318562795223528	0	-0.214839710083134	0	-8.80948563698255	0	-1.00220765545455	0	0	485.522162500426	0	0.655972494490563	0	0.4373534596103	0	1531.9299855744	0	1.14788257975564	0	986.728866993327	0	11.6203750374986	0	-5.2435613071656	0	10.759838835512	0	6.15483183327857	0	-0.318562795223528	0	-0.214839710083134	0	-8.80948563698255	0	-1.00220765545455	2.89410561944294	-5.5609194385332
486.347406587062	2.28541902739229	1.22654008340416	7.69671166024831e-05	7.18538843649098e-05	0.834974366244764	0.000251795954397206	8.39477317991177e-05	0.00414459138339685	0.00461486873704168	0.0024085176404642	-5.8505555326218e-06	0.0447932730383584	2.07039780941433e-05	8.74760095074315e-05	-8.16756070904014e-06	-6.67600696844108e-05	0.00959597382983094	-0.84319207545968	1.31108939843716	0.000104370383642188	-0.0120224013195338	0.0105100761699934	-0.0466547647007625	-1.4257411653094	-0.0320462059611514	0.0303656063145626	-0.0385957368098048	0.00206200621516727	-3.89500599176867e-05	-2.28721382765576e-05	486.347406587062	0	2.20107947754027	0	1.86567536151308	0	1534.88376590868	0	3.77289182207668	0	989.245246600982	0	17.3748866514804	0	-0.316396710307356	0	15.3046871890255	0	10.657333579687	0	0.44053176784794	0	0.578060932053385	0	-7.31908879646952	0	0.32632981560126	0	0	486.347406587062	0	2.20107947754027	0	1.86567536151308	0	1534.88376590868	0	3.77289182207668	0	989.245246600982	0	17.3748866514804	0	-0.316396710307356	0	15.3046871890255	0	10.657333579687	0	0.44053176784794	0	0.578060932053385	0	-7.31908879646952	0	0.32632981560126	2.40544394376104	0.477235797928583
487.263216654522	2.43504068333067	-0.679895409850972	-1.17642195709977e-06	7.9545079982138e-06	0.834538609355659	-0.00506000178334127	4.25546351464007e-05	0.00202118038933924	-0.00228029326827832	0.00526640544599755	-3.37472811019968e-05	0.0441596506607268	0.000137375441759151	5.68864102497413e-05	0.000172306829131707	-4.41406916717245e-05	0.0129152393341299	-0.837007861279049	1.28062070251722	0.0107965601912355	-0.00523637771385298	0.0109815822014681	-0.0248917215729007	-1.44502683311891	-0.0349692003664947	0.0253452687094041	-0.0335685088614586	1.24028738336652e-05	-4.84909301846349e-05	-0.000152991657244175	487.263216654522	0	4.4395095265454	0	2.14124577216196	0	1540.3579582689	0	4.42473139628395	0	989.61590105116	0	30.769432931357	0	1.22611538647982	0	16.1886060633735	0	10.932539480773	0	1.02768925790481	0	0.810194132501783	0	-6.76938762930471	0	0.519159390103379	0	0	487.263216654522	0	4.4395095265454	0	2.14124577216196	0	1540.3579582689	0	4.42473139628395	0	989.61590105116	0	30.769432931357	0	1.22611538647982	0	16.1886060633735	0	10.932539480773	0	1.02768925790481	0	0.810194132501783	0	-6.76938762930471	0	0.519159390103379	2.29740951815202	2.70253249469706
488.056004241038	1.78420973204831	-1.87899339085661	3.26691752579675e-05	-9.02461663425906e-06	0.833542443222561	-0.00029585615955354	0.000108325692635854	6.76126262698342e-06	-0.000543854414293091	0.00793627425287908	-9.52450178231935e-05	0.0423730116143761	4.29761875003816e-05	0.000135537617585189	0.000106339242116095	-1.88447770414184e-05	0.0128253347924781	-0.832598160155701	1.26312909079226	0.000499286734930101	-0.0034261078074996	0.0118296728964586	-0.0259969941120777	-1.45309698124251	-0.0246019299304495	0.0302580872030373	-0.0279438623837974	8.18738491562489e-05	-9.32386208230478e-05	3.38268534663648e-05	488.056004241038	0	6.15628332129515	0	1.05755311180458	0	1544.10437011908	0	2.12968562064559	0	991.195863907701	0	39.0048947228185	0	-3.67249888083922	0	19.4702003308996	0	8.51335841315366	0	1.67235429474681	0	0.0808637010555423	0	-8.33799736965385	0	-0.390164138946078	0	0	488.056004241038	0	6.15628332129515	0	1.05755311180458	0	1544.10437011908	0	2.12968562064559	0	991.195863907701	0	39.0048947228185	0	-3.67249888083922	0	19.4702003308996	0	8.51335841315366	0	1.67235429474681	0	0.0808637010555423	0	-8.33799736965385	0	-0.390164138946078	2.74396236263511	-2.49087648534127
488.94680966271	0.420445961337639	-1.62951004522687	-7.69563966330549e-06	2.96483694514098e-05	0.832873184337617	-6.40040120370163e-05	2.06042159112517e-05	-6.32011281384082e-05	-7.88526833960557e-05	0.00911579533256548	-0.000107046129545775	0.0435475563009978	5.70519870911764e-05	0.000256318111769007	5.55086929725057e-05	2.60743160088308e-05	0.00829100896799621	-0.831670381859873	1.29570893222548	1.14743315670683e-05	-4.74786168355617e-05	-0.00248883269929034	-0.0231373872139565	-1.47589922620195	-0.0333333709155128	0.0536443691597281	-0.0260014887040967	0.000405243842953102	-8.91397739302308e-05	-2.33283456348661e-05	488.94680966271	0	7.17327640132903	0	-0.642797390644893	0	1545.40557550704	0	0.161562116383884	0	994.450539554727	0	40.8038530526412	0	-6.20819969644625	0	23.2853524748374	0	2.26728958925389	0	2.4205901425896	0	-0.755213930180031	0	-9.28518114643624	0	-1.83317133729834	0	0	488.94680966271	0	7.17327640132903	0	-0.642797390644893	0	1545.40557550704	0	0.161562116383884	0	994.450539554727	0	40.8038530526412	0	-6.20819969644625	0	23.2853524748374	0	2.26728958925389	0	2.4205901425896	0	-0.755213930180031	0	-9.28518114643624	0	-1.83317133729834	3.07102712848964	-2.46382489659068
489.879590935484	-1.16127748846557	0.182277801715081	-0.000254284104140525	9.37482455642292e-06	0.836763617712731	-0.000492269489528603	3.75755919696133e-05	-1.32484505742418e-05	-7.77321699126208e-05	0.00591523604344605	9.82132172445308e-06	0.0444933226881393	-9.81051649504671e-06	0.00238068826588485	6.14557813544548e-05	-5.099480002556e-05	0.000880241396839217	-0.82978083864626	1.30820854891088	0.000859341748436602	-7.78042253468497e-05	-0.00342392854403001	-0.0257673478325774	-1.47894157629908	-0.0244059545974104	0.0471422627468617	-0.0224559860299429	0.00088984620272566	-0.000114719455924271	-9.95695267691715e-05	489.879590935484	0	6.80996172938614	0	-1.38995120175411	0	1545.74472821025	0	0.224126068801277	0	995.314999153545	0	40.5224040718842	0	-6.29927117626847	0	23.3024885302584	0	1.17321822676201	0	2.10207153401933	0	-1.33614562538332	0	-9.20869777979153	0	-1.77591069661107	0	0	489.879590935484	0	6.80996172938614	0	-1.38995120175411	0	1545.74472821025	0	0.224126068801277	0	995.314999153545	0	40.5224040718842	0	-6.29927117626847	0	23.3024885302584	0	1.17321822676201	0	2.10207153401933	0	-1.33614562538332	0	-9.20869777979153	0	-1.77591069661107	2.24474284143569	-0.0304164456777111
490.856920780019	-2.29980388659058	1.82855368210162	-1.14396469869671e-05	3.49294388962876e-05	0.837158152619613	0.0012157035148149	4.75102561218177e-06	-3.77066324986785e-05	-0.000541106349177963	0.0067433824757112	4.03575644828278e-05	0.0415700585105078	-8.99342100853043e-06	0.0015512315499445	3.49500121335233e-05	3.50849908100354e-07	-4.58467149959915e-05	-0.832256768130635	1.31263884317064	0.00199928037268268	0.00181488807742859	-0.00684941898639488	-0.0234961024777251	-1.4908881858477	-0.0164414238430818	0.0419024269498399	-0.0233476639496951	0.000479895005291326	0.000289115068115631	3.0114892297981e-05	490.856920780019	0	5.05376398066656	0	-0.3013598257732	0	1549.00978725581	0	-1.89004405458246	0	996.756097680222	0	34.270899258301	0	-2.10710981248644	0	20.3797887939233	0	3.25914169062029	0	1.20228908366644	0	-0.556060959942767	0	-10.6831363197569	0	-2.74977139823143	0	0	490.856920780019	0	5.05376398066656	0	-0.3013598257732	0	1549.00978725581	0	-1.89004405458246	0	996.756097680222	0	34.270899258301	0	-2.10710981248644	0	20.3797887939233	0	3.25914169062029	0	1.20228908366644	0	-0.556060959942767	0	-10.6831363197569	0	-2.74977139823143	0.0106864562472073	4.52260253476445
491.651656313756	-2.47122308843752	1.78712339230665	-0.000106177921519647	-4.02613903144912e-05	0.83637757389881	-2.15631666022323e-06	7.99195926610056e-05	-6.75739342429867e-05	-0.000619969246914882	0.00608158081585651	-0.000101170404139228	0.0402270358564262	2.03611527332991e-06	4.90000892046568e-05	1.97413105947278e-05	2.81069035464106e-05	-2.04393912323012e-05	-0.834368884626711	1.31303806530962	-0.00133199348232687	0.00466406342228597	-0.0198811815886547	-0.0232539322643841	-1.48154052179887	-0.00622879760994571	0.0383155345230022	-0.0237208239455108	8.69249618269468e-05	2.95977170793526e-05	-5.93494040633499e-05	491.651656313756	0	3.10696525179793	0	1.23452068233157	0	1553.78132591959	0	-5.65316765699312	0	999.726908615385	0	22.5697543434951	0	7.11804828205977	0	13.0993345293875	0	9.01044689877787	0	0.696058873811889	0	0.186002930513002	0	-12.5006260209823	0	-3.72751037440966	0	0	491.651656313756	0	3.10696525179793	0	1.23452068233157	0	1553.78132591959	0	-5.65316765699312	0	999.726908615385	0	22.5697543434951	0	7.11804828205977	0	13.0993345293875	0	9.01044689877787	0	0.696058873811889	0	0.186002930513002	0	-12.5006260209823	0	-3.72751037440966	-1.71212766981001	14.080122299883
492.831747018871	-1.40117957135423	-0.371380022446129	-8.91600788694787e-05	2.30814513721802e-06	0.835003771474851	7.4751090930088e-05	4.01510735415975e-06	-0.00037938586956038	-0.00320903374481461	0.00833376711705983	-3.46386151596513e-05	0.0363806196997989	7.58234970068818e-05	2.3173599700758e-05	-2.23616714506387e-05	-8.58061425636194e-05	0.000135424723663604	-0.840787602040994	1.30261547052058	0.0123606838443985	0.000868422807477074	-0.0295475558606119	-0.0335527086885097	-1.48037822744829	0.000583118743154801	0.0356008171667523	-0.0260292757527983	0.000107964354524876	0.000156561129132095	0.000117077817783535	492.831747018871	0	0.687541644215642	0	2.2138427306015	0	1558.86043549856	0	-7.90076242321464	0	1001.02641809766	0	11.6850986311225	0	12.2894997460209	0	10.0812783798749	0	10.8276222509333	0	-0.297954693131328	0	0.894989669247962	0	-14.1110164020398	0	-4.45667548842938	0	0	492.831747018871	0	0.687541644215642	0	2.2138427306015	0	1558.86043549856	0	-7.90076242321464	0	1001.02641809766	0	11.6850986311225	0	12.2894997460209	0	10.0812783798749	0	10.8276222509333	0	-0.297954693131328	0	0.894989669247962	0	-14.1110164020398	0	-4.45667548842938	-1.63729676052028	15.7924163298548
493.829981009094	0.266173939877858	-1.92116898708722	-0.0016064107977881	5.03334228300378e-05	0.84125878655408	0.000109293591394812	-0.00249102509063064	-0.00605498093519322	-0.000360402473660302	0.0084644233209224	0.00376060106026518	0.0437538010434418	-9.37639920807383e-06	0.00370103690622505	-0.000621135036861137	-0.00129503670226655	3.89970715961671e-06	-0.840560055469951	1.30454064654142	0.0104151694347115	-1.89996455034094e-05	-0.0390691355753416	-0.0285253282303709	-1.47411535925454	0.00116526340348748	0.0395531158113972	-0.0243593889510312	0.000130122495064633	-8.12171053836541e-05	-6.32653513067486e-05	493.829981009094	0	0.0901177351423372	0	0.934311949093537	0	1559.45386431203	0	-7.35549289957535	0	1002.87829003624	0	11.0567067874778	0	11.7999338536339	0	9.51703109369294	0	7.94457555203888	0	-0.797392292053866	0	0.0348476522718552	0	-13.6644067027809	0	-3.98432083998083	0	0	493.829981009094	0	0.0901177351423372	0	0.934311949093537	0	1559.45386431203	0	-7.35549289957535	0	1002.87829003624	0	11.0567067874778	0	11.7999338536339	0	9.51703109369294	0	7.94457555203888	0	-0.797392292053866	0	0.0348476522718552	0	-13.6644067027809	0	-3.98432083998083	1.3206181435941	14.8410563851609
494.732670657484	1.67793473659968	-1.52013431067448	-0.000111365842955468	-4.18870306096223e-05	0.841515053582194	-9.72048768848967e-05	-0.000520960135282235	-0.00318237730007076	-0.00228018581538552	0.00815187293713978	-7.74592179332907e-05	0.0413561183503485	-1.59376608076979e-05	0.00276991454812679	2.39068723803211e-05	-3.90676799556099e-05	-9.85729789658926e-07	-0.842065641751966	1.29448332457986	0.00675991849414221	0.00159359260765468	-0.0466966216508519	-0.0262839959877996	-1.45878966019391	-6.00302230752577e-06	0.0397699874154308	-0.0241814209689107	0.000123846534412303	9.85375446145358e-06	6.60972858958951e-05	494.732670657484	0	0.999108247610526	0	-0.759921510919729	0	1560.52113643994	0	-9.01905948069071	0	1006.07507555843	0	12.4311652982727	0	9.8906698500364	0	12.5818064370372	0	1.88358678903495	0	-0.0964939765011466	0	-0.817729971669632	0	-14.5331887761653	0	-5.28158294634479	0	0	494.732670657484	0	0.999108247610526	0	-0.759921510919729	0	1560.52113643994	0	-9.01905948069071	0	1006.07507555843	0	12.4311652982727	0	9.8906698500364	0	12.5818064370372	0	1.88358678903495	0	-0.0964939765011466	0	-0.817729971669632	0	-14.5331887761653	0	-5.28158294634479	4.41532763059441	15.8427294670974
495.702124338379	2.47243691639395	0.408627396352374	-3.45183123879044e-05	-2.65969021058397e-05	0.841463379026334	0.000376277008244275	-4.19136392409383e-06	-0.00368493962735547	-0.000315384586967324	0.00927997373448545	-7.41812037921406e-05	0.0378500840342946	-7.32729760632286e-06	0.0015999229273333	-2.08557184646775e-05	-3.26739484942045e-05	-6.34590823802486e-06	-0.844170014200796	1.26225843860255	0.00188443708178382	0.000303743792720363	-0.0523565019763734	-0.0257746392553512	-1.44765501050687	0.000332150553555733	0.0322801480423789	-0.0241131950898117	-1.06849950074615e-05	-1.08918522576071e-05	-7.67862555738734e-06	495.702124338379	0	3.09132831307544	0	-1.35481265802822	0	1565.08998036739	0	-10.1760416925594	0	1006.7538743755	0	22.5172690860263	0	7.62755560321769	0	13.8866266868958	0	1.10316736514526	0	0.687934494085173	0	-1.29255689649612	0	-15.4649497323009	0	-5.8291724588476	0	0	495.702124338379	0	3.09132831307544	0	-1.35481265802822	0	1565.08998036739	0	-10.1760416925594	0	1006.7538743755	0	22.5172690860263	0	7.62755560321769	0	13.8866266868958	0	1.10316736514526	0	0.687934494085173	0	-1.29255689649612	0	-15.4649497323009	0	-5.8291724588476	5.82075241686412	17.3587373170375
496.943061209281	1.88838968568678	2.00087567908353	-0.000161034960932963	-6.36328507170971e-05	0.839212013047952	-1.84068853349945e-05	1.43009271892454e-06	-0.00506790808894772	-0.00184140547889786	0.00923310073725427	-9.02236299312744e-07	0.0350254724639398	-2.01157040131396e-05	1.28838951442327e-05	-5.87485612227629e-05	2.00038779995673e-05	2.43466594231319e-06	-0.842209879036566	1.22355421360364	-5.4673553828588e-05	0.000101248376132927	-0.0638291507666175	-0.0267736531951299	-1.444955171973	5.3035686337918e-05	0.0354214150259208	-0.0195619001422116	9.28218802985423e-06	5.66855541555833e-05	3.84287313157325e-05	496.943061209281	0	5.98025896841745	0	0.424622665725644	0	1571.85728524191	0	-6.12571190525618	0	1009.59820896217	0	38.4597995248813	0	16.9099455372206	0	20.2455267973232	0	5.94565968448382	0	1.57394345949938	0	-0.201054835880667	0	-12.9361864365316	0	-4.49883722115339	0	0	496.943061209281	0	5.98025896841745	0	0.424622665725644	0	1571.85728524191	0	-6.12571190525618	0	1009.59820896217	0	38.4597995248813	0	16.9099455372206	0	20.2455267973232	0	5.94565968448382	0	1.57394345949938	0	-0.201054835880667	0	-12.9361864365316	0	-4.49883722115339	3.48043389662876	33.1090257295126
498.046095773095	0.222678047991968	0.714787618503567	7.38661630642952e-05	5.20663913977044e-05	0.843105674585376	-8.64394593061518e-05	-1.82985518940504e-05	5.75990770122678e-05	-0.00232319848367451	0.0107486505587712	4.83897870062665e-05	0.0428584370200057	7.52410017846072e-05	0.00205314120405363	9.30877721023957e-06	3.11777475383021e-05	0.00381103743338914	-0.831688292227324	1.25073180586429	0.000147962286639142	-3.31923026759976e-06	-0.04879854768028	-0.0347683721364617	-1.4508255892447	0.00019745386262318	0.048526824593823	-0.00637630334685031	0.0017336395623072	1.22209124825487e-05	0.000102465231494556	498.046095773095	0	7.20632549171834	0	2.13819840134429	0	1573.47992530008	0	-4.01549660266525	0	1012.42804654216	0	40.8238730479537	0	19.8584114399561	0	23.9944633243654	0	10.8260061003666	0	2.45148342886303	0	0.820168525746889	0	-11.7812039749511	0	-3.03856669092913	0	0	498.046095773095	0	7.20632549171834	0	2.13819840134429	0	1573.47992530008	0	-4.01549660266525	0	1012.42804654216	0	40.8238730479537	0	19.8584114399561	0	23.9944633243654	0	10.8260061003666	0	2.45148342886303	0	0.820168525746889	0	-11.7812039749511	0	-3.03856669092913	0.0910096049454265	34.9173616443921
499.090763639596	-1.51231774452745	-1.41692922934278	-0.000948703312563959	0.00163583540689309	0.847036473119036	-0.00596678737890506	-0.00250364475301527	-0.00182629663021411	0.000458045602357517	0.0117142083029332	0.00210431904158355	0.0424637986932038	0.00109335435432353	0.00423128541265418	-0.00064364963699191	-0.00111221528198436	0.00546048108340635	-0.826261833743333	1.22159727161482	0.000363690015082729	0.000766833925558798	-0.0448295834845657	-0.0353972184198841	-1.45025394657175	-0.00505243169982989	0.0473883846764609	-0.000105786608536994	9.77750983931372e-05	0.000413164296838814	0.000280436303109729	499.090763639596	0	6.49560429700761	0	1.71926388741085	0	1574.23258980672	0	-3.3957953995768	0	1013.01228227519	0	39.956954708972	0	19.1158915642418	0	23.347579270127	0	10.2824258363192	0	1.87441676163986	0	0.485538575817402	0	-11.2767971363603	0	-2.56203385305997	0	0	499.090763639596	0	6.49560429700761	0	1.71926388741085	0	1574.23258980672	0	-3.3957953995768	0	1013.01228227519	0	39.956954708972	0	19.1158915642418	0	23.347579270127	0	10.2824258363192	0	1.87441676163986	0	0.485538575817402	0	-11.2767971363603	0	-2.56203385305997	-1.21359947284458	31.5845072068201
500	-2.39610140563847	-1.95028038623587	3.68889424734659e-06	9.31194376985249e-06	0.84538129088252	7.92398906709347e-06	0.00225989080804257	1.94464423172726e-05	-0.00164419814102348	0.00477110149772024	1.36751159831813e-06	0.0359917851790191	4.73159720462143e-06	0.00196800559110571	1.51436527124304e-05	1.60181102919134e-05	0.00349486165793534	-0.820408401032373	1.21030206921277	0.00948056450721239	0.0141152161042612	-0.0288332180039514	-0.0385215708380259	-1.45209714488319	-0.0197670858426697	0.0481046753484098	1.2271738306336e-05	1.83338471302205e-06	0.00470804684448965	0.00363525953682388	500	0	4.65974079759777	0	0.047071158374323	0	1578.00069081155	0	0.0193568223089332	0	1016.11468112736	0	32.1059845244214	0	12.0349709648003	0	16.9459980313188	0	4.48163111795779	0	1.08269014982942	0	-0.378018426898444	0	-9.54084997866479	0	-1.11989482942381	0	0	500	0	4.65974079759777	0	0.047071158374323	0	1578.00069081155	0	0.0193568223089332	0	1016.11468112736	0	32.1059845244214	0	12.0349709648003	0	16.9459980313188	0	4.48163111795779	0	1.08269014982942	0	-0.378018426898444	0	-9.54084997866479	0	-1.11989482942381	-0.437634183440695	21.1168653255869


==> data_icl/lambda_0p01/data/information_matrix_eigenvalues.dat <==
0	0	0
0.335666459695747	-6.09252299389593e-17	0.923146630402728
1.49348887868539	7.06984014754927e-12	4.38792025722187
2.44430306073949	3.42690581592257e-07	4.54750733395642
3.69336155062203	2.37577038962183e-06	11.4261701607832
5.31368487076948	4.32802088006977e-05	11.6180471386413
6.82820056983189	5.30803809450233e-05	15.0774450401246
7.99649697486844	2.70160540653081e-05	19.1493746275944
9.18922165744714	5.87788008024541e-05	14.9551868091255
10.4880706442473	3.60015884519581e-05	10.8444254203682
11.2747956392536	4.46444808036495e-05	13.7576231244824
12.4219250032109	4.02557857277997e-05	15.4273970371428
13.5593335464279	3.27006114788769e-05	11.8498653756747
14.4042724175537	4.8766172563759e-05	10.8898407521992
15.3613411937267	1.13246300176182e-05	15.0277855915759
16.793346939269	2.14338616993921e-05	15.4045120885562
17.6926723702778	2.19477959961145e-05	9.85959192177706
18.4909985958017	1.91010096815702e-05	9.33828353168934
19.4982959650831	2.64369216578882e-05	11.4981090242064
20.4462994022244	7.96136780659038e-06	14.7900595329668
21.7417481742185	2.64909555020211e-06	15.8719703713738
22.7898003029907	4.64413033137583e-06	14.7031344056513
23.7387927329741	5.96422213775336e-06	15.2609950349945
25.0171554248818	6.61342479981253e-06	16.0109903168282
25.8961436820872	3.54061047792678e-06	12.2681177230775
26.6874393151946	1.57350194576129e-05	11.8897892199353
27.5442347595538	9.57437521163657e-06	11.589270576585
28.4167541966188	8.8053927135282e-06	11.9357954156378
29.3654036791543	2.60813623872247e-06	15.0231613181093
30.6907478230205	4.7524171382104e-06	16.4383115273574
31.6773954770629	5.64131372487045e-06	13.5502758065723
32.7040319034777	6.08541707015455e-06	11.8380646750522
33.6199740088762	5.39876341755739e-06	12.4549347124264
34.5059586668129	1.40890571162431e-06	13.571352756146
35.5754654792698	2.77476702475096e-06	14.5491698455292
36.6194511745088	3.791449190179e-06	12.2783785387042
37.5282091902808	4.4228047056312e-06	13.4188551580452
38.8329998054639	5.16974706189194e-06	18.5598529164828
40.1407080239376	7.55534429477863e-06	13.8933505184843
41.0235738691488	6.56641030371287e-06	10.9403284108426
42.3410822335978	1.48807521295805e-06	12.051166541987
43.1513487822855	1.54963864320987e-06	14.6059413541445
44.0985135000045	3.82910925530069e-06	14.8635503798619
45.0858544865217	1.43324167266702e-06	12.9178153738644
46.0024871451114	2.16769833096304e-06	12.7127994336639
46.8569878941446	3.86378568256244e-06	15.4508245906474
47.7771828894907	4.72973077931427e-06	16.9082332578842
48.6303227696307	3.53726291371168e-06	13.0864933354818
49.4500101098048	2.13672698906819e-06	10.2773408822121
50.3108213057636	1.33467388046431e-06	9.96711634868483
51.2093188093022	2.43264111608699e-06	11.7745453535414
52.309914542144	3.64568676406047e-07	16.4015212954639
53.3703533556845	1.26339603796406e-07	15.8085749159172
54.2184109933916	9.92163981345493e-08	13.9329889263587
55.1198500026005	1.34097337675231e-07	14.0413672753461
56.2476992016545	1.29514642552869e-07	15.7247949849948
57.3990065673813	6.15866070504233e-07	12.3138810153558
58.3815256659692	6.22126523201152e-07	11.1440887028992
59.5976825841921	1.6053326108256e-06	11.3047089138494
60.4684663986185	1.62397597650262e-06	14.2622611548288
61.5589695352599	9.82078946034504e-07	17.6124291814706
62.6835167665155	1.08524093045932e-06	14.4774477929069
63.7107346373369	2.43374718983198e-07	12.1048281472941
64.5971628941414	1.42075807289113e-07	12.7654730090361
65.6071644886796	8.54878120032487e-08	13.131615825499
66.8448642609356	6.22480605653742e-07	13.4293044352953
67.8995148377115	2.48337060823701e-07	12.1646993907831
68.8571156666775	4.52243603576187e-07	13.46774963413
69.8537367736972	9.25785039472795e-07	17.1410197425942
70.6578492560013	2.8894384202612e-08	17.6439817331206
71.4771934147136	4.1724786944005e-07	13.9001594031751
72.5111250069667	2.1123800813796e-07	10.8577871403101
73.4414480874832	1.31511905245809e-07	11.3781976135745
74.3874428146079	9.54665887836206e-09	13.137903691691
75.392807041813	8.15291805525192e-08	15.2827368261324
76.3288065193444	3.2078293812685e-08	13.6262551323164
77.2923286233522	1.10387267312127e-08	13.1593965199155
78.5165511301879	8.10839091148147e-08	16.1752048525432
79.6842200175545	1.60625309760364e-07	15.7479419082735
80.5723438491849	1.51193919505489e-07	11.2643693178841
81.4724194311833	1.12565965781522e-06	9.78475019925523
82.5971828032754	2.14723916544049e-07	11.1563946195708
83.5326482426963	5.57893751325739e-08	15.4866134583299
84.3971285477958	3.9285001309376e-08	16.7832931155242
85.5302740262947	8.37543115457146e-08	13.8846340909152
86.3592218652565	6.12370599532176e-08	13.373383752404
87.5627457521847	5.60916080487515e-08	15.3703271043048
88.3712536739234	2.27225820619506e-08	14.3738191596365
89.3351209839439	2.91829514243681e-08	11.8082240561476
90.2498696961564	1.91684595784877e-07	10.8756664249355
91.3964708514304	3.43144552624452e-08	12.4492947036043
92.2574461249562	3.08086441387609e-08	16.291579860238
93.2098301832478	1.16127473286919e-07	17.2734614337795
94.2588843371302	3.61396284775009e-08	13.5900154576159
95.3225028310266	1.28148350121286e-07	12.2532650439135
96.2843951165806	3.13503830076601e-07	13.4017007659587
97.2246507360658	1.1766796587555e-07	13.3993597823829
98.334194366196	4.07681181437058e-07	13.1859003608168
99.1591956506517	1.68625180014141e-08	12.2311123845126
100.188078610512	5.47103536582525e-08	13.2223580182051
101.464104557769	6.82921872917697e-08	17.3125339240714
102.731482497542	3.71196988077786e-08	14.1490087647011
103.567829875795	9.96222242708833e-08	11.1004223020521
104.724659069454	9.06988859043843e-08	10.9374278278308
105.855532284996	8.3644605653807e-09	13.1489683382084
106.694417902985	3.75405894884581e-08	15.5524365427639
107.630146836814	3.32087952385704e-08	14.0691155137179
108.537353003056	6.1584556194374e-09	13.0396549916239
109.362781379539	2.28743516827558e-08	14.6710132309671
110.336774488654	6.37712059943418e-08	16.8570358835635
111.125204260903	6.71221662836706e-09	14.5504481535556
112.017025080302	5.82837086488993e-08	10.9976029858435
112.895246897901	7.95212267938311e-08	9.86385232502641
113.88961806522	1.7174354905758e-07	10.7975707087436
114.701027669666	6.04256363531353e-08	14.2122777879896
115.869359689125	5.24267581811931e-08	16.5568522170889
116.864858393262	1.1204112950183e-07	14.0251391294184
117.805552042637	1.08151267174386e-07	13.2154035663214
118.791053124225	4.31999821928686e-08	14.917937495654
120.077107631706	7.10754656619454e-09	13.2468205921664
121.128700102115	2.01651193239849e-07	11.0490385847898
122.293130263134	6.41490313431837e-08	10.7725842800048
123.17463765836	3.22450098124321e-08	13.7983509886747
124.18067106153	2.08196491367273e-08	17.6726200969983
125.227452099604	3.50436708285527e-08	15.1528055165927
126.030650825609	4.69332453711368e-08	12.5674576835948
127.098867473223	8.93666211324637e-08	12.6514158812009
128.183592732853	2.89184054321004e-08	13.31184149088
128.931558210451	4.74896462931615e-08	13.1584307384951
130.183277681083	1.14112774565947e-07	12.5925053927943
131.322229719479	7.94823101165486e-08	12.6823010436599
132.213091208206	7.83320485747858e-08	15.5967997500343
133.289967368338	8.1461374066446e-08	17.7494889234423
134.045741711094	3.55142914492697e-08	14.8267270222254
134.859386626091	8.37253375624677e-08	11.6689476485805
135.910783357555	1.60659415844836e-07	10.9121242409217
136.857364952881	3.08407414354794e-09	12.224505648407
137.868148041065	3.23953548657474e-09	15.1518815047201
138.731420225456	2.46104569652943e-08	14.7078141824417
139.682849466734	5.8151441397911e-08	13.2809509004347
140.677720699275	7.27872828356365e-08	14.573246355117
142.044001386092	2.03574416063457e-07	16.9992805823727
142.972759270807	1.44539774564843e-08	13.0559005393112
143.902608270035	8.0010346455028e-08	10.1626368882954
144.877450181365	4.22149225873732e-07	10.0166855249797
145.856052899996	6.51072715205932e-08	13.1118156177076
146.73469982634	1.97894612273294e-07	16.7753075812632
147.959324672277	6.26804684145883e-08	15.1414659257966
148.758657666898	1.72907734542047e-08	13.3332219454308
149.837440642882	3.76044270093491e-08	14.4506603872669
150.76042117405	3.39154901236257e-08	15.5993960225718
151.59573840322	1.12430860372712e-08	13.2165575816161
152.683222947381	3.253708658079e-07	11.1577732823396
153.920648160062	3.70938143136985e-08	11.2699277004788
154.603782930777	2.93673637388526e-08	13.8525116288682
155.701075772473	3.42346842357056e-08	17.7304420879697
156.812249618573	5.74089299032755e-08	14.6416874727096
157.720449016466	5.3004821794066e-08	12.2457772398712
158.763110652002	8.9284998561835e-08	12.8739575257519
159.776933677774	2.93743132344736e-08	13.4042129168251
160.694978390212	1.53229812800763e-07	13.4785677021063
161.712213859229	2.65623290088723e-08	12.3361019859996
162.793717079339	6.30386852845311e-08	12.6737519350565
164.082508304835	5.93043356585521e-08	16.8989529232802
165.368192542862	5.06461869576585e-08	15.0575857677633
166.203259726044	8.2360392381843e-08	11.3142634214757
167.169193465535	2.00288548159318e-07	10.5485956134605
168.427916056308	6.88345400373316e-09	12.4302733908937
169.260940756448	3.72844851699581e-09	15.1499444181417
170.128046021585	6.12036366581038e-08	14.9031291148473
171.134200610229	3.07890188012751e-08	13.1962543966536
172.003336002162	6.5958501145935e-08	14.2826135691781
172.85987760813	8.79755192563627e-09	16.5453171764667
173.793239003008	1.3537769711236e-08	15.521894577775
174.603761305595	1.31822420525699e-08	11.7034532163222
175.48607681484	7.43224096930776e-08	9.97532787615858
176.402328682742	2.59361150074053e-07	10.2733570342018
177.237263528821	6.10356774126002e-08	12.8798899581613
178.441846188464	1.0534739579867e-07	16.7800642550363
179.456711524029	9.31016960661388e-08	14.4513646137579
180.2965945253	3.68220623420138e-08	13.0310524288761
181.34578674503	4.26625170827467e-08	14.3521979306106
182.613584915597	4.01630851586851e-08	14.5096027316118
183.687943733469	5.10223157935508e-08	11.556709349086
184.549432703444	2.725319152211e-07	10.5876155222279
185.818846809667	1.86222265005596e-08	12.8169130149568
186.760036355468	1.50196691215648e-08	17.0875411827881
187.686570096103	6.60499244880632e-08	16.7386248426256
188.669268539347	2.14309208825431e-08	12.9874225845609
189.783535592006	1.06326899385273e-07	12.5178131472736
190.932406756423	5.51708916537405e-08	13.5000123861858
191.627239824362	7.27795800333235e-08	13.1252528902761
192.880073737933	1.87657512037812e-07	12.8695906912289
194.00482702205	6.77207732892997e-08	12.4586023676662
194.881223628562	8.73019443057836e-08	15.0196914588818
195.855891644347	7.00994267356677e-08	17.8430270183302
196.727475568175	7.67680700330361e-08	15.7338901175324
197.522765743421	6.79057650689864e-08	12.0475986909835
198.535665634584	1.57173397487027e-07	10.7988211940473
199.448680764457	3.62291619170136e-09	11.8129964488898
200.390887382368	9.44939245326347e-09	14.2294876788289
201.359934833738	5.48320285531066e-08	15.0871695459771
202.312345889065	8.40805854362515e-08	13.3433006032059
203.252745920496	8.49774923058501e-08	13.6847873925594
204.425516231408	1.78865364010796e-08	16.6274171837711
205.552134517538	1.6827644267195e-08	14.102195691347
206.479307505806	2.20360190821989e-07	10.376646504282
207.408678669647	7.64085751538464e-08	9.74992643251134
208.457885745433	4.47523055135639e-08	11.7911315667513
209.35270327461	1.24799896813475e-07	16.1693410627453
210.341602835358	3.75093949185492e-08	15.8808901236244
211.383631790729	1.62019685830402e-08	13.2809563233251
212.402753612699	5.05478228916508e-08	13.8139730708606
213.475697088389	6.08529158132794e-08	15.5628221366035
214.274022920941	6.22489741504188e-09	13.4792160741825
215.370335121476	1.52890644153143e-07	11.2577547760195
216.502018416174	5.28873413729787e-08	10.9188129278768
217.31977735245	2.03611957901315e-08	13.4266401014309
218.431015668467	1.9464306022023e-08	17.6841884683255
219.551080288803	5.18432794237652e-08	15.0421169201413
220.363006444774	5.52298555824535e-08	12.5242030322401
221.528927745601	8.67699292261666e-08	12.8803307772566
222.569067351429	2.39547056328159e-08	13.3368543418613
223.464897339068	1.16694682581014e-07	13.5809232044225
224.510985073093	3.18427664654705e-08	12.5085103823658
225.581239322782	6.38420228908131e-08	12.7224150658798
226.871370242337	5.61733560785749e-08	16.9113312083508
228.181875725655	7.3598041908447e-08	15.4918127295883
229.013709045888	7.82241842902513e-08	11.5994510450538
230.017227652887	2.18536607428674e-07	10.576236910558
231.304062156731	8.6582539105782e-09	12.5871931655033
232.158431592366	6.97620540935159e-09	15.3166714476923
233.024527814915	7.45255853609382e-08	14.8349323270307
233.995107324042	4.27633293241623e-08	13.1073204370203
234.874636897539	8.56191682950531e-08	14.2056771321056
235.750421802203	9.16137977778089e-09	16.4464903069918
236.664232890299	1.08963229006697e-08	15.1734414690363
237.46986141476	1.62282427788453e-08	11.6257577409271
238.421489941922	8.11965576290857e-08	9.90714884383305
239.38955086092	1.65263437636528e-07	10.4754537779339
240.181732784749	7.23977277636337e-08	13.4799074893351
241.341792537083	5.77477104487508e-08	16.7248699866571
242.334439412443	9.46870994326318e-08	14.3590932316736
243.19123908042	3.46242183378393e-08	12.9892556183073
244.215422749713	4.59759521559701e-08	14.5027599002194
245.479019175069	1.97193129531516e-08	14.0100660763153
246.559280448563	3.62831850159091e-08	11.3730098665942
247.376534356294	9.16556169877315e-08	10.5861537235148
248.631744370207	1.78718750101883e-08	12.8324437745565
249.600549952866	1.34622750089018e-08	17.1256083675066
250.570142742472	1.91270240808043e-07	16.664615148183
251.541509200273	1.08583672372837e-07	13.0251368803176
252.707305210129	3.49607525892269e-07	12.7041172650397
253.845161970315	1.07849241701162e-07	13.7565178112383
254.644417639537	1.72754668941902e-07	13.4552001475924
255.878569538262	8.26035372866314e-07	12.6923475085116
257.026094381038	2.25653687224659e-07	12.6902257696631
257.82223265984	9.28978878288597e-08	15.4377946863241
258.837803209785	1.13074834414953e-07	17.8497016967367
259.650745446306	9.37533790458589e-08	15.3031707953736
260.445595889477	1.5662694188968e-07	11.9277561574522
261.559938490758	2.0060108520077e-07	10.905321031769
262.466254425537	5.49816807118998e-09	12.103677857601
263.432969468464	5.29405131524085e-09	14.8870643960183
264.33419951005	1.74847058176535e-08	14.9406178541756
265.298296220804	1.16345674028512e-07	13.3790313134775
266.22381790821	1.08047763536062e-07	14.2498094108384
267.531860457755	1.42552256043316e-07	17.1018035980477
268.520952125901	3.71918595322302e-08	13.945096792644
269.436130684252	1.56012297985646e-07	10.3445209353026
270.417648131224	1.1975350474569e-07	9.81149300286469
271.470998376059	5.07507622187906e-08	12.5938293661037
272.336990335996	1.65688004622985e-07	16.4746859116352
273.57171001428	5.12203701986646e-08	15.3274946119618
274.419422987575	1.72199370115618e-08	13.2553158952485
275.523424103225	3.47800908110685e-08	14.2794816638292
276.346808327831	8.66058151767153e-08	15.5960239215413
277.162896727607	6.40890992211551e-09	13.4137903462584
278.279808433999	3.0284682063843e-07	11.1774231390465
279.446337450365	3.07824579153614e-08	11.0545517800764
280.242633540068	2.41114490753758e-08	13.5944763067369
281.424668483299	5.80906437543074e-08	17.7729591097664
282.618189616873	7.46431025651901e-08	14.3148590621602
283.679592155422	8.79829238540494e-08	12.1201570100058
284.911054550398	4.02484006779792e-07	13.4728866307029
285.811676092428	1.64100617459891e-07	13.3892562354923
286.931559622026	2.99331843488294e-07	13.0252553735319
287.77749537946	2.40648667696458e-08	12.0909667801832
288.741029178777	5.57102927141182e-08	13.4199259984316
290.031065392665	7.79206258164933e-08	17.395772374622
291.330286219601	4.39265331653872e-08	13.9385667073857
292.133329241192	9.75743509248547e-08	11.0169754259823
293.397229108109	3.93382319281971e-08	11.1999106793049
294.404390428602	8.67344833078334e-09	13.2958414101728
295.295342369314	6.76332693051804e-08	15.5997179717158
296.215579999986	3.58710879309756e-08	14.0320707441502
297.170493126109	7.62907801856116e-09	13.1511406510349
297.98474472221	2.13560114669742e-08	14.9121382989123
298.907204890896	1.11603860789406e-07	16.932871407772
299.707249305255	7.5905263757223e-09	14.3566386000121
300.627188918685	1.45068563153692e-07	10.560156270631
301.524234267696	9.05676187242568e-08	9.83351616210592
302.397857691832	9.49676752040036e-08	10.8656595026246
303.2599087511	4.7526597342877e-08	14.647411497258
304.408656808907	3.95082528694438e-08	16.3005638664242
305.432946000405	9.54378187063779e-08	13.7255913774061
306.390137540341	1.03637047456971e-07	13.3529517718189
307.420168136524	5.79406682465627e-08	15.1290061853281
308.635066451194	1.13504290925927e-08	13.1827984401401
309.672973474768	2.62264089747973e-07	11.0685786098167
310.89764143026	5.55071537185882e-08	10.9817980525693
311.764558495576	3.8103653292207e-08	13.9781902871511
312.81899923706	3.89790823686932e-08	17.6797111185845
313.939857246674	5.86977320565404e-08	14.3821773629916
314.842226567122	4.74029979170575e-08	12.151781526365
315.845085341643	7.84506689553779e-08	12.827640021468
316.996712566914	4.58221708869831e-08	13.171828050033
318.305104430497	3.4345873110052e-07	13.0280373864386
319.342282531122	2.14877254814645e-08	12.0986258516135
320.231896163149	7.83674584454896e-08	13.6961926131433
321.174374691681	5.94577545516042e-08	17.0033618765727
321.972351754259	1.37365638822865e-07	17.3063685988204
322.744204832194	4.21919038865165e-08	13.8910653531082
323.685628202513	6.12644604767402e-08	10.9677126327457
324.724955705984	3.30770369500343e-08	11.2869103157687
325.632272033758	6.09432328760656e-09	12.8570025393852
326.650749494826	4.53372483730751e-08	15.4720393880309
327.580096052682	2.02034740101866e-08	14.0935732834617
328.570242200711	8.26684959589537e-09	13.2628393294799
329.666514383764	1.2374087500767e-08	15.8195808918996
330.810936416634	4.34803195140285e-08	16.207722459917
331.627064694358	1.38717470867831e-08	11.9937360377271
332.584916342294	5.21145835024194e-08	9.8526430428871
333.521753966589	4.03861095261245e-07	10.1602003619579
334.451556921588	6.23180519576192e-08	13.3743130092915
335.447825982914	9.5473159701885e-08	16.8209551922202
336.58715820947	7.38279072845534e-08	14.3223152814759
337.389556542262	3.56358014559805e-08	13.1555280797136
338.484953670742	4.50399064096232e-08	14.6123577622863
339.306287213525	3.03110897062534e-08	15.5719063728589
340.126390987798	1.52177412653167e-08	12.8662345037296
341.243318613317	3.3147907530483e-07	11.1203977511367
342.411046772587	3.79509163403958e-08	11.4593913276837
343.154135227049	3.06652491859289e-08	14.3696448571344
344.38864499326	8.68615280357118e-08	17.614505605059
345.588296951438	3.2484476505192e-08	13.6101759617621
346.797157001404	1.20021302908369e-07	12.357557462035
347.939533197684	1.61196210046447e-07	13.637174934848
348.794907695318	7.37801438305491e-08	13.3021852646895
349.899518690192	1.50724232230096e-07	12.6611963104967
350.919606703873	3.38557297813487e-08	12.0751947283091
351.801918758435	9.17989249112484e-08	14.1186154219162
353.134147644062	7.26422929430989e-08	17.42124214982
354.320634353187	4.99263916306523e-08	12.9636456067448
355.174822330844	4.02070333333071e-08	10.6589887167991
356.49557141093	6.23319664629753e-09	11.6065571410455
357.366125074483	1.24677119763944e-08	13.8072487638777
358.276229000281	1.06509970219946e-07	15.3860237547883
359.16156670801	3.45944697339308e-08	13.7696317046579
360.212692324142	3.19484169320926e-08	13.4915938494758
361.075427177773	8.44180113175459e-09	15.8572146571593
361.964589927416	1.55864980650108e-07	16.8740853670122
362.829929547992	9.27625219006463e-09	12.9965905593949
363.688517429895	1.1644106223208e-07	10.2014590559916
364.640754607044	2.18993476197493e-07	9.95984081176601
365.477404304787	4.43326783249783e-08	11.8233121705351
366.690683417277	2.0044901845676e-07	16.7768193422152
367.725999456741	7.17489049842576e-08	15.111899098483
368.581104417975	1.47937808947443e-08	13.1746489583392
369.548911381817	5.75043323629575e-08	13.9851507001077
370.84011325031	3.78714534446036e-08	15.197960790689
371.713407782833	3.08681970230849e-08	12.4277816715916
372.736957074674	3.54265249263529e-07	10.7868507472899
374.033525751325	6.16969290091133e-08	11.6844355774816
374.860710158027	2.00441327679055e-08	15.3689100939827
375.941507456661	6.84778792909307e-08	17.6321584039221
377.029570003664	4.32577925863158e-08	13.7666851754815
378.110496902896	1.04121131778595e-07	12.1974748487051
379.26619332502	3.26032406134904e-07	13.5479387883175
380.108742500199	1.23766954285612e-07	13.1314760131495
381.363293034932	1.81123774517842e-07	12.616873641175
382.480586073663	5.98312077707702e-08	12.1761542490018
383.286920230748	9.10541127259531e-08	14.4425715939645
384.216237334765	6.09720591345625e-08	17.494890900684
385.07823935129	1.31264943966279e-07	16.2407687837666
385.838942918953	4.73282075783887e-08	12.8444607845342
386.926385334808	7.76290377166336e-08	10.8909646007224
387.749519887412	1.84646242752904e-08	11.6345772931816
388.731603450876	1.12689655693609e-08	13.7785636410916
389.749038555241	6.21444097504798e-08	15.3014081336273
390.649007297273	4.26042897379737e-08	13.7834854046743
391.628970311276	3.42144967605405e-08	13.5097444586356
392.718481026998	1.00786206540026e-08	16.3485126322846
393.794457745688	1.73365224346948e-08	15.136629541147
394.677280740498	4.63608053558937e-08	10.9893081157289
395.582498415639	5.19842827047926e-08	9.81157822216267
396.588646037106	5.96901630862409e-08	10.6287575605861
397.469639567879	3.26867476818692e-08	14.485514873249
398.431099725743	3.60559232850757e-08	16.5329435924366
399.571177677435	7.93327652482155e-08	13.8062719475309
400.3622254092	6.40297922739469e-08	13.093755594926
401.504074938684	5.29095946855427e-08	14.8677331211267
402.386473545505	3.50074288648596e-08	15.0429343000253
403.254487548086	3.79819879457014e-08	12.5109754925219
404.287043895401	3.203014049211e-07	10.9055896791875
405.398662023909	3.62360732859661e-08	11.7085133376113
406.161214898334	1.75485768462745e-08	15.1798723972825
407.476787223866	1.18318396246407e-07	16.8233913811531
408.560967291505	2.56680875674327e-08	12.9746348377232
409.814133341684	8.88200765756168e-08	12.4951020869002
410.928250315331	1.13949810821808e-07	13.7116850630979
411.772567049911	6.45390456124667e-08	13.6475781138704
412.863795593261	1.57277771714909e-07	12.8338927354856
413.901866456957	5.59061621797693e-08	12.4442026651001
415.012766582288	1.10678065200297e-07	15.8711042664468
416.349401648704	1.55559022497732e-07	16.6801757709019
417.34203832015	5.33385046742061e-08	12.334471252229
418.32905316866	7.29333695490243e-08	10.5859822846847
419.576867663666	4.57777471896829e-09	12.0174851423523
420.362406445865	1.35023898911942e-08	14.4312683911913
421.262755190192	6.04757337658432e-08	15.2285533413784
422.182284659762	5.33516808449453e-08	13.6055942386331
423.140190483738	7.44425348462902e-08	13.8142971764159
424.013006780573	7.91038638422782e-09	16.1465188817212
424.850969532659	5.79378161483844e-08	16.4629797692347
425.711344058039	5.32894891906676e-09	12.3512931099117
426.608375520285	8.06488807774016e-08	10.0513865527286
427.610149974487	3.63815108993745e-07	10.1203095768905
428.478384901963	5.40409339918583e-08	12.575140686189
429.693160978055	1.47816238283357e-07	16.9687627379853
430.699509458592	8.24797699015777e-08	14.7325563570432
431.552054759552	1.6214226510072e-08	13.1806194741044
432.622420902838	4.35807647839125e-08	14.3944807959517
433.888959393713	3.88363354991705e-08	14.5979317664686
434.920564182676	4.79674343016294e-08	11.6232155234841
435.768358565417	3.43955136838214e-07	10.6075364689266
437.117028644261	2.16628593724122e-08	12.5124346042052
438.125697912411	1.74435854549104e-08	17.0362914009665
439.090682595303	7.68952886970936e-08	16.518175787978
440.051054884484	2.76167464750817e-08	12.9542015051084
441.161765664699	1.10872627475391e-07	12.3524439970253
442.365579217182	9.29643899765836e-08	13.6255844208671
443.184568325838	6.62520171761372e-08	13.4871444835164
444.395935280978	1.86835200440923e-07	12.5237937769695
445.560688746031	7.73260370205607e-08	12.7204318939355
446.355185061145	8.92147316952685e-08	15.3734199543332
447.437851425322	8.67594684476396e-08	17.736234987658
448.167035926085	5.05365960825953e-08	15.2459494960188
448.991994609461	8.23939466712646e-08	11.8880828365218
450.048009476273	1.9162493382571e-07	10.9464443792461
451.006248000497	2.48883742892859e-09	12.2695658289791
452.045832708806	5.31806843098178e-09	15.1899784890298
452.917594215279	2.53280826138746e-08	14.6126139723793
453.881684691114	4.02647709222081e-08	13.0191261708929
454.82137322871	8.21736108315124e-08	14.2380768018246
456.12644124829	1.94611317956316e-07	16.7115434183293
456.999606660259	1.79115368585918e-08	13.5057627832437
457.894160676505	9.24417844729114e-08	10.2051806758104
458.865612522377	1.5759898809624e-07	9.88747987575987
459.950624334667	5.32525572108461e-08	12.6055251379765
460.81051787967	1.73814961145975e-07	16.5115279916433
462.021884820576	5.02821790388726e-08	15.1648210948847
462.887859324913	1.54774994872156e-08	13.1235113071268
463.997772583281	4.07319607932654e-08	14.1719270502157
464.86064038583	7.64902559230367e-08	15.5768275435812
465.694872189949	8.63391209932274e-09	13.3114395087424
466.787940663286	2.70941613903528e-07	11.2127083184439
467.934196972499	3.65682598189663e-08	11.1088843389827
468.674679732826	1.9731027956596e-08	13.3388828224709
469.845816453959	3.95207756384195e-08	17.6382200287185
471.096659625351	7.56104899872678e-08	14.360931199288
472.103494214124	1.20415691513391e-07	12.0559541073359
473.402741404025	5.40162737319258e-07	13.3865529953977
474.237323777046	1.52175978214194e-07	13.5082634861514
475.346241404917	4.82367734850384e-07	13.3597739037003
476.165591415906	3.49946717473789e-08	12.4031999986295
477.194849248121	5.17914387783907e-08	13.4879521457623
478.468233670773	8.1930579159579e-08	17.6257451327452
479.752238508139	3.86536290877447e-08	13.9198422750225
480.560245046789	9.11075526810875e-08	11.1011181864456
481.717675617129	8.4954824212726e-08	11.0460280313593
482.85454936576	7.52603915198197e-09	13.1989322100507
483.678567409405	2.55097603000968e-08	15.5757172412445
484.601991897402	2.89882298916462e-08	14.2457054131115
485.522162500426	1.31994274795956e-08	13.1465946861183
486.347406587062	4.92014357430308e-08	14.7035334565694
487.263216654522	2.41336145205033e-08	16.86395456378
488.056004241038	8.44707256697255e-09	14.8896800931503
488.94680966271	4.3860878833457e-08	11.0637611681693
489.879590935484	7.42139319629048e-08	9.92720105422185
490.856920780019	1.22298526972926e-07	10.8785333722775
491.651656313756	4.76859641225333e-08	14.2850404320946
492.831747018871	5.03160604401019e-08	16.6883880022635
493.829981009094	1.06300351142682e-07	14.0673606471963
494.732670657484	1.14229003853801e-07	13.2073557744922
495.702124338379	5.87334331057364e-08	14.779401008067
496.943061209281	6.4389302087745e-09	13.4981496406541
498.046095773095	1.1058490634937e-07	11.1998257005203
499.090763639596	6.76630229686002e-08	10.7867287654181
500	1.90221811775378e-08	13.0091775694261


==> data_icl/lambda_0p01/data/information_matrix_rank.dat <==
0	0
0.335666459695747	4
1.49348887868539	18
2.44430306073949	24
3.69336155062203	28
5.31368487076948	28
6.82820056983189	28
7.99649697486844	28
9.18922165744714	28
10.4880706442473	28
11.2747956392536	28
12.4219250032109	28
13.5593335464279	28
14.4042724175537	28
15.3613411937267	28
16.793346939269	28
17.6926723702778	28
18.4909985958017	28
19.4982959650831	28
20.4462994022244	28
21.7417481742185	28
22.7898003029907	28
23.7387927329741	28
25.0171554248818	28
25.8961436820872	28
26.6874393151946	28
27.5442347595538	28
28.4167541966188	28
29.3654036791543	28
30.6907478230205	28
31.6773954770629	28
32.7040319034777	28
33.6199740088762	28
34.5059586668129	28
35.5754654792698	28
36.6194511745088	28
37.5282091902808	28
38.8329998054639	28
40.1407080239376	28
41.0235738691488	28
42.3410822335978	28
43.1513487822855	28
44.0985135000045	28
45.0858544865217	28
46.0024871451114	28
46.8569878941446	28
47.7771828894907	28
48.6303227696307	28
49.4500101098048	28
50.3108213057636	28
51.2093188093022	28
52.309914542144	26
53.3703533556845	26
54.2184109933916	24
55.1198500026005	24
56.2476992016545	26
57.3990065673813	26
58.3815256659692	26
59.5976825841921	28
60.4684663986185	28
61.5589695352599	26
62.6835167665155	28
63.7107346373369	26
64.5971628941414	24
65.6071644886796	24
66.8448642609356	26
67.8995148377115	26
68.8571156666775	26
69.8537367736972	26
70.6578492560013	26
71.4771934147136	26
72.5111250069667	26
73.4414480874832	26
74.3874428146079	24
75.392807041813	24
76.3288065193444	24
77.2923286233522	24
78.5165511301879	24
79.6842200175545	26
80.5723438491849	26
81.4724194311833	28
82.5971828032754	26
83.5326482426963	26
84.3971285477958	24
85.5302740262947	24
86.3592218652565	24
87.5627457521847	24
88.3712536739234	24
89.3351209839439	24
90.2498696961564	24
91.3964708514304	26
92.2574461249562	26
93.2098301832478	24
94.2588843371302	26
95.3225028310266	26
96.2843951165806	26
97.2246507360658	26
98.334194366196	26
99.1591956506517	24
100.188078610512	24
101.464104557769	24
102.731482497542	26
103.567829875795	26
104.724659069454	26
105.855532284996	26
106.694417902985	26
107.630146836814	24
108.537353003056	24
109.362781379539	24
110.336774488654	24
111.125204260903	24
112.017025080302	26
112.895246897901	26
113.88961806522	24
114.701027669666	24
115.869359689125	24
116.864858393262	24
117.805552042637	24
118.791053124225	24
120.077107631706	26
121.128700102115	24
122.293130263134	24
123.17463765836	26
124.18067106153	24
125.227452099604	26
126.030650825609	26
127.098867473223	26
128.183592732853	26
128.931558210451	26
130.183277681083	26
131.322229719479	24
132.213091208206	26
133.289967368338	26
134.045741711094	26
134.859386626091	26
135.910783357555	26
136.857364952881	24
137.868148041065	26
138.731420225456	24
139.682849466734	24
140.677720699275	24
142.044001386092	26
142.972759270807	26
143.902608270035	26
144.877450181365	26
145.856052899996	26
146.73469982634	26
147.959324672277	26
148.758657666898	24
149.837440642882	24
150.76042117405	26
151.59573840322	26
152.683222947381	24
153.920648160062	26
154.603782930777	26
155.701075772473	24
156.812249618573	26
157.720449016466	24
158.763110652002	26
159.776933677774	26
160.694978390212	26
161.712213859229	26
162.793717079339	24
164.082508304835	24
165.368192542862	26
166.203259726044	26
167.169193465535	26
168.427916056308	26
169.260940756448	26
170.128046021585	24
171.134200610229	24
172.003336002162	24
172.85987760813	24
173.793239003008	26
174.603761305595	26
175.48607681484	26
176.402328682742	24
177.237263528821	26
178.441846188464	24
179.456711524029	26
180.2965945253	24
181.34578674503	24
182.613584915597	26
183.687943733469	24
184.549432703444	24
185.818846809667	26
186.760036355468	26
187.686570096103	24
188.669268539347	26
189.783535592006	26
190.932406756423	26
191.627239824362	26
192.880073737933	24
194.00482702205	24
194.881223628562	26
195.855891644347	24
196.727475568175	26
197.522765743421	26
198.535665634584	26
199.448680764457	24
200.390887382368	24
201.359934833738	24
202.312345889065	24
203.252745920496	24
204.425516231408	24
205.552134517538	24
206.479307505806	24
207.408678669647	26
208.457885745433	26
209.35270327461	26
210.341602835358	24
211.383631790729	24
212.402753612699	24
213.475697088389	26
214.274022920941	26
215.370335121476	24
216.502018416174	26
217.31977735245	26
218.431015668467	26
219.551080288803	26
220.363006444774	26
221.528927745601	26
222.569067351429	26
223.464897339068	26
224.510985073093	26
225.581239322782	24
226.871370242337	24
228.181875725655	26
229.013709045888	26
230.017227652887	26
231.304062156731	26
232.158431592366	26
233.024527814915	24
233.995107324042	24
234.874636897539	24
235.750421802203	24
236.664232890299	26
237.46986141476	26
238.421489941922	26
239.38955086092	24
240.181732784749	24
241.341792537083	24
242.334439412443	24
243.19123908042	24
244.215422749713	24
245.479019175069	26
246.559280448563	24
247.376534356294	24
248.631744370207	26
249.600549952866	26
250.570142742472	24
251.541509200273	26
252.707305210129	26
253.845161970315	26
254.644417639537	26
255.878569538262	26
257.026094381038	24
257.82223265984	26
258.837803209785	26
259.650745446306	26
260.445595889477	26
261.559938490758	26
262.466254425537	26
263.432969468464	24
264.33419951005	24
265.298296220804	24
266.22381790821	24
267.531860457755	24
268.520952125901	26
269.436130684252	24
270.417648131224	26
271.470998376059	26
272.336990335996	26
273.57171001428	26
274.419422987575	24
275.523424103225	24
276.346808327831	26
277.162896727607	26
278.279808433999	24
279.446337450365	26
280.242633540068	26
281.424668483299	24
282.618189616873	26
283.679592155422	24
284.911054550398	26
285.811676092428	26
286.931559622026	24
287.77749537946	24
288.741029178777	24
290.031065392665	24
291.330286219601	26
292.133329241192	26
293.397229108109	26
294.404390428602	26
295.295342369314	26
296.215579999986	24
297.170493126109	24
297.98474472221	24
298.907204890896	24
299.707249305255	24
300.627188918685	24
301.524234267696	26
302.397857691832	24
303.2599087511	24
304.408656808907	24
305.432946000405	24
306.390137540341	24
307.420168136524	24
308.635066451194	26
309.672973474768	24
310.89764143026	26
311.764558495576	26
312.81899923706	24
313.939857246674	26
314.842226567122	24
315.845085341643	26
316.996712566914	26
318.305104430497	26
319.342282531122	24
320.231896163149	24
321.174374691681	24
321.972351754259	26
322.744204832194	26
323.685628202513	26
324.724955705984	26
325.632272033758	24
326.650749494826	26
327.580096052682	24
328.570242200711	24
329.666514383764	24
330.810936416634	26
331.627064694358	26
332.584916342294	26
333.521753966589	24
334.451556921588	24
335.447825982914	24
336.58715820947	24
337.389556542262	24
338.484953670742	24
339.306287213525	26
340.126390987798	26
341.243318613317	24
342.411046772587	26
343.154135227049	24
344.38864499326	24
345.588296951438	26
346.797157001404	26
347.939533197684	26
348.794907695318	26
349.899518690192	24
350.919606703873	24
351.801918758435	24
353.134147644062	26
354.320634353187	26
355.174822330844	26
356.49557141093	24
357.366125074483	24
358.276229000281	24
359.16156670801	24
360.212692324142	24
361.075427177773	24
361.964589927416	26
362.829929547992	26
363.688517429895	24
364.640754607044	26
365.477404304787	26
366.690683417277	26
367.725999456741	24
368.581104417975	24
369.548911381817	24
370.84011325031	26
371.713407782833	24
372.736957074674	24
374.033525751325	26
374.860710158027	26
375.941507456661	24
377.029570003664	26
378.110496902896	26
379.26619332502	26
380.108742500199	26
381.363293034932	24
382.480586073663	24
383.286920230748	24
384.216237334765	24
385.07823935129	26
385.838942918953	26
386.926385334808	26
387.749519887412	26
388.731603450876	24
389.749038555241	24
390.649007297273	24
391.628970311276	24
392.718481026998	24
393.794457745688	26
394.677280740498	26
395.582498415639	26
396.588646037106	24
397.469639567879	24
398.431099725743	24
399.571177677435	24
400.3622254092	24
401.504074938684	24
402.386473545505	26
403.254487548086	24
404.287043895401	24
405.398662023909	26
406.161214898334	26
407.476787223866	24
408.560967291505	26
409.814133341684	26
410.928250315331	26
411.772567049911	26
412.863795593261	26
413.901866456957	24
415.012766582288	26
416.349401648704	26
417.34203832015	26
418.32905316866	26
419.576867663666	26
420.362406445865	24
421.262755190192	24
422.182284659762	24
423.140190483738	24
424.013006780573	24
424.850969532659	26
425.711344058039	26
426.608375520285	26
427.610149974487	26
428.478384901963	26
429.693160978055	24
430.699509458592	24
431.552054759552	24
432.622420902838	24
433.888959393713	26
434.920564182676	24
435.768358565417	24
437.117028644261	26
438.125697912411	26
439.090682595303	24
440.051054884484	26
441.161765664699	26
442.365579217182	26
443.184568325838	26
444.395935280978	26
445.560688746031	26
446.355185061145	26
447.437851425322	26
448.167035926085	26
448.991994609461	26
450.048009476273	26
451.006248000497	24
452.045832708806	26
452.917594215279	24
453.881684691114	24
454.82137322871	24
456.12644124829	26
456.999606660259	24
457.894160676505	24
458.865612522377	26
459.950624334667	26
460.81051787967	26
462.021884820576	24
462.887859324913	24
463.997772583281	24
464.86064038583	26
465.694872189949	26
466.787940663286	24
467.934196972499	26
468.674679732826	26
469.845816453959	24
471.096659625351	26
472.103494214124	24
473.402741404025	26
474.237323777046	26
475.346241404917	24
476.165591415906	24
477.194849248121	24
478.468233670773	24
479.752238508139	26
480.560245046789	26
481.717675617129	26
482.85454936576	26
483.678567409405	26
484.601991897402	24
485.522162500426	24
486.347406587062	24
487.263216654522	24
488.056004241038	24
488.94680966271	26
489.879590935484	26
490.856920780019	24
491.651656313756	24
492.831747018871	24
493.829981009094	24
494.732670657484	24
495.702124338379	24
496.943061209281	26
498.046095773095	24
499.090763639596	24
500	26


==> data_icl/lambda_0p01/data/information_matrix_singular_values.dat <==
0	0	0
0.335666459695747	4.96629659628247e-20	0.923146630402728
1.49348887868539	7.06985173971015e-12	4.38792025722187
2.44430306073949	3.42690581595455e-07	4.54750733395641
3.69336155062203	2.37577038959425e-06	11.4261701607832
5.31368487076948	4.32802088009039e-05	11.6180471386414
6.82820056983189	5.30803809448785e-05	15.0774450401246
7.99649697486844	2.70160540649305e-05	19.1493746275944
9.18922165744714	5.87788008025263e-05	14.9551868091255
10.4880706442473	3.60015884524884e-05	10.8444254203682
11.2747956392536	4.46444808041439e-05	13.7576231244824
12.4219250032109	4.0255785727861e-05	15.4273970371428
13.5593335464279	3.27006114786511e-05	11.8498653756747
14.4042724175537	4.87661725638946e-05	10.8898407521991
15.3613411937267	1.13246300173875e-05	15.0277855915759
16.793346939269	2.14338617001153e-05	15.4045120885562
17.6926723702778	2.19477959963067e-05	9.85959192177707
18.4909985958017	1.91010096820627e-05	9.33828353168935
19.4982959650831	2.64369216579517e-05	11.4981090242064
20.4462994022244	7.96136780667001e-06	14.7900595329668
21.7417481742185	2.6490955494963e-06	15.8719703713738
22.7898003029907	4.64413033244222e-06	14.7031344056513
23.7387927329741	5.96422213796344e-06	15.2609950349945
25.0171554248818	6.6134248002319e-06	16.0109903168282
25.8961436820872	3.54061047810957e-06	12.2681177230775
26.6874393151946	1.57350194576435e-05	11.8897892199353
27.5442347595538	9.57437521188658e-06	11.589270576585
28.4167541966188	8.80539271344345e-06	11.9357954156378
29.3654036791543	2.60813623862923e-06	15.0231613181093
30.6907478230205	4.75241713711876e-06	16.4383115273574
31.6773954770629	5.64131372468326e-06	13.5502758065723
32.7040319034777	6.08541707024439e-06	11.8380646750522
33.6199740088762	5.39876341756027e-06	12.4549347124264
34.5059586668129	1.40890571248258e-06	13.571352756146
35.5754654792698	2.77476702487046e-06	14.5491698455292
36.6194511745088	3.79144919028811e-06	12.2783785387042
37.5282091902808	4.42280470543917e-06	13.4188551580452
38.8329998054639	5.16974706256187e-06	18.5598529164828
40.1407080239376	7.5553442954516e-06	13.8933505184843
41.0235738691488	6.56641030364067e-06	10.9403284108426
42.3410822335978	1.48807521357945e-06	12.051166541987
43.1513487822855	1.54963864379718e-06	14.6059413541445
44.0985135000045	3.82910925508774e-06	14.8635503798619
45.0858544865217	1.43324167315929e-06	12.9178153738644
46.0024871451114	2.16769833140259e-06	12.7127994336639
46.8569878941446	3.86378568256492e-06	15.4508245906474
47.7771828894907	4.72973077939564e-06	16.9082332578842
48.6303227696307	3.53726291375147e-06	13.0864933354818
49.4500101098048	2.13672698865663e-06	10.2773408822121
50.3108213057636	1.33467388028515e-06	9.96711634868483
51.2093188093022	2.43264111649138e-06	11.7745453535414
52.309914542144	3.64568676611767e-07	16.401521295464
53.3703533556845	1.26339603632056e-07	15.8085749159172
54.2184109933916	9.92163983798227e-08	13.9329889263587
55.1198500026005	1.34097337726425e-07	14.0413672753461
56.2476992016545	1.29514642470017e-07	15.7247949849948
57.3990065673813	6.15866070255081e-07	12.3138810153557
58.3815256659692	6.22126523299872e-07	11.1440887028992
59.5976825841921	1.6053326115447e-06	11.3047089138494
60.4684663986185	1.62397597695183e-06	14.2622611548288
61.5589695352599	9.82078947374925e-07	17.6124291814706
62.6835167665155	1.08524093054704e-06	14.4774477929069
63.7107346373369	2.43374718943794e-07	12.1048281472941
64.5971628941414	1.42075806993876e-07	12.7654730090361
65.6071644886796	8.54878121559428e-08	13.131615825499
66.8448642609356	6.22480605663136e-07	13.4293044352953
67.8995148377115	2.48337061006007e-07	12.1646993907831
68.8571156666775	4.52243603665683e-07	13.46774963413
69.8537367736972	9.25785039602627e-07	17.1410197425942
70.6578492560013	2.88943849754836e-08	17.6439817331205
71.4771934147136	4.17247869323726e-07	13.9001594031751
72.5111250069667	2.11238008427359e-07	10.8577871403101
73.4414480874832	1.31511905220256e-07	11.3781976135745
74.3874428146079	9.5466592598323e-09	13.137903691691
75.392807041813	8.15291802301591e-08	15.2827368261324
76.3288065193444	3.20782935301211e-08	13.6262551323164
77.2923286233522	1.10387267115387e-08	13.1593965199155
78.5165511301879	8.10839090729902e-08	16.1752048525432
79.6842200175545	1.60625309907199e-07	15.7479419082735
80.5723438491849	1.51193920143649e-07	11.2643693178841
81.4724194311833	1.12565965777416e-06	9.78475019925523
82.5971828032754	2.14723917210548e-07	11.1563946195708
83.5326482426963	5.57893754452263e-08	15.4866134583299
84.3971285477958	3.92850013407834e-08	16.7832931155242
85.5302740262947	8.37543114711435e-08	13.8846340909152
86.3592218652565	6.12370600294059e-08	13.373383752404
87.5627457521847	5.6091608259316e-08	15.3703271043048
88.3712536739234	2.27225818540329e-08	14.3738191596365
89.3351209839439	2.91829513579404e-08	11.8082240561476
90.2498696961564	1.91684595540904e-07	10.8756664249355
91.3964708514304	3.43144554251631e-08	12.4492947036042
92.2574461249562	3.08086445426896e-08	16.291579860238
93.2098301832478	1.16127473549599e-07	17.2734614337795
94.2588843371302	3.6139628451441e-08	13.5900154576159
95.3225028310266	1.28148350228026e-07	12.2532650439135
96.2843951165806	3.13503830082861e-07	13.4017007659587
97.2246507360658	1.17667965952134e-07	13.3993597823829
98.334194366196	4.07681181509279e-07	13.1859003608168
99.1591956506517	1.68625180056426e-08	12.2311123845126
100.188078610512	5.4710353696357e-08	13.2223580182051
101.464104557769	6.82921872895221e-08	17.3125339240714
102.731482497542	3.71196990874442e-08	14.1490087647011
103.567829875795	9.96222243703877e-08	11.1004223020521
104.724659069454	9.06988860809039e-08	10.9374278278308
105.855532284996	8.36446018988314e-09	13.1489683382084
106.694417902985	3.75405891916755e-08	15.5524365427639
107.630146836814	3.32087952863182e-08	14.0691155137179
108.537353003056	6.15845552967741e-09	13.0396549916239
109.362781379539	2.28743517357908e-08	14.6710132309671
110.336774488654	6.37712060629662e-08	16.8570358835635
111.125204260903	6.71221698472676e-09	14.5504481535556
112.017025080302	5.82837096814437e-08	10.9976029858435
112.895246897901	7.95212268733029e-08	9.8638523250264
113.88961806522	1.71743549587289e-07	10.7975707087436
114.701027669666	6.04256369579421e-08	14.2122777879896
115.869359689125	5.24267581439024e-08	16.5568522170889
116.864858393262	1.12041129681852e-07	14.0251391294184
117.805552042637	1.08151267119789e-07	13.2154035663214
118.791053124225	4.31999822026254e-08	14.917937495654
120.077107631706	7.10754740239318e-09	13.2468205921664
121.128700102115	2.01651193302901e-07	11.0490385847898
122.293130263134	6.4149031143365e-08	10.7725842800048
123.17463765836	3.22450097087099e-08	13.7983509886747
124.18067106153	2.08196491459438e-08	17.6726200969983
125.227452099604	3.50436710934216e-08	15.1528055165927
126.030650825609	4.69332455661619e-08	12.5674576835948
127.098867473223	8.93666208524967e-08	12.6514158812009
128.183592732853	2.89184051393285e-08	13.31184149088
128.931558210451	4.74896468633902e-08	13.1584307384951
130.183277681083	1.14112774526445e-07	12.5925053927943
131.322229719479	7.94823101016599e-08	12.6823010436599
132.213091208206	7.83320494982611e-08	15.5967997500343
133.289967368338	8.14613742018898e-08	17.7494889234423
134.045741711094	3.55142919294912e-08	14.8267270222254
134.859386626091	8.37253379695032e-08	11.6689476485805
135.910783357555	1.60659415721681e-07	10.9121242409217
136.857364952881	3.08407430799547e-09	12.224505648407
137.868148041065	3.23953558885688e-09	15.1518815047201
138.731420225456	2.46104568188194e-08	14.7078141824417
139.682849466734	5.81514417003748e-08	13.2809509004348
140.677720699275	7.27872828975343e-08	14.573246355117
142.044001386092	2.03574416173171e-07	16.9992805823727
142.972759270807	1.44539776194552e-08	13.0559005393112
143.902608270035	8.00103464183428e-08	10.1626368882954
144.877450181365	4.22149225922018e-07	10.0166855249797
145.856052899996	6.51072734016875e-08	13.1118156177076
146.73469982634	1.97894612575048e-07	16.7753075812632
147.959324672277	6.26804686908997e-08	15.1414659257965
148.758657666898	1.72907735754173e-08	13.3332219454308
149.837440642882	3.7604427015586e-08	14.4506603872669
150.76042117405	3.39154900409155e-08	15.5993960225718
151.59573840322	1.12430857671018e-08	13.2165575816161
152.683222947381	3.25370865766555e-07	11.1577732823396
153.920648160062	3.70938139493576e-08	11.2699277004788
154.603782930777	2.93673649217061e-08	13.8525116288682
155.701075772473	3.42346847482236e-08	17.7304420879697
156.812249618573	5.740892964082e-08	14.6416874727096
157.720449016466	5.30048216396291e-08	12.2457772398712
158.763110652002	8.92849984273991e-08	12.8739575257519
159.776933677774	2.93743138239484e-08	13.4042129168251
160.694978390212	1.53229813595878e-07	13.4785677021063
161.712213859229	2.65623290924741e-08	12.3361019859996
162.793717079339	6.30386854375244e-08	12.6737519350565
164.082508304835	5.93043356948337e-08	16.8989529232802
165.368192542862	5.06461866302724e-08	15.0575857677633
166.203259726044	8.23603925016587e-08	11.3142634214757
167.169193465535	2.00288548463443e-07	10.5485956134605
168.427916056308	6.88345443311071e-09	12.4302733908937
169.260940756448	3.72844843498351e-09	15.1499444181417
170.128046021585	6.12036365683914e-08	14.9031291148473
171.134200610229	3.07890188109989e-08	13.1962543966536
172.003336002162	6.59585011839692e-08	14.2826135691781
172.85987760813	8.79755199163952e-09	16.5453171764667
173.793239003008	1.35377699934618e-08	15.521894577775
174.603761305595	1.31822430946066e-08	11.7034532163222
175.48607681484	7.432240986458e-08	9.97532787615857
176.402328682742	2.59361150400138e-07	10.2733570342019
177.237263528821	6.10356774585599e-08	12.8798899581613
178.441846188464	1.05347395896092e-07	16.7800642550363
179.456711524029	9.31016961749079e-08	14.4513646137579
180.2965945253	3.68220624784673e-08	13.0310524288761
181.34578674503	4.26625170233845e-08	14.3521979306106
182.613584915597	4.01630853597417e-08	14.5096027316118
183.687943733469	5.10223160623814e-08	11.556709349086
184.549432703444	2.72531915365697e-07	10.5876155222279
185.818846809667	1.86222267211921e-08	12.8169130149568
186.760036355468	1.50196696803677e-08	17.0875411827881
187.686570096103	6.60499247124901e-08	16.7386248426256
188.669268539347	2.14309209011662e-08	12.9874225845609
189.783535592006	1.06326899268746e-07	12.5178131472736
190.932406756423	5.5170891757503e-08	13.5000123861858
191.627239824362	7.27795807151734e-08	13.1252528902761
192.880073737933	1.8765751222899e-07	12.8695906912289
194.00482702205	6.77207733058059e-08	12.4586023676662
194.881223628562	8.73019445348451e-08	15.0196914588818
195.855891644347	7.00994265562325e-08	17.8430270183302
196.727475568175	7.67680697206074e-08	15.7338901175324
197.522765743421	6.79057649640264e-08	12.0475986909835
198.535665634584	1.57173397608597e-07	10.7988211940473
199.448680764457	3.62291644406236e-09	11.8129964488898
200.390887382368	9.44939239108127e-09	14.2294876788289
201.359934833738	5.48320285074669e-08	15.0871695459771
202.312345889065	8.40805854728859e-08	13.3433006032059
203.252745920496	8.49774925834328e-08	13.6847873925594
204.425516231408	1.7886536321518e-08	16.6274171837711
205.552134517538	1.68276439403831e-08	14.102195691347
206.479307505806	2.20360190594009e-07	10.376646504282
207.408678669647	7.64085753340016e-08	9.74992643251134
208.457885745433	4.47523061189534e-08	11.7911315667513
209.35270327461	1.24799896425995e-07	16.1693410627453
210.341602835358	3.75093948285206e-08	15.8808901236244
211.383631790729	1.62019684967213e-08	13.2809563233251
212.402753612699	5.05478230203752e-08	13.8139730708606
213.475697088389	6.08529152868129e-08	15.5628221366035
214.274022920941	6.22489743174598e-09	13.4792160741825
215.370335121476	1.5289064416049e-07	11.2577547760196
216.502018416174	5.28873414486968e-08	10.9188129278768
217.31977735245	2.03611960008702e-08	13.4266401014309
218.431015668467	1.9464306298391e-08	17.6841884683256
219.551080288803	5.18432798075534e-08	15.0421169201413
220.363006444774	5.52298556323907e-08	12.5242030322401
221.528927745601	8.67699292351879e-08	12.8803307772566
222.569067351429	2.39547057221526e-08	13.3368543418613
223.464897339068	1.16694682591152e-07	13.5809232044225
224.510985073093	3.18427664521806e-08	12.5085103823658
225.581239322782	6.3842023008412e-08	12.7224150658798
226.871370242337	5.61733557232956e-08	16.9113312083508
228.181875725655	7.35980421755757e-08	15.4918127295883
229.013709045888	7.82241840278318e-08	11.5994510450538
230.017227652887	2.18536607444324e-07	10.576236910558
231.304062156731	8.65825462580958e-09	12.5871931655033
232.158431592366	6.97620558201449e-09	15.3166714476923
233.024527814915	7.45255851291847e-08	14.8349323270307
233.995107324042	4.27633291737387e-08	13.1073204370203
234.874636897539	8.56191682071664e-08	14.2056771321056
235.750421802203	9.16137968309623e-09	16.4464903069918
236.664232890299	1.089632295891e-08	15.1734414690363
237.46986141476	1.62282427317191e-08	11.6257577409271
238.421489941922	8.11965577270372e-08	9.90714884383305
239.38955086092	1.65263437722587e-07	10.4754537779339
240.181732784749	7.23977275372572e-08	13.4799074893351
241.341792537083	5.77477105291544e-08	16.7248699866571
242.334439412443	9.46870995107898e-08	14.3590932316736
243.19123908042	3.46242183774429e-08	12.9892556183072
244.215422749713	4.59759521959591e-08	14.5027599002194
245.479019175069	1.97193133675855e-08	14.0100660763153
246.559280448563	3.62831853441049e-08	11.3730098665942
247.376534356294	9.16556170266241e-08	10.5861537235148
248.631744370207	1.78718758830832e-08	12.8324437745565
249.600549952866	1.3462274954841e-08	17.1256083675066
250.570142742472	1.91270240271147e-07	16.664615148183
251.541509200273	1.08583672632019e-07	13.0251368803176
252.707305210129	3.49607525992556e-07	12.7041172650397
253.845161970315	1.07849241889805e-07	13.7565178112383
254.644417639537	1.72754669593554e-07	13.4552001475923
255.878569538262	8.26035372554567e-07	12.6923475085116
257.026094381038	2.25653687553863e-07	12.6902257696631
257.82223265984	9.28978877760013e-08	15.4377946863241
258.837803209785	1.13074834637755e-07	17.8497016967367
259.650745446306	9.37533787162143e-08	15.3031707953736
260.445595889477	1.56626942279926e-07	11.9277561574522
261.559938490758	2.00601085375547e-07	10.905321031769
262.466254425537	5.49816807971984e-09	12.103677857601
263.432969468464	5.29405108709282e-09	14.8870643960183
264.33419951005	1.74847060380559e-08	14.9406178541756
265.298296220804	1.16345674026615e-07	13.3790313134775
266.22381790821	1.08047763705396e-07	14.2498094108384
267.531860457755	1.42552255934139e-07	17.1018035980477
268.520952125901	3.71918599976739e-08	13.945096792644
269.436130684252	1.56012297894312e-07	10.3445209353026
270.417648131224	1.19753504619415e-07	9.81149300286469
271.470998376059	5.07507632292699e-08	12.5938293661037
272.336990335996	1.65688004850265e-07	16.4746859116352
273.57171001428	5.1220370145424e-08	15.3274946119618
274.419422987575	1.72199370985326e-08	13.2553158952485
275.523424103225	3.47800908504539e-08	14.2794816638292
276.346808327831	8.66058153572129e-08	15.5960239215413
277.162896727607	6.40891030974092e-09	13.4137903462584
278.279808433999	3.02846820544173e-07	11.1774231390465
279.446337450365	3.07824582317883e-08	11.0545517800764
280.242633540068	2.41114491448312e-08	13.5944763067369
281.424668483299	5.80906436258003e-08	17.7729591097664
282.618189616873	7.46431027925096e-08	14.3148590621602
283.679592155422	8.79829238443062e-08	12.1201570100058
284.911054550398	4.02484006822147e-07	13.4728866307029
285.811676092428	1.64100617534704e-07	13.3892562354923
286.931559622026	2.99331843311692e-07	13.0252553735319
287.77749537946	2.40648668527311e-08	12.0909667801832
288.741029178777	5.5710292786597e-08	13.4199259984316
290.031065392665	7.7920625970858e-08	17.395772374622
291.330286219601	4.39265328794986e-08	13.9385667073857
292.133329241192	9.7574351047276e-08	11.0169754259823
293.397229108109	3.93382319538152e-08	11.1999106793049
294.404390428602	8.67344842568982e-09	13.2958414101728
295.295342369314	6.76332694764362e-08	15.5997179717158
296.215579999986	3.58710878361771e-08	14.0320707441502
297.170493126109	7.62907803350599e-09	13.1511406510349
297.98474472221	2.1356011399499e-08	14.9121382989123
298.907204890896	1.11603860815446e-07	16.932871407772
299.707249305255	7.59052615120413e-09	14.3566386000121
300.627188918685	1.4506856344782e-07	10.560156270631
301.524234267696	9.05676185247171e-08	9.83351616210592
302.397857691832	9.49676755031344e-08	10.8656595026246
303.2599087511	4.75265974017418e-08	14.6474114972579
304.408656808907	3.95082528349968e-08	16.3005638664242
305.432946000405	9.54378187709214e-08	13.7255913774061
306.390137540341	1.0363704756714e-07	13.3529517718188
307.420168136524	5.79406682210786e-08	15.1290061853281
308.635066451194	1.13504290294889e-08	13.1827984401401
309.672973474768	2.62264089686823e-07	11.0685786098167
310.89764143026	5.55071534470103e-08	10.9817980525693
311.764558495576	3.81036534639557e-08	13.9781902871511
312.81899923706	3.89790827706315e-08	17.6797111185845
313.939857246674	5.86977322253349e-08	14.3821773629916
314.842226567122	4.74029978798446e-08	12.1517815263649
315.845085341643	7.84506687203131e-08	12.827640021468
316.996712566914	4.58221706633694e-08	13.171828050033
318.305104430497	3.43458731291502e-07	13.0280373864386
319.342282531122	2.14877255987152e-08	12.0986258516134
320.231896163149	7.83674582747892e-08	13.6961926131432
321.174374691681	5.94577553858086e-08	17.0033618765727
321.972351754259	1.37365638657303e-07	17.3063685988204
322.744204832194	4.21919038029108e-08	13.8910653531082
323.685628202513	6.12644606785346e-08	10.9677126327457
324.724955705984	3.30770369670045e-08	11.2869103157687
325.632272033758	6.09432294173955e-09	12.8570025393852
326.650749494826	4.53372485949018e-08	15.4720393880309
327.580096052682	2.02034739510511e-08	14.0935732834617
328.570242200711	8.266849743455e-09	13.2628393294799
329.666514383764	1.23740874776665e-08	15.8195808918996
330.810936416634	4.34803193301919e-08	16.207722459917
331.627064694358	1.38717478869677e-08	11.993736037727
332.584916342294	5.21145833194137e-08	9.8526430428871
333.521753966589	4.03861095404931e-07	10.1602003619579
334.451556921588	6.23180520295392e-08	13.3743130092915
335.447825982914	9.54731596784818e-08	16.8209551922202
336.58715820947	7.38279074191262e-08	14.3223152814759
337.389556542262	3.56358013947166e-08	13.1555280797136
338.484953670742	4.50399064347753e-08	14.6123577622862
339.306287213525	3.03110896420417e-08	15.5719063728589
340.126390987798	1.52177415849165e-08	12.8662345037296
341.243318613317	3.31479075365949e-07	11.1203977511367
342.411046772587	3.79509160706001e-08	11.4593913276837
343.154135227049	3.06652494317244e-08	14.3696448571344
344.38864499326	8.68615280650035e-08	17.614505605059
345.588296951438	3.24844765458594e-08	13.6101759617621
346.797157001404	1.2002130315399e-07	12.357557462035
347.939533197684	1.61196210404197e-07	13.637174934848
348.794907695318	7.37801438038559e-08	13.3021852646895
349.899518690192	1.50724232367792e-07	12.6611963104967
350.919606703873	3.38557298454801e-08	12.0751947283091
351.801918758435	9.17989251845497e-08	14.1186154219162
353.134147644062	7.26422930059121e-08	17.42124214982
354.320634353187	4.99263911982128e-08	12.9636456067448
355.174822330844	4.02070333811805e-08	10.6589887167991
356.49557141093	6.23319688285593e-09	11.6065571410455
357.366125074483	1.24677117261824e-08	13.8072487638777
358.276229000281	1.06509970144859e-07	15.3860237547883
359.16156670801	3.45944696528156e-08	13.7696317046579
360.212692324142	3.19484171493483e-08	13.4915938494758
361.075427177773	8.44180108650205e-09	15.8572146571593
361.964589927416	1.55864980813474e-07	16.8740853670122
362.829929547992	9.27625223762379e-09	12.9965905593949
363.688517429895	1.16441062273284e-07	10.2014590559916
364.640754607044	2.18993476134061e-07	9.95984081176601
365.477404304787	4.43326791798171e-08	11.8233121705351
366.690683417277	2.00449018374596e-07	16.7768193422152
367.725999456741	7.17489048684812e-08	15.111899098483
368.581104417975	1.47937807222679e-08	13.1746489583392
369.548911381817	5.75043323155855e-08	13.9851507001077
370.84011325031	3.78714537227927e-08	15.197960790689
371.713407782833	3.0868196950541e-08	12.4277816715916
372.736957074674	3.54265249220386e-07	10.7868507472899
374.033525751325	6.16969291931635e-08	11.6844355774816
374.860710158027	2.0044132504553e-08	15.3689100939827
375.941507456661	6.84778788596784e-08	17.6321584039221
377.029570003664	4.32577923368238e-08	13.7666851754816
378.110496902896	1.04121131572216e-07	12.1974748487051
379.26619332502	3.26032406257582e-07	13.5479387883175
380.108742500199	1.23766954471519e-07	13.1314760131495
381.363293034932	1.81123774494698e-07	12.616873641175
382.480586073663	5.98312076545046e-08	12.1761542490018
383.286920230748	9.10541130208513e-08	14.4425715939645
384.216237334765	6.09720587368553e-08	17.494890900684
385.07823935129	1.3126494380458e-07	16.2407687837666
385.838942918953	4.73282074997335e-08	12.8444607845342
386.926385334808	7.76290379276872e-08	10.8909646007224
387.749519887412	1.84646239530685e-08	11.6345772931816
388.731603450876	1.12689649838004e-08	13.7785636410916
389.749038555241	6.2144409859211e-08	15.3014081336273
390.649007297273	4.26042896008135e-08	13.7834854046743
391.628970311276	3.42144965972538e-08	13.5097444586356
392.718481026998	1.0078620553668e-08	16.3485126322846
393.794457745688	1.73365226398551e-08	15.136629541147
394.677280740498	4.63608055547212e-08	10.9893081157289
395.582498415639	5.19842826989797e-08	9.81157822216267
396.588646037106	5.96901636185417e-08	10.6287575605861
397.469639567879	3.26867479700919e-08	14.485514873249
398.431099725743	3.60559232453428e-08	16.5329435924366
399.571177677435	7.93327652125659e-08	13.8062719475308
400.3622254092	6.40297925708011e-08	13.093755594926
401.504074938684	5.29095946763294e-08	14.8677331211267
402.386473545505	3.50074289365608e-08	15.0429343000253
403.254487548086	3.79819881529929e-08	12.5109754925219
404.287043895401	3.20301405024007e-07	10.9055896791875
405.398662023909	3.62360731769653e-08	11.7085133376113
406.161214898334	1.75485768525494e-08	15.1798723972826
407.476787223866	1.18318396717661e-07	16.8233913811531
408.560967291505	2.56680876417681e-08	12.9746348377232
409.814133341684	8.88200766966826e-08	12.4951020869002
410.928250315331	1.13949810450933e-07	13.7116850630979
411.772567049911	6.45390455732427e-08	13.6475781138704
412.863795593261	1.57277771835825e-07	12.8338927354856
413.901866456957	5.59061621203075e-08	12.4442026651001
415.012766582288	1.10678065401329e-07	15.8711042664468
416.349401648704	1.55559022900725e-07	16.6801757709019
417.34203832015	5.33385050421503e-08	12.334471252229
418.32905316866	7.2933369776469e-08	10.5859822846847
419.576867663666	4.57777447458183e-09	12.0174851423523
420.362406445865	1.35023902374239e-08	14.4312683911913
421.262755190192	6.04757336225674e-08	15.2285533413784
422.182284659762	5.33516804143652e-08	13.6055942386331
423.140190483738	7.44425348901061e-08	13.8142971764159
424.013006780573	7.91038633966816e-09	16.1465188817213
424.850969532659	5.79378160637983e-08	16.4629797692347
425.711344058039	5.32894845402224e-09	12.3512931099117
426.608375520285	8.06488805779243e-08	10.0513865527286
427.610149974487	3.63815108849805e-07	10.1203095768905
428.478384901963	5.4040934859546e-08	12.575140686189
429.693160978055	1.47816238338644e-07	16.9687627379853
430.699509458592	8.2479769826541e-08	14.7325563570432
431.552054759552	1.62142264259762e-08	13.1806194741044
432.622420902838	4.35807647371765e-08	14.3944807959517
433.888959393713	3.88363358495777e-08	14.5979317664686
434.920564182676	4.79674338775416e-08	11.6232155234841
435.768358565417	3.43955137063769e-07	10.6075364689266
437.117028644261	2.16628594367973e-08	12.5124346042052
438.125697912411	1.74435853698595e-08	17.0362914009665
439.090682595303	7.68952888815081e-08	16.518175787978
440.051054884484	2.76167467094917e-08	12.9542015051084
441.161765664699	1.10872627471506e-07	12.3524439970253
442.365579217182	9.29643897419728e-08	13.6255844208671
443.184568325838	6.62520169761459e-08	13.4871444835164
444.395935280978	1.8683520034716e-07	12.5237937769695
445.560688746031	7.73260367782239e-08	12.7204318939355
446.355185061145	8.9214731601248e-08	15.3734199543332
447.437851425322	8.6759468252515e-08	17.736234987658
448.167035926085	5.05365958288604e-08	15.2459494960188
448.991994609461	8.23939466406459e-08	11.8880828365218
450.048009476273	1.91624933760731e-07	10.9464443792461
451.006248000497	2.48883779556962e-09	12.2695658289791
452.045832708806	5.31806845505496e-09	15.1899784890298
452.917594215279	2.53280823935684e-08	14.6126139723793
453.881684691114	4.02647708542161e-08	13.0191261708929
454.82137322871	8.21736108665395e-08	14.2380768018246
456.12644124829	1.94611317923521e-07	16.7115434183293
456.999606660259	1.79115374652968e-08	13.5057627832437
457.894160676505	9.24417849996962e-08	10.2051806758103
458.865612522377	1.57598987988666e-07	9.88747987575987
459.950624334667	5.32525579326996e-08	12.6055251379765
460.81051787967	1.73814961199487e-07	16.5115279916433
462.021884820576	5.02821791179627e-08	15.1648210948847
462.887859324913	1.5477499430232e-08	13.1235113071268
463.997772583281	4.07319609931965e-08	14.1719270502157
464.86064038583	7.64902560478893e-08	15.5768275435812
465.694872189949	8.63391249451616e-09	13.3114395087424
466.787940663286	2.70941614111851e-07	11.2127083184438
467.934196972499	3.65682596548912e-08	11.1088843389827
468.674679732826	1.97310280212157e-08	13.3388828224709
469.845816453959	3.95207754615007e-08	17.6382200287185
471.096659625351	7.56104903035658e-08	14.360931199288
472.103494214124	1.20415691549881e-07	12.0559541073359
473.402741404025	5.40162737621438e-07	13.3865529953977
474.237323777046	1.52175978736034e-07	13.5082634861514
475.346241404917	4.8236773503759e-07	13.3597739037003
476.165591415906	3.49946716614349e-08	12.4031999986295
477.194849248121	5.17914387100453e-08	13.4879521457623
478.468233670773	8.19305790306176e-08	17.6257451327452
479.752238508139	3.86536288715734e-08	13.9198422750225
480.560245046789	9.11075533643173e-08	11.1011181864456
481.717675617129	8.49548241575515e-08	11.0460280313593
482.85454936576	7.52603969094426e-09	13.1989322100507
483.678567409405	2.55097603650849e-08	15.5757172412445
484.601991897402	2.89882297563732e-08	14.2457054131115
485.522162500426	1.31994272727168e-08	13.1465946861183
486.347406587062	4.92014357731671e-08	14.7035334565694
487.263216654522	2.41336143951073e-08	16.86395456378
488.056004241038	8.44707258024617e-09	14.8896800931503
488.94680966271	4.38608794937484e-08	11.0637611681693
489.879590935484	7.42139317843483e-08	9.92720105422185
490.856920780019	1.22298527636056e-07	10.8785333722775
491.651656313756	4.76859640531289e-08	14.2850404320946
492.831747018871	5.03160604602506e-08	16.6883880022635
493.829981009094	1.06300351315024e-07	14.0673606471963
494.732670657484	1.14229003832782e-07	13.2073557744922
495.702124338379	5.87334330708363e-08	14.779401008067
496.943061209281	6.43893051230446e-09	13.4981496406541
498.046095773095	1.10584906364122e-07	11.1998257005203
499.090763639596	6.7663023165087e-08	10.7867287654181
500	1.9022181161565e-08	13.0091775694261


==> data_icl/lambda_0p01/data/parameter_estimation_error_norm.dat <==
0	2
0.335666459695747	3.02397718305516
1.49348887868539	2.29044459943438
2.44430306073949	1.85869302772706
3.69336155062203	1.733366127834
5.31368487076948	1.33341322353832
6.82820056983189	1.16343208419958
7.99649697486844	1.11680379332062
9.18922165744714	1.09118960200096
10.4880706442473	1.04652090850416
11.2747956392536	1.02624829564395
12.4219250032109	1.00914251680888
13.5593335464279	0.997473937171896
14.4042724175537	0.998192480376933
15.3613411937267	0.998192956492862
16.793346939269	0.999119291666097
17.6926723702778	0.993865518050971
18.4909985958017	0.978192412512976
19.4982959650831	0.962526279021338
20.4462994022244	0.961878306892157
21.7417481742185	0.952679413513042
22.7898003029907	0.949383142430937
23.7387927329741	0.95078522365152
25.0171554248818	0.955149418324232
25.8961436820872	0.963308348146674
26.6874393151946	0.97437682567931
27.5442347595538	0.986177607104821
28.4167541966188	1.00137528788967
29.3654036791543	1.02884023081264
30.6907478230205	1.0569111900612
31.6773954770629	0.984769767645856
32.7040319034777	0.994716146148706
33.6199740088762	0.991908967645166
34.5059586668129	0.989882302653466
35.5754654792698	0.950299830836652
36.6194511745088	0.936155847618706
37.5282091902808	0.932424752512602
38.8329998054639	0.926593750632965
40.1407080239376	0.928149230972045
41.0235738691488	0.916813485281335
42.3410822335978	0.913823116945777
43.1513487822855	0.917003169401348
44.0985135000045	0.919554039380108
45.0858544865217	0.909306904312294
46.0024871451114	0.909102187868998
46.8569878941446	0.908028818772994
47.7771828894907	0.910405622426712
48.6303227696307	0.911701352815137
49.4500101098048	0.90154031840034
50.3108213057636	0.89934631593361
51.2093188093022	0.896567247402299
52.309914542144	0.900178666083199
53.3703533556845	0.899666745682465
54.2184109933916	0.900558536652945
55.1198500026005	0.90435014362044
56.2476992016545	0.916275498752883
57.3990065673813	0.931080940825153
58.3815256659692	0.914577144655485
59.5976825841921	0.923174756373867
60.4684663986185	0.928137518582311
61.5589695352599	0.946103713650138
62.6835167665155	0.919844023878918
63.7107346373369	0.933475387421594
64.5971628941414	0.947712133652847
65.6071644886796	0.950473941046702
66.8448642609356	0.912667570265312
67.8995148377115	0.883707201687191
68.8571156666775	0.877123337054639
69.8537367736972	0.871081306805199
70.6578492560013	0.866262434511209
71.4771934147136	0.867067681031511
72.5111250069667	0.854667171926736
73.4414480874832	0.854730169982504
74.3874428146079	0.859250274127466
75.392807041813	0.864640923455527
76.3288065193444	0.858600340271333
77.2923286233522	0.860371568799167
78.5165511301879	0.862700490558706
79.6842200175545	0.867781566149577
80.5723438491849	0.859558640780268
81.4724194311833	0.85481828556308
82.5971828032754	0.848384458178317
83.5326482426963	0.848493957210954
84.3971285477958	0.847915796589221
85.5302740262947	0.847078726737573
86.3592218652565	0.84874971695201
87.5627457521847	0.856757739613504
88.3712536739234	0.863944401266873
89.3351209839439	0.861932705303503
90.2498696961564	0.860009720563011
91.3964708514304	0.86634009546231
92.2574461249562	0.880011523495252
93.2098301832478	0.893367197031111
94.2588843371302	0.868956059573409
95.3225028310266	0.884607706972249
96.2843951165806	0.895702303276083
97.2246507360658	0.900314136736987
98.334194366196	0.856229497332754
99.1591956506517	0.834476896319435
100.188078610512	0.825711396245836
101.464104557769	0.81521246672302
102.731482497542	0.813123056479342
103.567829875795	0.805436184684129
104.724659069454	0.800401023931464
105.855532284996	0.804656075198656
106.694417902985	0.810299908519453
107.630146836814	0.807921396205271
108.537353003056	0.809205889528861
109.362781379539	0.808899618444573
110.336774488654	0.814642836371529
111.125204260903	0.818421544894107
112.017025080302	0.806861148362914
112.895246897901	0.801758735883315
113.88961806522	0.796509813554088
114.701027669666	0.794504325610046
115.869359689125	0.793936128299552
116.864858393262	0.792097302209392
117.805552042637	0.793556323424996
118.791053124225	0.801627976814165
120.077107631706	0.814715331963434
121.128700102115	0.802048099279586
122.293130263134	0.812720326744918
123.17463765836	0.816943367257094
124.18067106153	0.833846131071244
125.227452099604	0.825937138125125
126.030650825609	0.81976744844142
127.098867473223	0.842318980538926
128.183592732853	0.849159602953582
128.931558210451	0.857961218249661
130.183277681083	0.800292455299413
131.322229719479	0.777457322244834
132.213091208206	0.76696306786949
133.289967368338	0.7593837704705
134.045741711094	0.759584911317958
134.859386626091	0.752131875133484
135.910783357555	0.744904243874841
136.857364952881	0.747417110710673
137.868148041065	0.753448052175205
138.731420225456	0.758448231254974
139.682849466734	0.751224627239888
140.677720699275	0.752195614950534
142.044001386092	0.760696278506966
142.972759270807	0.762669796892918
143.902608270035	0.747909932114038
144.877450181365	0.745432660063477
145.856052899996	0.741716100184142
146.73469982634	0.743363516900138
147.959324672277	0.741695716764581
148.758657666898	0.741886031955493
149.837440642882	0.748283931212351
150.76042117405	0.755671181143189
151.59573840322	0.766727431017922
152.683222947381	0.752710454131106
153.920648160062	0.764079119629694
154.603782930777	0.770098984064654
155.701075772473	0.790987447774291
156.812249618573	0.770801028203801
157.720449016466	0.777996934150356
158.763110652002	0.799927499554197
159.776933677774	0.803603398296712
160.694978390212	0.799337350134599
161.712213859229	0.747581829398119
162.793717079339	0.726453375870788
164.082508304835	0.711787304184062
165.368192542862	0.707154578160759
166.203259726044	0.701804831898908
167.169193465535	0.69266100670533
168.427916056308	0.696713873048529
169.260940756448	0.703619806738005
170.128046021585	0.70974698572689
171.134200610229	0.702201403895695
172.003336002162	0.702946258663423
172.85987760813	0.70956540396183
173.793239003008	0.714006342459377
174.603761305595	0.708384093780359
175.48607681484	0.695054683131858
176.402328682742	0.692450147049652
177.237263528821	0.689989575067896
178.441846188464	0.689471242552019
179.456711524029	0.686681323694184
180.2965945253	0.688612973236345
181.34578674503	0.69617719656421
182.613584915597	0.709711108642807
183.687943733469	0.704809915069352
184.549432703444	0.706203795027739
185.818846809667	0.712850770923795
186.760036355468	0.731093439160107
187.686570096103	0.742419177302028
188.669268539347	0.717919901084667
189.783535592006	0.741859719732084
190.932406756423	0.753131531984285
191.627239824362	0.762055403902449
192.880073737933	0.701659169183423
194.00482702205	0.676209173531937
194.881223628562	0.662901294191951
195.855891644347	0.655532277778352
196.727475568175	0.653043946528946
197.522765743421	0.648506156326544
198.535665634584	0.63686518089677
199.448680764457	0.638660222004862
200.390887382368	0.645041152012404
201.359934833738	0.652549202211069
202.312345889065	0.641738349603367
203.252745920496	0.646050913702194
204.425516231408	0.654059240693683
205.552134517538	0.661353673420351
206.479307505806	0.645010897380992
207.408678669647	0.641983019383806
208.457885745433	0.638776159166558
209.35270327461	0.640792090457064
210.341602835358	0.64098398091688
211.383631790729	0.64006474827855
212.402753612699	0.646069443423294
213.475697088389	0.657150408895559
214.274022920941	0.669650572418879
215.370335121476	0.655016139631564
216.502018416174	0.670102728629187
217.31977735245	0.673471260886064
218.431015668467	0.698213838731585
219.551080288803	0.680724380103727
220.363006444774	0.681145149984786
221.528927745601	0.710159941977633
222.569067351429	0.715052856856477
223.464897339068	0.715659901110312
224.510985073093	0.652146631478557
225.581239322782	0.6270573176787
226.871370242337	0.609715217706927
228.181875725655	0.604015138890234
229.013709045888	0.598286640848961
230.017227652887	0.587258914539675
231.304062156731	0.591613311837128
232.158431592366	0.599849808539344
233.024527814915	0.605547598619375
233.995107324042	0.599040390572557
234.874636897539	0.599728654344129
235.750421802203	0.6080332024964
236.664232890299	0.614338298232043
237.46986141476	0.606872470018901
238.421489941922	0.594197815588166
239.38955086092	0.59015954564849
240.181732784749	0.587599490004342
241.341792537083	0.587828830184722
242.334439412443	0.585184992413208
243.19123908042	0.587870377065383
244.215422749713	0.598436670932748
245.479019175069	0.615314141713687
246.559280448563	0.608922398254436
247.376534356294	0.612286432226644
248.631744370207	0.622094040416359
249.600549952866	0.644414852314952
250.570142742472	1.16527962490788
251.541509200273	1.01120662799408
252.707305210129	1.12018771467439
253.845161970315	1.11012971687392
254.644417639537	1.13552179260308
255.878569538262	0.89700512544012
257.026094381038	0.771072113101272
257.82223265984	0.714199740531892
258.837803209785	0.665869845615241
259.650745446306	0.664594507957201
260.445595889477	0.63903988290087
261.559938490758	0.611756328313004
262.466254425537	0.6102535993846
263.432969468464	0.618004158362929
264.33419951005	0.617718767387129
265.298296220804	0.592852209186932
266.22381790821	0.591603863051795
267.531860457755	0.60103242109934
268.520952125901	0.608277157649264
269.436130684252	0.574419093723122
270.417648131224	0.568688506650711
271.470998376059	0.563934522139046
272.336990335996	0.568807454795375
273.57171001428	0.563239014288942
274.419422987575	0.563734109834057
275.523424103225	0.571902717726596
276.346808327831	0.581897545163124
277.162896727607	0.596862508373674
278.279808433999	0.575107938962915
279.446337450365	0.591463957728998
280.242633540068	0.597088761397848
281.424668483299	0.625379638729735
282.618189616873	0.594167267719742
283.679592155422	0.614093794900671
284.911054550398	0.635228350527975
285.811676092428	0.644369291367582
286.931559622026	0.574274644412868
287.77749537946	0.538590658076527
288.741029178777	0.53090210776573
290.031065392665	0.516066811149905
291.330286219601	0.514090183150219
292.133329241192	0.499306731495021
293.397229108109	0.495014326690116
294.404390428602	0.503430017268109
295.295342369314	0.513815365180573
296.215579999986	0.505153502538512
297.170493126109	0.51137052740403
297.98474472221	0.51316695120561
298.907204890896	0.521998549186218
299.707249305255	0.528797273494523
300.627188918685	0.505479926286854
301.524234267696	0.501094447178611
302.397857691832	0.496967374806368
303.2599087511	0.495256272864101
304.408656808907	0.496553103912451
305.432946000405	0.494421130633231
306.390137540341	0.498234267256996
307.420168136524	0.512169076713585
308.635066451194	0.532679317504466
309.672973474768	0.513603826827106
310.89764143026	0.530970478531156
311.764558495576	0.539897952445395
312.81899923706	0.567480251070318
313.939857246674	0.541603255919509
314.842226567122	0.5559327187328
315.845085341643	0.58392376545454
316.996712566914	0.593372913091477
318.305104430497	0.525899490004778
319.342282531122	0.483907970246253
320.231896163149	0.472237542532959
321.174374691681	0.462598616087921
321.972351754259	0.45383956904034
322.744204832194	0.455669012884915
323.685628202513	0.436325306339635
324.724955705984	0.434992126404802
325.632272033758	0.442114178618625
326.650749494826	0.453039158854475
327.580096052682	0.448642147431
328.570242200711	0.452397274567311
329.666514383764	0.458483074697008
330.810936416634	0.470023090549334
331.627064694358	0.466477945226337
332.584916342294	0.451513107360702
333.521753966589	0.447736550886496
334.451556921588	0.446424878788368
335.447825982914	0.450007809621121
336.58715820947	0.450426800417303
337.389556542262	0.453387795757519
338.484953670742	0.468671452164784
339.306287213525	0.48108706693795
340.126390987798	0.499542607899634
341.243318613317	0.480389788992252
342.411046772587	0.499264904728731
343.154135227049	0.511342412917845
344.38864499326	0.547143246465725
345.588296951438	0.510320283027214
346.797157001404	0.543080415088543
347.939533197684	0.560420012388009
348.794907695318	0.573626017080541
349.899518690192	0.486692059622733
350.919606703873	0.450162893124385
351.801918758435	0.431892404893555
353.134147644062	0.415856941443628
354.320634353187	0.414972059366595
355.174822330844	0.39550502821217
356.49557141093	0.396821536772368
357.366125074483	0.409205588913837
358.276229000281	0.422113824558883
359.16156670801	0.407121880949165
360.212692324142	0.417282566931923
361.075427177773	0.426708708058792
361.964589927416	0.434065419754842
362.829929547992	0.437835355216176
363.688517429895	0.407256988321464
364.640754607044	0.405187058212048
365.477404304787	0.404401223497466
366.690683417277	0.407022445783179
367.725999456741	0.405455771036867
368.581104417975	0.407575259725599
369.548911381817	0.418613152379695
370.84011325031	0.44201452036108
371.713407782833	0.459202570408941
372.736957074674	0.440123309823185
374.033525751325	0.456334621774172
374.860710158027	0.476683490880354
375.941507456661	0.506518242913817
377.029570003664	0.469519869307192
378.110496902896	0.499768629266233
379.26619332502	0.519822825720024
380.108742500199	0.533162590414972
381.363293034932	0.45029182711247
382.480586073663	0.411427140823874
383.286920230748	0.391405953803744
384.216237334765	0.380851442486667
385.07823935129	0.374254265058715
385.838942918953	0.372750401342827
386.926385334808	0.348341501457661
387.749519887412	0.351812679234758
388.731603450876	0.36378502318067
389.749038555241	0.377780964714611
390.649007297273	0.360798895350987
391.628970311276	0.371673380954459
392.718481026998	0.385071914827935
393.794457745688	0.398292163565523
394.677280740498	0.383554611675452
395.582498415639	0.375944316891687
396.588646037106	0.372925043867798
397.469639567879	0.372964161076991
398.431099725743	0.376926359944834
399.571177677435	0.377613991907208
400.3622254092	0.383164103813092
401.504074938684	0.404438937331394
402.386473545505	0.42211654850105
403.254487548086	0.435151625678286
404.287043895401	0.420913770192606
405.398662023909	0.438586980941796
406.161214898334	0.458717751905718
407.476787223866	0.490868663040058
408.560967291505	0.448798306244614
409.814133341684	0.486836107894139
410.928250315331	0.500082702629568
411.772567049911	0.514597852032487
412.863795593261	0.427969395190102
413.901866456957	0.390816690586702
415.012766582288	0.367399381945212
416.349401648704	0.353062933499176
417.34203832015	0.348489223650232
418.32905316866	0.326870278987854
419.576867663666	0.334450118756976
420.362406445865	0.348453541744837
421.262755190192	0.362335426349229
422.182284659762	0.342598186220838
423.140190483738	0.353765278470363
424.013006780573	0.366325707369297
424.850969532659	0.37490962460321
425.711344058039	0.37859052435796
426.608375520285	0.345466625860933
427.610149974487	0.344800692600506
428.478384901963	0.343158159552198
429.693160978055	0.346624330023867
430.699509458592	0.343605729320065
431.552054759552	0.348737898060272
432.622420902838	0.364834865095402
433.888959393713	0.391702541351434
434.920564182676	0.392791671521358
435.768358565417	0.391175051499975
437.117028644261	0.408250041843775
438.125697912411	0.441275345382526
439.090682595303	0.455231281201342
440.051054884484	0.421368390197706
441.161765664699	0.456548702941111
442.365579217182	0.473202629460359
443.184568325838	0.489740096310004
444.395935280978	0.398904320002912
445.560688746031	0.356048342422401
446.355185061145	0.340597292426962
447.437851425322	0.327002755279911
448.167035926085	0.328013651265022
448.991994609461	0.312114352551293
450.048009476273	0.297763414230644
451.006248000497	0.304949010012227
452.045832708806	0.321757728097727
452.917594215279	0.332509474936935
453.881684691114	0.320787236950398
454.82137322871	0.323470022463593
456.12644124829	0.345357887518174
456.999606660259	0.355476716258039
457.894160676505	0.326340711492728
458.865612522377	0.324140973036066
459.950624334667	0.322483016995874
460.81051787967	0.330403487302182
462.021884820576	0.332257774824269
462.887859324913	0.333605460509233
463.997772583281	0.350713749208525
464.86064038583	0.3678865224044
465.694872189949	0.392119962060347
466.787940663286	0.368381748148732
467.934196972499	0.393870630769548
468.674679732826	0.400966530804812
469.845816453959	0.439061644176099
471.096659625351	0.402223696698305
472.103494214124	0.424723727870316
473.402741404025	0.454882809576007
474.237323777046	0.466439106231357
475.346241404917	0.392515520951858
476.165591415906	0.350946671168994
477.194849248121	0.336899389177954
478.468233670773	0.318504321164873
479.752238508139	0.315050796018314
480.560245046789	0.295561563399172
481.717675617129	0.287614510543631
482.85454936576	0.302277470093742
483.678567409405	0.317220503015005
484.601991897402	0.313440787789603
485.522162500426	0.317640914334003
486.347406587062	0.317869873821213
487.263216654522	0.333390265932985
488.056004241038	0.34524202105553
488.94680966271	0.325325784459083
489.879590935484	0.314434509338364
490.856920780019	0.307892918907139
491.651656313756	0.306897713486413
492.831747018871	0.312120512034046
493.829981009094	0.310102501679746
494.732670657484	0.317619728081592
495.702124338379	0.339478675945706
496.943061209281	0.37144609625199
498.046095773095	0.354207121139659
499.090763639596	0.375692368060999
500	0.386091048422961


==> data_icl/lambda_0p01/data/reference_trajectory.dat <==
0	1.5	2.4
0.335666459695747	2.13162339606486	2.84472967813471
1.49348887868539	0.71427210699966	-0.925302093261859
2.44430306073949	3.31364640344619	-0.819419113351823
3.69336155062203	0.758221992805677	-2.21001734327291
5.31368487076948	-0.0810475168028759	2.44577024564935
6.82820056983189	-3.59629989286055	1.71555421797518
7.99649697486844	-0.153401302911681	-2.17881091083203
9.18922165744714	-0.373281709871923	-0.44338813801908
10.4880706442473	2.45296617643709	0.467863783934987
11.2747956392536	3.50158361000643	2.52072215247455
12.4219250032109	0.909472216729317	0.0395584614195401
13.5593335464279	0.51297075797865	-0.468649854334907
14.4042724175537	-1.47798835894139	-2.54641760775749
15.3613411937267	-3.03224286647858	-0.596415826951185
16.793346939269	-1.36753862739313	0.955149856278503
17.6926723702778	-1.35649709856005	2.23622806305578
18.4909985958017	1.12569416597581	0.127019855571481
19.4982959650831	2.45887822450309	-1.89399361487633
20.4462994022244	1.92097008437315	-1.57779898596034
21.7417481742185	2.08990074909841	0.802164428233774
22.7898003029907	-1.15128491220846	2.10745072422514
23.7387927329741	-2.2050788613462	0.979017820879125
25.0171554248818	-1.89766739217138	-1.64038016356673
25.8961436820872	-2.37951604945969	-2.21170122693263
26.6874393151946	-0.247270683787985	-0.355163839750629
27.5442347595538	1.50913968812411	0.311200218881357
28.4167541966188	1.66045491935611	2.26182958400686
29.3654036791543	2.62502091636254	1.26309107488635
30.6907478230205	1.29157784237311	-0.923974142049467
31.6773954770629	-0.989518608351117	-2.22379359439551
32.7040319034777	-1.38267949260282	-0.220609529840319
33.6199740088762	-2.70766777929509	1.53889612692262
34.5059586668129	-2.3749484988861	1.82561742502462
35.5754654792698	-0.0423528818557933	0.346029310192203
36.6194511745088	0.807186735291067	-1.95163865676745
37.5282091902808	2.24843196074696	-1.45771097292331
38.8329998054639	2.38938491090069	0.560368061327632
40.1407080239376	0.426492578448425	2.01161893208585
41.0235738691488	-0.865602548855219	0.698233685782837
42.3410822335978	-2.80395803663575	-1.8030566710949
43.1513487822855	-2.18390125377226	-2.0072906003383
44.0985135000045	-1.2226625394992	-0.134117696150735
45.0858544865217	0.150701422309438	1.37112707286817
46.0024871451114	1.903427300486	2.02169555722776
46.8569878941446	2.55175699057876	0.50704691721747
47.7771828894907	2.09368745022445	-1.26637418924624
48.6303227696307	1.23133809667872	-1.97652590228416
49.4500101098048	0.076215487737312	-1.18797752914528
50.3108213057636	-1.74606286354467	0.824157134684465
51.2093188093022	-2.3770415997838	1.83155634654858
52.309914542144	-2.07001299358853	1.22561536528948
53.3703533556845	-1.02650348387563	-1.16369621331158
54.2184109933916	0.74300953644071	-2.01581974444394
55.1198500026005	1.98537737658226	-1.13317349406798
56.2476992016545	2.34037076710867	1.15358351140853
57.3990065673813	1.66204983529561	1.93930679857795
58.3815256659692	-0.119933454709987	0.321362441434875
59.5976825841921	-1.90429934557212	-1.85610076055552
60.4684663986185	-2.42184164032668	-1.75076828188709
61.5589695352599	-2.0027079096061	0.396914314936062
62.6835167665155	-0.200514408355078	1.96336533078433
63.7107346373369	1.40097143377706	1.15746113804173
64.5971628941414	2.33867039479292	-0.781683017714913
65.6071644886796	2.37092920413576	-1.92977777399442
66.8448642609356	0.749987275693433	-0.607810541873973
67.8995148377115	-0.940898944346433	1.55534390749088
68.8571156666775	-2.19407599729972	1.83478653188302
69.8537367736972	-2.49259189014091	0.291735192419928
70.6578492560013	-1.76918953895014	-1.38349637405215
71.4771934147136	-0.564691508965904	-2.00355015964302
72.5111250069667	1.16113106722765	-0.67717898195895
73.4414480874832	2.2918329317994	1.24309390176349
74.3874428146079	2.43237389698577	1.99237242154451
75.392807041813	1.46591003976326	0.607535746251838
76.3288065193444	-0.0453982160838308	-1.28272965667662
77.2923286233522	-1.60829671032816	-1.97128160673388
78.5165511301879	-2.49552877951011	-0.0397392407128015
79.6842200175545	-1.73377538742055	1.89093137609459
80.5723438491849	-0.381399905979835	1.58162096521201
81.4724194311833	1.16591157251335	-0.170577988685361
82.5971828032754	2.38642934317626	-1.93331106539009
83.5326482426963	2.33948375836425	-1.42578766291145
84.3971285477958	1.44213108956344	0.318071770181456
85.5302740262947	-0.452911327936265	1.97474539585178
86.3592218652565	-1.72634994116702	1.46378259004232
87.5627457521847	-2.49518956752274	-0.959219415121372
88.3712536739234	-2.06705256701572	-1.96866617716489
89.3351209839439	-0.732234445399903	-1.27377366649659
90.2498696961564	0.841977004498078	0.617750631121996
91.3964708514304	2.27630930658553	2.00050182793234
92.2574461249562	2.46100742136186	1.15965496968378
93.2098301832478	1.66096606336273	-0.831989172836458
94.2588843371302	-0.0197211387763632	-1.99993369083292
95.3225028310266	-1.70814187866089	-0.757804448873204
96.2843951165806	-2.47372534596899	1.24120073835777
97.2246507360658	-2.17819693664293	1.9823266863929
98.334194366196	-0.693528252107227	0.431253674334309
99.1591956506517	0.730193766378737	-1.27333511349305
100.188078610512	2.12583104306416	-1.93725771607259
101.464104557769	2.35768720659298	0.167754294434572
102.731482497542	0.844534747779033	1.99141197663248
103.567829875795	-0.596320154193254	1.3537647934871
104.724659069454	-2.16934170069754	-1.0093286844652
105.855532284996	-2.40846099749689	-1.95927140416268
106.694417902985	-1.63362118884733	-0.862476623358054
107.630146836814	-0.142724607832575	1.10179125089209
108.537353003056	1.3657144286925	1.99988832968149
109.362781379539	2.28771716532105	1.21396427415805
110.336774488654	2.41160007107257	-0.813940545048575
111.125204260903	1.70806842531386	-1.9196666319773
112.017025080302	0.31887592949874	-1.53403811332383
112.895246897901	-1.1696248605554	0.18346525633794
113.88961806522	-2.31428243084823	1.85350200547567
114.701027669666	-2.45956146083344	1.74799802555883
115.869359689125	-1.35508832865052	-0.439958477074145
116.864858393262	0.309186044556119	-1.93585294625071
117.805552042637	1.76259625574805	-1.42068947940369
118.791053124225	2.48788982317843	0.579686996532711
120.077107631706	1.73858970629497	1.98100629785181
121.128700102115	0.0822640857106442	0.54524487263383
122.293130263134	-1.76208575964333	-1.68806174857564
123.17463765836	-2.46330268776612	-1.8392926406903
124.18067106153	-2.15363331031565	-0.121010570657041
125.227452099604	-0.751633866288719	1.77410116911701
126.030650825609	0.635115151239704	1.83927549259121
127.098867473223	2.10988600054016	-0.0157621084285828
128.183592732853	2.45352348546935	-1.86485899788883
128.931558210451	1.88494380549578	-1.79823725242976
130.183277681083	-0.0552640547705368	0.512498164110756
131.322229719479	-1.82679628324436	1.9965424542426
132.213091208206	-2.47960552943829	1.20982831955162
133.289967368338	-2.02595301095974	-1.01951985045279
134.045741711094	-1.0097141932172	-1.95830951629488
134.859386626091	0.382963777557719	-1.54189278865709
135.910783357555	1.94231542639234	0.54542379123193
136.857364952881	2.49957586996561	1.93615840958452
137.868148041065	1.92950244134805	1.30712357334906
138.731420225456	0.684587284114207	-0.470194359404897
139.682849466734	-0.947284670140959	-1.91824826678568
140.677720699275	-2.21079615434434	-1.38268227880487
142.044001386092	-2.22820428180791	1.34793348218111
142.972759270807	-1.08748907897602	1.96385627277355
143.902608270035	0.498782427641673	0.69997902725564
144.877450181365	1.93201420151899	-1.31088170571484
145.856052899996	2.49999203544853	-1.95160579141485
146.73469982634	2.04549206312647	-0.748989573311682
147.959324672277	0.252146285373606	1.64208577903342
148.758657666898	-1.10651509655675	1.92662919738513
149.837440642882	-2.34224648833621	0.224385792885493
150.76042117405	-2.39636545614326	-1.57018936269476
151.59573840322	-1.60505625144242	-1.93737793542008
152.683222947381	0.160154855868259	-0.246693577476631
153.920648160062	2.00450335148346	1.88994203980226
154.603782930777	2.46714620856397	1.82767702805351
155.701075772473	2.05510782048606	-0.108713851157089
156.812249618573	0.465193113764906	-1.91411445317737
157.720449016466	-1.08419686072853	-1.52335533250595
158.763110652002	-2.31002143177845	0.554689707436867
159.776933677774	-2.37519200651026	1.96960556202611
160.694978390212	-1.43391122830471	1.3419288742298
161.712213859229	0.252603622965787	-0.748244885792308
162.793717079339	1.89177594066451	-1.99999467529541
164.082508304835	2.45518796170495	-0.300494676319661
165.368192542862	1.15709347173991	1.90626993274216
166.203259726044	-0.257924300598877	1.63790644180614
167.169193465535	-1.75732256561996	-0.205521713323797
168.427916056308	-2.48992297086425	-1.9930719591058
169.260940756448	-1.95499077375543	-1.34521682796959
170.128046021585	-0.717009070031958	0.428819986888066
171.134200610229	1.00435792291427	1.93884074989493
172.003336002162	2.13264048952424	1.5191844698286
172.85987760813	2.49680059158298	-0.158852157733358
173.793239003008	1.90572869354942	-1.78801161452563
174.603761305595	0.737559855496761	-1.82043649401424
175.48607681484	-0.782001764837828	-0.34479618955003
176.402328682742	-2.04728556525892	1.48207389798541
177.237263528821	-2.49910055491185	1.96687845469395
178.441846188464	-1.71215411665474	0.12693471153369
179.456711524029	-0.109984682485064	-1.73766746383853
180.2965945253	1.29371428653457	-1.83748154778637
181.34578674503	2.39384978284069	-0.021535750647968
182.613584915597	2.07036147943909	1.96513783209997
183.687943733469	0.554690434509222	1.08932737763114
184.549432703444	-0.925685293748012	-0.726306217722388
185.818846809667	-2.38618690351744	-1.96123448918684
186.760036355468	-2.34330677785688	-0.663727895325539
187.686570096103	-1.34126725234437	1.25899806081789
188.669268539347	0.303242749037489	1.96359929231714
189.783535592006	1.96077555988734	0.306828118303592
190.932406756423	2.47725435360172	-1.79116249948764
191.627239824362	2.03268948875809	-1.9087384163158
192.880073737933	0.180922921662304	0.220703579297944
194.00482702205	-1.63884496405759	1.95048084445976
194.881223628562	-2.42689739174051	1.47552631061729
195.855891644347	-2.2620455450972	-0.480035310506748
196.727475568175	-1.24403069733392	-1.86489327558782
197.522765743421	0.0896289444488289	-1.7502045418084
198.535665634584	1.69472587112986	0.097047422850891
199.448680764457	2.45651048868636	1.73768488067649
200.390887382368	2.22580088539542	1.73713659204043
201.359934833738	1.01875057913763	-0.0272916310049712
202.312345889065	-0.611174129915168	-1.74597899659567
203.252745920496	-1.9664530981128	-1.7307059131228
204.425516231408	-2.46987594259161	0.483546928606147
205.552134517538	-1.46632515463064	1.99237952232695
206.479307505806	0.0556283808319833	1.19154819497793
207.408678669647	1.55797105097013	-0.74941107310863
208.457885745433	2.46664344425558	-1.99893802551975
209.35270327461	2.23697699110719	-1.16058277750138
210.341602835358	1.00965089725917	0.903459224241214
211.383631790729	-0.771420793942845	1.99805209989812
212.402753612699	-2.13947086499477	0.789183889667158
213.475697088389	-2.446456480287	-1.3988806631961
214.274022920941	-1.80143765767616	-1.99328366611493
215.370335121476	-0.0930104980315123	-0.558238362733037
216.502018416174	1.71315889181833	1.64064524278893
217.31977735245	2.42631070256701	1.9160792582121
218.431015668467	2.15135028851551	0.115377436788479
219.551080288803	0.624040343271525	-1.84487832718146
220.363006444774	-0.777071011023377	-1.75834572755629
221.528927745601	-2.26338160420497	0.413769740820123
222.569067351429	-2.39595912646236	1.95255446027853
223.464897339068	-1.5213205361651	1.43976946262437
224.510985073093	0.194944076725038	-0.6802696620288
225.581239322782	1.84015604313138	-1.99784219301619
226.871370242337	2.4682550698543	-0.393630741198195
228.181875725655	1.18518562652437	1.8937961196851
229.013709045888	-0.220640056766017	1.66447207817512
230.017227652887	-1.77735012283611	-0.240897287794731
231.304062156731	-2.48177478779228	-1.99880734399987
232.158431592366	-1.88135867198329	-1.23494674285853
233.024527814915	-0.607963558844031	0.566496400559052
233.995107324042	1.05070740956143	1.95353388728596
234.874636897539	2.16784598544202	1.46132708916915
235.750421802203	2.48950061208425	-0.287144374990745
236.664232890299	1.86068577824879	-1.82492466724822
237.46986141476	0.680088692565638	-1.78795036779813
238.421489941922	-0.951932941827066	-0.118625612596145
239.38955086092	-2.19092741791005	1.68888056439535
240.181732784749	-2.49661998416867	1.90701814643209
241.341792537083	-1.62341132414968	-0.0227846320277394
242.334439412443	-0.0297385614629823	-1.78540246203552
243.19123908042	1.38646229434275	-1.77859693754911
244.215422749713	2.41207284390446	0.0615765531090985
245.479019175069	2.03685272713159	1.97752807177924
246.559280448563	0.487113026055478	1.01547411716996
247.376534356294	-0.917956212681654	-0.716556860252541
248.631744370207	-2.37608216286583	-1.96897840358503
249.600549952866	-2.33798247920853	-0.645724687114906
250.570142742472	-1.26402463517014	1.3453230455496
251.541509200273	0.3732686358878	1.94479251452039
252.707305210129	2.05643825363943	0.1057788452263
253.845161970315	2.45423846414057	-1.86315506207955
254.644417639537	1.82733390017341	-1.74830024539497
255.878569538262	-0.11050753683473	0.579343748168353
257.026094381038	-1.87404512227628	1.99978582048252
257.82223265984	-2.46562794373012	1.30318094648046
258.837803209785	-2.13796769154254	-0.792535779759711
259.650745446306	-1.10281306148139	-1.92801502118599
260.445595889477	0.248447256745716	-1.64474934659181
261.559938490758	1.92618285596338	0.514556416819151
262.466254425537	2.49596939996567	1.90243106980415
263.432969468464	2.03482920045246	1.46372902614638
264.33419951005	0.786480248639854	-0.338954070573647
265.298296220804	-0.868602701815647	-1.88551537312081
266.22381790821	-2.10732486560114	-1.557553477402
267.531860457755	-2.35053397939746	1.03877390501899
268.520952125901	-1.26575847761626	1.99598965124906
269.436130684252	0.273780446667911	0.960188254805955
270.417648131224	1.78779774855707	-1.09421901342656
271.470998376059	2.49832054793222	-1.97224349411052
272.336990335996	2.10537590212582	-0.872467750586571
273.57171001428	0.341317812434955	1.57504997976577
274.419422987575	-1.10189785918782	1.928355447133
275.523424103225	-2.35559046237324	0.17562262968757
276.346808327831	-2.43139196968068	-1.45928373649759
277.162896727607	-1.73083171216617	-1.97909870591373
278.279808433999	0.0428013618654451	-0.392426203202649
279.446337450365	1.85104442720358	1.76924838820796
280.242633540068	2.45974456804894	1.84919639471526
281.424668483299	1.99364318975566	-0.23993858816118
282.618189616873	0.218731083466648	-1.98107849895134
283.679592155422	-1.52364610705819	-1.02984572212091
284.911054550398	-2.49643702170598	1.45365431057413
285.811676092428	-2.09520316000981	1.94568876274886
286.931559622026	-0.520753870906416	0.210302715915436
287.77749537946	0.932677820781023	-1.46934420603026
288.741029178777	2.17695500995153	-1.90204205817682
290.031065392665	2.31320336266498	0.323606270317694
291.330286219601	0.672421791183502	1.99956470197609
292.133329241192	-0.714420557784112	1.23661096950546
293.397229108109	-2.30627894438147	-1.32433119918748
294.404390428602	-2.38178196182003	-1.93237515041542
295.295342369314	-1.48972908009203	-0.648016125461995
296.215579999986	0.0144770767466968	1.26115699720497
297.170493126109	1.56074006824472	1.97384350964283
297.98474472221	2.36785444259228	0.981957884862381
298.907204890896	2.37377029203396	-0.961470609141602
299.707249305255	1.59448997725841	-1.9642895540082
300.627188918685	0.119143721844674	-1.36051977439541
301.524234267696	-1.37059554479501	0.472748667644787
302.397857691832	-2.3225842761404	1.86380156261367
303.2599087511	-2.43730168086813	1.67612042817251
304.408656808907	-1.29014137065588	-0.533279527979284
305.432946000405	0.434683819100537	-1.9697402635105
306.390137540341	1.86958896328531	-1.27624760315955
307.420168136524	2.49996901107505	0.853642228685646
308.635066451194	1.65848704788094	1.9574817873146
309.672973474768	-0.0029708359054852	0.441399966436226
310.89764143026	-1.89208558359729	-1.80419239736273
311.764558495576	-2.4861004879257	-1.74800695605351
312.81899923706	-2.01621766387708	0.192707747335802
313.939857246674	-0.38245644878801	1.94203289712298
314.842226567122	1.1501723575345	1.46166249318778
315.845085341643	2.31158548422878	-0.559638156316936
316.996712566914	2.28737056058715	-1.9995838248594
318.305104430497	0.593055199728288	-0.302763536111411
319.342282531122	-1.16887991665009	1.6708767039025
320.231896163149	-2.2384111298652	1.84467548576604
321.174374691681	-2.45106261408117	0.273859632575923
321.972351754259	-1.81764103684743	-1.3491862750373
322.744204832194	-0.675805501875988	-1.99965198391431
323.685628202513	0.939520346110837	-0.987810174903691
324.724955705984	2.24234828109494	1.17292598158133
325.632272033758	2.4608867042543	1.99709153458814
326.650749494826	1.57341882386106	0.7724479471049
327.580096052682	0.0754797159820494	-1.17140550950011
328.570242200711	-1.538524605276	-1.97926786313227
329.666514383764	-2.47536526263077	-0.437992573076506
330.810936416634	-1.9740675233128	1.72285993685773
331.627064694358	-0.831150774587601	1.86823085416024
332.584916342294	0.813855419448935	0.303099939493137
333.521753966589	2.08645202965229	-1.53941803117812
334.451556921588	2.49431744211952	-1.89184337487464
335.447825982914	1.80375799301379	-0.288051160384687
336.58715820947	0.0210954311633479	1.79027293616573
337.389556542262	-1.31361784207629	1.82570532841933
338.484953670742	-2.42179925919251	-0.109384568625694
339.306287213525	-2.36979994983222	-1.63630026877016
340.126390987798	-1.55749194175614	-1.91677100322872
341.243318613317	0.272659931149597	-0.105294556442536
342.411046772587	1.99909341003579	1.88619732194616
343.154135227049	2.48082213003632	1.77543735151438
344.38864499326	1.84581146089075	-0.52496639219902
345.588296951438	-0.0229335273201433	-1.99979219516465
346.797157001404	-1.88704330473574	-0.44939913724133
347.939533197684	-2.49113422864281	1.71457646505435
348.794907695318	-1.93919963999055	1.84204820296004
349.899518690192	-0.285783637300517	-0.0887118737896083
350.919606703873	1.41056961648338	-1.8387331400515
351.801918758435	2.34526107542306	-1.68787570638916
353.134147644062	2.09268971967659	0.889454453972984
354.320634353187	0.40169017960058	1.96201440139238
355.174822330844	-1.05705244655564	0.844599327844122
356.49557141093	-2.44522520892125	-1.70090321359561
357.366125074483	-2.30297208131974	-1.83926234798136
358.276229000281	-1.27256316147704	-0.330528866161962
359.16156670801	0.213949000879481	1.44559973747795
360.212692324142	1.83037374564905	1.84730861598204
361.075427177773	2.4736166007128	0.453035062414169
361.964589927416	2.22093569094867	-1.36266020615405
362.829929547992	1.17227051388565	-1.98295341183719
363.688517429895	-0.281793008222364	-0.951284751377842
364.640754607044	-1.75735108888531	1.04838519471127
365.477404304787	-2.44733735288784	1.99026327432612
366.690683417277	-1.99973594542131	0.657357439251503
367.725999456741	-0.502547330360108	-1.44019582125075
368.581104417975	0.964732258783233	-1.96988247117999
369.548911381817	2.19735629797037	-0.652712379229954
370.84011325031	2.29609257761402	1.7712851326941
371.713407782833	1.31269082646455	1.77610603067758
372.736957074674	-0.407374560784831	-0.0656112030992741
374.033525751325	-2.19453320040762	-1.98752285513619
374.860710158027	-2.49210175568166	-1.39607448235194
375.941507456661	-1.6759627920498	0.80861992786462
377.029570003664	0.0672821278154696	1.99821125331443
378.110496902896	1.76452325571646	0.665993643371432
379.26619332502	2.49940836352284	-1.60537285445344
380.108742500199	2.04691132696412	-1.91774480859423
381.363293034932	0.20245413777522	0.193702058134315
382.480586073663	-1.61252180432447	1.94038573833144
383.286920230748	-2.38437122286716	1.60156396151759
384.216237334765	-2.35252434833185	-0.187024667984051
385.07823935129	-1.45706206049719	-1.72667990813131
385.838942918953	-0.223969729905196	-1.9059872291608
386.926385334808	1.55540553723681	-0.133462135305615
387.749519887412	2.37063876794883	1.48750588220032
388.731603450876	2.33588193204382	1.8800021244984
389.749038555241	1.18589336176318	0.206540717260092
390.649007297273	-0.338319369493989	-1.54974176977915
391.628970311276	-1.83079262081421	-1.84701216983278
392.718481026998	-2.49976949900543	0.0426752832318386
393.794457745688	-1.80040033170324	1.86761665408822
394.677280740498	-0.462463479475196	1.64475091983736
395.582498415639	1.08199760273185	-0.0603223204632397
396.588646037106	2.28384473427709	-1.81469282044074
397.469639567879	2.45125424952364	-1.72030811735596
398.431099725743	1.61049901828508	0.0440654790999097
399.571177677435	-0.244802597877276	1.91379255028311
400.3622254092	-1.51656902687909	1.67786619685621
401.504074938684	-2.48211423562871	-0.515542143101751
402.386473545505	-2.19636229592064	-1.88588037262283
403.254487548086	-1.12149839422579	-1.63311735423527
404.287043895401	0.636881621535849	0.358822192982381
405.398662023909	2.15058013640701	1.97196639416379
406.161214898334	2.49999793686509	1.56617723815267
407.476787223866	1.51531424274209	-1.04113044739995
408.560967291505	-0.268843190917878	-1.97140100034934
409.814133341684	-2.08312751251683	-0.0459941734756662
410.928250315331	-2.45307950767306	1.86590541517638
411.772567049911	-1.76834850902984	1.69399834661836
412.863795593261	-0.0546636807344212	-0.377789886214254
413.901866456957	1.61967019901406	-1.94320639574353
415.012766582288	2.49024172382426	-1.10887656725621
416.349401648704	1.65509662942017	1.54479934249373
417.34203832015	0.0717150601444907	1.83921611828277
418.32905316866	-1.53717366219108	0.162551035853883
419.576867663666	-2.49845964144656	-1.92235076674093
420.362406445865	-2.17601323076273	-1.66794635177197
421.262755190192	-1.03257999737595	0.00822858621770285
422.182284659762	0.540424559364997	1.69959048506371
423.140190483738	1.94019691806487	1.75660448439609
424.013006780573	2.49363007521748	0.223932652445218
424.850969532659	2.17551886441196	-1.44796390127357
425.711344058039	1.09497424869675	-1.9658087972647
426.608375520285	-0.4341890062398	-0.776788942189284
427.610149974487	-1.92014476366928	1.29311514345196
428.478384901963	-2.4904949091343	1.99237912733512
429.693160978055	-1.80671753512506	0.293372187365856
430.699509458592	-0.257637085233562	-1.63811472935948
431.552054759552	1.18437387527504	-1.89416842451627
432.622420902838	2.3667242102557	-0.133149497300691
433.888959393713	2.12002068437419	1.94064857261095
434.920564182676	0.715102082539901	1.25798889968986
435.768358565417	-0.746829740954909	-0.499292168014737
437.117028644261	-2.37042987686502	-1.97281847254062
438.125697912411	-2.31914492244472	-0.583784448343216
439.090682595303	-1.22611669455905	1.38547579492117
440.051054884484	0.397452320599613	1.93738284286605
441.161765664699	2.01469357100794	0.195930737453702
442.365579217182	2.44558213238326	-1.88233740486806
443.184568325838	1.77319749056744	-1.69857316155049
444.395935280978	-0.148617304721426	0.625090188164586
445.560688746031	-1.91855331271377	1.99919895627346
446.355185061145	-2.47559595402038	1.23969243792107
447.437851425322	-2.03755818538353	-0.997899163284467
448.167035926085	-1.07013901581912	-1.93963890437733
448.991994609461	0.336799966941568	-1.57857637294059
450.048009476273	1.91780273677078	0.498619596772699
451.006248000497	2.4991751981911	1.93030727822997
452.045832708806	1.90884631596732	1.27618700494635
452.917594215279	0.639178355935759	-0.527519747987665
453.881684691114	-1.01099673736679	-1.94105858343998
454.82137322871	-2.19790795689484	-1.40729472406
456.12644124829	-2.28591754408367	1.2184090912645
456.999606660259	-1.29118048934557	1.99799842010012
457.894160676505	0.208412359354961	1.03177641492797
458.865612522377	1.72859581199991	-1.00511227678913
459.950624334667	2.49714330402625	-1.97775994537613
460.81051787967	2.12591544274361	-0.915821912920424
462.021884820576	0.419811379094776	1.51158002302449
462.887859324913	-1.05909600196965	1.94332289016385
463.997772583281	-2.34289837227955	0.222053974486009
464.86064038583	-2.42375321675579	-1.48647722727028
465.694872189949	-1.68428930371967	-1.9659618875985
466.787940663286	0.0647989696149073	-0.365266594032482
467.934196972499	1.8419607655369	1.7612861381008
468.674679732826	2.43745488334766	1.89787071479047
469.845816453959	2.06947510647897	-0.0767942849822927
471.096659625351	0.248506150572474	-1.9755694631874
472.103494214124	-1.42235202853889	-1.16164793369437
473.402741404025	-2.49606618213052	1.44778998293914
474.237323777046	-2.15941293558251	1.9755029108626
475.346241404917	-0.658276481172712	0.386181638505319
476.165591415906	0.755721604596849	-1.29907157106252
477.194849248121	2.14011775010151	-1.92841353656327
478.468233670773	2.35001710861093	0.196258775441776
479.752238508139	0.795539780246217	1.99638866333974
480.560245046789	-0.59852370176487	1.35166347510191
481.717675617129	-2.17099075289225	-1.01293156462132
482.85454936576	-2.4047180212295	-1.95570847994981
483.678567409405	-1.64283344321449	-0.876283929744273
484.601991897402	-0.17638398570652	1.06615917562617
485.522162500426	1.3564535187743	1.99998684024098
486.347406587062	2.28311128627838	1.22528579498177
487.263216654522	2.4389506663015	-0.682019613791227
488.056004241038	1.78360173433873	-1.87823804193624
488.94680966271	0.425006918458849	-1.61705966826511
489.879590935484	-1.1591340399511	0.168619473507998
490.856920780019	-2.29819802562712	1.83318487305622
491.651656313756	-2.47126488318366	1.78953548872838
492.831747018871	-1.39706403703289	-0.378088934689893
493.829981009094	0.263993924387944	-1.92069523681148
494.732670657484	1.68142762439031	-1.51619087874552
495.702124338379	2.47022103748306	0.409114505654572
496.943061209281	1.88911803504214	1.9999999396779
498.046095773095	0.211042305487506	0.699328487941041
499.090763639596	-1.50648985302263	-1.42340943321306
500	-2.39733206260153	-1.95123216431424


==> data_icl/lambda_0p01/data/script_Y_eigenvalues_vs_time.dat <==
0	0	0
0.255566948479344	-1.06365046557851e-16	0.493633416021346
0.311681970528123	-6.09252299389593e-17	0.923146630402728
0.363552077549604	-1.66216898546217e-16	1.35991753886054
0.415987367416137	-6.82140667220285e-17	1.78962350619886
0.476729145903636	-1.02968590215025e-16	2.2219887113972
0.532478993055192	-1.98282492677318e-16	2.63354586282237
0.591264004162193	-2.30613974136662e-16	3.0186256648978
0.657728906595423	-3.38377402270225e-16	3.39087503475787
0.718184949264902	-1.65372587579727e-16	3.69493099091447
0.781207128240185	-1.10675042992582e-16	3.94491336910049
0.860758297722649	-8.55162994345838e-17	4.16929206389723
0.934684967494709	-5.48417427035061e-17	4.294483675608
1.02145304346519	-8.67655819289782e-17	4.36949680016915
1.0728870420887	9.84014905838607e-15	4.38080946856834
1.13024505306576	1.4064823817316e-14	4.38607786571274
1.18546484983359	6.7307231094899e-13	4.38749351643549
1.2359950753871	7.49544404234815e-13	4.38778773010179
1.30057540022185	1.3986245058625e-12	4.38788410402172
1.39299967451516	2.33296090330523e-12	4.38790977891694
1.44895595220009	7.06984014754927e-12	4.38792025722187
1.52588935331377	6.81819386203743e-11	4.38864644531783
1.58664347492405	2.66665022058942e-10	4.39173548931607
1.65889368484001	5.18880360260513e-09	4.40348965567617
1.73299692000578	9.90256825639168e-09	4.42262653223888
1.78796886963128	1.87335959947968e-08	4.4363362791843
1.85380633431236	2.12608989531627e-08	4.44707484169751
1.91593122866469	3.1699628001286e-08	4.45384971582692
1.97662227635898	9.25817385599429e-08	4.45839631729875
2.04029247985802	1.06990279698053e-07	4.46201316864299
2.09504405009928	1.09204168883448e-07	4.46414387145749
2.15458392445056	1.0932402104821e-07	4.46506508445816
2.22797898716726	1.26665384646332e-07	4.46520349640313
2.27850545122269	1.95564489339186e-07	4.46530212360633
2.33806797315823	2.92316236375669e-07	4.46727200172861
2.40548917904279	3.42690581592257e-07	4.54750733395642
2.46755607562005	3.54017093471132e-07	4.90623876759699
2.53692803535004	3.59366782459865e-07	5.2862326612523
2.60005684892632	3.63520921970599e-07	5.66518796454744
2.66589632721747	3.68384898875013e-07	6.05364410938383
2.73820466869083	3.79576766704911e-07	6.45759478312259
2.79490451195008	4.05773260694939e-07	6.85816568673874
2.84952961689042	4.56444152850601e-07	7.26748345251249
2.92649671124151	5.42581396384205e-07	7.7134639185898
2.9937189134112	6.31760963418883e-07	8.16229556448722
3.04469769796974	7.04834503970153e-07	8.59048555913236
3.11352658094928	7.78472888076356e-07	9.04170130902399
3.16600878909325	8.21673002074409e-07	9.45584774874256
3.21687076267246	8.24281549956477e-07	9.84680556501624
3.29061288736468	8.88654519110206e-07	10.234609290429
3.35452228077378	9.79865388534743e-07	10.560286824539
3.40907202616315	9.81844276004211e-07	10.8228361228545
3.47353608566738	9.95190817762148e-07	11.0473009418139
3.53083806518993	1.07986100981194e-06	11.212314823908
3.60557606221827	1.48249100475415e-06	11.3431544871377
3.68423916594333	2.37577038962183e-06	11.4261701607832
3.73897347401555	2.91551008926407e-06	11.4618173661853
3.81925660681027	3.00830498913679e-06	11.4879505069435
3.89788347706715	3.20668134049103e-06	11.4970222801133
3.9631305477799	3.62185855395247e-06	11.4986136550441
4.01785364468732	4.21481365587508e-06	11.4986856413883
4.08292205533009	4.88753368732796e-06	11.4989638237357
4.15023844454423	5.06365267494132e-06	11.5008475510995
4.20657333837068	5.06568785344693e-06	11.5035754044473
4.28876006874054	5.28088823185081e-06	11.5109184004367
4.35238636425797	6.01998083296297e-06	11.5153955967025
4.45933237738742	9.29443097097969e-06	11.5231746852696
4.53274576340109	1.18641896735036e-05	11.5253539293908
4.58986377618606	1.29815584370982e-05	11.52636205132
4.68341627818668	1.35000250458973e-05	11.5289993952716
4.73713937278447	1.35272233692745e-05	11.5305138906268
4.81636444470006	1.40905762398909e-05	11.5346857841717
4.88417391410401	1.54686601482875e-05	11.5397463422995
4.93566495373882	1.7386570882906e-05	11.5447698380647
4.98858456276736	2.05651686093348e-05	11.5515970629469
5.06382446011524	2.68275190890312e-05	11.5633328205925
5.14476172189968	3.46274347244169e-05	11.5786838954814
5.22486128654153	4.07442004462528e-05	11.5973002199542
5.29435072182194	4.32802088006977e-05	11.6180471386413
5.34729609691206	4.35601244571986e-05	11.6375173778096
5.40298006310052	4.36461013610942e-05	11.659022795802
5.48854716025077	4.4913067735667e-05	11.6901345084567
5.5599856330652	4.59328394800809e-05	11.7155621930226
5.65004272503287	4.60561802617847e-05	11.7459341676308
5.74135334058396	4.64219037712019e-05	11.7775413018142
5.82626092828476	4.71721732640442e-05	11.8141827882723
5.89611374443551	4.7526791225854e-05	11.8539897642677
5.95597361965785	4.77606555126099e-05	11.8992677919877
6.0067284986726	4.79894281117839e-05	11.9477317614644
6.05792078932085	4.83156467088854e-05	12.0125845540781
6.13714835600083	4.90511671784376e-05	12.149284045669
6.21017781912465	4.99173956750469e-05	12.3141538242119
6.28417008329698	5.07059438385905e-05	12.5173602151386
6.35224673572095	5.11979447712445e-05	12.7491352993114
6.40611239210171	5.14614736047475e-05	12.9891713096809
6.48814599893779	5.1716569967085e-05	13.2967661987154
6.55536154859967	5.20125980490267e-05	13.6214762220072
6.62658155811893	5.23803580579055e-05	13.97125111675
6.69354246718849	5.27575951066173e-05	14.3358330035887
6.74499747792734	5.29937581832419e-05	14.7014289966675
6.79681794631295	5.30803809450233e-05	15.0774450401246
6.86263249095171	5.19001251985481e-05	15.4692852282477
6.91974427640248	5.15718825799249e-05	15.8589663027476
6.97641778422985	4.92671756947897e-05	16.2479182858524
7.03948588927953	4.760377884423e-05	16.6355508958735
7.09070266741604	4.65831476805049e-05	17.009508638496
7.14858772707873	4.54637761893479e-05	17.3791567979799
7.20189720298611	4.52562708009597e-05	17.7322532287616
7.28016748140027	4.53152507873158e-05	18.0805102606905
7.35596852547551	4.51734529495723e-05	18.3964349460794
7.4064565604674	4.41021319915069e-05	18.6463963675301
7.47949469708303	4.16860309607343e-05	18.8796169938362
7.56520775991635	4.0457429432061e-05	19.048260717184
7.62119827264203	4.0680966745173e-05	19.1082970648071
7.71033047736076	4.06115741964841e-05	19.1387659654987
7.76866892893599	3.86011392170312e-05	19.1405635718526
7.84409413124356	3.49044033451673e-05	19.1406746644732
7.92224454442368	3.12771216363764e-05	19.1438819884336
7.98345693897618	2.70160540653081e-05	19.1493746275944
8.03840483817577	2.5482491565158e-05	19.1568298104768
8.10196823944929	2.67802324045231e-05	19.1683887378547
8.16532552929546	2.77117165327834e-05	19.1789598498892
8.24133816156702	3.04766352374286e-05	19.1863968312385
8.30880413084138	3.46718937647575e-05	19.167487505995
8.38256601387839	3.95285899537428e-05	19.1124673646678
8.45129453860413	4.31119319106545e-05	19.031912321835
8.50436767953875	4.47426904722326e-05	18.852127262829
8.56059925623941	4.53162541108753e-05	18.590857111638
8.62478529583305	4.51457825644843e-05	18.2824310827292
8.68328154813358	4.5346530171509e-05	17.9484428356431
8.73948094210445	4.62574060885032e-05	17.6019247253976
8.79360986664504	4.72298556104307e-05	17.2271470282842
8.85823495921138	4.73910375996909e-05	16.8299938595998
8.92868524757098	4.69769354118214e-05	16.4541282786224
8.98534486725557	4.77253549896445e-05	16.0682336630705
9.05631681263764	5.1851663717013e-05	15.6836615095318
9.1149514281205	5.515417339062e-05	15.3155780539777
9.18922165744714	5.87788008024541e-05	14.9551868091255
9.24840798277626	5.94006370742808e-05	14.6129852031399
9.30639383512481	5.86798782786774e-05	14.2800897315851
9.36650227642879	5.69866642266603e-05	13.9520156487749
9.43396276188235	5.48304265120207e-05	13.6426573569685
9.48774322321787	5.22911392816582e-05	13.3402467953309
9.54356771527698	5.0006425427713e-05	13.0228968951981
9.59930612926953	4.90687840882159e-05	12.7116505989749
9.64937370887944	4.89976885398459e-05	12.4190524064975
9.70895080517242	4.97526464778968e-05	12.1108286594719
9.77185778872663	5.08864560806808e-05	11.8239510711784
9.85777767366613	5.21618397295296e-05	11.5498830122842
9.9307279992231	5.23854522273633e-05	11.2687589004398
9.98803817450786	5.22193217876912e-05	11.0229795747756
10.0391263930886	5.16541904606256e-05	10.8255811546222
10.1157869525337	5.10723342390655e-05	10.6747392001105
10.2079998812018	5.2914105380798e-05	10.5993427835292
10.2681269221296	5.75053131986814e-05	10.5594033382338
10.3242468375143	5.94034912234653e-05	10.5707474232366
10.4097065179707	4.75407546462285e-05	10.6856094724519
10.4880706442473	3.60015884519581e-05	10.8444254203682
10.5469640922984	3.38744734533062e-05	11.0109144995406
10.6100973341582	3.51866461406728e-05	11.2050117731943
10.6616528084452	3.69270883848404e-05	11.4026534571873
10.7213905639387	3.8992728599749e-05	11.6164325645811
10.784715601251	4.09416164902864e-05	11.8340711269404
10.8347691001178	4.27080202214547e-05	12.0509534795083
10.8873301992403	4.38959689365278e-05	12.2602447714727
10.9399944775456	4.51629501982701e-05	12.4890468904959
10.9950152183407	4.55466718861843e-05	12.7150573521009
11.0575743074905	4.50853719717886e-05	12.9694218941508
11.1154332086834	4.47927897374398e-05	13.2305454866897
11.1782805838208	4.43522537098183e-05	13.494487512526
11.2398052055657	4.46444808036495e-05	13.7576231244824
11.2939553836824	4.412781455671e-05	14.0142737667099
11.3544341464673	4.21386717920542e-05	14.2648624144415
11.4087488917741	4.01716146086753e-05	14.5000028076949
11.4762021067491	3.86263772073948e-05	14.7217378654599
11.5357637148604	3.84895172285559e-05	14.9135958159786
11.59450645706	3.92039905255249e-05	15.077707000929
11.6615853513244	3.84908517216772e-05	15.2174306034577
11.7136155661248	3.623403613513e-05	15.3194492048961
11.7652595494085	3.41391948151502e-05	15.4021697994007
11.8210932927892	3.25995960428204e-05	15.4715217950122
11.8820019754501	3.2009525882928e-05	15.529114780373
11.9389422404461	3.2010718048301e-05	15.5706726992487
11.9891218659136	3.17420775561253e-05	15.5948536777057
12.0684981841434	3.19634894027738e-05	15.61403785775
12.1627219369276	3.51382358319807e-05	15.6021196028355
12.2385982681478	3.82380936763493e-05	15.5578149141894
12.3215509475627	4.02225779595524e-05	15.4966833162322
12.4081733659953	4.02557857277997e-05	15.4273970371428
12.4755599036152	4.00890050855029e-05	15.3315777470372
12.5258404870174	3.94697762846458e-05	15.1353843163787
12.5809419926074	3.87463350653677e-05	14.9215951774071
12.6389138479755	3.77923741000175e-05	14.6912120511562
12.7075383893096	3.67678264807798e-05	14.4672851540155
12.7613844167292	3.55451319947485e-05	14.2661753294421
12.8261043362676	3.4351132264394e-05	14.0457965173607
12.8926391487794	3.36760246926599e-05	13.8453031161002
12.9451469099249	3.32525886898386e-05	13.6523595865604
13.0044132458439	3.32559407151925e-05	13.4683984143182
13.0706131032522	3.35122140256983e-05	13.2947276311041
13.1257963478957	3.3652230285338e-05	13.1226724250095
13.1768147797839	3.37772253369067e-05	12.9459362553588
13.2270468409313	3.38479852673189e-05	12.7688194825425
13.2888751256911	3.3802989905535e-05	12.5895440232606
13.3669918057412	3.3600611553158e-05	12.4054284785204
13.417950615943	3.3248546672198e-05	12.2220518530764
13.4803548869968	3.29105833263045e-05	12.0352053640508
13.5453229479258	3.27006114788769e-05	11.8498653756747
13.5992290812392	3.25080492874747e-05	11.6554793242418
13.64966777267	3.24283696635198e-05	11.4602417273237
13.7099551254441	3.23534607417215e-05	11.2896390238651
13.7638929093759	3.25588203654039e-05	11.1082581587938
13.8149453941616	3.3555376055313e-05	10.9344177337324
13.8760108527055	3.68161197640993e-05	10.8411284951722
13.9462417710594	4.29341343416374e-05	10.7435866457829
14.0034604875325	4.68156428598236e-05	10.7194800524099
14.069751992004	4.85809715112482e-05	10.7072049720367
14.1304134984142	4.85071424489203e-05	10.7073480229783
14.1827203136073	4.89266295713998e-05	10.723888135201
14.2488087480056	4.99157825789888e-05	10.771777713342
14.3037630717787	4.93354575551873e-05	10.8185943374908
14.3622296230263	4.8766172563759e-05	10.8898407521992
14.4230639104062	4.95312351439364e-05	10.9851247954984
14.4825034190383	5.08606623183462e-05	11.1162484608138
14.5486360264087	5.00909069714642e-05	11.2923609813273
14.6010690666799	4.44852460538437e-05	11.484577282273
14.6700768710215	3.53006936205793e-05	11.7385203568597
14.7286934471052	2.43729663632954e-05	12.0008506739169
14.7951819482572	1.71835034827356e-05	12.2799565381325
14.8603527910169	1.60744251123674e-05	12.5725049386181
14.9192572917992	1.58747656004656e-05	12.871672538532
14.9737037058458	1.40580809013576e-05	13.1776822851176
15.0256825698117	1.0915779651818e-05	13.4834753699468
15.0806389159964	9.19916606040213e-06	13.7976443197629
15.1416129926045	9.51788715173165e-06	14.1207809054868
15.1998528320363	1.02607233321707e-05	14.4343817186411
15.2543353755697	1.07841193608022e-05	14.7353514197356
15.3152820356351	1.13246300176182e-05	15.0277855915759
15.3847336977227	1.48983365950815e-05	15.3063826904905
15.4462827099169	2.05537792425618e-05	15.5504584518471
15.507493645336	2.43184862321642e-05	15.7642264669642
15.5586698679755	2.50993557070972e-05	15.928855539809
15.6090074791412	2.49576201300141e-05	16.0633643258568
15.6622698604968	2.45774931910031e-05	16.1765867696335
15.733185189522	2.42084704648357e-05	16.285421318072
15.8025568125874	2.40417786046899e-05	16.3624668343513
15.8617874376195	2.3759163107133e-05	16.4103020082472
15.9199444052635	2.36244339293094e-05	16.4456660307491
15.9818272301736	2.36007527787498e-05	16.4751965578844
16.0430380562369	2.37625028233221e-05	16.4990005303402
16.1093233432388	2.40598244406418e-05	16.5217607629569
16.1625423281461	2.44214758932667e-05	16.5376876667485
16.224061066889	2.48970589777515e-05	16.5534157027268
16.3015299693196	2.52294046491809e-05	16.5618323130475
16.3793157569226	2.58460161480501e-05	16.5663306670123
16.4527894725516	2.62163611922953e-05	16.5506425056364
16.5251317720813	2.65351951979927e-05	16.4341795088549
16.5947552455732	2.60316758706997e-05	16.238786438074
16.6702083672222	2.48256550537654e-05	16.0118064764541
16.7368530701261	2.32701471128818e-05	15.7178523151347
16.793346939269	2.14338616993921e-05	15.4045120885562
16.8605693113029	1.9485088962194e-05	15.0512250786572
16.9140613317523	1.7762490484006e-05	14.6710394419693
16.9712366438209	1.65400587509115e-05	14.2889713803211
17.0292157226679	1.55897571686733e-05	13.896328496676
17.08646659194	1.48350190228976e-05	13.498469932269
17.1573538462556	1.46765261838968e-05	13.0971355481479
17.2225303226605	1.59807061013417e-05	12.6927225246359
17.2755001345025	1.81473119627133e-05	12.2924742368532
17.3281073573949	2.08751846989038e-05	11.895476027927
17.38330532949	2.37393737141332e-05	11.5065824372604
17.4478014750791	2.63603624070887e-05	11.1322150754265
17.5099350765057	2.75171928168895e-05	10.7701811875703
17.5678048179209	2.68420644726607e-05	10.4340196067588
17.622403488443	2.46353462536778e-05	10.121701798393
17.6926723702778	2.19477959961145e-05	9.85959192177706
17.7433709134423	1.93337044245007e-05	9.65241200947858
17.8046069185643	1.75458933713228e-05	9.50358001257109
17.8712157208337	1.69813190721991e-05	9.42582114198404
17.9370571558877	1.65606121506787e-05	9.38767569466639
17.9896424695871	1.59302638426563e-05	9.36550248056969
18.0409166346513	1.59446601890375e-05	9.35400368620974
18.1096098856785	1.76487837511665e-05	9.35197032872173
18.1694891864247	1.92963814346369e-05	9.34965226854984
18.2216807492943	2.02498807838064e-05	9.345337367123
18.2828478823046	2.07820332613177e-05	9.34208971004357
18.3488763946556	2.05190400359878e-05	9.34053312388868
18.4028734742424	1.9464439761687e-05	9.3390808184791
18.464602332702	1.91010096815702e-05	9.33828353168934
18.5292032062071	2.06773148156752e-05	9.34151581409775
18.5893326053228	2.16125599077123e-05	9.35320627377896
18.6465433113954	2.21998036643334e-05	9.37870500970412
18.70048837056	2.22320806572205e-05	9.42150523257837
18.7601430466498	2.21717573351212e-05	9.49720311796746
18.8321206800252	2.23622960627642e-05	9.6207499708022
18.8851924181506	2.2575454848439e-05	9.74147879562383
18.9446298651385	2.28325651406067e-05	9.89080664969017
19.001963330362	2.31754250890276e-05	10.0532305235202
19.0661738327668	2.35597093749177e-05	10.2353407662966
19.1328178971554	2.40256132812456e-05	10.4288897179098
19.1970053714936	2.46584561463909e-05	10.62862654835
19.2792832280337	2.54075338549985e-05	10.8465596123629
19.3416814349374	2.5993493207035e-05	11.0574850291609
19.3935631842929	2.63240007186964e-05	11.2611673999056
19.4701226011668	2.64369216578882e-05	11.4981090242064
19.5370665331355	2.64041784555378e-05	11.7332107998667
19.5990875643026	2.63012952690051e-05	11.9661384726166
19.6616044399193	2.60481119086078e-05	12.2023335807169
19.7303059075002	2.56951593528212e-05	12.4502303039118
19.7964731526355	2.4968065988213e-05	12.6927613392447
19.8599254282173	2.26415575492896e-05	12.9268241535252
19.9208213188102	1.96354303363151e-05	13.1514944341619
19.9716582028322	1.64505482665475e-05	13.342262393896
20.0331018535123	1.2556416068641e-05	13.5615809475787
20.0979547505098	1.00364494971048e-05	13.7852633939731
20.150761126631	9.84968291574696e-06	13.9706900252585
20.2153510222253	1.02696738697196e-05	14.1886184602039
20.280350581238	1.00798074207119e-05	14.4052329829804
20.3373487746288	9.17845753523602e-06	14.5950494055869
20.3975987314342	7.96136780659038e-06	14.7900595329668
20.4640820156784	7.49140407269638e-06	14.9955585994649
20.531092699513	7.63605399137876e-06	15.1927276545819
20.5866267978097	7.95977284705879e-06	15.3499286865554
20.6497993387417	8.32938284487204e-06	15.513972589837
20.7220078065001	8.62491750146404e-06	15.6773127942674
20.7796502076677	8.65543277089115e-06	15.7899986189418
20.8461087323692	7.20161624730895e-06	15.8967939244435
20.913376575045	4.47376395489289e-06	15.9837965077095
20.9813211962174	3.18431166831965e-06	16.0502230386559
21.0462992571352	2.86653071783461e-06	16.0909409636543
21.1091131429362	2.86781297786424e-06	16.112689834342
21.1743737620521	2.93965694869607e-06	16.1318093575082
21.2245909619261	2.97025345401977e-06	16.1027926971679
21.2874551732156	2.98487123968153e-06	16.1028782994344
21.3408284701386	2.9385364268117e-06	16.071688378578
21.4008284024598	2.85639547948231e-06	16.0547041821377
21.4584003942054	2.79608740519177e-06	16.0292237143566
21.5116346850169	2.73587663212605e-06	15.9855989932134
21.5759652345565	2.64253249919636e-06	15.9519301990253
21.6525903379139	2.55762944665433e-06	15.9255900503321
21.721037632483	2.64909555020211e-06	15.8719703713738
21.784218969491	2.86715554687553e-06	15.8125217556723
21.8356539691397	3.07246459884574e-06	15.734010185415
21.9037322242293	3.38766734275116e-06	15.6546177492529
21.9744573102329	3.69877511824198e-06	15.5322622599035
22.0313648416597	3.65126301569776e-06	15.4016766097318
22.0934664602944	3.44432417824519e-06	15.2905346773549
22.152777312699	3.43556304931878e-06	15.1842849673431
22.224874484757	3.71812119890491e-06	15.0775493220473
22.2789432065051	4.19623874152914e-06	14.9808267538794
22.3409162685398	5.15864337205017e-06	14.8873606445847
22.403154627818	6.3783232075535e-06	14.8307043485761
22.4686921290411	7.2144462942992e-06	14.7742790241639
22.5330607444129	6.85411791300679e-06	14.712155843157
22.5966175578668	5.73734201518931e-06	14.6721626664903
22.6600904778924	4.8635141754484e-06	14.6608000073061
22.7223935506153	4.57461658695846e-06	14.6721094519532
22.7821809345352	4.64413033137583e-06	14.7031344056513
22.8479405823493	4.62709794235438e-06	14.7530268290008
22.9160905212508	4.33702189181297e-06	14.826196059846
22.9761416704459	4.18500711177279e-06	14.8994169852968
23.0295020658438	4.01161619772315e-06	14.9513072120623
23.100465120776	3.74727234271525e-06	15.0410908234931
23.1621924916395	3.39927821043648e-06	15.1042235437822
23.2142778078864	3.62828386749726e-06	15.1392577608009
23.2764948119581	4.08728345828203e-06	15.1835936238928
23.332319871349	4.587270676802e-06	15.1859810713558
23.3888705005057	5.1258882400696e-06	15.1848147970039
23.445852185205	5.54358981044846e-06	15.1958714610538
23.502773936216	5.79866976863688e-06	15.2053676498072
23.5592924816708	5.92117890847605e-06	15.2118130233925
23.6277492982036	5.96413946073591e-06	15.2353094619447
23.6897134433805	5.96422213775336e-06	15.2609950349945
23.7616756541953	5.97721506208237e-06	15.3223146775333
23.8180923303356	5.99152393268549e-06	15.3715831933623
23.8808767609698	5.88005935996014e-06	15.4317356640169
23.950985679642	5.5746643589462e-06	15.5400999571655
24.0082953572504	5.18227995361843e-06	15.6223893139212
24.0604073519858	5.03460345788128e-06	15.6997626989419
24.1154534185936	5.04558306886012e-06	15.7993133535677
24.1701197869694	5.06845028480707e-06	15.9152634194503
24.2394317327028	5.13686007820773e-06	16.0597430259364
24.309639090968	4.7957655013333e-06	16.1900921177777
24.3600875136318	4.88117400891939e-06	16.2692272078267
24.4171186242311	5.64845851072369e-06	16.3485712123665
24.4744341694278	6.37855049205756e-06	16.4139194442429
24.5313214916495	6.0803257800102e-06	16.4662253962429
24.5839675146842	5.86471718256469e-06	16.5039514342846
24.6366414423251	5.57423455060128e-06	16.5334211094829
24.6984185300008	5.24646760205485e-06	16.5559682589338
24.7567496935632	4.9339188713307e-06	16.551499219469
24.8266470255081	4.97828707686049e-06	16.5160483490229
24.8861487032056	5.31306356781936e-06	16.4322706319056
24.9556459388561	5.91498191689512e-06	16.2747359480623
25.0171554248818	6.61342479981253e-06	16.0109903168282
25.0752594018703	7.40702415700119e-06	15.7574518457933
25.1471767462555	8.13921949774565e-06	15.4506185882475
25.2083259153096	7.86132087696293e-06	15.1250673110527
25.2664260152299	6.59380962178845e-06	14.7709415211497
25.3291575437998	5.21410247213973e-06	14.4127027493572
25.3893342577507	4.23160965627467e-06	14.0663903683954
25.4482271777408	3.71352303331156e-06	13.7150670866623
25.5145517013353	3.57473626353561e-06	13.4131317962896
25.5790841893324	3.58129623799331e-06	13.1596118025932
25.6428952804196	3.61498769187062e-06	12.8956106391604
25.7046170628767	3.63685719922035e-06	12.678550817882
25.7647937148547	3.61774766604465e-06	12.5067172626286
25.8219335989661	3.57547647883335e-06	12.3709160995948
25.8861202574366	3.54061047792678e-06	12.2681177230775
25.9367431753277	3.51913022827681e-06	12.1945504858159
25.9921060312683	3.47790182497139e-06	12.1646595398186
26.0535087828163	3.38387605694341e-06	12.1732771749932
26.1190779282982	3.43782130675331e-06	12.2211248083406
26.1763466375086	4.1088280096179e-06	12.2227026542375
26.2264570187754	5.50503539995183e-06	12.1878802151311
26.2898969127083	8.55541515430353e-06	12.1824308079904
26.3558750370056	1.12877325448091e-05	12.1376438060811
26.4116808659936	1.17229534582234e-05	12.0723773109341
26.4780247388641	1.19123397359299e-05	12.0209551035997
26.5331571545877	1.19315420558957e-05	11.9689443636141
26.5951398705837	1.36703522949572e-05	11.9238350760805
26.6454092787338	1.57350194576129e-05	11.8897892199353
26.7057447545031	1.88001492503752e-05	11.8689121024485
26.7720504416582	1.79230685473103e-05	11.8518164059958
26.8308009704054	1.63956017840398e-05	11.8383463106644
26.8827849401827	1.49733975586159e-05	11.8299175836498
26.9444337204008	1.30510754188433e-05	11.8216059567187
27.0089886996943	1.06600226331058e-05	11.8132413728195
27.0635302414443	7.86694360513644e-06	11.8034070263515
27.1307202236682	5.44489266720766e-06	11.7914388945268
27.1903441465062	3.58908509742175e-06	11.7762329292552
27.2467233645153	2.41453848973667e-06	11.7548829052049
27.3015115174859	2.08311168789613e-06	11.7365444911805
27.3599204691362	2.43553555431607e-06	11.7047890067481
27.4247443904006	4.1449172530613e-06	11.6765635066653
27.4813353542178	6.68232952510163e-06	11.635068153653
27.5336408349892	9.57437521163657e-06	11.589270576585
27.5902388537244	1.27233288336086e-05	11.5483658155699
27.6428953228379	1.4117253023021e-05	11.4868861734725
27.6981094923326	1.40437753965978e-05	11.4103625267107
27.7619604733538	1.3313203189133e-05	11.3599807209398
27.8138177637356	1.11359483156993e-05	11.3117068841162
27.871169539375	9.04802147022499e-06	11.3076202568557
27.9277173689199	9.01637488043319e-06	11.2913141502244
27.9936130722783	1.22130154838175e-05	11.31159417076
28.0621154983692	1.45193990108707e-05	11.3815374279991
28.1130078278452	1.56583660277966e-05	11.4309419943412
28.1760524390977	1.63995333716543e-05	11.5232848930142
28.2348087160945	1.53371921075287e-05	11.6114601165353
28.2872744701539	1.37603444542962e-05	11.7099483405797
28.3393624663402	1.14196085717571e-05	11.8090728667865
28.4068336522935	8.8053927135282e-06	11.9357954156378
28.4646455602676	6.0857392166988e-06	12.0537853985293
28.5246300874649	3.89374057820639e-06	12.1814676965326
28.5882027612353	2.73002200740148e-06	12.3220028873299
28.6527421766752	2.52498371419659e-06	12.4740715749785
28.7113145011265	2.52813054722902e-06	12.6294710580662
28.7636576680035	2.33994388289597e-06	12.7851959320482
28.8217788926717	2.09554002043437e-06	12.9657284000579
28.8760351575347	2.09440366044097e-06	13.1510749213227
28.9324426885331	2.311139225026e-06	13.3538879832115
28.9859015334093	2.43020001110597e-06	13.5610355094576
29.0520419140736	2.41378503151649e-06	13.8066363048786
29.1064605971801	2.37364140418952e-06	14.0322597582746
29.1690537800443	2.34784603705972e-06	14.2867639761925
29.2407365033735	2.3363044205003e-06	14.5515391652999
29.2990024067939	2.39227533597058e-06	14.7858699289011
29.3654036791543	2.60813623872247e-06	15.0231613181093
29.4332986413039	3.09199754636967e-06	15.2450695011778
29.4885997351344	3.71350993147137e-06	15.4307728950274
29.5581922809606	4.4797726858321e-06	15.6191589093976
29.6138107071252	5.11305223604863e-06	15.7626651378313
29.6783964604911	5.56243714817341e-06	15.9065843119381
29.744429834388	5.66922286328586e-06	16.028033595698
29.8059089525877	5.69412533430812e-06	16.1411147622257
29.8660464110162	5.99109160356755e-06	16.2336914275107
29.9263888204147	6.50557496371762e-06	16.3081830746259
29.9888871647337	7.0211026319835e-06	16.3805794928535
30.051119674872	7.32948019582339e-06	16.4436339196583
30.1096623779189	7.27706555780874e-06	16.4864557943482
30.1787350409628	6.8994268843213e-06	16.5274917424727
30.2380509859878	6.01226652820552e-06	16.5315122651674
30.3252783103782	5.05884541080987e-06	16.5437636229947
30.4033935819999	4.60582439608382e-06	16.5544358967828
30.4766524580484	4.45015397322713e-06	16.5407220142046
30.5489176478705	4.54866453758383e-06	16.5151921559861
30.6118208339242	4.67976541409573e-06	16.47785466473
30.668295170216	4.7524171382104e-06	16.4383115273574
30.7351750259922	4.79385895807105e-06	16.3938733372197
30.7920578222328	4.79023188417676e-06	16.3253046855139
30.8443116077718	4.7908319732274e-06	16.2501983580471
30.9081587075551	4.61103640502601e-06	16.1335037212225
30.9707991115642	4.21710659135945e-06	16.0165382812623
31.0236429638786	3.87562902724665e-06	15.8489267085433
31.0910841611684	3.77648426651785e-06	15.6755755653922
31.1493769494597	3.79968273900648e-06	15.4882897155946
31.2073130270948	3.93890594640355e-06	15.2471989971011
31.265081460477	4.17726808406889e-06	15.0116118643659
31.3309071151988	4.5253118630217e-06	14.7767621068453
31.3836173526694	4.81620788052491e-06	14.5193254419901
31.4489316071598	5.18078130620238e-06	14.274078149549
31.5016206608505	5.4541197019391e-06	14.0234553518515
31.5728261202374	5.67149510599717e-06	13.7867603270073
31.6313412843326	5.64131372487045e-06	13.5502758065723
31.7023224046732	5.70688076842575e-06	13.3379410600485
31.7632526434042	5.83930507480234e-06	13.1283535017507
31.8190071284062	5.73914402843857e-06	12.9232153669135
31.8695605889335	5.47803956164266e-06	12.7233133494395
31.9284542314229	5.16153918547087e-06	12.5384722536486
31.9926729202706	4.91139723508146e-06	12.3933193556834
32.0491177181108	4.73285464956548e-06	12.2406162333316
32.1026909335951	4.67372549950288e-06	12.0923633311857
32.1584461959684	4.69524006263459e-06	11.9668948135631
32.2186552771642	4.59919218065209e-06	11.8916534257181
32.2835034997723	4.20867173138663e-06	11.8574297925387
32.3418141043887	2.82812341696492e-06	11.8220265831856
32.3931081684652	2.32197363409617e-06	11.8051528631617
32.4592175898948	4.1409746619898e-06	11.8105246434784
32.5248079936463	4.97960970877198e-06	11.8170597995482
32.5895685795401	5.52897820763588e-06	11.8253742768492
32.6406007711539	5.74641924823744e-06	11.8307068060385
32.6979945096472	6.08541707015455e-06	11.8380646750522
32.762341124214	6.11706878241284e-06	11.8485521283304
32.822886311937	5.88159441454243e-06	11.8603173733247
32.877930826328	5.92456832772376e-06	11.873081679853
32.9286920418073	6.39926520983152e-06	11.887240041451
33.0002930772051	7.39523142979675e-06	11.9176579391638
33.0615752668722	7.31796889871966e-06	11.9492348207451
33.1128234703116	6.57727304749476e-06	11.9799800190578
33.1755075858357	5.57659815197076e-06	12.0246408649875
33.2479995176979	5.23523031050703e-06	12.0813258312917
33.3034578872193	5.19957655455358e-06	12.1340004878819
33.3654884862593	5.27181207457748e-06	12.1957089157623
33.4196424909766	5.31586180988405e-06	12.255867417857
33.4828221797906	5.3240372337895e-06	12.3201932136956
33.5426479620092	5.32510364204061e-06	12.3869891444589
33.5994101728793	5.39876341755739e-06	12.4549347124264
33.6494533155692	5.59508473432458e-06	12.5087806785802
33.6997651594653	5.9405700040625e-06	12.5624754507853
33.7665975171887	6.39641303833446e-06	12.6162597698837
33.8339106577353	5.4944694724138e-06	12.6381009593211
33.8949704965408	4.40409122394836e-06	12.6822869568986
33.9638655523373	3.51467828559005e-06	12.7131997415767
34.0248539313644	3.02722070233396e-06	12.7435203615864
34.0848918915511	2.84580356324855e-06	12.7583618764779
34.148039506147	2.85404060745999e-06	12.7985265982766
34.2177459944806	2.78706355798414e-06	12.9187046915635
34.2846190506999	2.40126108432843e-06	13.0452361736676
34.338317837309	1.87138498234344e-06	13.1889408693767
34.4053468364134	1.5435459009191e-06	13.3880428882344
34.4561179569111	1.40890571162431e-06	13.571352756146
34.5237190621544	1.38722927230465e-06	13.7910780361617
34.5909619420548	1.39122847455882e-06	14.0172962891655
34.641167256314	1.38707820865155e-06	14.2031117044858
34.6969088879262	1.38094073828935e-06	14.395610459748
34.7510499344245	1.38723978702278e-06	14.5716434510379
34.8032721293255	1.41568674400971e-06	14.72735001289
34.8556558254021	1.47831434500156e-06	14.8650057420472
34.9202478467477	1.63963305758593e-06	15.0030639333475
34.9770880676807	1.9394883237062e-06	15.0952984868615
35.0445624038932	2.6106993883156e-06	15.1730544895818
35.1027377356069	3.52251686139362e-06	15.2031992858429
35.1635797158384	4.51064867855262e-06	15.2017686020389
35.2249433170646	4.64711820261093e-06	15.1774968035908
35.2777271684275	4.39637228153554e-06	15.1223738836704
35.3413313229549	4.26805649397615e-06	15.0414615479926
35.3969208130227	4.15288474625278e-06	14.9468670088459
35.4614691032259	3.86070347920045e-06	14.828074372475
35.5139899496661	3.30902076360127e-06	14.6899297773904
35.5754654792698	2.77476702475096e-06	14.5491698455292
35.6312778694207	2.50665084443545e-06	14.3832645626084
35.6889665093165	2.75883320320044e-06	14.2208316571593
35.7404267870862	3.14527040821014e-06	14.0419192798134
35.7930924131084	3.60721527212738e-06	13.8562919989239
35.8583007476624	4.0878102759878e-06	13.6734012138969
35.9085063837721	4.23875244740812e-06	13.493444906817
35.9731841172688	4.36218091561148e-06	13.3174067990947
36.0358395478662	4.29331788817954e-06	13.1453860845849
36.1007442434428	3.96215717286218e-06	12.9840616859467
36.159136972262	3.43111767366474e-06	12.8419129288309
36.2208776774279	3.07583630983832e-06	12.6991569632419
36.2899690305064	3.03465510083003e-06	12.5913654182052
36.3580809894378	3.03311184381091e-06	12.4685848498402
36.429919107724	3.11476914146106e-06	12.3847451260361
36.4826156168587	3.28627744563074e-06	12.3272616360194
36.5382051773766	3.559750783827e-06	12.2914764181262
36.5938671824299	3.791449190179e-06	12.2783785387042
36.6440124955057	3.90220702689667e-06	12.2773320466861
36.7099003599004	3.92058900559765e-06	12.2887480592638
36.7642247586935	3.88617419736553e-06	12.3075849317023
36.8257065891777	3.89371677908134e-06	12.3405957712426
36.8793969301844	3.7889167801749e-06	12.3748594341249
36.934953929586	3.89479749925213e-06	12.4199424344407
37.0016550144067	4.40160834798778e-06	12.4891265161549
37.0666381907569	4.77601956842528e-06	12.5681714209117
37.1261826984016	4.91596826976276e-06	12.6541770503658
37.1911082479164	4.85441471615825e-06	12.7617511152651
37.2430437798679	4.70118639020778e-06	12.8573044817069
37.303212514211	4.53113995132441e-06	12.9793171850306
37.357297792366	4.44351777692287e-06	13.1034104319449
37.4217695588406	4.40134493996708e-06	13.2602540623018
37.4791981772055	4.4228047056312e-06	13.4188551580452
37.5499150688116	4.49175190109583e-06	13.6156418811187
37.6115645183435	4.57501060399299e-06	13.8130361850158
37.6845339681243	4.68045810335432e-06	14.0441974406311
37.7448819962809	4.80200411275083e-06	14.26918407109
37.8122293244148	4.96133499483421e-06	14.5200606581442
37.889897357826	5.12601677883161e-06	14.7967271175727
37.9489187520376	5.11080010142492e-06	15.0562130587215
38.0046390786012	4.91636104462044e-06	15.3169042494547
38.0665853586057	4.7316769511426e-06	15.5951847907828
38.1200227907991	4.72250023305069e-06	15.8609412598896
38.1841867850994	4.93283782087981e-06	16.14724189713
38.2386305085622	5.22697396264933e-06	16.4157181833184
38.2920519441825	5.49174638272734e-06	16.6791324388011
38.3557545043918	5.726684329065e-06	16.9545061866948
38.4061208089615	5.90056925002565e-06	17.1983894534433
38.4673545915732	6.05058161123903e-06	17.4520056716181
38.5337452783297	6.22765560420642e-06	17.6982650032349
38.5837893395057	6.41584553014093e-06	17.8996525532417
38.6492443458489	6.5823210852154e-06	18.113377437484
38.7128345064486	5.99668269587022e-06	18.2987642454041
38.774394738038	5.43437349026135e-06	18.4480950043882
38.8329998054639	5.16974706189194e-06	18.5598529164828
38.8860270125899	4.94405798924533e-06	18.6299646831155
38.950747791231	4.71748837400174e-06	18.6836573068824
39.0049600896012	4.36893614518144e-06	18.6262704671381
39.0673196801817	4.245002214712e-06	18.5406567762551
39.1452524057834	4.23908395042724e-06	18.4392062919739
39.2226007295289	4.21380842591914e-06	18.2420191714925
39.2986591469581	3.9845601224622e-06	17.9668548200243
39.3658565367192	3.63022983227544e-06	17.7026481673506
39.4343979563941	3.29737415644058e-06	17.395823114631
39.491989466476	3.2214001006427e-06	17.0951308732815
39.5645808602722	3.55023208233419e-06	16.7620347449825
39.6209336315897	4.01227810392606e-06	16.4303479889934
39.6893435309078	4.68620227544538e-06	16.1037598887578
39.7552248363724	5.27180177640452e-06	15.7947983162116
39.8230933719561	5.63750543714989e-06	15.4876022216959
39.8790606699618	5.69866165452168e-06	15.1511188539489
39.9453687839664	5.62698411430055e-06	14.8210671690915
40.0102182944737	5.73735090830137e-06	14.5076754908717
40.0695772741504	6.29406907726804e-06	14.1899510464173
40.1407080239376	7.55534429477863e-06	13.8933505184843
40.2099829130243	8.97817188381393e-06	13.6059790895684
40.264675043975	9.85582224665717e-06	13.3190648363422
40.3262741189759	1.05320538503458e-05	13.031723997262
40.3931944522332	1.08627050346938e-05	12.7570682219402
40.4587455669598	1.09213078268491e-05	12.5139220672263
40.5177341520103	1.08807552522738e-05	12.2566120258755
40.5732363820125	1.06109189083751e-05	12.0403333859509
40.6281943073677	8.57033368292144e-06	11.8078339680142
40.6885657412763	6.14612681550331e-06	11.5945693399716
40.7545996717884	4.92569805700485e-06	11.4293942165331
40.813724676084	4.18507786318064e-06	11.2719968565443
40.8668873071307	4.20329172874996e-06	11.1383892926088
40.9181796847134	5.13115007858185e-06	11.0291024960813
40.9774731142482	6.56641030371287e-06	10.9403284108426
41.0465624362591	6.72080187941005e-06	10.8596975630738
41.102714021918	6.18198183591836e-06	10.8091612147371
41.1722258540968	5.45815024233511e-06	10.7715345372313
41.2540119009535	4.91036512807792e-06	10.7592388178028
41.3143600901551	4.19744145196532e-06	10.754794521581
41.3857080058546	3.06679412395931e-06	10.7632472964102
41.4367805830949	2.42060199763994e-06	10.7721857531859
41.4949166602337	2.88898401730167e-06	10.7891682676657
41.5499627831048	3.35514609826111e-06	10.8104773770797
41.6049793844317	3.80927468961118e-06	10.8382651570768
41.6647722421036	4.13333410258871e-06	10.8788691982645
41.7161322588518	3.94731057155294e-06	10.9194846828036
41.7808949969953	3.47519400324262e-06	10.9870162199418
41.8425398373962	2.80417311656146e-06	11.0636084534587
41.9085813289294	2.32029209914861e-06	11.1581424295849
41.9654122058455	1.95896855252794e-06	11.2527945520797
42.0314378799603	1.65885519991242e-06	11.3683723049203
42.0952470547845	1.59150077647182e-06	11.4913513983617
42.1580569513018	1.58008151274593e-06	11.6216706821256
42.2125100495262	1.58008019347437e-06	11.7521584002795
42.28103379066	1.5406261417476e-06	11.9006347391717
42.3410822335978	1.48807521295805e-06	12.051166541987
42.4084185445465	1.43667412971071e-06	12.2124670717147
42.4620654417269	1.40964916931618e-06	12.3705186947125
42.5204723219494	1.44239910795492e-06	12.5387138865643
42.5732235744479	1.49560239102645e-06	12.7080223903225
42.631744679145	1.52979815738964e-06	12.8910535958263
42.6857138787558	1.52055164413351e-06	13.0752176210388
42.7424423768591	1.45627766114908e-06	13.2664403820393
42.8007472655556	1.36825661171939e-06	13.4634857425613
42.8673504095646	1.30940431675266e-06	13.6660316668115
42.9185032335174	1.37263361090086e-06	13.8548095223692
42.9729743370878	1.45253744147098e-06	14.0452808281095
43.0294775664961	1.50486952126077e-06	14.237427651077
43.0917671421268	1.53543734470144e-06	14.4318445616192
43.1489989249448	1.54963864320987e-06	14.6059413541445
43.2146432330861	1.55725004581648e-06	14.7823756717529
43.276544523818	1.55736299606925e-06	14.9413496507858
43.3409736035955	1.5666516743262e-06	15.0841333152634
43.4021955401235	1.63237857449725e-06	15.2121486357064
43.4687838978578	1.82953947884276e-06	15.3226809301129
43.5295997176391	2.17339374880202e-06	15.4006528189071
43.584531239968	2.61742178454942e-06	15.4254260083771
43.6354017148887	3.11669350417332e-06	15.4245332172292
43.696806955307	3.82756405887343e-06	15.4133033357129
43.747569366727	4.31366329070775e-06	15.3668929406752
43.80589230671	4.76390582227508e-06	15.3080288453855
43.8649520576255	4.95865502535371e-06	15.2451712588969
43.9337395183238	4.86085569483121e-06	15.1734952853946
43.9863274075618	4.48872191094982e-06	15.0664721613576
44.0458873394484	4.12530030039727e-06	14.9688762256546
44.0985135000045	3.82910925530069e-06	14.8635503798619
44.1578525580712	3.68719729069633e-06	14.7497504583269
44.2096934803922	3.68880880195084e-06	14.6359749137919
44.2641900898571	3.84209402729006e-06	14.5095443072172
44.3285091305545	4.22987376487738e-06	14.3875724072286
44.3947841374796	4.58271537443685e-06	14.2630100169472
44.455302037575	4.43598618991482e-06	14.1261140787123
44.528847884968	4.00565898338458e-06	13.999139160454
44.6011183650226	3.28216937890356e-06	13.8594139446452
44.6733879411456	2.45364739331544e-06	13.7135031970592
44.744229050225	1.76779280809019e-06	13.5844658591527
44.8014182403022	1.15762791572389e-06	13.4383144567066
44.870672572294	9.52381668327508e-07	13.2951902883926
44.9254560516295	9.60642532444105e-07	13.1574007264602
44.9834518916431	1.16556643934246e-06	13.0290820974988
45.0426053596372	1.43324167266702e-06	12.9178153738644
45.1034231756469	1.66865382142717e-06	12.795987094066
45.1603933072659	1.80094571796431e-06	12.7037201756272
45.2293805468159	1.88086151505279e-06	12.612607854946
45.2959220859478	1.89520114733307e-06	12.5154118649037
45.3496713576907	1.89672243399268e-06	12.4339870760013
45.4072530183513	1.89978646290775e-06	12.3746817306324
45.4593406419571	1.88525054914638e-06	12.3375210946522
45.5180902204614	1.35349523463932e-06	12.3167967869098
45.572864231409	7.18687745575092e-07	12.3154731570192
45.6364779463114	3.39498843218134e-07	12.3219029210918
45.7133651413018	4.78233827850598e-07	12.3701401466984
45.7781566077347	6.83908888293114e-07	12.4169061721939
45.8556785051313	1.22172371985167e-06	12.500833778295
45.9194904726074	2.02258444805023e-06	12.590938221128
45.9842389759075	2.16769833096304e-06	12.7127994336639
46.0380083857327	2.05828974354022e-06	12.8270262478695
46.089264908	1.92692316615631e-06	12.9539494678929
46.1472038621524	1.82116312283224e-06	13.1173693155165
46.208521627445	1.72427694617579e-06	13.2985430444851
46.2684586376801	1.67954963173165e-06	13.4943494057679
46.3248529423865	1.67685266926783e-06	13.7021497207553
46.392015950171	1.70105417858622e-06	13.9350703915443
46.4567192481096	1.71654781837132e-06	14.1678438797926
46.5068442312271	1.67778045653419e-06	14.3738730979603
46.5741791527797	1.84854004206069e-06	14.6129040389175
46.6277714241443	2.25229388103186e-06	14.8227363022984
46.6955352494376	2.96132782015248e-06	15.0503000613219
46.7481559587407	3.50564649376018e-06	15.2416110848677
46.8168929032432	3.86378568256244e-06	15.4508245906474
46.8783307098377	4.10440877302575e-06	15.636725733272
46.9442681750658	4.3078973413409e-06	15.8170463968732
46.9968269578	4.45445131397939e-06	15.9620998036105
47.0532405584195	4.5606649337285e-06	16.1044606127961
47.107960406212	4.59720268485104e-06	16.2332290208287
47.1603090229309	4.58327029134737e-06	16.3482348448443
47.2166478145252	4.54227085486837e-06	16.4599111139483
47.2678395819917	4.52233336242353e-06	16.550175134004
47.3298728002575	4.58124369159892e-06	16.6490439240949
47.4017415883233	4.68264921312713e-06	16.7402535266325
47.4607820664089	4.78159998972598e-06	16.8122617357351
47.5277579132608	4.85642059204017e-06	16.8740502125716
47.5913025277463	4.88557911520051e-06	16.9177729218729
47.656570641193	4.86587672290465e-06	16.9432974328451
47.7210537422015	4.79377850825778e-06	16.9346102317184
47.7771828894907	4.72973077931427e-06	16.9082332578842
47.8412241983252	4.67901575170409e-06	16.8205317015254
47.8969001078413	4.68481026793867e-06	16.6919144879944
47.9553171603295	4.71427217047452e-06	16.5093760997049
48.0170375885119	4.70826416988422e-06	16.3158632999734
48.0688397862175	4.56256978833707e-06	16.0541040001013
48.1234166289572	4.30562662957829e-06	15.7680382403814
48.1895496951473	4.04001489887459e-06	15.4633967350671
48.252552581802	3.83411003674917e-06	15.1567644341058
48.3108515362297	3.7110571755108e-06	14.807880540969
48.368145476871	3.67938299000314e-06	14.4623366230059
48.4298898547699	3.67984983841103e-06	14.1032264567257
48.4971346108323	3.67445528626141e-06	13.7632238826789
48.5569942759555	3.63484906374443e-06	13.4175673573669
48.6164417498816	3.53726291371168e-06	13.0864933354818
48.6847568886123	3.3598469489753e-06	12.7559294834712
48.7411821931001	3.11229074226743e-06	12.4433530653694
48.8080694071233	2.84256711196406e-06	12.1415627138331
48.8745667011376	2.62015751050591e-06	11.8553242379629
48.9356617754755	2.4883128311075e-06	11.5812560235441
48.9968349646864	2.43861858923219e-06	11.3493573459581
49.0514255016934	2.41544472590582e-06	11.134454023818
49.1125123475724	2.41886143327787e-06	10.9404981829928
49.1780797904977	2.4294051172952e-06	10.7641970851337
49.2423589725443	2.41471341145672e-06	10.6173707629688
49.3021434785743	2.34024461262683e-06	10.4830870289785
49.362192952683	2.21809446278134e-06	10.3728045930317
49.4259136539329	2.13672698906819e-06	10.2773408822121
49.4814501072876	2.16568259146284e-06	10.1999511930109
49.5464925815442	2.29503172246307e-06	10.1302391458217
49.606909597985	2.36594044518154e-06	10.0770308670045
49.6664428384667	2.36603594964325e-06	10.0377850305689
49.7339476239862	2.30966631233014e-06	10.0083401995204
49.7927797163175	2.15856976377191e-06	9.97638081713874
49.860051193971	2.00197186651385e-06	9.95724843072687
49.9110532229795	1.78145741982602e-06	9.93781103048652
49.9627304597613	1.56502463950137e-06	9.92277797194007
50.0240301136132	1.35934274506603e-06	9.91004615927004
50.0888392864623	1.29479403640472e-06	9.90996658724366
50.1458904324773	1.25797016604387e-06	9.91285951265102
50.1979543130094	1.25660462838256e-06	9.92175229984308
50.2496146111083	1.27752747497203e-06	9.93620466215025
50.3108213057636	1.33467388046431e-06	9.96711634868483
50.378187433143	1.4387717360082e-06	10.01539801126
50.4466245571719	1.58840148560396e-06	10.0780356691503
50.513704059263	1.77781705135828e-06	10.1528106388861
50.5642737268194	1.94959740698464e-06	10.2178357691256
50.6190039342983	2.15037482058265e-06	10.2981697862878
50.6786331454763	2.39100224010869e-06	10.3955532735294
50.7498399079821	2.68723668491133e-06	10.5175841801315
50.8215160724597	2.97502227758746e-06	10.6524406706441
50.8733001368518	3.18230453434328e-06	10.7733855720802
50.9339953552195	3.29182727121076e-06	10.9188601133736
50.9955595967258	3.34832457220576e-06	11.0780507999001
51.0471299129287	3.26215256353761e-06	11.2335119458278
51.0974203932976	3.05917171028152e-06	11.3976396552406
51.1513184656942	2.74977518943463e-06	11.5804348479966
51.2049414583671	2.43264111608699e-06	11.7745453535414
51.2596535962713	1.99827035217837e-06	11.9824623985639
51.3233893480102	1.60217381147825e-06	12.2180401078528
51.3832552718622	1.34626138058811e-06	12.4590380787743
51.436284955228	1.13677144455861e-06	12.6959007449971
51.4982560497255	1.02641125543539e-06	12.9600100441846
51.5499474903834	9.81973936640497e-07	13.2094315373986
51.6090811939628	9.95708246872189e-07	13.4825844966858
51.6690253660279	1.0143519655587e-06	13.7625082407868
51.719753188121	9.85074529835347e-07	14.0212913664722
51.7852862407818	9.20116928462822e-07	14.3165033645151
51.8380646386411	8.17340724573337e-07	14.5773993829166
51.8982134997824	7.19630721700168e-07	14.85387356587
51.952093630511	6.21541678271539e-07	15.1038048387633
52.0146642329978	5.45680847627222e-07	15.3708414264345
52.0649922587085	4.76272685042154e-07	15.5873990713785
52.1208394631881	4.11484063564742e-07	15.8058690615447
52.1847445844228	3.65092674130608e-07	16.0291388715264
52.2475554926225	3.45396777605358e-07	16.2272661232164
52.309914542144	3.64568676406047e-07	16.4015212954639
52.3726955770285	4.57186815015462e-07	16.543756958555
52.4254975493332	6.29535399790437e-07	16.6240838383379
52.4922883320932	9.35303637697693e-07	16.7355659585168
52.5482991312835	1.05722216281399e-06	16.7719390433991
52.6131940622733	9.21834682737755e-07	16.8185482434147
52.6657425341556	6.85296351873789e-07	16.795764203371
52.7329181403468	5.3833158929813e-07	16.7990276849303
52.7860088855516	4.2052582195118e-07	16.7361116847719
52.8430660600782	3.39371953807065e-07	16.6698592028091
52.9035562239587	2.69432575007094e-07	16.5867761635532
52.9736346038597	2.21949850517807e-07	16.5161060590264
53.0276987643769	1.92290138510936e-07	16.4122253069192
53.0953956984508	1.81985573049123e-07	16.3096549092119
53.1583452522079	1.73875425111071e-07	16.1997242176331
53.2300778179064	1.56110652713264e-07	16.076220821841
53.2804722312596	1.36248212483395e-07	15.9547691962391
53.3496931081985	1.26339603796406e-07	15.8085749159172
53.4000305963063	1.24251324903149e-07	15.6413905981427
53.4590674919038	1.24643383253943e-07	15.4942163376135
53.5174336135864	1.22449865070562e-07	15.3307431748902
53.5860458825787	1.15673608259449e-07	15.1743439888237
53.6465662188884	1.02280886454646e-07	15.0166778728197
53.7109863802834	8.73285325971678e-08	14.8649246685713
53.76731064344	8.05190670665002e-08	14.7350899300176
53.8305668582862	8.4522247602364e-08	14.5963951155184
53.8843447523916	9.26705862441065e-08	14.480743863079
53.9540747976677	1.05170408411934e-07	14.3722326559485
54.0050404232348	1.08468013686654e-07	14.2602197882192
54.0571810836337	1.09055162439392e-07	14.1779858402972
54.1113700562682	1.068506264027e-07	14.0991462390863
54.1638202799486	1.02782035409145e-07	14.0076685836053
54.2184109933916	9.92163981345493e-08	13.9329889263587
54.2890554042393	9.66512478037635e-08	13.8863776011598
54.3519260151592	9.50232132416857e-08	13.846524364423
54.4171025362406	9.48774862837328e-08	13.8116215915938
54.4719241242947	9.79709032572415e-08	13.7701726236233
54.5225600203961	1.00453354859168e-07	13.7416726467186
54.5804283883439	9.73834187207278e-08	13.7296224155373
54.638978951556	9.289576750209e-08	13.7189002719937
54.6913187238154	9.07192094229984e-08	13.7204483402591
54.7546460834065	9.15270293237938e-08	13.7371927374812
54.8192451962569	9.65487688599436e-08	13.7680288054583
54.8717239843109	1.02759934485435e-07	13.7955325495353
54.9322567058412	1.1122645409713e-07	13.8468108406992
54.9977497206449	1.21902982093146e-07	13.9213261834498
55.0477898509521	1.28995328147018e-07	13.9759356996501
55.0992150182507	1.34097337675231e-07	14.0413672753461
55.1512820255597	1.33411464506153e-07	14.1178827132156
55.2118083372372	1.24469065355939e-07	14.2197188989864
55.2640400525837	1.0478909267677e-07	14.3118749851802
55.3245701501147	7.85063469331869e-08	14.424776945462
55.396591592675	6.07156959337489e-08	14.5598707415955
55.4581839746563	4.344581673543e-08	14.6802781516314
55.5305678052484	3.44845935296735e-08	14.8170271739384
55.588422973811	3.14688129543449e-08	14.9307573360948
55.6520405571532	3.30541190363344e-08	15.0520286215298
55.7163053365328	3.55436690257188e-08	15.1712359679467
55.779383203838	3.57204140448884e-08	15.2844237984535
55.8431248004382	3.69217812215259e-08	15.39387315757
55.8946418093808	4.23365386841449e-08	15.4798404145096
55.9560982493616	5.43777559969582e-08	15.569313131644
56.0098258989309	6.82282956205549e-08	15.631827246523
56.0739251821227	8.40636403877163e-08	15.693855456171
56.1259334311985	9.70112886911006e-08	15.7282551469674
56.1860190827711	1.1222720464287e-07	15.7513312098853
56.2476992016545	1.29514642552869e-07	15.7247949849948
56.3167501225686	1.44819012263182e-07	15.6465762869978
56.386576966535	1.35706328392852e-07	15.522787942825
56.4561486632755	9.95629805965112e-08	15.3650208077925
56.5230849587672	7.42640527758807e-08	15.2399527325904
56.5897208011003	5.89675717554816e-08	15.0758415889822
56.6447077550804	5.75684551462086e-08	14.8690724559899
56.7133667025171	8.04016644961548e-08	14.621477374645
56.7671225737845	1.32635256952913e-07	14.358673312778
56.836119699646	2.37698649089982e-07	14.1578977461725
56.8964827969602	3.70177263156666e-07	13.9248483777647
56.9465106108343	4.6522663897834e-07	13.6867944544585
56.9985754058044	5.28756025570777e-07	13.4837148013894
57.0578732139464	5.78960636783363e-07	13.2962847559904
57.1179418433284	6.109254426702e-07	13.1076917233997
57.1703764891035	6.11956977053203e-07	12.9249553388419
57.2313048009548	6.06101292892627e-07	12.7592795022965
57.284709108855	6.00864491420102e-07	12.5842200540614
57.3459760323913	6.07797938504639e-07	12.439905261614
57.3990065673813	6.15866070504233e-07	12.3138810153558
57.4497079546734	6.22832994967476e-07	12.1839714430239
57.5000115836116	6.27643466848427e-07	12.0820995725699
57.5660139699714	6.30771356453987e-07	12.0009658755468
57.6224262950976	6.312431574515e-07	11.913351907598
57.6922966826321	6.31060305257374e-07	11.8577635538468
57.7557236900117	6.32253182003423e-07	11.7783698937729
57.8275385492282	6.37173209617316e-07	11.7173684136951
57.8884334594093	6.42904102238946e-07	11.6399501659086
57.9389991788986	6.4451847352207e-07	11.5667014726124
58.0070344423476	6.44236541261953e-07	11.4946727487542
58.0669837746672	6.32159176326829e-07	11.4343973652218
58.1366985150849	6.05914515318121e-07	11.3731908691094
58.1957294919304	5.6845131917124e-07	11.3093468611974
58.2498667597917	5.42933863879705e-07	11.250461320059
58.3112596471037	5.56966209291259e-07	11.1957484831118
58.3769902046746	6.22126523201152e-07	11.1440887028992
58.4278159547725	6.79687946416453e-07	11.1037045174297
58.4786069448157	7.29670273584827e-07	11.0545326713544
58.541463582708	7.74938610314902e-07	11.0169631734474
58.5945169021883	7.40151471404298e-07	10.9747646190035
58.6549372495286	7.21691048294935e-07	10.9453618338683
58.7173558398631	6.7640585011162e-07	10.9071082579535
58.7784036831042	6.82037878105623e-07	10.8826287955358
58.8315585248226	7.00076850997198e-07	10.8579127400493
58.893417843067	7.65107829340051e-07	10.8348061896981
58.9459107726016	8.00098366363859e-07	10.8097293287274
59.0053260651216	7.99537629783465e-07	10.8000045313549
59.068646826826	8.07704659287614e-07	10.7918152491567
59.1417014503025	9.62147623552765e-07	10.8019084620062
59.2290261647831	1.05419875431325e-06	10.8374387630109
59.3156198773267	1.18998692943875e-06	10.9045285139101
59.3742855239907	1.28217748597368e-06	10.9565733107456
59.4311595971782	1.35666638827824e-06	11.0258838472837
59.4919446214733	1.42792826123209e-06	11.1142982595672
59.5451875073553	1.50604676426119e-06	11.204905454581
59.5976825841921	1.6053326108256e-06	11.3047089138494
59.6653441953471	1.78624168697823e-06	11.4455478797077
59.7217679310447	1.96949460104455e-06	11.582239862606
59.7723943798491	2.11469226460503e-06	11.7211321544595
59.8255415719447	2.05680256512377e-06	11.8754948864326
59.896337238131	1.77028070752154e-06	12.0739903099544
59.9525509859456	1.34402475874092e-06	12.2602174526939
60.012278383401	1.14257237657919e-06	12.4692374815074
60.0781600396047	1.02646823062841e-06	12.7012375404923
60.1460946850678	9.99466699459905e-07	12.9493070763856
60.2059361622319	1.07333953126063e-06	13.196400273951
60.2711036330698	1.27014615517878e-06	13.4638269347145
60.3318349393654	1.58532743676592e-06	13.7322543928548
60.3904269247754	1.7883083439609e-06	14.0050629263547
60.4406959674369	1.62397597650262e-06	14.2622611548288
60.500549980951	1.6870705517368e-06	14.5479825891743
60.5541361215387	1.74143095729398e-06	14.8198315423531
60.6192087209859	1.7316590311734e-06	15.1171688315542
60.6790611683369	1.65866911753248e-06	15.3997204806195
60.7480858644802	1.57267134208418e-06	15.6937840527827
60.8046856671152	1.46694456697149e-06	15.950605435977
60.8614703079245	1.40271842214158e-06	16.1953243779244
60.9163605062216	1.41282951702661e-06	16.4236786142606
60.9675341823004	1.51369612237784e-06	16.6235968190345
61.040137079964	1.83532172538458e-06	16.8500501615897
61.1075389988273	2.23223790856941e-06	17.0517072063664
61.1683993020166	2.21975675875058e-06	17.2162945376614
61.2199224095822	1.95922663131924e-06	17.3352258660941
61.280726094568	1.5699085620936e-06	17.4466296427679
61.3346628264004	1.23242722785904e-06	17.5257652163189
61.3909135695871	9.40362991632703e-07	17.5774728561825
61.4545972823616	8.51075639660947e-07	17.6042677107154
61.5179056763435	9.82078946034504e-07	17.6124291814706
61.577161967258	1.128616562742e-06	17.5743773074896
61.6284037556516	1.14123058163598e-06	17.5211479829854
61.6838847344363	1.03565015025299e-06	17.4452034324953
61.7347838079584	8.7169442826987e-07	17.3451116859053
61.7864975098975	7.23265553146114e-07	17.2310870703716
61.8423414805095	6.18313503923544e-07	17.102436494761
61.9114223073707	5.74970166546234e-07	16.9889859410552
61.9735927771273	5.55477529338101e-07	16.8368156205993
62.0239666898379	5.61077025744859e-07	16.6875824765946
62.0804696757289	5.93803889431577e-07	16.5041939044895
62.1465882189983	6.51493252639257e-07	16.3385943952519
62.2087112466086	6.9244467125938e-07	16.142135578102
62.2672563031525	6.7548007144924e-07	15.9318285742719
62.3198574970029	6.23571403880077e-07	15.6962707629895
62.3938865217273	6.47266270549158e-07	15.4513705595166
62.455012980066	7.32607302555851e-07	15.2002162023341
62.5217498794644	8.73502652516852e-07	14.9511380519125
62.5736553543949	9.79818998828258e-07	14.6991427921982
62.6441095147776	1.08524093045932e-06	14.4774477929069
62.7035764126072	1.03598159981222e-06	14.2291470195476
62.7717648679686	9.02033884658326e-07	14.0188453801693
62.8266373641908	7.2392485957038e-07	13.7819728180953
62.8955427320117	6.13788344447129e-07	13.574307553182
62.9468249804175	5.68454207115949e-07	13.3911019615527
63.0039756141967	5.77305404731131e-07	13.2154278376929
63.0546253095638	6.18748203989707e-07	13.0328487375122
63.10607733816	6.86471731202332e-07	12.8627110217675
63.156080897214	7.51481460267008e-07	12.7199718343825
63.2092196209121	7.93082428771702e-07	12.5780169930981
63.2688285416953	7.86247305245057e-07	12.4690041767438
63.3196190309116	7.03302123197862e-07	12.3570864841813
63.3817157045397	5.96769217925666e-07	12.2826003476684
63.4522623206059	4.98823741991022e-07	12.2322266921456
63.5081873029636	4.16712876148006e-07	12.1864965800398
63.5647446383594	2.99057868010522e-07	12.1361785778015
63.6337949116772	2.40448610952629e-07	12.1219021502468
63.6942254504463	2.43374718983198e-07	12.1048281472941
63.7490372190776	2.61264315202105e-07	12.1030624147542
63.8127704653623	2.71449644434925e-07	12.1159890060688
63.8684325073089	2.73760526888206e-07	12.1350545944646
63.9241984065328	2.78626693145707e-07	12.1607980821262
63.9804868977245	2.61567749222174e-07	12.1896028295715
64.0475328395117	2.46221191128355e-07	12.2333647042319
64.1144763225519	2.13964841783975e-07	12.2820049276366
64.1749549797268	1.88195653065549e-07	12.3291313051019
64.2349469721127	1.69335687097144e-07	12.3803944241841
64.2892812193236	1.52636709150971e-07	12.4296895496968
64.3407491666833	1.40691464127714e-07	12.4795684428327
64.4062995757908	1.38404579445183e-07	12.5501790766797
64.4704128748443	1.40567226938143e-07	12.624010130383
64.5287209819379	1.43629043946925e-07	12.6956891523749
64.5823660447963	1.42075807289113e-07	12.7654730090361
64.651223998598	1.32185798752493e-07	12.8529099939357
64.721149087927	1.20089164874162e-07	12.9425009148305
64.7865356658016	1.13712587680034e-07	13.0290969258636
64.8552714244884	1.14871698892814e-07	13.1181745683636
64.9150145869328	1.19142245985509e-07	13.1960124218428
64.9851246541485	1.2214971318509e-07	13.279583348164
65.0417640426904	1.19486099638446e-07	13.3427174733725
65.0987282164254	1.11643089960491e-07	13.3891822950308
65.1691880018128	9.97385777850836e-08	13.4070167642358
65.2291039827399	8.70608848783641e-08	13.3569600982386
65.2932517058084	7.88030649511693e-08	13.2780871506138
65.3598129199545	7.53676853828224e-08	13.2515986299523
65.4227552026202	7.44557387964642e-08	13.2199838450805
65.4941225876373	7.68149845288293e-08	13.1798782605045
65.5533219195017	8.17885359128072e-08	13.1544064420181
65.6071644886796	8.54878120032487e-08	13.131615825499
65.6578237701809	7.83305883471089e-08	13.0831027014996
65.7225468358081	7.83993777456937e-08	13.087737379873
65.7770686123658	9.41066044165467e-08	13.1066120959591
65.8373047233115	1.2309048181841e-07	13.1444130627794
65.9007587363437	1.41154327607036e-07	13.1822544616127
65.9546778689401	1.47398964179505e-07	13.2328911034314
66.0057977151428	1.54087379024638e-07	13.2832667313581
66.0711903253055	1.75975690434158e-07	13.3665072617494
66.1326959241178	2.16467880849228e-07	13.4436160724547
66.1874904079421	2.62391549572619e-07	13.5067457080157
66.2539743648985	3.10910463227584e-07	13.5874317348995
66.3093297379467	3.42627135771642e-07	13.6292241091215
66.3736770514293	3.70081197284137e-07	13.6783567083299
66.4492613129752	3.98177255237449e-07	13.7339025388559
66.5257501485539	4.29021619362255e-07	13.751370287482
66.5888577437921	4.57157635563159e-07	13.7236599706682
66.6659121047086	5.03887118079607e-07	13.6804742061656
66.7295403299087	5.56120607598837e-07	13.609151473944
66.7920933140958	6.0867574343138e-07	13.5193353161617
66.8448642609356	6.22480605653742e-07	13.4293044352953
66.9167490847366	6.1561473925164e-07	13.3373833348568
66.9703647983354	5.79456441026918e-07	13.2434558641134
67.031790663306	5.31174103892193e-07	13.1534828955227
67.0989667365776	4.65946323158156e-07	13.0420726363038
67.1643023039093	4.11993257560371e-07	12.9346982394505
67.2285130081793	3.76285522683909e-07	12.8355615294554
67.2879521346052	3.57566743216828e-07	12.7515395070706
67.3532663781388	3.50198048448032e-07	12.6580899311154
67.4188147854156	3.5030295243167e-07	12.5781988063434
67.473362311044	3.48569508396072e-07	12.4995081349408
67.5411256754207	3.26297835137111e-07	12.4164357037393
67.6005256129584	2.83977542253527e-07	12.3404853201664
67.6708169370159	2.52679142467741e-07	12.2777503030919
67.7268029099853	2.38841725970663e-07	12.2319369258981
67.7943705163437	2.43153834792741e-07	12.1899498900832
67.8663763036014	2.48337060823701e-07	12.1646993907831
67.9326533718216	2.41220295076227e-07	12.1480550460685
67.9961528542845	2.77983229359923e-07	12.1383375568577
68.0506199695176	3.47835684191866e-07	12.1236718172451
68.1181701378039	4.18035833224745e-07	12.1406119808732
68.1736232370823	4.63218493759322e-07	12.1698722220486
68.2336331025074	5.11755361744755e-07	12.2141375726516
68.3017405754327	5.64261214721663e-07	12.2788158407089
68.3673813587824	6.04835202115153e-07	12.3615162946249
68.4301834539335	6.57908344441953e-07	12.4596586832114
68.4849171914664	7.13539216134437e-07	12.5627121091016
68.550451790625	7.40499130116073e-07	12.6875166522779
68.6021670307151	7.11040371037125e-07	12.8075938636595
68.6659196559016	6.22685590498507e-07	12.9618149945304
68.7341793613053	5.49303960558167e-07	13.1452409960954
68.7870955646822	4.72576702225607e-07	13.3026358103089
68.8372698781743	4.52243603576187e-07	13.46774963413
68.8902893843846	4.67123755800584e-07	13.6464441278298
68.9424205390656	5.08453643528761e-07	13.8366812710274
68.9935379006914	5.6025651988242e-07	14.0275934130105
69.0570075670801	6.29905606105167e-07	14.2599209462317
69.1131299533471	7.0844353501709e-07	14.4809087656811
69.1797024521771	8.36382820404056e-07	14.7294993481243
69.2319847659755	1.00887930510212e-06	14.9491441132519
69.2875979626544	1.25406598282741e-06	15.1792059409924
69.3526856308503	1.50815231679812e-06	15.4287201150528
69.4063012777522	1.57581702741926e-06	15.6510192003944
69.4633505623341	1.56225684277546e-06	15.8798568368285
69.5146467900939	1.51854732084692e-06	16.0900418347372
69.5819917422785	1.46863965810869e-06	16.3294070541484
69.6382446254031	1.43130301434618e-06	16.5394218875254
69.6955708497492	1.39247386516607e-06	16.7438041163903
69.7659637055957	1.30704378481492e-06	16.9603827911465
69.8232292784076	9.25785039472795e-07	17.1410197425942
69.8912608849145	6.16185776924023e-07	17.3283198967424
69.9564567306924	4.26979715535583e-07	17.4923732697221
70.0202525612818	3.61969590221723e-07	17.6388720776685
70.0845092502918	3.11405825953206e-07	17.7671736617633
70.1504834732568	2.53690819149322e-07	17.8766212717533
70.216530461563	1.78316752080529e-07	17.951099358287
70.2754666876294	1.17018667661521e-07	17.9858922287519
70.341470701864	7.64616777595142e-08	18.0089848883899
70.396162208682	4.81344916861822e-08	17.9892457959792
70.4506208385826	3.16792669435411e-08	17.9536237581251
70.5140832041633	2.33831355778365e-08	17.9068746663525
70.5710001240361	2.16925175394773e-08	17.7911841110574
70.6217992764789	2.8894384202612e-08	17.6439817331206
70.6751210505129	4.80283228488959e-08	17.4858126671246
70.7424214074147	9.58694278567291e-08	17.3211450448458
70.8098023785836	1.81268948931465e-07	17.0901404343632
70.8693488709118	2.87663060400275e-07	16.8320345587977
70.9334747991999	4.15372298294571e-07	16.5649822370723
70.9838271044728	4.82886247632115e-07	16.2758291067027
71.0439960335309	5.41493276173238e-07	15.99535857443
71.0953710021098	5.36543904763624e-07	15.6858939966165
71.1519791745556	5.28507149008913e-07	15.3992399427476
71.2086375578883	5.00367150097986e-07	15.109412230936
71.2621736348804	4.60448306241585e-07	14.7935274534386
71.3126497916205	4.31188813342586e-07	14.4976346454981
71.3741725471418	4.19054393139284e-07	14.1982461167045
71.4289501845388	4.1724786944005e-07	13.9001594031751
71.4955038802429	4.51109905153547e-07	13.6165956777287
71.5474658922983	4.94176330838187e-07	13.3279070257028
71.6016967574794	5.630748466269e-07	13.0684824798375
71.6522212338227	6.29008108009228e-07	12.8297160751476
71.7182030211921	6.94751861406734e-07	12.611524870168
71.785127293404	7.03463834439811e-07	12.3779405234661
71.8405801600515	6.57555465917082e-07	12.1737082125153
71.9015763784368	5.75330183053503e-07	11.9730318008233
71.9631978313763	4.80995766333204e-07	11.7824315287249
72.0263120147574	4.02996111533832e-07	11.6242730134292
72.0797903700032	3.38694897642798e-07	11.4849567038535
72.1418737573985	2.805985709193e-07	11.3380590874308
72.1951802202062	2.42356460656023e-07	11.2145689968137
72.2539869436754	2.1928552437974e-07	11.1194726787438
72.3063653412868	2.03038619611027e-07	11.0246707196279
72.3600039813421	1.96188032778675e-07	10.9620590211827
72.4208360258	1.96030974101849e-07	10.9054160650177
72.4836870945206	2.1123800813796e-07	10.8577871403101
72.5368188125639	2.27041592609791e-07	10.827274509664
72.6046004798362	2.2994076945784e-07	10.8196788343789
72.672222053161	1.94569569531774e-07	10.8188567467683
72.7386747996735	2.12734864785836e-07	10.8294042871547
72.8014048462301	2.40550641937224e-07	10.8452240939565
72.8551864386428	2.55690008498422e-07	10.8619765150835
72.9132601858267	2.59213203201953e-07	10.8860575106251
72.9725437589235	2.62564857269885e-07	10.916973243846
73.0245280858452	2.62195279043707e-07	10.9472659832377
73.0758910429715	2.62132638675348e-07	10.9819647714063
73.1307247087128	2.60023946281656e-07	11.0256564736439
73.1988295979746	2.55355808092724e-07	11.0895495584721
73.2623554005584	2.4697651582815e-07	11.156179657469
73.3197283117246	2.17906733725058e-07	11.222530511509
73.3801956711091	1.6831731787726e-07	11.297822591287
73.4402204383167	1.31511905245809e-07	11.3781976135745
73.5006202763381	8.77531717300793e-08	11.4632133987074
73.5566097898894	7.1652591010089e-08	11.5484272327875
73.6115272577407	6.78112659379031e-08	11.6338300133039
73.6732338977712	7.26939418057086e-08	11.7311244927458
73.7279296850072	7.93448565906424e-08	11.8197342299451
73.7871185367211	8.11831402810501e-08	11.9096169785456
73.852922299181	7.55311454867947e-08	12.0079537167392
73.9069824740772	6.35123139091631e-08	12.0995516298436
73.9666683791935	5.21118407542578e-08	12.2082783425352
74.0314213718051	3.83127070309597e-08	12.3136862553807
74.0894237825151	2.89832159695965e-08	12.431892625562
74.149055704821	2.10580632667414e-08	12.5555206004141
74.2043034161742	1.49781330281419e-08	12.675721426743
74.2754439984758	1.13888695958391e-08	12.8259157515615
74.3338302383921	9.68902650401494e-09	12.9768070005465
74.3874428146079	9.54665887836206e-09	13.137903691691
74.4526101329663	1.08981843292197e-08	13.3179922519939
74.5047778613584	1.31155818806815e-08	13.4948860068383
74.5598777858218	1.55999625174284e-08	13.6739481439202
74.6108378813969	1.82600996499554e-08	13.8418824575523
74.6807647102063	2.31673182514632e-08	14.0655953045398
74.743215267011	2.96302905757165e-08	14.2756462963129
74.7968720767177	3.61448153897115e-08	14.4515206191268
74.8576717656797	4.36404788394884e-08	14.6414592677826
74.9304826425379	5.17646391686428e-08	14.8509363884473
75.0004089063456	5.68333766213414e-08	15.022551633168
75.0592800753487	5.74007821400367e-08	15.1385752290627
75.1112139577266	5.54206652967472e-08	15.1969828919663
75.1612560532568	5.39534179036919e-08	15.2366415617703
75.2193338169998	5.66748304920552e-08	15.2743030523341
75.2843369356938	6.92116281654818e-08	15.2930132319448
75.3453680811461	8.15291805525192e-08	15.2827368261324
75.4108136982081	7.14593762867223e-08	15.2512348517677
75.4694364346311	5.09585524162407e-08	15.1958006366528
75.5206224716127	3.98145710006756e-08	15.1043184280474
75.5865882347092	3.92042345542235e-08	15.0210619429312
75.6495067045066	4.40592500377686e-08	14.9247421168219
75.7136853517749	5.50081194796131e-08	14.8081489125511
75.7786416727187	7.39989811575644e-08	14.6999542482415
75.829043994642	9.3590343981518e-08	14.5756065808246
75.8907180431541	1.33998693121224e-07	14.4524351648304
75.9456858399755	1.78304434736191e-07	14.3297304704179
76.0107016117259	2.47525000372038e-07	14.2061307086135
76.077960152377	2.16941921452258e-07	14.0805071915276
76.1334319731933	1.4190555137356e-07	13.9556980998822
76.2030608075543	8.9271228614481e-08	13.8440692013016
76.2658137322382	5.14777901813236e-08	13.7234823518457
76.3288065193444	3.2078293812685e-08	13.6262551323164
76.3851571333793	2.10782244169655e-08	13.5332173181301
76.4534652345449	1.63021058075063e-08	13.4301371512547
76.5154249575238	1.63861972838426e-08	13.3448457125439
76.5796574991907	2.03383121906916e-08	13.2788505948531
76.6447893303801	2.69841674305521e-08	13.2166165548935
76.7096122709593	3.45576849342339e-08	13.1418418376508
76.7624078744013	3.77206068586478e-08	13.0734823180117
76.8188647222097	3.5242073315412e-08	13.0293755393924
76.8786338752206	2.51156003507283e-08	12.993582059579
76.9441845681921	1.85126699787267e-08	12.9916060219925
77.0105982287584	1.38339910967862e-08	12.9926331085625
77.0776927447758	7.54799598120766e-09	13.0183732133453
77.1373329261759	6.85663076819012e-09	13.045404641262
77.2046516490994	8.2818844474484e-09	13.0962199399076
77.2669735119683	1.10387267312127e-08	13.1593965199155
77.3411919731778	1.79774370713238e-08	13.2566728564411
77.4014613715389	2.94901631495544e-08	13.3433190858658
77.4608613893602	4.74987694820203e-08	13.4474957256037
77.5137661063669	7.18880328167933e-08	13.5448320369174
77.5666010641752	1.00894120568017e-07	13.6615338013891
77.617648016043	9.12384742002537e-08	13.7826817500181
77.6821840238315	6.78070144752622e-08	13.9452065106759
77.7474176255745	4.13809849655035e-08	14.1128251695817
77.7994306185626	2.36132900462763e-08	14.2585482532246
77.8628660144909	1.62178496096824e-08	14.4393725637948
77.9408636259434	1.43772827584967e-08	14.6457823792687
78.0215957931121	1.70567485677531e-08	14.8553282631096
78.0916231150615	1.95748554273436e-08	15.0480486855382
78.1629215512908	1.98563307236084e-08	15.2399094512665
78.2230737091113	1.77126952736334e-08	15.4092491425979
78.2741988937711	1.61076607398785e-08	15.556830103961
78.3377392916421	1.693222228113e-08	15.7245181158863
78.3906649925865	2.35626008674922e-08	15.8682267389597
78.4520125719979	4.18685485059877e-08	16.0225178754602
78.5165511301879	8.10839091148147e-08	16.1752048525432
78.5702780323103	1.30843726121863e-07	16.3038736022345
78.6212648986265	1.21422175881829e-07	16.4220652692993
78.6859620621829	9.40629198641421e-08	16.550920473822
78.7479622865995	7.86384829264472e-08	16.6632647353469
78.8036549643465	7.7236511666967e-08	16.7520880439045
78.8686803075214	9.77701008350338e-08	16.8372861044623
78.923172762904	1.48707206071407e-07	16.8997626712988
78.9889948483083	2.82348152748881e-07	16.949494389141
79.0624101947943	6.18480139756084e-07	16.9763824779554
79.1519873962251	6.06609806099893e-07	16.9966499324566
79.2203980520268	4.93256683891661e-07	16.9774120110236
79.2888568430129	3.65086048360454e-07	16.9189215478576
79.3453844972941	2.48707009485951e-07	16.7799616842602
79.4159563364676	1.90913257927999e-07	16.6251379724126
79.4703266472995	1.68012958275558e-07	16.4507122485836
79.5304276154815	1.61537900772739e-07	16.2408066851929
79.5959679137107	1.61987122803615e-07	16.0079425381309
79.6484888381849	1.60625309760364e-07	15.7479419082735
79.701811202248	1.52771543248397e-07	15.4845044405383
79.7639767905828	1.3741707546215e-07	15.2117818024404
79.8146908864233	1.14931324228869e-07	14.906875220437
79.8808044548104	9.49950194242799e-08	14.6146399774746
79.9330980543079	8.008726375971e-08	14.3045330619388
79.9970238926889	8.19610380988768e-08	13.9804244987111
80.0582646245112	9.94173748447177e-08	13.68157782922
80.1102404730037	1.17135527841939e-07	13.3734835045707
80.1714947389844	1.31612752226595e-07	13.0633510658973
80.2235335734414	1.35490281423019e-07	12.7724683860888
80.2772836590746	1.34694095467684e-07	12.4885719984649
80.3277230183954	1.32351283098304e-07	12.2234715967025
80.3949571628361	1.31659102292672e-07	11.9498080274566
80.4567994049384	1.3599185002474e-07	11.7068897242604
80.507620271482	1.42137121332239e-07	11.4863444843449
80.5579551941623	1.51193919505489e-07	11.2643693178841
80.624496925195	1.79706458168469e-07	11.077310124035
80.6869137078267	2.0982286940971e-07	10.9000010163416
80.7578445408098	2.62163550010268e-07	10.7444342270268
80.8127370040706	2.91074146220113e-07	10.5786694325622
80.8640743484693	3.31100816882798e-07	10.4374062808912
80.9242212282754	4.1787518661138e-07	10.3227799895976
80.9823236250517	5.12024586202935e-07	10.211167397445
81.0348211698827	6.02448065109737e-07	10.1006928039015
81.0986258009009	7.80184399137022e-07	10.0081417152815
81.165509762031	9.94423949519106e-07	9.94128336361683
81.2236627744841	1.14317022527239e-06	9.8929674000862
81.2923141906529	1.27986100391697e-06	9.8551613189367
81.3584584028131	1.2506964860666e-06	9.81782030409256
81.4227578952356	1.12565965781522e-06	9.78475019925523
81.4901292527339	9.30420550123929e-07	9.76478116619035
81.5402944941583	6.64758338248165e-07	9.74911875833964
81.602018002115	5.49207679699438e-07	9.74602947137127
81.6549363482961	5.40822761004245e-07	9.74889056319208
81.7075654440206	5.94734573836207e-07	9.75477297391692
81.7783839395004	8.47958128801356e-07	9.77906260904736
81.8474462878603	1.13176473558009e-06	9.81387369174062
81.9173749056357	1.31335092879432e-06	9.86209613609902
82.0000515706789	1.34101277337321e-06	9.93691250106854
82.0789397019091	1.17943225071455e-06	10.025532812663
82.1488934080653	1.01238842230485e-06	10.1217386822473
82.2064214761771	7.89943031377656e-07	10.2169244267729
82.2746591580619	5.83600735931138e-07	10.3395583628373
82.3348158365266	4.75320680515198e-07	10.4672615314437
82.4040931612138	3.50427558085519e-07	10.6209164865813
82.4595005312571	2.77965773429533e-07	10.7720739297918
82.5292077366531	2.33139066130316e-07	10.9567994015265
82.5971828032754	2.14723916544049e-07	11.1563946195708
82.6488681715959	1.69970045275514e-07	11.3479815041426
82.7076889433506	1.31620524334429e-07	11.565801311958
82.775231218461	9.63624499425264e-08	11.809828886247
82.8353913081131	7.08161348389838e-08	12.0586052888881
82.8862140125905	5.51523352505462e-08	12.3022390068827
82.9459057411119	4.89042405952153e-08	12.5737677302806
83.0073561740968	4.66061866463445e-08	12.8585831152135
83.0580388123153	4.67890295767958e-08	13.1297536333598
83.1089791766972	4.83937149068408e-08	13.4073779564825
83.1683271146673	5.09324633968484e-08	13.7089767422801
83.2266025192233	5.26585854188346e-08	14.0113711874137
83.2799186475156	5.23088011830832e-08	14.302146216826
83.3425789362739	5.06073435235034e-08	14.6134082155201
83.4047318804073	5.01215288399471e-08	14.9193356286194
83.4586760238875	5.16363114494839e-08	15.1928812680524
83.5233075644052	5.57893751325739e-08	15.4866134583299
83.5754684929524	6.21078355934189e-08	15.7277424027023
83.6329998828489	7.17825682109312e-08	15.9726815532297
83.6862665035949	8.47692536454871e-08	16.1829372514921
83.7492213172937	1.05938469156756e-07	16.4044562048464
83.7999829417701	1.31389274950887e-07	16.5506798328362
83.86594119614	1.778895564207e-07	16.7184755139743
83.9344470942655	2.52636088741162e-07	16.8670832223073
83.9897024661352	3.28992555610647e-07	16.9352712914501
84.054553373282	3.95904921298498e-07	16.9871499988357
84.1101127217595	3.37737381215756e-07	16.9793864614023
84.169615547877	2.07810047206411e-07	16.9566321398594
84.2317093833043	1.08188058812312e-07	16.9087373596445
84.2954470764696	6.10561023070388e-08	16.8485571691563
84.3627230862553	3.9285001309376e-08	16.7832931155242
84.413348316616	3.07568687181689e-08	16.6741711275121
84.4752278332152	3.49734336369072e-08	16.5736973378083
84.531094035942	4.37127934802781e-08	16.4484368680043
84.5985740448352	5.20530227784123e-08	16.3114995577726
84.6530614854228	4.94894660382624e-08	16.1825825513619
84.7157537091209	4.29915309011656e-08	16.0543772535882
84.7895214275123	3.54763271740339e-08	15.8973001061005
84.8644926269871	3.28448880384725e-08	15.7391874513592
84.9286838832511	3.28941863088863e-08	15.5888711740262
84.9826141394287	3.38998988772644e-08	15.4182481707484
85.0562068859265	3.6616613584668e-08	15.2660507537622
85.1166054523381	3.96504811652345e-08	15.0895935107548
85.1800515252122	4.4341675700385e-08	14.9000149360483
85.245139603899	5.05750894096619e-08	14.6901958699706
85.2979118384543	5.5957211966093e-08	14.5066985497522
85.3504332946515	6.18918805014622e-08	14.3265675312521
85.4147108411539	7.05186889734336e-08	14.1807071779442
85.4749354173372	7.84610903636537e-08	14.0137739601132
85.5261639100387	8.37543115457146e-08	13.8846340909152
85.5769969295327	7.68277747688682e-08	13.7520679219808
85.627594336547	4.88972942131462e-08	13.6209601912334
85.6928548499025	3.0725344965962e-08	13.5363391366438
85.7482253089708	1.96549499500465e-08	13.4556252576128
85.7999040519873	1.41078313162254e-08	13.3691414217361
85.8564210915465	1.24475540284087e-08	13.3188961256669
85.91856060253	1.32214859211383e-08	13.2639613958794
85.9765119902659	2.20024095837776e-08	13.2387263822947
86.0428115934561	3.52502311663492e-08	13.2210997490229
86.1090233750965	3.96495163451245e-08	13.2226968057173
86.1731239363328	4.30781445166015e-08	13.2464102235819
86.2259249301494	5.11908624033781e-08	13.2578888189055
86.2951050343286	5.99850873891696e-08	13.3138731693576
86.3592218652565	6.12370599532176e-08	13.373383752404
86.4153117951704	5.90788454913378e-08	13.4319773699399
86.4802403767883	5.33266863346732e-08	13.5064749670203
86.535112681809	4.75885058818644e-08	13.5759851763402
86.5978763436679	4.37757400814659e-08	13.6717027258557
86.6675308074747	4.05425220285025e-08	13.7849586979327
86.7416120090369	3.62086320659441e-08	13.9067383592442
86.7998338957878	3.31254352763506e-08	14.0087953441436
86.8721677556766	3.02210420309959e-08	14.1355944646354
86.9340957119224	2.92821547926363e-08	14.25039042886
86.9999585656726	2.99680575842782e-08	14.3721425411031
87.0523074352459	3.14126254775377e-08	14.4731667900932
87.1132680750969	3.50742603564443e-08	14.5885850340784
87.1778451369626	4.05371950697013e-08	14.7083896595452
87.2353810466307	4.49063286844524e-08	14.818182720156
87.2901322871136	4.65079393106996e-08	14.9232085184385
87.3574013336839	4.60780216405669e-08	15.041557570788
87.4193123660676	4.1978325379496e-08	15.1509570154382
87.4925748978653	4.11399890564776e-08	15.2654500283766
87.5627457521847	5.60916080487515e-08	15.3703271043048
87.6187606317341	9.51841069625449e-08	15.4524352539612
87.6821950021391	1.55193390603525e-07	15.5388265383484
87.7437300502152	1.57882941486614e-07	15.6040782039365
87.7993358185937	1.22227963262523e-07	15.65722212872
87.854342923008	8.76826345388732e-08	15.6947550445369
87.9089763754778	5.2469263715446e-08	15.6749282263603
87.9711771787498	3.54520477714976e-08	15.6284812819794
88.0297597215263	2.94783327194591e-08	15.5397863696886
88.0814010250563	2.94576908989737e-08	15.371904176237
88.1413134961591	3.16527352518538e-08	15.1829310956488
88.1920387039344	3.27941416737391e-08	14.9838654464454
88.2582318124611	3.27009339864899e-08	14.8131378198148
88.3086794470546	2.88145511438884e-08	14.5865215633846
88.3607359752544	2.27225820619506e-08	14.3738191596365
88.4163811023571	1.53825681088351e-08	14.138256784798
88.4669486032457	9.74912106562385e-09	13.9310094937446
88.5288219479182	5.85160573520895e-09	13.7057613904425
88.5795871313321	4.75829118779548e-09	13.4829886278648
88.6309013987576	5.4052042748479e-09	13.3000908167949
88.6897242613442	7.3218572645414e-09	13.1198236039503
88.7397497676418	9.80217819710694e-09	12.9323582090451
88.7924038232609	1.30128973738363e-08	12.7704222274501
88.8447073052437	1.69413933360445e-08	12.6346443232349
88.8958661470511	2.14607713893589e-08	12.4964156107439
88.9602519056595	2.80000784128502e-08	12.3823102643413
89.0170551740657	3.37389154919979e-08	12.2810564637161
89.0849910996585	3.93390421685888e-08	12.1962500910912
89.1417838946247	4.1483376663204e-08	12.0944975573368
89.2001131329778	4.08761652410395e-08	11.9982707079464
89.2554194363911	3.6856820685547e-08	11.9068466271744
89.3088841854926	2.91829514243681e-08	11.8082240561476
89.359241639549	2.08865784000582e-08	11.7116894601601
89.4317800687869	1.69918098148929e-08	11.6316087789202
89.5012586779992	2.15837838570378e-08	11.541724789552
89.5661206249589	4.1019618976316e-08	11.465596368474
89.6190667632492	7.05060805676554e-08	11.3870197583259
89.6789216549328	1.33031403608116e-07	11.3176644677762
89.7449258189299	2.28411692511873e-07	11.243312248478
89.7974022502697	2.92701932997146e-07	11.1868402492147
89.8508716271275	3.51458132881413e-07	11.1198700721823
89.9128823640737	4.00379247203787e-07	11.0570367415001
89.9693181790559	4.18027429919463e-07	11.0131022491142
90.0219773442078	4.04703976298598e-07	10.9660277715207
90.0733156231189	3.61885039992274e-07	10.9331702921762
90.1427555100013	2.87442830518818e-07	10.9024617261204
90.2097095459704	1.91684595784877e-07	10.8756664249355
90.2709172031244	1.11315206300382e-07	10.8537171886269
90.342581965261	6.13340783340302e-08	10.8369628750219
90.3982953334132	4.22377983818001e-08	10.8311349945555
90.4610154301032	3.1126315544924e-08	10.8283860906652
90.5230516909124	3.47581419986657e-08	10.8345521172102
90.5938947487626	4.12252839082951e-08	10.8529092770407
90.6692984629973	4.69633728860099e-08	10.8919486067117
90.7453524915913	4.86302761727612e-08	10.9493786200827
90.7971024472164	4.03390336883612e-08	10.9948486656023
90.863543070392	2.71076841750908e-08	11.0740510855365
90.9271399571863	1.95995895575482e-08	11.1687107233894
90.9793178357145	2.09583096678554e-08	11.262118992791
91.0533742943101	3.2416967309532e-08	11.4028587918591
91.1150982430161	4.85342632966976e-08	11.5475136898276
91.1774679298334	5.89051523479588e-08	11.7095084966537
91.2342498350036	5.75618437830939e-08	11.8773859331703
91.2843330807857	5.13655483325207e-08	12.0471111099154
91.3401597645556	4.34410094017507e-08	12.2427073733186
91.3957174603597	3.43144552624452e-08	12.4492947036043
91.4473723650364	2.82251637295437e-08	12.6605798671901
91.5123994658668	2.58557147910858e-08	12.9110394004579
91.5772001948953	2.68341311640622e-08	13.1737537381378
91.6329621299458	3.09748947495163e-08	13.4306986570837
91.6842648770491	3.75362172404102e-08	13.6841949388036
91.7373548786083	4.54096049333524e-08	13.9503162209589
91.7935658134523	5.17587915784024e-08	14.2299708229376
91.853946808864	5.26976813970191e-08	14.5228295655862
91.9129903718078	4.76906967995425e-08	14.8155658992723
91.9656877707822	4.16765786032432e-08	15.0931643211165
92.0269973097504	3.6078023712512e-08	15.3900570121001
92.0987882162176	3.24488406066828e-08	15.7012191044998
92.1705900610369	3.07750077569707e-08	16.0038657246693
92.2400480246073	3.08086441387609e-08	16.291579860238
92.2949102854022	3.1861154905995e-08	16.5292252546647
92.3617160128709	3.31981256787312e-08	16.779584500943
92.4239830014875	3.32553693964504e-08	17.0018266493666
92.4893563667309	3.04219753708991e-08	17.2046227455876
92.5426511733434	2.67005631440618e-08	17.3571594494754
92.5993179385806	2.23989265482872e-08	17.4897459010115
92.6551302549192	1.95630447326233e-08	17.5862789764598
92.720288335252	2.1172439021267e-08	17.668593133002
92.7857383224991	2.84405833236034e-08	17.7343374669188
92.8360803376975	3.77675828343345e-08	17.7189113158621
92.9007096016864	5.30554796858936e-08	17.7153183388107
92.9616673755776	6.88921196936127e-08	17.66845687229
93.020621854987	8.42193458722308e-08	17.6150592264951
93.0741378406188	9.36681634847509e-08	17.5154607930061
93.1433108691782	1.04875425226533e-07	17.4012272167218
93.2098301832478	1.16127473286919e-07	17.2734614337795
93.2735686528643	1.3254068529717e-07	17.1306356987748
93.3426715130197	1.28812418121657e-07	16.9472121774905
93.4192180239887	1.18106422794543e-07	16.7570102740459
93.5038668501359	1.01417453622122e-07	16.5321395520359
93.5550343686446	8.50798916735532e-08	16.2975640277879
93.611984511125	7.1850815299646e-08	16.0817976107548
93.6854751869304	6.02879504920198e-08	15.8432697863318
93.7464775646731	5.29371196755473e-08	15.603183167246
93.8146749151989	5.17801112094227e-08	15.374009584502
93.8687546467306	5.2820380790556e-08	15.1442640147039
93.9203390687127	5.60122590739832e-08	14.9151947154085
93.9705324309586	5.94127967635378e-08	14.6700086295659
94.0250601937756	6.35641000000158e-08	14.4365839918288
94.0791272838522	6.41685631477073e-08	14.2253708148872
94.1434354483007	5.89675966900692e-08	14.0036737992497
94.1940814103182	4.81873307531195e-08	13.8082988684601
94.2468175962246	3.61396284775009e-08	13.5900154576159
94.3037384709342	3.01705633501024e-08	13.4173809447761
94.3588848531562	2.9066261934776e-08	13.250591580582
94.4163205603356	3.23042878981086e-08	13.0884215838197
94.4849071209365	3.94130302637667e-08	12.9547122152699
94.5356320472029	4.51815740489639e-08	12.8038488498178
94.6029735621593	5.37089882112152e-08	12.6959053935618
94.6686050231481	6.13353042816545e-08	12.5985637801029
94.7280622715779	6.621988846951e-08	12.4979712637965
94.7992137521725	6.87023446459969e-08	12.4328005733491
94.8603595988374	6.54870706460124e-08	12.3698230038173
94.9238654487135	7.02702457473222e-08	12.321547286062
94.9798176284751	9.47620082504543e-08	12.282220146141
95.0549191915202	1.23745134759716e-07	12.2539105418512
95.12226663322	1.1806713465542e-07	12.243302246415
95.1774109940282	1.0035698041982e-07	12.2275472439529
95.2275168170296	1.08324490123154e-07	12.228208533001
95.2942481349905	1.28148350121286e-07	12.2532650439135
95.3630001421756	1.39901556879883e-07	12.2919324836353
95.4247602706678	1.42814172164014e-07	12.3326269569437
95.4771707239584	1.40740850564783e-07	12.3699520096915
95.5317333516818	1.278724744758e-07	12.4133711221455
95.5906763303236	1.13617777810232e-07	12.4689454442911
95.6533440788062	1.01026041228164e-07	12.5349970106195
95.7050710653856	9.42895018618294e-08	12.5917684848567
95.7551106193077	8.85775955107775e-08	12.6498805614979
95.8161940098733	8.45806250249451e-08	12.7264792431679
95.8814728299769	8.59777875885606e-08	12.8117069026801
95.9338565418307	9.28402968245431e-08	12.8845030828995
95.9942797559541	1.09454799304118e-07	12.9699971625496
96.0471732438005	1.34047023524669e-07	13.048861851903
96.0999457919658	1.65009476074559e-07	13.1295697826325
96.1677877904627	2.10520924269463e-07	13.2265727729654
96.2307178799576	2.64232166118892e-07	13.3190716466773
96.2843951165806	3.13503830076601e-07	13.4017007659587
96.3449389226139	3.62050370427946e-07	13.4888058151053
96.4138896488323	3.73427058152648e-07	13.5716411094006
96.4741931753859	3.64989084040235e-07	13.6478463604602
96.5442191997181	3.17686585194835e-07	13.7139433457092
96.6015699449499	2.59372568266447e-07	13.7577242189432
96.6632108205705	1.9343660969442e-07	13.7702149598582
96.7170836996542	1.35062428182941e-07	13.7419202989186
96.7740015993964	8.96601232864446e-08	13.6893765581243
96.8316811761699	6.60994382806355e-08	13.6820671414903
96.884340915163	4.60859042453615e-08	13.6209909039304
96.9510567213246	3.83828996494465e-08	13.5710813987543
97.0113626121168	4.23471583155168e-08	13.5448767603964
97.0761643593563	5.82026545097202e-08	13.4793319952313
97.1309044039252	8.44705307964241e-08	13.4336942292582
97.1864230769502	1.1766796587555e-07	13.3993597823829
97.2471929183873	1.51203666700662e-07	13.3949096973261
97.3009963069211	1.62186298373175e-07	13.4049696699085
97.3535566327915	1.42202534382357e-07	13.4149766963488
97.4052342927365	1.11099959743686e-07	13.4342809832116
97.4556337295598	8.33436824811892e-08	13.4637472565357
97.5062250679644	6.24261194232209e-08	13.4858041424004
97.5568355993465	5.36558809042552e-08	13.5110095734238
97.622797825252	5.76866210686381e-08	13.5816376168866
97.6732186851199	6.95461930211123e-08	13.6091937487576
97.7246853745439	9.02669755810158e-08	13.6300490312858
97.7851001242253	1.26217312364355e-07	13.6604855081532
97.8404494167956	1.70188282339096e-07	13.6593429765662
97.9025535094336	2.34465223060642e-07	13.6571154446113
97.9526591660125	2.9149563135635e-07	13.6206135536441
98.0092493470708	3.69599499667591e-07	13.5749026128234
98.0730081196365	4.62545480501373e-07	13.5165849398927
98.1328164400804	5.21510812909733e-07	13.4405155992473
98.1910193317055	5.30901395368501e-07	13.3555560564337
98.2450587251349	4.87055672992213e-07	13.2760014136769
98.3158441241684	4.07681181437058e-07	13.1859003608168
98.3733112758251	3.22720885699089e-07	13.0959865350416
98.4396969570183	2.54388640676675e-07	13.0038444650765
98.4917590850074	2.10460630313163e-07	12.9261604113711
98.5479503941063	1.75681262201926e-07	12.8466937894444
98.6038028590808	1.47971195280121e-07	12.7712320081578
98.6584138662027	1.17461163335323e-07	12.6880834032135
98.7226289830002	9.03750848864466e-08	12.6087441206629
98.7747887093668	6.84177576893092e-08	12.5529592221343
98.8311724641046	4.54238373920367e-08	12.4831630639037
98.8814205648819	3.11187403207584e-08	12.4229490522287
98.9364437969083	2.28306539564068e-08	12.3701899818066
98.9943751666912	1.88080620204293e-08	12.3284534095388
99.0593916248105	1.69512590897161e-08	12.2753155620765
99.1158136774579	1.68625180014141e-08	12.2311123845126
99.1802553768388	1.79159511970885e-08	12.1970763365332
99.2538071372905	1.97408441307526e-08	12.1690559581393
99.306432147049	2.00313245035446e-08	12.1388887914871
99.3597745850562	1.97494634188468e-08	12.1130186318963
99.4277792849016	2.2381787097845e-08	12.1260901985082
99.4851261180691	2.59610061712101e-08	12.1396652998728
99.5532198896467	3.17371769036766e-08	12.1666550315211
99.6207999602326	4.03703370532014e-08	12.215314864882
99.6709062745514	4.62209641538495e-08	12.2533782315924
99.7365076949427	5.29870709439086e-08	12.3318102440052
99.7914366592	5.71590701647492e-08	12.411428227989
99.8455437919405	5.98919275447132e-08	12.5035677808098
99.9113350360515	6.15687569000639e-08	12.6274539997236
99.9648340857546	6.13110027678945e-08	12.7463333711899
100.022518765434	5.93370857844027e-08	12.8835216787217
100.079911872669	5.71224789843903e-08	13.0392735257966
100.144982010251	5.47103536582525e-08	13.2223580182051
100.206000430413	5.42565998812378e-08	13.4114400635025
100.260066082302	5.85720407542023e-08	13.5986275586512
100.311177333393	6.73221253151731e-08	13.7879075936087
100.373201796821	7.77522001462378e-08	14.0094220842326
100.429613360265	8.42075011249967e-08	14.2311801562549
100.505549617805	8.80239904496219e-08	14.4915620252398
100.564297989156	8.99181186416294e-08	14.7281732233379
100.633047315125	9.16319818011615e-08	14.9868555248764
100.704138990271	9.29667007643662e-08	15.2485660928461
100.775876174673	9.40204465033706e-08	15.5082842570541
100.848533984676	9.33920028548503e-08	15.7632462894106
100.922290654278	9.06878879502461e-08	16.0110619203557
100.987067865193	7.9835995530636e-08	16.2331992333819
101.050557098633	6.43177928151454e-08	16.4407274370745
101.104373140214	5.34844852641345e-08	16.617076049006
101.173499384613	5.09064943927759e-08	16.8114295426323
101.229159835423	5.38347907509095e-08	16.9566540840056
101.296338036967	6.07581207083554e-08	17.1004834078674
101.347328833744	6.51322156355614e-08	17.1955112563487
101.416264529912	6.82921872917697e-08	17.3125339240714
101.483573577738	6.87994186068106e-08	17.4001216553337
101.548959553877	6.69352969121919e-08	17.4512356485618
101.612796548219	6.38032453043715e-08	17.4638836807807
101.674095132866	6.25277714866655e-08	17.4670092543866
101.744483494205	6.43581372584786e-08	17.4585034085028
101.801895022659	6.80669798248282e-08	17.3795170660323
101.868150017416	7.80921309508201e-08	17.2693921322053
101.934957392537	9.36124984100968e-08	17.1631999334179
102.008899615774	1.13270677505597e-07	17.0103095406451
102.072937820109	1.29315283058331e-07	16.8469926411623
102.151356834725	1.43564552621532e-07	16.6658684062709
102.220302319653	1.42706704038219e-07	16.4201419692388
102.286856218032	1.30896750825845e-07	16.1652652160925
102.342389189882	1.1157539514298e-07	15.9196414029144
102.411135065088	8.62245095913266e-08	15.6444652118054
102.474012919785	6.17580803732251e-08	15.3420885684165
102.535424414021	4.55187382513484e-08	15.0505709511705
102.59777984887	3.70505392196895e-08	14.7369294606106
102.64779753232	3.49865336538825e-08	14.4466994003836
102.713862857318	3.71196988077786e-08	14.1490087647011
102.778345179123	3.99758969044509e-08	13.872234586031
102.839788247922	4.16970859005682e-08	13.5931766907341
102.894377184662	4.20787306710775e-08	13.3184566694874
102.951369150712	4.20974637591467e-08	13.0632195565307
103.020212717956	4.33388780852572e-08	12.7927949949862
103.087553448598	4.7048379947581e-08	12.5442062609374
103.139764556075	5.15464058679988e-08	12.2979642891943
103.201162476616	5.87882362068016e-08	12.0845585963818
103.256414357131	6.62295928903202e-08	11.881232308504
103.310133695744	7.39283921593691e-08	11.6822074646644
103.37083591028	8.30671645962563e-08	11.5122406727298
103.421759112102	8.86285531535299e-08	11.3573933240354
103.486846752416	9.60103886103868e-08	11.2207157606841
103.551464023729	9.96222242708833e-08	11.1004223020521
103.615394637737	9.89402232334088e-08	10.9933127256428
103.675689783232	9.34810603982925e-08	10.8994526103522
103.73929592947	8.13874519909821e-08	10.7979467177528
103.793812430468	6.97235791458351e-08	10.7341928154832
103.853197251751	5.75342991764019e-08	10.6819304953734
103.916955773796	4.55657844880065e-08	10.6330591575822
103.970267774789	3.74244742023809e-08	10.6011284392569
104.025282332678	3.19203955028335e-08	10.5760687435449
104.083070665475	3.91083370976954e-08	10.5694101881279
104.135767453548	5.56823273997655e-08	10.5660932827742
104.187461726922	8.63219150481184e-08	10.5681274867295
104.245455143858	1.3881551833418e-07	10.5814971504722
104.298100777318	1.85859661290779e-07	10.5983242298298
104.356288970265	2.24655515450511e-07	10.6249599404909
104.41065005309	2.30262761470983e-07	10.6541376685218
104.475722234623	2.20872404181723e-07	10.6994855919109
104.533429963239	1.85796629144932e-07	10.7446676998584
104.601208441316	1.57020755251589e-07	10.8064917798141
104.658826847145	1.2250571802776e-07	10.864722913881
104.724659069454	9.06988859043843e-08	10.9374278278308
104.791508545902	6.71757686521208e-08	11.0172146262534
104.864944674136	4.57699951418812e-08	11.1080643774281
104.93023883323	3.99384454740878e-08	11.1982771426345
104.995665480373	3.62986640482104e-08	11.2940487620879
105.052742978087	3.55908433872295e-08	11.3880370774716
105.124067456496	3.28755345609168e-08	11.4984990027274
105.188532121483	2.38124508089694e-08	11.6098611314991
105.259630727273	1.18131173941455e-08	11.7302284257946
105.313909598518	6.87130443752034e-09	11.8441403378213
105.371154406191	5.77759636021492e-09	11.9640502358624
105.42217690861	6.45167485173782e-09	12.0768108592556
105.477397123632	7.19423681093178e-09	12.2089185444282
105.530662731763	7.81074411305018e-09	12.3449661150189
105.596461923037	8.19501581481931e-09	12.4910666933358
105.65259446444	8.55474499900051e-09	12.6430237081562
105.705002254621	8.44586129944717e-09	12.7895450807379
105.762646653512	8.24224935857142e-09	12.9538517026253
105.824459627216	8.3644605653807e-09	13.1489683382084
105.889376176825	8.65857604319297e-09	13.3474291112122
105.944533461446	9.72355785760356e-09	13.5459573401637
106.001688568366	1.20626179845929e-08	13.7560809003538
106.054935167773	1.59017662266928e-08	13.9535660333181
106.118313954343	1.94617503788558e-08	14.1845215254767
106.182145361166	1.6387640900593e-08	14.4129113635816
106.241315171349	1.05154776369677e-08	14.6234400934186
106.293511906619	6.50668183049222e-09	14.7961956213688
106.355076266666	4.86747562809e-09	14.9883463511384
106.411054745853	4.77237767382719e-09	15.1463277203141
106.473758085485	6.21929507632173e-09	15.3071591378415
106.523778013576	8.75778735224407e-09	15.3909969543028
106.577718464109	1.37331351411472e-08	15.4679602790196
106.627950774242	2.10783903169794e-08	15.4975856401293
106.694417902985	3.75405894884581e-08	15.5524365427639
106.74473135567	5.47932261224135e-08	15.5339156780746
106.799245620433	8.14195687127001e-08	15.5004155677066
106.849679750149	1.07927816808602e-07	15.4406716082395
106.914187515903	1.32066482970166e-07	15.3774697306614
106.967866775329	1.0529077071068e-07	15.2872846829274
107.03757702072	7.99126526174922e-08	15.1990556997
107.090944924251	6.97716055813615e-08	15.0967335780547
107.141235782273	6.76653361862848e-08	15.0001128484258
107.204641973702	6.93294559016864e-08	14.8839739124786
107.257093678984	6.46558003403279e-08	14.7792604270185
107.320592347699	5.38162443521512e-08	14.6587999228566
107.377321041583	4.64429213981673e-08	14.5592577707311
107.44612402979	4.00818446011557e-08	14.4340040464631
107.511287396387	3.61198627748689e-08	14.3098526882661
107.564583204309	3.38276800437638e-08	14.188075612422
107.623626127889	3.32087952385704e-08	14.0691155137179
107.68513223746	3.32113693326721e-08	13.9555037377195
107.737990063531	3.17960257134865e-08	13.829440561268
107.800949395792	3.40858680972945e-08	13.7279351203893
107.869710649265	3.92962701197216e-08	13.6158108652801
107.934284809745	4.56250577215629e-08	13.5080300886719
107.997934203014	5.32126739678276e-08	13.3965519707963
108.064790187476	6.31780082293649e-08	13.3113361681254
108.119209837455	6.41689142720561e-08	13.2108559518507
108.173856458752	5.83615424582532e-08	13.1356815242061
108.239787776688	4.41291154350953e-08	13.0835156750052
108.305954533729	2.93191905920538e-08	13.0607987959816
108.35609577525	1.89750848172471e-08	13.0220806118431
108.419240113681	1.62590809072903e-08	13.0154352631329
108.473740641539	9.16804801967204e-09	13.0159257421018
108.537353003056	6.1584556194374e-09	13.0396549916239
108.592545951555	6.26525302953072e-09	13.0779867563742
108.650805849725	6.39611654150209e-09	13.1213630235395
108.7214160191	9.07319627410179e-09	13.1982392684332
108.790327289067	1.74183021755175e-08	13.2928721229195
108.840529389787	2.86658880607989e-08	13.3739744157845
108.900290210271	4.60757804481366e-08	13.4848359919086
108.962263595303	6.61880539760072e-08	13.6082134551461
109.016291450484	7.50914259235938e-08	13.72837864945
109.073190090847	7.49888166830874e-08	13.8705354999083
109.130157650237	6.50486599716538e-08	14.0187483177184
109.186312407813	5.4267202620346e-08	14.174045719245
109.238090037275	4.34113475827723e-08	14.3239645198024
109.291649017246	3.08268508159638e-08	14.4814535295575
109.358231256913	2.28743516827558e-08	14.6710132309671
109.416986141326	1.50864060268707e-08	14.8445572052028
109.480906694404	1.11234928800924e-08	15.0283618226653
109.533089458164	9.68440772173147e-09	15.1857855556725
109.600861505972	9.56996701252496e-09	15.3717345027959
109.657090349279	9.55239812237072e-09	15.532967389421
109.729351254652	9.53955909000146e-09	15.7157289751101
109.787825470443	9.47228374588088e-09	15.8713051878842
109.859717243159	9.44550910393389e-09	16.0394681679686
109.926608194846	9.57082192284949e-09	16.1936142893976
109.979573479978	9.18175813543992e-09	16.3175670278806
110.035190690638	8.12555036062349e-09	16.4366796422644
110.094018245037	7.57172893645131e-09	16.5522627512109
110.153396237328	1.09918447824151e-08	16.6569716771881
110.204955596605	1.90967911532313e-08	16.7292749688875
110.266895793428	3.36248738713214e-08	16.8045626707067
110.336774488654	6.37712059943418e-08	16.8570358835635
110.413081671852	1.37401637300799e-07	16.8941920423405
110.473603788953	2.14262399803661e-07	16.8618799619973
110.530540875724	1.94839920804284e-07	16.8120342776163
110.585087064958	1.32365180824344e-07	16.6976372133908
110.646331824339	9.15629425280826e-08	16.5860780164607
110.712716179565	6.07432132868977e-08	16.4193792354239
110.773911808882	4.0501853766707e-08	16.2146117698608
110.824882825652	2.71948337626792e-08	15.9588743844545
110.892924338574	1.94067964874373e-08	15.7083918711608
110.951342288264	1.42276129647694e-08	15.4338523693159
111.007317839624	1.06819512165067e-08	15.1665348757348
111.070182774693	8.00135182599408e-09	14.8565104809841
111.125204260903	6.71221662836706e-09	14.5504481535556
111.191916754076	7.10311088749057e-09	14.2312281785062
111.258783398296	8.90944646339994e-09	13.9440493102763
111.322078371891	1.00184548699798e-08	13.6499423620506
111.385378908141	9.82907692768388e-09	13.373702847369
111.437710008921	8.85076542288265e-09	13.0914114158751
111.498798267349	7.90533678299465e-09	12.8209244657466
111.561214298835	7.29224433583845e-09	12.5381171705997
111.614614563377	7.38553562484314e-09	12.2809392595247
111.681016084899	8.93457270512459e-09	12.0426150759712
111.743961465989	1.21194819796927e-08	11.8069790788855
111.806256126926	1.78940866965425e-08	11.5791354613342
111.86369684406	2.65048333788423e-08	11.3624284525483
111.914990180221	3.78989436774356e-08	11.1743260040879
111.973743391292	5.82837086488993e-08	10.9976029858435
112.033693734321	8.87232747058867e-08	10.8414018030064
112.09909059714	1.38194632824587e-07	10.6850899105565
112.165137387038	1.98039758612837e-07	10.5433913628135
112.221597040169	1.97327393594205e-07	10.4221106303597
112.279684336903	1.59649110386548e-07	10.3240859130111
112.340369111452	1.22296395949709e-07	10.2251086231963
112.402295530792	1.00034425331993e-07	10.1460885004965
112.462623447274	8.56332617372755e-08	10.0706338073898
112.527928438343	7.95411415854229e-08	10.0216051070547
112.594512587672	7.63542290232912e-08	9.97664416555418
112.649959456001	7.53377267432489e-08	9.94357287927515
112.712618096489	7.54337409946316e-08	9.9052009112229
112.780143405093	7.56651085912089e-08	9.88706923898664
112.844541981042	7.59462444749063e-08	9.87241668950098
112.895246897901	7.95212267938311e-08	9.86385232502641
112.959517970532	8.83291833308606e-08	9.85769227267203
113.022159244379	9.57926349432626e-08	9.86030096116258
113.074400865484	1.01797657705248e-07	9.863325761359
113.128778754422	1.10420943995376e-07	9.87404964161365
113.190016028167	1.271832570836e-07	9.89433131227572
113.248013815269	1.56977449533277e-07	9.9197400579262
113.298271422058	1.99549687712547e-07	9.94650270628623
113.350379284662	2.61620786769482e-07	9.98189313005323
113.416865065147	3.54607469556915e-07	10.0421978493749
113.468169694293	4.02811156736646e-07	10.0962664303463
113.52596755255	4.12325105036104e-07	10.1694398956945
113.591909785048	3.92001352719764e-07	10.2657657088798
113.664699522031	3.33270108366047e-07	10.3844543645891
113.722599388755	2.58442138005857e-07	10.5005160333523
113.787637730801	2.18235345342753e-07	10.6400570373408
113.854903765314	1.7174354905758e-07	10.7975707087436
113.906640820012	1.23408095645907e-07	10.9482685283898
113.973135025544	8.8450383551148e-08	11.1345734941317
114.026185211727	6.43685061460699e-08	11.3173200889349
114.093754746881	5.06602639604388e-08	11.5351647397484
114.149998635561	4.71812608654294e-08	11.7532187376521
114.214943362309	4.81936717714407e-08	11.9977666058979
114.274463034764	5.16910733088611e-08	12.2483366814911
114.326667629615	5.65751922192174e-08	12.4971990703452
114.377571292936	6.21973337403743e-08	12.7533558377636
114.435504625267	6.82514060667822e-08	13.0323219227168
114.485714421875	7.33463408260444e-08	13.3019525067173
114.552505859936	7.60926701630374e-08	13.6094359915347
114.606286376521	7.22141939744819e-08	13.8965258979106
114.673440512879	6.04256363531353e-08	14.2122777879896
114.736652063602	5.19621756328e-08	14.5184630784267
114.793201405331	5.65961905674813e-08	14.8040245364556
114.858026095528	6.98390198932108e-08	15.1065066904517
114.910184160472	8.33231755421884e-08	15.360267367655
114.968920151769	9.77716559873066e-08	15.6205233235168
115.036216304794	1.14604998032919e-07	15.8896386873835
115.101955118449	1.32502600778386e-07	16.1317256965402
115.17747421737	1.55673920775487e-07	16.3715540425821
115.237883769165	1.79987341353711e-07	16.5398142658234
115.311387911325	2.18704089248265e-07	16.716728381299
115.378034677755	2.6420665790323e-07	16.8377903726389
115.434947823936	2.88864245113001e-07	16.8871440861156
115.501655871496	2.79145364668032e-07	16.9348310723872
115.552786269957	2.03009541537725e-07	16.9130120510462
115.602902873628	1.35605014990117e-07	16.8812490324706
115.662984986866	8.65018136254804e-08	16.8261166492876
115.728864912412	6.61893641028792e-08	16.7672885494017
115.784724592343	5.66139423865857e-08	16.6617023621339
115.840296933783	5.24267581811931e-08	16.5568522170889
115.904497606058	4.72809691731958e-08	16.4262134762205
115.962477477199	4.21311020972914e-08	16.2869844932808
116.03268578822	4.15848976459296e-08	16.16188616279
116.093509248374	4.51242086183919e-08	16.0244008788702
116.152937010272	5.02065320075437e-08	15.8757074104678
116.216278373851	5.52261164644879e-08	15.7210989443844
116.294579469575	6.12252182650284e-08	15.5781913037602
116.36425977502	6.66493600514488e-08	15.4118245318953
116.421903593892	7.16962004056398e-08	15.2286677890579
116.473427427736	7.68260341395014e-08	15.0319074268202
116.536907747488	8.44494699617634e-08	14.8590701801763
116.595472211682	9.10853260051366e-08	14.6934292724872
116.659584094999	9.83632682115113e-08	14.5360550642623
116.711526839119	1.02982314512335e-07	14.3633278999398
116.762679410869	1.06790753654397e-07	14.1837170957887
116.82815324878	1.1204112950183e-07	14.0251391294184
116.882239461174	1.14059693856311e-07	13.8941077075313
116.937678010847	1.07901220440049e-07	13.7354287532099
116.99620182498	8.58484616482676e-08	13.6080090432074
117.047273216565	5.74276003245901e-08	13.4926736560446
117.104290426987	3.52947116434746e-08	13.3802720914156
117.155254544448	2.31269515228756e-08	13.2912530623801
117.218640034561	1.68901846747593e-08	13.2063077272284
117.281915987979	1.51778213893504e-08	13.1384615429242
117.33209705939	1.56613849225366e-08	13.0798430758602
117.384352348007	2.27661932493159e-08	13.038011029105
117.446756276337	3.68780557569704e-08	13.0337436287636
117.516239067582	4.45254678959421e-08	13.0414529521912
117.573083179343	5.53123965205226e-08	13.0485112293436
117.636453134634	8.46604875228715e-08	13.0856373564104
117.688719632377	1.12666089879763e-07	13.1089519386219
117.755487902374	1.15050774941394e-07	13.1700031560363
117.805552042637	1.08151267174386e-07	13.2154035663214
117.872935201773	1.00456678018511e-07	13.3026442277721
117.92522496209	9.35848679894914e-08	13.3735374163318
117.975226819388	8.52991461180275e-08	13.4437875405919
118.034664369868	7.74068868036739e-08	13.5380480754826
118.087957768393	6.92988029509617e-08	13.6250369475321
118.151691767371	6.1879413847601e-08	13.7357197645367
118.204170013392	5.68443319532267e-08	13.8295807775072
118.254881991792	5.21812117524428e-08	13.9222166820544
118.319341316747	4.76292567644359e-08	14.0410495151773
118.372822177672	4.33457527296691e-08	14.1428086995247
118.43770613532	4.05629055538827e-08	14.263825174716
118.493975387759	4.06990837594465e-08	14.3722434420264
118.557911181414	4.71934970421729e-08	14.491643083019
118.60854959618	5.38978439446866e-08	14.590720617451
118.675169915324	5.44687635175473e-08	14.7105511402005
118.735851249017	4.86240718850099e-08	14.8198986902403
118.791053124225	4.31999821928686e-08	14.917937495654
118.857025454507	4.56760879121976e-08	15.0257147998447
118.913732623998	5.66940576848725e-08	15.1100681247381
118.974987660181	9.02602420340267e-08	15.1868097027427
119.050463618583	1.1041670340861e-07	15.2685088920508
119.117846510696	8.44330713080345e-08	15.3250806625233
119.196636502144	5.72898659792579e-08	15.3524801428986
119.268262114978	4.27256639896789e-08	15.3544546684803
119.338538125371	3.7699207042271e-08	15.3498614062939
119.406574877217	3.71170747094926e-08	15.3136442463067
119.462334592831	3.91090254283131e-08	15.1935310549746
119.532290343518	4.25883170953201e-08	15.1053532714852
119.588494836869	4.50336215633238e-08	14.9607654460481
119.651505661883	4.43328180677986e-08	14.7696959637632
119.703540528405	3.84868954247745e-08	14.5355149640113
119.770907163392	3.12644191609527e-08	14.3377455657789
119.821307490793	2.18674915985449e-08	14.1032289174518
119.879126606657	1.4220612438775e-08	13.8670355989672
119.936792589687	9.56163237941852e-09	13.6693570906511
119.98739083989	6.97566990709986e-09	13.437682787191
120.047206555443	7.10754656619454e-09	13.2468205921664
120.113788218127	9.64110167339356e-09	13.0445085626077
120.164991763267	1.31916008057567e-08	12.8591421021752
120.216423609317	1.75912513937376e-08	12.67408721258
120.283163031713	2.44456889872756e-08	12.5230247240694
120.349422737796	3.27818374051788e-08	12.3939511940523
120.404135144539	3.98934190275765e-08	12.2655124217084
120.470691389861	4.7202968656908e-08	12.1476784436746
120.530100379007	5.1274817387711e-08	12.0390738844308
120.600599612771	5.33820515460529e-08	11.927315531938
120.657552437428	5.32502238875469e-08	11.8204825714465
120.720850297785	5.17225533780932e-08	11.7089403094958
120.773311088423	4.89996907363368e-08	11.59894546533
120.843087984242	4.69536760444865e-08	11.5031194999218
120.902732892665	4.69590797878636e-08	11.4008476864328
120.953484871258	5.27102540549406e-08	11.3137310655557
121.016077605496	8.32879754873791e-08	11.2250472164577
121.076268466017	1.37896114264783e-07	11.1337941299354
121.128700102115	2.01651193239849e-07	11.0490385847898
121.191341321502	2.99246755874469e-07	10.9625789062723
121.242983033464	3.45396602657807e-07	10.8952304106129
121.296577692082	3.67764602711726e-07	10.8224347238969
121.359867050772	3.76352214625052e-07	10.7628939935423
121.415310551771	3.78366830024857e-07	10.7193200312442
121.479983443914	3.79967722712147e-07	10.6732473748068
121.531323823492	3.71138882714701e-07	10.6464401067741
121.590986608105	3.13235863076019e-07	10.6245597054231
121.644665069471	1.98375066172194e-07	10.6004895407194
121.708254044949	9.86489485339338e-08	10.5791599718486
121.76029716085	5.47898125128746e-08	10.5674791376083
121.82126250831	3.41234126081728e-08	10.561323815405
121.891915700713	2.89344401754007e-08	10.5614002737768
121.975173354114	5.11498186745926e-08	10.5796605034846
122.046668932927	6.89280807924616e-08	10.60502390932
122.124529467281	7.8232332319178e-08	10.6542673564121
122.190763224869	7.55697530346272e-08	10.7114154482889
122.247705848976	6.41490313431837e-08	10.7725842800048
122.315126923393	4.58085788814878e-08	10.8623673782605
122.3762030756	3.73684122753357e-08	10.9624350204816
122.446720357211	4.1931172924901e-08	11.095623863794
122.503979209281	5.00881323279634e-08	11.2280597676081
122.555932473774	5.19940950586408e-08	11.3636501677762
122.609973293904	4.94675833756362e-08	11.5186923412417
122.661944767112	4.04430696500176e-08	11.6825101551966
122.714668369198	3.25507759682017e-08	11.8637966001649
122.765332452996	2.5818871779565e-08	12.0536734573286
122.820603800729	1.94979351461349e-08	12.2641825605383
122.871642357266	1.6892887745412e-08	12.4795275515712
122.931204782349	1.67055491226287e-08	12.7247728042924
122.993404021012	1.90734510874155e-08	12.9862420840122
123.052814745258	2.35101750801771e-08	13.2544341476423
123.113885255943	2.88330316882243e-08	13.5342606878397
123.16458746624	3.22450098124321e-08	13.7983509886747
123.219891902439	3.12584963113659e-08	14.0789551674227
123.275135581937	2.65800848323567e-08	14.3637486905647
123.342178865	2.22948205175513e-08	14.6750377440837
123.399604024419	1.83435768261152e-08	14.9669821190075
123.451323309427	1.49905044196104e-08	15.2413103167727
123.515259252517	1.27218297675566e-08	15.5412893796198
123.571762374291	1.15886122077321e-08	15.8164872957698
123.641641534048	1.09571898232047e-08	16.1101933253868
123.704790466587	1.09979760167508e-08	16.3774778362219
123.764356339885	1.1657926322161e-08	16.6172709913106
123.829076273326	1.29595355393355e-08	16.8550889975642
123.893641096596	1.40527901704277e-08	17.0638883288377
123.944337889911	1.42800790467043e-08	17.2185031033083
124.000141710642	1.42985042187562e-08	17.3693475895148
124.058595449974	1.43643439892843e-08	17.4952221182157
124.127216197161	1.69818691650455e-08	17.6218181091036
124.18067106153	2.08196491367273e-08	17.6726200969983
124.246500261529	2.90407440237507e-08	17.7360387312444
124.296744330667	3.72262323919896e-08	17.7436397395172
124.354935662128	4.79027226412044e-08	17.7210269770271
124.408523124821	5.65511471894288e-08	17.6822952763581
124.458798757207	6.08901800725612e-08	17.5973838986246
124.51204407755	6.04746163419466e-08	17.5094335451783
124.577832533536	5.65880108827945e-08	17.3974704446552
124.629864158982	5.3994320096433e-08	17.2821078251056
124.683215421564	5.43431522059982e-08	17.1199415842391
124.734459186082	5.78881313103057e-08	16.9517269319656
124.790361520605	6.34108711104839e-08	16.7830803226863
124.848646824629	6.71660133416899e-08	16.5807228079005
124.914494702899	6.64803179921474e-08	16.3852724634265
124.965187821227	5.97192385297119e-08	16.1701534659487
125.024025424014	5.03246089610085e-08	15.9225110117776
125.095317333927	4.23214377154649e-08	15.6787029545747
125.151931864359	3.55047444991436e-08	15.4123948169776
125.227452099604	3.50436708285527e-08	15.1528055165927
125.284162886742	3.64157166443357e-08	14.8936619431625
125.347853247494	4.23189824212665e-08	14.6409400247226
125.412335992468	4.85777082725322e-08	14.4177039130258
125.470896359712	4.80489228197614e-08	14.172672446931
125.524648520603	4.20143630155169e-08	13.9607582219582
125.591886645174	3.164879924842e-08	13.7483059732858
125.649147600466	2.27513202047542e-08	13.5676796968195
125.701928051063	1.78139099796203e-08	13.3675215422398
125.754860673937	1.85553882242782e-08	13.2136470276272
125.818983005404	2.36363880039549e-08	13.0602736515081
125.871162484475	2.92813171567615e-08	12.916573345761
125.926344573868	3.60478920611766e-08	12.8015595037037
125.979375006729	4.22260610418192e-08	12.6817928336925
126.030650825609	4.69332453711368e-08	12.5674576835948
126.081244419491	5.00892120499502e-08	12.4911195055723
126.143958342352	5.17788500776592e-08	12.4318240128887
126.199820388459	4.6802037024047e-08	12.3625987233427
126.265017895729	3.90306979816715e-08	12.3148658665983
126.316324416684	3.6092471130544e-08	12.2855285151724
126.374341865428	3.68941522352429e-08	12.2613861303694
126.429192664893	3.50354687857651e-08	12.2529301907542
126.481125604327	3.9311921170982e-08	12.2472353946676
126.546838220603	5.11296939648813e-08	12.2667358028314
126.612920699827	6.34360101611767e-08	12.2930564458811
126.675590249386	7.57831289717871e-08	12.3257054649705
126.733808931248	8.45459387601187e-08	12.3583581108842
126.794350487384	9.389953084616e-08	12.3996917245054
126.847472195584	1.00709365014678e-07	12.4379361401526
126.902379289112	1.03451073033653e-07	12.4820656256161
126.952892600467	1.01240641770499e-07	12.5248611069774
127.011968889605	9.71472976868668e-08	12.5823261701929
127.076682578854	8.93666211324637e-08	12.6514158812009
127.13369843242	8.45902857199156e-08	12.7156775983169
127.200184738336	8.09000651576239e-08	12.7956327322867
127.251191001916	7.81323647581753e-08	12.8599707757922
127.314534219601	7.87341923122543e-08	12.9431132600103
127.370673327424	8.28327875722104e-08	13.0205051631964
127.429015763164	9.31316269472723e-08	13.1028208043026
127.481436917999	1.08505976240047e-07	13.1788590993359
127.548591584631	1.33581028075647e-07	13.2704311514286
127.615205341643	1.65324630286123e-07	13.3569872054243
127.671011025922	1.98015376768619e-07	13.4334605872024
127.734454409632	2.21887639406664e-07	13.5052874632963
127.805223513886	2.16136399825619e-07	13.5578965789573
127.859861727456	1.703515758008e-07	13.5533219714112
127.919450066243	1.30548103118808e-07	13.5425224242679
127.99185196304	9.18305602158381e-08	13.4955635750462
128.048541362081	6.38691915832772e-08	13.4418128294725
128.113828296058	4.44297425664683e-08	13.4032356579674
128.164059984969	2.89184054321004e-08	13.31184149088
128.21946655922	2.08900660366982e-08	13.2341204316015
128.269830703605	1.83829309385504e-08	13.1276140211263
128.326094658238	2.12775997531492e-08	13.059807330163
128.380643046484	2.82203528953475e-08	13.0106094288582
128.441008573927	3.99760768416811e-08	12.9726355703467
128.494925850444	5.51160662416857e-08	12.9447250912161
128.549487743461	7.17430019401023e-08	12.9306202484259
128.614597146149	8.82044034624469e-08	12.9504292075847
128.672030029881	9.19497029978737e-08	12.9685420228849
128.736040457091	8.41755335893879e-08	13.0190260797423
128.786330578034	6.86215685892143e-08	13.0445444862973
128.837038904232	5.54311966707968e-08	13.0784651922514
128.903606624362	4.74896462931615e-08	13.1584307384951
128.966227594918	4.63591609504745e-08	13.2318491554732
129.023261872158	5.23145454117684e-08	13.2978778741575
129.092864791835	6.91076114891326e-08	13.3838524319685
129.154084012785	9.51841446293865e-08	13.4351864889654
129.2223765707	1.35899742110321e-07	13.4786392544916
129.294163609804	1.92918333525405e-07	13.5122846495611
129.373664569546	2.75131276953964e-07	13.5368317477533
129.450485292964	3.66505286726328e-07	13.5157778558531
129.521878722425	4.41051397163441e-07	13.4693205719868
129.592065498139	4.55520553758482e-07	13.3958354031143
129.65023633167	4.07397647440647e-07	13.3124279838671
129.700338848504	3.43088868896981e-07	13.2272564591424
129.762507877185	2.80787355271787e-07	13.137826730484
129.813846393866	2.28995712996601e-07	13.0474979495938
129.873235876238	1.97054396138159e-07	12.97429026127
129.933114086336	1.75368822479889e-07	12.8965742832134
129.996843930179	1.65772699354822e-07	12.8183482397144
130.061604114885	1.5541777460764e-07	12.7322479681584
130.127161166097	1.46699382061186e-07	12.6679387755963
130.183277681083	1.14112774565947e-07	12.5925053927943
130.237100160788	8.89796295890852e-08	12.5409975520813
130.297014223385	6.30817712217116e-08	12.483389841888
130.3620699964	4.47887938909468e-08	12.4360042774551
130.419863905953	3.30973797513784e-08	12.3966293112746
130.473856017259	2.57677674552361e-08	12.3578763564076
130.52418034385	2.15169029989892e-08	12.3108276138824
130.580339317201	2.00684926694202e-08	12.2832909712727
130.644247401172	1.96092881440587e-08	12.2614966637291
130.71675742404	1.96927997706454e-08	12.2522364424091
130.791893636515	1.95102867846644e-08	12.2525099212488
130.853977100946	2.10089662988233e-08	12.2564234203163
130.905682933316	2.57155765815278e-08	12.2579544822247
130.977132683052	3.35869015752175e-08	12.3003121145307
131.031385701925	3.81450631316051e-08	12.3341401816181
131.091168872392	5.0897399134277e-08	12.3812775160435
131.157057806396	6.7545195614e-08	12.4602421127516
131.228015495887	7.62477458052156e-08	12.553511460178
131.305045268261	7.94823101165486e-08	12.6823010436599
131.358695500919	7.78050150968414e-08	12.7903193823675
131.410651590546	7.51320592616464e-08	12.9075031090056
131.466552347772	7.26766182646647e-08	13.0486059097471
131.532813290119	7.05523652686041e-08	13.2244138783167
131.584966061743	6.8666148791935e-08	13.3813192569332
131.635926947623	6.88385200347523e-08	13.5501116051999
131.687526200523	7.23825943926435e-08	13.732255850873
131.741556684404	8.02100085544772e-08	13.9298721253082
131.803815438128	8.82289273760138e-08	14.1514348853125
131.866828406334	8.96525730711517e-08	14.385731158269
131.921250349031	8.66142428848714e-08	14.6063208257606
131.986471371306	8.35723125911549e-08	14.8545838752672
132.052413629077	8.13180708800283e-08	15.1063120656872
132.114699875862	7.98260812388308e-08	15.350936973565
132.179092722263	7.83320485747858e-08	15.5967997500343
132.229346491456	7.72945403536264e-08	15.8066459660934
132.280809754463	7.54547371332554e-08	16.0162940618216
132.344580207374	7.37846996971579e-08	16.248619221202
132.419733105311	7.00440197603601e-08	16.4896532772788
132.480617519334	6.41267051884821e-08	16.6963428522698
132.53239475796	5.72797011981283e-08	16.8725927956327
132.59788532638	4.82239548743867e-08	17.0644827235341
132.652592694304	4.19187333956523e-08	17.2193330933711
132.717149507441	4.08226174714191e-08	17.3777438603049
132.78201181575	4.4843993124237e-08	17.5194456666767
132.83773529457	5.11911743573578e-08	17.6224051153484
132.9021502313	5.86856044495031e-08	17.7268695644647
132.967069378811	6.48216245637058e-08	17.8072014196955
133.030245912278	6.92020524408875e-08	17.8675953637764
133.087385598019	7.08119394825238e-08	17.880321591916
133.15652134608	7.22264994902535e-08	17.8689408499661
133.212452956074	7.43093698879271e-08	17.8271316831112
133.28245799011	8.1461374066446e-08	17.7494889234423
133.346737378939	9.44245160885006e-08	17.674061317346
133.413033409995	1.12744733579269e-07	17.5398980406681
133.473448503139	1.31810360888015e-07	17.3933424717227
133.525918330244	1.46288180987218e-07	17.2137433540552
133.577772465046	1.55772399001333e-07	17.031604194786
133.630014107494	1.5482495374239e-07	16.7916803612065
133.688176275179	1.4474636729311e-07	16.5352559739278
133.738289141784	1.26158111575494e-07	16.2894366306896
133.801091425555	9.9776391202793e-08	16.0125426573219
133.859955761648	7.29373605880498e-08	15.7102965546934
133.919185395736	5.44888303478339e-08	15.4357845551277
133.979033509623	4.11979914676154e-08	15.1440848341327
134.045741711094	3.55142914492697e-08	14.8267270222254
134.112142012283	3.57576765651233e-08	14.5391089757462
134.166496647379	3.72405456624195e-08	14.2362707090562
134.235579392634	3.91178579727671e-08	13.9722864658836
134.289124765949	3.94862293453813e-08	13.6992362651378
134.353354725016	3.95101328008288e-08	13.4469465151206
134.418015866935	4.07559758856433e-08	13.1887889442216
134.484917158875	4.43766557029766e-08	12.9444014047565
134.535409571359	4.83665938740977e-08	12.6961633558684
134.598656544942	5.52961394459695e-08	12.4747912755363
134.653239971236	6.20923501705048e-08	12.262156466074
134.704396638231	6.91650383008689e-08	12.0440620845948
134.758368939287	7.69427150347973e-08	11.8541749881346
134.812890788769	8.37253375624677e-08	11.6689476485805
134.878248880233	9.14443795445106e-08	11.526110967649
134.936459839297	9.41638497236264e-08	11.3947260325984
135.005045161392	9.32078740120783e-08	11.2534805841481
135.083679883951	8.80351580639581e-08	11.1374553533303
135.137858054467	7.67995293409295e-08	11.0440145018112
135.193109164117	6.13256153981889e-08	10.9514428542657
135.26743939415	4.73655611085974e-08	10.8899666548536
135.335397821521	3.53757349110043e-08	10.8372697530666
135.400439593299	2.74663410521739e-08	10.7992891418475
135.459189626558	2.54055807453493e-08	10.7728833886923
135.511931936117	3.41988573443895e-08	10.761755151974
135.567387467864	6.11280225970419e-08	10.7639246170443
135.622234323898	1.01753611654762e-07	10.7737403158644
135.672503843363	1.42715040902675e-07	10.7875103941257
135.725331521572	1.80502519703527e-07	10.8072565794411
135.794394030064	1.98120022821243e-07	10.8445508399439
135.846353081449	1.88502199316614e-07	10.8743029332845
135.901492689035	1.60659415844836e-07	10.9121242409217
135.9544750272	1.27260526571437e-07	10.953172244566
136.019296328644	9.22850026182043e-08	11.0123358718091
136.078768242914	6.33691313064659e-08	11.0725112746644
136.13567011697	4.16296954103277e-08	11.1356010287168
136.199092016708	3.23210967607728e-08	11.2109384384744
136.251908484702	2.84607503734576e-08	11.2802472953641
136.309709744587	2.5973803122618e-08	11.35976232135
136.370019369276	2.11959518404325e-08	11.4460898570188
136.420175855988	1.47682750182273e-08	11.5259326205296
136.49059164434	8.8059164669741e-09	11.628361529731
136.54236573201	4.86895340876084e-09	11.719340356092
136.601626727475	2.90110290377507e-09	11.8198979694289
136.669624063402	2.57931574343113e-09	11.9264464742892
136.727076177856	2.6917936479732e-09	12.0202476815928
136.788607613938	2.71277192482866e-09	12.114639917953
136.853227180097	3.08407414354794e-09	12.224505648407
136.908182375011	3.78410428056886e-09	12.3410640277206
136.960712427891	4.4380581023053e-09	12.4410396243068
137.011721903774	5.09364506018423e-09	12.5640440060265
137.076731345916	5.69429611542392e-09	12.7093524036568
137.130043053172	6.0221615337412e-09	12.8461717389069
137.188283476328	6.35493369084684e-09	12.9994758662793
137.239825988838	7.021575379119e-09	13.1491323364719
137.293646592937	8.19880334685362e-09	13.3308179721798
137.344130935457	9.57003780700875e-09	13.5147137518629
137.395965442227	9.82977016717446e-09	13.7051652999556
137.456155828921	7.46182503884107e-09	13.9137368682577
137.509562469176	5.10437209393705e-09	14.1156411534995
137.5699845226	3.4893153255353e-09	14.3364834489549
137.625454442769	2.55176205456103e-09	14.5370129092792
137.688234698834	2.12809892013116e-09	14.7487568014624
137.760372946434	2.27922073644964e-09	14.9657124137632
137.829091357227	3.23953548657474e-09	15.1518815047201
137.888948051455	5.14663820742515e-09	15.2895047169665
137.944373940153	8.31037610879034e-09	15.3771100781355
138.009208095445	1.48254130311189e-08	15.465191322298
138.070585828552	2.55051449179114e-08	15.5110592087862
138.135304180432	4.3900854621533e-08	15.531217041099
138.195047931378	6.85748515676833e-08	15.5234552362951
138.245406084818	9.19682218506649e-08	15.4784758046558
138.300620600153	9.56670341970846e-08	15.4121613488103
138.367737198899	6.21259179191128e-08	15.3309811017378
138.427191280747	4.77595335015968e-08	15.2409151216539
138.489005453124	4.25270647500701e-08	15.1541183354656
138.552923408124	4.01863097441131e-08	15.0447501238686
138.603980913008	3.67100480340502e-08	14.9428172751
138.668269796034	3.0178233316832e-08	14.826633614237
138.731420225456	2.46104569652943e-08	14.7078141824417
138.787063628324	2.13283944731888e-08	14.6007681569942
138.85370852105	1.89958506077144e-08	14.4808214189099
138.917122215604	1.79328093483833e-08	14.3600868441701
138.970408425221	1.7696068291287e-08	14.2423294687515
139.03179055067	1.88741521977343e-08	14.1357569421941
139.094679383478	2.06135093386264e-08	14.011600885414
139.149488911662	2.32931191126542e-08	13.9116330106232
139.203917564231	2.75524771747231e-08	13.7906569631345
139.265259469795	3.6253126388611e-08	13.6837992044138
139.324817429955	4.61861398209955e-08	13.5791629160395
139.392328458423	6.08576880362777e-08	13.4935192014546
139.458260403886	7.44910685740542e-08	13.4303246725471
139.509292844074	7.75899988799239e-08	13.3709293174351
139.570609363943	7.48208292545099e-08	13.3235431977503
139.637869323056	5.8151441397911e-08	13.2809509004347
139.703169904657	4.07258737116897e-08	13.2617185092764
139.760038998323	2.6275144699723e-08	13.2314957936198
139.82589648897	2.18827081297473e-08	13.2273986768751
139.895149982504	1.54503455747644e-08	13.241522780432
139.954808904816	7.54034176712425e-09	13.2610196127829
140.021081121899	7.180539691461e-09	13.2980708709091
140.080560136193	7.93891070847403e-09	13.3436579799446
140.151117618849	1.17976068334918e-08	13.4285875183564
140.225017194825	2.27843569244957e-08	13.5265410883942
140.27632724657	3.6724129053831e-08	13.6123030402765
140.333941215824	5.49381399624092e-08	13.717240472201
140.388635919325	7.2854487543381e-08	13.828526666837
140.445034346338	8.5384314763715e-08	13.9543156572053
140.497477876175	9.1815269870396e-08	14.0865525941283
140.563015726823	8.8931676280018e-08	14.2517727563169
140.624265124771	8.21453024285519e-08	14.4186578402385
140.677720699275	7.27872828356365e-08	14.573246355117
140.742692147783	6.08524352281114e-08	14.7561706404386
140.813820338772	4.83688001724846e-08	14.9510576139831
140.892621656469	3.37325935572871e-08	15.1544947617056
140.959684386267	2.49268257391284e-08	15.339090634614
141.029295501144	1.83021316115931e-08	15.5239676527229
141.085052951012	1.37264387100088e-08	15.6813007590449
141.156064793601	1.22976747162708e-08	15.8597182013144
141.211672704099	1.15113278529235e-08	16.0083853372727
141.263170302066	1.09030124081908e-08	16.1439999038279
141.314937427724	1.06234678309628e-08	16.2747540412988
141.368003591582	1.04132012859917e-08	16.4013099005373
141.419847724236	1.03499786291774e-08	16.518633328421
141.479952037883	1.05785590322782e-08	16.6422925553407
141.531364137501	1.2236752927897e-08	16.7396946060653
141.594707431033	1.86749729121456e-08	16.8415896267687
141.651829901814	2.96144418090525e-08	16.9240183972645
141.720057982586	5.01693661284078e-08	16.9984153431743
141.776208020715	8.70661965196653e-08	17.0062285488802
141.843853399908	1.64416219280086e-07	17.0317146862236
141.91915307717	2.3204722875964e-07	17.0265692765025
142.002284735897	2.03574416063457e-07	16.9992805823727
142.078155920615	1.40510528201712e-07	16.8964751538522
142.140275214053	9.76341794648268e-08	16.7662377991016
142.212028614597	6.98869264739182e-08	16.6181232672469
142.266197727639	5.00896249912582e-08	16.410172556071
142.332170750337	3.86850459541465e-08	16.218586059742
142.391776025246	3.00188733996417e-08	15.9841598334932
142.444161210085	2.38450383093651e-08	15.7201161916267
142.496312200217	1.95690768238663e-08	15.4756042237427
142.559610384914	1.60402966621329e-08	15.1634822425141
142.612134390533	1.45362625639011e-08	14.8883051294609
142.677655448516	1.51957055574667e-08	14.5866898497752
142.730311800815	1.71682269944743e-08	14.2625904402221
142.786515749367	1.8002667326534e-08	13.9598348714116
142.854893075949	1.72308986777442e-08	13.6511714019444
142.912205281783	1.57266844014745e-08	13.3414003743806
142.962976153475	1.44539774564843e-08	13.0559005393112
143.016823706995	1.370639873584e-08	12.7833305020903
143.07440029701	1.38301167538851e-08	12.5228489759188
143.128332066765	1.49712546060315e-08	12.2482777529108
143.197912028	1.98283565131333e-08	12.0049776018069
143.257159196629	2.73368350814622e-08	11.7654482263666
143.322987389088	4.19537629023395e-08	11.5512372684967
143.391217770872	6.64715684805643e-08	11.3460788166386
143.457550189028	1.03373528742759e-07	11.1608831457657
143.519328836815	1.53592699419682e-07	10.9866337190953
143.585135839752	2.35080762084369e-07	10.8135392800077
143.637799239258	3.11616497907139e-07	10.66535682075
143.698381217527	3.10746868247014e-07	10.5207875187163
143.76234714788	1.99970132561914e-07	10.3974461231485
143.825075318229	1.23391699124441e-07	10.2777632048833
143.880524027168	8.0010346455028e-08	10.1626368882954
143.945309952105	6.07960586484089e-08	10.0663259067873
144.013755391582	5.31807889905392e-08	9.99397669860533
144.068654715131	5.04098611880562e-08	9.93829139425023
144.130881375591	4.97411397686832e-08	9.88362156438091
144.184489835366	4.98700129352421e-08	9.8435429157529
144.250296385078	4.98446102280356e-08	9.81181693711803
144.301831705058	5.13389548721055e-08	9.79180731845208
144.362671930041	5.85279039930343e-08	9.78411610675481
144.424986030911	6.76665831613488e-08	9.781129965344
144.477672020161	7.4964150622188e-08	9.77939788855253
144.533050039056	8.23241254250254e-08	9.78675081555178
144.59866547695	9.25638809286752e-08	9.80631262925455
144.691553372172	1.38313314871293e-07	9.85636018420566
144.764744512596	2.30411961367966e-07	9.90916337585985
144.82561705159	3.36139912987575e-07	9.96289018496081
144.877450181365	4.22149225873732e-07	10.0166855249797
144.934200426745	4.95336104486689e-07	10.0876523850991
144.994369400993	5.22123075167514e-07	10.1755590371837
145.05476607118	5.02184891957053e-07	10.2772297013452
145.12591747127	4.72198979931638e-07	10.4062222581195
145.184639441311	4.01985924758511e-07	10.5355797720819
145.250901319392	3.15110530536942e-07	10.6894133587704
145.302449997023	2.46032428883054e-07	10.8369799538382
145.355907124688	1.84925178365436e-07	11.001667430776
145.409253519129	1.26886781965888e-07	11.1803038095499
145.460042330678	9.06667419654702e-08	11.368053950895
145.510536563499	6.55853836911766e-08	11.5686192640848
145.571952516857	5.32449471421254e-08	11.8017019223595
145.625109388867	5.06921605825339e-08	12.0348681540849
145.68356507484	5.08517723623413e-08	12.2900216693749
145.750664784951	5.45953339418127e-08	12.5699073984297
145.802837955588	5.96234833499245e-08	12.8354810641065
145.856052899996	6.51072715205932e-08	13.1118156177076
145.923232610615	7.09961969729101e-08	13.4205118526938
145.977094370291	7.4130394912082e-08	13.7100759817126
146.029987124381	7.20813786755037e-08	14.0003511627839
146.095489015427	6.12542278541702e-08	14.3187091684448
146.154988707265	5.1142755052969e-08	14.6242798636179
146.218878707869	5.20640870369381e-08	14.9340484487729
146.274641447937	6.22446697656385e-08	15.2139566852403
146.342151759557	7.81260488980998e-08	15.5174526417711
146.397179011387	9.34849992333169e-08	15.7705829082675
146.456993647557	1.09949561075392e-07	16.0230501738587
146.512445714835	1.26520877990693e-07	16.2398732540973
146.565493832592	1.4392817157204e-07	16.427602231661
146.627319279462	1.66892024152489e-07	16.6129146122376
146.691246746685	1.97894612273294e-07	16.7753075812632
146.756687246837	2.39792454087135e-07	16.9142419227263
146.809766166627	2.67126218204804e-07	16.9743962160501
146.878028086557	2.71417776367282e-07	17.0384896310247
146.932234653874	1.92857717847207e-07	17.0274514848872
146.995838665935	1.15571403605544e-07	17.0141690314111
147.061514335194	7.13011096319842e-08	16.9710136430039
147.126296570633	5.31430867211865e-08	16.9153298881687
147.176650406074	4.3865679620041e-08	16.8089462183827
147.238431880255	3.98997415391351e-08	16.7142545867777
147.298872702189	3.62743213152518e-08	16.6129481147205
147.353294849803	3.3279544383271e-08	16.5001182181613
147.420693428306	3.33201437454196e-08	16.3795581856272
147.474509451205	3.56995857041641e-08	16.253227663383
147.539852820762	4.00619135360916e-08	16.1072116671273
147.615610922578	4.36355799362556e-08	15.9721371569289
147.696358221075	4.70145227687447e-08	15.8110801063744
147.760342213076	4.98964362454577e-08	15.6569188986136
147.815061005164	5.2840225192023e-08	15.4801589262806
147.892139106704	5.85822191161896e-08	15.3231530926488
147.946603334986	6.26804684145883e-08	15.1414659257966
148.008584131603	6.87519559458165e-08	14.9471213785692
148.073686636673	7.57966570015181e-08	14.742488269108
148.127754766612	8.13924316591978e-08	14.5460595128813
148.182169099859	8.74008482012285e-08	14.3774133515276
148.2423355434	9.44592928430252e-08	14.1996063213336
148.298429547442	1.00594124072297e-07	14.0638919264625
148.361472810174	1.0070301967143e-07	13.9163312074147
148.412369863776	7.47544722211436e-08	13.7865652810239
148.463766722317	4.92238169551473e-08	13.6832268691258
148.528886734154	3.17479449943291e-08	13.5998061715939
148.584450139471	2.09781363032825e-08	13.503149345786
148.650529921136	1.73398094659557e-08	13.4466105295721
148.703017327289	1.60817170524229e-08	13.3733342960396
148.756355317238	1.72907734542047e-08	13.3332219454308
148.816922540397	2.87090717605687e-08	13.3077611422994
148.873294907061	4.06858862655214e-08	13.2790487312456
148.936870526566	4.53380745901624e-08	13.2851223677426
148.995624686691	5.38811188799174e-08	13.3054514527247
149.060059701155	7.4882598236488e-08	13.3424882640663
149.116762963049	8.8120395015354e-08	13.3775718689685
149.178830954117	8.9811477965825e-08	13.4351955607821
149.232267583033	8.42772246922078e-08	13.4802623870666
149.294020674862	7.83747361460383e-08	13.5559434999418
149.366509899557	7.09691142054065e-08	13.6564554096394
149.429222894206	6.32351619267804e-08	13.7497451571066
149.498869549255	5.63290743315948e-08	13.8622788800316
149.569276613172	5.09124152783163e-08	13.9819649218204
149.628646473934	4.56002554820758e-08	14.0872061223023
149.701049980775	4.24858322140041e-08	14.2157315419243
149.760379084814	3.94205704186201e-08	14.326152450125
149.828549797179	3.76044270093491e-08	14.4506603872669
149.880951470977	3.80522487328283e-08	14.5516199143211
149.93746719789	4.272360982123e-08	14.6601088782805
149.998867457394	5.16093315972682e-08	14.7756020475983
150.05521525896	5.79960156067449e-08	14.8833796255354
150.110942896358	5.80672335714714e-08	14.9894801338149
150.176820922319	5.23290099823248e-08	15.1056004794526
150.23807499384	4.8769235339857e-08	15.2139672215111
150.30752652146	4.68093902816528e-08	15.3233604347902
150.369408517169	6.02505472406039e-08	15.4222140950501
150.441018171224	1.07172384582114e-07	15.516593800425
150.49543333703	1.49695354813228e-07	15.5821205171076
150.557219670552	1.34298670072429e-07	15.6486557428056
150.620869563297	9.60004285625998e-08	15.6971880885128
150.671915324783	5.84091948449298e-08	15.6946009246443
150.732771147608	3.39154901236257e-08	15.5993960225718
150.791600199427	2.85408981373612e-08	15.5021369387869
150.846893711305	2.88656540590838e-08	15.4045216562827
150.913984307278	3.12807690594932e-08	15.3190678005096
150.975681527204	3.41258553572398e-08	15.187199191875
151.041503771006	3.61566530183405e-08	15.0217361933353
151.093126081479	3.51889696263604e-08	14.8279177545447
151.159816152441	3.0595918428733e-08	14.5995009993847
151.210708501789	2.38152824221062e-08	14.384942980405
151.269827351802	1.62735146075004e-08	14.1534719558641
151.338464227358	1.10434439236129e-08	13.9638083885843
151.390615393892	7.7378613159304e-09	13.7602523606221
151.454859969229	6.91922914220028e-09	13.5699121138203
151.517443916351	8.3806009129386e-09	13.3915776152979
151.572666220973	1.12430860372712e-08	13.2165575816161
151.625666184031	1.50755565450356e-08	13.0301490055507
151.676527279333	1.95468067554856e-08	12.8660412777064
151.744277522506	2.62649846555055e-08	12.7204646290406
151.810411130928	3.32338722432045e-08	12.5757408415408
151.870433564151	3.86767719188062e-08	12.4515071050108
151.942161063795	4.2968398296948e-08	12.3421067144802
152.003351318462	4.46046570728711e-08	12.2155627088146
152.060325781914	4.49715494447389e-08	12.1026946611409
152.114464027423	4.462281444118e-08	11.9932919391239
152.166105321208	4.3550826804773e-08	11.876010153272
152.216661507086	4.17412484278575e-08	11.7677792572586
152.290246658803	4.22024853701254e-08	11.6650618007225
152.359628560629	5.08659282424302e-08	11.5709613170913
152.419905081581	7.19075166172727e-08	11.4701974315628
152.487617532127	1.35068453370622e-07	11.3853651738534
152.540671389793	1.96656859715309e-07	11.3004060088275
152.593010195594	2.70055529148792e-07	11.225165850185
152.644504422002	3.253708658079e-07	11.1577732823396
152.699699806002	3.47954442916283e-07	11.0863629168608
152.765503413451	3.49873580055577e-07	11.0189451155566
152.815743712596	3.44462916575538e-07	10.9565819832028
152.866234010696	3.40569348305279e-07	10.9128980122795
152.928231946296	3.38003655653052e-07	10.8607948271454
152.984410387808	3.37843633396867e-07	10.8278748617905
153.034800176881	3.32220524720756e-07	10.7929408633518
153.09397592538	2.49011067559766e-07	10.7634991895005
153.164030824856	1.34273692112971e-07	10.7422908003122
153.219589621974	8.11281971576519e-08	10.7331564770565
153.278878954204	4.68110664071462e-08	10.7255274577535
153.344428752274	4.13829493682275e-08	10.728114335461
153.40914926899	4.83972643920864e-08	10.7419480044072
153.470906615752	4.96437199490664e-08	10.7627624533822
153.542833588813	5.32725110272154e-08	10.8086620025901
153.609491045129	5.49190825778897e-08	10.8654587528358
153.670802758162	4.73014966485396e-08	10.9315130049894
153.743132503494	3.33422528698538e-08	11.0290153150606
153.816585977818	3.01354405163728e-08	11.1506613414279
153.874247596089	3.70938143136985e-08	11.2699277004788
153.940549966825	4.49433250251066e-08	11.4167299513731
154.003360409154	5.24102504428183e-08	11.5792631526437
154.062746649233	4.99531430886247e-08	11.7513693984138
154.121863225175	4.03067251972739e-08	11.9376556919708
154.177949556672	3.16278911868272e-08	12.1346375453656
154.237651077925	2.41601482407037e-08	12.3520515728486
154.297095321765	1.84227556285151e-08	12.5813215941162
154.349967875541	1.58236521691849e-08	12.8099168475554
154.409422451774	1.57107894227581e-08	13.0620537160718
154.46145648187	1.82769496792921e-08	13.310094398378
154.521157348827	2.33044577990932e-08	13.5833727532013
154.575922906264	2.93673637388526e-08	13.8525116288682
154.635714401857	3.41635032057639e-08	14.1395769004544
154.69876700697	3.38195333675363e-08	14.4371260420863
154.763937082091	3.0512335509014e-08	14.7417152181599
154.821772496064	2.59045139945208e-08	15.0315049568831
154.890956990279	2.14531930328035e-08	15.3415157644887
154.945354355768	1.85126439371082e-08	15.6146508855437
155.001335713141	1.64412469220862e-08	15.8854300422477
155.052888726821	1.54138086186287e-08	16.134234630177
155.12060273104	1.52143690143439e-08	16.4114359903691
155.183589185807	1.59884884443062e-08	16.6633742263228
155.23771558434	1.71921277654316e-08	16.8730757888995
155.303874210894	1.8499592419558e-08	17.0969254441943
155.354792169731	1.83387969140515e-08	17.2542598050148
155.409416305978	1.68546583738256e-08	17.3935239982772
155.469277433877	1.6633727612539e-08	17.5252276575653
155.537836303215	1.91386143851306e-08	17.639589605197
155.589486986932	2.39804944229747e-08	17.6802763152279
155.652984601177	3.42346842357056e-08	17.7304420879697
155.719997363792	4.97428958230082e-08	17.7372474659741
155.777139155721	6.62911469074987e-08	17.7115549167162
155.83321900829	8.34411682734018e-08	17.6436860708148
155.902249624809	1.06337526193814e-07	17.5924333598941
155.970978694234	1.24075675978549e-07	17.5058617231262
156.034799585592	1.24700940941304e-07	17.3820679083249
156.09715965232	1.23912213809306e-07	17.2471209534239
156.148344916529	1.26190424682027e-07	17.0933248508797
156.207936753832	1.27455759062777e-07	16.9076596509283
156.274593873521	1.23174869892612e-07	16.7168604753542
156.349439032478	1.11879089270957e-07	16.4983719479856
156.403254210667	9.70886824305637e-08	16.2813424426445
156.458306942494	8.11570374496938e-08	16.0382013038832
156.530619941433	7.0012818573063e-08	15.8217266584566
156.588742427847	6.0316229208987e-08	15.5836318531375
156.640610323286	5.42816611827944e-08	15.337675978563
156.696606959847	5.38381576326201e-08	15.1200997638501
156.751029839847	5.49024510676663e-08	14.8781120953471
156.803740706314	5.74089299032755e-08	14.6416874727096
156.85535572623	5.90196856791572e-08	14.4164896345739
156.907575555826	5.64241738545055e-08	14.172353702781
156.966426367458	4.98921337816835e-08	13.9471142186979
157.024302800785	3.88470976064341e-08	13.7237568981405
157.079267028895	2.96818354319183e-08	13.5396339876774
157.134877364236	2.4118595419974e-08	13.3367442627721
157.188740036377	2.43572108477716e-08	13.1772158205638
157.248543902354	2.84046677206026e-08	13.0146726180055
157.314260976151	3.50991376799041e-08	12.8545834310121
157.36982511314	4.11079536710146e-08	12.7336353629138
157.422812579573	4.66451609267517e-08	12.6045704435933
157.49060395829	5.36065883087474e-08	12.5009235057783
157.550853836462	5.78385470545898e-08	12.4202063889739
157.601287863276	5.84214992259656e-08	12.3512025403767
157.656302893458	5.62151297132786e-08	12.2997757013299
157.720449016466	5.3004821794066e-08	12.2457772398712
157.784329739677	6.59126058664455e-08	12.2097490322379
157.84136733549	7.52553467594878e-08	12.1894338121945
157.896123751102	6.707757824191e-08	12.1722906851281
157.964057196495	7.93183686436177e-08	12.1839058814739
158.026038580176	9.66152918382248e-08	12.2028580598915
158.082117460518	1.08810892755794e-07	12.2253206364928
158.150567260503	1.19268798985615e-07	12.2665151380139
158.214723583244	1.24092796975084e-07	12.3105012982592
158.279903210668	1.18072434329566e-07	12.3604931458896
158.334898982335	1.0817352638583e-07	12.4055425682679
158.402609028474	9.95143277147516e-08	12.4711922852296
158.453223388676	9.00743520157613e-08	12.5206817004594
158.505193410738	8.65128509958956e-08	12.5759033760738
158.557685049488	8.48988970577466e-08	12.6356957208558
158.610315200577	8.38996498420566e-08	12.6994291585207
158.679351568952	8.40577521135798e-08	12.7870946529041
158.744249438264	8.9284998561835e-08	12.8739575257519
158.802891771964	1.0215046628504e-07	12.9567529826886
158.859360905852	1.24776037650105e-07	13.039384245584
158.910650760869	1.52623029337438e-07	13.1171824719399
158.980060039828	1.93889383943068e-07	13.2143939457435
159.035623279025	2.3675561477053e-07	13.299382307877
159.097502300557	2.83162548447275e-07	13.3879608796037
159.167758857924	3.13561508550869e-07	13.4736230646488
159.218860636849	3.17608512132615e-07	13.542672742537
159.288038942357	2.98262194117229e-07	13.6142897080201
159.342460198101	2.48327371300473e-07	13.6538874764137
159.407517475638	1.9732603715359e-07	13.6827595024678
159.46204367552	1.525076869049e-07	13.6895508801507
159.525206725232	1.07085852271548e-07	13.6579194035703
159.58864386826	7.34788398573169e-08	13.617756270307
159.657812685199	5.00784470911493e-08	13.5797480766188
159.708761082124	3.40780333831101e-08	13.4916524673788
159.766781818832	2.93743132344736e-08	13.4042129168251
159.817380638937	3.35784748945362e-08	13.3442999670868
159.874944791537	4.5927285544503e-08	13.2804925525365
159.933911886108	6.7149775788076e-08	13.2355167508609
160.002394463957	9.81837715821857e-08	13.2201293995927
160.066037756607	1.23588110333595e-07	13.2163808381828
160.121642004832	1.21354378478161e-07	13.2211213227002
160.175493805315	9.84740373956999e-08	13.2316949498756
160.22942981754	7.48574714286295e-08	13.2550064621181
160.280846309326	5.81545244787454e-08	13.2888864173999
160.341434042883	4.85414295016407e-08	13.343879119006
160.392184281553	4.70122142331122e-08	13.3828292632958
160.445459491208	5.28876277022384e-08	13.4202450521468
160.495598683992	6.56675686400619e-08	13.4470721212224
160.546339912483	8.58337443160892e-08	13.4636412875636
160.601437025496	1.15824314555196e-07	13.4791187284114
160.656556346594	1.53229812800763e-07	13.4785677021063
160.715421891958	2.01014220812429e-07	13.47516349155
160.789434481264	2.74633288728936e-07	13.4722942740542
160.850693888436	3.42221254945843e-07	13.4352822728293
160.913278737693	4.18109570274542e-07	13.3828190851745
160.973012820848	4.67350117903153e-07	13.3205536565281
161.02968079324	4.46622892006822e-07	13.2349484156559
161.083663738052	3.88863931614867e-07	13.147699235405
161.133743971092	3.24790945623947e-07	13.0671449862284
161.198273246587	2.59761246305269e-07	12.9755575699459
161.265119297475	2.12620156680513e-07	12.9012443226141
161.315504352442	1.72170046059539e-07	12.8235116074479
161.371601319669	1.38067155010047e-07	12.7421249433383
161.42624743326	1.0774816901526e-07	12.6545132363081
161.479767228968	8.97540624837491e-08	12.5913288695851
161.544318491892	6.97565140454487e-08	12.5168970875548
161.596128082742	4.87489104155933e-08	12.4433724071301
161.649382721404	3.55392503196112e-08	12.3868016729093
161.707694597691	2.65623290088723e-08	12.3361019859996
161.769204783392	2.05285925562165e-08	12.2759035981895
161.824141318315	1.81715285335268e-08	12.2222208816141
161.888643613127	1.76274293654859e-08	12.1796552865019
161.944736071642	1.78528925739388e-08	12.1436124462412
162.011292004589	1.89279325661744e-08	12.1234635521612
162.084663619612	2.04715447776164e-08	12.1051131801486
162.138238332434	2.0595642356537e-08	12.0840686127455
162.192085565772	2.02992690644739e-08	12.0657131924225
162.261528828497	2.25141059291408e-08	12.0785392544153
162.320517259187	2.56749973513189e-08	12.0951119012804
162.386497276678	3.12933048890157e-08	12.1216323320647
162.44075451605	3.78209997536471e-08	12.1561095248998
162.493007418007	4.4455276259914e-08	12.2021054672442
162.555529714961	5.15546328271607e-08	12.2730953903361
162.607459551934	5.61291286295677e-08	12.343223373454
162.660180132188	5.95007888338928e-08	12.4278916431163
162.719088260026	6.19736343483658e-08	12.5373696842097
162.785307812009	6.30386852845311e-08	12.6737519350565
162.835567322705	6.17283760103856e-08	12.7940521557834
162.895938462617	5.93955180043891e-08	12.9485902757867
162.96279605242	5.66078333172851e-08	13.1301519619453
163.029862357133	5.5545017827915e-08	13.3272400822024
163.082247686547	5.89762715160521e-08	13.5088733283449
163.147773288123	6.93351111943531e-08	13.7272094856882
163.214840119998	8.1426774955208e-08	13.9581817334374
163.274335125713	8.79370494884173e-08	14.1860063456995
163.344329284315	9.17208229632323e-08	14.4396662138728
163.403837491757	9.34506645742553e-08	14.6769707917079
163.476438339961	9.52220217731078e-08	14.9405337819746
163.547263334714	9.71066725212787e-08	15.2009776429874
163.618992994288	9.87470810380846e-08	15.4590007029225
163.694369125732	9.94551094738899e-08	15.7158825458872
163.766473130766	9.7691549795972e-08	15.9595644609989
163.838815949902	9.22472770067017e-08	16.1931526257473
163.899135961838	8.28255078391908e-08	16.3951737254459
163.950463177027	6.80773958770536e-08	16.5637056284141
164.016890480981	5.93190735529365e-08	16.7508550871811
164.070421572907	5.93043356585521e-08	16.8989529232802
164.137360683419	6.57064988349696e-08	17.0484590031554
164.197839256753	7.24098981475649e-08	17.1667170126243
164.265277507306	7.58628962383061e-08	17.2704809064705
164.322810632084	7.59652580510805e-08	17.3450213388949
164.375925864742	7.22119091729978e-08	17.3678952788547
164.438648213128	7.00347437459027e-08	17.4095977313368
164.494414093972	6.77341207300424e-08	17.41380131539
164.563175565	6.78287603901774e-08	17.4082815600049
164.617721731225	6.97732510717966e-08	17.3585873358632
164.680430355771	7.66446111145106e-08	17.2513931717749
164.754154420397	9.18591857956313e-08	17.1286083648474
164.828043089528	1.11751453024296e-07	16.98889700109
164.892047047116	1.28801367522995e-07	16.822239300942
164.971470678	1.45901253954238e-07	16.6529089276471
165.0423394755	1.48966976253628e-07	16.4097247491848
165.111566242394	1.41378027996308e-07	16.1796670281566
165.169023400361	1.19312531125102e-07	15.916204737085
165.241693441211	9.21685217064666e-08	15.6225811153072
165.298980955379	6.98541999537868e-08	15.3651130754849
165.360753838297	5.06461869576585e-08	15.0575857677633
165.425142292642	4.14854490052762e-08	14.7778719185381
165.479480001255	3.78626554041777e-08	14.472282106989
165.533301821551	3.86825905831766e-08	14.1899197634414
165.594238874567	4.15004270218624e-08	13.8915229512659
165.652748858125	4.38253344279461e-08	13.597338539454
165.705211711777	4.47582713087728e-08	13.3005156366121
165.764345015635	4.48333243760727e-08	13.0479845577652
165.831432750741	4.53122953944256e-08	12.7893747493393
165.884026049889	4.72138534284611e-08	12.5552264113143
165.934719367107	5.05751904986931e-08	12.3158637732232
165.985071296703	5.53029660884182e-08	12.0862500201157
166.044214088743	6.24474005626788e-08	11.8579714034704
166.09599077506	6.89458103256082e-08	11.6509141074725
166.152106608074	7.65609995128204e-08	11.4739192202661
166.203259726044	8.2360392381843e-08	11.3142634214757
166.255217624395	8.70739874008704e-08	11.1693710395777
166.306340821348	8.9605838397398e-08	11.0440988754588
166.363697056736	8.95755254860903e-08	10.9187034700732
166.419270124975	8.66390428333124e-08	10.8256529074235
166.474419473396	7.98029463561341e-08	10.7419240336754
166.524939887747	7.06087358791996e-08	10.6761463703585
166.587042787935	6.02845081333868e-08	10.6225918419211
166.667157908723	4.75443048885268e-08	10.5780344858169
166.734415426835	3.59849098732498e-08	10.5442958239354
166.789848238972	2.70802286386903e-08	10.5171931508304
166.862588977959	2.36124911868065e-08	10.4975990142497
166.923945255327	3.27725165664659e-08	10.4939497134572
166.994342164619	6.74064086854764e-08	10.5028683323939
167.046750518782	1.07645132352878e-07	10.5121898903284
167.096983969264	1.54590419969687e-07	10.5259207881321
167.153360447915	2.00288548159318e-07	10.5485956134605
167.215297311097	2.26466353445398e-07	10.5816068382409
167.278291749801	2.19986669811477e-07	10.6224075245367
167.329982264718	1.87702906346659e-07	10.6587292894225
167.391230815387	1.61764176957046e-07	10.7107255521161
167.44212487228	1.27526081855789e-07	10.7574210867624
167.504053171437	9.61718844770743e-08	10.822092727991
167.57324416085	7.16726507615066e-08	10.9001973240083
167.641885220691	4.55704025354188e-08	10.9840892282923
167.714640201776	3.65038717881654e-08	11.0770700678074
167.779035996422	3.30257389713021e-08	11.1691596494975
167.844122002907	3.11837436448426e-08	11.2672612742107
167.899335945951	2.69851510972743e-08	11.3615595294032
167.972775459525	2.23055023908482e-08	11.4756333708251
168.031856287123	1.19971154858328e-08	11.5837343252376
168.082509298385	6.81220093190619e-09	11.6889583120217
168.139993095357	5.16348070597993e-09	11.8031041586916
168.191619817514	5.50262622820583e-09	11.910438647593
168.246489957246	5.94937473045941e-09	12.0350210286328
168.300676746371	6.37116316254829e-09	12.1645995796581
168.352176528938	6.5132154140487e-09	12.2848910062077
168.411963516623	6.88345400373316e-09	12.4302733908937
168.464764375922	7.0400838939431e-09	12.5692831197612
168.525096102777	7.23760524445187e-09	12.738705477512
168.584779645773	7.35475605292129e-09	12.920480398613
168.647362163171	7.43616539467307e-09	13.1093683887092
168.709149985574	7.98542200797298e-09	13.3166924598544
168.7614861422	9.08028852793065e-09	13.5138125421015
168.821579115602	1.14337936753241e-08	13.7301775254203
168.874781103569	1.45117285902434e-08	13.9306967787701
168.935639821185	1.57176413340309e-08	14.1617182049856
168.990030878755	1.1479214210426e-08	14.3672113359758
169.043482423629	6.89219640816504e-09	14.5604712324417
169.113420153464	4.48106545817012e-09	14.7906547319529
169.172730878802	3.66606197568911e-09	14.9841724644384
169.231533374675	3.72844851699581e-09	15.1499444181417
169.29885471361	5.275582817329e-09	15.3182116190876
169.349075161522	7.85749420677921e-09	15.4032964636474
169.415917793391	1.41400276200075e-08	15.5111313848447
169.466474140748	2.20658472536412e-08	15.5427169903395
169.532859788561	3.94123146143574e-08	15.5819933339552
169.593218902532	6.25937258620673e-08	15.5741667264356
169.657222061308	9.53921549030798e-08	15.5437529058579
169.709083860074	1.13423565833852e-07	15.4717859658303
169.777202925344	9.923745258455e-08	15.3992151934214
169.837475561605	7.48833868995318e-08	15.3036194109373
169.897504243332	6.64290452072738e-08	15.207740860889
169.964790949984	6.56721155773122e-08	15.117837335615
170.031163132883	6.63190358002491e-08	15.0043503157652
170.098474972542	6.12036366581038e-08	14.9031291148473
170.163425053809	5.04225434748146e-08	14.7827239993206
170.223558919259	4.34637296470914e-08	14.6686232170972
170.293426246411	3.86639061839892e-08	14.5448205526165
170.35365736277	3.57085024708055e-08	14.4345720054995
170.421625455488	3.48491234730996e-08	14.3326395624185
170.476910528218	3.40439833323553e-08	14.2155759111927
170.534485331332	3.46004202311632e-08	14.1116149978612
170.596678052415	3.5802369463179e-08	13.9886366451764
170.648982707096	3.74807386306607e-08	13.8918526618885
170.701747661575	4.03745038100155e-08	13.7834762224928
170.769678801267	4.88722673033406e-08	13.6651017760238
170.822841641568	5.3458344381379e-08	13.5503305887585
170.890471537642	6.45858025244343e-08	13.4640360280693
170.942474247472	6.53764375247494e-08	13.3597301957515
170.99860664764	6.06773246960307e-08	13.2810474061946
171.063930720958	4.64684546108635e-08	13.2233106844899
171.130063448529	3.07890188012751e-08	13.1962543966536
171.193721593217	1.9937334193199e-08	13.1643640971225
171.264056006266	1.86762202032398e-08	13.1707287877572
171.340435368063	1.02948623667195e-08	13.1946010566769
171.402572521124	6.24433427689806e-09	13.2201528511684
171.463257792473	6.64158852713549e-09	13.2677388995595
171.513448565557	7.63987367736432e-09	13.3129124960793
171.563794002982	1.05369814101272e-08	13.3647779256487
171.617755883182	1.747714051184e-08	13.4372265732299
171.668474668363	2.83651282179059e-08	13.5188241702153
171.720536905643	4.3610326440132e-08	13.6107570878044
171.77220684308	6.0541106070608e-08	13.7097738431803
171.831592925935	7.7473724514609e-08	13.8429985111728
171.884455307121	8.17986642874378e-08	13.9724077301744
171.939186382435	7.7398879117961e-08	14.1146356993002
172.003336002162	6.5958501145935e-08	14.2826135691781
172.057466121898	5.5067897683704e-08	14.4365671958936
172.11533909978	4.23150444406621e-08	14.6030470207659
172.176039683641	3.19234206995847e-08	14.7794631376691
172.235755369458	2.30956615879191e-08	14.954856560842
172.298876135147	1.71208169887358e-08	15.1368438837425
172.350936391547	1.28748630858657e-08	15.2932830297844
172.401614886412	1.08509411196134e-08	15.4452208509525
172.467749196063	1.00263378833349e-08	15.6258851057943
172.535280412087	9.7043222077273e-09	15.8039603927432
172.599814521624	9.46857344803734e-09	15.972174071033
172.652912819558	9.36649795490394e-09	16.1145457203103
172.71121174672	9.37454024658817e-09	16.261096386901
172.772890716294	9.45547732209626e-09	16.406873557537
172.838722204228	8.79755192563627e-09	16.5453171764667
172.888900411534	7.86988356259974e-09	16.6503989145088
172.956830905839	8.24058749580034e-09	16.7618939996906
173.024199903232	1.50400343826065e-08	16.8678198706624
173.084219352251	2.75705637033097e-08	16.951066972825
173.135118495777	4.56344285047648e-08	16.9955538646555
173.194761670948	8.30990258351837e-08	17.0181145676879
173.258017582487	1.58081470368775e-07	17.0112334893
173.322320575572	2.15408144882775e-07	17.0031264904902
173.387752601276	1.73393739137217e-07	16.9378257835709
173.441973379228	1.27845869916545e-07	16.8644839785942
173.495801476851	8.5380821973139e-08	16.7251749394355
173.563165994891	5.58481169409714e-08	16.5409215296015
173.618525570537	3.72804724352107e-08	16.3192531530014
173.669102539901	2.54393914019331e-08	16.0580715569205
173.729983029427	1.8370847828231e-08	15.8013588418964
173.784096627473	1.3537769711236e-08	15.521894577775
173.847165865208	1.01514428143054e-08	15.2593939930781
173.903124265491	7.61168506501325e-09	14.9415894518971
173.965074402158	6.6670675605519e-09	14.6476236396611
174.01619760314	6.97324239775593e-09	14.3704622000526
174.067014645231	8.32897228514526e-09	14.0733195416405
174.122044946525	9.62173659465013e-09	13.7925299178365
174.189648587936	9.83213452363079e-09	13.5073574392767
174.246966643398	9.05021679338053e-09	13.2273039458993
174.31438835073	8.19756143971812e-09	12.9603532284674
174.366553232057	7.39002296811078e-09	12.6841510461348
174.419266186099	7.14058481226863e-09	12.4310481563723
174.485074636536	7.98761483441915e-09	12.1762595878247
174.538430663429	9.73556132182081e-09	11.9348919360306
174.592651024708	1.31822420525699e-08	11.7034532163222
174.650734471371	1.94540667323562e-08	11.4879339095742
174.706557901725	2.8687809926677e-08	11.3015499364018
174.765049388592	4.35687483739653e-08	11.117136808804
174.815919076764	6.16815107597165e-08	10.9576752124148
174.883261039636	1.00550225508356e-07	10.8010865659301
174.944647130765	1.47452785494855e-07	10.6680151991687
175.004808301241	1.91405468599432e-07	10.5493894340418
175.056046216365	1.6266118556892e-07	10.4233104317013
175.106786630069	1.2722180071948e-07	10.3241363728907
175.169393790874	1.02617756591189e-07	10.2383287886973
175.232123443549	8.60371749383267e-08	10.1554067908471
175.29649207734	7.94611471186632e-08	10.1046970165321
175.362758359492	7.53020658696836e-08	10.0457205594126
175.431279276107	7.43908674423398e-08	10.0130374930818
175.48607681484	7.43224096930776e-08	9.97532787615858
175.552456233507	7.4775562592121e-08	9.95139946814355
175.613888044729	7.45223794167278e-08	9.93305884710393
175.680990894237	7.46396322538998e-08	9.92582797398596
175.743722151988	8.06250183867659e-08	9.91897047232397
175.794303939995	8.68475915603523e-08	9.91745167056515
175.858604850712	9.43826214319129e-08	9.92293420783976
175.916625129621	1.01483983143861e-07	9.93147902522835
175.971989009255	1.11383923571038e-07	9.9443177046536
176.037556810844	1.3175293384944e-07	9.96925798828573
176.091202059301	1.61313628079816e-07	9.99394078689119
176.152727514747	2.18378424014355e-07	10.0331217260989
176.210056543891	2.80316330316967e-07	10.0780860634559
176.261856433675	3.21792293493473e-07	10.1261417356365
176.318169404139	3.02525950199921e-07	10.1896908699588
176.380877320925	2.59361150074053e-07	10.2733570342018
176.445717160433	2.03988539860689e-07	10.3733502671993
176.509234761582	1.47327587944873e-07	10.4859658234244
176.560843771439	1.16691458060904e-07	10.5947395411839
176.623927291972	9.86457254810354e-08	10.7336245140819
176.68637968578	7.54823845024122e-08	10.8864406285502
176.748320844516	6.46216419171322e-08	11.0540542070895
176.81107520128	4.95935842955323e-08	11.237752185714
176.862961027195	4.25318076996576e-08	11.419963765426
176.92873641539	3.99937470154406e-08	11.6371017815884
176.984726516237	4.09895337181135e-08	11.8550959534058
177.048238935902	4.46930612379393e-08	12.0978278490324
177.107991800453	4.99357057846453e-08	12.3485430682912
177.160951065149	5.53134888970393e-08	12.5978267643356
177.228320598674	6.10356774126002e-08	12.8798899581613
177.28084205301	6.42324245186984e-08	13.1459814222648
177.331648362749	6.20088881204635e-08	13.4135581532175
177.392605755016	5.50812882495239e-08	13.7095350856503
177.442824551277	4.55299854385836e-08	13.9832666558267
177.512501756841	4.03982493130367e-08	14.2982458547451
177.5779855903	4.53125146608039e-08	14.6058913662959
177.635594372852	5.6136364522182e-08	14.8906508978929
177.704025640067	7.1349592843654e-08	15.1926536451546
177.759162238715	8.55495224927655e-08	15.4453175014585
177.820552777158	1.00035115431822e-07	15.7046788385449
177.894792419557	1.17305966092007e-07	15.9751596661658
177.976689843625	1.38665115798631e-07	16.229566757882
178.041111013868	1.60519784403522e-07	16.4177111518125
178.095349351846	1.79779363222885e-07	16.5402558077259
178.163219130617	2.07981219158949e-07	16.6718352529176
178.218124330949	2.21207881883613e-07	16.7320819438768
178.286672627025	2.06289873742643e-07	16.7936912073998
178.340160440963	1.55434284169459e-07	16.7985313357103
178.392413945412	1.0534739579867e-07	16.7800642550363
178.45912863424	7.00834851352079e-08	16.7437897344124
178.526480553679	5.62828704713227e-08	16.6775508782198
178.591361962512	5.18794323961888e-08	16.5874258282304
178.656020365978	4.9341615891201e-08	16.494989261644
178.717698662797	4.50017948971796e-08	16.3791075871184
178.773064107385	3.96715384511463e-08	16.2457120003915
178.8379045866	3.8488391805832e-08	16.0988821628091
178.890954402691	4.17118901416848e-08	15.9702331666349
178.95252824298	4.74491266923635e-08	15.8058184719315
179.010479543035	5.21872199425292e-08	15.6355030062964
179.063079988887	5.608531518443e-08	15.4718852012379
179.137956926635	6.22499745151536e-08	15.3242027537338
179.207671251196	6.78407266425094e-08	15.155294170338
179.272613621761	7.39007321727575e-08	14.9771844642269
179.337720324305	8.09320855549492e-08	14.7957215185483
179.39932891399	8.7813413057786e-08	14.6115773803203
179.451146688663	9.31016960661388e-08	14.4513646137579
179.513076607354	9.95813461159521e-08	14.2969201017208
179.564221239799	1.03018133994567e-07	14.1149765356465
179.617761530504	1.06019746925768e-07	13.9648322497791
179.686113832853	1.09381930702536e-07	13.839313870275
179.753682905758	1.04706438817121e-07	13.6992343682794
179.803711744012	8.31982631475905e-08	13.5762850250985
179.872427269994	5.43795494239369e-08	13.4565544676993
179.926601012106	3.4740616797703e-08	13.3555799203852
179.981362749269	2.23217629659383e-08	13.2572206362736
180.042836139236	1.74224731345484e-08	13.1965330301173
180.108189382012	1.55197748430958e-08	13.1521140758036
180.163442998667	1.56171551893752e-08	13.1050107193324
180.216826085559	2.31645848713041e-08	13.0537736680183
180.271615494588	3.68220623420138e-08	13.0310524288761
180.329451531784	4.28516771797454e-08	13.0154784786038
180.382881884873	4.96968147327962e-08	13.0235273778678
180.450509787506	7.36288293123408e-08	13.0613754750588
180.508630392999	1.07760690196299e-07	13.0891034109028
180.579631065206	1.17937622384767e-07	13.1578786503569
180.630279152233	1.13962445101606e-07	13.2041194097724
180.68304115956	1.06892302834191e-07	13.2608696148546
180.749462421243	9.92240187408404e-08	13.3515933117158
180.803667457068	9.06593216090511e-08	13.4274350089133
180.862349872108	8.42294762268794e-08	13.5199875116056
180.914371648716	7.4940191935335e-08	13.6017533432931
180.976583875236	6.75821193157147e-08	13.7086437037143
181.027027869728	6.09290546670229e-08	13.7970561453079
181.080041910093	5.6367285389231e-08	13.8937406556611
181.145744074211	5.24924929283208e-08	14.0141532015685
181.199564569604	4.75810956229264e-08	14.116130989378
181.26090299339	4.37352984240106e-08	14.2318591690904
181.325221984389	4.26625170827467e-08	14.3521979306106
181.39022619231	4.74882853113028e-08	14.4730964378037
181.441801622274	5.52523702973441e-08	14.5739740201487
181.505764876096	6.04055944725958e-08	14.6917117326613
181.567480254706	5.68265955929437e-08	14.8042511721681
181.623169853376	5.2340927042788e-08	14.9064274889112
181.690174269914	5.06456091481221e-08	15.0149206300058
181.743415184741	5.75041010730611e-08	15.1016146606816
181.808894158492	8.90710169462236e-08	15.1980018389011
181.881515624288	1.34081255495108e-07	15.2774739642572
181.949860432051	1.12145358954139e-07	15.3415733555575
182.010698997673	8.03181389728793e-08	15.3846219382514
182.085927034086	5.276795443757e-08	15.3920214599869
182.155939198399	4.21197303868971e-08	15.39492294056
182.227278409176	3.78406946865331e-08	15.3478581018409
182.287210792814	3.86726906360345e-08	15.2766428462797
182.362800860756	4.22009154957794e-08	15.2047357826898
182.419589797045	4.58005584697362e-08	15.0812684252741
182.482582078013	4.773597364707e-08	14.9139028378475
182.547887632384	4.60653313720963e-08	14.7188925410118
182.60950959458	4.01630851586851e-08	14.5096027316118
182.674680022295	3.25078809901302e-08	14.3291247422665
182.7252593082	2.21630922263162e-08	14.0989502031375
182.784975016575	1.41104422201218e-08	13.8743989467033
182.838355687821	9.56904008147778e-09	13.6491061408228
182.891481986123	8.45638672492316e-09	13.4276407265065
182.952280799056	1.03385659176447e-08	13.2415622606114
183.007723800328	1.40985929195847e-08	13.0359309837144
183.060830762697	1.90240929603665e-08	12.8545240981231
183.127482133596	2.63677927812562e-08	12.685585774296
183.181467684466	3.32865173255264e-08	12.5227241289683
183.240590917473	4.08506198643823e-08	12.3845752039329
183.293590437688	4.65583548892611e-08	12.234645676419
183.3535337021	5.11338202501187e-08	12.1147855676437
183.422475226667	5.36350593668945e-08	12.0091034448376
183.479318554202	5.39673972806771e-08	11.8877889151127
183.54368579443	5.33734634005168e-08	11.785626100172
183.597937769293	5.18839351499897e-08	11.6654170481346
183.668526153067	5.10223157935508e-08	11.556709349086
183.732508683339	5.35107021424865e-08	11.4558070311888
183.784333944062	5.90028276308832e-08	11.349546906435
183.843404973173	8.62470400206402e-08	11.2599455932758
183.908424874677	1.49296920157228e-07	11.1693746735912
183.973703357173	2.40136444522043e-07	11.0742392244751
184.040207960742	3.28967772768652e-07	10.9799233365011
184.095445901989	3.62406017161212e-07	10.9049438525777
184.163885067917	3.78438945603273e-07	10.8465389165474
184.216982351943	3.78584856934465e-07	10.7803276676681
184.26849245052	3.78525397156067e-07	10.7335693776929
184.325589376057	3.79473422499399e-07	10.6801226112222
184.377017469031	3.80151192806214e-07	10.6469692450726
184.443971536332	3.71666878177739e-07	10.6198679901368
184.502921655847	2.725319152211e-07	10.5876155222279
184.57217173192	1.45067201128211e-07	10.5630370744116
184.629037725917	7.12921373734271e-08	10.546427151817
184.699157089972	4.19101735615027e-08	10.5398042871602
184.766655446928	4.56433717402864e-08	10.5433825007411
184.818013964092	5.68325422558095e-08	10.5505601090617
184.906892560729	7.54579647872153e-08	10.5915837214829
184.981439784739	7.89184114115797e-08	10.645184394733
185.045161600171	7.86666727073459e-08	10.7046913024743
185.096735431671	7.091922805984e-08	10.7633058950538
185.169024270861	6.33936889543587e-08	10.8673446842793
185.226013441691	5.28646688945039e-08	10.9658415384066
185.290483418911	5.36231658617232e-08	11.0938471238998
185.349745742027	5.91528577134313e-08	11.2317494471864
185.405413320779	6.08101474510628e-08	11.3789707057766
185.467938456935	5.67800768507184e-08	11.5545820699552
185.519043917032	4.94909907198876e-08	11.7251441300525
185.575977758059	3.76364504952826e-08	11.9198343290839
185.627740751315	2.94855402378601e-08	12.1189897865829
185.687226249547	2.33699969615785e-08	12.3464355335657
185.749051262679	1.92013340567671e-08	12.5882409440522
185.799066117032	1.86222265005596e-08	12.8169130149568
185.862641367761	2.15812700139367e-08	13.0870269262115
185.915730270176	2.6401214479505e-08	13.3433338085634
185.971305025572	3.16376230580611e-08	13.6150878068309
186.025175930301	3.46982879780556e-08	13.8891237620947
186.090479146238	3.32286511846131e-08	14.191390006123
186.146810654112	2.73664227596803e-08	14.479047689891
186.203485382544	2.21145533538796e-08	14.7690169018922
186.26367537862	1.80301493056938e-08	15.0661446150659
186.324322859439	1.50331171486301e-08	15.3609736995849
186.376679116934	1.29103287096603e-08	15.6284448556452
186.440894352807	1.16574539448921e-08	15.9183106974127
186.494973016377	1.08236428038354e-08	16.1710433209
186.56852118246	1.08706660756273e-08	16.4543309169924
186.636075421607	1.19600858723741e-08	16.7051468534065
186.69112760594	1.35818240260152e-08	16.909532903577
186.743845766688	1.50196691215648e-08	17.0875411827881
186.795973898267	1.51978440326706e-08	17.2359063426919
186.853417495316	1.54451688517447e-08	17.3832196929493
186.908726010073	1.57872869870995e-08	17.4961492065862
186.975885298541	1.88339114318933e-08	17.6165201032389
187.037576657155	2.3985421181061e-08	17.6835286314033
187.087610038077	3.03688611785443e-08	17.7118923143818
187.140469853159	3.8803903375629e-08	17.7200373665651
187.197809227802	4.87524271797259e-08	17.6923254922157
187.254995806967	5.71407259575918e-08	17.6563880370509
187.30647689373	6.01599951140769e-08	17.5767578149755
187.37372647035	5.83148070145748e-08	17.4854135115693
187.427408728437	5.41047763567948e-08	17.3574099786622
187.477755310435	5.19455974072687e-08	17.2363489901321
187.5464409068	5.40989067001992e-08	17.0821761105503
187.600349778053	5.89652928065029e-08	16.9100474107002
187.662545431203	6.60499244880632e-08	16.7386248426256
187.732791412755	7.05735222111667e-08	16.532795232497
187.789599217242	6.88146720040752e-08	16.3435550106725
187.848325135057	6.16290002419871e-08	16.1196864626508
187.908065396656	5.25604627512066e-08	15.8754352064275
187.965631205131	4.54791142449035e-08	15.6301770062428
188.017659869985	4.07404703912548e-08	15.3936786756177
188.081605349099	4.00196756491985e-08	15.1305366788265
188.133812077725	4.09855265391286e-08	14.8726945980585
188.185792373564	4.41130845226767e-08	14.6139938459737
188.236306151971	4.67852647702385e-08	14.3789920570407
188.289857125235	4.58079394376491e-08	14.1248915111042
188.34672171232	4.11206254210258e-08	13.9123022004535
188.405246053047	3.08276623480135e-08	13.6974771098575
188.468319627271	2.10597145504201e-08	13.4922076956955
188.521837076678	1.64698250995215e-08	13.3037884156134
188.574300087241	1.68587260639101e-08	13.1233884402335
188.633708127127	2.14309208825431e-08	12.9874225845609
188.686403689014	2.69375695904717e-08	12.8439723131362
188.737981913365	3.29084804247247e-08	12.7258633694
188.788570649643	3.85996815512509e-08	12.620901077364
188.843459258858	4.39849097995456e-08	12.5190073130099
188.910742646312	4.91339200917473e-08	12.4449741756127
188.97350103133	5.01083321087977e-08	12.3857079216314
189.02927986333	4.4944736365824e-08	12.3198093720685
189.094136176888	3.86165630707749e-08	12.2872015665161
189.149751549504	3.52703441732294e-08	12.2561956292417
189.210078969249	3.88854018569134e-08	12.2447179817886
189.272102076442	3.66856989934762e-08	12.2393021166378
189.325358899017	4.04150424232267e-08	12.2342826949805
189.396702575234	5.41779806405894e-08	12.2580449946052
189.456867439366	6.55065352490815e-08	12.2794650672484
189.519115258211	7.75322156242697e-08	12.3120152530583
189.592279340348	8.90543640682421e-08	12.3601611565904
189.658886095454	9.8097143669363e-08	12.4099930188925
189.716010764574	1.04164036867864e-07	12.4554133854081
189.783535592006	1.06326899385273e-07	12.5178131472736
189.842929132478	1.01262509030823e-07	12.5760673922113
189.905704189746	9.35112091654668e-08	12.643379541088
189.955712459622	8.59089122303907e-08	12.6983180588529
190.01300030592	8.17319809741021e-08	12.7669402191429
190.078509181916	7.789824671572e-08	12.8494994395334
190.145799924119	7.80044464253397e-08	12.9375497121334
190.201687087622	8.15106577211239e-08	13.0156221899111
190.259717743842	9.06989118017933e-08	13.0985436333741
190.316242800917	1.06719105627259e-07	13.181525378488
190.371000783693	1.28358888600512e-07	13.2619614326613
190.431412071986	1.59593988366854e-07	13.3478301454142
190.497094328419	1.97686331424166e-07	13.430586311664
190.569556037536	2.40113866019646e-07	13.5151822885171
190.626180084107	2.34674003023867e-07	13.5663857468649
190.687040295239	1.98429834001828e-07	13.6046962472511
190.747653384849	1.72815040207209e-07	13.6507584923748
190.798050276782	1.17010560866358e-07	13.5918003607901
190.862959773878	8.05366799734058e-08	13.5420908987857
190.932406756423	5.51708916537405e-08	13.5000123861858
190.990747874969	3.88722452898432e-08	13.4726461815842
191.05207898849	2.54191951053178e-08	13.3821425425715
191.103326389824	2.06541476292137e-08	13.3151228159031
191.158129660132	2.12054026117564e-08	13.2332835161549
191.211713199582	2.70491913734477e-08	13.1664874662462
191.268904239615	3.82268611322055e-08	13.1203429017436
191.33249273748	5.61873458569195e-08	13.080020073193
191.393304951454	7.88448862394814e-08	13.0732317131151
191.445955145058	9.52897228438552e-08	13.0592329367544
191.501801750476	9.98707894687066e-08	13.0744284418385
191.564079133977	8.93386598383259e-08	13.1044927289095
191.615701671316	7.27795800333235e-08	13.1252528902761
191.667374292374	5.94371849943609e-08	13.1696336540817
191.732450529303	4.95841850850012e-08	13.2373860536155
191.796025806894	4.74254816792548e-08	13.315215147406
191.853578737716	5.23064425057384e-08	13.3737716670262
191.922632082486	6.82874772737925e-08	13.4558366948113
191.979456446566	9.19920394745961e-08	13.4854516812185
192.045957440471	1.31069809404206e-07	13.530934646302
192.115125049957	1.85532809453176e-07	13.5603941869791
192.194052287955	2.65858669776209e-07	13.5793059789545
192.257553812144	3.36318739881319e-07	13.5446588740242
192.32971168967	4.28367377698221e-07	13.5084295996559
192.404187742835	4.81700737344359e-07	13.4451414686771
192.465478759408	4.55291682411168e-07	13.3717687309448
192.517867916949	3.74185739543918e-07	13.2762641453389
192.583745296017	3.07010263736865e-07	13.1841179046636
192.637245827942	2.54329252291247e-07	13.1020744789925
192.7009178522	2.1546597151902e-07	13.0243373063242
192.762230835369	1.92521298310909e-07	12.9490866115529
192.832566436311	1.87657512037812e-07	12.8695906912289
192.900348884602	1.90149728168052e-07	12.7957160669061
192.958840685153	1.71464657835056e-07	12.7114746325213
193.011499507167	1.42325589397737e-07	12.6376113575124
193.067613534515	1.1627198627196e-07	12.5830624922388
193.131822820606	8.71713797672905e-08	12.5285352000452
193.191931093693	6.01649359287534e-08	12.4726734963553
193.244605169001	4.14159568419085e-08	12.4217554656211
193.306418776946	3.10381236631236e-08	12.3825111437307
193.378948289082	2.40022285329882e-08	12.3327917271788
193.438228775201	2.13230760070056e-08	12.3028136845796
193.509734527005	2.0562507112615e-08	12.2859220792598
193.577691653141	2.00292493832851e-08	12.2620507363081
193.64610077539	1.97841768860944e-08	12.263432621681
193.704002200254	2.25314173376638e-08	12.2637323767946
193.754995920048	2.86874465712334e-08	12.2635410227407
193.819306762983	3.61109026396123e-08	12.2980026148272
193.870482625827	3.94235806550316e-08	12.3293167611633
193.925051491101	5.06301465498959e-08	12.37654990023
193.993656860381	6.77207732892997e-08	12.4586023676662
194.050177562117	7.72085586476993e-08	12.5429167189129
194.117006794633	8.0025765351419e-08	12.6518738935788
194.170242372473	7.96678143574634e-08	12.7598770903331
194.22078882761	7.78201776541531e-08	12.8748525179694
194.272268670208	7.55643478282927e-08	13.0046913189641
194.336323882217	7.29522775694337e-08	13.17082059727
194.398557720735	7.04949714967127e-08	13.3468181822222
194.45263141449	6.93562664324145e-08	13.518219365904
194.502905278105	7.07441073988522e-08	13.6890583951926
194.554358019087	7.65305193374394e-08	13.8760618409878
194.621036949067	8.81007508212557e-08	14.1048988377488
194.686957272205	9.56356028664591e-08	14.3391170768015
194.74156116889	9.44026890874495e-08	14.5579327218035
194.806047653062	9.0772988767413e-08	14.8026883392553
194.857374337606	8.73019443057836e-08	15.0196914588818
194.911613942287	8.4470371932307e-08	15.2450584597191
194.978189968818	8.21617977807598e-08	15.4951759001944
195.044839771461	8.09658824897978e-08	15.7433011603092
195.105471204059	8.0331738556481e-08	15.9757686748978
195.161215397148	7.88192785646334e-08	16.1917952956228
195.229256675785	7.70351695285778e-08	16.4253652155439
195.290466643785	7.29115214178584e-08	16.6371505352258
195.345406121732	6.56100192170141e-08	16.825527412191
195.414463519558	5.85536663554065e-08	17.030350361862
195.471986455088	4.93661416689437e-08	17.1973516656293
195.54048402396	4.56023510495813e-08	17.370359016989
195.607692373154	4.73391268050039e-08	17.5214065656839
195.663317348177	5.30289812952258e-08	17.6232313402727
195.726028628402	6.05759558096836e-08	17.7181454557376
195.791325714461	6.69916075982904e-08	17.8017215750406
195.855891644347	7.00994267356677e-08	17.8430270183302
195.91176882298	7.09863058725996e-08	17.8548127065427
195.977866411704	7.17106468727014e-08	17.8459250453636
196.047928894404	7.58730030994985e-08	17.8385581107254
196.106382046463	8.15516638968106e-08	17.7747131589665
196.173921795607	9.39809485499249e-08	17.6705843036057
196.226973352442	1.08627136760675e-07	17.5205442579105
196.281163250301	1.25530080110834e-07	17.3740432008953
196.345932482494	1.44403203929781e-07	17.2033415457502
196.404000611956	1.56198928661127e-07	17.0116534755057
196.454114104514	1.5789829552441e-07	16.8042469473766
196.509099282779	1.4976841876577e-07	16.5654706721943
196.568296213716	1.29237847101308e-07	16.298792675563
196.637113723862	1.01369500613583e-07	16.0050767065893
196.697881981052	7.67680700330361e-08	15.7338901175324
196.767726659939	5.61579303942479e-08	15.4448690145718
196.821912274232	4.36138246118912e-08	15.1515281015391
196.877374825494	3.80598313360496e-08	14.8825574782877
196.937973558904	3.66004175284304e-08	14.5787712198552
197.004624506846	3.83558116269523e-08	14.2702060118747
197.069216961903	3.99911509437023e-08	13.9859097392805
197.122916002267	4.03838090169786e-08	13.7006758590828
197.1852832353	4.03972193645766e-08	13.4459708016212
197.249989081738	4.15494541912852e-08	13.1911790307049
197.302825882178	4.40882285915663e-08	12.9464649554005
197.355643416294	4.80351086167124e-08	12.7043481987248
197.413090107026	5.38549760286198e-08	12.4640486687618
197.469781037464	6.07787099240299e-08	12.2415766333051
197.522765743421	6.79057650689864e-08	12.0475986909835
197.573784665716	7.48948897132559e-08	11.8600404795915
197.638816001039	8.42984731759873e-08	11.6786987982844
197.706122037648	9.23343363912571e-08	11.5324582057593
197.763708623382	9.5153196900886e-08	11.3983984163924
197.835196957894	9.54975871334044e-08	11.2590114728712
197.903376041897	8.92915453310756e-08	11.1394803956377
197.969020370487	7.91129837504908e-08	11.0460433918989
198.024040061475	6.3385131025538e-08	10.9535468788586
198.076215015508	5.00459784790581e-08	10.8935444013256
198.15461789659	3.68412774884477e-08	10.8422236093858
198.207238062172	2.66420022202936e-08	10.8014571467764
198.27308510812	2.33211900910692e-08	10.7740578352483
198.332738395657	3.1859157146071e-08	10.7673304640784
198.397367408347	6.00245374239504e-08	10.7701194932545
198.456077483007	1.04084047924888e-07	10.7798880070735
198.515860817541	1.57173397487027e-07	10.7988211940473
198.581597160656	2.02655701898233e-07	10.8286793496449
198.644824094066	2.09908104864221e-07	10.8636611931237
198.705554790755	1.9892393526003e-07	10.9034879331634
198.761220959027	1.66366748078828e-07	10.9446544612302
198.821449407147	1.3265064687246e-07	10.9964925606235
198.877869941896	9.25506408613205e-08	11.0503703981893
198.943736662098	6.12015569885513e-08	11.1199629147513
199.00917038345	4.4738233726798e-08	11.1952497877792
199.072180387947	3.90893954909663e-08	11.2739249399088
199.136312031515	3.75529048884429e-08	11.3588994257676
199.186471992106	3.20372831590742e-08	11.4340293595932
199.237832717365	2.46083797222093e-08	11.5149400393596
199.300231762284	1.78294587353163e-08	11.6116941582913
199.367569301251	9.27967969010522e-09	11.7154448866752
199.426488678082	3.62291619170136e-09	11.8129964488898
199.492320932051	2.52588673259033e-09	11.9218189612081
199.549380518902	2.58969412521213e-09	12.019491101054
199.613035157059	2.76231331545745e-09	12.1251095919776
199.677844937181	3.11053521117516e-09	12.232941778701
199.737715092497	3.8274824731884e-09	12.3500994551167
199.797194292176	4.78412740987486e-09	12.4808328229526
199.853945228922	5.59931558450297e-09	12.6034087218842
199.912750929024	6.34369260722873e-09	12.7517659389074
199.966255587598	6.75923848378031e-09	12.8998493866033
200.022201789136	6.96691844130233e-09	13.0505496863959
200.09115982411	7.5998645350198e-09	13.2412855720721
200.141212991324	8.63538512134158e-09	13.4036791078738
200.196397039487	1.05397759310313e-08	13.5964516964119
200.249344626672	1.29865932258032e-08	13.7926872811791
200.318114969659	1.38371805360514e-08	14.0260997344144
200.375786792686	9.44939245326347e-09	14.2294876788289
200.44435885623	5.77375787183589e-09	14.4573182515758
200.507294520508	4.05253840955782e-09	14.6700435004925
200.578673023165	3.50647539049133e-09	14.8957486111158
200.646281908893	3.88441455183451e-09	15.0931316359348
200.707720429733	5.22893211719347e-09	15.2386725840214
200.76145341175	7.74104685281331e-09	15.3310841423597
200.829031788722	1.36632574932172e-08	15.4477039300528
200.885365486177	2.22818256412226e-08	15.4913425619893
200.935837608384	3.39944998914913e-08	15.5031469180827
200.993227682226	5.42728794257959e-08	15.5063033854758
201.047802255619	7.95227561244045e-08	15.4713005262111
201.101965564976	1.09154872952103e-07	15.4156605499927
201.158532918036	1.32694199709886e-07	15.3505115150515
201.226935283073	1.09961816222864e-07	15.2839577706423
201.283084033899	7.11876573189875e-08	15.1864974961341
201.339939515704	5.48320285531066e-08	15.0871695459771
201.403470241777	4.97132674002371e-08	14.9904879391072
201.460253598996	4.5208194514722e-08	14.8734480725026
201.513227731105	3.84100634724036e-08	14.7658929156693
201.580075844973	2.9857883962717e-08	14.6436898194596
201.638894779805	2.48020768202977e-08	14.5208210544877
201.708305867147	2.26791881879501e-08	14.4129900189103
201.770023987734	2.1229974320921e-08	14.2946088262969
201.82126799805	2.04735340861734e-08	14.1726889366942
201.883912552858	2.21856299148766e-08	14.0524608081796
201.951559799671	2.63139493203715e-08	13.9482423753667
202.004910179687	2.92301567280035e-08	13.8284011319934
202.058817717349	3.42435471401469e-08	13.705020951891
202.111913688282	4.19309832712098e-08	13.604406714291
202.178512925105	5.68827157673702e-08	13.4951008575226
202.246001705	7.44990782798979e-08	13.4194322723352
202.296211959901	8.40805854362515e-08	13.3433006032059
202.347967610817	9.14812118697671e-08	13.2563160572438
202.409459132836	9.596787573357e-08	13.1947449024424
202.462458226909	8.61166826248371e-08	13.1518775910593
202.526735024887	6.41480557067784e-08	13.1186281665584
202.583552590635	4.14526647059942e-08	13.0859584305819
202.640752611329	2.92047385036244e-08	13.0550110636162
202.693884469372	2.45025592705934e-08	13.0431883764942
202.751077673098	1.26889790588642e-08	13.0407724067211
202.815710075587	7.35622099648189e-09	13.0768365341078
202.885139642076	7.64885306129098e-09	13.1330466210186
202.937232825098	9.17903630755308e-09	13.1761669056108
203.00401752017	1.4397780322788e-08	13.2524080017183
203.070073741609	2.63857112131053e-08	13.3463093446702
203.140803298767	4.7177692825436e-08	13.4702444635583
203.193849420003	6.77089889569031e-08	13.571320424247
203.247756713431	8.49774923058501e-08	13.6847873925594
203.311846476309	9.93460690932626e-08	13.8359250562792
203.373195291355	1.0294583703309e-07	13.9914840552079
203.425159459328	9.6497567010436e-08	14.1310700462261
203.487511335547	8.71678571525636e-08	14.3013942240274
203.545009836788	7.63504125594816e-08	14.4666532886112
203.611456623391	6.54208568562761e-08	14.6532894990983
203.682698008225	4.92686088491717e-08	14.8465391893015
203.770346157051	3.40399855767128e-08	15.057874400088
203.840112537509	2.53523419471717e-08	15.2442909001878
203.898062503726	1.7916034610558e-08	15.4069041485969
203.970010274061	1.40552486629417e-08	15.588346980855
204.028830818859	1.20018190189617e-08	15.7448974218367
204.097209426509	1.11165836209017e-08	15.9109021843629
204.149360855279	1.0648050277642e-08	16.045010120038
204.203140859251	1.02135129316148e-08	16.1757298925093
204.253561328441	1.01043571308218e-08	16.2957813484471
204.307175255507	1.02032269601269e-08	16.412017368519
204.36169059699	1.17729785711471e-08	16.5212591302743
204.425516231408	1.78865364010796e-08	16.6274171837711
204.481625812102	2.76409416890364e-08	16.7105629854458
204.549001398351	4.61178024087236e-08	16.7867318848625
204.604631417139	8.02269086078329e-08	16.8158064407158
204.671833624195	1.56438035089887e-07	16.8317976249927
204.750160476885	2.52122522241908e-07	16.8275513687361
204.826910748703	2.34231397626819e-07	16.8008044869102
204.902912352244	1.69303428838423e-07	16.725329020651
204.960188156834	1.18703114293772e-07	16.616588581609
205.027770107844	7.96985990825089e-08	16.451879271087
205.079622596933	5.5329911106866e-08	16.2475614132421
205.138535425847	4.03076974329437e-08	16.027178545745
205.199358993787	3.07382161412756e-08	15.7798809649168
205.257793887552	2.51679191068029e-08	15.5590000559632
205.312238509715	2.06699648153619e-08	15.3165073718334
205.378802186902	1.6809808940972e-08	15.0285194682466
205.435447325683	1.4551923162119e-08	14.7171343541491
205.488290081274	1.45904753706214e-08	14.4180363502888
205.552134517538	1.6827644267195e-08	14.102195691347
205.606102583504	1.79479246742823e-08	13.80322097745
205.673243893122	1.73002253680448e-08	13.4938091983444
205.732125297065	1.5713705619131e-08	13.1869367367018
205.798983744797	1.4384825499161e-08	12.8955055227217
205.850451697535	1.34312621040933e-08	12.612805841353
205.901238604945	1.32794292220707e-08	12.3448978595681
205.953552916009	1.43245228522605e-08	12.0847317698681
206.003759931444	1.679083466341e-08	11.8460728627373
206.054980052814	2.13013500048008e-08	11.6157722230233
206.113739597639	3.03350829950505e-08	11.3828867285933
206.166820089534	4.27222810699924e-08	11.1925077831861
206.218061547618	6.01237441240914e-08	11.0065407901347
206.287192019548	9.8323734630515e-08	10.8386583653663
206.350013116831	1.47015123660688e-07	10.664777785781
206.414141371443	2.19470472503814e-07	10.5199059670475
206.474777393969	2.20360190821989e-07	10.376646504282
206.527275909445	1.37898370573888e-07	10.2549121654319
206.590577662735	8.83842665549717e-08	10.1387218491406
206.655099732061	6.48813183228426e-08	10.0414839772187
206.709648177154	5.46830195315979e-08	9.96496762346449
206.775047728331	5.07770500434088e-08	9.90923269282767
206.843632852013	4.92416526201357e-08	9.84947114973817
206.89833755983	4.90914499511691e-08	9.81161823575543
206.965667966617	4.935038303083e-08	9.78662597341529
207.027806904303	4.94535611156488e-08	9.76343688270163
207.080174876564	4.92233190059183e-08	9.7481182264819
207.14351092716	5.15127349693519e-08	9.73930041435804
207.212451090556	5.85636850058891e-08	9.73644600169965
207.262900621123	6.36409984422503e-08	9.73359678166956
207.317885117903	6.94525568002385e-08	9.73907847292346
207.373767360753	7.64085751538464e-08	9.74992643251134
207.425411984318	8.82209720635435e-08	9.76386428159307
207.477895329097	1.09317755929439e-07	9.78412658032688
207.532436193413	1.47649061600428e-07	9.81253571989297
207.607195986585	2.34215601671155e-07	9.86882429799675
207.683131559248	3.52740951998359e-07	9.94149400370473
207.758876159386	4.38027756557687e-07	10.0301332091682
207.827412311288	4.44695820386876e-07	10.1272988405474
207.888046638993	4.16215407947265e-07	10.2295069162198
207.960172010799	3.42616636321143e-07	10.3597899916204
208.0203811178	2.45495948707576e-07	10.49178298564
208.088272009277	1.94563800380665e-07	10.648276762827
208.141438382904	1.48161785931026e-07	10.7999163645514
208.193897530374	1.1249939568249e-07	10.9641620728735
208.245494551705	7.71357918725432e-08	11.1406371180731
208.302287936724	5.49610633518682e-08	11.3403748237117
208.356840981568	4.72829406890631e-08	11.5508511038954
208.421799215846	4.47523055135639e-08	11.7911315667513
208.47702057168	4.47146213555462e-08	12.0307425721721
208.531907316145	4.76592979470035e-08	12.2820020212624
208.594579986165	5.23824177489765e-08	12.5576610492304
208.661074506685	5.8876879306068e-08	12.8498156337397
208.712902022234	6.46632935344349e-08	13.1242522505011
208.763944971156	6.92310868829545e-08	13.402820548265
208.819879458577	7.12337536021894e-08	13.6976095057537
208.874286231618	6.62200305290974e-08	13.9909842159796
208.941718194662	5.35337001267711e-08	14.3113985973365
209.008861292567	4.8445773732086e-08	14.6317240991782
209.070793192994	5.36865083847769e-08	14.9344162072013
209.124025585389	6.44640229585183e-08	15.2035445488142
209.189326106547	7.93839106128844e-08	15.4928820444511
209.246535911603	9.48965008798712e-08	15.7485021637831
209.30142998083	1.10175286026659e-07	15.9782627464965
209.35270327461	1.24799896813475e-07	16.1693410627453
209.415628485608	1.44789752428526e-07	16.3773529256362
209.465634012525	1.64098390016821e-07	16.519016760384
209.533514310962	1.96102578223437e-07	16.6847372174041
209.602110281619	2.37699655553688e-07	16.8197426706406
209.654065256013	2.54798537962846e-07	16.8652087243735
209.7184948747	2.29488960449398e-07	16.909412113202
209.772233729952	1.37615385471543e-07	16.8831875715011
209.833093278442	8.15705719626752e-08	16.853043231326
209.893972214399	5.62889588098634e-08	16.8081986362015
209.945068694773	4.41895248819728e-08	16.7140008161955
209.998227760225	3.94267369370767e-08	16.620094557504
210.057949652152	3.53687429555242e-08	16.5038357189321
210.116171206395	3.1664066893949e-08	16.3966074048376
210.167847838893	2.89863725928101e-08	16.2752722982045
210.229671192895	3.04284979310023e-08	16.1551727121305
210.282909509316	3.37575403776268e-08	16.0213570553524
210.341602835358	3.75093949185492e-08	15.8808901236244
210.409334072071	4.10864597096512e-08	15.7190748074524
210.488060699496	4.46970693304662e-08	15.5658903226959
210.561035935829	4.79357990011658e-08	15.3891157131982
210.619997432507	5.07552038865358e-08	15.2301502605487
210.670011223106	5.35037030977881e-08	15.0465142246599
210.736229631898	5.8504739748499e-08	14.8447625571648
210.788371418607	6.24030096749114e-08	14.6419699629083
210.849189505254	6.78869248868991e-08	14.4418621125309
210.917030702881	7.43673620597125e-08	14.2816113045369
210.970076359063	7.86937392209768e-08	14.1029017097045
211.026355530337	8.37234220594116e-08	13.966308091924
211.092517991132	8.84806106670624e-08	13.8248773719731
211.144044065342	7.92703589571284e-08	13.6847976733983
211.202372945468	5.47690914296483e-08	13.5639133561457
211.260645301294	3.49854546740219e-08	13.4631231136626
211.316453381914	2.14837342310135e-08	13.3535918564082
211.383631790729	1.62019685830402e-08	13.2809563233251
211.436359302814	1.49749144988749e-08	13.2189254346841
211.499386370907	1.52978700844772e-08	13.1618172067528
211.56504403964	1.53995618540448e-08	13.1346679519409
211.624131516148	2.07589127246698e-08	13.1016698898977
211.689386955205	3.07987779494766e-08	13.0981916052669
211.755994620468	3.53851496625706e-08	13.1045666302011
211.817410481512	4.81597113998954e-08	13.1329451911108
211.880365872461	6.97403726664159e-08	13.1756410761217
211.947008660246	8.39311791306448e-08	13.2341030016089
212.010954625625	8.42255547188468e-08	13.3013950072645
212.068994733049	8.02855173235558e-08	13.3680475503386
212.131707211806	7.3910092100995e-08	13.4482934595786
212.181732915238	6.82557483317349e-08	13.5148903083076
212.238387664006	6.3350073938294e-08	13.6007806926836
212.303270602056	5.60774334445575e-08	13.7038879906019
212.36825242402	5.05478228916508e-08	13.8139730708606
212.435874155992	4.5596403597937e-08	13.9322794816956
212.490142424457	4.15639001664344e-08	14.0307685271915
212.558632450305	3.8967686631105e-08	14.1550720204323
212.613197084016	3.63372271163492e-08	14.258271687151
212.675264478346	3.53258353433299e-08	14.3749079547977
212.740975108916	3.88018836049471e-08	14.4968089890492
212.791500313809	4.53213367404848e-08	14.5955160424859
212.859862292054	5.46467297882679e-08	14.719136544921
212.927530116254	5.74199586252257e-08	14.840210869483
212.992365105623	5.14241231089357e-08	14.9552377096265
213.049702167449	4.45161822337843e-08	15.0584306605057
213.117752020099	4.35111552616084e-08	15.1695699926866
213.172530388229	4.91544076583585e-08	15.2582133073761
213.235408003939	7.84116169456352e-08	15.3418022321062
213.305304824539	1.31701072434938e-07	15.4295120375302
213.35836766024	1.23744838506258e-07	15.4859156889239
213.417900061768	8.78727352607228e-08	15.5310033055044
213.475697088389	6.08529158132794e-08	15.5628221366035
213.539722903562	4.28500316029133e-08	15.5771532921357
213.591982658817	3.27915195537342e-08	15.5540361403928
213.653941696102	2.84119050698936e-08	15.4484100685522
213.717895498978	2.96569625915808e-08	15.3006738300452
213.787193889555	3.25433956080771e-08	15.120701036228
213.841573586273	3.39515219450606e-08	14.9247797368494
213.907634322651	3.33745539010402e-08	14.7397494995824
213.958955427918	2.85635796543013e-08	14.5008895338701
214.009555178566	2.20968510074333e-08	14.2829656561657
214.076687471062	1.51851155515056e-08	14.0535028177491
214.141056769851	1.03220778297525e-08	13.8578057765107
214.19984996489	7.20418303501631e-09	13.6628623152144
214.26561431577	6.22489741504188e-09	13.4792160741825
214.318271981979	7.00916011221988e-09	13.2818241467334
214.37635988657	9.39398895731562e-09	13.1031385994525
214.426421165725	1.25143845444027e-08	12.9127114767208
214.492826829674	1.75902685327036e-08	12.7634067093717
214.553552005312	2.3446831838347e-08	12.621576780045
214.620681451927	3.04136575839356e-08	12.4873790325709
214.676424850909	3.58455504299152e-08	12.349198234667
214.74300737988	4.07402585810222e-08	12.2447700254954
214.798497443386	4.29964149756835e-08	12.1360573242409
214.857318021696	4.39727274065738e-08	12.0286686499648
214.913137043249	4.36858958162034e-08	11.924185661816
214.966272345971	4.20370360641274e-08	11.8110257723074
215.017109014789	3.86952834422022e-08	11.7011984989018
215.090190970118	3.57447793844913e-08	11.6049468181917
215.160445977335	3.87595183208386e-08	11.5173243318019
215.224908667038	5.41468889943972e-08	11.4209738599775
215.277744917047	8.22624573529649e-08	11.3356343725153
215.339366177103	1.52890644153143e-07	11.2577547760195
215.406963588018	2.58797649387772e-07	11.1888350709594
215.457644401023	3.091127051788e-07	11.1125744969895
215.515285477126	3.38552504483851e-07	11.0557509902869
215.578295049138	3.40758166034019e-07	10.9857495067765
215.63074136341	3.35419312264595e-07	10.9219532698508
215.697471999447	3.31914291335996e-07	10.8809063151984
215.757562849287	3.2985289689581e-07	10.83359312265
215.814816361603	3.29834204916499e-07	10.8019866980272
215.864927828503	3.2196170257224e-07	10.7700030701708
215.923811712013	2.42202641507485e-07	10.7441922550924
215.996872347324	1.55119709226442e-07	10.7304948096198
216.052217507118	9.06943595200645e-08	10.719480310536
216.111489330918	5.26131866971036e-08	10.7120595523229
216.174118983424	4.44191369525435e-08	10.7137026002372
216.23922993778	5.14928425205182e-08	10.7276218653472
216.301263737649	5.2415761532851e-08	10.748899631952
216.37323807416	5.39159616803588e-08	10.7942238679499
216.440206826625	5.58875085294712e-08	10.8516014385724
216.502018416174	5.28873413729787e-08	10.9188129278768
216.574340423464	4.14151236185772e-08	11.0162581634994
216.630315534584	3.34168364955326e-08	11.1099043951307
216.680485958282	3.45994751143632e-08	11.2090664898667
216.738092813574	4.43005822996575e-08	11.33820825795
216.811695808165	5.39092542333445e-08	11.5061319728282
216.863272059149	5.69780468184107e-08	11.6580241097496
216.922449884004	5.13084604967704e-08	11.8380029978705
216.988106284635	3.92979280314797e-08	12.0424511161567
217.043148827979	3.05398231269193e-08	12.2459650035711
217.104393975894	2.32256306712281e-08	12.4736950685817
217.160133880057	1.78110748330829e-08	12.702040658411
217.214050177935	1.64275665872545e-08	12.9402069690109
217.264746632593	1.71897611973866e-08	13.1792953021694
217.31527184814	2.03611957901315e-08	13.4266401014309
217.370179979311	2.57418844761916e-08	13.693033079896
217.435253413381	3.21837292381955e-08	13.9855880942306
217.487601765298	3.53934942595001e-08	14.2581690873485
217.543663916414	3.32257218428605e-08	14.5431525094537
217.610942349022	2.81198245566432e-08	14.852574558588
217.671239207605	2.35173093446425e-08	15.1485008182589
217.7230154365	1.9760302322633e-08	15.4197252622366
217.779343251243	1.73310369115587e-08	15.6988283640833
217.84291896655	1.60487286259241e-08	15.987236404404
217.899967814762	1.55308279960343e-08	16.2489453017838
217.953792860842	1.57187659223833e-08	16.4876473062542
218.02792168961	1.66117688424283e-08	16.7556315220472
218.093666128072	1.74926499553045e-08	16.9873909244724
218.150697709286	1.71288995782986e-08	17.1729744882875
218.202846769593	1.64493576645096e-08	17.3294209346518
218.260467885713	1.57205635817253e-08	17.4748423544925
218.317850183664	1.59319902218126e-08	17.5861961803791
218.382513904051	1.9464306022023e-08	17.6841884683255
218.448457917556	2.75103975672966e-08	17.7479778000381
218.504458943773	3.83643602792655e-08	17.7763320090708
218.568816412624	5.44581811444244e-08	17.7716526614043
218.629700811564	7.26186702598941e-08	17.7510442969203
218.689423032971	9.15301282923669e-08	17.6889605532424
218.743814656406	1.08067325792058e-07	17.5889520822987
218.810245075971	1.2573185145964e-07	17.5069710164565
218.877207549444	1.23738551036816e-07	17.3678661979807
218.933811625889	1.24144794308267e-07	17.2024616430247
218.996974433822	1.27545133202558e-07	17.0262538056069
219.063609085101	1.26435231478914e-07	16.8496161035508
219.13697198631	1.17821268650688e-07	16.6389136697075
219.19211945204	1.0568314198445e-07	16.4420991585169
219.255538955046	8.99803448419107e-08	16.2189654542154
219.309877102886	7.46336598507337e-08	15.974931029934
219.380161205078	6.48897154015537e-08	15.7595340063205
219.437426922208	5.71226057387062e-08	15.5245569665707
219.487944418104	5.24661797790346e-08	15.2903589556607
219.542756830854	5.18432794237652e-08	15.0421169201413
219.596676000733	5.43886658208938e-08	14.8214407583278
219.649337420182	5.61575459283759e-08	14.5800312664786
219.701040226766	5.56196597780414e-08	14.338837811353
219.752997110317	5.10974429613064e-08	14.0952493488689
219.816873587496	4.39974600485788e-08	13.8923503571163
219.88125641621	3.30909840275036e-08	13.6765264546768
219.935657171709	2.64129354995353e-08	13.4993089037381
219.990867354887	2.4053512221573e-08	13.3346078517238
220.054212195504	2.6599286634343e-08	13.1533795795917
220.105534839793	3.10058723020697e-08	12.9871038501521
220.160190418911	3.68430943508655e-08	12.8465886240573
220.217898507673	4.31356906831883e-08	12.7118770145209
220.274013274578	4.88404141226843e-08	12.6131083600605
220.342605909636	5.52298555824535e-08	12.5242030322401
220.411954663094	5.93555368059241e-08	12.4626824435712
220.463498885353	5.74174639979692e-08	12.3825181245427
220.523824267821	5.32868665909971e-08	12.3295934191786
220.594156240208	5.93956764759942e-08	12.2908267452205
220.657668445996	7.80083728618207e-08	12.2737602942519
220.716073064371	7.20561144781145e-08	12.2569239188379
220.768910451782	7.38705473158332e-08	12.2556310941362
220.840617232264	9.31416243133334e-08	12.2765748467821
220.906495339008	1.10924780987868e-07	12.3038297241822
220.973248466442	1.23257247679917e-07	12.3409061173549
221.027228403825	1.27651092475728e-07	12.3723586022904
221.094699389339	1.2371332307884e-07	12.4220305064718
221.146136435129	1.13920107128772e-07	12.4608319338292
221.197689209534	1.03438567655463e-07	12.5045059189558
221.256785347191	9.63884432862532e-08	12.5621268771542
221.307402868396	9.02759179312197e-08	12.6130901458057
221.359159214494	8.68009949506208e-08	12.6693797780561
221.411599796146	8.60615655225853e-08	12.7303664661419
221.472174070058	8.54742018649014e-08	12.8058902663777
221.528927745601	8.67699292261666e-08	12.8803307772566
221.581089001676	9.18286087244183e-08	12.951841170329
221.641203016804	1.04596562786086e-07	13.0359454762266
221.695711613155	1.2574123770312e-07	13.1154909817728
221.752930183063	1.5461947352835e-07	13.1995745363498
221.816049730033	1.92270672331943e-07	13.2904314071224
221.884109496787	2.37566703890061e-07	13.3827503552758
221.93550917687	2.56396465077143e-07	13.4501560413919
221.991829913793	2.68984605831831e-07	13.5233433699652
222.04408231224	2.55750366115908e-07	13.5811360851576
222.110092515186	2.2737138570642e-07	13.632514337214
222.164122130411	1.85802317532659e-07	13.6519008639263
222.226264729538	1.47921341708231e-07	13.6625738443223
222.283802413117	1.06374552837307e-07	13.6243403566067
222.339204268819	7.39997091895858e-08	13.5741626866895
222.393944147506	5.00567484686942e-08	13.5208968614275
222.453273434526	3.24781951474836e-08	13.4341102838789
222.511473062012	2.5355179782803e-08	13.381424162159
222.561740183155	2.39547056328159e-08	13.3368543418613
222.631909072904	2.90028877562111e-08	13.2926343978169
222.687189037771	4.07551843909973e-08	13.2150897636784
222.741080883316	5.74364574988736e-08	13.1871728311248
222.80370305141	7.97639743388857e-08	13.1683776355461
222.859174398382	9.59643236974613e-08	13.1477519749027
222.915363391232	9.67805888246952e-08	13.1589516418425
222.980442902317	8.25512300023152e-08	13.191794530207
223.034244181532	6.57123398702999e-08	13.2245600737354
223.084881886606	5.28470499789693e-08	13.2613407800419
223.135071910215	4.52720733949484e-08	13.3068388998147
223.202245767693	4.39723263497602e-08	13.3966294650228
223.253241566358	4.85991357618296e-08	13.4391426152425
223.318864360736	6.35432731345339e-08	13.5085196501994
223.373360156006	8.49766398836571e-08	13.5470152558777
223.431997493821	1.16694682581014e-07	13.5809232044225
223.486842021549	1.5349331425483e-07	13.5811447858058
223.54876870361	2.04222683587392e-07	13.5847927495321
223.622404783461	2.80181116475692e-07	13.5955410400569
223.680577133511	3.39486375087978e-07	13.5541648736404
223.743976832961	4.09553009057129e-07	13.4982917256961
223.804996110844	4.53431722836503e-07	13.4326236576762
223.861636940982	4.39298642009051e-07	13.3600774663754
223.919563749237	3.678399825655e-07	13.2666460792236
223.988125081674	3.04249959838922e-07	13.1776406720469
224.043282711781	2.46595250967219e-07	13.0948783970326
224.106734299119	2.01251982192169e-07	13.0196296514626
224.171095052034	1.62816285157733e-07	12.9394213967717
224.223566781423	1.32308184057279e-07	12.8621854603263
224.274272720912	1.0378838653285e-07	12.779804490518
224.332414428368	8.08838542004776e-08	12.7000857741771
224.391705252891	6.28499460314767e-08	12.6369485319737
224.450338752203	4.44170832828438e-08	12.5680788602867
224.501507891754	3.18427664654705e-08	12.5085103823658
224.564791667086	2.41926129691473e-08	12.4553742193856
224.623452449562	2.02559666516143e-08	12.4130228137378
224.684147530965	1.83400648679902e-08	12.3626951545683
224.736008068796	1.79465704408351e-08	12.3175461270407
224.796325672369	1.84304796695028e-08	12.2879070389774
224.867240919667	1.97842238489733e-08	12.2602520513658
224.921250102313	2.05127937412992e-08	12.2338932816653
224.973873329665	2.05605164005159e-08	12.2096546623037
225.031739446258	2.03929310886343e-08	12.2067617356459
225.101912503725	2.28021559914607e-08	12.2162211730032
225.160600484721	2.61274509245104e-08	12.2345397548034
225.226553310346	3.22450677131256e-08	12.2640347983303
225.278257374757	3.84679290058818e-08	12.2972946822519
225.345385694672	4.70744159702357e-08	12.3648433384069
225.399356876743	5.320535318246e-08	12.4282846857779
225.460103512911	5.86664097499512e-08	12.5159315116544
225.514244639604	6.18920457200163e-08	12.6080359676894
225.572957200865	6.38420228908131e-08	12.7224150658798
225.63900875735	6.4323960209862e-08	12.863913741514
225.692811897489	6.23617524134646e-08	12.9953757354199
225.752758045862	5.92575002325844e-08	13.1527593433648
225.80882937219	5.65129997060995e-08	13.319795375018
225.862499796829	5.56656092285692e-08	13.4937535260619
225.91935245939	5.98455362418869e-08	13.684535161954
225.987252872135	7.20065821107049e-08	13.9104400925874
226.053149181837	8.37918056476879e-08	14.1430906940957
226.113065309648	8.96604012323436e-08	14.3723518652228
226.187476936686	9.32233016831212e-08	14.6326298137554
226.248049823387	9.49790618806413e-08	14.8726101945558
226.319062778122	9.64393393487725e-08	15.133384129846
226.390325167337	9.8117010759736e-08	15.3939485480024
226.461234896046	9.92299533105161e-08	15.6497756519435
226.537322319193	9.85905317609611e-08	15.9060604061224
226.608096274981	9.47998950172498e-08	16.1454443345384
226.679156377552	8.59611468516861e-08	16.3742834330462
226.739280356583	7.47484212085173e-08	16.5728939306863
226.789476106717	6.03331048033343e-08	16.7326458431274
226.855393921719	5.61733560785749e-08	16.9113312083508
226.907645144697	5.97289794089243e-08	17.0430694895978
226.973217848769	6.69648559330313e-08	17.1910045813921
227.040466497061	7.26545611278659e-08	17.3065760664432
227.11065915996	7.56153407167064e-08	17.4189741742798
227.172103277879	7.53443716842863e-08	17.4950147142149
227.2288255607	7.21996163692756e-08	17.5267214971057
227.300570088791	7.04670704760307e-08	17.5691228293675
227.362117790625	6.92702615368886e-08	17.5695790476302
227.412746167948	6.8951155271016e-08	17.5286170413671
227.46989667234	7.20497542425899e-08	17.4511174338971
227.540037466209	8.25321374843007e-08	17.3666080121074
227.60788877179	9.86559614700112e-08	17.2641218561361
227.683311353242	1.19787416490408e-07	17.11479429983
227.749353375807	1.37467287359e-07	16.9491285854975
227.826230726451	1.51818863955564e-07	16.7547900676522
227.894303242761	1.51692798287445e-07	16.5200806583542
227.959806334163	1.38290118957808e-07	16.2544521753212
228.013510734484	1.19602233365232e-07	16.0163911146587
228.081746310525	9.62258182795611e-08	15.7527380367784
228.139181837737	7.3598041908447e-08	15.4918127295883
228.199685087472	5.43638884245178e-08	15.1899019537571
228.261168100415	4.44761519928356e-08	14.9112322505617
228.313915412711	4.00575618449318e-08	14.6107294641332
228.36391990338	4.01354148115525e-08	14.3199539708681
228.426924549651	4.30602022723271e-08	14.0367890189431
228.485799296736	4.54079301170081e-08	13.7587477110968
228.538803918592	4.63939968164203e-08	13.475278699571
228.596087179512	4.64993172209511e-08	13.201692343412
228.646971917603	4.67040665394207e-08	12.9536859715536
228.700341552328	4.80346277751741e-08	12.6783952195622
228.762690629648	5.16522171306377e-08	12.4411515553502
228.81484775769	5.62328245696368e-08	12.2163634504237
228.875592103701	6.3502101143724e-08	11.9896875223528
228.928721981334	7.05876397120987e-08	11.7882671564503
228.982278500675	7.82241842902513e-08	11.5994510450538
229.047222481255	8.78334200542867e-08	11.4132282588019
229.108244210602	9.49072131781523e-08	11.2615952593138
229.170219653208	9.99939379447142e-08	11.1308930521128
229.236532988484	1.02426452227089e-07	11.015395363092
229.292289455027	9.59563156419747e-08	10.8863776972688
229.363365825365	9.00537130023083e-08	10.8015807073661
229.43547977051	7.62626716418303e-08	10.7106540285197
229.49422386114	6.28034749976864e-08	10.6497333500068
229.556196871247	4.93667286320204e-08	10.5982822400796
229.614044158995	3.99752750335732e-08	10.5637496110682
229.665927650312	3.18920644561234e-08	10.5342830113329
229.741321877601	3.59859821588856e-08	10.5180307378963
229.809380512124	6.17721574791968e-08	10.520582216231
229.877287383741	1.12476630976668e-07	10.5320539882542
229.933522832043	1.63759192678117e-07	10.546635446625
230.000260479549	2.18536607428674e-07	10.576236910558
230.055036044801	2.39247732737058e-07	10.603880550077
230.12504355935	2.36209185350311e-07	10.6516261560839
230.181406458182	2.20120552818425e-07	10.6942814825216
230.246364957587	1.88451124087959e-07	10.7521655121726
230.301090325095	1.46483089478774e-07	10.8057381259601
230.364659734132	1.15495430118109e-07	10.8748172064306
230.442192361935	9.11354028501102e-08	10.9622583818652
230.5169815607	6.86134439262213e-08	11.0538379178177
230.586026502029	5.46787831452145e-08	11.1469205394635
230.654734570158	4.74826086626785e-08	11.2453084484448
230.71399484941	4.70696186180902e-08	11.3416486961887
230.766147069475	4.01268986668288e-08	11.4360290581137
230.834078042955	3.16659866590009e-08	11.549958153981
230.888791712725	1.77881998414598e-08	11.658491872666
230.9532055222	9.93328689577774e-09	11.7823100992905
231.005890360228	6.05926315244355e-09	11.9001020027986
231.059448360304	5.87062652855359e-09	12.0203483930559
231.126149764807	6.89919066013279e-09	12.1641155751175
231.177733524168	7.8494451525998e-09	12.30059351797
231.235922948698	8.52813464668092e-09	12.4491928678065
231.287105147317	8.6582539105782e-09	12.5871931655033
231.341684455414	8.83867556550272e-09	12.7455207490693
231.410506594731	8.91063824662573e-09	12.924929070635
231.477453390621	9.18500850908809e-09	13.1247970190864
231.535366069128	9.19574625688608e-09	13.3113697290361
231.603017802709	1.00123812730817e-08	13.5313764949987
231.667770734269	1.21552890064188e-08	13.751124107678
231.72943424092	1.66771449394169e-08	13.9750661841476
231.782523385194	2.22266408455092e-08	14.1763201449771
231.842177093159	2.19254373213827e-08	14.3901285560815
231.900167820133	1.54980173361087e-08	14.6001296325235
231.951236251294	9.71520646938405e-09	14.7734410497017
232.011466112566	6.84291716211942e-09	14.9673484730535
232.070149871825	5.94985597909092e-09	15.1395577901299
232.13811590218	6.97620540935159e-09	15.3166714476923
232.190365892145	9.41214831112286e-09	15.4084765266021
232.2438800726	1.43225279819236e-08	15.4801805942278
232.296935020699	2.24159642631089e-08	15.5276855203073
232.362089738424	3.90302185180124e-08	15.5721347719438
232.419103005452	6.07113322826485e-08	15.5733504847475
232.483619172608	9.65299685389255e-08	15.5558747446397
232.554110562738	1.42758410565609e-07	15.5178109453804
232.608698737902	1.59034409016129e-07	15.4425785808307
232.672887912565	1.33906199686197e-07	15.355425552796
232.736142661321	9.49444495146322e-08	15.257640163054
232.801223117507	7.92233693012449e-08	15.1503699713228
232.867716870331	8.02269516477938e-08	15.046468515887
232.921045093458	8.15975055548738e-08	14.9514377283994
232.986741086441	7.45255853609382e-08	14.8349323270307
233.044865628543	6.19838483795599e-08	14.7338123991075
233.114403218261	5.13040145490296e-08	14.613925056518
233.176349273914	4.49418039996251e-08	14.4907989371305
233.227536996439	4.04051957591268e-08	14.3632569342883
233.288410670591	3.89148960237967e-08	14.2469428181299
233.348541010541	3.93363012016067e-08	14.1390382428866
233.414416001442	4.14676639354734e-08	14.010386561019
233.469603117637	4.31028231529083e-08	13.8979842205456
233.521219263141	4.60225889678111e-08	13.808325146537
233.587828568536	5.49878172715168e-08	13.711970957302
233.639670882134	5.97789367014251e-08	13.5956693515466
233.690104067813	6.56314903344921e-08	13.4882212607708
233.74302944455	7.21908212396836e-08	13.3774046309364
233.799007102222	7.89789773663371e-08	13.2916307619862
233.867278199617	7.99068016123932e-08	13.2087245224721
233.922896686146	6.43681251551345e-08	13.1445668384008
233.991001691181	4.27633293241623e-08	13.1073204370203
234.055635860146	3.28261254387496e-08	13.0990280982568
234.10609004747	2.85871529745542e-08	13.0717671314231
234.162634083924	2.17405066060536e-08	13.0772067224194
234.213077885948	9.46519466039112e-09	13.0844292253316
234.278568180818	6.53551132332342e-09	13.1243418951724
234.335550839486	7.65546724530085e-09	13.1759893979077
234.39184762514	1.06054027101448e-08	13.2419291420981
234.449860947172	1.7644225506968e-08	13.3142530965186
234.513127405071	3.2028878006496e-08	13.413067008533
234.582580155029	5.70216340546675e-08	13.5407411016001
234.634653610565	8.16500622296096e-08	13.6457743619127
234.687734154429	1.01403715254601e-07	13.7666664937832
234.741245517617	1.06202115285566e-07	13.8963696130587
234.808295598616	9.68845442875167e-08	14.0603110553202
234.861457274329	8.56191682950531e-08	14.2056771321056
234.913150030411	6.92174104759265e-08	14.3500646683602
234.97814142082	5.62277903955655e-08	14.5311345099201
235.032458543417	4.39261458624334e-08	14.6913578059692
235.0830779592	2.99887204398971e-08	14.842101123716
235.148420950706	2.04394106117903e-08	15.0264902146587
235.217010544402	1.44466402270034e-08	15.2144310063429
235.289774744181	1.10070842405154e-08	15.4047135979518
235.35154631833	9.77952308340404e-09	15.5741147121779
235.417590887516	9.09567040708816e-09	15.7459614500055
235.473354321611	8.91699498600936e-09	15.8955629474387
235.537912716127	9.04226433303138e-09	16.0546529405913
235.600078780933	9.47135356848831e-09	16.2033644454503
235.652047149884	9.59527629315284e-09	16.3283050501371
235.703423005095	9.16137977778089e-09	16.4464903069918
235.768717696598	8.17205882777911e-09	16.5688453698839
235.830872676463	1.17088967576749e-08	16.6731440379567
235.88499956555	2.02118731932838e-08	16.7466748913482
235.950466406972	3.70123864347742e-08	16.8262402291074
236.013487746524	7.09586243163667e-08	16.8635848262345
236.079096219918	1.43536232668881e-07	16.896567905828
236.14740654903	2.34192897992812e-07	16.8667380412397
236.203749788204	2.18616618409655e-07	16.8250188494512
236.264506037531	1.52027449659892e-07	16.7302667925866
236.316978023193	1.06325777294078e-07	16.6276335768256
236.384583071395	6.97008466609561e-08	16.4764485584672
236.438888230786	4.37901811317339e-08	16.2460977446699
236.489737870976	2.89639409637963e-08	15.9906655887598
236.545429957704	2.01015888275477e-08	15.7280600736385
236.596287595173	1.44083956489153e-08	15.4449202962233
236.651712655443	1.08963229006697e-08	15.1734414690363
236.712147613528	8.45841788972323e-09	14.9141364658284
236.78016382473	6.85782240052021e-09	14.6071265004133
236.844441685633	6.80733359985745e-09	14.3237459178494
236.909596060611	8.35630735118195e-09	14.015739497435
236.962298684329	9.69638650200559e-09	13.7323230301291
237.031983314681	9.97135170424677e-09	13.4506267967047
237.087810999662	8.99728768606119e-09	13.1480651934484
237.156412375347	8.22763405856576e-09	12.8813583794819
237.221904787526	7.77041301815739e-09	12.608911200802
237.287511659516	8.19286600739215e-09	12.3599636215666
237.337637013965	9.05585635199143e-09	12.1141854488131
237.388444908475	1.1070455860143e-08	11.8612990032626
237.452264420247	1.62282427788453e-08	11.6257577409271
237.514952039349	2.46327612764908e-08	11.416825686497
237.574595380664	3.72575504057108e-08	11.2107935418678
237.625270687207	5.26509913817652e-08	11.0238880134522
237.67579350107	7.48838699254138e-08	10.8563626596947
237.726052465904	1.04820544211338e-07	10.7159483805642
237.786992854357	1.54598951495738e-07	10.5793779033545
237.845513108616	1.87307453669648e-07	10.458976655823
237.897885158343	1.67897818410476e-07	10.3617666888959
237.950635834594	1.32317422494829e-07	10.263186598385
238.018235793651	1.08370623431897e-07	10.1793332823217
238.085551445138	9.22430005729398e-08	10.0975432596814
238.14356674449	8.55588431069814e-08	10.0459414370364
238.213399962081	8.22837085333853e-08	10.0017831575142
238.276419717999	8.10663390767616e-08	9.96640603211405
238.332629358468	8.09340173930972e-08	9.92949652826612
238.390192385664	8.11965576290857e-08	9.90714884383305
238.456413565538	8.09313106229333e-08	9.88820039315965
238.52072460966	8.10489999125191e-08	9.87466601389952
238.571114647097	8.5516399638489e-08	9.87038977940258
238.637220525078	9.38063468094819e-08	9.87081861064486
238.690031792202	9.93464093739785e-08	9.87377203320986
238.747671583091	1.06680111348494e-07	9.88241228000131
238.799691092831	1.15560231957598e-07	9.89371291137413
238.863451296284	1.34715285878273e-07	9.91719823740798
238.92743670209	1.70685928940584e-07	9.94946470942582
238.996021379097	2.39122325325752e-07	9.996336508622
239.061171910318	3.17374818867955e-07	10.0523749431634
239.113044706348	3.51250004377169e-07	10.1043205045691
239.167290760652	3.52174356894851e-07	10.1693589191284
239.226655734738	2.95007851524922e-07	10.252962374883
239.295767095722	2.32192589012347e-07	10.3622406255053
239.356004921582	1.65263437636528e-07	10.4754537779339
239.408929760725	1.28979358211675e-07	10.5910393238788
239.466915456544	1.09805448357907e-07	10.7278150405299
239.528017165273	8.39121833505805e-08	10.883276060393
239.589920618307	7.00427280825181e-08	11.0551843507864
239.656547362172	5.683761312636e-08	11.2485200941747
239.707706637462	4.72452232444019e-08	11.4341099544036
239.773205142533	4.32158429808482e-08	11.655853576383
239.837748399269	4.34289093486542e-08	11.8913760037673
239.90322210013	4.74174470051385e-08	12.1428132859925
239.967454904212	5.30113295272004e-08	12.4056444818627
240.018812393685	5.87009165943065e-08	12.6573647666362
240.079058112327	6.49842595410705e-08	12.9364485543843
240.131399669693	6.99824398866534e-08	13.2075917716795
240.181732784749	7.23977277636337e-08	13.4799074893351
240.232034364501	6.75700019402939e-08	13.754235223177
240.298222611605	5.68451860054468e-08	14.065975388883
240.356681952081	4.81526185397532e-08	14.3634680886234
240.425407102549	5.03691713007406e-08	14.678916209842
240.488531185588	6.15246194047855e-08	14.9765307134563
240.541008934049	7.40511062013376e-08	15.2326321482955
240.597894212025	8.77790388753058e-08	15.4959184966398
240.660821202343	1.03033247911204e-07	15.7612942855419
240.734310214444	1.21387355088073e-07	16.0327403320187
240.800851625576	1.39964133437797e-07	16.2547193627225
240.866481202123	1.61661435383154e-07	16.4537110325249
240.922941282608	1.83877593597381e-07	16.5958246180203
240.992536993445	2.16246708529863e-07	16.7355000193361
241.048646034447	2.41342087013885e-07	16.8102290305393
241.111823658367	2.49889391805317e-07	16.8787362974915
241.163022415545	1.91523267066818e-07	16.8720136454999
241.213037936842	1.18036523984836e-07	16.8351574976364
241.279930840694	7.41814370319873e-08	16.7988829332287
241.331729511084	5.77477104487508e-08	16.7248699866571
241.398345607107	5.26603638014171e-08	16.6425015394709
241.452481813639	4.99638104006789e-08	16.5444773965643
241.505395436592	4.58352111938475e-08	16.420989170446
241.569844881601	4.01728010703243e-08	16.2932129604331
241.628283720244	3.70642017852097e-08	16.170792045871
241.697275323503	4.01544663309295e-08	16.0438428683013
241.754509215054	4.50709804551036e-08	15.885254332179
241.811529406539	5.02348082987393e-08	15.7252604553752
241.864435805267	5.44616216557466e-08	15.5755513465613
241.933345489333	6.00448878122992e-08	15.4009327076819
241.998949976291	6.50162934707751e-08	15.2263477652311
242.060659685961	7.02130833996503e-08	15.0440582421329
242.127128418804	7.6892036817214e-08	14.8551438397916
242.187501914658	8.32586289022775e-08	14.6888109348768
242.24027542754	8.87266436844103e-08	14.51277021589
242.297214782809	9.46870994326318e-08	14.3590932316736
242.351702311227	9.91108291551767e-08	14.1756463154118
242.403681380448	1.02205320602149e-07	14.0253245136286
242.458728980807	1.04133075167607e-07	13.8910661204094
242.518370698347	1.01887012075984e-07	13.7542710749478
242.570767543346	8.86542830579566e-08	13.6352853256665
242.629210443487	6.38428676349365e-08	13.5181855300364
242.68410840272	4.03116727202563e-08	13.401357828164
242.751581152413	2.42970232045354e-08	13.293737403679
242.806990377894	1.67604920082314e-08	13.2009354499048
242.869990652908	1.49078382453499e-08	13.1278156983092
242.929130759417	1.48802975942558e-08	13.0846676288026
242.981514289922	1.50525945504687e-08	13.0287198841099
243.039580799179	2.03333937789731e-08	13.0079613116308
243.098263777445	2.91219505839861e-08	12.9892154551682
243.157533985175	3.46242183378393e-08	12.9892556183073
243.21048093005	4.55688063535031e-08	12.9959217947002
243.273324074113	6.90948656090939e-08	13.0384929829556
243.330215555814	9.89703162990072e-08	13.0831827261129
243.398308082529	1.09050818577291e-07	13.1480128606043
243.450915875989	1.02138408072571e-07	13.2006288059595
243.516825235246	9.37466850888953e-08	13.2862475422744
243.570219168482	8.67873757824477e-08	13.3604435190773
243.63652817515	8.00984132177341e-08	13.4638035554923
243.695482358904	7.4091677317732e-08	13.5597554395033
243.74775471406	6.65662841955823e-08	13.6458922583748
243.810732402746	6.01791649610691e-08	13.7561035985912
243.8615336413	5.55754329340928e-08	13.8466950656918
243.913183417241	5.1710809103515e-08	13.9412183800695
243.978722399444	4.64689277441325e-08	14.0615814810224
244.033051742085	4.1578689695946e-08	14.1648482527453
244.09537266578	3.90880469897871e-08	14.282212766615
244.146422561295	3.89777071011068e-08	14.3815244280957
244.211763609301	4.59759521559701e-08	14.5027599002194
244.277464276749	5.39305865009688e-08	14.6232846767501
244.342081483191	5.35601654074807e-08	14.7405285939933
244.405870177473	4.73426210408131e-08	14.8527237025809
244.461541033954	4.21022404318788e-08	14.9501254774387
244.527418239923	4.49430196608074e-08	15.0565008164407
244.581663925976	5.63966539761233e-08	15.1342860934616
244.644210533379	9.18447114743418e-08	15.2180353680058
244.707909725906	1.0522779219384e-07	15.2838088171351
244.777929912967	8.09057943630492e-08	15.3439178929261
244.853117167856	5.33617321591558e-08	15.3617666305531
244.928185442682	3.90930080742189e-08	15.345912350044
244.997263313719	3.42267236137642e-08	15.2778134121681
245.057277641428	3.49223176138439e-08	15.1781978531349
245.115761052503	3.74076685153538e-08	15.0945415746347
245.187226141466	4.04378250186794e-08	14.9837480144663
245.244904008427	4.16014662708173e-08	14.8226913048684
245.310487060769	3.91514987992048e-08	14.6146957175467
245.361913677035	3.3768195932097e-08	14.4083488893439
245.413235613497	2.71931968082175e-08	14.2160542489201
245.479019175069	1.97193129531516e-08	14.0100660763153
245.535192154304	1.29461592359533e-08	13.7885611530654
245.591092209142	8.34505432029794e-09	13.5674806489592
245.659591209365	6.51406268223331e-09	13.351743476202
245.713675024983	7.0527214148013e-09	13.1651833138168
245.779675846921	9.6630343831593e-09	12.9709066294426
245.830429873131	1.30966123081277e-08	12.7784561250589
245.881976237763	1.73132874227351e-08	12.5993986111223
245.936206518488	2.26227001208821e-08	12.4383665366065
245.987520897997	2.85641664910847e-08	12.3031897008875
246.040102556886	3.52028342717509e-08	12.168482924438
246.105407250898	4.30083463504448e-08	12.065721596401
246.162699023702	4.78498548378477e-08	11.9635697358789
246.230069108209	5.08994597016941e-08	11.8745675662087
246.283724367321	5.09881758481667e-08	11.7617441972272
246.344282113905	4.92675541918557e-08	11.6631970186594
246.404901279464	4.51374779302719e-08	11.558700379915
246.455873652823	3.94798744180925e-08	11.4572190311131
246.522822342559	3.62831850159091e-08	11.3730098665942
246.578519027446	3.66006654974643e-08	11.2846011519593
246.645445421377	5.58135083246796e-08	11.1955617214166
246.700496248947	8.79707388233531e-08	11.1023203396072
246.755304785572	1.47294258197702e-07	11.0196874498566
246.805630683419	2.16523178217523e-07	10.9435855135555
246.869968997497	3.14915618463709e-07	10.8826342504456
246.920581416967	3.45886279107081e-07	10.8149529343722
246.980020345162	3.60925108669411e-07	10.7670162757757
247.03742528584	3.64969393860985e-07	10.7183191636966
247.092888205766	3.66664067124817e-07	10.6866497882992
247.158637778828	3.63793424204619e-07	10.6603809855512
247.209447580159	2.86085818892247e-07	10.6264152685375
247.273421163235	1.90901823250796e-07	10.6081155317052
247.330636050688	9.16556169877315e-08	10.5861537235148
247.398261285559	5.31336656012369e-08	10.575559213518
247.454478948353	3.50575990464841e-08	10.568796831599
247.523584436958	2.45528001500565e-08	10.5659188983301
247.601038288309	3.72559812998279e-08	10.5764320189102
247.661300323124	5.55683233149514e-08	10.5884337285427
247.749276433964	7.42503752862867e-08	10.6344280772968
247.823288847846	7.44452121586288e-08	10.6904491686812
247.886659898772	6.67392098179569e-08	10.7536148059823
247.937623314662	5.05463037649101e-08	10.8125932343126
248.006613828209	3.9834442756538e-08	10.9131589679396
248.061319349276	3.78873523465551e-08	11.0103623654092
248.131278887945	4.35806921853629e-08	11.1473199594838
248.182003805328	4.78375475269755e-08	11.2701701356615
248.237697368368	4.96259287777094e-08	11.4187474339633
248.297786889745	4.50493265795361e-08	11.5904057804691
248.349895806711	3.7080559483778e-08	11.7619531356028
248.405342462114	2.94722886589576e-08	11.9549143629097
248.455863404064	2.30091742496536e-08	12.1496817688825
248.511852864784	1.85344390428519e-08	12.3684917379004
248.563640006013	1.7118465542387e-08	12.5914556753375
248.618775965929	1.78718750101883e-08	12.8324437745565
248.673858458087	2.08851938293011e-08	13.0845458137877
248.732901180646	2.55713532925187e-08	13.353518744279
248.785259640842	2.96309484967536e-08	13.6172634328675
248.836643240924	3.03629072015677e-08	13.8846200925883
248.889404020878	2.7625801460487e-08	14.1611334544637
248.947202801052	2.37284861743486e-08	14.4537487445621
249.002547321275	1.93837465650968e-08	14.7422554328966
249.066100158529	1.60673539128583e-08	15.0486378670228
249.116884926949	1.37964913388742e-08	15.3204814184506
249.181458604644	1.24664537009869e-08	15.6219562126103
249.239250376994	1.15006044897824e-08	15.8995570408091
249.311391902165	1.11181231284429e-08	16.196145809424
249.368343638548	1.12518159323354e-08	16.442905067423
249.421577924222	1.1866675540187e-08	16.6660866491832
249.493646251526	1.28183091796434e-08	16.9107948470419
249.560194180745	1.34622750089018e-08	17.1256083675066
249.621651770119	1.27813541965443e-08	17.2951178279764
249.678978067088	1.21682824073676e-08	17.4317231178004
249.734742421404	1.27384733852584e-08	17.5448207909461
249.79780578624	1.53813516236719e-08	17.6365939361043
249.862531482668	2.15375545796829e-08	17.716300622432
249.926696128938	3.06046930346593e-08	17.7642400357648
249.994884829097	4.23969269411142e-08	17.7672634417583
250.060379092173	4.35870833668771e-08	17.7515629423723
250.119672418882	4.53618284696428e-08	17.6863891160827
250.18702986848	4.54623977265116e-08	17.6263754155235
250.253857805564	6.20047038999624e-08	17.5138737903843
250.319675480163	1.208855665592e-07	17.3757724817153
250.389401094992	1.75215391217339e-07	17.2196031266207
250.445384902696	1.70732195000455e-07	17.0428897115901
250.514440807821	1.73049201225073e-07	16.8707434459119
250.570142742472	1.91270240808043e-07	16.664615148183
250.627349478086	2.81016446606833e-07	16.4721515722673
250.69409105392	4.23199529146193e-07	16.2531717021504
250.764825949828	4.04939700056735e-07	16.0242586794556
250.821127434663	3.47826149494265e-07	15.7778054788703
250.871923898769	2.98198431667253e-07	15.5178477285563
250.932338184031	2.65416533592491e-07	15.2549309228133
250.98680249261	2.44645919098817e-07	14.9994146784601
251.039656867757	2.2700195079045e-07	14.7621684913972
251.095550124491	1.99766741639439e-07	14.5325911377765
251.155646615623	1.56375303970594e-07	14.2868133171884
251.221064294263	1.1491465639002e-07	14.07558798862
251.271398721847	7.844294467792e-08	13.8547227382125
251.324820221067	5.92370946170684e-08	13.6748448114843
251.385907035818	5.4350817370268e-08	13.5081588499645
251.439359317705	6.28946848488048e-08	13.3225265654831
251.490248726227	8.29371510521998e-08	13.1668802378649
251.541509200273	1.08583672372837e-07	13.0251368803176
251.593263585881	1.30633203946232e-07	12.87843674119
251.65997407943	1.48550020195969e-07	12.7763614579167
251.72066214996	1.42186192014257e-07	12.6679586775383
251.779436749588	1.28609665737802e-07	12.5968318336406
251.829848067655	1.09577418618084e-07	12.5320559323633
251.888887763257	9.11637070267663e-08	12.4794095772567
251.957395909157	8.02518254884727e-08	12.4474984517587
252.012774023999	8.734708924092e-08	12.417746173298
252.083446852577	1.08471991923889e-07	12.3969686066207
252.142986751217	1.16470415339443e-07	12.3889711156532
252.218203009059	1.38432433203476e-07	12.3977793463072
252.289423543813	1.71642681468174e-07	12.4229033917609
252.351608714267	2.02780026633499e-07	12.4471878934596
252.419435363696	2.36308816085056e-07	12.4857636294954
252.470419054272	2.59403911565651e-07	12.5159408425995
252.521083445059	2.82497802973542e-07	12.5493117732191
252.573582257406	3.05382828426964e-07	12.590269446026
252.630282395636	3.28078128870877e-07	12.6407421752285
252.693243560724	3.49607525892269e-07	12.7041172650397
252.749030164566	3.63156942241037e-07	12.7635215482924
252.803512619677	3.71896021435649e-07	12.8254668893243
252.868402132512	3.69029015136331e-07	12.9047442014986
252.919532934538	3.64469306580994e-07	12.9702587107986
252.981957058828	3.54882070386486e-07	13.0535520805134
253.03672972584	3.45684246792733e-07	13.1304938413432
253.105922999403	3.40637170886307e-07	13.2250843255586
253.174505751947	3.35078850088198e-07	13.3201467879513
253.2469402832	3.33869852952936e-07	13.4186392123124
253.300470753293	3.34143624780743e-07	13.4994782629476
253.357715532075	3.32088439973033e-07	13.5832854218968
253.419750575521	3.17065945967296e-07	13.6640793508059
253.486519679685	3.00036073406338e-07	13.7454525595129
253.54481120188	2.68899977155442e-07	13.8006309457302
253.614032032071	2.27577576875076e-07	13.8306458241784
253.672124847615	1.97348921488126e-07	13.8574370723144
253.737233946576	1.44414638405337e-07	13.8076505457637
253.802148159093	1.07849241701162e-07	13.7565178112383
253.861631651948	8.94769831386343e-08	13.7083924374516
253.918368190551	8.57010462804841e-08	13.681889526277
253.96876877436	8.95525121629284e-08	13.5927067180793
254.021610885632	9.79435611886563e-08	13.5380547578379
254.072658337961	1.05979058770135e-07	13.4473174863297
254.141169366891	1.16505460846742e-07	13.421350864673
254.195706531714	1.26048913358318e-07	13.3787615272286
254.257933072063	1.37054804353235e-07	13.3488893407751
254.322836307925	1.51462391602303e-07	13.3510977815776
254.373898506125	1.61854276921388e-07	13.3404244305473
254.42747961077	1.70405137078819e-07	13.3551504225416
254.480016714431	1.74773256689836e-07	13.370711053892
254.53817283823	1.76057094274889e-07	13.413385743009
254.594917648144	1.72754668941902e-07	13.4552001475924
254.663080492399	1.67159910456317e-07	13.5247006796041
254.727203050806	1.6340848596447e-07	13.5797148751766
254.779263343017	1.65635783972738e-07	13.602229934656
254.840333134758	1.771858199394e-07	13.6400088091274
254.912153350051	2.01008937186996e-07	13.6849700114297
255.00113623621	2.38575863140305e-07	13.7323158648937
255.064604168645	2.65129667170277e-07	13.7081083367965
255.145194715342	3.01931120913011e-07	13.6798088184815
255.228426574975	3.3779680459548e-07	13.6377389691421
255.293550076889	3.53676852306529e-07	13.5578011576429
255.346500631696	3.58045159679633e-07	13.4734526987215
255.419019707616	3.57313718752909e-07	13.3788743088095
255.474381154971	3.63002454920392e-07	13.2915889015965
255.537356694522	3.88182917564946e-07	13.2086280942367
255.600456282531	4.36014956174437e-07	13.1094086612782
255.657159734927	4.99206267538148e-07	13.0152790200786
255.71353910642	5.87813405444115e-07	12.9279338737424
255.767139364132	6.88859837983378e-07	12.8478603738608
255.821619795509	8.00573522106502e-07	12.7727757168121
255.873927024827	8.26035372866314e-07	12.6923475085116
255.92985690129	5.54215654228727e-07	12.6141649894768
255.986039792174	2.62200799480062e-07	12.5413736956709
256.051164552975	2.01708042870884e-07	12.4695152407284
256.11162745863	2.15044580933228e-07	12.4071166550102
256.182984842099	2.32181267348794e-07	12.3594535350561
256.242355397978	2.39605880820082e-07	12.3096022200439
256.30596855108	2.4605577803608e-07	12.2697029005123
256.368523198263	2.4891171838914e-07	12.2401671465918
256.44913381422	2.48015979284389e-07	12.2277792361724
256.511478087182	2.49216707427487e-07	12.2307696967557
256.567406342612	2.48853948266415e-07	12.2305464349768
256.633151761686	2.37997026686541e-07	12.2621485901979
256.68555740316	2.17985373824253e-07	12.2912023621192
256.745439981553	2.15306575613916e-07	12.3365751369606
256.808197750128	2.1892405059788e-07	12.3987442503458
256.864879639663	2.22144229798006e-07	12.4755225796772
256.924499483922	2.27047320912392e-07	12.5747133189192
256.988064728116	2.25653687224659e-07	12.6902257696631
257.047925178993	2.2161036191092e-07	12.8185753708626
257.102120280606	2.17113596270481e-07	12.9509392011522
257.170359954437	2.14178407785422e-07	13.1208951259837
257.231086371949	2.13639412276382e-07	13.2914045552253
257.286219739958	2.16525334157779e-07	13.4610398090976
257.344115398796	2.24107461586159e-07	13.6545684995826
257.397331838427	2.35773450812449e-07	13.8460125287388
257.464020961836	2.48494332077619e-07	14.071809706735
257.515610068832	2.32898920628232e-07	14.2757297699965
257.574982709109	1.96919892495158e-07	14.5052155501796
257.632065435409	1.63144243361137e-07	14.7338181606717
257.685165510595	1.36391769334242e-07	14.9550189057067
257.747792177179	1.10029603665133e-07	15.1972986303528
257.809123387406	9.28978878288597e-08	15.4377946863241
257.870179489206	8.07808303196245e-08	15.675867860941
257.934336279873	7.42126487204846e-08	15.9163852248147
257.995521497729	6.9500692834145e-08	16.1450059593202
258.072119763166	6.7682976371427e-08	16.3906507275621
258.136368743629	6.79818974353047e-08	16.6070533804421
258.193438815545	6.82824867083275e-08	16.7987079005493
258.261413152197	6.79606010572782e-08	16.9995493264233
258.316730265831	6.71883982279411e-08	17.1597004500545
258.378109072013	6.71731816127633e-08	17.3158883189243
258.442021160413	6.83394711975785e-08	17.4607351236601
258.492531507327	7.04265146860865e-08	17.5551622757644
258.556368220882	7.45110752849816e-08	17.6688741825721
258.619676275169	8.1087724302622e-08	17.7617424799121
258.684473942295	9.06735795010669e-08	17.8325430406113
258.736764707403	1.00970406881376e-07	17.8543613609557
258.794844464398	1.13074834414953e-07	17.8497016967367
258.855170353859	1.25838583340509e-07	17.8342682795465
258.917234407736	1.40631578881744e-07	17.7973781109436
258.986449650665	1.62064730190855e-07	17.7143489441818
259.044650090412	1.86196608805316e-07	17.6277092245757
259.100816718877	2.11148846568383e-07	17.4851957414001
259.155246879506	2.30866013945073e-07	17.3373601448578
259.208747317352	2.36379779993844e-07	17.1298793741158
259.261628391966	2.26074475484894e-07	16.9002817481313
259.325348143369	2.03627439178306e-07	16.6442776282696
259.377686356916	1.76591862728109e-07	16.4144169041636
259.443533632588	1.4548882090924e-07	16.1614556384989
259.50530194695	1.16942965525654e-07	15.8843508887609
259.572956987417	9.92172645563958e-08	15.5878467817206
259.634830764381	9.37533790458589e-08	15.3031707953736
259.694588839579	9.69847873763327e-08	14.9927633844208
259.75747198672	1.06752685150015e-07	14.7029373899615
259.822623516142	1.19657464182229e-07	14.4004310396559
259.885485443684	1.3252300941245e-07	14.1019011153077
259.940684528053	1.42895887494232e-07	13.8181873324227
260.005837370864	1.53338363811517e-07	13.5481952596392
260.05728016094	1.57638276197653e-07	13.2992708394014
260.111562637071	1.58073331595584e-07	13.052877029976
260.16694472868	1.56255478670566e-07	12.820447131072
260.22179451108	1.54523384073406e-07	12.567094520424
260.283774693756	1.55626760632129e-07	12.3517550388889
260.345598035429	1.57393624981272e-07	12.1351952385521
260.398497296073	1.5662694188968e-07	11.9277561574522
260.462742405158	1.58972787128246e-07	11.7626955455644
260.530406366383	1.58859365333706e-07	11.6061660828665
260.587007495585	1.52691200102892e-07	11.4640949449514
260.653557252398	1.43881532520071e-07	11.3279004139426
260.722939645884	1.30829055259287e-07	11.2104889635173
260.775579498425	1.09601227483586e-07	11.0916077890442
260.826518228217	8.84277771546736e-08	10.9970467553527
260.884823568693	7.1468730910861e-08	10.9361872272025
260.945479992972	5.35880020916919e-08	10.8779929845481
261.004711835396	3.6750553524891e-08	10.8257817549981
261.059563486282	2.272945042415e-08	10.7808580373361
261.116185414117	2.132674129066e-08	10.7677079988922
261.172726404286	2.99647848683004e-08	10.7594248259539
261.234034118493	5.65061164776546e-08	10.7640638199266
261.300929906597	1.0517926151353e-07	10.7821159155676
261.356290538336	1.53376873372589e-07	10.8005147512935
261.412713295038	1.92597959231469e-07	10.8243163300063
261.47980054068	2.16180239738758e-07	10.862764352553
261.54304633043	2.0060108520077e-07	10.905321031769
261.601020694798	1.61283206497394e-07	10.9495143559922
261.662850285738	1.21963890451591e-07	11.0039506020144
261.721726284721	8.54126743144767e-08	11.0616707878788
261.788207315986	5.97762079286664e-08	11.1332101512198
261.847820396354	4.25055750485971e-08	11.203914591769
261.904936113669	3.3481989167155e-08	11.2772727681051
261.955439066744	2.59079027777653e-08	11.3477410120755
262.020630174057	2.05993753298909e-08	11.4380557625847
262.071423063419	1.27478124654488e-08	11.5179273522774
262.130878988905	8.80507259621481e-09	11.6109581088898
262.200698826221	8.2041146614466e-09	11.7127404811091
262.264520049961	9.03410352693543e-09	11.8154270837341
262.330727200803	9.00255678997425e-09	11.9202728980164
262.386889045207	7.76308793389406e-09	12.0189590085729
262.442317931526	5.49816807118998e-09	12.103677857601
262.502534663373	4.17608254697292e-09	12.2088253760389
262.556777123561	3.54390417373475e-09	12.3187547763021
262.610121723711	3.28910996686165e-09	12.4233507837987
262.669204710166	3.45629790258607e-09	12.5576169672152
262.72866849174	3.8076248328728e-09	12.694696509099
262.780378638426	4.21816043897233e-09	12.82891073223
262.839919057079	4.93513006493671e-09	12.9933676354348
262.908327434127	6.33454427967013e-09	13.1797615478355
262.960586492638	8.23232663831565e-09	13.3488715348604
263.017646365835	1.00859094844774e-08	13.5401874899822
263.072174499011	1.06500711198136e-08	13.7373662044965
263.125472856568	9.31693481773042e-09	13.9261097016188
263.176110331544	7.8904674765047e-09	14.1115365972625
263.238078664046	6.94562148665982e-09	14.33120822376
263.294529356342	6.2035427416643e-09	14.5281581323116
263.35901359786	5.66380763143647e-09	14.742705215145
263.409550904674	5.29405131524085e-09	14.8870643960183
263.477029961656	5.3539679046252e-09	15.0816103989461
263.538122151953	6.24020535405205e-09	15.2261413043792
263.592913502232	8.30799023577925e-09	15.3236887377452
263.661449813701	1.36309860455871e-08	15.441038742824
263.721627144642	2.26498859368035e-08	15.4916907086633
263.786631320012	3.93535089262179e-08	15.5239105095667
263.845346829579	6.21013519272548e-08	15.5111315272054
263.91379089985	9.89634412830529e-08	15.4861262406802
263.968685239275	1.03507830214459e-07	15.4217256541833
264.036615809477	5.69051257066327e-08	15.3404700286054
264.100161903137	3.7070811302469e-08	15.2488749192076
264.164888593009	2.83775147408493e-08	15.1552482370842
264.230900453324	2.24759088693066e-08	15.0430039311104
264.296726761303	1.74847058176535e-08	14.9406178541756
264.35116978439	1.36246067660578e-08	14.8273532202246
264.419232030695	1.23633162128263e-08	14.7095247368987
264.478834194442	1.24633075758515e-08	14.6111467122885
264.549728888298	1.34097251987526e-08	14.4919779791014
264.608959962201	1.47357115462765e-08	14.3735648900808
264.678957605807	1.83437752795754e-08	14.2535961213394
264.74549891814	2.3758238056301e-08	14.1562343486388
264.799402212842	2.88374041005797e-08	14.0497838931829
264.852859770611	3.60406264279977e-08	13.9416968242607
264.913254691094	4.8411086526292e-08	13.8343322727932
264.973857070463	6.301594229584e-08	13.7198505260718
265.025558204726	7.54152773488628e-08	13.6282374738525
265.090662401148	9.62129147203505e-08	13.5499789953907
265.157790058863	1.15594515524345e-07	13.4842238682501
265.22506341661	1.266788657964e-07	13.4302423964047
265.277029839161	1.16345674028512e-07	13.3790313134775
265.340949493323	8.55559527867302e-08	13.3287668307111
265.409709322722	5.89001306720176e-08	13.3127669545984
265.461587956812	3.99268512220427e-08	13.2772096126348
265.517812669305	3.3022697892033e-08	13.2643131830225
265.570092886589	2.1551240735258e-08	13.2545542429809
265.629845264267	1.02585877714432e-08	13.2736162198654
265.681006454265	8.71632421508327e-09	13.296959215124
265.754357682147	1.00835327012084e-08	13.3611651623622
265.820379521623	1.44395292531159e-08	13.4334036777316
265.878508787797	2.36881316466111e-08	13.5110821724559
265.942353470036	3.96118529526309e-08	13.6175102434558
266.000551995985	5.83483286754246e-08	13.7225667713179
266.05112472455	7.60116628714148e-08	13.8295473517877
266.115932298016	9.5309648961956e-08	13.9758232718009
266.172357297442	1.05370092495054e-07	14.1148607571312
266.22381790821	1.08047763536062e-07	14.2498094108384
266.281595632556	1.05703903400253e-07	14.4049715668782
266.346804994231	1.00015140827777e-07	14.5818582782849
266.402675608427	9.3138531001122e-08	14.7445675883256
266.467949652261	8.04889506453594e-08	14.927530492857
266.537653541101	6.43402296377049e-08	15.1182707462646
266.60597728663	5.25177900212478e-08	15.3060809254826
266.673950732419	4.02349432138818e-08	15.4899346296595
266.731520818716	2.92073873380525e-08	15.6523810202842
266.806223640143	2.35383793949465e-08	15.8371322495613
266.865368800377	1.99579344759592e-08	15.9936645349758
266.934454779126	1.76155051212487e-08	16.1596515158623
267.00009483448	1.70570763940442e-08	16.3140735883711
267.059347215124	1.7858787495256e-08	16.4521526365195
267.124937777257	1.95194379844147e-08	16.5916749462116
267.186502526964	2.2215342169092e-08	16.7161669665081
267.251599803726	2.85217732602131e-08	16.8338368826896
267.307436770142	3.6357025951633e-08	16.9232024894663
267.374186380411	5.06372276687134e-08	17.0022829076377
267.428940042585	7.86734929570254e-08	17.0584844341107
267.492018656039	1.42552256043316e-07	17.1018035980477
267.564286927789	2.56733808139049e-07	17.1038997929574
267.653131472424	3.01540259984357e-07	17.0851344774649
267.721915685406	2.48028297014001e-07	17.032630153983
267.777828371196	1.81380104153308e-07	16.9268284810676
267.844512738029	1.34586428768034e-07	16.8042905403819
267.912920182292	9.93056315646782e-08	16.6251544793742
267.976930055437	7.80343825500462e-08	16.4342166231479
268.032881843432	6.38304590661831e-08	16.2227927664273
268.094194734308	5.42896300706779e-08	16.0165158409438
268.159297300612	4.62154861395073e-08	15.7421976777829
268.209534334821	4.11123418629317e-08	15.4942834835041
268.259552720023	3.67415313894479e-08	15.2054110542072
268.316812698999	3.45886698922851e-08	14.8842312475395
268.36917690502	3.5668667201391e-08	14.5687563175474
268.420688518395	3.74336865039979e-08	14.2460193012973
268.484377856475	3.71918595322302e-08	13.945096792644
268.540079496358	3.50197736284913e-08	13.6470420285029
268.59229889116	3.21288806022059e-08	13.342707561476
268.651859905245	2.94847457340063e-08	13.0567976700308
268.70293213089	2.71148372338839e-08	12.7798312154595
268.758699317901	2.55052909591279e-08	12.5006073425507
268.809641348721	2.50867954076279e-08	12.2315523953482
268.860701324608	2.65716819998652e-08	11.9884955767481
268.916015319756	3.09630777141325e-08	11.7437207448828
268.982628023411	4.27149493978526e-08	11.5021550280383
269.050135990082	6.45951924168137e-08	11.2989127761071
269.119244031394	1.02607423315779e-07	11.1014816335535
269.181255573141	1.55497787047528e-07	10.922853248328
269.252102980813	2.55228441997681e-07	10.760614154609
269.308286118544	3.38978809520909e-07	10.6168589657869
269.370145280425	2.56906971959655e-07	10.4695675400302
269.436130684252	1.56012297985646e-07	10.3445209353026
269.500420188961	9.31188296200022e-08	10.2228697101446
269.557474897893	6.33769662907075e-08	10.1344149112805
269.624434092631	4.31435638079436e-08	10.0356833652029
269.690004309243	3.40923234121829e-08	9.95835273647414
269.74249645459	3.05928463895095e-08	9.90045686627452
269.80219237976	2.96209091088254e-08	9.8393428741241
269.865929652946	2.98112114623542e-08	9.79869235679137
269.929217685429	2.99648510796956e-08	9.76485299189101
269.994026999427	3.75204310846904e-08	9.74563610758775
270.044754775079	4.77610181692544e-08	9.72840303771739
270.107359968019	6.23117635392415e-08	9.72685554248094
270.159051479078	6.75000936576878e-08	9.72589112042967
270.212243603147	6.59864694134631e-08	9.7332068746924
270.27334320805	6.99717993096345e-08	9.75170078932914
270.377214778284	1.1975350474569e-07	9.81149300286469
270.449979179278	2.13368760610628e-07	9.86764938601049
270.536849203305	3.58874858372944e-07	9.95248292341421
270.596869634335	4.43541984725124e-07	10.0267763689453
270.663541710555	5.01943111101296e-07	10.1228538152362
270.728649082049	5.09411536488942e-07	10.2319131422902
270.800406069486	5.02466827096356e-07	10.3636357183162
270.859767569729	4.40832978906012e-07	10.4963053337996
270.928198336847	3.41817482135323e-07	10.6552657392852
270.981198065603	2.60226509771516e-07	10.8086756760368
271.031271787823	1.88398383638587e-07	10.9703991770058
271.085111216595	1.24963670074309e-07	11.1529923922462
271.151861574136	8.4799410298668e-08	11.3690580030527
271.201866357272	6.70832441439561e-08	11.5741144741194
271.269399551992	5.38422842447005e-08	11.8205423853262
271.32568697604	4.82162387983412e-08	12.0653311884761
271.378763378555	4.72547463818628e-08	12.3160432716887
271.440811349313	5.07507622187906e-08	12.5938293661037
271.506384833604	5.57891436962864e-08	12.8874620850602
271.571576098081	6.16537454829595e-08	13.189819407255
271.623403836971	6.6575241644258e-08	13.4727440208585
271.68769036661	6.98529863673746e-08	13.7862267529451
271.750136448354	6.90233284824813e-08	14.0995807723687
271.808328082415	6.13455429394397e-08	14.4035929940726
271.875486601247	5.52051334262515e-08	14.724932845304
271.93280135206	5.71978818765361e-08	15.0158362072311
272.001230077596	6.96950591501933e-08	15.3246357110357
272.059282211165	8.48691261705027e-08	15.5946979968019
272.122134668824	1.02214923206302e-07	15.861212162997
272.179690725035	1.20657984194658e-07	16.0923353598213
272.231526675625	1.39833400245525e-07	16.2839446545705
272.291478021198	1.65688004622985e-07	16.4746859116352
272.355839946764	2.0308810324206e-07	16.653118934301
272.420377376112	2.56048931323461e-07	16.8030770207826
272.4741833148	3.09080277950197e-07	16.8854794025692
272.545970194444	3.88800042900463e-07	16.9784190149703
272.600367918922	4.05079301091488e-07	17.0027756435463
272.663203280918	3.39689470995289e-07	17.009131915443
272.729999484989	2.19121544810769e-07	16.9874704883396
272.792540346203	1.27612032023777e-07	16.9329211986227
272.847357624459	7.79816325082235e-08	16.8500498334478
272.915528226586	5.38864413965517e-08	16.7704438789308
272.980179142427	4.0026239048474e-08	16.6539550069631
273.038714854975	3.40433161009401e-08	16.5396815815162
273.107184156837	3.19014878633717e-08	16.4045939021385
273.167594225359	3.35122916957293e-08	16.2634105057492
273.233444613949	3.75208038007442e-08	16.1243651398324
273.300479680966	4.04899949184325e-08	15.9700285797734
273.372959662272	4.22281704910636e-08	15.816231347
273.434862348693	4.4032094075115e-08	15.6524602327152
273.488004163495	4.64923111718086e-08	15.5007801867565
273.55438957834	5.12203701986646e-08	15.3274946119618
273.610948898228	5.57672842075754e-08	15.1732040900617
273.678734853648	6.28732422612514e-08	15.0025780933659
273.747018449965	7.07854882184539e-08	14.8165066860548
273.802887141776	7.7186334777721e-08	14.6063242868134
273.866682893639	8.56687363090364e-08	14.4262725192665
273.916981386613	9.20497914954832e-08	14.2720700837472
273.973149720735	1.00132740052347e-07	14.1030035297927
274.03616614219	1.09878997366598e-07	13.9425583514912
274.092675529904	1.13379849996939e-07	13.7972490560106
274.151873010183	8.99383163588267e-08	13.6813265456618
274.20278638675	5.382431161266e-08	13.5601537292654
274.258509801229	3.17307668493102e-08	13.4493564914175
274.309699163569	2.23625652654262e-08	13.3759300212366
274.361524058836	1.7775857877353e-08	13.3143515609076
274.417122734279	1.72199370115618e-08	13.2553158952485
274.47764165729	2.82747632199354e-08	13.2228891760429
274.533544017212	4.55591573670162e-08	13.1994619837853
274.592095643877	5.72722760065731e-08	13.176364519374
274.659851206602	6.60529287145601e-08	13.1897295424027
274.715532891448	7.24476687849439e-08	13.2042885526524
274.767105557405	7.86584150361429e-08	13.2163935099649
274.828378741504	8.3521991249789e-08	13.2641481005784
274.885667821009	8.37974766127318e-08	13.3122061921593
274.949376027707	8.1307794950059e-08	13.3852353898544
275.002008959484	7.6991443053107e-08	13.4467255586557
275.058209875587	7.12825131945113e-08	13.5206235895247
275.122374301263	6.35267912830949e-08	13.6127821785033
275.188623115082	5.60183444021768e-08	13.7166068048035
275.25412580307	4.91118774080085e-08	13.8256811183957
275.310617348832	4.42129016618076e-08	13.9251812556459
275.382223393165	3.90171864609155e-08	14.051276518192
275.439801475609	3.63051993418521e-08	14.1591997942758
275.504562540761	3.47800908110685e-08	14.2794816638292
275.556413234541	3.51851916231989e-08	14.3799867952538
275.607522462734	3.87079570249825e-08	14.4800218945484
275.673739020365	4.71322109123695e-08	14.6023218799881
275.730981883135	5.42105048778958e-08	14.7121917321291
275.789468265805	5.51829326286468e-08	14.8228089927648
275.857904437312	5.3548367073309e-08	14.9426524914663
275.922234109647	4.95495800736126e-08	15.0550524306162
275.987255934655	4.89132373650651e-08	15.1633371307763
276.054462885295	6.62722820670376e-08	15.2668712876086
276.104968792806	1.07061518066234e-07	15.3443638662533
276.171311042722	1.66463339908645e-07	15.4341939135119
276.225942202786	1.59617357207475e-07	15.4936926266955
276.283910829117	1.23866121499263e-07	15.5518788780755
276.346808327831	8.66058151767153e-08	15.5960239215413
276.397022473289	5.46026308284996e-08	15.5943196059013
276.453911178855	3.34507915743493e-08	15.4630610894867
276.508219740217	3.07133094042585e-08	15.3519978277698
276.575155200474	3.29140276767941e-08	15.1722697341765
276.640439574374	3.57798652353602e-08	15.0345809667431
276.692271393481	3.65188143473547e-08	14.8430288777765
276.758451123723	3.46208952005201e-08	14.6461131359436
276.826019442963	2.90548383676896e-08	14.420079941759
276.877919237832	2.17989214519706e-08	14.2078885038702
276.933566724646	1.44277993506275e-08	13.9752759884244
277.001699595794	9.75970627998889e-09	13.7870241521203
277.053336193814	7.05721350731252e-09	13.5990577988095
277.114370641713	6.40890992211551e-09	13.4137903462584
277.184387156753	8.29903334349449e-09	13.2206910882531
277.234819633496	1.12474392100234e-08	13.052033839619
277.301751862778	1.61694012652322e-08	12.8819611983812
277.364470865522	2.21685682067045e-08	12.7354285387938
277.419901561479	2.820342035197e-08	12.5976671449019
277.489133246238	3.56712380465359e-08	12.4719696110307
277.552595785806	4.13405181905274e-08	12.3465523341605
277.603906077251	4.4299284064086e-08	12.2174800469431
277.667507161908	4.62863074819615e-08	12.1174756236316
277.725626039555	4.63868392190864e-08	12.0043860116079
277.779693934978	4.51006375241402e-08	11.8938859497444
277.831376234782	4.23440325074212e-08	11.7896355872484
277.906976474331	3.88065102636729e-08	11.6891067836584
277.97973624247	3.99821520252196e-08	11.5961130442643
278.047208558639	5.28546453086869e-08	11.4959995672145
278.102862082359	7.92704164598006e-08	11.4079593119689
278.164696298008	1.43037375208064e-07	11.3205009059146
278.229153231236	2.38763580924673e-07	11.2432391122574
278.279808433999	3.0284682063843e-07	11.1774231390465
278.331460309805	3.56556188796997e-07	11.1078529596365
278.387217505057	3.84020123749651e-07	11.03988820668
278.446072846909	3.89531304434127e-07	10.9782416417894
278.514333667538	3.89434815364949e-07	10.9336735557751
278.580127569123	3.89191907360879e-07	10.8785876407844
278.63285861841	3.88102509143195e-07	10.8457649044506
278.700121252116	3.50462055476946e-07	10.811867435288
278.760473282025	2.29968046944967e-07	10.7820196466634
278.833348799072	1.25277524011284e-07	10.7626479745166
278.892724746481	7.21689800796924e-08	10.752472204033
278.955670295508	4.3000679654645e-08	10.744403979084
279.017726091522	4.1150235348022e-08	10.7463697748953
279.076863817519	4.66395903126055e-08	10.757912610969
279.155947192823	5.15871878429477e-08	10.7936675505915
279.224664076728	5.51819209057832e-08	10.8407450523254
279.283005790518	5.30996499226039e-08	10.8917832827768
279.339580288843	4.36022427653076e-08	10.9546239474247
279.411953895058	3.07824579153614e-08	11.0545517800764
279.462634979471	2.54276590508889e-08	11.1408506886354
279.536714393704	3.20343232145953e-08	11.2803501005573
279.598508970361	4.05622622549655e-08	11.4208102122889
279.658541812675	4.80851189390182e-08	11.5765373828016
279.721042538723	4.70331028505287e-08	11.7507711654725
279.772569450094	3.87646115943329e-08	11.9190103455402
279.840133203544	3.1303866296991e-08	12.1321526124147
279.900949074246	2.32089264158011e-08	12.3489095515918
279.969927621833	1.89828428170659e-08	12.59431266365
280.021961261407	1.65150778787975e-08	12.8215017287023
280.077691158826	1.63413151581756e-08	13.0665431216272
280.131445360394	1.88701091721646e-08	13.3180012865385
280.193255378273	2.41114490753758e-08	13.5944763067369
280.260082746047	3.12233478016786e-08	13.8880922382867
280.312338310561	3.54303843247404e-08	14.1577178383514
280.364135996511	3.53949043762626e-08	14.4299791448002
280.432671509763	3.2324441952556e-08	14.7394772549377
280.493241645389	2.74332049075294e-08	15.0344358652015
280.565061131533	2.2748194463322e-08	15.347357575152
280.62713170802	1.95773187152572e-08	15.6372861203868
280.693454476305	1.73970887930329e-08	15.928186401121
280.76033835775	1.61301618142066e-08	16.2088521731952
280.821713896434	1.60985188888225e-08	16.4642141104148
280.879325188932	1.71076994468127e-08	16.695373013129
280.933480771182	1.88401999612792e-08	16.8980186877886
280.985896981375	2.03489587674587e-08	17.077756140847
281.036134164444	2.03998558801756e-08	17.2278706473139
281.104363223631	2.11192582128221e-08	17.4077934842383
281.160373772627	2.16878687845946e-08	17.5299330729379
281.222761235862	2.40169759630897e-08	17.6341471723817
281.284966185014	3.00466917486601e-08	17.704377348061
281.349368755796	4.12109897033469e-08	17.7468436802619
281.416435260713	5.80906437543074e-08	17.7729591097664
281.482109192556	7.87447744621686e-08	17.7441213068101
281.550268808386	1.0078714498387e-07	17.7064698822186
281.609324570755	1.14844379501546e-07	17.6195774029218
281.670819732687	1.18824438301177e-07	17.5357206740959
281.734177247328	1.16316798081633e-07	17.4353804870921
281.8037247251	1.15899798362333e-07	17.2886492289447
281.875724374484	1.21971681712433e-07	17.1396378799527
281.928914642691	1.27115565671164e-07	16.9702427894144
281.989861940876	1.28270763915499e-07	16.7703926808851
282.051951982018	1.22431078764568e-07	16.5649570578754
282.112255916171	1.10578874453447e-07	16.3475630180196
282.164616153613	9.64362759785637e-08	16.1168339412947
282.233774155291	8.70759262704385e-08	15.9165992224094
282.28961386567	7.68087638258809e-08	15.6748059960353
282.354399293942	7.40929194533749e-08	15.4542457593833
282.407085133116	7.20012956816411e-08	15.2220177958169
282.461223551754	7.32766925491722e-08	14.9778331716379
282.511714748127	7.60017301297598e-08	14.7640169754901
282.566550209315	7.79137845273595e-08	14.5350602298433
282.618189616873	7.46431025651901e-08	14.3148590621602
282.677526519527	6.45870783025877e-08	14.0756235224237
282.735090231439	5.00657962511192e-08	13.8462775560217
282.791733514102	3.73070023699411e-08	13.6542830725852
282.846934002876	2.81867920583933e-08	13.4414427466674
282.897932912585	2.64628404191855e-08	13.2370508761712
282.949190273592	2.9456170923372e-08	13.0756433074202
283.004445563664	3.48463920172501e-08	12.9194660064021
283.059928876022	4.09695493191316e-08	12.7562469203204
283.116870346514	4.72727399730546e-08	12.6374938351707
283.185350521608	5.44516705153869e-08	12.5208451811592
283.247791572089	5.8363611916065e-08	12.4051325854543
283.299265276263	5.83004533805515e-08	12.3288202382204
283.359406757402	5.43963846481868e-08	12.247049749257
283.429311473856	6.20909219653763e-08	12.1933153213241
283.498096278973	9.58171344115104e-08	12.1631132058503
283.561495428898	1.05551419275581e-07	12.1296820291287
283.622727867783	8.9047897723866e-08	12.1159017200829
283.679592155422	8.79829238540494e-08	12.1201570100058
283.730442782484	1.00152985234649e-07	12.1217001864453
283.804787694691	1.18077763323189e-07	12.1582422473343
283.876199216456	1.26523281568266e-07	12.2037830124086
283.946098841955	1.29117851862417e-07	12.2571351760343
284.016147142171	1.17818994104813e-07	12.3161428775614
284.066887252878	1.03375271846811e-07	12.3601823481104
284.118869528031	9.11430777661528e-08	12.4111348593329
284.180765041131	8.47990890012079e-08	12.4798927085781
284.233262411331	7.99383041336187e-08	12.5407981953654
284.290445714847	7.66507964810255e-08	12.6120491802231
284.344684205191	7.63549568755053e-08	12.6831389331109
284.411984411122	8.12391276433244e-08	12.7733426456818
284.472015643202	9.47510917010075e-08	12.8586841933667
284.541428662181	1.25589539939819e-07	12.9556871537478
284.595825992903	1.63771461318656e-07	13.0391079205478
284.655149909889	2.12412122003176e-07	13.1292620301405
284.715000418499	2.74339400750982e-07	13.2208516673344
284.781331996282	3.48708943673186e-07	13.3159147515186
284.838768814113	4.09287333177012e-07	13.4019246283869
284.890500729767	4.02484006779792e-07	13.4728866307029
284.952918078848	3.77926283280556e-07	13.5507605953911
285.003314221051	3.16564020180443e-07	13.6048844369201
285.064864789854	2.5374709922723e-07	13.6547934702311
285.138766501266	2.02486404856844e-07	13.6990108498132
285.195021013163	1.39481603359343e-07	13.6719684857833
285.252534068172	9.67361373498962e-08	13.6432205825728
285.315109660523	6.85639541811203e-08	13.6272667901052
285.380847056666	4.89520159079741e-08	13.6073963306234
285.438235814275	3.68557893082758e-08	13.5362199711778
285.504145140068	3.855258669232e-08	13.5219822745841
285.556222914176	4.92700857751699e-08	13.4460785943169
285.628364249877	7.69983435699244e-08	13.4183121528024
285.687898861146	1.17083595950534e-07	13.3938881041318
285.740616953258	1.51250474641306e-07	13.3687230690172
285.803061849854	1.64100617459891e-07	13.3892562354923
285.85796063686	1.33081154365944e-07	13.3892452048607
285.909606311302	9.561037875918e-08	13.4008503484008
285.960495839349	6.81198477094569e-08	13.4123321887855
286.011391867618	5.51040581375084e-08	13.445226327438
286.07781413279	5.22943346123694e-08	13.51326591944
286.130913596768	5.86895003043882e-08	13.547578129059
286.197514889217	7.90106720014663e-08	13.6032738945967
286.252554461892	1.07460954293271e-07	13.6143085311494
286.318246859758	1.55366224940069e-07	13.6476044266402
286.377894763993	2.12835112513372e-07	13.6486454329462
286.447243714542	2.99942318324028e-07	13.6368773189289
286.504594428219	3.80522963921179e-07	13.5901883369276
286.569576674896	4.92835147822364e-07	13.5306953181422
286.633837574874	5.96687369825953e-07	13.4615435295756
286.691478647604	6.28885811243188e-07	13.3763711987573
286.745615291188	5.77258591304159e-07	13.2845815250252
286.796175693097	4.74147464757602e-07	13.1941400770898
286.85574120153	3.78375200225527e-07	13.1075282385868
286.9225186664	2.99331843488294e-07	13.0252553735319
286.975452889555	2.38738863876387e-07	12.9460801201116
287.02880520779	1.94657293449623e-07	12.8719542059935
287.094192212559	1.55981344951822e-07	12.7795311358047
287.147416387614	1.30002592363628e-07	12.7039303706587
287.208415323872	1.07602618440364e-07	12.6240623728589
287.262006576684	8.3277284465058e-08	12.5486058304571
287.316770102906	5.99648704090739e-08	12.4752363388926
287.380341623853	4.11299002769098e-08	12.4041085171202
287.435744912792	2.93584164190717e-08	12.3403242820646
287.487975272997	2.33187486807977e-08	12.2797930783269
287.551900286154	2.13849023578092e-08	12.2354672601095
287.606333608968	2.1058077081299e-08	12.1937322449755
287.672123054803	2.23285566152027e-08	12.1577466721649
287.72480757123	2.34434608042444e-08	12.1215228857439
287.77749537946	2.40648667696458e-08	12.0909667801832
287.831384195185	2.37386582983719e-08	12.0818388991009
287.884592112936	2.37847117717578e-08	12.0743876905179
287.953319360062	2.83459781440748e-08	12.086251915375
288.012059084458	2.94321756000352e-08	12.1042072093789
288.077452939464	3.47762689203695e-08	12.1456095972697
288.145097632191	4.30515871756533e-08	12.1966475445977
288.200652183358	4.996625494085e-08	12.2543050938722
288.263501118576	5.58614236864704e-08	12.3323993328435
288.320795052227	6.03666584182537e-08	12.4228781591558
288.375375854613	6.28203842585443e-08	12.52208183928
288.435326053065	6.42201420028705e-08	12.6464774871069
288.48713016479	6.34649673866377e-08	12.7677978598889
288.539134293627	6.18197729023922e-08	12.903444774309
288.602050826426	5.89315198826556e-08	13.0711904815322
288.660378883384	5.62236379088306e-08	13.2455693069655
288.712940494415	5.57102927141182e-08	13.4199259984316
288.774632962325	6.11664194824227e-08	13.6258641108081
288.832030430126	7.24555079152149e-08	13.8350896745122
288.900909693288	8.49951783007611e-08	14.0750405233091
288.963774412328	9.20554853546053e-08	14.3116858941581
289.014471639337	9.48884185670194e-08	14.5250042714101
289.073686674653	9.70081529815542e-08	14.763354003326
289.143160141408	9.90549745541681e-08	15.0220492922973
289.214461047433	1.01278931350479e-07	15.2836122246281
289.288297741836	1.03745589485039e-07	15.545534981168
289.362358192313	1.05679383318268e-07	15.8012671647966
289.433228462974	1.05273008055407e-07	16.0440208548687
289.504584477868	1.0060065900159e-07	16.2769766350011
289.565664074259	9.07141414649131e-08	16.4806273750859
289.616513983857	7.75503520174102e-08	16.6494650501169
289.681122689802	6.77550216551239e-08	16.8361484518419
289.734531484739	6.61697501702159e-08	16.9878380283915
289.796262850683	7.13236087847339e-08	17.1283852780657
289.865136575795	7.89056048705139e-08	17.2568290730137
289.917021479224	8.05111951416653e-08	17.3285395760367
289.981951814252	7.79206258164933e-08	17.395772374622
290.048626967365	7.54535788926305e-08	17.4659753902539
290.114150263635	7.24703080704781e-08	17.5070944844309
290.172018883224	6.85424314278115e-08	17.4902032211171
290.242086792013	6.89225052891174e-08	17.4802413268168
290.29969709763	7.17725957929112e-08	17.4164216937312
290.365202984836	8.08463520070535e-08	17.3408987487189
290.446042103162	9.91530991164887e-08	17.2120904283851
290.521521326728	1.21007157377568e-07	17.0634788677932
290.604938649425	1.42499459108592e-07	16.8643611895373
290.678156428973	1.55194776187132e-07	16.6726332801831
290.751505323127	1.55132206884113e-07	16.4456021557437
290.810961760937	1.39250264928292e-07	16.1978366915417
290.883743783361	1.14560994386729e-07	15.9209648208017
290.943590977263	8.97454942696045e-08	15.6527145155546
291.008640798827	6.87450139153382e-08	15.3928471203067
291.075278826827	5.28076719310164e-08	15.0992655441761
291.128505590126	4.47878039922404e-08	14.8331616707691
291.181980029081	4.09935773259611e-08	14.5366967195704
291.242705164925	4.19049679158819e-08	14.2207557295959
291.298847024129	4.39265331653872e-08	13.9385667073857
291.367002161468	4.53447277378445e-08	13.6593288915962
291.423701420862	4.54325376177829e-08	13.3755842282168
291.488678736445	4.57978701017079e-08	13.0964242824046
291.539733318899	4.73938230577198e-08	12.8393275888396
291.599811812362	5.12102975846828e-08	12.5801701714377
291.651234911724	5.58429739003067e-08	12.3568748372391
291.708507783627	6.27248773021353e-08	12.114150723264
291.761517435927	6.98992483235838e-08	11.9036257181763
291.814129792721	7.74998120888609e-08	11.720389088573
291.877816302688	8.71916335155447e-08	11.5357114974304
291.937250844976	9.42966437263939e-08	11.3791564071257
291.995620886991	9.90763408527037e-08	11.2435712291863
292.055059931022	1.01009188527987e-07	11.1237501440817
292.106709643169	9.75743509248547e-08	11.0169754259823
292.16888762276	8.92722260313687e-08	10.902571554444
292.224562892725	7.88991969321251e-08	10.8242694902746
292.279500128541	6.32625228465551e-08	10.7432798411429
292.33764838587	5.01102130852345e-08	10.692960347916
292.402108522094	3.61460202960759e-08	10.6466658843533
292.466775057781	2.81994230910723e-08	10.6203497878509
292.539082027106	2.7065105721385e-08	10.6031437143694
292.594466960119	3.65905665987958e-08	10.5987095767557
292.658811322605	6.87777618530572e-08	10.6038994786777
292.720621476843	1.18719118136297e-07	10.6171170050323
292.772223592938	1.64729769896642e-07	10.6320788693562
292.823058241248	2.02799609424628e-07	10.6515168802175
292.887617797344	2.29666231023824e-07	10.6870668813586
292.954178466365	2.25065739545552e-07	10.731806231253
293.008285799117	1.92916515140632e-07	10.7715379216691
293.072412170356	1.64535946262547e-07	10.8276206519628
293.126171810506	1.34994490043909e-07	10.8790301846498
293.18853014718	9.28449079039248e-08	10.9455535839463
293.251834244077	6.8560593691955e-08	11.0191064165468
293.325276842228	4.68507849937522e-08	11.107232151513
293.397229108109	3.93382319281971e-08	11.1999106793049
293.47088117277	3.79854872335142e-08	11.2990738628693
293.533314828398	3.39150510454547e-08	11.3953133584056
293.586901600176	2.91189548118912e-08	11.4884947595424
293.656129230968	2.25743239254999e-08	11.600123547468
293.714120265452	1.12186456266795e-08	11.7074178735926
293.781781256037	6.27518187493727e-09	11.8285304591574
293.835361462372	4.79810376534057e-09	11.9399375605092
293.902636395957	5.41985155104662e-09	12.0723242611413
293.954880516003	6.34999620291471e-09	12.1972915425762
294.005679866922	7.08630373762306e-09	12.3256489489962
294.059435804338	7.72536919304041e-09	12.4648614133829
294.115768407997	8.03629491382669e-09	12.60297777194
294.184588670671	8.53067920543971e-09	12.7702302597258
294.243363900372	8.62188850279302e-09	12.9318292360973
294.300599523846	8.47924811982791e-09	13.0996910862888
294.363565124222	8.67344833078334e-09	13.2958414101728
294.421886664283	9.2834097369195e-09	13.4891928537026
294.474351458416	1.08902648426491e-08	13.68127194776
294.540889452079	1.48272832872735e-08	13.9100179146872
294.606793139529	2.04039429054783e-08	14.1384588551243
294.667560286313	1.99655851982779e-08	14.360547922315
294.723388059778	1.36928079699626e-08	14.5636886477005
294.775056634965	8.29234984908535e-09	14.7371793554091
294.833345515099	5.79613547873085e-09	14.9232967668016
294.893376604839	5.16727113359651e-09	15.101434526309
294.960733780058	6.21695460774408e-09	15.2749736180429
295.015291286	8.7593096217574e-09	15.3813480079374
295.082565090981	1.50209448079109e-08	15.4944468729863
295.146130746828	2.60392706193563e-08	15.5645475073795
295.200937936525	4.11351810322194e-08	15.5900543882033
295.26300958053	6.76332693051804e-08	15.5997179717158
295.332127139681	1.08935686732583e-07	15.5860403812027
295.38550520648	1.39865773734088e-07	15.5259891882318
295.437856809375	1.58603731225467e-07	15.4481420073102
295.500028440793	1.36415267582805e-07	15.3619343597248
295.550376751189	9.38201606043145e-08	15.2613973016065
295.614331772892	7.36822845399728e-08	15.1553278098327
295.669453304274	6.95964599911148e-08	15.0504261857857
295.732683063909	7.25766939220175e-08	14.9554710593319
295.792117956789	6.75853899348721e-08	14.8406423965719
295.844398649469	5.73010581246279e-08	14.7379658638675
295.906356520507	4.7412373929992e-08	14.6229099784916
295.975295325209	4.12458418639303e-08	14.4981985766662
296.032296595	3.79891701337438e-08	14.3969144946191
296.096958943959	3.57113998688515e-08	14.2759587157937
296.163114419919	3.56071006875985e-08	14.1529826500659
296.215579999986	3.58710879309756e-08	14.0320707441502
296.275640425462	3.8831794581386e-08	13.9255404845513
296.333861115429	4.16021224345233e-08	13.8020059155658
296.401521745936	5.02127827554168e-08	13.7041504045592
296.470223592215	6.1043245764216e-08	13.5986732745111
296.524970167804	6.72545860212689e-08	13.4737710489511
296.579931027653	7.42801119302165e-08	13.364339825277
296.633493017529	7.71854491799496e-08	13.2540958877432
296.700874510235	7.55131032865438e-08	13.1781055122435
296.753783300103	5.59364007974063e-08	13.1073196548397
296.805906197202	3.68446127893828e-08	13.0673715649151
296.873028794642	2.45978213591115e-08	13.0373005458661
296.93877024264	2.31967831033243e-08	13.0374820646473
297.00011662247	1.31477254190348e-08	13.0435595999295
297.05242014973	6.55089630986299e-09	13.0522727477496
297.118023065797	6.67246327768628e-09	13.1039989062394
297.170493126109	7.62907801856116e-09	13.1511406510349
297.22564861763	1.0508338966514e-08	13.2098224773254
297.276123382681	1.67603312662407e-08	13.2757071638725
297.342820795857	3.06543944077904e-08	13.3766316606506
297.403835963719	5.05424535656396e-08	13.4898586763463
297.47048326048	7.42350622371224e-08	13.6230487179813
297.527396968405	8.85493854088763e-08	13.7561999534469
297.583002975179	8.60001436705469e-08	13.8923478544389
297.64512532451	7.94606433182231e-08	14.054524340586
297.708469952845	6.75328409188498e-08	14.2246310243985
297.758889645045	5.56460769035365e-08	14.3705113387211
297.820915967922	4.4543670344092e-08	14.5477561189414
297.884384424408	3.10907617588137e-08	14.7282206566528
297.949075497097	2.13560114669742e-08	14.9121382989123
298.001365817754	1.50959718377209e-08	15.0690547736358
298.052325094964	1.14504416664535e-08	15.221868426403
298.116596942866	1.01659089419303e-08	15.4004308924428
298.182248189281	9.30972478507632e-09	15.5770359651174
298.245374228124	8.96305112579562e-09	15.7448669073605
298.301942319635	8.80342940366804e-09	15.8965000729725
298.368414695234	8.81780725940583e-09	16.058620504274
298.430612989886	9.04193116365218e-09	16.2071988086223
298.495443826971	9.05642266360199e-09	16.3509187028154
298.562559106423	8.14455932966171e-09	16.4841401731345
298.620352898742	8.59124121543684e-09	16.5979068941898
298.689502155194	1.47847402516012e-08	16.7065629979435
298.748522187671	2.68500369482566e-08	16.7860305259921
298.822149107291	5.30875972528643e-08	16.8718524747731
298.889839263606	1.11603860789406e-07	16.932871407772
298.960151454694	2.24307540598203e-07	16.9452773977255
299.013052895415	2.7578955626003e-07	16.9024288782034
299.072504931166	2.37788947605465e-07	16.8664694851273
299.12940847205	1.63098911200979e-07	16.7680803033128
299.18934837741	1.15328550573967e-07	16.6724994953939
299.239584835417	7.74706475172117e-08	16.5114202410028
299.307650825517	5.25070683172861e-08	16.3279891840421
299.358749747195	3.48717902691837e-08	16.0785278611923
299.414886225598	2.38452682171957e-08	15.8105293229562
299.469584834967	1.680551131423e-08	15.5180073244504
299.531086850177	1.255686163264e-08	15.2377232009026
299.582151771916	9.65436944817582e-09	14.968361675435
299.636463457718	7.73528502773363e-09	14.6531910226788
299.687096441622	7.5905263757223e-09	14.3566386000121
299.753790123884	9.55176527886136e-09	14.040994340219
299.811143724944	1.11470810372456e-08	13.7537237807737
299.8619233553	1.08847086522265e-08	13.4418929149885
299.918399979092	1.00492639493221e-08	13.164721011995
299.98750165368	9.17029130089479e-09	12.8977220140078
300.038242982389	8.26896603999427e-09	12.6305131835352
300.092129001638	7.79283573139961e-09	12.3680470876477
300.143403686843	7.96652575605789e-09	12.0996191171335
300.209987750098	1.01764379514692e-08	11.8583578441516
300.263288796741	1.35326642550486e-08	11.6326749653166
300.331007525367	2.1407865313151e-08	11.4136072651403
300.384808060615	3.1011013806404e-08	11.2157170218225
300.435957261407	4.45388875544722e-08	11.0417256212523
300.48616040714	6.34360915401606e-08	10.8627916192843
300.554654277677	1.04088351983921e-07	10.7007478513374
300.611278140788	1.45068563153692e-07	10.560156270631
300.670688894445	1.86614272935031e-07	10.4405692513825
300.726062654311	1.70156247244882e-07	10.3400661521618
300.782833545775	1.32896546845519e-07	10.2417588645025
300.847278830625	1.05406109081043e-07	10.1538934477218
300.909928496667	8.77719207206575e-08	10.0706759515068
300.966771143704	8.02059136862468e-08	10.0146339878341
301.03391377145	7.60927047204544e-08	9.9559277006954
301.099661020858	7.49026064214803e-08	9.91265118398587
301.152614920793	7.48207045458829e-08	9.88562792596067
301.21356453583	7.50228299592969e-08	9.86126047894939
301.281548428429	7.45771205225505e-08	9.8416890906947
301.333715582005	7.40508803507163e-08	9.83384019177722
301.385132252724	7.69171078855998e-08	9.82973948457059
301.446743212734	8.40574091215651e-08	9.82881784158969
301.507393134675	9.05676187242568e-08	9.83351616210592
301.562037345456	9.71310815988834e-08	9.83993592232136
301.617435973789	1.06213306408759e-07	9.85150048698472
301.685180330812	1.24568174952349e-07	9.87542292674246
301.752579937055	1.6102044003556e-07	9.90882663832012
301.807370543544	2.12362949450642e-07	9.94134684931758
301.880241367791	3.06572298127171e-07	10.0012905335562
301.963828556573	3.92909696161272e-07	10.0866489929876
302.016972347512	3.99888400665649e-07	10.1537498682667
302.071250675831	3.42697603124097e-07	10.23357611028
302.13830581049	2.55668741096663e-07	10.3432534585934
302.19549825856	2.0717750347848e-07	10.4545344664052
302.263219646864	1.60044968011853e-07	10.5935466741906
302.314134992739	1.27104629176937e-07	10.723244371135
302.365011594239	9.49676752040036e-08	10.8656595026246
302.429453905676	7.02317572697371e-08	11.0428125262827
302.49514836039	5.55044874879641e-08	11.2376507411903
302.550976192607	4.63143414649774e-08	11.434394977465
302.607794677983	4.30556520427182e-08	11.6471377723423
302.65930585436	4.27178184167942e-08	11.8634816671237
302.710015246993	4.53774528198808e-08	12.0907903125467
302.774742898966	5.03702026733388e-08	12.3541296628659
302.828552492993	5.6014930282098e-08	12.6108040224364
302.891127005049	6.23588129707184e-08	12.8928485867853
302.94278748072	6.73513339096019e-08	13.1625088091681
303.010528785135	7.06743194922016e-08	13.4692808729582
303.060913799507	6.57699711440915e-08	13.7450008600302
303.114931494071	5.58911526481595e-08	14.0338145989928
303.170909049032	4.66204156014061e-08	14.3274055200272
303.2400135015	4.7526597342877e-08	14.647411497258
303.305885222071	5.79190373087657e-08	14.953175391281
303.376969664891	7.38194894480929e-08	15.2613246551674
303.435405506202	8.85896420939941e-08	15.5243767535908
303.50134334779	1.03977816231425e-07	15.7945968772736
303.577063401903	1.22357841681201e-07	16.0670669540333
303.642470532892	1.40885242916868e-07	16.2847736382191
303.706558784316	1.61509374266366e-07	16.4683739722122
303.760689952685	1.83003330640487e-07	16.5993469798919
303.828307374966	2.14189567751378e-07	16.7323309520757
303.883669040498	2.31239167619208e-07	16.7934651916771
303.946837528059	2.20446106659633e-07	16.843196695676
304.013415094693	1.72250951796367e-07	16.8798913378269
304.072403951699	1.1684108521379e-07	16.872838924031
304.12326042612	7.60856165509158e-08	16.8129294443946
304.175062433817	5.83885161825817e-08	16.7336491759617
304.241441809544	5.28617288878014e-08	16.6530380908197
304.300170591329	4.97928118710586e-08	16.5564926539641
304.358355268054	4.52969338381456e-08	16.432708538258
304.408656808907	3.95082528694438e-08	16.3005638664242
304.469003786926	3.63329509845571e-08	16.1578110788224
304.540424272489	4.07762302271608e-08	16.0038933756133
304.598912980674	4.58681223393868e-08	15.8559286120895
304.658052538013	5.10241469436848e-08	15.684387294171
304.710833808831	5.49971912338508e-08	15.523570785371
304.785789009255	6.09726610214755e-08	15.3350745550657
304.85426397071	6.61263942296306e-08	15.1504956393959
304.930076467164	7.31053677970636e-08	14.9592100089265
304.991215641336	7.90502650568981e-08	14.8010211449291
305.045734291317	8.47093192213393e-08	14.6274956640332
305.108383666357	9.16013568962623e-08	14.4626359421331
305.174548628502	9.79462941711449e-08	14.2954450849919
305.243601158306	1.03613346916324e-07	14.1586275196799
305.302296950204	1.05699177665308e-07	13.9862272101191
305.352666318657	1.04642658519762e-07	13.855713325505
305.412758979607	9.54378187063779e-08	13.7255913774061
305.463410585394	7.12938506416467e-08	13.604445245715
305.534897430939	4.63600952884938e-08	13.4920941767268
305.591446607589	3.10335786439745e-08	13.4057543192442
305.644914060394	2.11872617170458e-08	13.3222988385443
305.713071317473	1.6858428209534e-08	13.2685246935735
305.777086499183	1.51569865417354e-08	13.2014154404948
305.832374126896	1.58745981547634e-08	13.1553088310016
305.884446602462	2.39939792465272e-08	13.1281006663501
305.949234656224	3.96359105172262e-08	13.118964201343
306.010806329061	4.53657160780032e-08	13.1088760706906
306.068394063729	5.61450349925071e-08	13.1266404990792
306.136653136071	8.65737835042383e-08	13.1676131703293
306.191769358909	1.15037167961938e-07	13.2042270780079
306.253918726612	1.17189632984821e-07	13.2525431751173
306.304627247274	1.12855059953616e-07	13.3008098371673
306.356465332788	1.03637047456971e-07	13.3529517718189
306.40676847015	9.60983633682856e-08	13.4164268600703
306.458276441404	8.91445026296662e-08	13.4892330887837
306.512478508229	8.29037017223594e-08	13.5728432641613
306.580854286195	7.33089979768771e-08	13.6838072758556
306.642819528554	6.69283745144578e-08	13.7907478783465
306.694640395321	6.07323828468603e-08	13.8819179123597
306.746135217102	5.58722716428408e-08	13.9753016826717
306.812329528801	5.14418734067581e-08	14.0960242217129
306.865625382513	4.65058428210997e-08	14.1968016354818
306.931229620822	4.27588304540793e-08	14.3182782634069
306.992452247402	4.25821179922047e-08	14.4338536007589
307.058345285188	4.8058736978055e-08	14.5553172329386
307.124473261891	5.77587351391833e-08	14.6759073469657
307.191147686857	6.25567489903164e-08	14.7954254367553
307.256496769117	6.03826370964983e-08	14.9107076036254
307.316466470147	5.41821499562198e-08	15.0157327747972
307.388852070173	5.79406682465627e-08	15.1290061853281
307.447366245714	7.63883866735626e-08	15.2240850746813
307.514644640861	1.22776990583516e-07	15.3147110006156
307.583933686602	1.56351112019895e-07	15.3933997738798
307.656873552584	1.29687924121916e-07	15.4632767233395
307.725748791348	9.33427457456815e-08	15.5116020248847
307.798075273652	5.99767810006416e-08	15.5143175182446
307.862472485039	4.32854207728404e-08	15.4786373752137
307.92463956724	3.89432581881675e-08	15.4443189093211
307.976704681021	3.90175036464217e-08	15.3173162982848
308.042409369035	4.23937150736425e-08	15.1314324046363
308.094562605426	4.49058117195602e-08	15.0012734054558
308.154400545712	4.56032327362338e-08	14.8505678209273
308.217322823309	4.20034451842159e-08	14.6403175358167
308.268063264008	3.51056983487871e-08	14.4386006348156
308.334146056596	2.59848989963676e-08	14.2081526255715
308.398102817299	1.87712338602574e-08	14.01838648508
308.460320202234	1.26683059306905e-08	13.8257599773234
308.516586121932	8.89555711588751e-09	13.5985823101757
308.583925600525	8.9763096644584e-09	13.3830385170776
308.635066451194	1.13504290925927e-08	13.1827984401401
308.685999397731	1.51265731482219e-08	12.9901465989556
308.739205990782	2.01707088865139e-08	12.8200619235885
308.789554178674	2.57848369330812e-08	12.6591807516839
308.859497257089	3.43175898498954e-08	12.5073383637143
308.924777902766	4.22206966963261e-08	12.3755728980787
308.983612103442	4.77289285772647e-08	12.2369219928975
309.051276076591	5.14809933434561e-08	12.1247994286296
309.104615650257	5.2568368149816e-08	11.9917994336512
309.164806729952	5.26926747469659e-08	11.8849300040969
309.222302402016	5.20967826426899e-08	11.7758855173449
309.274450682684	5.10354042215135e-08	11.6670717625309
309.346766017504	5.10268088885268e-08	11.5575842079773
309.408633623215	5.41401624541455e-08	11.4512218523402
309.478542044749	7.46426135998272e-08	11.3463845108051
309.530715981584	1.0171061827646e-07	11.2549806788902
309.583202609107	1.53289619065278e-07	11.1624545311939
309.650131757506	2.62264089747973e-07	11.0685786098167
309.701873018934	3.18989775798865e-07	10.9880323679813
309.753540362137	3.52463370249725e-07	10.9145935793827
309.811438229207	3.66262920851867e-07	10.8572758302811
309.86734995245	3.67340217804627e-07	10.7923262146351
309.922755941304	3.6682728658658e-07	10.7458513358642
309.974355254926	3.66703222234748e-07	10.6978309456059
310.026029959009	3.67408169261291e-07	10.6538684453946
310.089373847452	3.50121838363759e-07	10.6228204973661
310.143528437989	2.67238528428386e-07	10.602560188689
310.207652829411	1.7135150069153e-07	10.5861651999447
310.260234118039	8.33806754961964e-08	10.5666369434306
310.324988440817	4.67514452481189e-08	10.5582948888978
310.400556459228	4.00405101436673e-08	10.5609472290623
310.475944854647	6.01431025303372e-08	10.5777861237321
310.548958893657	7.5144980373516e-08	10.6059595687636
310.629047833669	7.69285977763191e-08	10.6564378940908
310.697271947707	7.78891692667343e-08	10.7181878016718
310.752021131269	7.208203918036e-08	10.7792595116655
310.823024944539	6.54037918265679e-08	10.8799777388966
310.88304307725	5.55071537185882e-08	10.9817980525693
310.943610603629	5.64189923601243e-08	11.1025250350586
311.012131982417	6.12793399968286e-08	11.2519309608272
311.06487364378	6.34373871778492e-08	11.3938781870863
311.115143154679	6.09768259468802e-08	11.5454280218043
311.181928337292	5.19661766778032e-08	11.7408204873435
311.23735245784	3.95825892556228e-08	11.9317008468053
311.301670011999	2.859412855366e-08	12.1518778797702
311.356378102993	2.23771615451686e-08	12.3703633051663
311.419481674233	2.00485744348609e-08	12.6185661498903
311.482707074611	2.02833163427361e-08	12.8774762551362
311.53691674402	2.34184398465997e-08	13.130990668571
311.599965133467	2.90519360570778e-08	13.408391757566
311.664371642546	3.52912120279937e-08	13.6982909483239
311.720388250206	3.8103653292207e-08	13.9781902871511
311.781931825419	3.43633011998449e-08	14.2732992810439
311.836273782724	2.77315793208758e-08	14.5551112087638
311.89194361052	2.22932562883644e-08	14.8409340502753
311.957895923676	1.8348671407592e-08	15.1471429446586
312.022322330699	1.50073759740306e-08	15.4459468217052
312.080865865349	1.29983005392751e-08	15.7244757124991
312.154466309129	1.18746225422594e-08	16.0231896104112
312.2123400545	1.13848213051243e-08	16.274611750603
312.276832224589	1.19270727554901e-08	16.5279983544766
312.336730907753	1.34949861521986e-08	16.7506736994607
312.393975084429	1.55947677813688e-08	16.9499712468799
312.447589245423	1.73012201053239e-08	17.1187729372885
312.514948084098	1.90595445952953e-08	17.3014826698241
312.569884002418	2.00323658251923e-08	17.4283223578844
312.632588722233	2.19458331634732e-08	17.5477359738867
312.689642903975	2.47308711875732e-08	17.6126018973895
312.753307687569	3.1577482259049e-08	17.6670179685023
312.803639910675	3.89790823686932e-08	17.6797111185845
312.862802728986	4.91645812920424e-08	17.6864572437511
312.920392565062	5.77351786915353e-08	17.6426170168655
312.974172220209	6.20743511186701e-08	17.5894578539465
313.04011704206	6.09641990706104e-08	17.5053059792961
313.091686501495	5.63576619526168e-08	17.3925810552974
313.144383786192	5.23300162088226e-08	17.254314696242
313.203800561792	5.24909954573965e-08	17.1004238896305
313.255690546284	5.68772816015554e-08	16.9261436066499
313.320677190671	6.53403997910964e-08	16.7414516294926
313.391485797051	7.219433039285e-08	16.553056884094
313.454127414304	7.13309200348493e-08	16.3302243124497
313.521408412282	6.64809428768906e-08	16.1214135506742
313.581804732586	5.80601995391537e-08	15.8874841287349
313.639001980906	5.00572957264984e-08	15.642573704266
313.715195068838	4.72648482331233e-08	15.3868618321316
313.771668537995	4.67053737009916e-08	15.1325382652436
313.831213751338	5.07174007494427e-08	14.8715118015918
313.885703003806	5.56761297419413e-08	14.623673566059
313.935751403933	5.86977320565404e-08	14.3821773629916
313.993731061968	6.03065982874774e-08	14.1707633380389
314.050023630818	5.26112343553631e-08	13.9358240080331
314.104428550082	4.13735155555239e-08	13.7376872056005
314.156942578372	2.88498192475677e-08	13.5304594984084
314.212844026378	2.14824122531355e-08	13.3300799135138
314.277646665391	2.12500934850636e-08	13.1709272873185
314.329260430973	2.42066651859431e-08	12.9889089369646
314.380429888681	2.96084323701038e-08	12.8252472898912
314.438729802842	3.69356116232714e-08	12.6829927057072
314.489179109601	4.28386443917665e-08	12.5622200343158
314.539311076314	4.77455628060216e-08	12.439723618912
314.599388473924	5.27878608424798e-08	12.3622412720501
314.651717072324	5.36010833826496e-08	12.2933526976214
314.713918648708	5.05256249835638e-08	12.2378315060069
314.784754394101	4.47612122676546e-08	12.2031728620082
314.842226567122	4.74029979170575e-08	12.151781526365
314.903564166032	5.50723737837059e-08	12.1233521413639
314.965149959708	4.680290619133e-08	12.1141538843901
315.017717348319	4.43338233617355e-08	12.1048164889986
315.084510072347	5.84198121009384e-08	12.1246321258053
315.141577924633	7.09487136715308e-08	12.1423950261102
315.208998501377	8.40937545934371e-08	12.1784908000705
315.270297924986	9.46346379402797e-08	12.2169199085819
315.326273460736	9.93329161215503e-08	12.2539598612303
315.385262855599	1.04220141883724e-07	12.3010264422911
315.439538017079	1.02740622055806e-07	12.3474348820992
315.49781289352	1.00387243758164e-07	12.4035876406326
315.560307869899	9.57879908328146e-08	12.469796117683
315.616525292889	8.78567812218684e-08	12.5327191643025
315.670973146032	8.32325801726678e-08	12.5973277342308
315.732265249413	7.99431580444777e-08	12.6746616162195
315.79220349012	7.78839758390075e-08	12.7540705801124
315.845085341643	7.84506689553779e-08	12.827640021468
315.907033356912	8.44255216851421e-08	12.9148883367667
315.958171923941	9.63785773041987e-08	12.9914080126254
316.016297004005	1.1730027566934e-07	13.0780451741438
316.077900009224	1.50496437364784e-07	13.168088583626
316.145554811115	2.03935878467598e-07	13.2628683517591
316.212284171929	2.67748859362406e-07	13.3516517416974
316.283911256811	3.27118791881578e-07	13.4417096331397
316.3557762677	3.27261312070539e-07	13.516415744768
316.413752775057	2.60953280947523e-07	13.5540462095479
316.483395175786	1.92210215183474e-07	13.5725394082825
316.543968126536	1.36021984025745e-07	13.5617022281256
316.609149863138	8.88435849752665e-08	13.5104536146623
316.660265336192	5.86514629273331e-08	13.4527676004346
316.71206240347	4.07199687277138e-08	13.4180115264789
316.775919312902	2.77665788368791e-08	13.3418839824374
316.837841555484	2.49981534087128e-08	13.286241221212
316.903481078829	3.06261773391772e-08	13.2334601271133
316.968882413401	4.58221708869831e-08	13.171828050033
317.03651304121	7.20715423488815e-08	13.1540574069395
317.090096567052	1.02112716989655e-07	13.1380090541262
317.158913908698	1.31605065645578e-07	13.1268156345406
317.213708320092	1.361843939168e-07	13.1284455781662
317.26661141455	1.14742139430024e-07	13.1289466166218
317.318211755419	8.97115109384331e-08	13.1494661313823
317.374816730601	6.7736049129806e-08	13.1820718079107
317.434516827924	5.53708633087817e-08	13.2284365653514
317.486762406693	5.21365118690254e-08	13.2656431470966
317.54747088097	5.83132103641017e-08	13.3159118882148
317.598146202854	7.2044177053163e-08	13.3306070749868
317.656922569557	9.80011097955151e-08	13.36462364439
317.725065426302	1.41620842025191e-07	13.4018693450813
317.802494726128	2.11771389132506e-07	13.4407090587096
317.882653345743	3.12370047566038e-07	13.4529188976439
317.961175550455	4.33236600607085e-07	13.4245087578607
318.041999173521	5.52519158198243e-07	13.3729573371112
318.107943547168	5.73287314585748e-07	13.2991440569784
318.163194246506	5.0862396006998e-07	13.2046970267222
318.236757995776	4.3454369573906e-07	13.1212425413131
318.292404903751	3.4345873110052e-07	13.0280373864386
318.354223866017	2.75561360880544e-07	12.9394618324315
318.418790956667	2.3435413135151e-07	12.8549396903423
318.469903774303	2.09057601642584e-07	12.7767240221208
318.521888296052	1.89901436287026e-07	12.6858240873301
318.585726522131	1.91324416098253e-07	12.6120641417554
318.640225959375	1.7119981609956e-07	12.5322911411701
318.696671574668	1.4812250058568e-07	12.4634600668802
318.749267422481	1.12519848267949e-07	12.3908933592273
318.817062793631	8.75391264216402e-08	12.3398640650176
318.880906424218	6.02066540822985e-08	12.2819464837847
318.93953166688	4.17026757068135e-08	12.2310433971044
319.012217989869	3.12841148991946e-08	12.1907789843152
319.071556422161	2.46099859608317e-08	12.1427634913954
319.134401633219	2.23432766243299e-08	12.1173583913729
319.206408400543	2.15822146504027e-08	12.1020146187845
319.281638785251	2.06776677812308e-08	12.0947557268599
319.342282531122	2.14877254814645e-08	12.0986258516135
319.393398335238	2.60540474131166e-08	12.0955761848835
319.464578699654	3.72545540920591e-08	12.120565920832
319.51481520133	4.06797708569144e-08	12.1434794585623
319.572396070334	4.58256919302045e-08	12.1856493269461
319.6247103164	5.92924474812785e-08	12.2377395107379
319.688567373966	7.4559179587665e-08	12.3231496457899
319.751744813944	7.98762913333441e-08	12.4138105788189
319.81212812026	8.11834420690626e-08	12.5264319727089
319.880437057343	7.9849261028578e-08	12.6656166265995
319.936213705252	7.74069935578454e-08	12.802007164434
320.003439511498	7.49447673125018e-08	12.9750279794285
320.05374665062	7.21880924021207e-08	13.1245906619486
320.111179600265	7.0661624199604e-08	13.3028862003667
320.161888066671	7.15856686651962e-08	13.4770950726551
320.228640504397	7.83674584454896e-08	13.6961926131433
320.283301198836	8.9764147777772e-08	13.8995113296817
320.343507941539	9.79050661507349e-08	14.120621159773
320.405254817465	9.8499772953519e-08	14.3554253338835
320.463984259422	9.52341903656799e-08	14.5884090502361
320.518400094487	9.07933585391188e-08	14.8123564565774
320.572208511876	8.81641772669387e-08	15.0374768685171
320.636936055194	8.66505149911134e-08	15.2862619369408
320.693100519863	8.53106832128804e-08	15.5134721822223
320.752593948307	8.49122348321714e-08	15.7455614187536
320.806270264969	8.41269688050943e-08	15.9588025899312
320.87588559832	8.24074754080461e-08	16.1982759418039
320.937922507796	7.98564805273341e-08	16.4154009372359
320.995578579245	7.45621713261697e-08	16.6140123112706
321.068031283931	6.64976951273415e-08	16.827254456315
321.126335686776	5.94577545516042e-08	17.0033618765727
321.193149223595	5.24493983833143e-08	17.1781906171387
321.2603401395	5.1826015252324e-08	17.3385786996743
321.314222471496	5.56841398894729e-08	17.450699287524
321.366877865097	6.25043162865265e-08	17.5444080503939
321.421314689322	6.93395595218403e-08	17.6267666465453
321.474766795101	7.37060453631534e-08	17.6829496171239
321.542292239861	7.72154757226888e-08	17.7440245639185
321.601033223546	7.81675008533e-08	17.7603785102696
321.666068012717	7.8624757802504e-08	17.7490245221083
321.731623211617	8.1821474079745e-08	17.7208886370827
321.788279955384	8.79497070079027e-08	17.6605537936843
321.843133759815	9.82776646814378e-08	17.5561055544558
321.905792506472	1.1570249358684e-07	17.4337448116256
321.972351754259	1.37365638822865e-07	17.3063685988204
322.022734896849	1.52298534218022e-07	17.1226494808806
322.073104469944	1.63193452479363e-07	16.9498094776259
322.139486520698	1.6984882313392e-07	16.7414699125089
322.199791826153	1.61355733817073e-07	16.5041805191713
322.250022248811	1.38419759004624e-07	16.2361456942859
322.302752621137	1.09142640857389e-07	15.956501280272
322.360096242569	7.86547559262499e-08	15.6567894207546
322.411199856904	5.59344278508612e-08	15.3482967869623
322.47592348622	4.33341160232384e-08	15.0619641732823
322.532405630014	3.73493038964732e-08	14.7505814824868
322.597351643098	3.7610770941905e-08	14.456078750775
322.662952157737	4.01112457688516e-08	14.1560015172223
322.726382375553	4.21919038865165e-08	13.8910653531082
322.782029256586	4.28484117795996e-08	13.6291665863303
322.847190642856	4.28403052173245e-08	13.3508398018416
322.89795537131	4.33836782212446e-08	13.0833644903738
322.948166455331	4.50987551115509e-08	12.8208457247961
323.001848054435	4.84948552092995e-08	12.5718455630105
323.055856629416	5.33538591367061e-08	12.3337573205239
323.121075710164	6.08108943994472e-08	12.1357467632433
323.173040046399	6.6780547633877e-08	11.9245391576244
323.225721082364	7.30740320517002e-08	11.7520005102606
323.287926223196	8.08655007147744e-08	11.599172767753
323.352971432132	8.73607066522033e-08	11.4634183961801
323.408550319256	8.82962077571653e-08	11.3312584229906
323.473127437969	8.71275697974709e-08	11.2111840902965
323.54378718352	8.3273685679205e-08	11.1200073752722
323.603038919632	7.21741473337255e-08	11.0292110320233
323.657539913074	6.12644604767402e-08	10.9677126327457
323.748222254848	4.77742919881015e-08	10.9134690769574
323.805994686905	3.41362855962164e-08	10.8607542092876
323.86226234425	2.25893774672668e-08	10.8184356221721
323.933688816577	1.91399928993832e-08	10.796359701649
323.990791188394	2.64570030194577e-08	10.7871182352293
324.051658410096	5.36991283850354e-08	10.7902632898073
324.10326857267	8.81388155689185e-08	10.7993039999457
324.168785153625	1.46663738486902e-07	10.8214201525701
324.222419547968	1.74574466554822e-07	10.8416261945051
324.291691423262	1.91077167110073e-07	10.8795590646245
324.345542795466	1.69977376146969e-07	10.9113377189118
324.412119857701	1.30487010419332e-07	10.9610376474027
324.479343957289	1.02434730690302e-07	11.0188422182389
324.533466646526	7.87770846750863e-08	11.0696570465394
324.591651306814	5.20767928009767e-08	11.130535771882
324.659562382237	3.9610384865646e-08	11.2069568652017
324.724955705984	3.30770369500343e-08	11.2869103157687
324.781786384139	3.17960046454708e-08	11.3637672625361
324.84536292234	2.71143984669641e-08	11.4516763779818
324.913177796188	2.01344309816922e-08	11.5473838209089
324.976145973775	1.27213805773083e-08	11.6437657800383
325.027441141354	4.99826935581076e-09	11.7293225555227
325.086143512038	2.67567451657914e-09	11.8272735901278
325.153699741511	2.28730353333089e-09	11.9326641768892
325.210678276637	2.3677685583394e-09	12.0249129403911
325.274791196977	2.35749896168041e-09	12.1195001936802
325.326127784343	2.58680731586153e-09	12.2150562498721
325.387495338575	3.25604190333418e-09	12.3357587937498
325.44062957596	4.00002348784397e-09	12.4333809913714
325.500253099013	4.90265348517544e-09	12.5690480666852
325.557265249473	5.59198600303106e-09	12.7039100336549
325.614950092996	6.09432328760656e-09	12.8570025393852
325.671520192429	6.40645116598039e-09	13.0094174339073
325.738413298749	7.04336942405052e-09	13.1896502476947
325.789634215872	8.11397621368118e-09	13.3575558137884
325.856801269973	1.0125757863761e-08	13.5592528517038
325.911627773454	1.15281371541256e-08	13.7541949386458
325.96422903369	9.05947866175677e-09	13.9396061346229
326.024076491593	6.09588895716339e-09	14.1567439827295
326.074562780686	3.90879786145856e-09	14.3382784073597
326.133129637504	2.7952032590329e-09	14.5451732271123
326.206583990664	2.35725538608946e-09	14.7702478582692
326.27802451831	2.75106020127462e-09	14.9821486575245
326.342037703449	3.9114982392025e-09	15.1471418930564
326.399507923652	6.05539998555218e-09	15.2632039365395
326.450137033654	9.32288345517745e-09	15.3307663600249
326.513946774187	1.64042294662902e-08	15.4189884080181
326.570887838932	2.68360909007963e-08	15.4564288633191
326.633981622515	4.53372483730751e-08	15.4720393880309
326.696700281966	7.22474307804572e-08	15.4634304366799
326.763169079333	1.08042216459455e-07	15.431059228466
326.823421087594	1.1761234741932e-07	15.3749784139216
326.878345895793	7.79086579236347e-08	15.2855930996995
326.935818261551	5.5122246322496e-08	15.1929233325628
326.994085026079	4.539508550025e-08	15.0971688663764
327.061216463674	4.16017440241574e-08	14.9818199732737
327.116055397339	3.77246675676112e-08	14.8746877277007
327.167444072923	3.07817728162975e-08	14.7549365961229
327.231951125594	2.50851715448657e-08	14.6328131812673
327.288432616804	2.21611049620942e-08	14.5279579761156
327.358744491142	2.04760523813763e-08	14.4253779831247
327.422064753293	1.94573269562014e-08	14.320236914645
327.473603086104	1.90236410241234e-08	14.2176759313417
327.535935164298	2.02034740101866e-08	14.0935732834617
327.597058792445	2.25256168857776e-08	13.9846650617873
327.656020462745	2.58593545597737e-08	13.8673452401562
327.711490951996	3.08154178498713e-08	13.7517810474565
327.776056139179	4.17551145569265e-08	13.656777657343
327.839254319725	5.50104579247789e-08	13.5703050286228
327.905753428455	7.13759420030356e-08	13.4769906842886
327.973968374629	8.80427555186469e-08	13.3869875937797
328.026572332251	9.55552225938357e-08	13.3286508104595
328.089815016637	9.88598518027541e-08	13.2839130079808
328.143619889615	7.86702273114903e-08	13.2181900580884
328.193669964594	5.37905880196531e-08	13.1700649023666
328.244988337554	3.72948616565852e-08	13.1478087955719
328.319575649315	3.11053229334176e-08	13.1532744869604
328.390617207036	2.80868403707595e-08	13.1666660209273
328.459917576785	1.7141328315496e-08	13.2024635521205
328.51042157084	7.96677030885553e-09	13.2150688525252
328.570242200711	8.26684959589537e-09	13.2628393294799
328.630497536114	1.11697075598317e-08	13.3192991883837
328.685214689193	1.74468628342076e-08	13.3812738802986
328.747867193108	3.06803237445901e-08	13.4731751117943
328.811355793683	5.13696857443189e-08	13.5863932830808
328.865675545729	7.25302588201143e-08	13.6897518796587
328.9184063722	9.2145348973258e-08	13.8077500819752
328.976258796897	1.06214507499813e-07	13.9472075648889
329.034292188984	1.09128260140682e-07	14.0944674587121
329.08738573714	1.04350652999901e-07	14.2371509400074
329.153125888869	9.20762999881467e-08	14.4109476650726
329.215940676219	8.16261899807894e-08	14.5874749374304
329.270799637444	6.93557828129777e-08	14.7487929680823
329.339299764337	5.34513149508848e-08	14.9376946196703
329.411948838838	3.77451772588618e-08	15.1319853804422
329.485730828813	2.82333253243293e-08	15.3256526859995
329.546739255835	2.03665965145539e-08	15.4952822497367
329.601810970751	1.4834511351203e-08	15.6505122261419
329.666514383764	1.2374087500767e-08	15.8195808918996
329.723216534108	1.13748037630035e-08	15.9704082881527
329.783340917796	1.03941573518021e-08	16.1217181541834
329.847388285786	1.01947636182088e-08	16.2729984111877
329.903160516035	1.0103891540919e-08	16.4044919564236
329.956250772583	1.0118374583295e-08	16.5203256521413
330.025513380554	1.12923988015478e-08	16.6515777873966
330.087977348578	1.69087025868906e-08	16.7591796751212
330.143925264374	2.60193171988329e-08	16.8497442231354
330.21172323491	4.38086397290397e-08	16.9229620518851
330.266269955477	7.64682969042229e-08	16.9734998108956
330.330065195708	1.48018828986052e-07	16.9825210308453
330.403855544481	2.59532222972734e-07	16.9994810350976
330.483658170637	2.52760175628796e-07	16.9544214513988
330.550571163388	1.77112077599838e-07	16.8593348314659
330.62456128853	1.27348335919995e-07	16.772204937195
330.67812044152	8.8251995563868e-08	16.6283586706446
330.73781035505	6.00831934188345e-08	16.4276911217195
330.805858467356	4.34803195140285e-08	16.207722459917
330.861801472965	3.33272122650119e-08	15.9849356399698
330.916475652514	2.55099704498615e-08	15.7202992715135
330.967542085628	1.99151985885752e-08	15.4267789098117
331.036972442006	1.64140835090786e-08	15.1356354092382
331.087551962268	1.45418829543441e-08	14.8649826613306
331.140589758183	1.42909140710085e-08	14.5662549318924
331.19225608253	1.6039797693013e-08	14.245367499111
331.242880722814	1.74720261292437e-08	13.9455800960277
331.304187611779	1.72251961097845e-08	13.6340582493392
331.359791759197	1.59619339654852e-08	13.3531606546815
331.411836975883	1.43081014962299e-08	13.0562208721451
331.475513615651	1.31986461283248e-08	12.7833365446717
331.525572429222	1.24139495060126e-08	12.5064086191621
331.575923593901	1.2539406739563e-08	12.2447331259579
331.627064694358	1.38717470867831e-08	11.9937360377271
331.677084849804	1.66595821547322e-08	11.7573750300415
331.730269155012	2.2054993326066e-08	11.5210456343407
331.795332481604	3.37153668288107e-08	11.3229091816311
331.849962078673	4.81608284989958e-08	11.1158614401443
331.918670467854	7.86331939960103e-08	10.9410060079359
331.988359735904	1.25367034451175e-07	10.7839668930498
332.042954758237	1.7374238779529e-07	10.6298519443953
332.095751453295	2.32245483846805e-07	10.504390466606
332.148508110187	1.86496337497646e-07	10.3791230090928
332.20023778094	1.11377772816281e-07	10.2515698601253
332.267292568722	7.66058570348986e-08	10.1417642975622
332.331424666448	6.15378689930532e-08	10.0547853657559
332.38875668149	5.52621796109266e-08	9.98837789261774
332.45604939919	5.29692696873599e-08	9.94057662245496
332.520903315833	5.21470914383605e-08	9.88821596563852
332.573064771465	5.21145835024194e-08	9.8526430428871
332.632584181141	5.21923392878237e-08	9.82122736485683
332.687665214818	5.20035365174904e-08	9.79877716396479
332.753824743696	5.15491382107503e-08	9.78295574419374
332.819670403372	5.46580011517829e-08	9.7764382066433
332.872203917574	5.94143374135404e-08	9.77453778371064
332.939947640648	6.62723366760158e-08	9.77994542894893
332.991531699787	7.17425541651088e-08	9.78599772315085
333.045137120034	8.07532542766213e-08	9.79684806105559
333.09552520774	9.37393899738547e-08	9.8114944763363
333.162816315338	1.25953531849598e-07	9.84372060176287
333.217522535461	1.72022864963519e-07	9.87499548592647
333.277216740649	2.51350624462513e-07	9.91979875187894
333.350862433703	3.56692358850495e-07	9.99079755440939
333.416300796142	4.05159947521808e-07	10.0679487184195
333.482633861161	4.03861095261245e-07	10.1602003619579
333.542006344347	3.3165674480134e-07	10.2577906147652
333.612407742418	2.53123042851764e-07	10.3828223474581
333.678055873393	1.9083788113998e-07	10.5182166929858
333.733265664899	1.49150173157257e-07	10.6542220569774
333.79429265303	1.07645566087029e-07	10.8129878488627
333.845497754019	7.78671064101283e-08	10.9708698694307
333.911794575694	5.62606891986562e-08	11.1654955011878
333.969848672413	4.35267326276653e-08	11.3651636645364
334.020410862371	3.97510833675475e-08	11.5660688532665
334.079079808559	3.90313591665071e-08	11.7947445258507
334.133956955294	4.13588576808761e-08	12.030747611664
334.190811510366	4.54075508660069e-08	12.2827888062606
334.259135897925	5.13393720826906e-08	12.5635174742558
334.313345530446	5.69253446785935e-08	12.8317638639709
334.36443088958	6.11571268244911e-08	13.1004410100849
334.415401900465	6.23180519576192e-08	13.3743130092915
334.467937854303	5.96836697865571e-08	13.6579844820065
334.520457508541	4.9670863602261e-08	13.9429729753202
334.585241278958	3.95158515550967e-08	14.2555557607887
334.649977521092	3.87885442304141e-08	14.5677770626668
334.714618358808	4.70089801029247e-08	14.8735302188084
334.771197589294	5.90658219402315e-08	15.1501422959304
334.842996110263	7.52668591839607e-08	15.4542364686101
334.899559598921	9.05228222564703e-08	15.7050499445723
334.960660819343	1.06139456304144e-07	15.9493229643511
335.0168669299	1.21532743238284e-07	16.1553853704253
335.071191213655	1.37740587770224e-07	16.334078409002
335.132825689771	1.58112753559181e-07	16.5022639783978
335.197712336563	1.84847456212937e-07	16.6494068730352
335.263589157937	2.15182730001095e-07	16.7712732514505
335.318369769254	2.13409296588928e-07	16.8151824642002
335.382809023261	1.61617751770256e-07	16.8486483192714
335.435927827845	9.5473159701885e-08	16.8209551922202
335.496811022716	6.23307000880003e-08	16.7937794410032
335.562070815285	4.80639181855523e-08	16.7544776829952
335.626548813389	4.14366672855847e-08	16.6768205466677
335.679528459492	3.77482171935895e-08	16.5803655611556
335.745961821845	3.36378626987432e-08	16.4733963973952
335.810085603305	2.97190407938818e-08	16.3452637941966
335.868519259624	2.95284420234039e-08	16.2175087022279
335.937513941218	3.4015019792289e-08	16.0885348391933
335.994621050865	3.75478142003876e-08	15.9256834447338
336.060674176465	4.12517253355805e-08	15.7661562178524
336.141071082396	4.50217873761645e-08	15.6134174420644
336.211604627806	4.80031914958856e-08	15.4359802413171
336.271708943627	5.07682236698613e-08	15.2793226352655
336.323398971575	5.34655264930003e-08	15.1016368323384
336.394254389494	5.85215235687658e-08	14.9066022841512
336.448139602251	6.23709186818743e-08	14.7003172824847
336.508780107888	6.76662123681837e-08	14.5148386437901
336.575268504925	7.38279072845534e-08	14.3223152814759
336.633019635346	7.90281764816419e-08	14.1744051926344
336.687166599113	8.35481728117136e-08	14.0178897607255
336.751166782218	8.76642706057047e-08	13.8580033646499
336.806083601744	8.04635360497521e-08	13.7295246302835
336.860422551586	5.7394422466268e-08	13.6140752809739
336.915194995857	3.74625849075837e-08	13.5174299179115
336.972689315248	2.25630080698494e-08	13.4030174356335
337.041225758036	1.70330038020864e-08	13.3402759306776
337.107216081433	1.54334480405168e-08	13.2847483794029
337.167206333449	1.53807124302286e-08	13.2404792693003
337.218443131036	1.53895061776363e-08	13.2024333068779
337.270259551394	1.84371437154591e-08	13.1628104577933
337.328705100687	2.90683516648805e-08	13.1495830189635
337.389556542262	3.56358014559805e-08	13.1555280797136
337.456020736909	4.22455505654645e-08	13.1702681418842
337.515387131521	5.94147443601341e-08	13.2020987195154
337.575418112206	7.94943670858089e-08	13.2455481496965
337.634404933882	8.5723627056219e-08	13.2973703609674
337.684432279794	8.38802300054532e-08	13.3438993798724
337.744129125476	7.96466154592531e-08	13.413938209234
337.811641918287	7.25928778554081e-08	13.5016764655143
337.865081739835	6.72292100923628e-08	13.5765621977489
337.925756643649	5.99623304194982e-08	13.6683752875616
338.000242773036	5.27795276261793e-08	13.7893620400677
338.068671178553	4.82969012640284e-08	13.9078880542032
338.126583069006	4.45611135069875e-08	14.0119647669428
338.198659444871	4.13351437317796e-08	14.1403461031162
338.257562491505	3.90451057782125e-08	14.2504657192894
338.323998372923	3.698748991251e-08	14.3728169419344
338.385392881802	3.80923085933561e-08	14.4885495020733
338.453051700416	4.50399064096232e-08	14.6123577622863
338.517538684544	5.58183793627205e-08	14.7314595422403
338.577909872454	6.1133642818319e-08	14.8442845321227
338.638942423569	5.99882951252124e-08	14.9565730820087
338.691919846317	5.33179679411802e-08	15.0561716785112
338.75537284855	4.92800259111512e-08	15.1658724164087
338.80727112043	4.69357596561659e-08	15.2557587105214
338.86593384926	5.91681157143367e-08	15.3461335386802
338.930526672612	1.05784047619855e-07	15.4381082984904
338.994230777794	1.41660716693311e-07	15.505252873975
339.047722484775	1.18355497202305e-07	15.5625284549096
339.104956280283	8.27847653678683e-08	15.6056764611383
339.155116731431	5.86707542513532e-08	15.6300025775411
339.21974152225	3.77697573263442e-08	15.6042286699973
339.271750349195	3.03110897062534e-08	15.5719063728589
339.32225261655	2.77902536808158e-08	15.4959257661162
339.386109254685	2.90626673686655e-08	15.3533913652841
339.443209046282	3.158671617559e-08	15.1991109433216
339.502377571458	3.33863561822298e-08	15.0176484711432
339.568393726666	3.35475813419886e-08	14.8416348471845
339.634915302538	3.00157702167121e-08	14.6196620206555
339.685641813162	2.36724566899928e-08	14.3906119374881
339.737606944296	1.72526344460124e-08	14.186178706785
339.800779025293	1.13818403327408e-08	13.9732760865958
339.860629958314	7.71804354087919e-09	13.7857358140793
339.910940476251	6.04714553655384e-09	13.564132048278
339.962938957066	6.53577234972108e-09	13.367170372185
340.02366210598	8.68878448857354e-09	13.2026714426146
340.074489779919	1.15696717689606e-08	13.0248738575683
340.126390987798	1.52177412653167e-08	12.8662345037296
340.17797599549	1.95211759232572e-08	12.7162384085817
340.245026901601	2.59365179254114e-08	12.582002659793
340.310973727392	3.26555004705147e-08	12.4719355780186
340.371661162912	3.78666370369106e-08	12.3678301550842
340.421759786653	4.07605153706852e-08	12.258763113493
340.479930527066	4.27277902749321e-08	12.1600063757581
340.538056779861	4.31673153747757e-08	12.0639190240087
340.594013801295	4.21396955915132e-08	11.957862413635
340.647454688924	3.94194424139631e-08	11.8534446365011
340.697729007255	3.48201570826716e-08	11.7512034461432
340.769574394149	3.16779367301915e-08	11.6642211131801
340.840706333498	3.59524598719685e-08	11.5663060930341
340.902806806092	5.61327227660362e-08	11.4826516347195
340.954175512039	8.85412888254354e-08	11.3985191561378
341.020368209253	1.77502350231469e-07	11.3243733636938
341.077711581619	2.58774375469879e-07	11.25704573788
341.139332586247	3.21480480317283e-07	11.1873042490475
341.194315915582	3.3147907530483e-07	11.1203977511367
341.261165063708	3.28828646006964e-07	11.0590803991387
341.325897454115	3.24440294489954e-07	11.0150008375201
341.388381720695	3.21556124992842e-07	10.9677095908245
341.453528488863	3.21322214511713e-07	10.9366094546196
341.517011764138	3.17514175827139e-07	10.9045819669167
341.578197881093	2.4516944588371e-07	10.875876227634
341.646181162236	1.32551674559309e-07	10.8548110360596
341.700971014451	7.80991813041374e-08	10.8443391122575
341.7584176775	4.2513458704964e-08	10.8343240467069
341.818885622491	3.31514197067094e-08	10.8331578502261
341.88704891387	4.0770470154437e-08	10.8455450757337
341.951659531096	4.6991252366295e-08	10.8658254443606
342.0256509199	5.31389950834216e-08	10.9100643938182
342.092558050586	5.29205358660777e-08	10.9642120332065
342.159305959948	4.19265601054076e-08	11.0339874308578
342.226634291365	3.07652669949222e-08	11.1240897195181
342.292210981456	2.74044509216098e-08	11.2317188486454
342.342350638091	3.14771185553863e-08	11.3308784163802
342.401686828495	3.79509163403958e-08	11.4593913276837
342.459828271691	4.56057539430782e-08	11.6043534945251
342.518064443159	4.62966643368828e-08	11.7643180733249
342.5830328599	3.92100186774243e-08	11.9502125090244
342.638973686208	3.07728742463178e-08	12.1377096662668
342.692247308444	2.37906853145672e-08	12.3338893117301
342.743964496681	1.77524117533036e-08	12.5374525696825
342.802542947948	1.50010905389268e-08	12.7692420165377
342.85484736818	1.44433971080079e-08	12.9997785048374
342.909914008347	1.60217849311936e-08	13.2470723743752
342.967209331053	1.97836837800399e-08	13.5087020590721
343.031691382952	2.54924828421599e-08	13.7918794804001
343.095569399128	3.02189361006102e-08	14.0826270387265
343.154135227049	3.06652491859289e-08	14.3696448571344
343.207496520537	2.81786162680451e-08	14.6481116014077
343.274976743229	2.46537490905071e-08	14.9575023300159
343.337095872668	2.10180941944623e-08	15.2563681350634
343.388872228728	1.83282524961837e-08	15.5262851142421
343.448002287464	1.65402883986964e-08	15.8103716830298
343.514747452852	1.57125225497708e-08	16.1022066287163
343.579817809815	1.55498932904638e-08	16.3785468840597
343.649497832746	1.60801976950196e-08	16.6487623838344
343.716724344182	1.71254645093987e-08	16.8981613588653
343.784003145557	1.79619838236504e-08	17.1239152196955
343.841769504363	1.73086955669936e-08	17.2991036165629
343.894175674201	1.6450104078225e-08	17.443246032746
343.956018317291	1.60105305261202e-08	17.5832577236634
344.008164000976	1.65355987038389e-08	17.6574014201349
344.065574676795	2.07279598504344e-08	17.7197413117338
344.118796015915	2.79960181610124e-08	17.7548510807312
344.172287093694	3.84469663915016e-08	17.744696883726
344.241980984457	5.54336197041374e-08	17.7510559240864
344.293034779598	6.92182061785112e-08	17.6846535162691
344.353636801647	8.68615280357118e-08	17.614505605059
344.408007941035	1.00126177966875e-07	17.5010055023967
344.473068903287	1.11440555090864e-07	17.3787929410066
344.545907307851	1.12477091336804e-07	17.244782621684
344.596736259471	1.1606315705535e-07	17.0780503609498
344.660326442961	1.21879594007427e-07	16.9188089036163
344.715768047203	1.19318590632851e-07	16.7210088415454
344.778336681963	1.10711261472539e-07	16.5378861095057
344.842344883377	9.71553307856438e-08	16.3283008132611
344.912600814959	8.1865456992794e-08	16.097201788436
344.969961415758	6.85403625252304e-08	15.8596530814716
345.042802302517	5.99205225475999e-08	15.6399161690176
345.104429078808	5.41835917388881e-08	15.4075574914426
345.154646968534	5.11058081564735e-08	15.1915777574258
345.211629537201	5.1235225942041e-08	14.9411431935341
345.263225919132	5.34999906787348e-08	14.7200071610192
345.313506314544	5.56542926074432e-08	14.5054073910792
345.365108993723	5.5329645453287e-08	14.2638025721516
345.419622469373	5.23322533103141e-08	14.0430649298998
345.477924253671	4.40172459417731e-08	13.82677918756
345.543215613495	3.2484476505192e-08	13.6101759617621
345.605545069186	2.49502832130667e-08	13.4046398230985
345.661190148489	2.369084826033e-08	13.2411718246024
345.722889917397	2.68302499576159e-08	13.0883653783436
345.77291013637	3.1125598097018e-08	12.9219195697357
345.823063925665	3.63397197495569e-08	12.7760797739016
345.876580412623	4.21024127687444e-08	12.6638974906374
345.929319802286	4.74013187945858e-08	12.5601564410331
345.993403143251	5.33603464481443e-08	12.4604564299025
346.051096809303	5.6888802650769e-08	12.3879936693148
346.12086224168	5.80692743191625e-08	12.3319310295916
346.179961541323	5.46544259670959e-08	12.2828544015251
346.248923839118	5.81449249342414e-08	12.2339707105776
346.3142157671	8.02429154782088e-08	12.2006702310161
346.386916785744	8.47872684253552e-08	12.1923288016635
346.453994907248	8.27197326705577e-08	12.20077077769
346.512439920754	9.3245939321097e-08	12.2069989433581
346.569118942623	1.10529295412344e-07	12.2215692454993
346.62372858877	1.21123695708636e-07	12.2433278266426
346.676205879293	1.25270294887837e-07	12.2702489324616
346.731327238308	1.27094342068693e-07	12.3059432144004
346.797157001404	1.20021302908369e-07	12.357557462035
346.850355705624	1.08572185345845e-07	12.4012931775491
346.915227890908	9.87334368565698e-08	12.4645945045533
346.979150651132	9.35549338582346e-08	12.532319552448
347.031175567616	8.89478872093109e-08	12.5893637416187
347.083628953038	8.70880982242261e-08	12.6507807446926
347.144969479411	8.60424048501413e-08	12.727605404942
347.21059223378	8.7963849073837e-08	12.8130592910997
347.263430254458	9.44459895999321e-08	12.8863384206313
347.326904119865	1.11177480134156e-07	12.9748362519011
347.377655832938	1.35297855058255e-07	13.0504463583348
347.437178122389	1.70002062581269e-07	13.1376114377318
347.506874118492	2.17847821714366e-07	13.2332962400082
347.57511206111	2.74467820664548e-07	13.3258142516826
347.637059489632	3.10025606741686e-07	13.4068254291141
347.689958623176	3.20149381287136e-07	13.478707541552
347.758330002516	3.06083609810376e-07	13.5531254005954
347.813430456806	2.6514268684787e-07	13.6032046331594
347.879395346938	2.09506136240285e-07	13.6319174889112
347.934480439179	1.61196210046447e-07	13.637174934848
347.994683125306	1.13146617611534e-07	13.6019137080509
348.052972362394	7.80064652950858e-08	13.559192184667
348.115720332587	5.14986138740565e-08	13.5033301008252
348.168231636986	3.43762707961228e-08	13.4266520084519
348.228941927857	2.70897616795627e-08	13.355980170303
348.296702499334	2.94609986051823e-08	13.3307483959463
348.353267372703	3.91223654582347e-08	13.2766763160408
348.409449488141	5.65609789628276e-08	13.2331976511807
348.473803759555	8.45096602942721e-08	13.2102851624493
348.546010699663	1.20130821923054e-07	13.19981234511
348.610902476032	1.37614082937627e-07	13.2119591103808
348.669400914138	1.23579417093507e-07	13.2337415121552
348.736307200823	9.7536066121041e-08	13.2841592344335
348.786573746073	7.37801438305491e-08	13.3021852646895
348.84789953372	6.05238623482396e-08	13.3595635392729
348.898165150455	5.58745385748766e-08	13.3879213112779
348.949144897877	5.98722583831554e-08	13.4148764174363
349.015467024385	7.77939973545517e-08	13.4713063001131
349.066928409026	1.02127496771955e-07	13.4782344858478
349.13224191586	1.45729926858749e-07	13.5115727321491
349.190836535655	1.96960012104059e-07	13.5149890132987
349.25718154628	2.705220927632e-07	13.5055812541186
349.310288977287	3.33416250242978e-07	13.4576408115168
349.372477088261	4.30371995526445e-07	13.4167659300127
349.434291384318	5.202651886493e-07	13.3548993151957
349.492859530353	5.66087114993544e-07	13.2748876790632
349.548464349885	5.44593674330277e-07	13.1881570645819
349.603632553702	4.59593875136129e-07	13.0941862412836
349.66764914749	3.66134846325007e-07	13.0007943800233
349.719917343981	2.83866097169999e-07	12.9057027674693
349.784216536717	2.26693758510383e-07	12.821470398354
349.844920131083	1.86489062501287e-07	12.7457984758499
349.896026266658	1.50724232230096e-07	12.6611963104967
349.958668480767	1.29615493454406e-07	12.5920619451238
350.027226810288	1.08451729858205e-07	12.5193841691938
350.081858814142	8.58941725425282e-08	12.4561645244073
350.13368144257	6.46410339175041e-08	12.3965124121439
350.185303210669	4.33457931984744e-08	12.3218338188293
350.253119732559	3.36147154656016e-08	12.274912186274
350.320261548997	2.62319523710213e-08	12.22101410673
350.384229355371	2.2927888977016e-08	12.1795954986962
350.441674690728	2.16547758135129e-08	12.1319471286326
350.506985289522	2.2488278912988e-08	12.0851751267396
350.55742143407	2.34326967529656e-08	12.0632943740213
350.609756119283	2.40261081425523e-08	12.0367935574549
350.663709953574	2.36180033779183e-08	12.0244022611548
350.72025819393	2.35926795071488e-08	12.0162124014061
350.788276569218	3.04920866147123e-08	12.0258363724668
350.845271095236	3.02198720942648e-08	12.03596152561
350.911017030451	3.38557297813487e-08	12.0751947283091
350.964705919774	4.08541708410216e-08	12.1065644109513
351.01492037391	4.75353948793166e-08	12.150353480203
351.068929550883	5.46019287319838e-08	12.2170498584323
351.12915879516	6.0684604489926e-08	12.3039606419003
351.189067969907	6.51265774284576e-08	12.4080398981561
351.252941911676	6.7651100841568e-08	12.5346111121071
351.305366351985	6.74863274216684e-08	12.655196253775
351.365261370448	6.58728258614456e-08	12.8028110374616
351.423181129369	6.30054064114199e-08	12.959747052826
351.483447689909	5.95833287208768e-08	13.1327643332624
351.537246107415	5.8025067357096e-08	13.3063724816348
351.588031074423	6.10958064046558e-08	13.4855996877653
351.638858359933	6.9835097150491e-08	13.673112459305
351.700435512307	8.28331908985583e-08	13.8978216127906
351.756441092322	9.17989249112484e-08	14.1186154219162
351.827095851268	9.71910097540292e-08	14.3733102609467
351.882831454006	9.97289258684383e-08	14.6037109536495
351.948944816019	1.01488609530694e-07	14.8573244649732
352.017553508286	1.03451437101741e-07	15.1162215108716
352.09129812976	1.05271271007006e-07	15.3801730968802
352.162334784103	1.06926792775861e-07	15.6353367414162
352.237842158144	1.06848419272393e-07	15.8891529464633
352.304328528569	1.03493521004015e-07	16.1194941434705
352.369265454476	9.30132890300752e-08	16.3355206032653
352.424423267707	7.85225182544997e-08	16.5190466268194
352.493438885868	6.90170100699805e-08	16.7167602965009
352.550381375561	6.72357594721588e-08	16.8772039395628
352.616015713665	7.26042995698006e-08	17.0387969039905
352.683047141546	8.06493341403959e-08	17.1853423284717
352.749341029588	8.63035518956664e-08	17.3079932636937
352.801469337052	8.52873020072446e-08	17.3704072489443
352.866984436071	8.32687577338669e-08	17.448545085611
352.927595346933	7.83991384154454e-08	17.4743610740228
352.983237405181	7.34694786752142e-08	17.4643003760847
353.048290854609	7.21462089743276e-08	17.4638246171732
353.101296916297	7.26422929430989e-08	17.42124214982
353.163282114899	7.78992688599354e-08	17.3413497597081
353.234319969231	9.11165431016037e-08	17.2277644994249
353.313130489933	1.12105138608148e-07	17.1199113327127
353.372789357536	1.29523623027104e-07	16.9441134748469
353.434564106344	1.44629595311377e-07	16.7816433911113
353.511036134691	1.55069158798415e-07	16.5753047043929
353.574743994959	1.47471417056749e-07	16.3207813224165
353.635608810274	1.28231587134699e-07	16.0504480258911
353.686607157138	1.04150276660658e-07	15.7788744352622
353.751582547095	8.07769667021814e-08	15.5216155817746
353.803039971193	5.86284286151196e-08	15.2195800950893
353.861321838161	4.5723978392988e-08	14.9411325880796
353.921710603798	3.95676857202738e-08	14.6357536824556
353.988328802426	4.00302107983273e-08	14.3533066977609
354.044937758367	4.26477323586997e-08	14.0606671318372
354.111099383159	4.66230505214312e-08	13.7763623540092
354.174708928587	4.91996207478024e-08	13.4892597851418
354.231874889705	4.99315218299725e-08	13.2302694337423
354.299339149009	4.99263916306523e-08	12.9636456067448
354.352187078158	5.07645565387673e-08	12.6945171312652
354.403134399361	5.30280605981898e-08	12.455375699617
354.456650777703	5.7096299293012e-08	12.229266894624
354.506808389035	6.20922107394398e-08	12.0017996808135
354.561035601976	6.84722106082307e-08	11.7806060752831
354.612021446756	7.42708273363875e-08	11.5851922629035
354.664263366573	7.99214997179512e-08	11.416542432642
354.715940516195	8.36484452201553e-08	11.251850940214
354.773894367958	8.78480080935589e-08	11.1328871577002
354.831644735308	8.74097675730926e-08	11.0092896159869
354.899688205364	8.64064826755433e-08	10.9211579093533
354.95485375953	7.91729390051268e-08	10.8433982997587
355.024375380862	6.67202396075268e-08	10.7604671079904
355.085498830406	5.5324117171433e-08	10.7110268756383
355.142661312514	4.02070333333071e-08	10.6589887167991
355.20249100284	2.84043219221425e-08	10.6275585973403
355.265988299669	1.77217973262784e-08	10.6034032066763
355.319693672312	1.44442636454875e-08	10.5945924883838
355.384989612095	2.12198019914444e-08	10.5925863543028
355.43705898873	3.69931767107531e-08	10.5942871788013
355.501747713723	7.57286235980955e-08	10.6071051265624
355.564841161572	1.28946423970784e-07	10.6257454507547
355.622315306353	1.77058145254008e-07	10.6469048290445
355.676299778493	2.00840278147449e-07	10.6707097070306
355.727348558096	2.04213877813949e-07	10.6970312546688
355.790058306375	1.79166905817956e-07	10.739097629119
355.844657497326	1.4126981943074e-07	10.7796932340714
355.909562455185	1.13350140336903e-07	10.8368512849017
355.964108368574	7.92599106672843e-08	10.889510633566
356.026419324575	4.69005490344429e-08	10.9562892093786
356.098911203277	3.10928293155895e-08	11.0384115553013
356.174589605001	2.36944026634069e-08	11.128741418822
356.245913777038	2.24178053462198e-08	11.2214475605342
356.308664048929	1.97361069896355e-08	11.3121629507701
356.371216114526	1.62364122012203e-08	11.4069487056431
356.426345727565	1.04656765274379e-08	11.4987886436696
356.49557141093	6.23319664629753e-09	11.6065571410455
356.553493136521	4.59700794876252e-09	11.7065436712079
356.604052159958	4.62526828467285e-09	11.807469339152
356.661818974957	4.83523077197319e-09	11.9194665870065
356.713180156346	4.97069073406243e-09	12.0279865575649
356.775285595774	5.2258818374604e-09	12.1506162501488
356.829257358758	5.47808910833858e-09	12.2603405000882
356.879314610383	5.84692806354262e-09	12.3807088093009
356.947497989921	6.23538077368335e-09	12.5223273575885
357.002012934879	6.51273677920473e-09	12.6712947031574
357.052852878778	6.60475866746453e-09	12.8283310414202
357.10738308002	6.64792074293047e-09	12.9991027011147
357.162904502464	6.89294809485723e-09	13.1774542386132
357.217893848372	7.70710660182492e-09	13.365382301497
357.282618189183	9.62877016536437e-09	13.5778633619448
357.347961424284	1.24677119763944e-08	13.8072487638777
357.410327151634	1.26832608076795e-08	14.0302229855597
357.472695921393	9.00011867217104e-09	14.2548626791979
357.525702286656	5.63573598956973e-09	14.4469694311231
357.587704620411	3.90689663118415e-09	14.6628319312372
357.64308660191	3.19729730585397e-09	14.8472913124331
357.706009270877	3.31223852108379e-09	15.040761161513
357.756772272269	4.0728199552612e-09	15.1626398756695
357.816252410518	6.17796312656982e-09	15.2975840114831
357.866642319993	9.41430931081111e-09	15.3651755828286
357.920422804244	1.52202399206081e-08	15.4279946542281
357.987881814526	2.75090273996331e-08	15.4947685834857
358.049680774375	4.56944638444312e-08	15.5098832268538
358.109347454315	7.08900098441522e-08	15.4873895395723
358.176940103941	1.04950834968442e-07	15.4514496342493
358.244912272732	1.06509970219946e-07	15.3860237547883
358.313010278768	7.96122533280909e-08	15.3056290416776
358.367889768391	6.61191447648452e-08	15.2071560607942
358.420655040615	6.18308858433736e-08	15.1120332474365
358.486568808395	6.18418067917022e-08	14.9988637190676
358.540472826729	5.96713491377913e-08	14.8935578329109
358.593944654757	5.11507492797967e-08	14.7754276187358
358.666002590794	4.28199625340888e-08	14.6539084114955
358.726871632682	3.72028617848963e-08	14.5316804976353
358.796116878015	3.41792944352081e-08	14.4304491046529
358.858317366646	3.1498751967275e-08	14.3085835998844
358.925377730606	3.05567449121566e-08	14.1945843647032
358.99226054642	3.06396000878377e-08	14.0905320229683
359.04701154018	2.9795339296502e-08	13.9721230342633
359.100484243894	3.08610973044512e-08	13.8773477401032
359.16156670801	3.45944697339308e-08	13.7696317046579
359.219060174189	3.86342850141242e-08	13.6512484587033
359.269239411581	4.15154861157527e-08	13.5263333845561
359.320482378085	4.726662233827e-08	13.4384737131381
359.371184240974	5.24154232904303e-08	13.3539908821326
359.424233010614	5.36833216030753e-08	13.2583034400516
359.483921783556	5.01800755020066e-08	13.1950216706854
359.548709936247	3.84768201732592e-08	13.1506632248677
359.618248426854	2.66263540561666e-08	13.1355705955627
359.675390806398	1.76219485919597e-08	13.1075923587408
359.756300425943	1.70849187924497e-08	13.1273462818313
359.80910001184	9.58186367284745e-09	13.1302064146592
359.862269195552	6.25260328423917e-09	13.1438616293988
359.920288709571	6.36436407315073e-09	13.1724385889769
359.977163358436	6.50899560723828e-09	13.2208206001162
360.044342661102	9.02038366960798e-09	13.2919331599391
360.12134398367	1.81458845602761e-08	13.3946630458215
360.179767655822	3.19484169320926e-08	13.4915938494758
360.247130258525	5.20280649378091e-08	13.6132988033014
360.314455387618	7.45894430663614e-08	13.7562811309131
360.367616761256	8.34240972835583e-08	13.8829966126404
360.437125202642	8.15843088602679e-08	14.0514307509918
360.500651734709	7.41094202494172e-08	14.2189122647405
360.562725618734	6.23824116098069e-08	14.3886985486863
360.626920070984	5.10013736845074e-08	14.5679291646093
360.677787653092	3.91694086058825e-08	14.7189751645858
360.732113769121	2.90559385749551e-08	14.8805860451224
360.782688834698	1.98654654058307e-08	15.0327190206163
360.844967849797	1.41249329751456e-08	15.2108313794835
360.89785575212	1.02839398313436e-08	15.367162657728
360.948073267204	9.16888714092015e-09	15.515827176494
361.007847808778	8.59358376900853e-09	15.6824375915958
361.075427177773	8.44180113175459e-09	15.8572146571593
361.130861344788	8.37173536158021e-09	16.006402711012
361.204374935178	8.43582719481675e-09	16.1763728357575
361.265260118348	8.70505683641283e-09	16.3211788546315
361.31997702172	8.75667782159803e-09	16.4495205318534
361.375637441068	7.96505531567057e-09	16.567992166274
361.442129703633	7.75657360878377e-09	16.6950695337854
361.507711551124	1.23339344263271e-08	16.7989170067981
361.568152911671	2.26141831960278e-08	16.8777628001865
361.635810953678	4.29244593250896e-08	16.9492050480384
361.695970517061	8.3368846999386e-08	16.9952654347884
361.767152357734	1.75309844901748e-07	17.0337610198982
361.82656931145	2.52260350127752e-07	17.0069367278839
361.890460056775	2.26970720317261e-07	16.9736917784606
361.949676023893	1.55864980650108e-07	16.8740853670122
362.007616325633	1.09483969175298e-07	16.773141205508
362.067336095756	7.29493350185717e-08	16.6172634666931
362.13267769117	4.70573149476589e-08	16.4028765637153
362.191398889057	3.10390450528552e-08	16.1470422505683
362.247531893042	2.16647345839112e-08	15.8751085998842
362.300191090457	1.58609098683002e-08	15.6040938228958
362.368467893183	1.17846547204625e-08	15.3232416811668
362.43518863587	8.97293593433204e-09	15.0501492913368
362.485630415355	7.28795118458771e-09	14.7313901274967
362.552787502684	7.92155859320102e-09	14.435097742477
362.603847295461	9.83403994584302e-09	14.1542021034384
362.66241567563	1.14265604129173e-08	13.8552733409575
362.71564059	1.13468534616701e-08	13.5737861176702
362.768820185823	1.0267717690049e-08	13.27371123049
362.829929547992	9.27625219006463e-09	12.9965905593949
362.893779822063	8.61637279059039e-09	12.7360456914082
362.945479416384	8.24832911062985e-09	12.4533762014304
363.017845490008	9.94574980766586e-09	12.2036478384475
363.068272931348	1.23171236355471e-08	11.9723338859797
363.127330807928	1.75126745720554e-08	11.7462505831663
363.181578043004	2.48473284555436e-08	11.5318033200168
363.236109931065	3.60488843930346e-08	11.3321976809628
363.288405493754	5.15250410294449e-08	11.1338730334638
363.339841349198	7.33119074466832e-08	10.9507135630206
363.408080118979	1.19508361187785e-07	10.7868647948858
363.45950357192	1.60781993289741e-07	10.6380723742489
363.513162127855	2.10447864319423e-07	10.5168250002509
363.565324215987	1.94678706703843e-07	10.3958798169007
363.626029403733	1.52096242765331e-07	10.2973445539956
363.676046510642	1.1644106223208e-07	10.2014590559916
363.741069423102	9.843961166798e-08	10.1339444374604
363.796805144634	8.58401742841669e-08	10.0654538253595
363.863800352735	8.01374309376154e-08	10.0183288412541
363.929956996132	7.72339258315796e-08	9.9758469977133
363.983633870274	7.61635871504581e-08	9.93034957406803
364.046125340192	7.62195616178236e-08	9.90005823656627
364.104009199227	7.61981206330145e-08	9.87928702407754
364.170558994594	7.59468430402728e-08	9.86270136903484
364.2344728927	8.00232318674091e-08	9.85372158212915
364.285124665224	8.50306816290999e-08	9.84949038222538
364.350461800457	9.23170322954283e-08	9.85491423275099
364.405308054296	9.92513222523913e-08	9.8624604975374
364.458407575202	1.09201448219514e-07	9.87322852842109
364.521595625496	1.29114044409014e-07	9.89552543677057
364.571898974428	1.56078520749716e-07	9.91632625913943
364.640754607044	2.18993476197493e-07	9.95984081176601
364.702249626312	2.9619790730883e-07	10.0082814992766
364.789171066019	3.91815314925735e-07	10.0944980676467
364.840547909001	3.97491372968971e-07	10.1576040217994
364.910393366324	3.44991982329587e-07	10.2564793258783
364.977017518563	2.57580767102076e-07	10.3668669253799
365.029615559931	2.02520214236682e-07	10.4717246706538
365.080436318363	1.63631388180908e-07	10.5856625031905
365.13367788587	1.2548848353174e-07	10.7163036415766
365.196054729807	1.00126804557887e-07	10.8745133357303
365.249665626265	8.21414007375937e-08	11.0345234156341
365.30093252323	6.50424290971674e-08	11.2040257034618
365.351856256479	5.28801539481079e-08	11.3863850639352
365.414673242782	4.63798669594801e-08	11.6021279556862
365.471234409479	4.43326783249783e-08	11.8233121705351
365.529600089534	4.57665442728869e-08	12.0609201401997
365.589398484553	4.96716247156228e-08	12.3136102542665
365.640155866801	5.45788248757815e-08	12.5610638402622
365.705321745279	6.05858814532732e-08	12.8432102149642
365.756599243371	6.61735305595962e-08	13.1103744825837
365.808922030895	7.00025321369257e-08	13.386649775468
365.859543352251	6.9336610415828e-08	13.6629363217548
365.926118503866	6.17741437616007e-08	13.9759581579804
365.983412886978	4.88614585676366e-08	14.2713152368212
366.048915012031	4.48701889316619e-08	14.5800112356811
366.107802705487	5.22727784136207e-08	14.8727750921294
366.177025176738	6.59609837448545e-08	15.1777568401115
366.232497998057	7.97413725084402e-08	15.4359774127081
366.295068393597	9.40677138566738e-08	15.7056724436709
366.356164868642	1.07614512474988e-07	15.9446756276783
366.42432446695	1.22864403953338e-07	16.1819562328435
366.497830949198	1.41729164886604e-07	16.4048951588092
366.558289825844	1.60369441810905e-07	16.5576269380477
366.610257471645	1.78107627210165e-07	16.6634425955961
366.674612594026	2.0044901845676e-07	16.7768193422152
366.727154545704	1.99657033662237e-07	16.8282402591524
366.786805992389	1.58827791742932e-07	16.8584859342271
366.837795422119	1.10335095618759e-07	16.8504110482606
366.904943000078	7.75630148198016e-08	16.8548006252182
366.969846650717	5.98714176196176e-08	16.8128829086496
367.027158332232	5.3354276199174e-08	16.727670273089
367.092504891651	5.13180290571297e-08	16.6461917232361
367.156556906289	4.69953716695355e-08	16.5228069378501
367.218907546621	4.10583184266336e-08	16.3984196446052
367.277375470622	3.72843843468073e-08	16.2726154827143
367.343802248084	4.01695065732149e-08	16.138480810218
367.399403665395	4.52052249522817e-08	15.9788648200116
367.460236318032	5.11180149710885e-08	15.8140194947146
367.517714621694	5.57806310235359e-08	15.6519793424083
367.596723603185	6.20902152164008e-08	15.4733225014265
367.658163973877	6.64608407213034e-08	15.3035140618877
367.72016838292	7.17489049842576e-08	15.111899098483
367.778318801415	7.7178950023262e-08	14.9388688540333
367.843709237548	8.39918962958493e-08	14.7572530510974
367.894946306142	8.86412037182984e-08	14.5848427708992
367.945817926506	9.30347030943325e-08	14.4175984543892
368.01638159472	9.89163196953803e-08	14.2547102213478
368.077819921179	1.01154680441484e-07	14.0855330937718
368.133738429608	9.95948701529347e-08	13.9366863976569
368.190293462401	8.99807265496285e-08	13.8030320725648
368.242672668353	6.83769246419582e-08	13.6853750974509
368.294669539171	4.25346800468339e-08	13.5497087221506
368.345472691636	2.65484190338307e-08	13.4306868561717
368.412709597473	1.86282400848596e-08	13.3617057210544
368.472747246388	1.45615447812995e-08	13.2763600193627
368.52874985579	1.4425624695471e-08	13.2262007791407
368.581104417975	1.47937808947443e-08	13.1746489583392
368.632163564817	1.47982331313258e-08	13.1412895372517
368.697485349817	1.88597833750479e-08	13.1317919588749
368.751744406869	2.65240942437117e-08	13.1171594310386
368.821727819395	3.42875210609006e-08	13.1300528614833
368.873217441745	4.56646928457284e-08	13.1459598782468
368.938514661117	7.05237569197094e-08	13.1773244819227
368.995204722313	1.00351219175415e-07	13.2234240804594
369.061657934617	1.08820592845046e-07	13.2896357298707
369.129532477454	1.03522199540437e-07	13.3715575032413
369.19605297743	9.62485354855639e-08	13.4611588726283
369.250219544275	8.92223194606783e-08	13.5373539091037
369.300523551968	8.28314593927809e-08	13.6115188506809
369.357334432998	7.30517972360624e-08	13.7009718346984
369.409772427947	6.73084433978314e-08	13.7883448955636
369.471206306978	6.19249917261988e-08	13.8958853684227
369.521538144121	5.75043323629575e-08	13.9851507001077
369.57473631164	5.21154647201241e-08	14.0822014313835
369.640670934272	4.86587227959432e-08	14.2028999476976
369.69459981515	4.35927912125783e-08	14.3049999862762
369.760859700408	4.09500335760644e-08	14.4273995058106
369.82271705962	4.15243545135826e-08	14.5437733846787
369.88891243633	4.99913333367592e-08	14.6652724334441
369.95842567258	5.94599995603196e-08	14.7890802778317
370.01695777662	5.7421558048331e-08	14.8977205653265
370.080921043495	5.25258357747592e-08	15.0103239429694
370.139302752722	4.69238202054445e-08	15.1106019056544
370.208607831785	4.8045677850971e-08	15.2144634649151
370.266374709069	6.56719331773098e-08	15.3039704394907
370.331756054431	1.09398206692929e-07	15.3793121796102
370.408274825174	1.14544645595971e-07	15.4545413931624
370.482264114132	8.56005582714687e-08	15.5120362775721
370.541890037461	5.54110370685441e-08	15.5189250904246
370.607692997063	4.31201730255164e-08	15.5335197291935
370.675641659183	3.56886674801628e-08	15.4708366608555
370.740850616676	3.547345739214e-08	15.392742811234
370.794310144162	3.78714534446036e-08	15.197960790689
370.861825713994	4.05569095363066e-08	15.0897262385479
370.916236912516	4.0518038515638e-08	14.8861174186634
370.977441216065	3.73741378502216e-08	14.6756604979639
371.040383839928	3.28948280225728e-08	14.4969254728355
371.091870277443	2.6613702802197e-08	14.3079470438978
371.157204797513	1.95363057719042e-08	14.1122493305448
371.221968114728	1.29501117316295e-08	13.8888706175533
371.286331777735	9.07327691708798e-09	13.6883569027019
371.343805758265	7.53370271104011e-09	13.4936195560565
371.411516136739	8.43746439715957e-09	13.3117208816022
371.463307138735	1.09478027913687e-08	13.1037724152379
371.513331189322	1.45345257427961e-08	12.9153609542349
371.566400428506	1.9278135811909e-08	12.7386442755416
371.619294377967	2.48863670864191e-08	12.5721916199413
371.669546499704	3.08681970230849e-08	12.4277816715916
371.732075206541	3.86304403134031e-08	12.2883132012195
371.786911244667	4.44792792612809e-08	12.1665025451511
371.85306506294	4.93723350094699e-08	12.0601487806695
371.903745428947	5.10822538493066e-08	11.9476079518073
371.960826255027	5.1543743016567e-08	11.8296841315714
372.026477996569	5.05142729179807e-08	11.7279266892097
372.081642195974	4.79662419088085e-08	11.6168610088163
372.152920778067	4.51747536281709e-08	11.5193063174177
372.213087813839	4.33981965806881e-08	11.4135295850291
372.263919184525	4.65127093366176e-08	11.3221130592899
372.319850287954	6.51336849655083e-08	11.229159085263
372.387623892394	1.25133733157716e-07	11.1427239131593
372.453976940478	2.15168721376353e-07	11.0552543954303
372.519092917196	3.04885946656411e-07	10.9693528418142
372.570724175133	3.37819158368421e-07	10.9009868369998
372.624416647894	3.51268292599092e-07	10.847576615925
372.688329821577	3.54265249263529e-07	10.7868507472899
372.754687395451	3.53931811336378e-07	10.7442959932312
372.821894748187	3.53805374062611e-07	10.7002662012909
372.875973233	3.54601490476337e-07	10.669783722238
372.939559517817	3.4687929431949e-07	10.6316698540912
372.998367831391	2.50708888632607e-07	10.6024368502355
373.066688182746	1.46118831903696e-07	10.5846956189774
373.124386962996	7.17643320527725e-08	10.5683541649202
373.194267047382	4.23894757776088e-08	10.5622441719133
373.276475566103	5.20218755005821e-08	10.5722245422138
373.337415295394	6.70956689995462e-08	10.586191100239
373.425658453337	7.94099450063324e-08	10.632747764902
373.500116787944	8.14703679288249e-08	10.6921632136076
373.563999800245	7.93345982787361e-08	10.7582449826751
373.619900657762	7.19094706394621e-08	10.8299982185249
373.701214396802	5.87351686918685e-08	10.9500552205989
373.755588075005	5.82461614146591e-08	11.0557127685182
373.819874759716	6.42301703140772e-08	11.1944968868129
373.879382135369	7.04433468965835e-08	11.3437081936104
373.933530534481	6.70055359179419e-08	11.4973522902624
373.996302614766	6.16969290091133e-08	11.6844355774816
374.0503899414	5.2610499859233e-08	11.8709803849098
374.116383349545	3.8047450234219e-08	12.0889034900199
374.171508147662	2.85438504336716e-08	12.3036728887966
374.238282136077	2.34572412432378e-08	12.5526272748197
374.303297949949	2.19212275283095e-08	12.8116878990983
374.36402140613	2.39342649851693e-08	13.0755373749543
374.420760356461	2.86807685772368e-08	13.3408625706748
374.478402408949	3.54054748957035e-08	13.6158700316563
374.53698948684	4.12946934646753e-08	13.8973003709768
374.600763043439	4.27460616188624e-08	14.1946764011817
374.657112063141	3.84459348413311e-08	14.4800424308389
374.712900650527	3.19764875338143e-08	14.7650903903226
374.780244038211	2.59719308101274e-08	15.073191101181
374.843042065131	2.00441327679055e-08	15.3689100939827
374.898440250308	1.67186831147238e-08	15.6411356095649
374.968539853818	1.40825863969585e-08	15.93766808956
375.023611294481	1.29507402732782e-08	16.1886715132025
375.0867155625	1.24717265830926e-08	16.4471025222519
375.156308063739	1.34718807075282e-08	16.7030002791023
375.221464846381	1.61441202911329e-08	16.927590196623
375.275596885901	1.89357083501045e-08	17.1003945676306
375.345000740647	2.14327980706923e-08	17.2865020649577
375.40039198575	2.29203638928197e-08	17.4184833749026
375.463402717916	2.53942140884469e-08	17.5480315585635
375.531441218096	2.9749418159388e-08	17.6545431375152
375.594902091008	3.68412716258952e-08	17.7266217726203
375.662158247845	4.69431009345527e-08	17.7655514985728
375.728321744839	5.93328828489783e-08	17.7869389711848
375.781871938767	6.72432291561192e-08	17.7610484379917
375.832041460197	6.97512043232348e-08	17.6905720936279
375.897897789644	6.84778792909307e-08	17.6321584039221
375.961487247453	6.19740742412505e-08	17.5278333090848
376.017000915986	5.79364549569921e-08	17.4051513706402
376.070297462892	5.80595643348916e-08	17.2572190602375
376.126613162408	6.36408436139581e-08	17.0883808094701
376.193688277375	7.4173595973487e-08	16.925159623101
376.248004176571	8.14003587037516e-08	16.7377303533722
376.310416054731	8.5947787082673e-08	16.5502347661507
376.373062289764	8.31962005376616e-08	16.3322817291082
376.435237026019	7.76445111551477e-08	16.1268033072258
376.493370400612	6.91501172442493e-08	15.8987406958886
376.562304810429	6.34538962034101e-08	15.6467707219912
376.617405901528	6.0977495838639e-08	15.3908039552746
376.678229044025	6.61776533839315e-08	15.1570926205689
376.740709052467	7.37061095070016e-08	14.9105305240849
376.792787989747	7.68505575363605e-08	14.6586638298749
376.852133674812	7.9216817460984e-08	14.4157717486778
376.914717464735	7.48612283903105e-08	14.204237029582
376.976683899665	5.92488226013379e-08	13.9698532509615
377.029570003664	4.32577925863158e-08	13.7666851754815
377.082030449362	3.06570170888469e-08	13.5573761367671
377.145453430302	2.66011797710907e-08	13.3606455829469
377.197605896481	2.82858475731118e-08	13.1945565883788
377.248574111417	3.29530703453012e-08	13.0122099989897
377.299104408367	3.91374966151507e-08	12.8452663528515
377.350361536023	4.56951002995846e-08	12.694785373331
377.407814858773	5.27192423782624e-08	12.5741617926011
377.458377245312	5.65339524148917e-08	12.4497571090481
377.516776291044	5.86685966238096e-08	12.3699617130913
377.585316545709	5.57262907591195e-08	12.3113833596441
377.639889057226	5.27147119988086e-08	12.251728057954
377.699800851736	6.8940655913829e-08	12.2081607631944
377.766748412191	9.67831690035291e-08	12.1849995040435
377.824852348298	8.86781038915181e-08	12.154454021431
377.899076863071	7.4522215629415e-08	12.1578697381941
377.957940104225	7.01572070292762e-08	12.1532238337132
378.009413852662	8.39890542985017e-08	12.1633519628327
378.059649804862	9.74117896284897e-08	12.1773152213371
378.110496902896	1.04121131778595e-07	12.1974748487051
378.160931487518	1.09134162402786e-07	12.2270518670598
378.211462789138	1.08000086144571e-07	12.2606214314739
378.262430996265	1.06685944010121e-07	12.301261939647
378.319179158102	1.05233881152245e-07	12.3540671880061
378.36933574136	1.00477869245309e-07	12.4026781615903
378.436655877343	9.30367555796782e-08	12.477329529027
378.503598602249	8.6469652006018e-08	12.5565961709439
378.564199466042	8.10100069936395e-08	12.6328034219654
378.624385261573	7.90423185354043e-08	12.7122323557848
378.677511140079	7.93432598714232e-08	12.7859393721125
378.740175878045	8.47746462821013e-08	12.8737965137678
378.790677618019	9.65934422437838e-08	12.9493953519178
378.848877098847	1.19104015326958e-07	13.0359708871189
378.917555638822	1.59672768130606e-07	13.1330284024783
378.994593061774	2.3175200789655e-07	13.2335795690072
379.061177983528	3.19759468445753e-07	13.3253383281628
379.141851235634	3.84278864620545e-07	13.4159782474453
379.209617098965	3.93936440699349e-07	13.4961086138785
379.26619332502	3.26032406134904e-07	13.5479387883175
379.343556678061	2.29979765811409e-07	13.5716775465509
379.396054119739	1.73959883492605e-07	13.5901390110617
379.459324000799	1.10013007268203e-07	13.5365704088716
379.519425631813	7.14345852596542e-08	13.4814206667221
379.577499594514	4.78274724170682e-08	13.4328034540444
379.644316948253	3.45055423690789e-08	13.4013353890845
379.701917026555	2.90118490059165e-08	13.3012936710436
379.756576787182	3.46204210188039e-08	13.255214098163
379.810616583392	4.8313412918344e-08	13.1902848697893
379.875135868315	7.42788472755265e-08	13.1550126210948
379.927642478261	1.06120524205543e-07	13.1283070270072
379.98947224017	1.37661456094381e-07	13.1135512318455
380.055714328879	1.48752523318129e-07	13.1335089442792
380.108742500199	1.23766954285612e-07	13.1314760131495
380.158764246626	9.39957842058369e-08	13.1464970011134
380.219218575656	6.82278123153892e-08	13.1829895399017
380.278906834771	5.48319597040271e-08	13.2261156284093
380.332821894401	5.24027440593692e-08	13.2596969724645
380.396104505979	6.14702984646793e-08	13.317979485549
380.449427983763	7.87622112635392e-08	13.3411144778263
380.510719162823	1.10096755541375e-07	13.3739857682462
380.582456979052	1.63085297701173e-07	13.4100486919045
380.655223260362	2.38796539906704e-07	13.4285521277686
380.714372566981	3.13848029775202e-07	13.3997095234086
380.787443025498	4.30777545022316e-07	13.3641359859866
380.854454404086	5.30175968296112e-07	13.3042022464416
380.922933949185	5.94852531853039e-07	13.237647430994
380.980501910629	5.58480524611821e-07	13.1476092045313
381.054067575892	4.95401054210768e-07	13.0683062606437
381.11131146621	3.89621403460194e-07	12.9771064927575
381.178381145428	2.95372376052179e-07	12.8807543069847
381.231062059043	2.33522323294913e-07	12.7882589170001
381.289741017556	2.01084379414979e-07	12.7095146712186
381.357165865799	1.81123774517842e-07	12.616873641175
381.41628148679	1.70967068371001e-07	12.5426232101971
381.478466826256	1.56736877252105e-07	12.4626369082074
381.532852249399	1.26720607163791e-07	12.3812749889631
381.585903130019	9.53267593021604e-08	12.309879501608
381.65570406514	6.63918632225775e-08	12.2394074927559
381.723506416285	4.45005111843924e-08	12.1760676371025
381.786914508432	3.28173173430692e-08	12.1328738075077
381.856753666808	2.63623099913751e-08	12.0990061782693
381.913849371602	2.21705956622138e-08	12.0534186966915
381.978573701191	2.09306707841749e-08	12.0194832888958
382.042369800839	2.0647807613819e-08	12.0018382735055
382.106050752396	2.0118431216686e-08	11.9958243583594
382.168167888773	2.10951007063075e-08	11.9976293459262
382.220911270078	2.60973602985367e-08	11.9954803500108
382.285847067524	3.54020722990281e-08	12.0258700013864
382.33808836733	3.61409853073352e-08	12.0504062812233
382.401599556756	4.35543855173245e-08	12.1023051727947
382.469084704258	5.98312077707702e-08	12.1761542490018
382.528732350489	7.2068045309657e-08	12.2581974026761
382.58917053474	7.64584705181874e-08	12.3509416740232
382.656552140099	7.82834718044778e-08	12.4776961088169
382.712941337027	7.67191809536108e-08	12.5993624183992
382.765193165639	7.39620969522998e-08	12.7250823406531
382.824597643594	7.16476854486845e-08	12.8837052972014
382.87880528786	6.90105315385397e-08	13.0415069172205
382.931871111052	6.71642937037426e-08	13.2073098780875
382.986441499897	6.77493926554427e-08	13.3883697427913
383.037252199121	7.26767277464072e-08	13.5735140192843
383.09171973355	8.22548333617239e-08	13.7771249050463
383.146876508797	9.03476788064335e-08	13.9875193154699
383.197536719359	9.20634059565368e-08	14.1958758269734
383.262414591957	9.10541127259531e-08	14.4425715939645
383.320167487815	8.92932375939718e-08	14.6781829347656
383.381896625433	8.78894554856222e-08	14.9239853106398
383.434755800344	8.66437514486507e-08	15.1480525968829
383.493133285605	8.62565066520593e-08	15.3852419856305
383.544487281105	8.5822711905152e-08	15.6012448643819
383.605480209472	8.48854547958573e-08	15.8367953241764
383.663589409816	8.37208334326397e-08	16.060037578388
383.734644816893	8.0751553768391e-08	16.29889714859
383.797334024128	7.35877040264272e-08	16.5123109563969
383.850720203095	6.53408325741845e-08	16.6947844936642
383.917847678671	5.4518353963516e-08	16.8895158062462
383.972831075223	4.89938012290676e-08	17.0478338016323
384.036353255345	4.87496153121439e-08	17.2110076208756
384.102036588439	5.3219107716738e-08	17.3615477018927
384.168961076625	6.09720591345625e-08	17.494890900684
384.234976956107	6.88930750741556e-08	17.6069224618693
384.286067601282	7.32827097282087e-08	17.6728131786568
384.34922843563	7.64257889428956e-08	17.7390573882579
384.404741384686	7.66441925859126e-08	17.7609245662142
384.468940388743	7.77608661946816e-08	17.78272715036
384.519714093558	7.62789237234759e-08	17.7264218671865
384.577354342183	7.92214828177479e-08	17.6497106734598
384.636892084184	8.83268168361442e-08	17.5588409035193
384.702031435549	1.04385305270383e-07	17.4447800149725
384.766582737914	1.24277875865266e-07	17.3220047117186
384.832806269088	1.44510115117561e-07	17.1483688243713
384.89842540196	1.60887672071025e-07	16.9850375465747
384.963646983099	1.67262904466706e-07	16.7779701433364
385.027465001448	1.57217664250109e-07	16.5262016406725
385.07823935129	1.31264943966279e-07	16.2407687837666
385.131707004086	1.00912616819564e-07	15.959782618017
385.188769445557	6.99750401639804e-08	15.6454662924263
385.254503868253	5.05768662534002e-08	15.3424893195373
385.312272504474	3.98757755324316e-08	15.0589948047998
385.369873532964	3.58848999070827e-08	14.7374069817184
385.43299938438	3.74255351490806e-08	14.462710364847
385.499296585426	4.02746844921562e-08	14.1675760268847
385.566828664885	4.24034498327617e-08	13.8841498572272
385.621485615853	4.28997168197012e-08	13.610666515977
385.684640428751	4.28761206928795e-08	13.3319023443496
385.751225783179	4.39476696784689e-08	13.0797821287886
385.817096087941	4.73282075783887e-08	12.8444607845342
385.867593980429	5.14064358082805e-08	12.6189137731854
385.929714094211	5.83264804827058e-08	12.3893704962581
385.982940935136	6.49248123364506e-08	12.1936432553156
386.035142565844	7.17794613099458e-08	11.9939630986563
386.089787739654	7.86491192394066e-08	11.8042466093351
386.143870689824	8.44330074197767e-08	11.6528773090646
386.214728135272	9.2127039547668e-08	11.5241783909826
386.277673861896	9.27629877214006e-08	11.3894942606341
386.349560211851	9.04100871589508e-08	11.2738827713003
386.420074193515	8.35722216237876e-08	11.1833542301587
386.475252403759	6.98355810473384e-08	11.0929472276953
386.536723274497	5.73387210515114e-08	11.0328770817907
386.592372310002	4.3158215078759e-08	10.9762925861304
386.652949872461	2.94484143852151e-08	10.9268647257761
386.73240790847	2.20671764647585e-08	10.8984974618588
386.796856636951	2.60658102393903e-08	10.8891142370477
386.867949511732	4.83852586189491e-08	10.8878923270397
386.918508224071	7.76290377166336e-08	10.8909646007224
386.969003497149	1.21192102021001e-07	10.9003638558437
387.040629322112	1.8578373634246e-07	10.9293223202618
387.098077445573	2.06142708012608e-07	10.955458956633
387.152541048426	2.05632089968015e-07	10.9851123826753
387.207487401328	1.74693577157197e-07	11.0205037220945
387.274300308646	1.47380862901236e-07	11.0734668108794
387.338705881483	1.14404824230383e-07	11.1312958662598
387.397975728372	7.76280086599175e-08	11.1902994653783
387.454343104023	5.62028897058188e-08	11.2517975357302
387.511953956196	4.09234286134579e-08	11.319949983436
387.566613498906	3.52225571856156e-08	11.3899092579906
387.63248425667	3.51423742611397e-08	11.475864345341
387.68743053566	2.81592451503459e-08	11.555877369122
387.737950850205	1.84646242752904e-08	11.6345772931816
387.797703332372	1.01006319705815e-08	11.7264653379974
387.84775723186	4.00804933477849e-09	11.8090828750791
387.905570503256	2.38399859636247e-09	11.9048678909313
387.972435129409	2.16112859942696e-09	12.0062243431573
388.031721749969	2.190521292784e-09	12.1028408066567
388.097558748894	2.18371940902971e-09	12.2056515568827
388.165571446653	2.49347339902067e-09	12.3138319558219
388.226147055108	3.23383824021939e-09	12.4305774964255
388.290326222567	4.16181511966926e-09	12.5446413692439
388.35452704211	5.17864824401434e-09	12.6814806617863
388.404607919046	5.71216234571324e-09	12.7983243496394
388.458625606313	5.97447547354274e-09	12.9284112911551
388.513563205443	6.2595992425697e-09	13.0788923981988
388.576684669208	6.84839137305778e-09	13.2536569492615
388.630285400738	7.97671593381055e-09	13.4187412883563
388.68112583113	9.72538811156621e-09	13.5942585521115
388.731603450876	1.12689655693609e-08	13.7785636410916
388.78306201941	9.82357859233417e-09	13.9640213832326
388.840566028294	6.70128584942508e-09	14.1715491623427
388.893394262136	4.40227307605349e-09	14.364912454442
388.953826804879	3.13093795036631e-09	14.5751965036718
389.026355014904	2.68284207134025e-09	14.8100187078378
389.097217599696	2.90393732638384e-09	15.024223395693
389.162025216503	3.90088665185284e-09	15.2003993425925
389.21950956853	5.80039726782182e-09	15.3312586183564
389.271928839269	8.82411848857628e-09	15.4086499994204
389.336540434313	1.53583624941058e-08	15.5032738441527
389.389892557506	2.42075499015428e-08	15.530030461608
389.450745298224	4.04172472993349e-08	15.5574351398843
389.509554599384	6.31042647076758e-08	15.5475052548602
389.565666276576	9.10626181936994e-08	15.5168556658796
389.61705186313	1.14006027045139e-07	15.4535061798256
389.683980319884	9.95587196073766e-08	15.3922224968274
389.749038555241	6.21444097504798e-08	15.3014081336273
389.812676496632	4.74620508910512e-08	15.2047178022425
389.868470555936	4.26487315876486e-08	15.1101417330383
389.934511097042	4.08679325082303e-08	14.9964939282155
389.997547081553	3.64150037939585e-08	14.893193930983
390.062592678745	2.8906181310278e-08	14.7768426454195
390.118908082234	2.34210986180874e-08	14.6561755196932
390.186976245263	2.02202817699414e-08	14.5328630665995
390.257971049367	1.88244716569446e-08	14.410083283754
390.308686043461	1.8553180977756e-08	14.3114902348584
390.370281126977	2.01158182033061e-08	14.1934247998795
390.434460776375	2.35438971379773e-08	14.089697073387
390.491041806258	2.69659053979214e-08	13.9728716416658
390.544517977626	3.25614501155845e-08	13.8829728438872
390.604102400718	4.26042897379737e-08	13.7834854046743
390.667807945802	5.69694936398165e-08	13.6858924888747
390.718217503085	6.68319578008994e-08	13.5815013119869
390.769294757545	7.77768027772174e-08	13.4847275040872
390.821369649454	8.72128487678911e-08	13.3934360762738
390.874449948954	8.98052646265144e-08	13.3129625088829
390.93600549066	7.92382643840074e-08	13.2486527446772
390.988678546518	5.56714560293491e-08	13.1932941525317
391.05135553745	3.83024591211539e-08	13.1749924036412
391.113567124686	2.78958543016138e-08	13.164825711259
391.166386776335	2.34658428248531e-08	13.1538211839556
391.229994380552	1.44384157045977e-08	13.1582511889462
391.290526266775	7.7180040539018e-09	13.1824466081549
391.34794467203	7.51451706811426e-09	13.2170372851958
391.411142863188	8.44448515940137e-09	13.269648847052
391.467787303303	1.14356061897493e-08	13.3262523164568
391.535445773864	2.04496441137881e-08	13.4145544495277
391.592998441591	3.42144967605405e-08	13.5097444586356
391.646259336148	4.99962305242702e-08	13.6045206676733
391.702745061652	6.68166412867722e-08	13.7169891124247
391.764034741658	8.08567314072911e-08	13.8520729165196
391.821086813644	8.91901617171665e-08	13.9946091642149
391.878101521404	8.68614084843839e-08	14.1420155264465
391.943104067724	8.23014554819815e-08	14.3162627570546
392.008697277924	7.41607897732752e-08	14.4974345147407
392.072054972149	6.23291805384863e-08	14.6773466964375
392.126464459136	5.01052227859657e-08	14.8395198649196
392.197557823805	3.36482281668084e-08	15.0334117961945
392.269777575064	2.351054393237e-08	15.2278030237857
392.337952318106	1.63458865998377e-08	15.4126822106713
392.396619775417	1.25134937931958e-08	15.5778771996299
392.47129586901	1.13065925349281e-08	15.7628681106852
392.529864359364	1.05275123168553e-08	15.9183831763202
392.594820330917	1.02680389278128e-08	16.0787429432838
392.646026565705	1.01316233522908e-08	16.2091469512275
392.708388880089	1.00786206540026e-08	16.3485126322846
392.772685542557	1.01447085998262e-08	16.4818392049165
392.830530943021	1.05961137750963e-08	16.5890098372748
392.887855127681	1.35672846737238e-08	16.6932351305879
392.939658270384	1.97825069752186e-08	16.7763157455584
393.000458810432	3.07583972779585e-08	16.8278659925052
393.072450432501	5.62966234515332e-08	16.8840421889258
393.135249501813	1.11059711337113e-07	16.9109186002051
393.204132196114	1.98620301462305e-07	16.9148739905367
393.275996606076	1.98606543078085e-07	16.8558960789886
393.342003417832	1.43727501281969e-07	16.7605916806242
393.393167197331	1.01375828111125e-07	16.6347628881684
393.455272075007	7.36868599722308e-08	16.4979579541744
393.50530268538	5.43268801398925e-08	16.320319913791
393.556797278366	4.13240554532693e-08	16.1301434200804
393.612370946322	3.14165533614347e-08	15.8833149342947
393.668565007652	2.54342269133415e-08	15.6500523623972
393.723720686002	2.10345008494465e-08	15.4161295735959
393.775007312388	1.73365224346948e-08	15.136629541147
393.842145186707	1.49535271464624e-08	14.8813300053783
393.903560397883	1.35259932980585e-08	14.5916390865916
393.954160935389	1.39613731345685e-08	14.2752651740088
394.00423938613	1.58210818277524e-08	13.9729692216232
394.065441256639	1.67637954580268e-08	13.661060034004
394.127360313444	1.56668996767447e-08	13.3500716668436
394.180871637967	1.39029695071046e-08	13.0565136662145
394.232977373728	1.21293648481973e-08	12.7654416969003
394.29160289154	1.0922671668666e-08	12.4850425398977
394.343870144109	1.04493440345606e-08	12.2405876865286
394.39618045181	1.06797726366985e-08	11.9988696336376
394.44714084615	1.18925246159432e-08	11.7678595442172
394.497359273685	1.44935511584659e-08	11.5383330231903
394.552539532289	1.99155999103726e-08	11.337980412802
394.619196659586	3.11689799708519e-08	11.1567030672331
394.677280740498	4.63608053558937e-08	10.9893081157289
394.729983934196	6.64133313285947e-08	10.8333553795684
394.783384260877	9.57392859875993e-08	10.6814220790173
394.846223075485	1.45841788541608e-07	10.5506522888321
394.910363530884	1.88987656239826e-07	10.4221169174303
394.962707788742	1.22051442392409e-07	10.2948965297449
395.013410700489	8.25748301886535e-08	10.1847585608244
395.071075193486	6.48413430038273e-08	10.0956574844724
395.127391760888	5.73019432772569e-08	10.0279296111617
395.182557354012	5.42592078267674e-08	9.97670484487622
395.242876360357	5.31146611550126e-08	9.92240131996277
395.311624333206	5.29709881621087e-08	9.88881493955217
395.371408603024	5.29730577674999e-08	9.85709326207678
395.440461208811	5.28651030668042e-08	9.83487608549923
395.491374089072	5.25200027011542e-08	9.82004928466475
395.54511058729	5.19842827047926e-08	9.81157822216267
395.599562439456	5.18123033487129e-08	9.80303317906535
395.652419119487	5.48926839459667e-08	9.7995757145037
395.708762333718	6.02214259826954e-08	9.80060606155562
395.771900824626	6.64527957070261e-08	9.80750700313197
395.826394454554	7.22497158546857e-08	9.81593930874059
395.877942745568	7.96723942343538e-08	9.82747326337683
395.929038629116	9.1041616083282e-08	9.84313276373315
395.995490962384	1.20279841758827e-07	9.87546610797997
396.056664355511	1.69634353869566e-07	9.9134661699164
396.112391225264	2.28480971397188e-07	9.95574968744611
396.172156452348	2.84859103862944e-07	10.0126057223572
396.235731755737	2.7231927902839e-07	10.0861154051255
396.289928277032	2.00223811473553e-07	10.1599350767416
396.343410955743	1.43124792852338e-07	10.2441593616035
396.407440929583	1.06996725500389e-07	10.3559665119993
396.480143160929	8.00298808048747e-08	10.4924886179862
396.5394014427	5.96901630862409e-08	10.6287575605861
396.609970815689	5.33690241472082e-08	10.7939706199121
396.662490137661	4.65520817111545e-08	10.950530019687
396.715507391785	4.01366736572559e-08	11.121727856676
396.782748191455	3.54808955821897e-08	11.3278914917356
396.833684109016	3.36367614106563e-08	11.5244836088213
396.885851126157	3.46251385799127e-08	11.7369537147454
396.948241085701	3.7509654401965e-08	11.9791451799937
397.005685992964	4.16874905777404e-08	12.2269239788137
397.057051704651	4.61922805886897e-08	12.4746405114831
397.115650077885	5.07428560352851e-08	12.7456389565455
397.177136242899	5.42188465731928e-08	13.0307629032901
397.227715786741	5.34312581150066e-08	13.3004522711055
397.280003091088	4.59868624016959e-08	13.577889032159
397.347504552567	3.63523856215221e-08	13.8894712105687
397.41257739047	3.03363440618175e-08	14.1961584077999
397.469639567879	3.26867476818692e-08	14.485514873249
397.539081277489	4.23290664212259e-08	14.797719345757
397.598638686068	5.54032893574347e-08	15.0793756731339
397.667920522586	7.09978887142281e-08	15.3698343430633
397.73021213677	8.63054429262361e-08	15.6292926568607
397.795838083378	1.01803918563623e-07	15.8781932523497
397.848682541115	1.14339297098572e-07	16.057853933009
397.904692001148	1.27406121327701e-07	16.2230749259698
397.968150227709	1.44450809219469e-07	16.3848967947728
398.033769474947	1.64473103099756e-07	16.5283631565045
398.101635383093	1.69811886810303e-07	16.6275687227514
398.152987904971	1.29884888261252e-07	16.6421599720824
398.216813461359	8.05443025748876e-08	16.6625393881084
398.270007321111	5.22993695503082e-08	16.6374654108822
398.34084893424	3.99252187342188e-08	16.6014443485226
398.398825595097	3.60559232850757e-08	16.5329435924366
398.462607020567	3.34955082342848e-08	16.4415801685406
398.527637464264	3.02128307989879e-08	16.352680222168
398.581311780418	2.56652055560483e-08	16.2244234448085
398.645390090875	2.49127789348807e-08	16.085879387951
398.70343303618	2.83954159375271e-08	15.9455948267302
398.773361751593	3.35850264080246e-08	15.8002344511444
398.834121804291	3.71920431602664e-08	15.6590749351373
398.901566957866	4.07203155171792e-08	15.4954114507332
398.982977369522	4.42849085255193e-08	15.3087979532583
399.051447787414	4.69212505204131e-08	15.1321683684053
399.1112967639	4.94937511946494e-08	14.9420269738699
399.16186707792	5.19864923669615e-08	14.7443796596272
399.235101093723	5.71168695320725e-08	14.5574544049907
399.288493178335	6.07079778877444e-08	14.4042139893815
399.351779706542	6.59349563713657e-08	14.2297282386401
399.411368914683	7.09338792313467e-08	14.0888707623645
399.469470988093	7.58446112928473e-08	13.9497609690969
399.521684918376	7.93327652482155e-08	13.8062719475309
399.59260647449	8.17600821010932e-08	13.6767013573588
399.656469175524	6.67737417301574e-08	13.5583239650176
399.708749793862	4.48393089481377e-08	13.4544204107495
399.769701878039	2.67126258956135e-08	13.3380619549733
399.836723080949	1.79408592959136e-08	13.249312808946
399.892916576137	1.5090344396704e-08	13.1865568191765
399.961909049631	1.50478775944596e-08	13.1447924839264
400.016689794687	1.5152327502424e-08	13.090050392758
400.073020474881	1.57027918871318e-08	13.0502004442392
400.132286190386	2.28192374150573e-08	13.0364832710056
400.184902185052	3.01759874158338e-08	13.0295278454397
400.240351752476	3.37456747568618e-08	13.0307471313695
400.300450708674	4.44646561929658e-08	13.0553465255505
400.3622254092	6.40297922739469e-08	13.093755594926
400.426933717162	8.00473810758018e-08	13.1487823608056
400.489244865982	8.17308352827652e-08	13.2117750364064
400.547262771884	7.77971653510038e-08	13.2749190874743
400.610957773625	7.05428479902964e-08	13.3527354137469
400.663599128185	6.4259340292516e-08	13.4227080243655
400.720576270187	5.92004290544802e-08	13.50874211869
400.786010529271	5.45898769132747e-08	13.6153411538469
400.85209267624	4.93240346118759e-08	13.7267944243377
400.918666092423	4.44038320382161e-08	13.8431726357623
400.97388321648	4.12460228345821e-08	13.9434693500093
401.043090638365	3.87040677734931e-08	14.0687549482963
401.100502775923	3.61912055138374e-08	14.1769498321212
401.164453436058	3.52088498170703e-08	14.296461437006
401.232004726349	3.79150552715165e-08	14.4209057358987
401.295375480677	4.57169031416095e-08	14.5395964943503
401.347002001066	5.46574062519152e-08	14.6405041736483
401.409883120926	5.91048250644367e-08	14.756952062062
401.469882964374	5.29095946855427e-08	14.8677331211267
401.522639441675	4.78473308897019e-08	14.9674387035847
401.586364105361	4.36483794234326e-08	15.0773992618498
401.637399234298	4.32295180265964e-08	15.1678389849078
401.707343907808	6.16169503687856e-08	15.2723920879707
401.759365608819	1.04532194073779e-07	15.3495684464835
401.818490260971	1.38422710810678e-07	15.4172834904884
401.875348193649	1.14625799416962e-07	15.4755325349551
401.9330455431	8.17810288835106e-08	15.5226705715974
401.997562492397	5.76396133296856e-08	15.5580034486246
402.062089129297	3.76928539240519e-08	15.5334382218679
402.119080020872	2.98753786346015e-08	15.4847458022144
402.173022918651	2.82180452296915e-08	15.4216243846047
402.242724784122	2.9864207050387e-08	15.3260217796887
402.293403606884	3.24557359933329e-08	15.1767908948664
402.353148046145	3.50074288648596e-08	15.0429343000253
402.419300431886	3.67056310731765e-08	14.8952157061762
402.486022504447	3.49330818001556e-08	14.6954960555973
402.539299839187	2.80808571151454e-08	14.4560749005919
402.589380603548	2.01513560426984e-08	14.2405584577125
402.650827387288	1.28233923883478e-08	14.007221648859
402.706822673958	8.85465459848926e-09	13.8124556960389
402.771662732524	7.20744361903854e-09	13.6260206628258
402.836254362295	8.11443604715161e-09	13.4203900383301
402.903858730955	1.12611006911988e-08	13.255558891002
402.959486580857	1.52307942151131e-08	13.0884962233721
403.022116758012	2.05959946195661e-08	12.9226838996495
403.075489398485	2.59077591004114e-08	12.7665006738782
403.144811777827	3.28467305821602e-08	12.6435941094839
403.204677094784	3.79819879457014e-08	12.5109754925219
403.277562117994	4.20149137161446e-08	12.3934133592477
403.33856473126	4.34459492449254e-08	12.282701712546
403.395238173886	4.3762497690823e-08	12.1706639513249
403.450304965427	4.34769117933378e-08	12.0487554375854
403.502637212717	4.2695867151761e-08	11.932037815433
403.553140114267	4.14611160381226e-08	11.8258801992298
403.604590436179	3.97097919558089e-08	11.7151770318459
403.673766062892	4.58343957644247e-08	11.6183433688707
403.743618352774	6.95093119931198e-08	11.517513410588
403.812155315728	1.27842221042434e-07	11.4262096123612
403.863319221895	1.84218761326759e-07	11.3368576553296
403.917805698035	2.64351949350883e-07	11.2654643994214
403.970050643553	3.16709461967737e-07	11.1955582199565
404.022484109659	3.33454984135685e-07	11.1235953839351
404.086878648008	3.33659481255753e-07	11.0557972153344
404.144113640103	3.27170213539704e-07	10.9926852589224
404.212371694589	3.22992843026776e-07	10.9523483647008
404.274996473533	3.203014049211e-07	10.9055896791875
404.336163657891	3.20119408516951e-07	10.874526619717
404.390412677258	3.1032851193668e-07	10.8355084220833
404.454861960971	2.34894392671046e-07	10.8129983929767
404.507624878497	1.29451752222477e-07	10.7925415669805
404.565078994989	6.47938576764103e-08	10.778576212681
404.624435991734	4.42180461445402e-08	10.7759994508432
404.691069887269	4.31781404869705e-08	10.7806577278315
404.752561519933	4.863906910721e-08	10.7950026829818
404.804871298519	4.99543808427305e-08	10.8110119228162
404.855604280246	5.38021711530776e-08	10.8364282179904
404.910007897137	5.25479535655434e-08	10.874955180565
404.965418944783	4.06392909893274e-08	10.9253340258283
405.019609974211	2.92890009961274e-08	10.9885922699298
405.071277264523	2.24645726705776e-08	11.0618036235061
405.138746032412	2.42659561155768e-08	11.1755296730819
405.189567226009	2.75357578083786e-08	11.2762254735434
405.245940310651	3.54579354491767e-08	11.4042509328392
405.298406259365	3.82072542460589e-08	11.5383504877268
405.362214696993	3.62360732859661e-08	11.7085133376113
405.415914177071	2.96678052415044e-08	11.8767812874995
405.472368467705	2.36073441011584e-08	12.0657502882316
405.529047763778	1.70072369455307e-08	12.2665408915289
405.590517065099	1.35971995514039e-08	12.4910577450668
405.642048489731	1.27906995402828e-08	12.7103727756346
405.703997926977	1.38630879137848e-08	12.9615270715548
405.757345766459	1.6763949952562e-08	13.2067444125258
405.810813955274	2.08325938261843e-08	13.4627338412576
405.870390410135	2.48719850711367e-08	13.7398853842915
405.922212751304	2.64776648215104e-08	14.0071516777009
405.977723867784	2.51853899554943e-08	14.2886259079296
406.033132400775	2.22139281573042e-08	14.5732392657297
406.100257938514	1.96521110489142e-08	14.8828649078316
406.161214898334	1.75485768462745e-08	15.1798723972825
406.211833683326	1.60425695182196e-08	15.4462463050664
406.270685512938	1.51790951249565e-08	15.7289339354389
406.338169596331	1.49248321150264e-08	16.0197391992732
406.403390954268	1.51481075720314e-08	16.2926161201017
406.482208252392	1.55364658971682e-08	16.5727340181027
406.557747643771	1.54150735518849e-08	16.823423646475
406.624334085086	1.4718534407091e-08	17.0386203523217
406.68064308318	1.33247111883659e-08	17.2018568374876
406.751914640757	1.24823483893777e-08	17.3664595598231
406.810150053145	1.33258277255102e-08	17.4690158454652
406.874609674247	1.73863285922252e-08	17.5539396533605
406.941685785824	2.57582804169939e-08	17.6253619455189
406.993031807169	3.55017908294196e-08	17.6133739769852
407.056488912652	5.02098736201788e-08	17.6133683506245
407.115848688451	6.54563539326991e-08	17.5660132703306
407.17402105374	7.99702193892544e-08	17.4829800907129
407.226259033267	9.06830962098137e-08	17.3737945546303
407.287628708046	1.02617594458024e-07	17.2763310596648
407.360037345003	1.05256396711469e-07	17.1412592859553
407.418571895285	1.10620216111745e-07	16.9821123998181
407.476787223866	1.18318396246407e-07	16.8233913811531
407.548947558406	1.17618679645727e-07	16.629584085898
407.613460065185	1.08784419459717e-07	16.449454926627
407.685470020707	9.39220720309986e-08	16.2188962008843
407.751027302743	8.14009306097284e-08	16.0157900582522
407.807798186005	6.88999353280126e-08	15.7887910620569
407.85817187333	5.87061693948791e-08	15.5614544952701
407.92438856021	5.21987736571094e-08	15.3287335054364
407.98472791475	4.84145116958914e-08	15.0793674720108
408.047059448987	4.92146387284447e-08	14.8296536647512
408.098022275535	5.07633853244096e-08	14.5958849809642
408.149357581429	5.26726201841194e-08	14.3726513564955
408.200028642616	5.15463596755378e-08	14.1223594622779
408.262784090715	4.96983388472763e-08	13.9219054661599
408.322544707142	4.04597538897724e-08	13.7073702073838
408.384904484467	2.93806667911023e-08	13.4928469419732
408.445971588593	2.32598029607471e-08	13.2901813492996
408.498494925402	2.29003229400398e-08	13.1232472504843
408.54885902311	2.56680875674327e-08	12.9746348377232
408.600772270827	3.0372417687635e-08	12.8162380630336
408.65184376386	3.5636424740619e-08	12.6817626161051
408.703868610124	4.09676116650186e-08	12.5480442621633
408.772159556363	4.78423705943962e-08	12.4383218154511
408.83843613233	5.29892935664945e-08	12.3410280590373
408.899137733976	5.54411258541521e-08	12.2734566040361
408.970765252899	5.40068705138377e-08	12.2162232821941
409.031404842286	5.04449853221468e-08	12.1789691754619
409.102333477605	5.96092509864324e-08	12.1444441178823
409.169159084717	7.12961173267801e-08	12.131330377837
409.240874912318	6.65402399462014e-08	12.1264404220151
409.310790182588	8.18818396951318e-08	12.1416039019514
409.374050026403	9.94878186823249e-08	12.1635521648249
409.435235547484	1.10443716136386e-07	12.1922357503546
409.494524637142	1.15394347047969e-07	12.2264141261833
409.54807244186	1.16128477938149e-07	12.260403161923
409.615728072437	1.15881506654101e-07	12.3150347353531
409.672115700048	1.06539858125327e-07	12.3620291460147
409.735921123708	9.64145844974135e-08	12.4233595916363
409.80382512944	8.88200765756168e-08	12.4951020869002
409.870489941782	8.77177207854917e-08	12.5707716874573
409.922865996956	8.68918919350833e-08	12.6327617905927
409.984757666352	8.63457438402843e-08	12.7109084565369
410.046275338257	8.70758904707823e-08	12.7923056117035
410.099782434684	9.12322809635974e-08	12.8668996336195
410.163407166613	1.04835304032333e-07	12.9560161838485
410.215867339139	1.28856758135483e-07	13.0343038814987
410.275479097331	1.67436977500118e-07	13.1222189905426
410.345222217506	2.26278755287902e-07	13.2188331380901
410.416818642896	3.03656394199483e-07	13.3156324583532
410.476878572214	3.53657645468835e-07	13.3986702685207
410.528232274719	3.67873622042289e-07	13.4727116816165
410.593680320677	3.46986510159827e-07	13.54986770359
410.647584737918	2.99200828905869e-07	13.6065369158406
410.711469893445	2.37003359869408e-07	13.6461030963867
410.764376372737	1.8395995410489e-07	13.6663535058798
410.820638346749	1.46028901656499e-07	13.6916530909221
410.882446326373	1.13949810821808e-07	13.7116850630979
410.948379026828	8.40683555171117e-08	13.7120501828524
411.007977638559	6.00946010592123e-08	13.693657945216
411.062815882747	4.39571549800721e-08	13.6657643062467
411.116834280733	3.60009715473462e-08	13.6388816177043
411.170548496588	3.57786948850275e-08	13.5700871894282
411.224671053468	4.65875263789751e-08	13.5435719780596
411.289675847287	7.1744429422907e-08	13.52033505177
411.345360867974	1.09345338134484e-07	13.5052165462211
411.396195045142	1.48045401079608e-07	13.4733244197398
411.45864461648	1.77348653126749e-07	13.4886222175999
411.509646744465	1.63820853131816e-07	13.4925803886605
411.560352808535	1.27834448614748e-07	13.5063363019236
411.611644844367	9.39855976189641e-08	13.5253287536294
411.672574928401	7.32473070880573e-08	13.5842468810114
411.739040154752	6.45390456124667e-08	13.6475781138704
411.805973625153	7.12173860916309e-08	13.7173416483083
411.871903774382	9.24140476318258e-08	13.7763398060028
411.92582014338	1.22105780611721e-07	13.7876509739828
411.975937452286	1.5993259046146e-07	13.7835420698856
412.033465532799	2.17564708655778e-07	13.7805550822535
412.106404249591	3.13414788896052e-07	13.7883343724792
412.16293849724	3.9730767189788e-07	13.7404918736358
412.228231498466	5.24353634496192e-07	13.6918308609953
412.288866083691	6.38715878998708e-07	13.6336390638365
412.350294311174	7.23639364327315e-07	13.5598091733239
412.406036587882	7.34093111849596e-07	13.4719978930049
412.477887246626	6.79750227128118e-07	13.3843235038311
412.535120146223	5.17394488335423e-07	13.283444359736
412.602484305834	3.7386884000585e-07	13.1830914866372
412.670647546818	2.84160898308374e-07	13.0891819982879
412.736280508767	2.30955807954568e-07	13.0072207560043
412.800367672453	1.87873973404009e-07	12.9123621506317
412.851520315391	1.57277771714909e-07	12.8338927354856
412.903552701324	1.25388225647884e-07	12.7516531702778
412.955553730393	9.27225568698754e-08	12.6706313430836
413.011765598722	7.19505046206543e-08	12.6135692376644
413.073409380511	5.20203393441939e-08	12.5454089330004
413.139009141141	4.09445899515964e-08	12.4875051398733
413.1999458381	3.49417620657026e-08	12.4363071407117
413.252542964559	3.24702798519458e-08	12.3968029007397
413.312912550809	3.24173753094689e-08	12.3533805441148
413.38151994744	3.43007689037526e-08	12.3086714948528
413.433330949132	3.50896022687306e-08	12.2818460438491
413.48716213968	3.47731396944294e-08	12.2631962933508
413.542523534496	3.3747050337364e-08	12.242935133703
413.616471553812	4.25038716242075e-08	12.2530042657521
413.677025919848	4.5396474693064e-08	12.2628660723926
413.727698559614	3.71304417302519e-08	12.2790309353225
413.794109080423	4.18508756403211e-08	12.331111683049
413.849185779702	4.9677915211109e-08	12.3873266114962
413.901866456957	5.59061621797693e-08	12.4442026651001
413.962258505003	6.15299679315319e-08	12.5299448088001
414.030259876844	6.55187601126984e-08	12.6418349303881
414.100816140872	6.80734230933781e-08	12.7802922697721
414.1530545245	6.74945908818294e-08	12.9037824589508
414.205368090776	6.57688742777275e-08	13.0401854284066
414.263821026313	6.26121816249532e-08	13.1971036231841
414.321773126149	5.96835492618934e-08	13.3677295325422
414.375951961308	5.81767236525366e-08	13.5416088638122
414.427855075542	6.061714568903e-08	13.7213484018307
414.479025038622	6.8763055362819e-08	13.9114358913958
414.545879595547	8.24611654061688e-08	14.1445071323616
414.603447617629	9.22048462234747e-08	14.3671733446912
414.673494765477	9.78500274565209e-08	14.6194102935629
414.731437515995	1.00555344493113e-07	14.8526259640933
414.799226820458	1.02488452367517e-07	15.1050770482093
414.867501834631	1.0486274959113e-07	15.3590687046203
414.939997513141	1.07780123470284e-07	15.6175846978832
415.012766582288	1.10678065200297e-07	15.8711042664468
415.094456871784	1.13693226146931e-07	16.127876892857
415.170602987928	1.1395615566192e-07	16.3671393668811
415.23020598312	1.09304964838446e-07	16.5681443711399
415.281034907177	9.79135474427971e-08	16.7375207435851
415.345564536601	8.36622867288219e-08	16.9230127318468
415.398159507534	7.59172941957714e-08	17.0698115573332
415.460056619079	7.81043048382957e-08	17.2204244394072
415.52416340138	8.59345668206932e-08	17.3565470547274
415.575995219487	9.10489752631533e-08	17.454365530878
415.639907785384	9.05967241988548e-08	17.5387776976977
415.692728158756	8.66752121103794e-08	17.5921385532411
415.75375147424	8.05418694910632e-08	17.6234399967471
415.807213985052	7.38687983555996e-08	17.6059748242231
415.875233790776	7.02743766223203e-08	17.5787701108734
415.92726274147	7.05792298154344e-08	17.5331324982421
415.987395442351	7.55475654965951e-08	17.4479571956436
416.058069569091	8.85207483154314e-08	17.3422968342909
416.129402450968	1.07269019918823e-07	17.2280032852821
416.207739916532	1.29391277052356e-07	17.0600399344276
416.277436958278	1.4680818621706e-07	16.8917800259765
416.349401648704	1.55559022497732e-07	16.6801757709019
416.419780357814	1.48398959252552e-07	16.4229427410926
416.478248618797	1.27229997059753e-07	16.1421800845227
416.550431962444	1.03978602558888e-07	15.8721354041215
416.608611299519	8.06532279082277e-08	15.6162066466038
416.673491666198	5.91332809763701e-08	15.3168852046888
416.73967261647	4.69608913067934e-08	15.0396683611003
416.790474785487	4.05976454887281e-08	14.736163802483
416.844842059484	3.98961889127653e-08	14.4575622036632
416.903854722682	4.1654290769521e-08	14.171876141623
416.959206225204	4.36290029642534e-08	13.877574879075
417.009369963956	4.4773263722002e-08	13.5811311033562
417.066243487123	4.50930274197174e-08	13.3039000550776
417.1336271337	4.51758378286316e-08	13.0466258154914
417.191601561808	4.64860396731767e-08	12.7992631764909
417.245555293927	4.92640520074559e-08	12.5620237926353
417.297329216868	5.33385046742061e-08	12.334471252229
417.358617832594	5.99941548161498e-08	12.1020161719784
417.411587375726	6.65772941487039e-08	11.8979886940295
417.468269597487	7.46654698623159e-08	11.7183867559189
417.529725087253	8.35867794342599e-08	11.5316238442903
417.593984690709	9.23296121106142e-08	11.3818128453093
417.652807878739	9.76628852124158e-08	11.2453578681735
417.712791377584	1.00287580309422e-07	11.1217022446747
417.766579594961	9.63400002480448e-08	10.9955985561415
417.831176803607	8.87639509194929e-08	10.8810704848404
417.895411698558	7.6185942335053e-08	10.7851476681418
417.969056296263	6.0811265638377e-08	10.7105839419832
418.028960651265	4.79179023914069e-08	10.6645480603788
418.089174241092	3.8945915617415e-08	10.6342053965922
418.140381393426	3.09337021194322e-08	10.6062529648739
418.206609353259	2.86012042193887e-08	10.5844895925767
418.267200085219	4.09741736009987e-08	10.5818269749332
418.32905316866	7.29333695490243e-08	10.5859822846847
418.392340137017	1.27391885891107e-07	10.6007733962095
418.448768556052	1.79517743465566e-07	10.6189127714619
418.502331911314	2.1674182933867e-07	10.6413148252816
418.56851368324	2.30145826655943e-07	10.6797659799297
418.639511728228	2.2179433096389e-07	10.7308820586909
418.69981018362	1.90119770913249e-07	10.7796937337977
418.76922810189	1.49059460797707e-07	10.8444442161681
418.828279854762	1.08766890795149e-07	10.905723103073
418.895738563364	7.25306520231857e-08	10.9816206218871
418.963919958493	5.48749478098775e-08	11.0643314205566
419.040328613203	4.56476480060967e-08	11.1590105403109
419.119458520356	4.34984905448918e-08	11.2606985500833
419.186445000889	4.1470777299937e-08	11.3599746622495
419.242934356439	3.58025308269415e-08	11.4555841177513
419.29307819569	2.46773287558857e-08	11.5489291169363
419.36387454912	1.32007171484125e-08	11.6651518065294
419.422264393144	6.87845975521806e-09	11.7787225119806
419.488676061799	4.29896684389357e-09	11.9024269501397
419.543235692924	4.57777471896829e-09	12.0174851423523
419.593245335016	5.42833305764034e-09	12.1385043163906
419.647128919835	6.2777938177861e-09	12.2691923210886
419.702127147381	7.05919493231246e-09	12.4067525778227
419.759990554536	7.52829493832177e-09	12.5408065611764
419.815804953768	7.96900352980076e-09	12.6898754531272
419.867226739715	8.24730624381608e-09	12.8496175780496
419.925370049381	8.12281156785016e-09	13.0167097891243
419.992491164611	8.26431885046208e-09	13.2156547618033
420.044654297089	8.54009075602171e-09	13.402621470563
420.099377755537	9.28727363344441e-09	13.5972518769609
420.153487996189	1.13493837175212e-08	13.7924022543727
420.205653791625	1.49973769036091e-08	13.9849538940539
420.267994108157	1.7536242716291e-08	14.2150339932705
420.325339696458	1.35023898911942e-08	14.4312683911913
420.379055664491	8.20343722203126e-09	14.626867573277
420.42984182471	5.23004283329209e-09	14.8026147275417
420.486814015814	4.01937526928411e-09	14.9903113065087
420.547524007762	4.02353064081891e-09	15.1751032781679
420.615772327609	5.41715438934208e-09	15.3616743903468
420.667292306331	7.75288124915475e-09	15.4556217795236
420.721373774205	1.21460837588227e-08	15.5388293088961
420.788391085244	2.16610243967901e-08	15.6257495702443
420.850446804053	3.6706554506472e-08	15.6704895587696
420.906882249994	5.72449769926183e-08	15.6664235640252
420.97128328014	9.11497593975144e-08	15.6501757422734
421.02237349266	1.17217154225414e-07	15.5886236773669
421.091281853533	1.35499031283546e-07	15.5264345829789
421.156036350562	9.28119227994382e-08	15.435363118604
421.208651978498	6.73285911579658e-08	15.3285654407999
421.262755190192	6.04757337658432e-08	15.2285533413784
421.316518109613	5.98793405679239e-08	15.135428400824
421.370006008357	5.93561840240785e-08	15.0221273551751
421.423751884768	5.48832200791073e-08	14.9216680283107
421.490212383517	4.6021767119762e-08	14.8071661963804
421.548856913925	3.93256874311e-08	14.6884363466942
421.619651357302	3.57309593047806e-08	14.5874409088443
421.679322694716	3.2117044479729e-08	14.4679211159745
421.748933184429	3.07032907792291e-08	14.3664771282949
421.804160368427	2.93640169198286e-08	14.2520179072859
421.857110077049	2.92789033792814e-08	14.1519431573843
421.910042953419	2.91670651051064e-08	14.0292674445021
421.97794569951	3.45911908793532e-08	13.9380708463692
422.02939162669	3.78400676612147e-08	13.833392232099
422.093771473524	4.66172314258227e-08	13.7178876992047
422.148019802903	5.33516808449453e-08	13.6055942386331
422.20089592882	5.98564390304799e-08	13.4905908842207
422.255374833415	6.62288464331994e-08	13.3982466981081
422.311370103307	6.61266899466194e-08	13.3144802595385
422.379432423931	5.48951489860743e-08	13.2530122748079
422.440694622868	3.74979845703625e-08	13.21785628921
422.507149210991	2.31822085285205e-08	13.1842757121978
422.573941560417	2.04770882605449e-08	13.1828344666278
422.633515614462	1.29235186666911e-08	13.1828340791344
422.6898923488	6.87680305174044e-09	13.1930137208634
422.752949938225	6.84117912509668e-09	13.2387088960766
422.820934682791	7.52116257291788e-09	13.3023731029857
422.874314448411	9.75035208954485e-09	13.3567077062227
422.928879517021	1.56514999302535e-08	13.4282711509865
422.982255710884	2.61255362906505e-08	13.5130537788123
423.035480605032	4.13354682779049e-08	13.6051255620444
423.087656012353	5.87687155251717e-08	13.7016102683482
423.140190483738	7.44425348462902e-08	13.8142971764159
423.199335515495	8.26271577449338e-08	13.9536897623644
423.266030435249	8.1599646563413e-08	14.1187368525481
423.326080029603	7.04982124811271e-08	14.2765219749199
423.377983875275	5.9888132721574e-08	14.4234008527162
423.436347868825	4.79854562583979e-08	14.5899456728172
423.501508289153	3.53157774152109e-08	14.7731405347539
423.559151246136	2.36208641094231e-08	14.9424310367464
423.625139340135	1.60617348073084e-08	15.1290773384494
423.687233401607	1.13720231861197e-08	15.3069867856233
423.748633290639	9.55896907008714e-09	15.4812819314221
423.802730426939	8.48657025208367e-09	15.6378316023546
423.876223800747	8.15544485506045e-09	15.8226896877765
423.936772553946	7.98476775675784e-09	15.9825854428966
424.003921177608	7.91038638422782e-09	16.1465188817212
424.065962338799	7.93241839426134e-09	16.295737043545
424.11807498686	7.99929838237498e-09	16.4220735353575
424.178034098332	7.6441275808447e-09	16.5503179161902
424.243487559811	7.1273514681533e-09	16.6753895305452
424.301728559248	8.84879616254942e-09	16.7752211446088
424.353124867965	1.45159740797109e-08	16.8456180530798
424.413480632419	2.5669000515006e-08	16.9171085289103
424.48560078053	5.1021547917598e-08	16.9830075735169
424.539780166141	9.69618537876769e-08	16.9788242368512
424.604308884308	1.73578355365504e-07	16.9394462790066
424.66443458214	1.80389018561437e-07	16.8860615316425
424.722904867366	1.255984582413e-07	16.7699379574121
424.777622634348	8.69885432040766e-08	16.6468401880603
424.828170931426	5.79378161483844e-08	16.4629797692347
424.885182313204	3.89641824295204e-08	16.252526757474
424.939205735389	2.57483354125566e-08	15.9926109529123
425.004027992467	1.74392125659963e-08	15.7098882321051
425.05862549397	1.25927876157017e-08	15.4280110387809
425.114858903796	9.52373031545732e-09	15.161215254974
425.173390376829	7.26548809385547e-09	14.9055289159314
425.234648871304	5.60429640962989e-09	14.5914787400484
425.284762262846	5.17645547225079e-09	14.2950689955097
425.339316102306	6.11753077354041e-09	13.9832846801715
425.39019803869	7.60564955191614e-09	13.6962636690812
425.44067022756	8.25429560049843e-09	13.4239939373089
425.499410704391	7.86770179954995e-09	13.147931579573
425.551526992207	6.89493538627818e-09	12.8752744644253
425.604143055852	5.92187179371494e-09	12.6059488009797
425.664554946006	5.32894891906676e-09	12.3512931099117
425.728551966875	5.31821378202515e-09	12.1164022241597
425.782592357573	5.8192875345076e-09	11.8804883899264
425.848346238441	7.85101609591081e-09	11.6474715399986
425.911917758414	1.18672824848834e-08	11.4506826503338
425.974146663185	1.86090256569465e-08	11.2628936384909
426.030611484031	2.8030411594246e-08	11.0899761027421
426.085735048369	4.15963991619612e-08	10.9341435106524
426.139834563615	6.04230899160969e-08	10.7773068294195
426.19527281075	8.69692111696765e-08	10.641823350548
426.265377761054	1.34352069729039e-07	10.5253462967679
426.329362205688	1.61658301236773e-07	10.4255650301722
426.381139129137	1.37149733302792e-07	10.3279870037518
426.433298438756	1.10422643647872e-07	10.2379969801237
426.492825442513	9.23999924494278e-08	10.1526605379041
426.555214473555	8.48738628382443e-08	10.0990591619514
426.608375520285	8.06488807774016e-08	10.0513865527286
426.671623959762	7.88129564476038e-08	10.0010229735365
426.743126393936	7.86271174165325e-08	9.96580566403959
426.800577960781	7.87020939786998e-08	9.94275664124713
426.866306064134	7.83504831164722e-08	9.92231142276671
426.93363855572	7.74440630624545e-08	9.91338147210646
426.984410911982	7.54379241154698e-08	9.90301495211568
427.051358275818	7.91829555650108e-08	9.89989482052994
427.11639982405	8.71963533332333e-08	9.90245897943831
427.179717536617	9.49515620034388e-08	9.90871807661673
427.234973384091	1.02439516844988e-07	9.91704351688435
427.291470705173	1.13002411227608e-07	9.93021897879104
427.356462031194	1.33504891460499e-07	9.95412340721583
427.433956148334	1.81822641493978e-07	9.99706887589435
427.501505216438	2.59038686577437e-07	10.0452024145537
427.582954988536	3.63815108993745e-07	10.1203095768905
427.646530674549	4.05858299825204e-07	10.1932222653472
427.703093268623	3.45116575861898e-07	10.2699882091452
427.759032356341	2.77644937179561e-07	10.3580029565745
427.818691157675	2.20749339628257e-07	10.4641971757426
427.872502103691	1.78358429464821e-07	10.5748611370773
427.934266271742	1.26493219187534e-07	10.7106659496181
427.992201331777	1.0704108605471e-07	10.8557877993337
428.055918808016	8.15887142170755e-08	11.0234811588896
428.116810491907	6.47009722888766e-08	11.2031310788517
428.175828801042	5.18399889255959e-08	11.3953600055162
428.227858980784	4.4483707357521e-08	11.5902681102122
428.292099235402	4.2478206770896e-08	11.8182727460775
428.356823141476	4.40353485086251e-08	12.0613649183731
428.423069794337	4.86407851378818e-08	12.3204653110354
428.478384901963	5.40409339918583e-08	12.575140686189
428.539743889419	6.01092161481822e-08	12.8505502552425
428.591526857832	6.54369579224383e-08	13.1167600219128
428.642515375461	6.88735690633321e-08	13.3877153105429
428.694771213444	6.72774820283603e-08	13.6659765483073
428.74574874702	5.73451745033574e-08	13.942793348304
428.796444265625	4.70512156938541e-08	14.2214079257456
428.859610979726	4.27156675092549e-08	14.5292629712908
428.922454949551	4.82292289783241e-08	14.8341077077871
428.991059747116	6.1171724010563e-08	15.1449916259755
429.047447238773	7.51270860596172e-08	15.4175290979251
429.108488481845	8.96095662737584e-08	15.6908985317803
429.178504015947	1.06066814843048e-07	15.9670425078921
429.25819119219	1.2600556265375e-07	16.2368260507328
429.321533397715	1.45640029524486e-07	16.4420107505062
429.383297359737	1.67748561759012e-07	16.6196386762805
429.435596912335	1.88313555979123e-07	16.7313500062691
429.502504497993	2.19537215158849e-07	16.8531090854497
429.555295106662	2.33303849496478e-07	16.9056753410927
429.615920358771	2.1032579413846e-07	16.9429548044684
429.684919047431	1.47816238283357e-07	16.9687627379853
429.737738715247	9.53842501190479e-08	16.9316374279227
429.804834074385	6.81668032953292e-08	16.9031122216518
429.856606584579	5.4445110042436e-08	16.8089623142948
429.907309687914	4.9777350152093e-08	16.711063370727
429.962296898491	4.61089508275728e-08	16.5939360644361
430.017953961843	4.11345957310722e-08	16.4703850063816
430.0863881883	3.64392639024771e-08	16.3563661764448
430.14873418308	3.59230104728877e-08	16.2175366520071
430.199353825694	3.96788328438925e-08	16.0613453665112
430.257565713206	4.56251601477075e-08	15.9106999759289
430.314276306147	5.04549577468077e-08	15.7690638222705
430.367978773716	5.44021324712951e-08	15.6054438350171
430.435947221836	5.95009583573281e-08	15.418441345479
430.494878082396	6.36459386916181e-08	15.2595939534527
430.564369249427	6.96518573595997e-08	15.0779200996998
430.630065714037	7.58548083379482e-08	14.9033531654949
430.693983280519	8.24797699015777e-08	14.7325563570432
430.754218539578	8.8732657959606e-08	14.5718548530403
430.818422588185	9.52521311306618e-08	14.4259661867511
430.873191137558	9.9483007070256e-08	14.2659411188264
430.941493420408	1.04617107794053e-07	14.1229393610679
430.99318482319	1.04361182708472e-07	13.9587583440717
431.047400525752	9.90893850870789e-08	13.8261756692139
431.104470534156	7.96105948572666e-08	13.7008594328849
431.156224086092	5.33150572715868e-08	13.5792522334525
431.216049725211	3.37710400352005e-08	13.4697023258976
431.270865218871	2.31818058935482e-08	13.3913933421748
431.322567451984	1.7202226713454e-08	13.3137515898282
431.383019277735	1.54155757085317e-08	13.2610907580717
431.448116471029	1.48638005660082e-08	13.2251461832288
431.502145693011	1.6214226510072e-08	13.1806194741044
431.569434974667	2.91260492927049e-08	13.1710565656207
431.619955645145	3.90681346142182e-08	13.1560332487298
431.687181105637	4.5859827398683e-08	13.164424694145
431.751863307273	6.10643431883616e-08	13.1824888561363
431.812645927791	9.28590491278738e-08	13.2181761725421
431.881917120501	1.15849653607344e-07	13.2704990155956
431.933888570468	1.12728664546847e-07	13.3103872352585
432.000679722668	1.05550064924475e-07	13.3871768767524
432.056413423473	9.7750623326328e-08	13.4575657329103
432.110099113494	8.99467133175921e-08	13.5318316183705
432.161350119897	8.27257918433976e-08	13.607488838745
432.225271133971	7.60563014853219e-08	13.7119568641472
432.284377166878	6.73254497477586e-08	13.810938893601
432.354057759	6.02720749994151e-08	13.9323278843343
432.406208626545	5.57778782539964e-08	14.027002445872
432.472282285019	5.17667400237355e-08	14.1475865133997
432.539470477629	4.72692303583496e-08	14.2706645110697
432.606917063501	4.35807647839125e-08	14.3944807959517
432.666422124649	4.40287736082158e-08	14.5074669443406
432.7313939643	5.00405001540107e-08	14.6276421554951
432.792438827604	5.99402959050792e-08	14.7419779233815
432.84459753754	6.46556437095912e-08	14.8428101832521
432.910128743528	6.18176356582424e-08	14.9588849455144
432.967694381503	5.43615345257041e-08	15.0621647229234
433.041709825178	5.62819825434101e-08	15.1781933006944
433.099702491254	6.77185260400526e-08	15.2692889781484
433.165165735207	1.09821573802897e-07	15.3570468585378
433.233326104701	1.47800412504937e-07	15.4325964445835
433.307882531827	1.23065126207121e-07	15.5020812841191
433.377046604442	8.64884726205834e-08	15.5474604681187
433.448429006545	5.63525218721455e-08	15.5527355017134
433.514201001352	3.9534335493419e-08	15.4882491404177
433.578137505232	3.59592329200733e-08	15.4079071149042
433.631523098189	3.74576406813586e-08	15.2426169909879
433.698542199815	4.05925123814581e-08	15.1024168270994
433.752441188858	4.24787804903857e-08	14.9532458353353
433.814459870367	4.23159591058631e-08	14.790409952143
433.87777194485	3.88363354991705e-08	14.5979317664686
433.94446548362	3.29108628260674e-08	14.413680148427
433.994473654913	2.40249874982702e-08	14.1871809513853
434.059083868781	1.6126877845194e-08	13.9759827346722
434.126566009524	1.03122344511593e-08	13.7527986500366
434.182578947603	7.93436203431435e-09	13.5330075750015
434.246109946746	8.58461197322468e-09	13.3286809789482
434.297245525589	1.09826576927964e-08	13.1382828335371
434.350541186719	1.4792546045451e-08	12.9385097648296
434.401870142156	1.94386827457128e-08	12.7490693738129
434.451895678563	2.46835797998871e-08	12.5699138511727
434.504816349862	3.0907503515801e-08	12.4192465014325
434.571417602958	3.88981302023663e-08	12.2850729188621
434.628977750808	4.46532015977674e-08	12.163025737245
434.694602772421	4.89367188789764e-08	12.0554835212441
434.747282880548	5.04075198168742e-08	11.9404021501659
434.806526297193	5.07234473217757e-08	11.8360352781639
434.866290305711	4.99009967782759e-08	11.7351392101492
434.920564182676	4.79674343016294e-08	11.6232155234841
434.971118476168	4.48755456585407e-08	11.5149123945065
435.036214968871	4.35519021170775e-08	11.4098211877164
435.089147167616	4.60536270170649e-08	11.3166366024713
435.15144651032	6.70895617348391e-08	11.2243594511658
435.204614097287	1.00781829881236e-07	11.1294661301276
435.270438578971	1.89520423586516e-07	11.0338112859984
435.336349859601	2.8776969859114e-07	10.9560508075987
435.388968814275	3.28762213501062e-07	10.8856405181154
435.44050019819	3.45395792789372e-07	10.8311954102312
435.495602131843	3.4951897306161e-07	10.7675284249426
435.561212083521	3.50379348297795e-07	10.7243599107939
435.626630596906	3.50319060633637e-07	10.6790937546416
435.690137173581	3.5133345420749e-07	10.6335251481009
435.751395547943	3.43955136838214e-07	10.6075364689266
435.805296425288	2.4176557445202e-07	10.576812033192
435.869122609104	1.4648060387965e-07	10.5614791294624
435.921312310693	8.47110485419693e-08	10.5501949858988
435.981383065059	4.80370945092498e-08	10.5423778312213
436.052415982382	3.84005639172278e-08	10.5433998479853
436.131131945346	5.54258727788046e-08	10.5554380789569
436.182578042721	6.54200716893448e-08	10.5665607204768
436.283459289365	7.87816627670175e-08	10.6296555646185
436.354854989915	8.00460306458706e-08	10.69224075824
436.412111477155	7.50925512700516e-08	10.7554438125055
436.46222262837	6.72355706933393e-08	10.8218571398279
436.515434900698	5.58647592024277e-08	10.9051815446825
436.586394752949	5.74244355405547e-08	11.0335254144477
436.650705680268	6.22699235196069e-08	11.1708546423642
436.705505407581	6.54005654288188e-08	11.3091888949746
436.7739309716	6.46122172270237e-08	11.4864568956904
436.825934195269	5.64646948878041e-08	11.6520310146449
436.876702778519	4.38633087106599e-08	11.8272325279119
436.933088480387	3.44303391969573e-08	12.0296054593723
437.003829919744	2.52116354862019e-08	12.2664389734942
437.068407720965	2.16628593724122e-08	12.5124346042052
437.134235442036	2.11011580713302e-08	12.77265786522
437.184765129711	2.30816333137721e-08	13.0128428672774
437.235191097067	2.72040873129885e-08	13.2619786613003
437.28958094567	3.27604000415613e-08	13.5276343226263
437.356435474243	3.82884629073085e-08	13.8248534432749
437.423647104414	4.01033900009655e-08	14.1285762227968
437.480799046594	3.51731372300405e-08	14.415840653216
437.547034211125	2.76805675136543e-08	14.7226494658448
437.612502519589	2.23509572576036e-08	15.0272669149244
437.674305811901	1.75793852835677e-08	15.3208545183435
437.730268126832	1.51757499557766e-08	15.5943420474804
437.795522368119	1.3137348851565e-08	15.8812348483794
437.848827526996	1.2059912385127e-08	16.1264325991691
437.909623420232	1.18764878775432e-08	16.3791255041471
437.979584917122	1.29646749628027e-08	16.6328296819577
438.045573362961	1.53639663534633e-08	16.8607722867116
438.101465544688	1.74435854549104e-08	17.0362914009665
438.172038398142	1.94685852898385e-08	17.2270187342375
438.228302501167	2.05772408694055e-08	17.3593506075681
438.292677641543	2.27869669008818e-08	17.4883941648989
438.358813997869	2.6484576352957e-08	17.5802452447821
438.408937937	3.08748834586309e-08	17.6119945351261
438.459264433989	3.69935670323521e-08	17.6070252538691
438.526049018329	4.79815342137439e-08	17.6272943130962
438.583089304908	5.60753172907784e-08	17.583437051529
438.633545629762	5.9469004218347e-08	17.5033548862756
438.701532522961	5.85097272783938e-08	17.4165732426917
438.769898741072	5.40136218950666e-08	17.3161276356855
438.836239230237	5.08884022900722e-08	17.1818063941962
438.905149255373	5.37241609948893e-08	17.0348754397014
438.962687613284	6.06106903296324e-08	16.888213535839
439.031745509765	7.10631834358555e-08	16.7022928492263
439.090682595303	7.68952886970936e-08	16.518175787978
439.154730363414	7.62026409200174e-08	16.2940293433894
439.216754459349	7.13222454388545e-08	16.0876041556999
439.27551686615	6.35139153311776e-08	15.8585214297765
439.328515351376	5.55487271879579e-08	15.6172922901629
439.399717151564	5.3234759929046e-08	15.3610226720136
439.452539230685	5.23121837212994e-08	15.1072168865948
439.522976432628	5.97660249778441e-08	14.8502290882869
439.580919218771	6.54178786035196e-08	14.6015395315419
439.639646218037	6.95050736088012e-08	14.3593253478275
439.693853094918	6.72598838560609e-08	14.1441900632567
439.747197187928	5.61131545829074e-08	13.9064901945685
439.80528432915	4.27507258059856e-08	13.7053450718779
439.861918976374	2.95039789332928e-08	13.4955882156844
439.916112100077	2.28050387121744e-08	13.294053896848
439.979062900541	2.36955671116593e-08	13.1038432953233
440.029205867733	2.76167464750817e-08	12.9542015051084
440.08415980492	3.39784120989623e-08	12.7907196180095
440.134410871373	4.01659316045744e-08	12.6368150254654
440.188969741633	4.68612714526007e-08	12.5190201078303
440.248117430145	5.296075987095e-08	12.4061592044909
440.304508639787	5.63732666503484e-08	12.3268027646353
440.370934473373	5.60574363857689e-08	12.261459432484
440.421176228228	5.05565078949141e-08	12.2028301935329
440.477081924127	4.84024567236875e-08	12.1607104531855
440.537040734254	6.40982960366836e-08	12.1284190568923
440.601506820304	7.1446449142401e-08	12.0979793150124
440.658073428909	5.66012562794916e-08	12.0844663613793
440.729792455725	5.32449847360021e-08	12.0892607595649
440.789374778429	6.68206898887673e-08	12.1038894068163
440.859323814759	8.4867952189534e-08	12.1343982409666
440.910886246061	9.28407924556163e-08	12.1563485327463
440.978136685664	1.03854613997393e-07	12.2029849218023
441.043910741827	1.1231067431157e-07	12.2558282064684
441.097755442084	1.11805480572327e-07	12.2999004031169
441.153845751981	1.10872627475391e-07	12.3524439970253
441.220236897213	1.04598041635736e-07	12.4226559296764
441.28501426696	9.91226409716211e-08	12.4964508596743
441.350333245318	9.20849840801533e-08	12.5756389630618
441.400955396205	8.57312158664215e-08	12.6398627490306
441.462105013515	8.25283794011007e-08	12.7214262915635
441.515589813882	8.15406036460863e-08	12.7965820471346
441.578742754108	8.56066318073352e-08	12.8859945409767
441.630427329916	9.61244333512127e-08	12.9642305577957
441.690661018068	1.19466979044048e-07	13.0541941061481
441.760636109526	1.66845562306754e-07	13.1531409663908
441.829760657517	2.44285092553237e-07	13.2506762592474
441.901176391488	3.48807049216083e-07	13.3483326507169
441.978748091455	4.30014257391645e-07	13.442917645718
442.047159653098	4.54644595624058e-07	13.53057537934
442.105700383561	4.03118216875628e-07	13.6010329854764
442.172100405228	3.08845980127426e-07	13.6529244446913
442.232688397686	2.06919201556991e-07	13.666599226167
442.291966230187	1.60301655009305e-07	13.7054963046864
442.352028020191	9.29643899765836e-08	13.6255844208671
442.40455114628	6.0056745559185e-08	13.5700319087263
442.457422102089	4.2236200657986e-08	13.5365824571092
442.515064359519	3.39005476188534e-08	13.5208548792737
442.573598438652	3.31644980668086e-08	13.4937965071633
442.644001284727	4.46460906118507e-08	13.4362589335045
442.709986718049	7.22206885219608e-08	13.394912851782
442.767117983432	1.10850313896267e-07	13.3731970881829
442.834514155378	1.59195207205529e-07	13.3529902570458
442.898424084147	1.93476270948384e-07	13.3687075416908
442.949414596212	1.83126821906231e-07	13.3763399471047
443.002709619308	1.42767894858274e-07	13.3901471920647
443.064754378121	9.96577720220419e-08	13.4175496206563
443.125989271049	7.45181396182923e-08	13.4549259858617
443.184568325838	6.62520171761372e-08	13.4871444835164
443.251697849582	7.47678536729805e-08	13.5490967755866
443.308835888142	9.47518303231218e-08	13.5776218614712
443.375536451904	1.34701372008692e-07	13.6128117717608
443.443790358213	1.97032488969411e-07	13.6239553490224
443.520650398692	2.97417683774263e-07	13.6271451364686
443.595659565419	4.29704567504649e-07	13.6061212642039
443.680443911055	6.05439513695341e-07	13.5642758184333
443.751154043856	7.03890214316877e-07	13.4907746763879
443.81026908136	7.22013475765639e-07	13.4057045690778
443.860276524587	6.89776775814311e-07	13.3200329465991
443.923088259504	6.18154511998121e-07	13.2267486038619
443.974389126062	5.26749210951416e-07	13.142148967234
444.032450642128	4.182876628319e-07	13.0508200350323
444.094082740815	3.26940469296869e-07	12.9525340743847
444.160359512394	2.79049018530829e-07	12.8583653958877
444.218367983164	2.57212554467536e-07	12.7765831764834
444.284076547187	2.44502028621865e-07	12.682078977739
444.337078327553	2.21872721189416e-07	12.6060001170832
444.389823725343	1.86835200440923e-07	12.5237937769695
444.449023903098	1.47771436680289e-07	12.4438570977214
444.509359079047	1.17214859002434e-07	12.3886697725815
444.563016581559	8.8238448494807e-08	12.3370726663471
444.625398582342	5.9893372809825e-08	12.2702938372577
444.700293806794	4.45399035499831e-08	12.2227177664286
444.758799951051	3.61367499116787e-08	12.1879291076473
444.826051322745	3.06044185036383e-08	12.1437888381369
444.906113355264	2.81291564566503e-08	12.1173872225314
444.97744047938	2.6469003876842e-08	12.1053865976183
445.032698477045	2.95591291907873e-08	12.0945037989385
445.102472512103	4.18141438431332e-08	12.1200665985416
445.158549016363	5.25240211031063e-08	12.1384541671792
445.223328828211	5.62327010782741e-08	12.1900115241273
445.275110730145	5.33652883672533e-08	12.234976110807
445.328231778179	6.46410316161339e-08	12.2963589718211
445.383117730686	7.5089544493245e-08	12.3762488592235
445.434928127633	7.9444539443186e-08	12.4671166000804
445.493998976312	7.82755764533963e-08	12.5745599991249
445.560688746031	7.73260370205607e-08	12.7204318939355
445.617782402052	7.33203219355212e-08	12.8555797134137
445.682608806223	7.00913114005916e-08	13.025430296177
445.739113919513	6.71613003279773e-08	13.1930328168621
445.795706671988	6.58982488352384e-08	13.3748178035598
445.849526515846	6.76906416755645e-08	13.5611664540813
445.915640355871	7.61291842850657e-08	13.7806995704797
445.96663207647	8.81098598716955e-08	13.9767289694877
446.028630427722	9.7737485127516e-08	14.2065831474423
446.08144027471	9.72703408572648e-08	14.4184099629601
446.142042053192	9.50139283584286e-08	14.6564702029441
446.204494892225	9.19093432005187e-08	14.899361996809
446.26651673857	9.02193456863305e-08	15.14256330793
446.323825353702	8.92147316952685e-08	15.3734199543332
446.388489514147	8.91448425829861e-08	15.6164726616921
446.452797439192	9.00371512160818e-08	15.854305811447
446.517656546443	9.08218960298822e-08	16.0865972477465
446.574587796044	9.15785435691509e-08	16.2957220381546
446.636245203453	9.09382485825237e-08	16.5069681631616
446.689510014881	8.73825135479368e-08	16.6906615328054
446.755617958203	7.99023669242846e-08	16.890347821286
446.810643143712	7.17719619636349e-08	17.0563120094157
446.873664082567	6.20185735074723e-08	17.2222984924465
446.925726632379	5.86099524759958e-08	17.3526498759356
446.994045348554	6.22050924843868e-08	17.4906127762942
447.059672307612	7.13851446323969e-08	17.6138071723919
447.123334270576	7.96099274938896e-08	17.6987624671476
447.187720965282	8.32106777947861e-08	17.7586867874323
447.244367107464	8.39868672039359e-08	17.7969316427404
447.312268062822	8.42502799758833e-08	17.8220900774525
447.371863256409	8.31846150203036e-08	17.7900734501546
447.437851425322	8.67594684476396e-08	17.736234987658
447.48801961873	9.31361076469269e-08	17.6354252371824
447.542169053985	1.06051081926996e-07	17.5494436813155
447.603575293922	1.25080612863649e-07	17.4164210410869
447.663213672651	1.45476115767282e-07	17.2778968811889
447.730090878596	1.65823522162311e-07	17.0921364745577
447.782090184757	1.75360640884059e-07	16.9127192736079
447.840957823531	1.75914508254838e-07	16.6921324743382
447.906972375927	1.61719515275827e-07	16.4319327832773
447.964940762569	1.33978026110727e-07	16.1564536684976
448.015066326491	9.98976351910461e-08	15.8636769594167
448.077776231986	6.92601538538274e-08	15.5512431764973
448.139486596303	5.05365960825953e-08	15.2459494960188
448.200717022478	4.11761946347719e-08	14.9570942472299
448.265864161121	3.79284019744054e-08	14.6517871126149
448.332700876023	3.8434665693119e-08	14.3591906538602
448.396237351283	3.92473431851712e-08	14.0728518942282
448.451286841836	3.9368117440906e-08	13.7894759072487
448.514397119024	3.94261005479548e-08	13.53037472481
448.580877722161	4.09576335723755e-08	13.2785756916074
448.646067601413	4.47171672206599e-08	13.0251801650036
448.71333983469	5.03233828984851e-08	12.7808914669067
448.774547584795	5.65738197279884e-08	12.5294765109812
448.827749300671	6.3237707063419e-08	12.2961743185844
448.887611922717	7.24672043735654e-08	12.0927682117383
448.949692233193	8.23939466712646e-08	11.8880828365218
449.009394441285	9.05824154763867e-08	11.7043069856826
449.064651325232	9.59273142740541e-08	11.5588813666059
449.127921759948	9.98466949346372e-08	11.4239211924477
449.200184401981	9.9047074900126e-08	11.2906900441775
449.274610957207	9.17971019245602e-08	11.1764484011696
449.328023684366	7.89076812117049e-08	11.0808282076158
449.379838291031	6.27186193707761e-08	10.9911761034243
449.453577034197	5.01166163140925e-08	10.9346336504184
449.511878341149	3.90484503240186e-08	10.8810215529387
449.571407238255	3.16757447431671e-08	10.8434418710491
449.638002711406	3.25591827119996e-08	10.819090252395
449.689299045273	4.19013962359248e-08	10.8070382999187
449.742794655911	7.08562497880222e-08	10.8053593848162
449.810695552895	1.28594417119383e-07	10.8231995381756
449.878418703478	1.82751092865376e-07	10.8503893171014
449.935901353008	2.09890574255655e-07	10.8775330946309
449.99460809511	2.06943972011157e-07	10.9114658772357
450.048009476273	1.9162493382571e-07	10.9464443792461
450.114798662075	1.6214411499602e-07	11.0005106006328
450.165733442474	1.26532139568392e-07	11.0446021974905
450.222838755045	8.88981001557501e-08	11.1008850062255
450.281723999937	6.72113346894081e-08	11.1647813051442
450.344894397789	4.93606553195648e-08	11.2386983730491
450.410136609457	4.60299756292184e-08	11.3200754178477
450.469856522891	4.52710841346881e-08	11.4015910821537
450.523932727054	3.95549281182507e-08	11.4820748338304
450.576418165692	2.91007812484963e-08	11.5652470557311
450.639398047755	1.9942734311886e-08	11.6633917720457
450.690724703835	9.76833199535009e-09	11.7536031474708
450.749462437107	3.29127793067831e-09	11.8512216281258
450.815528785867	1.99406619511456e-09	11.9612136524546
450.871275794095	1.95038147376158e-09	12.0610629838949
450.937870603436	2.10008653903877e-09	12.1615091870814
451.006248000497	2.48883742892859e-09	12.2695658289791
451.059493119885	3.22617206716495e-09	12.3820130789201
451.125673627542	4.21918080250993e-09	12.4996212673563
451.191489285627	5.37180109891378e-09	12.6393529742649
451.256032674614	6.2139865020703e-09	12.7803448432559
451.311704272409	6.75991359795136e-09	12.9350847996075
451.380997225748	7.29007768878562e-09	13.1176827961962
451.43970922305	7.98474716248538e-09	13.297386375278
451.493731980565	9.18956909582726e-09	13.4811018187434
451.545035415175	1.13318732124043e-08	13.6599761666474
451.599251769687	1.41137677200299e-08	13.8468501502533
451.654878108281	1.31479354920807e-08	14.0464848257205
451.721608668677	8.3078684116267e-09	14.2679489450381
451.78082649066	5.34222586935664e-09	14.4731638153614
451.851847237145	3.95053163987686e-09	14.7005611996212
451.903974057964	3.46625221567152e-09	14.8602080508932
451.969541517272	3.85897652263164e-09	15.0409363198502
452.0293871962	5.31806843098178e-09	15.1899784890298
452.082842848025	7.77279813419059e-09	15.2840228427497
452.147584886193	1.31546285147534e-08	15.3953546874717
452.204415033222	2.1233614395802e-08	15.4454853787142
452.261764983243	3.42226160195138e-08	15.4676037086623
452.319054273848	5.36190823685643e-08	15.462755789777
452.372773603784	7.79347582822095e-08	15.4316249823584
452.424602933606	1.05062795105156e-07	15.3735561068425
452.492311049139	1.27132434049967e-07	15.3153749831253
452.560435187296	8.87969913793285e-08	15.2368500992366
452.613549110518	6.02200207472889e-08	15.1463805882312
452.668841744619	4.67636995533578e-08	15.0448566439403
452.730041486552	4.27024350930818e-08	14.9491194038615
452.781001744569	3.79508592673912e-08	14.8336232143427
452.833568193715	3.2195948342202e-08	14.7290580437989
452.899119989183	2.53280826138746e-08	14.6126139723793
452.956933445403	2.14628796132672e-08	14.5107973344318
453.027731423926	1.94194592187328e-08	14.3856687545332
453.088913413289	1.85306281329855e-08	14.2632185721531
453.139845650796	1.79669821575047e-08	14.1435225094314
453.203440204101	1.91685143715652e-08	14.023509365694
453.265855404656	2.16132255939059e-08	13.9176862680102
453.31817805861	2.37703302428212e-08	13.7949406613341
453.371731018098	2.89636049778584e-08	13.6883935809121
453.423973244457	3.61262474793722e-08	13.5741258665634
453.483645063497	4.92446355197638e-08	13.4947498785361
453.53625183383	6.08998982893628e-08	13.4110415028572
453.590432362711	7.3830170605634e-08	13.3203248161539
453.648350488982	8.73937395756212e-08	13.2418229556338
453.707202858515	9.29877460451452e-08	13.161676032972
453.770599110508	8.77033775994444e-08	13.1190769312947
453.821423648126	6.42212146942855e-08	13.0680927064005
453.873129461959	4.02647709222081e-08	13.0191261708929
453.933252376721	2.76905559397832e-08	12.9998303102766
454.001665313486	2.53105540566906e-08	13.0108522754489
454.064886619613	1.63833701144406e-08	13.0177722406428
454.132590676856	8.08409846819709e-09	13.0465683234735
454.188291832294	7.82225207461399e-09	13.0770539862621
454.264567866549	9.45353042600549e-09	13.1459352459433
454.315177247578	1.33628115227473e-08	13.1948907003449
454.38178928854	2.37432044471837e-08	13.2869395122796
454.443185995794	4.00161400283946e-08	13.3915158255761
454.505217830999	6.07481245021454e-08	13.5069716452651
454.561912035767	7.90650613414972e-08	13.6237789632731
454.625946880796	9.20435194242423e-08	13.7682318054208
454.677889880054	9.16176904272499e-08	13.8961519255144
454.739306510837	8.74692240090494e-08	14.0566146296401
454.806802134569	8.21736108315124e-08	14.2380768018246
454.87493834158	7.15014729329664e-08	14.4241768063534
454.939907868309	5.7106396090616e-08	14.6071935663805
454.998584003943	4.24832929700115e-08	14.7791739168767
455.071700459665	3.1394189723463e-08	14.9764496290291
455.145631126216	2.21242342941837e-08	15.1711777551392
455.206901156137	1.55673917076217e-08	15.3423923699347
455.258980594195	1.17355133025102e-08	15.4921548056215
455.325587168438	1.06069423889829e-08	15.6649189736858
455.379166895964	1.01611199763493e-08	15.8101627316934
455.447054193461	9.85655197697194e-09	15.972831029564
455.503026541418	9.88582713306616e-09	16.1106832012176
455.560915371424	9.94117599467605e-09	16.2443423134941
455.617678393421	1.00492552670256e-08	16.3645158602254
455.685859529235	1.09750720864657e-08	16.4942040600217
455.748080365039	1.60374503819859e-08	16.6025861066945
455.803367986512	2.4437789008194e-08	16.6717369577003
455.869634863606	4.05832762933431e-08	16.7288271775908
455.923340393952	6.99743994046701e-08	16.7601299072066
455.986113111156	1.33998071715803e-07	16.7737585922918
456.049473756751	2.13256903925098e-07	16.7721703411835
456.12644124829	1.94611317956316e-07	16.7115434183293
456.183180663803	1.50035597536172e-07	16.6488538073376
456.249326747928	1.07087689600568e-07	16.5435959929185
456.318004541564	7.60193848439602e-08	16.4017748913045
456.372916498446	5.39669187730461e-08	16.2075118231906
456.434547615332	3.96928573501834e-08	15.9833665516199
456.490804233657	3.09458661833107e-08	15.7493113650217
456.551043531785	2.51506852308439e-08	15.5163781349965
456.601296529143	2.0678784746918e-08	15.269620195444
456.670981683157	1.70886375240679e-08	14.9832194890273
456.731260988205	1.50591673897062e-08	14.7181354488555
456.798223064438	1.47694726846605e-08	14.4247298890926
456.84881283915	1.64400130195683e-08	14.10959319584
456.916074972298	1.83618013734026e-08	13.8176723161718
456.982016066035	1.79115368585918e-08	13.5057627832437
457.036816739882	1.62567304589899e-08	13.195828339008
457.10098904017	1.4791639715258e-08	12.9200441974194
457.151098357747	1.3284318706621e-08	12.6293500513031
457.203036917956	1.25417790235345e-08	12.3503481660682
457.253523502691	1.27977774554176e-08	12.0854428966365
457.30557954091	1.44965149449395e-08	11.8469577386319
457.356765355632	1.78222774775662e-08	11.6040664583354
457.418246612951	2.56663693776576e-08	11.3896953270473
457.472397328332	3.63229907022824e-08	11.197127817804
457.528193531661	5.32602404848635e-08	11.0233325279168
457.584596957819	7.8302217297206e-08	10.8581777329542
457.636088784369	1.09364462680545e-07	10.7047969808802
457.700809449248	1.68865992803001e-07	10.5518611107191
457.756345899138	1.98244367548995e-07	10.4230164563444
457.806986405021	1.28288177915792e-07	10.2951357807051
457.862987216654	9.24417844729114e-08	10.2051806758104
457.926124138251	6.85049088532715e-08	10.1096412996884
457.988559594923	5.80159285311115e-08	10.0340872415115
458.046190739276	5.38634809908049e-08	9.9775815931555
458.118029976576	5.21957817152e-08	9.91912390689281
458.183226798981	5.19555204908261e-08	9.87933340853576
458.235641859249	5.19840318109211e-08	9.84764218616713
458.296801132968	5.19397778347683e-08	9.82381694340841
458.358827487668	5.16234730098109e-08	9.80851061501681
458.412299176359	5.11657507526562e-08	9.79861828882266
458.479406584808	5.38206858322489e-08	9.78991389131616
458.549902364581	6.02328987705769e-08	9.78900766952341
458.617833402413	6.72894820447451e-08	9.79645557611346
458.670865576119	7.38646121687641e-08	9.80439696696387
458.72336222065	8.40064558496266e-08	9.81644417261513
458.78567323534	1.04350065075525e-07	9.84031466038643
458.865612522377	1.5759898809624e-07	9.88747987575987
458.939048395098	2.53976445040014e-07	9.94409619344686
459.025794151458	4.01274634596097e-07	10.0284661410817
459.078182699882	4.55609103014532e-07	10.0914395211893
459.14618286812	4.64670643706699e-07	10.1867895725997
459.206603991583	4.34626366374592e-07	10.2873295200105
459.257581140405	3.42670234896942e-07	10.3863960056559
459.328275254983	2.54453590521582e-07	10.5257675896059
459.390834290783	2.02770189607405e-07	10.6715780091172
459.44263747453	1.55950432417957e-07	10.8154671583711
459.505801199564	1.20167221817891e-07	10.9909082960154
459.572835248063	8.43508724460486e-08	11.1868585487655
459.624013768369	6.43900522312519e-08	11.3747598040001
459.691810119389	5.28780589878896e-08	11.6016903571648
459.745658147772	4.70248801408382e-08	11.8235849147753
459.813719195514	4.63415821266006e-08	12.0797616666219
459.869121448394	4.84184926112711e-08	12.3309121946855
459.931681518548	5.32525572108461e-08	12.6055251379765
459.997678054035	5.95843868217389e-08	12.8959945579742
460.066521641853	6.64736948186008e-08	13.1998094901799
460.1173751492	7.10968897032258e-08	13.4765878038051
460.182372016877	7.29430962951555e-08	13.7874541091842
460.244743316632	6.68746087497603e-08	14.096186582543
460.300504681554	5.63726609612392e-08	14.3906180142975
460.366919541758	5.08714335117776e-08	14.703861164096
460.42512036963	5.85897687773113e-08	14.9951532922529
460.475802922714	6.94015319389163e-08	15.2504575906298
460.538093583922	8.42178002553404e-08	15.5300107134447
460.588409797956	9.8154634415603e-08	15.7538356946697
460.643033160789	1.13501890385617e-07	15.9774120237588
460.706335869544	1.32775869086877e-07	16.2039205487353
460.758266413203	1.52151215833395e-07	16.3723006656812
460.81051787967	1.73814961145975e-07	16.5115279916433
460.860858955954	1.96847918685194e-07	16.612768806166
460.926181127755	2.33900297675287e-07	16.7305979199766
460.978511514497	2.53706318554009e-07	16.7776930718891
461.044198588959	2.49199129627813e-07	16.8357194394772
461.097010150407	1.69806832170934e-07	16.8182316131364
461.159715308981	9.82925641199181e-08	16.7910720919429
461.222374134179	6.46413048098173e-08	16.7463553246931
461.284993727329	4.9663388610161e-08	16.690366692174
461.353427008858	4.1155515598392e-08	16.5994684424374
461.404356466536	3.62909356514764e-08	16.4981630263321
461.467777283314	3.18880977511283e-08	16.3707463240868
461.524050663871	2.99442404793372e-08	16.2466456583733
461.592003718542	3.22509627711688e-08	16.1130109604956
461.646976957802	3.56916691451245e-08	15.9729505399636
461.711414198157	3.90932516176967e-08	15.8094272733689
461.785986826892	4.22210690309713e-08	15.6484945346615
461.859868614676	4.51517298175265e-08	15.4959725236322
461.922288720345	4.7749290406549e-08	15.3201253800817
461.975813806591	5.02821790388726e-08	15.1648210948847
462.052935588735	5.54197593378879e-08	14.9904319804223
462.107737934147	5.91921077900321e-08	14.8119346620454
462.169255039162	6.47437300138656e-08	14.6115063597289
462.236190895801	7.16824929933955e-08	14.4496985417756
462.289294183616	7.69094099796588e-08	14.2685182977353
462.343049527213	8.2629112321721e-08	14.0875156173334
462.400053601735	8.94257299443255e-08	13.942740734472
462.462411075677	9.67586120054334e-08	13.7933635389924
462.525453634209	9.84118860351127e-08	13.6661643633665
462.583377194181	7.33860536289077e-08	13.5394175341603
462.638887599833	4.76370969709133e-08	13.444181469498
462.691367334471	2.74537536796889e-08	13.3236750796087
462.747854419408	1.8847974546446e-08	13.2354983318139
462.812158272524	1.60737051490454e-08	13.1586530004086
462.878393905229	1.54774994872156e-08	13.1235113071268
462.943543191368	2.02018678428531e-08	13.0794097265609
463.002481775485	3.45166109040134e-08	13.0481030810016
463.069638755708	4.45639226219475e-08	13.053201116278
463.128297527482	4.70516578340712e-08	13.0536994960824
463.193687845203	6.304790757944e-08	13.0901172907545
463.26186066138	8.145753349459e-08	13.1413463180341
463.324282514275	8.59239676192202e-08	13.1975469489964
463.379589493724	8.4152658323083e-08	13.2508562484282
463.443575307926	8.02759517068524e-08	13.3289368876644
463.519098372462	7.36415573955664e-08	13.429889968058
463.578751212843	6.77685937208021e-08	13.5170154421839
463.647468927587	6.18036941258954e-08	13.6259455295959
463.718438874376	5.61967406675382e-08	13.7439263029542
463.778573073682	5.20200883459696e-08	13.8494561549336
463.829707778103	4.66056578353375e-08	13.9400354541129
463.89768742103	4.29224740438275e-08	14.0630776824275
463.955332769897	4.07319607932654e-08	14.1719270502157
464.01536165823	3.97680780861231e-08	14.2857111412576
464.077133022498	4.13947151422556e-08	14.4026262480948
464.128222537689	4.64598814380921e-08	14.5029841592307
464.186297424416	5.57644156178513e-08	14.6147321856695
464.250394098616	6.51142217702604e-08	14.7335228949749
464.311797682794	6.65947362992387e-08	14.8475542582735
464.366581870599	6.40911768815773e-08	14.9516019085865
464.431306787974	5.84701647867706e-08	15.0644124515898
464.485311784826	5.60986849756303e-08	15.1612772310045
464.557273230581	7.61972194862018e-08	15.2711548247878
464.612867519244	1.23270225210242e-07	15.3551434186993
464.675403215518	1.74477394892715e-07	15.4308825273892
464.736722471287	1.50183263158838e-07	15.4886432668096
464.803355024556	1.10488679389969e-07	15.5475617858473
464.853416453596	7.64902559230367e-08	15.5768275435812
464.914161064238	4.86494509381391e-08	15.5747369719225
464.977235070818	3.23348289985397e-08	15.4957922000797
465.03791276228	2.88834715792396e-08	15.3891167645743
465.091615566846	3.04904210067127e-08	15.2031311729316
465.16056809859	3.3674926293419e-08	15.0983392375418
465.217837325421	3.58692094353946e-08	14.9100035147895
465.284316495406	3.62378796896453e-08	14.7298760877983
465.335051743876	3.34230580912253e-08	14.5594370571876
465.402174148739	2.6013658343282e-08	14.3320703563397
465.458255519655	1.81808282913642e-08	14.1126926665795
465.520222138927	1.21458260551132e-08	13.92488444242
465.574025026156	8.12318232468432e-09	13.7065489416097
465.627752193139	7.21984668325484e-09	13.488818580519
465.683826700488	8.63391209932274e-09	13.3114395087424
465.734883105238	1.12642661591514e-08	13.1115539110084
465.788693128111	1.50003822901821e-08	12.9464587089453
465.842979797716	1.95584268148094e-08	12.7753178288014
465.911762917101	2.60594346903186e-08	12.6445726747623
465.962680066641	3.11272744448861e-08	12.4986653799915
466.020341375766	3.62254834999e-08	12.3667470616244
466.089949340595	4.04206398346288e-08	12.2515164185844
466.14729077411	4.20629169587601e-08	12.1471642848761
466.205252455528	4.24208528435994e-08	12.0332785290699
466.260338972392	4.15584861702952e-08	11.9231597687299
466.312902805303	3.94759726591327e-08	11.8211606861585
466.363318934482	3.55842032101202e-08	11.7132964298396
466.443980146943	3.45276052816056e-08	11.6228177698633
466.514469071376	4.27880930297668e-08	11.5389385068532
466.574205681986	6.39931593298412e-08	11.445797121897
466.643543841146	1.31008513802052e-07	11.3697920314686
466.695452761868	1.91914764848501e-07	11.2929947703014
466.749694116219	2.70941613903528e-07	11.2127083184439
466.804097793463	3.22968571415369e-07	11.1498427469097
466.856541318854	3.35162892264673e-07	11.0915823928312
466.922532941649	3.34826886511815e-07	11.0405458793405
466.989792885689	3.28216557628853e-07	10.9792743308886
467.052223608541	3.23727456650645e-07	10.9373081437355
467.11560157906	3.20837751658256e-07	10.8883748953429
467.177656736599	3.20573110510136e-07	10.8573401783945
467.233832050494	3.16623637784075e-07	10.8238354835736
467.300366548131	2.49823262469545e-07	10.7976119166578
467.355792898106	1.42895143868759e-07	10.7777007336345
467.413968716332	6.90697131400997e-08	10.7624318072103
467.475358783328	5.19268627854415e-08	10.7623311308162
467.543174110984	5.18803103522433e-08	10.7697439089317
467.597818890549	5.39564488916307e-08	10.7826032990428
467.66756404646	5.39628321379128e-08	10.8158041313307
467.741632923377	5.57996124466886e-08	10.8728822831242
467.798862921923	5.49896412075778e-08	10.9273729399294
467.883659780391	4.60112152748628e-08	11.0306179082876
467.934196972499	3.65682598189663e-08	11.1088843389827
467.98644074134	3.51881397429526e-08	11.2052529913658
468.037880164077	4.16120136890815e-08	11.3152325767663
468.099705793207	4.79294872922888e-08	11.456044036458
468.151377785889	5.28888120619777e-08	11.5969257941873
468.202887628844	5.02582220712407e-08	11.7501998221024
468.259766056097	4.09978119304125e-08	11.9275622053912
468.319675233025	3.28218152794923e-08	12.1275382384596
468.386002824584	2.52777565330195e-08	12.3524368433777
468.453151606259	1.96421618845843e-08	12.5926375421466
468.514276772337	1.66696310256505e-08	12.8360786973304
468.574000994486	1.68557794303965e-08	13.088772572337
468.627252853108	1.9731027956596e-08	13.3388828224709
468.69127582467	2.53644051306789e-08	13.6195033914936
468.746016242445	3.16001228665101e-08	13.8898445445346
468.812513083632	3.6142870976003e-08	14.1885438244456
468.865905579067	3.45715520084734e-08	14.4643890431447
468.932521777002	2.94588970070653e-08	14.7704296583868
468.992681653387	2.41788201833859e-08	15.0643640092688
469.065003589703	2.04999057583503e-08	15.3776852455603
469.127637183141	1.77285987508805e-08	15.6678505544889
469.189498787672	1.62568931049161e-08	15.94806648959
469.258519337029	1.55538246790239e-08	16.2310513063042
469.328361597335	1.59186529922078e-08	16.4992726508366
469.405960886873	1.74670743722184e-08	16.7614701929109
469.471221210131	1.92847088290536e-08	16.979854290559
469.526391574886	1.95749264543049e-08	17.1465091726852
469.59410308139	1.87555621986761e-08	17.3116488597521
469.649538160233	1.88656058696459e-08	17.4270230532294
469.718550333787	2.15580822830553e-08	17.5368493285254
469.780965487327	2.7985170051422e-08	17.5958041407316
469.845816453959	3.95207756384195e-08	17.6382200287185
469.909826340994	5.55036199002961e-08	17.6619240162832
469.961178288464	7.10165890517605e-08	17.611632746986
470.022810435525	9.14262205439258e-08	17.5660305603399
470.078820074141	1.07926702413142e-07	17.4845575411864
470.144553257888	1.17476681251163e-07	17.3857456329446
470.198935168758	1.14938155553321e-07	17.278930038129
470.260436304324	1.12518000007521e-07	17.1439784949954
470.327697822441	1.16832808714054e-07	16.9814197968267
470.405296910831	1.24414906475214e-07	16.8079262714847
470.473744964079	1.26446072856298e-07	16.6328294253062
470.538460631389	1.20319021590622e-07	16.425320934626
470.60215553904	1.09520981232117e-07	16.2307066434997
470.661261193909	9.41306745728825e-08	15.9924167714333
470.733604458814	8.40337562735572e-08	15.7780513232738
470.793964786654	7.51073808974132e-08	15.5429663631645
470.864637395126	7.2964718875665e-08	15.3071107917569
470.916389694217	7.11697707979352e-08	15.0563429311238
470.970635420669	7.47318153087971e-08	14.8431769689325
471.022533287148	7.6076209408773e-08	14.6031653629897
471.076387591991	7.56104899872678e-08	14.360931199288
471.128190218899	7.05428552609065e-08	14.1269319014098
471.180673737161	6.05327870748175e-08	13.9148391875992
471.233113689163	4.51732828564884e-08	13.6794246270375
471.283978682017	3.3274248741454e-08	13.4745980926109
471.334925731845	2.65819356205795e-08	13.2631485091569
471.385594831843	2.61962461052799e-08	13.0955426489244
471.439066356792	2.94603598986947e-08	12.9089958967694
471.492882362397	3.47120489165644e-08	12.7563266407768
471.546188559586	4.04498603018124e-08	12.6066053610456
471.597129942141	4.58219611685488e-08	12.4849678293394
471.661709889991	5.27456648588096e-08	12.3835764041295
471.720196117643	5.72012283480658e-08	12.2884004996877
471.7893597189	5.94666723893205e-08	12.2212850066187
471.847542048306	5.6494917116357e-08	12.155940333136
471.915563490147	6.1349797876108e-08	12.1090583077786
471.985365666252	9.3616609163038e-08	12.0609656664387
472.065093877015	1.20415691513391e-07	12.0559541073359
472.139242740335	1.10313247782491e-07	12.0532550142601
472.205211360076	9.70987209954364e-08	12.0493346587403
472.269505456127	1.12018087618356e-07	12.0665773002111
472.332498757682	1.26220818168965e-07	12.0933197559713
472.38611857813	1.29836898843236e-07	12.1205386049338
472.457297096235	1.30969893141761e-07	12.1754424641021
472.511054914217	1.26357909948378e-07	12.2180255767576
472.573647853026	1.08305616435104e-07	12.2749980846074
472.638501339743	9.4171894926743e-08	12.3427327095845
472.704652984667	8.69651327088708e-08	12.4180577956124
472.76028194284	8.08868593870075e-08	12.4849784756746
472.824061168586	7.85628373629229e-08	12.566259807205
472.886574100586	7.84652548468129e-08	12.6498559727595
472.942446832187	8.30514194234653e-08	12.7286850020637
473.007624558607	9.9906181416948e-08	12.8206489290929
473.061971250362	1.2982097788497e-07	12.9029448170332
473.127766311334	1.8024719059551e-07	12.9987460010504
473.20432335799	2.63629439737779e-07	13.1024929184614
473.271540928528	3.67628796736986e-07	13.1995333515721
473.331760520781	4.61943054888269e-07	13.2902459737605
473.402741404025	5.40162737319258e-07	13.3865529953977
473.4609545185	5.31622839498881e-07	13.4678381332372
473.512439176648	4.82687727818202e-07	13.5415901573351
473.570588908915	4.05476704326887e-07	13.6124524933122
473.625775004602	3.20341030985125e-07	13.6672693455773
473.680336854796	2.33059605957395e-07	13.6968355179594
473.738105323471	1.81221868557558e-07	13.7340963517569
473.788561616818	1.25752540339281e-07	13.7180330750766
473.841518337138	8.24715008924971e-08	13.6742150469779
473.894587562926	5.75933351027838e-08	13.6559659119551
473.947886691479	3.93051055813199e-08	13.5692652405622
474.004254646415	3.86689800012482e-08	13.5565660544445
474.057558677131	4.74643647497009e-08	13.5369875693569
474.120561485141	7.0737203783407e-08	13.5345462853152
474.175636067296	1.07854034363957e-07	13.5095442190406
474.226935552562	1.52175978214194e-07	13.5082634861514
474.283845839172	1.93214958662297e-07	13.5272895772589
474.33535520742	1.92900222007989e-07	13.5387031938475
474.387130373214	1.52699622422287e-07	13.5574877546118
474.43810384692	1.06062392380424e-07	13.5774195027739
474.49172754704	7.54319117147156e-08	13.610504325648
474.5444431092	6.16606731157466e-08	13.6490084157557
474.610433765247	6.27463585183534e-08	13.7209299854256
474.677086688595	7.86723342190672e-08	13.7930680674468
474.732723695552	1.04218289821264e-07	13.8174784726265
474.795762190573	1.47350255847053e-07	13.8531314354139
474.850232332938	1.96719376466302e-07	13.843532183895
474.915648129374	2.75916556840099e-07	13.8479979160575
474.968005922264	3.45448834631584e-07	13.8025155253546
475.03244859347	4.59976197700191e-07	13.7629060382942
475.094666837169	5.70448957535741e-07	13.6977571297687
475.153566792504	6.59108705312284e-07	13.624196285721
475.209420532391	6.88383515133516e-07	13.5430288817789
475.264838767266	6.22874140875588e-07	13.4525732153023
475.329899758175	4.82367734850384e-07	13.3597739037003
475.384387156229	3.42322827922312e-07	13.2592465562994
475.446123505033	2.57539079239558e-07	13.1678731889481
475.508912265335	2.02276287947254e-07	13.0885768575466
475.563864072005	1.56053992904635e-07	12.9980445313965
475.614999311676	1.26313863180169e-07	12.9240934008536
475.678242236521	9.9261452707252e-08	12.8380537445067
475.732248823319	7.76490605571044e-08	12.7634224887098
475.788008516847	5.94039515249863e-08	12.6905151239252
475.856057317219	4.62066844273776e-08	12.6236687389281
475.920632088092	3.90500615107854e-08	12.5771185779835
475.986347329549	3.43171354025296e-08	12.5228641646442
476.048206160917	3.28857062110318e-08	12.4802735802181
476.102423075077	3.29789517655129e-08	12.4325315468078
476.165591415906	3.49946717473789e-08	12.4031999986295
476.239115622739	3.7797755604944e-08	12.3770535367157
476.295437087308	3.78474673147182e-08	12.3503641054876
476.350503775132	3.59997643204248e-08	12.3245886367512
476.402637537793	3.65591044626589e-08	12.3134863591522
476.472258379946	3.84504878323351e-08	12.3285198583373
476.529297849571	3.39052328952044e-08	12.3471017957105
476.595858473282	3.79204852275006e-08	12.3914528135347
476.648101127218	4.26101867978002e-08	12.4261547938176
476.713745101528	4.83273527346142e-08	12.4981883800028
476.76573054164	5.12301991382929e-08	12.5608890917881
476.817917631364	5.4649059696369e-08	12.6445521876105
476.89003878945	5.81899540645486e-08	12.7721755749495
476.941407717158	5.90122889116584e-08	12.8838465606401
476.998279073332	5.83696509616436e-08	13.0189190588355
477.059629438781	5.65907520951111e-08	13.1773444703346
477.11097188307	5.40348134666947e-08	13.3286344392617
477.160974459596	5.17914387783907e-08	13.4879521457623
477.229751946948	5.28625839738875e-08	13.6971503900388
477.290633373256	6.03942366665513e-08	13.905394928772
477.34842793739	7.21329136636376e-08	14.1173570569022
477.400520500245	8.18561106464191e-08	14.3228056199363
477.462028329275	8.87945560261854e-08	14.5566755333218
477.512700309185	9.2597460824107e-08	14.7696389176595
477.571587196205	9.58412909590751e-08	15.0070529825065
477.640571075917	9.89767830872417e-08	15.2638258425927
477.710048342572	1.02258323099391e-07	15.5212450146119
477.782423247436	1.05549556406537e-07	15.7794353547979
477.856033522782	1.0899657657127e-07	16.0335904209664
477.927913071821	1.11194351592075e-07	16.2769107577985
477.99103024737	1.09845100175396e-07	16.4958506218968
478.052169889792	1.00828340150056e-07	16.6989362436692
478.105317591988	8.52437128035649e-08	16.8709339530815
478.171148666807	7.28903655281782e-08	17.0549369030509
478.225601356763	7.08666705641075e-08	17.1994509394499
478.288334906576	7.75241810951543e-08	17.3422711373399
478.354443997796	8.49207853681404e-08	17.4771759486474
478.417803268358	8.53481799936269e-08	17.56551070676
478.468233670773	8.1930579159579e-08	17.6257451327452
478.534811756292	7.5926599567954e-08	17.6762711117528
478.596267531048	6.93807491392705e-08	17.6846894497116
478.651666014127	6.3992508111918e-08	17.6502806887272
478.717287560523	6.35604229265208e-08	17.6224840357471
478.772185538068	6.61898716434186e-08	17.5328588079842
478.835019396584	7.50404548589577e-08	17.4251568900023
478.91126218322	9.11782459086802e-08	17.3145552488404
478.983318059846	1.09302898546738e-07	17.1458234756809
479.061751910004	1.27236066321507e-07	16.9794173267009
479.115753773072	1.30942769209242e-07	16.748787642307
479.189308619813	1.27330116255346e-07	16.4810153194868
479.257895254106	1.13181519650925e-07	16.2084100861108
479.315950032358	9.11010120435957e-08	15.9355945599994
479.386636515896	6.65920676831157e-08	15.6302099348284
479.443565189989	4.95917588005184e-08	15.342512516866
479.50647436691	3.92924105967259e-08	15.0687745844074
479.572981532097	3.4484865186716e-08	14.7750859397659
479.623815644576	3.36909741276889e-08	14.4885173091952
479.689992193765	3.60371713540235e-08	14.2059054464776
479.752238508139	3.86536290877447e-08	13.9198422750225
479.812306648281	4.03637803319564e-08	13.6573071814533
479.866274267949	4.0851285581048e-08	13.39423160361
479.917091254309	4.08359781134884e-08	13.1383748848101
479.976650294095	4.12818243491755e-08	12.8923278429209
480.032394069517	4.30206411061585e-08	12.6494590886439
480.084432386151	4.60048975705422e-08	12.4239015691295
480.13657264583	5.03152926242961e-08	12.1927928749491
480.198288486534	5.70155936828291e-08	11.9915683317563
480.253354797289	6.36981872448195e-08	11.8105196084581
480.306746058439	7.04573967533989e-08	11.6314165437756
480.369369109074	7.90410248636648e-08	11.4791637393725
480.43099847066	8.59349418560003e-08	11.3399005397401
480.492025868602	9.04159272679656e-08	11.2160763967351
480.552175033173	9.11075526810875e-08	11.1011181864456
480.602526444762	8.64794333180501e-08	11.0013990312694
480.665044728239	7.77419157410321e-08	10.898977159992
480.724917941606	6.47465503746001e-08	10.8142658201674
480.802330558435	5.28107633695745e-08	10.7618301379713
480.862821656108	3.89467153313231e-08	10.7134039714026
480.922732575269	2.98031173116137e-08	10.6861623708379
480.977217614627	2.17171810493445e-08	10.6614538992757
481.046569236258	2.61919962569396e-08	10.6579573312147
481.098914670102	3.67542344246271e-08	10.6534483716412
481.157818979469	7.00794148821881e-08	10.6598709533002
481.224736293789	1.286083742531e-07	10.6781791730735
481.29161078729	1.89089740362036e-07	10.7045825484104
481.348409131132	2.21582014965687e-07	10.7307940965326
481.400186554733	2.2412554083445e-07	10.7582612664267
481.466036882873	2.14349520212599e-07	10.8044497040776
481.523308905255	1.83748024505153e-07	10.8493131522865
481.591207820698	1.42908771175523e-07	10.9113591311586
481.651577659765	1.09296758156144e-07	10.9727354609934
481.717675617129	8.4954824212726e-08	11.0460280313593
481.78476533643	5.69359976795603e-08	11.1262947592325
481.858775464592	4.6112883969289e-08	11.2177323102022
481.935680178028	4.31804583214837e-08	11.3163627457521
482.009195130843	3.81454408775126e-08	11.4179286026356
482.068596128455	3.22284530890151e-08	11.5141538610268
482.121169269457	2.16147849334426e-08	11.6080928023285
482.18801995354	1.08882267867081e-08	11.7189926970048
482.244745797234	5.47458711759079e-09	11.827716432148
482.31039356581	3.66897755229904e-09	11.9459779711554
482.363839501428	4.1657935987964e-09	12.052028079615
482.418495650037	4.96643595793211e-09	12.1709854366861
482.469242736271	5.69076104933283e-09	12.2909396143577
482.521240715646	6.42267336206026e-09	12.4205627647453
482.572045925668	6.842707246169e-09	12.5403772044083
482.634011780832	7.38398586584068e-09	12.6925876521536
482.68797179545	7.47715372861701e-09	12.836027389313
482.748232341964	7.55503934563962e-09	13.0116452746307
482.817602964012	7.52603915198197e-09	13.1989322100507
482.870463349154	7.81294588574281e-09	13.3831755752973
482.929978629666	8.71217317106244e-09	13.5891014868959
482.993478832042	1.12593116924933e-08	13.797378956078
483.044180527597	1.51320411593516e-08	13.993167809497
483.109233553444	1.67536213636428e-08	14.2223263386814
483.16604074207	1.15631155418082e-08	14.4272216776249
483.220775006349	7.45217982889725e-09	14.6258791623338
483.289069421263	5.11140792993735e-09	14.8549517900413
483.350743842316	4.05256868750294e-09	15.0400052505115
483.405291181239	4.3356424924214e-09	15.1841323648575
483.466753847036	6.08511737953223e-09	15.3317813263501
483.521156171876	9.2719168534098e-09	15.4326527009822
483.571712856772	1.42103939426514e-08	15.4893018821836
483.638464866576	2.55097603000968e-08	15.5757172412445
483.694686581899	4.0529721476609e-08	15.5960937952352
483.75173138277	6.32151260779295e-08	15.5860531621305
483.816009973	9.85976169189688e-08	15.56203852495
483.871937147812	1.27409938525242e-07	15.5008295004646
483.931587182502	1.29215762062781e-07	15.4243550865489
483.994263454318	9.00700680153143e-08	15.3349304166487
484.044983870847	6.75656359873425e-08	15.2368244984372
484.1094556614	6.06235593361649e-08	15.1370781276656
484.176328269695	6.219915333963e-08	15.0414324832391
484.238966423697	6.30558740501002e-08	14.9266836999679
484.299785716316	5.706325979246e-08	14.8231165705879
484.355081778796	4.69195568063956e-08	14.7071477272816
484.419853567867	3.94381069091135e-08	14.5858035718384
484.484978278764	3.44523084526654e-08	14.4670047686493
484.540691755724	3.12311669493117e-08	14.3688929815775
484.601991897402	2.89882298916462e-08	14.2457054131115
484.667062395298	2.92974724444942e-08	14.130782957109
484.722437677723	3.02782630762583e-08	14.0275282867362
484.77797332031	3.21526213973329e-08	13.909088493994
484.840600598387	3.83298049683718e-08	13.812960185208
484.907546058289	4.7847293936384e-08	13.7075479610917
484.962942669855	5.48871697108103e-08	13.5847219406767
485.024950524475	6.61807584443001e-08	13.4770392713668
485.083022672932	7.50722424467888e-08	13.3684523030122
485.141042895557	8.21701060738028e-08	13.3091967527733
485.20711965687	7.67389541623235e-08	13.2348583639149
485.278095861194	5.55709925931259e-08	13.1863163386344
485.330157599921	3.66147728647367e-08	13.1523341104956
485.391307469594	2.71958982675367e-08	13.1241381691341
485.448199081424	2.46334066870804e-08	13.1224712847392
485.522162500426	1.31994274795956e-08	13.1465946861183
485.578048850563	7.01523227735481e-09	13.1646072442815
485.637994384871	7.51103209954034e-09	13.2166991367807
485.698129872971	9.52935556788398e-09	13.2709789631875
485.748602200277	1.40974100111365e-08	13.3260096256317
485.815396428343	2.59755694577535e-08	13.4243425834952
485.870848279464	4.2982504060992e-08	13.5214579593015
485.928029712595	6.54530886823313e-08	13.6358469350788
485.996014797329	9.10768546644959e-08	13.7782510421213
486.047094372022	9.91467983370232e-08	13.8985567144099
486.10583904814	9.71291998798467e-08	14.0473292053359
486.163872576558	8.9057773554285e-08	14.2021536099692
486.22905025323	7.47866902494681e-08	14.3755334317462
486.281675719653	6.14289625960504e-08	14.5274751913819
486.343183457138	4.92014357430308e-08	14.7035334565694
486.398504550703	3.51527727531925e-08	14.8661188429301
486.449092000893	2.41547628045565e-08	15.0181422422267
486.509157887747	1.66763668715991e-08	15.1921139404353
486.563218017328	1.22176744590622e-08	15.3517991953329
486.631884722778	1.05613339287e-08	15.5361266847238
486.700105055176	9.31618514141958e-09	15.7148004042167
486.762291437369	8.80470591927788e-09	15.8791212336541
486.8335940957	8.53915673374555e-09	16.0502207010641
486.887299943956	8.51202296565115e-09	16.1877431608043
486.951163797588	8.59905064499352e-09	16.3355607978849
487.008407127676	8.53724825480285e-09	16.4662257339706
487.072021977943	8.00074061430911e-09	16.592690649552
487.129578463798	9.52522722273519e-09	16.7047959921803
487.180118405898	1.44213340027108e-08	16.7901599423383
487.239119832006	2.41336145205033e-08	16.86395456378
487.309465753955	4.62433550753836e-08	16.9242040200877
487.368801082555	9.15096691406802e-08	16.9616138907727
487.430858645443	1.77960739653015e-07	16.9875407918171
487.490115986749	2.41848118841517e-07	16.9493411344467
487.546012773034	2.07457884172686e-07	16.8971015751719
487.59954810963	1.40320587060055e-07	16.7791578274463
487.659897301767	9.64051526076143e-08	16.6551800248985
487.716641478137	6.50126729559408e-08	16.4786496009167
487.77092927752	4.43999901394353e-08	16.2673412129719
487.828583733427	3.00932785039387e-08	16.0133248972336
487.885458440039	2.06386156673094e-08	15.7292879329875
487.94341868566	1.4683868834514e-08	15.43386005198
487.996735320567	1.10371572103578e-08	15.1555402165844
488.056004241038	8.44707256697255e-09	14.8896800931503
488.106271741875	6.70470652810137e-09	14.5782986999702
488.159283927335	6.64707679034558e-09	14.2865307325723
488.226516349414	8.82995201188348e-09	13.9776442316969
488.277700918094	1.05264721077256e-08	13.6929834108314
488.336812862531	1.07436213396846e-08	13.4097711340344
488.38896722691	9.87038919910423e-09	13.1401395083245
488.440737579893	8.70690513967329e-09	12.8739407647935
488.501559506956	7.71965083380872e-09	12.6191688897579
488.564656834047	7.13832476569955e-09	12.353739343434
488.631038843531	7.62711019679232e-09	12.1133827332164
488.69814760054	9.60024726196728e-09	11.8750173479993
488.749520337914	1.25684393380056e-08	11.639625506796
488.813131350488	1.9523459897546e-08	11.4420423259573
488.870229462248	2.90659728549171e-08	11.2478391838165
488.928119337628	4.3860878833457e-08	11.0637611681693
488.990407043181	6.81822263224177e-08	10.9135048768083
489.043306535175	9.6246898101932e-08	10.7563695111019
489.103947154989	1.44105570770647e-07	10.6246706601501
489.165042649273	1.8904915359241e-07	10.5092506886427
489.216774644932	1.55088502497678e-07	10.3901254197433
489.275519487508	1.20255242921712e-07	10.2928341862323
489.34117265244	9.94382129128482e-08	10.2172147237014
489.406366835566	8.54915132859743e-08	10.1442499752654
489.474092916574	7.88573037543404e-08	10.0907762297202
489.540121293365	7.58722355942657e-08	10.0504832139401
489.604541024228	7.45712091569709e-08	10.0037975787266
489.656417039374	7.4466383609301e-08	9.97550685564057
489.719301440175	7.45829736683967e-08	9.95394913785097
489.779572097699	7.41649508547251e-08	9.9355500137602
489.846203241181	7.42139319629048e-08	9.92720105422185
489.911161322649	7.93570732471969e-08	9.92297963072677
489.976364495838	8.6226958397412e-08	9.92385317134092
490.037693044731	9.33020419447395e-08	9.93062089807664
490.091621714786	1.01308428487493e-07	9.93892624010835
490.142615917783	1.12599209802326e-07	9.95076975122938
490.207421895279	1.36922820889639e-07	9.97677830157864
490.271612507612	1.80763996508583e-07	10.0118103861022
490.337471264287	2.54451082932617e-07	10.0591822622363
490.398262912371	3.34464801682597e-07	10.1131288399786
490.467251061621	3.95227181026112e-07	10.1887746944595
490.522359728608	3.94910580665589e-07	10.260785874724
490.584130703097	3.40581240328897e-07	10.3541424851871
490.649927356057	2.54599640781733e-07	10.4665908621838
490.708808070032	1.99355965019144e-07	10.5845033632053
490.771167332179	1.59525138116568e-07	10.7212584176155
490.838025610324	1.22298526972926e-07	10.8785333722775
490.899447020888	8.77218352791774e-08	11.044773009577
490.962809472127	6.6962581919326e-08	11.2289489889994
491.030067624174	5.05889648082256e-08	11.4333896595158
491.082467207966	4.33510800148831e-08	11.6316640881811
491.139716755231	4.14512608892916e-08	11.8519465900631
491.199320446355	4.29355038195527e-08	12.0893769112584
491.258647347587	4.69868673817357e-08	12.3392300383817
491.309943095489	5.21841177644326e-08	12.5861468748945
491.369510513922	5.81970110361224e-08	12.858633463755
491.422966229574	6.39335174050368e-08	13.1286222999741
491.474542869102	6.73251835667269e-08	13.3996596924525
491.526288432443	6.70347151068252e-08	13.6770638313393
491.593261884883	5.9176808235566e-08	13.9881576561015
491.651656313756	4.76859641225333e-08	14.2850404320946
491.720334843359	4.5311001876261e-08	14.6028732828275
491.784681039454	5.26671325364691e-08	14.9055296398507
491.834772365243	6.35066300249765e-08	15.1634477612547
491.890651633673	7.60556945389946e-08	15.4295950921928
491.954113482313	9.05289400690504e-08	15.6989757572056
492.029544221976	1.08558855204392e-07	15.9843860635518
492.103203779636	1.28268949238119e-07	16.2390252969814
492.172987940293	1.49807829502495e-07	16.4566234765068
492.232768436082	1.71494276801317e-07	16.609237218596
492.304996422563	2.06703811068205e-07	16.7742475196236
492.363474417647	2.36539623579105e-07	16.8574607463724
492.429447863594	2.58241019060881e-07	16.9340540197335
492.479531843975	2.27452228824757e-07	16.945524321579
492.547636576465	1.60801891570633e-07	16.9593973880993
492.613120027617	1.05759473555009e-07	16.943729812317
492.666863869017	7.01883095748135e-08	16.8698888130479
492.735057537285	5.65187520522699e-08	16.7903290193357
492.792329315618	5.03160604401019e-08	16.6883880022635
492.849445659193	4.52027905967173e-08	16.5613909403337
492.917707797238	4.04490267404254e-08	16.4494866382518
492.979893351412	3.73393934464723e-08	16.309920381516
493.03045231317	3.8634168482286e-08	16.1713165081162
493.089535462872	4.399005670655e-08	16.0167253261889
493.146368364028	4.86362549814778e-08	15.8662405534666
493.202925453613	5.28623510095406e-08	15.7260451097844
493.276646287413	5.84234499098302e-08	15.5648874485166
493.327881947171	6.17717663360661e-08	15.3807547939083
493.379149470708	6.59396022958118e-08	15.2112246770703
493.439384863582	7.19045639931864e-08	15.0343735868654
493.502692302784	7.85586036386491e-08	14.8623040947338
493.558560134135	8.43570204087837e-08	14.6972773472314
493.616578223047	9.06212813720648e-08	14.5399102921796
493.677182816211	9.67524383036865e-08	14.3700834583845
493.731699150427	1.01217835923719e-07	14.2113284871236
493.795553945701	1.06300351142682e-07	14.0673606471963
493.84662055651	1.07155380028049e-07	13.9181596647669
493.89859761274	1.02203554072964e-07	13.7794452141667
493.952537825911	8.22997091315045e-08	13.6491082136454
494.008789018187	5.70882698566785e-08	13.5409168743603
494.068865921182	3.60800963538922e-08	13.4346770288444
494.122369219524	2.41871371511792e-08	13.3546663210707
494.191773314292	1.74001536007324e-08	13.2918277738234
494.245476768844	1.46258489371199e-08	13.2098098057866
494.302621443062	1.4119621093199e-08	13.1690128122271
494.353194542906	1.75866458381623e-08	13.1227403966021
494.403293612453	2.87488760699934e-08	13.097734810684
494.470131893128	4.15389901633428e-08	13.1032514427243
494.539460111635	4.87132504890598e-08	13.1162999444812
494.600914567664	6.69291288089185e-08	13.1335517622352
494.658266302106	9.90492042678887e-08	13.15703694609
494.724241238655	1.14229003853801e-07	13.2073557744922
494.775160252459	1.11639275057694e-07	13.2547466594628
494.841665765546	1.03996741906571e-07	13.3319219203923
494.908561582507	9.61221694676108e-08	13.4231597177666
494.961287555998	8.77261094327729e-08	13.496535093007
495.021292828626	7.84432916338645e-08	13.5892967416616
495.074685767027	7.18765018819021e-08	13.6766053839934
495.136497682445	6.45019704851505e-08	13.782927702854
495.187179838821	5.75983247786886e-08	13.871796128364
495.242723098252	5.305582798238e-08	13.9733610475421
495.30928078608	4.81280051074186e-08	14.0949219409291
495.363093481227	4.29471971951914e-08	14.1969721179262
495.42491505693	3.91789128987181e-08	14.3134476697978
495.488553083941	3.8628854698288e-08	14.4328155853059
495.553067733017	4.48298389401787e-08	14.5529653119347
495.608936002787	5.38945159435809e-08	14.6605347314702
495.674229492686	5.87334331057364e-08	14.779401008067
495.737290829461	5.49897656042927e-08	14.8929829432288
495.794566872055	5.0324688093219e-08	14.9965248144116
495.862280922285	4.86708052423015e-08	15.1044187899945
495.918557804233	5.90724120566778e-08	15.192337341199
495.981854197506	9.77219584037398e-08	15.2751887217754
496.046951484359	1.27179614958363e-07	15.3464392756461
496.115038622281	1.00639832560735e-07	15.4105837334441
496.172114061009	7.33873256504361e-08	15.4532792845884
496.246263437792	4.8432289043892e-08	15.4570181500137
496.315073050673	3.68189978026803e-08	15.4256010383257
496.374268004214	3.34273081775696e-08	15.3487955178355
496.433304081643	3.45258216615658e-08	15.2549309543197
496.483558212622	3.68960893604942e-08	15.0969529820977
496.545800308137	3.91800715077105e-08	14.967604143639
496.595809793099	3.89534291679175e-08	14.784475370138
496.653395568301	3.54959944106519e-08	14.5769142710333
496.712096974865	2.97437643511044e-08	14.3777120605879
496.765343658888	2.19680474098542e-08	14.1574918042703
496.819584221849	1.45901504225022e-08	13.9253428705402
496.88246446853	9.39586243181109e-09	13.711825368995
496.943061209281	6.4389302087745e-09	13.4981496406541
496.998185851874	5.89328547880963e-09	13.2829810340976
497.062267969372	7.43396313967296e-09	13.1111750502716
497.116053113383	1.00953825195174e-08	12.9325438279295
497.170187285764	1.36819139841149e-08	12.7633260122039
497.220903759837	1.78280447879329e-08	12.6040455005851
497.271485574695	2.27533005190855e-08	12.4685480817013
497.322980646379	2.85099821185512e-08	12.3341366674051
497.384659389479	3.58278817046786e-08	12.2286986193942
497.440407010236	4.14725171034214e-08	12.1265231361894
497.504897400286	4.58928713150901e-08	12.0382788455405
497.555826213649	4.72971901672418e-08	11.9267703060791
497.613131007926	4.72153376738957e-08	11.8313416809517
497.675534177725	4.48870725658415e-08	11.7334076290866
497.732230967931	4.05565099484218e-08	11.6363289387798
497.804129241533	3.64316096779671e-08	11.5595306782345
497.865795055513	3.38562869935109e-08	11.4737581165619
497.918072117915	3.50718683437759e-08	11.3829365355033
497.980085763408	5.60511187116507e-08	11.288596128522
498.046095773095	1.1058490634937e-07	11.1998257005203
498.107341381935	1.89499381670377e-07	11.1190020608066
498.173340625282	2.91049887117437e-07	11.0531264913898
498.224515424931	3.2803637584405e-07	10.9819497160759
498.276725045055	3.40381993569435e-07	10.9303766664951
498.342993250145	3.43072889115005e-07	10.8780853738037
498.406615877724	3.43386947076019e-07	10.8466353371832
498.457100131113	3.42752972783821e-07	10.8053463520705
498.517614635967	2.81249713339653e-07	10.7732215163722
498.576742611174	1.80466010549082e-07	10.7541945775504
498.630128966896	8.2638905125503e-08	10.7319661748921
498.692618498665	4.59241632755223e-08	10.7199576630534
498.74354764858	3.03843611436849e-08	10.7112789670588
498.802315868982	2.04774038844618e-08	10.7042934772274
498.871478986649	1.97036048531276e-08	10.7066183284481
498.948151660367	4.23353465375708e-08	10.7225698721942
499.001959711812	5.68735918243093e-08	10.7361543954853
499.090763639596	6.76630229686002e-08	10.7867287654181
499.162796630774	6.10307906446817e-08	10.8446225277221
499.220260057625	4.30838672659839e-08	10.9008074867479
499.274270317014	3.49813195670485e-08	10.9679804458948
499.34509250468	3.28021681854794e-08	11.0748990082714
499.404418457369	3.51179072580158e-08	11.1833477443823
499.454944264919	3.90399485302026e-08	11.2905116565338
499.512201215215	4.3861594543681e-08	11.426228716587
499.567920496025	4.35718294089022e-08	11.574376411727
499.626085601721	3.76275957807045e-08	11.7420392147841
499.678832269299	3.06658730078432e-08	11.9147474660854
499.729983089258	2.3084570583443e-08	12.0958572524737
499.789141791669	1.90237704755008e-08	12.3090884360298
499.842557084894	1.694036340171e-08	12.5241761671584
499.901706286248	1.69646630732799e-08	12.7631479309969
499.958415194707	1.90221811775378e-08	13.0091775694261


==> data_icl/lambda_0p01/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.335666459695747	-0.179832127815865	0.186345083732668	-0.279384454420973	-0.0679644756709549	0.297855061892675	-0.447217914052514	0.767526746910493	0.143951769277892	0.557938533277218	-0.723238153458632	0.0882748700773633	-0.17208441573669	0.149028899960369	0.101359416271903	-0.0700678883010512	0.0516276023148931	-1.09379366110071	-0.0916336026479669	0.0689907685922656	-0.170014396683409	0.111598115633779	-1.03416322863675	0.115520049223274	-0.244117174962265	0.034616813679495	-0.0685810277908046	0.0409903880858222	0.0461191785571543
1.49348887868539	-0.0598130277149755	0.224081632157639	-0.134262732486785	-0.0416361655206832	0.348055710037651	-0.265831175629943	0.727685810671327	0.125500435160214	0.598884605051088	-0.498701159957608	0.128650412446646	-0.0627056214998721	0.193864731445317	0.165236368247129	-0.00118254298499198	0.0666526199277999	-0.121202165188975	-0.0723814458099906	0.0974269551387352	-0.056209972195954	0.0864365273947783	-0.886089361323881	0.143545998361497	-0.0867568411969475	0.0509831341655693	0.00448324312109403	0.0624005596307285	0.0800823192589385
2.44430306073949	-0.109833666862647	0.0923446261495083	0.0265614173937593	-0.268348640557473	0.520915096328495	-0.522758896623559	0.214124982315262	0.370221680631126	0.110236976354832	-0.121656619248978	0.0587728694055228	0.0393739698800294	0.307965210723261	0.281264942533948	-0.0380267518441499	0.00721232438533034	0.405317872203705	-0.12253770779323	0.122726671025736	-0.179117439649912	-0.00554328287827443	-0.839854999411547	-0.0212511658254206	-0.0121020578080717	0.00314310768334285	0.042600770665192	0.0900285288379289	0.114749888699487
3.69336155062203	-0.0506599628881311	0.107667280775187	0.0437664732477774	-0.242981383223452	0.475558592488112	-0.405981794193335	0.165538914909475	0.215275559995384	0.216673040720409	-0.109460526803585	0.0738974583536219	0.0544829361708037	0.294411662985472	0.283414069938293	-0.0351359581235187	-0.000539088719904329	0.51907349897625	-0.12398272491483	0.115747224639526	-0.173807779574989	-0.0264808376449565	-0.949993005715797	-0.00535026846582073	0.0142922592234636	-0.000352448396184655	0.0492124726232887	0.0875289778822712	0.118109633627694
5.31368487076948	0.0948378056821585	0.0481726584749954	0.222533483691567	-0.192642124715276	0.261847540586253	-0.130555817202998	0.0539494632216018	-0.0415598358464454	0.139869914048914	0.141665557021179	0.0266379058386005	0.189675986440551	0.195376643583141	0.159282239245114	0.0586830611275292	-0.0928238837252085	0.864356577888309	-0.00981070905350061	0.0610046539925519	-0.0843512503510166	-0.0957822898369071	-1.07511763148806	-0.0467618957395598	0.0438484731713862	-0.0781573026856736	0.0757731079746031	0.0503688007554559	0.0770990429365161
6.82820056983189	0.155465469327982	-0.0311527541680114	0.30271031396243	0.0158251099226746	0.0336597547677258	-0.00638914286210298	-0.025015806724635	-0.042029845368454	-0.00253832903314633	0.121071059384079	-0.032130625812286	0.263829166179899	0.0525539590265005	0.0184145356992707	0.0892291063351272	-0.170238140253329	0.951804848855325	0.0307142197287682	0.0218545269509972	-0.0448381803778844	-0.0737481307831833	-1.07049424494355	-0.0859441834049406	0.0243883056224601	-0.148084351838071	0.0846113221527071	0.0114355750136269	0.0131098433761373
7.99649697486844	0.122237909658715	-0.00663427233830828	0.335194697815862	-0.0162446111909693	-0.0185293467873417	-0.0323923594702188	0.00497029848090172	0.0363923245473696	0.0220392806135966	0.130117214093201	-0.0123069730542969	0.290880143443814	0.00994453222481514	-0.0122024322711383	0.103354223300919	-0.221709036196189	0.942112382992039	0.0302127905800336	0.0148731645235051	-0.0210383890367009	-0.0809225141244942	-1.04345330118936	-0.112204969588451	0.00535861567669614	-0.187987172640269	0.0844106192595669	-3.0219983533489e-05	-1.66503862731195e-06
9.18922165744714	0.0979702219568234	0.00229266745400453	0.352889553137544	-0.0129634378055556	-0.0304609120783814	-0.0179185688562084	0.00151859126413511	0.0398494943107797	0.0267357294188743	0.106517576681866	0.001655056986193	0.307241626887164	-0.00469539769721145	-0.0224232929092805	0.117607746483339	-0.248412251477498	0.931728213514072	0.0259587207214433	0.00446543628193666	-0.00891480633300344	-0.0738705727237113	-1.03565869570814	-0.106691901180777	0.00592440893146876	-0.208319920369829	0.0815622126017768	6.20606801404112e-05	-0.000174909050277495
10.4880706442473	0.0478931745000877	-0.00686384381522145	0.380262052297222	-0.0245012571326044	-0.0186053207208664	-0.011835627051568	0.00164405414321258	0.0408904769289426	0.0137094469415594	0.0975282651268083	-0.00530544866187097	0.331814043919302	6.9488526212234e-05	-0.0155588611738824	0.0881299151041252	-0.314093168746671	1.0158522661114	-0.0434679710208443	0.0224261090414881	-0.0155719876097737	-0.115274045665382	-1.07322384100093	-0.104644805383181	-0.00890197571245824	-0.257909912666474	0.0910264396118237	0.017190151625079	0.00765106929252188
11.2747956392536	0.0331145544941589	-0.00318364049512996	0.388354848985671	-0.0252505168705725	-0.0193650387497743	-0.00485302825244373	-0.00614816259111853	0.0209527451868334	-0.000591809807207652	0.0920131363473667	-0.000483569900149388	0.338601117161796	-1.83411877223554e-05	-0.013176548366367	0.0847592239068136	-0.331135301947732	0.978416265663794	-0.0178316738439388	0.0416191677305253	-0.00623658422821632	-0.0578240157599616	-0.947427853701137	-0.0803451188577464	-0.00107656152842685	-0.274165891545204	0.087501181747635	0.0255880661290782	0.00192063950353896
12.4219250032109	0.0187302021332272	0.00133700973837153	0.403841223674249	-0.0100387185596823	-0.00976195153893913	0.00108753982155828	-0.00180017538153587	0.0179755030805704	0.000846821942945154	0.0916493466892863	0.00163288646925571	0.351023436312659	-1.04411074474206e-05	-6.05984233932891e-05	0.0514121886538114	-0.369773361042064	0.861554142344107	-0.0245938405278083	0.0375111337326388	-0.0265553095294661	-0.0605154697633616	-0.954054911859074	-0.0730442638309797	0.00597258633658558	-0.302647314309057	0.0757863768470469	0.0148049598073614	-0.00714761064902748
13.5593335464279	-0.000533632470849318	3.78355429162346e-05	0.414470960232224	-0.0112697154747549	3.30841769584485e-05	-0.000153914350911841	-0.000446559854007448	0.0136843206978325	4.4009778374645e-05	0.0863629407099378	5.06403800387319e-05	0.359618191504514	2.20716163023178e-05	2.7898817965878e-05	-0.00142888341426633	-0.406388784316701	0.835129218344591	-0.0451588617469964	0.0557680593087062	-0.0295022515019511	-0.0695616736501593	-0.925702780625523	-0.0564173906097994	0.00737869273720488	-0.331763513832814	0.0717247528677162	0.0250040179696473	1.11718354243433e-05
14.4042724175537	-0.0042245032372482	-4.23362141194268e-05	0.424417822452048	-0.00630716706351374	0.00245863139136192	4.85938534782669e-05	9.45138954428654e-05	0.00719795297839973	-0.00182886291712872	0.0764571049832835	1.12239469856599e-06	0.368389070858167	0.000277431709840693	0.00154200580806228	-0.0100764677442415	-0.413592956865887	0.811771278324599	-0.0431494447220959	0.0501176837018032	-0.038028995887868	-0.0787850411146234	-0.898294540044365	-0.0605805915928416	0.00606645990806568	-0.335968484044423	0.0681889797850971	0.0202181027843214	3.05782101960247e-05
15.3613411937267	-0.00430815753783677	-9.69542213525901e-06	0.432130371671133	-0.00358408429897301	0.00105931646602465	-7.06440167872791e-05	0.00200260909535733	0.00320414874162128	-0.000585488442823671	0.082770246203422	-2.563581298012e-05	0.373252844909284	1.83583852103846e-06	0.00115312693643435	-0.0157156935078152	-0.418043030088304	0.794560026364418	-0.0286050818308994	0.0557270277798867	-0.0346217284747715	-0.0831056364621516	-0.892796608435281	-0.0674718174713937	0.00962520251467447	-0.337548855513801	0.0645461560086985	0.0172523118104819	-1.93437355299744e-05
16.793346939269	0.000103754784130591	-0.000213849504536633	0.440884771587172	0.00315814059769998	-0.000108896427869088	3.29462436989999e-06	-0.00540093438524862	0.0207228161612593	-0.014153462913494	0.0841228783559272	-5.4789354270622e-05	0.378888032774166	3.34159325740752e-05	-7.64279499028994e-05	-0.0184984193773052	-0.424735116007624	0.786051657638212	-0.0164064702829158	0.0433170317812291	-0.0327028417047829	-0.09455212253542	-0.861097530981354	-0.0795671850201363	0.0115590140230405	-0.340018766689696	0.0611783447204394	0.00358582101878896	-1.93458854065341e-05
17.6926723702778	0.000161507514693203	-9.16011745563057e-05	0.442885705810905	0.000957821473891232	-2.65818821083193e-05	-0.00203581626081465	-0.00309949786402459	0.0179336155301972	-0.00512617168996214	0.0742841959730129	-7.27579026391182e-05	0.380329745597916	-1.10465101088036e-05	6.23457757495272e-05	-0.0188883978287775	-0.425187272461622	0.781808702114862	-0.0143960742395554	0.0400253023895879	-0.0357193068871856	-0.0847360585250121	-0.881504332222985	-0.0692778884987183	0.00536671911811994	-0.340220323886939	0.0600193471062761	-2.19388800725348e-05	-1.80284266667502e-05
18.4909985958017	0.00149510612159878	1.61263561253153e-05	0.449809374953686	0.00258080275988007	-3.22424258724167e-05	0.00176472976743669	-0.00243618129673762	0.0181378648302637	-0.00662474268402566	0.0790353402528012	-2.37681690752938e-05	0.384932456663359	-3.06196574769432e-05	-2.89901188888984e-05	-0.012856462166914	-0.428086579656318	0.834999579065364	-0.011105115586601	0.0349877753419274	-0.0243057713535043	-0.0803465745021655	-0.898756198392821	-0.0698028877760334	0.00930477668350245	-0.342432294371237	0.0632603160313581	1.87672879784629e-05	2.57859619236311e-05
19.4982959650831	2.57210305563511e-05	-0.000373818646774663	0.45150466674397	0.00599760785724302	-0.00210063145474057	1.86266651573928e-05	-0.00117862864632643	0.0123236954260174	-0.00548761623106224	0.0774652894949151	-9.98927069190108e-05	0.384988934613345	-0.000219762165761292	-0.000101710584851611	-0.000395862673086854	-0.434583470071856	0.86467769666853	0.0278720663706764	-0.00431930906615457	-0.000246476712536404	-0.0521792408727917	-0.966905038895295	-0.0424575726322785	0.012168679893058	-0.34950224962862	0.0642277016094885	-0.0165645543193891	-0.0066787660109153
20.4462994022244	4.60083564224861e-05	-5.80136946205245e-05	0.452591244936642	2.33466471995827e-05	-5.32828346006429e-05	1.3644237584338e-05	-0.00434832547086826	0.0180630780442859	-0.00743408228936166	0.0751357197591115	-6.89160119183965e-05	0.384624459001811	-5.78936853777692e-05	-3.7933711853546e-05	0.000102320759298973	-0.439543799783987	0.853606394033885	0.0171974154562159	-0.000136607542906749	0.000677931979594291	-0.0651711931051699	-0.939489957857602	-0.0307546563160703	0.0037303997005624	-0.350508539734204	0.062654382894581	-0.00910519018641971	-8.5849740864777e-05
21.7417481742185	5.05764326668306e-05	-8.0564176309032e-05	0.453585579364201	0.00206666854850999	4.65872302411329e-05	0.000123305814908889	-0.000610567430190321	0.0214070022647262	-0.00678029013149486	0.0739993297270727	-0.000142127136149691	0.383494087612498	5.83230964614193e-05	-3.2450416983059e-05	1.62766861970059e-05	-0.457159249753742	0.863821407885376	-0.000411421536819823	-0.00866530488747286	0.00734116480307526	-0.0856758625166731	-0.98184911410162	-0.0241534735515672	0.00455512287482705	-0.361320872283256	0.0614893248102496	-0.0041780119374092	-0.00136045073591774
22.7898003029907	6.29389798968213e-05	-1.91322215397089e-05	0.455312108915674	0.000882447481885231	9.18518481477928e-06	0.000180336625037474	-5.67130259297843e-05	0.0269392597198717	0.000535122194475139	0.0762819706049863	-6.66730350671334e-05	0.382992548714544	-4.55007036617111e-05	-1.01262620348534e-05	5.62974780655193e-07	-0.462157160134192	0.864665110178336	-1.14095837288656e-05	-0.0134812082049499	0.0098140787926202	-0.0793004799107671	-0.978188455101244	-0.020295326604333	0.0147175259090897	-0.364289752466161	0.0585984987015703	-0.0035000245445846	1.25261179906734e-06
23.7387927329741	7.60641001754905e-05	-4.35883668858505e-05	0.45496404378963	0.00380145230660606	2.84799338077702e-05	0.00115491066508777	-0.00163635174964971	0.0268077224970001	2.81412073787984e-06	0.0767693346254474	2.15925587459726e-05	0.38094117404727	4.62223425955673e-05	-4.49661564561341e-05	-0.00017172066617041	-0.465427607268136	0.840216146263339	-0.000760603279577413	-0.0146116282758126	0.00696701765807894	-0.0766261294955586	-0.974385018963666	-0.0169828435966418	0.0171873046336517	-0.365450362417146	0.0543586277754466	-1.51094900652519e-05	-8.72768544955166e-06
25.0171554248818	6.20272492067446e-05	1.66117887116585e-05	0.453073317219904	0.000110930046338658	-0.000739589880139153	6.46417509218999e-05	0.000970251367601985	0.0303694711024766	0.00157695233205255	0.0806440044449012	0.000100654381465054	0.376514318018632	-7.86553980297835e-05	-0.000100239678064137	-1.24517058057354e-05	-0.471723264204326	0.80167983632716	0.00408869426833083	-0.0059571145328529	0.00138926546310915	-0.0808935793634705	-0.975975655941885	-0.0121115395056893	0.0283924490848907	-0.367736681551758	0.0471533142949336	-7.55951857738317e-05	2.52600430730316e-05
25.8961436820872	-7.79408132901304e-06	-7.65794017906273e-06	0.450191149486925	0.0013084811020675	0.00215593219893555	0.00424650360389973	-0.00492403938638652	0.0199394865035898	-0.00618015018518824	0.0763302829776312	-9.33782561169279e-06	0.372748535173089	2.38468291238926e-05	4.7811379504508e-05	2.13640865911267e-05	-0.472602186144092	0.762104572299616	0.00134765991713783	2.14079150023556e-05	9.82645536158805e-05	-0.0841100467139678	-0.963129189614702	-0.0154846166631203	0.0341634216086694	-0.366249744894844	0.0411914802084115	2.84669078229421e-05	1.4089798574697e-05
26.6874393151946	-0.000643689200026861	5.45385861293769e-05	0.453146098741216	2.35630421612694e-05	0.000129113076592635	1.21819912397835e-05	-0.00435341631569001	0.0241812833600526	-0.00130479486714611	0.0789411214934406	3.8610026005446e-05	0.373883455885011	2.75293077703603e-05	3.84577091958702e-05	-0.000117178730661806	-0.469266920318978	0.720704602410401	-1.95133001137146e-05	0.000127437191614797	0.000130032304016113	-0.0859300003897293	-0.947102125995676	-0.0212488720603031	0.0398764462270735	-0.361367656870647	0.0352234697970817	4.39222737894975e-05	1.59578510162292e-05
27.5442347595538	3.78739587407366e-05	0.000141985563247243	0.45287473736645	0.00146434460114344	1.5709817176638e-05	0.000590117853258396	-0.00288957198829686	0.0218729307885147	-8.3334336500954e-05	0.0778953418196133	3.74614149957857e-05	0.372292566786307	-2.12032837716792e-05	-1.11749336092213e-05	-0.00152668186963918	-0.469697039324295	0.679788711719221	-0.00319082624509879	-1.913289398122e-05	0.00107844429877761	-0.0891940400988378	-0.943115433747652	-0.0229628909466442	0.0466690748883785	-0.35990280505407	0.0290611468532558	1.77308969865662e-05	-1.1384178003868e-05
28.4167541966188	-3.27176596893957e-05	-8.69756833351623e-06	0.452140435811623	0.00544824724515485	-0.00113744733141703	-2.9835471004294e-05	-0.00106208925260162	0.0207204836807689	-0.00251139021330971	0.073324425645862	5.24031649195114e-05	0.37067346402976	-9.18961466459592e-05	-0.000188018889030222	-6.3240357437246e-05	-0.466316246105824	0.635013161028696	-0.00173274334401362	-0.0025051183623147	-0.000143009859852145	-0.0887284942994084	-0.9409584192838	-0.027000783410186	0.0503834255659836	-0.355200298221586	0.0228522456896236	-1.60901167862806e-05	-0.000755069103798586
29.3654036791543	2.662900361681e-05	0.000183721816447199	0.450339786650451	0.00207892151497912	-0.000114916845248757	4.55678270864626e-05	-0.00142034138516502	0.0230889372555814	-1.90074390387591e-06	0.0683016456648014	5.46096576952168e-05	0.36796488029978	-0.000158818196001341	-9.14944699963472e-05	-0.00017443477064187	-0.460538085362847	0.568777397546312	0.000101022992169596	0.000152692488860384	3.13435704729205e-05	-0.0838591068716857	-0.912473812833081	-0.02707169314638	0.0394595985498932	-0.348660813716539	0.0162306163784139	-1.21986002718756e-05	-8.29378157457975e-05
30.6907478230205	-0.000165764528648293	-4.17621408737877e-05	0.449446257788769	-0.000393705933090956	0.00109889133933894	-0.00015090013672619	-0.00325876542111496	0.0313500934770442	-8.44239527344774e-05	0.0657780356983121	-0.000120479686014229	0.365242287245741	9.92186172465463e-05	7.32970604361485e-05	-0.00430157539993679	-0.462526744400958	0.515261922256592	-8.47234031496603e-05	0.00599968516058371	-0.000356204639122883	-0.0935514351448413	-0.856193926122529	-0.0368866826636056	0.0228877544852914	-0.346235098218205	0.0110717405037745	0.00219252026073658	0.00156722415543179
31.6773954770629	-0.00210721468910886	3.91303807109566e-06	0.457075123540708	0.000620927142653499	0.00490901958247592	-0.00960557348456569	-0.00057545830534878	0.0195345497395785	-0.00991042925636935	0.0812809859622768	8.32607511808625e-05	0.368801249976054	0.000100128307829406	7.9052906280058e-05	-0.0201282935022966	-0.468279702095638	0.677329600897598	0.000549629762530186	0.0161314911380926	-0.0268731347080284	-0.070312091256154	-0.923888808066073	-0.0703521739025744	0.0551383268442259	-0.352601803253072	0.0206609585680078	0.00312655049458968	0.00775889201860804
32.7040319034777	-0.00374879918741598	0.000184044946741888	0.459356632866566	-0.00533257141831361	3.22220903697571e-05	-0.0161137716567376	0.00153853917211844	0.0239102699296172	-4.53823976520219e-05	0.080410266741852	1.13929298342616e-05	0.369338579760499	3.08126128860089e-05	-2.27631089853902e-05	-0.0224054989302764	-0.469479369054481	0.648019438161466	0.000350864336278852	0.00616241549086125	-0.0313669672117903	-0.0708338100407608	-0.90628224388704	-0.071785218223671	0.0602732310006924	-0.35173989545202	0.0154299145955345	4.15364334998071e-05	4.09032187898886e-05
33.6199740088762	1.50169132191798e-06	3.40065833038857e-05	0.458233830752361	-0.00155110242474132	2.09895196923998e-05	-0.0162791484216874	0.000716866208810777	0.0242088406607257	7.32983305247244e-05	0.0776512198787256	1.93864298800468e-05	0.367071085588899	-1.33539958027301e-05	3.18317609681773e-05	-0.0188789324993596	-0.474604918120399	0.637641839580834	-0.0110825963130798	0.0149495667203625	-0.0372731144773658	-0.0526066208652451	-0.955657967454091	-0.0511304048873505	0.0677603125629626	-0.356589479259873	0.0120339991683991	0.00780475256936093	0.00335221101617706
34.5059586668129	-2.30176619548684e-05	-0.000118723193210254	0.457344424891686	-0.00103395761736314	1.1652324057388e-05	-0.0172839586035075	-0.000292263451691602	0.0231031470654805	1.71481218906228e-05	0.07896066802929	1.62676437790385e-05	0.364562732353395	-1.86441810090465e-05	2.71395645488495e-05	-0.0143195558986141	-0.482760816454983	0.635643271334586	-0.0159430360897296	0.0241476498929457	-0.0417301981025873	-0.0577775394433666	-0.945393291048021	-0.0387942209386667	0.0607990774079687	-0.361376048377479	0.0113426174511643	0.00963953197607967	0.00237449776746987
35.5754654792698	3.16448498560838e-05	-4.69725982967691e-05	0.461656723384497	-0.00141142514958113	9.6745429693619e-05	-0.00602186460596164	-4.15059022388411e-05	0.021183638179022	-0.001539533294541	0.087112948628995	8.6025681011433e-06	0.365876703550607	1.02282142981879e-06	-4.89146789513683e-05	0.00354788101301715	-0.498649628259275	0.73939727002933	-0.0122573773435562	0.0173708287136249	-0.020828563178644	-0.0536264399770438	-0.968103901530995	-0.0514993303873094	0.0635537380086524	-0.374425945055799	0.0192062466662268	4.20766576910683e-05	-1.19951485399751e-05
36.6194511745088	-0.00068187709497257	1.38340369498804e-05	0.467102113269702	-0.00119409924051371	0.000162986851239114	-0.00707309728023905	0.000173377077603818	0.0165054715219018	-0.00176796273576353	0.0910722747795166	-4.08664030300145e-06	0.368846712119496	-2.929237389495e-06	-9.64392292865254e-05	8.5590132207629e-05	-0.50684393119392	0.774992127140624	-0.00928053384652759	0.0231821359430625	-0.0176047435486282	-0.0513713518890299	-0.969153948877279	-0.0443970821681216	0.0471394436578919	-0.380338842279959	0.0230588341280939	-5.09452543253172e-05	-0.000141133138220687
37.5282091902808	-8.33264785904488e-06	-4.28038646362712e-05	0.467531771684943	-0.00145736549019227	4.77525496241105e-05	-0.000959621383602018	-0.000850778616877479	0.0170345061203508	-0.000112798546884615	0.0885411032082517	-1.1925154635385e-05	0.368029232330736	8.16451715269301e-05	2.29525702706435e-05	5.79597130949123e-05	-0.506616169286882	0.780317961777531	5.7039936110315e-05	0.0094633169114587	-0.00695061623425392	-0.0454840030831443	-0.957314747525974	-0.0268840656856188	0.0408093441834617	-0.379059260399662	0.022889150557969	4.64523505602794e-05	3.68917067394864e-05
38.8329998054639	5.20521709407256e-05	-0.00012200714893245	0.466766293399232	-3.22860590103623e-06	3.83858116181551e-05	-1.92238465905703e-05	-9.43106501366488e-05	0.0137895798895357	-8.49531715943669e-05	0.0896288453048964	1.48313310852156e-05	0.365019234446311	2.17051551071367e-06	4.57405771423779e-05	9.02463929819375e-06	-0.512481895324048	0.791493690629188	-0.00483240433164317	0.00392730810677412	-0.00339747828068433	-0.0586472576042529	-0.979163319615425	-0.0144308011770486	0.0450919774642401	-0.380796437378617	0.021330542917857	-6.83579857385948e-05	-5.29380724472981e-05
40.1407080239376	-3.90977055356769e-05	2.92933823867203e-05	0.465602623661851	4.69033693143823e-06	0.000105356165223705	2.13631871311664e-05	-5.67562084681637e-06	0.0161293368504162	-2.16903834697498e-05	0.088406648516012	-6.64834493166914e-05	0.361837822097897	6.67204640633714e-05	0.00015561281472346	-0.000133692589792749	-0.512212653544056	0.77952483305164	-0.00663967716491248	2.6674825488655e-05	-0.00740460581059364	-0.0503408560228546	-0.97141471620832	-0.0224965995315695	0.0486648391316888	-0.379077525592119	0.0175415204634879	-6.54201955182979e-05	3.06921265725965e-05
41.0235738691488	0.000785705990306936	-0.00013310483921145	0.471426047203169	8.90887363480551e-05	-0.000169670264365517	0.0010881094154017	-8.12057591065225e-05	0.012369697833892	-3.29815182528879e-05	0.094611008302605	-0.000143554410973315	0.365133303595966	-2.84157500703413e-05	-1.41394832032695e-05	0.000911888927155062	-0.514024476696209	0.820997438244812	-0.00482456655103156	-0.00243923624465408	5.96559787858312e-05	-0.0527772611550451	-0.976490117822402	-0.0265473327127488	0.0472487717509161	-0.379205047290056	0.020228888880671	-0.00108560781370834	-0.00129349502390781
42.3410822335978	9.77708917630266e-05	1.31142141035343e-05	0.472167363841682	0.0012587459332492	0.000219587346839792	7.72538167950224e-05	-0.00301067564756446	0.010865686289449	-0.000479136838592342	0.0900701867516576	-6.60185291925931e-05	0.364251427171086	0.000155340250565386	0.000117740681980759	0.000912603607835907	-0.525203672072901	0.817028438824614	0.013507727015199	-0.00734510997291634	-7.38049745227144e-05	-0.0582642603487362	-0.96778403378168	-0.0241255607171925	0.0397609799740718	-0.386580203079427	0.0187399725731712	-0.00249092820166136	-2.60605244291838e-05
43.1513487822855	2.18809527561076e-05	4.58201907991697e-06	0.471923412126097	2.53496263196386e-05	0.00206235648140189	0.00312802571430916	-0.00126387752308964	0.00597504464387649	-0.00329000133757049	0.088565902270719	-2.73327237860597e-05	0.362814005912503	3.06244559528285e-05	4.23351922449585e-05	0.000330601050727058	-0.525808531886676	0.794835285746205	0.0137079540784152	-0.00332806640157172	0.000901827917100709	-0.0598335500252944	-0.971260183563506	-0.0245803480029526	0.0398786442176609	-0.385365706613703	0.0152502191680991	-1.28951235743233e-05	-1.50023686550336e-05
44.0985135000045	2.83493911710449e-05	0.000122907847670471	0.474196063843553	-4.5322905046911e-05	0.000131653051784338	0.000601588611354765	-1.78607231298284e-05	0.00985709519443818	-0.000134501416881849	0.0879204761794642	5.54643902727494e-05	0.363491352596094	4.55273386899732e-05	-1.16772134931187e-05	0.00201025686745779	-0.525955504602145	0.776180457804066	0.0137909150397554	-0.00209041340110577	0.00295969163885015	-0.060181430187387	-0.965858760340932	-0.0187622516722861	0.0413683515417723	-0.38359780422085	0.0117252508669608	-4.5739344058056e-05	-0.000117254976667485
45.0858544865217	0.00275186685723671	2.4671533613053e-05	0.478917375216348	2.7272849269766e-05	3.71427992253902e-05	0.00623144685601588	0.000237666359751224	0.00556085771566501	-6.69461993976233e-05	0.0907355559864589	8.10408151371921e-05	0.366057426926121	-7.34306043294535e-05	-3.09386928694178e-05	0.0145128238016386	-0.533367723851709	0.814170029938335	0.0131223712171653	-0.0022859320251742	0.00765613664788856	-0.0703760570391949	-0.94796069804909	-0.0224994759938205	0.0389104493950317	-0.38780898189954	0.0141934758018491	-0.000198918458173706	-0.000108967647370639
46.0024871451114	-5.21623467674254e-06	-4.06591095317325e-06	0.480674086482029	-0.00118240671725089	-0.00237235864803105	0.00241190007037072	0.000887491227924663	7.5325044805819e-05	-6.73908451946223e-06	0.0850691865430235	1.8648242580845e-06	0.366868379847213	-8.62790347578346e-05	-7.05525458878267e-05	0.0170874557414588	-0.533922670967206	0.805456788771244	0.00191618140703699	-0.00422553060302695	0.00377291712025954	-0.0729493111941294	-0.945110522402885	-0.0318373571441401	0.0257367202174337	-0.386429573315414	0.0134801876678611	-0.000958215426616269	-0.000881738048724736
46.8569878941446	0.000155670556957532	2.2908540136537e-05	0.482292299878725	9.67279182459739e-06	-6.96699835688617e-05	0.00334492955341157	0.00396026481049029	6.20366261545818e-05	-1.04546826830542e-05	0.0859071057964431	-6.28558391544298e-05	0.366905915808197	-3.83493791139813e-05	-2.35679395769917e-05	0.0209912769159481	-0.532668969598277	0.809662643813579	0.00507106731519109	-0.00159251553136717	0.00481533357995098	-0.0713054917179782	-0.929700364909457	-0.0351898176829852	0.0241214987606761	-0.383849907172148	0.0127304629451194	8.50732596439933e-05	1.00169050122428e-05
47.7771828894907	-2.95014943144953e-05	-7.46644689564691e-05	0.483357900617733	-0.0051764838649145	0.000618270149946314	7.1253393495887e-05	-0.00368773229659568	0.0103570134725099	-0.00087458430940865	0.0864666728793702	1.189289836169e-05	0.366362869315514	-6.93836054908208e-07	-4.56026430726438e-06	0.0233625547964779	-0.527201007377578	0.78742261261996	0.00356150479363577	-0.000702989635060312	0.00323152010433813	-0.062573206515678	-0.952311260352986	-0.0287626444676307	0.0267918348694765	-0.378105030348865	0.00875545888824276	-0.000149098828289242	-8.55915869473566e-05
48.6303227696307	1.82777476524261e-05	3.50972812140487e-05	0.482716186974581	-7.45087638495951e-05	7.52823650668082e-05	0.000267932534780056	-0.00121062284083351	0.00940656762022469	-0.00234779246302321	0.0847138208629263	6.64125813249434e-05	0.36452745877607	8.04209982019176e-05	-5.52272248716589e-05	0.023570864716651	-0.524118050639241	0.780694613582282	6.31759955313917e-05	1.88123367421307e-05	0.00054994423882159	-0.0659916398628855	-0.949276949295111	-0.0301475377404709	0.0328251295944546	-0.373364335931746	0.00592966021244237	-6.02810279918358e-05	1.36470379733597e-06
49.4500101098048	-7.54841085462035e-05	-8.72653381864408e-06	0.48518401740186	-0.00104566216974528	-9.16285673942543e-06	-0.00133752362650466	-0.000551533097612817	0.0101356104159419	-0.000701148443881275	0.0903896858352245	-4.19718599063657e-06	0.364775526386554	2.91372538562488e-05	-1.14797580973784e-06	0.0177956816297739	-0.522571031213133	0.82058692245955	9.08063716506394e-05	-8.58873763373331e-05	-0.00506846358675182	-0.0619153383885098	-0.973462428044448	-0.0355234932133191	0.0483420473503726	-0.371152584622962	0.0063892319547737	-3.86865945392759e-05	-4.03368765266839e-05
50.3108213057636	6.67775216395186e-05	-0.0002502778512725	0.487719026024115	-3.21234959463111e-05	-0.000168917396638056	1.29972386129203e-05	-0.00320722932442148	0.00891709017413148	-0.000211123721147228	0.0876163122780624	-8.60351910513175e-05	0.366195543044184	-5.13600340894854e-05	-6.52042350630262e-05	0.0147260631447742	-0.52415149146605	0.82326029482937	0.00858865582229423	-0.00315141868499001	5.52779051733799e-05	-0.071010406618096	-0.952543631724261	-0.0308659620437033	0.0364535485711486	-0.370040558389797	0.00682985397314694	-0.00182802115473392	-0.000899653778129534
51.2093188093022	-3.84622989687397e-06	6.12046429858982e-06	0.487610965734681	-5.09522701977855e-05	0.000176846755770691	-0.000201091860594262	-0.00116423819401401	0.00771409149465334	-8.8078151428892e-05	0.0851744432175191	-2.43393653904052e-05	0.364914099235181	4.29967165955967e-05	-1.14841447488767e-06	0.00361047053127021	-0.520293590419094	0.823903560163396	-0.00596416728080969	0.00735044901015746	-0.00964199253652073	-0.058294982986884	-0.983302455281148	-0.0184180984245424	0.0358847373970637	-0.366264940366118	0.00552242065611558	0.0020006078305274	0.000120682735341393
52.309914542144	-0.000162641095208866	-0.000109483436021588	0.485976496633404	0.000165848002885647	-0.000130944887594987	-9.50309575949586e-05	-0.00391978214665072	0.0129188853207029	-0.000229484024922999	0.0851948902908842	-0.000151258985086778	0.361516452248648	-0.000169000043180268	-2.10210765394246e-05	7.36025469553927e-05	-0.521274380362568	0.803447788660398	-0.00203904446543828	0.00449509816713125	-0.0209532070877718	-0.0626140182823713	-0.957735775182069	-0.0109386068315718	0.0319308761790883	-0.364473655849763	0.00227517668964857	-0.000242326630020055	-6.17358685446903e-05
53.3703533556845	-0.00102746973015828	0.000192614463216962	0.486480348666896	-0.00192650597930626	-0.00040174723251542	-0.00188430599850953	-0.000793598206118359	0.0157593997328289	0.000309552211963875	0.0851093802743707	0.000186959601243431	0.360334503829395	-0.000495166108112976	-0.000346273758278539	-0.00011465754504271	-0.527733174205867	0.795237483265277	0.00713395608970793	0.00573075162603619	-0.0349191038798366	-0.0719290152383616	-0.967612635289912	4.38328114707187e-05	0.0328099676211153	-0.367136613112401	2.55985059179846e-05	-3.12586253940035e-05	9.74071243418241e-05
54.2184109933916	-0.000119392194383855	-2.67232899215345e-06	0.487648321557625	1.30134681616363e-05	-0.00174791090631386	-0.0019484806505193	-0.000684300182524301	0.0147221204448464	0.00381695891680278	0.0842161323927325	0.000106640274338561	0.360141085630417	-0.000179441505625783	-0.000543326786321089	-3.74383815795956e-05	-0.526203774522809	0.788073138572282	0.00438122515929879	0.00157612606584815	-0.0430835810893229	-0.0692570825352055	-0.96174806224305	0.000122997195772723	0.0351375949256688	-0.364280535750182	0.000153636511478986	-2.93739824055083e-05	8.43295092668336e-05
55.1198500026005	-0.000156712175922675	-7.08211879382542e-05	0.489137199433575	-0.00241532075797696	9.40156808760989e-05	-0.00478209214539996	-0.0024190253512321	0.0170903903110315	7.26907058446129e-06	0.0875584977545312	-1.21141932627231e-06	0.359652698725821	8.15140985003939e-05	2.8523698718172e-05	-1.55750583880319e-05	-0.527643419346117	0.769920285343241	7.20437485883111e-05	0.00369492399288124	-0.0523380370769994	-0.0694690715774991	-0.950910032238754	3.50584658943483e-05	0.0341173635439276	-0.363751315583333	8.72315543644185e-05	5.91253039334629e-05	1.18489189107691e-05
56.2476992016545	2.49152778342928e-05	3.08582361952572e-05	0.486991347969428	-0.000107205490241708	0.000117602050176232	-0.003349543721102	-1.72229082040644e-05	0.0185217138871366	0.000159693878253128	0.0844808535842004	-5.42945468433938e-05	0.356154303591268	0.000103318254960064	-0.000150853956976894	-3.71497460150149e-05	-0.527409742502838	0.725206143983795	0.000281531225583223	0.000191137206582156	-0.0592447696572558	-0.0684251033868274	-0.942006798788972	0.000118386258103314	0.0333435549383555	-0.361282926120386	7.74227565949268e-05	1.76679171422032e-05	-3.20965484638501e-05
57.3990065673813	-2.8047492397128e-05	6.45404576102401e-05	0.484123528518076	3.84838174109075e-05	5.82662518792753e-06	-0.0081353273217376	-0.00211102820290938	0.0147072950728733	4.00787728825411e-05	0.0824569596469469	8.50950965894759e-05	0.351740032157957	3.21536079095986e-05	2.98598219077625e-05	3.12939315685399e-05	-0.523524895973889	0.683279367260454	-1.14019769418054e-05	2.6855353464494e-06	-0.0705745950472853	-0.0679674551151157	-0.927757067072012	0.000270535876883181	0.0393647354141893	-0.355339962970229	4.74929765910348e-05	-1.81724217031698e-05	-7.41013036171438e-06
58.3815256659692	0.000199282584586486	5.79916110303495e-05	0.489586299470113	-3.95294200577091e-05	-2.82997240030086e-05	-4.24075840406757e-07	-0.00311157744517744	0.0138860988027829	-8.39193294589073e-05	0.0880341234761854	-5.45108611883366e-06	0.354654892695163	2.64323072093099e-06	-1.96929335302248e-05	0.00810814424124215	-0.512641806352889	0.728758265703506	0.00233709251716229	-1.38011634509823e-05	-0.0524686662030027	-0.0777304227390901	-0.942982740523965	-0.00111030995071423	0.0463391740469579	-0.341806879921365	0.00296907928514935	8.34364165959372e-06	5.45644520034595e-07
59.5976825841921	6.02908622664761e-05	-1.50597763268563e-05	0.492105968294542	-0.00648151809323902	0.000169461570187723	0.000213216114596155	-0.000927914071405265	0.0122253697468974	-0.00088415069967103	0.0846072384818515	-1.85862666030417e-05	0.355539325158865	-5.45688470187546e-08	-6.95986097663767e-06	0.0104458291869005	-0.507350923471068	0.694622391045461	0.0082485699214143	0.00875479539430113	-0.0424966104913498	-0.0803229295837808	-0.956894559916109	-0.0138384825041469	0.0483499343017536	-0.33413080374276	0.000129940274911518	0.00443697330063729	0.00386875887892048
60.4684663986185	3.1394456407237e-06	8.16814484013783e-05	0.492300516128326	-7.26685880323527e-05	0.0030063916100451	-7.33505809322868e-05	-0.00110969413814974	0.00989281616772202	-5.8393424998199e-05	0.0819276730328163	2.52345904498149e-05	0.354619029672209	8.50323838247615e-05	7.33824843309589e-05	0.00727384655823459	-0.499227904664319	0.683029146709087	0.0082671253538098	0.0136165929251095	-0.030691562296226	-0.0794576151820153	-0.936351791034756	-0.024585872869864	0.0453867432928144	-0.324908480050293	1.89971403569212e-05	0.00301141285726911	0.00316967247827889
61.5589695352599	2.5320523786007e-05	6.9911103577761e-05	0.491948196291592	0.000117821622228242	-8.52966439018019e-05	1.59402197510331e-06	-0.000784549511777359	0.0119066577957672	3.04407472132851e-05	0.0783235372618713	1.31642881606239e-05	0.352955501667742	-0.000109286681485262	2.51602111989826e-05	0.00629160648241381	-0.488954881483734	0.637989537201105	0.00296095903879699	0.0063538336656849	-0.011304881194221	-0.0831527197646567	-0.913933227003507	-0.0258362918931225	0.0312781463975853	-0.31263092751821	4.11119422633076e-05	-6.37414957458945e-05	-1.19406790540391e-06
62.6835167665155	8.4630973085865e-06	-6.4917221676077e-06	0.496800587585158	-0.000101715761463129	-0.001337805770112	0.00374239849266174	-0.00203296971173535	0.0147002568320844	-0.00520594730919597	0.0841821640399812	1.9694624364262e-05	0.355020449995596	-3.20166478739593e-05	-6.7610616646182e-06	0.0138767694304469	-0.489889774305732	0.72381050235076	-0.00322184349540774	-0.00897244706449765	0.0210030704842964	-0.0941601246618718	-0.898062521078654	-0.0671998582862709	0.0476768783132257	-0.310169596475796	0.00444357526899558	-0.00297030530346323	-0.00404877658430604
63.7107346373369	0.000143540806991153	0.000251121251993422	0.49933537792482	0.00272018540561503	0.00101491454896725	0.00830663082961631	0.000239599909573404	0.0126950798407956	4.85894159969788e-05	0.0884680289637813	0.000262732006696381	0.355196906718732	9.45024573916742e-05	0.000204941750004608	0.0112759105959403	-0.481509165035751	0.683833250127191	-9.73130882787697e-05	-0.00066794289174466	0.0242323499260885	-0.086666280096529	-0.893996505121832	-0.0687645308252127	0.0523965339617393	-0.301247719696576	8.56959282661435e-05	-0.000171060318326583	-8.03237367763531e-05
64.5971628941414	-9.93134218589344e-06	2.63977109688562e-05	0.498654640697592	-5.47968525763642e-05	2.03684318041028e-05	0.00604306389620004	-0.00398477196086824	0.0161395915658634	2.21341030666927e-05	0.0831831263015931	1.62306662337648e-05	0.353795554026403	1.22085242868538e-05	1.01242066588336e-05	0.00741295429853772	-0.476564763018905	0.638741346454835	0.00565886968164006	-0.0021642575777259	0.0286362944237495	-0.0724562931949729	-0.91422766806027	-0.0671278728121609	0.0627458742642347	-0.296562375191833	3.308252995513e-05	-0.00204395121586301	-0.000347877370893564
65.6071644886796	5.36811678338942e-05	-4.38154688017877e-05	0.496073086918478	0.00135117040596633	5.03057054129375e-05	0.00871502312994686	-6.57605023251811e-05	0.0118911100599616	1.28584977889054e-06	0.0812276704038975	2.32558030565384e-05	0.349887159412426	-1.03908875047272e-05	3.78582365896772e-06	0.00492399776326423	-0.4788583398209	0.619712734187086	0.0161709105674273	-0.0285702739147527	0.0415851475249924	-0.0709406476727502	-0.951846451703209	-0.0316780220557731	0.0679271254326251	-0.296484886233473	7.01853011923221e-05	-0.016506417865844	-0.00609775940789349
66.8448642609356	-0.0001700456215736	-0.000248922398535246	0.496751709210461	0.000161913494505142	1.49312415809276e-05	0.00304613254397962	-7.6548854134893e-05	0.0171930331518607	0.000176783174348249	0.0867255451747505	5.76425994845535e-06	0.347778956969618	3.86744333936532e-05	0.000195603628347799	-0.0098288612529586	-0.497808597767358	0.704418064091496	0.00508700442636775	-0.0199262741662313	0.0253096530906577	-0.0708962518192992	-0.957750322831862	-0.0361665899289498	0.0699361939661277	-0.311588698025702	0.00809186411280876	-0.00313053368501448	0.00533368380096778
67.8995148377115	0.00119485805479629	-0.000261348815603663	0.499983290418909	0.00106132110440546	-0.000104831396306733	0.00670259573925854	-0.000159543497519937	0.0151631258740418	-0.00011298857370213	0.0901797099268612	-0.000100349319168807	0.348747031588739	5.92162580077349e-06	-0.000263384414707907	-0.00224192219395334	-0.513507148405718	0.78278850434331	0.00760513402080015	-0.0281211869199974	0.0233111774976268	-0.0691926322812304	-0.969337890026566	-0.0298467928521462	0.0571446760097842	-0.324800099441295	0.0156983153463002	-0.00245138521398997	-0.00153419931523185
68.8571156666775	2.94901512207481e-05	-1.83236051841026e-06	0.498794274565836	2.1828975103542e-05	0.00240740076402604	0.000116128765277545	-2.24910783018274e-05	0.00969466455091159	0.00068688014846603	0.0858699499999063	-5.70465702572735e-05	0.346566933742501	5.42633915044269e-06	1.57959350980569e-05	-3.03818908301173e-05	-0.51614247952087	0.792800834545282	-0.0116560362670376	-0.00654825074393623	0.00255948590376584	-0.0625363973396234	-0.985453843922248	-0.0154027921825246	0.0454296012621973	-0.326526079443987	0.0165938407800177	0.000978000023265263	0.00128088786739893
69.8537367736972	0.000106477285325537	2.02030903901201e-05	0.498476988922451	0.00174012595257546	5.16776862057725e-05	9.22895150072831e-05	-0.00231913701987487	0.0105137371173866	-4.06776027853652e-05	0.0844323916377989	-9.69407785453139e-05	0.344817745723426	0.000112947543774994	9.64608427603943e-05	1.74879117140221e-05	-0.521880237612467	0.808555741280654	-0.00325489028454232	-0.0043335567716928	6.39460685837959e-05	-0.0660623071793064	-0.982238647094335	-0.00980355731119541	0.0443787406750435	-0.329862328463242	0.0166427161522246	3.73385065501064e-05	-3.69866522323607e-05
70.6578492560013	1.29522712947918e-05	8.027124766895e-05	0.498563682135443	-0.00201517223595158	-0.000510751668976393	-4.59407417373783e-05	0.00129005022452454	0.0160457188823243	0.000534455593418805	0.0845703924564319	2.73805719664545e-05	0.343584083480481	-5.34626682966156e-05	-0.000134499117289119	2.83961669124334e-05	-0.525285355815887	0.823684754252188	3.56198908621887e-05	8.1314140215316e-05	5.32062593736233e-06	-0.0664222684725091	-0.992194198222773	-0.00737465483019878	0.047995582400993	-0.331614118624791	0.0163239954949802	8.16115499669948e-05	5.27357147546076e-05
71.4771934147136	-5.60974852454811e-05	-8.72525009180118e-05	0.497815993321533	-3.20068600582098e-05	-3.91511176245417e-05	1.89001673356448e-05	-1.45637556054571e-05	0.013364069442219	0.000551389606614665	0.0857017894834421	-9.40935286848587e-05	0.341362269562511	-1.37850373303191e-05	-7.99326829894791e-05	-3.75227512895142e-05	-0.528630289401675	0.81126452146276	4.48667481198901e-05	8.78395547308365e-05	0.00245532768640246	-0.0605984288977517	-0.981526010203308	-0.0173974167192927	0.0400396238544039	-0.334080819243735	0.0148268894344291	4.58151256356544e-05	5.21206217485731e-05
72.5111250069667	-0.000232633036429755	-0.000479381750758158	0.501354839019917	-0.0008259472957353	0.000351630114444233	-0.0027530879479449	-0.000493009622606655	0.0101380735231537	-0.000205180398599286	0.0926184467199294	-0.000289999664821044	0.342167983629962	0.000120114008159987	1.9850883166225e-05	-0.00171711556926423	-0.534870788134904	0.86455713992508	-0.00274799345306676	0.0115100192596219	-0.00270616754903684	-0.0615017500749348	-0.983732085563607	-0.0226667682733793	0.0417114587295228	-0.338397290016645	0.0180446759448949	0.00532718408448386	0.00568587193680734
73.4414480874832	1.49220245641238e-06	-4.6401654787515e-07	0.500977827891574	0.00109662930099831	9.03901278691639e-06	-0.000120782176971767	0.00214683938047333	0.0126076240805773	5.83288480161281e-06	0.0899729238577065	-0.000104041117558751	0.34064814014129	-2.37438087845567e-05	-2.44379909974227e-06	2.36499490956125e-05	-0.539873499759965	0.850619308812066	-0.0129429690238602	0.0135054604618219	-1.46388262738747e-07	-0.064505546495383	-0.978651207863161	-0.0165804830771097	0.0357746805215012	-0.341192309522214	0.0159866679981325	0.00399657450756396	0.00182826208066513
74.3874428146079	-4.38396052183861e-05	-3.2099713926599e-05	0.498252405455709	-9.23767352444779e-05	-0.000479526409238448	-0.0042677390239435	-0.00167742894121123	0.00477225058253874	-0.00108737408096234	0.0865835975460119	-3.99255922295793e-05	0.336888145829343	-1.4055450394295e-05	-0.000119129393032496	-5.13480660326153e-05	-0.539161782018607	0.821946549710273	-0.0113673775642956	0.0120645737666028	-0.00181833317027334	-0.0659243742831418	-0.979141932308009	-0.0134714902689359	0.0362592605374816	-0.33876182171353	0.0115920668699726	0.000750046908771746	0.000138512958997648
75.392807041813	9.42486559639359e-05	3.99401892888145e-05	0.498619531596593	0.000717497021500331	5.91571034008553e-05	-0.00150058338929331	0.000287484109473495	0.0128589049997456	-8.39069197186853e-05	0.0881840971561746	1.35514223534993e-05	0.335379609837848	1.08574576413703e-08	3.2927800376834e-05	-0.000491966758312167	-0.538680156647669	0.794762074919778	-0.0122021269470884	0.00992417437258311	-0.00772767523128476	-0.0684743428362606	-0.966776202220951	-0.0122873708332722	0.0388015645630636	-0.336234214823694	0.00699351050858963	0.000115126316077535	3.14616570302633e-05
76.3288065193444	-0.00145399818163214	9.83424493175569e-06	0.50068940555349	-8.84518542367088e-05	-4.5680390353751e-06	-0.0063008482831529	0.000329790213291305	0.00867247790354079	1.69324212647672e-05	0.0900788192290634	-9.89840902331462e-06	0.335635915939016	1.47482338406193e-05	1.181546000354e-05	-0.00814929377579326	-0.54373322365792	0.818802062649528	-0.0108774848126112	0.0096971284583897	-0.0141394868594253	-0.078265837668097	-0.948124751141561	-0.0206093731577292	0.0410355200658232	-0.338419071519972	0.00754223304514665	0.000179929466156914	0.000535162756420082
77.2923286233522	-3.78859790316817e-05	5.00795879235245e-05	0.501552620990005	0.00136714035555123	0.00214172941020569	-0.00419537270456024	0.00109187261411268	0.00227444654149433	-0.000530348528699155	0.0866464058052499	-3.9812617380523e-05	0.335280388773617	0.000180733759906918	0.000128945827087472	-0.0091865867217415	-0.543911823389048	0.805181271263797	-0.000193683651457796	0.0112242935333741	-0.0121580493215084	-0.0810514771574534	-0.940103823160529	-0.0315976762992523	0.0313948747336651	-0.336650458342086	0.00584308068573691	0.000112105803709954	0.000723299608169925
78.5165511301879	-2.58082495737652e-05	2.89046301678913e-05	0.502649700814845	0.00118433158035956	7.20782875263899e-05	-0.00464486233799967	0.00170070639709051	0.00045979581402786	3.97040851536194e-05	0.0885792267298273	1.76594711548632e-05	0.334076637516588	0.000120316619868653	1.1549492677481e-05	-0.013602186461337	-0.540334375726699	0.792919545741781	-0.0111606594395207	0.00428597497157886	-0.0156322364899395	-0.0702507721418071	-0.930398368632687	-0.0414227182607384	0.0270592312900506	-0.332310189401457	0.00323014825887876	0.000134026572655743	-2.0978089812234e-05
79.6842200175545	-8.14702341236409e-05	-2.19960078452276e-05	0.502477217977744	0.00123681315383403	-8.45360130310702e-05	-0.000946559179538142	-7.51729192718446e-05	0.00846952268603681	-0.000458383321527083	0.0876795516091848	4.27799412117021e-06	0.332122697702668	-5.87383861225272e-05	-1.09418812796285e-05	-0.0145086675248423	-0.533244136341493	0.76343974605319	-0.000870593655437287	0.00287873524423104	-0.0161291992894497	-0.0638690104361519	-0.954815147113652	-0.0271648077766692	0.0336875206192207	-0.324273271839343	5.14830082038886e-05	5.62724715983334e-05	1.55768502242945e-05
80.5723438491849	3.69630668120876e-05	-5.8506488065956e-05	0.502722387521958	6.11247589622277e-06	-4.21313102125428e-06	0.000164743415669316	-5.30950256911772e-05	0.00906210470917169	-4.32382530309604e-05	0.0901378252661641	2.40605930306622e-05	0.330556316824743	-5.35508174369122e-06	-8.13930789470258e-05	-0.010716728098721	-0.532020936065709	0.793044037606554	7.52957190140112e-06	2.83044089637566e-05	-0.000388408522777067	-0.061422632044188	-0.977820727003376	-0.0345480606680235	0.0547843015181964	-0.321980750538319	0.000480182043970949	-2.10195884130731e-05	-6.20681339404884e-05
81.4724194311833	0.000521529333251496	3.46336647762659e-05	0.50730405778598	0.00121558338463744	-2.99164373475391e-05	1.50561172891061e-05	6.08592749971857e-05	0.00609001982982246	5.96331212527839e-05	0.0906245133178594	9.99390986536978e-05	0.333456762204706	-1.46415678252814e-05	-1.10769007151971e-06	-0.00275681984894103	-0.529180928239826	0.803909006965551	-0.000667313231689633	2.07126596313575e-05	4.27583770429262e-05	-0.0637089413504703	-0.978818583162894	-0.0259777621544667	0.0485465000812743	-0.317568609755707	0.000835937483520313	-1.00864630696375e-05	6.85654992666672e-05
82.5971828032754	-8.06421613766398e-06	4.27302922996149e-05	0.508341422866807	1.93377707609594e-05	-6.96993719750272e-05	7.569029092177e-05	-1.71343670487695e-05	0.0054625385626829	7.79662846128311e-05	0.0870908249508634	1.51256549542251e-05	0.333077568359915	-2.79945814055913e-05	-2.08717493767745e-06	-0.000873517305339379	-0.531516719225531	0.818193481985346	-0.000314559150846677	-0.00238757106005152	0.00622401495954631	-0.0614299606473552	-0.992677184607717	-0.0139847082696367	0.0418101738881225	-0.318000759087428	0.00132947743420356	-0.000149821397127923	-1.33166547863372e-05
83.5326482426963	-1.38608105024343e-05	-1.40856518831325e-05	0.507949977109589	-0.000598015971171381	1.40012710622045e-05	-1.5531700539885e-05	-0.00278470427007816	0.00894244868108728	-2.36960858585188e-05	0.0865245407550196	-9.16582923655468e-06	0.331221428596275	4.5466295676599e-05	4.02757299614336e-05	5.95167173445736e-06	-0.534490869542054	0.810663167756235	-3.27592934203126e-05	-0.00129716724835663	0.0177921598160003	-0.0634700784535157	-0.971515496845149	-0.00577580168810359	0.0364060635429859	-0.318563231666583	6.28889609857795e-05	6.45787162928331e-05	6.01881126213297e-05
84.3971285477958	-8.49966993952493e-07	1.65067077671751e-05	0.506838321140351	-0.000842505416242658	-2.25400796518093e-06	0.000330455889227761	-0.00325941247048113	0.00864622906010083	-2.48769032143698e-05	0.0822091291226435	-2.18572716123174e-05	0.329310409683577	3.33022555323624e-05	1.74028803662107e-05	-1.72086463677186e-05	-0.539931648914617	0.804185427628031	-0.0125411775501869	-0.000671620148908507	0.0249081801009548	-0.0714690441145144	-0.976287359573999	8.91098822003898e-05	0.0330590542950654	-0.320804379597049	-9.77582946593976e-06	-9.83923312138486e-05	-1.48294520325414e-05
85.5302740262947	0.00110224991628582	2.53154123369408e-05	0.512842920312562	-0.000120684527280954	0.00308799647245186	0.00462630091859529	-0.00113181787461801	0.00899987868463633	0.00456511797545675	0.086708370213429	7.71572388753441e-05	0.332668187905191	0.000786199760641271	0.00174837690177904	-2.32122959324981e-05	-0.541064741583401	0.798306556906368	-0.0112038171168434	-2.73306522311504e-05	0.0350013321058691	-0.0661459584140777	-0.968971186985949	5.14454940727468e-06	0.0375334489506931	-0.320149405598728	3.83071373582782e-05	3.1980648397317e-05	-3.60205442866972e-06
86.3592218652565	0.000181393877821512	-9.9997832312471e-05	0.514253832764495	0.000173035355115673	0.000414328816971	0.0042672644025142	-0.00260147390163455	0.00937988240454731	-0.000121484155050751	0.0871149600578218	4.06012936246669e-05	0.332598856917625	-3.52745605056478e-06	-4.16321808353351e-05	2.58382958548582e-05	-0.543221861446199	0.787780418156829	-0.0066041348652873	-0.00203434501919882	0.042660807054166	-0.0641692514271161	-0.953465053221714	7.67038539004814e-05	0.0379127240964753	-0.32067240905203	3.41960854524147e-05	-4.74845533655043e-05	-0.000126636868719534
87.5627457521847	0.000115882318101637	0.000135302617328356	0.514695774950092	-0.000379520561965287	-1.1565492244756e-05	0.00371698758324175	0.00030696412646452	0.0138346712362867	0.000203477174501146	0.0829017106322023	-2.98678032697379e-05	0.331615690157022	-3.56167825738788e-07	-2.80735548318356e-05	-3.08870041546659e-05	-0.546207422164679	0.7513277086891	-0.000669510643152241	-0.000200391745180309	0.049798011802042	-0.0651689033750842	-0.943580701365499	0.000183097883268257	0.0303371281703106	-0.320733530919643	-1.89382761355796e-05	-4.24616584214243e-05	-7.07045338626795e-05
88.3712536739234	8.54512327219639e-05	1.42293308933902e-06	0.512905589725715	0.000109887402000554	7.61213185386796e-05	0.00557321694398037	-0.00226271658240834	0.0102275891123409	-9.96313511956811e-05	0.0797423853237957	3.00719042086189e-05	0.328967156195904	1.38121306492313e-05	7.30466941989183e-05	4.10971560590714e-07	-0.545410042614605	0.726349984088119	-1.91033622835066e-05	-9.58998159016535e-06	0.0577166711925773	-0.0659058815807843	-0.94572356703987	-5.65823799004414e-05	0.0319465979689299	-0.318185821520225	3.96245206500979e-06	-3.44922837837519e-05	-4.73475044098369e-05
89.3351209839439	6.12118083135642e-06	3.80424977887659e-05	0.515215982344517	0.000145016611631351	-0.000105830693075639	-0.00024878837075082	-0.0019336621548736	0.0138574582857976	0.000990207538901653	0.0882914534074485	0.000150775652027294	0.328457649968847	2.12957179253277e-05	-8.61909526996617e-06	-0.00123957039491383	-0.537444915649177	0.735246497749164	-0.000178487954192475	-0.00216815125074873	0.0498702247391618	-0.0702270461996495	-0.942777263636397	0.0052390275072889	0.047468638258928	-0.308223146301843	0.000669998699147168	-8.81391652661681e-05	-0.00136885416578378
90.2498696961564	0.000157360845889286	0.000119137761660029	0.518418542651576	0.000463534215742206	3.39399983918445e-05	0.000136553985904869	-0.000677588967759118	0.00935335437632294	1.46199514293738e-05	0.0855841482566125	2.26993541019226e-05	0.330436510427318	1.95217226284307e-05	7.22818496716733e-05	-0.00663955934797582	-0.530611087027734	0.737670982103294	-0.00012198405932552	5.79843104407298e-05	0.040143318204283	-0.0738638186986723	-0.942557994593962	-0.00227379399767956	0.0434450214285152	-0.299413897924378	0.000139215536382222	-9.85558434752012e-05	-9.43327270060322e-05
91.3964708514304	4.71391172143166e-06	-8.57214183170768e-06	0.520398803318245	-5.08196765177424e-05	-0.00212434658787654	-4.40323681625339e-05	-0.00192748437612178	0.00534236745363184	-0.000804372097901598	0.0803663367413661	5.97581684752287e-06	0.331142010089651	-3.45742782005239e-05	-6.55851278460006e-05	-0.00382806482625715	-0.524936502451004	0.713547751201758	-0.0112038548418931	-0.0153483718781445	0.0245192309103791	-0.0773226828574654	-0.953729748412835	-0.0200517348974944	0.0472980847725098	-0.291242658423387	1.8206053534114e-05	-0.00665898378825689	-0.0058259835858968
92.2574461249562	1.86717366816905e-05	-4.0393585860481e-06	0.521495790854576	0.00185563180098262	-3.36059617516269e-05	6.65341139647658e-06	0.000184421217105363	0.00924660675632238	-7.55034220963797e-06	0.0819094611160251	6.69882898272958e-05	0.330578861664959	8.76985112542533e-06	1.08912272287623e-05	-5.15780134779745e-05	-0.516377459759991	0.678327537841673	-0.00178988432595629	-0.010799277932326	0.0142739816694119	-0.07413924821165	-0.932120433832614	-0.024865836520544	0.0392158839006962	-0.281821671635004	1.27784687712542e-05	-0.000730486811727892	-0.0012317853303138
93.2098301832478	-4.65539224149802e-05	-1.22991760423341e-05	0.521620307696617	-0.00129182082629837	8.64565430283482e-05	-8.93488742808347e-05	-0.00161689664121153	0.0103041490262484	-8.14596762428007e-05	0.0796526474100355	3.40860896204325e-05	0.329461439967348	0.000104219644976599	0.000164092601800889	-0.00203041731273592	-0.510375499356704	0.653692284455294	-0.00699324098566394	-0.00374647074146613	-0.000356451850892122	-0.0908568397959505	-0.896712117770932	-0.0265224353179375	0.028273153208657	-0.27221920158987	0.000157857845038883	0.000158374524904377	0.000170369423744099
94.2588843371302	-2.05794319349559e-05	8.67439608044099e-06	0.524092961437563	-3.02786892089474e-06	6.77418862247313e-05	-7.91786086416372e-05	-0.000854131783202686	0.00983171996078997	-0.000908794829969375	0.0807057547176807	1.2655602424196e-05	0.329979235585271	5.40149262484695e-05	1.42020559317501e-05	-0.00603651799273103	-0.50914890102133	0.728901580445046	0.00254094126215378	0.00635529861337072	-0.0251111132246673	-0.092410379900828	-0.900686720627724	-0.0681589349718468	0.0502175251382319	-0.26902118596504	0.00280236627208868	0.000827314518038015	0.00223295850527717
95.3225028310266	-9.32328010794065e-05	0.00116185080860465	0.527971118409746	-0.00547726846607309	-0.00166219793125997	-0.00525052016033679	0.00146197600073002	0.010857958126882	6.38189032622538e-05	0.0853500822924231	0.000407253896069814	0.331361459395605	-2.00096310319027e-05	-5.75456766211281e-05	-0.0018149678715331	-0.501977464167228	0.685954839202281	0.00187136502202563	0.000591918353021226	-0.0293672806537886	-0.091483349352065	-0.895165196334941	-0.0692778480875293	0.0549072862895876	-0.260304128546665	2.8378057828562e-06	0.000398170536983008	0.00014253262837268
96.2843951165806	-0.000120923236857082	-6.97652155474187e-06	0.527052055761671	-0.000123500636944161	-0.000112382108160867	-0.00121141017561519	-0.00275739818383292	0.0137337010192058	-0.000116270745607642	0.0817545007217298	2.17842137917349e-05	0.3293853010136	5.13253884681232e-05	-2.56133847786397e-05	-0.00146145805849952	-0.494300132843152	0.646069215870281	-0.0141058503947905	0.00890371624219271	-0.0364226788827551	-0.0634931953650466	-0.94080420694153	-0.0616211509743699	0.06747898753742	-0.25433335965314	4.25432969113413e-05	0.006721584453273	0.00188063571400342
97.2246507360658	-0.000166966125795223	-1.88160164630759e-06	0.524457624809861	-0.00121718612431147	-2.92891108282023e-05	-0.00556335080180766	-2.8569299911513e-05	0.00810038540590296	5.86951153081547e-05	0.079219638460171	-3.50407139556423e-05	0.325650505299879	-2.10632231495414e-05	-2.07290801178905e-06	-6.12436141571376e-05	-0.498901640213527	0.629257973170115	-0.0148987609786743	0.033376656181417	-0.0519172097545037	-0.0767722069201933	-0.94377482916896	-0.0260365258797942	0.0656665280192899	-0.254926055544525	6.05232935741368e-05	0.0183885609313549	0.00718644796217115
98.334194366196	-3.93554707271181e-06	4.80988459293867e-06	0.525578455384558	-0.000101114814210357	-0.000105975968428577	-0.000286022912737437	4.3322106955087e-05	0.0141223195691494	0.000151764826784193	0.0833847397661711	-6.51290241477251e-05	0.324359125630318	-4.049360192069e-06	-4.61364497666266e-05	0.0113043650711054	-0.519029281468945	0.722842377314672	-0.00322238448518225	0.0226728718744765	-0.0327924681147706	-0.0726565348272596	-0.962577276250575	-0.0300571058682392	0.0645617260922781	-0.271942298863847	0.00898726010486713	0.00323232509320573	-0.0044777119512739
99.1591956506517	-0.000931468825110086	-3.81656209365792e-05	0.527351868754609	-0.000167182282359621	3.28578304289021e-05	-0.00333030500631102	-3.14889553132181e-05	0.0125688446951296	2.98711047162164e-05	0.0849323342356265	-9.64918529872338e-05	0.324542696975658	1.37464276657498e-05	-2.38145548792447e-06	0.0067859792386107	-0.53116521359571	0.779289869162239	-0.00535078960325493	0.0286426352339985	-0.0333238861665459	-0.0701441806470643	-0.965757115673968	-0.0235529778379	0.0563062567493234	-0.282297017588149	0.0142335395828009	0.00254761297494567	0.00089711832438973
100.188078610512	-0.000108765083480796	-4.9967371872174e-05	0.526633525692039	6.16664573117852e-05	-0.00273067409573184	-6.26302458916253e-05	-8.50126078079254e-06	0.00789434078069327	0.00151218664017205	0.081409773839309	-1.04079495340287e-05	0.322578846188494	-3.5983289925695e-05	-8.38936929499984e-06	0.00387302427877688	-0.536452480924309	0.792275054756289	0.0130350592482713	0.0112827267392647	-0.0141020401836413	-0.0632145984342008	-0.983816456472872	-0.0111651766741853	0.0415928908163164	-0.286468955047669	0.01565037400614	-0.00160120787341047	-0.00226311434558956
101.464104557769	-4.59082654697435e-05	-6.03092090114486e-06	0.52516844736297	2.21320975621963e-05	-8.32341431020491e-06	7.03573263892245e-06	-0.00203468816318028	0.00856713716836388	-1.72937964876952e-05	0.0785001646116396	-4.21897203748263e-05	0.319445420834469	-1.76337763453616e-05	3.00049467823962e-05	6.08908643889331e-05	-0.544158859560695	0.823168376823791	0.00458093783961688	0.00604105063519111	-0.00953583461780311	-0.0646985240364071	-0.981292151545116	-0.00311054249151001	0.0432901677172764	-0.291420923438759	0.0163226985234455	1.49873930037072e-05	-5.00928263972503e-05
102.731482497542	1.20321723352466e-05	-4.47737961914378e-05	0.525220076512834	2.82546289075535e-05	5.89950836044834e-05	2.43161321236087e-05	1.18177009981694e-05	0.0143174559336528	0.00238523115334156	0.0810701196517585	-2.78311205000259e-05	0.317079323650685	1.52186579157887e-05	6.59468211466835e-05	3.50960369123033e-06	-0.551554429689417	0.817598240564806	6.35312456670671e-05	-0.000406173973562791	-0.0129752072367502	-0.0611087332864237	-0.986596129986776	-0.0171469958838054	0.0387643189709168	-0.296602629334584	0.0143059506551267	-7.99044528253778e-05	-2.02001194509357e-05
103.567829875795	-6.32332343687645e-06	4.86485780952205e-06	0.526721191990288	3.12611264462175e-05	-6.39383475254554e-05	0.00235205386441565	-5.10777746589191e-05	0.00985336544910858	-7.64110183709318e-05	0.0890709895932271	-9.7883593313845e-05	0.316095972592411	9.92304179978213e-06	-7.91972506998696e-05	2.51310201895874e-05	-0.554778201895886	0.847717164844506	9.04831358645115e-05	-0.00315756560779643	-0.00156612395854551	-0.0594976417127252	-0.988689289743788	-0.0201921323704213	0.0438775342893577	-0.298538454263305	0.0151495830413684	-0.000681871806701651	-0.00082066481373308
104.724659069454	-2.26149722864786e-06	0.000160568409827877	0.527791316600493	-0.00118087694803947	-1.83751394451733e-05	1.12701390459781e-05	0.00289938419443802	0.0117267896659895	5.94194352210507e-05	0.086025420576655	-8.28689389157586e-05	0.315658761514169	-0.000205357901771361	-2.59844670818306e-05	0.000467195885629968	-0.566141492963117	0.854471944821883	0.0159371139469005	-0.0132320825999697	-0.000329600200619927	-0.0619644741816092	-0.972385064628486	-0.0209075325896875	0.0317078490854214	-0.307122808617124	0.015548680555058	-0.00431226318091558	-0.0014276767442975
105.855532284996	0.000100560203953828	-4.56696312649572e-05	0.52548266888748	3.75299586074646e-05	0.000657930220844445	0.00374345592890168	-0.0010172060470058	0.00419241042305718	-0.00106157349381214	0.0832391201774975	-4.60452606513184e-05	0.311917507540791	3.34584242835896e-05	7.08758952505014e-05	3.7270177858403e-05	-0.567500172919459	0.824532678005591	0.0106152030021413	-0.0139242129441881	0.000363475323027406	-0.0620362552314595	-0.974212839963027	-0.0174447185568443	0.0326723645418531	-0.306426022333424	0.0106529573150909	-0.00140050356864275	-3.88328844809208e-05
106.694417902985	-9.77529046480344e-05	5.1165125736173e-05	0.525608106203179	-0.00067120984240028	-7.89643677271943e-05	0.00104216917224332	0.000519864654205407	0.0124020725640475	9.9902971530263e-06	0.0854062053360604	0.000133843494960915	0.310368151148882	-0.000129386467879577	-0.000129206133776764	6.82416596274175e-05	-0.566976510199379	0.798289715503584	0.0115665369724862	-0.014237883086921	0.00425628293948027	-0.0640757893552071	-0.966675901225739	-0.013587401946315	0.0350942106819245	-0.304195842012937	0.00643557719119105	-0.000118390243482486	-8.25875606565287e-05
107.630146836814	0.000684970641515377	-5.89987334765207e-06	0.52639751648734	2.16709620182192e-05	-3.64375544233609e-05	0.00410619818840524	0.000386351272452901	0.00905374144314667	-0.000131537663078954	0.0852175708189398	-1.16572299073665e-05	0.309671981819051	-3.48738767863923e-05	-1.72227744993542e-05	0.00829577113939652	-0.57378502313648	0.806117445346832	0.0140810926082306	-0.014997231485048	0.00873114062867496	-0.074217578735387	-0.943949612072331	-0.0197461216357017	0.0381403418478075	-0.307957240687015	0.00531820428632108	-0.00064619069456278	-0.000823309712339753
108.537353003056	0.000122298961742443	-5.74839004493064e-05	0.528062906450984	-0.000692559547599104	-0.00136451351340958	0.00473244523987394	0.000755054242058142	0.00301804725053564	-0.000688961337455212	0.083823741425625	-9.1354849260644e-05	0.309927057389106	-0.000207242278451611	-0.00020925556352564	0.0100011386245187	-0.574269841786594	0.797582919939371	0.00531309071478585	-0.0150800019293489	0.00829172391762536	-0.0789086501221926	-0.933300835205627	-0.0281603675584399	0.0313451409810044	-0.306372800764063	0.00385844521714554	-7.69276807410219e-05	-0.000171491039038291
109.362781379539	0.000133091374458611	8.77911854815153e-05	0.529358342714406	0.000304773308162024	8.84949409423464e-05	0.00500171009119163	0.00504146468535958	0.00256354052449404	-0.000111249838965242	0.0866738110138972	-1.04603525566315e-05	0.309440232998938	-3.07917034856566e-06	-6.30063615472797e-05	0.0116869947689424	-0.574323006599681	0.801340056232322	0.000771354020306503	-0.0159568375016711	0.0095216010418589	-0.0833947702528708	-0.919752882566995	-0.034173021228759	0.0327130134713998	-0.304472880103447	0.0026766838077323	7.55181805695872e-05	-2.04454835135496e-05
110.336774488654	6.00221453184239e-05	5.11157952532588e-05	0.529007216944504	-0.00601684286701481	5.8113244182427e-05	0.00249552280975806	-0.00257423971187992	0.00669543335847944	-0.00010430089846125	0.0862450381947461	-3.6761240536125e-06	0.307578135124381	7.93450983785819e-05	0.000132657894421489	0.0155672954213745	-0.567545969542452	0.767608875859351	0.0125762407541533	-0.00855631685970157	0.0099257283248003	-0.0589692297329104	-0.944597398222936	-0.0362443325518062	0.0281931467999549	-0.299036088746633	6.02744316689236e-05	-0.000155406582088172	-0.00011632000261514
111.125204260903	4.10169624291937e-05	6.01803617424018e-05	0.528004689322435	-0.000151233072435309	0.000111884564012648	0.000736271848244826	-0.000210151399585437	0.00811129508078452	7.77308165735812e-06	0.0842043394600335	5.34708002569792e-06	0.305576403354055	9.06903906298567e-05	-3.5613997872353e-05	0.015780113747664	-0.563834760476007	0.752485540816272	0.00231249789427378	-0.00620629693947483	0.0104059800851397	-0.0611900612414279	-0.94932948203551	-0.0278659511091853	0.0334929771800819	-0.293914598727585	0.000139280163342153	2.72655225968246e-05	7.25731983428255e-06
112.017025080302	-4.47831636505673e-05	1.71950415010301e-05	0.528383132655078	-0.000128586749307961	-1.64694095917877e-05	-1.40319094642677e-05	-1.2666894124737e-05	0.00970440392821431	3.06323774876256e-05	0.0873608562380682	-1.44825162357887e-06	0.304038519394592	5.50415174792752e-05	-6.16849875039623e-06	0.0109659377763819	-0.563129564999425	0.791049068629353	4.18806131638845e-05	-4.35143652597604e-05	-0.00394199179398464	-0.0564360746813979	-0.978899059146507	-0.0365591368071949	0.0576219728869989	-0.292398962980833	0.000734657473086359	-6.68550127817918e-05	1.06458515015633e-05
112.895246897901	-0.000437683889743227	-2.65998855945263e-06	0.532573390793763	-0.000586246236627845	6.11913071337145e-05	8.46776899442453e-05	-1.21679145512864e-05	0.0062532746100027	3.30537238003035e-05	0.087185400093753	4.15317244328779e-05	0.306684984490625	6.7194011523481e-05	1.6895140843431e-05	0.00264402528234339	-0.561621767714226	0.801120969558329	0.00128000892293996	-1.05573513915813e-05	-0.00411002902916369	-0.0594160431830339	-0.979087475110663	-0.028206481768441	0.0496515847969931	-0.289221069616072	0.00127333774824005	-7.36287626559506e-05	1.26977071175871e-05
113.88961806522	-1.53891495436053e-05	-3.04959317849429e-05	0.533392266270298	0.0010940694475253	4.99014175654387e-05	-9.57659598610231e-05	-0.000303312951464468	0.00673138823145736	3.27962273297087e-05	0.0839494025573088	4.51942167619702e-05	0.306270358873369	2.27260530588984e-05	-1.28626140026108e-05	-1.96648508455609e-05	-0.564682028027194	0.809719729986417	0.00255079726201353	0.00226165404024626	-0.00759388374884176	-0.0565261723105866	-0.993511306310734	-0.0196261632852097	0.0436880796361847	-0.290686230207979	0.00133893602282249	0.000642167423388943	0.000106595943995814
114.701027669666	-1.74938809546473e-05	-0.000109202570848577	0.532903120189852	0.000110608497288529	-1.28695360858134e-05	-3.63944878189146e-05	-0.000895664419880823	0.00655646055896508	-8.53252152314071e-07	0.0827118986108208	1.19628980940974e-05	0.304615561461115	3.88789848385117e-05	-3.19388020683858e-05	-2.50843602248222e-05	-0.567410292217999	0.811135097339495	-0.00122341038586584	0.00560444362650786	-0.021055499698389	-0.0563142148600245	-0.982075287240585	-0.00904353027845441	0.0389901074252365	-0.291559119269442	0.000736236011756956	3.71456591269506e-05	1.90126513531296e-05
115.869359689125	1.84051270836294e-07	1.69234530574436e-05	0.531944487905752	-6.98146986068557e-05	-9.66793236610993e-06	-0.000397701739934789	-0.00303467924063354	0.00896146491514048	-1.89451889937499e-05	0.0787723141090941	-2.33322622220775e-05	0.302303006185645	-5.57576199188864e-05	2.19535405224793e-06	-2.88899736089408e-06	-0.575431395678141	0.803078743692336	0.0149094024674316	0.00161558847027783	-0.0316846722537002	-0.0679461325201698	-0.982396651191251	3.29859204588216e-05	0.035533356291535	-0.295164780186217	0.000126305046727971	3.12384621581281e-05	6.55218880137735e-05
116.864858393262	-0.00206702132993114	4.43558267151163e-05	0.538594344673802	0.000124194815180723	-0.00296212986239979	-0.00632248466208416	-0.00067346772957648	0.00903034766909466	0.00478377783788189	0.0856322807166495	1.25769855411676e-05	0.306201735793752	-0.000962291684731713	-0.00176308900010439	1.70990580186086e-05	-0.575768652162634	0.802795049407485	0.0121378338750087	8.28536560351749e-05	-0.0415174633189267	-0.0630958725044733	-0.974975938183172	0.000867176866286182	0.0387617171637149	-0.293981335455346	4.15086582959623e-05	-5.62097488775605e-05	-6.62666667737075e-06
117.805552042637	-0.000155757632105261	-9.52023931275822e-05	0.539623885502649	-0.000283218318473177	-8.51198613186456e-05	-0.00474030606988262	-0.00278651106866614	0.0094616785612586	-0.00010606337782965	0.0839401117549067	-5.08287617132452e-05	0.30585135288129	6.36883368376534e-05	-5.52259872749138e-07	1.29513150553041e-05	-0.578135063369114	0.793317463307841	0.00631020998235009	0.00294088959299583	-0.0506112483881651	-0.0611516792905797	-0.957022396956146	1.1494938420268e-05	0.0385266278366251	-0.294458806173613	3.7029642308838e-05	4.35936106528052e-05	0.000157706903212982
118.791053124225	7.67145860314792e-06	1.41968801618612e-05	0.539461880080577	0.000402688294417357	-0.000129406383586923	-0.00437442678723629	7.38381247924138e-07	0.0113916589119105	-1.58174796908665e-05	0.079541548723274	-3.35234995970077e-05	0.304662128887918	-0.000101903171836341	-3.82900887264094e-05	-2.33056957331369e-05	-0.580386620292579	0.759529416668534	0.00314000162677227	0.00129181193446955	-0.056091823648722	-0.0594689785040754	-0.946345610059752	3.06893280974216e-05	0.0308317476370287	-0.294604512158131	6.08342633476746e-05	-1.75855802767188e-05	4.17466023875397e-06
120.077107631706	-6.6435539534384e-05	5.37160062895415e-05	0.537463957543789	-6.93816607628517e-05	-7.96947991776724e-05	-0.00685394458497615	-0.00151925800684155	0.0108250633727727	-1.40189469355654e-05	0.0766148271278749	5.16969338563125e-05	0.30099659708704	3.21339935900139e-05	-9.12267055077719e-05	-6.20069723664689e-05	-0.578009152775118	0.720347642523654	1.96151789897124e-05	0.00033925745423818	-0.0682753885275297	-0.059154721026948	-0.939752405945055	0.000607382785800025	0.0345625656703079	-0.289687461151732	0.000122232179783002	3.74261536909836e-05	4.28809233642511e-05
121.128700102115	0.000114290522010114	4.41840765634471e-05	0.542715319452983	-2.55319398862737e-05	-6.46809392223519e-05	-1.276522122343e-05	-0.00246684862095872	0.0111977743892273	2.33126001320795e-05	0.0843625437981135	3.0773937186543e-05	0.303311880024829	-6.59402543091897e-05	-0.000102217571694328	0.0050110088007907	-0.568042848012647	0.755688714315759	0.000569827231788502	-0.000113129853297851	-0.0515706931880261	-0.0680547306644371	-0.949297141880287	-0.000101460272801524	0.0453197148780387	-0.276956448221831	0.002065398734119	2.849695385691e-05	6.19291962776557e-05
122.293130263134	5.79522501281901e-05	0.00144598063421286	0.54663828986969	-0.00694779139186639	-0.0027915278638937	-0.00138874209114682	-7.04832133365555e-05	0.0120072705935491	0.00124864815839257	0.0828020997403509	0.000934375008652742	0.305415000961758	3.08505254430827e-05	-0.000607007922448296	0.00703271851568584	-0.563712735694824	0.7162645831224	0.00493022285407386	0.00601998301656144	-0.0432554023356542	-0.0703424988661661	-0.959648882581089	-0.0101421022315051	0.0453910016523788	-0.270265444827766	5.30645810362714e-05	0.00312058757763228	0.00314224687393824
123.17463765836	1.89931460230393e-05	-1.43591850147481e-05	0.545801428591198	6.12487904809112e-06	0.0023459228026438	-1.76858166928394e-05	-0.00111366343494365	0.00563016921911834	6.89141059893213e-06	0.0780677588079142	1.49350471471929e-05	0.303759911298335	5.34039892514941e-06	5.39612004870849e-05	0.0035538503852831	-0.556645373837215	0.707199186071454	0.00897808452438134	0.0140270526872398	-0.0307177251667677	-0.0713694564461686	-0.944710163432494	-0.0217406640278552	0.0450902841325871	-0.261690994646929	7.05363737564669e-05	0.00418722762351353	0.00342547519206277
124.18067106153	3.02803840291778e-05	6.96079790283252e-05	0.545918074752238	-0.0020565365076328	2.35901420745634e-05	4.69864981477762e-05	-1.6226188999482e-05	0.00833930952959426	0.000131379350798862	0.0764627000585795	0.000140114088803182	0.302434497560041	-2.14098666784506e-05	6.03449819122998e-05	0.00108947347173271	-0.546420734404956	0.666048004075294	0.00141071660383626	0.00960333389970842	-0.0135390764955154	-0.0714202992659703	-0.930724247241595	-0.0239612024169248	0.0344023536573028	-0.250055050497535	7.97141684856716e-05	4.48411471582364e-05	4.60970682084933e-05
125.227452099604	3.12324318274187e-05	9.43134518624886e-05	0.549722436502441	-4.94127723689371e-05	-0.00165068201462227	0.00226046473222746	-0.00258880546321746	0.0126843143611912	-0.00347236395072285	0.0809845193113884	0.000134984651360153	0.303812086269593	-6.61184978279969e-06	-8.55227384607429e-05	0.00665050318235601	-0.548055240252241	0.706063707082157	0.00353241068571376	-0.0069932640699436	0.0103727839913038	-0.0969067760954988	-0.876328177244548	-0.0535167113164628	0.0339825892243971	-0.246515669029524	0.00302241200714876	-0.00357082707051783	-0.00350658442264672
126.030650825609	6.70764881762479e-05	-2.15894611986288e-05	0.549798941245469	1.64300622773237e-05	1.53245504114046e-05	0.00122981771669189	-0.000129495433037591	0.00822758756183563	8.46632394585369e-05	0.0807444266421619	0.000116549045515547	0.302597573831755	-1.47197678986457e-05	7.1186356630321e-05	0.00526215169736658	-0.540689076412092	0.719332508901247	-0.00173443490260606	-0.00468885736063113	0.0211168154393533	-0.0847834467520259	-0.902273105067748	-0.0629971439478704	0.0533376236746511	-0.239565265686291	0.000510465102662414	-1.35330574795553e-05	-3.0701251985101e-05
127.098867473223	-2.93491614794113e-05	-8.21920221341456e-06	0.551557602080173	0.00487233224609109	-2.19084751291618e-05	0.0029348075356403	-0.000308919322552009	0.010307062077909	2.86702514731358e-05	0.0791545449737669	-4.4547900402535e-06	0.302740932567298	5.64088823315175e-06	-2.31884657322505e-05	2.40446674855778e-05	-0.536269090964772	0.665809329262139	-0.00362237560050367	-2.20462710438908e-05	0.0233557231966401	-0.0897816906795997	-0.884085331892766	-0.0634452054139189	0.0578869377100011	-0.232772316897707	-1.26526615286116e-06	-4.05042946462052e-05	-6.33250930887293e-06
128.183592732853	9.29391029877551e-05	-1.46556818579237e-05	0.549478202273509	0.00148369118767058	1.8491226352316e-05	0.00254534362930946	-4.48553212116982e-05	0.00960035855155063	1.64152706337188e-05	0.0772055801899121	2.20638465580387e-05	0.299209490747453	-2.26591638297128e-05	-1.70871864687703e-05	2.69933248480607e-05	-0.530654415769693	0.631109813212147	0.018452279687427	-0.0224526278949201	0.0345602186928814	-0.0606302469766747	-0.95864581683736	-0.0378765629321584	0.0698620737608189	-0.228467342744281	2.46666312512231e-05	-0.0136746183547169	-0.00491276251651192
128.931558210451	5.09335595236195e-05	-8.30883338897102e-05	0.54807264806467	-1.04445841318701e-05	0.000113854693915411	0.00550225834194217	-0.000466268527014803	0.0107990467786919	4.56413772409181e-06	0.077979233144152	-3.46475864866461e-05	0.296511617875037	9.04206013279667e-05	4.85905365396322e-05	2.28685380454841e-05	-0.534131122954598	0.615828677943318	0.0150294568187699	-0.0310970385010846	0.0442855385985375	-0.0766710743291937	-0.920772319495233	-0.0245427827247253	0.0691300682069377	-0.228291663855794	0.000137326242772151	-0.0160381511084531	-0.0050418944068458
130.183277681083	9.72150791919458e-05	-2.25466283970452e-05	0.549040034559352	9.83432634912264e-05	1.96069119184434e-05	0.000379437110969406	-4.03425793012894e-06	0.0129868184974975	5.74270588812427e-05	0.0801805831751628	-3.66291408319907e-05	0.295106699819364	8.97616810906334e-06	-1.12952639395022e-05	-0.0135866221327331	-0.559965250430545	0.725391752105216	0.00702265981802528	-0.0211753954169375	0.0195021055320763	-0.0674279627071203	-0.963262439930931	-0.0227925485272738	0.0609317214193458	-0.251167234963182	0.0100413106990001	-0.000131484391281767	0.000560666257666766
131.322229719479	-6.26658746349054e-06	2.99321092009801e-05	0.55071845891151	-0.00013258540596459	0.00178123593764109	0.00048597806666503	8.50277976949166e-06	0.00857719658530411	0.00197484855717391	0.0778366331849385	-3.14039923716086e-05	0.295149377288936	0.000179850200926761	7.50109520529573e-05	-0.00257933719979336	-0.569792851354448	0.775840885618369	-0.00607586846588543	-0.0160524365661958	0.00747563564263197	-0.0602196991374097	-0.982417199869163	-0.0145865881949771	0.044157591482623	-0.259448352915123	0.0152290971104525	0.00163669213697481	0.00210683466967827
132.213091208206	0.000107345641471875	9.03048197451108e-07	0.551603799386589	0.00121162353241237	2.66226428502764e-05	0.000323998170701998	-0.00212999036349686	0.0107629075938528	2.42368371195386e-05	0.0803837899616376	2.76005527442807e-05	0.294192720036493	1.55880157033704e-05	-2.35008797677384e-05	-6.64712506475148e-05	-0.574338935988659	0.806235905999845	-0.0116476350843884	-0.00509722238130787	5.79474062557051e-05	-0.0542848681911322	-0.974805039601364	-0.00985280844686626	0.0453092808554041	-0.262947953556946	0.0165384402263079	-9.1225081949516e-05	-3.75042054437416e-05
133.289967368338	-5.76774307342334e-05	-1.59627422625698e-07	0.550240123069758	-0.00192929650254397	-6.74737133284465e-05	-3.70538167280149e-05	0.000503596052135903	0.0132176381940669	7.12773634530983e-06	0.0761644255377452	-2.60332451588812e-06	0.291680739114851	-0.000165425940840837	-6.0174469780975e-06	-8.87045131863927e-06	-0.580589900524582	0.825958159914174	7.60939610283036e-05	-1.81392784846408e-06	0.00014617948638051	-0.061022121121018	-0.987054466577922	-0.00202444798388368	0.0455155175598464	-0.266238074350106	0.0166488910542602	8.00874424072393e-05	1.64335188898225e-05
134.045741711094	-1.32487737476438e-05	7.14578845434893e-06	0.5504259116263	-5.1197109717057e-05	-7.54400352132698e-05	2.57100350684406e-05	0.00012065138435451	0.0149420223875796	0.00265201761679904	0.0778408775103159	-9.86633932863117e-05	0.290386045239878	-0.000100328484972686	-2.40584647314064e-06	7.20230335228751e-05	-0.585253874792127	0.815674998256135	-0.000107449557333856	0.0013066800860194	0.00307426310312185	-0.0585879542448593	-0.988671286465427	-0.0139525915962708	0.0397023138398004	-0.269583006392849	0.0151892130870806	-1.68188523041241e-06	4.69650303284808e-05
134.859386626091	-0.000127964303739009	-5.17536698180613e-06	0.551339138590477	-3.27880925816054e-05	0.000115571520969587	-0.00158142069928682	-3.20443149619216e-05	0.0105035247424486	-8.29223739736147e-05	0.0848100010737946	-2.72378859361392e-05	0.28901738430276	-1.72165088918039e-05	0.000123434977977209	-5.725767274559e-05	-0.587788695815557	0.843486062350621	-0.000141965886713218	0.00260032139086343	-0.00135976334103141	-0.0554101701658449	-0.987140953866555	-0.0151830315157479	0.0443155583863769	-0.271038356685702	0.0159134726773297	0.000646179804368025	0.00048601100996967
135.910783357555	6.09786949878672e-05	5.35788957660579e-05	0.552795382789573	5.95107836226936e-05	4.02420704861191e-05	-0.000190622960267821	0.000467312071210615	0.00972609706839195	-8.89484354856673e-06	0.0826308139287754	1.42498978520041e-05	0.288995804267613	-1.13995292222475e-05	3.08467125105971e-06	-0.00230809889349976	-0.598535231373305	0.861477936569876	-0.0152031031066371	0.0149221267400437	-1.23802296374559e-05	-0.0623423029246469	-0.983859549589224	-0.0164977231758042	0.0339772328750676	-0.27875420125291	0.0172994618945237	0.00569856673192609	0.00427372112982786
136.857364952881	-1.56919022343336e-05	-5.04948933073172e-05	0.551032512158491	-0.000867549066614073	-7.90121511313652e-05	-0.00191460662564024	-0.00201222170544135	0.00596631304404813	-0.000500123992993375	0.080119621306331	-2.79894671452941e-05	0.286069690581611	-4.55347445246875e-05	-7.93543382800339e-05	-9.84398118790286e-06	-0.597990024949486	0.84307027886157	-0.0109995115585304	0.0136536606073869	-5.25568889334678e-05	-0.0590597974159189	-0.97999336860317	-0.0137121431697809	0.0342214109030274	-0.277073988121775	0.0139198207409725	0.00189575858163231	5.53633756268619e-05
137.868148041065	4.44076030088388e-05	5.11345001873505e-05	0.550336705893338	0.000138569572834818	3.41206403650843e-05	-0.00298312892663038	0.000315335958944136	0.0112155798174861	-3.06929212810689e-05	0.0822386813641979	0.000116010320167968	0.283439650824857	0.000157297556527574	4.35262380229246e-05	-0.000144907186674333	-0.596536805751495	0.814594973451641	-0.0115712776985303	0.0119872915879891	-0.00608651163141709	-0.0608607395303696	-0.973976870202268	-0.0111606008990712	0.0350867508627471	-0.273775932044915	0.00940335728449949	8.66532794987056e-05	7.9604693332211e-05
138.731420225456	-4.42365520864808e-05	4.17640253392799e-05	0.55010802533199	-4.42948279349464e-05	-4.19333610572572e-05	-0.00282677778531287	0.000187306892834557	0.010227764294146	3.26998333177025e-06	0.0802024121295049	-2.79192672959742e-05	0.282100317696065	9.08506527535809e-05	1.99233986063401e-05	-0.00267864535771928	-0.599436333853693	0.79500673014449	-0.0131932542184155	0.010443385529339	-0.0098402207694019	-0.0677322745085853	-0.951381114096884	-0.0148884298246923	0.0378465421140711	-0.27425575926795	0.00573719720373108	6.07586107428693e-05	0.00013503800707249
139.682849466734	2.71292604788341e-05	2.61322579791819e-05	0.554559241106965	4.70683982661794e-05	7.48948714290457e-05	-0.00925425788619712	7.76508095408596e-05	0.00515266770509973	-4.35878970089044e-05	0.0854225131100231	-7.28603191300536e-05	0.28414770875799	1.84158691108935e-05	0.000122061298244682	-0.00810783175000388	-0.601150436694064	0.819356640668206	-0.00587462503484281	0.010081475910069	-0.0145077656970166	-0.0739927831042817	-0.941859390133981	-0.0249195486340544	0.0350725928407755	-0.273664718087416	0.00690946892989511	4.35973076080035e-05	7.09391894656519e-05
140.677720699275	-4.55095018135071e-05	-4.69831822518879e-05	0.554596099457872	-7.3971145707401e-05	-2.2268287594772e-05	-0.00528213116026353	0.00398175659446368	0.0029802139761616	-0.000115735433777505	0.0832398329668788	-5.18059370077996e-05	0.282815746092792	0.000128260384200295	-2.34027187942482e-05	-0.00924592384009146	-0.601410447137366	0.816357990587249	-0.000297817930676567	0.0126063789385945	-0.0144385309448688	-0.0780928261404965	-0.92855053229445	-0.0350460870591831	0.0330576212108717	-0.271743473253548	0.00521943954598124	0.000122982119706273	4.20636462980655e-05
142.044001386092	-0.000195096186522271	-0.000116534065653046	0.554582564866301	0.00577317212711017	-0.000556159957373228	-0.00184670173111995	-0.00278221783418898	0.0105211424506379	-0.000364268098487645	0.0822370601664451	4.42769228659913e-05	0.280713666573462	-0.000211301144209472	-0.000264092635614211	-0.0126207469236661	-0.592299664145492	0.772636231706509	-0.00691768385715578	0.0045326407300841	-0.0160467048369189	-0.0536819645022852	-0.956866240243199	-0.0323358550509143	0.0307547409095917	-0.263458477615544	6.50299165479487e-07	0.000350391876503243	-2.07838322381375e-05
142.972759270807	-2.12736377991415e-05	5.14924507321951e-05	0.552488877789979	0.000178888322862117	-9.81608916061086e-06	-0.00249857538927052	-5.82044612304484e-05	0.00806393427769812	5.07972462800485e-05	0.0782000243883077	-3.05434448906468e-07	0.277673945284764	-8.04950699915465e-06	1.0228028267502e-05	-0.0118381279836099	-0.589740599624684	0.766968154983112	2.63582916688633e-06	-6.9292074579331e-05	-0.0115541229326078	-0.0581567225013593	-0.955575253151807	-0.0321489829985215	0.0423038199261101	-0.258921683674986	7.42369469500333e-05	-2.89149437978785e-05	-4.45869430933004e-05
143.902608270035	0.000737434835600166	0.000110594760033306	0.557530034024801	0.000129207039901545	2.52654373043121e-05	0.000279893925239937	4.28852380211996e-05	0.00705661957906959	0.000169492482157308	0.0862382779746883	4.67233728753652e-05	0.279948686983939	-1.84360837783027e-06	0.000146310651111761	-0.00193051779888755	-0.586736144609006	0.812592472946743	-0.000133615289645631	3.69141751858139e-05	0.000181356282561677	-0.0544949144961874	-0.987254374149561	-0.0282136049012105	0.0530295798755318	-0.255097679065259	0.00181291670265281	7.37730896944876e-05	5.65932728012077e-05
144.877450181365	-5.41978105919634e-05	-4.81760470224431e-05	0.560109259705125	-0.00555278492651298	0.00161225382164856	-0.000850674457168068	-0.00637459939443161	0.0109285545653179	-9.17453282658582e-05	0.0837898944719887	-0.000117168199191601	0.281199670871825	0.000494644922469355	0.000283073588961995	-0.00529498155878971	-0.591876126656249	0.81190458416303	-0.0170124433881943	0.00922718673535171	6.41248965793092e-06	-0.0640502665353924	-0.969109791989968	-0.024024203262578	0.0418043741090103	-0.257113006449855	0.00166935833100282	0.0053413178846818	0.00316256841002525
145.856052899996	0.000104512547818343	-0.000109852065017912	0.558815458788176	6.33095477168873e-06	-0.000399538084624863	0.000118795663490709	-5.90415096194291e-05	0.0037311393342809	3.05115514376121e-05	0.0789963418194163	-7.59040276857998e-05	0.278949840356345	-4.34688199293017e-05	-7.12342917392045e-06	2.34978412842373e-05	-0.59065206964663	0.815965903856131	0.000974094577012589	-0.00439809652120743	0.013646504049547	-0.0542652100224876	-0.987594770201811	-0.00733290385664699	0.0388560793225917	-0.255201362722544	0.000839375213594726	-3.53244857737643e-05	-3.59847344432171e-05
146.73469982634	2.76329404512094e-05	-6.19370975092398e-05	0.558518554703956	-0.00335230258242901	2.49343938550622e-05	3.13913577962067e-06	-0.00433971349518232	0.01064337512486	5.94323604862827e-05	0.0772003749821603	-9.10401706604473e-05	0.277453232138608	-1.80129928389102e-05	1.61736779094104e-05	-0.000126381697863202	-0.593502206053011	0.806293192802307	-0.00373467534071247	0.000114846353577857	0.0194491832791472	-0.060665240782595	-0.962937185520699	0.000130416875715526	0.0348460198383821	-0.255297160445644	9.86119289870211e-05	0.000142256084191238	2.21647041763075e-05
147.959324672277	0.0036523939854001	3.12003851960152e-05	0.564902274140469	-2.55215554451298e-05	0.00247961093382905	0.0078602929976025	-0.000755162783266265	0.0104720830130491	0.00428942498680631	0.0842884747881664	-8.85528533200035e-06	0.280717909394597	0.00125618858791772	0.00196380688733941	-4.11363375431278e-05	-0.598659514245624	0.7991383740648	-0.0111417199894844	-8.11673585986616e-05	0.0315902316518709	-0.0605203700501167	-0.971115211369689	0.000197216714092428	0.0365807136386579	-0.257493965176424	0.000138296631120426	7.98398533828934e-05	4.67005432888187e-05
148.758657666898	7.76788752686027e-05	3.36949920297398e-05	0.563964231231938	-0.000109413563321372	0.00399014867500669	0.00221288853792886	-0.00217070122716411	0.00806581298260183	0.00354042205455461	0.0770592398931593	6.42062428147777e-05	0.279420820476771	0.0006318545562206	0.00135674274140341	-5.99456000761588e-05	-0.599556030433599	0.794738458432663	-0.0113261996096143	-1.98712658993979e-05	0.0375956419165408	-0.0582247216889956	-0.965818742462558	9.47439263783699e-05	0.0390500590184105	-0.25697353910339	1.09157317298413e-05	-3.51467943979376e-05	-1.13683433029006e-06
149.837440642882	1.58550236440844e-05	4.58356085916436e-05	0.565789389397265	0.00176934655429829	-6.39880055695275e-07	0.00573306349477641	-0.00429157371164598	0.00802647250971396	0.000415362820439031	0.0760499407187916	3.49841557343991e-05	0.279542424892816	0.000115651406532284	6.28222773349686e-05	3.29292901954309e-06	-0.603142461127426	0.767240958712816	-0.000798249671084113	-0.0022151945477962	0.046029913982195	-0.059438679288747	-0.949708349933879	0.000612151843945259	0.031606928730854	-0.257846538594536	2.69862317585377e-05	3.49580481086276e-06	1.93323697021341e-05
150.76042117405	5.49399531190131e-05	-4.75562372025786e-05	0.565526171413135	2.97700655372842e-05	1.7754261350361e-05	0.00336923038239111	-0.000718570246200661	0.0139181230037341	7.65925939118432e-05	0.0748518192397322	4.5229831129711e-05	0.277941422516811	9.03206648280891e-05	-1.50914207729158e-05	1.07206879056862e-05	-0.604442450344592	0.7420418851002	-5.04442500009973e-05	-3.84023454110521e-05	0.0523093058481716	-0.0593015698116842	-0.946322235985168	-2.22362040693326e-05	0.031145591823866	-0.257097510482476	4.37575994241625e-05	3.98612685833963e-05	-6.68307689207866e-06
151.59573840322	7.14196682345993e-05	2.19724675174123e-05	0.564085270223338	3.92628624044772e-05	-1.15244664427063e-05	0.00676587491988286	-0.00108441492743492	0.0115226285917424	4.21850824617787e-05	0.0736444852879743	5.22729275267879e-05	0.275326447079797	2.0072125607797e-05	3.58645743180877e-05	-1.12079204757829e-05	-0.601181390210309	0.714696630537113	1.30894727645491e-05	-0.000829059381772878	0.0603999581141436	-0.0568899440431012	-0.936832877234984	0.00122908004601729	0.0359971268783634	-0.252615105320938	7.91351670385647e-05	-9.5120441074703e-05	-3.65877220602036e-05
152.683222947381	-0.000105598721805169	7.03204493211341e-05	0.569563786399931	1.07679800770467e-05	-8.13592388841285e-06	7.820635267668e-05	-0.00224010743235729	0.0104945955620975	3.21854606219094e-05	0.0796908469092486	9.4204528678784e-05	0.278036052282779	2.89717494793126e-05	-2.58028301105506e-06	-0.00637929547489834	-0.590698621145507	0.751443904606918	-4.34756933012783e-05	1.57286060281941e-05	0.0414043189609537	-0.0666371045235748	-0.946934446560827	-0.000463333104425442	0.0443821566432377	-0.239239297682303	0.00178089864010621	-5.10124531612718e-06	-4.17971145442103e-05
153.920648160062	-0.00010714634756205	-5.43965723349044e-06	0.572198531834074	0.00305681660777848	-0.000371921049929303	-0.000241271099051059	-0.00135309531835443	0.00779284304962781	-0.000854016969116747	0.075322382836819	0.000109762610725866	0.279132051114423	-9.41269014905471e-05	1.45914696786082e-05	-0.00539877052150428	-0.58587816416903	0.714117623896232	-0.0102830561399987	-0.0128742015726522	0.028759495310034	-0.0701353856537242	-0.960060453593083	-0.015670865117298	0.0475333120535425	-0.231717386925331	7.50034403986901e-05	-0.00651585845226891	-0.00581973236346996
154.603782930777	3.14233357359725e-05	-1.47196144861495e-05	0.572457196747429	1.61140487290283e-05	-0.00236756826520547	-5.47095598245723e-06	-0.000974262334862643	0.00557569078000434	-1.18387870920412e-05	0.0742914956277546	8.12178020769106e-05	0.278379621870398	7.90194274283019e-07	-2.73411413761647e-07	-0.00151859150414483	-0.579689967236051	0.702226346360468	-0.00886310908968205	-0.0141233907876517	0.0217969226462044	-0.0696712508637451	-0.943983323290249	-0.0218709874630933	0.0466618735221911	-0.224587496966695	7.87087116501495e-05	-0.00466298016531418	-0.00367163183956098
155.701075772473	5.1115054146412e-06	5.26242411290764e-05	0.572396118254936	0.000684201865459403	-2.35748835640491e-05	-4.15770508525863e-05	-2.86202815104622e-05	0.00810201676080352	4.69977061741333e-05	0.0725192951883478	1.74061511613456e-05	0.276757625070319	-1.61300947757894e-05	1.72106302620881e-06	-0.000196063146162473	-0.568585504511086	0.656868578834485	-0.00133885546546888	-0.00962350599546226	0.00216809740952489	-0.070357135069658	-0.926952726920261	-0.0243154610207503	0.0344557394356608	-0.211836847523293	3.0518736228204e-06	1.67067696050816e-05	-9.55148796611224e-05
156.812249618573	-8.2010964051946e-06	-1.53832680195474e-06	0.575811714132801	-1.09732613615671e-05	0.000614521184357183	-0.00130256376208386	-0.0017969115011934	0.0111445039881217	-0.00275398233131212	0.0758980766141387	4.93354202835948e-05	0.277804909761607	4.75016054863422e-05	2.61061484251781e-05	-0.00683821813974128	-0.570705421114207	0.725397595503424	0.000124713925770535	0.00689222942196114	-0.0213868702334894	-0.0910822447071891	-0.888074990799186	-0.065054991024583	0.0445929360440889	-0.209262529445907	0.00386503062373222	0.00280927042121247	0.00398105774508712
157.720449016466	-0.000196453914518599	0.000276780117150569	0.577582451939337	-0.000286810535609522	-0.000255119639018823	-0.00356524596243686	-3.98604969017069e-05	0.00789451907270328	8.54985131166847e-05	0.0803203229896541	0.000318278203192717	0.277438566334099	-7.78881610623338e-05	-4.59046885336989e-05	-0.00428576412785663	-0.561629809391082	0.708000700510057	-0.000206061851323274	-7.30357062846612e-05	-0.0285497178008811	-0.080676665154316	-0.895549014351973	-0.0680239019982701	0.0542440972554038	-0.200224331257775	7.99555660308498e-05	-5.39556562953215e-05	-4.35081232239616e-05
158.763110652002	0.000105977358539886	3.64845611996156e-05	0.578046281924917	1.81316950109912e-05	8.55481791409915e-07	-0.00196889603322281	-0.0036350297171464	0.0119605335128459	-6.41257377385823e-06	0.0752830461478044	-5.24200236350501e-06	0.276843812248697	2.64443499999867e-05	-3.05417775232588e-05	-0.00100324188065126	-0.555197260322069	0.652583697526908	-0.00431958135668597	0.000740406773002561	-0.0329653320533425	-0.0707181995525473	-0.905899082746551	-0.0686683239376137	0.061414306624579	-0.193314885333109	3.19072609543927e-05	0.000764578697231487	0.000219768966135481
159.776933677774	-3.56984909448954e-05	-1.65894178856258e-05	0.575614091556682	-0.00181582605936578	2.61891587817497e-05	-0.00375692185304576	4.3160161154985e-06	0.00816542616255665	7.61224612162657e-05	0.0727291241908344	3.69463254600246e-05	0.273160138013289	3.74475746317492e-05	-1.54734698376405e-05	-4.90747689988633e-05	-0.555791485167137	0.630786400982274	-0.0162052344890929	0.0286182885234973	-0.0465996851574472	-0.0618181190619936	-0.95814907072688	-0.0330103690053766	0.069016366672401	-0.19247997457173	1.59030853147326e-05	0.0166260906950403	0.00640408841195457
160.694978390212	-5.63305097879426e-05	-8.68022536780956e-05	0.575154818213449	-9.94980655695095e-05	-0.000102435730378936	-0.00279447358938225	-0.000718347885192703	0.0143495328530828	-0.000139730016864368	0.0770376281722649	-0.000136287238123072	0.270622430664899	-2.15825296939555e-05	-2.77637085109069e-05	0.000801551392260975	-0.562915420286466	0.641971141291209	-0.00931449223479021	0.0275749192304011	-0.0453383808879519	-0.0728249178939483	-0.919379699510164	-0.0330567494617666	0.0745055669200951	-0.195783801710429	0.00104944881297002	0.0122454780943933	-0.00097446239634405
161.712213859229	-0.000141063428118322	-8.37508787562427e-06	0.57595350087431	-0.000122955157876546	-1.79214387638098e-05	-0.000774011386005777	-6.97726013783916e-05	0.0127831711790995	5.76908928669826e-06	0.0764969669208063	-1.02806567298028e-06	0.269823923070121	1.62658008575357e-05	1.9916704438787e-05	0.0130695810434911	-0.585226589568548	0.735072169173704	-0.00488247608484918	0.0245508945573796	-0.0304131311701123	-0.0645456492918056	-0.962919312820903	-0.0231525394258409	0.0588737721705967	-0.215967403828605	0.0105195500514585	0.000646882295143537	1.89170299764229e-06
162.793717079339	4.56859757229664e-06	3.23437958272586e-05	0.576993389088334	3.93972521941416e-05	-0.00195082366496597	-2.12913967638075e-05	-3.57508444830898e-05	0.00826161656771262	0.00198664264366304	0.0739666458723374	6.13599542755781e-06	0.269357845441666	-0.000189098664723439	-1.3018495229908e-05	0.00467731202715404	-0.59412506537391	0.777559456441904	0.00929526472711247	0.0170857952938891	-0.0176278731708292	-0.0580124356452068	-0.983316432180723	-0.0139033155150578	0.042133156639409	-0.22344116600673	0.0149919451203248	-0.00201598453937139	-0.00262369826372829
164.082508304835	-2.28910544256118e-05	-1.50159698401924e-05	0.576478838858462	-0.00157083933799423	-5.5713631941972e-05	1.51120513889442e-05	-0.00292302082756175	0.00921070301533696	1.92921709898875e-05	0.0724088662734761	-2.19651741197998e-05	0.266940348463918	-1.0506223928357e-05	2.29650023487889e-05	1.95608971450729e-05	-0.601795605727599	0.816256221499075	0.00670068219691291	0.0080166608522822	-0.0100573945831587	-0.0573096366350263	-0.979594684095533	-0.00489379760342151	0.043218618540438	-0.228632034741015	0.0164600834396979	-9.48255973794019e-06	-4.78240914666912e-06
165.368192542862	3.48793395445963e-06	7.9078646486892e-06	0.576382872418082	1.02055868807847e-06	0.000558812222427227	1.72463406238067e-05	0.000204949813533966	0.0155641061763898	0.00262817899973088	0.0741270715286189	-2.78840867549513e-05	0.264513971498056	3.30351703834025e-05	5.99676514701345e-05	-3.73841247802736e-05	-0.60968054503892	0.820448676052303	-3.09516568513106e-06	-0.000881943373138658	-0.0118796182079947	-0.0569840339735455	-0.994481561417981	-0.0151479304531441	0.0419444293618948	-0.233847778793475	0.014935815923155	-2.53142106933958e-05	-5.83201471817342e-05
166.203259726044	0.000121627281480358	1.41272743925176e-05	0.576769863419792	0.000106367389253288	-0.000100664665064373	0.00114449623398151	3.01438396069238e-05	0.0109805716427041	1.75153140410019e-05	0.0804985161607372	-9.68468718828254e-05	0.262686038773868	2.39357684379362e-05	-9.81371808702563e-05	0.00012682331939061	-0.612240105909569	0.836724816575522	9.31720212242307e-05	-0.00116247070268864	-0.00514722636706907	-0.0521562869466259	-0.986093534188209	-0.0175001254654103	0.0430448917276227	-0.235496914672378	0.0149793004159482	-7.9304283186301e-05	-9.3259662558513e-05
167.169193465535	8.50217882503802e-06	-9.74294576992117e-05	0.578481960623155	0.00211610973714483	-1.32925298432065e-05	0.0009377394825171	-0.000675724494467284	0.00951292473697783	3.13768089991245e-05	0.0791720429989466	3.40390871532946e-06	0.262934746368669	4.19845437398564e-05	1.75709370340705e-05	0.0037554907552053	-0.625384484820595	0.859873870573876	0.016311851528834	-0.0141504408558478	-6.85895789432594e-05	-0.0615550085368636	-0.983407099494448	-0.0226074824173161	0.0323084235760463	-0.245322234374646	0.0170704939828374	-0.00604233117208255	-0.00445809859217972
168.427916056308	0.000131562821960844	-3.86777114096133e-05	0.576523846349584	0.00100993906814591	0.000457599624210079	0.00246519833059213	-0.00196486639590036	0.00484464799184207	-0.000872777240673786	0.0763094932658341	-1.08006358545945e-05	0.259357370183132	0.000113952374628267	-1.23945221085226e-05	0.000131759928714994	-0.626493803140997	0.833038418440301	0.0112376837491285	-0.0144985327588493	2.71930760935159e-05	-0.054884956577646	-0.973705517209406	-0.0183028519697355	0.0317912552403731	-0.244996760749237	0.012463336263061	-0.00236724723611509	-6.63054384162787e-05
169.260940756448	6.78810426577662e-05	-2.44104312706682e-05	0.576020758465626	-6.00730243394971e-05	-1.39153766223301e-05	0.00263370279338161	0.000306219017261395	0.0106646054090206	4.60585139882744e-05	0.07871926062667	-2.13052519135216e-05	0.257175088202403	-0.000124895396362616	-3.64749961717216e-05	0.000143585745591943	-0.625754535348349	0.805180016322821	0.0122994816850078	-0.0147882518863965	0.00344775481329112	-0.0563538510796956	-0.967406890233357	-0.0137466101805526	0.0330929038248035	-0.242649329374871	0.00824952637666768	-0.000768713651196492	-6.34645143996292e-05
170.128046021585	-1.62974622804994e-05	6.32927515185045e-05	0.575785689685518	2.80653516308321e-05	-4.14756798623566e-05	0.00221164892668824	0.000142940374700888	0.0102895394821458	-9.99512433530329e-05	0.0767130358399006	4.21014472168702e-05	0.255821055515627	1.94949031928569e-05	-0.000100046516976392	0.00379855840312553	-0.629789585574102	0.784024309865132	0.0160423314667594	-0.0143855838938627	0.00637731941213489	-0.0637277284549	-0.946373810758464	-0.0155404497515644	0.0365943074896113	-0.244101935691317	0.00433833747999235	-0.000130671140814863	-3.01878243221332e-05
171.134200610229	2.48909485213303e-05	3.5054482715814e-06	0.580038372861897	-6.59012968855414e-05	-0.000182825320659758	0.00841336094058011	0.000109591560173822	0.00494723330043777	-9.29260357330512e-05	0.0811410426948061	7.83667795468201e-06	0.257694741060029	-1.36873768919673e-05	-0.000175598926102593	0.0101062185502085	-0.632713442771171	0.806931281013914	0.00839281565199443	-0.0149611879925309	0.010036394976781	-0.0715454873163758	-0.934222127123796	-0.0250690654746182	0.0337026757579668	-0.244382939342785	0.00532186141115973	-3.65250262848929e-05	-6.98007122359183e-06
172.003336002162	6.55036526357349e-05	8.43048665506913e-06	0.580136042045428	0.000121021087861642	-0.000111162183792417	0.00461603497553951	0.00309159795569074	0.00295906253749471	9.24634504965665e-07	0.0795696904684092	5.60753768474379e-05	0.256555519868252	-9.39159644022985e-05	-8.23526453497058e-05	0.0113705801317909	-0.633502866581018	0.804443089813932	-2.78926977577955e-05	-0.0181792624261986	0.00909074103177917	-0.0763992572390148	-0.926081392019314	-0.033609180565885	0.0318895799986836	-0.243081316740993	0.00387624006381259	-6.2119216327421e-05	-2.07284563583821e-06
172.85987760813	2.23553152815381e-05	5.15517992808564e-05	0.579715260400562	-0.00213391435765166	-4.17649407876558e-05	0.00385720731704854	0.000134954547982354	0.00201196123814724	0.000223368907366219	0.0781374786247477	-4.82027701761327e-06	0.254937536538269	-2.14354775770004e-05	-4.90503147981026e-05	0.0158413084803807	-0.628720978812021	0.776945262762013	0.0154815384194358	-0.00871348424517355	0.0110920679437599	-0.0559812930467828	-0.930575682400244	-0.0402888318911227	0.0238326183356692	-0.239342615711321	0.000897658125997504	-4.56329474623246e-05	-2.18076014458031e-06
173.793239003008	3.91305216935446e-05	2.10606951828041e-05	0.579640507875656	-0.00171166379638642	0.000113197433825504	0.000804385872406904	-0.000927879720273248	0.0098627344622443	-0.000722971947940241	0.077774742041812	3.43181515069712e-05	0.253394630412881	-2.8508917994502e-07	2.10350651809718e-06	0.0164254773052886	-0.623498628020887	0.756877063352978	0.00442998293122005	-0.00854921008631792	0.0111936622143789	-0.0529435643757014	-0.95018126017004	-0.0281843582211967	0.0310775275591067	-0.233126580221328	1.51904395376202e-05	-1.81612828122766e-05	1.11213907604816e-05
174.603761305595	1.82397850290367e-05	6.99384641443572e-06	0.578481575316174	-7.49937445364006e-05	-4.33230327289038e-06	0.00132495948448843	-7.15752510393546e-05	0.00985333507382539	-2.8751662418438e-05	0.0763576089389828	1.69971167206732e-05	0.251117098624369	5.48387702095559e-05	8.3545073713434e-06	0.0146586400222178	-0.622670780065067	0.773489373187835	0.000100937484857077	-3.05244802979006e-05	-0.000286127775622758	-0.0513907084821416	-0.96344381214969	-0.0364831538927289	0.0499382636913994	-0.231169882899548	5.46886942083652e-05	1.29392955146215e-06	2.75160426901797e-06
175.48607681484	-0.00102970205182075	1.46089940267397e-06	0.583719722436964	-0.000516402972904479	7.83044279640063e-06	-1.1603262500976e-05	-2.70775572552615e-05	0.0072170268406772	9.75644252199968e-05	0.0810942882129136	0.000124785084357717	0.254115547566038	1.11708434808512e-05	-0.000162865223252902	0.00295179533608106	-0.619742744238829	0.809798524679008	-2.42443635399242e-06	-0.000124584864264659	-0.00552262021000848	-0.0498807286959996	-0.984597574563041	-0.0292901296886556	0.0507479518276956	-0.227229949206843	0.00195441896997865	8.90332400295092e-06	-0.000123927103568
176.402328682742	-3.10596496217132e-06	9.66008755092285e-05	0.585365688703264	0.00598482882781484	-0.00156664555178378	0.000442115765426734	-0.00548343146296781	0.0112745176977243	2.07875451138779e-05	0.0793819428163145	-9.0685995316819e-06	0.254438267921088	-3.60828066956032e-05	-0.000122821241440827	0.0050489008231392	-0.625175555331044	0.807649564531906	0.0122731058554117	-0.0045713692562739	-0.00208457532986346	-0.0539554081823279	-0.984249190442339	-0.0253041711708403	0.0422795158139117	-0.230313119479273	0.00141226715267776	-0.00169948705905728	-0.000160841456813492
177.237263528821	-6.61059475771368e-05	-3.46165992028234e-05	0.583400563503497	-9.77116058407568e-06	0.000694883177202508	-0.00054239271028823	-5.50329779766809e-05	0.0047091655495943	8.38718999551942e-05	0.0742937861934422	-2.80583151362906e-05	0.251823937426524	2.91462130995389e-06	-8.66037494305146e-06	-1.43094481565793e-05	-0.62550587799446	0.810080845072044	-0.00204006664060564	0.00627606892269334	-0.0178219233207527	-0.0480146169392614	-0.987901264633857	-0.0107048150606673	0.0396981204120353	-0.229681712203939	0.000613247508463006	6.12933512276127e-05	2.97267409799192e-05
178.441846188464	-2.80298228338283e-05	-4.76890141940238e-05	0.582708150532586	0.00280555037387673	6.82674503446928e-06	-0.000396414646069731	-0.00426106637102695	0.00946131108868949	6.85790480796618e-05	0.0713970812254492	-8.6663001756561e-05	0.249570615041192	5.62029343649831e-05	-2.54231385475455e-05	7.04666613283829e-05	-0.631646756381937	0.804778377485067	0.0106905577877833	6.25967087744424e-05	-0.02788241977775	-0.0589416002866696	-0.972787870414938	0.00144604536226037	0.0346906729739621	-0.231585568644502	5.56597795343147e-05	7.37915289098047e-05	-2.54396862433882e-05
179.456711524029	-0.00363153803174545	4.27770980727804e-05	0.590085647113208	0.000125082511996938	-0.00257993848681326	-0.00876551297696253	-0.000264888968865151	0.0103530255859198	0.0046695784067711	0.081837128270894	1.24957659187144e-05	0.253684878186509	-0.00127924900368475	-0.00221350746411656	1.08951110016184e-05	-0.634634894601313	0.806102458134631	0.0115202173015257	7.21089236465354e-05	-0.0401651865425037	-0.0563794365669993	-0.976460042122131	0.00105252040065113	0.0397368490367222	-0.232527533146961	7.68562007635579e-05	-3.68489999710503e-05	-4.41785117722038e-05
180.2965945253	-2.53189907233417e-05	-3.61568168792262e-05	0.58898755442433	9.57197066217194e-07	-0.00354151042194133	-0.00275602068027686	-0.00185466825185565	0.00834941963913693	0.00238370606679792	0.0747404903184324	4.70514567302996e-05	0.252156429248749	-0.000293047423962698	-0.000959778992618854	3.04968675124496e-05	-0.63568172261745	0.795952332799029	0.0112909069042695	0.000152808881328119	-0.0457666034458557	-0.0546570216177268	-0.968551740869268	5.79409615943094e-05	0.0400277575614289	-0.231999235980021	6.75672438147691e-05	2.12997062803968e-05	-1.14477650235646e-05
181.34578674503	-4.39755881860481e-06	5.73090666630795e-06	0.590140693889844	-0.000222044444108174	-3.23765027720154e-05	-0.00552896186033885	-0.0028280985562139	0.0084520423116035	-6.80473108201196e-06	0.0725570344182843	9.44827025106074e-07	0.251831543958235	-2.20038527667761e-05	1.62582041661928e-06	3.54456146837153e-05	-0.638478046850952	0.767880361969619	0.00391717542661579	0.00174526038335818	-0.0539002189633526	-0.0519067418062424	-0.949791738462108	0.000304079286454545	0.0323535923249739	-0.23263926330674	6.43064718104468e-05	2.97313028395655e-05	-1.63600399588456e-05
182.613584915597	-4.50477763180866e-06	-8.06563338294665e-06	0.588586659285081	-4.33723184241734e-06	-0.000100284496414062	-0.0056116386643955	-0.0022754473653235	0.0104071867168119	-4.40209707009337e-05	0.0697861622907751	4.04801215851067e-06	0.248615916510864	-6.10174938746429e-05	-9.13179799069738e-05	-5.40139457491877e-05	-0.638570666525508	0.729543946904277	6.66573301552663e-05	0.000171635685292233	-0.0651055347125381	-0.0536296359980677	-0.946921691905589	1.1260547341621e-05	0.0329306638946581	-0.229803500378619	4.78639452858059e-06	1.16402906076373e-05	8.36409739594185e-05
183.687943733469	6.20444289265615e-05	9.22474827373468e-05	0.59172517707788	-1.2983797702552e-05	-4.57014895230296e-05	0.000251852008482435	-0.00214465994621584	0.0128495561169538	0.00091635766874621	0.0787749400276359	8.97923228620052e-05	0.248661723385861	5.6076949215942e-06	3.82311460295641e-05	0.00184902008158506	-0.62981602959985	0.744093413270872	9.58069961512233e-05	0.00208463705126991	-0.0560097717893572	-0.0585234365135452	-0.94883455444793	0.00527626562707977	0.047728474012992	-0.218723261140794	0.000965419506989093	7.53558629049392e-05	0.00106668675778498
184.549432703444	-0.000179954607876723	0.000171587005072843	0.594478549088213	-0.000782335523143056	-0.000218516688558421	-9.07089921500348e-05	-0.000446163439356613	0.00950860374361923	1.90891662771175e-05	0.0757894244719185	0.00025202199786034	0.250343822487501	-0.00017235118993105	-9.5448049175821e-05	0.0079203435341741	-0.62514897343382	0.737671025023019	0.000971302018216646	5.74650562631272e-05	-0.0492309985142361	-0.0616883055349663	-0.943244416328085	-0.00167556409419663	0.0436539554639452	-0.212170534161967	0.000158826535592132	9.44349389649459e-05	1.00643218771396e-05
185.818846809667	2.64391640587456e-05	-1.45880220998578e-05	0.596641682731624	-6.69443707954978e-06	0.00257239090036543	4.8054284160006e-05	-0.0019409283877368	0.00481581471238023	-2.68502661435817e-05	0.0707325213212402	3.18801838163974e-05	0.250994693786179	-2.90305595577959e-06	9.17768808344954e-06	0.00482320622934064	-0.617773104435367	0.71725087377617	0.0107407722624362	0.0147819013997129	-0.0325961323967139	-0.0644179482919688	-0.952481296655425	-0.0201255931601575	0.0468029519108735	-0.202257714732768	7.40074959360058e-05	0.00546185133174556	0.00423066315346502
186.760036355468	2.24111115226945e-05	1.42527124043468e-05	0.597447473533782	-0.00324236425025821	2.372919965118e-05	3.83233647675453e-05	0.000526919477404623	0.00935831631114534	-4.87140647776239e-05	0.0706949294021275	5.51236744127558e-05	0.250234777831152	3.1594470483245e-05	-2.87025733216674e-05	0.00125789005459384	-0.608222030426509	0.677400408331369	9.61192622716066e-05	0.0100398268427781	-0.0193285348543679	-0.0604270554937672	-0.934628536110459	-0.0253789265944834	0.0363489650789466	-0.191856183074822	0.000138371617056715	0.000123466138098283	6.88369668127107e-05
187.686570096103	4.31595549723147e-06	-2.29183481687773e-05	0.599280982873277	0.00224160061884863	-0.00107121532959851	0.000500917736378114	-0.00289997896057351	0.0132940489565125	-0.000742378275754804	0.0709700791200883	-0.000145050257722319	0.250485984644983	-0.000466945004456247	-0.000173661101687767	0.00478962105589645	-0.606289439390699	0.667926537829203	0.00911020805574574	-0.00144012523831367	-0.000536977828764492	-0.0846507735515363	-0.881607303152288	-0.0331466767574831	0.0255564808388963	-0.185234843135929	0.00076511019877712	-0.00140856356023832	-0.000335754646735313
188.669268539347	2.09123700830145e-05	2.43837851845971e-05	0.600475853090166	1.12196572772877e-05	1.24977737501414e-05	0.000179376828545081	-0.000389559782975658	0.00906925280377837	-2.53649571920274e-05	0.0714695039616528	1.73095406868579e-05	0.249945456377751	-0.000105665307138484	-3.7581721903849e-06	0.00635779268053939	-0.601946341924932	0.726414476392636	-0.00236435074987952	-0.00641994393756085	0.0195658034914997	-0.0781562331367433	-0.904617896410892	-0.0630036025323887	0.051914413403142	-0.18024189705126	0.00134717628829727	-0.000185744965151491	-0.000935691332823327
189.783535592006	-3.53211219114651e-05	0.000434352281327746	0.603400856943361	0.00671056914525499	0.00030329993663608	0.00399298397227361	0.00161410064184725	0.0105183427117613	-2.7063537408675e-05	0.0728125142727433	0.00012100720013561	0.250766326082818	-2.08045846494307e-05	3.48320875192869e-05	0.000611839367670373	-0.59692039319993	0.675390545045716	-0.0053824907534545	-0.000856030886060816	0.0219130864823562	-0.0840137942008171	-0.889042300019254	-0.0626485892302676	0.05693368894541	-0.172666981193061	0.000114125481429674	-0.000423521219541808	-8.88541961111625e-05
190.932406756423	-1.57715106159496e-06	2.33177793638072e-05	0.601331132270005	0.00128339922178054	0.000109162439593834	0.00217526595639154	-4.10951528363878e-07	0.0104873185796555	1.73400376133879e-05	0.0704777613829843	-2.85034988404828e-05	0.247192907797982	3.65630626122718e-05	9.11803355153463e-05	2.78692659424093e-05	-0.589605599643471	0.635673742351638	0.0184250540032607	-0.020062529422927	0.0324109435468337	-0.0521298010088695	-0.957909113529337	-0.0412479061355165	0.0697509710008242	-0.167020078971342	0.000114393720231044	-0.0126878377835542	-0.00450695029119119
191.627239824362	5.51449810281206e-05	3.81329430195152e-06	0.5996876484257	0.000343764676186716	4.07758556025109e-06	0.00587042181401638	-0.00014983321157695	0.00951365275596091	1.43872059469795e-05	0.0698882918349034	4.9951596172463e-06	0.244531020858792	4.28380640077178e-05	5.30861955659308e-06	5.54897815827255e-05	-0.59289566280154	0.620080093291035	0.0158301369946365	-0.0314850341555124	0.0439023574060266	-0.0675176114955829	-0.931041318926771	-0.0229497693498312	0.0666014173152117	-0.16685973177166	2.53555981704769e-05	-0.0165662678515676	-0.00617829156831626
192.880073737933	5.32018844878745e-05	-2.86423450663963e-05	0.600619604234039	0.000105943803250235	4.43401343150844e-05	0.000295040127010397	1.11199870416839e-05	0.0133646920764555	7.83268320421327e-05	0.0730297971809327	-2.15709506869797e-05	0.242965109864359	7.5843341957689e-05	-1.5247125327166e-05	-0.0147092960089481	-0.617819148056338	0.72392816198727	0.00635462573954072	-0.0208827900173172	0.0199744131183263	-0.0600849332049393	-0.964351066921455	-0.0239897062619823	0.0613969075884517	-0.188637918843091	0.00964857237886718	-7.38353456441345e-05	0.00189443472327003
194.00482702205	3.91238012707403e-06	1.55806069386838e-05	0.602640976933052	-0.000117196517744602	0.000601195705689594	0.00251725175700522	1.17924723932846e-05	0.0099811523093658	0.00119396937322045	0.0719717904810075	2.35953189513736e-05	0.243207941666929	3.83257068511042e-05	6.32279481153999e-05	-0.0025210831786483	-0.628754931681737	0.773134449234174	-0.00216613135115147	-0.0216017772335377	0.0117797032360794	-0.0541768247046377	-0.979240178205631	-0.0175096077926052	0.0448840052008754	-0.197770145737537	0.0147267003324783	0.000779705443286683	0.00132154003759226
194.881223628562	5.11900189782182e-05	-7.995360388353e-06	0.603361100277735	0.000279308047520264	0.000420910926900155	0.000319879325456202	-0.00100489526411729	0.0100498295729554	3.26052464755141e-05	0.0739959770625735	-4.05752110785178e-05	0.242183078683083	-6.781776544867e-06	6.83770056646491e-05	-9.01861733761821e-06	-0.632477187521084	0.807009326615295	-0.0131551542914276	-0.00469264315206256	9.31762829911373e-05	-0.0466726031997047	-0.9775555299346	-0.0100424123496595	0.0448596538408594	-0.20075568589726	0.016541082007977	8.37349397485567e-06	-3.58998659642472e-05
195.855891644347	-1.91284540048763e-06	-5.84276353641636e-05	0.601838134704681	-0.000262179916129417	-0.000106192517771133	-2.64283417611933e-05	-0.000442601758509496	0.0097734281861103	-0.000111676814650084	0.0690220757927287	-2.35797780925347e-05	0.239768864128148	-1.33830182694641e-05	2.23208562342383e-05	-1.02037476360137e-05	-0.638641955657322	0.823139261820515	-1.83090593639425e-05	-0.0011630032689685	6.88372371220961e-05	-0.0537709523026997	-0.983637767401277	-0.00254163983542846	0.0431867976760623	-0.204131759243496	0.016721930714036	3.45400824759546e-05	0.000126847954831563
196.727475568175	-3.89967123409707e-05	-2.958630022154e-05	0.602466949926415	1.34257042568016e-05	-0.000518847038970817	-4.59623210205248e-05	0.000360184317068603	0.0157714678018084	0.00256999128785448	0.0705397836896112	-1.74518774366369e-05	0.238744659512835	-3.56633696378338e-05	-3.30212696834809e-05	2.66757612110608e-06	-0.643771125218632	0.82312796927189	1.25980865031638e-05	0.00102910631989432	0.00196604853730247	-0.053165041033118	-0.993521670780192	-0.0112894069917889	0.0415702386679091	-0.207486719415504	0.0155176751965988	6.71132690097828e-05	0.00016732991873876
197.522765743421	-0.000104267212832575	-8.98804128783918e-05	0.602555536944946	-1.05759103252135e-05	7.4423009737169e-06	-0.000530044487570634	8.69074369829305e-05	0.0113935518613654	0.000253559516982735	0.075589072769731	-0.000100181975990458	0.23687124522061	-3.73879407066937e-05	3.38605972602237e-05	-1.51030852048771e-05	-0.646201351095127	0.835406072616893	3.41232706345182e-06	0.000644583358791937	-0.000253357686477422	-0.0478795373922397	-0.983584922072988	-0.0135026748624151	0.0409064981496672	-0.209103093646819	0.0154739104715329	4.46261775732378e-05	1.19232985620341e-05
198.535665634584	-1.57795067021862e-05	-0.000532060075141131	0.604832836451092	-0.00237109753917755	1.82730073338832e-05	-0.00122376655882776	-0.00107082343925629	0.00942183725302555	1.92201257847417e-05	0.075742673901129	-6.40744857574386e-05	0.237390110343744	1.95509388309594e-05	-3.8761695425656e-06	-0.00329749247507651	-0.657023767302519	0.869354765876721	-0.0118755213512778	0.0157232114202193	-0.000489370107468761	-0.0541033091419043	-0.982789045508184	-0.0174668777486771	0.0328204563331839	-0.217094374181044	0.0181613366122306	0.00706324735608369	0.0060203491483193
199.448680764457	-4.81516351349977e-05	-5.80533470906866e-05	0.603707850395289	-0.000350012641543941	-2.44602284798301e-06	-0.000420715592010387	-0.000964107370205458	0.00883339858003494	-0.000164735220816913	0.0740427487791867	3.70482642859431e-05	0.235035914104784	-0.000186202044747239	-4.80654881826766e-06	-6.27630132597643e-05	-0.657340959714445	0.854981302368919	-0.0109483019002722	0.0135599809564282	-0.000162820608860153	-0.0514162256805143	-0.980131991336566	-0.0137962086896732	0.0327971841129196	-0.216202232836709	0.0152599767704866	0.00241583326260732	-1.44096705328578e-05
200.390887382368	-1.47309348536041e-05	-2.0953820692431e-05	0.602102372160559	1.20751200201148e-05	-8.99147332898222e-05	-0.00446869726119498	-9.89569138998638e-05	0.0066198986014361	4.47728587576241e-06	0.0735597211040029	-6.59189205672254e-05	0.231986734502542	1.79767195024556e-05	2.07493739546585e-05	-7.362100381738e-05	-0.655997024732783	0.82732806844735	-0.0109017201620234	0.0118110108426719	-0.00376644310788205	-0.0526047254273268	-0.978316718753092	-0.0112312200768751	0.0330320909705928	-0.213215621252654	0.0110046462476136	7.30370083345586e-05	-8.45202221770175e-06
201.359934833738	-2.72402010389061e-05	2.65697864026125e-05	0.602302578553659	2.41658555808831e-05	-1.80701805206347e-05	-0.0019985239308224	3.79878538349994e-05	0.011103859482643	-3.35260188113134e-05	0.0731717288527793	-9.04279510292095e-06	0.230662418982258	3.41487222208713e-05	3.7829455441939e-05	-0.00126069199830032	-0.657042105721552	0.800493374935798	-0.0124848209579991	0.0103326752553597	-0.00886844468057149	-0.0569858332496328	-0.961151720183712	-0.0117075292540213	0.0364101980967735	-0.212001834929014	0.00637694730061649	2.98911731287613e-05	1.76324882390916e-06
202.312345889065	-0.00156145919035465	8.29258540494435e-05	0.607095572768247	1.27912902175456e-05	4.31156425662392e-05	-0.0103329346996562	6.40608301071348e-05	0.00652018756315232	2.79329762521222e-05	0.0807895263891896	9.40279888360114e-05	0.232731192089178	5.45482327211303e-06	2.33888486023606e-05	-0.0086362846308763	-0.66034222582695	0.836295071150381	-0.00737561875629423	0.0102579703807738	-0.0156320989686219	-0.0652312743143217	-0.949682024534277	-0.0213150248770442	0.0377234325586012	-0.212687232896818	0.00813485118289792	-6.58489598932813e-06	8.01041003394549e-06
203.252745920496	-0.00010897257088321	6.84222064097442e-05	0.605757643748947	0.000379199116064113	0.00143600793073838	-0.0041735924155685	0.00184439818378031	0.002306219782049	6.38218808415924e-05	0.075023072276875	-1.32807814875306e-05	0.230630613999351	4.34260261104713e-05	2.59996135027703e-06	-0.0088013978125593	-0.660963932513298	0.819579238164288	9.73435670710549e-06	0.0135927871068236	-0.0129506299853525	-0.0686655990784793	-0.938619693019024	-0.0323019741965105	0.0311995722126437	-0.21129928184473	0.00580030198343284	0.000130131467342389	1.01298626070166e-05
204.425516231408	1.28245650444947e-05	3.09404014478035e-05	0.605949900219799	0.00411758433446915	-4.73827977466087e-05	-0.00336396953043357	-0.00102624717448542	0.00394461392736745	4.84254361648603e-05	0.0752924822306941	0.000102893128439254	0.228865668257431	-0.00011544255980841	4.65818964355275e-05	-0.0127557970269926	-0.655251845080026	0.788916726388137	-0.0117763623402308	0.00420907703771002	-0.015595542212049	-0.0504288820937504	-0.94189269781488	-0.0386977828185495	0.0254277177962122	-0.205884468028698	0.00168067252235368	2.21621457470943e-05	0.00012303904640243
205.552134517538	-5.29270927422772e-05	1.98301319617773e-05	0.604547819658868	2.57226579629153e-05	8.99517002758547e-06	-0.00133794771123235	-0.000105102862149938	0.00734890860919323	0.000194938122214551	0.0720630324220334	1.82892084527358e-05	0.226085090681334	-5.44934059509688e-05	-4.84708299652721e-06	-0.0126318912889125	-0.649488043693994	0.765051963085736	-0.00010994290209991	-3.27978817629451e-06	-0.0154441364785123	-0.0512033357077158	-0.951981919284968	-0.0271947036525743	0.0340243548689996	-0.198395523637456	0.000172213852433842	4.59646089393649e-05	-3.33370983822386e-05
206.479307505806	2.12911751766329e-05	3.8898810778574e-06	0.607061342006835	3.32150439132555e-05	2.42685813665227e-05	0.000502398231432892	4.21807351939639e-06	0.00836257194964984	2.79498947735603e-05	0.0792912834082706	3.99865456937547e-05	0.226008974106408	8.1697054631439e-05	9.01546265990522e-05	-0.00540797262620011	-0.647827418341476	0.811739858524422	-2.89637898528461e-06	7.52903260465367e-05	0.000995222173949387	-0.0463613430023007	-0.987553291085807	-0.0306932057057095	0.055170751709175	-0.195989289979282	0.00112282347926853	6.0343072728474e-05	6.63156524752115e-05
207.408678669647	-1.24959838684998e-05	-4.44645200387632e-05	0.609964382218159	-0.000209740810633813	9.39505079300386e-06	5.23584792718819e-06	-0.00150645641493643	0.00640973274931663	1.06933019637745e-05	0.0764526189715772	-6.74496964594644e-05	0.227705650198408	2.07575782470892e-05	5.33022333503353e-06	-0.00413594776857323	-0.650473511094804	0.814112869432339	-0.00898864309763922	0.00393453516813363	-6.04248297167009e-05	-0.0562578266594903	-0.962580797853927	-0.0238813447202712	0.044450778356194	-0.195753126203898	0.00127388540736355	0.0022949485231728	0.00156802539582108
208.457885745433	0.000132883256145858	3.08489230393923e-05	0.60989751578992	0.00015646824092995	-0.000438463587642269	0.000109568551334975	-2.88081470098629e-05	0.00387773703875533	0.000703759637678164	0.0718884009182779	-4.50649901713275e-05	0.226506637525044	-7.13797029937357e-05	2.37861243197674e-05	0.000102612470596134	-0.648659058951328	0.814206611058181	0.000886606921772096	-0.00360067197908003	0.0101256266398501	-0.0466241420780955	-0.990078093672042	-0.00961770302126612	0.0399398744932965	-0.193210045881319	0.000171714783543313	-0.000126543712751777	-1.90102608164701e-05
209.35270327461	-8.56912978324306e-06	-7.74866037305612e-06	0.609769171537057	-0.00166151679847453	1.20890222089386e-05	8.97431118996813e-05	-0.0035820142579196	0.0105431488949939	0.000100907967758951	0.0719479212216552	-5.37633935260303e-05	0.224895379238435	5.09703048128759e-05	-1.41851482392064e-05	-0.000108111975693405	-0.651247308867923	0.805121699907266	-0.000433717407517573	-1.09854632390714e-05	0.0188783736269836	-0.0505751383808245	-0.965239533682086	-0.00311666458249602	0.0366280363314097	-0.193321333654904	2.74035524798102e-05	0.000101508892431896	1.9109390693484e-05
210.341602835358	0.000781838949231013	-3.86246792482501e-06	0.610037839081791	0.00025582882656421	0.000165888552207089	0.000966924098713269	-0.00239904879744193	0.0100106861128333	0.000145008182549514	0.0692063455747585	5.56136426165627e-05	0.22394133858991	0.00012186168696835	0.000227218081621185	-0.000176950029647273	-0.657210192030434	0.795422944170208	-0.0121768124905835	-0.00080358147334395	0.0275900690321033	-0.0565864543390067	-0.975847651768195	2.60527014224839e-05	0.035467788790459	-0.196043159767278	-1.30552272619965e-05	1.55463722134984e-05	-8.37711804416952e-06
211.383631790729	0.000149366226003323	7.77351606068783e-05	0.61443030451019	2.69806266142197e-06	0.0040250810627893	0.00244275160151389	-0.00175933385008059	0.00823354079305364	0.00408196667816056	0.0700264149108849	9.68663763929646e-05	0.226334844152263	0.00102312502367147	0.00186350634180972	-0.000116953506383255	-0.657213295311875	0.793143940786627	-0.0109382655985933	-6.73757090455144e-05	0.036027127896129	-0.0515275403791364	-0.967663392691533	0.000129137492001083	0.039104301647845	-0.19450905576085	2.75166868448139e-05	5.47354090477629e-05	-4.34416818669151e-05
212.402753612699	0.000444542051578784	-3.80508824537745e-05	0.616898032355255	0.00386901101760886	-0.000131761081832504	0.00602463171242889	-0.0065976206942264	0.00952841494665366	0.000234978025232311	0.071044677111383	6.67299238251027e-05	0.226905250344133	2.16674681089189e-06	0.000223164877588967	-0.000163746420822129	-0.660464746063336	0.771941658035251	-0.000875346758111883	-0.00315601821078053	0.0450360483694337	-0.0517287532787587	-0.949436022541204	0.000533538243689212	0.034486518531868	-0.195354370263532	0.000142687490258426	-0.000163944505145082	-4.44858360317299e-05
213.475697088389	3.08004550353614e-05	1.89144313625722e-05	0.616399299122929	0.00013355076087239	-2.5723024704215e-05	0.00300848187132063	-3.33609531143271e-05	0.0148617560195741	0.000176253123151033	0.0686560677643663	1.02545378454445e-05	0.224990915574025	-5.00346899153258e-06	5.6981102300701e-06	-2.57459300101117e-05	-0.662076380048872	0.739861943893192	-8.48194347376945e-05	-0.000102727981852933	0.0514717203069822	-0.0518896183244423	-0.944965415273094	-3.18455857755113e-05	0.0323671755307304	-0.194551020549544	6.83907595129478e-05	6.82329324339426e-05	-2.71951789769649e-06
214.274022920941	2.27120653058063e-05	7.62644681231731e-06	0.614532451651465	3.56173653626869e-05	2.30467700731444e-05	0.00657719398807298	-0.00169178924405857	0.0104426794544896	-2.33142889701939e-05	0.066045386837171	-1.12218424602001e-05	0.222209410475293	1.83328042536743e-05	4.65271416393841e-05	2.65735694689751e-05	-0.659611714000202	0.712402944918174	2.19967681035499e-05	-0.000324826970691	0.0602117650247477	-0.0505380395772499	-0.94035552355188	6.32345161378414e-05	0.0354262475462402	-0.190746074294626	8.09357727916156e-05	-1.0851558568404e-05	-1.05503527535435e-05
215.370335121476	-0.000140725007344691	2.66449612487727e-05	0.619661748498506	2.08865377834567e-05	3.59077572617817e-05	1.60708470482879e-05	-0.00246441626903477	0.0113025536123154	-1.3282111860337e-05	0.0738870296527233	0.000108280997352234	0.224321872582755	-6.07512168375363e-06	7.34348579958696e-05	-0.00518539739358121	-0.648709687774035	0.748099729263617	-0.000179724912394291	1.9759292812277e-05	0.0425542921037575	-0.0592457805789219	-0.948540216630468	-9.3120777457626e-05	0.0474262209431299	-0.177107553870776	0.00213699903145866	-5.06370452067375e-05	-2.21714411474245e-05
216.502018416174	0.000161224147035918	0.00190920233841084	0.623916855829182	0.0072784541159505	0.00309693459576775	0.00188122979452118	-0.000193687722010007	0.0126642206531439	0.00168943475711301	0.0727307394418233	0.00112640762321804	0.226754034080017	0.000435859101501527	0.000917231102664532	-0.00605250819427956	-0.644308342113215	0.7068570089627	-0.00499787558334747	-0.00630070429861327	0.0340587843106427	-0.0620698679725883	-0.958710585901211	-0.0103819547598111	0.0473544325058239	-0.170341475014027	0.000220628967472273	-0.00334304627448944	-0.00328598794993967
217.31977735245	-1.40699466038262e-05	6.46865087038326e-05	0.62283769301831	4.76738111332781e-06	-0.00268424737977955	-6.36321788179244e-05	-0.00157773436592976	0.00510913443484951	-7.8288831393381e-06	0.067167264416722	2.9785602459184e-05	0.225079709473344	-9.6964432767995e-05	-5.55610567043411e-05	-0.00244607232602181	-0.638017789081051	0.703076736828469	-0.00996062703361083	-0.0149050005478356	0.0228735366700608	-0.0630482268092139	-0.947729718302158	-0.021600871031072	0.0489880054549229	-0.162599481058314	8.56215264396383e-05	-0.00529828942728969	-0.00430610161159826
218.431015668467	2.4377817646988e-06	6.29824331052391e-06	0.623079037705983	0.00194719759249751	-3.41478307435722e-05	-0.00011142977804943	2.5133249957885e-05	0.00829172582686428	2.79333482979687e-05	0.0658388219664746	4.15945672321215e-05	0.223670517982053	-7.84519634619289e-05	1.24786513887013e-05	-9.24657004008367e-05	-0.626399925814503	0.655755857948565	-0.00022038669486281	-0.010092130266652	0.00406180152080677	-0.0608349249216951	-0.931114444635916	-0.0250114651150582	0.0363229734103013	-0.149689137072094	5.87103104509769e-05	1.52686185349584e-07	-4.77572597974949e-05
219.551080288803	-3.46506145186968e-05	3.30145111120362e-05	0.626757273756619	-3.62213359883149e-06	0.00108551902381753	-0.00187817964899206	-0.00221271443154389	0.0120142884790457	-0.00335109170107568	0.0700119570153323	5.6016635208042e-05	0.224856398532185	1.36431876798118e-05	3.57474544225597e-05	-0.00704868064507242	-0.628738735265798	0.715001220620086	-0.00233335766897734	0.0066918034873875	-0.0188118355133291	-0.0865095144294797	-0.880465231258656	-0.0622581876332199	0.0415718920277779	-0.146680966283854	0.00389957418712625	0.00329505820508673	0.00413970059828934
220.363006444774	-2.81686830797617e-05	2.57359707563517e-05	0.627381770891778	-0.000228003795095244	-1.75737456741572e-05	-0.00188111689063018	-0.000235703535335325	0.00801014590200694	1.08777356769583e-05	0.0714344692996164	4.64430400808437e-05	0.223944051890242	-2.12914745930514e-05	-1.5151662478014e-05	-0.00498470305785109	-0.62061116209005	0.713185435725766	0.000321089851759981	0.00186021659152229	-0.0276564081115268	-0.074070417266348	-0.899007086570325	-0.0685150739586487	0.0556932868409249	-0.138991203134429	0.000595548387057783	5.47564282520878e-06	-3.4907988645293e-05
221.528927745601	9.49704128692405e-05	1.28860580079408e-05	0.628850768500183	-0.00102801933962335	-3.14795804142955e-06	-0.00233690064651874	-0.00292725325661867	0.0113963554320369	-1.48712603192218e-05	0.0685559628933875	9.33363511425803e-05	0.223825020761535	-5.27043647449675e-05	-3.97731325931313e-05	-0.00055029509611488	-0.613825581257834	0.653513329844454	-0.00150553751742974	0.000140255235029054	-0.0324061970093726	-0.0696515148495359	-0.895841976793482	-0.0694638191652995	0.061160655599644	-0.130882360205085	3.10829609212838e-05	0.000312820156927411	0.000183530071731714
222.569067351429	-5.29209851997629e-05	3.37156711075469e-05	0.626424603899749	-0.00187797623849951	1.36138307470995e-05	-0.00376243830600454	-1.50362672802145e-06	0.0085573788645302	3.15120432505632e-05	0.0660631474774278	6.37875282611649e-06	0.220099449518085	-1.52629306691613e-05	-1.89670972605448e-05	-0.000137616343155752	-0.612864022168343	0.628463406209807	-0.0167569391252352	0.0277082501412929	-0.0460642168620139	-0.0536503457185531	-0.958885003285789	-0.0351132824094142	0.070109873687487	-0.129375912982119	0.000151165245943435	0.0163000854611569	0.00615029517133233
223.464897339068	-5.13118159045505e-05	-4.09805662914682e-05	0.625719010631384	-7.87190120050861e-05	-1.9072253406605e-05	-0.00370260844114964	-0.000802215370523258	0.0140894313499753	-2.22984995719177e-05	0.0698110482429514	-4.997767734039e-05	0.21743763127049	-7.88235090495138e-05	-1.32087202689568e-05	0.000421372576479731	-0.618984519653294	0.631557359427677	-0.0105479876332491	0.0291438789426217	-0.0477217600712165	-0.0666973089198271	-0.916355117539981	-0.0322761870581005	0.0746136622612815	-0.131583139011864	0.000603311058922318	0.0137061039262656	-8.14262639738966e-05
224.510985073093	-4.70381112829925e-05	-5.66886225983666e-07	0.626602777015755	-0.000159186567501766	-1.40978306409252e-05	-0.000840539246947107	-3.58884303871562e-05	0.0130090003604557	2.44140565338505e-05	0.0696194509621009	-3.11035417260842e-05	0.216622414998685	-2.29552437622558e-05	3.06247049382413e-06	0.01425011561625	-0.642619012013277	0.731401207077395	-0.0050119459506652	0.024680860722194	-0.0303413731188316	-0.0574958650877446	-0.962907242062346	-0.0236344554272447	0.0594529625917704	-0.153021984823893	0.0105925201497402	0.00063345559521046	3.28884349176076e-05
225.581239322782	-1.5702109244416e-05	-7.18378042871577e-06	0.627810092998987	5.95177674196043e-05	-0.00182643626056946	-0.000588489897037815	1.99059042917725e-05	0.00860981688178485	0.00200900815251475	0.0671613521652789	4.31581912918176e-06	0.216334058092864	-0.000238365441814328	-5.35663719308431e-05	0.00558585452120804	-0.651932657513725	0.775727577114578	0.00830108317169508	0.0187916874268823	-0.0184832139066299	-0.051140986705951	-0.982951544521877	-0.0148470861484842	0.0422270687457435	-0.160882575873977	0.0153392505524039	-0.0019141314621171	-0.00263386611026785
226.871370242337	-6.89661161171028e-06	-0.000115853650218837	0.627353251219922	-0.00180026294028143	-1.05237757855327e-05	-1.75096808896275e-05	-0.00314800650654261	0.00942532856207565	9.26914299258028e-05	0.0655819403177566	-7.57753492873311e-06	0.213973597508492	-9.63683017518353e-06	-7.27368481365356e-07	-1.97455093017284e-05	-0.659510131396096	0.815930904328372	0.0068804285289138	0.00839934096923588	-0.00997768004204526	-0.0499420006452503	-0.978591993175178	-0.00503430734661956	0.0426993409937452	-0.166060087834095	0.0170316568727643	7.05425211520161e-05	-1.01615208319032e-05
228.181875725655	-2.53825459212613e-05	2.406897599374e-05	0.627205849859068	6.97963021490983e-05	0.000584254658683987	1.71032637399478e-05	0.000239697653726302	0.0158045047765916	0.00267991259822368	0.067137554901762	-7.79252145210935e-05	0.211481262259559	-1.13066907620494e-05	3.16628714703669e-05	-2.61531433354952e-06	-0.667719388710116	0.821994194724584	3.45485874204253e-05	-0.000886719045980927	-0.0114463928982269	-0.0502762601111964	-0.995055057366265	-0.0145230961435821	0.0416274541692651	-0.171467925524108	0.0156266132594083	-5.12269681267521e-05	-0.000124216996457666
229.013709045888	2.83675237200516e-05	-8.61089478010459e-05	0.627530540332332	3.43106103924476e-06	1.25826586508377e-05	0.00101459020692338	-6.47657626499073e-07	0.0111296582000565	2.0009195616204e-05	0.0733876089390865	-9.25148896881885e-05	0.209617639369136	3.54958555000194e-05	-7.45568954155046e-05	4.08127259415266e-05	-0.670332461732387	0.837169262810049	6.63444785315655e-05	-0.000842996623224791	-0.00538515581864612	-0.045010692097948	-0.985850108079469	-0.0169478692986327	0.0421208313566782	-0.173223489772361	0.0156517235940913	-4.3171597970918e-05	-6.20332085575812e-05
230.017227652887	3.01705938486094e-05	-0.000130295401349249	0.629461137958993	0.00215191791029251	2.72413443920681e-05	0.00116428263399456	-0.000553438384314515	0.00951894816148817	-4.15645025474091e-06	0.0724431258786543	-5.42624776913214e-06	0.209965700279633	-2.25660768967184e-05	1.90995366155776e-05	0.00403470303896654	-0.683845942223625	0.862202879241463	0.0167316825400687	-0.0139222174707677	-1.77104523714681e-05	-0.0546643616460531	-0.983893456487081	-0.0222558996768783	0.031475753705433	-0.183314775820902	0.0178492282018347	-0.00595690197372545	-0.00446328546585577
231.304062156731	8.25837621204964e-05	3.27868610213349e-05	0.627771085512634	0.000830385898975318	0.000538331455466199	0.00263152860058086	-0.00180513730176327	0.00447411965590178	-0.00119141303293389	0.0698038485644596	-6.83722503971991e-06	0.206569527064811	0.000129444814387957	-1.14814862698126e-05	0.000135826319474339	-0.685007721356139	0.837525925605091	0.011118657555822	-0.0142547858168565	0.000144628847576895	-0.0477586483168497	-0.974489255158853	-0.0184012138267776	0.0312417819522597	-0.183033831530027	0.0133637825135265	-0.00215277886542353	-4.70927688887233e-05
232.158431592366	-4.97031564857912e-06	2.27449954596265e-05	0.627413520852065	-0.0001715649974223	-9.22729554689625e-07	0.00215437967903581	0.000550630077005542	0.0110758029222144	1.65549453879685e-06	0.0722290085006344	6.32101485989818e-05	0.204487646894178	-7.56156329507214e-05	-1.91668353963321e-05	0.000150612347416488	-0.684304462560114	0.80919200024391	0.0120200700406165	-0.0148932079374544	0.00336862695240593	-0.0489741807308472	-0.968277212279375	-0.0137029956871813	0.0325042375808225	-0.180716479901272	0.00906914360716906	-0.000624178482334635	-9.74250438616812e-05
233.024527814915	0.000205729361334487	-3.85515283293414e-05	0.627194887028407	3.71116225420751e-05	-3.64225088802733e-05	0.00228003464101019	0.000100907876814049	0.0100779657485486	-1.67052360408768e-05	0.0701950668896854	-3.43273929785618e-05	0.203159151257964	-0.000110866055595529	-0.000106303263399089	0.00489497577364736	-0.689045319596419	0.791922629639817	0.0162961656553457	-0.0151615434631779	0.00643990873193999	-0.0559415958179796	-0.948038731117601	-0.0155996861226523	0.03586055850073	-0.182911819257733	0.00555932783657312	-0.000308280097705213	-0.000178543515789974
233.995107324042	-7.56559218325897e-07	-1.76233818939938e-05	0.631193768130155	-0.000110625467064774	-0.000202251159941796	0.00777854315095004	0.000209148133291348	0.00477901511043273	-0.000186491711542075	0.0735989382727786	-2.27711975960129e-05	0.20497518356644	-1.65692848305184e-05	-0.000102605088756761	0.0101602285434781	-0.691442028943376	0.808930986818393	0.00845801004423474	-0.015827963000031	0.0092466787021206	-0.0630614350109807	-0.93684539189382	-0.0246706619030896	0.0325530957745134	-0.182810300987911	0.00606893484577023	-0.000128457417023848	-5.45023042507341e-05
234.874636897539	5.3757099827055e-05	-5.9464656855439e-06	0.631556696699728	1.34203236999755e-05	-3.09064113791293e-05	0.00460999915613998	0.00340266922081886	0.00295847487018552	1.95138547566477e-05	0.072864148318356	-5.06726539694006e-07	0.203964279313875	-3.38859505180997e-05	-1.38976464809016e-05	0.0116299330464973	-0.692185947134583	0.808477782932232	3.18599304366301e-05	-0.0183043568168407	0.00925637268031944	-0.0683969344102797	-0.927351771653966	-0.0328331949832538	0.0320400345812255	-0.181393517745246	0.00463212898122683	-2.86977286707456e-05	-1.21947564272304e-05
235.750421802203	-3.6977633882448e-05	-2.449616327689e-05	0.631224961947255	-0.00278367949608307	1.07507453356874e-05	0.0035486839287666	-0.000155398720328581	0.00271036642001099	-4.2488142313874e-06	0.071662488747426	-2.00601805770386e-05	0.202372708896911	3.18469733046296e-05	-2.39957594069669e-05	0.0160371034040935	-0.687404842012143	0.778821563363078	0.0151511028824431	-0.00936944856052766	0.0108670234011739	-0.0476098716121374	-0.934423648153336	-0.0393582164751831	0.024135131715148	-0.177658902542107	0.00138897096158868	-3.40030743879442e-05	-7.66785758151023e-06
236.664232890299	1.67437847596784e-05	1.34806877425203e-05	0.630870388718505	-0.00134561887364676	7.74932481494059e-05	0.000566693238345178	-0.000703537874938592	0.00940242357069417	-0.000445409807236906	0.0706640270642075	1.64377620767214e-05	0.20067352141052	3.62380465213559e-06	-7.63430905990279e-06	0.0163668988394916	-0.682404033203482	0.757746234368734	0.00424642510895798	-0.00857165315688229	0.0110669011678622	-0.046098059575463	-0.949790206073147	-0.027464516595242	0.0307179417568405	-0.171523970007203	9.63543973172519e-05	-4.23815333501378e-06	-2.06939766414614e-05
237.46986141476	2.404996946385e-05	-3.39878861547283e-05	0.629871131243078	-1.81541862577546e-05	-3.09018700827676e-06	0.000786075804289598	-7.33842959288338e-05	0.00984829185621042	-3.2350167899131e-05	0.069841376625084	1.18113051966046e-05	0.198480852031216	-1.74117716654867e-05	5.83466343447979e-05	0.014050177063991	-0.681573508976224	0.777391706077234	3.9026528062603e-05	-4.58127176249383e-05	-0.000857158123206736	-0.0437726300995701	-0.965659566416027	-0.0362755395125009	0.0507784368032144	-0.16967917898593	6.06040528755374e-05	2.04917540934723e-05	2.03062275713361e-05
238.421489941922	-0.00110097587345283	4.60310847719073e-05	0.635013964869207	-0.00062403846308446	-7.75125518840146e-05	-9.5953660691393e-06	-1.05246168677798e-05	0.00694250194018297	2.35284732622297e-06	0.0734647735506009	6.32599393368278e-06	0.201426625521573	-1.33890778084793e-05	-1.10338839844612e-05	0.0024533132332269	-0.678741910169582	0.805709300442835	5.24463921959019e-05	-2.5999272410857e-05	-0.00493514685691986	-0.0432777038721829	-0.982295453564033	-0.0281701158326072	0.0494463210142163	-0.165601722339891	0.00134864766890649	-5.56552789330032e-05	-6.94749135143887e-06
239.38955086092	-5.27194487505968e-05	3.58697749700868e-05	0.635862777627106	0.00392344511742303	0.000110377699772738	-3.48731669433356e-06	-0.0022881320277181	0.00896358983715087	6.93452417168174e-05	0.0706762687629688	-1.59553038919513e-05	0.201029577202933	-1.62017425603052e-05	-6.74666782228538e-06	0.00219681404118096	-0.683043390825468	0.807436032692075	0.00691092492700246	0.000291810529191507	-0.00474480248618376	-0.0439283544762426	-0.989191069186947	-0.0220151693183515	0.0428490264674044	-0.167921603176566	0.000868959053745682	0.000305842364736564	0.000194659163609719
240.181732784749	-3.5355961691335e-06	-2.79580037735172e-05	0.634724357511396	-7.63501789089845e-05	0.000458610515683094	-0.000149099435568574	-5.3048664050922e-05	0.0053001782318972	-6.41446565516975e-05	0.0676807298053652	-7.05528100302265e-05	0.199012838145911	-2.14163628237079e-05	6.213641856431e-05	1.98878428728504e-05	-0.684708999702176	0.810277057029467	-0.0018444916076511	0.00617505907596501	-0.0191987699576329	-0.0412707028291644	-0.985374186974204	-0.00929621290522785	0.039128558390477	-0.168177401744747	0.000315609635208239	5.70294663775657e-05	2.26120560007241e-05
241.341792537083	-2.46875926292144e-05	-3.60547853661178e-05	0.633823954488705	0.00228710363242578	4.23553272106311e-07	-0.000451260962357698	-0.00406164067608567	0.00911768512232403	2.24412701739106e-06	0.0643520275835321	-3.66952817987124e-05	0.19669099880601	-1.16386187566006e-05	-1.61652523353351e-05	0.000101032989707915	-0.691060376689654	0.803623383443376	0.0117757010137108	0.000328421314923369	-0.0287293778875375	-0.0523867913647626	-0.975781819831523	0.00127737229738753	0.0347026591501991	-0.170340189879995	0.00013707542934691	5.33387934212969e-05	6.72841663154135e-05
242.334439412443	-0.00341507116378672	7.85482943149291e-07	0.641352651591539	3.78784599220155e-05	-0.00272958814129465	-0.00869963352244374	-9.70879722444908e-05	0.0100038317102706	0.00461537846244064	0.0749273366107807	7.64115590004807e-05	0.20097004348432	-0.00144744266821805	-0.00201474413859797	-3.21706046525694e-07	-0.693055515514944	0.805084498822695	0.0111368801732171	3.616135724065e-05	-0.0401424205978726	-0.0488224478366097	-0.975912522800015	0.00110093971901548	0.0399445031779017	-0.170543588644812	2.03965976310822e-05	6.21588797701999e-06	1.97048305850225e-05
243.19123908042	-5.20765786397846e-05	1.25542059707209e-05	0.64040532504689	2.68868930957002e-05	-0.00323784910999295	-0.002972606009513	-0.00176203588097204	0.00837706571080201	0.00148567645042729	0.0683763504728767	7.52755157404711e-06	0.199492856746369	-0.000240099991003429	-0.000380817104768281	2.39665349777925e-05	-0.694214893599852	0.794956095744847	0.010261871554021	0.000386147466056527	-0.0462054462519414	-0.0467674965125619	-0.966070034676261	8.9733966259189e-05	0.040575036483553	-0.170125748751905	8.12704324236452e-05	0.000128429974737635	4.29705611496833e-05
244.215422749713	-8.2188782227945e-09	-2.04900600827713e-06	0.641094155435178	0.000145256214730273	-2.14985294352482e-05	-0.00512540937814627	-0.00236500054927935	0.00872319233211067	-5.56715372728719e-06	0.0654534579142432	6.13771318498494e-08	0.198859967231598	-9.26031419113104e-05	-4.232651476876e-05	3.07624651119885e-05	-0.696817712474783	0.763926009337315	0.00345567884196842	0.00150950815682985	-0.0534831139906559	-0.0440592964352599	-0.947717165622146	0.000111018521015089	0.0325642797836144	-0.170632225071593	3.18005173658079e-05	3.75901915197728e-05	-8.24136163593119e-06
245.479019175069	-6.14739122712392e-06	-1.52063190181274e-05	0.639407523828804	-0.000128422494750888	2.14497583531703e-05	-0.00574499128372797	-0.00218353613248459	0.0102525498543724	-5.19818023750647e-05	0.0628000766008453	5.85576581122706e-05	0.195508443007457	-8.88355895495154e-05	1.39737425110011e-05	-9.88564064365674e-05	-0.696285829787449	0.724920106398234	5.82390332176492e-05	-5.68019397636083e-06	-0.0651799947816926	-0.0461909928687685	-0.946510036554927	-2.79883800228805e-06	0.0341348331194967	-0.167196220317641	2.82288133543946e-05	-2.5698887991426e-05	-2.95767050000128e-05
246.559280448563	4.27506567517638e-05	9.35319564219816e-05	0.642873800096367	-4.93774674919133e-05	-2.11270034481474e-05	0.000328966062638262	-0.0023766331664575	0.0130194983180565	0.00023589842192704	0.0719751851281835	8.34854745636467e-05	0.195841264604068	0.000114981185388711	6.01283556543784e-05	0.00216990344821119	-0.68702170103358	0.741976996015991	9.07271762666394e-05	0.000770542991719151	-0.0543694141091798	-0.0521632356660301	-0.94773596511772	0.00344986307534129	0.0489627830971226	-0.155503840425313	0.00118551870358124	-1.34502813557573e-05	0.000715077405742077
247.376534356294	-0.000114109201598157	0.000129096333917249	0.645123021118415	-0.000745738853878733	1.90663356409537e-06	-9.14148593548999e-05	-0.000348986877668082	0.00948540195032194	9.58474079895919e-06	0.0688915799339619	9.11414113161279e-05	0.197121947003639	-7.22374645772007e-05	-7.35334387982956e-05	0.00744943310885941	-0.682454542408947	0.732495550570552	5.56320293275258e-05	6.08661289462528e-05	-0.0487203045865571	-0.0539063825788599	-0.943561083109112	-0.00208526121134613	0.045203507903054	-0.149336132417049	0.000174613820533346	-3.82428730664486e-05	3.22167608272062e-05
248.631744370207	4.13868158303146e-06	1.99195662493924e-05	0.646978644316056	8.26052409908099e-06	0.0026155911299833	6.33150300698562e-05	-0.00193003900677079	0.00518481842057888	-4.75441679691857e-05	0.0636780341516637	2.72482106527739e-05	0.197521441958177	2.79233504310345e-05	6.30778783652957e-05	0.00423018010076459	-0.675317708970458	0.709167766200281	0.0104751502051412	0.0149363923717038	-0.0318901973214361	-0.0573898334770802	-0.951684468931008	-0.0207278342829713	0.0479949660358113	-0.139605512715969	1.48899180830998e-05	0.00554885697284537	0.00430463437777676
249.600549952866	-3.7381240842563e-05	0.000120086277344531	0.6477371168894	-0.00314105362401329	0.000120592899226947	5.8640824560563e-05	0.000666615000989733	0.00942803103236586	-1.72190762319428e-05	0.0635933859297519	0.000145321768470539	0.196677181623084	1.70819877559655e-05	-7.42184443821728e-06	0.000467068652935655	-0.665140435039703	0.66822780674991	2.66101180483697e-06	0.00981591029632582	-0.0179011727857777	-0.0533781282012764	-0.9341630133451	-0.0250881203463586	0.0372893320538243	-0.128575582703172	6.16618661589232e-05	4.93654982544272e-05	9.88930337851877e-05
250.570142742472	1.09578903279461e-05	-0.000188585514102634	0.64992487749412	0.00233598079601262	-0.00136288130486594	0.00074394414772924	-0.00292221924271081	0.0137224748078399	-0.00113586589388997	0.0645634684679135	-0.000193637812536556	0.197107410888556	-0.000770017923053372	-0.000185182107068716	0.000711656525216435	-0.645052390227565	0.622063297189132	-0.00626417890228459	0.0117622085704805	-0.0021604746897261	-0.0375335618401415	-0.970773319925601	-0.00437607273427557	0.0393877044781237	-0.109915231956965	0.000311090522867159	0.00329485076312835	0.00127006533839608
251.541509200273	4.61422939384741e-05	8.22179723292499e-05	0.650848893701833	0.000105442969890732	-8.52621846993993e-05	0.000395001801891131	-0.000430493090678565	0.0090906712754149	-8.96891995033371e-05	0.0649465070230876	9.85327281669605e-05	0.196342512986692	-9.29482053395636e-05	-8.054660018272e-05	0.00542514571756602	-0.648294483699851	0.789826545019654	-0.0209584085571056	-0.0153521900998119	0.042039072862764	-0.03340427951612	-1.06227571749923	-0.0515728659043498	0.138351377777353	-0.112068654330506	0.00208677209172685	-0.0037392044532025	-0.0130050942843471
252.707305210129	1.89921493346408e-05	-1.48425663837675e-05	0.653681272095972	0.00605109630748534	-5.05142211249896e-05	0.00348775994523243	0.000204252156914228	0.0106186642702117	3.35104403747393e-06	0.0653111067805046	-1.5177822942857e-06	0.197113528477106	-3.69275803699177e-06	-3.84872575136666e-05	-0.00406015858632803	-0.662461798723102	0.645787487365084	-0.0749657690114318	-0.0450017593636861	0.0202808386284746	-0.0649156820553576	-1.06331387095878	-0.0374947985493422	0.169078792775362	-0.118883441421992	-1.73684516616969e-05	-0.0214203968467623	-0.0206079272276522
253.845161970315	-3.34037183318152e-07	5.2244500396444e-05	0.651889092182663	0.00169198527801431	3.12087117927685e-05	0.00235893296860784	2.36985662875635e-05	0.0100944366796089	2.72512266888392e-05	0.063136994394557	4.65574542956519e-05	0.193807614090421	-2.94947844264902e-05	3.49255429879156e-05	0.00542823197165649	-0.656334576278992	0.594519867975439	-3.97544954425991e-05	-0.110919627377748	0.0349862005573281	0.0126072378146254	-1.26076428398555	0.0387684018626978	0.197868366690074	-0.120300374745795	7.65237760278946e-05	-0.0645743798508306	-0.0360878645999866
254.644417639537	0.00013175255622113	-0.000119428176925427	0.650449200590449	4.56683792064435e-05	-2.45899139423107e-06	0.00517879154793925	-0.000757374036044105	0.0114836427850573	-3.76302004547813e-05	0.0640658638532893	-7.40917490019376e-05	0.190974002935123	6.35870660750335e-05	5.36315543944212e-05	-0.000103144358033831	-0.667870879686757	0.590173177439889	-0.00497018962843549	-0.140979459024623	0.0496143212222865	-0.025262465264522	-1.18478785260269	0.0771112015314455	0.191620125405265	-0.125128626183733	0.000102847133756979	-0.0775038369158445	-0.0413246930656034
255.878569538262	8.21365621448132e-05	-6.34131489368966e-05	0.65171847440257	0.000153505334842291	-4.38223370993909e-06	0.000262947290211654	-7.101979927472e-05	0.0132013399044109	0.000132584601765215	0.0660652385138971	-4.63105617575757e-05	0.189923317142195	7.78788674289118e-06	1.41129774848835e-05	-0.038070978859711	-0.717453806586241	0.836108728798187	-0.00999724670209609	-0.124827673204363	1.71441435200559e-05	-0.0201898638804274	-1.30519029869756	0.0720373876762755	0.172217297584401	-0.169611510198575	0.0243940541142895	-0.0492265658218408	4.15176327332177e-05
257.026094381038	2.86030653859634e-05	-2.99142705099284e-05	0.653631014851786	-3.58205881431977e-05	0.0017898312232701	0.000209579740577711	9.75247616406363e-05	0.00882059242849408	0.00198320581656364	0.063724706964017	3.26019789754337e-05	0.190175966964186	0.0001150949231518	5.21035994829459e-06	-0.0295000895840444	-0.730976676481967	0.970707586956102	-0.0348559970788547	-0.0892040467820508	-0.0243599470841275	-0.0177141067521183	-1.38923759242992	0.0790919437234307	0.130302409660986	-0.181281256856757	0.0410230313495001	-0.0213172808472005	0.0170718256689366
257.82223265984	3.44759798439403e-06	-1.29195185978083e-05	0.654753780641021	0.00078993769407853	-3.05178840892246e-05	0.000344910694157079	-0.00154593690245107	0.0106850271705118	1.36544996288729e-07	0.0669325490675374	-1.48305332836683e-05	0.18952243590887	4.8231893594644e-06	8.13301146894373e-06	-0.0221893863678001	-0.737086735845932	1.05188205676326	-0.0436256022128794	-0.0742498410479001	-0.0192162184302175	-0.00947418176619246	-1.38359158262479	0.0697691351962301	0.127250750608441	-0.186958544190327	0.0479311997965129	-0.00838046238827807	0.0117072252320391
258.837803209785	-7.02843735261356e-05	1.04612578100872e-05	0.653449411305616	-0.00106235591649756	-6.91809481096946e-05	4.60706858987077e-05	0.000115168358032905	0.0113930468899407	-0.000101346444429062	0.0626141667472186	-9.65303265272912e-05	0.187176845621462	-1.33335586930788e-05	1.06030337858165e-05	-0.00703512877583793	-0.749301393007381	1.1054107141784	-0.00911582194374594	-0.0537275975033396	-0.014528840539357	-0.0476013153762255	-1.45807515852483	0.0669734088226078	0.117936238907908	-0.192721785069189	0.0526675138465504	0.00297994107337745	0.00868480987410436
259.650745446306	-2.06801990326567e-05	9.97586941569e-06	0.653909811899834	6.09452020212622e-08	-9.17077489718255e-05	-5.79652824153802e-05	7.7197582957148e-05	0.0148689379119549	0.00248798373676162	0.064194140901719	-4.42672002314126e-05	0.186072285088313	-2.56116944209153e-06	-5.42926910487433e-06	8.99669964792832e-06	-0.759683474671046	1.09050535183366	-0.00922293212444696	-0.0197017657364549	0.00485920976506136	-0.0459341235706324	-1.49162848693404	0.0141830554284742	0.105282156430819	-0.201217023666051	0.0515898082087284	0.0115490507012009	0.0159038624331716
260.445595889477	-9.96702446736473e-05	1.64672505123492e-05	0.654350466629996	-0.000113283200512263	7.99023073553427e-05	-0.000875653130431902	1.81122944443794e-05	0.010549349971394	1.7326213885498e-05	0.069900645833836	-9.4576007067633e-06	0.184449936818334	4.22799004601071e-05	9.57588762616266e-05	-3.84479322452651e-05	-0.76021345450651	1.13055249938543	-0.00551852675360216	-0.00669113574548147	-0.000442078536006052	-0.0292602875207947	-1.47238160252796	0.00228665559204007	0.0996671816883941	-0.202600453357076	0.0548492570134733	0.00628919348897982	0.0126994321330028
261.559938490758	-6.78129944059538e-06	5.14056748290315e-05	0.656041603825309	-1.39484852657297e-06	6.98295117240786e-06	-1.09231504641488e-05	0.000396314399554159	0.00923776055207502	4.61579272072377e-05	0.0688949677223606	2.51106015440851e-05	0.184395770182483	3.50797194127917e-05	9.93873902336377e-06	5.37016650562409e-05	-0.767432591035312	1.17385624635979	-0.00899440750348426	0.0109567657240874	-6.33524647738559e-06	-0.0279201509195151	-1.45944077612774	3.64000203651877e-05	0.081685312130011	-0.208235607139935	0.0595467101851278	0.00999131808301316	0.0184804512804399
262.466254425537	1.0034406763561e-05	1.30985699532574e-05	0.654269363015181	-0.000763310629619998	-0.000168985296368058	-0.00129443896516001	-0.00185711487373394	0.00615689057306845	-0.000328289172311821	0.0665425043410961	-5.69064188263451e-05	0.181508799865045	-4.53152002450462e-05	-3.92720412637473e-05	-0.000174175308773187	-0.766076236228535	1.17216590691537	-0.0111607005384393	0.000505194035474815	-0.00231972815140089	-0.0344718995622041	-1.48250225228795	-0.00281165301549048	0.0781322244087375	-0.204992932575348	0.0583451589399762	3.11956247941026e-05	0.0101800502458472
263.432969468464	-0.000147433515244309	0.000136780319171957	0.653161522962927	5.93082668779654e-05	-2.25571089925149e-05	-0.00324168339519759	0.000206866929145301	0.00939169256168338	0.000117957380301336	0.068123917668048	4.04960699832486e-05	0.178627896300107	-3.04934659074645e-05	6.35367848600718e-05	-0.000111955114847413	-0.760061501408129	1.15783735710903	-0.00946499717486249	8.11453023500919e-05	-0.0143388064526378	-0.0328889276003627	-1.46280133649401	-0.00670649838400612	0.0711816345641656	-0.19820130802763	0.0562553588290483	-1.72036549291019e-05	0.00424080411416778
264.33419951005	-2.09265171403125e-05	2.6109648350617e-05	0.652998756496038	-2.47838568120198e-05	-4.6929898462452e-05	-0.00211537921737702	2.330793778727e-05	0.0101393288288407	-6.87350612730201e-06	0.0665635297936542	-1.30770014643372e-05	0.177223632010933	1.49353565888313e-05	3.44326703811089e-05	-0.000427946592731777	-0.754008701063404	1.1586412138494	-0.00244479339839023	-2.21655961056822e-05	-0.0208650111017185	-0.0359454422810367	-1.45405220262936	-0.0151394236264359	0.0678146963966808	-0.190904210877405	0.0553168536567561	0.000113263903827402	0.00237951634771407
265.298296220804	-0.000240918755832256	-3.08928225831689e-05	0.657590581814605	4.57944029364244e-05	0.000109040430980275	-0.00926461846884855	7.64158983227506e-05	0.00523207323879726	-2.91173521155127e-05	0.0727312765739996	-4.80686495083515e-05	0.179267982130645	5.5177602825478e-05	4.68861361484536e-05	-0.00619299513863805	-0.752876438567613	1.20498541569091	-1.53439268029907e-05	0.00013827636119578	-0.0286073339968762	-0.0405007985066077	-1.44881590997347	-0.026546360184366	0.0630819778112367	-0.187939127561024	0.0588479232536699	2.83048078393292e-05	0.000782411567541357
266.22381790821	-0.000158924426312383	-2.85343364944527e-06	0.657073266228627	-0.000119124641526657	0.000213625185903348	-0.00430845923445427	0.00308678252031755	0.00238044091276259	2.31109596520215e-05	0.0693603269138363	5.95112964997343e-06	0.177675181808952	-2.86908015307327e-05	-5.65733602710901e-06	-0.00483619610348778	-0.751097241580486	1.20643667656796	0.000690694250345684	0.00649609906060866	-0.0251874519031025	-0.0416005254814204	-1.44304325358299	-0.0382577376117618	0.0568143447464851	-0.184618344595912	0.0582612421052598	0.00121631493401149	0.00217991856257005
267.531860457755	6.26582891008736e-05	-0.000105748697510874	0.65732663077452	0.00637685798204388	-0.000212870120928627	-0.0020768639324582	-0.00293842068058113	0.00867689516575493	-4.42574206166351e-05	0.068861377457877	8.66887340608781e-05	0.175865525222444	-5.08084623737539e-05	3.44079205005568e-05	-0.00520229978960981	-0.742300508454554	1.18420744529917	-0.000271881495240075	0.000262733982579396	-0.0267695052388525	-0.029720258624376	-1.45428517941488	-0.0385228176122274	0.0543477880132283	-0.175437344191876	0.0542997392620003	2.90696153138188e-05	0.000235736518992758
268.520952125901	-3.17879818122931e-05	6.08469613843231e-05	0.655394789759119	6.41282398441346e-05	3.63483990110544e-05	-0.0019417344134705	-3.05884538952414e-05	0.00733601201361818	0.00019036382538253	0.0645142100780067	5.09833608331917e-05	0.172930477348689	-8.36530208293869e-05	0.000100726010637958	-0.00305465829449014	-0.73626655817089	1.17054267240666	6.62986249054326e-05	-4.71685065002491e-05	-0.0268380267080316	-0.0354007578741762	-1.45176927833998	-0.0282106888662841	0.0570813771258765	-0.167510397447766	0.0510224440941038	0.000108625428271793	-8.9120938862934e-05
269.436130684252	0.000227261348278839	6.19916943477679e-05	0.659341624021929	1.7287807930565e-05	-3.00599203144128e-06	0.000632899366650427	-4.07145136324957e-05	0.0074629344961035	7.98800195093328e-05	0.0727435096474191	3.12994507946727e-05	0.174135756241562	6.30775007623215e-05	-4.55428567317079e-06	0.000145200954278097	-0.73246207608058	1.23517714792761	-2.78086538729421e-05	0.000900666218811694	-0.00366793245761102	-0.0320910006795845	-1.48720607759293	-0.0265774266658798	0.0718078824233448	-0.162989346414084	0.0537986794823047	-1.83306388195863e-06	0.000278782801722494
270.417648131224	-6.83239926178052e-05	-0.000239342516258402	0.662467252003457	-0.00302299167352154	0.000700312343971567	-0.000468309341750756	-0.00476692856688388	0.00913087086036514	-0.000231469823915771	0.0697515787834361	-1.63515273738001e-05	0.17599452839549	0.000274069105421649	0.000135017830115538	-0.00359279388311354	-0.733186077383577	1.24306138882398	-0.0121332700409287	0.0089786358387672	-0.000472480081246143	-0.0452703358454712	-1.4582790876752	-0.0178581542171162	0.0564534498942021	-0.160373326213843	0.0550199623909921	0.00463249041274882	0.00323493625644085
271.470998376059	3.12117309799795e-05	-8.01206572575145e-06	0.661848109846932	3.76823212279069e-05	-0.00043375026854788	6.61722437964144e-05	-1.61088791799422e-05	0.00345648100608724	0.000367510449701574	0.0652614372119914	-5.14713436958272e-05	0.174233850239587	-8.41421762562114e-05	-1.11280258957133e-05	1.90713714907068e-05	-0.729639438495864	1.24626760848591	0.00199638674947855	-0.00202299641449551	0.0102347276832382	-0.0353140503095014	-1.48572337988986	-0.00180101074311688	0.0516950401480515	-0.156183297366422	0.0542137565617571	-3.31096539939208e-06	-2.88501716121639e-05
272.336990335996	5.10565415463294e-05	-0.000118687251195584	0.661600195288195	-0.00296844926438066	2.49679403639597e-05	0.000145207329939538	-0.00418569256700168	0.0106082522445924	1.5454912042546e-05	0.0639607093619076	-8.637991553462e-05	0.172738257143563	3.80282592680172e-05	8.56504195878683e-05	-3.68647125262315e-06	-0.730824815026335	1.23490781118905	-0.0020342134965905	6.5000680070722e-05	0.0168549375955056	-0.0409147836677913	-1.46320739361936	7.15618922873077e-05	0.0468384139475952	-0.154857511546294	0.0523381258544277	0.000101622844421302	0.00013126283416621
273.57171001428	0.00350105187062279	6.82631839757178e-05	0.667324990770071	-1.7038561485757e-05	0.00212220526306706	0.00699394590058746	-0.000605823195482569	0.01139143361965	0.00377367545697316	0.0690640341987208	0.000154718864536693	0.175618785163347	0.00136567061413562	0.00181679613844504	9.95474543843389e-05	-0.731229993368118	1.24150778466464	-0.00712389224263444	3.46079502545186e-05	0.0279209446854578	-0.0379664347703543	-1.46463452630789	0.00157396107625465	0.0465890910328756	-0.152919832844922	0.0510189185363762	6.64663917706869e-05	6.38475207191316e-05
274.419422987575	7.97448333287839e-05	1.27443206885053e-06	0.666805856065327	-3.47929887353664e-05	0.0033798580860998	0.00221110271427601	-0.00198267419590761	0.00857027511209716	0.00340352500662676	0.0628153722049998	1.33719288593298e-05	0.17451633478407	0.000445206223602623	0.00110875133390312	-4.89559908655752e-05	-0.730385414676613	1.23901017852498	-0.00923595032691112	-2.84776932385529e-05	0.0325971791987266	-0.0358490922251513	-1.45929273053855	0.0016876101290418	0.0474039919015916	-0.150640306767159	0.0492853929162487	4.45600279755772e-05	-3.73729404826123e-05
275.523424103225	2.81256937554002e-05	1.36844850367402e-05	0.668700522287094	0.00155827536860405	7.77200745881634e-05	0.00572560758156351	-0.00385508593785757	0.00826002241840998	0.000127713386595802	0.0620184042980291	6.4420524292015e-05	0.174638408813351	1.766873389226e-05	1.84032362189105e-05	-2.99530088740198e-05	-0.732624752200949	1.21892466058194	-1.8795165188916e-05	-0.000871731761254552	0.0418144564599183	-0.0402367319608244	-1.44730057030543	0.00216867648017293	0.0399237126767679	-0.14983149684962	0.0465166696596884	1.75391133584623e-05	3.76852207967769e-05
276.346808327831	5.01879146958903e-05	-1.57246589075892e-05	0.668578185185202	0.000164294776542317	8.10564067988608e-05	0.00316538742951446	-0.000198027293407659	0.014616066595339	3.51662289754738e-05	0.0610823227727816	-3.38498158528443e-06	0.17330674572437	-1.14164728497317e-05	-9.17293658616756e-06	4.93082361436807e-05	-0.732755759670021	1.19791953154846	-0.000101041527674121	-3.5925088949642e-05	0.0474071503416346	-0.0419165554816689	-1.44768527610651	0.000219742163577543	0.0398218887443866	-0.148024706183803	0.0431718214857912	-1.02731328094195e-05	7.17344756797068e-05
277.162896727607	7.47345270183081e-05	-2.72606436459549e-05	0.666804217777853	9.00458090527795e-05	-9.81831864712891e-06	0.00664537075396731	-0.00141461343427519	0.010794385004374	8.13293431995691e-05	0.0590019841837973	5.92381249775871e-05	0.170518518800325	-3.96677627538653e-06	9.60012856494868e-05	-5.06518325660195e-06	-0.729023395486846	1.17287018697283	1.63404546759752e-05	-0.000112364818913684	0.0559044001704408	-0.0400102864925874	-1.44093030053366	0.000523686974648253	0.0430974285153799	-0.143071738371803	0.038988668614368	-4.28871104776016e-05	-7.35201241170998e-05
278.279808433999	-0.000123643691129776	-1.62468578071407e-06	0.672062314529169	1.16970196734337e-05	0.000116003725281903	4.20493684182643e-05	-0.00233687687261964	0.0107745800997893	-4.05833374979966e-05	0.0660983738294503	-8.31003199026182e-06	0.172829888370479	7.77305670192142e-05	9.41927895553871e-05	-0.00555978541356089	-0.716872463742565	1.21429669786627	-0.000111420391924762	-7.68585284538248e-06	0.0369733277823379	-0.0494213393447576	-1.45128721948116	-0.000101782826557165	0.053331384268186	-0.128123404057275	0.0398053254672744	1.07322478519359e-05	-5.52042600191326e-06
279.446337450365	-7.42070677134879e-05	0.000778159434603938	0.675397543319801	0.00573583879255646	0.00133318813378441	-4.3355770240679e-05	-0.000507332257275541	0.0104207569493524	-4.31952556057435e-05	0.0636215649338964	0.000213777181570407	0.174481890267118	-2.7098836333546e-05	1.12637098805681e-05	-0.00385056966873701	-0.711013448348801	1.17954235562136	-0.00640991328518754	-0.00821892405036617	0.0275177018229844	-0.0527335930156752	-1.46269055084426	-0.0111788851669611	0.0534976441538858	-0.119811809766332	0.034541239828865	-0.00409830380178294	-0.00393242888977764
280.242633540068	5.37285957941696e-05	9.8797090763654e-05	0.675046187615855	0.000103839780097323	-0.00254471312651832	-2.44629718652168e-05	-0.00106212141382926	0.00540992228338424	5.82822536861622e-05	0.0603161314979509	2.8634504508364e-06	0.173253415970431	-0.0001014181655405	-9.48883728737094e-05	-5.20835032077819e-05	-0.703972404758217	1.17330937255077	-0.00813370525230904	-0.0133599517292078	0.0174813559950638	-0.0532954984874711	-1.44797130846776	-0.0203068598121057	0.0532564143355265	-0.111493603545898	0.0326664264199735	-0.00397077995431097	-0.00304381781503911
281.424668483299	-5.45710584037849e-05	3.38688004841302e-05	0.675190962001258	-8.4335490465697e-06	-1.52950667235369e-05	-2.84243121236213e-05	-0.000139331759657952	0.00812248236345152	2.62668635844744e-05	0.0587389004504052	-5.89019259518231e-06	0.171671469999849	1.79687533387255e-05	-1.47708964375575e-05	-0.000345618586748231	-0.691856063325174	1.13024669600081	-0.0014437669071527	-0.00737143467308226	-9.00884202767681e-05	-0.0553965020308722	-1.42691389741782	-0.0231470095095426	0.0405502066878411	-0.0974569795175099	0.0282199737701976	-9.33430847744077e-06	-5.55540402735605e-05
282.618189616873	-9.30977852880504e-05	9.88605397759143e-05	0.678315685680217	2.91882063162935e-05	-5.87584545084281e-06	-3.17698555192045e-05	-0.0011547686647579	0.0101904776336786	-0.00165073313649604	0.0605092754076679	1.62446008022994e-05	0.172514539501184	8.53238834740299e-06	3.26126094915652e-06	-0.0061209386838553	-0.691637434767277	1.20157653584016	0.00102721568987245	0.00649322618333513	-0.0222939899150053	-0.0698868598462809	-1.40176439240405	-0.064426782472936	0.0540212619637024	-0.0932908487333416	0.0313774480292696	0.00142105280508413	0.00289460230640781
283.679592155422	-0.000288446930040519	0.000476362497572622	0.681832870726837	-0.0032112426733418	-0.00132934264927572	-0.00491750601594785	0.000644201749328193	0.0095768614878605	0.000557210704026489	0.0661269957910175	0.000540611971714127	0.173421193514308	-0.000192413563303228	-0.000229802737149932	-0.00286723752386238	-0.682260251545487	1.16880858730208	0.000120081927682217	0.000105640956118685	-0.0275385219113712	-0.0651562125735183	-1.39868720283653	-0.06621042744242	0.0586345959038571	-0.0829970195559064	0.0259014717236105	0.000122374089369449	8.63651597834195e-05
284.911054550398	-5.2773558837958e-05	-1.83631490530885e-05	0.680729353473738	-0.000277673079414749	-0.000101003616148179	-0.000753793475216905	-0.00156916622031253	0.0127630236074045	3.30503051169638e-05	0.060708900633373	2.69031018676964e-05	0.171074150484844	3.46838923635686e-05	-2.38477748664503e-05	-0.000805225472094394	-0.674171230551792	1.12312840058317	-0.015649966143585	0.0118069744446219	-0.0361158594486303	-0.039668196541785	-1.44992707003066	-0.0546465118343077	0.0733916428501654	-0.0757667978463354	0.0174936334873464	0.00843480259082313	0.00249361415801473
285.811676092428	-6.93963022862848e-05	-1.21080008206626e-05	0.678246685321594	-0.000741793037146884	-6.78225628297917e-05	-0.00522467469519523	-9.20675063317359e-05	0.00844415301685047	2.39523525608228e-06	0.0588491516574696	-5.12938499408654e-06	0.167427584261286	-1.37857227186108e-05	-9.65113399696536e-06	-5.50962313511814e-06	-0.6782974343411	1.10735446163426	-0.0144156595521946	0.0315542013295346	-0.0516437255791405	-0.0556948042789057	-1.43885150602273	-0.0239796223408974	0.0696715181944174	-0.0757823395422994	0.0149732193735656	0.0167619298063119	0.0063460450435089
286.931559622026	3.39745222368121e-06	-4.43001355327158e-06	0.679308657380855	-0.00018736011563752	-5.00073460816427e-05	-0.00014116055517984	4.22308970275948e-05	0.0134608405375916	6.91551155608989e-06	0.0624407172292801	-5.79483784562838e-05	0.166148330871133	-5.00573916258667e-05	-2.31432278524855e-05	0.0130318581193864	-0.699797370439375	1.20797800324094	-0.0031875331764683	0.0206932271825175	-0.0319592721798308	-0.04919487106694	-1.46451059872977	-0.0268934837622863	0.0659524056148071	-0.0944690033387208	0.0233431288035853	0.000836343828401784	-0.00352039669424882
287.77749537946	-0.00107051590605991	-0.000196794828750872	0.681950822529091	-0.000357872142920539	0.000179361360257578	-0.00429308871064741	-6.42568652761298e-05	0.0124996123434522	-9.64657771835819e-05	0.0654047480698376	-0.000116302580373203	0.166941534785237	0.000176271011000467	1.90934332257008e-05	0.0040271618650532	-0.711547932700109	1.27186352288227	-0.00545598533005484	0.0292611443966655	-0.0349412360430165	-0.0461281339177959	-1.46425218880238	-0.0232170722487081	0.0592206652263503	-0.104504134634424	0.0290268959340424	0.00269630006435158	0.00213853839205488
288.741029178777	-1.44085188206688e-05	-5.81541389748035e-05	0.68041932869517	1.80614797483891e-05	-0.00267941769337973	-0.000124677580533937	-6.27172609255864e-05	0.00781752820668801	0.00111293850454124	0.0610482233800604	1.87175929715322e-05	0.164421966314503	-6.79611343328967e-05	-9.98668324198587e-05	0.00261148584820923	-0.714892057040148	1.27456392895581	0.0137751004129906	0.00815749568857336	-0.0138626186446961	-0.0395576140259412	-1.48095737848413	-0.00901643596532257	0.0448907358995364	-0.106905343928911	0.0295247670360554	-0.00176042974589787	-0.00186773673106885
290.031065392665	-1.70917267643439e-05	7.94076506931821e-06	0.678858500701041	0.00014678205699953	-3.02897112990604e-05	-8.50236138866187e-05	-0.00130000275415758	0.00908777198816679	-0.000156562293846645	0.0578327410583863	-2.93253558759559e-05	0.161218711598937	-3.0457858886004e-06	3.84143114150906e-05	4.87264428735422e-05	-0.722644340640594	1.30242688655655	0.00300365163836302	0.00370962094908918	-0.0095710695827503	-0.0422810893457308	-1.47858028007622	-0.000687085819279891	0.0453955154246934	-0.111745610422278	0.0300359449078013	-8.58166010918488e-05	-5.5342698826466e-05
291.330286219601	-4.59889505796383e-05	-6.50987873182298e-05	0.6787697374889	-7.06642156499698e-06	-1.26944202829842e-05	9.95495449519033e-05	-2.68601328097566e-05	0.013915532930515	0.00216006679011028	0.0606524505611338	-6.67224053104203e-05	0.158636917303762	6.78442248795794e-06	-3.78316985061413e-07	-2.94787181763794e-05	-0.729756627537083	1.29791562864452	0.000104276139682199	-0.000117896163153077	-0.0125171847109296	-0.0375092985459131	-1.48045428916898	-0.0142005850862309	0.0401637131893095	-0.116764979996212	0.0281601320948922	-0.000134681422624753	1.9290515578319e-05
292.133329241192	0.000117559738380363	-0.000165698917808647	0.680559050146682	3.47094936290424e-05	-6.98600959909322e-05	0.00272452232481146	-2.97921148013414e-05	0.00966480385015799	-3.3724598927502e-05	0.0684284246805981	-6.9563392429969e-05	0.158014306989627	-3.46638662449039e-05	-2.67981770812866e-05	3.68531663704791e-05	-0.733478420896764	1.33456754749163	0.000113236775079611	-0.00434041743932313	0.000125027269540441	-0.0373731578519748	-1.48679309090787	-0.018514319223847	0.0460364572671416	-0.119080170732962	0.0295843010893203	-0.00112585437489441	-0.00155556341953978
293.397229108109	0.00010450485259182	2.9760773146448e-05	0.680979193650428	-0.000535077837985635	3.65150099677489e-05	9.50025209915356e-05	0.00154289616806997	0.0121896477817999	-2.738691342553e-05	0.0648416830326541	-4.21919749947906e-06	0.15685514271948	-4.46604698151431e-05	-4.9698972884388e-05	2.55349359451319e-05	-0.744107503936189	1.33340453238178	0.0129752390207529	-0.0137419136299606	-0.000132012787177044	-0.0392403873606345	-1.47191927889433	-0.0177924147914615	0.0333797445485065	-0.126851908507089	0.0291086468606954	-0.00386449107454053	-0.00080392594792691
294.404390428602	6.69491415539537e-05	-5.72471392447933e-05	0.678722538555513	-6.76106187309475e-06	0.000619116926573174	0.00379450135729626	-0.000887441066167505	0.00454557928886402	-0.000721967389211566	0.0625411453211186	9.79999728880638e-07	0.153309356528414	4.39814277851054e-05	8.41879385698738e-05	5.83831955499778e-05	-0.744744493131407	1.30709147044201	0.0109454015703315	-0.0125198529161	0.000792188556991881	-0.0401027518217632	-1.47360817857268	-0.0157617208378234	0.0343004316843222	-0.125620899460168	0.0247785484343785	-0.00031451931918281	-4.13608876305009e-05
295.295342369314	-9.52417715455612e-07	4.43894980739652e-05	0.67896703116552	-0.000851827392410498	-5.38240408150442e-05	0.000924103728792206	0.000313404633441021	0.0124215969802062	-2.67494134270047e-05	0.0641171914660766	2.13205258270345e-05	0.151881342940454	-1.97556690499788e-05	-6.93418768167847e-06	0.000173794437333143	-0.744008591104684	1.28166400462871	0.0113953522578737	-0.0129644894847117	0.00509764666007645	-0.042293594679389	-1.46490984129468	-0.0123008053183043	0.0364879928625263	-0.123111521997671	0.0205857043014503	6.42974585960871e-06	-3.00038013299747e-06
296.215579999986	0.00113946108730501	3.85650016759297e-05	0.680693952280939	-1.82153866674628e-05	6.83019057617954e-06	0.00536466599934729	0.000325733689567249	0.00881963353535796	-6.62265567888466e-05	0.065610222330379	-2.45945176154891e-05	0.151894152281381	2.28101469904695e-05	-0.000110577639504667	0.00913868385474878	-0.750318491095399	1.3026321053511	0.0130098430124029	-0.0139588126271335	0.0105029698002072	-0.0514471508017509	-1.44644397345867	-0.0194700355937925	0.039169283770063	-0.126584049830039	0.020816679949107	-0.000716531180954225	-0.000754219305407416
297.170493126109	3.15765350906334e-05	6.08599326920633e-05	0.681431845393008	-0.00102141560567818	-0.00175217672508429	0.00388842210167976	0.000953974608878993	0.00265560428051963	-0.000378404635140756	0.0625653481779349	-1.84611854648688e-05	0.151392583966041	-0.000115807546830134	-5.50713747819661e-05	0.00997496923236718	-0.7507282458459	1.28655505142155	0.00303761985606409	-0.014935923404364	0.00863994298730848	-0.0560575501946021	-1.43542363603288	-0.0288667359060716	0.0310813475512291	-0.124854996207853	0.0187145619564344	-0.000102654551130705	-0.00035895275731704
297.98474472221	8.43919351930531e-05	-2.02123514131168e-05	0.68264970883587	0.000494239090075164	-1.61425293712145e-05	0.0050786207651658	0.00558432216815109	0.00239446538233287	-1.19254852558109e-06	0.0650493970750891	3.4276452074761e-05	0.150906911338663	1.61661061027802e-06	-2.17991509018298e-05	0.0119595851441945	-0.750086705335494	1.28812336843158	0.00247108870439156	-0.0130288332711371	0.0110585622501794	-0.0590551979785098	-1.41754347986223	-0.0340110810632445	0.0318768963146531	-0.12251151769194	0.0174275644393925	9.74595263208922e-05	-2.19902456880381e-05
298.907204890896	1.11345085952594e-05	2.39559708121149e-05	0.682754197967579	-0.00612328934804106	5.24713762339825e-05	0.00220877452633918	-0.00291279148176043	0.00827049284284019	-4.70126853535828e-05	0.0653535853103022	5.08459265890618e-06	0.149481957814899	8.1793962418159e-05	2.46283683598177e-05	0.015227299112304	-0.743640596820151	1.25763377324026	0.0109833174044829	-0.00827547913058923	0.0107490241795827	-0.0366249654864102	-1.44703298236787	-0.0342190163725676	0.0292830543048815	-0.117265994742274	0.0133285758805062	-0.000107449990181872	-4.14651289897302e-06
299.707249305255	8.34770956276219e-05	-7.64537615827081e-06	0.68138806758852	3.30753234158241e-06	2.34050311596816e-05	0.000912133991772821	1.46178199464094e-06	0.00772279729047913	7.42663979058703e-05	0.0625886724013535	6.36671571242551e-05	0.14720371075913	3.82119795558929e-05	-9.31725556543784e-06	0.0153331042125205	-0.740050480486621	1.24378304621398	0.00102314053554155	-0.00483475474087581	0.0110098681316168	-0.0398004648846711	-1.44832184076204	-0.0270884252908859	0.034639598830731	-0.112144860343145	0.00998687186568139	-4.61036356303129e-05	-9.30146651161252e-06
300.627188918685	-5.29040256688601e-05	-2.01171155914851e-05	0.682809021766875	-3.98467144319061e-05	-5.94297707947458e-05	-0.000368639816273892	-2.37796644537848e-05	0.00937710193877195	5.10491310390941e-06	0.067992815013156	6.43945350729405e-06	0.14632847504085	1.42283755300964e-05	-6.05091438285373e-05	0.00834917261091144	-0.739153269668078	1.29452331938041	-2.78525038993986e-06	-2.68578801599376e-05	-0.00542751671888927	-0.0339264638848706	-1.48501696264536	-0.0342330617419887	0.0594440605901453	-0.110599026369717	0.0101353073002002	-1.25445454860066e-05	-1.16033415173365e-05
301.524234267696	8.84862773884312e-05	-2.58209809530308e-05	0.686088407257323	1.33787972568476e-05	-5.73838649792571e-05	0.000104216057748877	-0.000187798440373343	0.00603312278793136	2.46789207852944e-05	0.0660465435170264	-8.6694476962443e-05	0.148309980299068	-3.2102588215062e-05	-0.000111199527965777	0.00355319092764571	-0.740233771518646	1.29730880473519	0.00471578520312875	-0.00105311120323015	-0.00292333146979041	-0.0406850837969748	-1.47208983331854	-0.0261429479182519	0.0486317129647172	-0.109378349492271	0.0103539310877508	-0.000470282010392669	-0.000388206714661648
302.397857691832	-3.63289556320682e-05	-3.82956813862134e-05	0.68667712977312	0.000897510948159333	5.73729422343424e-05	-5.60715469636623e-05	-0.00022783397588109	0.0067679277523386	8.4309156769219e-05	0.062811640422285	1.03882991323244e-05	0.147875798310778	8.64887217123844e-05	1.09032335498269e-05	-3.22594607757947e-05	-0.740526056674278	1.29980838908234	0.00157521550596297	0.00232326147192969	-0.00781819784912695	-0.0346885659966833	-1.49190104358158	-0.0178364474339098	0.0441913787338906	-0.108799990861839	0.00980661766575475	0.000428526576556618	-5.63959138648754e-06
303.2599087511	-0.000115525975946817	-2.02356013930854e-05	0.686166107243826	7.8283452557458e-05	1.71184131022872e-05	-0.000111140881161501	-0.00116774326831649	0.00757763434200459	-6.90699439502406e-05	0.0618141826599766	1.16506185411364e-05	0.14609020316974	-1.88768932489772e-05	1.04778469670055e-05	-2.19614785138814e-05	-0.743270843511013	1.30058708376703	-0.000719745122303923	0.00467326841400684	-0.0214217105409627	-0.0350601889186744	-1.47917641606983	-0.00723780572130436	0.0401868634610654	-0.109533264504338	0.00897409246312279	-5.98255665472475e-05	-1.94534835591494e-06
304.408656808907	-0.000117805233723214	-2.67877229522465e-05	0.685260684353675	-0.000105020557157304	-4.88164788306727e-05	-0.000526384053925994	-0.00316217165446512	0.00906282362995817	-0.000109259877260721	0.0578665258394807	0.000101698017402431	0.143871481953513	-0.000150771763754947	-1.93609314045199e-05	4.85392756459742e-05	-0.750783753175013	1.29157760152894	0.013758401925588	0.00143557324985361	-0.0314668799705874	-0.046128069740685	-1.48204901738789	-2.12089523665258e-06	0.0376256522286992	-0.112803792669114	0.006598358666932	8.14064536209015e-05	5.76326499783826e-05
305.432946000405	-0.00117148613051742	-2.79116150124373e-05	0.69138343560046	7.53880512112433e-05	-0.00346470481516201	-0.00518470804461229	-0.000811813923731607	0.00880829103438079	0.00437449215662312	0.0629561526985818	6.22144764886065e-05	0.147443009428833	-0.00126836848049698	-0.00186296935938663	-3.28298940554691e-06	-0.750504753312302	1.29273397222624	0.0113452498240763	1.86297638501169e-05	-0.0407885951969413	-0.0411649584201388	-1.47406516962847	0.000937986829689195	0.0406132264358433	-0.111013404037986	0.00463138698428091	-6.80825867489134e-05	-3.57921547212454e-05
306.390137540341	-0.00028462728703625	-1.12339997946263e-05	0.693126956975756	-0.000913823330324821	0.000115146741166099	-0.0054032843440963	-0.00381588772201609	0.00985173181240599	5.8003459648239e-05	0.0631193238086793	2.1035850911405e-06	0.147516269761161	0.000102957772675895	-2.24692601302437e-05	-1.8236990152273e-05	-0.75293351732255	1.28319465286668	0.00409385793174986	0.00328566826446141	-0.0503222055685526	-0.0394500568975857	-1.45506429634472	5.42206891866688e-05	0.0395623259045145	-0.1114778543601	0.00226596890158319	0.000161437452103045	3.86118897696854e-05
307.420168136524	-1.63488717722727e-05	-5.23513780703879e-05	0.692986997122775	0.000834278281483883	-1.83020909804631e-05	-0.0041034297953442	0.000286204876796026	0.0130736316924685	0.00014490658784365	0.0589690485990541	-8.73327540750541e-05	0.146253336863452	7.66866162705861e-05	-7.44055549379981e-05	3.33511622885431e-05	-0.755014861698719	1.25085863631691	0.00181798107938032	-4.06805624944998e-05	-0.0560694710186423	-0.0385614231550815	-1.44719419182487	0.00010434054435572	0.0332506138674882	-0.111296519642415	9.81863479410682e-05	-5.2152678253839e-05	-5.99429895118562e-05
308.635066451194	-3.29102930518606e-05	2.17659807621417e-05	0.690991109928149	-5.82266874170837e-05	5.26360259546469e-05	-0.00684036951640477	-0.00121593357281412	0.0112278832214852	0.000124044649909052	0.0564858410726766	8.09349988919734e-05	0.142647886425702	1.63768950262293e-05	-6.36376379087206e-05	-5.2893211905337e-05	-0.751977137227769	1.21565306776966	-2.89196663272414e-05	0.000498066105851368	-0.066928604595027	-0.0373304010131768	-1.4396751270747	0.00114948658099678	0.0376943260813591	-0.106039031767125	4.03701660243276e-05	2.88036590295757e-05	5.82526302573188e-05
309.672973474768	0.000174970265503323	6.61238136156707e-05	0.696331247386399	-3.37723216962937e-06	-2.69339037496181e-05	1.97431091362657e-05	-0.00243462417432817	0.0107225217658642	1.85995292148743e-05	0.0634366045421714	-1.12316951056509e-05	0.145183317711113	-1.96580467950743e-05	-6.92890175945078e-05	0.00528698572765169	-0.742033744667857	1.25163674895662	0.000299681508141673	-9.37624379090587e-06	-0.0501911108812975	-0.0464772624672393	-1.44995762745376	-0.000173879369399738	0.0468392680370017	-0.0933266378788324	0.00213821698991197	2.21177115507864e-05	1.77217164548369e-05
310.89764143026	4.93652956953083e-05	0.000381838077991877	0.699614639315113	-0.00522325729427338	-0.000776275815457234	0.000151381229610351	-0.00069220893823407	0.00962722944020608	-0.000413887046037413	0.0601595247063824	0.000139967592450311	0.146794978756627	0.000143062641087821	0.000105326865014318	0.00665774908719369	-0.737440086433562	1.21375901883354	0.00699938135721188	0.00873890747743623	-0.0401639292388899	-0.049500910274624	-1.46274916219722	-0.0119931558182915	0.0480894492248774	-0.0861612769708486	7.91520186456823e-05	0.00458482663596064	0.00390972393600239
311.764558495576	-2.00870680861343e-05	3.53264418017755e-05	0.699691515271758	-4.45956537144693e-05	0.00177535437552542	2.51856257597563e-05	-0.000593827380034893	0.00586300180058598	9.44752766677643e-05	0.0579634316451115	9.33449163308555e-05	0.145717547097157	2.45315478074132e-06	8.09086917739442e-05	0.00256741093568272	-0.729851174583707	1.20280423543964	0.00796544968627623	0.0131365389746295	-0.0296855767135452	-0.0496559747278918	-1.44414133703649	-0.0213600600264799	0.0470533273377387	-0.0772679989738855	0.000121265947516728	0.00351308423257681	0.00221718878645323
312.81899923706	5.80357495049635e-05	2.30973796932473e-05	0.699646190235589	-0.000495088087131349	-2.04100482851527e-05	2.22419774919495e-05	-6.68712177407744e-05	0.00813059817226701	-5.63174758300009e-06	0.0558012015677304	1.92172830246587e-05	0.144235072586381	-1.46162586978431e-05	-1.86253226380654e-05	0.000771737831946564	-0.719977805888021	1.16142158803038	0.00348908113039941	0.00823236047139544	-0.0114674047672098	-0.053631718293401	-1.4251831389753	-0.0230139998739447	0.0360193047095151	-0.0653968322520754	0.000114108881485344	-4.70548657021888e-05	1.08857242633182e-05
313.939857246674	2.47088452793008e-05	8.65132355255173e-06	0.702990012520519	-7.17359095921162e-06	-0.00022452747732315	0.00059297234458917	-0.00160328546210526	0.0108591117920372	-0.00231705647816052	0.0584240097848636	5.66860259089502e-05	0.145297579848163	-2.03809514064571e-05	-5.35092446853889e-05	0.00629467088594206	-0.720755730510855	1.22395429597773	-0.000642225629032255	-0.00833891751239241	0.0162673026630752	-0.0705818842985819	-1.39431321536897	-0.0608684751543201	0.0466375558110043	-0.0620283844450816	0.0032130451121107	-0.00309098259760052	-0.00405128321782553
314.842226567122	2.28475697104186e-05	0.000129723851614289	0.705161442611126	0.000511127657409034	0.000229418536121081	0.00375063024436626	-0.000133491787473524	0.0079873876554898	0.000134237053330676	0.0636316668919142	0.000309680200710608	0.145224373380852	1.1097784693026e-05	4.55389781733299e-06	0.00369005056598839	-0.712111765138832	1.20083918492575	7.01288838172981e-05	-0.00105523305699384	0.0207346725794345	-0.062308914128017	-1.39720384055524	-0.0625885557865213	0.0538342248137845	-0.0531750179102691	2.6025281436017e-05	1.38669371277801e-05	1.46795446236119e-05
315.845085341643	-0.000100954920857636	-2.0866954720802e-05	0.705509114034962	-0.00021102227265235	-2.6767158467081e-05	0.00171767706112906	-0.00376008936457477	0.0119844872450819	-2.57261929762862e-05	0.0583848591083109	0.000115676476058366	0.144615959848179	2.69759606975945e-05	5.10639838307777e-05	0.00112571973240531	-0.705235642245816	1.15179080242168	0.00723145404528619	-0.00074321731895686	0.024266954201182	-0.0502294350890334	-1.40809624713856	-0.0640628097165074	0.0613875401310887	-0.046235516486226	8.79418315127669e-05	-0.000742491495009195	-4.83956716063585e-05
316.996712566914	4.26288641900112e-05	1.05777813136423e-05	0.702776583714827	0.00171765224193817	-5.83244677228734e-05	0.00438770958444185	-5.22310258517031e-05	0.00767682800545873	0.000111443829864041	0.0555359716047812	5.3732769701573e-05	0.140453048442285	1.90011587890156e-05	-3.40284409496073e-05	9.77650443193889e-06	-0.705890873445348	1.12641426029812	0.0176020461991668	-0.0292102316934122	0.0393248836801871	-0.0463895154506461	-1.45155057061904	-0.02675646740353	0.0676162629171118	-0.0446624972306851	6.04834623239655e-05	-0.0160311303657363	-0.00650000836492473
318.305104430497	-3.6788889904325e-05	-4.56950986734137e-05	0.703614880036196	0.000104464440286267	-2.24991511614223e-05	9.12552533619606e-05	3.40338407873868e-06	0.0138624357750028	8.56803406612855e-05	0.0596527642955643	1.02602897156276e-05	0.138574800764142	6.48722856810861e-05	2.14397680427757e-05	-0.0127343723266332	-0.72794078705741	1.22035662486749	0.00538325614932001	-0.0197975255422059	0.0215294277206378	-0.0456429663194773	-1.46281628659852	-0.0277668628908512	0.0649497513088907	-0.0628047797349638	0.00948295520243463	-8.80821979435018e-05	0.00441782880250691
319.342282531122	0.000743332272565784	2.97764552866568e-05	0.706870380864715	0.000616362922972934	-3.80777650416874e-06	0.00508911282823748	-0.000164805176636277	0.0127987625445023	-1.49308447390558e-06	0.062948360824036	-9.75082648864903e-05	0.139598102325539	-1.82048328509396e-05	-6.45665200945719e-05	-0.00255420959313986	-0.742370386328048	1.28855379593781	0.00663600611029535	-0.0289210819558753	0.0213521965786179	-0.0417455023285214	-1.46731382553369	-0.0245425204946325	0.0534269907680573	-0.0751448065680351	0.0159114276993966	-0.00216768365496323	-0.00180415742682381
320.231896163149	5.60499849933663e-06	-7.29921004390887e-05	0.705564771822673	-8.24148786394829e-05	0.00266369151039401	6.11273871307727e-05	-9.34438047846892e-05	0.00792585888818992	0.000630914073079987	0.0585121856145686	-5.48712156137361e-05	0.137438588831038	2.75792726654947e-05	1.19281473966329e-05	-0.00112191426571388	-0.745019010484694	1.30247009415965	-0.0128016118381554	-0.0058800807371451	0.000704299132403206	-0.0344401174784195	-1.48303470482467	-0.0109439923747091	0.0431581913819224	-0.0771243871779237	0.0171099142458524	0.00116288978499035	0.000783787464341741
321.174374691681	4.04050446824875e-06	-4.15160879168451e-05	0.705090385915932	0.00177441744541102	-1.5545588848896e-05	8.40158313321619e-05	-0.0027432282397883	0.00911013630507266	-2.21647783822926e-05	0.0557530986800552	-2.8292231544868e-05	0.135793208273689	3.0708671511715e-05	0.000111837345121763	-2.61571232864884e-05	-0.751481233122427	1.31808356150808	-0.003121613958851	-0.00470867815290893	2.9503037016246e-05	-0.0392452216321408	-1.47941843473831	-0.00568546904765219	0.0401823587850194	-0.0811219491773458	0.0174731838273625	1.25709079816591e-05	-5.32298475757538e-10
321.972351754259	-8.67466266044887e-05	5.10492147566948e-05	0.705160415848478	-0.00234419376770196	-0.000416077864700464	2.01905724579397e-05	0.00110296449617035	0.0152938598018896	0.000405380728248372	0.0554328069244916	-5.45199956529046e-05	0.134612368464597	-0.000111236566400736	-7.41140867165705e-05	-2.57146118018677e-05	-0.755525477525273	1.33563545710186	9.3277036530165e-05	8.68730864923969e-05	3.78611917036893e-05	-0.0398317969142652	-1.49051376157542	-0.00356453239540473	0.043108304029926	-0.0834816081223692	0.0174761528775691	1.40418387884824e-05	6.68954104024417e-05
322.744204832194	-2.14631842781446e-05	-0.000109252279948606	0.704851218288272	-1.5543129823847e-06	-0.000137476184555189	5.60264636984008e-06	8.14794326081914e-05	0.0135153229523185	0.00179473236412229	0.0573760877500291	-6.93185413900355e-05	0.13278489294534	-0.000126172545407649	-8.97608836272814e-05	1.92077565966753e-05	-0.759671815205776	1.32412193477297	-0.000118680654102313	0.000792184708013916	0.00292749102869556	-0.0346419440895225	-1.48125917327719	-0.0142207957797553	0.0343216130535444	-0.0866952252287099	0.016252689493344	7.947191599051e-05	5.62002906361468e-05
323.685628202513	-9.48825476796113e-05	-0.000128996917089737	0.707384585990696	-0.000166848723346512	0.000296769768606496	-0.00294617946614112	-1.0906197672633e-05	0.0097096403787922	-1.46883128695171e-06	0.0648452571656382	-0.00017800674328282	0.132695479452961	0.000169155523400133	2.6344694057113e-05	-0.000724728027013592	-0.764660112259142	1.37511945903999	-0.000853246639439524	0.0092528050748483	-0.00315632219692588	-0.0339163161704217	-1.48666429168682	-0.0188054645295506	0.0397045142311347	-0.0901003797056644	0.0188937795426823	0.00376123477034175	0.00394220098415626
324.724955705984	-1.43854182778589e-05	-9.57996020484188e-05	0.707573030863078	0.00127722494899446	0.000120882834982814	-0.000120889395815203	0.00259995483045806	0.0121809212033867	0.000128131154023627	0.0615437109158496	2.53041677971441e-05	0.131643792301654	9.79814179950606e-05	-1.8978188941151e-05	1.17395646915269e-05	-0.771558204908681	1.36707908983357	-0.0122844453458336	0.0143103982328429	1.63472314856656e-05	-0.0374606978192275	-1.47957729794278	-0.014291181209915	0.0305695650474156	-0.0944995600894546	0.0176503201104212	0.00405494678369977	0.00186605150406028
325.632272033758	-4.49632331458433e-05	-8.28528109596647e-05	0.705102341264046	-0.000407220118974535	-0.000235073422577126	-0.00357920113849062	-0.00168560740607977	0.0044880437997479	-0.000837135605377431	0.0584512334689507	-2.50635719419864e-05	0.128162099284743	-6.22648422686078e-05	-2.81246582194402e-05	-0.000145444187504745	-0.771086970513016	1.34415335517454	-0.0105497026700124	0.0124655067323333	-0.00114941413769707	-0.0380456004670742	-1.48075494595859	-0.0122950281865626	0.0307800768371406	-0.0924893407573232	0.0139046287029224	0.000316261814795872	1.25585775120698e-05
326.650749494826	2.75936112757179e-05	-5.0731740707015e-06	0.705156515383991	0.000713853531591042	1.13143845020905e-05	-0.0014956396968393	0.00038113740454184	0.0127359160428651	-0.000128738797256454	0.0605476454077756	4.88549182619527e-05	0.126264790826564	6.73607515189493e-05	9.61608217291891e-05	-0.000248835657957858	-0.770186789808299	1.31681062690104	-0.0113682141209544	0.0108495840653153	-0.00757858539229641	-0.040511274782862	-1.46978910100049	-0.0106742576332085	0.0328274500782483	-0.0896014044454269	0.00933241640267616	-1.8029522377267e-06	4.34426825881858e-05
327.580096052682	-0.000908203399113018	-6.81476208565577e-06	0.706371219814477	-1.7716853372047e-05	8.70773337999653e-05	-0.00508558702701248	0.00036654695244404	0.00907637772100979	1.3636089902563e-05	0.0610060719614498	-6.88480669514767e-06	0.125909135114405	3.05210539891688e-05	1.94133287674345e-05	-0.00689535610162194	-0.775071960092517	1.32921183672706	-0.0113096404984727	0.0104996852608343	-0.0133003960335266	-0.0496558490062975	-1.44879587543439	-0.0187138863818632	0.0350312463933844	-0.0917166840654978	0.00876719205783205	0.000268387678742383	0.000430452496378976
328.570242200711	-0.000116921076237474	-1.03319413100588e-05	0.707671275473711	0.000973402844236325	0.00177070800791421	-0.00434634475876558	0.000909807774618014	0.00280228462393685	-0.000445524652669701	0.058785610293698	1.48457316530776e-05	0.125786060336336	0.000224009282862339	0.000149053218311767	-0.00806060850987529	-0.775134814443797	1.31888259382881	-0.000971571797784787	0.0113011527018058	-0.0127127322409654	-0.0531549730323587	-1.43979930489505	-0.0296716748449656	0.0271967452796059	-0.0897424757932404	0.00711856306756132	0.000167208019040358	0.000466274485543508
329.666514383764	-0.000130667995346944	-2.10951472404028e-05	0.708605912073416	7.44812281241642e-05	8.60533466448536e-05	-0.00514817658181922	0.00451472045662847	0.000565069366563181	4.92613478178159e-06	0.0601867777184165	-5.01547051614798e-05	0.124710069762639	0.000162112649507544	7.0779407454306e-05	-0.0112841723433141	-0.772686764448832	1.31015122986072	-0.00805297782049548	0.00518288320018894	-0.0166839172981751	-0.0483616412843618	-1.42272456476202	-0.0391534408058353	0.024201548453367	-0.0860803279457455	0.00487231988260261	-8.23000079719482e-05	0.000131778611649406
330.810936416634	-1.51391589019944e-06	1.00329689935889e-05	0.708586169075693	0.00279071058795066	-0.000274174483247725	-0.000852729278793107	-0.00106055165207386	0.00993665726517425	-0.000800412188189001	0.0605808592212909	-1.71949348702472e-05	0.122780846515584	4.68167042219774e-06	-5.11734030923313e-05	-0.0124654465802471	-0.764577252193278	1.27480931780827	-0.00275343344800049	0.00356799916025159	-0.0169392020307698	-0.0338518061045835	-1.45799159710473	-0.0265660903237428	0.0290245403120852	-0.0780334124487558	0.000129859678239677	1.96286813978435e-05	-6.94437545372216e-06
331.627064694358	-5.99983460000935e-05	-2.89243887193211e-05	0.707090936171925	4.24916839286795e-05	-6.17012069888e-05	-0.0017260481943489	-6.03606825070847e-05	0.00889761760050997	-0.000103241699155706	0.0583467482911401	1.9762974564059e-05	0.120276100631642	-0.000111343705831113	-1.32924294477971e-06	-0.010568310295142	-0.76339385549403	1.28491483281156	-8.74018410191308e-06	-8.82504901946964e-05	-0.00719008102784345	-0.0355261617374209	-1.46388685180416	-0.0334566798021474	0.0456464117402508	-0.0753416680286883	0.000113870968892692	-4.79982157268911e-05	-3.24542420688834e-05
332.584916342294	0.00114246030790799	0.000152021671112338	0.712382518469891	0.000522766322353242	6.21845235866687e-05	-4.48100427069162e-05	2.12602959461399e-05	0.00676424524850418	1.7621194855841e-05	0.0636274703373674	0.000159177661686342	0.123134944000003	3.81839562248337e-05	0.000108560009381954	-0.000188843340469763	-0.759673775461608	1.31363107615795	-3.70450133607937e-05	4.56811211460604e-05	-6.87805001663659e-06	-0.0338473268312046	-1.48342154417911	-0.0257490013553804	0.0482690983167431	-0.0705537140791758	0.000924236768276963	-1.22096997402825e-05	7.38127938769055e-05
333.521753966589	-1.71414316605571e-06	-1.35872923017935e-05	0.713848371423981	-0.00569622564117527	0.00118773033599978	-0.00022585255680718	-0.00469186369396202	0.0103344308575759	4.98827963077851e-05	0.0616843736074397	-1.7988234069504e-05	0.123279933122499	-4.83573650669636e-06	-1.63424803021371e-05	-0.00275531510580489	-0.7637716177755	1.31453778774396	-0.0118496453967643	0.00522327991609321	0.00116062342942567	-0.0379482623130422	-1.48266146471938	-0.0200868301397006	0.0407720684542192	-0.072327402254708	0.000513216010486138	0.00219118942892802	0.000250442023861697
334.451556921588	4.08901963120919e-05	-1.45091694789379e-05	0.712241029930819	-3.24665245986353e-05	-3.69200662239488e-05	0.000100320561538668	-0.000119312280855176	0.00492298701903635	-7.39006508092666e-05	0.0577094560290405	-6.05643480368151e-05	0.120709951514587	-8.27525214218828e-05	6.58105287710768e-06	7.99273917373331e-06	-0.764307627172405	1.31345925806364	0.000984497545548628	-0.00410613428550543	0.0155379199110109	-0.0332969911131848	-1.48305747678957	-0.00582256983992598	0.0375817098377686	-0.0715175876819397	2.57452986979478e-05	-3.88785238563079e-05	1.85594729517387e-05
335.447825982914	2.32743177291165e-05	-8.15290272588657e-05	0.711425961804576	-0.00338459268351403	-7.14065410553611e-05	0.000376011093507326	-0.00455821864597609	0.0094087185292794	7.95779414529969e-05	0.0543510376798198	-7.09652263428212e-06	0.118738660961364	3.21057582886031e-05	2.61404115141099e-05	-6.46152376061119e-05	-0.76796748449408	1.30346043754586	-0.00798401832456449	-0.000105713756268688	0.0214980617883109	-0.0416044934987891	-1.46807772468314	0.00126617373510514	0.0338361912466614	-0.0718953978702574	9.64695462228276e-05	3.00841087035612e-05	1.65848764022178e-05
336.58715820947	0.00342118475835922	7.7925324511812e-07	0.718622392552224	-2.31170211679628e-05	0.00283338489635274	0.0085636637896261	-0.00023108902062933	0.00944855747382623	0.00460557850917733	0.0644034458317851	1.36311294971991e-05	0.122528646313867	0.00125387996247246	0.00200731701778249	-1.9401642964016e-06	-0.771220738826989	1.29579034328001	-0.0102948198669281	-2.98443431183224e-06	0.0324462486500556	-0.0388533131644126	-1.4709536635565	0.000131642290526721	0.0383967400966233	-0.072888814627603	8.13909743857502e-05	3.55326208477623e-05	2.16582071066307e-06
337.389556542262	6.66923638732194e-05	3.1842273663812e-05	0.717569960029052	-4.28595103392123e-05	0.00367290957260649	0.00271257184865938	-0.00174603425269235	0.00799969662118718	0.00197599359853832	0.0574751009034034	2.21315881201446e-05	0.121089041525171	0.000344537739216296	0.000707235899824646	-1.36436980963277e-05	-0.772429507495381	1.28868075277234	-0.00963033507659923	-0.000224575763727343	0.0387340210150688	-0.0365155812956324	-1.46274130514877	-2.15153771349208e-05	0.0411628282377014	-0.0726783342970218	8.66767931689099e-05	-1.75062787714887e-05	-5.16710605369256e-05
338.484953670742	1.17220452958882e-06	-8.92968454098204e-08	0.718742212251695	-2.48282389418884e-06	9.79984339723347e-06	0.00523897638996107	-0.00204305687519677	0.00864265516093277	-2.69342122757562e-05	0.0550865544754105	5.75302702258651e-05	0.120739628819993	4.92684873480821e-05	8.17930455940038e-05	-1.33249486753505e-05	-0.775588702290457	1.25565963734945	-0.000714174949887452	-0.00118465208547069	0.0461952230038495	-0.0370986775864229	-1.44723913784534	5.61796406546353e-05	0.0333365961275116	-0.0731993946440602	0.000103910268855612	-1.60340131796176e-05	-2.14408403499328e-05
339.306287213525	3.24432356860471e-05	-5.26738319347418e-05	0.718304080126951	8.54185013028442e-05	-1.77063571977731e-05	0.00358938577445621	-0.00113562915028472	0.0133776042933047	-3.62511572006105e-06	0.0538472182564855	-1.71474832137776e-05	0.11914284748729	-1.23325417558731e-05	-3.97291406767582e-06	-8.648245497559e-07	-0.776479183374323	1.23268681418718	-2.39740130974676e-05	-9.60654707729199e-05	0.0523485932354059	-0.0382848395267218	-1.44688894805333	-3.98098579734595e-05	0.0339679649926957	-0.0721517182099186	1.81332804788639e-05	4.81738919249609e-06	-2.31551606314615e-05
340.126390987798	2.75355029986996e-05	7.42955528779111e-05	0.717083656020666	7.17341184457086e-05	1.30195867590452e-05	0.00654737688565944	-0.000909118585909232	0.0120505202363124	3.11434482067164e-05	0.0534292954647712	5.17550533965841e-05	0.11666715991372	3.06421901882498e-05	6.61824335562778e-05	2.03556410188768e-05	-0.773037003439499	1.20627531526218	-7.52635701622e-06	-0.000834357363355129	0.0597573881318441	-0.0359813568125212	-1.43616969884103	0.00142841715388617	0.0394507691345173	-0.0675344778229519	2.97192125130462e-05	-5.93751848745571e-05	-4.5557692876146e-06
341.243318613317	-1.56403823482793e-06	7.1980738795115e-05	0.722420333250898	0.000103818134713219	9.57980887846669e-05	8.31856283503271e-05	-0.00194740971496713	0.0104231324132573	3.25626686686073e-05	0.058660632990442	9.50548308530934e-05	0.119305079302077	2.2385683457051e-05	-1.45389971109257e-05	-0.00678373469362765	-0.762354297817272	1.23990859490893	-0.000201547104831172	0.000106386575412735	0.0403619620304432	-0.0458963841347886	-1.44596551979676	-0.000965731440639023	0.046923076455924	-0.0539132601427685	0.00170316133350245	-1.45050517766263e-05	2.10542114621622e-06
342.411046772587	-4.6975654140378e-05	-8.71424939633378e-06	0.724983915169445	0.00312374087136087	-0.000383682440111282	-7.60061874630766e-05	-0.00127088366326307	0.0079007709591666	-0.000793877673801577	0.0546215105381325	5.33506713228378e-05	0.120408858737538	-0.000119524203946636	-4.84520308546716e-05	-0.00556749349828418	-0.757764210506993	1.20461090445914	-0.00964460964511402	-0.0123814173940992	0.0284415898108877	-0.0488875300890235	-1.45982211901035	-0.0157785167791015	0.0504213313178868	-0.0468210098151036	0.000174458836463836	-0.00615330728399595	-0.0055168281764258
343.154135227049	4.49113485355479e-05	3.84266304540385e-05	0.725341236614783	6.95640336688255e-05	-0.00215448826999086	1.94128199237329e-05	-0.000726563929226246	0.00604779289876787	-2.29262210496105e-05	0.0538341578657581	6.30980418257875e-05	0.11962609294065	-5.65714046016248e-05	-9.26543189882975e-05	-0.00166955507061175	-0.75100482546561	1.19018429147145	-0.00802382462368691	-0.0137212028909933	0.020312887514532	-0.048592681405197	-1.4421735950623	-0.0224204094986804	0.0487243549453588	-0.0390210947136906	5.95766755122751e-05	-0.00406971189945185	-0.00313405954145026
344.38864499326	-6.15509943136367e-05	4.14538588120992e-05	0.725364470550472	-0.000370472608803276	1.01751874741468e-05	-0.000136300523670754	-0.000611694621451959	0.00872562200991287	0.000123828093952074	0.0518911755833253	0.000117378133501354	0.117895752556605	6.21747829522036e-05	2.43679466423285e-05	-0.00107982343467483	-0.739908388248119	1.14447154201661	-0.00417791938970978	-0.0067571198281097	-2.37083431750494e-05	-0.0560779292109136	-1.41276011299082	-0.0239621338683113	0.0345805917865796	-0.0251843611975304	0.000230495000017857	1.41220641257188e-06	1.69773989730342e-05
345.588296951438	-1.81442675683046e-05	3.1282962326038e-05	0.728337298450447	-0.000105942171933327	0.000105899432193721	-1.76319926170988e-05	-0.000868513794878689	0.00976943204839315	-0.000775278801972436	0.0534950336163863	0.000103699835685862	0.118596442306248	0.000110909416512977	-1.27329078465393e-05	-0.00612775471824043	-0.739377482769004	1.21899365596656	0.00250155709198346	0.00631192300160157	-0.024916596958012	-0.0640579912585205	-1.40042834746677	-0.0683650436897908	0.053263123058332	-0.0215598787085719	0.00300378618966479	0.000947639245581574	0.00243179143984087
346.797157001404	-6.56107177928798e-05	0.000840512085850988	0.731796570074047	-0.00686866289419668	-0.000970610562338506	-0.00452726543983573	0.00208160985784301	0.0106577307743147	-0.000101988873413629	0.0562926365716445	6.58391852938323e-05	0.119591137770784	-5.93261371179794e-05	1.06495194285038e-06	-0.000592889894950035	-0.73247719638911	1.17136123426689	0.00495049330233121	0.000715805366356296	-0.0297935268691078	-0.0667519119010119	-1.3909691811665	-0.0692077200624236	0.0597729795473544	-0.0124030189449915	3.87073504157364e-05	0.000514441020527046	0.000141514134731741
347.939533197684	-2.80825769857761e-05	-2.63305732457373e-05	0.729889776733222	-0.000937064135366526	-2.76297355037397e-05	-0.00177367540962638	-0.00022530608117626	0.011066756647749	1.72738631257766e-05	0.0535173503431515	-3.0366018689047e-05	0.116248594262338	-6.46605730435207e-06	1.06514457941875e-06	-0.000411831624997577	-0.724977378691343	1.13144299284845	-0.0171775918355993	0.0190902731550413	-0.040272063533145	-0.0339488873442848	-1.45793082302603	-0.0489957209133026	0.072899965360988	-0.00669476192311766	9.91832035383365e-06	0.0123414176287861	0.00435641296056954
348.794907695318	-2.22153354130233e-06	-2.26883273035795e-05	0.727891514585773	-6.62989624067656e-05	-9.62559651207269e-06	-0.00574804703115936	-0.00052248168717163	0.0100412936197107	-4.26872415274419e-05	0.0531750651615632	-1.33071500039784e-05	0.112947236596236	-2.41512095879056e-05	-4.29171556210052e-05	-1.08444119393741e-05	-0.729378108299122	1.11552629121584	-0.0137127327755098	0.0332428940674654	-0.0539263961044511	-0.052933285647244	-1.42711633051127	-0.0269662227156398	0.0693000098416227	-0.00678913782567936	6.67404370869253e-06	0.0172702208701268	0.00628918963898277
349.899518690192	-7.98281049835263e-05	-6.52326860015571e-05	0.728912982965568	-0.000118832163886788	-7.96530145686113e-06	-0.000277615047559944	1.84334866347088e-05	0.0133190016280413	3.74072999226027e-05	0.0558201400876268	-5.43567708017082e-05	0.11177831520576	1.32145861275155e-06	-5.38389978353041e-05	0.0156138562878236	-0.75345337265958	1.22356778752481	-0.00350144304730391	0.0230092281009217	-0.0317234123254219	-0.0437287651516582	-1.46591543559375	-0.0277185463249136	0.0620380011042236	-0.0283236742568259	0.0101720224632029	0.000889316366114417	-0.0019647205703306
350.919606703873	-7.06827670474935e-06	-4.48360453023985e-06	0.731464413181909	-1.39787995792177e-05	-0.000134470595339276	-0.00448738017554244	9.29645406049038e-05	0.0115851521952208	0.000150036217282259	0.0576089256674491	-3.18738289053266e-05	0.112338532689255	-5.90162563317578e-06	-0.000103419171730993	0.00433758825336389	-0.765422809340004	1.27484785704014	-0.000507231148397091	0.0308458776065952	-0.0301963826950855	-0.0390241833211159	-1.47386412400922	-0.0241202177619662	0.0483806611761331	-0.0384557435577692	0.0152321169844632	0.000710114509059665	-5.99013494810143e-05
351.801918758435	-4.4506383308269e-05	-0.00013452370731316	0.730822577986167	-3.84265247487077e-05	-0.00184601789831356	-0.000108478747058412	-6.25208963382855e-05	0.00873401641689335	4.3798869573489e-05	0.0560945311711208	-3.51289640128053e-05	0.11045452455934	-3.46033962480665e-05	-6.02352492049969e-06	0.0023112123393143	-0.768046690131024	1.30235442478533	0.0156100270288282	0.00722106832866229	-0.0120972775755596	-0.0317314138942791	-1.48018683426273	-0.0108602613270207	0.0435049352973727	-0.0404192132368038	0.0170477250294929	-0.000108837755691463	4.06170945653677e-05
353.134147644062	0.000166977832650397	-9.4852184705012e-05	0.72917857057148	0.00170951335750043	0.000208767004132141	-1.22132868793181e-05	0.000401535489364144	0.0123448069362136	8.37116752964059e-05	0.0516846444773648	-0.000162596266188757	0.1072730166917	0.000122461907077178	0.000204124419570027	-9.25475582902185e-05	-0.776125499001997	1.32912150301451	9.54604010749781e-05	0.00132737882713427	-0.00833145742461978	-0.0374130321948129	-1.48598261364526	-0.00193268894213677	0.0438834390837778	-0.0451587072043642	0.0173978399483543	-0.000309822067176528	-0.000221095597578656
354.320634353187	3.51353259858418e-05	-2.42217291949174e-05	0.729102300173368	6.32602447968341e-05	9.50721524766851e-05	2.70708025133136e-05	1.65244685472164e-05	0.0131419443360613	0.00162577182680521	0.0552823262582716	-3.0105540505105e-05	0.104781440785287	7.41658116019005e-05	7.14893858692239e-06	-7.74011645668947e-06	-0.782285871317384	1.32281522005053	-1.65187133776187e-07	-9.45120922399084e-05	-0.0112561242290868	-0.0308545685966581	-1.48067729577785	-0.0156973443268276	0.0373408771917101	-0.0497186786995959	0.0157136433705354	-4.27483387581854e-05	-1.83674002286853e-05
355.174822330844	0.000163743001098559	-0.000312460129684324	0.731765840388817	0.000494691195972311	-0.000398577864518779	0.00320365676921618	-0.000109734224060047	0.00998601046562647	1.8093963362319e-05	0.0614060612517009	-0.000135203903941335	0.105137115880469	-0.000362073673982934	-7.27944974012445e-05	0.000904179923166311	-0.78831460417589	1.3657238893668	0.00139108624533821	-0.00915086695720727	9.47577652642159e-05	-0.031448315471104	-1.4838630210739	-0.0235138796405941	0.0389897181074758	-0.0541291629827646	0.0182148534648771	-0.00360264209088742	-0.00386786512812994
356.49557141093	6.63212648367216e-05	-4.95087078333825e-05	0.730515607147811	0.000213708623280888	0.000202532688119291	0.000260169569178677	-0.000626690646375382	0.00944181051002919	-0.000239521327513716	0.0571511584134409	-0.000144913732173937	0.102355777855971	6.28330257698858e-05	0.000112555991949016	0.000121854607671877	-0.797183866143676	1.34971897034048	0.0114679006386998	-0.0145194742686883	-0.000125571606533104	-0.0333277391298471	-1.47287288164323	-0.0190388148553619	0.0296347648073356	-0.0600399177629017	0.0157660387851711	-0.00330572757028095	-6.76788988594511e-05
357.366125074483	2.71950591341805e-05	-3.6330556729989e-05	0.728806929596729	-1.63070475290713e-05	4.59029425087037e-05	0.00452367375837556	-0.00037508247093797	0.00565973919593463	-0.000121440195185083	0.0561007555386646	1.8623020554183e-05	0.0994015536458893	5.72260243219539e-05	4.00573112854014e-05	1.03740324510858e-05	-0.796871834449719	1.31956836589686	0.0114656381774048	-0.0142312924452512	0.00203368226079309	-0.0346991570507365	-1.47163360668871	-0.015346961680562	0.0303966819749544	-0.0580590738627838	0.0113218616505087	-0.000964057132704039	-0.000116304782841907
358.276229000281	2.96302084669974e-05	9.406070347492e-06	0.729220248740525	-0.000448154123789916	-9.87085841123957e-06	0.0015836376132022	4.9692515202809e-06	0.0120976953559958	-8.88326562142887e-05	0.0565598256145879	9.8293278408421e-05	0.0982661811276456	1.60574638547648e-06	-0.00011316458032061	0.000731079578424783	-0.797412021947505	1.29342226055959	0.0131217260160243	-0.0140720805014182	0.00603157417700642	-0.0387066623574923	-1.45934936350906	-0.0139269822335322	0.0338942970108594	-0.0564830749945024	0.00684687448289348	-5.46237773091403e-05	-5.60641679658289e-05
359.16156670801	0.00181638896508921	0.000118031851047735	0.732386957237185	6.82298109279908e-05	-4.44707302717561e-05	0.00781937737255965	0.000210262057824021	0.00815682512345604	-3.4947576166119e-05	0.0608034442400327	8.5149030562467e-06	0.0993459114632598	-5.26347771609193e-06	7.45480618484894e-06	0.0102663810785906	-0.803771587837768	1.32634703042251	0.0119588532558182	-0.0153912832529193	0.0117450898279876	-0.0486978428663838	-1.44259657218718	-0.0222660618546147	0.0363143371680551	-0.0599900419728474	0.00832155820260316	-0.000348537806545253	-0.000512271065551708
360.212692324142	0.000107398717403366	7.68536665722047e-05	0.732265734956028	-0.000943546136836979	-0.00201370139286904	0.00392650668820463	0.00137824334659296	0.00217004644790481	1.27324251699844e-05	0.0568645627864071	-3.19199614768565e-05	0.0979861658310099	-1.09147808107808e-05	-0.00010471584180148	0.0109361564141129	-0.804374385520699	1.3052972535978	0.00039786147431263	-0.017336136323993	0.0089919979245583	-0.0530735121674787	-1.43089190043833	-0.0330276430394864	0.0280483794512699	-0.0583071254623203	0.00560984135193892	-0.000172574574319515	-0.000234198835195837
361.075427177773	1.29353889925278e-05	-6.21552066160175e-05	0.732652952187295	-0.00017021498070875	-2.55852871766171e-05	0.00500606158869818	0.00477296874079569	0.000646462028822257	1.68866757152321e-05	0.0568129046282974	-3.91850093684372e-05	0.0969567273702781	-0.000169795435094654	-5.84715901700661e-05	0.014423401634067	-0.801991209919284	1.2917638671246	0.0100220184720959	-0.00963754279669793	0.0122484915824929	-0.0462110343887544	-1.41348849530184	-0.0395438587862123	0.0234023287589334	-0.0553591276829915	0.0035155826451874	1.02066327794771e-05	-8.6270063805341e-05
361.964589927416	-1.32186089642254e-05	-8.0165936888227e-06	0.733194016000367	-0.00548416965957218	0.000665454690943174	0.00159069569888456	-0.00261235202954884	0.0107389407299243	-0.000344995753775227	0.05794857617398	-8.51652858178441e-06	0.0958983781294386	7.07193819556296e-05	-1.31706180598899e-05	0.0163201355178335	-0.795771962176166	1.26640306174952	0.00854478717953455	-0.00936111512051597	0.0113276782028975	-0.0301691734486191	-1.44980470768556	-0.0320114937170769	0.0275982523459547	-0.0496932704138174	-8.61668956600536e-06	-3.26478138011588e-05	1.4928221591926e-05
362.829929547992	-1.45999117686072e-05	0.000101283048715389	0.731246203085798	-0.000178450235519652	-1.43464849104317e-05	0.00206008284272124	-0.000110063163797184	0.00815306695907673	4.20650664260444e-05	0.054006032720939	0.000113431172190718	0.0930995027966173	1.24915959848263e-05	-5.98348797076748e-05	0.0161344008328668	-0.793733080818296	1.26221134356105	0.000252378556481707	-0.00217672409709437	0.00682089506939591	-0.0337466569347699	-1.44919140952022	-0.0329874088975569	0.0387613217818	-0.0458705313537859	9.68503915975422e-05	-7.30225222251711e-06	0.000173392566564913
363.688517429895	-0.000273138636377282	9.36625342092935e-05	0.735250324736053	-1.840835865669e-05	-7.05406384515073e-05	-0.000656740171294453	3.4835967880553e-05	0.0082427437847548	1.64186538511097e-05	0.0622785967079129	3.84941114082931e-05	0.0944523446740817	-9.28465398328111e-05	-0.000160656088701001	0.00599595732683818	-0.79226499928112	1.31888980104436	6.71851630483051e-06	-0.00045961077260375	-0.00716830417517013	-0.0278146458642121	-1.48950384084417	-0.0320073522983157	0.0548706746680255	-0.0439465965676993	0.00219617140157958	1.2079931004563e-05	-2.42834283846535e-05
364.640754607044	8.71226534562524e-05	-0.000153793241825105	0.737922471436111	0.00265699326816807	-0.000482982213910227	0.000335600767632563	-0.00442080547130792	0.00926485291839249	-3.97916025848551e-05	0.0591979329284591	-0.000173123350503415	0.0959343575997289	-0.000163014120541922	-0.000163166108304786	0.00862101516738236	-0.799114858993701	1.31608860411189	0.0163600992368046	-0.00823948787022717	-7.62224876317197e-07	-0.0406802619984868	-1.45957259028802	-0.0280724796600718	0.0415925959845424	-0.047274402716065	0.00216452460881445	-0.00506548592362258	-0.00326133196712175
365.477404304787	-0.000100442817414666	1.42301137585252e-05	0.736650369647085	-1.13557102878983e-05	0.000386903494643986	-0.000259599893472808	3.93046350440135e-05	0.00507640753142437	0.000584554648328397	0.0543390382449384	7.47833992743603e-06	0.0939573288481494	0.000122627593772573	4.9104448221112e-06	-6.83435551977044e-05	-0.795941047608337	1.31052852100085	-0.00121671596223664	0.00496765966024212	-0.0129857561692514	-0.0269631224190637	-1.49120395240176	-0.0139663579730611	0.0409097960700548	-0.0444159817026401	0.000362587760735259	5.39228604754085e-05	2.16715838241174e-05
366.690683417277	1.66388404351424e-05	-8.44453416357932e-05	0.736077577785251	0.0031819614458937	8.40619269933241e-05	-4.15687816715272e-05	-0.0045629415255274	0.011184997715255	8.95343245972918e-05	0.0520345160451815	-1.18340043180226e-06	0.0917146800150145	-7.04810815748713e-06	-1.61715523102265e-06	2.19145729440412e-05	-0.800345832173831	1.30398238866645	0.00400444020389715	3.72739587384035e-05	-0.0244720975290188	-0.0341331891779342	-1.46376954481133	-1.73332142188001e-05	0.0362690159678626	-0.0452127145720676	0.000124017923002885	1.42452561363269e-06	-1.93287232047124e-05
367.725999456741	-0.00319092505817935	4.54746789716027e-05	0.740755645739606	4.84720047366577e-06	-0.00201034560129701	-0.005705377268843	-0.000911047410465455	0.0117338484262125	0.00252331378304516	0.0565910968433752	1.69216329586517e-05	0.0939908047962432	-0.00117089862399487	-0.00156114378020591	-3.13466462345011e-05	-0.806321953287849	1.29937977527105	0.0111642547668817	0.000739431221972209	-0.0367975637227688	-0.0367319577989855	-1.47676404808374	0.000245834826280444	0.0386910064735529	-0.0482627970642154	0.000218237051920269	1.17832283367118e-05	-4.91158773709899e-05
368.581104417975	9.11166267790444e-06	-3.8671773019639e-05	0.741263855630021	5.93961068036555e-05	-0.00424996738786874	-0.00247593865972661	-0.00172414573956782	0.00852708212324654	0.00347619047242478	0.0528607836697321	0.00010024481528935	0.093532329277952	-0.000918302560242994	-0.00156892996417267	7.93762147875702e-05	-0.806739121666545	1.2940923008675	0.0114352172621617	0.000130342756110802	-0.0429677090640035	-0.0345318881919802	-1.47261359842042	3.41626983671541e-05	0.0402839034287792	-0.047173366225917	8.36433945395507e-05	-2.73460918663276e-05	8.34485634748083e-05
369.548911381817	-0.000254940618315866	-1.71000376108754e-05	0.743282887184046	-0.0040729901554629	1.53062435211148e-05	-0.0061224252507644	-0.00661998980984684	0.0095354280160192	0.000525819458101771	0.0530780521082059	-5.12068099709583e-06	0.0938679247318218	-8.34793048573165e-05	-2.54834209529925e-05	0.000180354107397317	-0.810127173311692	1.2718672355149	0.000754149247205072	0.00350237517441638	-0.0519797864802285	-0.0350613072654755	-1.45597965675656	0.00085081177334985	0.0348255927400421	-0.0482075007824279	0.000197741679942686	-9.00655933140132e-05	1.03944881483098e-05
370.84011325031	-0.000222446927978234	-1.44915775786784e-05	0.741972747141314	-0.000257510605878679	-2.58531568744595e-05	-0.00421228629056911	-0.00161265683899823	0.0123805726622069	-5.28685611231043e-05	0.0503470379294629	9.30033109670398e-05	0.0908561806560162	-6.38390292180664e-06	-1.29582074879966e-05	-9.13396364642717e-05	-0.81080467588472	1.23293310968057	6.41010039163743e-05	-2.34803557924792e-05	-0.0613585210511047	-0.0334495988550998	-1.44997468291339	-0.000145034692101279	0.0344787356426183	-0.0462668445579363	0.000150680306270176	0.000134685166839902	5.08589192305458e-05
371.713407782833	1.50377177876965e-05	9.58480538851302e-06	0.741458037187471	-4.65508113337547e-05	2.13697816958651e-05	-0.00521710790923222	-0.000528738106838865	0.013593838195345	0.000396541040615699	0.0528362859443624	0.000111895757313533	0.088594199597259	6.11387852167609e-06	2.13066630873687e-05	0.000117789035579215	-0.806278687890484	1.21223419066666	8.62271229247202e-05	0.00154114042870943	-0.0655713479714315	-0.0316818805007948	-1.4367379827555	0.00400757705772066	0.0432635931485523	-0.0404627731437763	8.13291108044472e-05	4.9387105610416e-05	0.000104468639213977
372.736957074674	1.47620644310167e-05	-1.57529516585566e-05	0.746475336542945	-0.000112943502999927	-7.73583914615818e-05	-2.14019146282642e-05	-0.00183517687260889	0.0102368657273436	1.30497842765898e-05	0.0556524308088752	9.39398794789942e-06	0.0913926434836032	-3.34167380527206e-05	2.03318960189351e-05	0.00748055142463941	-0.797492565672549	1.24142150418518	0.000797150942151901	-0.000100261128053418	-0.0490224310563521	-0.0409013837320155	-1.44602326742177	-0.000841049524641606	0.0460668018243627	-0.0288668728997575	0.00114454983967221	-4.29382291756608e-05	5.28664340598201e-05
374.033525751325	4.42772406498146e-05	1.57498719403576e-05	0.749169045482297	0.000119325432385113	0.00146083333478396	1.60541048466397e-05	-0.00196412830555208	0.0057986663618313	-0.00117619915335606	0.0506815989844209	0.000114640344363155	0.0925274198974763	3.36839320899107e-05	-1.5962663903892e-05	0.00624813353582044	-0.791641953945993	1.21303832151241	0.0107627338016515	0.0139407989950878	-0.0352085366179305	-0.043609502162046	-1.46015148904543	-0.0176445073411371	0.0502780485860281	-0.0203651258457217	0.000124005642417493	0.00608638934279615	0.00494937764703501
374.860710158027	-0.00011211948468748	3.50878970754899e-05	0.75023842688309	-0.000810374821079472	7.54463336492256e-05	3.19192154399377e-05	0.000150167384182422	0.00793842465024906	7.99560702614598e-05	0.0519968744960549	0.000122638186707686	0.0920238015819937	6.64427000332836e-06	-4.50772415645634e-06	0.00213690491171868	-0.78385605867526	1.18770223962644	0.00432635577308552	0.0111568780650413	-0.0272971897716473	-0.0413906575382212	-1.43693257687291	-0.0235446756181917	0.0456788655757952	-0.0116824487375453	5.24172217343981e-05	0.00107034785707993	0.000544592214203289
375.941507456661	6.59381025082241e-05	-1.22356918219764e-05	0.750670528016897	0.000979864620826256	-5.01995965297918e-05	7.77284790505811e-06	-0.00204556857937465	0.0107963033903676	-5.26083941480106e-05	0.0493916229019945	-3.22080834246151e-05	0.0910414632168927	-2.86679249982668e-05	-6.51652677744275e-05	0.00326859659970942	-0.776700888108623	1.15489725773735	0.00890555247233843	0.00272995723186269	-0.00738502899768133	-0.0553877651079848	-1.40221789312873	-0.0265919207298349	0.0331330859696708	-0.0010795568328802	7.0859893200225e-05	-0.000341344988534989	1.43009765712216e-05
377.029570003664	8.89147821166901e-06	7.68362060459568e-05	0.753187977360775	-2.15884319942459e-05	-0.000104428330223864	0.000164109129044529	-0.000781587234391279	0.00981704621481508	-0.000826134242634113	0.0503668604959852	-8.25549829806145e-06	0.0915566467222462	-2.00144527533219e-05	-8.3751256392053e-05	0.00671343088311066	-0.774694481759539	1.22074151908	-0.00191176068419932	-0.00782867717864672	0.0175263718859799	-0.0578922504074966	-1.40494641355918	-0.0640914306059925	0.0533148876031124	4.68981855538436e-05	0.00199486587170936	-0.00179513947127804	-0.00253395675639276
378.110496902896	0.00015667119456886	0.00118094497837475	0.757023667024146	0.00604590995951893	0.00159485556540918	0.00470726381678206	0.00196336053525921	0.0108938779789783	5.35621530075252e-05	0.0544033927075529	0.000425885600883387	0.0929571789982346	4.84921682100018e-05	4.1628437556787e-05	0.00240371700757952	-0.767213832991226	1.17937605226657	-0.00183532458845826	-0.000310992459364808	0.0195225413668977	-0.0581641018302197	-1.39614317446821	-0.0638341846698952	0.0576315129557429	-0.000118484822578932	-4.2161730795244e-06	-0.000157340122504618	1.22451433722236e-05
379.26619332502	8.83119363158717e-05	9.6247796701004e-05	0.755443281796733	0.000487917928460608	0.000177099286066679	0.000897453643349226	-0.00064456827166536	0.0118974304065312	2.72175489953126e-05	0.0506623593272975	0.000168341668785275	0.0900447952399897	-8.52341095314547e-05	1.10375386083559e-05	0.0006645529262443	-0.758012195508761	1.1405089210216	0.0181844995140237	-0.0138939514300758	0.0274729442583148	-0.0287691264719053	-1.4528930862507	-0.0486389303127114	0.0707980099508058	-0.000214400022003432	4.71786719016234e-05	-0.00925689618185963	-0.00292020390000727
380.108742500199	5.41845306300148e-05	-7.95463719445751e-05	0.753253769489452	0.000368777837497457	0.000119387592617632	0.00523081307032637	-0.000212805194967861	0.00874802314637685	5.4348255626835e-06	0.0494053327988377	-2.06203844369217e-05	0.0866991414335972	8.65949921645575e-05	-1.37464330304217e-05	0.000136117838018606	-0.761352618648651	1.12315727746469	0.0165719387346702	-0.0295632486976345	0.0414364161567546	-0.0451129466108723	-1.43529300520071	-0.0227349158421214	0.0670283460749827	-1.40866336434357e-06	2.60277085949899e-05	-0.0149948165842272	-0.0056214993949025
381.363293034932	-5.88206258023253e-06	-3.77628605978547e-05	0.754135004677505	0.000127309881926055	-1.16904627758116e-05	0.000267238065421311	-6.11981556538563e-05	0.0129739483000486	5.75180593722337e-05	0.0525284793286335	-3.39342328632399e-07	0.0850873813876811	1.00165116587825e-06	6.23491883454761e-05	-0.0142943684497516	-0.784693047617397	1.22230275059206	0.00661468151942301	-0.0188215647264782	0.0202196745995345	-0.0380865808000791	-1.46251857818009	-0.0232582060639274	0.0612763842863216	-0.0205071548964539	0.00936444527487728	-4.28470291211625e-05	0.00147269260843864
382.480586073663	1.07367341362812e-05	3.87570940942108e-05	0.756199693019918	-1.45505023846715e-05	0.000412897459902044	0.0025786668869488	9.11930305094437e-05	0.00985216486529452	0.000970511835087181	0.0517346538002758	9.3476070063468e-06	0.0853557355261157	7.29093028524956e-05	6.0391879759091e-05	-0.00176059707415084	-0.795452193355808	1.27114029704952	-0.00169525168912746	-0.0203569454774013	0.0133217291323562	-0.032563753655153	-1.4767731683934	-0.0166942934234919	0.0446685821022103	-0.029472315628205	0.0144400564455767	0.000680910073121481	0.000949996573755814
383.286920230748	0.0001153452502836	-3.16355709692133e-05	0.756677080767412	1.11638290501803e-05	0.00118165830368674	0.000169899461940905	-0.000465517245223629	0.0089935763411915	-6.23584754406415e-06	0.053149965262718	1.5959598733581e-05	0.0842969507633342	6.65846738194741e-05	7.05755445156275e-06	-3.52956591151033e-05	-0.79847799323402	1.30330284295032	-0.0131406066928797	-0.00297385398716595	0.000451938580542311	-0.0253906570989496	-1.47604264791095	-0.00850818934171412	0.043830171732869	-0.0319097852345301	0.016314794312621	-3.76023864613594e-05	5.13056459274617e-06
384.216237334765	-1.53692284190046e-05	-1.56662940807337e-05	0.75519512792652	-6.35336463845839e-05	-3.42572816091152e-05	4.11440314077021e-06	-0.00178683562839904	0.0085063514423735	-0.000114243143564489	0.0481830488937627	-3.2074191474682e-05	0.0819941441968585	-3.76886851892909e-05	-9.4703548387855e-06	-4.41884045140762e-05	-0.804406067464148	1.31824360485632	2.05230185831624e-05	-0.00137925061568164	0.000104784762502561	-0.0328532394170077	-1.47915105365158	-0.000861375607500886	0.0409757327776837	-0.0351282751223412	0.0166170372745489	1.23132239738368e-05	-1.5067968661753e-05
385.07823935129	-6.5043651950366e-05	3.72130940455582e-05	0.755876675456993	-0.00101341515379848	-0.000804322836389543	-1.83902912778107e-05	0.000712175639661382	0.0162022769181361	0.00195032592619257	0.0492930570041533	-5.67351154825267e-05	0.0811014358702675	-4.28155673392596e-05	-0.000120667148061226	7.77250352121014e-05	-0.809159262288695	1.32655423359123	8.65509309477509e-05	0.000559409516461773	0.000885328283365708	-0.033411105929034	-1.49248888470096	-0.00589779824319558	0.0422512349655636	-0.0380208497714497	0.015852098474728	8.10348979831151e-05	5.50429033416308e-05
385.838942918953	-4.28897627629343e-05	-2.13732139458888e-05	0.755541832884584	-2.40380234512049e-05	-6.17892877318087e-05	-3.31705478641148e-05	5.17891376313421e-05	0.0124067691978179	0.00109851591002517	0.0527283980245346	9.95218429910189e-06	0.0790901093333102	4.92915380071709e-06	-4.25516558043741e-05	-4.98018409023562e-05	-0.811826271109556	1.32662508967908	1.129618328366e-05	3.13887105534975e-05	-7.19426805270187e-05	-0.0270477989324245	-1.47844410532425	-0.0107229526898722	0.0371001132215042	-0.0400365022950543	0.0152839553281804	9.06796839423393e-05	-1.011754178096e-05
386.926385334808	-9.00642238927442e-05	-0.000883697438874301	0.758386084715111	-0.00257819759496647	2.8553451272798e-05	-0.00175730211671119	-0.00147396867773882	0.00979828224510626	-4.30145561452624e-06	0.0553716139822057	-3.69565151951729e-05	0.0797151568514694	-9.56882216754928e-06	4.07129680432643e-07	-0.00265748640629625	-0.821892653973217	1.37355757392211	-0.00871311196997664	0.0155420706622031	-0.00128541481445759	-0.031384008308026	-1.47998454958724	-0.016042020673883	0.0325765281629642	-0.0474536226060724	0.018633930518184	0.00721381624629126	0.00662781799203366
387.749519887412	-2.85176614748309e-05	-8.63027672943836e-06	0.757769442967532	-3.35024281710114e-06	-1.75240089000728e-05	-1.4444109612005e-05	8.99126118460188e-05	0.0114336348501367	6.03449530594022e-05	0.0541550316538713	-2.22880736261539e-05	0.0779417697993248	-4.15814906830207e-05	5.95590600995071e-05	-9.99375001356677e-07	-0.823088091875567	1.36084864809448	-0.0109265596567592	0.013331659711993	-2.00257177232772e-05	-0.0308881545592666	-1.48007107419922	-0.0121790651777094	0.0315553593782273	-0.0472752196129148	0.0161796990652048	0.00273281061949928	0.000729116492438699
388.731603450876	-6.11752263973606e-05	-6.49549463077836e-05	0.755465133696072	-2.25472728220474e-05	-2.30830173991117e-05	-0.00469347923434611	-0.000727604625691189	0.00543041010864031	-0.000306109751465838	0.0520503802140733	-5.37184911389899e-05	0.0743677823210539	-2.48068062828246e-05	4.12878087878312e-06	-9.70941982273905e-05	-0.821579064808202	1.33397216054129	-0.0103659025816338	0.0106019706196197	-0.0032818283589493	-0.0317101557788084	-1.47933553861579	-0.0104719671650527	0.0313971504081692	-0.0441454571440391	0.0119801067725678	0.000159355193298129	7.36610512441887e-05
389.749038555241	0.000125522369494571	7.83261033909901e-05	0.755742872769721	0.000171399635691074	-7.89007712294273e-05	-0.00196603117149301	2.24797790622499e-05	0.0117877449614699	-0.00016304046924695	0.0525100529957197	6.04229953762985e-05	0.0729301774651392	4.03665931165277e-05	-1.35242648467289e-05	-0.000465832260596815	-0.821418725041114	1.3075849473658	-0.0110271723706363	0.00874735408317552	-0.00913038086368054	-0.0353341546245449	-1.46394867606614	-0.0109357110646958	0.0341990049600703	-0.0418247158077979	0.00739559626033113	5.73038853866454e-05	5.84862095393317e-05
390.649007297273	-0.00191664252874219	0.000101965882204488	0.759575322074046	-2.09597597973414e-06	-1.48870638771972e-06	-0.00903828141602225	7.14300035243193e-05	0.00775426761702763	4.41715537153914e-06	0.0581809309978921	9.52513378071173e-05	0.0744310951024009	8.79914399268712e-05	8.80217724411258e-06	-0.0081929175153925	-0.825277176694949	1.34400090421908	-0.00785494990018144	0.00864685504291558	-0.0163411540003916	-0.04370867350444	-1.45135534168589	-0.0203114565187917	0.0365082449257775	-0.043133684121786	0.00917572483381894	6.74455670249837e-05	6.00876105266327e-05
391.628970311276	-0.000100063852428245	-4.53662685584334e-06	0.758668485618739	0.000839372023149637	0.00200891718072724	-0.00403685631540648	0.00129964149996174	0.00231512435684331	-2.83176063001962e-05	0.0529548967202365	-4.42150095711397e-05	0.0726039278624435	1.57365147647395e-05	1.95209758555749e-05	-0.00810246871192465	-0.825540167041029	1.32212853359969	0.000120404916472143	0.0110330898424143	-0.0134131667957279	-0.0468304610346122	-1.43978282091813	-0.0315385304361785	0.0280033180759604	-0.0413994781732998	0.00653008392171457	8.4139800471367e-05	0.000349628950141411
392.718481026998	1.59571819895657e-05	-8.06901093872341e-06	0.758877624428441	0.00153084497949707	4.82056488592209e-05	-0.00409470879159937	0.00104818543313551	0.00138482213220206	4.33720720859345e-05	0.0534475373467106	5.57206358724565e-06	0.0709622000294124	5.34136170904733e-05	1.58951328140108e-05	-0.0112963741212121	-0.82111712837546	1.29869749570883	-0.0101743747977745	0.00249858101996013	-0.0161957919540347	-0.0347661113273739	-1.43205135197698	-0.0390041986085891	0.0223807972658663	-0.036689517874858	0.00323568440586968	-1.22322874988899e-06	2.25144359543448e-05
393.794457745688	-7.60714861484841e-05	2.35503927915308e-05	0.758480942076625	0.000955306833695555	-1.47638710677123e-05	-0.000799016073819804	-0.000463584481170178	0.00899433036182177	-0.000177559476631447	0.0529253809259073	4.71903798769689e-05	0.0688993408706203	-5.67182764992314e-05	-6.98173350446499e-06	-0.0117135420083586	-0.814035887579739	1.27057657776341	3.93162241173345e-05	0.000756360154953176	-0.0172853664478326	-0.0287103415679498	-1.45610645272343	-0.0242888106871384	0.0291128388958224	-0.0288360048044681	2.35936520827255e-05	-4.28309105522584e-06	-2.36774007622949e-05
394.677280740498	0.000106417562539759	-4.32107716493573e-05	0.758108948442085	1.40497120608517e-05	1.26887082938256e-05	4.91480446984226e-05	-0.000152044352599538	0.0100266971281901	-0.000141252768116954	0.0545533778151119	-1.75266745935707e-05	0.066865544782679	-1.01124572155369e-06	-1.36650838792462e-05	-0.00789771089838217	-0.813130248790253	1.29917341451105	-7.20936252842549e-05	0.000132927679072311	-0.00122337142848823	-0.0269021809297467	-1.4767224711826	-0.0329165458742893	0.051701575780998	-0.0267859707016995	0.000241895902908769	3.0918256974831e-05	-8.94755786241831e-05
395.582498415639	0.000665959629550254	1.03828579793854e-05	0.762590040624097	0.000550832517500528	-2.08235180293005e-05	-7.28210977161805e-05	2.26910287798163e-05	0.00647942649330778	-2.59316587199462e-05	0.0558994129251797	5.47099187189724e-05	0.0695524506012541	-1.7187384813216e-05	5.31150780869484e-05	-0.000195747709120646	-0.810062756098555	1.30914597877973	-0.000130101074059892	2.26765796435668e-05	7.58180639358775e-05	-0.0283974901744377	-1.47967221352843	-0.0236848619363883	0.0467560573142991	-0.0222999728489429	0.000327456637169966	-9.48470437067728e-08	1.79739775200359e-05
396.588646037106	8.63542964167032e-06	-3.48862114776388e-06	0.76276373377037	-0.00186786211307521	-0.000185813597727124	7.92337574219791e-05	-0.000766565668234694	0.0074415321565732	7.50138703476477e-06	0.0523743583830171	-4.41886719882714e-05	0.0685380717027978	-6.16517041756734e-05	2.94198798083492e-05	3.11604957653939e-05	-0.812276100178391	1.30860484052297	-0.00447216134898378	-0.000562544079262448	0.00463429701180359	-0.0284775143462472	-1.48698922035531	-0.0149975423561609	0.040765302824748	-0.0226013948488306	8.98031143636524e-05	-0.000127018956296766	-6.70362779878873e-05
397.469639567879	3.7945552136545e-05	-0.000115183355663024	0.762027537200787	-5.3427905092428e-05	-5.13363466362546e-05	6.24978182820652e-05	-0.000904365158806582	0.00743936931987805	-3.62703429459546e-05	0.0511957990681865	-3.70306584102933e-05	0.0665294284312622	-5.35040389865932e-05	5.4696472865306e-06	5.14349421763746e-06	-0.814155727649212	1.30708703923078	0.000440236297492648	-0.00304530967726119	0.0178507066523044	-0.0277020099862221	-1.47634985417409	-0.00369934664089599	0.037863405352133	-0.0226346509226526	-1.40828839819242e-05	3.78938580286566e-05	6.33965236188659e-05
398.431099725743	4.5587410101916e-05	-1.82396784332391e-05	0.760869441027841	-0.00192601489401167	-7.63510943587902e-05	0.000673467461019986	-0.00465020208442411	0.00841503571420795	7.12396547729244e-06	0.0471163263798205	-5.52223074881199e-05	0.064380974329561	-1.90121132289326e-05	-3.62013957291898e-05	-5.47666274188761e-05	-0.818314075913507	1.29765466067916	-0.0102624097885888	-6.22860266140281e-05	0.023469091353266	-0.0366857990612776	-1.47309227384727	0.00118982751364559	0.0346099809876182	-0.0234500672100333	3.51338910240433e-05	-6.69854507901623e-05	1.56433347356441e-05
399.571177677435	0.00224604066316479	-2.95603543211466e-05	0.767892489049531	-5.35950917928709e-05	0.00338338276475068	0.00713891427247747	-0.000322432702444023	0.00877983560715536	0.00441084446491747	0.0556389130994965	9.89381104485443e-05	0.0682008131429686	0.00142347347456017	0.0022136243050845	-1.1378446511081e-05	-0.819737912244075	1.29261334735001	-0.0100848580034987	-2.07803545701291e-06	0.0336548492027751	-0.0320821375757039	-1.4699512399307	7.94879002607742e-05	0.040019881931665	-0.022990145094221	9.18262731562627e-05	7.2124464362938e-05	5.55021026540965e-05
400.3622254092	0.000107009062526973	-5.55098053670727e-05	0.767979176883993	1.35880096015941e-05	0.00292332255053895	0.00374147886452284	-0.00174560208643174	0.00831060759395372	0.00039711771104697	0.052233152366704	-1.91137903695022e-05	0.0674214829509771	0.000102284406933939	0.00016394905607551	2.90412420291764e-05	-0.821127684366612	1.28311284963838	-0.00791941145114869	-0.000715557918799779	0.0401068661842774	-0.0297010018720453	-1.45816548598899	0.000106824940442217	0.0417788446750791	-0.0229639852164328	2.33236654419157e-05	-4.50729147467271e-05	-5.56697821870299e-05
401.504074938684	8.67419809637934e-05	-1.89572537121222e-05	0.768744712867311	-0.000499412200500946	0.000101381098843086	0.00478013679727662	-2.29016830278505e-06	0.0110860343594985	-3.48083431033108e-05	0.0487377743150419	4.07040507069975e-05	0.0667544739753254	9.8572110655056e-05	5.01028609827162e-05	-4.51622956640387e-05	-0.824006375240476	1.24658164414893	-0.000123343534602283	-0.00020620136031784	0.0472038660947155	-0.0307138302605748	-1.4446701530517	8.8145916678137e-05	0.0339753819886454	-0.0230722645919778	-1.1891433896517e-05	-5.62835308925689e-05	3.24146640460218e-05
402.386473545505	-4.55329574606334e-06	5.66071514976002e-06	0.767499233223157	0.000107444295809347	1.52578461226281e-05	0.0050776917194202	-0.00200869869769041	0.0113267155700602	-9.25106414134185e-06	0.0461790334268559	1.50001574539094e-05	0.0644447545490926	1.80049201194975e-05	9.21358180709492e-05	8.44551443216952e-05	-0.823689657575638	1.22062533661086	4.77576656076797e-05	-2.69734445961656e-06	0.0550145127123344	-0.0322998528358718	-1.44739071163108	-9.02612744753479e-05	0.0357639631057272	-0.0207310669677961	4.04562417987341e-05	-8.32613351985278e-06	1.8991187260358e-06
403.254487548086	1.99059037933154e-05	4.72279673945222e-05	0.767925168432928	-4.15733721904141e-05	-4.31874906478864e-05	0.00367830905400581	-0.000556430720764821	0.014247919950169	0.00107106093809378	0.0510772907237228	0.000107295672696018	0.0627796312628945	-0.000151914866210104	-1.7243779812095e-05	-9.49130479855802e-05	-0.818193572142987	1.20828003301025	-8.08397096697218e-05	-0.00256680986397663	0.055885452947606	-0.0321158245232001	-1.43713306213048	0.00552579786991029	0.0473184441939616	-0.0138705804333646	0.000166660243952558	-0.000108048775216029	-0.000650157186283604
404.287043895401	1.09014285670463e-05	6.17974748639682e-05	0.772543563649678	0.000123379894303455	3.14809954064297e-05	-1.68069108837057e-06	-0.00137274226485341	0.00995512442968663	1.71153822694477e-05	0.0515960304149142	3.1638561882534e-05	0.0654872855818481	4.48500885438612e-05	-2.1115552828343e-05	-0.00688940464933331	-0.809458391051328	1.22920281800636	-6.0166270680841e-05	2.7519261583751e-06	0.0401481061413613	-0.0401653021776283	-1.44313338676353	-0.00147490767794169	0.0472028618371157	-0.0024612375834689	0.000509932699405219	-2.27470272761691e-05	-1.78642516847418e-05
405.398662023909	2.35547322922716e-05	1.07373161812755e-06	0.774675610355354	0.000199392731388201	-0.00134696613826448	-0.000157332097645714	-0.00174910818767132	0.00647245763822497	-0.00114682317135124	0.0466210355470737	1.33405197387203e-05	0.0663877351154065	-9.52369796109023e-05	-0.000108545694079261	-0.00479672946961763	-0.804438830315719	1.20168151069951	-0.0107878010983347	-0.0142877251280242	0.0261119230400475	-0.0430011203620729	-1.45740061335784	-0.0175409830775052	0.0514383637449536	4.28265367369707e-05	0.000129217362862885	-0.00647753224693343	-0.00596806660303487
406.161214898334	0.000125792468846616	3.55695381996341e-06	0.775436828217595	0.000154801151404793	-0.00124120712174767	8.6695379173988e-05	-2.93761717954718e-05	0.00744576645569439	6.38962165849607e-05	0.0477790732036606	2.59177153649081e-05	0.0657144726305925	-0.000142399526394451	-3.45713507944286e-05	-0.00087088679681495	-0.796694703157737	1.17879278305422	-0.00609556737540093	-0.012324820455282	0.0172440013595129	-0.0416839553336497	-1.43742290528872	-0.0216238051080336	0.04700648097069	0.000139200152216815	0.000147008547328689	-0.00239932439299945	-0.0020831785702613
407.476787223866	-7.76782933865938e-05	-0.000193400523190571	0.776300897277974	-0.00227681361891244	0.000647269929510275	-0.000112489948036165	-0.00244612014364841	0.0122418404958789	-4.51732888567395e-05	0.0458947421406092	4.7160092147045e-06	0.0646786825906739	0.000333233024121181	0.000144085502721796	-0.00234384186877548	-0.78708039313686	1.1505659348522	-0.00733080759184052	-0.00107462063156547	-0.00137163712686903	-0.0590575274847965	-1.39148642486492	-0.02650790981161	0.031490869711255	-0.000309728139195366	0.000681301443644401	0.000605835960786362	5.7038342649967e-05
408.560967291505	-5.48720272135769e-05	-1.05208189643574e-05	0.778312894991992	-5.43412702738143e-05	1.7564247354779e-06	-0.000220169168029838	-0.000727644791938195	0.00937057525580685	-7.35042568824691e-05	0.0477728202073682	1.09088561560868e-05	0.0645877397479688	1.78629321529766e-05	-1.92659415938952e-06	-0.00430957073208272	-0.782835283468167	1.2188254002973	0.00259295468096185	0.00452800929135355	-0.0248871957359315	-0.0544778428790631	-1.40624437129129	-0.0636234364910894	0.0550964927725992	2.96402491873729e-05	0.0023779647076612	4.75582224002769e-06	0.000718497837303352
409.814133341684	-3.67293625722887e-06	2.58618452806062e-05	0.780973274692863	-0.00584739507883101	4.81443965933407e-06	-0.00367964287572684	-8.2003392779518e-05	0.0105003010364979	1.74287011061444e-05	0.0486167729023086	2.41264292601955e-05	0.0649955625354344	1.83505114412853e-05	3.07854405652654e-05	-2.3606312774186e-05	-0.774450344075486	1.17251102321305	0.00453738064424483	-3.58095174624697e-05	-0.0305996693443318	-0.0595800425179346	-1.38952863257366	-0.0622991756110498	0.0598095073860026	-2.14566776831918e-05	4.06967432572937e-05	-3.33953796752144e-06	-1.92025149263313e-05
410.928250315331	-2.02678237806118e-05	3.82615132323451e-05	0.779060228428182	-0.00162068962969947	1.17421633345276e-05	-0.00306553925374349	7.16968979173804e-05	0.00989025565280078	8.41198371882048e-05	0.0464590531641907	6.46353462163136e-05	0.0616110973420693	-2.17288007961065e-05	1.2988931238546e-05	-5.20967533670958e-05	-0.76723025289896	1.13983102144073	-0.0163232448636396	0.0204259879638789	-0.0421845791672696	-0.0300234264849583	-1.46060083905105	-0.0363936481388464	0.0699495389681642	-9.20308279324114e-05	2.46053238456163e-05	0.0121637899454118	0.00428181834334326
411.772567049911	1.75380417384828e-05	-5.66623237797172e-07	0.777677784580354	-9.39151578358604e-05	-9.23416505948884e-05	-0.0056764323731156	-0.000986281671341613	0.0119209628153136	-5.66616923386327e-05	0.0477596195724737	-5.6603738347272e-05	0.0587071404826905	-9.51496456492161e-05	-4.45045882983816e-05	2.10196187490577e-06	-0.770693290749932	1.12642421201199	-0.0123606036153267	0.0267288119729029	-0.0520859101622992	-0.0465407052401889	-1.42259091268522	-0.0254595417106852	0.0691616123221957	-0.000294215699016919	8.18481955510649e-05	0.0127937668935077	0.00261653536090866
412.863795593261	-0.000100065334199697	1.14397010149305e-05	0.7787760751281	-6.24198677901602e-05	-2.82432771805867e-05	-0.00102695366655354	-1.11571836219166e-05	0.0133398325213129	2.68034842840323e-05	0.0491062829123275	-1.53002031372029e-05	0.0578091508859314	-4.99790667833361e-05	-1.67321393046727e-05	0.0138444729186023	-0.793039210804863	1.22335948901984	-0.00390841676033779	0.0186822962400213	-0.0330894111446642	-0.0360957055983387	-1.46061612216149	-0.0216085523555117	0.0587373207030618	-0.0204730958521282	0.00903657639538928	7.91969579164554e-05	-3.17282803958738e-06
413.901866456957	-3.67086321531296e-05	-3.87046774404505e-06	0.780758857714196	4.13470240766415e-05	-0.000522585484131717	-0.00315705353475757	5.00911122874446e-05	0.0103425656728727	0.00115168288466097	0.0480141080714911	2.04551552206063e-05	0.0581656616400305	-0.000100349856021281	-8.49786041876484e-05	0.00281876690105521	-0.803166294902907	1.26710749794786	0.00341672184919438	0.0205167393520634	-0.0273397093553041	-0.0313687453237485	-1.47508756724802	-0.014986691196163	0.0429146728204707	-0.0288955480008066	0.0136297265231655	-0.000723869545921065	-0.00112499259396733
415.012766582288	-0.000307119778464622	8.42372278096412e-06	0.781211351819088	-0.00157558786216493	9.72250987424007e-05	-0.000304711026730842	-0.00236637261308439	0.0110886819595576	0.000215904720893492	0.0489136736838252	-2.82988423047856e-05	0.056643552678714	-8.36519996726128e-05	1.02827062465039e-05	0.000104052775799564	-0.808126391874492	1.30123997825883	0.0111601644932047	0.00415979545087586	-0.0148095970064753	-0.0258174637574395	-1.46861026716579	-0.00475220618990126	0.0417036638872825	-0.0324579092779587	0.0152358586086838	8.57614726196872e-06	-4.92770249272621e-05
416.349401648704	7.39219549207009e-05	4.13455080571977e-05	0.780156837957796	0.00187630897433373	0.000873824953515129	0.000228352429617249	0.00118482293643348	0.0164398814537917	0.000938670744878035	0.0453201320359067	-2.40711564833357e-05	0.0539235853786576	0.000154631471725337	0.000138749638519711	-0.000179515623875149	-0.815946034153503	1.31960092874098	-4.4665526697063e-05	-0.000254904011316912	-0.0112807856483987	-0.0315612491997268	-1.48912468494906	-0.0038406633488444	0.0427825849563671	-0.036898761585572	0.0146869559767618	-6.96732334875252e-05	-0.000228030020261007
417.34203832015	1.97886447190606e-05	-7.05140240712371e-05	0.779968193028967	9.4725311283477e-05	3.72472445838162e-05	0.000158448317105266	8.35681372054479e-05	0.0121033975698226	0.00103423130339456	0.0507255084721421	-9.44288668982051e-06	0.0514116522432263	6.3688685068789e-05	1.26773391471992e-05	1.38750216618249e-05	-0.819543189903322	1.32539920537227	-4.86737312327776e-05	-0.000111287318287496	-0.0082070519279383	-0.0252938259270152	-1.4797586347624	-0.00968587989419059	0.040757913728476	-0.0393915471448853	0.0138996839307222	7.41835338455066e-06	-0.000125472232448656
418.32905316866	5.40614299828311e-05	-0.00105259127026951	0.782653731786817	0.002681915012433	3.63532820459203e-05	0.00199766252547188	-0.00147244210241222	0.00996167994863235	1.46219129927002e-05	0.0524863749147172	-0.000100789906536477	0.0521617197678244	-3.55868461791458e-05	-2.12659319384953e-05	0.00260967155676636	-0.830189509977625	1.36056337303754	0.00869218119278924	-0.0131915862206799	-6.11401373175853e-05	-0.030143602072716	-1.47657569578512	-0.0176229040295016	0.0334689980241253	-0.0474514269859415	0.0166495506664366	-0.00603754785580231	-0.00524111816015826
419.576867663666	0.000106169467163841	7.45851411817557e-06	0.780856414522881	0.000899554909422993	0.000238103544737989	0.00142726743117232	-0.00189750671839271	0.00600985121755045	-0.000581150332612842	0.0496289874290143	-3.3185930512068e-05	0.0487678916554161	3.67627752810744e-05	8.87007969770721e-05	5.41238859544201e-05	-0.833120199267884	1.33951193000282	0.00976578413566105	-0.0111437998684543	0.000102680066741791	-0.0283399050785471	-1.47593854041264	-0.0149776178118244	0.0319269132707654	-0.0483223771848023	0.0127559736534819	-0.000511136248067531	-9.09975418684291e-06
420.362406445865	9.93623485700329e-05	2.03919121726446e-05	0.779880242650198	5.12540440345363e-06	-2.97885788212037e-05	0.00399668979521222	8.21741390025462e-05	0.00698355478648152	4.63256521607669e-05	0.05030416804281	-5.14337441652819e-05	0.0464360302982668	3.22845500148748e-05	-1.38719453694345e-05	0.000103512448250142	-0.831823622336788	1.31363530599915	0.00995493724838248	-0.00995785652907237	0.00279800930237967	-0.028592297253332	-1.4710985575283	-0.0121057228028991	0.0320002034544032	-0.0457250196895127	0.00895694857868721	-7.48267785799123e-05	-6.80738791962288e-05
421.262755190192	1.07434533452127e-05	0.000123710574346259	0.780201171141056	-1.60383496595718e-05	0.000102485974639624	0.00179463065558977	4.69722943724275e-05	0.010955840825099	-5.53048036680904e-05	0.0495183363612762	6.26254279913995e-05	0.0453980126316887	-5.06389013030993e-05	-7.07225212518299e-05	0.00117996943624114	-0.832389867255946	1.29089040419963	0.011245150400558	-0.00928069005169025	0.00669280595570084	-0.0331879643842893	-1.45748586272482	-0.0122462825222404	0.0350108781908481	-0.0441794633165694	0.00488670637094457	-9.37630099455607e-05	-8.34156679132e-05
422.182284659762	0.00187631819163435	-1.70741961047324e-05	0.785013520376034	1.13174966257859e-05	4.39808545957088e-05	0.0100003557876083	6.20310049402442e-05	0.00670259085501094	-1.04353161611016e-05	0.0567733934370458	4.44831371176559e-05	0.0475950254249186	-8.31851268725843e-05	-5.22861339863733e-05	0.00926110265826182	-0.836446561399738	1.32749471817783	0.00708897729931711	-0.00983242410511232	0.0126173663586616	-0.0419452902879163	-1.44537933527739	-0.0210005243834222	0.0361681199648739	-0.0455980754980632	0.0068170925399509	-1.96800965769101e-05	-0.00015225311415177
423.140190483738	6.34257739099838e-05	-4.343970926846e-06	0.78372434666074	-0.000416200194738721	-0.00158895538150363	0.00396561951488151	0.00175306183144815	0.00215492465683766	-3.76125066445381e-07	0.0509420220941212	3.77752082321719e-05	0.0455258064190177	-5.82207829850309e-05	-3.18390547168632e-05	0.00922708646159373	-0.836826025369002	1.30870058975491	-9.99377213417794e-05	-0.012887743713858	0.0094052986815794	-0.0459649716608346	-1.43489768845927	-0.0313252578007869	0.029003375532223	-0.0439021279148697	0.00434551580574058	-0.000262772749526542	-0.000234139378722362
424.013006780573	3.68589004591591e-05	-7.98517882346616e-06	0.78365066271243	-0.00037290746061825	-2.33532888746869e-05	0.00446309434217232	0.00331219467963394	0.000338912438487468	0.000102321807171256	0.0499658551801424	-1.41309287699434e-05	0.0441553930059407	-2.48404966400588e-06	-8.24025937996438e-08	0.0120403835901052	-0.833140482320667	1.29004392756024	0.0104363279517409	-0.00546283555141863	0.0115007170534081	-0.0352425480476103	-1.42412431601097	-0.0376306140861601	0.0232679189217205	-0.0401274140313237	0.00188996241148417	-1.14107257878106e-05	-3.52997707115006e-05
424.850969532659	1.35542078826777e-05	-3.4082304643762e-05	0.784205271951588	-0.00485336224479339	0.000672121661533649	0.00131990316521076	-0.00249520727934853	0.0106980685764311	-0.000503941231373271	0.051098876662689	-9.5931292125219e-06	0.0431909394865819	3.46311651267106e-05	8.67302782265277e-06	0.0127466602947566	-0.827084039258471	1.26852909132975	0.00507465292790008	-0.00513160484105934	0.0111631459572895	-0.0246836907651925	-1.45374706205076	-0.0286150855708101	0.0285840690600314	-0.0341210168971513	5.00423173513793e-05	-4.5624030615968e-05	6.99106964667727e-06
425.711344058039	-2.67886381967329e-05	8.86434829294994e-05	0.782237390976149	3.96596065913724e-06	9.77698869285748e-05	0.00196820632208915	-9.53028592219308e-05	0.00852754618148652	4.43156808205363e-05	0.0473535252060507	0.000107625698174505	0.0403541732332352	3.96880602429263e-05	3.00512007229543e-05	0.0118481274239759	-0.824809259040687	1.2662977038339	-1.48003327156751e-05	7.47155983315234e-06	0.0057951304125412	-0.0280808582707259	-1.45278034864578	-0.0306845655806092	0.0401711733359773	-0.0301122219454601	4.76073444300631e-05	1.46069958061112e-05	0.000119901458758199
426.608375520285	-0.000513211613770861	2.2978108785949e-05	0.786716294429718	-3.43731114907008e-05	-6.31311295878141e-06	-0.000434095999775774	-7.31196594769676e-05	0.00803339965108376	-2.01486337707255e-05	0.054977797199225	8.15142449754958e-05	0.0421963422726922	1.17452026865901e-05	-0.00019024032318966	0.000430464627745779	-0.822406327105073	1.31992386351726	9.63981118009143e-05	-0.000492195410165652	-0.00615485199772085	-0.0237936916808694	-1.48838028339653	-0.0278489721531343	0.0526475078657168	-0.0270247861006177	0.00224607783955769	-4.68069161119893e-05	-8.69337792869462e-05
427.610149974487	0.000145371300687726	-1.32277107262536e-06	0.789351152629776	0.0054683367242752	-0.00159333588445081	0.000723311851542346	-0.00635446160676204	0.0112879786017181	-5.62390380421232e-05	0.0525915708432558	-7.70758200772841e-05	0.0434579064443692	-0.000546197921978642	-0.000195982203441199	0.00372056344586703	-0.827727423932078	1.31349744230447	0.0146901869272579	-0.0075316161812411	-0.000441233543861039	-0.0324543247354644	-1.47308961757541	-0.0242479450216817	0.0407784459319523	-0.0293161936555992	0.0015905424612813	-0.0040403707563599	-0.00218859105205583
428.478384901963	-2.40303612982225e-05	-0.000112535680470151	0.787416583147026	-5.27246007564367e-05	0.000679748619003635	-0.000359322089626839	-7.66204753245377e-05	0.00454689077365505	0.000292694667471089	0.0471980626795901	9.34383125159238e-06	0.0408574567096677	7.77806583418435e-05	1.99978578305659e-05	-0.000126848095103637	-0.826368245322305	1.31255194981233	-0.00177831486922769	0.0051997130518491	-0.0156385374850932	-0.0232505189918847	-1.48855747786689	-0.00951464114638924	0.0396195162654377	-0.0274970622110043	0.000232569836873179	5.46926871048178e-05	9.96649113271013e-05
429.693160978055	8.12950854224391e-06	-8.94007814382779e-05	0.786830486721755	0.00342627035624334	1.40498191702552e-05	-0.000287661468178172	-0.00451309843981164	0.00993294968348109	4.67758892461095e-06	0.0442637291246856	-9.00180520352358e-06	0.0386961037799146	1.41047495857533e-05	-1.37323666634628e-05	5.52562843697433e-05	-0.831228183311811	1.3053101041291	0.00757942212670152	0.000121789223441192	-0.02584154129063	-0.0322502051820626	-1.46954767235275	0.00137557396654274	0.0350236822630444	-0.0284666723522185	2.03451813576845e-05	-2.50400272405687e-05	2.8317326120751e-05
430.699509458592	-0.00365029707957938	7.29291368356049e-06	0.793550226446429	0.000113525256369809	-0.00261780180425474	-0.00805633601352516	-0.000423377884477198	0.0109070724862441	0.00403848970335714	0.0530958968848811	-4.66488705736054e-06	0.0424106477224552	-0.00144318485609072	-0.00191010227242667	-2.97225357154824e-06	-0.83431567410968	1.30587985708824	0.00983720848724827	-2.37839836707951e-05	-0.0375014602651357	-0.0304829819829854	-1.47513750366059	0.00101498467581507	0.0393367918937471	-0.0294353470684362	7.82153325519395e-05	-6.65101545420731e-06	-8.62743161281361e-06
431.552054759552	-2.77145634783942e-05	-1.64960762687717e-05	0.792725717269555	4.58065564997633e-06	-0.00391255975641262	-0.00258001455167175	-0.00189993589605942	0.00820753893421865	0.00264634940330691	0.0467252309870143	-7.13029854264211e-06	0.0410299732547761	-0.000639277620373293	-0.000938432032096761	-2.39650038320903e-05	-0.8347998792398	1.29683522220716	0.0104663926801813	2.46542332735764e-05	-0.0427199953183971	-0.0284630747295766	-1.46882458523567	0.000110057281369595	0.0399627629315516	-0.0284059673505469	5.12817455838735e-05	6.9195891098464e-05	0.000101258683958589
432.622420902838	-9.78801786390266e-06	-7.79601750689831e-07	0.794121870313617	-0.00115675958404884	7.25759458572577e-06	-0.00566249574486742	-0.00382370712995397	0.00800834392946741	5.2581694585649e-06	0.0451673066044615	-4.25073524920136e-06	0.040829031842019	-3.02135469304569e-05	7.03131184813592e-06	8.71801019767571e-05	-0.837513419188229	1.27015158236133	0.00201917977567322	0.00113575062025172	-0.0511572377716723	-0.0270284324084832	-1.45118227383773	0.000601169110653119	0.0331800963312766	-0.0288062782959373	0.000102160710881374	-9.85957925937773e-06	-3.29843285440768e-05
433.888959393713	-3.41258991775909e-05	1.28671051314187e-05	0.792718741273077	-5.60007253389852e-05	-4.75832505725688e-05	-0.00524676179472372	-0.00217047514797888	0.0105162330012558	-7.68878582927248e-05	0.042648297234895	1.2248598092044e-05	0.0377376702066016	-1.50253262851022e-05	-4.61076712944742e-05	-3.0890682114404e-05	-0.837386257215632	1.23237421709537	-5.32430335153818e-08	2.48620641858554e-05	-0.0616822622635048	-0.0287925546638723	-1.44952325218114	-2.29635640631736e-05	0.0341398883150761	-0.0257985292708926	4.86577390437618e-05	3.87979484908351e-05	8.41059499818326e-06
434.920564182676	4.28574265830417e-06	0.000204855266312317	0.794821020962557	-1.8240003681198e-06	-3.70034132713917e-05	5.19195712527043e-05	-0.00175243873598763	0.0134655316410019	0.00114431306785116	0.0509988852768319	5.02203739399628e-05	0.036945513833038	3.45981102577428e-05	5.44770780871262e-05	0.000775650243112011	-0.829153346179105	1.23677579924364	0.000115017414271429	0.00167274550672394	-0.0555002185340322	-0.0324011893968315	-1.44745461393734	0.00549588837557498	0.0489214396968484	-0.0155181397628768	0.000549643380118172	8.21126704637921e-06	0.000738220014455404
435.768358565417	-5.26692663577886e-05	7.19860102911151e-05	0.797712994913079	-0.000118871269209332	-9.71844029487897e-05	-8.7140081789234e-06	-0.00103949091526762	0.00946217724925097	3.1674772216145e-05	0.0483967814298972	6.00728992765292e-05	0.0387241119125843	-6.94666369116825e-05	1.68839357843497e-06	0.00713587425539802	-0.823654309669187	1.23846525609298	0.00017443264147423	5.36823050206587e-05	-0.0469567690785506	-0.0366073179603127	-1.44554165297408	-0.001269314553124	0.0451530406274508	-0.0080676795626393	1.35447892844009e-05	-3.11076400639548e-05	8.79398421101643e-05
437.117028644261	-4.25862634370509e-05	-4.82175881783477e-06	0.800182692142311	-1.80206061844216e-06	0.00241548280703418	5.53955199890982e-05	-0.0019505966680983	0.00491016548386378	-6.22422095755423e-05	0.0434535135182534	2.71002700387364e-05	0.0395424873080588	0.000155691295737451	4.69508813069428e-05	0.00333930152311774	-0.81582615691885	1.2143079387193	0.0103556997545845	0.0144826011755359	-0.0311360939684974	-0.0396067882285598	-1.45490928378569	-0.0192792058376925	0.0490317551389748	1.31597014058501e-05	9.60528883992179e-06	0.00489682184019787	0.0040418761594883
438.125697912411	-0.000151670538603479	8.51012751975892e-05	0.800843916542583	-0.00345201971385058	4.02078321353519e-05	8.95527256833205e-05	0.000500946406793331	0.00945893388676956	-2.3365458617865e-05	0.0431557740591004	0.000180050314942177	0.0385699937810426	1.26775758517378e-05	5.84689185173318e-05	3.839199710303e-05	-0.805202313923873	1.17465984293943	4.00900207477258e-05	0.00937516815840021	-0.0173863442247007	-0.0354322995703809	-1.43637709367713	-0.0240839370849478	0.0392814159496852	0.000119777729797965	0.00022979364582845	4.14276672726746e-05	9.82342484609155e-05
439.090682595303	-1.19723926784977e-05	-0.000184349142878538	0.803158362866321	0.00226901598634809	-0.00147898121552603	0.000864728144775601	-0.00307828509631509	0.0143455778368852	-0.00143172239394006	0.0441136275394368	-0.000196837147131981	0.0391334844551794	-0.000661513967482481	-0.000213192665763834	0.0035268693281107	-0.802857259058967	1.17325604906049	0.00796460658550709	-0.00238630409451085	0.00124165072583662	-0.058982201322442	-1.38372621798214	-0.034559522343625	0.0296237441085018	-0.00017703974723343	0.00124645634354316	-0.00170419067949361	-0.000773663036242524
440.051054884484	7.64713768639994e-06	8.74180898182721e-06	0.80401317841784	9.03437663499043e-05	-2.68295444878276e-05	0.000329457471252179	-0.000668714549853857	0.009105252412741	-7.4931303124387e-06	0.045035571341384	3.78650546457358e-05	0.0382561976335299	-4.28874515428855e-05	-1.03539906615493e-05	0.00366924078894127	-0.796842350046308	1.22290540442771	-0.00249009909028215	-0.00554156632493905	0.0180678962447161	-0.0512802991854774	-1.41012517936905	-0.0587668903265326	0.0545142064802856	-1.88621986643854e-05	0.00120973290752916	3.76297398902405e-07	-0.000207644989124765
441.161765664699	7.81041407577753e-06	0.000155423390419263	0.806821549972955	0.00677712231734629	1.39859255276791e-05	0.00374792829012255	0.00102177346592212	0.0106629779192823	5.73588634452964e-06	0.0455790681683784	3.69281385559901e-05	0.0390771872498315	-3.3493533455125e-06	-8.69568394388557e-07	7.94415664091158e-05	-0.789398806661939	1.18122237937884	-0.00209431039691021	3.39861834905597e-05	0.0209137880156768	-0.0554714966128997	-1.39410999464162	-0.0573550978335515	0.0578478703658473	1.62386187295511e-05	5.03003767052627e-05	-8.57189275391836e-06	-2.68764547622053e-05
442.365579217182	0.000105780691682091	8.64850416075545e-06	0.804909526894217	0.00163959936762181	5.65674694768804e-06	0.00252989398274857	3.12548992693649e-06	0.00942641427442802	3.68641527562158e-05	0.0429064999042917	-4.38637021801708e-06	0.0356197389444452	-3.10648736387434e-05	-2.69207514883906e-05	2.67296481485856e-05	-0.781321281227627	1.14659281402895	0.0178882312558749	-0.019464787414403	0.0314176872621998	-0.0284846063680858	-1.45970917105798	-0.0325815634106694	0.0678399893579713	-8.20440946699295e-05	5.98729250049274e-05	-0.0115779562540338	-0.00414448757268554
443.184568325838	4.73091744725425e-05	-0.000137476071881787	0.803575806678699	1.07837587115792e-06	1.29282495286773e-05	0.00505691612557032	-0.000965983961755229	0.0114836083580211	-3.18917043563003e-05	0.0442398178296772	-1.36208022523364e-05	0.0328027838856193	7.69345980140685e-05	5.14759548082134e-05	-3.65214580149879e-05	-0.784296563259287	1.13141057632999	0.0146812104485171	-0.0245670808552841	0.0406721434201259	-0.0440297732602179	-1.42249390377168	-0.0234127350157847	0.0676536087201531	-0.000387265560619618	2.21537452844005e-05	-0.0116511142672936	-0.00223218220500106
444.395935280978	0.000139702629412954	-1.27165255656623e-05	0.804860072508883	0.000122549435893148	2.60309691005597e-05	0.000465738013867591	-3.99750533431211e-05	0.0129506905510065	4.99404456136829e-06	0.0458537529928649	-4.4227137002732e-05	0.0318635447960343	2.43785723079257e-05	8.05726704548727e-08	-0.0103722138280605	-0.806719519624746	1.23068214455069	0.0070822942060605	-0.0159719955962526	0.0209051944245437	-0.0336533832366828	-1.45879244712231	-0.0189665090888168	0.0577079833342185	-0.0203804054365689	0.00916451538603076	-9.00470790229922e-05	-3.93986372230349e-05
445.560688746031	0.000129497175964142	2.19904032023089e-05	0.806629469578369	1.07467037844276e-06	0.00196787951850173	5.03433828274508e-05	4.36925225330184e-05	0.00845338328991558	0.00208206195518981	0.0433781926839755	4.03857557916988e-05	0.0319728551369002	0.000170142680275811	8.41249523777764e-05	-0.00018485766730583	-0.815845220748046	1.28019583839163	-0.00735386456161176	-0.00841582567008803	0.0085522940817599	-0.0269658800223328	-1.47910315803054	-0.00898062117815557	0.0416975952496631	-0.0279489978556276	0.0141144749159723	0.0015937406262422	0.00189376414370168
446.355185061145	5.90180244135106e-05	-9.30999853064337e-05	0.807577712217535	0.000987748447890815	-1.95139151073974e-05	0.000255126097340785	-0.00186163443261109	0.01063659268897	7.96032671589815e-05	0.0461756705353972	-5.17031627696822e-06	0.0312102366113637	3.20062667898662e-05	9.55629722181385e-05	2.49181470709241e-05	-0.819706069453922	1.30335898445471	-0.0101402069021831	-0.000917204301665862	0.00213546678720012	-0.0219938988656645	-1.46876082842463	-0.00568627389279159	0.042505594787736	-0.0308649089503753	0.0149353693838451	-0.000157114890030512	-9.60149136869712e-05
447.437851425322	-0.000123332169645729	-1.65014356743957e-05	0.806439742527083	-0.00179516140931171	-0.000190879417183833	-5.04856722065276e-05	0.000588272471887207	0.0130189738722133	0.000125865897038022	0.0417585667987287	6.70825626015974e-06	0.0289364758393011	-1.98848392054617e-05	-3.38127968085579e-05	-2.11080684577412e-05	-0.825803804632636	1.32096567318478	0.000124461924606322	8.1089434495881e-05	5.74180590484754e-05	-0.0289447471426722	-1.48164699835743	-8.46782686169363e-05	0.0419401186598499	-0.0340108075510526	0.0149337433967227	5.21829302925991e-05	-1.47505601733201e-05
448.167035926085	2.00501064467408e-05	-1.28821952325197e-05	0.806644976757644	2.4775893840435e-05	-1.9219839788654e-05	-2.13182860335825e-06	3.85658757030854e-05	0.0148669134952547	0.0024816866719189	0.0431785718399855	-2.50269602532622e-06	0.027742327596391	-7.28039997542249e-06	-8.32799351776332e-06	6.31683457357448e-05	-0.829772523945166	1.31468307413334	-7.06548363924837e-06	0.000362986714973228	0.0022078590767679	-0.0270801593688251	-1.48367641021313	-0.00877875238105542	0.0375316720570951	-0.0367026060533849	0.0137200434956696	4.51441730536483e-05	6.55629611737047e-06
448.991994609461	-4.98138997771908e-05	-0.000102782730695227	0.807347336473649	-4.82399969143591e-06	-1.67989537944119e-05	-0.00113304681361968	-5.58740134451205e-06	0.0102385441202503	-5.74127639599188e-05	0.0497452841128648	-3.61816050626202e-05	0.0262115459588029	5.03706346001326e-05	1.65136726896897e-05	-6.44918469397884e-05	-0.832080283098297	1.3437297303377	-1.97827565190471e-05	0.00160727243795833	-0.00110219107846337	-0.024329543656864	-1.48460884702398	-0.00915951379674901	0.0430775856344718	-0.0378751382591287	0.0144297311317791	0.000341664142817831	0.000262590044245412
450.048009476273	8.67160948208882e-05	5.47527008745288e-05	0.808990164687607	-0.000245942089852286	2.42391788321487e-05	1.33353064357081e-05	0.000369844329092175	0.00940012912361748	1.01968902118314e-05	0.0480258789546252	3.20028371335225e-05	0.0263069255887812	4.96008461801923e-05	1.94560060602078e-05	-0.00127936460317545	-0.841603446798807	1.36233785429138	-0.01166585290622	0.0136000036603646	-8.45723547150948e-05	-0.0295521410227423	-1.48079569309765	-0.0108874664993683	0.0328632104104697	-0.0446704019675985	0.0158413011235868	0.0049548081402358	0.00406755865231134
451.006248000497	-0.000144591567302324	-8.02200678237052e-06	0.807326453627123	-0.000776839299759317	-0.000115333355260934	-0.00164578898349987	-0.00193441659117645	0.00581403844590108	-0.000491547379833868	0.0456259237878872	-5.25696288518972e-05	0.0234496662760924	-6.22214918037519e-05	3.12668247542076e-05	-9.47085783943436e-05	-0.840891937830069	1.34694424318415	-0.00921454351577738	0.00960974496331742	-0.000186949462453317	-0.0281771970672493	-1.48257009963424	-0.00995312258898547	0.0332131691270437	-0.0426331062663773	0.0127197282324468	1.10285845108221e-05	5.74959523256272e-05
452.045832708806	-6.62836871695577e-05	5.58203065704839e-05	0.806465193012521	0.000312021756439995	0.000108669564403763	-0.00258247332092907	0.000279463992426311	0.0109346908854043	7.0545523746495e-07	0.0476859735201988	6.80424074286329e-05	0.0206245361598405	7.70158486198304e-05	-9.92940767888344e-06	-0.000135948040215512	-0.838349348875703	1.31907454629638	-0.00891701143441417	0.00663765812051637	-0.00682138138693793	-0.028858961312689	-1.47430763093741	-0.00808582261482618	0.0332558869305637	-0.0384456141894751	0.00831442827213997	8.43127856836285e-05	-1.47099577653233e-05
452.917594215279	3.18600459845621e-06	9.15672279949828e-05	0.806191134197501	-0.000127414457583326	4.52348867879064e-05	-0.00243462236685627	4.31653558783715e-05	0.0100767809543263	-9.92056176265818e-05	0.0458128265435211	-4.1470412195245e-05	0.0192131543851181	3.79684373762862e-05	-2.70341442556361e-05	-0.00214180329627957	-0.84007787874132	1.30375193476416	-0.00962995992965957	0.00487762578660442	-0.011072985353626	-0.0349266946167789	-1.45517304586108	-0.012205590956591	0.0353250864530909	-0.037953239858638	0.00514335870708877	0.000127624321667482	4.90333842102178e-05
453.881684691114	-1.56699212705922e-05	-2.84218005425268e-06	0.810220589853636	2.14869386219297e-05	0.000166287591666464	-0.00802601895007811	0.00010175471668073	0.00491843460817726	-5.85260585768807e-05	0.0498910228889868	1.32881999830813e-05	0.0209866264877627	7.672689905241e-05	2.58540916824381e-05	-0.00683926382558132	-0.841215074741717	1.32432397576912	-0.00216775860399944	0.00442673604144818	-0.0151216891936437	-0.0407246467383693	-1.44571265175119	-0.0225471072858919	0.0313928152744846	-0.0368663431877028	0.00607629678378593	7.71131826564527e-06	0.000143413402825127
454.82137322871	4.11553300227514e-07	-4.44369437753113e-06	0.810340703686413	-0.000113926276437544	-1.95644009988466e-07	-0.00448288276916549	0.00367401627067578	0.00293628907043913	4.12507500814914e-07	0.0486338298176316	2.04234760303101e-05	0.0197137621057529	8.4846637175905e-05	-7.3863126444149e-06	-0.00722045346094317	-0.840986616052275	1.32424930600005	-0.000116615666955896	0.00811270032032918	-0.0145718519973623	-0.0442465682586287	-1.43498196531629	-0.0322512613550635	0.0302384283242408	-0.0346546328250165	0.00465395703872251	8.33460845094954e-05	4.37685446315425e-05
456.12644124829	1.07273106321303e-05	2.40887933343474e-05	0.810243001866764	0.00599890749991647	-0.000285853839919384	-0.00149260283525184	-0.00290063745314601	0.0100593142351797	-0.000297250750297025	0.0477725303868562	-6.83313879387663e-06	0.0176228643488616	-0.000171162433682362	7.33791492674168e-06	-0.00957148137874557	-0.832070999221231	1.28247311958904	-0.00522078442461239	0.000220809746421157	-0.0160073358649788	-0.0228244308935483	-1.45830346713888	-0.0300846598086207	0.0277579386560834	-0.0263657211674306	-4.26402718042764e-05	7.42467279925381e-05	-5.74559860249375e-05
456.999606660259	-6.51438864412759e-06	2.06429847410019e-05	0.808159577721208	1.31612522719858e-07	-9.61269184735722e-06	-0.00148561483700028	-0.000114923221038516	0.00757347721413634	-6.87497662128414e-06	0.0438631208133557	1.77986486343203e-05	0.0146767195809478	-8.28302135668172e-05	2.34347519373573e-05	-0.0087803724460994	-0.82889668766158	1.27120803940181	-1.43242889639147e-05	-5.1421570013055e-05	-0.014288659869635	-0.0288289510494908	-1.45330026386075	-0.0266988272911758	0.0358431795043714	-0.0211905698252376	9.1412568957445e-05	-5.81524768074728e-05	-0.000166102417494044
457.894160676505	0.000206016568863969	2.97576514935415e-05	0.811528964080526	7.93279368764599e-05	3.23166982012281e-05	0.000673682452909504	4.23389383317327e-05	0.0083144594529314	4.84337027155449e-05	0.0519241890662324	-3.90898912410779e-06	0.0153817622155871	0.000105490985214987	7.7041982950083e-07	-0.000425427984271441	-0.826499867090391	1.31754217316317	-9.02860981891869e-05	8.02072771839156e-05	0.000616622278239341	-0.0239855321934003	-1.48789485537622	-0.0266570725310355	0.0530728529831989	-0.0181688345020441	0.00124649066201523	2.77437641847342e-06	1.5515012611979e-05
458.865612522377	-2.54737888154296e-05	-0.00013145100510928	0.814352012695481	-0.00224669513421131	0.000406996169101411	-0.00014539523442283	-0.0040216853649545	0.00868340462273323	-0.000199317986363886	0.048935661175077	-0.000200155832639803	0.0169687459046758	0.000120707748235976	4.05620385842547e-05	-0.00467513964727832	-0.830402679748558	1.31795974676084	-0.0131838745609025	0.00734980160721355	-4.87518462939691e-05	-0.0361277204995309	-1.45741278576231	-0.0213875975146917	0.0413842036436834	-0.0187436108862733	0.00128275275618668	0.00452106191956977	0.00294326128951698
459.950624334667	1.17873404516405e-05	-6.52040199952487e-05	0.813490933540913	8.82091544952579e-05	-0.000555450330090279	8.29511520912463e-06	-8.07013620287086e-05	0.00419614418299253	0.000285142615458459	0.0441834021300532	-4.7760932133709e-05	0.0149652757201472	-2.17967073989194e-05	-2.05644445717951e-05	3.79649154592126e-06	-0.827850522127013	1.31384497657816	0.00120955650516631	-0.00357669913614481	0.0122217993777141	-0.024885865306821	-1.48604247460028	-0.00536439306325946	0.0384196239698378	-0.0156132581065083	8.50473920818186e-05	-6.8418080422258e-05	-6.67107562557392e-06
460.81051787967	-2.27617820515032e-05	-0.000123856997984933	0.813250934551592	-0.00264531316978857	3.23066286165856e-05	4.78190753614022e-05	-0.00416313837751908	0.0112749058838137	0.000116809335446428	0.0433166202735556	8.17375988254838e-06	0.0134359102890845	-1.10985569879996e-05	-2.06144060451348e-05	-2.25366530584821e-06	-0.830013584031164	1.30243891107317	-0.00170640379483718	5.53851962537042e-05	0.0185726073690208	-0.0299245523203908	-1.46252644039917	8.23072791615235e-05	0.0357111825029224	-0.0153050500293451	3.02064555538917e-05	4.40434920317577e-05	-1.35950470610032e-06
462.021884820576	0.00340440696687272	1.19055956012661e-05	0.818396820907285	3.43974970535657e-05	0.00213625530815556	0.00644564943612643	-0.000820371230909159	0.0117561160020221	0.00324192563355157	0.0474453328603094	0.000146789652833559	0.0159366856172393	0.00151518486143258	0.00172711656206194	6.25862140359535e-05	-0.834142749809305	1.2932161434126	-0.00950101676320024	-0.00012489300309345	0.0289640693769958	-0.0302179275387354	-1.46876530427136	0.000239861644291104	0.0365704901135494	-0.0165653937257532	0.000263806222514505	0.000102770225333284	9.38051654554152e-05
462.887859324913	4.99617043998501e-05	-1.28083500047492e-06	0.818435119492398	-1.14060473739148e-05	0.00384921852124709	0.00247367416514242	-0.00184760023549917	0.00870790028094965	0.00337432618839874	0.0426060955972483	4.68742284467804e-05	0.0151592500137159	0.000921666567608807	0.00130791968318039	7.53653885568821e-06	-0.834441325805852	1.29144670670865	-0.0104448861265053	-9.41654017955171e-05	0.0354365444650885	-0.0272973609567933	-1.46405389363311	6.32256645398e-06	0.0402850586527788	-0.0154409248265051	6.75548317096781e-05	-3.44410987285685e-05	-3.32090203108327e-05
463.997772583281	6.13808359223124e-05	4.21774348693199e-05	0.820360800667511	0.0020084673887904	4.66528562997557e-05	0.00595927394764563	-0.00435363059410695	0.00847250990042443	0.000244228036067277	0.0417793065022231	-1.11757236805829e-05	0.0153118468593121	0.000165409036245434	0.000118761294773753	-5.83217022160248e-06	-0.837727058078479	1.26444872743328	-8.67984899553238e-05	-0.00147692672041409	0.0440456105001701	-0.0292650662215454	-1.44887690874978	0.000821971315856316	0.0337097102020063	-0.0159180546995498	-1.36165599829654e-05	1.98239752841217e-06	4.10464925173711e-05
464.86064038583	2.47306263943957e-05	-2.38075104772078e-05	0.82031356240259	2.71748025134738e-05	6.23366741163327e-05	0.0034929319240682	-0.000440134721654286	0.0146702731657647	5.12787279339095e-06	0.0407296475852914	-4.63754189799547e-06	0.0140064122464944	1.73558256832844e-05	9.37506612217652e-06	5.26631223590144e-06	-0.838836446579959	1.24021742669219	-4.53022794181175e-05	-3.07678427170458e-05	0.0494857987608929	-0.0301481280261018	-1.44702730884867	-6.76773301657917e-06	0.0334654703426248	-0.0150365908518055	1.20082523643268e-05	-1.0196074605605e-06	-6.66167845951722e-06
465.694872189949	4.06276318433024e-06	8.87073843436169e-06	0.818688344551818	2.07968952973725e-05	3.21451234329268e-06	0.00684627412721548	-0.00126001771646732	0.0113989217360175	4.49987102825744e-05	0.0390308195629747	1.38322279287214e-05	0.0112841883608292	2.40398343144089e-05	3.30494360097754e-06	2.02661974337971e-06	-0.835547501418878	1.21235320110675	2.99877203810718e-05	-0.000356839023571855	0.0575903309729448	-0.0279177143137241	-1.43964484904598	0.0005590704683629	0.037682165047579	-0.0105133621354803	-4.42925022940129e-06	-8.12337457839312e-06	-3.0256139685669e-05
466.787940663286	-7.2317791274182e-05	8.37382663035595e-05	0.824039327124896	1.7546687750774e-05	9.99217275119659e-05	-2.97909588990183e-05	-0.00234401511752583	0.0109622141563626	2.94200675583426e-05	0.0457240364116643	-3.39352396558175e-06	0.0137811953930909	3.23540826848444e-07	0.000101897859822175	-0.00583768157024617	-0.824444812318167	1.24752791365698	-2.98934848241617e-05	1.75603696526338e-05	0.0391550078637541	-0.0370646371507622	-1.449455839478	-0.000262055655610369	0.0477013223034407	-8.21394264731052e-05	0.00191873133367472	4.12053429568958e-07	2.5042882871686e-05
467.934196972499	-9.11562504581864e-05	0.000898874505012779	0.827517804358244	0.00586519900943794	0.00147222041034876	0.000282983859555501	-0.00042442142020524	0.0106810080830154	-0.000223635145074649	0.0433020938490857	0.000415501029432482	0.0156017163499616	-3.95564662632201e-05	-2.57535337125452e-05	-0.00501286829051612	-0.819257419549385	1.21047183907145	-0.00668438737685027	-0.00811768606155243	0.0294394119028583	-0.0399000126054128	-1.46180590237682	-0.0110877483895913	0.0491103774123823	-8.47234928793363e-05	0.000135357214098071	-0.0041086663534802	-0.00377248787459575
468.674679732826	-4.14618776441251e-05	9.90993004956198e-05	0.827039657346887	1.08830225662377e-05	-0.00251176214744219	1.57353882625105e-05	-0.00144819148376431	0.00525937969263422	-1.16757459631055e-05	0.0397415168735024	9.89784822126318e-05	0.0143773906040363	1.19828684762862e-05	7.5570925048527e-07	-0.00139447318498059	-0.812686800156332	1.20625118683078	-0.00939646024184832	-0.0137766127518099	0.0195313046704249	-0.0403512586631509	-1.45001967165242	-0.0194622246552782	0.0496495327708548	2.54552841107693e-05	0.000109521456251477	-0.00438893848817841	-0.00334662152864242
469.845816453959	-9.65268233623821e-05	-2.11775072529339e-08	0.827230451653596	0.0011752789840927	2.31359839779297e-05	-2.08305004691472e-05	-2.84243019942702e-05	0.00823609332295935	-1.37586741549827e-05	0.0382801764619174	1.19921612407744e-05	0.0128442768203436	-1.28154282959682e-05	-1.89898469691757e-05	-3.55909377117467e-05	-0.799586864117651	1.163599167932	-0.00027559742900686	-0.0079094926584368	-5.27684637901722e-05	-0.0387569224479701	-1.4332753570111	-0.0216930462489516	0.0375202588506	9.43496487968661e-05	6.84764031276261e-05	2.66107559316766e-05	-4.8984047983208e-05
471.096659625351	-9.72944713105434e-06	2.80012538041183e-05	0.830388073449817	-3.19755897218258e-05	2.89942097678316e-05	-0.000276345507901531	-0.00128165928945297	0.0104878845422046	-0.00184031804439906	0.0403518687072621	7.44862877079876e-05	0.0135911512922837	6.48184775057683e-06	6.76648937346132e-05	-0.00530705868550242	-0.798291455618828	1.23253107626807	0.0011970154276587	0.00586212634750954	-0.0215793443994617	-0.0557512652090874	-1.40484806858055	-0.0603196099229344	0.0501150374480423	4.31314114636099e-05	0.00337708399869387	0.000948047372446779	0.00276147666483758
472.103494214124	-0.000169001642619976	0.000371855815798353	0.833566304548497	-0.00213122291033023	-0.00103048183840614	-0.00484512535278681	0.0001205295988342	0.00902621505205981	0.000636609655111981	0.0463412764643513	3.99487990810698e-05	0.0142141877832613	-0.000386665524193036	-0.000211727641113029	-0.0020982897013557	-0.787807471488456	1.20677424174992	-2.18410483664612e-05	-3.86665174824986e-06	-0.0269495054096951	-0.0493969664746369	-1.40314250920098	-0.0607980138618644	0.0545308641353707	-0.000128864568433382	0.000119266481405248	2.26756303468641e-05	-7.88183331387807e-05
473.402741404025	-4.69944314959752e-05	-2.91609388362322e-05	0.832886572362742	-0.000195421477667603	-0.000121164483406324	-0.00122479374907068	-0.00150468085256393	0.0129506056861045	-7.06299077564716e-05	0.0403666231516088	1.61064205106326e-05	0.0122430863502291	-1.22688691981275e-05	-1.51561168456387e-05	-5.52549521824044e-05	-0.777652703155847	1.15936844853579	-0.0146135245034553	0.00974541193123342	-0.0349517295462791	-0.025989445673239	-1.45128721026453	-0.0496087236117395	0.0669646197625571	-9.38145263397644e-05	6.15533209744286e-05	0.00671566918933442	0.00185924507555551
474.237323777046	-8.46737408072865e-05	2.36062899981973e-05	0.830704971331845	-0.00116233974608181	1.08166597123996e-06	-0.00535602071482512	-1.53563180474161e-05	0.00824728628996028	6.56688471390386e-05	0.0383541930724105	-5.16363824809337e-06	0.00901773616851086	-3.18794681192318e-05	-6.01777499141161e-05	-0.000118810768199558	-0.780331453616919	1.1441349421153	-0.0139147897266017	0.0268702521335938	-0.048604753883289	-0.0392012713742176	-1.44668915104523	-0.0212704767106614	0.0635614374212414	-8.74361907698253e-05	3.62230413490586e-05	0.0136057119912986	0.00505161821146229
475.346241404917	7.95930973576119e-05	-0.000103989497682231	0.831832649618121	-0.000156975195289391	3.42290256023608e-05	-0.000418126335710499	7.50290780799122e-05	0.0137503480816816	3.17635077683317e-07	0.0421655068791601	-5.55783724111118e-05	0.00778892603743187	-1.63445863840468e-05	-8.92042629707493e-05	0.00973530629963581	-0.798019820102191	1.2276906737409	-0.00306504125640264	0.0164483321995594	-0.0332116718201066	-0.0348495586951961	-1.46209422214564	-0.0240598632354859	0.061604964296803	-0.0153185832170748	0.00791269252162327	7.65149897720611e-05	-0.00339303617371818
476.165591415906	-0.0011612136437795	8.11497348015295e-06	0.83386207933935	-0.000380516184660982	0.000163110604587154	-0.00365187818646263	-2.86201623449532e-05	0.012445937431663	-1.50757493071084e-05	0.0439063100996479	-0.000104751606890666	0.0082081431679507	6.39512203028031e-06	5.50317789265957e-05	0.00351590600301143	-0.808653167194628	1.27984490333113	-0.00444004423424547	0.0224860346184155	-0.0350661047229106	-0.032213385144352	-1.46180056227293	-0.0178767617657941	0.054579089555105	-0.0243001632485272	0.0125822459839265	0.00144583151458828	0.00117682430190695
477.194849248121	-2.46150980225756e-05	2.72827017556136e-05	0.833155192916402	2.7368679359232e-05	-0.002539532147821	-9.81823162772799e-05	-4.0712283374271e-05	0.00791475992506327	0.00137051328308718	0.04034042490381	-5.33635114625511e-05	0.00627108989653898	-0.000142268882812764	-1.88990041021104e-05	3.73935469457951e-07	-0.813231142169559	1.28842583524928	0.0129944010509048	0.00547688021654948	-0.0168010190250048	-0.02590369170476	-1.47691546777477	-0.0053843517726185	0.0401003050032317	-0.0277485634043934	0.0135504779402385	-0.00138036210305712	-0.00159372819647882
478.468233670773	2.81061585645812e-05	-0.000100848440872189	0.831906588369206	4.96913148859008e-05	-2.59001263633238e-05	2.76257132701981e-05	-0.0018099324645641	0.00856339941019732	-1.86321740644884e-05	0.0372923185259025	5.48399149438027e-06	0.00337792659706458	1.8624735005205e-05	2.80942219064987e-05	-6.66881941653784e-06	-0.820391679760036	1.31285957038477	0.00222784944358585	0.00152042498861396	-0.0128828536656802	-0.0285210274162373	-1.47478308904057	2.88982622954678e-05	0.0398214185758379	-0.0320881445080655	0.0138631134436254	-3.27025249716092e-05	1.53001358406961e-05
479.752238508139	1.80340625478884e-05	-6.83585972449684e-05	0.832004464843629	8.42963597817982e-07	-1.6339346824426e-05	-2.8042227032218e-05	-5.16352904631456e-06	0.0139506539420593	0.00220365060982842	0.0399635013861653	-7.33919252013468e-05	0.00102631729071855	-2.54700449489545e-05	3.73586504007544e-06	1.04608082974786e-05	-0.826397424529617	1.31309558195979	7.66275737561442e-05	-0.00014192813014656	-0.0131982271096459	-0.0247458080740021	-1.47771838400375	-0.0100206658028682	0.0365687249691222	-0.0359981839865552	0.0122132883777858	-3.12861283647777e-05	-6.58984014809192e-06
480.560245046789	0.000135245434954105	-0.000100765662177293	0.833375807923579	6.21882751663717e-05	-1.04724500461321e-06	0.00209733025914709	-2.43830087035673e-05	0.00972263866035393	-3.16421776540573e-05	0.0474953372857132	-4.91232101883515e-05	0.000238573953020112	-5.83989371658622e-05	4.43770035347726e-06	1.21407328175303e-05	-0.829393714596615	1.34628751236021	4.07586246517825e-06	-0.00303655503214422	-0.000980823954643284	-0.0248247922956057	-1.48510240359175	-0.0129871702771246	0.0436089285069801	-0.0375679622191442	0.0131544216582454	-0.00061277408424984	-0.000766685330279136
481.717675617129	1.44039329877316e-05	0.000131905664728229	0.834507731247165	-0.0013745835183855	-0.000101559424371712	2.92285574706014e-06	0.00302886327940294	0.0117545650521729	8.33544754757933e-05	0.0445314606218771	-0.000119898625818963	0.000123461231087208	-0.00020613491847013	-4.56267568574832e-05	2.01512025402571e-05	-0.839455840098223	1.35108640501849	0.0127250183183586	-0.0120261729607842	-0.000236448731241721	-0.0267538920844498	-1.4714793271189	-0.0142537902813886	0.0315902570754029	-0.0450157941401686	0.013336773672262	-0.0031970637157128	-0.000947706912453599
482.85454936576	8.65571919192457e-05	-9.03596777185451e-06	0.831870136824323	3.68042426655944e-05	0.000337252498626923	0.0036334673000319	-0.00110836289453252	0.00419858711869392	-0.000734632246187385	0.0414164953146091	1.33889432971656e-05	6.2903227025706e-05	9.68250554258626e-05	6.83707839444528e-05	8.52838123000125e-06	-0.839650909959919	1.32404072184442	0.00973549620921336	-0.00936099341214918	0.00113495671412638	-0.0273651617343325	-1.47499227502942	-0.0133360367776897	0.0316255843049034	-0.0432247233534466	0.00883800698858992	-6.18043448380787e-05	-3.81572205917271e-05
483.678567409405	-9.19234146360611e-05	4.90834728406699e-05	0.831773340243806	-0.000592608152580346	-7.70137557060393e-05	0.000915098238024282	0.000447477826955535	0.0118267524903756	-1.19004742816058e-05	0.0434526038385952	0.000121049989235736	3.52468240032919e-05	6.56512980074618e-06	-3.25465046310349e-05	0.000176398233584559	-0.83823045716051	1.30229095202591	0.00916458692219937	-0.00951682670808849	0.00524281969896723	-0.028595073341964	-1.46593773768168	-0.0105041100329847	0.0331157565235608	-0.0403354414860976	0.00519858243458141	-3.91929798766812e-05	-6.39022212604022e-05
484.601991897402	0.000682996658534163	-7.21342688590817e-06	0.832242765173386	4.35900720247551e-05	-0.000106474161049029	0.00341496011253964	0.000305056976577303	0.00860909674367793	1.5785850438823e-05	0.0429640790036072	-1.78750209862042e-05	0.00059016131536619	-0.000115998031962895	-1.34161981453638e-05	0.00717198134199855	-0.843380600126456	1.31126603621407	0.0113207501489594	-0.00945989034116145	0.0101705693007084	-0.0374734466493964	-1.44651704014979	-0.017182091377989	0.0352311680252531	-0.0427399262010931	0.00433820218976996	-0.000506794362723202	-0.00064474815136746
485.522162500426	-9.15242779383667e-06	3.8723056576209e-05	0.833934046937931	-0.000462568942869574	-0.00093881895843396	0.00436934161243442	0.00065117988051714	0.00290475986577175	-0.000384802338510343	0.0422478638060803	-0.000119338028794258	0.000772927783355641	-6.80413176693286e-05	-8.8887303187837e-05	0.00878952274817666	-0.84351821710658	1.30571342428445	0.00244358336529024	-0.00938370203031964	0.0101541347484355	-0.0422496068312187	-1.43635038986268	-0.0258181329207933	0.028554259154901	-0.0408268363103661	0.00313677302779306	-0.000103705975531762	-0.000179351905031663
486.347406587062	7.69671166024831e-05	7.18538843649098e-05	0.834974366244764	0.000251795954397206	8.39477317991177e-05	0.00414459138339685	0.00461486873704168	0.0024085176404642	-5.8505555326218e-06	0.0447932730383584	2.07039780941433e-05	8.74760095074315e-05	-8.16756070904014e-06	-6.67600696844108e-05	0.00959597382983094	-0.84319207545968	1.31108939843716	0.000104370383642188	-0.0120224013195338	0.0105100761699934	-0.0466547647007625	-1.4257411653094	-0.0320462059611514	0.0303656063145626	-0.0385957368098048	0.00206200621516727	-3.89500599176867e-05	-2.28721382765576e-05
487.263216654522	-1.17642195709977e-06	7.9545079982138e-06	0.834538609355659	-0.00506000178334127	4.25546351464007e-05	0.00202118038933924	-0.00228029326827832	0.00526640544599755	-3.37472811019968e-05	0.0441596506607268	0.000137375441759151	5.68864102497413e-05	0.000172306829131707	-4.41406916717245e-05	0.0129152393341299	-0.837007861279049	1.28062070251722	0.0107965601912355	-0.00523637771385298	0.0109815822014681	-0.0248917215729007	-1.44502683311891	-0.0349692003664947	0.0253452687094041	-0.0335685088614586	1.24028738336652e-05	-4.84909301846349e-05	-0.000152991657244175
488.056004241038	3.26691752579675e-05	-9.02461663425906e-06	0.833542443222561	-0.00029585615955354	0.000108325692635854	6.76126262698342e-06	-0.000543854414293091	0.00793627425287908	-9.52450178231935e-05	0.0423730116143761	4.29761875003816e-05	0.000135537617585189	0.000106339242116095	-1.88447770414184e-05	0.0128253347924781	-0.832598160155701	1.26312909079226	0.000499286734930101	-0.0034261078074996	0.0118296728964586	-0.0259969941120777	-1.45309698124251	-0.0246019299304495	0.0302580872030373	-0.0279438623837974	8.18738491562489e-05	-9.32386208230478e-05	3.38268534663648e-05
488.94680966271	-7.69563966330549e-06	2.96483694514098e-05	0.832873184337617	-6.40040120370163e-05	2.06042159112517e-05	-6.32011281384082e-05	-7.88526833960557e-05	0.00911579533256548	-0.000107046129545775	0.0435475563009978	5.70519870911764e-05	0.000256318111769007	5.55086929725057e-05	2.60743160088308e-05	0.00829100896799621	-0.831670381859873	1.29570893222548	1.14743315670683e-05	-4.74786168355617e-05	-0.00248883269929034	-0.0231373872139565	-1.47589922620195	-0.0333333709155128	0.0536443691597281	-0.0260014887040967	0.000405243842953102	-8.91397739302308e-05	-2.33283456348661e-05
489.879590935484	-0.000254284104140525	9.37482455642292e-06	0.836763617712731	-0.000492269489528603	3.75755919696133e-05	-1.32484505742418e-05	-7.77321699126208e-05	0.00591523604344605	9.82132172445308e-06	0.0444933226881393	-9.81051649504671e-06	0.00238068826588485	6.14557813544548e-05	-5.099480002556e-05	0.000880241396839217	-0.82978083864626	1.30820854891088	0.000859341748436602	-7.78042253468497e-05	-0.00342392854403001	-0.0257673478325774	-1.47894157629908	-0.0244059545974104	0.0471422627468617	-0.0224559860299429	0.00088984620272566	-0.000114719455924271	-9.95695267691715e-05
490.856920780019	-1.14396469869671e-05	3.49294388962876e-05	0.837158152619613	0.0012157035148149	4.75102561218177e-06	-3.77066324986785e-05	-0.000541106349177963	0.0067433824757112	4.03575644828278e-05	0.0415700585105078	-8.99342100853043e-06	0.0015512315499445	3.49500121335233e-05	3.50849908100354e-07	-4.58467149959915e-05	-0.832256768130635	1.31263884317064	0.00199928037268268	0.00181488807742859	-0.00684941898639488	-0.0234961024777251	-1.4908881858477	-0.0164414238430818	0.0419024269498399	-0.0233476639496951	0.000479895005291326	0.000289115068115631	3.0114892297981e-05
491.651656313756	-0.000106177921519647	-4.02613903144912e-05	0.83637757389881	-2.15631666022323e-06	7.99195926610056e-05	-6.75739342429867e-05	-0.000619969246914882	0.00608158081585651	-0.000101170404139228	0.0402270358564262	2.03611527332991e-06	4.90000892046568e-05	1.97413105947278e-05	2.81069035464106e-05	-2.04393912323012e-05	-0.834368884626711	1.31303806530962	-0.00133199348232687	0.00466406342228597	-0.0198811815886547	-0.0232539322643841	-1.48154052179887	-0.00622879760994571	0.0383155345230022	-0.0237208239455108	8.69249618269468e-05	2.95977170793526e-05	-5.93494040633499e-05
492.831747018871	-8.91600788694787e-05	2.30814513721802e-06	0.835003771474851	7.4751090930088e-05	4.01510735415975e-06	-0.00037938586956038	-0.00320903374481461	0.00833376711705983	-3.46386151596513e-05	0.0363806196997989	7.58234970068818e-05	2.3173599700758e-05	-2.23616714506387e-05	-8.58061425636194e-05	0.000135424723663604	-0.840787602040994	1.30261547052058	0.0123606838443985	0.000868422807477074	-0.0295475558606119	-0.0335527086885097	-1.48037822744829	0.000583118743154801	0.0356008171667523	-0.0260292757527983	0.000107964354524876	0.000156561129132095	0.000117077817783535
493.829981009094	-0.0016064107977881	5.03334228300378e-05	0.84125878655408	0.000109293591394812	-0.00249102509063064	-0.00605498093519322	-0.000360402473660302	0.0084644233209224	0.00376060106026518	0.0437538010434418	-9.37639920807383e-06	0.00370103690622505	-0.000621135036861137	-0.00129503670226655	3.89970715961671e-06	-0.840560055469951	1.30454064654142	0.0104151694347115	-1.89996455034094e-05	-0.0390691355753416	-0.0285253282303709	-1.47411535925454	0.00116526340348748	0.0395531158113972	-0.0243593889510312	0.000130122495064633	-8.12171053836541e-05	-6.32653513067486e-05
494.732670657484	-0.000111365842955468	-4.18870306096223e-05	0.841515053582194	-9.72048768848967e-05	-0.000520960135282235	-0.00318237730007076	-0.00228018581538552	0.00815187293713978	-7.74592179332907e-05	0.0413561183503485	-1.59376608076979e-05	0.00276991454812679	2.39068723803211e-05	-3.90676799556099e-05	-9.85729789658926e-07	-0.842065641751966	1.29448332457986	0.00675991849414221	0.00159359260765468	-0.0466966216508519	-0.0262839959877996	-1.45878966019391	-6.00302230752577e-06	0.0397699874154308	-0.0241814209689107	0.000123846534412303	9.85375446145358e-06	6.60972858958951e-05
495.702124338379	-3.45183123879044e-05	-2.65969021058397e-05	0.841463379026334	0.000376277008244275	-4.19136392409383e-06	-0.00368493962735547	-0.000315384586967324	0.00927997373448545	-7.41812037921406e-05	0.0378500840342946	-7.32729760632286e-06	0.0015999229273333	-2.08557184646775e-05	-3.26739484942045e-05	-6.34590823802486e-06	-0.844170014200796	1.26225843860255	0.00188443708178382	0.000303743792720363	-0.0523565019763734	-0.0257746392553512	-1.44765501050687	0.000332150553555733	0.0322801480423789	-0.0241131950898117	-1.06849950074615e-05	-1.08918522576071e-05	-7.67862555738734e-06
496.943061209281	-0.000161034960932963	-6.36328507170971e-05	0.839212013047952	-1.84068853349945e-05	1.43009271892454e-06	-0.00506790808894772	-0.00184140547889786	0.00923310073725427	-9.02236299312744e-07	0.0350254724639398	-2.01157040131396e-05	1.28838951442327e-05	-5.87485612227629e-05	2.00038779995673e-05	2.43466594231319e-06	-0.842209879036566	1.22355421360364	-5.4673553828588e-05	0.000101248376132927	-0.0638291507666175	-0.0267736531951299	-1.444955171973	5.3035686337918e-05	0.0354214150259208	-0.0195619001422116	9.28218802985423e-06	5.66855541555833e-05	3.84287313157325e-05
498.046095773095	7.38661630642952e-05	5.20663913977044e-05	0.843105674585376	-8.64394593061518e-05	-1.82985518940504e-05	5.75990770122678e-05	-0.00232319848367451	0.0107486505587712	4.83897870062665e-05	0.0428584370200057	7.52410017846072e-05	0.00205314120405363	9.30877721023957e-06	3.11777475383021e-05	0.00381103743338914	-0.831688292227324	1.25073180586429	0.000147962286639142	-3.31923026759976e-06	-0.04879854768028	-0.0347683721364617	-1.4508255892447	0.00019745386262318	0.048526824593823	-0.00637630334685031	0.0017336395623072	1.22209124825487e-05	0.000102465231494556
499.090763639596	-0.000948703312563959	0.00163583540689309	0.847036473119036	-0.00596678737890506	-0.00250364475301527	-0.00182629663021411	0.000458045602357517	0.0117142083029332	0.00210431904158355	0.0424637986932038	0.00109335435432353	0.00423128541265418	-0.00064364963699191	-0.00111221528198436	0.00546048108340635	-0.826261833743333	1.22159727161482	0.000363690015082729	0.000766833925558798	-0.0448295834845657	-0.0353972184198841	-1.45025394657175	-0.00505243169982989	0.0473883846764609	-0.000105786608536994	9.77750983931372e-05	0.000413164296838814	0.000280436303109729
500	3.68889424734659e-06	9.31194376985249e-06	0.84538129088252	7.92398906709347e-06	0.00225989080804257	1.94464423172726e-05	-0.00164419814102348	0.00477110149772024	1.36751159831813e-06	0.0359917851790191	4.73159720462143e-06	0.00196800559110571	1.51436527124304e-05	1.60181102919134e-05	0.00349486165793534	-0.820408401032373	1.21030206921277	0.00948056450721239	0.0141152161042612	-0.0288332180039514	-0.0385215708380259	-1.45209714488319	-0.0197670858426697	0.0481046753484098	1.2271738306336e-05	1.83338471302205e-06	0.00470804684448965	0.00363525953682388


==> data_icl/lambda_0p01/data/theta_true_data.dat <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
0.335666459695747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
1.49348887868539	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.44430306073949	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
3.69336155062203	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.31368487076948	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
6.82820056983189	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
7.99649697486844	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
9.18922165744714	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.4880706442473	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
11.2747956392536	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
12.4219250032109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
13.5593335464279	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
14.4042724175537	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.3613411937267	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
16.793346939269	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
17.6926723702778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
18.4909985958017	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
19.4982959650831	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
20.4462994022244	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
21.7417481742185	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
22.7898003029907	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
23.7387927329741	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.0171554248818	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.8961436820872	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.6874393151946	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.5442347595538	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.4167541966188	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.3654036791543	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
30.6907478230205	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
31.6773954770629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.7040319034777	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.6199740088762	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.5059586668129	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
35.5754654792698	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
36.6194511745088	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
37.5282091902808	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
38.8329998054639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
40.1407080239376	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
41.0235738691488	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.3410822335978	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.1513487822855	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
44.0985135000045	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
45.0858544865217	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.0024871451114	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.8569878941446	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.7771828894907	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
48.6303227696307	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
49.4500101098048	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
50.3108213057636	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.2093188093022	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.309914542144	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
53.3703533556845	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.2184109933916	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.1198500026005	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.2476992016545	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.3990065673813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
58.3815256659692	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.5976825841921	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.4684663986185	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.5589695352599	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
62.6835167665155	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
63.7107346373369	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.5971628941414	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.6071644886796	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
66.8448642609356	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
67.8995148377115	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
68.8571156666775	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
69.8537367736972	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
70.6578492560013	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
71.4771934147136	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
72.5111250069667	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
73.4414480874832	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
74.3874428146079	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.392807041813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
76.3288065193444	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.2923286233522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.5165511301879	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.6842200175545	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
80.5723438491849	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
81.4724194311833	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
82.5971828032754	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.5326482426963	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
84.3971285477958	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.5302740262947	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.3592218652565	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.5627457521847	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.3712536739234	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
89.3351209839439	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
90.2498696961564	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.3964708514304	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.2574461249562	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.2098301832478	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
94.2588843371302	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
95.3225028310266	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.2843951165806	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.2246507360658	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
98.334194366196	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
99.1591956506517	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
100.188078610512	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
101.464104557769	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
102.731482497542	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
103.567829875795	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
104.724659069454	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.855532284996	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
106.694417902985	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
107.630146836814	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
108.537353003056	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.362781379539	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.336774488654	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
111.125204260903	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
112.017025080302	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
112.895246897901	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
113.88961806522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
114.701027669666	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
115.869359689125	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
116.864858393262	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.805552042637	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.791053124225	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
120.077107631706	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
121.128700102115	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.293130263134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.17463765836	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.18067106153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
125.227452099604	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.030650825609	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.098867473223	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.183592732853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.931558210451	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
130.183277681083	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
131.322229719479	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
132.213091208206	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
133.289967368338	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.045741711094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.859386626091	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
135.910783357555	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
136.857364952881	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
137.868148041065	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
138.731420225456	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
139.682849466734	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.677720699275	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.044001386092	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.972759270807	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
143.902608270035	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
144.877450181365	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
145.856052899996	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
146.73469982634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.959324672277	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
148.758657666898	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.837440642882	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.76042117405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.59573840322	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
152.683222947381	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.920648160062	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.603782930777	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.701075772473	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
156.812249618573	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.720449016466	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.763110652002	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.776933677774	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
160.694978390212	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
161.712213859229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
162.793717079339	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
164.082508304835	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
165.368192542862	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
166.203259726044	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
167.169193465535	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.427916056308	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
169.260940756448	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
170.128046021585	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.134200610229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.003336002162	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.85987760813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.793239003008	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
174.603761305595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
175.48607681484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
176.402328682742	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
177.237263528821	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
178.441846188464	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
179.456711524029	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.2965945253	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
181.34578674503	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.613584915597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
183.687943733469	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.549432703444	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.818846809667	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.760036355468	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.686570096103	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
188.669268539347	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.783535592006	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.932406756423	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.627239824362	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
192.880073737933	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
194.00482702205	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
194.881223628562	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
195.855891644347	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
196.727475568175	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
197.522765743421	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.535665634584	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
199.448680764457	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
200.390887382368	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
201.359934833738	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
202.312345889065	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.252745920496	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.425516231408	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.552134517538	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
206.479307505806	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
207.408678669647	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
208.457885745433	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
209.35270327461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.341602835358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.383631790729	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.402753612699	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.475697088389	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.274022920941	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
215.370335121476	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.502018416174	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.31977735245	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.431015668467	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
219.551080288803	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.363006444774	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.528927745601	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.569067351429	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
223.464897339068	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
224.510985073093	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
225.581239322782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
226.871370242337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
228.181875725655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
229.013709045888	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
230.017227652887	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
231.304062156731	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.158431592366	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
233.024527814915	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
233.995107324042	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.874636897539	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.750421802203	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.664232890299	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
237.46986141476	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
238.421489941922	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
239.38955086092	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
240.181732784749	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
241.341792537083	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
242.334439412443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.19123908042	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.215422749713	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.479019175069	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
246.559280448563	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
247.376534356294	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.631744370207	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.600549952866	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
250.570142742472	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
251.541509200273	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
252.707305210129	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.845161970315	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.644417639537	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
255.878569538262	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
257.026094381038	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
257.82223265984	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.837803209785	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
259.650745446306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
260.445595889477	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
261.559938490758	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
262.466254425537	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
263.432969468464	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
264.33419951005	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
265.298296220804	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
266.22381790821	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
267.531860457755	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.520952125901	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
269.436130684252	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
270.417648131224	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.470998376059	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
272.336990335996	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
273.57171001428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
274.419422987575	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
275.523424103225	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.346808327831	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
277.162896727607	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
278.279808433999	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.446337450365	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.242633540068	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.424668483299	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
282.618189616873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
283.679592155422	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.911054550398	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.811676092428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
286.931559622026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
287.77749537946	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
288.741029178777	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
290.031065392665	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
291.330286219601	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
292.133329241192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
293.397229108109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
294.404390428602	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.295342369314	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
296.215579999986	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
297.170493126109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
297.98474472221	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
298.907204890896	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
299.707249305255	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
300.627188918685	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
301.524234267696	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
302.397857691832	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
303.2599087511	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
304.408656808907	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
305.432946000405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
306.390137540341	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
307.420168136524	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.635066451194	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
309.672973474768	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
310.89764143026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.764558495576	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.81899923706	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
313.939857246674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
314.842226567122	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.845085341643	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.996712566914	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
318.305104430497	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
319.342282531122	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
320.231896163149	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.174374691681	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
321.972351754259	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
322.744204832194	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
323.685628202513	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
324.724955705984	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
325.632272033758	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
326.650749494826	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
327.580096052682	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
328.570242200711	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
329.666514383764	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
330.810936416634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
331.627064694358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
332.584916342294	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
333.521753966589	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
334.451556921588	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
335.447825982914	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
336.58715820947	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
337.389556542262	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
338.484953670742	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.306287213525	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
340.126390987798	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
341.243318613317	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.411046772587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.154135227049	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.38864499326	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
345.588296951438	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.797157001404	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.939533197684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.794907695318	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
349.899518690192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
350.919606703873	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
351.801918758435	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
353.134147644062	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.320634353187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
355.174822330844	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
356.49557141093	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
357.366125074483	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
358.276229000281	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
359.16156670801	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
360.212692324142	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.075427177773	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
361.964589927416	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
362.829929547992	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
363.688517429895	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
364.640754607044	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
365.477404304787	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
366.690683417277	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
367.725999456741	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
368.581104417975	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
369.548911381817	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
370.84011325031	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.713407782833	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
372.736957074674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.033525751325	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.860710158027	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.941507456661	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
377.029570003664	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.110496902896	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.26619332502	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.108742500199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
381.363293034932	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
382.480586073663	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
383.286920230748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
384.216237334765	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.07823935129	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
385.838942918953	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
386.926385334808	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
387.749519887412	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
388.731603450876	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
389.749038555241	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
390.649007297273	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
391.628970311276	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
392.718481026998	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
393.794457745688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
394.677280740498	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
395.582498415639	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
396.588646037106	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
397.469639567879	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
398.431099725743	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
399.571177677435	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
400.3622254092	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
401.504074938684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.386473545505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
403.254487548086	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
404.287043895401	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.398662023909	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.161214898334	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
407.476787223866	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
408.560967291505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
409.814133341684	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.928250315331	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.772567049911	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
412.863795593261	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
413.901866456957	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
415.012766582288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
416.349401648704	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
417.34203832015	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
418.32905316866	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
419.576867663666	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
420.362406445865	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
421.262755190192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
422.182284659762	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
423.140190483738	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.013006780573	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
424.850969532659	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
425.711344058039	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
426.608375520285	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
427.610149974487	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
428.478384901963	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
429.693160978055	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
430.699509458592	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
431.552054759552	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
432.622420902838	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
433.888959393713	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.920564182676	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
435.768358565417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.117028644261	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.125697912411	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
439.090682595303	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
440.051054884484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.161765664699	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.365579217182	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
443.184568325838	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
444.395935280978	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
445.560688746031	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
446.355185061145	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
447.437851425322	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.167035926085	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
448.991994609461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.048009476273	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
451.006248000497	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.045832708806	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.917594215279	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
453.881684691114	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
454.82137322871	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
456.12644124829	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
456.999606660259	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
457.894160676505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
458.865612522377	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
459.950624334667	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
460.81051787967	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.021884820576	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
462.887859324913	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
463.997772583281	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
464.86064038583	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.694872189949	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
466.787940663286	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
467.934196972499	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.674679732826	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.845816453959	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
471.096659625351	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.103494214124	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.402741404025	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.237323777046	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
475.346241404917	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
476.165591415906	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
477.194849248121	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
478.468233670773	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
479.752238508139	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
480.560245046789	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
481.717675617129	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
482.85454936576	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
483.678567409405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
484.601991897402	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
485.522162500426	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
486.347406587062	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.263216654522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
488.056004241038	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
488.94680966271	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
489.879590935484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
490.856920780019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
491.651656313756	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
492.831747018871	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
493.829981009094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
494.732670657484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
495.702124338379	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.943061209281	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
498.046095773095	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.090763639596	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
500	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0


==> data_icl/lambda_0p01/data/threshold_nonzero_counts.dat <==
0.001	18
0.01	10
0.05	4
0.1	4


==> data_icl/lambda_0p01/data/tracking_error_norm.dat <==
0	3.76961536499415
0.335666459695747	0.0406997040187049
1.49348887868539	0.123059849722637
2.44430306073949	0.023553485830374
3.69336155062203	0.03063517620332
5.31368487076948	0.0367673278852631
6.82820056983189	0.00851522843542482
7.99649697486844	0.00267508754591322
9.18922165744714	0.0300592946093602
10.4880706442473	0.012092342019703
11.2747956392536	0.00178253365822092
12.4219250032109	0.0314339277627563
13.5593335464279	0.0127866458662556
14.4042724175537	0.00504743227004332
15.3613411937267	0.000600768095947634
16.793346939269	0.01552552873217
17.6926723702778	0.00268217954543375
18.4909985958017	0.0112815513133064
19.4982959650831	0.00232719091145669
20.4462994022244	0.00518431317678104
21.7417481742185	0.00370575546812699
22.7898003029907	0.000743400171547595
23.7387927329741	0.00287861404817717
25.0171554248818	0.000396891221928273
25.8961436820872	0.00136092074949089
26.6874393151946	0.0102935746859352
27.5442347595538	0.00999715298771169
28.4167541966188	0.00354644049971311
29.3654036791543	0.00240350219853649
30.6907478230205	0.0270445030223448
31.6773954770629	0.00135884541535157
32.7040319034777	0.0147310258430343
33.6199740088762	0.00527911657259329
34.5059586668129	0.00303905076686448
35.5754654792698	0.0193618732556812
36.6194511745088	0.00817941413920952
37.5282091902808	0.00180481452256185
38.8329998054639	0.00340122234461327
40.1407080239376	0.00222598527946779
41.0235738691488	0.018718125901737
42.3410822335978	0.00160615019039673
43.1513487822855	0.0016855415126245
44.0985135000045	0.00798251281475886
45.0858544865217	0.0160560726495338
46.0024871451114	0.00486373939373702
46.8569878941446	0.00383799941029656
47.7771828894907	0.00309727800500332
48.6303227696307	0.00307552415854473
49.4500101098048	0.0184567193851009
50.3108213057636	0.0100941319152665
51.2093188093022	0.00409552294335447
52.309914542144	0.00619809615925933
53.3703533556845	0.0114503240894559
54.2184109933916	0.00250665271546335
55.1198500026005	0.00371314374062338
56.2476992016545	0.00130531715011882
57.3990065673813	0.00386125288976149
58.3815256659692	0.0158287208081915
59.5976825841921	0.00762080482085724
60.4684663986185	0.00109430441857129
61.5589695352599	0.00710423189740101
62.6835167665155	0.0074811206916441
63.7107346373369	0.00912861687067046
64.5971628941414	0.00867310244605046
65.6071644886796	0.00396059699940578
66.8448642609356	0.0345844359965599
67.8995148377115	0.00944687294262236
68.8571156666775	0.00209911193406094
69.8537367736972	0.00237457499638665
70.6578492560013	0.00505935639021911
71.4771934147136	0.000860617814088885
72.5111250069667	0.0169789354493468
73.4414480874832	0.000566302205254523
74.3874428146079	0.00189260105629955
75.392807041813	0.0082802621581225
76.3288065193444	0.0183213056229777
77.2923286233522	0.00452738552544982
78.5165511301879	0.00435628594836343
79.6842200175545	0.00120109495443121
80.5723438491849	0.0123380522320605
81.4724194311833	0.011365712746705
82.5971828032754	0.00513272873049293
83.5326482426963	0.00258411562079434
84.3971285477958	0.00729566347946792
85.5302740262947	0.00388308778209013
86.3592218652565	0.00544169350300154
87.5627457521847	0.00191354104184598
88.3712536739234	0.00153307739543726
89.3351209839439	0.0202627893861628
90.2498696961564	0.00742583405963417
91.3964708514304	0.0025069757169487
92.2574461249562	0.00307513900497195
93.2098301832478	0.012503907772557
94.2588843371302	0.00472994641358394
95.3225028310266	0.0105363458159916
96.2843951165806	0.00698704272897693
97.2246507360658	0.00107680215172546
98.334194366196	0.0320913709839764
99.1591956506517	0.0209520329272864
100.188078610512	0.00335982626991977
101.464104557769	0.00219243068039715
102.731482497542	0.00158626585017414
103.567829875795	0.0123438039760515
104.724659069454	0.00364660466411399
105.855532284996	0.00152430122007906
106.694417902985	0.00777179156421473
107.630146836814	0.0183043755468639
108.537353003056	0.00544188908919281
109.362781379539	0.00332678101762127
110.336774488654	0.00409672218260875
111.125204260903	0.00173837487956366
112.017025080302	0.0149847776961167
112.895246897901	0.0149954192806995
113.88961806522	0.0052904042217845
114.701027669666	0.00243129630605897
115.869359689125	0.00844427013102611
116.864858393262	0.00305745155765899
117.805552042637	0.00625521965334867
118.791053124225	0.0021388018146087
120.077107631706	0.00222205073915246
121.128700102115	0.018239313925071
122.293130263134	0.00868402927631449
123.17463765836	0.000538316637191841
124.18067106153	0.0042616170490862
125.227452099604	0.0145199655266772
126.030650825609	0.00480545499954461
127.098867473223	0.00545658837799698
128.183592732853	0.00557589257081284
128.931558210451	0.00877357581738708
130.183277681083	0.00932756320437243
131.322229719479	0.00591028044501221
132.213091208206	0.00285580740338816
133.289967368338	0.00490009394061443
134.045741711094	0.00342618291544469
134.859386626091	0.0109877034248718
135.910783357555	0.00334698012826439
136.857364952881	0.00214064046365523
137.868148041065	0.00506092149654903
138.731420225456	0.010851241241466
139.682849466734	0.00357815266600149
140.677720699275	0.00249298037750839
142.044001386092	0.00278812209006763
142.972759270807	0.00686133803120379
143.902608270035	0.0143756376132001
144.877450181365	0.0054533085264157
145.856052899996	0.00401921912146617
146.73469982634	0.00900269181375891
147.959324672277	0.0081380450238509
148.758657666898	0.00231962378131994
149.837440642882	0.00168159294055305
150.76042117405	0.00119937339326573
151.59573840322	0.00375084248007873
152.683222947381	0.0117986587765955
153.920648160062	0.0053390822219455
154.603782930777	0.000593379275704249
155.701075772473	0.00499386186240815
156.812249618573	0.00957462259291279
157.720449016466	0.0063467992499299
158.763110652002	0.0103319836503583
159.776933677774	0.00481241043637869
160.694978390212	0.0301049608912006
161.712213859229	0.0153265264799573
162.793717079339	0.00554137926592676
164.082508304835	0.00164061508251607
165.368192542862	0.00438094062993699
166.203259726044	0.00824391315587263
167.169193465535	0.00885213083461816
168.427916056308	0.00199393781031847
169.260940756448	0.00456079340685453
170.128046021585	0.0133941260217618
171.134200610229	0.00376846095901884
172.003336002162	0.00193105894369732
172.85987760813	0.00453344686955799
173.793239003008	0.000200416852179392
174.603761305595	0.0102343582234449
175.48607681484	0.00959384229750021
176.402328682742	0.00613696440459086
177.237263528821	0.0040297645025025
178.441846188464	0.0116020775540783
179.456711524029	0.00510519182056439
180.2965945253	0.00322582085561657
181.34578674503	0.00238477692930309
182.613584915597	0.00139688587296437
183.687943733469	0.020539852521599
184.549432703444	0.00906504937809705
185.818846809667	0.00162212736584294
186.760036355468	0.00193806396588292
187.686570096103	0.0138892943662825
188.669268539347	0.00462080254970147
189.783535592006	0.00274230523765571
190.932406756423	0.00577414913961249
191.627239824362	0.00304268604713871
192.880073737933	0.00388560701741287
194.00482702205	0.0074304278386821
194.881223628562	0.00213720243841344
195.855891644347	0.00295553164098524
196.727475568175	0.00482400968631015
197.522765743421	0.00727580145296228
198.535665634584	0.00751733184140001
199.448680764457	0.00225463644214996
200.390887382368	0.00113449799551708
201.359934833738	0.00701723255682238
202.312345889065	0.00469053861234615
203.252745920496	0.00191299856512896
204.425516231408	0.0048135499626382
205.552134517538	0.00396683099291338
206.479307505806	0.0159250548233821
207.408678669647	0.0177944001990425
208.457885745433	0.00476631630205312
209.35270327461	0.00517254588710624
210.341602835358	0.0113083429112808
211.383631790729	0.00270536427562217
212.402753612699	0.00269915786935617
213.475697088389	0.000713034115895395
214.274022920941	0.0013445318163407
215.370335121476	0.0177836969977634
216.502018416174	0.00918938712525482
217.31977735245	0.000957995183165852
218.431015668467	0.00240922087689752
219.551080288803	0.0125032992227506
220.363006444774	0.00517487214912739
221.528927745601	0.0109807592512117
222.569067351429	0.00517491894112931
223.464897339068	0.0262445953744572
224.510985073093	0.013075338258826
225.581239322782	0.00607371522095029
226.871370242337	0.00189240617160651
228.181875725655	0.00464195423432359
229.013709045888	0.00789428741579876
230.017227652887	0.00790803620446439
231.304062156731	0.00193379285156901
232.158431592366	0.00547193432436972
233.024527814915	0.0148577774304281
233.995107324042	0.00413275930047268
234.874636897539	0.00204108586524104
235.750421802203	0.00442828675350851
236.664232890299	0.000548081589428027
237.46986141476	0.0109197493015789
238.421489941922	0.0097059209661256
239.38955086092	0.00552595707002845
240.181732784749	0.00341424101322417
241.341792537083	0.0107541069783005
242.334439412443	0.00322687825782857
243.19123908042	0.00374856417427911
244.215422749713	0.00207026886028613
245.479019175069	0.00126953856350414
246.559280448563	0.020906311966289
247.376534356294	0.00909271091673687
248.631744370207	0.00182273507563336
249.600549952866	0.00187632884855165
250.570142742472	0.0134130638666047
251.541509200273	0.0093897738759683
252.707305210129	0.00573496614593999
253.845161970315	0.0133361247530764
254.644417639537	0.0184253126977229
255.878569538262	0.0276902861926614
257.026094381038	0.0119865734438004
257.82223265984	0.00531151282639374
258.837803209785	0.00765050619267905
259.650745446306	0.0109256522528409
260.445595889477	0.0113867353437877
261.559938490758	0.00380972282608804
262.466254425537	0.00348016864235633
263.432969468464	0.0037123574562486
264.33419951005	0.00582713368434286
265.298296220804	0.00258099391084994
266.22381790821	0.00217226247705439
267.531860457755	0.00372436828235222
268.520952125901	0.0042973803375651
269.436130684252	0.0180680802186855
270.417648131224	0.00902303431183843
271.470998376059	0.0037741289348128
272.336990335996	0.00759422834144339
273.57171001428	0.0102667860921148
274.419422987575	0.0015041477227037
275.523424103225	0.00191334771211449
276.346808327831	0.000885212300734343
277.162896727607	0.00203087982532771
278.279808433999	0.0147497841974301
279.446337450365	0.00735098851896899
280.242633540068	0.000489301500058375
281.424668483299	0.00613397092565017
282.618189616873	0.00536970881557861
283.679592155422	0.00889349864701058
284.911054550398	0.00641522737762414
285.811676092428	0.000986937062872597
286.931559622026	0.0249880265942695
287.77749537946	0.0150555402025091
288.741029178777	0.0027404818215453
290.031065392665	0.00267136274785085
291.330286219601	0.00110961090893917
292.133329241192	0.0140691761223491
293.397229108109	0.000643151031102756
294.404390428602	0.00136207295210645
295.295342369314	0.00828600433999908
296.215579999986	0.0174160111271064
297.170493126109	0.00458572035607157
297.98474472221	0.0041447316656943
298.907204890896	0.00368645261954516
299.707249305255	0.00278520717688071
300.627188918685	0.0167798336171226
301.524234267696	0.0189888813571872
302.397857691832	0.00510445510223202
303.2599087511	0.00201617548259216
304.408656808907	0.00824869872046683
305.432946000405	0.00347292663364695
306.390137540341	0.00603699129280828
307.420168136524	0.00219646060801069
308.635066451194	0.00315897173731969
309.672973474768	0.0170013146845356
310.89764143026	0.00747028933883896
311.764558495576	0.000708003753963126
312.81899923706	0.00685818097883336
313.939857246674	0.00854175242713845
314.842226567122	0.00673092804732729
315.845085341643	0.00903132245085715
316.996712566914	0.00353865571459553
318.305104430497	0.0260748464411598
319.342282531122	0.00312066647816325
320.231896163149	0.00208278484423777
321.174374691681	0.00265795280053791
321.972351754259	0.00498185983869693
322.744204832194	0.00103567134128252
323.685628202513	0.0164598429717119
324.724955705984	0.00107115520704677
325.632272033758	0.00188646458069621
326.650749494826	0.00814806524735057
327.580096052682	0.0180390005187005
328.570242200711	0.00443142103221813
329.666514383764	0.00441350482750814
330.810936416634	0.000611004681874192
331.627064694358	0.00884685270425648
332.584916342294	0.0091691790468857
333.521753966589	0.00526067361538651
334.451556921588	0.00325671370808877
335.447825982914	0.00966462565113207
336.58715820947	0.00318462533876882
337.389556542262	0.0029828269857811
338.484953670742	0.00192722858209027
339.306287213525	0.00134150536143424
340.126390987798	0.00442419077406631
341.243318613317	0.00932912445553013
342.411046772587	0.00540543615012676
343.154135227049	0.000565520365834759
344.38864499326	0.00982076427738168
345.588296951438	0.00429819723720872
346.797157001404	0.00762617733365107
347.939533197684	0.0062935904139163
348.794907695318	0.00613316541444105
349.899518690192	0.013859740808393
350.919606703873	0.00627961731991906
351.801918758435	0.00140301212663132
353.134147644062	0.00474003240509649
354.320634353187	0.00276858177884032
355.174822330844	0.0173406665541527
356.49557141093	0.00214618735693595
357.366125074483	0.000735013279040115
358.276229000281	0.00906391265820698
359.16156670801	0.0143026030351181
360.212692324142	0.00287227631336236
361.075427177773	0.00590642197868645
361.964589927416	0.0024407825290255
362.829929547992	0.00685507798023888
363.688517429895	0.0170123173373725
364.640754607044	0.00868800630232958
365.477404304787	0.00488471739924756
366.690683417277	0.00997278797953165
367.725999456741	0.0128165678971108
368.581104417975	0.00186094793866236
369.548911381817	0.00129323816304677
370.84011325031	0.00136625361663563
371.713407782833	0.00863078009870023
372.736957074674	0.00934673780780042
374.033525751325	0.00356677555986093
374.860710158027	0.00255610017719819
375.941507456661	0.0116848331514374
377.029570003664	0.0045376742839909
378.110496902896	0.00809366734470477
379.26619332502	0.00596118473514998
380.108742500199	0.002017595935836
381.363293034932	0.00492219067842181
382.480586073663	0.00760032443149483
383.286920230748	0.00168993514937826
384.216237334765	0.0023334279566331
385.07823935129	0.00516833925714142
385.838942918953	0.00420737977194548
386.926385334808	0.0101216947511616
387.749519887412	0.00070566748688833
388.731603450876	0.00126331787013252
389.749038555241	0.00731306729719603
390.649007297273	0.0118876619987055
391.628970311276	0.00271768292161854
392.718481026998	0.00445680274395935
393.794457745688	0.000884011093690927
394.677280740498	0.0114646013147429
395.582498415639	0.00995036184859297
396.588646037106	0.00495219017990785
397.469639567879	0.0020929382820625
398.431099725743	0.00786369442085717
399.571177677435	0.00290047870096501
400.3622254092	0.00387206447243621
401.504074938684	0.00218908383187285
402.386473545505	0.00156752553965533
403.254487548086	0.013008836345165
404.287043895401	0.00453941565246303
405.398662023909	0.00354864043051677
406.161214898334	0.00145193572689766
407.476787223866	0.0141567451414413
408.560967291505	0.00410123265267917
409.814133341684	0.00224408064047826
410.928250315331	0.00553623145056788
411.772567049911	0.0126299599530527
412.863795593261	0.00336449411463033
413.901866456957	0.00802351668357194
415.012766582288	0.00329302632558809
416.349401648704	0.00512240947923549
417.34203832015	0.00546916810523725
418.32905316866	0.0130704243595032
419.576867663666	0.0021068285789309
420.362406445865	0.00106770592685127
421.262755190192	0.00905538876953254
422.182284659762	0.00636242384205044
423.140190483738	0.00280114259604131
424.013006780573	0.00533417869551964
424.850969532659	0.00200005246455959
425.711344058039	0.00720512293687545
426.608375520285	0.0154129691605404
427.610149974487	0.00626349741033678
428.478384901963	0.00411737668730193
429.693160978055	0.010935743579179
430.699509458592	0.00855777286655168
431.552054759552	0.00214638683249199
432.622420902838	0.00233559526687293
433.888959393713	0.00137836133945398
434.920564182676	0.0186837774378914
435.768358565417	0.00719085384947258
437.117028644261	0.0019430371562633
438.125697912411	0.00183616251455309
439.090682595303	0.0141790355853735
440.051054884484	0.00443692312931214
441.161765664699	0.00100488475669501
442.365579217182	0.00531599883395811
443.184568325838	0.0121873002213695
444.395935280978	0.0132422884618071
445.560688746031	0.00513749736493264
446.355185061145	0.00289918020128931
447.437851425322	0.00462949181478072
448.167035926085	0.00326017975619572
448.991994609461	0.0105061544971477
450.048009476273	0.00338765211973312
451.006248000497	0.00219694579945595
452.045832708806	0.00493940876411107
452.917594215279	0.0114434918692566
453.881684691114	0.00412513256581466
454.82137322871	0.00206734723202214
456.12644124829	0.00315829793417311
456.999606660259	0.00553267447116992
457.894160676505	0.0159087644924507
458.865612522377	0.0114126113155909
459.950624334667	0.00396336068654072
460.81051787967	0.00712251940734792
462.021884820576	0.011218350234862
462.887859324913	0.00206792258152302
463.997772583281	0.00147657883618319
464.86064038583	0.00101548672416858
465.694872189949	0.00260285872609063
466.787940663286	0.0144172419123066
467.934196972499	0.00754166895723058
468.674679732826	0.000879638205644289
469.845816453959	0.00359462509209671
471.096659625351	0.00533282167067503
472.103494214124	0.00789123359093299
473.402741404025	0.00590257303843961
474.237323777046	0.000926678207807021
475.346241404917	0.0286387580150635
476.165591415906	0.0201343826702804
477.194849248121	0.00299001692883643
478.468233670773	0.00218359214438527
479.752238508139	0.00107177992445883
480.560245046789	0.0123695832197015
481.717675617129	0.00291710579653023
482.85454936576	0.00154979957811499
483.678567409405	0.00757932366572745
484.601991897402	0.0179033326821957
485.522162500426	0.00495417873140134
486.347406587062	0.00262657733473959
487.263216654522	0.00444974260064019
488.056004241038	0.00096964591803305
488.94680966271	0.0132594953279314
489.879590935484	0.0138254946004328
490.856920780019	0.0049017057328996
491.651656313756	0.00241245848638562
492.831747018871	0.00787064967106903
493.829981009094	0.0022308982182149
494.732670657484	0.00526791424534169
495.702124338379	0.00226878708124062
496.943061209281	0.00113904007394068
498.046095773095	0.0193487782916488
499.090763639596	0.00871535206359014
500	0.00155576285827828


==> data_icl/lambda_0p01/data/trajectory_error_data.dat <==
0	-3.5	-1.4
0.335666459695747	0.0150333778492802	0.0378214682112019
1.49348887868539	-0.0715491220302547	-0.100122174119711
2.44430306073949	-0.0225768957881542	-0.00671196478927394
3.69336155062203	-0.028810650703856	-0.010414433591361
5.31368487076948	0.0358949413897394	0.0079617574975388
6.82820056983189	-0.000336888573935656	-0.00850856165260727
7.99649697486844	0.00197251981128457	0.00180700275937529
9.18922165744714	-0.0278001062028284	0.0114330786546658
10.4880706442473	0.00883993942663786	-0.00825107304869183
11.2747956392536	-0.00122906977382309	0.00129105140632158
12.4219250032109	0.00852651201088317	-0.0302554194735827
13.5593335464279	-0.00456025703996366	-0.0119458096518609
14.4042724175537	0.00275121269284662	0.00423171374733622
15.3613411937267	-0.000463641946282234	0.000382045089951655
16.793346939269	0.00636642587461966	0.0141601788123035
17.6926723702778	-0.000958376743312339	-0.00250511499373207
18.4909985958017	0.00760083291807501	-0.00833671032160008
19.4982959650831	6.19181638836785e-05	0.00232636705602274
20.4462994022244	-0.00277221396188554	-0.00438085983163949
21.7417481742185	0.00335798787357389	-0.00156733564704048
22.7898003029907	0.000231693839974678	0.000706372266991551
23.7387927329741	0.000319556099965812	-0.0028608220387395
25.0171554248818	-0.000338014042325696	-0.000208012377598932
25.8961436820872	0.00085444180477845	0.0010592612938467
26.6874393151946	-0.00990407614847569	-0.0028048093447009
27.5442347595538	0.00328158504705356	-0.00944321277101534
28.4167541966188	-0.00145519027664665	-0.00323413999028466
29.3654036791543	-0.000748975987720613	0.0022838252534263
30.6907478230205	-0.00841004854005911	-0.0257036228434722
31.6773954770629	0.0013190303071029	0.000326527045994673
32.7040319034777	-0.00494016103180206	0.0138779656782977
33.6199740088762	-0.00125974172679388	-0.0051266092662503
34.5059586668129	-0.000188881386308015	-0.00303317546236381
35.5754654792698	0.00904098635078031	0.0171214106245388
36.6194511745088	0.00209000196091069	0.00790788893852779
37.5282091902808	-0.00174293236371659	-0.000468553344198375
38.8329998054639	0.00146315953111031	-0.0030704197797724
40.1407080239376	0.00157268324768417	0.00157533420798917
41.0235738691488	0.00877835461914245	0.0165320515198162
42.3410822335978	0.00160100919462369	-0.000128405579481017
43.1513487822855	0.000625170131332897	0.00156531546266869
44.0985135000045	-0.00523042947886831	0.00603018393619753
45.0858544865217	0.0117982818644953	0.0108902715288934
46.0024871451114	-0.000600692412472181	-0.00482650282459129
46.8569878941446	-0.000273634377508269	0.00382823245126029
47.7771828894907	-0.00301732010522571	0.00069922129750033
48.6303227696307	0.00180091620433998	-0.00249310041409045
49.4500101098048	-0.0101442104842874	-0.0154189975066745
50.3108213057636	0.00620946013036394	0.00795827267767457
51.2093188093022	-0.00128455351929802	-0.0038888597860558
52.309914542144	0.00367635020987267	0.00499007466214629
53.3703533556845	-0.0112846955749342	-0.00194050703029802
54.2184109933916	0.00243074099121798	-0.000612214071671335
55.1198500026005	-0.00370372340173808	-0.000264328208763764
56.2476992016545	0.000947100429515846	-0.00089825032079327
57.3990065673813	0.00109473448151398	0.00370281383459603
58.3815256659692	0.00762800348875499	0.0138694616045186
59.5976825841921	0.00397062255443492	0.00650467698258828
60.4684663986185	-0.000107436664944505	-0.00108901768742764
61.5589695352599	0.00367514937087687	0.00607975229378577
62.6835167665155	-9.27470274134923e-05	0.00748054575494672
63.7107346373369	0.00751385640304525	-0.00518397607304522
64.5971628941414	-0.00176119919939399	0.00849240151074715
65.6071644886796	0.000881462960390156	0.00386126295933886
66.8448642609356	-0.00797624994481594	-0.0336520824024008
67.8995148377115	0.00585775045235515	0.00741148892139654
68.8571156666775	-0.00021582114334473	-0.00208798758277018
69.8537367736972	0.000470600151602163	0.00232747543720158
70.6578492560013	-0.0041303858432038	0.00292181448239148
71.4771934147136	-0.000789797278123339	-0.000341881969978086
72.5111250069667	-0.00780182096901538	-0.0150803129463721
73.4414480874832	0.000512206205724119	0.000241542937164052
74.3874428146079	-0.0016349267068656	-0.000953390487409944
75.392807041813	0.00809119522444868	-0.00175934682399304
76.3288065193444	-0.0116526799460858	-0.0141380794241879
77.2923286233522	0.0015805710914758	0.0042425245692681
78.5165511301879	0.00257363509325748	-0.00351477306104708
79.6842200175545	-0.000815348164680207	0.000881950372703999
80.5723438491849	0.00593487268510445	0.0108168765867349
81.4724194311833	0.00207858833257224	-0.0111740277780354
82.5971828032754	0.00203492306212949	0.00471211124147564
83.5326482426963	-0.00252631785856661	-0.000543481020018888
84.3971285477958	0.00341065092759218	-0.00644935390994761
85.5302740262947	-0.00372460926465934	0.00109802392917069
86.3592218652565	0.00409943879319852	0.00357863518138246
87.5627457521847	-0.00190227004630961	0.000207383677617745
88.3712536739234	0.00140282639789691	0.000618388549185944
89.3351209839439	-0.0112695581397241	-0.0168397652312426
90.2498696961564	0.00739246202708543	-0.000703218784819382
91.3964708514304	-0.00212577735810537	-0.00132890852549639
92.2574461249562	0.00226294610033273	0.00208219952139288
93.2098301832478	-0.00686648635619713	-0.0104498361089909
94.2588843371302	0.000238949878136035	-0.00472390686096946
95.3225028310266	-0.00524947643143769	0.00913551204640128
96.2843951165806	0.000124350104964588	-0.00698593609675502
97.2246507360658	-0.000759923826635145	-0.000762901469177235
98.334194366196	0.00613883877899291	0.0314987420395916
99.1591956506517	-0.00890445540327178	-0.0189657153241642
100.188078610512	0.00086338746069714	0.00324699779130722
101.464104557769	0.00139122677514747	-0.00169447347233867
102.731482497542	0.000748674649360903	-0.00139847260138803
103.567829875795	0.00728904787556517	0.00996189126957847
104.724659069454	-0.00258572256919987	-0.00257133513402441
105.855532284996	0.00142767974892077	0.000534064363214792
106.694417902985	-0.00768357561008792	0.00116765147268405
107.630146836814	0.010557232349836	0.0149530936355058
108.537353003056	-0.00280172029812364	-0.00466524599888984
109.362781379539	0.00231347470933985	0.00239067076538158
110.336774488654	-0.00370273257990972	0.00175297007480268
111.125204260903	0.00104366096200903	-0.00139022265061262
112.017025080302	-0.00661723539752934	-0.0134445438113653
112.895246897901	-0.00188138576116681	0.0148769280102329
113.88961806522	-0.00175809023875928	-0.00498973902546562
114.701027669666	0.000462943208629607	-0.00238681488880887
115.869359689125	-0.00494575431481215	0.00684435623731383
116.864858393262	0.00305742828204114	-1.19301134249294e-05
117.805552042637	-0.00430959001758535	-0.0045337850403353
118.791053124225	0.00211177406719987	-0.000338944672882757
120.077107631706	-4.45537338060742e-05	0.00222160402686256
121.128700102115	0.0106550834139437	0.0148034377730036
122.293130263134	0.00198008612374889	0.00845527193024709
123.17463765836	0.000444894556337339	-0.000303073647186514
124.18067106153	0.000263544459766507	0.00425346026086862
125.227452099604	0.00139331274162269	0.0144529608904171
126.030650825609	0.00303775735341028	0.00372349674559413
127.098867473223	-0.00247053159508992	0.0048652677587728
128.183592732853	0.00125367589308389	0.00543312752623626
128.931558210451	-0.00139774711441754	-0.00866152039930501
130.183277681083	0.00489443844746481	0.007940271255791
131.322229719479	-0.00236033127764212	-0.00541851005337057
132.213091208206	0.00238555850549416	0.00156995112730018
133.289967368338	-0.00426461017038759	0.00241330079382429
134.045741711094	-0.000857943069202616	0.00331702623747421
134.859386626091	-0.00595717415170194	-0.00923264332026497
135.910783357555	0.00326087462025115	-0.000754302784032101
136.857364952881	-0.00209247499598852	-0.000451541787436005
137.868148041065	0.00488415021841182	-0.00132589706924024
138.731420225456	-0.00223923445510765	-0.0106176864492954
139.682849466734	0.00174688642402698	0.00312274948126867
140.677720699275	-0.00217359772214465	-0.0012208292693614
142.044001386092	0.00224422927313217	-0.0016544061649848
142.972759270807	-0.000723059112641922	0.00682313308517934
143.902608270035	0.0123058489211419	0.00743135513322313
144.877450181365	-0.00394156234633325	0.003768641685574
145.856052899996	0.00123318323153754	0.00382536030509728
146.73469982634	-0.00434631027710086	-0.00788403747255739
147.959324672277	0.00783136161294601	0.00221304136823064
148.758657666898	-0.000357878922623511	0.0022918501616831
149.837440642882	-0.00154117378639462	-0.000672709579126018
150.76042117405	0.000874156547074456	0.000821186256388051
151.59573840322	-0.000945850571946183	-0.00362962615236229
152.683222947381	-0.00659487429155423	-0.0097834545026351
153.920648160062	-0.00344722532319741	-0.00407706224428828
154.603782930777	-0.00034495069884688	0.000482812572537572
155.701075772473	-0.00170384153443059	-0.00469420710305413
156.812249618573	0.000953806061641582	-0.00952699594801487
157.720449016466	-0.00629982698659637	-0.000770740331021313
158.763110652002	0.00257584152277612	-0.0100057446799733
159.776933677774	-0.00150332045288604	-0.00457157760779592
160.694978390212	0.00615658089059989	0.0294687153095994
161.712213859229	-0.00733737767755144	-0.0134560507860888
162.793717079339	0.00189276766177282	0.00520810087722867
164.082508304835	-0.000322753071019033	-0.0016085547252509
165.368192542862	0.00129419516480267	-0.00418541511423109
166.203259726044	0.00513392212721564	0.00645018974242273
167.169193465535	-0.000659491922111011	0.00882753027283781
168.427916056308	0.00195943441011481	0.000369330182730332
169.260940756448	-0.00456026529573972	6.94041243709531e-05
170.128046021585	0.00168490655597042	0.0132877274875912
171.134200610229	-0.00235148785965533	-0.00294479249617741
172.003336002162	0.00188543245412998	-0.00041729258913481
172.85987760813	-0.00294874890307195	0.00344340244899388
173.793239003008	0.000106969198638618	-0.000169483052781416
174.603761305595	-0.00193586141460733	-0.010049603416515
175.48607681484	-0.0095700900429726	0.000674675180142859
176.402328682742	0.000139121799492159	-0.00613538729243079
177.237263528821	-0.00141870365629115	-0.00377177436775522
178.441846188464	0.00143961391103553	0.0115124157047077
179.456711524029	-0.00459333446128894	-0.00222806239847384
180.2965945253	-0.000867070736007225	-0.00310710613453913
181.34578674503	0.00176216127448736	0.00160684431269284
182.613584915597	-0.00133867519607911	-0.00039904744265562
183.687943733469	0.0126665211102791	0.0161692542985721
184.549432703444	-0.00883238386823759	0.00204061643417719
185.818846809667	0.00145251637610411	0.000722144977248984
186.760036355468	-0.00186992987201196	-0.000509366478688156
187.686570096103	0.0074254427780831	0.0117377722563807
188.669268539347	0.00113349734832274	0.00447962051569917
189.783535592006	0.000135058860637027	-0.00273897738593026
190.932406756423	0.00100429578375927	0.00568614001456269
191.627239824362	-0.000151669725886538	-0.00303890353181901
192.880073737933	0.00118732799963556	-0.00369975595344471
194.00482702205	-0.00317726782791095	-0.00671686139618677
194.881223628562	0.00212448929329057	0.000232764914568584
195.855891644347	-0.00247522345612206	0.00161506536187489
196.727475568175	-0.00155660077448672	0.00456596796774589
197.522765743421	-0.0040703874801462	-0.00603069088450048
198.535665634584	-0.000428018976109446	-0.00750513675890165
199.448680764457	-0.00224558830278054	-0.000201788653511059
200.390887382368	0.000379816766804986	-0.00106902989924795
201.359934833738	0.00380031240194145	-0.00589908284432232
202.312345889065	-0.00436830480708095	-0.00170852731507098
203.252745920496	-0.000914658607259478	0.00168016759353096
204.425516231408	0.00397783315065281	-0.00271055467909831
205.552134517538	-0.00177179712657849	0.00354915244369503
206.479307505806	0.0109614079199353	0.0115522685019223
207.408678669647	-0.0065760419954668	-0.0165347013918468
208.457885745433	0.00201248549837496	0.00432061028213004
209.35270327461	-0.00374294765122629	-0.00357009437331834
210.341602835358	0.0112158361692412	-0.00144348135556227
211.383631790729	-0.00230025567251013	0.00142401534573811
212.402753612699	0.002237366210188	0.00150984954390043
213.475697088389	-1.03750693938309e-05	0.000712958630192384
214.274022920941	0.000437749318729974	-0.00127127547726835
215.370335121476	-0.0108352286847764	-0.0141016913261089
216.502018416174	-0.000836367236963564	-0.00915124721460048
217.31977735245	-0.000953717935852083	-9.04260460432571e-05
218.431015668467	-0.000259611407712246	-0.00239519250805953
219.551080288803	-5.44514403770791e-05	-0.0125031806551084
220.363006444774	-0.0039427901741711	-0.00335167232919242
221.528927745601	0.0033000653401678	-0.010473139094068
222.569067351429	-0.00146700998034754	-0.00496262710313999
223.464897339068	0.00523773758685597	0.0257166267488607
224.510985073093	-0.00675256738445251	-0.0111967541859749
225.581239322782	0.00218232549834996	0.00566811009106694
226.871370242337	-0.000590773948982992	-0.00179782848446047
228.181875725655	0.00144537114675569	-0.00441119500381482
229.013709045888	0.00489734621939572	0.00619158895685179
230.017227652887	-0.00111283430140285	0.00782934457210441
231.304062156731	0.00189609522943224	0.000379970622158776
232.158431592366	-0.00547180719810592	3.72992891590762e-05
233.024527814915	0.0037850732250716	0.0143675596693726
233.995107324042	-0.00276055039316003	-0.00307555864233922
234.874636897539	0.00202957884793742	0.000216428300579663
235.750421802203	-0.00329617889913081	0.00295718248273991
236.664232890299	0.000326414530025243	-0.000440280573337448
237.46986141476	-0.00244200960057084	-0.0106431909651219
238.421489941922	-0.00664614786901296	0.00707344472685628
239.38955086092	-0.00200084042625415	-0.00515100370107269
240.181732784749	-0.000768405835189334	-0.00332664909012492
241.341792537083	5.50576618807419e-06	0.0107541055689104
242.334439412443	-0.00269362425274456	-0.00177683192110933
243.19123908042	-0.00144866594701121	-0.0034573256055308
244.215422749713	0.00182897783504377	0.000969975892890662
245.479019175069	-0.00125077966859344	-0.000217435932765131
246.559280448563	0.0129640821791883	0.0164014161974828
247.376534356294	-0.00882156824345059	0.00220393410552355
248.631744370207	0.00156400273490531	0.000936086855560347
249.600549952866	-0.00183137998731553	-0.000408236806237916
250.570142742472	0.00720861707442944	0.0113113271619143
251.541509200273	0.00164396082685297	0.00924474154541866
252.707305210129	-0.00178699370410573	0.00544944861399428
253.845161970315	0.0013421361024526	0.0132684171667954
254.644417639537	-0.00182934062621309	-0.0183342755756031
255.878569538262	0.00587324141264341	0.02706024731484
257.026094381038	-0.00213286275504743	-0.0117952888642776
257.82223265984	0.00231019987966352	0.00478279677813598
258.837803209785	-0.00362782571022136	0.00673566074119514
259.650745446306	-0.00112062906716148	0.0108680296118404
260.445595889477	-0.00478787690397814	-0.0103312137012945
261.559938490758	0.00312077086132678	0.00218512636767532
262.466254425537	-0.00202725803353854	-0.00282874506534148
263.432969468464	0.00322044795850118	0.001846703232669
264.33419951005	-0.000258508985636952	-0.00582139674644738
265.298296220804	0.00065818410139673	0.00249566088572006
266.22381790821	-0.00167003106590791	0.00138914380397459
267.531860457755	0.00311782373436653	-0.00203717801480674
268.520952125901	-0.00158986406176198	0.003992469164666
269.436130684252	0.0123394354130488	0.0131982520235087
270.417648131224	-0.0073276131267177	-0.00526509582607648
271.470998376059	0.00143221563423257	0.00349182009754956
272.336990335996	-0.00436088947347324	-0.00621731027874051
273.57171001428	0.0094418194608501	0.00403223783152162
274.419422987575	-0.000454968527838329	0.00143368895175744
275.523424103225	-0.00152003224121966	0.00116206774893141
276.346808327831	0.000432075784976504	0.000772600371089949
277.162896727607	-1.74851933056885e-05	-0.00203080455311144
278.279808433999	-0.00876274569009852	-0.0118646711644874
279.446337450365	-0.00325869210257146	-0.0065892304548143
280.242633540068	-0.000482770064621718	7.96807546683542e-05
281.424668483299	-0.00270470514326049	-0.00550546722855944
282.618189616873	0.000864598943691314	-0.00529964540612582
283.679592155422	-0.00728718829687347	0.00509815701114524
284.911054550398	-0.00052585087930801	-0.00639363927347714
285.811676092428	-0.000251943382703512	0.000954237547984516
286.931559622026	0.00414291368137432	0.0246421942875345
287.77749537946	-0.00680199276502347	-0.0134313880598371
288.741029178777	0.000520130731392676	0.00269066992336131
290.031065392665	0.00202147360704963	-0.00174637435465796
291.330286219601	0.00106748758516917	0.000302831016817162
292.133329241192	0.00773348602098145	0.0117530809035318
293.397229108109	6.05031199496509e-05	-0.000640298853102905
294.404390428602	0.00121776151734609	0.000610163595874846
295.295342369314	-0.00811601604621237	0.00166977587121953
296.215579999986	0.0114357417602549	0.0131354959545598
297.170493126109	-0.00176948845642677	-0.00423057227649659
297.98474472221	0.00168056604138744	0.00378873308127459
298.907204890896	-0.00329880419908601	0.00164554664845573
299.707249305255	0.00142813749596349	-0.00239119265446575
300.627188918685	-0.00894953673747996	-0.0141939638016593
301.524234267696	0.00285493396843539	0.0187730383058578
302.397857691832	-0.00174195169337121	-0.0047980273226258
303.2599087511	0.000793841012346252	-0.00185331595356075
304.408656808907	-0.00642432911878354	0.00517387919791146
305.432946000405	0.0034700426994374	-0.000141502886103151
306.390137540341	-0.00470245218507759	-0.00378579018389846
307.420168136524	0.0021417081422701	-0.000487365813200524
308.635066451194	0.000560318984284436	0.00310888164345879
309.672973474768	0.0095676119256779	0.0140536651106475
310.89764143026	0.00369699146264457	0.00649133860856943
311.764558495576	-2.28055168278729e-05	-0.00070763636426352
312.81899923706	0.0024597993900688	0.00640187732614808
313.939857246674	-0.00106338016345392	0.00847530277656783
314.842226567122	0.00665771986416375	-0.000990029589768238
315.845085341643	-0.00264948801770037	0.00863394454785404
316.996712566914	0.00121123267078183	0.00332490596613955
318.305104430497	-0.00520765168896642	-0.025549520168028
319.342282531122	0.00265879292674853	0.00163382356471065
320.231896163149	-7.30221909819306e-05	-0.0020815043759288
321.174374691681	0.000351399510515105	0.00263462169464557
321.972351754259	-0.00390345524069491	0.00309547486442918
322.744204832194	-0.000991250670762112	0.000300062051695305
323.685628202513	-0.00828086858448185	-0.0142251061908147
324.724955705984	0.00107096798618223	-2.00262366958359e-05
325.632272033758	-0.0017423560176355	-0.000723148755119363
326.650749494826	0.00796222003148706	-0.00173032350884694
327.580096052682	-0.0109684454618984	-0.0143212689334093
328.570242200711	0.00192788885768347	0.00399007981338784
329.666514383764	0.000767440032077182	-0.00434626974077806
330.810936416634	0.000305986790044344	-0.000528865583669935
331.627064694358	0.00101809136054454	0.00878807673796689
332.584916342294	0.00912420047149876	-0.000907088832336478
333.521753966589	0.000957903968148877	0.00517272721834705
334.451556921588	0.000581739727635089	0.00320433504267958
335.447825982914	-0.0026965876569558	-0.00928080836914941
336.58715820947	0.00231411006630914	0.0021878604044443
337.389556542262	0.000932436368420886	0.00283334065123664
338.484953670742	-0.00186135674391696	-0.000499560886680003
339.306287213525	0.00103479829540953	0.000853714895368674
340.126390987798	-0.00138576208932251	-0.00420156249949111
341.243318613317	-0.00447788954791906	-0.00818419625274269
342.411046772587	-0.00345171350346352	-0.00415985743302638
343.154135227049	-0.000155733091595778	0.000543654751065326
344.38864499326	-0.00509972560588401	-0.00839286659828375
345.588296951438	-1.69336962489927e-05	-0.00429816388006321
346.797157001404	-0.00184837564435858	0.00739878964436991
347.939533197684	-0.000921453389151061	-0.00622576934601349
348.794907695318	0.000843115505449576	0.00607493820918092
349.899518690192	0.000629759625520698	0.0138454258905206
350.919606703873	0.00139976476940151	0.00612162170302688
351.801918758435	-0.0011000996718562	0.000870760437466256
353.134147644062	0.00393340278295229	-0.00264504248518393
354.320634353187	0.00180106327405016	0.00210266881581345
355.174822330844	0.00841111233468728	0.0151641651875591
356.49557141093	0.0021343955336337	-0.000224668371330283
357.366125074483	0.000551097757734098	0.000486349444109635
358.276229000281	-0.00721137360637436	0.00549095650910586
359.16156670801	0.0107827147637531	0.0093966757900712
360.212692324142	-9.02934086153273e-05	-0.00287085672241982
361.075427177773	-0.000778437973030677	0.00585490007706829
361.964589927416	-0.00209150885513276	0.0012581772780087
362.829929547992	0.0011047779187765	-0.00676546819261903
363.688517429895	-0.0124868884391973	-0.0115540710701686
364.640754607044	0.0077013874596723	0.00402120438492259
365.477404304787	-0.00226846136000658	-0.00432603133699572
366.690683417277	0.00436869810112062	0.00896498616763886
367.725999456741	-0.0122662796215863	-0.00371521155606347
368.581104417975	0.00108317246493261	-0.00151322987071478
369.548911381817	-0.00116216780621503	0.000567301451221414
370.84011325031	-0.0010568701391982	-0.000865837429221639
371.713407782833	0.00404940238640239	0.00762185708506258
372.736957074674	0.00159142179755684	0.00921025973086681
374.033525751325	0.00232992625142803	0.00270061688458911
374.860710158027	-0.0015734610121636	-0.00201441519034029
375.941507456661	0.00673306741936885	0.00954992821455558
377.029570003664	0.000186040618675901	0.00453385892985159
378.110496902896	0.00450409468656021	-0.00672462505581095
379.26619332502	0.000850100589293579	0.00590025867523347
380.108742500199	-4.85000942456182e-05	-0.00201701291546685
381.363293034932	0.000826573596752617	-0.00485229194957332
382.480586073663	-0.0030337805566123	-0.00696857998435108
383.286920230748	0.00166016976893868	-0.000315780220099704
384.216237334765	-0.00140027965325196	0.001866575185061
385.07823935129	-0.0024399395146375	0.00455614155199546
385.838942918953	-0.00241622256373625	-0.00344440315118133
386.926385334808	-0.00310888318380909	-0.00963242181308119
387.749519887412	-0.000656549488224911	-0.000258668458770872
388.731603450876	-0.000854381770647894	-0.000930593268286817
389.749038555241	0.00626167237808928	-0.00377788463598239
390.649007297273	-0.00921126516067183	-0.00751459259942022
391.628970311276	0.000163498286636754	0.00271276036035695
392.718481026998	0.00279940518109889	-0.0034679131088596
393.794457745688	-0.000517222322319766	0.000716907722836613
394.677280740498	0.00461120621974953	0.0104963736835608
395.582498415639	0.00398864340744298	-0.00911594343368782
396.588646037106	0.00173838077186783	0.00463704861630498
397.469639567879	-0.000460529104674645	0.00204164237717341
398.431099725743	0.000376025140005565	-0.00785469891457999
399.571177677435	-0.00237095668395634	0.00167073070767088
400.3622254092	0.00232278950462672	0.00309798841119502
401.504074938684	-0.00218886719536249	3.07964938436323e-05
402.386473545505	0.00128595325978775	0.000896359599219521
403.254487548086	-0.00643959752019474	-0.011303159152785
404.287043895401	0.00366981206922279	-0.00267184839435419
405.398662023909	-0.00239229458009449	-0.0026210256670145
406.161214898334	0.000807239225407486	0.00120684803848925
407.476787223866	-0.00762412703477566	-0.011928374573148
408.560967291505	-0.00109552529345686	-0.00395220616906533
409.814133341684	0.00216119375050949	-0.000604267733482475
410.928250315331	-0.00140666801785549	-0.0053545442160654
411.772567049911	0.00251395460764403	0.0123772339658916
412.863795593261	-0.00327691350124384	0.000762665426480014
413.901866456957	0.00305622060466648	0.00741864782741231
415.012766582288	-0.00242175196705618	-0.0022313986177005
416.349401648704	0.00331336014072958	-0.00390649759385386
417.34203832015	0.00318018201116123	0.0044495215629583
418.32905316866	0.00352297665839152	0.0125866845675071
419.576867663666	0.00204277028017774	0.000515573703191441
420.362406445865	-0.0010659333459202	6.14983600488728e-05
421.262755190192	-0.00410741593994524	0.00807026641838173
422.182284659762	0.00568901615753137	0.00284877733514555
423.140190483738	0.000627058987550333	-0.00273005437115992
424.013006780573	-0.00197221921014812	0.00495618943774936
424.850969532659	-0.0016803145085138	0.00108478247288057
425.711344058039	0.000814132213552643	-0.00715897934585263
426.608375520285	-0.0127005860757202	-0.00873239552911975
427.610149974487	0.00415016879091934	-0.00469121506820724
428.478384901963	-0.00167152034606177	-0.00376281949046708
429.693160978055	0.00284538111975108	0.0105590858464604
430.699509458592	-0.00785052742557252	-0.00340656653770655
431.552054759552	-8.3643729591687e-05	-0.00214475643400247
432.622420902838	0.00178826491156281	0.00150236941419629
433.888959393713	-0.0012757959268308	-0.000521751602952314
434.920564182676	0.0113255271887218	0.0148598779687514
435.768358565417	-0.00598167000134131	0.00399099023796451
437.117028644261	0.00157181564155229	0.00114227360102181
438.125697912411	-0.00179078129289412	-0.000405703267019608
439.090682595303	0.00670200503709295	0.0124951261944035
440.051054884484	0.00173793351052975	0.00408238581817089
441.161765664699	-0.000958591153159105	-0.000301490257426484
442.365579217182	0.00162668009964628	0.005061003404075
443.184568325838	-0.00240217624037697	-0.0119482147618781
444.395935280978	0.00640613404670654	0.0115896354680092
445.560688746031	-0.00182870659796874	-0.00480101149272061
446.355185061145	0.00239343878223375	0.00163606131769178
447.437851425322	-0.0042173572614268	0.00190947432363264
448.167035926085	-0.00115113038827208	0.00305019194017442
448.991994609461	-0.00528010527155004	-0.00908293843639196
450.048009476273	0.00323585737585819	-0.00100270330977636
451.006248000497	-0.00202656341700669	-0.00084829921760976
452.045832708806	0.00492999485444123	-0.00030481088261447
452.917594215279	-0.0032632687815688	-0.0109683445889058
453.881684691114	0.00222560278311601	0.00347324213629441
454.82137322871	-0.00205610187231997	-0.000215336175297898
456.12644124829	0.00253195373751547	-0.00188787078797348
456.999606660259	-0.00153340788813794	0.0053159333190449
457.894160676505	0.0120845538504553	0.0103466103585526
458.865612522377	-0.00787939988540431	-0.00825607379367721
459.950624334667	0.00149566031829851	0.00367031717210975
460.81051787967	-0.00437998544508034	-0.00561658349968486
462.021884820576	0.0109374043391309	0.00249490847815892
462.887859324913	-0.000600025145427452	0.00197895771254153
463.997772583281	-0.00146827767939817	0.000156351257255077
464.86064038583	0.000651368137360553	0.000779058942952382
465.694872189949	-0.00038262842294623	-0.00257458133255484
466.787940663286	-0.00866960938585842	-0.0115193201819641
467.934196972499	-0.0033888623546392	-0.00673738692682591
468.674679732826	-0.000829773458289385	-0.00029195784070235
469.845816453959	-0.00151223853783344	-0.0032610526149424
471.096659625351	0.000756064395494499	-0.00527895383585486
472.103494214124	-0.00761709735024674	0.00206189125405132
473.402741404025	-0.00057479733793242	-0.00587451925645155
474.237323777046	-0.00061059285052778	-0.000697071640298752
475.346241404917	0.00608121472283751	0.0279856621887014
476.165591415906	-0.00861746612650605	-0.0181970503948252
477.194849248121	0.000783769385314326	0.00288546474339446
478.468233670773	0.00151039094688477	-0.00157695714608533
479.752238508139	0.00106962578588343	6.79182202816264e-05
480.560245046789	0.00689831932728546	0.0102674134760377
481.717675617129	-0.00252298468723655	-0.00146425902630654
482.85454936576	0.0013604702297414	0.000742293396382321
483.678567409405	-0.00754456643703971	-0.000725027245660481
484.601991897402	0.00997705951068695	0.0148656518407229
485.522162500426	-0.00257609571843798	-0.00423173932941467
486.347406587062	0.00230774111390852	0.00125428842239095
487.263216654522	-0.00390998297082712	0.00212420394025481
488.056004241038	0.000607997709582087	-0.000755348920367993
488.94680966271	-0.00456095712120974	-0.0124503769617599
489.879590935484	-0.00214344851447268	0.0136583282070831
490.856920780019	-0.00160586096345661	-0.00463119095460196
491.651656313756	4.17947461390789e-05	-0.00241209642173135
492.831747018871	-0.00411553432134526	0.00670891224376413
493.829981009094	0.00218001548991359	-0.00047375027574792
494.732670657484	-0.00349288779063439	-0.00394343192895619
495.702124338379	0.0022158789108877	-0.000487109302197641
496.943061209281	-0.000728349355364477	0.000875739405635567
498.046095773095	0.0116357425044622	0.0154591305625262
499.090763639596	-0.00582789150482022	0.00648020387027826
500	0.00123065696306002	0.000951778078372323


==> data_icl/lambda_0p05/data/full_state_data.dat <==
0	-2	1	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.16678221135706	3.10275394513678	-1.71949388459277	-0.0461414024146827	0.0106484784805378	0.0582108002218693	-0.158864990383474	0.43424921731114	-0.461450067592501	0.304485947067914	0.29231147696289	0.0496967092671321	-0.0329077965415942	6.8874114751761e-05	0.0580273714373057	0.209574490336588	0.19730143377191	-1.22309880065388e-05	-4.33705479321614e-05	0.163752309467895	-0.0096935152789713	2.68771973362681e-05	-0.0823602755094903	0.0160302330527212	-0.712865006362716	-0.0289673406675958	-0.0387389459857089	-8.4600762162073e-05	0.00900553620594097	0.000147204625001866	0.00884451927636385	2.16678221135706	0	2.84584865988002	0	1.17828175084709	0	5.68379565805962	0	1.08472849076141	0	8.1002958136776	0	12.3803012187881	0	1.01688752625959	0	14.2562489548723	0	9.63318845209196	0	1.31398073471854	0	0.112021593958149	0	-0.4839891522246	0	1.02941377109685	0	0	2.16678221135706	0	2.84584865988002	0	1.17828175084709	0	5.68379565805962	0	1.08472849076141	0	8.1002958136776	0	12.3803012187881	0	1.01688752625959	0	14.2562489548723	0	9.63318845209196	0	1.31398073471854	0	0.112021593958149	0	-0.4839891522246	0	1.02941377109685	3.92137589280524	-0.0276502360471891
5.21158211200645	0.104438476552585	2.55269761686196	0.0329511410679486	-5.43930338019606e-07	0.102257615895973	-0.0298576611681444	0.150059605076233	-0.0646049045107927	-0.000170899354717643	-0.0202506991085135	0.044393291991966	0.143039065622475	6.28019091218095e-06	0.0665213131910353	0.0209011860772414	-0.000251641806455017	0.0258872612111841	-0.0437412777232562	0.429347037726433	0.0208254055110326	-0.0158225120632497	-0.0324137885275889	-0.0857864613072256	-0.940258974159493	-0.088758030483389	0.092667921621984	-0.0280492151980774	0.0193049565820596	-0.000134467189476149	0.000109965360056536	5.21158211200644	0	6.44876794449465	0	-0.283197716828959	0	19.1971981096897	0	-4.4955376910669	0	16.118651112374	0	50.5127133440126	0	-14.5105566237104	0	23.6106046309635	0	5.43404742580994	0	1.07552943592785	0	-0.781910428648473	0	-3.71157411954008	0	0.193013924155517	0	0	5.21158211200644	0	6.44876794449465	0	-0.283197716828959	0	19.1971981096897	0	-4.4955376910669	0	16.118651112374	0	50.5127133440126	0	-14.5105566237104	0	23.6106046309635	0	5.43404742580994	0	1.07552943592785	0	-0.781910428648473	0	-3.71157411954008	0	0.193013924155517	2.39473848754825	-6.20779193861194
8.20507416949852	0.200018207734968	-2.5391410454606	0.000162121318884619	3.55899864200578e-05	0.1433738940481	9.74073722442213e-05	-0.029500060386849	0.00647893591752159	-0.000122384611902686	0.0451576362183371	0.0143317832192262	0.142542414720796	-7.13619662175309e-06	0.0767824160996753	-0.00659484563667858	-0.00860097427111641	0.0219644881148608	-0.130783636999093	0.4587637883751	0.0467511070611078	-5.45235686901074e-05	0.00156128988658888	-0.0707390083765625	-0.925083087130156	-0.0575992957818471	0.0967139349816018	-0.0734134398877835	5.66341163152573e-05	-0.00014255111807803	-8.96470203890222e-05	8.20507416949852	0	0.565671031471833	0	1.13961769226175	0	35.6064898836374	0	-9.05003195878575	0	22.9859827925408	0	0.383086728029977	0	0.0985433180822755	0	14.8950328028872	0	8.24676659675386	0	0.14543032533272	0	0.232421484125402	0	-6.84332350107102	0	0.176667458492098	0	0	8.20507416949852	0	0.565671031471833	0	1.13961769226175	0	35.6064898836374	0	-9.05003195878575	0	22.9859827925408	0	0.383086728029977	0	0.0985433180822755	0	14.8950328028872	0	8.24676659675386	0	0.14543032533272	0	0.232421484125402	0	-6.84332350107102	0	0.176667458492098	1.07410539142397	-3.97635329127928
10.7173866587519	3.2728282394372	1.4345450097561	-9.79461368807048e-05	-0.000181865319742963	0.183162316366619	-0.000921381855500545	9.76420633603841e-07	-8.15010476207127e-05	-0.0041518420627814	0.0564739697304026	-3.45158683036534e-05	0.139815591449869	-0.000128812223141034	0.0912966880972033	-0.000124777446445849	-8.61514470784619e-05	4.8595726152255e-05	-0.237449260481558	0.501351939994343	-0.042722588461621	0.0228868694021796	7.51135280327965e-05	-0.091559407109161	-0.897035512165826	-0.0231282482486825	0.0762485807754978	-0.131029755392753	0.00708305615305374	0.00911526003530512	1.64513139717281e-05	10.7173866587518	0	1.97268272710177	0	-1.1626495879803	0	39.234863280356	0	-8.52282426607166	0	27.8654225013478	0	8.54908447228727	0	1.33654178422215	0	15.5038159799541	0	-1.76457000732471	0	0.595561002127418	0	-0.833239997299716	0	-6.49463882135654	0	0.154435266002886	0	0	10.7173866587518	0	1.97268272710177	0	-1.1626495879803	0	39.234863280356	0	-8.52282426607166	0	27.8654225013478	0	8.54908447228727	0	1.33654178422215	0	15.5038159799541	0	-1.76457000732471	0	0.595561002127418	0	-0.833239997299716	0	-6.49463882135654	0	0.154435266002886	6.45402364068606	4.93500568241094
13.2517194958724	0.675210614500735	-0.147913861014245	-0.00500402466669367	-0.000248820033456006	0.196418157632878	-2.89372972225519e-05	0.000148274963624274	-1.58912280840629e-05	3.44315763335774e-05	0.0085510862587515	2.30723839046304e-05	0.133942757679506	-1.32228153233418e-05	0.0820841383705856	0.000116463993172646	7.88652782787287e-05	-0.0445392425749396	-0.267762930358754	0.284278046987478	-0.0642497529569433	2.00986072381299e-05	-0.0656201638111397	-0.163645828662785	-0.698334873234004	-0.0512871202366777	0.0638830570818662	-0.123175913400247	0.00183723454115004	7.58575234838565e-05	4.92495802829939e-05	13.2517194958723	0	6.74945723635591	0	1.74516094757874	0	51.7198606349851	0	-0.264739055470023	0	35.0545516269142	0	47.731893548528	0	27.1938368001573	0	34.9736840028378	0	14.0185163822057	0	1.73766374113352	0	0.0746656124132155	0	-3.84998095514484	0	0.546717445584329	0	0	13.2517194958723	0	6.74945723635591	0	1.74516094757874	0	51.7198606349851	0	-0.264739055470023	0	35.0545516269142	0	47.731893548528	0	27.1938368001573	0	34.9736840028378	0	14.0185163822057	0	1.73766374113352	0	0.0746656124132155	0	-3.84998095514484	0	0.546717445584329	0.917434245285701	31.0729249224733
15.7171637392219	-2.15453150335224	0.746950003222465	4.64644749552298e-05	-4.64656729747844e-05	0.202251780775926	0.00575345164849505	-0.00015411810415661	-2.75353879286991e-06	-0.00778740094942396	0.00916214842420408	-1.76254599414235e-05	0.138847602976799	-1.09664684158525e-07	0.0659618089812625	-4.04316001410126e-05	3.55093005536915e-05	-0.0717529380865195	-0.237352048582905	0.279746629224558	-0.0239785189532773	0.0139382179559413	-0.0474727584624851	-0.125560721481708	-0.742014553300632	-0.140790662675656	0.0459980406435278	-0.0808539154148784	2.2405426951035e-05	1.06512580423708e-05	-2.17051143691224e-05	15.7171637392219	0	3.0868303099475	0	-1.5633348799788	0	62.923911792307	0	5.04345597709797	0	41.6952791251948	0	15.1335537842546	0	12.3140534606048	0	24.0432088495384	0	-0.0148459601637946	0	1.46470953600964	0	-1.4162641713698	0	-1.51445764242083	0	1.34860803419007	0	0	15.7171637392219	0	3.0868303099475	0	-1.5633348799788	0	62.923911792307	0	5.04345597709797	0	41.6952791251948	0	15.1335537842546	0	12.3140534606048	0	24.0432088495384	0	-0.0148459601637946	0	1.46470953600964	0	-1.4162641713698	0	-1.51445764242083	0	1.34860803419007	1.38438673368531	16.7354085002506
18.306257394925	0.32842319196211	0.740762821055855	0.00108310090019386	1.72420166641656e-05	0.222282222721977	0.000164160946788177	-4.74793759794878e-05	0.00371811358649968	-0.0101145266930101	0.0632389763367441	-0.0331583277326639	0.143747135374344	-5.25139627089398e-05	0.0618825587205564	-1.246615686317e-05	7.85256150637659e-05	-0.0240697261699991	-0.223021940427526	0.413540299012404	6.28038090548109e-05	0.00013456343703891	-0.000103751361243523	-0.131239884367162	-0.747635950055237	-0.15324719300918	0.0659503499341834	-0.0486658212600677	0.00984927683410836	-1.72098554761987e-05	0.000143969951546173	18.306257394925	0	-0.311502625296427	0	2.26241462086506	0	67.9185108109168	0	0.0477597132232449	0	47.9528222551727	0	7.51099367725608	0	19.4157385460875	0	15.9066877049204	0	11.1579571818614	0	-0.816232426026045	0	0.869234915088679	0	-4.51208459728406	0	-2.09867336630938	0	0	18.306257394925	0	-0.311502625296427	0	2.26241462086506	0	67.9185108109168	0	0.0477597132232449	0	47.9528222551727	0	7.51099367725608	0	19.4157385460875	0	15.9066877049204	0	11.1579571818614	0	-0.816232426026045	0	0.869234915088679	0	-4.51208459728406	0	-2.09867336630938	0.0547410174955504	16.6365498610096
20.8701818657218	1.57290343455635	-1.76463924476162	4.97132680860285e-05	-0.000243184852911473	0.21022305498056	0.000115894773778823	-8.1692048710052e-05	-8.82324006131675e-06	-0.0105059675456297	0.074046191024951	-0.0172558808791786	0.136938557624912	-9.57242231815072e-06	0.0293090422286604	-6.81298204119422e-05	-6.82260820137887e-05	4.89163451778937e-05	-0.221180277495214	0.267247920715026	0.0582851856354281	-0.0358480879507653	0.0342538303624329	-0.042835169808569	-0.614598140656342	-0.0649261689161158	0.0515728249683983	-0.0315799020181249	0.000175468181874552	-8.13465930668252e-05	0.000160375624648461	20.8701818657218	0	4.97352753138482	0	-1.0508933022417	0	79.4802497869693	0	-7.42330115114949	0	53.3910248240487	0	33.6759429581489	0	2.37452849997592	0	27.9525171285852	0	2.21550283044856	0	1.1477616044645	0	-1.16004794865788	0	-9.11140451225538	0	-4.59828531807111	0	0	20.8701818657218	0	4.97352753138482	0	-1.0508933022417	0	79.4802497869693	0	-7.42330115114949	0	53.3910248240487	0	33.6759429581489	0	2.37452849997592	0	27.9525171285852	0	2.21550283044856	0	1.1477616044645	0	-1.16004794865788	0	-9.11140451225538	0	-4.59828531807111	4.64337374350921	5.7174148714105
23.4583499309704	-1.98450463863052	0.931222021150587	0.000175039901510344	-0.000214042171473565	0.199260734794439	0.0206389247307462	-0.00012694355109059	0.00580204261577948	-0.0117533369323564	0.101744175390296	0.000119236148586621	0.152085660242237	-0.000265201176589831	0.000288871831936753	-0.000131665650541674	-3.0047089753579e-05	-4.16070228222298e-06	-0.300000072175954	0.126651794113773	0.00428175172890485	-0.0734909373999945	0.0460296898170183	-0.119714317584636	-0.772903259743566	-0.0121443621058333	0.12093823857768	-0.0658991663050561	0.000107171079299296	-0.00290402768106361	2.17542120926914e-05	23.4583499309704	0	6.13681773454336	0	1.32977282668233	0	85.8983119180755	0	-9.04799031320171	0	59.5628391759924	0	38.5594061503723	0	5.73713210598589	0	27.823126418137	0	11.487941660815	0	1.64974979079141	0	-0.0173933365283699	0	-10.0717581941995	0	-5.70816250668684	0	0	23.4583499309704	0	6.13681773454336	0	1.32977282668233	0	85.8983119180755	0	-9.04799031320171	0	59.5628391759924	0	38.5594061503723	0	5.73713210598589	0	27.823126418137	0	11.487941660815	0	1.64974979079141	0	-0.0173933365283699	0	-10.0717581941995	0	-5.70816250668684	-1.28450039640706	10.5777926792987
24.3700856231003	-1.9883677609054	0.361910462443008	2.08912258238984e-06	-4.68399727761836e-06	0.178402809526554	0.0179294072690605	-4.18382373023279e-06	-2.61513707287887e-06	-0.00866389952015327	0.0994859791119813	1.92692361418124e-05	0.145785527585269	1.3813364944216e-06	2.0811276032554e-05	-5.2982870580771e-06	1.43962204449879e-05	3.36621881019667e-06	-0.303775042304039	0.000229326245422258	0.00381368649395812	-0.0597153600908118	0.0204809640300641	-0.114285650342213	-0.746601251288171	-1.86528759762001e-05	0.146526535165151	-0.059380884654186	5.11597216100509e-06	-2.9707814944859e-05	-4.62152796873751e-06	24.3700856231003	0	4.16549376937578	0	2.13409747301157	0	90.1672927140518	0	-10.795611297261	0	60.2960508565524	0	29.3006759482307	0	9.53979410203566	0	26.2245220046	0	12.1702617378555	0	0.895630222553484	0	0.678205292010086	0	-11.5817583676242	0	-6.36881977621194	0	0	24.3700856231003	0	4.16549376937578	0	2.13409747301157	0	90.1672927140518	0	-10.795611297261	0	60.2960508565524	0	29.3006759482307	0	9.53979410203566	0	26.2245220046	0	12.1702617378555	0	0.895630222553484	0	0.678205292010086	0	-11.5817583676242	0	-6.36881977621194	-2.10932471550073	11.0389846227237
24.7660449551284	-1.75711736013049	-0.962606566292233	-1.82506140197281e-05	-2.37554362070606e-06	0.172913603640253	-9.35305350301617e-06	-1.56858438638691e-05	-8.77797354628317e-06	0.000873755752370486	0.113936055802145	2.90907373549106e-05	0.151167855699021	5.43357248126578e-06	1.81114143139755e-05	-2.73080335276798e-05	-2.26867667267281e-05	-3.7475767706834e-06	-0.313725034729364	8.90525628307681e-05	0.0133174782544301	-0.0392980524871906	0.0103467389383669	-0.151441506023158	-0.799417362901437	-0.00226223474086169	0.157399652936871	-0.0599163221156361	-5.34954804309719e-06	8.30070383354488e-06	1.99102925523468e-05	24.7660449551284	0	3.43896870454058	0	2.01901082380268	0	91.5024047908196	0	-10.5951918548657	0	60.389650650663	0	26.8433430897229	0	9.19148940107195	0	26.0582074425027	0	12.1073851845153	0	0.514379171082435	0	0.573269954087098	0	-11.3991814991794	0	-6.25505802007956	0	0	24.7660449551284	0	3.43896870454058	0	2.01901082380268	0	91.5024047908196	0	-10.5951918548657	0	60.389650650663	0	26.8433430897229	0	9.19148940107195	0	26.0582074425027	0	12.1073851845153	0	0.514379171082435	0	0.573269954087098	0	-11.3991814991794	0	-6.25505802007956	-1.76693498674894	8.7499356949447
25.2279645041631	-2.19028977938453	-1.99959065890653	1.0702336262566e-05	-9.76492814014744e-07	0.160060766113448	0.00628185456512481	0.00468236766652087	0.00588151897048107	-0.017133050349434	0.111912290763278	-0.0128737730222509	0.134995979562171	-1.55130072109977e-05	9.99511155666322e-06	1.89922055226777e-05	1.67718807451932e-05	4.34208609841873e-06	-0.31124821277465	-5.4734025577629e-06	0.00593257435879516	0.00100195976959311	0.0112216891814177	-0.169287292202147	-0.836711445683875	-0.0373560167511251	0.157151460909831	-0.0509307442962628	1.81546399562212e-05	5.62879678932627e-06	3.0568880870119e-06	25.2279645041631	0	2.55590152555288	0	1.30444556697063	0	93.1982281143584	0	-9.21224611516631	0	61.5363199366925	0	23.5716507824561	0	6.50291548584401	0	23.813708053276	0	10.2090702353623	0	0.0826040801326044	0	0.131815155456979	0	-10.554915089477	0	-5.5930491330428	0	0	25.2279645041631	0	2.55590152555288	0	1.30444556697063	0	93.1982281143584	0	-9.21224611516631	0	61.5363199366925	0	23.5716507824561	0	6.50291548584401	0	23.813708053276	0	10.2090702353623	0	0.0826040801326044	0	0.131815155456979	0	-10.554915089477	0	-5.5930491330428	-1.49116330489456	4.86354769938854
25.6521167244735	-2.62003178947896	-2.34545968314594	-3.70473789424309e-06	-5.91129614699546e-06	0.151417686448509	0.00576061746226833	0.00790751986032116	0.0146848740755007	-0.0210759235351027	0.0859937946562785	-0.0294985521948163	0.126668812317578	1.44391931308781e-05	1.37782330784634e-05	2.20010420562435e-05	-1.41222505700552e-06	1.26617423654231e-05	-0.297645437757085	0.000267204005333083	1.97950158871281e-05	0.00333158672608722	0.0147859796682857	-0.172308345855271	-0.82694975906377	-0.06615390612905	0.151300513058496	-0.0341878231392887	2.66736162567563e-06	9.11941720735077e-06	-3.47931387244241e-06	25.6521167244735	0	1.50636968571343	0	0.362914970640931	0	95.8026687327079	0	-6.87668609825067	0	63.6308658726827	0	17.0908375861288	0	0.693242568727683	0	18.605420356682	0	5.53968693588552	0	-0.177472740421198	0	-0.204272374857071	0	-9.72666686154826	0	-5.02014183767033	0	0	25.6521167244735	0	1.50636968571343	0	0.362914970640931	0	95.8026687327079	0	-6.87668609825067	0	63.6308658726827	0	17.0908375861288	0	0.693242568727683	0	18.605420356682	0	5.53968693588552	0	-0.177472740421198	0	-0.204272374857071	0	-9.72666686154826	0	-5.02014183767033	-0.98733173152481	-1.39776464453222
26.0564865051422	-2.02364373043113	-1.92806330090277	-4.27117038963087e-06	-6.26644356353363e-06	0.149045339545873	4.23176880524037e-07	-5.17287311889139e-06	0.0124795688932984	-0.00767561735390089	0.0944713177933649	-0.0218746723391213	0.138955080279389	1.74129502266893e-05	4.21583258485198e-06	5.90804190794095e-06	1.58846276971853e-06	-2.49595682303563e-06	-0.282925719904227	-2.1114202560841e-05	-1.62436967072374e-06	0.00488012595499042	0.0154998712816507	-0.167266231800978	-0.801171895786086	-0.0833706765225821	0.146804230980953	-0.0174367163912656	1.6236645402586e-05	1.37219316027829e-05	2.77072397151737e-06	26.0564865051422	0	0.534291784495486	0	-0.532273599714775	0	98.1524909074056	0	-4.71566715610909	0	65.6189466803579	0	11.3806875747657	0	-4.55130054244384	0	13.7868901060608	0	1.1110586265694	0	-0.444932420683696	0	-0.525313093193565	0	-8.96000822578485	0	-4.43434743765035	0	0	26.0564865051422	0	0.534291784495486	0	-0.532273599714775	0	98.1524909074056	0	-4.71566715610909	0	65.6189466803579	0	11.3806875747657	0	-4.55130054244384	0	13.7868901060608	0	1.1110586265694	0	-0.444932420683696	0	-0.525313093193565	0	-8.96000822578485	0	-4.43434743765035	0.496704520475348	-6.2996126696487
26.4344397469304	-0.968336878236972	-0.922638684744419	-3.23365831069963e-08	7.73372150172961e-06	0.153497506927779	4.83893569261563e-05	-7.96981900212677e-06	1.04146477472412e-05	-0.00547328345208601	0.106006431977773	-0.00371028596859151	0.147923950274279	1.87954215428361e-05	0.00160176261555275	-3.18751110823349e-06	-6.07628500711118e-05	-1.80171461367929e-05	-0.267728362601878	3.63099822152919e-05	-1.5227510876543e-05	8.00693305020427e-06	0.0128619617441223	-0.159904564168525	-0.789935983843042	-0.0858453496689793	0.144512411702409	-0.000608024098406142	-3.63767175576256e-06	2.13847708310642e-05	4.73959661880194e-06	26.4344397469304	0	-0.0344150208310098	0	-1.07776765988415	0	99.0438901828863	0	-3.86056931183685	0	66.4392307988317	0	9.93241376364275	0	-5.94056408752409	0	12.4542174450464	0	-0.167342709372925	0	-0.804518462032175	0	-0.884065140115455	0	-8.41565799618801	0	-3.9129288654204	0	0	26.4344397469304	0	-0.0344150208310098	0	-1.07776765988415	0	99.0438901828863	0	-3.86056931183685	0	66.4392307988317	0	9.93241376364275	0	-5.94056408752409	0	12.4542174450464	0	-0.167342709372925	0	-0.804518462032175	0	-0.884065140115455	0	-8.41565799618801	0	-3.9129288654204	2.09831554155153	-6.70055779807978
26.8195847699044	0.023581551299465	-0.220143163411352	-2.83845262321541e-05	9.61551715893339e-06	0.155503055530315	0.00205741741053799	9.47038824616667e-06	0.000541674477446225	-0.0110137302064608	0.0939891328919401	-0.00284161277812915	0.141085942758212	-7.61872766898083e-06	0.0013215705624042	2.67090154831114e-06	7.37521536031424e-06	-3.22357291008567e-06	-0.25181260618227	2.9451789593373e-06	1.3237589597727e-06	2.37764449250361e-05	0.0147506566060609	-0.158915497030346	-0.795095069497146	-0.089277699987035	0.1433843935292	-1.93531626392756e-05	-3.22426848686015e-06	5.4894182555035e-06	-2.13208171808333e-06	26.8195847699043	0	-0.208871823082179	0	-1.27229704434839	0	99.1546764098781	0	-3.74966630522403	0	66.5540529815696	0	9.85270047031954	0	-6.01837870949253	0	12.3778422254078	0	-0.243377282012169	0	-0.966094270739785	0	-1.06625857971217	0	-8.31377158210305	0	-3.81159359753588	0	0	26.8195847699043	0	-0.208871823082179	0	-1.27229704434839	0	99.1546764098781	0	-3.74966630522403	0	66.5540529815696	0	9.85270047031954	0	-6.01837870949253	0	12.3778422254078	0	-0.243377282012169	0	-0.966094270739785	0	-1.06625857971217	0	-8.31377158210305	0	-3.81159359753588	3.28986235624463	-6.05958550287685
27.2079315913305	0.843539442149188	-0.145180851709505	7.1485562747594e-07	-2.67777809681398e-05	0.152127641781097	1.99234620961961e-06	-3.55120655450904e-05	0.000527795768442056	-0.0168422481688515	0.0873649297307823	-8.51902452577386e-06	0.142326127561432	-1.60125607611448e-05	5.16499537629987e-05	-3.77743400361711e-05	-5.12182326445904e-06	-6.98805536207608e-05	-0.245216051208414	4.40328097859095e-05	-5.44201235209877e-06	4.80995133891507e-05	0.017106715652964	-0.16115069176825	-0.789833483611475	-0.0926614150547695	0.142161161165551	-4.02449898126788e-05	3.37060769883353e-05	4.14741215266167e-06	-2.13517286109728e-06	27.2079315913305	0	-0.0384190674383088	0	-1.33715126029792	0	99.2510040923126	0	-3.77680068584011	0	66.5649938502246	0	9.9137319895155	0	-6.03344321586335	0	12.3821769451991	0	-0.245243962012083	0	-0.805575069342795	0	-1.1308021524716	0	-8.34079023830736	0	-3.83718756355081	0	0	27.2079315913305	0	-0.0384190674383088	0	-1.33715126029792	0	99.2510040923126	0	-3.77680068584011	0	66.5649938502246	0	9.9137319895155	0	-6.03344321586335	0	12.3821769451991	0	-0.245243962012083	0	-0.805575069342795	0	-1.1308021524716	0	-8.34079023830736	0	-3.83718756355081	4.16933696708652	-5.77171430940845
27.6679879082524	1.72114321139882	0.591152347564067	1.61997639322164e-05	3.41551291510645e-05	0.145940385647115	0.00350170582508896	-2.26691122751563e-05	2.59478746832256e-05	-0.00966856430532524	0.0846980499989589	-1.01949804799597e-05	0.138863343364336	2.39668802217497e-05	1.34237888810127e-05	-3.72168678815278e-05	3.35887076000619e-06	-0.00574538825207631	-0.256753233525672	2.88546889865196e-05	-0.0234808369717435	-4.14066677339935e-05	0.0102417318643757	-0.186720337452087	-0.802017299115943	-0.086163417168683	0.141029341415763	-0.00392167479606111	-3.93071350481213e-05	-9.99489834719931e-06	-1.85613698308017e-05	27.6679879082524	0	0.562660545603769	0	-1.28459158145401	0	100.067006863606	0	-3.68314606851754	0	66.5929335014552	0	11.0591794104812	0	-5.87405559646435	0	12.4264242051719	0	-0.23421107326974	0	-0.37611158486874	0	-1.08006015795705	0	-8.25016163762754	0	-3.78214470967628	0	0	27.6679879082524	0	0.562660545603769	0	-1.28459158145401	0	100.067006863606	0	-3.68314606851754	0	66.5929335014552	0	11.0591794104812	0	-5.87405559646435	0	12.4264242051719	0	-0.23421107326974	0	-0.37611158486874	0	-1.08006015795705	0	-8.25016163762754	0	-3.78214470967628	4.99035419524927	-4.33562508071031
28.2135962518746	1.7932983547174	2.03142397210304	-2.3208819276667e-06	-2.1406108632671e-06	0.142382682847908	0.0330232738634244	-7.26453619713417e-06	0.00014878757730279	-4.70645843180517e-05	0.101571566189318	-1.63175532681773e-05	0.122303551267914	2.00355654153144e-05	1.83609827480145e-06	-2.9266440002495e-05	-6.34020617348998e-06	-3.18917002867485e-05	-0.240081678502643	-0.000252489203713465	-0.00224715680898247	8.97093097244427e-09	-2.52706170260357e-05	-0.169478291627927	-0.792307266913904	-0.078812477810715	0.108785860447531	-9.75426932756079e-06	5.69258946588184e-06	-1.23389435634227e-05	5.42186954399747e-06	28.2135962518746	0	1.57741049865688	0	-0.53436700399541	0	101.955629844036	0	-2.2839255614505	0	67.7240968383025	0	14.5766630200397	0	-3.26297470461868	0	14.5366703485139	0	1.58738736713234	0	0.146217205125544	0	-0.592172169614068	0	-7.34002668685871	0	-3.06486015245672	0	0	28.2135962518746	0	1.57741049865688	0	-0.53436700399541	0	101.955629844036	0	-2.2839255614505	0	67.7240968383025	0	14.5766630200397	0	-3.26297470461868	0	14.5366703485139	0	1.58738736713234	0	0.146217205125544	0	-0.592172169614068	0	-7.34002668685871	0	-3.06486015245672	4.31821965074411	-0.0128975898342339
28.708277349317	1.65033369483192	2.26766045376753	-1.01140684491011e-05	3.5785461411434e-05	0.132124851999421	0.0166112571636628	2.23808853258561e-06	1.06033338726745e-06	2.92897466318881e-05	0.101240936765783	2.04019996669195e-05	0.107624250883484	1.28617421381603e-05	9.14125785178606e-06	-1.95558146572274e-05	5.37382715895466e-06	-3.44038926064335e-06	-0.225890018665981	-8.75815133783146e-05	-2.33027437511397e-05	1.15275238462189e-05	2.77835500348715e-05	-0.161027049802077	-0.780501658465915	-0.0609051328405788	0.0729221889712588	-2.36639902344262e-05	-8.00905828413847e-06	3.84136408367117e-08	2.08321467946555e-05	28.708277349317	0	2.40211163371708	0	0.572865045372079	0	103.331969349248	0	-0.440042082687862	0	70.20526190135	0	16.8761103206471	0	-0.189202738040632	0	18.6642165032852	0	7.15353203081465	0	0.637884349929518	0	-0.204811103631151	0	-6.69305791382294	0	-1.96412748820208	0	0	28.708277349317	0	2.40211163371708	0	0.572865045372079	0	103.331969349248	0	-0.440042082687862	0	70.20526190135	0	16.8761103206471	0	-0.189202738040632	0	18.6642165032852	0	7.15353203081465	0	0.637884349929518	0	-0.204811103631151	0	-6.69305791382294	0	-1.96412748820208	3.06990465727026	3.01685833247559
29.2196725342151	2.39377884707472	1.61936021759579	9.34399705290956e-06	1.95045963162715e-05	0.1226142054599	0.00491421706364874	1.18217574784114e-05	1.15950865457775e-06	2.7165290225603e-05	0.10236774739691	1.83463936013137e-05	0.101768495704643	1.82446826604064e-05	1.28677431837802e-05	-1.34823323857686e-05	7.71836096301441e-06	-3.51251814780209e-05	-0.215286895483894	7.09802878671933e-05	-3.60658449531421e-05	1.92362345889233e-05	1.02815271742533e-05	-0.174888600143921	-0.762937754405923	-0.044153125900087	0.0408472050361871	-1.88132221571457e-05	-1.87009336497818e-05	-5.80268758355259e-06	2.19347661995139e-05	29.2196725342151	0	3.40893668002846	0	1.60244800669804	0	105.339997952216	0	1.56538844861062	0	72.2962430049639	0	20.9327044374233	0	3.76691485965878	0	22.6955094677152	0	11.4348104241464	0	1.0976051717052	0	0.249076793634031	0	-5.79100335312185	0	-1.02961874037274	0	0	29.2196725342151	0	3.40893668002846	0	1.60244800669804	0	105.339997952216	0	1.56538844861062	0	72.2962430049639	0	20.9327044374233	0	3.76691485965878	0	22.6955094677152	0	11.4348104241464	0	1.0976051717052	0	0.249076793634031	0	-5.79100335312185	0	-1.02961874037274	2.7903307203035	6.30791633069858
29.6530158612646	2.81846427574954	0.411777928297967	4.39644575454742e-06	8.23516361671782e-06	0.114346035290466	-6.82535238864232e-06	3.32495870888644e-06	2.10482124946878e-05	0.00145942309701965	0.100431923130774	2.2502253744801e-05	0.0990405208766873	8.30514162028082e-06	7.28920131563855e-06	2.0747119163226e-06	9.98022279737422e-06	-1.30271867282038e-06	-0.203822683201087	-6.96580386616327e-05	0.0210672941032182	0.00108600912189253	4.82775263964215e-06	-0.132583537737887	-0.735062821835832	-0.0510807815861886	-0.00164790346664231	-2.49346666920574e-05	5.46349184353911e-06	2.0127385801395e-05	1.25663445549505e-05	29.6530158612646	0	4.56797141299698	0	2.05967764695026	0	108.447290096822	0	2.76933593585735	0	72.8325518670544	0	29.2820511398005	0	6.94491964763415	0	24.089029799859	0	12.1117688830156	0	1.29096276579277	0	0.603273467792382	0	-4.85230524860787	0	-0.808958404451218	0	0	29.6530158612646	0	4.56797141299698	0	2.05967764695026	0	108.447290096822	0	2.76933593585735	0	72.8325518670544	0	29.2820511398005	0	6.94491964763415	0	24.089029799859	0	12.1117688830156	0	1.29096276579277	0	0.603273467792382	0	-4.85230524860787	0	-0.808958404451218	2.76451344343687	8.9836218310629
30.1794491743465	2.21841070351463	-0.725361164901812	-9.87483221585962e-07	-9.85180721760639e-06	0.105550096696552	-1.02485193866783e-05	0.000279074850894028	1.24849517123108e-05	-0.00659377081027277	0.108207799572916	5.06211777022817e-06	0.0994202428966482	2.07482817651705e-05	1.95545512161833e-05	5.60899911762293e-05	1.1693431867743e-05	-8.81398995014908e-07	-0.193237080353604	0.00011080200641488	-3.66543006431015e-05	1.04988766037468e-06	2.02954420380646e-05	-0.132529940476074	-0.76725996969575	-0.0386933798036461	-2.27466799437514e-06	-2.00844357518868e-05	1.92217656586503e-05	4.44993197893299e-06	-6.77706876054341e-06	30.1794491743464	0	5.93375948890087	0	1.91946436233969	0	112.008479449882	0	2.43624620108626	0	72.9295364137003	0	38.6119307012449	0	6.15449962656766	0	24.3252928156117	0	12.0620343023876	0	1.56004383606923	0	0.471187149031678	0	-5.16623399417375	0	-0.906286507593174	0	0	30.1794491743464	0	5.93375948890087	0	1.91946436233969	0	112.008479449882	0	2.43624620108626	0	72.9295364137003	0	38.6119307012449	0	6.15449962656766	0	24.3252928156117	0	12.0620343023876	0	1.56004383606923	0	0.471187149031678	0	-5.16623399417375	0	-0.906286507593174	2.313393246666	8.55500397768892
30.6218486634629	1.38807275962209	-0.941204224833676	-2.96106725391823e-05	-3.75533280563863e-05	0.104095321621566	-2.5302624030589e-05	0.00844365308625294	-1.44199340614631e-05	-0.0145502600846351	0.129941947378419	-1.65361964764983e-05	0.0990840386755711	-9.91752925303029e-06	2.70486379449473e-05	0.000127507012785376	1.72686818430073e-05	-0.00269044789106463	-0.205792022073093	0.000176864746982387	-0.00309865522299735	0.00489788129720171	-2.12298065804825e-05	-0.182004466146472	-0.648412037533677	-0.0666497337950585	-2.76773454857037e-05	-0.00386365323823014	-4.39166314110614e-07	0.000480438640989959	0.000146244281242816	30.6218486634629	0	6.73468588687491	0	1.54906964585034	0	113.483843704173	0	1.77139877765856	0	73.2409518921204	0	41.3745617123192	0	4.93998244431759	0	24.8795195350196	0	11.7991246536427	0	1.97758576139214	0	0.143057578461855	0	-5.75645304003863	0	-1.25720518123474	0	0	30.6218486634629	0	6.73468588687491	0	1.54906964585034	0	113.483843704173	0	1.77139877765856	0	73.2409518921204	0	41.3745617123192	0	4.93998244431759	0	24.8795195350196	0	11.7991246536427	0	1.97758576139214	0	0.143057578461855	0	-5.75645304003863	0	-1.25720518123474	1.85708248546319	8.29687539412991
32.5361034265227	-1.2661807494498	-0.66394518458665	-0.00323381387662942	3.48822376360601e-05	0.123463686449034	-0.0134566361654819	3.19048845604563e-06	-0.0708756472273509	0.00257431810186855	0.119251105970111	-6.95032166719778e-06	0.160311173324583	1.39911042649298e-05	0.00119492558342154	-9.722344416762e-06	-8.12690862736489e-06	-0.0284989553364779	-0.224740789103912	8.31380504134559e-05	1.74474495169464e-05	-2.88108296468182e-06	-0.089442529913255	-0.130625062107991	-0.691624187794808	-0.167456883781432	0.118652177207269	-0.0102448799734939	-3.1607589052868e-06	8.11269530750149e-06	2.19059720134052e-05	32.5361034265227	0	5.89104267729041	0	-1.60331677406296	0	115.270950696237	0	3.40758990905323	0	78.8231950727202	0	40.2170174436704	0	2.22078956774983	0	21.5929519835405	0	1.37782295175316	0	1.31380482747484	0	-1.57597197360435	0	-5.0227639619515	0	0.0560097375044944	0	0	32.5361034265227	0	5.89104267729041	0	-1.60331677406296	0	115.270950696237	0	3.40758990905323	0	78.8231950727202	0	40.2170174436704	0	2.22078956774983	0	21.5929519835405	0	1.37782295175316	0	1.31380482747484	0	-1.57597197360435	0	-5.0227639619515	0	0.0560097375044944	2.36566526661827	8.18765763730391
32.9290989437519	-1.72425862078283	0.499780854578485	5.79341338191897e-06	-4.93020755925924e-05	0.118700466237523	-0.01330184098535	-1.99917495263821e-05	-0.0675506904152388	-0.000429890977195266	0.117968076650286	-4.93860203976626e-06	0.151643082225174	-6.04509678233057e-06	1.18608374938705e-05	-2.1609279109943e-05	-1.4382890489523e-05	7.51086765724459e-06	-0.243777117588577	0.000245669158696742	0.028832152066011	-0.000415843346044731	-0.0942588729972027	-0.164599063995327	-0.640169884718915	-0.171738517200132	0.129406219825241	-0.0200437388877377	1.59498092241561e-06	-6.17888425849131e-05	-1.09216501552941e-05	32.9290989437519	0	5.31850567280855	0	-1.63534243174249	0	116.112124545756	0	3.43640392031953	0	78.8715832697543	0	38.9706250484372	0	2.20477596486067	0	21.5246633965549	0	1.36644877668698	0	0.926866486749714	0	-1.6061356482752	0	-4.99602654183228	0	0.0857935359659677	0	0	32.9290989437519	0	5.31850567280855	0	-1.63534243174249	0	116.112124545756	0	3.43640392031953	0	78.8715832697543	0	38.9706250484372	0	2.20477596486067	0	21.5246633965549	0	1.36644877668698	0	0.926866486749714	0	-1.6061356482752	0	-4.99602654183228	0	0.0857935359659677	1.94133379494598	8.78878988008366
33.3443375889228	-2.47557319154375	1.36385976447788	-2.16121074798518e-05	7.59300865769431e-06	0.115353705284311	-0.00170995507506948	2.2100283308329e-05	-0.0652043554876052	-0.00413365023315729	0.12283814955748	1.40486735088451e-05	0.149782849901614	-1.99780293387433e-05	1.981598924073e-06	1.36838388428304e-05	-6.12595201769724e-06	-0.000412125201192036	-0.225893519544136	1.18567511767597e-05	-0.00680535341747667	0.0178295425147076	-0.107890172194436	-0.0833220446428245	-0.823075937318163	-0.145101764814513	0.140472954555605	-0.00871864871977471	5.77240886436505e-05	0.0100445645920237	0.00271917221536664	33.3443375889227	0	4.4425652438518	0	-1.23541091236235	0	117.980788818308	0	2.56945469313434	0	79.282803382861	0	34.9408079366744	0	4.10253381829284	0	20.6127957365625	0	1.81197911741869	0	0.579346310246372	0	-1.27575162477337	0	-5.70621161424335	0	-0.237272702853997	0	0	33.3443375889227	0	4.4425652438518	0	-1.23541091236235	0	117.980788818308	0	2.56945469313434	0	79.282803382861	0	34.9408079366744	0	4.10253381829284	0	20.6127957365625	0	1.81197911741869	0	0.579346310246372	0	-1.27575162477337	0	-5.70621161424335	0	-0.237272702853997	0.78348560864536	10.277312089342
33.7523119955823	-2.74462020639396	1.50497412704777	-1.77649293800259e-06	-1.94457761703568e-05	0.108871004039044	-0.009744085608844	1.379852151832e-05	-0.070924406324168	0.000738836124986611	0.0996965163613683	9.31822672847775e-06	0.150397112297893	-9.23026542204597e-06	3.81115633471259e-05	-4.1546777536291e-06	-9.44653374081304e-06	-9.04667342399038e-06	-0.231026236198387	0.000215599944623296	-0.0348034243420126	0.039360948124694	-0.115652381852247	-0.0773404462181832	-0.85194300687141	-0.110698674586092	0.143176894631346	-0.00964713202162041	4.56123740292154e-05	0.0170909518672172	0.000722371559901119	33.7523119955822	0	3.36013914611296	0	-0.628750303312997	0	120.855220314634	0	0.958530484266314	0	80.185706907649	0	27.3009431644702	0	8.38389528381994	0	18.2132915270004	0	3.15692343252026	0	0.388532683260982	0	-0.869603911589893	0	-6.78393749774727	0	-0.519848025889679	0	0	33.7523119955822	0	3.36013914611296	0	-0.628750303312997	0	120.855220314634	0	0.958530484266314	0	80.185706907649	0	27.3009431644702	0	8.38389528381994	0	18.2132915270004	0	3.15692343252026	0	0.388532683260982	0	-0.869603911589893	0	-6.78393749774727	0	-0.519848025889679	-0.0988973583686689	13.0187152955373
34.1533983382835	-2.64316659263378	1.52205564812699	1.83706666794529e-06	3.23628124806735e-06	0.105447185279092	-0.00417145126975284	2.68649404273025e-06	-0.0700602717649022	-1.86094343303053e-06	0.0977300569776289	-8.45699516280749e-06	0.156626327093871	-1.16275779447716e-05	2.63452482827775e-06	6.17600571653171e-07	3.00222005496234e-06	1.21477448855071e-06	-0.24001572820551	-9.14261269535656e-06	-0.0430417384245368	0.0488077282707422	-0.121223638465755	-0.0849942666050056	-0.832026591398323	-0.0978841903761947	0.133744558257044	-0.0125676962899992	8.20858119853489e-06	0.0167591985891042	1.22243948613191e-06	34.1533983382834	0	2.27258617774049	0	-0.0331020183008194	0	123.804537888948	0	-0.656515220441396	0	81.0703691943875	0	19.3016647854527	0	12.7635393508863	0	15.8147096417502	0	4.47094035759265	0	0.221388429224178	0	-0.470025989984231	0	-7.86739547490417	0	-0.768130340966116	0	0	34.1533983382834	0	2.27258617774049	0	-0.0331020183008194	0	123.804537888948	0	-0.656515220441396	0	81.0703691943875	0	19.3016647854527	0	12.7635393508863	0	15.8147096417502	0	4.47094035759265	0	0.221388429224178	0	-0.470025989984231	0	-7.86739547490417	0	-0.768130340966116	-0.599159833756609	15.740140929364
34.5316138490728	-2.34744096530259	1.83997268511794	-3.84275474941505e-05	-3.76939799003864e-06	0.101302724295421	-0.00150118475259886	2.22107015091524e-05	-0.0704265202517903	-1.86982398815902e-05	0.093649297973381	2.24824897835549e-06	0.157781989278317	-2.59104401007702e-05	3.78744852773779e-05	-1.16084428841402e-06	1.54440550622447e-05	-1.78643726944834e-06	-0.245952255582055	0.000143663366673328	-0.0395627159615419	0.0562031070063021	-0.128642162846023	-0.0912724658673026	-0.809049887263327	-0.0826199900641652	0.121811041975215	-0.0134283017011395	1.06956333713009e-05	0.0143138789813164	8.19806369596602e-06	34.5316138490728	0	1.32020152690432	0	0.599619505478752	0	126.205440655422	0	-2.24672401547084	0	82.1323211107169	0	13.2424142684661	0	16.7647554233948	0	13.1508546812285	0	6.25911671003823	0	0.00135640602829077	0	-0.0955009010230919	0	-8.8108219215685	0	-1.13867487856482	0	0	34.5316138490728	0	1.32020152690432	0	0.599619505478752	0	126.205440655422	0	-2.24672401547084	0	82.1323211107169	0	13.2424142684661	0	16.7647554233948	0	13.1508546812285	0	6.25911671003823	0	0.00135640602829077	0	-0.0955009010230919	0	-8.8108219215685	0	-1.13867487856482	-0.943224276111605	18.4814401758622
35.4793125184807	-0.160413532515039	0.678796142158758	0.000115535242838399	-0.00016311726527397	0.117762471901018	-0.0015330013270913	0.000169321814759866	-0.0114717898076439	0.00260462198277855	0.0871977677472825	-0.00501076611059185	0.201931388795427	-0.000193051219065831	0.00903283153083781	9.36982601603502e-05	-4.65451889376551e-05	0.0163516298817539	-0.28604208347401	0.256375447744484	-0.0119469183664132	0.0481115494492366	-0.024070167730699	-0.0239802970388167	-0.815359534368844	-0.130228866116229	0.160889287491704	-0.0487815194469061	0.0160670777318117	4.01286238098139e-06	0.000208719610743166	35.4793125184806	0	0.0486201897497149	0	2.10136466540142	0	128.344384330703	0	-4.48890853051293	0	84.6470407841384	0	9.2595826284039	0	20.6929964390732	0	9.11805315155851	0	10.6256001347559	0	-0.725726567075179	0	0.786452101361894	0	-10.0201511140594	0	-2.36657278618851	0	0	35.4793125184806	0	0.0486201897497149	0	2.10136466540142	0	128.344384330703	0	-4.48890853051293	0	84.6470407841384	0	9.2595826284039	0	20.6929964390732	0	9.11805315155851	0	10.6256001347559	0	-0.725726567075179	0	0.786452101361894	0	-10.0201511140594	0	-2.36657278618851	-0.256263240646843	18.4892883348966
38.1383969833501	2.76409046336441	-1.1551016739676	-8.10028278404831e-05	-5.97112608578317e-05	0.125534179270844	-0.000156443359122643	0.000138067239312026	-1.06643585236202e-05	-0.0140421137708182	0.0409285892455841	-3.34684830171071e-05	0.217895451694724	-0.000115228536478645	6.44549826475663e-05	0.00011204679085219	3.03169523772026e-05	1.27132089913848e-05	-0.298966618845817	0.213179707433215	-0.000452890215388918	0.0133222820201312	-0.000445004616847307	0.000643019289413265	-0.746410349862538	-0.0591637122453049	0.15906473527323	-0.0468618246542409	0.000218905565305454	4.94088839178538e-05	1.91697930837301e-05	38.13839698335	0	3.39126328261847	0	-1.31113324301619	0	134.834676649889	0	-9.54774102576674	0	90.2448608909791	0	23.5823776639935	0	11.0949350329488	0	17.0651300675146	0	1.38477193576769	0	0.809426495590565	0	-1.30077722225032	0	-13.2175439783966	0	-4.79759631120669	0	0	38.13839698335	0	3.39126328261847	0	-1.31113324301619	0	134.834676649889	0	-9.54774102576674	0	90.2448608909791	0	23.5823776639935	0	11.0949350329488	0	17.0651300675146	0	1.38477193576769	0	0.809426495590565	0	-1.30077722225032	0	-13.2175439783966	0	-4.79759631120669	6.07934278502844	13.8417265022607
40.6285353308619	-0.147120246283108	1.26229104630572	0.000135135746878252	-8.63429560915406e-05	0.11977437866924	4.18653199962281e-05	-8.97721511377554e-05	0.00671542810471502	4.7910360396671e-05	0.0637827648826377	-7.3351797294517e-05	0.240552410022837	3.02988294944037e-06	0.00341431500871915	-2.89276779700682e-05	-0.000142426551683655	0.000148698377376865	-0.285991555672351	0.105712907920441	-0.0172129745822183	-9.39351244680556e-05	-4.98484637431081e-06	-0.0659823639193798	-0.876926513881548	-0.0963045361453902	0.234530618749575	-0.00797885865534917	0.00173399878615871	-6.58814125366715e-05	-0.000184075354831465	40.6285353308619	0	6.94944332253745	0	1.42081326664514	0	142.421889770846	0	-7.89902569854588	0	95.8960495986112	0	41.9363210461825	0	11.8552327006292	0	21.8433098554599	0	11.137592848996	0	2.17469610094568	0	0.0878457249708964	0	-12.444570448463	0	-3.0914663112435	0	0	40.6285353308619	0	6.94944332253745	0	1.42081326664514	0	142.421889770846	0	-7.89902569854588	0	95.8960495986112	0	41.9363210461825	0	11.8552327006292	0	21.8433098554599	0	11.137592848996	0	2.17469610094568	0	0.0878457249708964	0	-12.444570448463	0	-3.0914663112435	0.433477971618988	17.8639262708593
42.980051122291	-2.42440974303035	-2.11603431996302	5.50758877593005e-07	-1.87542632642849e-05	0.117290852198564	0.00498088809993508	0.0011769292316051	0.0209004350621739	-0.00510516544994274	0.0272713334408416	-0.00659989145693413	0.19330171585818	-1.64991901544268e-05	3.61327941201648e-05	4.05116217071958e-05	3.69331601031606e-06	0.0229511743144115	-0.322818487795657	5.55098347385963e-05	0.0639888004078045	-0.0140021652633893	0.0135402433929053	-0.10788835416709	-0.86557811204149	-0.0813560702847961	0.179473516500867	-0.0172923397292375	5.32736645127282e-05	-2.06311301210037e-05	-4.16584011474395e-06	42.9800511222909	0	2.55359558547903	0	0.00259077688139221	0	152.376510325838	0	-2.91329989018765	0	100.103000936861	0	17.5601099863954	0	-2.17887984580842	0	11.7129737377983	0	4.71685592828659	0	0.700505366985646	0	-0.460581944767917	0	-9.97756045771267	0	-2.51081905645585	0	0	42.9800511222909	0	2.55359558547903	0	0.00259077688139221	0	152.376510325838	0	-2.91329989018765	0	100.103000936861	0	17.5601099863954	0	-2.17887984580842	0	11.7129737377983	0	4.71685592828659	0	0.700505366985646	0	-0.460581944767917	0	-9.97756045771267	0	-2.51081905645585	-0.435310352787581	-2.51851265693192
43.3940742360674	-1.88818287999749	-1.67117114814911	2.00046658153468e-05	8.91480831079168e-06	0.118926340039887	-3.17492924712764e-05	-7.72118271570115e-07	0.0194931792333868	0.0041130852292676	0.041842897847629	0.00125974377680388	0.204095836767035	2.27452464678025e-05	2.3811359044373e-05	-7.53114856797301e-06	-3.10484238746613e-05	0.0246240368737857	-0.320217133050592	9.73077343790326e-05	0.0583819386787689	-0.00344370887351631	0.0228891831620176	-0.10890610704304	-0.831856711074679	-0.0787219345569587	0.174299126761572	-0.0107872544976029	-1.44298379839838e-06	-1.21337511570429e-05	-1.20422722549587e-05	43.3940742360673	0	1.6666679284881	0	-0.801071582241869	0	154.286647706312	0	-1.18343903880253	0	101.669987109152	0	13.4245332365382	0	-5.92187319670247	0	8.32442871588837	0	1.64841617870464	0	0.356491854954887	0	-0.84326653826735	0	-9.16060683859008	0	-1.84743867575357	0	0	43.3940742360673	0	1.6666679284881	0	-0.801071582241869	0	154.286647706312	0	-1.18343903880253	0	101.669987109152	0	13.4245332365382	0	-5.92187319670247	0	8.32442871588837	0	1.64841617870464	0	0.356491854954887	0	-0.84326653826735	0	-9.16060683859008	0	-1.84743867575357	0.897410966809168	-5.89400789115735
43.8367412646987	-1.51203669079754	-0.683625833181022	5.73333710462058e-06	0.000407116348974479	0.126546338450329	-1.9606442714035e-05	-2.56998643319044e-05	0.00427188130533483	0.0131538150799458	0.0507471488054842	-1.76958937533789e-05	0.203566169309614	2.54331460622443e-05	0.00368887852512635	-1.8515002650192e-05	-1.74022534872559e-05	0.0231327836673708	-0.318159168318832	8.08321152276996e-07	0.0476660213973797	-2.4639386504558e-06	0.0259333323445513	-0.129766076022548	-0.790959553771825	-0.0811264151281799	0.167835326836664	-0.00264386526898196	4.16711954300039e-06	-3.31692205611333e-05	-3.12960636845189e-05	43.8367412646987	0	0.917146846394022	0	-1.33327806680092	0	155.560687778695	0	-0.26880775669641	0	102.346836744031	0	11.2505115215344	0	-7.49936668106751	0	7.14609724592166	0	0.746811513915286	0	-0.080409370467235	0	-1.23923658586268	0	-8.48533182832334	0	-1.32381947180488	0	0	43.8367412646987	0	0.917146846394022	0	-1.33327806680092	0	155.560687778695	0	-0.26880775669641	0	102.346836744031	0	11.2505115215344	0	-7.49936668106751	0	7.14609724592166	0	0.746811513915286	0	-0.080409370467235	0	-1.23923658586268	0	-8.48533182832334	0	-1.32381947180488	1.80366678587325	-6.69573926724057
44.25485981048	-1.03847324658826	0.165710054129978	2.12271367246365e-05	3.07976944108545e-07	0.126851531963596	4.55377498521915e-07	1.56374388955722e-05	0.00950386995732355	0.00949637257602359	0.031890004229813	-4.22899666337603e-06	0.196854648483481	-1.60014737465951e-07	0.00144871013066249	3.73507734846378e-06	-1.29360931353802e-05	0.0319607487317464	-0.327323289646092	0.000212787725389861	0.0508378502479397	-6.6302847701743e-06	0.0313577176569163	-0.163343645660509	-0.731988415015281	-0.084646881529875	0.161940186399792	-0.00385370476147888	4.8144307225092e-05	-1.08451869695251e-05	-1.81506877886417e-06	44.25485981048	0	0.375852169492034	0	-1.42827726763088	0	156.269293779835	0	-0.131790082850416	0	102.393896377967	0	10.3130175534557	0	-7.69657954587661	0	7.07863028936183	0	0.723555098863847	0	-0.478924486229996	0	-1.33041919997226	0	-8.35388086948461	0	-1.22941276956067	0	0	44.25485981048	0	0.375852169492034	0	-1.42827726763088	0	156.269293779835	0	-0.131790082850416	0	102.393896377967	0	10.3130175534557	0	-7.69657954587661	0	7.07863028936183	0	0.723555098863847	0	-0.478924486229996	0	-1.33041919997226	0	-8.35388086948461	0	-1.22941276956067	2.37645045679328	-6.49655389902168
46.6731714596022	2.59814032854648	0.969474823365388	0.000177909795852954	0.000140605163648385	0.152996431704558	0.0025124635209011	0.000128515265893045	0.000921423893003125	0.0328970105020066	7.50436759439722e-05	-0.000148851534201895	0.194342126487228	3.23057398458901e-05	0.00707369195988549	-1.96021840328121e-05	2.44370571566614e-05	0.0868484132962761	-0.317281592443371	0.0310471226310159	0.00380196300655329	-0.00412815025702046	0.0478357181743238	-0.208151143633417	-0.5808011512984	-0.143134198624668	0.0683487770661983	-5.74541375503576e-05	0.000103726884060903	-1.57264667798215e-05	0.000128185656553321	46.6731714596022	0	2.51713634582328	0	2.01009319342536	0	161.427051486337	0	3.95216326872035	0	108.093495964771	0	20.8596237014052	0	0.422387303455646	0	14.519214544576	0	10.8738159980963	0	0.326979782761559	0	0.688612952393815	0	-6.18093575576989	0	0.682920440689366	0	0	46.6731714596022	0	2.51713634582328	0	2.01009319342536	0	161.427051486337	0	3.95216326872035	0	108.093495964771	0	20.8596237014052	0	0.422387303455646	0	14.519214544576	0	10.8738159980963	0	0.326979782761559	0	0.688612952393815	0	-6.18093575576989	0	0.682920440689366	2.58613208649944	1.15214573645243
47.3214660126517	2.30558096541936	-0.616470107622161	1.26770563559315e-05	-1.57966470644722e-05	0.151041076842178	-0.0145801315639106	1.11662380272049e-05	1.10633929627684e-06	-0.00814396165308346	0.0198266576439217	4.61322773609121e-05	0.202299847913283	6.93710766682453e-06	2.48324854524481e-05	-4.6184522489966e-06	-1.27299324194103e-05	0.095752209916452	-0.283230187638793	0.000186175567695515	0.0274153463221735	-4.43319782378376e-05	0.0549699325287695	-0.127259594750539	-0.724693017846867	-0.140051884022943	0.0734989168529154	-3.3398300871149e-05	3.02033887117482e-05	-3.12234844183235e-05	-5.63559242173971e-06	47.3214660126516	0	4.11955576234917	0	2.11910956731828	0	165.393265579772	0	4.24943302322472	0	108.255435341577	0	30.689885974091	0	1.22645182185925	0	14.9279846549682	0	10.9505472593657	0	0.727783027061543	0	0.785291389910353	0	-5.91618669091789	0	0.728683003900898	0	0	47.3214660126516	0	4.11955576234917	0	2.11910956731828	0	165.393265579772	0	4.24943302322472	0	108.255435341577	0	30.689885974091	0	1.22645182185925	0	14.9279846549682	0	10.9505472593657	0	0.727783027061543	0	0.785291389910353	0	-5.91618669091789	0	0.728683003900898	2.19696606781219	1.85618549694276
47.75875372328	2.09111521326011	-1.24716520747868	3.75122316429193e-06	-2.3837728209381e-05	0.154072353700831	-0.0134630570912285	0.00292082494672902	-4.49655470098291e-06	-0.0189330094684936	0.0545060740323222	-0.00114735063227912	0.203612900340872	-8.22094230913385e-06	8.73094937416474e-06	5.82260802377867e-06	-7.39148811748884e-06	0.0961571485633274	-0.268603182016048	0.000245674438438891	0.00408688778503383	-9.87796765628157e-06	0.0542342908726804	-0.126456891243112	-0.763967756962112	-0.114044494312136	0.0893391744451981	-2.36167204414858e-06	1.69521577244719e-05	-3.11932428416563e-06	3.3732987799034e-06	47.75875372328	0	5.08365080677013	0	1.69398343968405	0	167.520404953867	0	3.31687115549929	0	108.683134468949	0	35.386594550039	0	-0.820714035671232	0	15.8618817303261	0	10.507460668907	0	1.07947204677331	0	0.429888720477356	0	-6.69706659102425	0	0.383981853342998	0	0	47.75875372328	0	5.08365080677013	0	1.69398343968405	0	167.520404953867	0	3.31687115549929	0	108.683134468949	0	35.386594550039	0	-0.820714035671232	0	15.8618817303261	0	10.507460668907	0	1.07947204677331	0	0.429888720477356	0	-6.69706659102425	0	0.383981853342998	2.41591366902839	0.570548730426935
48.2155889639454	1.69055547229326	-1.66104994451481	-7.65305337684032e-06	-1.83652438858699e-05	0.153900739253331	-0.00505673720103376	8.4031946574306e-06	2.18561453035511e-06	-0.00821135205499369	0.0694279488453794	-0.00988135512726741	0.20471032432041	7.94407787182856e-06	2.03710438130175e-05	-4.82742773901918e-06	1.81796129683834e-05	0.0947416721340996	-0.261349206716651	0.000218342715799912	6.06761631341359e-07	-9.23975338589952e-06	0.0464086012192829	-0.145633725785017	-0.725837304358975	-0.112449988140918	0.0975605475561834	-4.10877832988609e-05	5.22865850315547e-05	6.33475075391036e-06	5.62149455656739e-06	48.2155889639453	0	5.95512437519252	0	1.03040462742509	0	169.189071846359	0	2.05727676424803	0	109.653366123235	0	38.5933862126759	0	-3.22071694606559	0	17.6944567039646	0	9.07969115558747	0	1.50770127087806	0	-0.0206121714566846	0	-7.5557474779051	0	-0.240065747052043	0	0	48.2155889639453	0	5.95512437519252	0	1.03040462742509	0	169.189071846359	0	2.05727676424803	0	109.653366123235	0	38.5933862126759	0	-3.22071694606559	0	17.6944567039646	0	9.07969115558747	0	1.50770127087806	0	-0.0206121714566846	0	-7.5557474779051	0	-0.240065747052043	2.68448151782965	-0.699648926030094
50.3508393142218	-1.76757434056399	0.946526772379063	9.33447255010268e-05	-0.00116475417115215	0.160563111919432	0.00624684646799433	-0.00015949489435259	8.0635663717069e-05	-0.020695829055852	0.0517159382705401	-0.00140819097148285	0.211118193736885	-0.000176895875037345	0.00370806966924958	-0.000264781979443595	1.2198704048364e-05	0.0294429168832263	-0.242213003014757	0.0959973132392832	0.0463992074576336	-0.0214318980604625	-0.000485174080197607	-0.166901539761608	-0.739841552228114	-0.140405110206667	0.170298281562007	-0.00655422458334632	9.81299549266505e-05	-0.0131507155582253	-0.00547698142201247	50.3508393142217	0	6.29280703181302	0	-1.3436890232355	0	171.648667077504	0	-0.364641101349164	0	114.201438492459	0	38.9648192641296	0	-5.42955272011194	0	21.6043940350827	0	1.21976403856593	0	1.78656763788472	0	-1.29501395331967	0	-8.85633472623181	0	-2.03931647107768	0	0	50.3508393142217	0	6.29280703181302	0	-1.3436890232355	0	171.648667077504	0	-0.364641101349164	0	114.201438492459	0	38.9648192641296	0	-5.42955272011194	0	21.6043940350827	0	1.21976403856593	0	1.78656763788472	0	-1.29501395331967	0	-8.85633472623181	0	-2.03931647107768	1.59490815619692	2.42533173201191
51.2672269411065	-2.39945355047181	1.81113906869805	-5.31607871941364e-05	-4.27510660724653e-05	0.145743345595681	-7.16521099581331e-05	0.000127010426123872	-0.0082947139593289	-1.85151058895515e-05	0.0506398360075555	-1.11656930664719e-05	0.190343063990771	-3.77321545903497e-05	1.4500365460338e-07	2.30281696352716e-05	3.94383105061115e-05	-4.87818517955181e-05	-0.221249996030054	0.000157613732969179	-0.0272517212371419	0.0338917075916554	-0.0717793857548007	-0.100601480759456	-0.872580290272731	-0.0799376273285471	0.176778522664326	-3.53291725786713e-05	8.92544203185434e-06	0.00400647978315723	2.65316480197171e-05	51.2672269411065	0	4.30054792835498	0	0.0744110247112072	0	176.008596768031	0	-3.49069508825686	0	116.461269609241	0	29.3647631979066	0	1.49925897055859	0	16.5666371059429	0	4.90582362083135	0	1.04397410333931	0	-0.411057358267987	0	-10.7831749503574	0	-3.16650527589945	0	0	51.2672269411065	0	4.30054792835498	0	0.0744110247112072	0	176.008596768031	0	-3.49069508825686	0	116.461269609241	0	29.3647631979066	0	1.49925897055859	0	16.5666371059429	0	4.90582362083135	0	1.04397410333931	0	-0.411057358267987	0	-10.7831749503574	0	-3.16650527589945	-0.471179621040128	6.82424253245875
51.8062046998859	-2.3686011965739	1.7282013702687	-1.2188936811384e-05	-1.08857985430343e-05	0.14101392816016	-6.81937968898163e-06	8.1969063266978e-06	-0.0108421578543475	-0.00267918717171786	0.0525840170726699	-1.90437343845167e-05	0.194375826939115	-9.19209477786332e-06	1.94625493857677e-05	5.16174029436052e-06	-2.85735938298466e-06	-1.04556970330076e-05	-0.222043004324778	2.95018353052155e-05	-0.0323003464987056	0.0395166056056805	-0.100458365395656	-0.100691151840565	-0.822027561399743	-0.0439047958412072	0.177451714337577	-3.12079330082555e-05	1.87784409763281e-05	3.51212237148365e-06	6.34354798218893e-06	51.8062046998859	0	2.9991917788477	0	1.03468385472402	0	179.150846079657	0	-5.80939915847092	0	118.172432947	0	21.7771685742987	0	7.09831613510985	0	12.434573479238	0	7.95554895294975	0	0.685757514076443	0	0.115842001022487	0	-12.0553419202602	0	-3.80462386244835	0	0	51.8062046998859	0	2.9991917788477	0	1.03468385472402	0	179.150846079657	0	-5.80939915847092	0	118.172432947	0	21.7771685742987	0	7.09831613510985	0	12.434573479238	0	7.95554895294975	0	0.685757514076443	0	0.115842001022487	0	-12.0553419202602	0	-3.80462386244835	-1.41130096146062	10.0885576030286
52.2073911416334	-2.12712766103549	1.40396842747174	-1.37372878537346e-05	-1.84906391376807e-05	0.137011749568632	5.62862743134835e-07	-6.80927229616053e-06	-0.00581502364145242	-0.0177352038692394	0.0570128614224889	-3.28888914020207e-06	0.19823306763324	4.31361399398168e-06	2.28267691294829e-06	-9.52209599778966e-06	-2.09171019006297e-06	-3.80992714256382e-06	-0.218402212388099	0.000102233127428363	-0.0142718366708759	0.029050360642153	-0.107573785367206	-0.0977871418387659	-0.736521356063215	-0.016992068652802	0.175883418513554	-2.67142310671496e-07	1.15453773468658e-05	-1.1637184541224e-05	-2.89637422426786e-06	52.2073911416333	0	2.09327097319619	0	1.67650985650878	0	181.198520829038	0	-7.261359236915	0	119.202765515172	0	17.144247171793	0	10.386146470649	0	10.0995818212787	0	9.61503613955019	0	0.376436962263155	0	0.515098761739656	0	-12.956871410944	0	-4.29782090309306	0	0	52.2073911416333	0	2.09327097319619	0	1.67650985650878	0	181.198520829038	0	-7.261359236915	0	119.202765515172	0	17.144247171793	0	10.386146470649	0	10.0995818212787	0	9.61503613955019	0	0.376436962263155	0	0.515098761739656	0	-12.956871410944	0	-4.29782090309306	-1.81944470754878	11.5122781677254
52.8173191823169	-1.72462860162729	0.151704326243962	-7.99250841922324e-06	-3.19339513475123e-06	0.129101723688118	-2.10416656366757e-05	2.5801879160897e-05	-0.00301175342949733	-0.0372964559197007	0.0388401595328869	4.16174641767637e-06	0.188701251571187	-1.09548336286075e-06	2.6885870109036e-05	-4.11846322777837e-06	2.18879665493715e-05	1.82406688448978e-05	-0.238296372810506	0.000156185785277662	0.0320424621649191	0.0105210688188002	-0.131367493750375	-0.135531217574174	-0.762322827979932	0.0123347340524345	0.151875274671396	-0.00971619411103552	1.39302558477364e-05	9.13220934725127e-06	1.40035946120348e-05	52.8173191823168	0	0.92212613832317	0	2.1879343557391	0	183.455375219743	0	-8.26898574530417	0	119.713548318319	0	12.7796140130096	0	12.3768626270986	0	9.07685776456831	0	10.1748738006372	0	-0.192858524673494	0	0.939443263319546	0	-13.7884752050926	0	-4.76646407671017	0	0	52.8173191823168	0	0.92212613832317	0	2.1879343557391	0	183.455375219743	0	-8.26898574530417	0	119.713548318319	0	12.7796140130096	0	12.3768626270986	0	9.07685776456831	0	10.1748738006372	0	-0.192858524673494	0	0.939443263319546	0	-13.7884752050926	0	-4.76646407671017	-1.93600826392564	10.5692726522711
53.213650549522	-1.33683436944864	-0.82566302388364	-0.000684976086253123	1.16272826257113e-05	0.130526785865569	-0.00178773010340264	-0.00055749103342961	-0.00470328210770981	-0.0119000339684076	0.0449589350875706	1.46515988513939e-05	0.198268062263824	1.04888840238282e-05	0.00123197743619321	-0.000526887605019893	-2.69194776138628e-05	-2.90801171824991e-06	-0.257742659311561	4.09677287240347e-05	0.0425729594370846	0.0239438864741245	-0.156525217134526	-0.170657553943504	-0.859690401652484	-1.38678247413264e-05	0.160711711768401	-0.0196018031856506	-2.13465115430506e-06	2.03935761982599e-05	-4.82530232641993e-08	53.2136505495219	0	0.305444412267903	0	2.0506538621202	0	184.41980401407	0	-8.06779036693053	0	119.793056727465	0	11.2639282639619	0	12.0811884777504	0	8.96196817444649	0	10.1255617484293	0	-0.58670803935808	0	0.81019480523389	0	-13.598723436231	0	-4.63034348359794	0	0	53.2136505495219	0	0.305444412267903	0	2.0506538621202	0	184.41980401407	0	-8.06779036693053	0	119.793056727465	0	11.2639282639619	0	12.0811884777504	0	8.96196817444649	0	10.1255617484293	0	-0.58670803935808	0	0.81019480523389	0	-13.598723436231	0	-4.63034348359794	-1.41070833210695	8.8116737240507
53.6376294447145	-0.517265830227315	-1.63966588706246	-0.00628710542726851	3.06335185369651e-06	0.150109988379595	-6.24238089252507e-06	-0.0148389807421381	-0.0273160103752429	9.52459147354961e-06	0.0607889727410404	0.0157510705626893	0.233526416811404	2.21716391761368e-06	0.0120574313421058	-0.00846246296531003	-0.00772477976104541	2.61995073504441e-06	-0.255342814210799	6.55680155871863e-05	0.0302245318864538	0.0208595276989499	-0.170103013480549	-0.15836680166485	-0.833620730330962	8.6159488143282e-06	0.162315527944756	-0.0146171653543629	-4.69634816650024e-07	-7.35289947180553e-06	5.3795101321648e-06	53.6376294447144	0	-0.102041942459342	0	1.5176887576992	0	184.83549300224	0	-7.57921433344828	0	120.486575578846	0	10.8191569105419	0	11.6036975436789	0	8.35477177627449	0	9.19523415146065	0	-0.924612492035571	0	0.417985479431494	0	-13.2290106327395	0	-4.21906366026539	0	0	53.6376294447144	0	-0.102041942459342	0	1.5176887576992	0	184.83549300224	0	-7.57921433344828	0	120.486575578846	0	10.8191569105419	0	11.6036975436789	0	8.35477177627449	0	9.19523415146065	0	-0.924612492035571	0	0.417985479431494	0	-13.2290106327395	0	-4.21906366026539	-0.0510947554867308	7.651795574053
54.112251948942	0.557612259901393	-2.03479956689903	-9.43222577950191e-06	-5.80377544974587e-07	0.141772803626391	1.69728478101823e-05	-0.0121444315832075	-0.010016220509813	-0.00143069148997226	0.052020635123907	0.00991610559174937	0.212489889683663	8.85693847369847e-07	0.00278727844903267	-0.00131236025678138	-0.000883707933129278	-5.84560633892344e-07	-0.252815343292713	7.34368693809493e-05	0.0249074122782135	0.0102448162947166	-0.189120523203998	-0.149183476033803	-0.823150867273333	-3.38184984436165e-07	0.175071890748865	-0.00861678169263324	1.52832394163881e-05	1.23060007002971e-05	5.69715006490522e-07	54.1122519489419	0	-0.0826288495496517	0	0.616725573991657	0	184.883180583979	0	-7.63335667061936	0	122.203500440853	0	10.8237211743559	0	11.5132004712471	0	8.48974831123957	0	5.91126040793558	0	-0.905950227586587	0	-0.0282481623563505	0	-13.2421476164949	0	-4.27128854173261	0	0	54.1122519489419	0	-0.0826288495496517	0	0.616725573991657	0	184.883180583979	0	-7.63335667061936	0	122.203500440853	0	10.8237211743559	0	11.5132004712471	0	8.48974831123957	0	5.91126040793558	0	-0.905950227586587	0	-0.0282481623563505	0	-13.2421476164949	0	-4.27128854173261	1.92408550556304	8.09385288413125
54.4894678402209	1.18403409186718	-1.86078309704458	-1.3925093161356e-05	-4.54500940745438e-06	0.139539468985391	1.44446932683846e-05	-0.00910354274635117	-0.00145176035832327	-0.00169359042364913	0.0519781744136174	-2.51303454301061e-05	0.21022000073023	6.9175568514263e-06	1.61526179362159e-05	-9.62733357745674e-06	-6.18927860971609e-06	-1.88866206067165e-06	-0.253854843292655	0.000142212509340075	0.0193952764840994	0.00746174077841366	-0.199609979157506	-0.144397328248315	-0.802553939061865	-1.54389293071219e-06	0.17589818854956	-0.00643196677274807	2.7517758556691e-05	1.16206305165645e-05	1.20847849876781e-05	54.4894678402208	0	0.251153038006688	0	-0.12905262707592	0	185.190829918919	0	-8.28980277284467	0	123.679005543561	0	11.1175099669257	0	10.9111901861587	0	9.78175064831802	0	2.98995298783224	0	-0.618765820330705	0	-0.37427251340518	0	-13.5496611466081	0	-4.83693935351747	0	0	54.4894678402208	0	0.251153038006688	0	-0.12905262707592	0	185.190829918919	0	-8.28980277284467	0	123.679005543561	0	11.1175099669257	0	10.9111901861587	0	9.78175064831802	0	2.98995298783224	0	-0.618765820330705	0	-0.37427251340518	0	-13.5496611466081	0	-4.83693935351747	3.28936393863637	8.75057743803126
54.9003158385854	1.71740648629718	-1.41448406014015	-1.79495944187521e-06	-7.39910726979225e-06	0.140799543320779	-0.0025876785543607	7.62505897762729e-06	-0.0080936333385771	-0.00771191938958017	0.0635890054887105	8.85135995081626e-07	0.22377112958813	-4.90613013869407e-06	5.07257664768608e-05	8.22064442579316e-05	2.44412572120016e-05	5.49988121039064e-06	-0.258632817330342	0.000480160920302574	-3.77185332714272e-05	0.0196906153173175	-0.209984787358335	-0.141252767170804	-0.761828190452724	-1.27445796623888e-05	0.157945945034627	-0.00701530130289321	5.85226728527783e-05	8.27180167684488e-05	3.43586135608483e-05	54.9003158385853	0	0.850854547453395	0	-0.806423581020198	0	186.07589703555	0	-9.27035109658793	0	124.802735113025	0	12.4376343314854	0	9.47585573579831	0	11.3950695449268	0	1.1144549993423	0	-0.215254290258171	0	-0.78042284077795	0	-14.143116570979	0	-5.50130539663799	0	0	54.9003158385853	0	0.850854547453395	0	-0.806423581020198	0	186.07589703555	0	-9.27035109658793	0	124.802735113025	0	12.4376343314854	0	9.47585573579831	0	11.3950695449268	0	1.1144549993423	0	-0.215254290258171	0	-0.78042284077795	0	-14.143116570979	0	-5.50130539663799	4.49838298281594	9.04646008892095
55.3277852136882	2.16043889707102	-0.824418927230219	-7.56855622898912e-06	1.48210233256589e-06	0.134060432596674	-0.0241240154219743	-7.52966908146938e-06	-0.0120345449646002	-0.0222119525566421	0.0670959358519218	4.49958845767572e-06	0.208662662316297	-6.17811813192739e-06	2.67714553365357e-05	4.2519662467627e-06	-2.36517462498963e-06	2.56093830794783e-05	-0.257742375865182	7.40252892452062e-05	0.000949500145247278	0.0167983987562223	-0.209110565483178	-0.136014240085933	-0.767049268379504	-3.71522997405317e-06	0.133398672164661	-0.0023811201218967	2.38307994097088e-05	-1.15050677858759e-05	-8.11881272124705e-07	55.3277852136881	0	1.68533382749241	0	-1.2914925399268	0	187.712051162329	0	-10.2079506774063	0	125.365435285341	0	15.6593810647972	0	7.65557894977579	0	12.4724317309519	0	0.448313859382928	0	0.178198357156185	0	-1.16237155309136	0	-14.8848076166842	0	-5.95120129518478	0	0	55.3277852136881	0	1.68533382749241	0	-1.2914925399268	0	187.712051162329	0	-10.2079506774063	0	125.365435285341	0	15.6593810647972	0	7.65557894977579	0	12.4724317309519	0	0.448313859382928	0	0.178198357156185	0	-1.16237155309136	0	-14.8848076166842	0	-5.95120129518478	5.43219769145543	9.14099009775424
55.7115247477428	2.34665018055502	-0.0792101417052248	9.3488736738724e-07	4.04144108847427e-06	0.126373779689882	-0.012460156603047	4.66009600291607e-06	-0.00847943389342643	-0.00574549237437144	0.0607789374259117	-1.05854548812799e-05	0.205054971328465	5.68126513943641e-06	2.30472740732454e-05	2.96440765010625e-06	-1.02407285116715e-05	-1.18104487761686e-06	-0.252061286477179	-1.34464143579098e-05	-1.0038380688111e-05	0.0129809272238638	-0.210791853129405	-0.123993075195421	-0.746494413235456	2.04976275749371e-05	0.126462648919669	-4.23390229929491e-06	1.35078200272357e-05	2.47146363033446e-05	2.43650799389069e-05	55.7115247477427	0	2.55763657186964	0	-1.47245399691576	0	189.696062267649	0	-10.6149247973849	0	125.468587799779	0	20.1744477368178	0	6.73982737223275	0	12.7027126427225	0	0.383294387736527	0	0.470680788147802	0	-1.33274440240288	0	-15.2682598281054	0	-6.09193259829545	0	0	55.7115247477427	0	2.55763657186964	0	-1.47245399691576	0	189.696062267649	0	-10.6149247973849	0	125.468587799779	0	20.1744477368178	0	6.73982737223275	0	12.7027126427225	0	0.383294387736527	0	0.470680788147802	0	-1.33274440240288	0	-15.2682598281054	0	-6.09193259829545	5.8068954932885	10.0196203371291
56.1063130715624	2.36290745167135	0.847979951619611	-1.97198311380261e-05	2.12897822404641e-05	0.123384670688411	2.57656828558305e-05	1.50588893443329e-05	-0.00567953296440701	0.0102228251861758	0.0770871697906508	2.41748986143633e-05	0.209469989356227	1.93472247727248e-06	2.60482514781649e-06	-3.34333059075741e-06	4.22736935334636e-06	-7.50650506826675e-06	-0.250760096829388	5.22241370248492e-05	-1.25919644711588e-05	0.0117575364660419	-0.217063057558037	-0.142642820284852	-0.775934724137358	-1.86760355623664e-05	0.122225321169784	3.43396244605984e-06	-3.70849595726735e-06	-2.303116167562e-06	9.30817918647217e-06	56.1063130715622	0	3.49088064526455	0	-1.32085582600229	0	191.902182188761	0	-10.2560589276072	0	125.555687922796	0	25.3895870930695	0	7.58934164745033	0	12.9088941503274	0	0.438946770021741	0	0.747670912089326	0	-1.19020030586917	0	-14.9308248638475	0	-5.98592485982287	0	0	56.1063130715622	0	3.49088064526455	0	-1.32085582600229	0	191.902182188761	0	-10.2560589276072	0	125.555687922796	0	25.3895870930695	0	7.58934164745033	0	12.9088941503274	0	0.438946770021741	0	0.747670912089326	0	-1.19020030586917	0	-14.9308248638475	0	-5.98592485982287	5.67944882368243	12.5730866140051
56.4874128884275	2.3167451011439	1.57196464252539	-2.97619251956752e-05	-2.47981985308433e-05	0.117935899197987	-0.000747335317752233	-7.81214205897284e-06	-0.00313925871649038	-0.000739525492812223	0.0827502423678338	-1.08519900774541e-06	0.208633555186192	-3.35664311682687e-07	8.76672205676299e-06	-2.6716552330327e-06	-2.22142999615742e-05	9.54195903342815e-06	-0.247643026103659	5.52926960567093e-05	-5.449864355813e-06	0.00328775825631861	-0.223052501877602	-0.152384092220198	-0.782932108394635	-1.29028784683777e-05	0.121240255296515	-3.10514771661728e-05	-4.84722474846632e-06	3.3037379315828e-06	-7.65932780973346e-07	56.4874128884274	0	4.38298422055499	0	-0.85077884378689	0	193.990542577551	0	-9.15671868568849	0	126.152320391945	0	30.2784655158245	0	10.1603795466217	0	14.3029652001469	0	1.21585862908228	0	1.02122454859949	0	-0.838427831280652	0	-14.1077225466123	0	-5.64777443960691	0	0	56.4874128884274	0	4.38298422055499	0	-0.85077884378689	0	193.990542577551	0	-9.15671868568849	0	126.152320391945	0	30.2784655158245	0	10.1603795466217	0	14.3029652001469	0	1.21585862908228	0	1.02122454859949	0	-0.838427831280652	0	-14.1077225466123	0	-5.64777443960691	5.17082528617299	16.2955844996408
56.8789983820871	2.20567351065062	1.98908215404828	-1.26573034099633e-05	-6.88862029753957e-08	0.108412378505483	-0.00251630460555272	-1.7586607995692e-05	-0.0132871034998671	-0.0150520562778577	0.0605336170277942	-0.00588202753066866	0.196443266430105	1.12456921906751e-07	2.4910341137485e-05	1.67594902499157e-07	-2.39350268762473e-05	1.23600781759335e-05	-0.243457315859844	-2.62425654291686e-05	7.92755978941139e-06	-2.02628317569681e-06	-0.229426288782682	-0.161215579961226	-0.775206720186653	-0.00831686246836532	0.115447754191559	-1.05590534351796e-05	-5.03664144932994e-06	-8.26976811679754e-07	1.02210423247878e-05	56.878998382087	0	5.27340127012283	0	-0.142181443025075	0	196.015615519673	0	-7.54685913273327	0	127.440324769809	0	34.88492852848	0	13.8184986833237	0	17.2266536969441	0	3.56720953696483	0	1.31980372063187	0	-0.460748419061487	0	-13.2485980208382	0	-5.10657452957996	0	0	56.878998382087	0	5.27340127012283	0	-0.142181443025075	0	196.015615519673	0	-7.54685913273327	0	127.440324769809	0	34.88492852848	0	13.8184986833237	0	17.2266536969441	0	3.56720953696483	0	1.31980372063187	0	-0.460748419061487	0	-13.2485980208382	0	-5.10657452957996	4.35886736247899	20.5593914216994
57.3253961520969	1.77119535151592	1.99662545389744	-3.59449365326613e-05	9.77714621744873e-06	0.103523748924837	-3.09559003891497e-07	-1.27059083457056e-05	-0.0228746058144626	-0.00703794589322928	0.0649541101569881	-0.00912364476663594	0.193422552264714	1.60593676784789e-05	3.38548756624562e-06	-5.75122679192345e-06	-2.59196601032225e-05	3.24671773672914e-05	-0.23533189437936	6.74431910058435e-05	0.00400696193742029	-3.10397545863057e-05	-0.231902490202166	-0.16129152491085	-0.730600536655239	-0.0211040381812855	0.106460346191923	-1.44934909203065e-05	9.57413447111426e-06	8.98277205166249e-06	1.75973744021287e-05	57.3253961520968	0	6.1756684439436	0	0.767926583487257	0	197.846430282537	0	-5.70734544143025	0	129.296029956106	0	38.613970543859	0	17.5509523462008	0	20.9773884636403	0	7.35137235365535	0	1.71845487071525	0	-0.0624342255299656	0	-12.4435137552734	0	-4.29374831007859	0	0	57.3253961520968	0	6.1756684439436	0	0.767926583487257	0	197.846430282537	0	-5.70734544143025	0	129.296029956106	0	38.613970543859	0	17.5509523462008	0	20.9773884636403	0	7.35137235365535	0	1.71845487071525	0	-0.0624342255299656	0	-12.4435137552734	0	-4.29374831007859	3.02106243040434	24.2968375002913
57.7311781747213	1.11783509057488	1.53748954128622	3.69338824924502e-07	6.14045257153781e-06	0.105761618761427	4.32500590335629e-06	4.1734009566869e-05	-0.0102065399254123	-3.45762324156896e-05	0.0793538938949365	4.41740124059488e-05	0.216219890868375	1.39298391756823e-05	0.000102168269308604	9.86029738261279e-06	2.4435540762334e-05	2.30061269554243e-05	-0.221409389002859	0.000284849301560592	0.00908741381762203	-4.72024277853125e-06	-0.215800350447265	-0.162944408590457	-0.716129058785358	-0.011596297671689	0.120137830659259	4.25834112484271e-06	9.0202841343832e-06	-4.71880112498768e-06	5.84007353008387e-05	57.7311781747212	0	6.76633238508065	0	1.49809209141975	0	198.720818037126	0	-4.63419395701327	0	130.617218150317	0	39.9290799049658	0	19.1540635416868	0	22.937338289373	0	9.75480733986745	0	2.11433609702621	0	0.329222269727505	0	-11.875591442325	0	-3.58009038440573	0	0	57.7311781747212	0	6.76633238508065	0	1.49809209141975	0	198.720818037126	0	-4.63419395701327	0	130.617218150317	0	39.9290799049658	0	19.1540635416868	0	22.937338289373	0	9.75480733986745	0	2.11433609702621	0	0.329222269727505	0	-11.875591442325	0	-3.58009038440573	1.63581896406613	25.308329991054
58.6689084829166	-0.633956691141409	-0.16523144100897	7.71525311265622e-06	2.19945250224762e-07	0.118547577560137	-1.13713474393209e-05	3.0529667216223e-05	-8.47348014809247e-06	-0.00562512195318762	0.0546771300402412	-1.82315340572698e-05	0.21540708156182	-7.79621598057751e-06	0.00485955907755073	3.17811627277988e-05	8.5031997659847e-06	0.00123488330046479	-0.180387319361413	5.76216260731725e-05	-2.09870495197537e-05	5.79990929284654e-06	-0.18760081282339	-0.162091302698824	-0.755521366053636	-0.0257997940956022	0.136460436198025	-3.26918175622954e-05	-2.68781177746766e-06	-4.51576156220336e-06	2.39587133208174e-05	58.6689084829164	0	7.00952698303073	0	2.15636914181428	0	199.025234656616	0	-4.22774892446875	0	131.309578389909	0	40.1278193799301	0	19.4855639444749	0	23.4442720357453	0	10.5613798109502	0	2.3258603540016	0	0.863403973046933	0	-11.5688352162378	0	-3.22029036335565	0	0	58.6689084829164	0	7.00952698303073	0	2.15636914181428	0	199.025234656616	0	-4.22774892446875	0	131.309578389909	0	40.1278193799301	0	19.4855639444749	0	23.4442720357453	0	10.5613798109502	0	2.3258603540016	0	0.863403973046933	0	-11.5688352162378	0	-3.22029036335565	-0.779546937982292	23.520289835752
59.1513869588967	-1.46768190663746	-1.11786985954047	-3.71986338464941e-06	0.00218151338706873	0.122276592939572	-0.0169745352256767	-0.000971288730219021	-0.00157074622278706	0.00315894569858115	0.0674563533053048	2.58250969762447e-05	0.212742432026235	0.000582179621618066	0.0049790415839427	-7.69833360670395e-05	-2.16256391827975e-05	0.00116789014710472	-0.1773679660041	-0.000306515572625394	0.00445177042383108	0.00299835275689495	-0.172859513900192	-0.168704052931377	-0.783028229040471	-0.0393648992409566	0.13456488708844	-1.81195704870473e-05	7.51292503712986e-06	0.00114153218382148	0.00129971990655652	59.1513869588966	0	6.49167130901928	0	1.84720610514951	0	199.609605932644	0	-3.86348884398418	0	131.544591479425	0	39.4400797212475	0	19.0420613715287	0	23.1507709124134	0	10.3634465386603	0	1.91423513710761	0	0.585880382665488	0	-11.2454652910336	0	-2.94108374930579	0	0	59.1513869588966	0	6.49167130901928	0	1.84720610514951	0	199.609605932644	0	-3.86348884398418	0	131.544591479425	0	39.4400797212475	0	19.0420613715287	0	23.1507709124134	0	10.3634465386603	0	1.91423513710761	0	0.585880382665488	0	-11.2454652910336	0	-2.94108374930579	-1.29695056152787	21.9131052345586
59.6455890055329	-1.92464743281892	-1.88973061834906	1.84890312544945e-05	-3.84701021374858e-06	0.118914111344008	-0.0262184546809829	0.00171038451150338	0.000238936668247397	-0.00133775541143116	0.0670641365939559	-0.00568615728946911	0.196939905750536	-7.26872536194793e-06	1.45855141088807e-05	1.84924030513847e-05	-1.23998037545035e-06	0.00337711417596028	-0.172086694792732	0.000206518993038491	0.0365398425574355	0.0385038075319124	-0.1148439069169	-0.179840360666956	-0.807323829377748	-0.0683890412180142	0.108863390852978	-2.13906055552493e-05	-9.596551954077e-06	0.0155512958913625	0.0139451673844198	59.6455890055327	0	5.64122647384025	0	1.08402689540318	0	201.08120359047	0	-2.5357950789869	0	132.748662954285	0	36.8800083873318	0	16.7204483233969	0	21.0350495905536	0	8.42643816995506	0	1.42959319407316	0	0.104503961475265	0	-10.4163650163064	0	-2.19460029625715	0	0	59.6455890055327	0	5.64122647384025	0	1.08402689540318	0	201.08120359047	0	-2.5357950789869	0	132.748662954285	0	36.8800083873318	0	16.7204483233969	0	21.0350495905536	0	8.42643816995506	0	1.42959319407316	0	0.104503961475265	0	-10.4163650163064	0	-2.19460029625715	-0.993569964720655	18.7412493519984
60.1167305191664	-2.23046749944236	-2.0236915677186	-4.12275519484033e-06	3.01547487441539e-06	0.111762604230652	1.20798623072768e-05	0.0119933005172968	0.00106117092050056	1.02783209644358e-06	0.0521074903685071	-0.00370430907444603	0.170943223763965	4.73123776198799e-06	1.79536195090033e-05	1.90564453390244e-05	1.45327388549539e-05	-2.00128160065458e-06	-0.152864803518173	0.000117323185899897	0.0346372843041336	0.0380256550987699	-0.0714549997960268	-0.176674207594985	-0.777635405327456	-0.0716594577879092	0.0741269981369551	4.20046517437556e-06	1.07074471089525e-05	0.00480723010020363	0.00386143079199368	60.1167305191662	0	4.6586546278754	0	0.137755644537629	0	203.134003996719	0	-0.560717953470473	0	134.650151696969	0	32.5837472168583	0	12.5908174982738	0	17.0630478613443	0	4.60365166058534	0	1.02107925192147	0	-0.321801772997086	0	-9.52795171923883	0	-1.37487005617651	0	0	60.1167305191662	0	4.6586546278754	0	0.137755644537629	0	203.134003996719	0	-0.560717953470473	0	134.650151696969	0	32.5837472168583	0	12.5908174982738	0	17.0630478613443	0	4.60365166058534	0	1.02107925192147	0	-0.321801772997086	0	-9.52795171923883	0	-1.37487005617651	-0.361070749028509	14.4473696421226
60.607173723871	-2.47604818897984	-1.56309913583353	2.77778704465225e-05	3.46213169183066e-05	0.109664685883203	-5.30258933726289e-06	6.72661277253157e-07	-2.34070289108549e-06	0.00600685321242375	0.0582775828892649	0.00149922101809605	0.172380771831385	5.10467478821876e-05	2.70724476701828e-05	-1.35529015096416e-05	-9.33801994383405e-06	1.65873985187115e-05	-0.131338121216557	-7.49872418319048e-06	0.0180094380043483	0.0190748910595753	-0.036463885011487	-0.17287882900407	-0.757136250349955	-0.0605401701739621	0.0437719833236471	-2.17237760792557e-05	-7.58034865807987e-06	2.2604154684317e-05	2.17083537535813e-05	60.6071737238708	0	3.49907516193677	0	-0.765089018041838	0	205.878253721891	0	1.56923709784702	0	136.321088831212	0	26.083130092019	0	7.56115960825565	0	13.1294828776402	0	1.49534803559414	0	0.678037723599915	0	-0.790161985660729	0	-8.4194061460799	0	-0.740036543543622	0	0	60.6071737238708	0	3.49907516193677	0	-0.765089018041838	0	205.878253721891	0	1.56923709784702	0	136.321088831212	0	26.083130092019	0	7.56115960825565	0	13.1294828776402	0	1.49534803559414	0	0.678037723599915	0	-0.790161985660729	0	-8.4194061460799	0	-0.740036543543622	0.286489253888399	9.6296728239193
61.1869826336966	-2.36531513132106	-0.401393614248723	2.42446537826907e-05	2.2756915237715e-05	0.102780634294291	-3.66914476309891e-07	3.14751594213837e-05	1.77285694846091e-05	0.0201806077183996	0.0515323600027756	2.70742883256289e-05	0.162353549241375	4.13057362451488e-05	2.16937685884803e-05	1.72515631587656e-05	3.05822680486584e-05	-3.61755645929414e-06	-0.108117758677309	0.000204324648562397	3.97752604916299e-06	4.04242678855591e-05	4.64641205593389e-05	-0.171775904844938	-0.743577375432211	-0.0517890412639241	0.00397686903281631	-1.4380809295669e-05	4.27311578881408e-07	3.77409131281014e-05	8.78663053507158e-06	61.1869826336964	0	2.06484488995046	0	-1.3565172481614	0	209.426900533742	0	3.0385818709902	0	136.991246054348	0	17.3007064023296	0	3.91014865090892	0	11.4603645824146	0	0.678340985047218	0	0.319192724155397	0	-1.25648303962029	0	-7.26202452094348	0	-0.378913702900054	0	0	61.1869826336964	0	2.06484488995046	0	-1.3565172481614	0	209.426900533742	0	3.0385818709902	0	136.991246054348	0	17.3007064023296	0	3.91014865090892	0	11.4603645824146	0	0.678340985047218	0	0.319192724155397	0	-1.25648303962029	0	-7.26202452094348	0	-0.378913702900054	0.977407851740294	6.30174543006649
61.6944363767592	-1.80057360197649	0.676034270662684	2.07412799361288e-05	-3.02316830654755e-05	0.103105116626961	0.00146527811272186	-3.4113953026949e-05	3.34139073750045e-05	-0.0050456841832878	0.0668520153518716	0.0016330241551707	0.170386999440703	8.82096167482999e-06	0.000164540229439843	-4.54213812636314e-05	-1.66059875569082e-05	1.233650100369e-05	-0.0978907322861335	0.000124305246474664	0.0048014808203617	-1.16870903509708e-05	3.72095212046523e-05	-0.212945315957213	-0.683198038937722	-0.0464084543033469	-1.09776578361211e-05	-1.95369867603423e-05	8.21090240045045e-07	-3.39033587092942e-05	-3.67638361992109e-06	61.694436376759	0	0.993836405969421	0	-1.2777005261387	0	211.701065981189	0	2.89819045302829	0	137.05301577118	0	12.4433919633783	0	4.15427615668939	0	11.338217623518	0	0.702217924534933	0	-0.11020865074001	0	-1.18158035566406	0	-7.39521796365719	0	-0.458639807556168	0	0	61.694436376759	0	0.993836405969421	0	-1.2777005261387	0	211.701065981189	0	2.89819045302829	0	137.05301577118	0	12.4433919633783	0	4.15427615668939	0	11.338217623518	0	0.702217924534933	0	-0.11020865074001	0	-1.18158035566406	0	-7.39521796365719	0	-0.458639807556168	1.45485522917948	6.46559968244981
62.6956638169461	-0.182390284543738	1.99930603805476	2.5072361794382e-07	-3.01285106063283e-05	0.123375713096749	4.38650003760061e-05	2.63737005370258e-05	0.0303180234880503	-0.00173385880691036	0.0891177817885152	-0.0226151501107142	0.207328644522393	0.000138624030893134	0.00665499833655329	-8.51113342191311e-05	-5.78537154143215e-05	0.021481749123996	-0.109844711074305	0.199484012223253	-6.08496561467502e-05	3.63774105794153e-05	0.118314026724408	-0.233206193103879	-0.594688294825786	-0.218286097540711	0.114961179235656	-0.00260939754897659	-4.09141358121995e-05	5.75507184658392e-05	-0.00531353061641023	62.6956638169459	0	-0.0347906704360745	0	0.184463264343798	0	212.975283969654	0	1.57965938473842	0	139.348070533979	0	10.6961688803913	0	5.63183964121614	0	9.50112850605719	0	4.49856714759819	0	-0.877857331875679	0	-0.263550985978291	0	-8.31184464187636	0	-1.49320306012363	0	0	62.6956638169459	0	-0.0347906704360745	0	0.184463264343798	0	212.975283969654	0	1.57965938473842	0	139.348070533979	0	10.6961688803913	0	5.63183964121614	0	9.50112850605719	0	4.49856714759819	0	-0.877857331875679	0	-0.263550985978291	0	-8.31184464187636	0	-1.49320306012363	1.62176203691125	6.78963448922579
63.6596253784166	1.37797972056464	1.22230058916074	4.37952355882461e-05	4.89201507228744e-06	0.121556210137093	0.00605142400221509	0.000664340709235629	0.0440210108986682	0.000154598639268299	0.0786287675647875	5.32282704542182e-06	0.217395806017609	1.97203006396434e-05	0.0001512347924281	3.76847186362822e-05	2.32628413790942e-05	6.25999092573558e-06	-0.0795642741663305	-0.000230359382139852	-8.19973902178453e-05	-0.000246548397923144	0.131502683496596	-0.20848128607841	-0.61098912721494	-0.224603550334399	0.122275722872551	-2.19523642327927e-06	1.11298506245509e-06	-1.06083410169201e-06	-5.38568925723077e-06	63.6596253784165	0	0.596412908499649	0	1.92703969185811	0	213.586845487903	0	2.6231982582172	0	142.556573263267	0	11.34199629427	0	6.59845979730387	0	11.2641653371258	0	10.4974560590848	0	-0.347519954680547	0	0.644960080177385	0	-7.70146692091543	0	-0.60402642810716	0	0	63.6596253784165	0	0.596412908499649	0	1.92703969185811	0	213.586845487903	0	2.6231982582172	0	142.556573263267	0	11.34199629427	0	6.59845979730387	0	11.2641653371258	0	10.4974560590848	0	-0.347519954680547	0	0.644960080177385	0	-7.70146692091543	0	-0.60402642810716	1.42761279399976	5.88290862399781
64.1398137573142	1.89866359163569	0.227548587624644	-1.68763284288105e-06	-3.91839075993414e-06	0.117984148479819	0.035213982604547	7.26386516808511e-06	0.0459363778487869	0.0129489467454648	0.0853585871925178	-2.57032393521834e-05	0.197654021931728	-9.96303199375349e-07	7.74010582167138e-06	-2.03683417503118e-05	6.10921930769495e-06	-2.55473795950158e-06	-0.0852580563247152	-5.61966851722123e-05	-0.0354496952004692	-0.00666614980824164	0.119406613026626	-0.240702773537993	-0.601081451204885	-0.222597837399719	0.138713720810294	2.00827974358558e-06	-9.61904140571703e-06	-0.00108376887907197	4.65604445064393e-06	64.1398137573141	0	1.38865982724526	0	2.27954662068061	0	214.904688926911	0	3.18404813255772	0	142.855493434776	0	13.551554269117	0	7.49761014623533	0	11.7268592500332	0	10.7753954788665	0	0.125830279998611	0	0.953420973321839	0	-7.20755199570436	0	-0.254988653236838	0	0	64.1398137573141	0	1.38865982724526	0	2.27954662068061	0	214.904688926911	0	3.18404813255772	0	142.855493434776	0	13.551554269117	0	7.49761014623533	0	11.7268592500332	0	10.7753954788665	0	0.125830279998611	0	0.953420973321839	0	-7.20755199570436	0	-0.254988653236838	1.59723934625461	6.22623067923269
64.6302380192499	2.35559570517921	-0.82011504645438	2.85610872222065e-06	-5.45139493085765e-06	0.11118486432071	9.62524255762306e-06	1.48803667274042e-05	0.0424147072643211	-0.0179465632781838	0.0939927492185356	3.51983691131192e-06	0.195860043179408	3.30187408157329e-06	-1.65092304718737e-06	2.66174166083991e-05	6.9558375189533e-06	1.8008432108639e-05	-0.0540267183528634	0.000215831503181095	0.02039207174518	-0.00805884115664733	0.122739008733959	-0.141948454954005	-0.738069044437841	-0.216021399483351	0.145313864389505	-2.71715156584097e-06	-1.03946478005509e-05	-0.0054490962720891	-0.000258483226854485	64.6302380192497	0	2.43502227547201	0	2.13700359280344	0	217.145903309394	0	2.86016138905181	0	142.941798365108	0	18.3704840474557	0	6.7619435173796	0	11.9225160516883	0	10.7237536200062	0	0.536937392203498	0	0.81929252563339	0	-7.51213857985623	0	-0.364017551302416	0	0	64.6302380192497	0	2.43502227547201	0	2.13700359280344	0	217.145903309394	0	2.86016138905181	0	142.941798365108	0	18.3704840474557	0	6.7619435173796	0	11.9225160516883	0	10.7237536200062	0	0.536937392203498	0	0.81929252563339	0	-7.51213857985623	0	-0.364017551302416	2.2052563808047	5.62502179907338
65.0250965858911	2.53043639898088	-1.47855732172681	2.51824479346353e-05	7.54495379878586e-06	0.103502285158057	0.00133458316785114	2.46020375762941e-05	0.0470201686466033	-0.00204293664979351	0.0878825224969115	-9.54849026333189e-06	0.192191193418866	8.43532308549364e-06	1.99291987933752e-05	-1.04725362158222e-05	-5.64125934038907e-06	1.76341602622522e-05	-0.0507683435252449	5.95033174581815e-05	0.0417756232984365	-0.0393229457935314	0.128191587168331	-0.116274503489943	-0.844707368842073	-0.176533125515359	0.158785391574257	-8.86573438251527e-06	2.73287420121438e-05	-0.0228976635908462	-0.00333947222065312	65.0250965858909	0	3.40804861378564	0	1.67262888456144	0	219.544706111607	0	1.71202063455408	0	143.5022125598	0	24.2867717921576	0	3.92212126649927	0	13.312272405832	0	10.0315247074815	0	0.784081304751473	0	0.461328905244078	0	-8.39578723982265	0	-0.651729063828781	0	0	65.0250965858909	0	3.40804861378564	0	1.67262888456144	0	219.544706111607	0	1.71202063455408	0	143.5022125598	0	24.2867717921576	0	3.92212126649927	0	13.312272405832	0	10.0315247074815	0	0.784081304751473	0	0.461328905244078	0	-8.39578723982265	0	-0.651729063828781	2.85214488451068	3.56933417265627
65.4648007424075	2.45456122998033	-1.86105156869743	1.42100147865385e-05	2.50056491031621e-05	0.0952546876813273	0.00596149794683564	-1.71159707363988e-05	0.0555230795737344	0.00239511553696215	0.0725547161891157	5.49465457485808e-06	0.189741839044663	-9.83364254175281e-06	3.37562307006505e-05	5.78583766747346e-06	-2.75060482654783e-05	9.12335122351171e-06	-0.0574676663504801	0.000318529772703499	0.0395260281711487	-0.0743187511014251	0.142762929108402	-0.135599241906252	-0.868526898361433	-0.121149426358595	0.15120357369275	-5.22914841255403e-05	9.12309615492772e-06	-0.0366145188558885	-0.00623993220858748	65.4648007424074	0	4.51377512557221	0	0.926360329299881	0	222.325541990958	0	-0.163616154149575	0	144.774161983745	0	31.2810529651489	0	-0.792472722663947	0	16.5073999572859	0	7.85468518164643	0	1.04194659221514	0	0.027799256109499	0	-9.48612636317639	0	-1.09019156304743	0	0	65.4648007424074	0	4.51377512557221	0	0.926360329299881	0	222.325541990958	0	-0.163616154149575	0	144.774161983745	0	31.2810529651489	0	-0.792472722663947	0	16.5073999572859	0	7.85468518164643	0	1.04194659221514	0	0.027799256109499	0	-9.48612636317639	0	-1.09019156304743	3.53088422893502	0.332547685342055
65.9079110168762	2.13187984590612	-1.92735734793727	8.93344243660885e-06	2.28509695708699e-06	0.0892804788472053	0.00112030758913284	-1.85216463732094e-05	0.0627479290744882	-6.55907504657889e-06	0.0718621332415182	8.90693505863635e-06	0.189905658402039	7.6063634559636e-06	7.20048308009916e-07	1.22728073410994e-05	2.61826901843202e-06	-3.82276388299863e-07	-0.06158679389255	0.000251991632270907	0.0278083539139854	-0.0946830860343636	0.157224431261351	-0.165476388068174	-0.804055504314826	-0.0875792751455911	0.14048155130924	-1.37603944719739e-05	6.837002383272e-06	-0.0408564730830056	-0.00609200709041021	65.907911016876	0	5.53910538569096	0	0.0745043512689878	0	224.701952807263	0	-2.13399995655943	0	146.412052264885	0	36.797686523058	0	-5.35745250571595	0	20.2944757665836	0	4.70500228202956	0	1.36679940705651	0	-0.388080968962165	0	-10.448701788968	0	-1.71522750206927	0	0	65.907911016876	0	5.53910538569096	0	0.0745043512689878	0	224.701952807263	0	-2.13399995655943	0	146.412052264885	0	36.797686523058	0	-5.35745250571595	0	20.2944757665836	0	4.70500228202956	0	1.36679940705651	0	-0.388080968962165	0	-10.448701788968	0	-1.71522750206927	4.06873663860685	-2.41479983128689
66.7451626922333	0.864873644693399	-0.944187380906319	-0.000244501897529639	-4.25073402197455e-05	0.0962146882005336	0.000145462671760033	4.52486645031555e-05	0.0213943187237563	0.000187572597667644	0.0954791383895871	-9.56138846793149e-07	0.222677616249268	-0.000260211459359734	0.00295051901310491	0.00018154869083006	7.72912959343791e-05	-0.0156743550059473	-0.102076980297131	0.186923275654121	-5.92247529631028e-05	-0.0712353397275859	0.0737168415089633	-0.128539705242072	-0.825304897462858	-0.112349794269684	0.178307168517076	-0.0346321910246863	0.0124186016189104	-0.00564248633956028	0.00489501066478664	66.7451626922332	0	6.8412499427332	0	-1.23831277906416	0	226.84361944372	0	-4.26492915114335	0	148.540062965727	0	40.482749058529	0	-8.98275187408854	0	23.8728177059452	0	1.16105365536702	0	2.14693031006124	0	-1.19107251002068	0	-11.7030556517115	0	-2.94468431015349	0	0	66.7451626922332	0	6.8412499427332	0	-1.23831277906416	0	226.84361944372	0	-4.26492915114335	0	148.540062965727	0	40.482749058529	0	-8.98275187408854	0	23.8728177059452	0	1.16105365536702	0	2.14693031006124	0	-1.19107251002068	0	-11.7030556517115	0	-2.94468431015349	4.11435337117225	-2.4278483194154
69.271167819202	-2.45140707123119	1.39296580242689	0.000105766874334585	-8.42895769525552e-05	0.105060821002731	0.000227502235266063	6.36051171683041e-06	8.67935264639469e-05	-0.0148999101362736	0.039869843694605	-6.54093455094927e-05	0.223025241674398	-4.50789687666289e-05	9.4362220157575e-05	-3.38645117444318e-06	7.0792587828446e-07	-2.64441013682668e-06	-0.154614683829695	0.288800545047807	-0.0275936520947537	-0.00751282426608527	0.000186059907369892	-0.0954354883796742	-0.875429509213486	-0.0450500542295632	0.160045212916707	-0.0668213866821277	0.00405924855064394	-8.98868166332906e-05	-0.000124004169473524	69.2711678192018	0	4.29023738923256	0	1.71755532119529	0	232.058488354826	0	-9.22725225577235	0	153.900790201904	0	30.39378791181	0	-0.117071119636988	0	15.3878664434402	0	10.1811883948422	0	0.936753866930538	0	0.485825336970549	0	-14.4860437135476	0	-5.51624110320905	0	0	69.2711678192018	0	4.29023738923256	0	1.71755532119529	0	232.058488354826	0	-9.22725225577235	0	153.900790201904	0	30.39378791181	0	-0.117071119636988	0	15.3878664434402	0	10.1811883948422	0	0.936753866930538	0	0.485825336970549	0	-14.4860437135476	0	-5.51624110320905	-2.16723618958648	3.29018943974287
71.7160033578275	-0.183356937294095	-1.88907192782292	-0.000127036759422847	-1.73469203111847e-05	0.0950385099071339	-3.31297004236765e-05	1.98967362059698e-05	-0.000157476455301463	0.00019877470650279	0.0643234528351418	6.59903907734262e-05	0.226891297036588	-5.65407465338071e-05	0.000246916104125833	-7.53146833736935e-05	3.95531247083397e-05	-0.000118901360013182	-0.175080659005799	0.193489689905135	8.98404017157869e-05	0.017272914431659	-8.86044630866895e-05	-0.113819343113418	-0.877447033512182	-0.0762978783100972	0.176002329853285	-0.0638670770017968	8.31281535883895e-05	8.22299860824728e-05	0.000128923454718977	71.7160033578273	0	-0.0154397934948311	0	-0.170901183916785	0	241.002494712268	0	-7.713315286084	0	158.512228309981	0	10.4669135259553	0	-0.986454216288187	0	9.78726205892485	0	3.45369303443958	0	-0.836324630592228	0	-0.468027436203953	0	-13.7590684494338	0	-3.97818345391674	0	0	71.7160033578273	0	-0.0154397934948311	0	-0.170901183916785	0	241.002494712268	0	-7.713315286084	0	158.512228309981	0	10.4669135259553	0	-0.986454216288187	0	9.78726205892485	0	3.45369303443958	0	-0.836324630592228	0	-0.468027436203953	0	-13.7590684494338	0	-3.97818345391674	1.97583540582547	-3.26322241039028
74.362761536026	2.43612920148245	1.99382578773066	1.24029642010566e-05	-8.48394511516914e-05	0.0892656365691531	-0.00205154721622675	-0.000345531692806903	-0.0246136382061571	-0.00285968210087116	0.0332081806631303	-0.00730339586864398	0.214095481186377	-1.07933977950833e-05	0.000190704850509878	-0.00015629081871044	-5.2574459298538e-05	-0.000256688457514883	-0.20270679045368	0.0750374126968263	-0.0583450102269179	0.0560323487119005	-0.0252134296358943	-0.152233835727523	-0.863530655917144	-0.0586948199711466	0.166594671997016	-0.0641446258847772	0.000210378619039734	0.00013830855496251	0.000160968597895341	74.3627615360258	0	4.27573119051544	0	0.595735402625774	0	249.924249048577	0	-3.46513373071295	0	163.519009175569	0	30.2881642010095	0	10.1704973992275	0	18.4097434590127	0	6.61830664560433	0	0.929536067522494	0	-0.133082127360901	0	-11.4005704651742	0	-3.15070194808738	0	0	74.3627615360258	0	4.27573119051544	0	0.595735402625774	0	249.924249048577	0	-3.46513373071295	0	163.519009175569	0	30.2881642010095	0	10.1704973992275	0	18.4097434590127	0	6.61830664560433	0	0.929536067522494	0	-0.133082127360901	0	-11.4005704651742	0	-3.15070194808738	3.84309279339363	15.3216034401027
75.3216054998948	1.60105382978457	0.750945293853359	4.20532041386569e-06	1.78707489625532e-05	0.0889933153164089	3.47693101965364e-05	1.76633556413172e-05	-0.0158481436817298	0.0216426435563702	0.0577169386356019	-6.32355419864748e-06	0.219980972888074	9.03535645448026e-06	6.76383812569999e-06	1.55098827831501e-05	5.66278604799706e-06	-2.43544213992742e-05	-0.199828924970423	2.50338303821894e-05	-0.0501220549429767	0.038360648168412	-0.0471610651555137	-0.180849925203043	-0.764089878562515	-0.0828514792941309	0.174385547202598	-0.0498730937360843	2.30156934199502e-05	7.49079985833111e-06	2.26408259920829e-05	75.3216054998946	0	6.27282807198548	0	2.05381917248589	0	254.139989308593	0	-0.342155498725635	0	165.868744078237	0	39.2985136312379	0	16.9322018871049	0	23.552372669953	0	10.5717599691579	0	1.7408258853575	0	0.760046802968341	0	-9.52998475674482	0	-1.95517673138219	0	0	75.3216054998946	0	6.27282807198548	0	2.05381917248589	0	254.139989308593	0	-0.342155498725635	0	165.868744078237	0	39.2985136312379	0	16.9322018871049	0	23.552372669953	0	10.5717599691579	0	1.7408258853575	0	0.760046802968341	0	-9.52998475674482	0	-1.95517673138219	1.5645204621333	21.3937512357422
75.7131379328549	0.997002290892323	-0.115711354060274	-3.83875370265522e-06	-1.01330199343911e-06	0.0868857896860017	-1.44704443115098e-05	5.52876063194909e-07	-0.0213245510837537	0.0183263251259119	0.0411491876914476	-8.21390741364896e-06	0.213813894016995	8.78382764219723e-06	1.64313130901918e-05	3.18062160089181e-06	1.14773125378355e-05	-0.0032383756774443	-0.207512112878985	0.000194286711980867	-0.0486047963967788	0.0309217298989945	-0.0508015781431268	-0.207993530676202	-0.711533041008163	-0.0948702882353104	0.173342205827229	-0.0506908447845349	1.11618350952849e-05	2.57613362481565e-05	2.57702197979469e-08	75.7131379328546	0	6.78706008678451	0	2.18041349571677	0	254.827342439592	0	-0.158705513580324	0	165.93436132162	0	40.2325053728415	0	17.1993543484308	0	23.6494439323303	0	10.6087700103207	0	2.11370567298582	0	0.880588423644226	0	-9.3556454280222	0	-1.83017102003952	0	0	75.7131379328546	0	6.78706008678451	0	2.18041349571677	0	254.827342439592	0	-0.158705513580324	0	165.93436132162	0	40.2325053728415	0	17.1993543484308	0	23.6494439323303	0	10.6087700103207	0	2.11370567298582	0	0.880588423644226	0	-9.3556454280222	0	-1.83017102003952	0.830255052703883	21.1763965586674
77.4423711336647	-1.80986136607095	-1.86111749936694	-5.64827987241952e-05	-6.89606783315149e-06	0.105975050550761	0.00231135065709601	0.0102101443177178	-0.0191424587799675	0.0162772757729541	0.0098296110913462	2.65975231120059e-05	0.220133457905163	9.74133835603547e-08	0.00572096606024567	6.54083550483811e-05	-6.36539404106167e-06	-0.0351407921885486	-0.215817902331537	2.57763270856777e-05	4.7221727588944e-05	0.0197648203295039	-0.0601161560638618	-0.244912966669844	-0.590426031811056	-0.185988743753598	0.0965421802058574	-0.0409589883085227	8.07252833759317e-05	0.000310026817610466	0.00454591281379451	77.4423711336645	0	5.97545668158756	0	-0.310850766226916	0	256.338747523267	0	1.75410186544257	0	170.071872162039	0	38.5475803944341	0	14.5687285596315	0	19.8410633934925	0	3.32640765847434	0	1.55181028247809	0	-0.583803018197152	0	-8.46271860825468	0	-0.434777544823449	0	0	77.4423711336645	0	5.97545668158756	0	-0.310850766226916	0	256.338747523267	0	1.75410186544257	0	170.071872162039	0	38.5475803944341	0	14.5687285596315	0	19.8410633934925	0	3.32640765847434	0	1.55181028247809	0	-0.583803018197152	0	-8.46271860825468	0	-0.434777544823449	0.518912783705495	18.4981591527439
77.9243176781194	-2.30258912208865	-1.25749890963076	-1.62762970288941e-05	2.63378392360355e-05	0.104662825706881	-0.000871977405791969	-7.3511416572062e-06	-0.0203477123224524	0.0357109406870854	0.0146898241481175	1.34507645948494e-05	0.222869162547583	6.22327032031961e-06	0.000140962237997455	-2.35101237684158e-05	-2.26781175112853e-05	-0.0312892737483433	-0.207101557613744	7.67569722194437e-06	6.07783563175598e-06	0.0174683869443512	-0.0548920625813233	-0.260156933751706	-0.558502206049678	-0.180406982583242	0.10243696965978	-0.0265930932141724	1.85150387252385e-05	-1.66851803140974e-05	-2.20206067897695e-07	77.9243176781191	0	4.97261240376775	0	-1.07920178975375	0	258.435367433262	0	3.34093515770715	0	171.311727953449	0	34.1440573050446	0	11.2758652617329	0	17.2991127753351	0	1.30285788281867	0	1.13552134291779	0	-1.05820170933467	0	-7.47539574579665	0	0.234662875297842	0	0	77.9243176781191	0	4.97261240376775	0	-1.07920178975375	0	258.435367433262	0	3.34093515770715	0	171.311727953449	0	34.1440573050446	0	11.2758652617329	0	17.2991127753351	0	1.30285788281867	0	1.13552134291779	0	-1.05820170933467	0	-7.47539574579665	0	0.234662875297842	0.786651068923205	15.5834645710335
78.3306821459703	-2.46971602480265	-0.477900217494713	3.30028616100243e-06	1.36204980738556e-05	0.0982535320392664	0.000148614504292194	2.04659774098554e-06	-0.0190318802990092	0.0343993857481644	7.78771625367522e-06	5.30448233025877e-06	0.215197448864505	-9.99647790610943e-07	2.96954084861564e-06	5.90530100996833e-06	1.04745929611285e-05	-0.0367694745340473	-0.188907788711891	0.000260065402014339	-0.0307514359860602	-2.41841776717011e-05	-0.0636913683115803	-0.214755171148031	-0.563372296284252	-0.188269158524887	0.0849959200869696	-0.0109024851338045	2.8552994158569e-05	-3.51554351547872e-05	4.87936638404216e-06	78.33068214597	0	3.99542293158736	0	-1.43887019497307	0	260.786194778049	0	4.20145701180076	0	171.650712882313	0	28.486359514911	0	9.21616796586516	0	16.491791640601	0	0.966707301147664	0	0.86277985744339	0	-1.36483163810639	0	-6.74073366439361	0	0.479282528572598	0	0	78.33068214597	0	3.99542293158736	0	-1.43887019497307	0	260.786194778049	0	4.20145701180076	0	171.650712882313	0	28.486359514911	0	9.21616796586516	0	16.491791640601	0	0.966707301147664	0	0.86277985744339	0	-1.36483163810639	0	-6.74073366439361	0	0.479282528572598	0.97114205411231	13.6873066977741
78.736579290614	-2.44811152232081	0.428180172070881	-1.36579312681607e-05	-8.32869103270288e-06	0.098882660289234	0.0165109488709503	-2.82055693727487e-06	-0.0136601015409708	-0.00136305507853687	0.0180736883171797	0.00292348084459824	0.228746721482115	2.45547584871628e-06	3.59817349125337e-05	-2.99703322592409e-06	3.6339497135438e-06	-0.0416502503462431	-0.166909459840358	5.3540393274936e-05	-0.0483100027148983	7.71321633389747e-05	-0.0629303895966187	-0.143004209563301	-0.703991218302333	-0.186675905273895	0.0861637228138993	2.06689033650917e-07	6.19886190030987e-06	4.5877149756028e-05	-2.5476536831632e-07	78.7365792906138	0	2.99159273126387	0	-1.4485344593148	0	263.268811206466	0	4.22597667490575	0	171.679096912522	0	22.3464202237302	0	9.15400394825474	0	16.4217186381436	0	0.964645456324278	0	0.611217041145189	0	-1.37415584261782	0	-6.71706623057522	0	0.484788718213234	0	0	78.7365792906138	0	2.99159273126387	0	-1.4485344593148	0	263.268811206466	0	4.22597667490575	0	171.679096912522	0	22.3464202237302	0	9.15400394825474	0	16.4217186381436	0	0.964645456324278	0	0.611217041145189	0	-1.37415584261782	0	-6.71706623057522	0	0.484788718213234	0.994514956222566	13.530027684244
79.1478643526985	-2.25450544620591	1.23070628542233	-1.38533177581044e-05	5.09239329681251e-06	0.101474262453687	0.0182035654904598	-0.00267935484972018	-0.00597079592372129	-0.0139730437743849	0.0548207956837874	-2.42790966135631e-05	0.233278969250869	8.92002225362454e-06	3.52656820079685e-06	-1.9727956583215e-05	7.30564647617992e-07	-0.0410805419123736	-0.151802376915361	8.62995522928791e-05	-0.0249321107538324	0.00230012656428286	-0.062073803040629	-0.124416682409458	-0.789141921080824	-0.15357642198736	0.104892510810801	-1.45598775234345e-05	7.88540530974718e-06	1.61441073954354e-05	-2.74836417870857e-06	79.1478643526982	0	2.01904336681786	0	-1.10083206597299	0	265.56983001746	0	3.40903882936504	0	171.99526034308	0	16.8993065766693	0	11.0744685836509	0	15.683044457876	0	1.26906646139922	0	0.323314445908815	0	-1.0746132270217	0	-7.42196822168548	0	0.237664326747907	0	0	79.1478643526982	0	2.01904336681786	0	-1.10083206597299	0	265.56983001746	0	3.40903882936504	0	171.99526034308	0	16.8993065766693	0	11.0744685836509	0	15.683044457876	0	1.26906646139922	0	0.323314445908815	0	-1.0746132270217	0	-7.42196822168548	0	0.237664326747907	0.832244826175719	14.9336592531253
79.5381368954383	-1.90765769375015	1.76768434924473	-2.21705605889855e-06	1.08214923420493e-05	0.0980110779150717	0.00255815454755502	-9.69135760669354e-06	-1.45040887498339e-05	1.08849349650523e-05	0.0591933969839304	2.13510982554149e-06	0.229808630002924	3.56720829313351e-06	2.02555064229963e-05	-2.24537099759414e-06	5.68944457529773e-06	-0.0400729340417694	-0.142865005713696	1.02571645202561e-05	-0.00112553922674823	2.86807121690416e-06	-0.063370361670241	-0.135472217035649	-0.799789272401573	-0.124920095451713	0.111250434839531	-1.62645821425886e-05	-1.59958140646009e-06	1.26722917008987e-05	1.18965486873995e-06	79.538136895438	0	1.2017904122352	0	-0.507349225848278	0	267.285139835707	0	2.17230611249034	0	172.90721175128	0	13.29092916842	0	13.6575941342566	0	13.7917243864433	0	2.68435611919267	0	-0.0130304547329122	0	-0.689529848235423	0	-8.22802672617548	0	-0.276814750498965	0	0	79.538136895438	0	1.2017904122352	0	-0.507349225848278	0	267.285139835707	0	2.17230611249034	0	172.90721175128	0	13.29092916842	0	13.6575941342566	0	13.7917243864433	0	2.68435611919267	0	-0.0130304547329122	0	-0.689529848235423	0	-8.22802672617548	0	-0.276814750498965	0.57898729219829	16.6504234065612
80.2611994643807	-0.896011247371729	1.94133222247576	-2.3279817897712e-05	6.58367666555323e-05	0.0882979093206803	0.000238787864365584	-5.70907592684576e-05	-0.00185943361222827	-1.345684575749e-05	0.0605502708885785	0.000298764617945392	0.214190992829139	0.000118107314998271	6.13467194000619e-05	1.11679337912351e-05	-0.000150521747307382	-0.0296904558043471	-0.138662768724629	0.0355596285312696	-0.000305575155246345	-0.000125073232468315	-0.0122021088841151	-0.14065851871259	-0.80941005552218	-0.156124883660329	0.184170882757893	-7.06146362646937e-05	0.000149355406799053	6.06466744708409e-05	-0.000120681854781994	80.2611994643803	0	0.161602174325298	0	0.906843563528761	0	268.844225856084	0	0.148387546935549	0	175.67659765669	0	10.8704468679457	0	16.674442186678	0	9.84804622565023	0	8.11406864106175	0	-0.699175132316109	0	-0.0210235255532202	0	-9.19328997370454	0	-1.61852131478832	0	0	80.2611994643803	0	0.161602174325298	0	0.906843563528761	0	268.844225856084	0	0.148387546935549	0	175.67659765669	0	10.8704468679457	0	16.674442186678	0	9.84804622565023	0	8.11406864106175	0	-0.699175132316109	0	-0.0210235255532202	0	-9.19328997370454	0	-1.61852131478832	0.17953255272701	17.3968156773729
82.2682850971007	2.17028947345999	-1.61481116518472	1.65004515905752e-05	1.73130022440809e-05	0.101814856783045	-0.0269875525222954	-1.95091572831146e-05	0.000199914490754954	-0.0100083070834565	0.0590064050271058	3.06259012312217e-06	0.220592043253476	1.6491534558052e-07	8.13771003062251e-06	-2.33070580825724e-05	4.22049616046216e-06	5.00684718868136e-05	-0.127980513170053	0.000171824551727404	-0.0399160620466943	0.01065704146306	0.0242061439807224	-0.140085555317317	-0.892834417177593	-0.102252566869877	0.182155587444478	-0.00590525524571906	2.91476956989859e-05	0.00196638537115023	-1.73335533817199e-05	82.2682850971003	0	1.71286469236413	0	1.3748332271736	0	271.668898382807	0	-1.55222060701142	0	178.445845856673	0	15.2682201604249	0	14.3475357363122	0	10.9667280238538	0	9.85881464887557	0	0.230473598651868	0	0.202453670514054	0	-10.3844252337369	0	-2.60796852861188	0	0	82.2682850971003	0	1.71286469236413	0	1.3748332271736	0	271.668898382807	0	-1.55222060701142	0	178.445845856673	0	15.2682201604249	0	14.3475357363122	0	10.9667280238538	0	9.85881464887557	0	0.230473598651868	0	0.202453670514054	0	-10.3844252337369	0	-2.60796852861188	2.7773115697591	12.608315715831
83.9109546307589	2.01347858711493	-0.783888134582361	-2.8236565521698e-05	-0.000178011049152425	0.0893946647057428	-0.00324617268893765	8.86512901297851e-05	2.05878464842532e-05	-0.0356732617880047	0.0400491925536351	3.54973967715848e-05	0.20587231390351	-4.98827890888118e-05	8.99186572484145e-05	2.96176888885229e-05	9.25091728171234e-05	-4.82948029328192e-05	-0.14002378162227	4.03376872187208e-05	-0.0154996188491572	-3.18967566925052e-05	0.106469818999542	-0.13208570300829	-0.756853074916267	0.00426358838869742	0.176080790815603	-0.00168055574403322	7.22239183837635e-05	4.1735703580523e-05	0.000115084144135719	83.9109546307586	0	5.58921486065289	0	-1.34346481971861	0	280.844632203192	0	-8.02881420840105	0	183.123924104374	0	37.0519414202954	0	-1.12127206767521	0	22.1881436707161	0	1.58658665924528	0	1.37752906285638	0	-1.34635891645888	0	-14.0452725604193	0	-4.46522711742926	0	0	83.9109546307586	0	5.58921486065289	0	-1.34346481971861	0	280.844632203192	0	-8.02881420840105	0	183.123924104374	0	37.0519414202954	0	-1.12127206767521	0	22.1881436707161	0	1.58658665924528	0	1.37752906285638	0	-1.34635891645888	0	-14.0452725604193	0	-4.46522711742926	5.37053265427208	4.59084803488963
84.6391649776339	1.13169968536249	0.814747633560286	0.00142111150880306	2.16882181855235e-05	0.0897049109481623	1.97954809450352e-05	0.000891087954885357	0.00378933757608903	-0.0201673583763708	0.0253572484002956	2.07558207686583e-06	0.210541380250648	3.89326960852322e-06	0.00215755846335802	0.000925485180872436	5.07656132227317e-05	-1.46340932605494e-05	-0.17869334734149	0.000184254541139986	-0.0573665509701711	-0.00741501306533532	0.146595092612237	-0.186953824815787	-0.901769491012914	3.25668141399309e-05	0.174821829301623	-0.0233954802963073	5.14071704509425e-06	-4.05096579426433e-06	-1.53446555750145e-05	84.6391649776335	0	6.75419868655863	0	-1.34119915336229	0	282.75524835875	0	-8.11189669987999	0	183.284495144774	0	40.2570586316423	0	-1.39069688720204	0	22.4419182070445	0	1.59060298402957	0	2.08222102695808	0	-1.34473587133655	0	-14.1238453793564	0	-4.46157065420131	0	0	84.6391649776335	0	6.75419868655863	0	-1.34119915336229	0	282.75524835875	0	-8.11189669987999	0	183.284495144774	0	40.2570586316423	0	-1.39069688720204	0	22.4419182070445	0	1.59060298402957	0	2.08222102695808	0	-1.34473587133655	0	-14.1238453793564	0	-4.46157065420131	4.4872649966834	7.07385156155589
85.5645100560094	-0.529978093422818	1.99266998881038	7.49769965791743e-06	-2.69878580892745e-06	0.111632134448955	-5.12027688330336e-06	0.0156710588801234	0.0165595831453398	-0.00610008508308876	0.0259885807333385	0.00660692075621674	0.234167395916004	1.9767704664976e-05	0.0126059860241763	0.00606350795758949	0.00460848668982662	-7.68132792087141e-06	-0.179587204541107	0.000250274488818163	-0.0447083442447835	-3.39996672523124e-05	0.181859768117407	-0.158876579501529	-0.86011830155576	1.68428612935919e-05	0.192872312545651	-0.0181085053983987	-2.41690942426247e-06	5.6664111114174e-06	-1.32016622521218e-06	85.564510056009	0	7.05330674647924	0	0.0917120664689832	0	283.076931594051	0	-7.80558456019046	0	185.61773925678	0	40.499774370425	0	-1.00347812064549	0	22.7270641090412	0	5.53871964162806	0	2.3426670948923	0	-0.475577472252697	0	-13.8541943908511	0	-4.19532581088797	0	0	85.564510056009	0	7.05330674647924	0	0.0917120664689832	0	283.076931594051	0	-7.80558456019046	0	185.61773925678	0	40.499774370425	0	-1.00347812064549	0	22.7270641090412	0	5.53871964162806	0	2.3426670948923	0	-0.475577472252697	0	-13.8541943908511	0	-4.19532581088797	1.38611464584796	7.51948123153687
85.9762294802945	-1.18289219596284	1.9061629624458	4.86673628254911e-06	3.19573267138138e-07	0.108875758116682	-1.26584585243118e-06	0.0158833589893934	0.00307782756965029	-0.0108954862749465	0.0235371533782401	5.42386767300529e-06	0.221784663508372	6.71941079405629e-06	0.00816212423673086	0.00279154178035597	0.000239927252827996	-6.94666642025616e-06	-0.183013617855469	0.000209255994050892	-0.0411501529574203	-0.000140894707603649	0.191765065344314	-0.150939677266322	-0.834307890451269	6.77196325514566e-06	0.192028918194465	-0.018065110196654	7.20966491469928e-06	3.21419093253626e-07	-1.27450183463073e-05	85.976229480294	0	6.69811547589674	0	0.907649646387107	0	283.39797044354	0	-8.5075791094341	0	187.235090219572	0	40.197700832006	0	-0.370736560538783	0	21.3393191413763	0	8.7452979356177	0	2.03543383823773	0	-0.0983000312276878	0	-14.1804153231249	0	-4.80302913081562	0	0	85.976229480294	0	6.69811547589674	0	0.907649646387107	0	283.39797044354	0	-8.5075791094341	0	187.235090219572	0	40.197700832006	0	-0.370736560538783	0	21.3393191413763	0	8.7452979356177	0	2.03543383823773	0	-0.0983000312276878	0	-14.1804153231249	0	-4.80302913081562	-0.0751666959437775	6.90018321983088
86.3828176048383	-1.7311448347221	1.44589328386635	4.30937820153781e-06	-6.70919112503874e-06	0.112149264588922	0.00181920445663094	-9.90116043926414e-06	0.0107930860640155	-0.0205747947306451	0.0340741268817572	-5.99884837418073e-06	0.236998622423902	-5.8221587203481e-06	0.00599249882731296	-1.28354143041357e-05	2.46018033752196e-06	-3.58858705609094e-06	-0.190813305934294	5.1656165969519e-05	-0.0163181659526218	-0.0121102295214123	0.205412958814191	-0.143541687640489	-0.779075797931167	2.00262830957652e-05	0.177420646286512	-0.0218777012235998	1.04166616687891e-05	-1.67345534057318e-05	4.24934922766983e-07	86.3828176048378	0	6.10183514139765	0	1.60105214664775	0	284.282638837497	0	-9.51593227663235	0	188.424921268472	0	38.8705052082418	0	1.11284857716687	0	19.6233780843934	0	10.7990678613086	0	1.63610218160092	0	0.30100150996223	0	-14.7670658252499	0	-5.4832001818845	0	0	86.3828176048378	0	6.10183514139765	0	1.60105214664775	0	284.282638837497	0	-9.51593227663235	0	188.424921268472	0	38.8705052082418	0	1.11284857716687	0	19.6233780843934	0	10.7990678613086	0	1.63610218160092	0	0.30100150996223	0	-14.7670658252499	0	-5.4832001818845	-1.31522474435044	6.64137484669948
86.7640980286888	-2.15492430994515	0.743375554561077	6.65959090698923e-06	5.10447258353241e-06	0.108349005952056	0.023486800471163	3.86727471685907e-07	0.016227353235402	-0.0383797443365635	0.0359993674621684	3.13627633560722e-05	0.221787683472997	2.90466875941765e-06	0.00116856595656083	3.94275852897421e-06	-2.40539118894127e-06	-1.66960214547649e-05	-0.196428301452778	1.96984600159398e-05	-2.06816211048429e-05	-0.016906990775133	0.208986595054126	-0.14689212382608	-0.772356978197487	4.67164827667409e-05	0.146952770338352	-0.0225708094936708	7.20815068111655e-06	-2.34874611110783e-05	-4.11140619157954e-07	86.7640980286884	0	5.3585731735385	0	2.02476911389313	0	285.737283321148	0	-10.3324035701989	0	188.91162366397	0	36.0125013115558	0	2.69230296306694	0	18.6956696043932	0	11.3747997697722	0	1.2844851486816	0	0.635708977562603	0	-15.4153323481071	0	-5.87745003603181	0	0	86.7640980286884	0	5.3585731735385	0	2.02476911389313	0	285.737283321148	0	-10.3324035701989	0	188.91162366397	0	36.0125013115558	0	2.69230296306694	0	18.6956696043932	0	11.3747997697722	0	1.2844851486816	0	0.635708977562603	0	-15.4153323481071	0	-5.87745003603181	-2.1678034632256	6.3555903014455
87.1160598566258	-2.41287953699058	-0.014903137119371	-2.62808507067413e-06	2.16121940179455e-05	0.103471707446742	-1.15394465720013e-05	2.16338525461587e-05	0.0128644241021008	-0.00895281102124754	0.0305870554179825	-2.56883572842485e-05	0.219799174907026	-7.79365826833703e-06	3.32336683022674e-05	2.4015312023792e-05	2.27148408377015e-05	-1.2392576357092e-05	-0.193145780360015	0.000289177560052262	-8.48246784338824e-06	-0.0131956288665432	0.211979700467487	-0.137327126811618	-0.768943451407594	3.58736635082733e-05	0.135134322253271	-0.016924776940865	1.91973410657377e-05	-4.79791277750741e-06	-1.28112161839601e-05	87.1160598566253	0	4.54916868831178	0	2.15392645448147	0	287.600640304775	0	-10.62366749201	0	188.97598943491	0	31.7183073982746	0	3.34967474034744	0	18.5519712425241	0	11.410821345646	0	1.02269353704164	0	0.75897278174164	0	-15.6935206157259	0	-5.97732022384102	0	0	87.1160598566253	0	4.54916868831178	0	2.15392645448147	0	287.600640304775	0	-10.62366749201	0	188.97598943491	0	31.7183073982746	0	3.34967474034744	0	18.5519712425241	0	11.410821345646	0	1.02269353704164	0	0.75897278174164	0	-15.6935206157259	0	-5.97732022384102	-2.56183228469889	5.31138518856839
87.5058478907428	-2.5084177669456	-0.844782153609366	-3.52795584038715e-07	1.16574481400135e-06	0.103159844652009	-0.00378240248465213	-2.70388984640253e-05	0.00836639809384297	0.0126422681904882	0.0576652647349178	6.46622474454959e-06	0.225143832589709	5.5729681398442e-06	2.75815345414726e-05	-2.2225874716269e-05	-1.84750704016193e-06	1.92285640652268e-06	-0.189360210066732	1.81313627696148e-06	1.03072258213848e-05	-0.0135186400103014	0.220622092249423	-0.142377593364053	-0.783800092687859	4.51718147975317e-06	0.128921612796375	-0.00894239822100958	1.66458389278884e-05	-2.2047322451934e-05	-9.16555523106795e-06	87.5058478907423	0	3.58322995392818	0	1.98415623757717	0	289.994685376554	0	-10.2002838617758	0	189.072536594723	0	25.7839155599983	0	2.29374607737585	0	18.3105602428444	0	11.3492299578322	0	0.78274334478777	0	0.599224499927767	0	-15.2952275412799	0	-5.87490546977177	0	0	87.5058478907423	0	3.58322995392818	0	1.98415623757717	0	289.994685376554	0	-10.2002838617758	0	189.072536594723	0	25.7839155599983	0	2.29374607737585	0	18.3105602428444	0	11.3492299578322	0	0.78274334478777	0	0.599224499927767	0	-15.2952275412799	0	-5.87490546977177	-2.49515222328044	2.62495396241584
87.9432864820004	-2.38557850472251	-1.58615143028097	2.03103270810471e-05	-1.96063469542783e-06	0.0982318215989983	1.65869022255133e-05	5.57120958550582e-06	0.00517127020724701	-1.19439463077735e-05	0.0671470975136344	1.63503501768083e-05	0.22182409108837	-3.56016789089324e-06	2.2515489340433e-05	-2.15870140281315e-06	1.72650322756306e-05	7.29627029963103e-06	-0.18580279883275	0.000129999700739608	-5.31663664074782e-06	-0.00917904072265154	0.231576947659368	-0.153613834325481	-0.794663372026952	-2.40539144848929e-05	0.125305479212725	-4.08314613115661e-05	1.66362650094769e-05	-2.44096211112932e-06	-5.78677538440552e-06	87.943286482	0	2.50454618813001	0	1.44177173413406	0	292.655201219975	0	-8.86610103773766	0	189.765294809342	0	19.2204785260099	0	-0.988882844782401	0	16.6105222939903	0	10.4406481024998	0	0.509338643888581	0	0.194992412050163	0	-14.2994406626501	0	-5.53335765322676	0	0	87.943286482	0	2.50454618813001	0	1.44177173413406	0	292.655201219975	0	-8.86610103773766	0	189.765294809342	0	19.2204785260099	0	-0.988882844782401	0	16.6105222939903	0	10.4406481024998	0	0.509338643888581	0	0.194992412050163	0	-14.2994406626501	0	-5.53335765322676	-1.83844476187555	-1.92905365594751
88.348851851938	-2.07998361254567	-1.95239124086653	1.98062484823443e-05	-1.55427555915047e-05	0.0902205102833401	7.23932830995944e-06	3.75680261892852e-05	0.0132415964244714	-0.0110886167709971	0.0514576975355088	-0.0019041322296568	0.211890473665778	7.90702141818168e-06	1.97888604638281e-05	2.83793092563786e-05	7.95564757791401e-06	1.34625941995145e-06	-0.182230849215671	0.000199596685003047	-2.67110980046333e-06	-1.10561934028434e-05	0.241808305945535	-0.161674743305573	-0.780468432273051	-0.00395518144615061	0.118664304784485	-1.27970639078518e-05	2.0197206866417e-05	-8.32180322958394e-06	-6.25676420929565e-06	88.3488518519376	0	1.59368635222431	0	0.712157449934731	0	294.704048675968	0	-7.23120714970431	0	191.082507413823	0	14.6048872690348	0	-4.65793781400691	0	13.6656114651757	0	8.05447026054683	0	0.193969253837681	0	-0.19779959703525	0	-13.4164555529305	0	-4.96367027949919	0	0	88.3488518519376	0	1.59368635222431	0	0.712157449934731	0	294.704048675968	0	-7.23120714970431	0	191.082507413823	0	14.6048872690348	0	-4.65793781400691	0	13.6656114651757	0	8.05447026054683	0	0.193969253837681	0	-0.19779959703525	0	-13.4164555529305	0	-4.96367027949919	-0.811028426966516	-6.1384800201093
88.7966909136137	-1.56423985678206	-1.92467033241935	6.72214752135056e-06	8.91322456255955e-06	0.0857191109817776	-4.44577162646328e-06	6.09330859856745e-06	0.0201185168187707	-0.00441036785004334	0.059375389859683	7.81933973234827e-07	0.211064187897467	-6.9662058744325e-06	2.86707207290713e-05	-1.06143761075689e-05	2.05657878129376e-05	-1.97118666417015e-05	-0.174978220977281	-5.93014924699464e-05	-0.000250233620320822	-2.58079264877529e-06	0.244397658607734	-0.164550069178555	-0.719914760695762	-0.00899787141992446	0.112001795158521	-9.6306025088298e-06	-4.7910481790081e-07	3.89222046602698e-06	-7.71265268977885e-07	88.7966909136133	0	0.771557845856751	0	-0.173095958265491	0	296.223275191986	0	-5.60549578022041	0	192.832568255512	0	11.7794272186583	0	-7.66304083074424	0	10.4505840230396	0	4.59445325084118	0	-0.233428808126341	0	-0.60917196426086	0	-12.661497161424	0	-4.11890086971925	0	0	88.7966909136133	0	0.771557845856751	0	-0.173095958265491	0	296.223275191986	0	-5.60549578022041	0	192.832568255512	0	11.7794272186583	0	-7.66304083074424	0	10.4505840230396	0	4.59445325084118	0	-0.233428808126341	0	-0.60917196426086	0	-12.661497161424	0	-4.11890086971925	0.585636816183692	-9.04657804091282
89.2246707495863	-0.953943500053231	-1.49375867990046	-0.000165715648326804	0.00010277088249259	0.089735084824765	0.000120398599493572	-0.000195105375941955	5.77062486522977e-05	-0.000247904574609778	0.0695892943592126	5.18338618189931e-05	0.238062974406564	0.00014984695062787	0.000197621743775356	-9.95070700321862e-05	-0.000196587122174889	-4.29633677363293e-05	-0.158535472268532	0.00020862877121228	-0.00206734860412393	-6.91009734688301e-05	0.219642400534078	-0.171624201451449	-0.715176144372952	-6.0603978199005e-05	0.133741620478859	0.000175455981053818	-1.29841630626342e-05	-4.02706519065091e-05	-0.000132747107138194	89.2246707495859	0	0.229400033315666	0	-0.917663976008125	0	296.923371288389	0	-4.65286325005585	0	194.134647521048	0	10.8589841897186	0	-8.90467874833821	0	8.7685832690702	0	2.3060024059119	0	-0.635473528530447	0	-1.02774166358274	0	-12.1327150712929	0	-3.41655362222625	0	0	89.2246707495859	0	0.229400033315666	0	-0.917663976008125	0	296.923371288389	0	-4.65286325005585	0	194.134647521048	0	10.8589841897186	0	-8.90467874833821	0	8.7685832690702	0	2.3060024059119	0	-0.635473528530447	0	-1.02774166358274	0	-12.1327150712929	0	-3.41655362222625	1.94508996283401	-9.64707220548957
90.2346089057798	0.846890868774322	0.560302882726486	1.0549270478216e-05	2.27463304565233e-05	0.0994876384632763	2.84400186848845e-05	-2.09010092156412e-05	1.99717018229657e-05	3.4224511043848e-06	0.0435071540952824	6.1878451117938e-06	0.231968988216792	6.26845012685618e-06	0.00217902139405327	-1.85365832420645e-05	-1.15584452815243e-05	-1.10520327308015e-05	-0.116064339889489	6.12513211282707e-06	-8.01411837238587e-06	-9.30708625725887e-06	0.187847540117547	-0.171073741014379	-0.756364893240442	-0.0201576686879113	0.145510407128481	-2.26564559097416e-05	1.61823427311553e-05	-8.91256643504913e-07	-1.20114716106185e-05	90.2346089057794	0	0.141570047494723	0	-1.45113871567959	0	297.211437043964	0	-4.28201450157383	0	194.791944434366	0	10.7976044336837	0	-9.09677543171286	0	8.39011910038409	0	1.58963683679621	0	-0.713456682381247	0	-1.45081659537055	0	-11.840423916867	0	-3.07722821159043	0	0	90.2346089057794	0	0.141570047494723	0	-1.45113871567959	0	297.211437043964	0	-4.28201450157383	0	194.791944434366	0	10.7976044336837	0	-9.09677543171286	0	8.39011910038409	0	1.58963683679621	0	-0.713456682381247	0	-1.45081659537055	0	-11.840423916867	0	-3.07722821159043	4.28150733296743	-7.34299950875265
90.6765186495548	1.53785371479333	1.36700810914722	0.000108065789564295	0.00596225008614955	0.1104883116522	0.0252361336185957	0.00770074415003346	0.00579426660870837	0.00852762352394902	0.0685484298424672	0.00529265815675244	0.236742827118007	0.00227985505420951	0.0086578607222438	0.00217753842083793	0.00207348917634538	-0.00288033709976413	-0.114993157365624	-7.14212230135147e-06	-0.0115996671142691	-0.0127799395095916	0.160032559047641	-0.179586353916213	-0.809658326085115	-0.0419725700203396	0.136449727534073	-3.72312793790271e-06	-8.90839436292463e-07	-0.00675594640774642	-0.00653269528429562	90.6765186495544	0	0.678272582635365	0	-1.01635832393815	0	297.881099430356	0	-3.73332792698501	0	195.24360805267	0	11.6537612671501	0	-8.38828688556372	0	8.97873356355786	0	2.08044227858025	0	-0.30757902223007	0	-1.09267635077672	0	-11.3939872731456	0	-2.67054926453697	0	0	90.6765186495544	0	0.678272582635365	0	-1.01635832393815	0	297.881099430356	0	-3.73332792698501	0	195.24360805267	0	11.6537612671501	0	-8.38828688556372	0	8.97873356355786	0	2.08044227858025	0	-0.30757902223007	0	-1.09267635077672	0	-11.3939872731456	0	-2.67054926453697	4.53237585555719	-5.72281045607236
91.1321173343415	2.03131810512655	1.9098043612716	-3.52261501336575e-06	7.44517628278586e-06	0.101302222413087	0.0128016816291	-0.00377218420109798	-0.00121663625912263	-0.00292863285715989	0.0516391552257209	-0.00671477195072024	0.211589168120313	1.65416867403729e-05	9.95306013897892e-06	-3.78867202197782e-05	-8.79578922554358e-06	-0.00277859221957768	-0.108134808032412	-3.78320763294812e-05	-0.0397214456318431	-0.0490307039981711	0.102461490644672	-0.186756295380847	-0.802868817900855	-0.0734071346774471	0.108665867333327	-1.43618007438923e-05	2.04005442644413e-05	-0.0214672144523065	-0.0189663967631275	91.1321173343411	0	1.49350029551866	0	-0.252985025395972	0	299.34894956258	0	-2.35713946372872	0	196.53428478949	0	14.3128606652702	0	-5.8923589407775	0	11.3222104160577	0	4.28142656116548	0	0.132742731830402	0	-0.645336794521132	0	-10.5944402611742	0	-1.93489906777415	0	0	91.1321173343411	0	1.49350029551866	0	-0.252985025395972	0	299.34894956258	0	-2.35713946372872	0	196.53428478949	0	14.3128606652702	0	-5.8923589407775	0	11.3222104160577	0	4.28142656116548	0	0.132742731830402	0	-0.645336794521132	0	-10.5944402611742	0	-1.93489906777415	4.2661726590016	-2.62376930045405
91.5582861105288	2.36961692856549	1.96496528782363	-1.60399899706924e-05	2.09426488204968e-05	0.0975138095872911	-7.46800352714796e-05	-0.0131342321218662	-0.000951002557547399	-0.00139861040316793	0.0377561933723337	-0.000823192496682691	0.197172390972073	7.4812325408191e-06	0.000108424712105119	-2.72850642736409e-05	-3.9154775611699e-06	1.40291691891543e-06	-0.0900730970374569	-2.89244380527296e-05	-0.0330085309817353	-0.0439918940569641	0.0676400491983667	-0.185162189798832	-0.772707679856091	-0.0753127650458396	0.0806630494418454	5.85181723018553e-06	-1.40788490442791e-06	-0.0102006765950711	-0.00742060594089335	91.5582861105284	0	2.43880060885707	0	0.588535097097643	0	301.449817745193	0	-0.489817984747416	0	198.196190451445	0	18.9908107217699	0	-1.74084571240458	0	15.0113473213677	0	7.56393903753893	0	0.471066541469995	0	-0.253550452064078	0	-9.72567616926797	0	-1.26724107605484	0	0	91.5582861105284	0	2.43880060885707	0	0.588535097097643	0	301.449817745193	0	-0.489817984747416	0	198.196190451445	0	18.9908107217699	0	-1.74084571240458	0	15.0113473213677	0	7.56393903753893	0	0.471066541469995	0	-0.253550452064078	0	-9.72567616926797	0	-1.26724107605484	3.77099705106783	1.69257008999828
92.0705553655883	2.50312581674772	1.46979139034834	1.0730229186855e-05	3.02909569919164e-05	0.0966450778930493	2.49430485624045e-06	-9.38979266338246e-06	-2.32808943662996e-05	0.00989283875623524	0.0443945610519291	0.00206480680964072	0.203060662140265	1.82683265051926e-05	2.16660645284203e-05	3.12413394411128e-05	-1.68573431153344e-05	-1.65754319754157e-05	-0.0668836124437439	3.24542665921317e-05	-0.0154833755930499	-0.0253506427418001	0.0294832379960982	-0.179886147497111	-0.756288316362704	-0.0661082258955696	0.0488298144158738	-1.79894673512055e-05	4.55697732073196e-06	-2.85738597195196e-05	7.35820672235358e-06	92.0705553655879	0	3.7006729644853	0	1.4924602820995	0	304.559030859512	0	1.73410879962969	0	199.802016649135	0	26.6538652001754	0	3.73220938070829	0	18.9573982950056	0	10.4350315957468	0	0.792229572963401	0	0.24383096833495	0	-8.49995258775433	0	-0.698437454841959	0	0	92.0705553655879	0	3.7006729644853	0	1.4924602820995	0	304.559030859512	0	1.73410879962969	0	199.802016649135	0	26.6538652001754	0	3.73220938070829	0	18.9573982950056	0	10.4350315957468	0	0.792229572963401	0	0.24383096833495	0	-8.49995258775433	0	-0.698437454841959	3.01055887793116	7.03748346733394
92.5834285263351	2.30139190951014	0.510710365612931	-7.13703292608689e-06	8.38292590495918e-06	0.0911016637712999	1.59437842467054e-05	-1.5750627994728e-05	-5.44072720538749e-06	0.027124831198934	0.0349062283828151	7.00011726674487e-06	0.192669800317203	1.51436541026559e-05	8.37040886034299e-06	1.09711972917571e-06	-3.68058100678246e-06	1.77126249268246e-06	-0.0456027228992596	0.000193420796988306	-8.13405364141938e-06	-0.0100668432243864	-1.60055671790835e-05	-0.185361714201936	-0.749275240487307	-0.0564403535958955	0.0183056194383617	1.29947876219825e-05	2.03072094880867e-05	-3.00981958072394e-05	-3.25958692482813e-06	92.5834285263347	0	4.94775019545208	0	2.01486485135659	0	307.593194413174	0	3.01277184313163	0	200.373947841724	0	34.0404344875915	0	6.86344365645212	0	20.3645587455754	0	11.0973582630845	0	1.12594938073614	0	0.663836470357544	0	-7.47410828007793	0	-0.36481582227517	0	0	92.5834285263347	0	4.94775019545208	0	2.01486485135659	0	307.593194413174	0	3.01277184313163	0	200.373947841724	0	34.0404344875915	0	6.86344365645212	0	20.3645587455754	0	11.0973582630845	0	1.12594938073614	0	0.663836470357544	0	-7.47410828007793	0	-0.36481582227517	2.2964890823058	9.93826818958571
93.0093404665525	1.88048967385201	-0.433428281915786	-1.4988644475636e-05	1.49624881771985e-05	0.0907176439956709	-0.000119341494394074	1.87809409305316e-05	-2.51580280057157e-05	0.000244726297325037	0.0382946873433008	0.00334645982730814	0.200259588338593	4.65019581476651e-06	2.11071732848159e-05	1.48133423711378e-05	-2.14790517578127e-06	9.74412534207672e-08	-0.0355497717288096	3.27477156287745e-05	-0.00577255451794112	5.83669531604722e-06	7.78639680009038e-07	-0.222519121618397	-0.692934507620281	-0.045385281297122	-6.327999213825e-06	-2.38600758896465e-05	-2.01733410705811e-07	-1.0900577179887e-05	5.68534796204132e-06	93.0093404665521	0	5.84549930552522	0	2.03218276335686	0	309.491847914261	0	3.06347889427245	0	200.406519407507	0	38.0691226724755	0	7.00032670594575	0	20.4341320072132	0	11.101198437361	0	1.48917214676912	0	0.680521522004245	0	-7.42505706740451	0	-0.357197064973453	0	0	93.0093404665521	0	5.84549930552522	0	2.03218276335686	0	309.491847914261	0	3.06347889427245	0	200.406519407507	0	38.0691226724755	0	7.00032670594575	0	20.4341320072132	0	11.101198437361	0	1.48917214676912	0	0.680521522004245	0	-7.42505706740451	0	-0.357197064973453	1.86553790751322	10.0041687295551
93.5210747402602	1.17806258883474	-1.45968857002609	-0.000220251924536592	-0.00014653126064038	0.107715738753157	-0.00710667310495017	0.0127200300158746	-0.00933293852319221	-0.0164515373274632	0.0801266352100709	-0.0103038300631713	0.222117720071569	-5.1961229061713e-05	0.0094940873377937	0.00787491207972167	0.00234798749274463	-0.00738823173432091	-0.0463257823921672	0.0117235472824917	-0.0252276092007149	0.00216043331231051	-0.0202483246373674	-0.29082728096996	-0.503327317243863	-0.103595353925497	0.00105180109130847	-0.0020196834367784	0.000377086158229116	0.000302033011130399	0.00124350231793613	93.5210747402597	0	6.63264472607241	0	1.53615861666696	0	310.723936536727	0	2.3316176431163	0	200.932889911389	0	40.029644733372	0	5.90177602196192	0	21.1838680770679	0	10.5038647820763	0	1.99005321398207	0	0.277027453173891	0	-8.02840249443737	0	-0.84168990851225	0	0	93.5210747402597	0	6.63264472607241	0	1.53615861666696	0	310.723936536727	0	2.3316176431163	0	200.932889911389	0	40.029644733372	0	5.90177602196192	0	21.1838680770679	0	10.5038647820763	0	1.99005321398207	0	0.277027453173891	0	-8.02840249443737	0	-0.84168990851225	1.65852782411206	9.16561421560051
94.9425385541655	-1.20466147532892	-1.42353496777962	-2.83752913099691e-05	8.90276321524637e-06	0.109280370759433	-0.00118262068461731	-2.40090387058649e-05	-0.0210386696037311	-2.16018333351123e-06	0.0574167958234192	2.77208143996325e-05	0.238705039968275	1.48896243114909e-05	0.0001341515927611	-3.15522349042528e-06	-1.64319991746213e-05	2.16307260261766e-06	-0.00990732450908889	-0.000215206290649999	5.34862252636419e-06	1.59584754246079e-05	-0.142764739999138	-0.238458702340726	-0.584939051857534	-0.221274117775785	0.128060511973578	-2.57258203629457e-05	-3.70464902097503e-06	1.39447055147442e-05	2.68841935300282e-05	94.9425385541651	0	6.6567395026059	0	-1.06779542281671	0	311.428129958571	0	2.27098517918478	0	205.745609736899	0	40.0399383218417	0	4.71653062031923	0	21.3217553877763	0	1.53654721601125	0	2.01241913470281	0	-1.07559147750899	0	-8.04911710816984	0	-0.89698082699839	0	0	94.9425385541651	0	6.6567395026059	0	-1.06779542281671	0	311.428129958571	0	2.27098517918478	0	205.745609736899	0	40.0399383218417	0	4.71653062031923	0	21.3217553877763	0	1.53654721601125	0	2.01241913470281	0	-1.07559147750899	0	-8.04911710816984	0	-0.89698082699839	1.87907166842754	10.6677027031312
95.3946636059651	-1.82035025301384	-0.574275931376576	-9.42944034065801e-06	0.00287903732685183	0.110887253979482	-0.0344523892388306	-0.00458996968205214	-0.0262082174632186	0.0170957811354768	0.0731705052732133	-3.18980416798185e-05	0.223866730071936	1.77152512146507e-05	2.59285575560057e-05	-1.60979713263275e-06	-6.40969952780348e-06	8.43962264611086e-06	-0.0132971068526269	-1.0161410679378e-06	0.0281916804624028	0.0111892099278261	-0.12497918296086	-0.258976885698586	-0.606921910308237	-0.226280831466801	0.134329568209851	-6.51587777132774e-05	-3.02539198614101e-06	0.00535394229717625	1.03683469445533e-05	95.3946636059647	0	5.96327604496854	0	-1.52540904786253	0	312.506156004736	0	2.95298876955253	0	206.23638571175	0	38.3426740257143	0	3.68612629277158	0	20.6092802602401	0	0.984356369215636	0	1.56776241374901	0	-1.44741727377743	0	-7.48914744797287	0	-0.447787226897164	0	0	95.3946636059647	0	5.96327604496854	0	-1.52540904786253	0	312.506156004736	0	2.95298876955253	0	206.23638571175	0	38.3426740257143	0	3.68612629277158	0	20.6092802602401	0	0.984356369215636	0	1.56776241374901	0	-1.44741727377743	0	-7.48914744797287	0	-0.447787226897164	1.72161376202637	10.254212326706
95.8956721937813	-2.26846491066344	0.438893091633345	-1.01567115438799e-05	-2.05971362278755e-07	0.102479041084593	-0.010025568014793	2.56103890053187e-06	-0.0199959258759021	-0.0123985588047548	0.0738196213606198	-1.20277264521742e-06	0.215595911993577	-7.89090458725377e-06	6.44539564417553e-05	-3.52072955221195e-05	-1.01639762630875e-05	-4.58817573017068e-05	3.22691426189417e-05	1.11925973325447e-05	-0.0101429223957713	0.000662887061261848	-0.126114483131153	-0.194504803678902	-0.655075916828168	-0.226051171799581	0.137722561397829	-8.00797482145994e-06	-1.67990932198877e-05	0.000469692990443573	3.39144968145348e-05	95.8956721937808	0	4.93231631943452	0	-1.56331973006421	0	314.636011844867	0	3.01223219831096	0	206.281428895764	0	33.9255681246048	0	3.60203365764502	0	20.5195351906489	0	0.974965498474472	0	1.12869757863826	0	-1.48378317321859	0	-7.43255342279664	0	-0.405899742800759	0	0	95.8956721937808	0	4.93231631943452	0	-1.56331973006421	0	314.636011844867	0	3.01223219831096	0	206.281428895764	0	33.9255681246048	0	3.60203365764502	0	20.5195351906489	0	0.974965498474472	0	1.12869757863826	0	-1.48378317321859	0	-7.43255342279664	0	-0.405899742800759	1.30339453038884	10.1819200741881
96.3066915135023	-2.47855640633344	1.25704562443468	8.42346458958688e-07	1.99017399574854e-06	0.0967268015926545	-1.57643885406664e-05	-2.06011071617312e-05	-0.0211425376721022	-0.010156644411728	0.0818821092378227	-2.87903627673366e-05	0.212539774140767	4.12446315000004e-06	7.68082984701682e-06	5.24892946377213e-07	-6.29698257821766e-06	-2.22986112626275e-05	-2.53578990476337e-05	-7.80503783138433e-06	-0.0429674835018721	0.0270412987297984	-0.129935179702211	-0.130528298450598	-0.812816768188742	-0.197554328657209	0.156735466220439	-8.13207742965802e-06	-7.25550337221799e-06	0.0168648602272109	0.00160434554743674	96.3066915135019	0	3.94942388371452	0	-1.20719766331343	0	316.988005017094	0	2.1546633236447	0	206.613083273213	0	28.293741696149	0	5.66826848437753	0	19.7163761297937	0	1.30180116516876	0	0.848991136319255	0	-1.17924376130706	0	-8.16470461464696	0	-0.643930100643965	0	0	96.3066915135019	0	3.94942388371452	0	-1.20719766331343	0	316.988005017094	0	2.1546633236447	0	206.613083273213	0	28.293741696149	0	5.66826848437753	0	19.7163761297937	0	1.30180116516876	0	0.848991136319255	0	-1.17924376130706	0	-8.16470461464696	0	-0.643930100643965	0.729042660254965	11.7284890183991
96.7093110452193	-2.48012037311031	1.79691445144018	-4.65671385709576e-06	1.65110939841319e-05	0.0884041490094453	-0.00646566231345908	2.87164549203499e-05	-0.0290744586264939	0.00344335641806343	0.065824929270591	0.000234459727403934	0.207627522522286	4.81553014520688e-06	-5.73837823149799e-07	-1.14537884244594e-06	1.64351550585896e-05	-1.3047637064371e-05	-0.00401675364363672	0.000108074629384853	-0.0432657635405401	0.0636399740805051	-0.141670374952625	-0.135634448740546	-0.875969664486463	-0.143505115731962	0.158004520460578	-2.24845488677765e-05	1.96939776390143e-05	0.0339555528759954	0.00538971829675623	96.7093110452188	0	2.94459760105878	0	-0.582016886309608	0	319.495791688939	0	0.594315387842101	0	207.59373754416	0	22.0349046681559	0	9.56266949719559	0	17.2687787973453	0	2.85493664772641	0	0.606662785797374	0	-0.781611502803864	0	-9.15711634987528	0	-1.02015716024351	0	0	96.7093110452188	0	2.94459760105878	0	-0.582016886309608	0	319.495791688939	0	0.594315387842101	0	207.59373754416	0	22.0349046681559	0	9.56266949719559	0	17.2687787973453	0	2.85493664772641	0	0.606662785797374	0	-0.781611502803864	0	-9.15711634987528	0	-1.02015716024351	0.0945577900357756	14.5404099993137
97.1445632863899	-2.25041422166153	1.99207044414501	-1.8576850555126e-05	1.90491258657592e-05	0.0818185101810866	-0.00494663922257952	1.74112856556658e-05	-0.041101171018768	0.00328207641520622	0.0565588845267951	0.00453235089404687	0.202404683214999	1.32984456859555e-05	4.2661323331022e-05	2.63039250067682e-05	9.36745010613665e-06	-1.05999214562888e-05	-0.00960291567983011	0.000118892549699397	-0.0319941465528228	0.0922299385430412	-0.161174647883236	-0.169092956795119	-0.840240690908836	-0.0948756271769785	0.144780376793141	-6.55918647482931e-06	9.82571449747946e-06	0.0419943470612689	0.00774780914208866	97.1445632863894	0	1.90699108020045	0	0.258244963539485	0	321.97130061641	0	-1.40723490183373	0	209.217376309381	0	16.1242926496503	0	14.334208113461	0	13.4041671262063	0	5.99512547347531	0	0.308213930591861	0	-0.374922153388997	0	-10.127165315833	0	-1.59745562146396	0	0	97.1445632863894	0	1.90699108020045	0	0.258244963539485	0	321.97130061641	0	-1.40723490183373	0	209.217376309381	0	16.1242926496503	0	14.334208113461	0	13.4041671262063	0	5.99512547347531	0	0.308213930591861	0	-0.374922153388997	0	-10.127165315833	0	-1.59745562146396	-0.524612326475341	17.6357378909549
97.5653060566484	-1.81625400959827	1.78334921264271	-4.82367119432508e-06	-3.07369438942024e-06	0.0788881215938346	-2.06142320267622e-05	-1.17288530236207e-05	-0.0429069091531406	-0.000208843613267021	0.0701382611629712	-7.23353472388024e-06	0.210927442101033	-2.14014636411533e-05	2.99641702654291e-05	-2.63102075660865e-05	-9.28818065269248e-06	6.27116205001134e-06	-0.0126661648536535	0.000190963030988542	-0.0221570964739087	0.0981334384700377	-0.158288092212434	-0.186431369139544	-0.745261531353124	-0.0892510117933077	0.15373050127546	-0.00014795694122068	3.74393994938778e-06	0.0402930590384881	6.86592154349013e-06	97.5653060566479	0	1.04420897510651	0	1.06512434547598	0	323.747178907183	0	-3.0650836025466	0	210.766396946239	0	12.4555410124062	0	17.7530969104466	0	10.2153480305497	0	8.97194700516221	0	-0.0620677069673777	0	0.0199817233053768	0	-10.9358997678143	0	-2.30612571823635	0	0	97.5653060566479	0	1.04420897510651	0	1.06512434547598	0	323.747178907183	0	-3.0650836025466	0	210.766396946239	0	12.4555410124062	0	17.7530969104466	0	10.2153480305497	0	8.97194700516221	0	-0.0620677069673777	0	0.0199817233053768	0	-10.9358997678143	0	-2.30612571823635	-0.904009683147093	19.1826620385501
99.8121179282954	1.72683081177128	-1.95758447154305	3.94204331877476e-05	9.15916259335835e-05	0.101957820909536	0.00070375946605186	-0.00606985406200054	-0.0126911199678225	2.04866068432998e-05	0.0335970054046539	0.00931214775001428	0.229841126614964	8.29498302057682e-05	0.00530476086617165	-0.00102944264026741	-0.000701319223515256	0.000232902438048575	-0.108059901516305	0.29317983563728	0.0119769208749628	0.0607136951350151	-0.0382998968544084	-0.136679234156471	-0.931106309734459	-0.0735163891360795	0.146513261980632	-0.0759382943317696	0.0138083761577431	-7.94086643469809e-05	-0.000107109361357327	99.8121179282949	0	0.886917482344097	0	0.5358937954339	0	326.207999727386	0	-5.95764018178215	0	214.45582751641	0	12.0533980646054	0	17.6745161760409	0	11.003971801477	0	7.03756883107993	0	-0.161559078554772	0	-0.239807189544918	0	-12.7467189540938	0	-4.3881098716833	0	0	99.8121179282949	0	0.886917482344097	0	0.5358937954339	0	326.207999727386	0	-5.95764018178215	0	214.45582751641	0	12.0533980646054	0	17.6745161760409	0	11.003971801477	0	7.03756883107993	0	-0.161559078554772	0	-0.239807189544918	0	-12.7467189540938	0	-4.3881098716833	3.16864764984313	15.7517754837604
102.358364329014	1.43114695813656	1.72877283606393	1.2369622621648e-05	2.36163100864875e-05	0.0996137186166927	2.40398549899386e-05	0.00371518608129886	0.000159653930201318	0.011497282914538	0.0751900932901224	0.00686704566488113	0.231306597823322	-6.03465458253836e-06	7.9127514743166e-05	0.000102965483632334	0.000117891618173112	-0.000145662999869888	-0.139276558722844	0.289364302816737	-0.00911654898036651	-0.0076586381498437	-0.00563673806345514	-0.152704634956191	-0.952299396727919	-0.0504367899623621	0.161813685393833	-0.0820356184161525	6.30127099883275e-05	-0.000670264461069824	-2.28984405395814e-05	102.358364329014	0	6.44425136066379	0	-0.654132479874632	0	338.544593428431	0	-8.92658823752505	0	219.012808195536	0	39.8379684470619	0	10.4274004339413	0	20.4297199778919	0	2.64119082179119	0	1.83514391522483	0	-0.821835193987654	0	-14.3194423461565	0	-5.17372133499818	0	0	102.358364329014	0	6.44425136066379	0	-0.654132479874632	0	338.544593428431	0	-8.92658823752505	0	219.012808195536	0	39.8379684470619	0	10.4274004339413	0	20.4297199778919	0	2.64119082179119	0	1.83514391522483	0	-0.821835193987654	0	-14.3194423461565	0	-5.17372133499818	4.10397032981203	18.9561795876101
105.025479104492	-2.37743192636641	-1.51525975998262	8.97145851918967e-05	4.64485019868804e-05	0.0974635950462046	1.94425436501794e-05	-2.81871622123729e-05	0.00110995429278928	0.0054515564159581	0.0640294325926889	0.000165121542063161	0.227416221178033	5.07108679421269e-05	0.000153991965755972	-3.93039782820947e-05	9.73079947612249e-06	0.000230827206389104	-0.179245007538136	0.211447366555669	0.0550410923452519	-0.0661974094873127	0.00180486886009772	-0.144504404186484	-0.861266874213823	-0.0639539877921981	0.143911560695701	-0.0991371229304962	7.94054803513981e-05	-0.0115643847342423	-0.000227286237901507	105.025479104491	0	4.63133396758357	0	1.47657544422325	0	343.455301607687	0	-6.97934214161209	0	224.32960119905	0	32.2353166664682	0	9.11826220454185	0	20.589555281065	0	10.1354669864253	0	1.03612535068498	0	0.265273991151202	0	-13.1383909510785	0	-4.20275354541716	0	0	105.025479104491	0	4.63133396758357	0	1.47657544422325	0	343.455301607687	0	-6.97934214161209	0	224.32960119905	0	32.2353166664682	0	9.11826220454185	0	20.589555281065	0	10.1354669864253	0	1.03612535068498	0	0.265273991151202	0	-13.1383909510785	0	-4.20275354541716	-1.84689401267262	10.4798326342671
106.755633128428	-1.59007350238767	-0.733922912708328	1.05757950987217e-06	2.6175737178119e-06	0.085690282705735	-3.1886772895102e-05	-9.92057852126635e-07	0.0170194776688916	0.0227100160115581	0.0580566132098436	-1.89655623661952e-05	0.22030882409942	-2.00052647428152e-06	3.29837499531127e-05	1.45516921746902e-06	-2.60743990295317e-05	2.49935405488324e-05	-0.170324221947255	0.000290627123273955	0.0481217407699665	-0.0434590996763152	0.0455775661707027	-0.190580246380388	-0.754759303855903	-0.0807973284191345	0.166091533108055	-0.0705566322277625	1.26206528335766e-05	-1.46638804529437e-05	-9.38166208454589e-07	106.755633128428	0	0.736164638075626	0	-1.39392415838341	0	352.341926342668	0	-0.370744682643263	0	229.29404692717	0	11.7312128979079	0	-6.24070064414992	0	8.98488937900645	0	1.30354358902155	0	-0.260555911462163	0	-1.35946755562312	0	-9.46584263230679	0	-2.12421852255409	0	0	106.755633128428	0	0.736164638075626	0	-1.39392415838341	0	352.341926342668	0	-0.370744682643263	0	229.29404692717	0	11.7312128979079	0	-6.24070064414992	0	8.98488937900645	0	1.30354358902155	0	-0.260555911462163	0	-1.35946755562312	0	-9.46584263230679	0	-2.12421852255409	1.7812757308624	-5.09576213254535
107.141249661333	-0.976777941926968	0.137675210883854	1.88774503052337e-05	1.30582210920728e-05	0.083195781265362	1.68270254737483e-06	-4.69231329995541e-06	0.0223093182622006	0.0188650797702841	0.0421567994301745	1.67626682327289e-06	0.2147915745236	5.0184579904235e-06	1.10952229565155e-06	-2.67215405852528e-06	-6.24261939408405e-07	0.00383259403332908	-0.179334161106804	4.34780925273438e-05	0.0476021901383012	-0.0368312743264334	0.049124799334651	-0.219333099803561	-0.700362668595327	-0.0925644029193719	0.167330351571687	-0.0724741852283878	2.19659670536252e-05	-1.34934842424169e-05	-1.10008421747685e-05	107.141249661332	0	0.236079628002192	0	-1.51182094035724	0	353.002610816443	0	-0.200559654114355	0	229.354707151563	0	10.8430867321318	0	-6.48731965091497	0	8.89588784676414	0	1.27017190933092	0	-0.625979851215245	0	-1.47190224232499	0	-9.30382044893312	0	-2.00775512406485	0	0	107.141249661332	0	0.236079628002192	0	-1.51182094035724	0	353.002610816443	0	-0.200559654114355	0	229.354707151563	0	10.8430867321318	0	-6.48731965091497	0	8.89588784676414	0	1.27017190933092	0	-0.625979851215245	0	-1.47190224232499	0	-9.30382044893312	0	-2.00775512406485	2.51623260811327	-4.85850686793407
108.700417223803	1.58990617136917	1.94353146005216	9.12488014074613e-06	-1.69813346361753e-06	0.100270428800962	-0.00427209682943223	-0.0111742742490272	0.022257047702602	0.0141125333288488	0.0123577693252505	-0.00145948902153505	0.21967797717168	3.3497127909509e-06	0.00526911707960863	-0.00142867603789265	-0.000822258167981579	0.0332210347928532	-0.187730525931609	0.000124185134306851	0.00317107569880376	-0.0224853714027975	0.0611979774441956	-0.253971577819641	-0.58457046524262	-0.176157914629399	0.0993006863903047	-0.0645768880132811	2.82013003468342e-05	-0.000573946309760774	-0.0054560264502455	108.700417223802	0	0.806822503823741	0	0.68373997449774	0	354.060832520889	0	1.22090043804135	0	232.928503410457	0	11.7839319265132	0	-4.7055335733983	0	11.7495623355746	0	7.46172151413835	0	-0.198255472366487	0	-0.152838510872068	0	-8.64710760571731	0	-0.895056009537285	0	0	108.700417223802	0	0.806822503823741	0	0.68373997449774	0	354.060832520889	0	1.22090043804135	0	232.928503410457	0	11.7839319265132	0	-4.7055335733983	0	11.7495623355746	0	7.46172151413835	0	-0.198255472366487	0	-0.152838510872068	0	-8.64710760571731	0	-0.895056009537285	2.88191754566133	-2.87942959104794
109.157511893661	2.12956527524567	1.5283079624868	2.65440893523438e-05	4.77495610237164e-06	0.101007555633928	9.70788026664488e-06	2.38911684399899e-05	0.0198297723679867	0.027030285521563	0.0167940276466906	2.41451135294011e-05	0.22719880848886	1.93835621108989e-05	0.00127425223827065	1.82536137531745e-05	8.98748623128007e-06	0.0293978466918761	-0.183140035922338	0.000155964676385784	-0.00108094808694041	-0.0302826119532441	0.0494034683443586	-0.267524450164221	-0.569484184539652	-0.182050083016841	0.0947221108811083	-0.0544756550209729	3.60131694362148e-06	-2.01774534230572e-06	-2.52654315189417e-05	109.157511893661	0	1.66457088164862	0	1.49403857373865	0	355.681593098651	0	2.73287213666214	0	234.3717318003	0	14.8670460324441	0	-1.86460452230685	0	14.4276282020148	0	10.0439707351476	0	0.232322314903529	0	0.291636825187822	0	-7.81142860711204	0	-0.129180191742454	0	0	109.157511893661	0	1.66457088164862	0	1.49403857373865	0	355.681593098651	0	2.73287213666214	0	234.3717318003	0	14.8670460324441	0	-1.86460452230685	0	14.4276282020148	0	10.0439707351476	0	0.232322314903529	0	0.291636825187822	0	-7.81142860711204	0	-0.129180191742454	2.61627795585314	-0.39811854808744
109.574447838491	2.41413296473685	0.836550008218275	2.44594367946883e-06	-5.88455911953907e-07	0.0951329610306538	1.25523297813215e-05	-2.1237820736836e-06	0.0213952621855882	0.0411815750963017	0.00771421187650919	3.7136209974209e-07	0.21773887144824	3.42811452785474e-06	9.20837884683172e-06	4.97759905888393e-06	-2.48799421456698e-06	0.0296529906537376	-0.16919453268098	0.000178803955066881	0.0102122544043244	-0.00359582946938961	0.0556188627205972	-0.257850986764685	-0.526365531958889	-0.177185283680296	0.0915261043970871	-0.0387392226783064	1.48778925874935e-05	4.93323680807644e-06	1.97550416585151e-06	109.57444783849	0	2.61967525033669	0	1.99516337894413	0	357.872357807996	0	3.87401936205579	0	234.990750956648	0	19.8985322891277	0	0.737387336118316	0	15.8292560460978	0	10.8277575579673	0	0.544710738614896	0	0.6728059633896	0	-6.94067507411089	0	0.25073956146193	0	0	109.57444783849	0	2.61967525033669	0	1.99516337894413	0	357.872357807996	0	3.87401936205579	0	234.990750956648	0	19.8985322891277	0	0.737387336118316	0	15.8292560460978	0	10.8277575579673	0	0.544710738614896	0	0.6728059633896	0	-6.94067507411089	0	0.25073956146193	2.4078763359273	1.97178943917199
109.994006573314	2.48295832935315	-0.0641067295645295	1.27077562572222e-05	-2.60004696796021e-06	0.0922613840570831	-0.01024757934575	3.84222157853343e-06	0.0168640795384805	0.0106033564563538	0.00575255919726235	0.00178210088913882	0.225541497253355	-3.36752409813888e-06	5.28604623095276e-06	1.49294046704002e-06	-7.07111942960165e-06	0.0380086693395663	-0.144747877113572	0.000238179892374651	0.0553613390035483	1.0062189656628e-06	0.0583818209166079	-0.165561145090162	-0.651788157479614	-0.191202767405102	0.0739181025026509	-0.0221208104345803	5.08205688145191e-06	-2.22023594093983e-05	3.54833113997446e-06	109.994006573313	0	3.65378307538131	0	2.16253344036267	0	360.421357788403	0	4.28442255015921	0	235.086161160831	0	26.1820748108558	0	1.7437972009424	0	16.0625655910682	0	10.8882147040927	0	0.80743734331554	0	0.830334851699846	0	-6.55429135340577	0	0.357192109171613	0	0	109.994006573313	0	3.65378307538131	0	2.16253344036267	0	360.421357788403	0	4.28442255015921	0	235.086161160831	0	26.1820748108558	0	1.7437972009424	0	16.0625655910682	0	10.8882147040927	0	0.80743734331554	0	0.830334851699846	0	-6.55429135340577	0	0.357192109171613	2.31751870588678	2.93919735361881
110.425832701192	2.34888361356285	-0.978967005026751	2.55508136675918e-05	-1.58576049187087e-05	0.095546243310183	-0.0221564837337149	0.0013235251973172	0.0102991032483176	-0.0144300296739751	0.0454870645823854	-1.14550050920291e-05	0.23587870096517	1.45309764591989e-05	6.49051788334224e-06	3.50599597874391e-05	2.89281043361969e-06	0.0380159162528792	-0.127241551717962	5.55380405864004e-05	0.0366949056700424	-0.00276810524363999	0.055128468383205	-0.130626264908971	-0.765994397020778	-0.164825616856999	0.0933061549180341	-0.00566752630907081	1.19251968576772e-05	-3.44693911339049e-05	-3.01057737376397e-05	110.425832701192	0	4.70423442338997	0	1.9322620240319	0	362.97736085326	0	3.72876737470113	0	235.23922572704	0	32.4031322100523	0	0.40263826837315	0	16.4299538564698	0	10.7747253303231	0	1.08836453692471	0	0.618377270662521	0	-7.06614002420208	0	0.203992798080382	0	0	110.425832701192	0	4.70423442338997	0	1.9322620240319	0	362.97736085326	0	3.72876737470113	0	235.23922572704	0	32.4031322100523	0	0.40263826837315	0	16.4299538564698	0	10.7747253303231	0	1.08836453692471	0	0.618377270662521	0	-7.06614002420208	0	0.203992798080382	2.42222377418881	1.96029800256082
110.811907223064	2.06066370069112	-1.61378622066409	1.85115773689068e-06	2.2234548784136e-06	0.0941100400043298	-0.00807639121419641	0.000992197068320954	0.000445141088146018	-0.00443528954046537	0.0610635836112814	-1.67067679312942e-05	0.2345942116912	5.74064825570971e-06	9.3793560407007e-06	2.03109365397041e-06	-6.65996746534468e-06	0.0369519640822133	-0.117318298938021	0.000289040392551156	0.0111704987460215	-0.000861373768391127	0.0558396060517981	-0.135312668825721	-0.801163893660895	-0.132414523289907	0.104353838590987	-1.89044134260828e-05	1.93247635579095e-05	-4.34669444211991e-06	-9.7661592824197e-06	110.811907223063	0	5.56059816486691	0	1.42416100568808	0	364.879583432156	0	2.60762546331196	0	235.92098680618	0	36.6344273747849	0	-2.07472009379145	0	17.9267028906503	0	9.84340008856481	0	1.39525553722957	0	0.251037070273334	0	-7.87946758760444	0	-0.2034268000519	0	0	110.811907223063	0	5.56059816486691	0	1.42416100568808	0	364.879583432156	0	2.60762546331196	0	235.92098680618	0	36.6344273747849	0	-2.07472009379145	0	17.9267028906503	0	9.84340008856481	0	1.39525553722957	0	0.251037070273334	0	-7.87946758760444	0	-0.2034268000519	2.64943086596063	0.218883012968497
111.215206391213	1.60116972704128	-1.97896926252056	2.89716199249904e-05	2.42215952813032e-05	0.086210929861811	-1.61619512775581e-05	-6.30952731237403e-06	0.0023931369734118	0.00316080538354325	0.0511161913683902	0.00419315462429285	0.219863173371214	1.74748999916574e-05	2.47248049176302e-05	-4.0232415150786e-06	-1.90809392148676e-05	0.0354459828509031	-0.11229683896487	0.00015383354956319	9.40145525673645e-06	-1.36062466705823e-06	0.0493019831445962	-0.151597225114695	-0.773758805256895	-0.125909785167228	0.114842550942328	-2.52973263702957e-05	-5.62129347891507e-07	1.01964899495459e-06	1.86409345576395e-05	111.215206391212	0	6.30443936278065	0	0.688108736328811	0	366.258568005066	0	1.25565938140859	0	237.268914600687	0	39.2037097944702	0	-4.57078841390946	0	20.392466326122	0	7.36678213656648	0	1.78016402115078	0	-0.137077087296456	0	-8.59665516866433	0	-0.907430802195002	0	0	111.215206391212	0	6.30443936278065	0	0.688108736328811	0	366.258568005066	0	1.25565938140859	0	237.268914600687	0	39.2037097944702	0	-4.57078841390946	0	20.392466326122	0	7.36678213656648	0	1.78016402115078	0	-0.137077087296456	0	-8.59665516866433	0	-0.907430802195002	2.93004314141315	-1.15559040424257
113.397269418875	-1.82830748330889	1.19714986513722	0.00012274144291469	-0.0015913112518368	0.103120786338017	0.0286596513936834	-0.00682610341657489	1.36731104323159e-05	-0.0262383528069812	0.0631155879721643	-0.000826584983802105	0.236833662815677	-0.00012967191926895	0.00555756032394557	-0.00234170948701366	-0.0014178710153293	0.0110398177371414	-0.118866413807685	0.0541459015844301	0.0813103165770952	-0.0485171185369653	-0.000462006340683827	-0.185734272350212	-0.784356165136474	-0.129474805021059	0.174836995194438	-0.0188149536089741	-5.95106137462837e-06	-0.0306249817463182	-0.016601083064851	113.397269418875	0	5.90887872796055	0	-1.10513758287726	0	368.646230822569	0	-0.770154917154407	0	241.296922241153	0	38.1974501474777	0	-5.42114569789396	0	22.7644621577059	0	1.11308226212878	0	1.53051865460338	0	-1.05983873738564	0	-9.73621861686256	0	-2.38317793430443	0	0	113.397269418875	0	5.90887872796055	0	-1.10513758287726	0	368.646230822569	0	-0.770154917154407	0	241.296922241153	0	38.1974501474777	0	-5.42114569789396	0	22.7644621577059	0	1.11308226212878	0	1.53051865460338	0	-1.05983873738564	0	-9.73621861686256	0	-2.38317793430443	1.29423257410355	2.57975308572751
115.635084775524	-1.67620122887201	0.132969415635947	-2.5707457367717e-05	-0.000153749499627895	0.0814167718835711	0.00015914494903476	0.000131673131333777	-0.00211372865079231	-0.0399315025683406	0.0219043986082187	1.01666612106883e-05	0.201302722451515	1.17481453551833e-05	7.94208452506804e-05	-5.15586368483707e-05	-2.99018307342622e-05	0.000620034632964854	-0.140446437973303	0.00827516673844002	0.0498201715399709	0.000443900691172559	-0.128499051041954	-0.173611383320228	-0.838028273825225	0.0155838876828529	0.165552602033249	-0.0180522534537264	0.000137478923368318	9.53943706588802e-05	0.000125231018035219	115.635084775523	0	0.880701696089124	0	2.16201216386604	0	380.065072416352	0	-8.34493746521193	0	246.635311339861	0	12.0158046101761	0	12.2590354104212	0	10.1948757570007	0	10.2854903336076	0	-0.166337093744084	0	0.903416525044486	0	-14.2174913929287	0	-4.73331604474872	0	0	115.635084775523	0	0.880701696089124	0	2.16201216386604	0	380.065072416352	0	-8.34493746521193	0	246.635311339861	0	12.0158046101761	0	12.2590354104212	0	10.1948757570007	0	10.2854903336076	0	-0.166337093744084	0	0.903416525044486	0	-14.2174913929287	0	-4.73331604474872	-1.86007301348341	10.9278652818865
116.164316671345	-0.958076857885656	-1.03583427448179	-0.00403883767609691	1.24323847669473e-05	0.0908178109355731	6.87391600353114e-07	-0.00432917556258953	-0.00739361924939715	-0.0147751869772426	0.0298357922465642	0.00024591970335275	0.216861105958742	3.61485996358895e-05	0.00587943800266061	-0.00367862542034506	-0.00160940400744632	-3.46516702767817e-06	-0.162722461803377	-4.57193407610172e-06	0.0575373502671246	0.00828087845327437	-0.156619838005131	-0.191370147949743	-0.908287383104424	2.55821850106813e-07	0.178706414238797	-0.0313248059070853	1.95599616711964e-05	9.60575654237871e-06	1.22396751048095e-05	116.164316671345	0	0.174481352094559	0	1.91574305961044	0	381.030056312066	0	-8.05350174215974	0	246.811351215074	0	10.6682984623781	0	11.9088729288981	0	9.99457319311029	0	10.1474291570398	0	-0.66996331911612	0	0.679337917802073	0	-13.9505764338037	0	-4.50774271671689	0	0	116.164316671345	0	0.174481352094559	0	1.91574305961044	0	381.030056312066	0	-8.05350174215974	0	246.811351215074	0	10.6682984623781	0	11.9088729288981	0	9.99457319311029	0	10.1474291570398	0	-0.66996331911612	0	0.679337917802073	0	-13.9505764338037	0	-4.50774271671689	-0.891271661242018	8.94401578004867
117.146504739344	0.798848401399685	-2.00468477709795	3.10567720694678e-07	3.65931491216582e-06	0.105261697661619	4.30888753537603e-06	-0.0180503601855621	-0.00768856718614399	-0.00972953177286277	0.023318276233458	0.00563734202137181	0.222511958049138	1.13763510290605e-05	0.0108714660185241	-0.00600517073972704	-0.00475172769771617	1.65820114422334e-05	-0.164290843680901	6.378948866562e-05	0.0478695355947873	1.86293150477677e-05	-0.192451384206598	-0.163643225408852	-0.866946861788885	1.59451384986649e-05	0.19493759288413	-0.026014491662174	2.228909175992e-05	-1.25685393097984e-05	-3.01257031267825e-06	117.146504739343	0	0.101319809700606	0	0.253322627034392	0	381.30260151799	0	-8.07487375661738	0	249.709717194676	0	10.6056010266147	0	11.4880264201601	0	10.2502886789882	0	4.97183816886971	0	-0.733091902161425	0	-0.253902428372742	0	-13.8734456453435	0	-4.53385219507233	0	0	117.146504739343	0	0.101319809700606	0	0.253322627034392	0	381.30260151799	0	-8.07487375661738	0	249.709717194676	0	10.6056010266147	0	11.4880264201601	0	10.2502886789882	0	4.97183816886971	0	-0.733091902161425	0	-0.253902428372742	0	-13.8734456453435	0	-4.53385219507233	2.5295803735358	9.15945501489868
117.545358631731	1.40075442409369	-1.78004342673513	-7.97474334921485e-06	-7.73717118812149e-06	0.107160439677573	-1.4423852785939e-05	-0.0123640550451778	-0.00577588837298202	-0.0130745338051261	0.0232624484356527	-6.68789459700613e-06	0.229730003899102	-1.60461233800379e-05	0.00852537048018552	4.66425981312604e-07	1.79708393839991e-06	-2.30452156590364e-06	-0.169522561643561	0.000101411084999187	0.0376332075655378	0.00323446408360287	-0.205697630076413	-0.154483508800872	-0.825638388340304	-8.17478929532991e-06	0.194680204518063	-0.0278820734535281	2.60050591099159e-06	-2.15806028805976e-07	1.1306287804929e-05	117.545358631731	0	0.542838784182328	0	-0.513754071990906	0	381.803458182767	0	-8.91951652893652	0	251.186713804519	0	11.1867377516782	0	10.5348359946133	0	11.8681238432555	0	2.12459514855895	0	-0.381760606802712	0	-0.627419135418275	0	-14.288414128704	0	-5.20759860440275	0	0	117.545358631731	0	0.542838784182328	0	-0.513754071990906	0	381.803458182767	0	-8.91951652893652	0	251.186713804519	0	11.1867377516782	0	10.5348359946133	0	11.8681238432555	0	2.12459514855895	0	-0.381760606802712	0	-0.627419135418275	0	-14.288414128704	0	-5.20759860440275	3.89256193988024	9.64552368611394
117.948076357959	1.90413744895656	-1.19798303127877	-8.43889105686187e-06	-7.3474109510127e-06	0.109317130662025	-0.0102603020309563	0.00083825231020418	-0.0157021915674296	-0.0301065837925811	0.0371896730621247	7.28604894450186e-06	0.235664174206103	-6.09740310707952e-06	0.00647022706411947	6.59964442867809e-06	-5.01565503535557e-06	5.88534131467291e-06	-0.17891905830311	-4.45867929553976e-06	0.00502973772068264	0.0190578871930713	-0.217753189782413	-0.152278332399031	-0.777019763700341	7.15355390969055e-06	0.168437929311418	-0.0325028303910514	1.18617219730601e-05	1.66728722446272e-06	4.63671579812643e-06	117.948076357958	0	1.21177612238386	0	-1.12420220580597	0	382.923082183279	0	-9.92367853439682	0	252.12354318719	0	13.0745816020394	0	8.87035629967049	0	13.3946291378277	0	0.670035860186672	0	0.0151067627446166	0	-1.02381580904639	0	-14.9462321448597	0	-5.81007005696292	0	0	117.948076357958	0	1.21177612238386	0	-1.12420220580597	0	382.923082183279	0	-9.92367853439682	0	252.12354318719	0	13.0745816020394	0	8.87035629967049	0	13.3946291378277	0	0.670035860186672	0	0.0151067627446166	0	-1.02381580904639	0	-14.9462321448597	0	-5.81007005696292	5.00778137487175	9.85004730743907
118.336917870437	2.29423612025814	-0.403412183508549	8.42235270611324e-06	-3.77252571088498e-06	0.102667213851618	-0.0172670009058282	-3.04873442699259e-05	-0.0158628982646789	-0.0298415291494715	0.0275874794786903	2.93401409427744e-05	0.218554324666253	1.66885348989081e-05	1.10295311325733e-05	-1.8828377028483e-06	-2.78062151659892e-05	1.60556465645573e-05	-0.180840669439397	6.90938616246087e-05	5.07357877406205e-05	0.0164937316231588	-0.218896470107859	-0.149156051600076	-0.7835026046826	3.19157814748078e-05	0.143133980516193	-0.0304737089466309	2.92289043777558e-05	1.42552629117844e-06	1.79284167453779e-05	118.336917870436	0	2.03251264975969	0	-1.44015075305816	0	384.660469441777	0	-10.5803862028361	0	252.400888114	0	16.7629329121387	0	7.50153523523318	0	13.9634996751648	0	0.411459887492267	0	0.346471018883486	0	-1.29873370851399	0	-15.5196220120845	0	-6.08449601864859	0	0	118.336917870436	0	2.03251264975969	0	-1.44015075305816	0	384.660469441777	0	-10.5803862028361	0	252.400888114	0	16.7629329121387	0	7.50153523523318	0	13.9634996751648	0	0.411459887492267	0	0.346471018883486	0	-1.29873370851399	0	-15.5196220120845	0	-6.08449601864859	5.72051130881198	10.4128682072301
118.717215612936	2.48752474026792	0.418711827023492	1.5772619458783e-06	7.81927947825313e-06	0.101045268823467	0.00273321556187622	5.58394700970677e-06	-0.0117014600672148	0.00207623969244378	0.0400361133393258	5.75670098591378e-06	0.224736975231482	-3.87003498550142e-06	9.87656843529915e-06	7.9566994988311e-06	-1.77443654892761e-05	-1.37140476327515e-05	-0.176353476095445	0.000203718624787717	-2.71446661672573e-05	0.0137399887257805	-0.223893839717074	-0.139083837652892	-0.773702098922993	1.49048281665311e-05	0.133881781436638	-0.0235084036368751	-2.751178662432e-06	1.44778195284675e-05	1.27901545638258e-05	118.717215612936	0	2.94733066511323	0	-1.4367719449485	0	386.862260383749	0	-10.5672956840331	0	252.422287123272	0	22.0650073574608	0	7.54491440000465	0	14.014933969569	0	0.411992252695917	0	0.601398801391101	0	-1.29544290057386	0	-15.5068264499027	0	-6.08588580829346	0	0	118.717215612936	0	2.94733066511323	0	-1.4367719449485	0	386.862260383749	0	-10.5672956840331	0	252.422287123272	0	22.0650073574608	0	7.54491440000465	0	14.014933969569	0	0.411992252695917	0	0.601398801391101	0	-1.29544290057386	0	-15.5068264499027	0	-6.08588580829346	5.91794362964025	12.1830320743778
119.131613406587	2.48126599880989	1.23647782239325	-2.30193650005679e-05	1.07071888383324e-05	0.0997037850386569	-5.29322586814505e-06	2.53783606498003e-05	-0.00680267229738807	0.00942952315365473	0.067258115841416	4.52138073516743e-05	0.225499453439339	-4.70206175623318e-06	5.42573452147932e-06	2.04287852309163e-05	4.76518847824794e-06	-1.20751442853846e-05	-0.173264684071797	1.53941708398057e-05	-2.03085724950846e-05	0.0130478574921211	-0.234398430573475	-0.149181252861797	-0.793482465902533	-6.14770881113682e-06	0.128875200320834	-0.0153752568362823	1.84696851949268e-06	2.15679914801952e-05	2.4342049108786e-05	119.131613406587	0	3.98461668635577	0	-1.08744172136414	0	389.458737896472	0	-9.69310182260225	0	252.740000582036	0	28.5644414271397	0	9.7325994428486	0	14.8096716015906	0	0.71856122160444	0	0.848359584419989	0	-0.994594621765417	0	-14.753852255705	0	-5.8775258975939	0	0	119.131613406587	0	3.98461668635577	0	-1.08744172136414	0	389.458737896472	0	-9.69310182260225	0	252.740000582036	0	28.5644414271397	0	9.7325994428486	0	14.8096716015906	0	0.71856122160444	0	0.848359584419989	0	-0.994594621765417	0	-14.753852255705	0	-5.8775258975939	5.57028624361259	15.8772989110533
119.543208756405	2.26625333661309	1.79524726413132	-3.63176649991355e-05	-2.54905756685998e-05	0.0924713878856719	-3.64481694267915e-05	-2.68162803541815e-05	-0.00884688647246617	-0.00586009777569387	0.0578865010762733	-2.35768415317386e-05	0.218315621608464	7.09359521557371e-06	2.614404082131e-05	-2.4781881065462e-05	-1.16938288294643e-06	6.29254386821917e-06	-0.170406543706917	0.000224120889524244	1.68889944397578e-05	0.00518704323674137	-0.245398361837881	-0.15971160495762	-0.796187507803854	-0.000105086446390311	0.124495703914852	-0.00740830535448925	3.31745318134389e-06	2.28602306083593e-05	-1.97205177374259e-06	119.543208756405	0	4.9684066844232	0	-0.452591153503924	0	391.811807467618	0	-8.17980984017433	0	253.730042882653	0	34.1964641743301	0	13.3423529133152	0	17.1633636073435	0	2.27871203322792	0	1.12878281508863	0	-0.588559438322706	0	-13.7834749819629	0	-5.44200364762315	0	0	119.543208756405	0	4.9684066844232	0	-0.452591153503924	0	391.811807467618	0	-8.17980984017433	0	253.730042882653	0	34.1964641743301	0	13.3423529133152	0	17.1633636073435	0	2.27871203322792	0	1.12878281508863	0	-0.588559438322706	0	-13.7834749819629	0	-5.44200364762315	4.72857106808322	20.4025543980686
119.943889838143	1.8910862728375	1.99528437411343	-1.90764452228958e-05	-1.66003146469893e-05	0.0860969264776223	1.2146098470799e-05	-1.25950511391118e-05	-0.0184513892964178	-0.00979083010489117	0.0511671468322669	-0.00319509377341847	0.209748393964138	1.24461358563789e-05	3.6203632428183e-05	-6.13326062835536e-06	-1.08158857447106e-05	-9.44231960952433e-06	-0.166682407894276	0.000176807343442759	1.40218039170123e-05	1.15178410805498e-05	-0.255123093461076	-0.164239446481402	-0.762216764772822	-0.00743961281945371	0.115597551783654	-1.12309223128173e-05	9.39146058080804e-06	-1.19872037782445e-05	1.57104759833923e-05	119.943889838143	0	5.80654284263162	0	0.319058635813235	0	393.569736784152	0	-6.56817217716603	0	255.217536586203	0	37.8933936729888	0	16.7174339722499	0	20.265361936489	0	5.14879728013664	0	1.47425035290586	0	-0.213535168368172	0	-12.9981703716761	0	-4.77544145781223	0	0	119.943889838143	0	5.80654284263162	0	0.319058635813235	0	393.569736784152	0	-6.56817217716603	0	255.217536586203	0	37.8933936729888	0	16.7174339722499	0	20.265361936489	0	5.14879728013664	0	1.47425035290586	0	-0.213535168368172	0	-12.9981703716761	0	-4.77544145781223	3.58851181512578	24.0501919538975
120.3671170937	1.35305609042361	1.81091300455369	-2.66939144642722e-05	8.79837521203926e-06	0.0843229307670596	6.57249987505777e-07	1.20651324084949e-05	-0.0177091167422382	-0.0010571602640642	0.0652217803661475	-3.48297291169793e-06	0.219534588749916	2.72181348447501e-05	1.21339341921269e-05	4.81922437674136e-06	2.08075589118435e-05	3.42695571332248e-05	-0.158187529870446	7.86658836871686e-05	0.00169417716557361	9.0126867493115e-06	-0.249655205289034	-0.169323291288876	-0.707325905686534	-0.00421159126985843	0.117434158034649	-1.20418607533903e-05	1.88187654251381e-05	-1.76541573793494e-05	3.34774441990784e-05	120.367117093699	0	6.49701866722786	0	1.13842094397801	0	394.706482668139	0	-5.2278723875588	0	256.805111840859	0	39.7813264692733	0	18.9295743556742	0	22.8690580934295	0	8.22730998477579	0	1.89159298879933	0	0.181172672077356	0	-12.3554431265598	0	-3.96760548308986	0	0	120.367117093699	0	6.49701866722786	0	1.13842094397801	0	394.706482668139	0	-5.2278723875588	0	256.805111840859	0	39.7813264692733	0	18.9295743556742	0	22.8690580934295	0	8.22730998477579	0	1.89159298879933	0	0.181172672077356	0	-12.3554431265598	0	-3.96760548308986	2.23209766131814	25.9553403668858
121.393091733624	-0.36041608124178	0.0107522629794709	6.3087713046117e-06	-1.41865678544717e-05	0.10131570362647	-7.56741703296414e-06	1.45056200953535e-05	-1.63209069058947e-05	-0.000584054736322109	0.0457282652262202	-6.52202546992557e-06	0.236241793147616	-6.52036613298848e-06	0.00703644535850886	1.70225410967466e-05	8.67974049258963e-06	0.0024018485710962	-0.11097029733937	0.000212759499273207	-4.2529213752885e-06	-1.46225803853012e-06	-0.201374150877304	-0.171611221215027	-0.755849819371064	-0.0135233507407197	0.145013107408517	-1.49157977910451e-06	3.26249627991012e-06	2.26022880644836e-06	8.36487646124027e-07	121.393091733624	0	7.05765528202973	0	2.20004447099909	0	395.264172303852	0	-4.37737454168863	0	258.195584537872	0	40.3448805902964	0	19.7781400060545	0	24.1554050986908	0	10.2272790095483	0	2.36396267659554	0	0.946484826794092	0	-11.7979564512787	0	-3.25868962324052	0	0	121.393091733624	0	7.05765528202973	0	2.20004447099909	0	395.264172303852	0	-4.37737454168863	0	258.195584537872	0	40.3448805902964	0	19.7781400060545	0	24.1554050986908	0	10.2272790095483	0	2.36396267659554	0	0.946484826794092	0	-11.7979564512787	0	-3.25868962324052	-0.553682226082439	24.5086603731811
121.834859948832	-1.16545206230933	-0.926472217171062	-1.4810715774153e-05	0.000374573326551206	0.100866591464306	-0.00357646141130879	-2.79156758164133e-05	-6.92238322320132e-05	1.66811506895013e-05	0.048044334332197	5.44099369306736e-05	0.231955500620712	7.98628156817375e-05	0.00362910847812064	-2.28705641376226e-05	-3.60251107083582e-05	1.30010808301992e-05	-0.103839707773226	-4.08641557649779e-05	9.71032319777032e-06	2.34944836491717e-05	-0.19594717119627	-0.173658082547197	-0.764456339852067	-0.0261622934118783	0.143284946756302	-2.80451270880919e-06	-3.15885471181968e-05	1.50936177382656e-05	5.77151228742574e-05	121.834859948832	0	6.71599509447941	0	1.99132191919791	0	395.552512182014	0	-4.18788230264795	0	258.326885910592	0	40.084900905426	0	19.5988687016642	0	24.0278012636933	0	10.1349325449911	0	2.06367283185395	0	0.752713111815971	0	-11.6235469615066	0	-3.09692437815768	0	0	121.834859948832	0	6.71599509447941	0	1.99132191919791	0	395.552512182014	0	-4.18788230264795	0	258.326885910592	0	40.084900905426	0	19.5988687016642	0	24.0278012636933	0	10.1349325449911	0	2.06367283185395	0	0.752713111815971	0	-11.6235469615066	0	-3.09692437815768	-1.14209554092911	23.2547956915893
122.248192806134	-1.71303470410217	-1.60069322846367	7.59566829309878e-06	0.00451783663197564	0.109631188446262	-0.0344823692361042	-0.0115552546470435	-0.00782806635207534	0.00776718898911241	0.0733902884057561	0.00560702293366934	0.237085394147098	-4.26566607092456e-06	0.00800594222607905	-0.000979589079614673	-0.00106833252157468	0.00584605919886257	-0.106225970485411	-0.000361858193883189	0.027640799014636	0.0311365430353694	-0.150077205688181	-0.185330871976559	-0.828873700124897	-0.0571066309013322	0.126767687812114	-2.55070066125217e-06	1.11669301809127e-05	0.0163124791233499	0.0150586445233171	122.248192806134	0	6.11217991445044	0	1.46262674935966	0	396.44488402294	0	-3.40285034740072	0	259.01880378239	0	38.7514941998621	0	18.4206465564784	0	22.984844126995	0	9.21010947132127	0	1.65792615720278	0	0.364284623981605	0	-11.0523672870752	0	-2.57640781296126	0	0	122.248192806134	0	6.11217991445044	0	1.46262674935966	0	396.44488402294	0	-3.40285034740072	0	259.01880378239	0	38.7514941998621	0	18.4206465564784	0	22.984844126995	0	9.21010947132127	0	1.65792615720278	0	0.364284623981605	0	-11.0523672870752	0	-2.57640781296126	-1.15927531278002	21.3336247919361
122.694371267767	-2.17334346537589	-1.97841936758432	1.58717239580479e-05	1.73606136476435e-05	0.0978438834361013	5.31402404777699e-06	0.00832475448504931	0.00190898601952532	-0.00343389199506899	0.0445570785695192	-0.00803539071338104	0.204663737059135	2.87226783405696e-07	1.50777548765168e-05	9.20489050116259e-06	8.00254877914468e-06	0.000514407944764343	-0.0934357010414298	4.51238422903243e-05	0.0398918703039054	0.0505680276385669	-0.102317642940428	-0.187726727154316	-0.789678304895426	-0.0777932121910121	0.0979229619717253	8.84456326224216e-06	2.4887343258239e-05	0.0193368904563699	0.0166755842803879	122.694371267766	0	5.24247272601716	0	0.645795269799748	0	398.148201719666	0	-1.80409392441706	0	260.519664075557	0	35.3999844456396	0	15.2769256323605	0	20.0355251283166	0	6.44270242365758	0	1.24705313196358	0	-0.0642593232359804	0	-10.2186038256252	0	-1.82654693027213	0	0	122.694371267766	0	5.24247272601716	0	0.645795269799748	0	398.148201719666	0	-1.80409392441706	0	260.519664075557	0	35.3999844456396	0	15.2769256323605	0	20.0355251283166	0	6.44270242365758	0	1.24705313196358	0	-0.0642593232359804	0	-10.2186038256252	0	-1.82654693027213	-0.808662207348233	17.7668550117887
123.159058578104	-2.45664801131753	-1.85216256809511	5.35793685409994e-06	8.3024538895995e-06	0.0959347896118934	1.49390263361594e-05	0.0113073788046834	1.29697294765671e-05	0.00012512189722563	0.0372304984306305	0.000203854484449664	0.198805407551874	8.5797774175592e-06	1.36232067703396e-05	2.42202134036967e-05	1.3060362889612e-05	5.88702763494282e-06	-0.072760047153783	0.000156297270686766	0.0287209774546585	0.0387483915079802	-0.0666217543909802	-0.18397906146808	-0.764778024487142	-0.0737284921698861	0.0686895947740856	-8.29583449643138e-06	4.22979426102157e-06	0.0035384329456596	0.00126569938270023	123.159058578104	0	4.1580071152471	0	-0.264329663917423	0	400.682204521618	0	0.318597285450079	0	262.303011246855	0	29.4717182817068	0	10.3200672183458	0	15.8787448732269	0	2.94678687742327	0	0.912316185487114	0	-0.494072234211314	0	-9.21504887105918	0	-1.17001964034761	0	0	123.159058578104	0	4.1580071152471	0	-0.264329663917423	0	400.682204521618	0	0.318597285450079	0	262.303011246855	0	29.4717182817068	0	10.3200672183458	0	15.8787448732269	0	2.94678687742327	0	0.912316185487114	0	-0.494072234211314	0	-9.21504887105918	0	-1.17001964034761	-0.191001837638248	12.7685253105641
123.69079236804	-2.46465569598228	-1.13005326355039	7.52279422111295e-06	6.79098919833697e-06	0.093546479992296	-0.000454547951349464	-3.6148202793361e-05	2.80684803316025e-05	0.0206103971497796	0.0446198569862034	1.53453992814687e-05	0.20099546576356	1.49750805787971e-05	8.17430846962415e-06	-1.64698432001948e-05	-1.71235673319581e-05	4.62858432875431e-05	-0.0494532940222425	7.70267073561211e-05	0.00755849740002177	0.0187033061969732	-0.0265385711306917	-0.179368388866067	-0.753321154084631	-0.0646831713337283	0.0347826085731835	-7.25929217979124e-06	-7.95444743291856e-07	-6.690091621432e-06	6.75625814405716e-06	123.690792368039	0	2.83399438987305	0	-1.08097561188193	0	403.979076924768	0	2.351898796475	0	263.580791582821	0	21.2620775401889	0	5.25736673827288	0	12.6977728546576	0	0.913228096617168	0	0.589868767478653	0	-1.01379427745406	0	-7.92082155136169	0	-0.674689339284253	0	0	123.690792368039	0	2.83399438987305	0	-1.08097561188193	0	403.979076924768	0	2.351898796475	0	263.580791582821	0	21.2620775401889	0	5.25736673827288	0	12.6977728546576	0	0.913228096617168	0	0.589868767478653	0	-1.01379427745406	0	-7.92082155136169	0	-0.674689339284253	0.607383783768508	7.93026333914674
124.193530827757	-2.13421312474156	-0.0820689762369688	-2.53958007905164e-06	9.97506280829482e-06	0.0881947455441105	8.3734384288534e-06	2.38287036213351e-05	1.17605029786876e-05	0.0202566415400154	0.0300880003112268	4.93069801625254e-05	0.194233045437659	4.42998068184197e-06	2.06974668617815e-05	1.37844107988006e-05	1.36280228245579e-05	-5.19971129219949e-07	-0.0319013989951154	7.14614096280674e-05	0.000582705162529241	0.00521949079665285	3.91259530674813e-05	-0.201535561446897	-0.731057181808365	-0.0512982584997778	0.00899268164730107	-1.78929603250366e-06	-1.59892384557886e-06	-6.18223014846239e-06	1.56521283225989e-05	124.193530827756	0	1.66421128635715	0	-1.39430761248836	0	406.705618320937	0	3.09562221783806	0	263.822620704934	0	14.896347979733	0	3.49019948312442	0	12.1175211270558	0	0.705444718660507	0	0.225803863903235	0	-1.29396120486946	0	-7.25714852506124	0	-0.457683373422124	0	0	124.193530827756	0	1.66421128635715	0	-1.39430761248836	0	406.705618320937	0	3.09562221783806	0	263.822620704934	0	14.896347979733	0	3.49019948312442	0	12.1175211270558	0	0.705444718660507	0	0.225803863903235	0	-1.29396120486946	0	-7.25714852506124	0	-0.457683373422124	1.24130584214825	6.35200897241062
124.600355532665	-1.65319985416732	0.811603512615292	1.78525912055172e-05	-7.70829928960556e-06	0.0927791334284766	0.00303737049990691	-0.00096172604092724	1.83321723975731e-05	-0.00634179466828228	0.0525331871909178	0.00012779118606119	0.205489020719	-8.35787468712789e-06	0.00143435287455565	-0.000658371804279846	-2.41700994222553e-05	0.000202713780247154	-0.0294918417554004	1.18136353348447e-05	0.0098062643634518	-2.23911553635474e-05	1.51095111651961e-05	-0.251619759087173	-0.637218129321854	-0.0521441550436382	-2.17386946844011e-05	-1.44782408506626e-05	7.2580986069592e-06	-7.56342324719425e-06	-1.89872780638971e-05	124.600355532665	0	0.888355104285016	0	-1.24424067933875	0	408.193146542266	0	2.82406154151092	0	263.905177904173	0	12.0295093778583	0	3.98324560988021	0	11.9709715113906	0	0.755833398185034	0	-0.154509788002365	0	-1.15210924259685	0	-7.51431575175046	0	-0.602703123432032	0	0	124.600355532665	0	0.888355104285016	0	-1.24424067933875	0	408.193146542266	0	2.82406154151092	0	263.905177904173	0	12.0295093778583	0	3.98324560988021	0	11.9709715113906	0	0.755833398185034	0	-0.154509788002365	0	-1.15210924259685	0	-7.51431575175046	0	-0.602703123432032	1.5673746302636	6.80755935272982
126.049574517169	0.681606167471802	1.82790688639888	-2.75796211934157e-05	0.000118280419474989	0.104067455864358	5.09979336205627e-05	-4.36961385570688e-05	0.0109030731704267	-0.000163491157919148	0.0566585313126075	-5.31715998828116e-06	0.224061420173279	8.42098711910032e-05	0.000256301786592387	-5.96149825833486e-05	-0.000100195889492317	0.00575615403692494	-0.0121654862010915	0.0074830165250002	0.000160092471806761	1.90461239921821e-06	0.140010246492811	-0.243682294367912	-0.572868987022368	-0.215324438954941	0.13909499622074	-4.68502753158559e-05	6.92514041238642e-05	6.91075783922775e-05	5.60031996745766e-05	126.049574517168	0	0.0943770310264613	0	1.23810803145283	0	409.296759924101	0	1.74916793020439	0	268.33393613172	0	10.7505670731223	0	5.47128557146961	0	10.4313261909078	0	8.87982711339196	0	-0.754418005695131	0	0.195992513584762	0	-8.24902102576367	0	-1.43919411520075	0	0	126.049574517168	0	0.0943770310264613	0	1.23810803145283	0	409.296759924101	0	1.74916793020439	0	268.33393613172	0	10.7505670731223	0	5.47128557146961	0	10.4313261909078	0	8.87982711339196	0	-0.754418005695131	0	0.195992513584762	0	-8.24902102576367	0	-1.43919411520075	1.42807089767973	6.05690914716345
126.477488346358	1.39092991406494	1.21586819610373	1.7806135335089e-05	0.00028122359547123	0.109760267870039	0.00609215364396881	0.00145838529564111	0.0245229755945001	0.000630799568706148	0.0624745892912169	0.000206591067872649	0.240205302882125	9.37343291361994e-07	0.000838391940754084	3.65994493319801e-05	3.30585965180316e-05	-4.42067478617873e-06	-0.00305682179610575	-6.61135224004692e-06	-0.000933113128896395	-0.00108073828874507	0.130589646601768	-0.241687703772923	-0.593322140940817	-0.225024110455613	0.121746874731026	-1.04384205860871e-05	-3.27297654511697e-06	-0.000167314613282556	-3.90070991847617e-05	126.477488346357	0	0.541360527593586	0	1.90233118570747	0	409.781752879085	0	2.42736213151369	0	269.378590129785	0	11.2947892126347	0	6.19134063253596	0	11.474345003503	0	10.5431805712957	0	-0.392155788036439	0	0.617056585792497	0	-7.80964350725188	0	-0.884579547023675	0	0	126.477488346357	0	0.541360527593586	0	1.90233118570747	0	409.781752879085	0	2.42736213151369	0	269.378590129785	0	11.2947892126347	0	6.19134063253596	0	11.474345003503	0	10.5431805712957	0	-0.392155788036439	0	0.617056585792497	0	-7.80964350725188	0	-0.884579547023675	1.46635247296154	5.95570458161758
126.935563874697	1.94765168836917	0.329164460455726	3.01767298961594e-05	2.66896969904229e-05	0.106992388052991	0.039668012620917	0.000397986601073519	0.0244023317976405	0.0163542398047563	0.0707840804124109	-1.75096878272066e-06	0.218759907212521	1.88249322897558e-05	6.11643460017052e-06	2.16370757210286e-06	-1.92525337321202e-05	-1.43068668909973e-05	-0.00728033234948475	0.000166649325564228	-0.0376107109855094	-0.0107759496386142	0.116400011581382	-0.270685461765654	-0.583161844571796	-0.223125849256578	0.135964683600977	-6.66283039632529e-06	1.43641347955987e-05	-0.00395490469836304	-1.4892859359259e-05	126.935563874697	0	1.31590897229434	0	2.25879305474229	0	411.103208194271	0	3.01123409691091	0	269.68630157773	0	13.5687657714757	0	7.15618648652029	0	11.965109341952	0	10.8296294903741	0	0.0567850381913735	0	0.928100728533116	0	-7.29681131262423	0	-0.533134846707142	0	0	126.935563874697	0	1.31590897229434	0	2.25879305474229	0	411.103208194271	0	3.01123409691091	0	269.68630157773	0	13.5687657714757	0	7.15618648652029	0	11.965109341952	0	10.8296294903741	0	0.0567850381913735	0	0.928100728533116	0	-7.29681131262423	0	-0.533134846707142	1.66868897689981	6.45182267279606
127.452624465209	2.36488793095928	-0.745406706467623	1.26204896010988e-05	4.86606083073148e-06	0.0997728706275089	-1.71359111725692e-05	-3.94967120014199e-06	0.0193722923379887	-0.0183693755105741	0.0799360949274294	-3.54805528541629e-05	0.215465368752226	7.88398310825032e-06	1.63901543409857e-05	1.26029780450674e-05	2.43347448506228e-05	3.353090938296e-05	-2.43744650081673e-05	0.000189712764558278	0.0300453465109232	-0.00703054672003383	0.119624871741005	-0.156437848507849	-0.724742477698694	-0.220286650643433	0.142923745939525	-4.9637204403952e-06	-9.7424717172482e-06	-0.00478088928735295	-6.8022097113368e-05	127.452624465209	0	2.43825957678321	0	2.1575465612399	0	413.546996189496	0	2.77205921886426	0	269.75613364478	0	18.9060880929043	0	6.59359372647763	0	12.1242436812695	0	10.7954507585123	0	0.480449661957157	0	0.832442272774861	0	-7.52294532231377	0	-0.605258161172132	0	0	127.452624465209	0	2.43825957678321	0	2.1575465612399	0	413.546996189496	0	2.77205921886426	0	269.75613364478	0	18.9060880929043	0	6.59359372647763	0	12.1242436812695	0	10.7954507585123	0	0.480449661957157	0	0.832442272774861	0	-7.52294532231377	0	-0.605258161172132	2.19653035385911	6.0304333880123
127.836509988843	2.49890812794862	-1.44069072131697	4.98223346934083e-06	6.20010789919403e-06	0.0931886663055874	0.00103791559171364	2.03034302265405e-05	0.0225613846405106	-0.0045276631010197	0.0792021408041884	-1.9651271798299e-05	0.211808644987982	2.23157339928756e-06	-4.02740839166432e-06	1.04490212709766e-05	4.16544863312983e-06	6.86152134669465e-06	-0.000345569180407186	3.01815314585443e-05	0.0472898743184632	-0.0372264429009138	0.124174874414948	-0.128089555578982	-0.836026423770072	-0.183820795050135	0.158222515615355	-1.33864644959879e-05	1.55183724404717e-05	-0.0222581649495674	-0.00263291324399813	127.836509988843	0	3.37783589561421	0	1.73102965551473	0	415.847238943543	0	1.72514606924825	0	270.245530450872	0	24.5389052041688	0	4.02328527800004	0	13.3285808339169	0	10.2175535410638	0	0.725814243320914	0	0.495302923141034	0	-8.3494816404159	0	-0.875583344939662	0	0	127.836509988843	0	3.37783589561421	0	1.73102965551473	0	415.847238943543	0	1.72514606924825	0	270.245530450872	0	24.5389052041688	0	4.02328527800004	0	13.3285808339169	0	10.2175535410638	0	0.725814243320914	0	0.495302923141034	0	-8.3494816404159	0	-0.875583344939662	2.76459417985109	4.13522803217336
128.255771092647	2.43445273336801	-1.90066293914186	-3.4055606002875e-06	-8.22359922547701e-06	0.0847585626764046	0.00777277663580293	-5.14173930319012e-07	0.0326374291516105	0.0053737828571209	0.0605392143837023	0.00122930280379424	0.206023526551324	-2.59674611488334e-06	-5.87891141698355e-06	3.50246391822349e-06	-1.10559953788485e-05	6.9349266587785e-06	-0.00599937745460531	0.000152969262701594	0.0425616633244934	-0.0740081579862522	0.139252264686327	-0.144476452524208	-0.873705358816515	-0.126050988422517	0.152928747586134	-7.07416747937417e-07	3.70431998937273e-06	-0.0374229373154725	-0.00639714414435956	128.255771092646	0	4.42001785945851	0	1.01789586358065	0	418.43802279146	0	-0.0465679907844644	0	271.466036788945	0	30.9798148845614	0	-0.378675926179218	0	16.3591505203578	0	8.11626021044149	0	0.981435616737446	0	0.083308435389708	0	-9.37374166251122	0	-1.31113734146581	0	0	128.255771092646	0	4.42001785945851	0	1.01789586358065	0	418.43802279146	0	-0.0465679907844644	0	271.466036788945	0	30.9798148845614	0	-0.378675926179218	0	16.3591505203578	0	8.11626021044149	0	0.981435616737446	0	0.083308435389708	0	-9.37374166251122	0	-1.31113734146581	3.42137121760331	1.03642405692791
128.703933259711	2.12587387199776	-1.96197280865217	1.46570274827612e-05	2.0146411643315e-05	0.0790345515189737	0.00246435991443412	-2.63875193363875e-06	0.043956392187384	2.10434716017201e-05	0.0585351284295972	0.00360964049817254	0.202841163908472	6.53597883730618e-09	2.68604526219327e-05	-1.59686059275276e-05	7.11806285228677e-06	-4.45905705913509e-06	-0.010331610772174	0.000110239137025468	0.0313262417470884	-0.0969573895614604	0.156060825776167	-0.178861373238777	-0.808324011084041	-0.08788040646399	0.142861882297333	-3.85494856341037e-05	1.40923954866349e-06	-0.0425779748877481	-0.00717086888727619	128.703933259711	0	5.4508133934673	0	0.135274231469691	0	420.81250640552	0	-2.07600743034016	0	273.204562894028	0	36.4577312800723	0	-5.05207920137696	0	20.3553676488413	0	4.69131115761212	0	1.31426673117655	0	-0.329590682210569	0	-10.3236676280229	0	-1.96706143280757	0	0	128.703933259711	0	5.4508133934673	0	0.135274231469691	0	420.81250640552	0	-2.07600743034016	0	273.204562894028	0	36.4577312800723	0	-5.05207920137696	0	20.3553676488413	0	4.69131115761212	0	1.31426673117655	0	-0.329590682210569	0	-10.3236676280229	0	-1.96706143280757	4.00417857175012	-1.77861722402806
129.488778618748	1.06598399138122	-1.09332386912714	-0.000190394252631353	-0.000160106158661025	0.0843360316229569	9.11251472324242e-05	0.000113070750734971	0.0136750012112914	5.6409446093949e-05	0.0880715224898286	-5.92683805182652e-05	0.232192169728042	-4.79342383436365e-05	0.00176147425974754	1.32821861952653e-05	0.000151949181161835	-0.00964849326342442	-0.0435774500188372	0.13757318206172	-6.17641540554411e-05	-0.0744151001490743	0.0861694587017461	-0.154969762417303	-0.792674572229227	-0.107716346702659	0.179407691061742	-0.0271058226354189	0.00841086699298127	-0.00963624053599573	0.00529946356076577	129.488778618747	0	6.73879245876818	0	-1.13838772725351	0	423.001255556271	0	-4.22738567963745	0	275.321893660093	0	40.2920179006591	0	-8.7999828054242	0	24.0233148288864	0	1.09721435017893	0	2.06020927247005	0	-1.08842024854564	0	-11.5684733844839	0	-3.17582654305438	0	0	129.488778618747	0	6.73879245876818	0	-1.13838772725351	0	423.001255556271	0	-4.22738567963745	0	275.321893660093	0	40.2920179006591	0	-8.7999828054242	0	24.0233148288864	0	1.09721435017893	0	2.06020927247005	0	-1.08842024854564	0	-11.5684733844839	0	-3.17582654305438	4.21985090642005	-2.08255625799898
132.068076394925	-2.42420625348406	1.44716025760793	-2.37438182549009e-05	-9.39643541571658e-05	0.09804977965229	0.000119281013769009	-1.24326634815387e-05	-1.54545932585067e-05	-0.0143931224624107	0.0363939970319973	-8.91567991416972e-05	0.225765023328002	-0.000127650345317142	9.63547709655109e-05	-0.00013938184583887	-9.56093037686019e-06	-1.85032562482634e-05	-0.111671407217445	0.310218673876921	-0.032699743409271	-0.00641627054818371	0.000356150049598239	-0.108415909151428	-0.88221159959982	-0.0412248175813304	0.150622664998314	-0.0755287456910501	0.0077534546178835	-8.81386650800792e-05	1.55236256211881e-05	132.068076394924	0	4.36245129773896	0	1.68332513786392	0	428.229345731666	0	-9.27125655672561	0	280.729194141836	0	30.6094817174538	0	-0.0389505326313011	0	15.5287773956715	0	10.0597047835486	0	0.973119292509029	0	0.46871950972396	0	-14.3698571250848	0	-5.81301504947919	0	0	132.068076394924	0	4.36245129773896	0	1.68332513786392	0	428.229345731666	0	-9.27125655672561	0	280.729194141836	0	30.6094817174538	0	-0.0389505326313011	0	15.5287773956715	0	10.0597047835486	0	0.973119292509029	0	0.46871950972396	0	-14.3698571250848	0	-5.81301504947919	-2.10431578805005	4.04214503683204
134.499940438542	-0.252081909776263	-1.93102841551758	-8.94111759724931e-05	1.66524463803084e-05	0.0907075972091128	-8.00955683181771e-05	-4.52589570486374e-05	-1.35274444363793e-05	0.000101876735339608	0.0655224317212478	-1.42723989182285e-05	0.225361070218537	-4.33432436045446e-05	0.000103616166356779	-8.85053981239916e-05	1.50149564056504e-05	-7.25357431842668e-05	-0.14024980534875	0.235961855981461	-0.000103133238311584	0.0186162542594211	-0.000225943961746946	-0.124780010033816	-0.874890018469291	-0.0723589469461857	0.156359519904895	-0.0802816784761149	4.58213264838809e-05	0.000204229530297339	-4.96183351811791e-06	134.499940438542	0	-0.0197012472955467	0	-0.0694135614933294	0	437.311186587011	0	-7.79197667800731	0	285.153980190768	0	10.5676995088355	0	-0.937597181275886	0	9.83585900783431	0	3.89440153162258	0	-0.844603556948741	0	-0.426015877837013	0	-13.6466793505	0	-4.32411437226313	0	0	134.499940438542	0	-0.0197012472955467	0	-0.0694135614933294	0	437.311186587011	0	-7.79197667800731	0	285.153980190768	0	10.5676995088355	0	-0.937597181275886	0	9.83585900783431	0	3.89440153162258	0	-0.844603556948741	0	-0.426015877837013	0	-13.6466793505	0	-4.32411437226313	1.80479305292955	-2.8492618178326
137.093497234983	2.46373119776798	1.9949498071752	-0.000125650802260416	1.96469305995081e-05	0.0849992869849757	-0.00338432551121545	-0.00104807972658517	-0.0226448593657693	-0.00417852986977987	0.0348673316134958	-0.00623019226799694	0.215204863917558	4.37145651108287e-05	7.78993270976116e-05	-0.000158696319352984	-7.74627312088863e-05	-3.42545947143788e-05	-0.169690430675056	0.121808258726477	-0.0552736801368681	0.0618621847015715	-0.0220580246479193	-0.159300950102027	-0.869034104853785	-0.0521362696028357	0.154469439670931	-0.0829832217714792	7.57248467506666e-05	-1.50237284753317e-05	0.000173417020941032	137.093497234983	0	4.01680495871207	0	0.396007491373136	0	445.557650447847	0	-4.08092498180102	0	289.969674304942	0	28.5566325910899	0	8.78133419311507	0	17.3717783475205	0	5.73503782417863	0	0.880071337844503	0	-0.212614096506933	0	-11.5146476412944	0	-3.59022529982257	0	0	137.093497234983	0	4.01680495871207	0	0.396007491373136	0	445.557650447847	0	-4.08092498180102	0	289.969674304942	0	28.5566325910899	0	8.78133419311507	0	17.3717783475205	0	5.73503782417863	0	0.880071337844503	0	-0.212614096506933	0	-11.5146476412944	0	-3.59022529982257	4.06825794626175	14.387196650823
138.330558073782	1.35724081438398	0.387735559808006	5.68856959115802e-06	3.83365661075385e-06	0.0826699609126125	1.47243849775317e-05	3.00972940281388e-06	-0.0190846697422709	0.0226382404814791	0.0522943447876191	-1.93241397858618e-05	0.216333894407455	1.16772451680551e-05	3.23379357945921e-05	5.10952457355881e-06	7.16528610835705e-06	-7.65801084952189e-05	-0.167462476974774	-2.67845611712196e-05	-0.0473981432335352	0.0392611429354692	-0.051000083958436	-0.201465669117768	-0.743561890323524	-0.0840475541582799	0.170037716525126	-0.0653723086809126	1.82494752475309e-05	1.95468024278992e-05	1.05398068481614e-05	138.330558073782	0	6.54216508921013	0	2.15919183424178	0	450.842711924762	0	-0.286429615272057	0	292.776644495342	0	39.855754333114	0	17.0795220116507	0	23.6088906290414	0	10.4961859137199	0	1.92437353771532	0	0.873389296310139	0	-9.24926694463434	0	-2.17384402804952	0	0	138.330558073782	0	6.54216508921013	0	2.15919183424178	0	450.842711924762	0	-0.286429615272057	0	292.776644495342	0	39.855754333114	0	17.0795220116507	0	23.6088906290414	0	10.4961859137199	0	1.92437353771532	0	0.873389296310139	0	-9.24926694463434	0	-2.17384402804952	1.21494759756896	21.8549009109573
139.312502985181	-0.365761151273996	-1.56675522549226	-0.00999720849743829	8.72388750273187e-05	0.105626489389412	8.48920296822397e-05	-1.65371417295675e-05	-0.0519683600238511	0.00900233379155709	0.0304983788800633	4.05998171266857e-05	0.252780865058498	-7.25862063836791e-06	0.0153771410324126	2.16491985352629e-05	0.000127952093698254	-0.041069895484349	-0.184660981293493	0.20900850756525	-0.0411324787597011	0.0212868349628521	-0.0933412665385641	-0.248196382047958	-0.648656859592131	-0.128627048651132	0.177668344668521	-0.0688715693315004	0.0139833169169869	-2.03550628354581e-05	-3.94260094546387e-05	139.312502985181	0	7.02711176053354	0	1.48699748276274	0	451.336286383249	0	-0.327959376881192	0	293.570568900365	0	40.3515413130262	0	17.0390491823972	0	23.6258882276785	0	9.53345379168965	0	2.33171331974055	0	0.34830710976268	0	-9.29901520581222	0	-2.21810292111799	0	0	139.312502985181	0	7.02711176053354	0	1.48699748276274	0	451.336286383249	0	-0.327959376881192	0	293.570568900365	0	40.3515413130262	0	17.0390491823972	0	23.6258882276785	0	9.53345379168965	0	2.33171331974055	0	0.34830710976268	0	-9.29901520581222	0	-2.21810292111799	0.155047340507267	21.0160682279661
140.409092151597	-1.95908878977359	-1.72813293867246	-3.14657065960074e-05	9.38507349581959e-06	0.0988726751431606	-2.30718672413082e-05	0.0056647408392453	-0.0201960085407125	0.0205585550997093	0.0142453982504126	2.90861206989072e-05	0.225373677247132	3.7388394388693e-05	0.00336106756431374	-2.59168582476146e-06	-5.36878183876679e-06	-0.0314064025560384	-0.180566121502106	0.000132935880210334	0.000112474258808819	0.0292977305621658	-0.0582187073439804	-0.259405464515546	-0.584865943416998	-0.185306910260921	0.0972942969572105	-0.0546746668314268	2.93311203088132e-05	3.91844402256344e-05	0.00205795412946833	140.409092151597	0	5.7154916304818	0	-0.549459248803295	0	453.146355747396	0	2.13705096469183	0	297.365550361063	0	37.6177715486443	0	13.6281310880611	0	18.9824783315983	0	2.43837668548433	0	1.41941686304037	0	-0.697320241122628	0	-8.05450602833267	0	-0.504833596367709	0	0	140.409092151597	0	5.7154916304818	0	-0.549459248803295	0	453.146355747396	0	2.13705096469183	0	297.365550361063	0	37.6177715486443	0	13.6281310880611	0	18.9824783315983	0	2.43837668548433	0	1.41941686304037	0	-0.697320241122628	0	-8.05450602833267	0	-0.504833596367709	0.607206150212279	18.1865894228381
140.854680992573	-2.34636121631504	-1.087218481546	-3.29165176680415e-05	1.40550572790238e-05	0.0953331251418209	-0.00121986211257	-9.56003256616655e-07	-0.0221938731796352	0.0396482441764895	0.0142457096042159	-2.26047521678099e-05	0.221823476475342	-7.25542094864082e-06	-3.78795777417999e-06	-1.90342171131876e-06	-1.51773319241701e-05	-0.0285089873275544	-0.169481654539318	4.05723236156621e-05	-0.000833169009250639	0.0153007670632299	-0.0587889878633585	-0.267343717609705	-0.542854195705392	-0.176872607250337	0.101663098080546	-0.0393203941648843	3.51396835469365e-05	5.45051232076526e-07	-1.52320865349137e-05	140.854680992573	0	4.74729027736028	0	-1.1883708932019	0	455.255773697585	0	3.51606641089614	0	298.297103599793	0	33.0098712373152	0	10.6436257082943	0	16.9847990588016	0	1.05885215584936	0	1.05451411107403	0	-1.13113896710647	0	-7.11316255081976	0	0.0235668062631601	0	0	140.854680992573	0	4.74729027736028	0	-1.1883708932019	0	455.255773697585	0	3.51606641089614	0	298.297103599793	0	33.0098712373152	0	10.6436257082943	0	16.9847990588016	0	1.05885215584936	0	1.05451411107403	0	-1.13113896710647	0	-7.11316255081976	0	0.0235668062631601	0.850734210564761	15.5217093967913
141.261319149502	-2.48021927018781	-0.269577227978529	-7.91867123409144e-07	-6.01057970780743e-06	0.0898172062186031	0.00305947466154375	1.95870801858834e-05	-0.0193747432268924	0.0263921228478283	0.000268894757585774	2.7694633626474e-05	0.219771948557607	1.68653241478057e-05	2.95933938692239e-06	-4.12759856724025e-06	3.80468394799832e-06	-0.0360532919987385	-0.14859571389933	1.44799237563578e-05	-0.0442325403308853	5.50052881211938e-06	-0.0656276667682794	-0.198580853675813	-0.594801679886844	-0.190989058287306	0.0790799604561321	-0.0236335460442143	-2.7065159255931e-06	-1.56687217510205e-05	1.0110000578999e-05	141.261319149501	0	3.75904667746062	0	-1.47064697151673	0	457.658103208385	0	4.1984086501769	0	298.515783613717	0	27.1685269702531	0	8.99377682265002	0	16.4585462720036	0	0.875920062156628	0	0.789253288535696	0	-1.3841285390531	0	-6.50106466955491	0	0.21046403238796	0	0	141.261319149501	0	3.75904667746062	0	-1.47064697151673	0	457.658103208385	0	4.1984086501769	0	298.515783613717	0	27.1685269702531	0	8.99377682265002	0	16.4585462720036	0	0.875920062156628	0	0.789253288535696	0	-1.3841285390531	0	-6.50106466955491	0	0.21046403238796	0.991133259104607	13.9822288521546
141.676731254194	-2.42229604492741	0.646188279048207	-1.63073633392637e-05	-3.75288317846723e-05	0.0919811590594509	0.020937183670921	-3.68460091381749e-06	-0.0137670159827395	-0.00765520476717672	0.0286131661355982	0.00118207788564632	0.233705907197028	1.43251576482217e-05	1.82313026445104e-06	-5.8251818744898e-05	-2.93200059343823e-05	-0.0385496738130249	-0.128251295005371	4.73600962982698e-05	-0.0456038658422316	0.000933496266798296	-0.0626873942895092	-0.139345709671395	-0.732177234084387	-0.179398032119196	0.0887979196462746	-0.00727784744406225	3.30214885005605e-05	7.30486027856144e-07	3.5447671436599e-05	141.676731254193	0	2.73356762012783	0	-1.39011603944591	0	460.189721509086	0	4.00141269690624	0	298.560653305618	0	20.9183364891098	0	9.47568389238685	0	16.3486792452261	0	0.895750539040396	0	0.530352781888853	0	-1.30685566540121	0	-6.69010754897535	0	0.158873907062647	0	0	141.676731254193	0	2.73356762012783	0	-1.39011603944591	0	460.189721509086	0	4.00141269690624	0	298.560653305618	0	20.9183364891098	0	9.47568389238685	0	16.3486792452261	0	0.895750539040396	0	0.530352781888853	0	-1.30685566540121	0	-6.69010754897535	0	0.158873907062647	0.960431731731153	14.2672406378844
142.090154684927	-2.18156829390872	1.41461242324749	-1.51366572315533e-05	8.05805263706034e-06	0.0932823049885451	0.014602716015627	-0.00280811228665831	-0.00471423919968903	-0.010346108003377	0.0599165798311279	-0.000339631329684066	0.235783891716239	-4.60697579600958e-06	3.41668588224997e-06	-6.40702936520074e-06	-2.64771243593717e-05	-0.0375226917126733	-0.115191826881516	0.000233608698348876	-0.0191138712251639	0.00243314827228243	-0.0625094292898517	-0.131411680160338	-0.800077808387556	-0.143620178802406	0.105242486854594	-3.07672119122593e-05	1.13168811965495e-05	3.21061394071003e-06	-1.01731178823234e-06	142.090154684926	0	1.7754237289708	0	-0.956595387012021	0	462.412311136794	0	3.00304919867239	0	299.035751907473	0	15.7580186662348	0	11.7769163984005	0	15.2609679781365	0	1.43649905261034	0	0.227693265686508	0	-0.957311514313977	0	-7.49709786341767	0	-0.162786135664608	0	0	142.090154684926	0	1.7754237289708	0	-0.956595387012021	0	462.412311136794	0	3.00304919867239	0	299.035751907473	0	15.7580186662348	0	11.7769163984005	0	15.2609679781365	0	1.43649905261034	0	0.227693265686508	0	-0.957311514313977	0	-7.49709786341767	0	-0.162786135664608	0.759474835143432	15.9489970917203
142.473599034346	-1.80030782916616	1.87750961458218	-9.16863444013307e-06	8.05518875380666e-06	0.0878727154558708	1.34338050553521e-05	3.04568482131705e-06	-3.4735487046726e-05	0.000329373103883917	0.0559870532743549	4.61314221141774e-05	0.22889246388843	-5.96441746396007e-06	-4.62468179769141e-06	1.8252142047728e-05	-2.98489402297344e-07	-0.0365186323879527	-0.108198007694553	0.000190830019930014	-1.30067407860466e-05	1.08679746619698e-05	-0.0620745568130771	-0.146018025101856	-0.79220225798583	-0.122789695374587	0.11040299495459	4.09599402042622e-06	1.41762268893238e-05	1.0351415181266e-05	-6.61508473993899e-06	142.473599034345	0	1.00768732344434	0	-0.316260356159879	0	463.954157101743	0	1.72660987274167	0	300.11200901747	0	12.6522564390336	0	14.3291262860807	0	13.1248555990771	0	3.25673586374614	0	-0.118493900656829	0	-0.579190510230459	0	-8.25469371217354	0	-0.743253130054901	0	0	142.473599034345	0	1.00768732344434	0	-0.316260356159879	0	463.954157101743	0	1.72660987274167	0	300.11200901747	0	12.6522564390336	0	14.3291262860807	0	13.1248555990771	0	3.25673586374614	0	-0.118493900656829	0	-0.579190510230459	0	-8.25469371217354	0	-0.743253130054901	0.494714304608022	17.5632816520375
143.775250758795	0.340996359268596	0.994778341945374	0.000133328620700317	6.55327536322485e-05	0.0965100596831639	8.31571164922699e-05	0.000141851705176522	0.0026624715418912	4.78891252378989e-05	0.0419775291303543	0.000180615131424003	0.257690330582321	6.35883475967729e-05	0.00649239464802375	0.000180097170589561	0.000155230285048743	1.91341960830689e-05	-0.0926444809574186	0.180741198464538	0.000226823111914941	0.0008456805540579	0.0195861593601593	-0.128671152938497	-0.930617880500922	-0.138115913496844	0.228531935084758	-2.60711252367381e-05	0.00356919085018858	0.000119351100293358	0.000124494218571671	143.775250758794	0	-0.0319646835650924	0	1.96672665237039	0	465.302996286164	0	-0.316839184705272	0	304.231546960658	0	10.7903306946657	0	16.9693168619543	0	9.11922725995367	0	10.8513915332511	0	-0.880676595209059	0	0.644073965118151	0	-9.21979257637952	0	-2.24056338822484	0	0	143.775250758794	0	-0.0319646835650924	0	1.96672665237039	0	465.302996286164	0	-0.316839184705272	0	304.231546960658	0	10.7903306946657	0	16.9693168619543	0	9.11922725995367	0	10.8513915332511	0	-0.880676595209059	0	0.644073965118151	0	-9.21979257637952	0	-2.24056338822484	0.362680338908039	16.0181266723245
145.577834345913	2.46248113340953	-1.97015624627156	0.000109402408461629	-1.83241237212626e-05	0.0871036630649018	0.00014178805029274	-0.00353010019804451	0.00655700878823695	0.00243528337845787	0.0360702867176214	0.00229093363276276	0.208032110623391	-0.000175846134335466	3.28202338496024e-05	-0.000158177756730765	-5.07938435447404e-05	0.000167842042890393	-0.0981577128486149	0.0149527136879166	0.00744525222160437	-0.0206194500922125	0.0705024005594853	-0.124082263223439	-0.919881037985163	-0.0590853525096362	0.187090040891346	-0.0056167765655996	9.39142762757506e-05	2.47898564474635e-05	-0.00010598763352618	145.577834345912	0	2.82740347876703	0	0.501504353492478	0	470.570322899506	0	-3.68154721240351	0	306.909982443682	0	21.3344287706423	0	9.60935386682988	0	14.6932740129232	0	6.84852491298772	0	0.577268088655383	0	-0.248002243064647	0	-11.2796682094076	0	-3.50810374514268	0	0	145.577834345912	0	2.82740347876703	0	0.501504353492478	0	470.570322899506	0	-3.68154721240351	0	306.909982443682	0	21.3344287706423	0	9.60935386682988	0	14.6932740129232	0	6.84852491298772	0	0.577268088655383	0	-0.248002243064647	0	-11.2796682094076	0	-3.50810374514268	3.95221943178143	10.0253957451567
147.278638985587	1.392467144413	0.390245591339623	1.43459303025316e-05	1.49251472368339e-06	0.0786184750644086	1.56557327890518e-06	1.57905939284661e-05	0.0026164925269701	-0.0316501895743423	0.0174667044335625	-1.45635449058504e-05	0.205616671859349	1.39930979959089e-05	4.78401826209807e-06	8.12172573372812e-06	1.84057208632876e-06	-9.42656089427951e-06	-0.146999586889106	-1.24955273219968e-05	-0.06099543433641	-0.00488660227241886	0.138961265367808	-0.192860163237208	-0.893426215815233	0.00963873949127682	0.171140570055349	-0.0252514792646982	1.78735420300341e-05	-8.78449317840001e-06	-1.46068189608283e-05	147.278638985586	0	6.51323427739625	0	-1.45631616902111	0	478.757800134613	0	-8.34868137944207	0	310.07389860175	0	39.8935386935777	0	-1.55607820791019	0	22.3371720228407	0	1.46910519172731	0	1.89900282004553	0	-1.44214353521607	0	-14.0830325611484	0	-4.83995557830326	0	0	147.278638985586	0	6.51323427739625	0	-1.45631616902111	0	478.757800134613	0	-8.34868137944207	0	310.07389860175	0	39.8935386935777	0	-1.55607820791019	0	22.3371720228407	0	1.46910519172731	0	1.89900282004553	0	-1.44214353521607	0	-14.0830325611484	0	-4.83995557830326	4.86526086165952	6.87389552115126
147.70507686149	0.75279898202807	1.26473779266239	0.00759733298254554	5.45698803828666e-05	0.0967589314051966	-1.86619777847e-05	0.00996221840330352	0.0148266042855489	-0.00920085865464584	0.0341710212080697	0.00415505821112707	0.227810558653337	9.27365476028081e-06	0.0113865774833618	0.00756684725658538	0.00517892978573249	-1.12209159482662e-05	-0.153740477644934	1.04673888836769e-05	-0.0544046297731111	-0.00527352271815577	0.154362121048623	-0.184950975736924	-0.892856441275286	3.01305963029059e-05	0.178148564795091	-0.0282190728780768	2.85352298332926e-05	-2.18394557193784e-05	7.80844813402619e-06	147.705076861489	0	6.97669078745027	0	-1.09533093128787	0	479.275992519881	0	-7.97625205225907	0	310.40688995822	0	40.4879920780186	0	-1.16054578441038	0	22.6655418485994	0	1.79676811103652	0	2.27009588341163	0	-1.13285113070247	0	-13.759873992018	0	-4.53503233149064	0	0	147.705076861489	0	6.97669078745027	0	-1.09533093128787	0	479.275992519881	0	-7.97625205225907	0	310.40688995822	0	40.4879920780186	0	-1.16054578441038	0	22.6655418485994	0	1.79676811103652	0	2.27009588341163	0	-1.13285113070247	0	-13.759873992018	0	-4.53503233149064	3.85805381054566	8.24731841318003
148.601061261242	-0.860168827425394	1.99986352606886	1.67263820062983e-05	5.28649839770201e-06	0.102607344359915	-4.19752019019651e-06	0.0180052197884878	0.00582591870596967	-0.0100677094745732	0.0233568790286022	0.00444584626084156	0.221169338713764	6.44783520229591e-06	0.0103675612030063	0.00568109467656326	0.00425949085419737	2.97465341890347e-06	-0.15625336990878	5.39524074938951e-05	-0.0475298916881048	-6.4590454910384e-06	0.186266069777074	-0.161419577555124	-0.858101527880906	-3.83000120166785e-06	0.194106306828231	-0.0242028142874058	2.73698257055771e-05	-3.63517262076936e-06	-1.05685334153901e-06	148.601061261241	0	6.91079295079907	0	0.500293182707269	0	479.483257938032	0	-8.18545110243291	0	313.29360518419	0	40.4489709081557	0	-0.791556266743774	0	22.1372865121778	0	7.09084860531017	0	2.21049922322575	0	-0.278681967083632	0	-13.8092225170076	0	-4.7272376377945	0	0	148.601061261241	0	6.91079295079907	0	0.500293182707269	0	479.483257938032	0	-8.18545110243291	0	313.29360518419	0	40.4489709081557	0	-0.791556266743774	0	22.1372865121778	0	7.09084860531017	0	2.21049922322575	0	-0.278681967083632	0	-13.8092225170076	0	-4.7272376377945	0.651180924429724	7.70460787254829
149.007496388581	-1.46367630666235	1.72959447007313	8.4539791727441e-06	9.50970642663295e-07	0.104985738378583	1.1455604311405e-06	0.00940163877344913	0.00599164279612679	-0.014014239556784	0.0251349511140044	-3.55098557553597e-06	0.232089541500536	-7.39639310354882e-06	0.00794853271733258	1.06483126693373e-05	7.77709328513546e-06	1.57967036851739e-06	-0.16218062404638	4.79978567272348e-05	-0.0344023597460264	-0.0047893912421762	0.199780552169145	-0.151626158441605	-0.811769255195997	-5.32462980338453e-06	0.192056453023569	-0.0266951596913674	7.23516475294751e-06	-1.97258719055335e-05	-1.72259188164975e-05	149.00749638858	0	6.43528200616896	0	1.27119179662695	0	480.05198410863	0	-9.08184772008276	0	314.758354904126	0	39.754694071688	0	0.274125536290581	0	20.4444022781174	0	9.87870736684731	0	1.84195541404292	0	0.105137788283574	0	-14.2599754477294	0	-5.42418815990057	0	0	149.00749638858	0	6.43528200616896	0	1.27119179662695	0	480.05198410863	0	-9.08184772008276	0	314.758354904126	0	39.754694071688	0	0.274125536290581	0	20.4444022781174	0	9.87870736684731	0	1.84195541404292	0	0.105137788283574	0	-14.2599754477294	0	-5.42418815990057	-0.717736589973085	7.25999031350543
149.399053781561	-1.94375535385629	1.13294658278516	2.04271253888561e-05	-1.35215983177106e-05	0.106345780346282	0.0130989919559207	-0.00121936481492734	0.0158497391653955	-0.032465361800046	0.0385861918566047	4.87123032486789e-06	0.234380006662141	7.23334836296198e-06	0.00568602368373825	-1.49330865652783e-05	-2.25093839483945e-05	-5.26025386758015e-06	-0.171053483820136	0.000260570019634706	-0.00338408393631056	-0.0187121556253863	0.209405987463302	-0.150892531659251	-0.770922477848747	3.05315287912921e-05	0.16380094994323	-0.0307702808831209	9.99370317211902e-06	-3.75934905555657e-05	-2.75875887532568e-05	149.39905378156	0	5.76517167022823	0	1.84106683983996	0	481.206297248381	0	-10.0477932994853	0	315.599487922188	0	37.7536462140002	0	1.92214688497009	0	19.0319237908975	0	11.1367131919571	0	1.45795995933132	0	0.48829644738326	0	-14.9145762440511	0	-5.98436553830851	0	0	149.39905378156	0	5.76517167022823	0	1.84106683983996	0	481.206297248381	0	-10.0477932994853	0	315.599487922188	0	37.7536462140002	0	1.92214688497009	0	19.0319237908975	0	11.1367131919571	0	1.45795995933132	0	0.48829644738326	0	-14.9145762440511	0	-5.98436553830851	-1.76978352283573	7.07855525926855
149.77235880657	-2.30892843645955	0.363685187627018	1.57953202195573e-05	-5.01580403374363e-07	0.0996083916181557	0.0160568483106712	2.10795455412381e-05	0.0151787075204361	-0.0276533735924604	0.027816769859262	1.57690350862316e-05	0.218811295207352	1.20360231954176e-05	1.4731396421289e-05	-2.94381634623275e-06	4.18679601714421e-06	-1.99354120491626e-05	-0.172271300925032	5.14422623948394e-05	-5.15582658370145e-06	-0.0162751502068995	0.210613817281926	-0.148547462754492	-0.777336821080453	5.17625139851384e-06	0.140988104344124	-0.028175805491501	1.77934370568277e-05	-7.45673461328395e-06	4.78591539685449e-06	149.772358806569	0	4.96695820455251	0	2.12406015796672	0	482.91730447103	0	-10.6440552717231	0	315.832554598032	0	34.0770392845087	0	3.18146519586756	0	18.546999862629	0	11.3412810824735	0	1.14494902271393	0	0.738654200778843	0	-15.4435786206892	0	-6.22636068753622	0	0	149.772358806569	0	4.96695820455251	0	2.12406015796672	0	482.91730447103	0	-10.6440552717231	0	315.832554598032	0	34.0770392845087	0	3.18146519586756	0	18.546999862629	0	11.3412810824735	0	1.14494902271393	0	0.738654200778843	0	-15.4435786206892	0	-6.22636068753622	-2.42456576596867	6.48704248294957
150.14171440623	-2.49009848300936	-0.437964926624414	1.63131434858871e-05	1.09490627149156e-05	0.0980756108009064	-0.00247163791743098	-6.93570260453462e-09	0.0112963472866191	0.00271345097236597	0.0409802529495224	2.01061756688951e-06	0.225041220099589	5.32847799661449e-06	2.49052923562936e-05	-4.97135768877298e-06	-2.63060528330182e-07	8.53870257633691e-06	-0.168078694540397	0.000195364117863168	1.62366025555477e-06	-0.0148509358744831	0.216211700146054	-0.142878979694482	-0.776241413891565	9.91005991641314e-07	0.132399183036822	-0.0211349827605074	3.21686076228805e-08	-1.26235510353876e-05	-2.40149614572595e-05	150.141714406229	0	4.07575674423745	0	2.11003663786274	0	485.068641912676	0	-10.6058044432227	0	315.852861843761	0	28.8813756605275	0	3.07852997560173	0	18.4977728770499	0	11.3390294027825	0	0.899318594160145	0	0.725002907813348	0	-15.4062978740284	0	-6.22030932542389	0	0	150.141714406229	0	4.07575674423745	0	2.11003663786274	0	485.068641912676	0	-10.6058044432227	0	315.852861843761	0	28.8813756605275	0	3.07852997560173	0	18.4977728770499	0	11.3390294027825	0	0.899318594160145	0	0.725002907813348	0	-15.4062978740284	0	-6.22030932542389	-2.59901239434933	4.69867717275515
150.537214028978	-2.48399411927154	-1.21883634743514	2.27629838108002e-05	-5.64970876936067e-06	0.0968605210630901	-6.09223092445959e-06	-1.59990179721586e-05	0.00654047307258475	0.00970962643048045	0.0675788526401175	1.35778856246769e-05	0.225912584531438	-6.86873311781724e-06	9.15877275773311e-06	2.98107088726907e-07	1.23678950666828e-05	-3.86359613529332e-06	-0.164647442267851	3.50459083358468e-05	-3.96499987754145e-06	-0.014530531802478	0.225999532134657	-0.150555936127812	-0.790904900479931	-5.00794714471013e-07	0.127863892882048	-0.0131612574621222	2.42486412140195e-06	-8.63056128297493e-06	-2.5702644004538e-05	150.537214028977	0	3.08543289948123	0	1.77691142903443	0	487.548418037559	0	-9.77185914611471	0	316.153657552169	0	22.6719450443365	0	0.990810557363989	0	17.7450422215006	0	11.051965538514	0	0.663893536724748	0	0.437338093089204	0	-14.6860704817897	0	-6.02185789472765	0	0	150.537214028977	0	3.08543289948123	0	1.77691142903443	0	487.548418037559	0	-9.77185914611471	0	316.153657552169	0	22.6719450443365	0	0.990810557363989	0	17.7450422215006	0	11.051965538514	0	0.663893536724748	0	0.437338093089204	0	-14.6860704817897	0	-6.02185789472765	-2.26734890533893	1.17370526839786
150.954569359011	-2.26951167474761	-1.79067841925919	1.29571551021809e-05	-2.45225506867913e-05	0.0895629727634014	6.05171091237622e-05	-1.74713651020491e-06	0.00821013610126759	-0.00612690736911355	0.0588570781695588	-3.2069678959475e-05	0.218908158769287	2.40424880703339e-06	-4.13443689083087e-06	-6.17350748710014e-07	5.49274780252786e-06	-1.03613823536645e-05	-0.161687302309166	-4.98407681697848e-05	4.60647329297766e-06	-0.00644005849356019	0.23663055546532	-0.16210058487805	-0.794042927233971	-0.000202424129277827	0.123732116136001	-0.0049535205656965	2.41664566281074e-05	-1.09159208532454e-06	2.93881226517056e-06	150.954569359009	0	2.08641689786563	0	1.13756656830556	0	489.941389081399	0	-8.24573569935287	0	317.14458065156	0	16.9360953564195	0	-2.65459654634228	0	15.3861415709773	0	9.49907258681433	0	0.380609631077757	0	0.0260243893355922	0	-13.7016867029843	0	-5.5847880085607	0	0	150.954569359009	0	2.08641689786563	0	1.13756656830556	0	489.941389081399	0	-8.24573569935287	0	317.14458065156	0	16.9360953564195	0	-2.65459654634228	0	15.3861415709773	0	9.49907258681433	0	0.380609631077757	0	0.0260243893355922	0	-13.7016867029843	0	-5.5847880085607	-1.42177976387343	-3.395343943166
151.38654052853	-1.86079874736294	-1.99515457140845	4.6840241576551e-06	-8.25694329296516e-06	0.0827022355268638	4.71500511052213e-06	1.96981277111416e-05	0.0183206377514957	-0.00946573140586943	0.0523333776836515	-0.00360202931267841	0.20985715824909	-2.84398930712892e-06	6.17931862026479e-05	1.41145923800135e-05	1.82043569985227e-05	-6.04342643024609e-06	-0.157349709888848	2.83027404106972e-05	-3.92966431058867e-05	-2.68878940841554e-06	0.246498982101948	-0.166887518344199	-0.75654530100482	-0.00946962364970691	0.113971754445824	-1.69675558227618e-05	-4.20306682479579e-06	1.33883435081276e-05	-1.20856284440561e-05	151.386540528529	0	1.18781224565074	0	0.304538394244104	0	491.816767524874	0	-6.51580981754563	0	318.752640671955	0	13.0097378093277	0	-6.25871660563618	0	12.0523832098103	0	6.39185276046797	0	0.00614222781134892	0	-0.377852433353469	0	-12.8605207484559	0	-4.86118584154524	0	0	151.386540528529	0	1.18781224565074	0	0.304538394244104	0	491.816767524874	0	-6.51580981754563	0	318.752640671955	0	13.0097378093277	0	-6.25871660563618	0	12.0523832098103	0	6.39185276046797	0	0.00614222781134892	0	-0.377852433353469	0	-12.8605207484559	0	-4.86118584154524	-0.187192107565205	-7.26304454627519
151.806348907238	-1.32048758618966	-1.78990181040465	8.52351957327315e-06	1.67524747136715e-05	0.0812511976530385	2.15198486514181e-05	-1.5156494866329e-05	0.0163474928897913	-0.000150433557770053	0.0661441818540562	2.91455338180361e-05	0.221330648654656	2.71663235107606e-05	1.69865260543453e-05	-1.40980243798076e-06	9.25170992028644e-07	4.05218897640237e-06	-0.148095652766448	0.00030450776556806	-0.0015562515600191	9.26291695563764e-06	0.23925988347336	-0.171515710604121	-0.704351541251363	-0.00507413477260036	0.117333299586357	-1.34406959992924e-05	-7.24847512868259e-06	6.12282298603777e-06	-3.17439901499594e-05	151.806348907237	0	0.516308342123403	0	-0.503399567308173	0	492.901134950181	0	-5.21954691726625	0	320.30912088589	0	11.2425105440123	0	-8.3580290374691	0	9.54770765220698	0	3.39035369160022	0	-0.408380864621686	0	-0.770927428576714	0	-12.2330876595275	0	-4.06345303212247	0	0	151.806348907237	0	0.516308342123403	0	-0.503399567308173	0	492.901134950181	0	-5.21954691726625	0	320.30912088589	0	11.2425105440123	0	-8.3580290374691	0	9.54770765220698	0	3.39035369160022	0	-0.408380864621686	0	-0.770927428576714	0	-12.2330876595275	0	-4.06345303212247	1.16059491135488	-9.01433773321855
152.835353961213	0.411133447153561	0.0523286840830296	-2.1015138444781e-05	-1.05457904869486e-05	0.097635378850525	2.21998249321845e-05	-5.61736902342123e-06	-2.61699863104877e-06	-0.000552346095311332	0.0455699695539534	-6.61986518564926e-06	0.236288292448603	-8.37467224514243e-06	0.00644934202913689	3.1909074278218e-07	-7.91138726621424e-06	-0.00122601750785113	-0.100408816517516	0.000103984119457802	3.93823888984629e-06	2.0674728660505e-05	0.191677153809715	-0.174003822183154	-0.75430776366066	-0.0147742313264284	0.144847872642442	-2.23469427688345e-05	1.78933526149126e-05	8.47006588564249e-06	-2.05822700368508e-05	152.835353961212	0	-0.00314391533445513	0	-1.52227884524159	0	493.421274276054	0	-4.42424889878893	0	321.625033171552	0	10.73595778268	0	-9.13208266660053	0	8.36097064250881	0	1.52378029759475	0	-0.848271992364306	0	-1.51240249307584	0	-11.705441829643	0	-3.39456859426001	0	0	152.835353961212	0	-0.00314391533445513	0	-1.52227884524159	0	493.421274276054	0	-4.42424889878893	0	321.625033171552	0	10.73595778268	0	-9.13208266660053	0	8.36097064250881	0	1.52378029759475	0	-0.848271992364306	0	-1.51240249307584	0	-11.705441829643	0	-3.39456859426001	3.92120340666189	-7.44178222743049
153.282684135436	1.21723022050881	0.98524796843077	9.2823283148135e-06	0.000886292458894352	0.0986662952067476	0.00533093864350434	5.6675677806201e-05	1.16433911804645e-05	0.000254381486351469	0.0504257175680963	7.33550209647004e-06	0.232730140371186	0.000340181963172402	0.00435227727055353	9.15672101736111e-06	1.85557718793704e-05	-5.73968328299062e-05	-0.0931666600539482	-0.000215162244029254	-5.40357624051717e-05	-0.000113793296908592	0.184789400808462	-0.176625993671683	-0.766489035802776	-0.0280327341485437	0.142717185553269	-2.84481746941452e-06	-1.12433945262374e-06	-1.16646414270048e-05	-7.27124676143283e-05	153.282684135435	0	0.366490567497068	0	-1.28256295355094	0	493.751185125039	0	-4.19784924178991	0	321.786258085127	0	11.048663963487	0	-8.90893067286379	0	8.5239958515738	0	1.64461743380677	0	-0.528176340220772	0	-1.29217444980001	0	-11.499508030107	0	-3.2039986652879	0	0	153.282684135435	0	0.366490567497068	0	-1.28256295355094	0	493.751185125039	0	-4.19784924178991	0	321.786258085127	0	11.048663963487	0	-8.90893067286379	0	8.5239958515738	0	1.64461743380677	0	-0.528176340220772	0	-1.29217444980001	0	-11.499508030107	0	-3.2039986652879	4.47961275404766	-6.15945879641364
153.685172256412	1.73551950209416	1.6292354596979	-2.98698752198327e-06	0.00391313903240082	0.106153983278946	0.034753898103032	0.0111476373873928	0.00722548735881039	0.00676839440515569	0.0734519296574969	0.00455822516939842	0.236650298132608	6.33650115057379e-06	0.0077297775775227	0.000191558771503592	0.000314865211532805	-0.00623764353443313	-0.0958535687074002	-0.000199195678811562	-0.0308076315615495	-0.0347346390940918	0.136806353767881	-0.18876957970063	-0.830158192245773	-0.0599836215441504	0.125560266977167	-5.70515649417648e-07	2.16667356258826e-05	-0.0182986063906419	-0.0167412966520158	153.685172256411	0	0.968654960378585	0	-0.750792043686987	0	494.661012248603	0	-3.39110270958902	0	322.502808949642	0	12.4363471629827	0	-7.67369311988101	0	9.6252918250779	0	2.62802676185362	0	-0.131243197910799	0	-0.90888220741605	0	-10.9232230410126	0	-2.67862512690801	0	0	153.685172256411	0	0.968654960378585	0	-0.750792043686987	0	494.661012248603	0	-3.39110270958902	0	322.502808949642	0	12.4363471629827	0	-7.67369311988101	0	9.6252918250779	0	2.62802676185362	0	-0.131243197910799	0	-0.90888220741605	0	-10.9232230410126	0	-2.67862512690801	4.4649912675602	-4.20325052681938
154.134565922072	2.19409814328216	1.98528261170771	7.63270161643515e-07	3.0855741026161e-05	0.0947125030865012	-2.06053603928566e-05	-0.00896533065089117	-0.00190857132787868	-0.00327417044776648	0.0444489567590542	-0.00779755953098462	0.204370767947815	1.12831392271582e-05	-2.59790017429551e-07	-2.49153528495793e-05	-9.09028898522121e-06	3.25220371767481e-06	-0.0820209992708334	7.67216360451955e-05	-0.0398545241830845	-0.0505765917897482	0.0907929944945366	-0.190312340285491	-0.786256213480836	-0.0782481239788673	0.0963714337690699	-7.83925934714199e-06	4.50027777189473e-06	-0.0191395057435884	-0.0162674898103928	154.134565922071	0	1.85502360883484	0	0.0803540055763016	0	496.41733998199	0	-1.74556547086358	0	324.044898000155	0	15.9322928151617	0	-4.40105376428505	0	12.6896163282476	0	5.49797034086426	0	0.278685480791405	0	-0.479188836206126	0	-10.077307787489	0	-1.92280693398809	0	0	154.134565922071	0	1.85502360883484	0	0.0803540055763016	0	496.41733998199	0	-1.74556547086358	0	324.044898000155	0	15.9322928151617	0	-4.40105376428505	0	12.6896163282476	0	5.49797034086426	0	0.278685480791405	0	-0.479188836206126	0	-10.077307787489	0	-1.92280693398809	4.0986619838135	-0.511882365740811
154.615245681177	2.46983000817188	1.81734258854927	8.21363517790479e-06	3.95817231157385e-05	0.0931883342727723	1.45573477522882e-06	-0.0101682140166863	-7.68356419926312e-06	0.000800134073720341	0.0388511396557708	0.000637194312079402	0.2002984327734	3.70957925386448e-05	3.56153616249252e-06	-2.98886355621289e-05	-2.34738538247316e-06	-3.88330860908347e-05	-0.060639268525624	0.000131176628572706	-0.0271829801675967	-0.0371211499182912	0.0542884900788819	-0.186291949001235	-0.761946413229803	-0.0731536725616519	0.0658201699897274	1.36300648283234e-05	-9.95507345722144e-07	-0.0023014848640617	-7.4642366942755e-06	154.615245681176	0	2.98565761246412	0	1.01639297947418	0	499.079861360359	0	0.454363882092109	0	325.869015653667	0	22.2094386027192	0	0.77533204771302	0	16.9733494252754	0	9.05529811959236	0	0.618841615869874	0	-0.0328119971567269	0	-9.02673263191208	0	-1.25915141578483	0	0	154.615245681176	0	2.98565761246412	0	1.01639297947418	0	499.079861360359	0	0.454363882092109	0	325.869015653667	0	22.2094386027192	0	0.77533204771302	0	16.9733494252754	0	9.05529811959236	0	0.618841615869874	0	-0.0328119971567269	0	-9.02673263191208	0	-1.25915141578483	3.44784493951368	4.69813215870147
155.16129050187	2.44480430333898	1.0285022796521	2.96125180153654e-06	5.02075634313533e-05	0.0901854183892967	0.000766367418721548	-7.96490754501052e-06	5.38324597407643e-06	0.0227706044820031	0.0440803624134377	-8.95715408778572e-06	0.199913781941272	1.28219943703608e-05	2.35484782032966e-05	-7.03849770861308e-06	1.25469373392114e-05	2.41752486460587e-06	-0.0369596305599482	7.70342344559768e-05	-0.00584800338887344	-0.0174465145673257	0.0123932784612937	-0.182744712025374	-0.751156526042022	-0.0642252898958878	0.0306514527946556	8.04273729076768e-06	1.90524050774332e-05	-2.52332980179431e-05	-1.94478664743657e-05	155.161290501869	0	4.34447994557036	0	1.81800983474927	0	502.46139526807	0	2.45017563067088	0	327.074682780361	0	30.6249671817158	0	5.7445354571295	0	19.9761888190996	0	10.9084566201231	0	0.950611673531696	0	0.496140470082769	0	-7.7101538076562	0	-0.772888275694977	0	0	155.161290501869	0	4.34447994557036	0	1.81800983474927	0	502.46139526807	0	2.45017563067088	0	327.074682780361	0	30.6249671817158	0	5.7445354571295	0	19.9761888190996	0	10.9084566201231	0	0.950611673531696	0	0.496140470082769	0	-7.7101538076562	0	-0.772888275694977	2.63173824451583	9.4453056857158
155.642938455547	2.10103365998104	0.00888853493124661	-2.22813680868188e-05	2.97064972585049e-05	0.0854939322206149	-1.41380632453008e-05	9.46291447717764e-08	-5.71441119184913e-06	0.018110677131185	0.0305851954940996	0.000282198446000098	0.195313084031679	7.98695398089688e-06	6.15681287833654e-05	1.30340312477333e-06	-7.19508186935144e-06	-2.94304434495257e-05	-0.0201706686505943	9.64915330811934e-05	-0.00113350363171763	-0.00642637916093766	-2.27733239585038e-05	-0.204297438198295	-0.72799116007474	-0.051300980544225	0.0063450535066515	-9.28367956168145e-06	5.97013109002085e-06	2.55900284516179e-06	-5.23493402601042e-07	155.642938455546	0	5.45122542749163	0	2.07442189003928	0	505.009332702252	0	3.05356414391734	0	327.253325761786	0	36.5017205530514	0	7.16590130434865	0	20.4012221896776	0	11.0477407864816	0	1.30865932405833	0	0.7301526291667	0	-7.16037696080403	0	-0.591568824458472	0	0	155.642938455546	0	5.45122542749163	0	2.07442189003928	0	505.009332702252	0	3.05356414391734	0	327.253325761786	0	36.5017205530514	0	7.16590130434865	0	20.4012221896776	0	11.0477407864816	0	1.30865932405833	0	0.7301526291667	0	-7.16037696080403	0	-0.591568824458472	2.04093295359922	10.6935119084824
156.040574424311	1.62004717613693	-0.864148047874135	-1.16402368344828e-05	-1.81592031395715e-05	0.0909837173262014	-0.00359118635010204	0.00150987558902317	-1.95617675020309e-05	-0.0075851636165965	0.0553554601118624	5.31590712155594e-07	0.206590728196416	2.16988356446736e-06	0.00192611771021931	0.00106104646622645	4.72660987266019e-05	-0.000766470070723461	-0.0186895880480393	0.000133353788695633	-0.0130552751960743	9.93803501994156e-06	-0.000337018725229813	-0.254891227136169	-0.631765132372683	-0.0546099629960982	-2.40711327660407e-05	-1.46665831159485e-05	3.01590384750808e-05	9.77501699051143e-06	1.95486318899474e-06	156.04057442431	0	6.19593562250205	0	1.90253073939436	0	506.411780193876	0	2.74562262083921	0	327.353017026451	0	39.1570913284921	0	6.61189967980575	0	20.5757619434168	0	10.9828383098881	0	1.68461312393	0	0.568811330661155	0	-7.45010335027617	0	-0.758162806060577	0	0	156.04057442431	0	6.19593562250205	0	1.90253073939436	0	506.411780193876	0	2.74562262083921	0	327.353017026451	0	39.1570913284921	0	6.61189967980575	0	20.5757619434168	0	10.9828383098881	0	1.68461312393	0	0.568811330661155	0	-7.45010335027617	0	-0.758162806060577	1.73618402847718	10.1785509079467
157.524893899783	-0.784845517141988	-1.76776680405631	-1.44338358783362e-05	-2.49326046974928e-06	0.102252089909033	-1.61425552171182e-05	-1.25413304360296e-05	-0.0126835282564864	-2.84223051061597e-05	0.0560773008527168	-3.33504496311921e-06	0.227845693935728	-3.46364233376265e-06	3.09160550236976e-05	-4.04575521388363e-06	-5.01584206253983e-06	-0.005801843855326	-1.36965884000377e-06	0.000226775097915152	-1.41179687007921e-05	-1.44145570925544e-05	-0.145867908925537	-0.243373357270605	-0.572177884030042	-0.219920837710131	0.139242088008484	-1.60960815611632e-05	8.94855678573339e-06	-1.4440729848672e-06	-1.13511786994564e-06	157.524893899782	0	6.90661438579321	0	-0.667192806396355	0	507.482297792602	0	1.78112310086998	0	331.959067218208	0	40.3059676026108	0	5.11915295833323	0	21.9496248289257	0	2.52349227886421	0	2.22056052946481	0	-0.819395893058974	0	-8.11326662623856	0	-1.50376482356963	0	0	157.524893899782	0	6.90661438579321	0	-0.667192806396355	0	507.482297792602	0	1.78112310086998	0	331.959067218208	0	40.3059676026108	0	5.11915295833323	0	21.9496248289257	0	2.52349227886421	0	2.22056052946481	0	-0.819395893058974	0	-8.11326662623856	0	-1.50376482356963	1.89389134708418	11.084957916209
157.960949257816	-1.48988939734549	-1.09309081587676	-1.93241986161946e-05	0.00111509801777132	0.10823661384346	-0.0105970768588896	-0.00288589429175485	-0.026171939923	0.00302019069599351	0.0663099929976453	9.89317311538391e-07	0.239297497128159	2.39276352625048e-05	0.00124910983878096	-5.76863654167283e-06	-8.8473448477881e-06	7.67893723935142e-06	-0.000295463645419863	2.33734514558181e-05	0.00337167422080367	0.00247957403684359	-0.133919380789611	-0.242595222785427	-0.599490898027142	-0.230892965624235	0.123785804601401	-3.29777605460781e-05	-1.15392089310446e-05	0.000668391043859637	8.08817225588392e-05	157.960949257815	0	6.40589944907279	0	-1.30337969990756	0	508.075512117489	0	2.49418903692686	0	332.904066435638	0	39.5831079235806	0	4.29382575168234	0	20.9151094738429	0	1.09624481862793	0	1.83110696079813	0	-1.24442449260993	0	-7.62729834479286	0	-0.942610618357913	0	0	157.960949257815	0	6.40589944907279	0	-1.30337969990756	0	508.075512117489	0	2.49418903692686	0	332.904066435638	0	39.5831079235806	0	4.29382575168234	0	20.9151094738429	0	1.09624481862793	0	1.83110696079813	0	-1.24442449260993	0	-7.62729834479286	0	-0.942610618357913	1.83102105271069	11.0776445350532
158.423351397127	-2.01523115012447	-0.185206352039709	3.40920365546792e-06	4.498168406768e-07	0.10298546385129	-0.038452870924615	1.20376832551527e-05	-0.0237101953744139	0.0118804020287633	0.0692740117718059	-1.67251323991932e-05	0.217486034253096	-1.42050082104803e-06	1.93626716228474e-05	7.29210192039623e-06	1.51024121245698e-05	5.7801156750766e-08	-0.00241332622274528	0.000114886841340876	0.0385729778560555	0.00681690329300244	-0.123200431376581	-0.271527907628938	-0.572454140739356	-0.226369066137981	0.137785066584567	-1.44561674200215e-05	-1.68207320408575e-06	0.000710923003515903	-1.57464019375913e-06	158.423351397126	0	5.58623519661877	0	-1.59999085171814	0	509.538994958151	0	3.00164066619453	0	333.126368108971	0	36.9518405991412	0	3.41975056280697	0	20.5447958347955	0	0.912620757236797	0	1.38323831028236	0	-1.51163234567887	0	-7.16795418319636	0	-0.651814237395232	0	0	158.423351397126	0	5.58623519661877	0	-1.59999085171814	0	509.538994958151	0	3.00164066619453	0	333.126368108971	0	36.9518405991412	0	3.41975056280697	0	20.5447958347955	0	0.912620757236797	0	1.38323831028236	0	-1.51163234567887	0	-7.16795418319636	0	-0.651814237395232	1.59881491282572	10.5861258958279
158.932967427265	-2.40072114392889	0.876744011913583	-8.5998281695803e-06	-8.87413455512911e-06	0.0963809336581106	-6.7483973545138e-06	-9.32414523113398e-06	-0.0199445149207135	-0.0175767670792695	0.0818066391230944	-2.78423630013448e-05	0.215407249094338	-7.9524063827106e-06	1.62524277558973e-05	-1.00634247329901e-05	-7.92373288258467e-06	-7.53530463604384e-06	-6.99982702176165e-06	8.06216562662581e-05	-0.0330047885963691	0.0108046285201351	-0.126902296067181	-0.147508367279683	-0.747541783376488	-0.219138469499559	0.147683996309453	2.6769763674675e-06	-1.00580418899448e-05	0.00713279229562781	0.000162102562735618	158.932967427264	0	4.45279656970562	0	-1.42771232818589	0	512.066324375213	0	2.60075706235361	0	333.233611425096	0	31.3022482095217	0	4.35275646426789	0	20.2944357558903	0	0.982653404679074	0	0.981129238181493	0	-1.35072745584803	0	-7.54209074311145	0	-0.777094352572569	0	0	158.932967427264	0	4.45279656970562	0	-1.42771232818589	0	512.066324375213	0	2.60075706235361	0	333.233611425096	0	31.3022482095217	0	4.35275646426789	0	20.2944357558903	0	0.982653404679074	0	0.981129238181493	0	-1.35072745584803	0	-7.54209074311145	0	-0.777094352572569	1.03145383733794	11.2688490625839
159.306589800505	-2.50272180302741	1.51965121323262	-1.51319699224764e-05	-4.96783056838007e-06	0.0895836636073128	-0.00169880775747161	4.58824338050813e-06	-0.0238152220867733	-0.00177050812249235	0.0778082248140823	-7.14588198428652e-06	0.21187620425178	-2.20974873342716e-06	2.4034001011948e-05	-1.36634276416738e-05	2.67911481940721e-06	-2.45314499469651e-05	-0.000805351271968886	7.04486907203328e-05	-0.0457889136481182	0.042298415743708	-0.132812847767513	-0.126962622274358	-0.85000666109408	-0.178677363422557	0.160344931810624	-2.26151866768246e-05	-6.90615980549299e-06	0.0247491369466121	0.00305450782071997	159.306589800504	0	3.53131417920524	0	-0.973466147856865	0	514.339360468764	0	1.47835780416652	0	333.798851071667	0	25.6944771152206	0	7.12647748822788	0	18.895427539945	0	1.70113713923474	0	0.747689202788371	0	-1.00643692224581	0	-8.39199093359413	0	-1.05930074170171	0	0	159.306589800504	0	3.53131417920524	0	-0.973466147856865	0	514.339360468764	0	1.47835780416652	0	333.798851071667	0	25.6944771152206	0	7.12647748822788	0	18.895427539945	0	1.70113713923474	0	0.747689202788371	0	-1.00643692224581	0	-8.39199093359413	0	-1.05930074170171	0.467928481863662	13.3150346762178
159.746371206744	-2.3998757464852	1.94278700662452	3.77777198800249e-07	9.38375828431449e-06	0.0810488849580976	-0.007547122531469	1.22818220877545e-05	-0.0350246197141975	0.0057229477243762	0.0589620498258792	0.00228284416011032	0.205623488644549	5.44048185191825e-06	2.52802382677681e-05	2.35996868271641e-05	1.9137756088651e-05	-6.15084943801529e-06	-0.00718964473968847	9.27867462211025e-05	-0.0382501094134675	0.0792890210502244	-0.150717318002691	-0.149959082915396	-0.872788013216277	-0.118443851273337	0.151593181798976	-1.45271301380609e-05	1.88147334270548e-06	0.0388663684971223	0.00666581642923027	159.746371206743	0	2.44401929388585	0	-0.196980354565401	0	517.027969682531	0	-0.439851005038747	0	335.176538726435	0	19.0451581616407	0	11.8659496858905	0	15.4947436205596	0	4.15703081396119	0	0.474988761139597	0	-0.578267942460904	0	-9.45087949676617	0	-1.54198453057049	0	0	159.746371206743	0	2.44401929388585	0	-0.196980354565401	0	517.027969682531	0	-0.439851005038747	0	335.176538726435	0	19.0451581616407	0	11.8659496858905	0	15.4947436205596	0	4.15703081396119	0	0.474988761139597	0	-0.578267942460904	0	-9.45087949676617	0	-1.54198453057049	-0.214253709787541	16.6217496701175
160.192314262472	-2.05349707230996	1.92987293942808	-1.54846927832289e-05	-3.42051436037316e-06	0.0758072819541706	-0.000910933077272728	7.90299674226656e-06	-0.0451743431609345	-1.90515825857356e-06	0.0606087648817328	0.0018608665231957	0.204281528889764	-2.48863576818742e-06	2.96088939446769e-05	-8.43929893638199e-06	1.00280368208066e-05	-1.94290736202041e-06	-0.010711589619228	0.000180883161565578	-0.0271818330786271	0.0981102107396957	-0.164721508732477	-0.182262932216351	-0.793990352327237	-0.0877632677016162	0.144956124687835	-2.33407946071163e-05	2.81525019991362e-05	0.0422921619071304	0.00588935399992599	160.192314262471	0	1.44231416103399	0	0.68312352438247	0	519.282555771983	0	-2.41703728775098	0	336.913624839008	0	13.9606832845378	0	16.3165711554709	0	11.5918429467356	0	7.58582513013965	0	0.128729362238371	0	-0.16807262382123	0	-10.3721936681376	0	-2.22523127984797	0	0	160.192314262471	0	1.44231416103399	0	0.68312352438247	0	519.282555771983	0	-2.41703728775098	0	336.913624839008	0	13.9606832845378	0	16.3165711554709	0	11.5918429467356	0	7.58582513013965	0	0.128729362238371	0	-0.16807262382123	0	-10.3721936681376	0	-2.22523127984797	-0.756509344174783	19.1838225128093
161.211507862628	-0.570849492375982	0.430147750479124	8.35445894739441e-05	-4.07317054095224e-05	0.0866999688932585	-8.89746978622296e-05	2.3507900303928e-05	-0.00526447016052339	0.00115397856936511	0.0769711058242558	9.52876519046101e-06	0.227308291509856	-0.000194655602077508	0.00498266563415458	-6.29396321668576e-05	-2.0127615876032e-05	0.032465824510263	-0.0704890533110789	0.257068803893807	1.0459273877891e-05	0.0661473252561746	-0.0678412938252018	-0.14241102121911	-0.88127517257045	-0.0980713087802858	0.162010857561064	-0.0516748904847382	0.0199590722346541	1.51755035768849e-05	-0.000352115704739007	161.211507862627	0	0.0551686960155568	0	2.05275609977817	0	521.365578116715	0	-4.47515074639083	0	338.949932519822	0	10.6061283753915	0	19.6236101025839	0	8.32819967735323	0	10.8099570370433	0	-0.775762465635185	0	0.733965712025839	0	-11.6541208642419	0	-3.48824652016604	0	0	161.211507862627	0	0.0551686960155568	0	2.05275609977817	0	521.365578116715	0	-4.47515074639083	0	338.949932519822	0	10.6061283753915	0	19.6236101025839	0	8.32819967735323	0	10.8099570370433	0	-0.775762465635185	0	0.733965712025839	0	-11.6541208642419	0	-3.48824652016604	-0.638267557279747	18.2468507888744
163.834722386484	2.49305199494408	-0.833555724438123	-0.000144323804189869	-4.7682618036204e-06	0.0913068387096533	-0.00292445092899765	0.000130680342450186	-6.39843546238006e-05	-0.0292690034342623	0.0283190975938679	-5.92886536396961e-05	0.214560291630462	-8.41268195678723e-05	0.000125621103389934	4.92995067422399e-05	4.84854691204728e-05	-1.48720350864169e-05	-0.112600686906649	0.325567487460782	0.000989747756847289	0.00785930967919383	-0.00279165365497082	-0.101674234072577	-0.832359913284069	-0.0189067509121142	0.148003117376687	-0.0744223515335873	0.00666023199906427	7.73325784305895e-05	7.79732505078572e-05	163.834722386482	0	3.54849710905443	0	-1.41041588089849	0	528.521435157407	0	-10.3162713863938	0	344.641468831408	0	25.7548566903892	0	8.22003044787908	0	18.1767736477216	0	1.09812882697186	0	0.751208348936724	0	-1.34810990467771	0	-15.0570047227833	0	-6.20181773680051	0	0	163.834722386482	0	3.54849710905443	0	-1.41041588089849	0	528.521435157407	0	-10.3162713863938	0	344.641468831408	0	25.7548566903892	0	8.22003044787908	0	18.1767736477216	0	1.09812882697186	0	0.751208348936724	0	-1.34810990467771	0	-15.0570047227833	0	-6.20181773680051	5.90202054981883	12.5618466535411
166.296579158472	-0.385516972371767	1.55601753652216	0.000204888101039509	-3.2799434975101e-05	0.094547866945624	-1.02144687187051e-05	-5.17491832439367e-05	0.00786212216120313	0.000113888986043163	0.0538986692082408	5.67909352202178e-05	0.250456851690947	-0.000128347777958162	0.000184404083870448	-3.45824916395885e-05	-7.05789571657624e-05	3.54281213063274e-05	-0.142974807836624	0.309012774290017	-8.12799788385901e-05	-0.0163187039762246	2.75686411717003e-05	-0.123834686210011	-0.932192611801351	-0.0812739752007623	0.186389543344927	-0.0801846002392657	0.000389116825946887	-0.00012000012972649	-6.8327470414452e-05	166.29657915847	0	7.0386344107591	0	1.41942945897699	0	535.478981076052	0	-7.87634535424059	0	349.776084438885	0	40.5112599875872	0	11.6086084049461	0	22.6293423562523	0	9.95650195100636	0	2.32512318476147	0	0.234170713888475	0	-13.5800078153982	0	-4.49796471977814	0	0	166.29657915847	0	7.0386344107591	0	1.41942945897699	0	535.478981076052	0	-7.87634535424059	0	349.776084438885	0	40.5112599875872	0	11.6086084049461	0	22.6293423562523	0	9.95650195100636	0	2.32512318476147	0	0.234170713888475	0	-13.5800078153982	0	-4.49796471977814	0.203494729707596	19.0175533320908
168.93396706131	-2.25998625509901	-1.77562600699929	2.34152081399225e-05	2.39380576254378e-05	0.0825739780533889	-2.58501610430455e-05	-1.70918264604136e-05	0.0295649850171375	0.00106832761523705	0.0424563786560834	0.000125139438732901	0.219319416771984	-6.64765942561196e-05	6.39929134651904e-05	-8.13890392207263e-05	1.70742953986109e-05	3.59843135184459e-05	-0.171103324162772	0.0660440565399721	0.0563015672903847	-0.054940122652212	0.0331960134662366	-0.16422036668227	-0.830978845019305	-0.0618444016445374	0.156597385548193	-0.0801061564772061	0.000159130972066514	-8.97874946462652e-05	-8.77414101160909e-05	168.933967061309	0	2.01866869607379	0	-0.535141396595179	0	546.112249904624	0	-2.18626960596581	0	354.963610308884	0	16.8079439356765	0	-2.75620563906461	0	11.41311315061	0	2.96329628012298	0	0.33278731489072	0	-0.748023181818997	0	-10.4759736634771	0	-3.16448234523983	0	0	168.933967061309	0	2.01866869607379	0	-0.535141396595179	0	546.112249904624	0	-2.18626960596581	0	354.963610308884	0	16.8079439356765	0	-2.75620563906461	0	11.41311315061	0	2.96329628012298	0	0.33278731489072	0	-0.748023181818997	0	-10.4759736634771	0	-3.16448234523983	0.261134150232444	-1.72424569684777
169.765249851447	-1.32773955634039	-0.344141499102816	5.52625622708283e-07	-1.24372992207133e-06	0.0821287913996237	-2.5875474017487e-05	-1.15716961684529e-05	0.0198282804076156	0.0226173046429207	0.051015452134632	-6.21511884286828e-05	0.215991264700801	1.01134823614375e-05	1.59581773953958e-05	4.13166076849305e-06	-2.12765232543635e-06	0.000203278798301	-0.173146782978377	0.000104523628110927	0.047812766405374	-0.0409502541760252	0.0481777671007526	-0.203547594479766	-0.733899951455293	-0.0867697976832578	0.166942151961812	-0.070286582210262	2.85517826336345e-06	4.4878992781016e-06	-9.81338300423082e-06	169.765249851446	0	0.47750589397535	0	-1.49072817339582	0	549.029704382813	0	-0.320897546695254	0	356.208106004088	0	11.1801808607652	0	-6.4509530416441	0	8.90043096492946	0	1.21249229243399	0	-0.436614831697253	0	-1.44278527985725	0	-9.14727387320724	0	-2.30255596539057	0	0	169.765249851446	0	0.47750589397535	0	-1.49072817339582	0	549.029704382813	0	-0.320897546695254	0	356.208106004088	0	11.1801808607652	0	-6.4509530416441	0	8.90043096492946	0	1.21249229243399	0	-0.436614831697253	0	-1.44278527985725	0	-9.14727387320724	0	-2.30255596539057	2.14119155319776	-4.5652458783419
170.858774118451	0.568151455852889	1.7063117611484	0.0091172948097654	-1.37242506648371e-05	0.109036875468127	-3.04602337919364e-05	-8.55609242836033e-06	0.0575547872548095	0.00776004925590835	0.0285727679908662	0.000118603459305477	0.261377093235312	5.24324739083046e-05	0.0168397520036895	-2.06296138440342e-05	-2.68627425986134e-05	0.0417373421346335	-0.188008567902533	0.185351008237884	0.0419635771725582	-0.0148491596877503	0.0924679007597741	-0.252917925658587	-0.62518783635284	-0.130584002021765	0.169946790653355	-0.0703849092152739	0.0112096659433165	-2.26598387803525e-05	-0.000123729339476364	170.85877411845	0	0.0787828965108738	0	-0.597623586288672	0	549.518288170235	0	-0.272378115267504	0	357.348713237724	0	10.7439157026957	0	-6.34952379242895	0	9.05126509919965	0	2.74830356251274	0	-0.766967583379743	0	-0.780260286570711	0	-9.14612925353323	0	-2.25788911724159	0	0	170.85877411845	0	0.0787828965108738	0	-0.597623586288672	0	549.518288170235	0	-0.272378115267504	0	357.348713237724	0	10.7439157026957	0	-6.34952379242895	0	9.05126509919965	0	2.74830356251274	0	-0.766967583379743	0	-0.780260286570711	0	-9.14612925353323	0	-2.25788911724159	3.15082149341325	-3.70334502776032
171.733611943626	1.85234158765865	1.81558022336701	1.22091796382368e-05	-3.10079417631425e-06	0.0981900144679248	-0.000781934272203756	-0.00904089039914509	0.0200892992065066	0.0171092631182523	0.0138739342213673	7.71073567959622e-06	0.22265239316317	-2.01181741510883e-06	0.00421450078585988	-8.90816586279996e-06	-9.28133781391624e-06	0.0320686070270205	-0.187342378186975	0.00020558821540574	-5.30814629019441e-05	-0.0281855873918084	0.0550219700283852	-0.259234386839619	-0.577487802362846	-0.183821654636879	0.0908934772883638	-0.0618931236150393	3.63943754242193e-05	-2.95145999048493e-05	-0.00341961855939575	171.733611943624	0	1.15513567204031	0	1.06313879859078	0	550.96715245833	0	1.78336847813454	0	360.50599637643	0	12.8302952211063	0	-3.57536720876002	0	12.9818050230437	0	8.75896436612768	0	0.000309276502515378	0	0.0458938716063402	0	-8.13308568578251	0	-0.794179120049213	0	0	171.733611943624	0	1.15513567204031	0	1.06313879859078	0	550.96715245833	0	1.78336847813454	0	360.50599637643	0	12.8302952211063	0	-3.57536720876002	0	12.9818050230437	0	8.75896436612768	0	0.000309276502515378	0	0.0458938716063402	0	-8.13308568578251	0	-0.794179120049213	2.76617065225387	-1.39060351323936
172.173728899153	2.28356977784854	1.25111681458962	1.56156836142716e-07	1.46638954889649e-05	0.0962588687443382	0.000677930426972108	7.46775107191502e-06	0.0215581120116604	0.0358123227662957	0.0177148498514996	-5.38598347878898e-06	0.224243712720245	1.11011327742876e-05	2.1370152941658e-05	1.66713765688356e-05	2.21584036753135e-05	0.0275665644971857	-0.178356114885991	0.000266698028268889	5.41906815095628e-06	-0.0241247010546871	0.0503236277526733	-0.272310648596742	-0.547939393260685	-0.176634751084689	0.0967436723965047	-0.0479087131058899	-4.65993106883335e-06	4.38262039402143e-06	-7.15078866524206e-06	172.173728899152	0	2.07326761918345	0	1.7503750584664	0	552.889369551193	0	3.20806564158251	0	361.590967842572	0	16.8688639600975	0	-0.611153660219002	0	15.2173326074491	0	10.4897782209445	0	0.380267792568695	0	0.480085890310746	0	-7.22745433479151	0	-0.1965102407799	0	0	172.173728899152	0	2.07326761918345	0	1.7503750584664	0	552.889369551193	0	3.20806564158251	0	361.590967842572	0	16.8688639600975	0	-0.611153660219002	0	15.2173326074491	0	10.4897782209445	0	0.380267792568695	0	0.480085890310746	0	-7.22745433479151	0	-0.1965102407799	2.51747939827433	1.24837663905667
172.584307891691	2.4672810490965	0.474449669914921	-3.83898953907508e-06	7.85634147412908e-06	0.0896788908754313	-0.000162235264254124	2.15057452474096e-06	0.0204692458511112	0.0341588253437414	0.00149806826651759	-2.75668543582679e-06	0.216805664148749	-3.49296400088899e-06	-1.49244766819689e-06	-6.82090938747123e-06	-1.59625137895331e-05	0.0334462164088179	-0.159531274889655	7.16995915383509e-05	0.0342513902064995	5.54753018778009e-06	0.05892168976072	-0.222167625585274	-0.55290180472956	-0.185610902217467	0.0774844354187849	-0.032122662486058	8.34129794297864e-06	1.89020296154827e-07	1.61692204507583e-05	172.58430789169	0	3.05592684331285	0	2.11170579402616	0	555.24239632234	0	4.06799971071288	0	361.929659522722	0	22.5061006843607	0	1.43644525924645	0	16.0193109875149	0	10.8238525227691	0	0.659201940841985	0	0.788675746501202	0	-6.49190786939075	0	0.0525015299449839	0	0	172.58430789169	0	3.05592684331285	0	2.11170579402616	0	555.24239632234	0	4.06799971071288	0	361.929659522722	0	22.5061006843607	0	1.43644525924645	0	16.0193109875149	0	10.8238525227691	0	0.659201940841985	0	0.788675746501202	0	-6.49190786939075	0	0.0525015299449839	2.3480018457603	3.1420417459063
172.995917829078	2.4547671924758	-0.440373939215113	-6.24218164519865e-06	-9.84181420717945e-06	0.0904166003205922	-0.0165382305023041	-5.08981774924512e-07	0.0150458450631139	-0.00172077973094921	0.0197119122920634	0.00332867352765649	0.23125661875881	1.1534634612065e-05	4.53349205391595e-05	6.45946197146629e-06	-4.82706308973598e-06	0.0382622505773717	-0.137017001496457	3.26808521582045e-06	0.0523033125114305	-0.000392891258370896	0.0568836865674384	-0.144842345597013	-0.704619257432836	-0.184288590679116	0.0785245522176614	-0.0157297853161774	1.41331407904064e-06	-3.60745182706126e-06	-5.00327429094774e-06	172.995917829077	0	4.07545571677706	0	2.11876655271444	0	557.767721193227	0	4.08582536328787	0	361.958903597185	0	28.7612692455584	0	1.48142787170545	0	16.0915802120762	0	10.8253612837913	0	0.913073148771961	0	0.795487685639625	0	-6.4747044041852	0	0.0565928635424731	0	0	172.995917829077	0	4.07545571677706	0	2.11876655271444	0	557.767721193227	0	4.08582536328787	0	361.958903597185	0	28.7612692455584	0	1.48142787170545	0	16.0915802120762	0	10.8253612837913	0	0.913073148771961	0	0.795487685639625	0	-6.4747044041852	0	0.0565928635424731	2.33641967650342	3.27755770255553
173.409264934921	2.25492770713127	-1.25600581612048	2.04040342460049e-05	6.1633278335273e-06	0.0928809658073286	-0.0178588825398229	0.00255503854539032	0.00706027285541888	-0.0132567039546373	0.0569733935633807	-3.1899171124602e-05	0.235921200496862	-7.92916780031831e-06	1.97145626302322e-05	-4.09629696518921e-07	1.01703787830673e-06	0.0373639269126266	-0.12296991526866	0.000126131455133002	0.0267273294740622	-0.00324255618778042	0.0553019274646695	-0.129881892083643	-0.787171820674019	-0.150951021895067	0.0977640195631097	-0.000563436374904657	5.67847010831018e-06	-1.71260405307601e-05	-2.24713360342473e-05	173.40926493492	0	5.05472123186844	0	1.76187710251516	0	560.089076855939	0	3.24587378752438	0	362.290130404851	0	34.2672697736557	0	-0.496576261496684	0	16.8666290352143	0	10.4999340571837	0	1.20107461215603	0	0.489971413583004	0	-7.1949782586916	0	-0.196029383793157	0	0	173.40926493492	0	5.05472123186844	0	1.76187710251516	0	560.089076855939	0	3.24587378752438	0	362.290130404851	0	34.2672697736557	0	-0.496576261496684	0	16.8666290352143	0	10.4999340571837	0	1.20107461215603	0	0.489971413583004	0	-7.1949782586916	0	-0.196029383793157	2.50167929453415	1.82123311024676
173.794950016305	1.90665099645463	-1.79088994682138	3.21708972924406e-06	-4.06999197195333e-06	0.0888721911000207	-0.00193638472230379	-6.28239150482018e-06	2.92999234364115e-05	9.10439828472836e-06	0.0597028723110348	7.27265333089503e-06	0.231928115012023	5.03018618784907e-06	6.26467918020006e-06	5.59842428816921e-06	-2.72247151437258e-06	0.0364069724280497	-0.11489702161866	0.000139746575385963	0.00332377318321612	-2.18020397532764e-05	0.0557109029655064	-0.141600802058405	-0.795172088604771	-0.12433235544669	0.104492097012179	-1.40602921315198e-05	1.40891875780876e-05	-2.21188455466478e-05	-8.00165565548283e-06	173.794950016304	0	5.86198213133263	0	1.165597787497	0	561.782646270488	0	2.00381989936879	0	363.221274347603	0	37.8283848192093	0	-3.08981703949781	0	18.7970990606929	0	9.03191546393375	0	1.53364177279752	0	0.109025492634449	0	-7.99214164375109	0	-0.713156938238956	0	0	173.794950016304	0	5.86198213133263	0	1.165597787497	0	561.782646270488	0	2.00381989936879	0	363.221274347603	0	37.8283848192093	0	-3.08981703949781	0	18.7970990606929	0	9.03191546393375	0	1.53364177279752	0	0.109025492634449	0	-7.99214164375109	0	-0.713156938238956	2.75621762292802	0.103987590012964
174.686897171584	0.578836598988087	-1.78618091901825	7.32392062248431e-05	2.53439686948102e-05	0.0806499034836453	-0.000138738314413701	5.61325511152024e-05	-0.000124747212289805	1.73565232789986e-06	0.0623906847331834	-0.000125872929385848	0.228698885656242	-9.8565052206446e-05	0.000187859068049187	6.8731231942639e-06	3.82889216538212e-05	0.0185581537098778	-0.111157964792772	0.0847545982904455	0.000203272941313949	-0.000140585658621321	-0.00849993308748238	-0.13522467389548	-0.862741894505428	-0.16376071942376	0.213269586833981	-7.34504822680062e-05	6.5954429306948e-06	-5.03528757415276e-05	5.71307042313573e-05	174.686897171583	0	7.0176483854054	0	-0.569546060013329	0	563.413724970068	0	-0.246074165965046	0	366.601212595855	0	40.2800201345042	0	-6.25890131476898	0	23.1829662162106	0	2.43951233024829	0	2.32949134012431	0	-0.718987848681178	0	-9.06439741454901	0	-2.26568881024726	0	0	174.686897171583	0	7.0176483854054	0	-0.569546060013329	0	563.413724970068	0	-0.246074165965046	0	366.601212595855	0	40.2800201345042	0	-6.25890131476898	0	23.1829662162106	0	2.43951233024829	0	2.32949134012431	0	-0.718987848681178	0	-9.06439741454901	0	-2.26568881024726	3.15693836386831	-0.15664851328482
176.848756449397	-2.40077929927209	1.91649720826356	-7.47488555455956e-05	-4.01989573030166e-05	0.0871853145536443	-3.99358610983286e-05	0.0015017509991721	-0.00425444513773269	0.00189470712295674	0.0413408271499904	0.00158678517754079	0.211094598524097	2.68542999298111e-05	-1.08946466360536e-05	0.000106806433720753	0.000157560677006727	-3.49175148765733e-05	-0.103580818580307	0.00727951650257973	-0.00274786671787365	0.0152305988928473	-0.0602603974939793	-0.124188631257102	-0.921967734034207	-0.0760456984808323	0.188200074372346	-0.00613729566490514	0.000304789824956434	1.09707380373489e-05	0.000102668068279059	176.848756449396	0	4.57055421899253	0	-0.108810486030608	0	567.864691848552	0	-3.03922258823918	0	369.790556846424	0	31.84073551538	0	-0.640865075446254	0	19.1620454810796	0	3.77177165472992	0	1.02286103961564	0	-0.447297955404543	0	-10.8587611462972	0	-3.46176373750511	0	0	176.848756449396	0	4.57055421899253	0	-0.108810486030608	0	567.864691848552	0	-3.03922258823918	0	369.790556846424	0	31.84073551538	0	-0.640865075446254	0	19.1620454810796	0	3.77177165472992	0	1.02286103961564	0	-0.447297955404543	0	-10.8587611462972	0	-3.46176373750511	-0.285403547598559	6.27041689845998
178.732434136352	-1.34196304136981	-0.474504712533891	-2.32196921048136e-05	2.55354576618684e-06	0.0783412308039791	-7.28215576160972e-06	-3.55558378188414e-06	-0.00282869863650994	-0.0296408267753997	0.0182801380761539	-1.4738024346168e-05	0.206743007023951	2.21055728767131e-06	2.64392791689509e-05	-1.33625233327887e-05	-4.96098676390628e-06	2.97855648443242e-06	-0.157617466632366	0.000231973215945697	0.061813956757196	0.00643125601723773	-0.146567129185336	-0.195255411592673	-0.904608089510975	0.00832426197499337	0.173366522878517	-0.0285018864387468	7.53690026273001e-06	1.43174364909163e-06	1.93638178777996e-06	178.732434136351	0	0.480145455654438	0	2.11607442521578	0	576.981531168085	0	-8.37299385776156	0	373.511797694666	0	11.0951602421115	0	12.1696833942855	0	10.1692293978501	0	10.2199796890496	0	-0.430242830326064	0	0.866766337056762	0	-13.9700825215449	0	-4.96217911210767	0	0	178.732434136351	0	0.480145455654438	0	2.11607442521578	0	576.981531168085	0	-8.37299385776156	0	373.511797694666	0	11.0951602421115	0	12.1696833942855	0	10.1692293978501	0	10.2199796890496	0	-0.430242830326064	0	0.866766337056762	0	-13.9700825215449	0	-4.96217911210767	-1.47926759306034	10.3861744438261
179.339534352895	-0.355123070032957	-1.60671124987215	-0.0112644405986894	0.000133347529187719	0.110039284584477	0.00013503756953472	-0.0173002653205739	-0.0326279658382288	-0.00432684310023783	0.0331595670924931	0.0138847851200097	0.254451133126716	4.61994944267246e-05	0.0195248689775028	-0.0110380576470574	-0.0102034690156396	6.40414064126973e-05	-0.161403744945194	0.0035060394977825	0.0495818787652064	5.60294876329235e-05	-0.170763916357605	-0.176862201624527	-0.885813961030381	6.39683223254165e-05	0.184399305559491	-0.028046126719272	3.75943393553183e-05	-0.00010215972396204	-3.96163986515387e-05	179.339534352894	0	-0.0533876165396712	0	1.4554004416387	0	577.499737612175	0	-7.84906381668631	0	374.29676512684	0	10.5548797878488	0	11.7049254159003	0	9.60138936631307	0	9.22586933491994	0	-0.879135514013162	0	0.357457023203728	0	-13.5485193813537	0	-4.50913283583165	0	0	179.339534352894	0	-0.0533876165396712	0	1.4554004416387	0	577.499737612175	0	-7.84906381668631	0	374.29676512684	0	10.5548797878488	0	11.7049254159003	0	9.60138936631307	0	9.22586933491994	0	-0.879135514013162	0	0.357457023203728	0	-13.5485193813537	0	-4.50913283583165	0.178322971242287	8.92193139355528
180.102695190126	0.99490366336026	-1.9744714015748	-8.35531246174844e-06	4.74511482600841e-06	0.10219078324338	1.40882376866802e-05	-0.0182878358686475	-0.00475262421741492	-0.0109846317405894	0.0226032998015501	0.0027700097822647	0.221249583226667	-6.53751193277772e-06	0.00993009443794172	-0.00513790381776524	-0.00349755840947996	7.34724696494281e-06	-0.165173065854105	0.000145628184535735	0.0471862654922469	6.45616082337721e-06	-0.195229852344867	-0.161002770302715	-0.858700786017955	5.50060695670042e-06	0.194829266166753	-0.0256804318220077	2.3265243015713e-05	-6.2535374631704e-06	1.59676862213605e-05	180.102695190125	0	0.213871203543996	0	0.00496970699085943	0	577.709962075634	0	-8.38928839485624	0	377.063875905976	0	10.7054209628961	0	11.2887591924065	0	10.6902251395525	0	3.92816124966746	0	-0.636135362325393	0	-0.359575541439988	0	-13.7905994752711	0	-5.00087860771478	0	0	180.102695190125	0	0.213871203543996	0	0.00496970699085943	0	577.709962075634	0	-8.38928839485624	0	377.063875905976	0	10.7054209628961	0	11.2887591924065	0	10.6902251395525	0	3.92816124966746	0	-0.636135362325393	0	-0.359575541439988	0	-13.7905994752711	0	-5.00087860771478	2.97159971145556	9.86741016115557
180.510339443093	1.5788322634265	-1.62392728852276	-1.27331458765706e-05	-2.34033584998741e-05	0.105487131615714	-1.74402158036884e-05	-0.00438421059659915	-0.00866399725525045	-0.0163205173014581	0.0275489218004991	-4.37602451118696e-05	0.236129195686118	-1.57697873667709e-05	0.0078616665433993	1.11743126436586e-05	2.22085368784875e-05	3.46372905796107e-06	-0.17222639520127	2.01694020545091e-05	0.0281386680363492	0.00858170409354299	-0.210774209453363	-0.151274932282972	-0.803424193148371	3.10150587607891e-06	0.190045488859844	-0.0291438320632195	-3.79564786293189e-06	3.85861091980775e-05	4.25249352962999e-05	180.510339443092	0	0.742236259210718	0	-0.741406706157929	0	578.406413388194	0	-9.34974950422211	0	378.434726291224	0	11.6380989921285	0	10.0317006105202	0	12.4417569883615	0	1.40271827090232	0	-0.249329977865554	0	-0.751435068898458	0	-14.3002094753702	0	-5.70727703232563	0	0	180.510339443092	0	0.742236259210718	0	-0.741406706157929	0	578.406413388194	0	-9.34974950422211	0	378.434726291224	0	11.6380989921285	0	10.0317006105202	0	12.4417569883615	0	1.40271827090232	0	-0.249329977865554	0	-0.751435068898458	0	-14.3002094753702	0	-5.70727703232563	4.29788948945029	10.242561746033
180.925297759025	2.06493987509108	-0.918557775101786	-2.88120741501608e-05	3.90795953062268e-07	0.104451989329236	-0.02043883791731	0.000481958647952971	-0.0174270391651726	-0.0384320242378948	0.0375790813574023	3.31701092398673e-05	0.228318685939476	-2.43271012816974e-05	0.00442758936076556	-5.01678190691089e-06	7.54654761097882e-06	4.89895657099674e-06	-0.180867004749961	1.90245306479445e-05	1.06108622022525e-05	0.0204506057821866	-0.218262951988811	-0.153898676654471	-0.777765485185371	0.00065516945373672	0.155674843677313	-0.0323335407680655	-3.22650072363333e-06	2.39259863527062e-05	9.73339536151263e-06	180.925297759024	0	1.50129142134758	0	-1.27900925114324	0	579.80303957791	0	-10.3212839393168	0	379.148623398558	0	14.2225555301283	0	8.26571259944947	0	13.717079386435	0	0.433241192303099	0	0.14792274296654	0	-1.14247667150473	0	-15.0122444314694	0	-6.22496180070515	0	0	180.925297759024	0	1.50129142134758	0	-1.27900925114324	0	579.80303957791	0	-10.3212839393168	0	379.148623398558	0	14.2225555301283	0	8.26571259944947	0	13.717079386435	0	0.433241192303099	0	0.14792274296654	0	-1.14247667150473	0	-15.0122444314694	0	-6.22496180070515	5.32554340811598	10.4851025343221
181.291217539134	2.37673870790728	-0.136851567344584	-2.19554926623989e-06	1.33925564315626e-05	0.0983187386144873	-0.0051857030926499	-7.41052873417701e-06	-0.0145729738711504	-0.0165160755262645	0.027324231370779	-3.87507611113639e-07	0.220112244688316	4.16179376246945e-06	5.7056037664478e-06	-6.38985718470143e-06	-5.84735096798558e-06	-2.23839055088141e-06	-0.178316342524076	-2.37637107035427e-06	1.37727731845241e-05	0.0147943885325262	-0.219495722416411	-0.140751210784235	-0.774044939679637	8.13661223067924e-06	0.140044158329973	-0.0275861597149264	2.90384448915146e-07	-4.2461906849955e-06	-4.24702512356949e-06	181.291217539132	0	2.31963977943698	0	-1.47394098059422	0	581.636234791877	0	-10.7497137434793	0	379.271274033175	0	18.3358313818249	0	7.32267789111274	0	13.9832782999243	0	0.347978543181994	0	0.434535959632954	0	-1.32359520972882	0	-15.4109449172765	0	-6.38224224949369	0	0	181.291217539132	0	2.31963977943698	0	-1.47394098059422	0	581.636234791877	0	-10.7497137434793	0	379.271274033175	0	18.3358313818249	0	7.32267789111274	0	13.9832782999243	0	0.347978543181994	0	0.434535959632954	0	-1.32359520972882	0	-15.4109449172765	0	-6.38224224949369	5.8392666187298	11.3338668235874
181.669785085421	2.51000958495439	0.675305899530935	-2.13181027956423e-05	4.77527722618728e-06	0.0979623203929121	0.00512049551239312	6.71531338255555e-06	-0.0103497937984459	0.0101750568664527	0.0502172930975047	-1.55134630235723e-06	0.226498605013616	-7.30631469148436e-07	4.21974410115223e-06	1.01628619414117e-05	4.44052579722523e-06	1.56782831472587e-06	-0.174898969832239	-7.17053182732355e-06	-1.8161008686201e-05	0.0143982216002731	-0.226636557748171	-0.142456966574842	-0.781598900013474	1.97109669407948e-05	0.131997115195421	-0.020369921716114	-4.81167032994649e-06	2.47982441351422e-05	4.62738420350632e-06	181.66978508542	0	3.25014852914911	0	-1.3714188091964	0	583.923997353199	0	-10.4942282881695	0	379.319923090559	0	23.9620164954374	0	7.95935270174653	0	14.1046274359464	0	0.372443486327058	0	0.673450750417508	0	-1.22508869755111	0	-15.1654962760131	0	-6.32023161754293	0	0	181.66978508542	0	3.25014852914911	0	-1.3714188091964	0	583.923997353199	0	-10.4942282881695	0	379.319923090559	0	23.9620164954374	0	7.95935270174653	0	14.1046274359464	0	0.372443486327058	0	0.673450750417508	0	-1.22508869755111	0	-15.1654962760131	0	-6.32023161754293	5.87740692803326	13.6048908347629
182.099671379401	2.43232235901153	1.45588796670883	-1.07919705772944e-05	7.09249332255948e-06	0.094697255307878	-1.59171741368998e-05	8.07884290168135e-07	-0.00607445823109224	0.00294523258051031	0.0685774652737108	1.11885493562614e-05	0.224651685868552	1.42034010444266e-05	1.59004733761782e-05	3.40021712451471e-06	-1.37603590813938e-05	1.44518885179204e-06	-0.171688139332001	-1.63046230442665e-05	-1.17422165825523e-05	0.0119007477699888	-0.237759572233107	-0.153194203090347	-0.796658011418778	-6.51880155846464e-06	0.127765279523216	-0.0119017120146294	2.24132586619586e-05	3.62127112610564e-06	2.2809419338253e-05	182.0996713794	0	4.32039740209081	0	-0.904534118613817	0	586.588742190338	0	-9.33400302656026	0	379.849021286592	0	30.5973966871855	0	10.8428392875136	0	15.4171100090119	0	0.994397076843593	0	0.934215872668897	0	-0.854355743953387	0	-14.2434402627199	0	-6.03533598692554	0	0	182.0996713794	0	4.32039740209081	0	-0.904534118613817	0	586.588742190338	0	-9.33400302656026	0	379.849021286592	0	30.5973966871855	0	10.8428392875136	0	15.4171100090119	0	0.994397076843593	0	0.934215872668897	0	-0.854355743953387	0	-14.2434402627199	0	-6.03533598692554	5.34111905682168	17.8767156074323
182.508809803167	2.15881534751622	1.9026452430743	-1.61894073032323e-05	5.32070078580773e-06	0.0866961895794678	-7.61680657342724e-06	2.17267141689522e-06	-0.0119273923066489	-0.00992590577732137	0.0532187862966772	-0.000619264301995681	0.215484781784518	3.91839199521175e-06	1.22462851228718e-05	-1.9767924385177e-05	6.95258484304533e-07	-1.07823033353757e-05	-0.168711805769273	0.000135425999860755	1.07881503569331e-05	0.000554015701426904	-0.248692518953959	-0.162523667908963	-0.789230249543687	-0.00194107467409145	0.122132630492827	-0.00397086981498835	1.17644852359482e-05	-3.24483869075709e-06	-5.72377059552547e-06	182.508809803165	0	5.26542364275638	0	-0.205693611066241	0	588.774157807191	0	-7.72399652178583	0	381.049607805684	0	35.6572202754664	0	14.5564412732142	0	18.1760253468846	0	3.06846931403671	0	1.23566372824907	0	-0.452486676497322	0	-13.3146656696759	0	-5.51764012393091	0	0	182.508809803165	0	5.26542364275638	0	-0.205693611066241	0	588.774157807191	0	-7.72399652178583	0	381.049607805684	0	35.6572202754664	0	14.5564412732142	0	18.1760253468846	0	3.06846931403671	0	1.23566372824907	0	-0.452486676497322	0	-13.3146656696759	0	-5.51764012393091	4.37681613051376	22.2908718171021
182.937627303529	1.69897993350061	1.97154438201137	-2.77130432316726e-05	6.43510564357942e-06	0.0814054389373619	-1.06285386692481e-05	-7.07307573317908e-06	-0.0206950517321422	-0.00680441098514921	0.0558083175738983	-0.0018165563867206	0.21039316949786	-9.28103056020256e-06	-9.59747706859185e-07	-1.11126610114943e-05	-2.55589989385379e-06	-2.40522867917915e-06	-0.163499001487781	8.92371602864197e-06	2.38569476023211e-05	-1.68338679837275e-05	-0.255560615565696	-0.165593692167059	-0.736786816747429	-0.0099003774339608	0.113038947567751	-1.30393886107082e-05	-8.06967368998754e-06	-6.06756347799033e-06	-8.06996318119979e-06	182.937627303528	0	6.09827197259575	0	0.640072365616432	0	590.399315372312	0	-6.0824450282772	0	382.718006166264	0	38.8430040487135	0	17.7574332988871	0	21.4121031097875	0	6.36016752447281	0	1.63170487288118	0	-0.0579022608765163	0	-12.547891739278	0	-4.73608085880536	0	0	182.937627303528	0	6.09827197259575	0	0.640072365616432	0	590.399315372312	0	-6.0824450282772	0	382.718006166264	0	38.8430040487135	0	17.7574332988871	0	21.4121031097875	0	6.36016752447281	0	1.63170487288118	0	-0.0579022608765163	0	-12.547891739278	0	-4.73608085880536	3.07681426319975	25.5537939227988
183.337666393453	1.15514733789927	1.66778448068015	-6.99826273104217e-06	2.7302489762578e-05	0.0824103432601903	-3.54165883529705e-06	2.96953241754721e-06	-0.0104427302624405	-2.01544902343817e-05	0.0691979496916966	6.83815921604429e-06	0.229980135063814	8.90232732574907e-06	4.44212424359649e-06	6.48297118212496e-06	1.49342631407786e-05	2.60194417823113e-05	-0.152375056809026	4.48610565170132e-05	0.00301573717881687	1.69970900694881e-05	-0.241146215478426	-0.172590831102774	-0.706258153235103	-1.69394764647091e-05	0.124481943952656	-3.2237260968588e-07	7.58367612018131e-06	2.29032219801831e-05	1.44402440622812e-05	183.337666393452	0	6.67194551595753	0	1.37921679450375	0	591.231860813541	0	-5.01694021215979	0	384.086863613494	0	40.0651433563129	0	19.3114573911381	0	23.3954422426358	0	8.90093232770249	0	2.02313895386062	0	0.325379974641745	0	-11.9996953609415	0	-4.01201660292737	0	0	183.337666393452	0	6.67194551595753	0	1.37921679450375	0	591.231860813541	0	-5.01694021215979	0	384.086863613494	0	40.0651433563129	0	19.3114573911381	0	23.3954422426358	0	8.90093232770249	0	2.02313895386062	0	0.325379974641745	0	-11.9996953609415	0	-4.01201660292737	1.79178333173944	26.6452840411118
184.350252610658	-0.599797701832701	-0.270758821721183	1.28376888512427e-06	-5.36306939834303e-06	0.0962481760797879	-2.48207600690056e-05	1.00058448614634e-05	-4.34878795834325e-06	-1.00168754538158e-05	0.044011539843312	-3.31666869414709e-06	0.235261131817188	-5.44213071157178e-06	0.0045146558809603	1.10930916713912e-05	-5.11249263213135e-06	0.000939538877325303	-0.107192388455735	5.00291155670247e-05	4.9622791752862e-06	-8.14744199133e-06	-0.201572184490381	-0.172007841321128	-0.754182290209398	-0.0170999740869765	0.14497974507194	-2.08160683288101e-05	-3.01297697094258e-06	8.25314998523843e-06	5.72294828543337e-06	184.350252610657	0	6.99851880776732	0	2.18274584244454	0	591.600382151348	0	-4.46136745246965	0	385.058754557151	0	40.3384028591292	0	19.7735191215098	0	24.1503585578396	0	10.1648948559203	0	2.30626486484334	0	0.937885944381944	0	-11.6048705395811	0	-3.52430833217589	0	0	184.350252610657	0	6.99851880776732	0	2.18274584244454	0	591.600382151348	0	-4.46136745246965	0	385.058754557151	0	40.3384028591292	0	19.7735191215098	0	24.1503585578396	0	10.1648948559203	0	2.30626486484334	0	0.937885944381944	0	-11.6048705395811	0	-3.52430833217589	-0.773715174911326	24.6927547587749
184.800611147427	-1.37237551028047	-1.16528045140795	-0.000244888907474085	0.00338314973547429	0.102305789927822	-0.0129060595329245	-0.00190513750489056	-0.00142126284390505	0.00346845434692443	0.0578938871598805	0.00125704556889799	0.23486825651165	0.00147371206605597	0.0068664595661995	-0.000341294655668904	-0.000385862555512674	0.000933194820500863	-0.10313015025278	-0.000150039479247144	0.00279721175889879	0.00322266339414391	-0.186545398617312	-0.176424004638893	-0.782136236985036	-0.0330785987489938	0.140437012256993	-1.99369520936944e-05	-3.54526646015086e-06	0.00141342917756458	0.00165908106873849	184.800611147425	0	6.54681288450267	0	1.85008963152475	0	592.076109724933	0	-4.10153145576701	0	385.334714183116	0	39.8162307971796	0	19.370138752987	0	23.8355324690506	0	9.91713964329125	0	1.93601931066721	0	0.644651592120387	0	-11.2915749814145	0	-3.23673316987064	0	0	184.800611147425	0	6.54681288450267	0	1.85008963152475	0	592.076109724933	0	-4.10153145576701	0	385.334714183116	0	39.8162307971796	0	19.370138752987	0	23.8355324690506	0	9.91713964329125	0	1.93601931066721	0	0.644651592120387	0	-11.2915749814145	0	-3.23673316987064	-1.20627191236014	23.2750896467408
185.234594944864	-1.87902727667604	-1.78768461041313	1.02766688883083e-05	-1.65564386833011e-05	0.101873149342143	-0.0273453072872895	-0.00183034488444044	2.69531286352605e-06	-3.52971966898126e-05	0.0646843585820966	-0.000765474757344624	0.226804570032718	-5.35526458960932e-06	0.00388782212641655	3.36983118201536e-05	-2.71727498514609e-06	0.00571259129764973	-0.102546026076488	1.31838627290523e-05	0.0374940104539713	0.0443208791572683	-0.129890437381823	-0.187268359755752	-0.818403777252724	-0.0684818906564259	0.1173703143485	-2.06278816021341e-05	-7.15156844300935e-06	0.0215020972090053	0.0195055686027408	185.234594944863	0	5.83562139040072	0	1.19913142748724	0	593.250529937836	0	-3.02342499471664	0	386.32551739567	0	37.8624443993138	0	17.571566238002	0	22.1780924012502	0	8.38818795480459	0	1.50749136148739	0	0.218894159573379	0	-10.5929300091171	0	-2.59462357534365	0	0	185.234594944863	0	5.83562139040072	0	1.19913142748724	0	593.250529937836	0	-3.02342499471664	0	386.32551739567	0	37.8624443993138	0	17.571566238002	0	22.1780924012502	0	8.38818795480459	0	1.50749136148739	0	0.218894159573379	0	-10.5929300091171	0	-2.59462357534365	-1.06309731735801	20.8019150903547
185.644524883966	-2.26688960334016	-1.99591836951533	-2.41493452020296e-06	1.15008122659331e-06	0.0942022831946488	-1.31250080838827e-06	0.0108263478019715	0.00151868222419949	-0.00278474866617413	0.0418566001991597	-0.00603194769388154	0.202174842930569	2.63790882359617e-05	1.71921649423877e-05	1.03676512365403e-05	1.56273068139314e-05	2.02859407013244e-06	-0.0873958453892585	2.57443556122632e-05	0.0379807837126225	0.0491346054038677	-0.0925545844603175	-0.187435313815503	-0.78129198609765	-0.0785511864615676	0.090323158467509	5.60355738938824e-06	2.1895034125564e-05	0.0161413836876129	0.013426278379041	185.644524883965	0	4.98066873098438	0	0.409429868818325	0	595.03892612936	0	-1.37358497140666	0	387.848399626093	0	34.1105219317241	0	14.1146282390181	0	18.991127972782	0	5.44844743281154	0	1.15300326570916	0	-0.164642482698043	0	-9.79396896791904	0	-1.91307275465124	0	0	185.644524883965	0	4.98066873098438	0	0.409429868818325	0	595.03892612936	0	-1.37358497140666	0	387.848399626093	0	34.1105219317241	0	14.1146282390181	0	18.991127972782	0	5.44844743281154	0	1.15300326570916	0	-0.164642482698043	0	-9.79396896791904	0	-1.91307275465124	-0.668105880037968	17.0776542156528
186.137948410993	-2.49368934644489	-1.70785972213143	1.79924245042932e-05	3.98863561407114e-05	0.093299127439872	-2.32426767766975e-05	0.00558410030998603	-1.534933956721e-06	0.00350432042044612	0.0413926039063161	0.00179103350241258	0.203107864799155	1.65170092949404e-05	1.44349485798721e-06	1.33388400865169e-05	-1.84550524109173e-06	-4.36296100247578e-06	-0.0650779086294424	0.000163597487101785	0.0236203239158312	0.0331752670222629	-0.0556045266318419	-0.182240646057815	-0.760133856959012	-0.0710776799170404	0.0599250915540311	2.14019732611024e-06	1.44435725496563e-05	2.28885229953309e-05	6.9275501769855e-09	186.137948410991	0	3.79472982088986	0	-0.527576190895466	0	597.891533374826	0	0.875875791632449	0	389.631433953886	0	27.2437228071181	0	8.71016561182691	0	14.7155206860912	0	2.04874357933755	0	0.821737566810468	0	-0.629984954139108	0	-8.67471115294088	0	-1.28206643531952	0	0	186.137948410991	0	3.79472982088986	0	-0.527576190895466	0	597.891533374826	0	0.875875791632449	0	389.631433953886	0	27.2437228071181	0	8.71016561182691	0	14.7155206860912	0	2.04874357933755	0	0.821737566810468	0	-0.629984954139108	0	-8.67471115294088	0	-1.28206643531952	0.0323641425550929	11.72001635133
186.667495838418	-2.40338680486936	-0.851735073272181	5.2089038876108e-06	2.69869877940712e-06	0.0891152227279077	-0.000845053981287573	3.44855507505103e-06	5.79622069373881e-06	0.0256846705977141	0.0410420648671102	8.48837387438602e-06	0.197679641129426	1.29847587758457e-06	1.56048865448931e-05	3.89270922470891e-06	-3.28089451566724e-06	3.79383350520077e-05	-0.0424364575520372	-6.56630399784475e-05	0.00243778524693476	0.0145392746896092	-0.0143755769552733	-0.181038433447344	-0.753078511671003	-0.062352066257307	0.0263234398265989	-1.36124906913134e-05	2.91257862677357e-05	2.48111940106111e-05	1.19294208828249e-05	186.667495838416	0	2.48209891816231	0	-1.22578397382113	0	601.145703470221	0	2.61008558539877	0	390.584864945233	0	19.17514548358	0	4.40224803396831	0	12.3434309358256	0	0.706547089381516	0	0.496027028188463	0	-1.12707606839218	0	-7.44143429165423	0	-0.855353415755717	0	0	186.667495838416	0	2.48209891816231	0	-1.22578397382113	0	601.145703470221	0	2.61008558539877	0	390.584864945233	0	19.17514548358	0	4.40224803396831	0	12.3434309358256	0	0.706547089381516	0	0.496027028188463	0	-1.12707606839218	0	-7.44143429165423	0	-0.855353415755717	0.810617705998263	7.66198217125205
187.139784412782	-2.01549696320122	0.173373093289061	2.41891358516625e-05	-2.45059059319928e-06	0.0857278577594633	-2.89696109868953e-07	6.73674436076905e-06	3.30185043918554e-06	0.0115502725362941	0.0319208360395892	0.0014300303886115	0.198010239936511	5.24784530056242e-07	3.52907630598709e-05	6.51996710413729e-07	-4.28628970535602e-06	2.71000155562749e-05	-0.0288336157232835	-4.06832466515306e-05	0.0025119146420676	0.00165221701896281	5.93626139999366e-07	-0.213933171977303	-0.711266788153026	-0.0483498657226895	0.00320884153649883	-1.57296177024702e-06	-3.89313797163509e-06	1.82276170632749e-05	-9.4252904203527e-07	187.139784412781	0	1.4276973478029	0	-1.39001488821169	0	603.505707610251	0	2.99253462997081	0	390.683732297839	0	13.8796625449186	0	3.51136855955868	0	12.1122120231326	0	0.64355201874157	0	0.125811801045753	0	-1.28106101425197	0	-7.08311234339949	0	-0.736164533919573	0	0	187.139784412781	0	1.4276973478029	0	-1.39001488821169	0	603.505707610251	0	2.99253462997081	0	390.683732297839	0	13.8796625449186	0	3.51136855955868	0	12.1122120231326	0	0.64355201874157	0	0.125811801045753	0	-1.28106101425197	0	-7.08311234339949	0	-0.736164533919573	1.35381045015667	6.90001131988176
187.538039508932	-1.50712325152825	1.02969796056279	1.32504905468339e-05	-1.82178379273111e-05	0.0939761188986742	0.00551212847582237	-0.00406690531657194	0.000313762376010989	-0.0115038615985098	0.0631848036938918	-3.50629102555281e-05	0.209731691637438	-4.04372744565169e-06	0.0037314833502131	-0.00287039088314817	-2.39452540313499e-05	0.00113830063242123	-0.0304644510342228	0.000100550455858465	0.0133334891992538	-1.22663697555513e-05	0.00122671768986338	-0.266561994600523	-0.598746127952701	-0.0618360126166105	-4.11087218362068e-05	-2.62114792509481e-05	1.38357183705484e-05	-1.72423567986361e-05	-1.46878281973855e-05	187.53803950893	0	0.722095139086052	0	-1.14763870499162	0	604.764521275632	0	2.57766798058997	0	390.855728860655	0	11.6187528191101	0	4.22598472940239	0	11.8252250169433	0	0.7778314697475	0	-0.26019074574222	0	-1.06028087852545	0	-7.4625554778238	0	-0.973922757561858	0	0	187.53803950893	0	0.722095139086052	0	-1.14763870499162	0	604.764521275632	0	2.57766798058997	0	390.855728860655	0	11.6187528191101	0	4.22598472940239	0	11.8252250169433	0	0.7778314697475	0	-0.26019074574222	0	-1.06028087852545	0	-7.4625554778238	0	-0.973922757561858	1.61682377582687	7.52054752578354
189.045394053748	0.964417823215863	1.63742566095101	9.27335529457215e-06	1.96092534712033e-05	0.103427953123853	5.18310454233129e-05	-6.41866567354254e-07	0.0157414675512661	-5.13584677309602e-07	0.0553239227780608	5.81225123951046e-05	0.233909228551836	2.10149467668725e-05	1.03021528895772e-05	-4.2446086966084e-06	3.89300293274384e-06	0.00182076006162966	-0.00546220493484285	2.78111240147044e-05	-3.91713459550511e-07	1.30116281217227e-05	0.140721700030864	-0.24269570154226	-0.573416829125209	-0.216277443113073	0.133406829042665	-2.73073165857196e-06	-3.8948819025265e-07	1.77249418096372e-05	6.99485502154827e-06	189.045394053747	0	0.230428023725268	0	1.52214616184217	0	605.715910668349	0	1.89061369015299	0	395.689926641424	0	10.8530144273019	0	5.6652005128096	0	10.8335880821546	0	9.68108304146537	0	-0.634504953434459	0	0.365131865016235	0	-7.93139012223622	0	-1.50513174478407	0	0	189.045394053747	0	0.230428023725268	0	1.52214616184217	0	605.715910668349	0	1.89061369015299	0	395.689926641424	0	10.8530144273019	0	5.6652005128096	0	10.8335880821546	0	9.68108304146537	0	-0.634504953434459	0	0.365131865016235	0	-7.93139012223622	0	-1.50513174478407	1.42363554386699	6.42988693137132
189.437580537878	1.57390457270572	0.976390957224803	2.78325621551933e-05	0.00212314210335534	0.108709446918879	0.0158993622628855	0.0042490606949051	0.0267108917687978	0.00633055479796349	0.0692610405327031	2.39356376891462e-05	0.236932809981193	1.20212833539883e-05	0.00151670457854152	8.3424442621185e-06	1.92808085702925e-05	-2.06101011819974e-05	-0.00328905261864516	3.97480719315348e-05	-0.00854504974807765	-0.00592805845108591	0.124171115735925	-0.245833746009193	-0.606738104488684	-0.228083108709023	0.123105122057462	2.58058826124931e-07	-2.2076258042772e-05	-0.00237035658661421	-0.000671820359616895	189.437580537877	0	0.732730321955469	0	2.04206749541276	0	606.371510118173	0	2.54322165383711	0	396.393674585642	0	11.7239336653137	0	6.50030563131421	0	11.6998169173941	0	10.6521296727422	0	-0.264537445091508	0	0.738621481909539	0	-7.45628832141861	0	-1.01844643194083	0	0	189.437580537877	0	0.732730321955469	0	2.04206749541276	0	606.371510118173	0	2.54322165383711	0	396.393674585642	0	11.7239336653137	0	6.50030563131421	0	11.6998169173941	0	10.6521296727422	0	-0.264537445091508	0	0.738621481909539	0	-7.45628832141861	0	-1.01844643194083	1.50916966145904	6.59276225185088
189.917998228734	2.08623849977444	0.0322883093431645	1.8288801250941e-05	-2.77268597406677e-05	0.101589775583742	0.0337033459724183	-5.59061526027661e-06	0.0223209490105595	0.00422975049705727	0.0685365663408396	-1.34094985479876e-05	0.216817794813903	-2.13631048419012e-05	4.27567710851708e-05	-2.03035364393027e-05	-1.92574798401367e-05	2.36134581081383e-05	1.46003402109531e-05	7.02067895233205e-05	-0.029778359569872	-0.00319984494849164	0.117043675252929	-0.261618989378527	-0.57014099120165	-0.223799441943785	0.135164888379098	8.99438981145835e-06	-3.16059373019206e-06	1.07132165761581e-05	-1.04204465584376e-05	189.917998228733	0	1.62083039581333	0	2.28504222111844	0	608.023598511166	0	2.9731705711131	0	396.552364433793	0	14.8160045475539	0	7.26510708260839	0	11.973481788093	0	10.7685706977461	0	0.192491852822014	0	0.962797567442204	0	-7.05825136427975	0	-0.782200993841442	0	0	189.917998228733	0	1.62083039581333	0	2.28504222111844	0	608.023598511166	0	2.9731705711131	0	396.552364433793	0	14.8160045475539	0	7.26510708260839	0	11.973481788093	0	10.7685706977461	0	0.192491852822014	0	0.962797567442204	0	-7.05825136427975	0	-0.782200993841442	1.78338663108626	7.05421579709126
190.407170294058	2.42821593182937	-0.990600497849133	1.41919334424539e-05	-8.17968779613652e-06	0.0956203579321867	1.67150478019466e-05	5.7333524190754e-06	0.019938105877683	-0.0159456122435732	0.08264809221158	-2.45774347933634e-05	0.214979740479452	-1.63244688920211e-06	5.11326837949274e-07	-1.28768158828607e-06	1.17283442459758e-05	8.46879276005791e-06	-3.46432808331041e-06	0.000115867254697189	0.0383686622667013	-0.0148591524655805	0.120422143365077	-0.142061821697271	-0.764369604655243	-0.212130067835472	0.149128838700007	-7.84111942034024e-06	2.45299159918852e-06	-0.00963714566773256	-0.000381147867440618	190.407170294057	0	2.7335372144714	0	2.04980786653323	0	610.559567220497	0	2.4233782229862	0	396.709671320428	0	20.6068105867217	0	5.9788697197007	0	12.3451604241236	0	10.6504593328129	0	0.563522370233163	0	0.746605567783173	0	-7.56278331456799	0	-0.951203551330144	0	0	190.407170294057	0	2.7335372144714	0	2.04980786653323	0	610.559567220497	0	2.4233782229862	0	396.709671320428	0	20.6068105867217	0	5.9788697197007	0	12.3451604241236	0	10.6504593328129	0	0.563522370233163	0	0.746605567783173	0	-7.56278331456799	0	-0.951203551330144	2.3700593531075	6.0883934308845
190.76978250616	2.50304289454893	-1.5846095686906	1.01179307938902e-06	-5.17989192970089e-06	0.0887697398310051	0.00242232359564455	1.01966238251935e-05	0.0244360260407038	1.66218282538885e-06	0.0760483440611781	-1.30591038961473e-05	0.211553763917338	-1.68096058406168e-06	1.65749256799696e-05	2.50511722720726e-06	7.65103695431548e-06	3.04840793943816e-05	-0.00130303178280676	4.86089081728036e-05	0.0476314178488186	-0.0465032069037763	0.126785891375143	-0.128583219096094	-0.854719381957338	-0.17030933089861	0.158938161120493	-6.37054197342899e-06	3.28030473972044e-06	-0.0267188913818858	-0.00348414613796314	190.769782506159	0	3.6326083543051	0	1.57647297796981	0	612.788934159461	0	1.24840861413996	0	397.338292356171	0	26.1352771847383	0	3.06199662348864	0	13.907278136681	0	9.80204406773051	0	0.786408412700262	0	0.40184974680428	0	-8.41797447592793	0	-1.24107235664053	0	0	190.769782506159	0	3.6326083543051	0	1.57647297796981	0	612.788934159461	0	1.24840861413996	0	397.338292356171	0	26.1352771847383	0	3.06199662348864	0	13.907278136681	0	9.80204406773051	0	0.786408412700262	0	0.40184974680428	0	-8.41797447592793	0	-1.24107235664053	2.92524712834522	3.9558099160529
191.208905500451	2.37477385720601	-1.96258323769509	2.04564013048014e-05	1.66238869731464e-05	0.0805071784546056	0.00737042626727656	2.11777681522927e-07	0.0362057632759924	0.00566745898604886	0.0578853123517402	0.00295974529310007	0.20502164874288	8.91097753116061e-07	1.62290083673877e-05	3.79873110543154e-06	-1.92995300045933e-06	1.94308505744312e-05	-0.00768144864963999	0.000180519788394569	0.0391688358231335	-0.0822028498981806	0.145019442246923	-0.154086304264742	-0.865717077492226	-0.111626925852201	0.148601679189994	-1.39912171656908e-05	5.97294448665302e-06	-0.0396368570060022	-0.00699671365852817	191.20890550045	0	4.71286615434514	0	0.782290676693724	0	615.447064509742	0	-0.703569120008945	0	398.779993525296	0	32.6775952074942	0	-1.73687289646854	0	17.4476296864706	0	7.1754275620881	0	1.06284806268817	0	-0.022305347547448	0	-9.46181670562377	0	-1.74237385679449	0	0	191.20890550045	0	4.71286615434514	0	0.782290676693724	0	615.447064509742	0	-0.703569120008945	0	398.779993525296	0	32.6775952074942	0	-1.73687289646854	0	17.4476296864706	0	7.1754275620881	0	1.06284806268817	0	-0.022305347547448	0	-9.46181670562377	0	-1.74237385679449	3.59972829282284	0.661022645183136
191.652178716669	2.00676326052016	-1.90537804121077	6.72486069392205e-06	5.35960948786718e-06	0.0756703195632196	1.00006458525083e-05	-4.96631616835616e-07	0.045228961160131	8.40283549426433e-07	0.0620771728952077	0.00020632263685782	0.205284489842368	7.61901999921693e-06	4.12854929036168e-05	-1.00965766092808e-05	-5.99305446908317e-06	1.80183196949133e-06	-0.0108791186624064	2.68190746432686e-05	0.0286938292938095	-0.09840924613932	0.155861655879587	-0.18437710937392	-0.780842279750396	-0.0864328026145238	0.145006072645761	-4.97314612512817e-06	1.30633502274445e-06	-0.0420685240522466	-0.00516508790384846	191.652178716667	0	5.69250082574804	0	-0.0910643156838584	0	617.617093480835	0	-2.63454031289155	0	400.500956125695	0	37.4955001077334	0	-6.01604634490915	0	21.2543049668878	0	3.78376606438438	0	1.41657760907448	0	-0.430570530845159	0	-10.3637623751543	0	-2.43883224697807	0	0	191.652178716667	0	5.69250082574804	0	-0.0910643156838584	0	617.617093480835	0	-2.63454031289155	0	400.500956125695	0	37.4955001077334	0	-6.01604634490915	0	21.2543049668878	0	3.78376606438438	0	1.41657760907448	0	-0.430570530845159	0	-10.3637623751543	0	-2.43883224697807	4.11337128156338	-1.70177915173827
192.990307594472	0.00858031857859221	0.467910512183154	6.66550509104729e-05	-3.94399575829774e-05	0.0836535465570125	9.37071752271496e-05	3.9093285873146e-05	0.00349480290814587	0.000310249227163542	0.0640112183384629	7.41489067158193e-05	0.224422693872905	-1.3498092540529e-05	7.40948265170614e-05	6.330444117036e-05	0.000154420526263126	-0.0421837791966582	-0.0800987305957871	0.215469748523975	-0.000139619808819162	-0.0580877050085634	0.0435356728225811	-0.137351613489558	-0.885387087832565	-0.0869287329030805	0.156240875225723	-0.0583568329508676	0.0136743306295692	1.63363907497672e-05	3.88871384754442e-05	192.99030759447	0	7.0952521477665	0	-1.3702693355477	0	619.558910483986	0	-4.53581050610756	0	402.401975537708	0	40.4996187336513	0	-8.98528094541693	0	24.1990320292159	0	0.867064877602867	0	2.38365828996115	0	-1.28482545467672	0	-11.5749808798152	0	-3.63952511585867	0	0	192.99030759447	0	7.0952521477665	0	-1.3702693355477	0	619.558910483986	0	-4.53581050610756	0	402.401975537708	0	40.4996187336513	0	-8.98528094541693	0	24.1990320292159	0	0.867064877602867	0	2.38365828996115	0	-1.28482545467672	0	-11.5749808798152	0	-3.63952511585867	3.38471334336652	0.389738737817517
195.55351237617	-2.44230916887845	0.202215013177361	-3.27634666212948e-05	-0.000104953057772441	0.0887621393266206	-4.85463238381664e-05	-1.5773219804802e-05	5.24954615905595e-05	-0.0210297810280419	0.0186000285877315	-0.0001272994489165	0.212173318432068	-7.74872435755985e-05	0.000176673383223545	6.02095446058277e-05	-1.41956860720868e-05	0.000176404251283306	-0.115043214628238	0.319715151764776	0.0183898650563358	-2.66382153846265e-05	4.3221283316555e-05	-0.119969031347136	-0.835454193300743	0.000241570197616234	0.137505541136753	-0.0723525834108014	0.00494656891824618	-0.000157596576322708	5.45974399242479e-05	195.553512376169	0	2.74740236683853	0	2.24628618427091	0	628.531923149968	0	-10.7569880235385	0	408.161878582746	0	20.7355802362296	0	3.4037820143718	0	14.1130104304295	0	10.63550777253	0	0.567896887873298	0	0.941383777100572	0	-15.3344796065464	0	-6.4373286407805	0	0	195.553512376169	0	2.74740236683853	0	2.24628618427091	0	628.531923149968	0	-10.7569880235385	0	408.161878582746	0	20.7355802362296	0	3.4037820143718	0	14.1130104304295	0	10.63550777253	0	0.567896887873298	0	0.941383777100572	0	-15.3344796065464	0	-6.4373286407805	-2.6980741669501	4.57798766822583
198.004823436747	0.858842633366681	-1.09571521258721	-5.27092380846437e-05	-0.000180375302516117	0.102300277770569	-0.000422525461681733	0.000416132371321031	-0.0153347159982333	0.000186100625815411	0.0473522517982165	-0.000228642134857996	0.258223799085272	-0.000320853677853384	0.00360314574152711	0.000166524290831624	0.000131276630638118	-8.41983061391531e-05	-0.147878663991315	0.390876187024405	-0.000154227662829007	0.033328295400406	-0.00136364733004946	-0.125111084285396	-0.940839413147013	-0.091005158952526	0.191730123405852	-0.0827387538237622	0.00434130676884831	0.00406909761363508	0.00633577669954138	198.004823436745	0	0.189647803307833	0	-1.13476012266102	0	633.751026061221	0	-8.16123197892453	0	413.73713130549	0	10.66081863189	0	-1.11557443679841	0	10.2034422746609	0	0.984133315677544	0	-0.649976627913508	0	-1.0715840628368	0	-13.662725629215	0	-4.85760877628587	0	0	198.004823436745	0	0.189647803307833	0	-1.13476012266102	0	633.751026061221	0	-8.16123197892453	0	413.73713130549	0	10.66081863189	0	-1.11557443679841	0	10.2034422746609	0	0.984133315677544	0	-0.649976627913508	0	-1.0715840628368	0	-13.662725629215	0	-4.85760877628587	3.97477622076744	-0.390874508323017
200.662926457701	1.99171782471044	1.36548873604908	-1.60503575056179e-06	6.91083358193299e-05	0.0823180948205065	-1.50732679384013e-05	0.000100745038824069	-0.0226314613342743	0.0134244183679816	0.0567789580043097	5.47681357275285e-05	0.226474613775359	0.000106544281404464	8.52654580053174e-05	3.44409678083665e-05	0.000207460200653255	-0.000205843217329496	-0.165892491263201	0.0363922390474701	-0.0523903875248007	0.0478514368810039	-0.0421057984877918	-0.175488945985736	-0.797763714565753	-0.0682096199484809	0.162858418806915	-0.0712761717561929	-1.24933309743688e-06	8.0176953824354e-05	8.26529829883225e-05	200.662926457699	0	5.69534108962233	0	1.70690238537469	0	645.692418730171	0	-1.17139634279665	0	419.186484221973	0	37.3364817869819	0	15.674919750513	0	22.7979159726313	0	9.96049909693427	0	1.43721459486505	0	0.503858378733171	0	-9.72020752705156	0	-2.88526593370396	0	0	200.662926457699	0	5.69534108962233	0	1.70690238537469	0	645.692418730171	0	-1.17139634279665	0	419.186484221973	0	37.3364817869819	0	15.674919750513	0	22.7979159726313	0	9.96049909693427	0	1.43721459486505	0	0.503858378733171	0	-9.72020752705156	0	-2.88526593370396	2.29937263144157	21.5459357689393
201.287197216795	1.15388468690996	0.102276189596466	-1.1516796476416e-05	1.81786852431753e-05	0.0811584247438146	-3.46189269108268e-06	-5.12616012148737e-06	-0.0215557809479909	0.0218825249147699	0.0445352230493299	-9.76667998954892e-06	0.215155478486685	2.56371145938302e-07	6.97288266403066e-06	2.79021866232492e-06	1.12661355960822e-05	-0.00118375193832152	-0.17077194969342	0.000220144793574121	-0.0459647153922672	0.0355840335711202	-0.0528583740278231	-0.212277027542421	-0.722039575753411	-0.0885722795401886	0.169566810291646	-0.0662787713098745	3.65318040431904e-06	1.90902457543646e-05	1.61770291026009e-05	201.287197216794	0	6.70019095875886	0	2.18921418655794	0	647.346447436045	0	-0.33953746724048	0	419.643389382592	0	40.1150098012364	0	17.1293098378798	0	23.6161665808968	0	10.4397897090493	0	2.04288842823786	0	0.911234204842755	0	-9.02532830053537	0	-2.41835462792223	0	0	201.287197216794	0	6.70019095875886	0	2.18921418655794	0	647.346447436045	0	-0.33953746724048	0	419.643389382592	0	40.1150098012364	0	17.1293098378798	0	23.6161665808968	0	10.4397897090493	0	2.04288842823786	0	0.911234204842755	0	-9.02532830053537	0	-2.41835462792223	0.980128348538192	22.259504646377
202.869162438653	-1.47732479174877	-1.96739918051449	-7.78414793650352e-06	3.86394268169948e-06	0.0973223486537904	0.00451705738403022	0.0104765461557332	-0.0251672754416397	0.0139624745104676	0.0119985609677064	-0.00365070007885438	0.221310580067241	-8.73426899721342e-06	0.00595042157892251	0.00204037346018227	0.00185860238486494	-0.0328114543562855	-0.181778766715196	0.000304300167154474	-0.00799796417881101	0.0173869480758684	-0.0695285839763916	-0.251610619486949	-0.590900360671415	-0.172072385653787	0.106279190592027	-0.0601943816312582	6.10861233037809e-05	0.000704023590707059	0.00570940534729282	202.869162438651	0	6.35930872536447	0	0.147333947109503	0	648.334438372185	0	0.843369753595553	0	422.914054609533	0	39.5844081055714	0	15.7114728285703	0	21.2282232158715	0	4.84285687200371	0	1.78313230565114	0	-0.335861907470114	0	-8.48183116042632	0	-1.46124699464969	0	0	202.869162438651	0	6.35930872536447	0	0.147333947109503	0	648.334438372185	0	0.843369753595553	0	422.914054609533	0	39.5844081055714	0	15.7114728285703	0	21.2282232158715	0	4.84285687200371	0	1.78313230565114	0	-0.335861907470114	0	-8.48183116042632	0	-1.46124699464969	0.394409806144643	20.4860908812323
203.325417918109	-2.05035922841993	-1.63175459121253	-1.02290225487133e-05	4.18838533343982e-06	0.098139815975365	2.23565732378584e-06	0.000657697769751126	-0.0199106517841789	0.0246764509942785	0.0143203680697536	3.11502787882927e-06	0.227473008977276	-1.58633579764043e-06	0.00221870119298984	1.79550373624626e-05	-1.03845600158658e-05	-0.029638843920719	-0.178548979140235	0.00011478479893612	0.000767990158256266	0.0272484603812942	-0.0561847461018806	-0.262818135633599	-0.579417111590382	-0.184261954731655	0.0951744248039007	-0.0516851557753983	3.09851649786309e-06	1.65081945677478e-05	-4.69056273474881e-06	203.325417918107	0	5.54725932209392	0	-0.69151658686711	0	649.792287166841	0	2.32903647306636	0	424.460821639464	0	36.9452641079112	0	13.0573347047609	0	18.5020198685016	0	1.98271777978937	0	1.34292958969496	0	-0.773686651335656	0	-7.70074837266453	0	-0.650351273293177	0	0	203.325417918107	0	5.54725932209392	0	-0.69151658686711	0	649.792287166841	0	2.32903647306636	0	424.460821639464	0	36.9452641079112	0	13.0573347047609	0	18.5020198685016	0	1.98271777978937	0	1.34292958969496	0	-0.773686651335656	0	-7.70074837266453	0	-0.650351273293177	0.656716280983058	18.2020897446555
203.760427092689	-2.38597413587539	-0.953018785166237	-3.88531898177576e-05	3.44535109948232e-06	0.0930881639416704	-0.000364929323289561	-1.29809089602853e-05	-0.0219811773307604	0.0420519376244438	0.00919275875268563	-1.94076146772687e-06	0.220158127928368	2.52356268019475e-05	1.12690456874189e-05	-7.42825155264716e-06	1.66793434664867e-05	-0.0280583451823174	-0.165595981578524	0.000182895177121622	-0.00439694026346231	0.00611976927005565	-0.0601441146700198	-0.262898344805095	-0.535486204062902	-0.17630411695197	0.0970477391719962	-0.035593916165165	1.49888462256873e-05	-3.35823375588275e-05	-3.24147709794866e-05	203.760427092688	0	4.57355908108183	0	-1.26367515676601	0	651.975904216479	0	3.60145980161766	0	425.230219373037	0	32.0391413497761	0	10.2221674345726	0	16.8015705141747	0	0.926876984378471	0	1.00293256138384	0	-1.18648758727506	0	-6.77882805903087	0	-0.19809707069309	0	0	203.760427092688	0	4.57355908108183	0	-1.26367515676601	0	651.975904216479	0	3.60145980161766	0	425.230219373037	0	32.0391413497761	0	10.2221674345726	0	16.8015705141747	0	0.926876984378471	0	1.00293256138384	0	-1.18648758727506	0	-6.77882805903087	0	-0.19809707069309	0.884959802012292	15.6511367036118
204.170786488715	-2.4845925120126	-0.095432923205724	4.48779585320709e-06	-7.36838620607833e-07	0.0888830629060077	0.00682335678207114	1.30721604646609e-05	-0.0182074699413379	0.018242898130949	0.00209170055391169	0.000636908586783497	0.223510048971974	1.45641419362298e-05	2.43758961989551e-05	-1.4019225930803e-06	-5.93296414558086e-06	-0.0364206063985976	-0.142894102830632	6.95809769635819e-05	-0.0506281555926187	1.7122772949036e-05	-0.0654334656516998	-0.181397931040629	-0.626439677606416	-0.191307428092198	0.0764269540924413	-0.0195313033285265	9.80516845850969e-06	3.5066950833773e-06	6.93861626561556e-06	204.170786488714	0	3.56756910883643	0	-1.48474632200356	0	654.442417741396	0	4.14057715964217	0	425.37461215849	0	25.9908397632936	0	8.90725938766279	0	16.4507773404259	0	0.822285899321844	0	0.7417998581853	0	-1.39065404963441	0	-6.28067364324074	0	-0.0552434530154305	0	0	204.170786488714	0	3.56756910883643	0	-1.48474632200356	0	654.442417741396	0	4.14057715964217	0	425.37461215849	0	25.9908397632936	0	8.90725938766279	0	16.4507773404259	0	0.822285899321844	0	0.7417998581853	0	-1.39065404963441	0	-6.28067364324074	0	-0.0552434530154305	0.999367536913215	14.4054808501131
204.573551055177	-2.39645640402729	0.780307151207342	6.3390134088786e-06	1.07376323307215e-06	0.0917002321373603	0.0222482347615939	-0.000278501129115055	-0.0126329970408939	-0.0115804532966892	0.035453913665688	-9.63026417255935e-07	0.235637818186622	1.33208622734333e-05	3.43448503793915e-05	-2.55975220211993e-05	-3.03578258460169e-05	-0.0376255484228428	-0.124731229313689	0.000198078114841887	-0.0421678471175479	0.00145687858093685	-0.062505879328841	-0.135907742708713	-0.747697799906144	-0.17324345732051	0.0910272660909266	-0.00384939943870451	7.73532512210484e-06	5.49940354552175e-06	-2.04036997035829e-06	204.573551055175	0	2.57824850127473	0	-1.34367428257381	0	656.87280320989	0	3.79669148419041	0	425.4498784829	0	20.0195910262636	0	9.74562288075896	0	16.2678981230876	0	0.866515136726967	0	0.486991356126458	0	-1.25680443599851	0	-6.6070514819201	0	-0.146520003913678	0	0	204.573551055175	0	2.57824850127473	0	-1.34367428257381	0	656.87280320989	0	3.79669148419041	0	425.4498784829	0	20.0195910262636	0	9.74562288075896	0	16.2678981230876	0	0.866515136726967	0	0.486991356126458	0	-1.25680443599851	0	-6.6070514819201	0	-0.146520003913678	0.938548797083083	14.9837982034828
204.984695842436	-2.12893678414971	1.5094696855236	-6.65525553568334e-06	-3.49778274373839e-06	0.0919073092134829	0.0116758290981581	-0.00230139712604905	-0.00283270532368298	-0.0078854996546592	0.0609940797292512	-0.00045442000178569	0.236122504627195	1.28629486313904e-06	5.36931960371238e-06	-1.88003584714153e-05	2.95155784858812e-06	-0.0365767764621994	-0.112672323022644	-7.11945916041987e-06	-0.0152713289816448	0.00159041684132698	-0.0630640434506359	-0.133608011780168	-0.802984896924437	-0.137322202174993	0.105613123250078	-2.6006880122962e-06	2.59947116672799e-06	1.50170274913521e-06	-1.75966543888655e-06	204.984695842434	0	1.64153338625084	0	-0.864789785806847	0	659.009410493568	0	2.71233422780947	0	426.026029980397	0	15.1404830021339	0	12.2038362480706	0	14.9708392916012	0	1.57994156683375	0	0.175475966331432	0	-0.887440270728187	0	-7.4459743943443	0	-0.513675990312329	0	0	204.984695842434	0	1.64153338625084	0	-0.864789785806847	0	659.009410493568	0	2.71233422780947	0	426.026029980397	0	15.1404830021339	0	12.2038362480706	0	14.9708392916012	0	1.57994156683375	0	0.175475966331432	0	-0.887440270728187	0	-7.4459743943443	0	-0.513675990312329	0.719158039223758	16.7607478802856
205.391717646315	-1.69520230707113	1.94014762072887	-6.95700564928402e-06	5.4232620197437e-08	0.084896574947932	1.46126375421725e-05	1.04076194197234e-05	-0.00111349143514761	0.00215473906910974	0.0528576960320422	0.00174389132894437	0.224843914497651	1.87888845486876e-05	9.69781465631015e-06	6.54231534977437e-07	6.08933188001684e-06	-0.0353347153520326	-0.106446714404874	0.000160857679141039	-9.68665154740648e-06	-6.6276487037898e-06	-0.0600842810543127	-0.150507614740564	-0.782555453497254	-0.122941469427239	0.112794628998661	-2.41817112019705e-05	6.75107407038423e-06	9.56777398692448e-06	-3.43484691006562e-06	205.391717646313	0	0.858055072592371	0	-0.151296049574289	0	660.52391067706	0	1.34524584271053	0	427.283151104594	0	12.2007512726292	0	14.8343600944503	0	12.573043908609	0	3.80582922954359	0	-0.203302637841689	0	-0.490295982598492	0	-8.21152436240973	0	-1.17984591340064	0	0	205.391717646313	0	0.858055072592371	0	-0.151296049574289	0	660.52391067706	0	1.34524584271053	0	427.283151104594	0	12.2007512726292	0	14.8343600944503	0	12.573043908609	0	3.80582922954359	0	-0.203302637841689	0	-0.490295982598492	0	-8.21152436240973	0	-1.17984591340064	0.434266098947179	18.3323450666775
207.138020510227	1.16265372982586	-0.24867085873671	6.97839376987823e-06	0.000107394245342551	0.0979904374509974	6.79211754528148e-05	3.75934134432983e-06	-3.57470101444795e-05	4.38973257111605e-05	0.0329928300448491	0.000129590749864837	0.243993993669356	0.000106532682766708	0.00651864107632443	2.81002341234664e-05	1.04701497508146e-06	-0.000672524493895984	-0.0832962892129262	0.0691774960036962	-0.00218224536507568	0.00012477568691167	0.00980945883658174	-0.145205663156645	-0.873670667629313	-0.121999486183665	0.205144988477095	-0.00174356644668209	8.76972409939405e-05	7.11072918386134e-05	0.000151105996598483	207.138020510226	0	0.378562192910615	0	2.174738486404	0	661.954478513417	0	-0.295598364391513	0	431.239125013899	0	11.1119206956901	0	17.0365644504215	0	9.1981161582902	0	10.9118060648132	0	-0.520871282356823	0	0.841328118781009	0	-8.92859185989015	0	-2.40658417102395	0	0	207.138020510226	0	0.378562192910615	0	2.174738486404	0	661.954478513417	0	-0.295598364391513	0	431.239125013899	0	11.1119206956901	0	17.0365644504215	0	9.1981161582902	0	10.9118060648132	0	-0.520871282356823	0	0.841328118781009	0	-8.92859185989015	0	-2.40658417102395	0.966873882297544	15.553210657509
208.93639991881	2.46285395870888	-1.74826004736	-2.48431301866854e-05	2.56996018451304e-05	0.0858898559524848	-0.000126854164896166	7.90478247726714e-06	0.00838256393625134	-0.00426377213611952	0.0385493462146541	-6.06819718095717e-05	0.21199834460572	-1.32865791411241e-05	0.000267288683410771	-3.31338437752444e-05	3.94051504244802e-06	6.1631387591808e-05	-0.105171938886911	0.0345457413190661	0.00894784467273055	-0.0248992999844808	0.100025406516329	-0.125929132111556	-0.864739905207361	-0.0191058253658218	0.188437876578083	-0.00743026822431681	0.000188869150121177	-1.48778672922322e-05	1.67420306268916e-05	208.936399918808	0	4.14106384941563	0	-0.505704899137806	0	670.146948994679	0	-6.28542340985574	0	435.695650786153	0	29.4947503504623	0	3.35490559573267	0	19.4990067720569	0	3.09778973235816	0	0.895941388172997	0	-0.73559347374183	0	-12.3278901592711	0	-4.39192060001422	0	0	208.936399918808	0	4.14106384941563	0	-0.505704899137806	0	670.146948994679	0	-6.28542340985574	0	435.695650786153	0	29.4947503504623	0	3.35490559573267	0	19.4990067720569	0	3.09778973235816	0	0.895941388172997	0	-0.73559347374183	0	-12.3278901592711	0	-4.39192060001422	4.96995421384768	6.83624565086691
210.19930370549	1.2727036826445	0.589427302585205	0.000176254062030483	8.38698398380404e-07	0.0794784297066337	3.39019657868179e-05	4.97655831160799e-05	0.00276264984416329	-0.0266727604464704	0.0197345727764826	-1.22952442723908e-05	0.20823407961604	4.45916607006719e-06	0.000365293164125101	3.38634399980568e-05	7.26353861336296e-06	-1.23008132911526e-05	-0.149233965465855	3.0122073109816e-05	-0.0614277976538014	-0.00669849698785986	0.14340437304578	-0.194932139833686	-0.903763956865684	0.00512558499860157	0.173622492478297	-0.0271786606147914	5.93986618180317e-06	-1.20553680468455e-05	-2.59987969574959e-06	210.199303705488	0	6.63278142089705	0	-1.41267611020862	0	675.221657298265	0	-8.38436852466377	0	436.952030173101	0	40.1140355597808	0	-1.47746087079365	0	22.3636673915202	0	1.42844563182071	0	1.98532930330089	0	-1.39299695274566	0	-13.8422866671684	0	-5.07235623085561	0	0	210.199303705488	0	6.63278142089705	0	-1.41267611020862	0	675.221657298265	0	-8.38436852466377	0	436.952030173101	0	40.1140355597808	0	-1.47746087079365	0	22.3636673915202	0	1.42844563182071	0	1.98532930330089	0	-1.39299695274566	0	-13.8422866671684	0	-5.07235623085561	4.70105354030614	7.74106554898644
210.754555152288	0.357104040452656	1.603753929301	0.0113186726253548	0.000129457001501779	0.110224752945521	-0.000178113746850076	0.017208226377664	0.0323419068383339	-0.00427728622607524	0.0331867366927639	0.0136575214854614	0.254281798825333	-8.63253355639767e-06	0.0195603921397165	0.0110289728842228	0.0101852291826466	-1.03831399032687e-05	-0.152006623339424	0.000449125254723998	-0.0499276650997898	-6.46558665013585e-06	0.16312007887255	-0.176794297197844	-0.879722110634263	0.00019305248713887	0.180969301909457	-0.0262827058725107	0.000391143369678358	-4.98270747471039e-05	4.59248466632756e-05	210.754555152286	0	7.09942872579978	0	-0.781565232937835	0	675.652701192087	0	-7.89702747286217	0	437.717606659681	0	40.5404062270875	0	-1.05963408804042	0	22.9100754894103	0	2.40597815877342	0	2.38476115873705	0	-0.910702256648923	0	-13.454983932021	0	-4.64657821037412	0	0	210.754555152286	0	7.09942872579978	0	-0.781565232937835	0	675.652701192087	0	-7.89702747286217	0	437.717606659681	0	40.5404062270875	0	-1.05963408804042	0	22.9100754894103	0	2.40597815877342	0	2.38476115873705	0	-0.910702256648923	0	-13.454983932021	0	-4.64657821037412	3.14478959387366	9.01479076876798
211.529148379597	-1.01105995571402	1.97065446807222	1.04483534535641e-06	-3.5271740627206e-06	0.102321596811232	-1.69298782603778e-05	0.018015774666394	0.00419122909385548	-0.0109558013319248	0.0226383911860337	0.00202670612829427	0.220875467066338	1.45793639015503e-05	0.00984603930231968	0.0049592975019045	0.00324348799512763	-8.01969349575749e-06	-0.156104993055302	3.6919212946521e-05	-0.0467588425102224	-1.33517917443062e-05	0.189110884364222	-0.160037047355943	-0.851837687084634	1.31303332525757e-05	0.194155229059006	-0.0242179915966512	2.52256978161271e-05	-2.77023968238087e-06	-6.08606943901506e-06	211.529148379595	0	6.82189598804306	0	0.691594552853159	0	675.873668672511	0	-8.45796234334484	0	440.530072638877	0	40.3793032816251	0	-0.622155280895858	0	21.7795711063208	0	7.7944419890887	0	2.13316096303508	0	-0.183298846343338	0	-13.7063751875593	0	-5.15570929245833	0	0	211.529148379595	0	6.82189598804306	0	0.691594552853159	0	675.873668672511	0	-8.45796234334484	0	440.530072638877	0	40.3793032816251	0	-0.622155280895858	0	21.7795711063208	0	7.7944419890887	0	2.13316096303508	0	-0.183298846343338	0	-13.7063751875593	0	-5.15570929245833	0.310827367570842	8.08034099540712
211.941159605516	-1.59791490761196	1.60321350601216	-1.64864436377116e-06	5.2906725921683e-06	0.105704879719328	9.18214179899114e-06	0.00280107970635639	0.00867867900716415	-0.0167979090399177	0.0284187901445005	1.32433973199739e-06	0.236440724220554	-2.92196592000469e-05	0.00773314495018497	1.06900251623688e-05	-8.46420173633569e-06	-5.87187474696443e-06	-0.163396000928606	0.00016392863055669	-0.0271445370980578	-0.00889728738722683	0.203951964538777	-0.150394139473502	-0.796800253185576	1.30799390265477e-05	0.187553997158286	-0.0278377890212803	-1.82115825825557e-06	8.58310636006559e-07	3.34307052602449e-06	211.941159605514	0	6.28050657093488	0	1.44112008069065	0	676.596915482949	0	-9.43545102405153	0	441.898341417897	0	39.39793405089	0	0.674022720144159	0	20.0083941243999	0	10.3006496146329	0	1.74035985315798	0	0.213766221254734	0	-14.2298542449692	0	-5.86847099808349	0	0	211.941159605514	0	6.28050657093488	0	1.44112008069065	0	676.596915482949	0	-9.43545102405153	0	441.898341417897	0	39.39793405089	0	0.674022720144159	0	20.0083941243999	0	10.3006496146329	0	1.74035985315798	0	0.213766221254734	0	-14.2298542449692	0	-5.86847099808349	-1.02173687308708	7.72523944030033
212.346328668903	-2.07040954550528	0.908488099593062	-2.54041800131217e-06	-9.34358684926822e-06	0.104429832057331	0.0208691478763035	-0.000444210359264463	0.0171182758166879	-0.038484509811728	0.037725566990296	5.07528987539984e-06	0.22776495627826	-1.77739721017751e-05	0.00426343148364656	-1.18585638968206e-06	-3.99763502627655e-07	-5.23701141545556e-06	-0.171677870307369	0.000272558030482362	2.77679804102739e-06	-0.0194437754734907	0.210349182952385	-0.153267186147086	-0.773334525079373	0.00030650443896449	0.154006426563374	-0.030779307623964	2.81894557675287e-05	-2.61834864902097e-05	8.29024816434539e-06	212.3463286689	0	5.53457446624833	0	1.95912756347696	0	677.97771718112	0	-10.3780303067966	0	442.577080136355	0	36.8282257291356	0	2.39851902457529	0	18.7870143837119	0	11.2100749738873	0	1.35350793692767	0	0.593934446578735	0	-14.9265263878189	0	-6.36601004638508	0	0	212.3463286689	0	5.53457446624833	0	1.95912756347696	0	677.97771718112	0	-10.3780303067966	0	442.577080136355	0	36.8282257291356	0	2.39851902457529	0	18.7870143837119	0	11.2100749738873	0	1.35350793692767	0	0.593934446578735	0	-14.9265263878189	0	-6.36601004638508	-2.01625706436976	7.49729877215666
212.703185469879	-2.37438891654336	0.147473865311709	2.07595845991514e-05	4.41343190440058e-06	0.0984063537024059	0.00587658514269283	5.54031302154189e-06	0.014267942791988	-0.0169417220076062	0.0275578679157723	-1.60863602223591e-05	0.219805364531191	2.30303942374151e-07	1.35876851639626e-05	2.78903573335679e-06	6.37720558336999e-06	5.21809279575639e-06	-0.169955074878666	0.000178942487833866	-3.96813570702805e-07	-0.014871677447258	0.211833602329141	-0.144346535547576	-0.772884886513284	2.1017869643193e-05	0.138387220211699	-0.0264187338536463	1.87061773484104e-05	-1.5891699220989e-05	-1.51082809235883e-05	212.703185469877	0	4.73619360965046	0	2.14937567583475	0	679.76670564217	0	-10.7967141272838	0	442.695862890547	0	32.8132989655221	0	3.32124590678752	0	18.5287532381642	0	11.2918004045938	0	1.07411949818077	0	0.770934230116175	0	-15.3166402697345	0	-6.51921428462679	0	0	212.703185469877	0	4.73619360965046	0	2.14937567583475	0	679.76670564217	0	-10.7967141272838	0	442.695862890547	0	32.8132989655221	0	3.32124590678752	0	18.5287532381642	0	11.2918004045938	0	1.07411949818077	0	0.770934230116175	0	-15.3166402697345	0	-6.51921428462679	-2.51731253334018	6.66726066175413
213.08056871848	-2.50957991817152	-0.665024069366558	-4.72116823266111e-06	-9.27535237361254e-07	0.0979569035027415	-0.00480113509175506	-2.26765926009141e-05	0.0101551550856757	0.0100102326115627	0.0498970351658157	-3.82481026017741e-06	0.2261713286197	-4.17018314104213e-06	8.85996910058799e-06	-9.28471765279394e-06	4.08170915005742e-06	2.24980389225341e-06	-0.166188510885985	4.51894952311919e-05	8.61953303631394e-06	-0.0148533521550351	0.219086079274653	-0.14476178134383	-0.781099986821092	8.47054233379573e-06	0.13082310999329	-0.0190519584973159	1.75216121072589e-05	-2.11381394203168e-05	-2.13894861080963e-05	213.080568718478	0	3.80919998561458	0	2.05092334839214	0	682.04435709344	0	-10.5513513016702	0	442.742400243825	0	27.2155510796777	0	2.7097583523115	0	18.4127178188365	0	11.2688182957824	0	0.835489110907347	0	0.676255858416104	0	-15.0807078056361	0	-6.45967763969432	0	0	213.080568718478	0	3.80919998561458	0	2.05092334839214	0	682.04435709344	0	-10.5513513016702	0	442.742400243825	0	27.2155510796777	0	2.7097583523115	0	18.4127178188365	0	11.2688182957824	0	0.835489110907347	0	0.676255858416104	0	-15.0807078056361	0	-6.45967763969432	-2.56142393825858	4.40889056714878
213.510419439302	-2.43453993968049	-1.44833851364154	-4.78951947726973e-07	6.62491911902297e-06	0.0947669607781517	-3.4633941658285e-06	-4.24473483275879e-06	0.00583334726755532	0.00317108105482175	0.0687411572683452	1.01688770975465e-05	0.224455158081874	-5.75760472200559e-06	3.53142814967211e-05	-1.90126893673789e-05	1.45770629403742e-05	8.02571764931862e-06	-0.162766398813701	2.70862827747162e-05	7.10250536191295e-06	-0.0128893926072355	0.229937303818178	-0.154527594022	-0.79438647360965	7.28799600736463e-06	0.126621061721011	-0.0105118285995218	-1.39287626178085e-07	2.50655374176129e-06	-2.38943559483666e-06	213.5104194393	0	2.73865617008784	0	1.58797973749449	0	684.710777031209	0	-9.40045902703623	0	443.263169015555	0	20.5736921350836	0	-0.151662813606869	0	17.1203294194891	0	10.6607084296372	0	0.575046052954138	0	0.307407695257531	0	-14.163000523615	0	-6.17754706722321	0	0	213.5104194393	0	2.73865617008784	0	1.58797973749449	0	684.710777031209	0	-9.40045902703623	0	443.263169015555	0	20.5736921350836	0	-0.151662813606869	0	17.1203294194891	0	10.6607084296372	0	0.575046052954138	0	0.307407695257531	0	-14.163000523615	0	-6.17754706722321	-2.03172020810761	0.160826618438488
213.903468394648	-2.17718072122547	-1.8880696571296	3.73443795171204e-05	-1.89801708700572e-05	0.0870514031230679	1.16601509862242e-05	5.76524695825732e-06	0.0111402598502481	-0.00958819260326741	0.0539909647278089	-0.000474845225560756	0.21578356825652	-4.16467151881089e-06	1.78128819467887e-05	2.34566939803942e-05	9.79936271826615e-06	-1.09528014417463e-05	-0.159970820771606	0.000189119482834987	-8.03309803534204e-06	-0.00235406405984512	0.240151152640333	-0.164398607133114	-0.789336842978658	-0.00169706632762211	0.121534849468255	-0.00286880125310153	1.87140982498811e-05	-1.88599672147212e-05	-9.28526314814118e-06	213.903468394645	0	1.8271456722053	0	0.921915360611298	0	686.826853512224	0	-7.85952269318593	0	444.398310128722	0	15.6561129870848	0	-3.72035647377962	0	14.5004045626445	0	8.71552305208083	0	0.287810471189674	0	-0.0794497481758323	0	-13.2654144882037	0	-5.68827503076674	0	0	213.903468394645	0	1.8271456722053	0	0.921915360611298	0	686.826853512224	0	-7.85952269318593	0	444.398310128722	0	15.6561129870848	0	-3.72035647377962	0	14.5004045626445	0	8.71552305208083	0	0.287810471189674	0	-0.0794497481758323	0	-13.2654144882037	0	-5.68827503076674	-1.11604798520085	-4.08567097696765
214.350497273093	-1.70281554281004	-1.97233159754946	5.81157619871255e-06	-4.74974801839379e-06	0.081387230147138	9.65624484831405e-06	2.61580571035199e-05	0.0203522642444453	-0.00684965957866641	0.0558742254505072	-0.00199014253184892	0.210168599226839	3.55815220640012e-06	3.18480474455804e-06	1.74109561969031e-05	2.66355630182912e-05	-2.30569358550281e-05	-0.154552502625745	0.000147345834675323	-1.76090343131277e-06	1.2216145668526e-05	0.247555193284816	-0.167581572167085	-0.736277938428672	-0.0105716125368097	0.111919719744443	-3.13660483112156e-06	-9.02466800682441e-08	1.41511549798605e-05	-1.43340421536037e-05	214.350497273091	0	0.95337692551756	0	0.0419563628856072	0	688.543173277878	0	-6.14098298409307	0	446.130869928551	0	12.2685262872848	0	-7.09312402064269	0	11.1195458185319	0	5.30350611852943	0	-0.122782730056929	0	-0.491413225234006	0	-12.4596475983557	0	-4.87945038082324	0	0	214.350497273091	0	0.95337692551756	0	0.0419563628856072	0	688.543173277878	0	-6.14098298409307	0	446.130869928551	0	12.2685262872848	0	-7.09312402064269	0	11.1195458185319	0	5.30350611852943	0	-0.122782730056929	0	-0.491413225234006	0	-12.4596475983557	0	-4.87945038082324	0.232296535257744	-7.53026266676609
214.757698327419	-1.14909881296703	-1.66363693822347	1.8266688025815e-06	6.69348105302982e-06	0.0824038291436877	9.38073929404136e-06	-7.84697403193496e-06	0.00988724344773159	-1.27190841708674e-05	0.0693771801009484	1.42834131150699e-05	0.230077247533418	5.02900914837222e-06	1.8358957062652e-05	-2.19607416297012e-05	-1.70793533239323e-05	-2.08034939187897e-06	-0.143006747023872	-2.49712316305959e-05	-0.00244471152929182	-1.13986070259537e-05	0.232488485934592	-0.174322783872046	-0.704868158596807	4.22525021782265e-07	0.124012806516208	-4.93161995916012e-06	7.97402893528599e-06	-4.79530102176454e-06	-2.33087347984858e-05	214.757698327417	0	0.369779553374663	0	-0.710112444478767	0	689.389999291836	0	-5.05728850175678	0	447.523201548881	0	11.0250875471674	0	-8.67371837078653	0	9.10265610846265	0	2.71983145386477	0	-0.520996376758465	0	-0.881589411497302	0	-11.9019679953162	0	-4.1431105589228	0	0	214.757698327417	0	0.369779553374663	0	-0.710112444478767	0	689.389999291836	0	-5.05728850175678	0	447.523201548881	0	11.0250875471674	0	-8.67371837078653	0	9.10265610846265	0	2.71983145386477	0	-0.520996376758465	0	-0.881589411497302	0	-11.9019679953162	0	-4.1431105589228	1.54018140487109	-8.6268715528598
215.789831844985	0.644790984970281	0.326547215973174	-5.70717684215627e-06	-5.02072079742714e-06	0.0957629854073318	-1.1322455630727e-06	-8.96325122316225e-06	-4.2439723307656e-06	-6.95256138720531e-06	0.0439733779928304	-3.50594461065864e-06	0.234731333514704	1.07114885220233e-05	0.00392361135394598	-1.98391415017124e-05	4.43312506402286e-06	-1.3855602590706e-05	-0.0970955625709468	6.84200162114391e-05	1.3338091254205e-05	8.87265015169925e-06	0.192107137670998	-0.174439247506663	-0.753297543377598	-0.0178923498581179	0.144830744336226	-2.12508447936232e-06	2.1527731690114e-06	1.55788738985021e-06	-2.05348681436207e-05	215.789831844983	0	0.062730420575982	0	-1.49905481649413	0	689.762260004408	0	-4.50449624988256	0	448.486866790408	0	10.7638839449578	0	-9.12408463882558	0	8.36123794819173	0	1.47315826956073	0	-0.78652122541421	0	-1.48204294304527	0	-11.5071214466401	0	-3.65687940456854	0	0	215.789831844983	0	0.062730420575982	0	-1.49905481649413	0	689.762260004408	0	-4.50449624988256	0	448.486866790408	0	10.7638839449578	0	-9.12408463882558	0	8.36123794819173	0	1.47315826956073	0	-0.78652122541421	0	-1.48204294304527	0	-11.5071214466401	0	-3.65687940456854	4.12952753562204	-6.6047229032121
216.235942179674	1.40001696591722	1.1965945466447	0.000324131778254363	0.0039265587472	0.102905214497229	0.0147782623787188	0.00268703640867294	0.00194082254726059	0.00431296918509221	0.0598362902629175	0.00180640518098093	0.235223448070417	0.00175867147416466	0.00724320518195192	0.000613669073825428	0.000625724210207918	-0.00124006020147353	-0.093332316743816	-1.25958880405328e-05	-0.00409569319310516	-0.00449354069514551	0.175500290369019	-0.179687580700792	-0.786302140440131	-0.0346613998415714	0.139869057656347	-3.20306856810454e-06	-7.18488551162509e-06	-0.00219085866848818	-0.00236751472401914	216.235942179672	0	0.526684322572719	0	-1.15003897755365	0	690.266233103607	0	-4.11688818205159	0	448.788191647329	0	11.3322080578205	0	-8.67908929924349	0	8.71254291194542	0	1.7524171902772	0	-0.410944819662378	0	-1.17734373530828	0	-11.1728828549071	0	-3.35053311765529	0	0	216.235942179672	0	0.526684322572719	0	-1.15003897755365	0	690.266233103607	0	-4.11688818205159	0	448.788191647329	0	11.3322080578205	0	-8.67908929924349	0	8.71254291194542	0	1.7524171902772	0	-0.410944819662378	0	-1.17734373530828	0	-11.1728828549071	0	-3.35053311765529	4.52868123803613	-5.17477170058421
216.67757332529	1.90777472136492	1.81490895241204	-8.04793379221037e-06	-8.92576427909404e-06	0.100755404723881	0.0250318016982698	-0.000159003531924703	-2.19570288681006e-05	-0.000280532981777948	0.0623950544216006	-0.00164598611895824	0.223950987391581	1.70445722364801e-05	0.00296546922479873	-3.37915653492373e-06	-2.86970329396514e-05	-0.00537085675650137	-0.0920202096453391	3.6273815282405e-05	-0.039606196328472	-0.0469030168456171	0.117093344401759	-0.1902827167771	-0.814698240271465	-0.0703639334585038	0.115725149548375	9.64717951270984e-07	-2.89645232635028e-06	-0.0227233987324777	-0.0203811951474321	216.677573325288	0	1.26220184673557	0	-0.473565805087205	0	691.500359600791	0	-2.97872183688983	0	449.838929283592	0	13.417958602093	0	-6.75049771967903	0	10.497521502358	0	3.40600896612534	0	0.0241652844432066	0	-0.743276365533966	0	-10.4493686526804	0	-2.68503320127997	0	0	216.677573325288	0	1.26220184673557	0	-0.473565805087205	0	691.500359600791	0	-2.97872183688983	0	449.838929283592	0	13.417958602093	0	-6.75049771967903	0	10.497521502358	0	3.40600896612534	0	0.0241652844432066	0	-0.743276365533966	0	-10.4493686526804	0	-2.68503320127997	4.36156322101853	-2.56058339665126
217.103357122199	2.29704401963946	1.99412423162203	-2.52174710381635e-05	2.32036230382683e-05	0.0938589232884966	-1.47983881478953e-05	-0.0117491877431653	-0.00151375471323592	-0.00269358871913839	0.040826833395483	-0.00510683133750182	0.200846856914102	9.68235720639644e-06	2.27969258226817e-05	-2.43063198420216e-05	-2.93229966741063e-05	-3.73241353315158e-05	-0.0756139863426563	0.000155719969423251	-0.0372084785606989	-0.0482348392508889	0.0801019025203872	-0.189813680031061	-0.777044320926228	-0.0781050971611512	0.0874302825858976	8.29596502285919e-06	2.17113828945328e-05	-0.0151710184311101	-0.0122118777975325	217.103357122197	0	2.1638402748902	0	0.353237301561556	0	693.415193535859	0	-1.2253320646163	0	451.445703229992	0	17.4961086170645	0	-3.02149650512487	0	13.9098583984847	0	6.53093054079302	0	0.385501422738732	0	-0.347055322544039	0	-9.61121922269677	0	-1.98465162902983	0	0	217.103357122197	0	2.1638402748902	0	0.353237301561556	0	693.415193535859	0	-1.2253320646163	0	451.445703229992	0	17.4961086170645	0	-3.02149650512487	0	13.9098583984847	0	6.53093054079302	0	0.385501422738732	0	-0.347055322544039	0	-9.61121922269677	0	-1.98465162902983	3.93140017615353	1.42870710769211
217.61654466982	2.5013216605509	1.63237925620791	6.73901288131567e-06	1.2956986401726e-05	0.0930669036193304	7.82605003679721e-06	-0.00260720862449316	-1.95595094486425e-06	0.00524598341977739	0.0427410658276878	0.00212964058019086	0.203824557252022	1.43735378590957e-05	4.00425261534059e-05	-5.15767976087633e-06	1.33716888139006e-05	-1.02057866965853e-06	-0.0525445915171513	0.000116997806137906	-0.0212317891827569	-0.0308040945214949	0.041769193400428	-0.184452593521329	-0.757021589460682	-0.0698201911475702	0.0553230528664799	2.71152670953938e-06	-3.60824788929762e-06	5.1458536457275e-06	-2.47341077790851e-06	217.616544669817	0	3.40840288250716	0	1.30941231735015	0	696.435354738733	0	1.09046558309382	0	453.233174023254	0	24.8296268851593	0	2.59077653575757	0	18.2333486236091	0	9.88307201516778	0	0.721881120095897	0	0.141503929884437	0	-8.42553068736561	0	-1.35559492271417	0	0	217.616544669817	0	3.40840288250716	0	1.30941231735015	0	696.435354738733	0	1.09046558309382	0	453.233174023254	0	24.8296268851593	0	2.59077653575757	0	18.2333486236091	0	9.88307201516778	0	0.721881120095897	0	0.141503929884437	0	-8.42553068736561	0	-1.35559492271417	3.1895939227899	6.97597996011283
218.144126722191	2.36953395739732	0.728486686220086	-1.6599621779871e-05	9.76368548166341e-06	0.0882944119454965	0.000474395028983318	1.16214417545863e-08	-3.63222018023219e-05	0.0268176384255901	0.038991561214177	2.41755422028697e-06	0.195960675230911	4.09424194581391e-05	5.17488071496316e-05	3.17974873552002e-05	-6.73387626521899e-07	3.45984883084491e-06	-0.0302562284507148	2.93349042456814e-05	-0.00108423912903281	-0.0133947023514053	-3.20888697702384e-05	-0.185033198592777	-0.750317642024964	-0.0611389919601357	0.0219928183151581	-4.5587881879955e-06	9.01986254115484e-06	-1.34168605796578e-05	-1.46543540668742e-05	218.144126722189	0	4.70938643352221	0	1.95088998791909	0	699.644353759758	0	2.67766515606083	0	454.049570856175	0	32.7470101521077	0	6.51881941764797	0	20.2589628107665	0	10.9627780428321	0	1.05156450804274	0	0.619387701327881	0	-7.24500452504153	0	-0.958872077505313	0	0	218.144126722189	0	4.70938643352221	0	1.95088998791909	0	699.644353759758	0	2.67766515606083	0	454.049570856175	0	32.7470101521077	0	6.51881941764797	0	20.2589628107665	0	10.9627780428321	0	1.05156450804274	0	0.619387701327881	0	-7.24500452504153	0	-0.958872077505313	2.42659347959651	10.6666042323204
218.593294823254	1.97358375136888	-0.256282072402979	-6.16337416670189e-06	2.09065124571226e-05	0.0859055678360626	-3.38709783705817e-05	-3.82235371927973e-06	-6.5916071333789e-06	0.00815027080867876	0.0335370444531423	0.00203486296664372	0.199049813729725	8.62358895550666e-07	2.03733956427318e-05	5.98313420201628e-06	7.37062036511562e-06	-8.68091963701943e-06	-0.0175186304616908	-2.14364675856374e-05	-0.00364322626363516	-0.00332924396635501	-1.77751419862909e-05	-0.216874858160847	-0.707438659054016	-0.0481545368827656	0.000193961350958108	1.31412064922326e-06	-6.47372466878542e-06	-4.09213319622095e-06	-8.70837492195379e-06	218.593294823252	0	5.69389077228016	0	2.05966295970893	0	701.808176430311	0	2.93079241626489	0	454.112493760675	0	37.5156891976922	0	7.10707318432378	0	20.4036390856511	0	10.9954672628591	0	1.41443293127671	0	0.72280977095017	0	-7.00433679519415	0	-0.879423723337358	0	0	218.593294823252	0	5.69389077228016	0	2.05966295970893	0	701.808176430311	0	2.93079241626489	0	454.112493760675	0	37.5156891976922	0	7.10707318432378	0	20.4036390856511	0	10.9954672628591	0	1.41443293127671	0	0.72280977095017	0	-7.00433679519415	0	-0.879423723337358	1.9301505687271	11.1391069286231
218.987341395998	1.46019192665157	-1.09832252652603	-5.24430200221999e-05	-3.63407416797907e-05	0.0952900756822321	-0.00620017419415412	0.00537436206852604	-0.000887242878214877	-0.012957552595807	0.066495988733736	-0.000367807012986798	0.210983046500563	-2.3226628042137e-05	0.00464240500874683	0.00377020267769236	0.000222994672555411	-0.00223831274693416	-0.0209751322298968	-8.140252015937e-06	-0.0178509281285464	1.40772000012105e-05	-0.0032425328256374	-0.271803089293223	-0.585673379226783	-0.0669321249156444	-3.68203215485946e-05	-4.48100097346535e-05	2.29760979905745e-06	-1.10914555306892e-07	2.40944857944302e-05	218.987341395995	0	6.3740467503027	0	1.78953011536027	0	702.990937254872	0	2.478836600131	0	454.321122585641	0	39.5873643249263	0	6.34559065485657	0	20.7441289651926	0	10.8205303273345	0	1.7994242291363	0	0.480669868922593	0	-7.41140239178662	0	-1.14551091460564	0	0	218.987341395995	0	6.3740467503027	0	1.78953011536027	0	702.990937254872	0	2.478836600131	0	454.321122585641	0	39.5873643249263	0	6.34559065485657	0	20.7441289651926	0	10.8205303273345	0	1.7994242291363	0	0.480669868922593	0	-7.41140239178662	0	-1.14551091460564	1.68919674490027	10.4844943799958
220.521259342239	-1.06518271910759	-1.554699736496	-3.05656734390771e-06	-2.86568589854642e-06	0.104200968092095	-9.79959417859928e-05	-3.78194353336892e-05	-0.0179336821893431	2.84472668750679e-06	0.0557971257434334	8.69704484442814e-07	0.236820046338588	1.236900569787e-05	8.00770112140428e-06	-1.54196340377073e-05	-1.46104748973122e-05	-0.000629481030628318	3.54089232497854e-06	6.2957525536442e-05	5.53026988922125e-06	-5.6626281898262e-07	-0.145058146822873	-0.242313925537603	-0.575802996753103	-0.222213714447842	0.132173256113994	-2.40611749183597e-06	-9.48335821318452e-07	8.34849132856127e-06	-2.78363891603523e-06	220.521259342236	0	6.7554493536261	0	-0.941439486614839	0	703.93068227866	0	1.94071382087703	0	459.273174114027	0	40.1815078058115	0	4.88446222812308	0	21.5266066413103	0	1.70736719962131	0	2.08964852084957	0	-0.975620550613022	0	-7.77650267669791	0	-1.56067551385718	0	0	220.521259342236	0	6.7554493536261	0	-0.941439486614839	0	703.93068227866	0	1.94071382087703	0	459.273174114027	0	40.1815078058115	0	4.88446222812308	0	21.5266066413103	0	1.70736719962131	0	2.08964852084957	0	-0.975620550613022	0	-7.77650267669791	0	-1.56067551385718	1.8909257225001	11.7040629371389
220.944355607889	-1.69012480244807	-0.800027321886946	-5.45223757776416e-05	0.00312719800596379	0.108547727095502	-0.0246368659762694	-0.00546063878845967	-0.0270222415490293	0.01193729919986	0.0725745540622743	5.03222082813897e-06	0.231825892497842	1.53577672751358e-05	0.00132801361909866	-1.17508559248861e-05	-1.82847450168577e-05	3.973682595033e-05	-0.00250564940667072	-0.000271194912541155	0.0164535749823502	0.00855094113172776	-0.127378493243909	-0.250967337751888	-0.610448943153694	-0.231837583013309	0.128710599801787	-0.000116840301988028	-1.37943661245613e-05	0.00395958893876663	0.000490491560507579	220.944355607887	0	6.16566936120949	0	-1.44713285320994	0	704.766744169079	0	2.62881825240772	0	459.898000818518	0	38.9775036327172	0	3.93193574794458	0	20.6957055761381	0	0.912203200533644	0	1.67996548949325	0	-1.3598256019859	0	-7.24706242914582	0	-1.07400087959569	0	0	220.944355607887	0	6.16566936120949	0	-1.44713285320994	0	704.766744169079	0	2.62881825240772	0	459.898000818518	0	38.9775036327172	0	3.93193574794458	0	20.6957055761381	0	0.912203200533644	0	1.67996548949325	0	-1.3598256019859	0	-7.24706242914582	0	-1.07400087959569	1.77441186208268	11.4277348889928
221.446577905907	-2.18163875620222	0.196851331819236	-3.31445621756047e-05	-1.98535577378951e-05	0.0998921306789163	-0.0225898258369056	7.16625637479677e-06	-0.0209160279674195	-0.00347279768700845	0.070121430128573	-3.80059162240629e-05	0.216729124815719	-1.14103597044352e-05	4.40308063111866e-05	1.36011233066138e-05	-2.21226138983793e-05	-5.76641272268346e-05	1.33455628659071e-05	0.000292869705435623	0.0117069759942029	2.99824233368458e-05	-0.124560598468501	-0.234843999911472	-0.594464029688061	-0.229041043168664	0.135837883421888	4.48187605027935e-05	-4.27714722136981e-05	3.20838979462825e-05	5.94798509688117e-05	221.446577905905	0	5.18543300769855	0	-1.59933224532955	0	706.68994812492	0	2.90559973440026	0	459.985434206139	0	35.1850213880082	0	3.42802581832014	0	20.5375949204622	0	0.860678385814026	0	1.2183860749945	0	-1.50361930987021	0	-6.98525048961596	0	-0.92673647559201	0	0	221.446577905905	0	5.18543300769855	0	-1.59933224532955	0	706.68994812492	0	2.90559973440026	0	459.985434206139	0	35.1850213880082	0	3.42802581832014	0	20.5375949204622	0	0.860678385814026	0	1.2183860749945	0	-1.50361930987021	0	-6.98525048961596	0	-0.92673647559201	1.42843170051025	11.0857038423267
221.903978746301	-2.45908229710379	1.14003256312485	-1.18153185994707e-05	-6.31381796942344e-06	0.0941601218588024	-3.84299714299552e-05	-1.31441135781874e-05	-0.0205523367308233	-0.0130512220027323	0.0828438923122873	-9.73324138688241e-06	0.214182809594571	-5.73717493109411e-06	1.20874853478703e-05	2.65283807992613e-07	-1.55771759299673e-05	-1.66712529272716e-05	-4.23332023648569e-06	-2.00115445313798e-06	-0.040759162809928	0.0211970214742972	-0.128254065135524	-0.134018956609327	-0.793329589382425	-0.207116327258084	0.154325328641054	-4.00072004327744e-06	-7.44420935290562e-06	0.0134502805909014	0.000932233717397009	221.903978746299	0	4.11551276501046	0	-1.28722823560835	0	709.195698973848	0	2.1652404931388	0	460.23325070699	0	29.3094601821047	0	5.18585118625222	0	19.9442462646798	0	1.07668883362635	0	0.890592994454002	0	-1.22596042429535	0	-7.64267243321674	0	-1.14331779361468	0	0	221.903978746299	0	4.11551276501046	0	-1.28722823560835	0	709.195698973848	0	2.1652404931388	0	460.23325070699	0	29.3094601821047	0	5.18585118625222	0	19.9442462646798	0	1.07668883362635	0	0.890592994454002	0	-1.22596042429535	0	-7.64267243321674	0	-1.14331779361468	0.829863539930789	12.403102701474
222.292297168035	-2.49636674131351	1.71410553871817	-1.43894040391962e-05	2.09018849300867e-05	0.0864279782701288	-0.00450105062913374	-1.18457170830039e-06	-0.0267472935804832	0.000699471746670059	0.0711266954116698	3.24044286200202e-05	0.21029542678424	-2.64709120147783e-06	5.97915482904543e-06	1.9762100969021e-05	8.14644836279929e-06	-2.5016625186374e-06	-0.00276523634725586	5.13125199745752e-05	-0.0448527780443666	0.0564443066174313	-0.137786996495705	-0.130951288030632	-0.871171272480776	-0.156903676148963	0.159798697608338	-2.23172211350207e-05	6.85110732768939e-07	0.0310598326207613	0.00447950331981781	222.292297168033	0	3.14760271574965	0	-0.724237056283346	0	711.608340115601	0	0.761249055227389	0	461.060243140686	0	23.2954920616335	0	8.68721182159731	0	17.8809653373342	0	2.30657834503108	0	0.655907691981061	0	-0.845791426047036	0	-8.59039084081288	0	-1.4830157342728	0	0	222.292297168033	0	3.14760271574965	0	-0.724237056283346	0	711.608340115601	0	0.761249055227389	0	461.060243140686	0	23.2954920616335	0	8.68721182159731	0	17.8809653373342	0	2.30657834503108	0	0.655907691981061	0	-0.845791426047036	0	-8.59039084081288	0	-1.4830157342728	0.222110936144826	14.9547662366441
222.73275781895	-2.3064017722011	1.98925857473012	-1.30927402250378e-05	2.43055193306011e-05	0.0789320455379019	-0.00618437611852171	2.10689914940176e-05	-0.0392517019627821	0.00468615175655311	0.0566993220712606	0.00421546651702315	0.203829927173044	2.30868360512805e-07	3.81879284458046e-05	1.60650231330693e-05	1.47566187311728e-05	2.1707855292356e-06	-0.008991888674727	0.000253574399412062	-0.0340310761019314	0.0885820189271854	-0.157818913361714	-0.162723219309667	-0.854450181551999	-0.102215275028041	0.146658875543098	-7.33378598404945e-06	2.42709293201725e-05	0.0411241996193505	0.00738326343639821	222.732757818948	0	2.08115347987498	0	0.107401162358548	0	714.191811458569	0	-1.25045393225349	0	462.633378307146	0	17.0337528473649	0	13.5560417995414	0	14.0790991002807	0	5.28769869725423	0	0.365804717708507	0	-0.428707418828644	0	-9.60080656045118	0	-2.03216342450373	0	0	222.732757818948	0	2.08115347987498	0	0.107401162358548	0	714.191811458569	0	-1.25045393225349	0	462.633378307146	0	17.0337528473649	0	13.5560417995414	0	14.0790991002807	0	5.28769869725423	0	0.365804717708507	0	-0.428707418828644	0	-9.60080656045118	0	-2.03216342450373	-0.428242808676312	18.2076605128701
223.168424849337	-1.89129663538651	1.83474075455306	-7.23229281598412e-06	-7.88379208914443e-06	0.0751090009519767	-3.07934542875957e-06	-2.05731553020833e-05	-0.0445123594372307	-3.36348704070562e-05	0.0667147913549953	-8.54637952567907e-06	0.208831588859216	-1.2036532738476e-06	1.24005557516912e-05	-1.88833866698386e-05	-5.03912572031972e-06	1.30044510344754e-06	-0.0117815295755751	6.31061147515462e-05	-0.0238634599442959	0.0987244353173115	-0.16130744130293	-0.186185317867792	-0.759217971022553	-0.0884836272962387	0.150305104060154	-3.3073311538653e-05	2.36235504162895e-06	0.0411436463640037	0.00217430747638889	223.168424849335	0	1.15862332353446	0	0.954996103630028	0	716.151562533638	0	-3.04765307195206	0	464.283366627985	0	12.857490692726	0	17.3788319839076	0	10.5759343899684	0	8.50155824445269	0	-0.00366843442237128	0	-0.0237298631388423	0	-10.4575036881859	0	-2.74978260595121	0	0	223.168424849335	0	1.15862332353446	0	0.954996103630028	0	716.151562533638	0	-3.04765307195206	0	464.283366627985	0	12.857490692726	0	17.3788319839076	0	10.5759343899684	0	8.50155824445269	0	-0.00366843442237128	0	-0.0237298631388423	0	-10.4575036881859	0	-2.74978260595121	-0.868252326009659	20.1121572286834
225.039516381965	1.05373770070124	-1.64185093937493	-0.00542135770256099	-9.0902489710735e-05	0.106973240799244	-0.00172462329179059	0.000929555301294219	-0.0310983951287515	0.000161997761644935	0.0561066576340014	-0.000386190629382434	0.257608316967426	-4.3313403053376e-05	0.0136448308622655	-7.71156422346974e-06	9.92854692047446e-05	0.000152873587848049	-0.102360615764083	0.40111768199114	-0.000190565905235714	0.0742786914542398	-0.0682782088069988	-0.134077479973508	-0.897207217860599	-0.0889220622553791	0.176303015456907	-0.0745938423248738	0.0241294105620327	0.006401646326111	0.00794087021094786	225.039516381962	0	0.273381853033396	0	1.33083140832161	0	717.934864017738	0	-5.01281389075096	0	466.716967575	0	10.7734265683438	0	19.3130761819507	0	8.9167338561821	0	9.59029446287107	0	-0.583915590919064	0	0.196031563988992	0	-11.7855023796642	0	-4.16496561626992	0	0	225.039516381962	0	0.273381853033396	0	1.33083140832161	0	717.934864017738	0	-5.01281389075096	0	466.716967575	0	10.7734265683438	0	19.3130761819507	0	8.9167338561821	0	9.59029446287107	0	-0.583915590919064	0	0.196031563988992	0	-11.7855023796642	0	-4.16496561626992	1.70316878993631	17.3189899728525
227.658469893078	1.91675343127681	1.21935354284324	0.000204644820365756	-3.59914463350837e-05	0.0941409391837533	0.00773041097985189	0.00482952114275361	-2.08706337655968e-05	0.0199561279580532	0.0669461965450576	0.000324846308116691	0.229033879854269	-9.19717235224376e-05	0.0011427801252506	0.00101449528773772	0.000294491559751782	-0.000127145137163702	-0.129365577519288	0.33099023602539	-0.0247754095524007	-0.000676862778634612	-0.000336274701133425	-0.149289606909733	-0.935180064155789	-0.0120452731355333	0.16445499433922	-0.0763701288027968	0.000322364252150072	-0.000276358754204757	-0.000304056721025245	227.658469893076	0	5.83432476457485	0	-1.19797439777804	0	730.119579241757	0	-10.0195326515743	0	471.909102500725	0	38.0845021524164	0	8.90342534363132	0	19.0665489689147	0	1.2817087805002	0	1.47755519434099	0	-1.16536545527989	0	-14.5533878542593	0	-6.25770907405985	0	0	227.658469893076	0	5.83432476457485	0	-1.19797439777804	0	730.119579241757	0	-10.0195326515743	0	471.909102500725	0	38.0845021524164	0	8.90342534363132	0	19.0665489689147	0	1.2817087805002	0	1.47755519434099	0	-1.16536545527989	0	-14.5533878542593	0	-6.25770907405985	5.13188010053362	17.8787251814709
230.303654137796	-2.11413063129166	-0.857971398342067	3.02885839870433e-05	6.97395629952176e-05	0.0989665336080885	-0.0059635180561425	-0.000304482513962594	4.98877223567139e-05	0.020951470211338	0.0611377962132865	0.000221956780178296	0.237035381239376	-4.34057157460792e-05	0.000123307013998741	-5.45128727900821e-05	2.269557882854e-05	0.00658901502955017	-0.182680461990943	0.293231910535388	0.0697306157138525	-0.0593741192230047	0.000145955982537075	-0.148372749537589	-0.870293422215607	-0.0781069020374407	0.149697333909754	-0.105229637117718	7.91702346083545e-05	-0.012569471278561	-0.00353869321249798	230.303654137794	0	5.50359593713771	0	1.9397312993375	0	734.104018846646	0	-8.21561301639857	0	477.476463438541	0	36.6949060519735	0	11.5047430898183	0	21.8841286024035	0	10.746672479833	0	1.33415394693951	0	0.633450702552336	0	-13.5675403012816	0	-5.1056018989608	0	0	230.303654137794	0	5.50359593713771	0	1.9397312993375	0	734.104018846646	0	-8.21561301639857	0	477.476463438541	0	36.6949060519735	0	11.5047430898183	0	21.8841286024035	0	10.746672479833	0	1.33415394693951	0	0.633450702552336	0	-13.5675403012816	0	-5.1056018989608	-2.03925240409294	14.9563179379318
232.27732752816	-1.77290345905822	-1.01886029652358	1.88075336166685e-06	3.04613010888312e-05	0.0802072891752813	-1.52943940293097e-06	-1.88483422969422e-05	0.0181314225168141	0.0204310427356619	0.060605993581336	-3.40961014650588e-06	0.225289360534826	1.03115183173753e-05	1.29409450572318e-05	-1.54649227366677e-05	-7.80360960539767e-06	2.20325897816638e-05	-0.168635308830283	4.72572902221894e-05	0.0499312543556176	-0.045402029731228	0.0433063152528121	-0.18318253599979	-0.766760237698966	-0.0763252099322178	0.166568289011505	-0.0710221892699639	1.9794047718686e-05	-2.33942333044287e-05	-1.11933836967786e-05	232.277327528158	0	0.977803274093118	0	-1.26913823606892	0	744.551814038108	0	-0.767397644473162	0	482.900628868437	0	12.4301250417001	0	-5.88240158369458	0	9.16711084279182	0	1.29537698178898	0	-0.119334451734682	0	-1.23540253292651	0	-9.28030282307722	0	-2.79660806452286	0	0	232.277327528158	0	0.977803274093118	0	-1.26913823606892	0	744.551814038108	0	-0.767397644473162	0	482.900628868437	0	12.4301250417001	0	-5.88240158369458	0	9.16711084279182	0	1.29537698178898	0	-0.119334451734682	0	-1.23540253292651	0	-9.28030282307722	0	-2.79660806452286	1.47431531016504	-3.87715585220748
232.682830364311	-1.18798692664282	-0.146663320828823	2.31382629841641e-06	1.16034137356048e-05	0.0790674678829754	1.51259112012904e-05	2.09470872979816e-06	0.0210851683643645	0.0221251347475517	0.0459824313519237	-2.33737894096534e-06	0.215615525015462	1.72494972201445e-06	4.06082331202562e-06	-1.85375971609669e-05	2.6312148470981e-06	0.000986766498357447	-0.173488892268868	0.000218489469453259	0.0461430402442653	-0.0374995810257519	0.0481794974530112	-0.210629841770931	-0.722297405229725	-0.0893302792091399	0.168425950590503	-0.0689303930267002	7.54885726007124e-06	1.49275683039723e-06	-4.24183999148077e-06	232.682830364309	0	0.370932659622831	0	-1.51121499355936	0	745.471637897051	0	-0.387785281112657	0	483.071047330823	0	11.0190668193783	0	-6.48307751378187	0	8.89174756341258	0	1.16315691627186	0	-0.517970512125605	0	-1.45620349392949	0	-8.93569967361845	0	-2.55721363757325	0	0	232.682830364309	0	0.370932659622831	0	-1.51121499355936	0	745.471637897051	0	-0.387785281112657	0	483.071047330823	0	11.0190668193783	0	-6.48307751378187	0	8.89174756341258	0	1.16315691627186	0	-0.517970512125605	0	-1.45620349392949	0	-8.93569967361845	0	-2.55721363757325	2.30243466843906	-3.97303563332286
234.229256388203	1.39452068936291	1.97474885175625	2.65144583611439e-06	-1.48937236813377e-05	0.0954603776342747	-0.00378374789275925	-0.00923333730188085	0.0274364121374223	0.0129799058557278	0.0137191683130564	-0.00421206603063811	0.223190069894306	2.73170978762544e-06	0.00677498740482332	-0.00189154202743551	-0.00213061674880559	0.0339298957550706	-0.185907491884976	5.25842948287861e-06	0.0139314275656571	-0.0163937840125435	0.0658461485233675	-0.252879779780596	-0.585111878922881	-0.16702000681053	0.108458102265437	-0.0641460283128949	3.13951820195902e-05	-0.000492034732129481	-0.00466790575054998	234.229256388201	0	0.608119609963765	0	0.419061539220581	0	746.37223818077	0	0.639629410771606	0	486.125801984711	0	11.3518659462447	0	-5.29456798017355	0	10.9686112401825	0	6.33391620919708	0	-0.332013749271102	0	-0.262228148335952	0	-8.46384061857884	0	-1.70717022290097	0	0	234.229256388201	0	0.608119609963765	0	0.419061539220581	0	746.37223818077	0	0.639629410771606	0	486.125801984711	0	11.3518659462447	0	-5.29456798017355	0	10.9686112401825	0	6.33391620919708	0	-0.332013749271102	0	-0.262228148335952	0	-8.46384061857884	0	-1.70717022290097	2.9516389398446	-2.3442654544253
234.675093480988	1.97953560472542	1.70757846671979	2.74630796236523e-05	2.04473015995613e-06	0.0962056832923579	5.17664375940781e-06	-0.00451440390324113	0.0198459594903589	0.021717354422621	0.0139133082731168	1.33154175549947e-05	0.226700017474508	-1.46127335810238e-06	0.00339927479202519	1.01891659631484e-07	6.64248915513874e-06	0.031309901494321	-0.184471530634216	0.000150501036534399	-0.000626217000280721	-0.0287291526351046	0.0508033694434342	-0.262640437227258	-0.576615450415003	-0.184766238903291	0.091395826882614	-0.0576415167133995	2.75113612747971e-05	-1.35693162765394e-05	-0.00147487072235131	234.675093480986	0	1.36681725874932	0	1.25714292780855	0	747.676098299007	0	2.06002609975814	0	487.704042499756	0	13.6138860674325	0	-2.8634446304912	0	13.6327307544944	0	9.31116139581238	0	0.103705743559267	0	0.161145063702797	0	-7.74168974679272	0	-0.88729240510933	0	0	234.675093480986	0	1.36681725874932	0	1.25714292780855	0	747.676098299007	0	2.06002609975814	0	487.704042499756	0	13.6138860674325	0	-2.8634446304912	0	13.6327307544944	0	9.31116139581238	0	0.103705743559267	0	0.161145063702797	0	-7.74168974679272	0	-0.88729240510933	2.70075673792691	-0.252522217807038
235.117001753767	2.35465540107741	1.06120605694152	3.19296481616561e-05	6.10950017855629e-06	0.0923087485405767	0.00126416184910861	2.81586811072448e-05	0.0220001405472243	0.0406213684629401	0.0128709160985556	-2.38046600008155e-07	0.222242230941742	-3.85811918384995e-06	2.15867149483117e-05	2.73942829214978e-05	-2.45647618078817e-06	0.0283820060058688	-0.173204792798604	4.87345202758301e-05	0.00110696169532005	-0.0147438092036759	0.051458479406013	-0.270136301505872	-0.533523121701043	-0.175468254625253	0.0967046447229551	-0.042201809375645	1.79852295052881e-05	-4.35734775416027e-06	2.29278340882544e-05	235.117001753765	0	2.33334777364457	0	1.87996565605887	0	749.795331023351	0	3.41328566552832	0	488.597424240491	0	18.271908853019	0	0.0842762313802577	0	15.5615031917859	0	10.6137400748543	0	0.462137979006735	0	0.58967446222673	0	-6.80587212252737	0	-0.376995159479119	0	0	235.117001753765	0	2.33334777364457	0	1.87996565605887	0	749.795331023351	0	3.41328566552832	0	488.597424240491	0	18.271908853019	0	0.0842762313802577	0	15.5615031917859	0	10.6137400748543	0	0.462137979006735	0	0.58967446222673	0	-6.80587212252737	0	-0.376995159479119	2.46119576727392	2.40034094653141
235.529953097316	2.48193794050123	0.224728094148006	1.82660465783021e-05	1.10082347970901e-06	0.0870221515204132	-0.00390809921219847	1.02944123994397e-05	0.01896301157913	0.0243583570848864	0.000459875526758386	6.67693021287032e-05	0.221468060173619	-7.26295542005855e-06	2.40589087728394e-05	-9.30916689614052e-07	6.46471823183862e-06	0.0368373262205141	-0.151075921077121	0.000227862740438851	0.0486664228685117	1.34773837854089e-05	0.0582564775023899	-0.193011479331135	-0.597474614119046	-0.190926477559424	0.0734668227283687	-0.0262112082450489	1.46173128134745e-05	1.74055172142868e-06	-4.12115327031361e-06	235.529953097313	0	3.33912386083463	0	2.15224264176516	0	752.245552372753	0	4.0728255531496	0	488.801108627296	0	24.2423991676681	0	1.68226514233518	0	16.0527083548718	0	10.7794218506579	0	0.729875369222157	0	0.835374305262687	0	-6.21021964800352	0	-0.197731739480196	0	0	235.529953097313	0	3.33912386083463	0	2.15224264176516	0	752.245552372753	0	4.0728255531496	0	488.801108627296	0	24.2423991676681	0	1.68226514233518	0	16.0527083548718	0	10.7794218506579	0	0.729875369222157	0	0.835374305262687	0	-6.21021964800352	0	-0.197731739480196	2.32433380484775	3.8935352315251
235.93142154839	2.41960957664552	-0.660821443038424	5.3662493310437e-06	-5.34104040455126e-06	0.0893193278546575	-0.0208956299052853	4.3818188127334e-05	0.0135531455172228	-0.0083089255892583	0.0292998447014338	0.000962156512554032	0.234824177696658	-3.35050075233288e-06	4.12893034216644e-05	1.01269432910379e-05	7.66220194539699e-06	0.039078891967182	-0.131723531641846	0.000140905476123825	0.0472022280665186	-0.00134699072860881	0.0550076808294466	-0.137426524339644	-0.731894146360864	-0.177978932917808	0.0849575499939343	-0.0105147750850027	1.89072048522653e-05	-2.61162961752605e-05	-9.15877429474148e-06	235.931421548388	0	4.32957174039449	0	2.06226035047569	0	754.689200400673	0	3.85266216018997	0	488.847691340901	0	30.2717741565518	0	1.14356078885031	0	16.1666427930156	0	10.7573474628575	0	0.980557061465829	0	0.749017045306851	0	-6.42153889661256	0	-0.255337923390595	0	0	235.931421548388	0	4.32957174039449	0	2.06226035047569	0	754.689200400673	0	3.85266216018997	0	488.847691340901	0	30.2717741565518	0	1.14356078885031	0	16.1666427930156	0	10.7573474628575	0	0.980557061465829	0	0.749017045306851	0	-6.42153889661256	0	-0.255337923390595	2.35981461519527	3.54339312738204
236.359157811384	2.16422103272124	-1.44783477340262	2.00442094913193e-05	1.45177425975495e-06	0.0904544694745215	-0.0134428252906512	0.00272542920160008	0.00394099163990017	-0.00960159104593724	0.0606110227334125	-0.000390358990935451	0.236633263540814	7.40329396624116e-07	1.52597450487298e-05	9.36949822962075e-06	-3.37986325001916e-06	0.0380772644872422	-0.118888803557159	2.1996074399762e-05	0.0189585051093428	-0.0027507587164321	0.0546827948996036	-0.132084034514933	-0.797236312168065	-0.141289361806095	0.102165931936563	-1.65605317641089e-06	2.80359898418775e-06	-8.87424718169113e-06	3.96871998275866e-06	236.359157811382	0	5.31708921010197	0	1.60271714845975	0	756.971433426261	0	2.79886499097477	0	489.363676587561	0	35.551560741438	0	-1.27543154770506	0	17.3424947660288	0	10.1556743607724	0	1.29615677385239	0	0.382587233141962	0	-7.26417963003175	0	-0.599181036969017	0	0	236.359157811382	0	5.31708921010197	0	1.60271714845975	0	756.971433426261	0	2.79886499097477	0	489.363676587561	0	35.551560741438	0	-1.27543154770506	0	17.3424947660288	0	10.1556743607724	0	1.29615677385239	0	0.382587233141962	0	-7.26417963003175	0	-0.599181036969017	2.57239250073864	1.78866122100332
236.764080249531	1.74950823753957	-1.91049690160477	1.74917973814052e-05	2.06622917373429e-05	0.0841707933163438	5.69614776374169e-06	-1.48666104764392e-05	0.000399465083304535	0.00120790036056349	0.0546629689181309	0.000627884514272056	0.227588884216715	3.85144364493604e-06	6.045959197176e-06	-6.24091403523424e-06	-1.88955977870269e-05	0.0371470147159181	-0.11212604610751	2.07207596460161e-05	1.75935718375639e-05	7.66486423331786e-06	0.0528432641894158	-0.147451123017144	-0.784866062829783	-0.122749889710085	0.108707226484132	-2.46118698562579e-05	1.48233134332762e-05	-1.79160370166473e-05	5.18970361481162e-06	236.764080249529	0	6.11453402231896	0	0.911774656870479	0	758.547731796798	0	1.44461235554669	0	490.54999563363	0	38.6787604296393	0	-3.93966319167697	0	19.6568175777919	0	8.10663190200364	0	1.66665273913311	0	-0.0149966043255311	0	-8.04799022214414	0	-1.23388135329676	0	0	236.764080249529	0	6.11453402231896	0	0.911774656870479	0	758.547731796798	0	1.44461235554669	0	490.54999563363	0	38.6787604296393	0	-3.93966319167697	0	19.6568175777919	0	8.10663190200364	0	1.66665273913311	0	-0.0149966043255311	0	-8.04799022214414	0	-1.23388135329676	2.85425183275444	0.157676561219669
238.292221543096	-0.786759017053246	-0.390604630340544	-0.00088253100415161	0.000289065576927239	0.0991076121839272	-0.000227556086872444	4.5879242305036e-06	7.87373308452948e-07	8.55032097828518e-05	0.03602662399795	0.000149254786252998	0.250497283304732	2.61900284837362e-05	0.0104677930497085	-3.81072310817e-05	-6.27574631495078e-05	-8.31413245584585e-06	-0.0873270586380205	0.137320613695772	-0.000170019598670759	-2.73622520832585e-05	-0.0207606791379303	-0.131566353540425	-0.907484057283128	-0.130186172786156	0.209828344249796	-0.000150062372577504	1.50389781829632e-05	-7.51254410407045e-05	6.97301286014656e-06	238.292221543094	0	6.92521475821271	0	-1.48021774927435	0	759.853722971149	0	-0.354157889420257	0	494.660240278217	0	40.2447406235308	0	-6.38270422253987	0	23.3199493296223	0	0.684462381403699	0	2.24316553992277	0	-1.36891072927266	0	-8.84838980032685	0	-2.55640640438148	0	0	238.292221543094	0	6.92521475821271	0	-1.48021774927435	0	759.853722971149	0	-0.354157889420257	0	494.660240278217	0	40.2447406235308	0	-6.38270422253987	0	23.3199493296223	0	0.684462381403699	0	2.24316553992277	0	-1.36891072927266	0	-8.84838980032685	0	-2.55640640438148	2.70471758816581	2.45570450393804
240.45888206486	-2.42053731063072	1.6295770900164	-0.000133363924593704	2.48647077568049e-05	0.0839114030740818	-1.68544171751473e-05	-2.37658146781264e-05	-0.00648870090435048	-0.00849162213124777	0.0420394751505284	1.46802875750949e-05	0.214175670068214	-0.000118530294096793	0.000172980232159303	8.61750780879961e-06	-0.000116476553521148	-1.49929534492907e-05	-0.11387428543297	0.0346669768821388	-0.00639403229025318	0.023549451876225	-0.105429746556713	-0.12326958699005	-0.845962540391322	-0.015437545219328	0.189995253575468	-0.00842396141611314	2.99023797145518e-05	-3.04469336872902e-05	-1.48885954387616e-05	240.458882064858	0	2.64624332610191	0	1.36189890396671	0	768.935994351214	0	-6.77089468522683	0	499.430482922229	0	20.0534422110937	0	8.36562043168065	0	12.2676783856239	0	9.00923640502696	0	0.541952216229905	0	0.296001790769389	0	-12.4937426566888	0	-4.64516668911777	0	0	240.458882064858	0	2.64624332610191	0	1.36189890396671	0	768.935994351214	0	-6.77089468522683	0	499.430482922229	0	20.0534422110937	0	8.36562043168065	0	12.2676783856239	0	9.00923640502696	0	0.541952216229905	0	0.296001790769389	0	-12.4937426566888	0	-4.64516668911777	-1.79097607974225	12.1216889050085
241.724807640152	-1.11609424855743	-0.826066978490888	-0.00155759626273568	2.0756945032019e-05	0.0812180194813529	-7.94534280060553e-06	-0.00109141653419499	-0.00405250185673098	-0.0204866607460686	0.0250891561203181	1.15076104906373e-05	0.212308582504073	1.84391610200632e-05	0.00241459646340463	-0.00107331864963138	-0.000103169133866789	2.34914474100834e-06	-0.161618439989072	8.59299229402751e-05	0.060280269243709	0.00868380003997074	-0.152913872278203	-0.194545483301104	-0.912971366189224	-4.64907282322341e-08	0.176897710653104	-0.0313032181924197	1.55516743270993e-05	5.30256157962294e-06	1.11305489294057e-05	241.72480764015	0	0.283913108697191	0	2.01197045097953	0	773.53140186014	0	-8.33858269037835	0	500.437251144405	0	10.8001083620991	0	12.0143396139289	0	10.0825320665001	0	10.1223062922225	0	-0.580730773947166	0	0.77751206236403	0	-13.6666478965287	0	-5.13865013134946	0	0	241.72480764015	0	0.283913108697191	0	2.01197045097953	0	773.53140186014	0	-8.33858269037835	0	500.437251144405	0	10.8001083620991	0	12.0143396139289	0	10.0825320665001	0	10.1223062922225	0	-0.580730773947166	0	0.77751206236403	0	-13.6666478965287	0	-5.13865013134946	-1.14729248930706	10.3007726789594
242.71845467743	0.650430729813364	-2.00479269657998	-5.38357382121312e-06	-4.83310812914097e-06	0.102115712037141	6.92098163123874e-06	-0.0171892034580961	-0.0124422615934549	-0.00828979331811368	0.0244945538219661	0.00680485298145209	0.228993679604509	1.47611393673943e-05	0.0121880239199346	-0.00646358245977066	-0.00514769586939791	3.93217445921431e-06	-0.163281342351691	0.000170693201414487	0.0481772979775629	1.13208418942172e-06	-0.190211913295485	-0.164786386901315	-0.869702932272808	1.61648839755762e-05	0.194896183493339	-0.0262116997484223	-2.01703033289591e-07	-5.18492281280415e-06	-4.74291193474498e-06	242.718454677428	0	0.0370726795394461	0	0.437323019108159	0	773.867204055664	0	-8.12697573068497	0	503.0567451478	0	10.5858616444901	0	11.5869585008873	0	9.97781234583227	0	5.60189654261679	0	-0.793467030331178	0	-0.155220219032525	0	-13.4434785596807	0	-4.96023111807536	0	0	242.718454677428	0	0.0370726795394461	0	0.437323019108159	0	773.867204055664	0	-8.12697573068497	0	503.0567451478	0	10.5858616444901	0	11.5869585008873	0	9.97781234583227	0	5.60189654261679	0	-0.793467030331178	0	-0.155220219032525	0	-13.4434785596807	0	-4.96023111807536	2.19899870519168	10.037758418631
243.118464153546	1.27205917001718	-1.86370227637017	-9.73628573334734e-06	-2.40726933406037e-05	0.101779322641105	1.49180335086723e-06	-0.0154445084101725	-0.00457069966548859	-0.0120782675666693	0.022628241730223	-2.6774843676351e-05	0.226174437109934	7.79377622958968e-06	0.00895802784747427	-0.00245041860244838	-1.00946128719405e-05	6.51647915618985e-06	-0.167539538626938	6.22828972275418e-05	0.0423972147148508	0.000962065240547848	-0.20154548976272	-0.156289997787752	-0.837819491234961	2.50699018805048e-06	0.195211041151476	-0.0271126209851767	1.57079743677068e-05	1.2540455494548e-05	1.32825411336543e-05	243.118464153544	0	0.423886931118585	0	-0.348744241780711	0	774.254181342988	0	-8.88420445370953	0	504.602200089269	0	10.9849818084433	0	10.8322723579578	0	11.4609272158992	0	2.56201756993317	0	-0.469467268098226	0	-0.524189565664043	0	-13.8013606258349	0	-5.59535456591878	0	0	243.118464153544	0	0.423886931118585	0	-0.348744241780711	0	774.254181342988	0	-8.88420445370953	0	504.602200089269	0	10.9849818084433	0	10.8322723579578	0	11.4609272158992	0	2.56201756993317	0	-0.469467268098226	0	-0.524189565664043	0	-13.8013606258349	0	-5.59535456591878	3.5996909026269	10.6026615383545
243.529426032669	1.80903380223804	-1.34225554094677	-1.7795570071435e-05	-4.76531296256467e-06	0.104941871018556	-0.0048327318909881	0.000213111240120363	-0.0137848907687636	-0.0249593950087947	0.0353600167186103	7.11400012998538e-07	0.238654255438452	-2.09527632814216e-05	0.00697520801985054	1.68678039293587e-05	1.82463477820761e-05	1.85773687569946e-05	-0.176756693406365	5.68712337440583e-05	0.0120045201102953	0.0166292822204835	-0.216113553685491	-0.150460390884635	-0.779993416997409	1.02589443950774e-05	0.175953731948522	-0.0319514326542448	3.96176322203298e-06	2.55825154920162e-05	2.19229269206815e-05	243.529426032667	0	1.06097964987243	0	-1.019713967625	0	775.251707648973	0	-9.91478315232308	0	505.707120978267	0	12.5618959081555	0	9.23340827877608	0	13.1427035097897	0	0.727538894375507	0	-0.0635102850541284	0	-0.929666298969773	0	-14.4304442685916	0	-6.25797869952356	0	0	243.529426032667	0	1.06097964987243	0	-1.019713967625	0	775.251707648973	0	-9.91478315232308	0	505.707120978267	0	12.5618959081555	0	9.23340827877608	0	13.1427035097897	0	0.727538894375507	0	-0.0635102850541284	0	-0.929666298969773	0	-14.4304442685916	0	-6.25797869952356	4.80731657692376	10.8410924021481
243.912064487503	2.21952920866631	-0.595639313978877	-1.91625124329278e-05	-1.74316380868739e-06	0.0996880399810384	-0.0225849273331274	-1.94246784632233e-05	-0.0168726436596612	-0.0369373884407072	0.0315949954301003	1.62880299088244e-05	0.220813878361049	-1.21399785897104e-06	0.00109437020819835	3.29335662641756e-06	-1.94539384478325e-06	5.33872786981565e-06	-0.18129445801057	8.9683148628714e-05	1.00414986013481e-05	0.0185108456641904	-0.218354558098176	-0.152423294994945	-0.783160780816531	3.31603153585119e-05	0.146087422202938	-0.0317949454638736	8.35139156356754e-07	-6.34317825635259e-06	8.25047412339168e-06	243.912064487501	0	1.83468832220783	0	-1.39612274308818	0	776.821617920008	0	-10.666033288674	0	506.095328951668	0	15.7582765610882	0	7.72891263646643	0	13.9083329045561	0	0.310693898282335	0	0.278381155815832	0	-1.24085503515639	0	-15.0542673417889	0	-6.59857417227671	0	0	243.912064487501	0	1.83468832220783	0	-1.39612274308818	0	776.821617920008	0	-10.666033288674	0	506.095328951668	0	15.7582765610882	0	7.72891263646643	0	13.9083329045561	0	0.310693898282335	0	0.278381155815832	0	-1.24085503515639	0	-15.0542673417889	0	-6.59857417227671	5.60005849167434	11.2360249318464
244.287056496913	2.45495937467256	0.216433473516694	-5.40379932106487e-06	2.4596534554894e-06	0.096437910547009	0.00108632639325342	-1.81116214075813e-06	-0.0129662962079434	-0.00112004460386281	0.0344012369033098	-4.27460792777464e-06	0.223794457005147	2.7731666305337e-06	-1.31061579810652e-07	-1.89696076704583e-06	-2.22394109363277e-05	-7.67133864933463e-06	-0.176380187066844	0.000221154113438374	-2.21790966387457e-05	0.0141396900413994	-0.221755533675349	-0.136176558442304	-0.76710069083942	2.70297440945614e-05	0.135745619462316	-0.0251555598955759	7.75272480986565e-06	2.46660147983772e-05	8.61100041441502e-06	244.287056496911	0	2.71743162163679	0	-1.46691986899845	0	778.901347304495	0	-10.8267596687275	0	506.129371572406	0	20.6621039683034	0	7.36411478503358	0	13.9860833890771	0	0.296428417859114	0	0.543498993253093	0	-1.30930300427565	0	-15.2096787633115	0	-6.65277811515527	0	0	244.287056496911	0	2.71743162163679	0	-1.46691986899845	0	778.901347304495	0	-10.8267596687275	0	506.129371572406	0	20.6621039683034	0	7.36411478503358	0	13.9860833890771	0	0.296428417859114	0	0.543498993253093	0	-1.30930300427565	0	-15.2096787633115	0	-6.65277811515527	5.91371683192503	12.6306122919256
244.701932067283	2.50141134611142	1.06922064166961	-9.4155450219001e-06	3.68954982127007e-06	0.0958806664418715	0.000985481967795269	9.63829607160655e-06	-0.00801491877454841	0.0116787915206982	0.0643573482711692	6.63199515803679e-06	0.226787071337777	-5.72018560555229e-07	1.92545998542782e-06	-5.17834953180507e-06	-8.77246955680834e-06	6.21317408434627e-06	-0.173448434619523	0.000207698359750029	-2.25792585913875e-05	0.0141056883162274	-0.23172607445697	-0.146920366513944	-0.790362261428194	1.339662893132e-05	0.129528817623843	-0.0170808612923163	1.30036697657397e-05	-1.00538677881553e-06	1.01821017987249e-05	244.70193206728	0	3.75400190902053	0	-1.19555378858807	0	781.491334149318	0	-10.1474013621399	0	506.332286843208	0	27.1337406161227	0	9.06491092586129	0	14.4946047638613	0	0.462041687574167	0	0.792253506372781	0	-1.06449185421548	0	-14.5968984079922	0	-6.49114146473275	0	0	244.70193206728	0	3.75400190902053	0	-1.19555378858807	0	781.491334149318	0	-10.1474013621399	0	506.332286843208	0	27.1337406161227	0	9.06491092586129	0	14.4946047638613	0	0.462041687574167	0	0.792253506372781	0	-1.06449185421548	0	-14.5968984079922	0	-6.49114146473275	5.69676227727991	15.9475090174052
245.131014277019	2.31952270099978	1.71690357403037	-1.10039389888476e-05	5.78903780172375e-07	0.0894976496079954	-4.61407452404358e-05	-1.0049092377768e-05	-0.00734669262291716	-0.00266789035384018	0.0628551421452705	-1.77274987483409e-06	0.221281617881829	5.55348223949848e-06	2.57765122215543e-05	-2.20862981615364e-06	-4.998388839073e-06	-6.33530784858771e-06	-0.170441089389915	-2.93211446499493e-05	-5.94816351728682e-06	0.00755193248435178	-0.242941496008833	-0.158470858483252	-0.79703865447292	-2.06305715594479e-05	0.125536146840355	-0.00870219596751235	-4.17821386419788e-06	6.23349694972187e-06	7.60340283818284e-07	245.131014277017	0	4.79645485427716	0	-0.58634367401642	0	784.025180040315	0	-8.67150900235029	0	507.212408864366	0	33.2955676350073	0	12.642199342612	0	16.6209620398274	0	1.75422155400197	0	1.0722266183688	0	-0.647737011660094	0	-13.5850049426093	0	-6.09049110847133	0	0	245.131014277017	0	4.79645485427716	0	-0.58634367401642	0	784.025180040315	0	-8.67150900235029	0	507.212408864366	0	33.2955676350073	0	12.642199342612	0	16.6209620398274	0	1.75422155400197	0	1.0722266183688	0	-0.647737011660094	0	-13.5850049426093	0	-6.09049110847133	4.91410513218283	20.6133532460337
245.524241439196	1.98164705487189	1.98394170443831	-2.62472814152172e-06	5.26788750856417e-06	0.0824079347700652	6.54116516472432e-06	-1.45542593132255e-05	-0.0165822430380727	-0.0108033747035021	0.0512854719953946	-0.00287230011304985	0.21158962933371	-2.09407480245541e-06	2.54441114157117e-06	-1.50359359898884e-06	-2.80115766357861e-05	-6.84232542590864e-06	-0.167060576628514	1.73191409653104e-05	1.51968009733251e-05	5.50555000455126e-06	-0.253042522342352	-0.164254596567176	-0.772058785413391	-0.00634546329185968	0.117485767488156	-0.000956576292763975	-7.44312158821829e-06	-3.5599683783085e-06	-5.52483068172835e-06	245.524241439194	0	5.64718497757934	0	0.152671198298363	0	785.869451519436	0	-7.07561533142227	0	508.603697276671	0	37.3017512384344	0	16.0955420845415	0	19.6199854622036	0	4.37794449007283	0	1.39683195589916	0	-0.274234706602788	0	-12.7760862429618	0	-5.47880222198413	0	0	245.524241439194	0	5.64718497757934	0	0.152671198298363	0	785.869451519436	0	-7.07561533142227	0	508.603697276671	0	37.3017512384344	0	16.0955420845415	0	19.6199854622036	0	4.37794449007283	0	1.39683195589916	0	-0.274234706602788	0	-12.7760862429618	0	-5.47880222198413	3.84436433162587	24.4517835553897
245.967964573016	1.43969692698965	1.86290094956485	-7.04623211724045e-06	8.50214551714436e-06	0.0793483974582088	-1.45178736182522e-05	1.45144994891558e-05	-0.0196973121978403	-0.002253574724187	0.0634861016610192	1.18629498405799e-06	0.216592165053566	1.91383347124156e-05	3.35547918429595e-05	1.1585452475627e-05	1.86371531177059e-06	6.35752919228665e-06	-0.159248644839869	7.11513818566811e-05	0.00123273970507988	-7.53602043705954e-06	-0.251484163708613	-0.168259291793604	-0.711017164826782	-0.0072251166168262	0.114943970665622	-1.44027324041969e-05	6.21522026034177e-06	-6.6360099503923e-06	-5.10950222320867e-07	245.967964573014	0	6.41134046942715	0	1.02246378079064	0	787.196376541325	0	-5.57522132529367	0	510.309346071111	0	39.6244332395014	0	18.7049768399531	0	22.567028225357	0	7.72397827829177	0	1.83009214374685	0	0.135956112342577	0	-12.0705867290163	0	-4.62980125230466	0	0	245.967964573014	0	6.41134046942715	0	1.02246378079064	0	787.196376541325	0	-5.57522132529367	0	510.309346071111	0	39.6244332395014	0	18.7049768399531	0	22.567028225357	0	7.72397827829177	0	1.83009214374685	0	0.135956112342577	0	-12.0705867290163	0	-4.62980125230466	2.43514230273134	26.8408372138116
246.795352758629	0.134205977110802	0.592621705604368	8.94649166417478e-05	-7.16347278419838e-06	0.0972500188845421	3.25232302317943e-06	8.92971374421874e-06	3.40742251290966e-05	-0.0016326325121973	0.0532228456936557	-0.00012986912150534	0.24363171924434	3.24401547742357e-05	0.00888923364093877	-4.50648493967969e-06	3.56624127006483e-05	0.00246126796388299	-0.11875642771786	0.0266049415440855	-2.08419966106985e-05	2.95230973668814e-05	-0.201861631402813	-0.172736070293572	-0.765215183874381	-0.00555338085230364	0.146155947944645	-6.55421633251365e-05	5.57825106381499e-05	4.49413566171566e-06	0.00013886539571794	246.795352758626	0	7.08911388225154	0	2.1200440308338	0	787.868443575632	0	-4.5605693726434	0	511.880397117794	0	40.3619563264918	0	19.7782036679867	0	24.1499166961386	0	10.0997759447233	0	2.39327652762625	0	0.884694609355703	0	-11.4255983768283	0	-3.80446794457248	0	0	246.795352758626	0	7.08911388225154	0	2.1200440308338	0	787.868443575632	0	-4.5605693726434	0	511.880397117794	0	40.3619563264918	0	19.7782036679867	0	24.1499166961386	0	10.0997759447233	0	2.39327652762625	0	0.884694609355703	0	-11.4255983768283	0	-3.80446794457248	0.0198487494769843	26.2350126999747
247.403235779549	-1.00442811118908	-0.741221726983837	-2.7538734037352e-05	3.93483466246049e-05	0.0942655464817604	-0.000572628553745849	-4.21018508366538e-06	-3.70373197390269e-05	7.70000820186131e-06	0.0449444498629586	8.00156364171401e-07	0.232828474881338	1.54413779333869e-05	0.00253048553190597	-2.25858528948045e-05	-2.02892670377177e-05	1.73498399876237e-05	-0.103638288534449	0.000189361340663834	-2.80824254086361e-06	1.28386138709546e-05	-0.198893927113283	-0.172924297778635	-0.758460346494076	-0.0232172880696065	0.144102802363888	1.79071736718047e-06	-1.23093944234772e-05	1.92234417108993e-05	6.22593624432822e-06	247.403235779546	0	6.82185606310982	0	2.07044089605003	0	788.05282840848	0	-4.46028416115009	0	511.976524759341	0	40.222432701064	0	19.6946201031197	0	24.095457065561	0	10.0776935883756	0	2.14849682109768	0	0.838688929522256	0	-11.330590092118	0	-3.71567659832448	0	0	247.403235779546	0	6.82185606310982	0	2.07044089605003	0	788.05282840848	0	-4.46028416115009	0	511.976524759341	0	40.222432701064	0	19.6946201031197	0	24.095457065561	0	10.0776935883756	0	2.14849682109768	0	0.838688929522256	0	-11.330590092118	0	-3.71567659832448	-1.06174199415198	24.5912593783533
247.823811136425	-1.61674203715926	-1.47278843080387	-3.393188003107e-05	0.00630215219606813	0.105761741622969	-0.0311053062704337	-0.0107522537988219	-0.00780138697316537	0.00975807398296203	0.0728687806916851	0.00695357701475536	0.23948730382099	0.00189534698900046	0.00935391002324085	-0.00265822721063078	-0.00253208511325392	0.00465987541594624	-0.105239595421845	-0.000207310711209042	0.0188853717759728	0.0208295310275841	-0.16263006020461	-0.183108216689292	-0.821332000062224	-0.0492661997815915	0.131880240989128	-1.46844099011595e-05	-1.96717583959778e-05	0.0111336583400933	0.0105242860785269	247.823811136422	0	6.26116026554599	0	1.59760730815795	0	788.813609490488	0	-3.8141816239815	0	512.526767271103	0	39.1731377114351	0	18.7977268441724	0	23.3268964061757	0	9.41751794679985	0	1.74614987912855	0	0.467682784816067	0	-10.8290993366743	0	-3.25948405631565	0	0	247.823811136422	0	6.26116026554599	0	1.59760730815795	0	788.813609490488	0	-3.8141816239815	0	512.526767271103	0	39.1731377114351	0	18.7977268441724	0	23.3268964061757	0	9.41751794679985	0	1.74614987912855	0	0.467682784816067	0	-10.8290993366743	0	-3.25948405631565	-1.19762035789843	22.8797635500977
248.278689196949	-2.09939934183125	-1.94734611461214	-5.45816735303917e-07	1.29844731317812e-05	0.094271690877074	-0.00597038987254056	0.00626509711640226	0.00201843604354287	-0.00367039310535712	0.047721930239579	-0.0082072072058568	0.208717154285181	2.02198078870271e-05	1.1944980867928e-06	9.27957598177137e-06	2.04235599376487e-05	0.00225470396790812	-0.0955828539812973	3.9963598947754e-05	0.0403803784139585	0.0504080466602389	-0.108776976180509	-0.187914928885668	-0.796405529650523	-0.0767532647930098	0.103228995801462	2.08073196448243e-06	1.59991465202491e-05	0.0208603922041119	0.018356823838573	248.278689196946	0	5.41445331739956	0	0.801234293305923	0	790.398542787988	0	-2.32304226175167	0	513.929822390212	0	36.1899270622444	0	15.9904148277852	0	20.6848285681054	0	6.93070408415918	0	1.31458560882302	0	0.0244843843619477	0	-10.0055485266911	0	-2.50634880875082	0	0	248.278689196946	0	5.41445331739956	0	0.801234293305923	0	790.398542787988	0	-2.32304226175167	0	513.929822390212	0	36.1899270622444	0	15.9904148277852	0	20.6848285681054	0	6.93070408415918	0	1.31458560882302	0	0.0244843843619477	0	-10.0055485266911	0	-2.50634880875082	-0.888707278912921	19.5557447301408
248.710163348922	-2.40823958927529	-1.93007098670446	-7.74178803732977e-06	3.13141661737796e-05	0.0915727007915972	1.1289260581521e-05	0.013397016941572	0.000512887728614062	3.89828387171684e-06	0.0364853294774738	1.03931752272189e-06	0.198102278755681	2.89066457730013e-05	7.91036315864611e-06	3.02553364352233e-05	-9.56712357197534e-07	2.97080950092046e-05	-0.076910613271814	-3.14698191429933e-05	0.0320456949612545	0.0426178985058957	-0.0745926991441796	-0.185438295332774	-0.768937442900359	-0.0760998049960651	0.0755117737985605	5.47619057448166e-07	2.29696084478596e-05	0.00791448076868471	0.00537739441896311	248.710163348919	0	4.43437682305778	0	-0.0516130157882735	0	792.628164498871	0	-0.385971197714615	0	515.615686675525	0	31.1099788439991	0	11.584043793192	0	16.8559944867247	0	3.59790973147371	0	0.986072560104356	0	-0.371887338198689	0	-9.10515374985053	0	-1.85690562680169	0	0	248.710163348919	0	4.43437682305778	0	-0.0516130157882735	0	792.628164498871	0	-0.385971197714615	0	515.615686675525	0	31.1099788439991	0	11.584043793192	0	16.8559944867247	0	3.59790973147371	0	0.986072560104356	0	-0.371887338198689	0	-9.10515374985053	0	-1.85690562680169	-0.353072347711718	15.0453559730631
249.239763500782	-2.49328452591947	-1.329385603063	1.51719128718754e-05	2.39091992564987e-05	0.0904514516235093	-1.73990203108216e-05	-4.69061669398209e-06	-4.71323213473564e-06	0.0146893262786852	0.0452412718797743	0.00125669454132753	0.204182789364912	2.58403734601335e-05	2.75593083780044e-05	-2.63129579605439e-05	-7.24975916423757e-06	3.21536741861705e-05	-0.0533197928891909	-5.46275357516557e-05	0.0122679679322881	0.0224930050139525	-0.0352714649311103	-0.179641067782984	-0.754079040146565	-0.0666085816835218	0.0422894901754639	-6.8989490767345e-06	1.18706117718944e-05	1.10380197365938e-05	2.1003430679467e-05	249.239763500779	0	3.120935041497	0	-0.940186106420144	0	795.885984719063	0	1.81565742179547	0	517.122890834039	0	23.0283984665428	0	6.12832647682897	0	13.1251437040708	0	1.01519223737713	0	0.66085117891202	0	-0.890357059430223	0	-7.81904444698874	0	-1.30960945108612	0	0	249.239763500779	0	3.120935041497	0	-0.940186106420144	0	795.885984719063	0	1.81565742179547	0	517.122890834039	0	23.0283984665428	0	6.12832647682897	0	13.1251437040708	0	1.01519223737713	0	0.66085117891202	0	-0.890357059430223	0	-7.81904444698874	0	-1.30960945108612	0.440202826145936	9.77517405490306
249.753976953701	-2.22861788848817	-0.311401593881232	2.73840764931172e-05	2.05770429279239e-05	0.084713851530691	-1.07571988998325e-05	4.99314165640459e-06	2.98361890938667e-05	0.0253745998031996	0.0317988299238777	2.19134988657341e-06	0.194018731134021	1.19451351586988e-05	2.14597738896997e-05	-6.04327574251978e-06	6.49289505105699e-06	1.54434693389749e-05	-0.0335237392441783	0.000168663430594295	2.03971008137245e-05	0.00787320378456618	4.28933500333013e-05	-0.192846886235584	-0.742742257665785	-0.0550083817530527	0.0138139229156809	3.47479852721049e-06	-7.75922595930162e-06	-4.25336004387655e-06	8.50455961939915e-06	249.753976953699	0	1.89189415565361	0	-1.37445642322082	0	798.826655140414	0	2.86531438095798	0	517.534608548475	0	15.9851089630826	0	3.5892452243121	0	12.1220789335508	0	0.592836611007863	0	0.31086410337095	0	-1.25836589200514	0	-6.93162048410167	0	-1.02245825696131	0	0	249.753976953699	0	1.89189415565361	0	-1.37445642322082	0	798.826655140414	0	2.86531438095798	0	517.534608548475	0	15.9851089630826	0	3.5892452243121	0	12.1220789335508	0	0.592836611007863	0	0.31086410337095	0	-1.25836589200514	0	-6.93162048410167	0	-1.02245825696131	1.12900236659242	7.46035022531631
250.266634939998	-1.6505110815702	0.784805364406646	3.34814499246163e-07	-4.2838318177593e-05	0.0885591479450654	0.00259831960960688	-0.000687135076611676	2.96915326743582e-05	-0.00578579147118307	0.051823043845951	0.000619698238323079	0.206407348711644	-5.64933210763498e-06	0.00125686921653453	-0.000468688118786752	-1.17724788363504e-05	3.72078185947785e-06	-0.015919248265834	5.21619444086327e-05	2.00042732474882e-05	3.31757787085607e-05	3.11200076996728e-05	-0.213371034048162	-0.7149678380767	-0.0425125703908124	9.24260248662812e-06	-6.71278021386106e-06	-7.38228712769328e-06	1.04241876055377e-05	3.95777816241196e-05	250.266634939995	0	0.886252495471839	0	-1.24940546626108	0	800.813739000148	0	2.64688325713057	0	517.615571156168	0	12.0311056475284	0	3.96893301376152	0	11.9765689334888	0	0.636489230725609	0	-0.15648668170013	0	-1.14044075796585	0	-7.13766233489402	0	-1.14642109637783	0	0	250.266634939995	0	0.886252495471839	0	-1.24940546626108	0	800.813739000148	0	2.64688325713057	0	517.615571156168	0	12.0311056475284	0	3.96893301376152	0	11.9765689334888	0	0.636489230725609	0	-0.15648668170013	0	-1.14044075796585	0	-7.13766233489402	0	-1.14642109637783	1.57522712196679	7.94750176133426
251.695699162736	0.652004558325307	1.83894310042102	0.000149311787847661	0.000146948526962207	0.0998519070923819	5.9255638713499e-05	-9.69250101882992e-05	0.0096959033932112	-8.19663903679054e-05	0.0567307092886354	3.7462628627707e-05	0.22365670214661	2.5032205886172e-05	9.84675942169066e-06	-4.68881100726325e-05	-5.24777607857931e-05	0.00739318120380364	-9.1759236008571e-05	0.0980541696431139	-8.90969490097e-06	0.000123785600203474	0.160898353660224	-0.203631442203538	-0.714997782557585	-0.191952945716894	0.211189613821081	1.89642985854485e-05	-1.10977138154572e-05	1.08494587173935e-05	5.13060196316606e-05	251.695699162733	0	0.0847713350547995	0	1.2057029596077	0	801.903077074072	0	1.55501981247455	0	522.019998886686	0	10.7587038183699	0	5.43086558234324	0	10.3909141705387	0	8.76933618382827	0	-0.764749615102475	0	0.18199072312743	0	-7.87452577612546	0	-2.00178999790923	0	0	251.695699162733	0	0.0847713350547995	0	1.2057029596077	0	801.903077074072	0	1.55501981247455	0	522.019998886686	0	10.7587038183699	0	5.43086558234324	0	10.3909141705387	0	8.76933618382827	0	-0.764749615102475	0	0.18199072312743	0	-7.87452577612546	0	-2.00178999790923	1.43122304666269	6.73093808766031
252.258189315601	1.55940787237678	0.959636185929191	5.77440989671755e-05	0.00242894248948389	0.107244237164978	0.0158837942617733	0.00449914064633996	0.0253967577328613	0.00647804912435292	0.069035064569879	-6.45291004798989e-06	0.235927197586839	5.67748836446417e-05	0.0018788970669626	1.59550826241241e-05	1.08906526948001e-05	-0.00194209866154795	-0.00964799132616993	-0.000127872505247728	-0.0320347767550559	-0.027476825345286	0.12492475444952	-0.210333567551877	-0.785252672584266	-0.20797164387335	0.203747066801543	-0.00521457055705828	-2.6331692935483e-05	-0.0157396918227637	-0.0119170539965865	252.258189315598	0	0.717085381340888	0	2.01890959095806	0	802.653161333842	0	2.43083400549577	0	523.233581577161	0	11.68936476647	0	6.42888695235423	0	11.6454705518281	0	10.6313406258935	0	-0.27491277204576	0	0.72151299664467	0	-7.27328668862676	0	-1.30974954247851	0	0	252.258189315598	0	0.717085381340888	0	2.01890959095806	0	802.653161333842	0	2.43083400549577	0	523.233581577161	0	11.68936476647	0	6.42888695235423	0	11.6454705518281	0	10.6313406258935	0	-0.27491277204576	0	0.72151299664467	0	-7.27328668862676	0	-1.30974954247851	1.51784182654389	6.77066915766067
252.708237677243	2.04880384614814	0.118426697487214	1.97170128455912e-05	-2.05389256901111e-05	0.100929681423009	0.0365455402088251	-9.40728028721406e-06	0.0211875431176277	0.00849596541967417	0.0684736653146034	-1.6179292933667e-05	0.215882949910221	-1.49278175955869e-05	3.5320205196181e-05	-2.66068724287777e-05	-2.80254448362725e-05	1.54133195165564e-05	-0.0210410535090486	0.000108476744443641	-0.10269207382901	-0.0458469361355029	0.111234017850927	-0.256806158726159	-0.743231534777284	-0.190584781568706	0.238275702847743	-0.00552773260922358	3.6841716052604e-06	-0.0269587850062119	-0.00875027818919267	252.70823767724	0	1.53647004031343	0	2.26035932428727	0	804.153847823649	0	2.8551191602413	0	523.389623707489	0	14.4537104709463	0	7.17845881461291	0	11.9129258880145	0	10.7435947790578	0	0.156870057145323	0	0.944817552345255	0	-6.87960068209463	0	-1.07443893320816	0	0	252.70823767724	0	1.53647004031343	0	2.26035932428727	0	804.153847823649	0	2.8551191602413	0	523.389623707489	0	14.4537104709463	0	7.17845881461291	0	11.9129258880145	0	10.7435947790578	0	0.156870057145323	0	0.944817552345255	0	-6.87960068209463	0	-1.07443893320816	1.76993737807071	7.50721605023132
253.222100469104	2.42033712603775	-0.948407227573476	4.71078068666295e-06	-6.32004743564879e-06	0.0946428803364718	1.64172708253569e-05	-3.91195283968323e-06	0.017978974845516	-0.0165464365728427	0.0822087411538915	-1.63818671797959e-05	0.214198247558327	1.49641311151094e-05	4.15263741327961e-05	2.81356495397651e-05	-9.15747333132664e-06	0.000541532737503664	-1.55330993574082e-05	0.000106220592166105	0.0116210634140215	-0.0641257480764317	0.113907913491098	-0.0879163755895543	-1.00699451830912	-0.171271117970531	0.259808574503186	-2.36708890681428e-06	-8.82508459626252e-06	-0.0391002416460789	-0.00347217232159155	253.222100469101	0	2.69418478245242	0	2.0509475541049	0	806.768202475091	0	2.36579188875212	0	523.526030041223	0	20.3709590495636	0	6.03426991218721	0	12.234334503968	0	10.6457524515341	0	0.553371733160962	0	0.75122324180256	0	-7.33143221692204	0	-1.22509223361673	0	0	253.222100469101	0	2.69418478245242	0	2.0509475541049	0	806.768202475091	0	2.36579188875212	0	523.526030041223	0	20.3709590495636	0	6.03426991218721	0	12.234334503968	0	10.6457524515341	0	0.553371733160962	0	0.75122324180256	0	-7.33143221692204	0	-1.22509223361673	2.3607063726966	6.19019327162101
253.601746355284	2.50282996962867	-1.57696095683032	7.45734149141401e-06	-2.71174826868922e-06	0.0876484515929676	0.00232209039991265	1.93895262115539e-05	0.0223831322625931	-1.78250641575486e-06	0.0762344535533792	-8.64189881796815e-06	0.210666570858812	4.01298237522542e-06	-3.90886373658759e-06	7.16846524427064e-06	1.9106737719065e-05	2.93012418574697e-05	-0.00505141408811907	3.49830848250774e-05	0.0239700967754192	-0.117950767331257	0.119819512329473	-0.0662570644463448	-1.14974427902591	-0.10527396771793	0.277221954240827	-0.00217038618284098	1.94967869503712e-05	-0.0714113966648003	-0.0135106837787533	253.601746355282	0	3.63447732716762	0	1.56422534614925	0	809.097317452741	0	1.15862284245283	0	524.162652035221	0	26.1407780564965	0	3.03997518983326	0	13.8152854818403	0	9.7975056763488	0	0.787512359269936	0	0.393301048527637	0	-8.21844078305772	0	-1.52396007545642	0	0	253.601746355282	0	3.63447732716762	0	1.56422534614925	0	809.097317452741	0	1.15862284245283	0	524.162652035221	0	26.1407780564965	0	3.03997518983326	0	13.8152854818403	0	9.7975056763488	0	0.787512359269936	0	0.393301048527637	0	-8.21844078305772	0	-1.52396007545642	2.93728554798507	2.74652440553333
254.016518594997	2.38804510933178	-1.94694901577607	1.06414500144032e-05	-3.10308603249002e-06	0.0797875961476943	0.00742276793971713	-2.86389135115373e-05	0.0331697601019957	0.00557358616004398	0.0586616911931797	0.00248349185153037	0.204707810072203	7.37777797025942e-06	-1.82755265230082e-06	-2.07083970890514e-05	-1.98951499594745e-05	1.08205165340961e-05	-0.0185784409741508	-2.81445068836595e-05	0.0119926864396724	-0.172069906204475	0.141145642496447	-0.0999487211434004	-1.17929923715939	-0.0214840615253546	0.266085960420348	-0.0059669780729026	2.14494737409089e-05	-0.0954444502666185	-0.0232717496075108	254.016518594995	0	4.6566540567287	0	0.820588981482977	0	811.616897575421	0	-0.672576195966107	0	525.50074025876	0	32.3525489534126	0	-1.47024620094723	0	17.1077444517916	0	7.38130348189915	0	1.04724500586577	0	-0.00892283889835568	0	-9.21000963843916	0	-1.99074575407726	0	0	254.016518594995	0	4.6566540567287	0	0.820588981482977	0	811.616897575421	0	-0.672576195966107	0	525.50074025876	0	32.3525489534126	0	-1.47024620094723	0	17.1077444517916	0	7.38130348189915	0	1.04724500586577	0	-0.00892283889835568	0	-9.21000963843916	0	-1.99074575407726	3.57421939073462	-2.24384941102245
254.432576536108	2.06140426951145	-1.93275123777119	2.42694742163946e-05	1.56983788373246e-05	0.0749582709103966	0.00112575312045103	-2.30340838169294e-05	0.0423757573086423	-3.17213666067638e-06	0.0604320741561087	0.00223735262831157	0.203636181944985	1.16695143751905e-05	1.82103538079024e-06	-6.73113551285214e-06	1.0088605588896e-05	9.14347718417805e-06	-0.0267083122727058	8.92341731873876e-05	5.09632068906774e-06	-0.200082875234681	0.160607678446093	-0.143904220424327	-1.10443803368282	-3.48222114943725e-06	0.256360759004646	-0.00421153527340329	3.34293231512777e-06	-0.104226988547622	-0.0263402818153282	254.432576536106	0	5.58932129815768	0	0.000293960402848209	0	813.711359734707	0	-2.51163500129222	0	527.118117602088	0	37.0642766799057	0	-5.60061312770803	0	20.7342550884339	0	4.19213467759692	0	1.37166851040065	0	-0.391966161853481	0	-10.0685840102331	0	-2.63025670654876	0	0	254.432576536106	0	5.58932129815768	0	0.000293960402848209	0	813.711359734707	0	-2.51163500129222	0	527.118117602088	0	37.0642766799057	0	-5.60061312770803	0	20.7342550884339	0	4.19213467759692	0	1.37166851040065	0	-0.391966161853481	0	-10.0685840102331	0	-2.63025670654876	4.07583359878444	-6.25630691860342
255.727629647156	0.153904495599362	0.237495505399965	0.00011230448660593	7.02834844772605e-07	0.0836175647852894	0.000169232713939975	-2.25565473443032e-05	0.000450072514862722	0.00137647343672157	0.0664369596761722	7.25612656922504e-05	0.224814819063924	2.79339218325822e-05	0.00103238902195512	4.11473094848251e-05	0.000134922681582251	-0.0670026468088682	-0.117961868356778	0.352919080227616	-0.000183319667210072	-0.14685575871796	0.0202677430498829	-0.11750250658935	-1.26464561729474	-0.00596385139067528	0.268530883276939	-0.0805376247571445	0.0276146415536427	-0.0261663884807529	0.00400256560569093	255.727629647154	0	7.08917097562735	0	-1.432494564468	0	815.866585424017	0	-4.6398752947817	0	529.241621241927	0	40.5050044697584	0	-9.0089121464283	0	24.1206386645441	0	0.822822306536773	0	2.37675193452022	0	-1.33674321798448	0	-11.3882000296669	0	-3.93904518519622	0	0	255.727629647154	0	7.08917097562735	0	-1.432494564468	0	815.866585424017	0	-4.6398752947817	0	529.241621241927	0	40.5050044697584	0	-9.0089121464283	0	24.1206386645441	0	0.822822306536773	0	2.37675193452022	0	-1.33674321798448	0	-11.3882000296669	0	-3.93904518519622	3.59260001961403	-5.54128407668906
258.292769632519	-2.46853948751866	0.404208377738698	-9.77293879762504e-06	-7.53150555100585e-05	0.0893297356149085	2.00486899895448e-05	-2.09756049824542e-05	7.42684969477113e-05	-0.0267387994931244	0.0181301872869794	-0.000212283861770431	0.214509090662224	1.97437342899246e-05	8.74741779216863e-05	-5.05115356198942e-05	7.20305210439254e-05	0.00013124633404954	-0.157251735479476	0.564094084278847	0.00220713702705927	-0.0481614193167609	0.000110163656597243	-0.109346093655211	-1.31720444652393	0.00281752441560911	0.20670507772705	-0.0984627929336878	0.0347455168273814	9.36444112089488e-06	3.90690833244737e-05	258.292769632516	0	2.97700596533632	0	2.19503955078355	0	824.280753741412	0	-10.7887525077491	0	535.003186966525	0	22.1154525533168	0	3.21160288757272	0	14.0784214032379	0	10.5567287133633	0	0.627559460433582	0	0.903490633787752	0	-15.0863722585725	0	-6.71476033135352	0	0	258.292769632516	0	2.97700596533632	0	2.19503955078355	0	824.280753741412	0	-10.7887525077491	0	535.003186966525	0	22.1154525533168	0	3.21160288757272	0	14.0784214032379	0	10.5567287133633	0	0.627559460433582	0	0.903490633787752	0	-15.0863722585725	0	-6.71476033135352	-2.6712130253591	3.43267256786825
260.758340154109	0.733770277009417	-1.23770461724617	-0.000114526415233269	-8.7680031583706e-05	0.0997445065170921	-0.000237633011989124	8.41880923980651e-05	-0.0125640973454472	6.39159030478364e-05	0.0473221129174327	1.03524511326281e-05	0.259850006421346	-5.97815651179984e-05	0.0021322980567498	6.83802941484878e-05	8.53362935985242e-05	-3.53756915809562e-05	-0.189135870038938	0.701366781978157	-4.79432400789856e-05	0.0286307592937772	-0.00331559061154912	-0.114905979202424	-1.43204549894844	-0.0757371709361263	0.245664332395313	-0.108395636142783	0.0224080992293432	0.00211518968954793	0.00436621930649349	260.758340154107	0	0.130459345628123	0	-1.06906089267604	0	830.007935813621	0	-8.18860392065602	0	540.483755722984	0	10.6295124402044	0	-1.08731242441006	0	10.0656367055181	0	1.0322170863023	0	-0.70404261830456	0	-1.01198572021033	0	-13.4227448929907	0	-5.08886829010334	0	0	260.758340154107	0	0.130459345628123	0	-1.06906089267604	0	830.007935813621	0	-8.18860392065602	0	540.483755722984	0	10.6295124402044	0	-1.08731242441006	0	10.0656367055181	0	1.0322170863023	0	-0.70404261830456	0	-1.01198572021033	0	-13.4227448929907	0	-5.08886829010334	3.78559035837401	-2.58535123824303
263.386470594341	2.09489454440781	1.53038198266466	-0.000121438552425332	1.55147750563157e-05	0.081251430267051	5.67915849295262e-05	0.000152271085807062	-0.0249135947515191	0.00857030275825316	0.0525210351658878	5.07365160558618e-05	0.225781604294391	-4.32018299755908e-05	0.000212175627866971	6.53645257431158e-05	6.05215176680121e-05	-9.04042615186497e-05	-0.207044786986313	0.414773193506916	-0.0553553559888487	0.0425770238441689	-0.0494904895106659	-0.161267434441542	-1.29536371899053	-0.0656861567984622	0.196514732063972	-0.0984149646762584	9.07134669055339e-05	-1.03214788357613e-05	2.00204279350837e-05	263.386470594338	0	5.47707414502857	0	1.52194442319815	0	841.546139357883	0	-1.5975516824206	0	545.805888180537	0	36.4181580513131	0	14.9758036158342	0	22.2601124959646	0	9.52750927868829	0	1.34279596150253	0	0.385076008705073	0	-9.75469453167162	0	-3.32244501614519	0	0	263.386470594338	0	5.47707414502857	0	1.52194442319815	0	841.546139357883	0	-1.5975516824206	0	545.805888180537	0	36.4181580513131	0	14.9758036158342	0	22.2601124959646	0	9.52750927868829	0	1.34279596150253	0	0.385076008705073	0	-9.75469453167162	0	-3.32244501614519	2.58577680271598	25.7576577922019
266.080590209265	-1.96784316023521	-1.7189627331507	-0.000106684426241773	2.15300032002684e-05	0.0975636874172362	8.61572111499807e-05	0.00556101850358397	-0.0197997231344925	0.0211999762403325	0.0133698335057228	8.04311717935348e-05	0.227184453347297	-5.85493466880489e-05	0.00355020674828132	0.000174628096292301	0.000151024745957962	-0.0330993955420216	-0.213511898180616	0.358837532714571	0.00112340783204353	0.0277280993333186	-0.0779810666748646	-0.24128087955047	-1.07672526446662	-0.199764423196744	0.131326084694181	-0.074115519912321	0.000246038577265824	0.00260416219334599	0.0052322089568287	266.080590209262	0	5.70470560482344	0	-0.5885018715181	0	845.789483053013	0	1.97326421616455	0	551.106854035916	0	37.5763830637423	0	13.5490417584307	0	18.8795665037637	0	2.24186028321837	0	1.4143267138208	0	-0.706296275564187	0	-7.66295530228641	0	-1.05950114962233	0	0	266.080590209262	0	5.70470560482344	0	-0.5885018715181	0	845.789483053013	0	1.97326421616455	0	551.106854035916	0	37.5763830637423	0	13.5490417584307	0	18.8795665037637	0	2.24186028321837	0	1.4143267138208	0	-0.706296275564187	0	-7.66295530228641	0	-1.05950114962233	0.637423791576435	23.7829659341501
268.698170896192	-0.988507382912232	1.97556112376069	8.1657839250318e-06	0.000126889302661619	0.0797800321348823	8.68334049520836e-05	-7.8144960868188e-05	-0.00418944032270856	2.42759554013509e-05	0.0590421743994466	0.00448281697154676	0.215513370563733	4.33499060780804e-05	5.09749508296609e-05	-9.24419054645975e-05	4.3385835984685e-05	-0.0343913398650206	-0.135192152550096	0.219884539390191	-0.000114439925559326	-3.70923070641472e-05	-0.056055311168987	-0.142796729090477	-1.25764552095288	-0.171491380056574	0.243066151303475	-0.000128424463116426	4.94729437822673e-05	0.000134402869589811	-9.66797109370277e-05	268.698170896189	0	0.217881384231104	0	0.775295895910396	0	857.723217442697	0	-0.044102895819135	0	556.044723377731	0	10.9456879114479	0	16.6009893772634	0	9.94806624589192	0	7.51733280354573	0	-0.655383718836293	0	-0.0667228372069922	0	-8.60867837927922	0	-2.38312545467981	0	0	268.698170896189	0	0.217881384231104	0	0.775295895910396	0	857.723217442697	0	-0.044102895819135	0	556.044723377731	0	10.9456879114479	0	16.6009893772634	0	9.94806624589192	0	7.51733280354573	0	-0.655383718836293	0	-0.0667228372069922	0	-8.60867837927922	0	-2.38312545467981	0.218024668363157	24.5412734305329
271.39327303378	2.49907953311641	-1.97143390021689	9.71962738776154e-05	-3.11037004365101e-05	0.0872993179085083	0.000109799047370413	-0.00501000077152031	0.00844958509984746	0.00112422207844756	0.0331075447422544	0.00162688943106525	0.206872344529091	5.24168480174601e-05	0.00034918703280458	-0.00013020348452871	-0.000144114778197488	5.31995604144447e-05	-0.125150637349878	0.358598327613721	0.012098939938961	-0.0249506312137641	0.0859027545703271	-0.118939860702796	-1.40541245428014	-0.0381214214452969	0.233834465488875	-0.00496305849755587	0.00116454500233406	-9.94276041659127e-06	4.3429983691241e-05	271.393273033777	0	3.20859136133705	0	0.191206306824654	0	864.119290349876	0	-4.61886306539716	0	561.243949229602	0	23.6763044152318	0	7.75403808955684	0	16.101962430587	0	5.59471858793233	0	0.671967820499178	0	-0.383376437456604	0	-11.251086844042	0	-4.25951965005383	0	0	271.393273033777	0	3.20859136133705	0	0.191206306824654	0	864.119290349876	0	-4.61886306539716	0	561.243949229602	0	23.6763044152318	0	7.75403808955684	0	16.101962430587	0	5.59471858793233	0	0.671967820499178	0	-0.383376437456604	0	-11.251086844042	0	-4.25951965005383	4.30211014483958	11.2131594142002
273.959110081432	-0.35087442565116	1.9485875804917	-5.90933601203392e-05	3.55947039477085e-05	0.110480387537859	-0.000101718503059877	0.0166712984571203	0.0258666463520296	-0.00324779747023111	0.0280581721278188	0.00979322922720026	0.248986198606666	9.95370810024572e-05	0.0159205511348982	0.00777528092564431	0.00633840256210575	-1.53080139198188e-05	-0.171368369754921	0.370748256145278	-0.0470448791030318	1.60185265063287e-05	0.18633936420457	-0.162216439520246	-1.35546036752079	0.00261280865246799	0.229081883242196	-0.015897797724685	0.000129363245783582	-1.58197148462842e-05	3.86337324858125e-05	273.959110081429	0	7.10159350010288	0	-0.114262748468696	0	871.974667471917	0	-8.00023322552892	0	565.831634721227	0	40.546818775717	0	-1.03611779312207	0	22.8333368891299	0	4.5987181711424	0	2.38581172513079	0	-0.55004481494019	0	-13.2612904900851	0	-4.94408534348562	0	0	273.959110081429	0	7.10159350010288	0	-0.114262748468696	0	871.974667471917	0	-8.00023322552892	0	565.831634721227	0	40.546818775717	0	-1.03611779312207	0	22.8333368891299	0	4.5987181711424	0	2.38581172513079	0	-0.55004481494019	0	-13.2612904900851	0	-4.94408534348562	1.7695739164314	6.31873103662272
276.389224123929	-2.41318577779907	-1.51681801460723	5.35200147662432e-07	-4.58278256697629e-06	0.0967991525440131	4.83082481984237e-05	-2.95652914905159e-05	0.00701405771453167	0.00104773563490276	0.0674026641802997	2.26892046661276e-05	0.222380558380883	2.33619173724495e-05	1.4669804056352e-05	5.24970294339708e-06	2.37369203777806e-06	3.36842688695549e-05	-0.181092131277245	1.34534379850388e-05	-1.37977138727591e-06	-0.0127218388697468	0.286470791228061	-0.151540761849498	-1.22969203317215	-1.10340081887043e-05	0.209343796495716	-0.000313368874348168	1.77261453780116e-05	2.51977944093884e-06	-3.4318440600637e-05	276.389224123926	0	2.62795334719969	0	1.51301953615752	0	881.291355721002	0	-9.32743326763939	0	570.261648345587	0	19.9177206555889	0	-0.560955614646556	0	16.8202913558987	0	10.4821376291864	0	0.545604082730695	0	0.261248875084642	0	-13.8578932804467	0	-6.4205068284719	0	0	276.389224123926	0	2.62795334719969	0	1.51301953615752	0	881.291355721002	0	-9.32743326763939	0	570.261648345587	0	19.9177206555889	0	-0.560955614646556	0	16.8202913558987	0	10.4821376291864	0	0.545604082730695	0	0.261248875084642	0	-13.8578932804467	0	-6.4205068284719	-1.93631497602261	-3.33354661404007
276.795447158523	-2.12433960729609	-1.92571754180825	2.39145152484568e-05	-2.22365266355221e-05	0.0891829357592988	3.12435358500281e-05	2.9818164977288e-05	0.014695832370904	-0.00928520920997432	0.0515582909088778	-0.00053690904384967	0.213098843547239	-7.93419618398411e-06	7.17330269285539e-06	2.43256061688796e-05	2.61740849144666e-05	8.96589265031941e-06	-0.176629172724979	0.000168420511114386	-7.44834611559564e-06	8.86034686494212e-06	0.307510137195082	-0.161560392559535	-1.22188863393783	-0.000371669105832804	0.210153297194237	-2.94438136327819e-05	2.92266790048914e-05	-1.15922179020962e-05	-1.52606232613645e-05	276.79544715852	0	1.70076859623836	0	0.802050884895837	0	883.410468530766	0	-7.70867481686266	0	571.511743580359	0	15.0679454332706	0	-4.25158947746744	0	13.9809242719601	0	8.27425562228943	0	0.239064657568609	0	-0.135620014443877	0	-12.9513803927503	0	-5.88140414938644	0	0	276.79544715852	0	1.70076859623836	0	0.802050884895837	0	883.410468530766	0	-7.70867481686266	0	571.511743580359	0	15.0679454332706	0	-4.25158947746744	0	13.9809242719601	0	8.27425562228943	0	0.239064657568609	0	-0.135620014443877	0	-12.9513803927503	0	-5.88140414938644	-0.944424002247428	-9.13173738704828
277.172106401742	-1.71544201625975	-1.97885021165725	-3.57177823091206e-07	6.78578346793826e-06	0.0849529128561666	5.87108260498219e-06	1.75291207320824e-05	0.0224669282492806	-0.00718521265916706	0.0553096738302276	-0.00127392964948448	0.209359907466956	-6.35660495307467e-06	2.66745294321938e-06	5.9448426689359e-06	2.17426983979234e-05	2.67562574600919e-06	-0.169847209784509	-5.22520635618622e-05	-1.76710618563061e-05	2.23033504215179e-05	0.317673282083135	-0.164721600051767	-1.1643430714287	-0.000886111647022885	0.205815599356716	-2.20283505092623e-05	1.40130960498436e-05	1.89557353196904e-06	1.11475403215024e-05	277.172106401739	0	0.973781909476856	0	0.0567302449390823	0	884.818890910714	0	-6.27079874748547	0	572.986700151697	0	12.3292760505555	0	-7.03592749904955	0	11.1367245010981	0	5.35510573991278	0	-0.111076866926474	0	-0.481301122621667	0	-12.2839286382403	0	-5.1883010207606	0	0	277.172106401739	0	0.973781909476856	0	0.0567302449390823	0	884.818890910714	0	-6.27079874748547	0	572.986700151697	0	12.3292760505555	0	-7.03592749904955	0	11.1367245010981	0	5.35510573991278	0	-0.111076866926474	0	-0.481301122621667	0	-12.2839286382403	0	-5.1883010207606	0.204971336109003	-12.965225128209
278.054375446058	-0.413605091212925	-0.949518398476548	-0.000184015995713052	8.09408401108697e-05	0.0982698798334207	2.85378125622633e-05	7.09258110168735e-06	-0.000157894807854405	-0.00145629735063179	0.0601435141650824	2.48108335344333e-05	0.247170255965529	0.000104578545008145	0.00593313050347104	3.7300363229544e-05	1.611298273153e-05	-0.0153935561837575	-0.113475143627384	0.148114570417349	-0.00222127153288579	-8.52701092262412e-05	0.223289768572428	-0.182749954666698	-1.23218530153891	-0.000184395609372178	0.263966407952454	6.80879662488045e-05	0.00685771736601735	-0.000143592338759589	-0.00016003529914052	278.054375446055	0	0.0057692121555196	0	-1.3495978863332	0	886.005760170069	0	-4.62838070970815	0	575.309544520813	0	10.7579681165152	0	-9.13693678230702	0	8.28251614619711	0	1.40609184082708	0	-0.842228241096531	0	-1.32333005274044	0	-11.3568609174473	0	-3.97557740651186	0	0	278.054375446055	0	0.0057692121555196	0	-1.3495978863332	0	886.005760170069	0	-4.62838070970815	0	575.309544520813	0	10.7579681165152	0	-9.13693678230702	0	8.28251614619711	0	1.40609184082708	0	-0.842228241096531	0	-1.32333005274044	0	-11.3568609174473	0	-3.97557740651186	2.92367552598421	-13.9313658569188
279.391825203634	1.78204761823561	1.67578039679251	-1.64507315638532e-05	0.00198218168380136	0.109449451098124	0.0331585807209592	0.0099315625656391	0.00471014958550249	0.00390671044958042	0.0695136825413732	0.0022635409042249	0.233621126823215	1.59010768201345e-05	0.00770658075466071	6.31167847705148e-06	2.88333516286315e-06	-0.0201913578430953	-0.0755377947107286	1.27374972667432e-05	-0.022293025099026	-0.0304992351065934	0.157920436883987	-0.196074046153894	-1.27366410062089	-0.061539585303091	0.237100602394355	-2.05722064810649e-05	-1.84324402353328e-06	-0.0156535484786428	-0.0147821551179531	279.391825203631	0	1.0484821582881	0	-0.703110432666383	0	887.402809146369	0	-3.42647818907842	0	576.455911457313	0	12.6894680075396	0	-7.45837480879623	0	9.74577334214166	0	2.63628826686613	0	-0.0872683173665632	0	-0.861738965427129	0	-10.4645280480886	0	-3.14877483109414	0	0	279.391825203631	0	1.0484821582881	0	-0.703110432666383	0	887.402809146369	0	-3.42647818907842	0	576.455911457313	0	12.6894680075396	0	-7.45837480879623	0	9.74577334214166	0	2.63628826686613	0	-0.0872683173665632	0	-0.861738965427129	0	-10.4645280480886	0	-3.14877483109414	4.46419366314281	-8.71561085324151
279.789887272571	2.18676587309506	1.97712411319838	3.4229990834572e-07	-7.70356603724872e-06	0.0996007390655513	-2.20690961195671e-05	-0.00827922111522817	-0.00136840880325525	-0.00378382319950355	0.0434074874163966	-0.00743302147949426	0.205457426895236	2.10139532474234e-06	3.7743640268662e-05	-5.28774991748709e-05	-3.87177219683095e-06	-0.0186833961302481	-0.0611071401120298	1.97552372713389e-05	-0.0421970010347247	-0.060802559934047	0.105347415664137	-0.201708842076433	-1.25042414459639	-0.089507879572419	0.214130281476366	1.92459212801452e-05	4.26615167629484e-05	-0.0254480533683392	-0.0222479391294288	279.789887272568	0	1.84111318263028	0	0.0367731981575859	0	888.986641221704	0	-1.94909755925102	0	577.834256814562	0	15.8651979096646	0	-4.49822292807499	0	12.5055191939042	0	5.20969256456481	0	0.27360841923236	0	-0.481558457170182	0	-9.70861208567394	0	-2.47963539773633	0	0	279.789887272568	0	1.84111318263028	0	0.0367731981575859	0	888.986641221704	0	-1.94909755925102	0	577.834256814562	0	15.8651979096646	0	-4.49822292807499	0	12.5055191939042	0	5.20969256456481	0	0.27360841923236	0	-0.481558457170182	0	-9.70861208567394	0	-2.47963539773633	4.13479849030819	-4.28466197228275
280.18672194817	2.43530291590424	1.89003885488507	1.5559338977634e-06	3.70468297375189e-05	0.0983635202896361	-8.17770892651072e-06	-0.0129959603360456	-6.05410171289266e-09	1.5050923919902e-05	0.0360382314694144	2.07496771645948e-05	0.200090011662689	-6.15697259562831e-06	2.63346256843757e-05	-3.60069025073527e-05	-1.03879480600213e-05	-0.0107036398957758	-0.0388086000237686	0.000180761979949709	-0.0355429928804205	-0.0562546214958998	0.070871308915931	-0.199893685116721	-1.22039806793691	-0.0909936596414794	0.192714774507779	-1.18423594362834e-09	4.19865887580966e-05	-0.0148768148006778	-0.0104554939118662	280.186721948167	0	2.76372703306173	0	0.816663763960549	0	891.133710763887	0	-0.136589237695118	0	579.367292266261	0	20.8665096013077	0	-0.28183536589543	0	16.0670486893354	0	8.22383423492586	0	0.562094619735713	0	-0.115356911768343	0	-8.8569627627596	0	-1.91220507639868	0	0	280.186721948167	0	2.76372703306173	0	0.816663763960549	0	891.133710763887	0	-0.136589237695118	0	579.367292266261	0	20.8665096013077	0	-0.28183536589543	0	16.0670486893354	0	8.22383423492586	0	0.562094619735713	0	-0.115356911768343	0	-8.8569627627596	0	-1.91220507639868	3.61128444612605	1.71119457183303
280.626327096233	2.49806929083671	1.38076724584245	-1.37393515748889e-05	3.73142744212335e-06	0.0977985264196283	2.02486403631675e-05	6.42170856298209e-06	8.5829052145542e-07	0.011658103785439	0.0454994850320889	0.00114308108714474	0.205983001249582	1.14470594100088e-05	3.99147234958699e-05	1.22432331234894e-06	7.77148688892177e-06	-0.00129827923646933	-0.0132626383080011	0.000120751037704451	-0.0142032771883487	-0.0362208628448088	0.0380918992024701	-0.188712916080085	-1.20319195036393	-0.0841841171688065	0.167359550937831	2.4789367697208e-05	1.03356195106787e-05	-9.46973480398352e-06	6.82319500714582e-06	280.62632709623	0	3.85704409823803	0	1.54997777386657	0	893.853013375821	0	1.68609894675641	0	580.600217201413	0	27.6304031326009	0	4.24885438605606	0	19.1296839962247	0	10.3123847173793	0	0.829673041133764	0	0.317366352135274	0	-7.78063188794303	0	-1.46498838082931	0	0	280.62632709623	0	3.85704409823803	0	1.54997777386657	0	893.853013375821	0	1.68609894675641	0	580.600217201413	0	27.6304031326009	0	4.24885438605606	0	19.1296839962247	0	10.3123847173793	0	0.829673041133764	0	0.317366352135274	0	-7.78063188794303	0	-1.46498838082931	2.94922275123149	7.99955345027495
281.058142768655	2.31640806014047	0.559566917769484	-1.01590264746089e-05	2.55583558564191e-05	0.0929365792424792	0.000416853441677354	-2.99909784060978e-06	-2.10342879526408e-06	0.0264398413227837	0.0358677160513759	2.38522870071552e-05	0.195657915283957	1.549617355848e-05	2.68653715454347e-05	1.95929892605008e-05	8.05949666960325e-06	-7.00389244199764e-07	-9.2065059856143e-07	0.000272054388245484	-2.14430800489408e-05	-0.0205424283451339	-2.9739280880673e-05	-0.179037740167394	-1.21551849264376	-0.0808244287103487	0.140200441309223	5.32915836532308e-07	1.69887067227817e-06	-1.19553775811463e-07	-1.05608109901024e-05	281.058142768652	0	4.90543207224275	0	1.97783242265726	0	896.39958035521	0	2.73030074057428	0	581.048608267826	0	33.8190434519294	0	6.79833302042395	0	20.2287877960524	0	10.804536820922	0	1.11196004185229	0	0.668481434794961	0	-6.92512965728266	0	-1.18936004566348	0	0	281.058142768652	0	4.90543207224275	0	1.97783242265726	0	896.39958035521	0	2.73030074057428	0	581.048608267826	0	33.8190434519294	0	6.79833302042395	0	20.2287877960524	0	10.804536820922	0	1.11196004185229	0	0.668481434794961	0	-6.92512965728266	0	-1.18936004566348	2.34820599514922	11.4122626300915
281.457499775597	1.93614746088483	-0.338444777481754	-1.80935684633955e-05	1.19114503057054e-05	0.0918300398047841	-2.10724068988223e-05	1.1806787490524e-05	-1.04331719924693e-05	0.00460267051772249	0.0347713812391988	0.00238888605400239	0.20113648413303	9.15095673519221e-07	2.84647122208208e-05	8.19043572389624e-07	-5.13558259119245e-06	-0.000519529057484803	-1.12553936791874e-05	6.49293761839699e-06	-0.00735009202732604	-0.00855118674046608	-2.80510380661913e-05	-0.222812017603522	-1.15883628605576	-0.0683817455479106	0.126057912029376	3.79286456327684e-07	3.28183135423714e-06	-3.39651341610915e-06	6.81220581046485e-06	281.457499775593	0	5.7607421250319	0	2.02292511239926	0	898.236278753555	0	2.83833477264029	0	581.080776932694	0	37.7734850658524	0	7.05465596379579	0	20.3000848347263	0	10.8142113019575	0	1.44592913654605	0	0.711980127811497	0	-6.82080102436935	0	-1.15775922731556	0	0	281.457499775593	0	5.7607421250319	0	2.02292511239926	0	898.236278753555	0	2.83833477264029	0	581.080776932694	0	37.7734850658524	0	7.05465596379579	0	20.3000848347263	0	10.8142113019575	0	1.44592913654605	0	0.711980127811497	0	-6.82080102436935	0	-1.15775922731556	1.92994151745174	11.6796361076184
282.939153420661	-0.346017880507377	-1.96788897670075	-5.66368189047117e-05	-3.63975800841415e-05	0.106178874359084	-6.13484742090291e-05	-1.17534866318629e-05	-0.00574895134804018	-0.000192139173537262	0.0591702500503439	-0.000141469215074684	0.216783634586477	2.95220879555854e-05	4.57839613690255e-05	0.000146816650466697	5.61573293435022e-06	-0.0167614696763703	0.000142299539021083	0.210710172099684	5.39631604300639e-05	-0.000151603359708471	-0.149938401841886	-0.258208162671543	-1.01320597601466	-0.256634368172922	0.226334753897208	8.90143621495574e-05	5.37013447875201e-05	-4.85736581153467e-05	-3.52607308438275e-05	282.939153420658	0	7.05333400685411	0	-0.229958602619644	0	900.00987400397	0	1.34058077847589	0	584.903843389346	0	40.3850007026319	0	5.24390229396244	0	22.3460246051782	0	3.95294450976987	0	2.35538228234819	0	-0.580261567395859	0	-7.86749989317662	0	-2.30176479257212	0	0	282.939153420658	0	7.05333400685411	0	-0.229958602619644	0	900.00987400397	0	1.34058077847589	0	584.903843389346	0	40.3850007026319	0	5.24390229396244	0	22.3460246051782	0	3.95294450976987	0	2.35538228234819	0	-0.580261567395859	0	-7.86749989317662	0	-2.30176479257212	1.89115977664086	12.0228104338749
283.907680920297	-1.83959455785964	-0.543996205390179	-1.09108296837616e-05	0.00269455334128246	0.112624635062955	-0.0356444462715435	-0.00432760856982822	-0.0231520813668338	0.0172249796749957	0.0721333440557292	-2.30113768644615e-05	0.224818827269117	1.97907445533109e-05	1.78394734047521e-05	4.53350685097155e-06	-1.14287527404318e-05	9.36732753052308e-06	-6.79834087621868e-07	-3.77827180026108e-06	0.0125868836544531	0.000465431839692083	-0.161571548218633	-0.262657534490596	-1.00370512606636	-0.254467781819766	0.239417067057014	-8.73818226048332e-06	1.1094442957744e-05	5.18440829909462e-06	2.07514172351982e-05	283.907680920294	0	5.93831062342056	0	-1.57736025669073	0	901.481314747815	0	2.71360333390725	0	586.954799590332	0	38.2713814919971	0	3.60922131987158	0	20.4650627502498	0	0.636811753423614	0	1.55333040780371	0	-1.44961920851949	0	-6.90381059983953	0	-1.25347459129833	0	0	283.907680920294	0	5.93831062342056	0	-1.57736025669073	0	901.481314747815	0	2.71360333390725	0	586.954799590332	0	38.2713814919971	0	3.60922131987158	0	20.4650627502498	0	0.636811753423614	0	1.55333040780371	0	-1.44961920851949	0	-6.90381059983953	0	-1.25347459129833	1.75422519316633	11.9132178826603
284.302465202876	-2.20071155590035	0.250423925531673	1.33514443778109e-05	-3.3722254668203e-05	0.105647064726721	-0.019952253423293	1.02041408256733e-05	-0.017548321760483	-0.00550683658489358	0.0698768397843141	5.54360702617052e-06	0.217467753593756	-2.86436364110901e-05	3.94869876170242e-05	7.32728193690838e-06	-1.05265988140843e-05	-1.61565079959236e-05	1.9781443337306e-05	0.000217818567856699	-0.00535230342122134	8.84993859695153e-06	-0.165724606672658	-0.232314245559491	-1.01373491795482	-0.255103205327172	0.242183783593674	2.66064304385446e-05	1.30804185018182e-06	8.61056329042463e-06	2.39232287131114e-05	284.302465202873	0	5.13758151061674	0	-1.63527677542612	0	903.109694159154	0	2.82169654967063	0	586.98383940301	0	34.9512469991547	0	3.40831143615024	0	20.408981147953	0	0.626508745425575	0	1.20106305508434	0	-1.50583598330643	0	-6.79891454378162	0	-1.19769338972301	0	0	284.302465202873	0	5.13758151061674	0	-1.63527677542612	0	903.109694159154	0	2.82169654967063	0	586.98383940301	0	34.9512469991547	0	3.40831143615024	0	20.408981147953	0	0.626508745425575	0	1.20106305508434	0	-1.50583598330643	0	-6.79891454378162	0	-1.19769338972301	1.44490145138717	11.6856227456589
284.714819274559	-2.45200959362358	1.09968622290962	-2.41107083730256e-05	-7.42335658918651e-06	0.10050379956677	-1.49833785909959e-05	-2.10584414708444e-05	-0.0173568500656599	-0.0138361943536734	0.0814895345905275	-1.66060153107696e-05	0.215033989861645	4.81376330987782e-06	1.21349362504078e-05	-1.5428931551723e-05	1.96615485369335e-06	-3.20159220976482e-06	-7.12923635535228e-07	5.5558544649766e-05	-0.0542041225506915	0.0160795957035224	-0.174249205374584	-0.134167439251499	-1.20866626276035	-0.235399638849601	0.259057150828722	-1.37517604342334e-05	8.96439832256546e-06	0.0109556186785231	0.00017355949650846	284.714819274555	0	4.17182693572477	0	-1.35232832912934	0	905.373797979194	0	2.15146035218585	0	587.20343923004	0	29.6380710311448	0	4.99717809059909	0	19.8845333982236	0	0.811737931652935	0	0.906203592475498	0	-1.25251464933906	0	-7.39801978923109	0	-1.39479944500581	0	0	284.714819274555	0	4.17182693572477	0	-1.35232832912934	0	905.373797979194	0	2.15146035218585	0	587.20343923004	0	29.6380710311448	0	4.99717809059909	0	19.8845333982236	0	0.811737931652935	0	0.906203592475498	0	-1.25251464933906	0	-7.39801978923109	0	-1.39479944500581	0.902501083001646	13.5265847982155
285.12590666943	-2.49586206663199	1.71211361297669	-1.81813128043997e-05	5.80850189371032e-06	0.0923302294979977	-0.00479535317966329	-3.33419903292347e-06	-0.0241814074625096	0.000484893513035041	0.0694371785241536	1.44436138029921e-06	0.210693218533766	-9.1914570865066e-06	-4.92320255475133e-06	3.60017953158931e-06	-1.70181679831908e-06	-4.75612720026639e-06	-0.00206589730320075	9.87131943365607e-05	-0.0643472788657841	0.0548384433151157	-0.190137828576359	-0.121704860984841	-1.31045220715858	-0.176667567922319	0.264208156506415	-5.37793991452318e-06	2.60076226702081e-05	0.031017990664927	0.0033816046683104	285.125906669427	0	3.14794522146319	0	-0.764043973109558	0	907.924032039492	0	0.685308870710353	0	588.058280299366	0	23.2858613467154	0	8.65130180179823	0	17.7528503447328	0	2.07181280254833	0	0.657142403720095	0	-0.851822153837117	0	-8.39619189459169	0	-1.75048039676451	0	0	285.125906669427	0	3.14794522146319	0	-0.764043973109558	0	907.924032039492	0	0.685308870710353	0	588.058280299366	0	23.2858613467154	0	8.65130180179823	0	17.7528503447328	0	2.07181280254833	0	0.657142403720095	0	-0.851822153837117	0	-8.39619189459169	0	-1.75048039676451	0.262441384284819	17.7213053942133
285.51601922718	-2.338997118793	1.97640131744531	3.71640458257711e-06	1.48215539208561e-05	0.0855205910320904	-0.00724304807122599	1.45816273662316e-05	-0.0355240100535287	0.00513407375843646	0.0555174834871661	0.00371728244886038	0.204753423734514	-1.25220513066944e-05	-2.43158572813844e-06	-9.66373954563395e-07	-5.2832881559763e-06	-5.02704166788045e-06	-0.00826477291201096	0.000130246799310638	-0.0555812315264012	0.0887550647772885	-0.215219431596756	-0.150112295879492	-1.30089327508995	-0.115022506770534	0.248129602748779	-2.10376518397883e-05	7.19601515402299e-06	0.0421729332607518	0.00703450172398524	285.516019227177	0	2.19874474348713	0	-0.033556230650769	0	910.234404322748	0	-1.09074711090288	0	589.42846439041	0	17.6603672236042	0	12.9710365375265	0	14.4239455954875	0	4.64618281474876	0	0.403585186002914	0	-0.480451838559836	0	-9.30017542014857	0	-2.22627209075627	0	0	285.516019227177	0	2.19874474348713	0	-0.033556230650769	0	910.234404322748	0	-1.09074711090288	0	589.42846439041	0	17.6603672236042	0	12.9710365375265	0	14.4239455954875	0	4.64618281474876	0	0.403585186002914	0	-0.480451838559836	0	-9.30017542014857	0	-2.22627209075627	-0.318858630006097	22.4266094829541
285.921835958837	-1.98317240371613	1.89240238269176	-7.40217407846773e-06	3.89226003852185e-07	0.0813398172909528	-1.63227327205961e-05	6.51128571477766e-07	-0.0431141499135063	-3.41151134920027e-06	0.0616117480482517	1.01575748332764e-07	0.206088859389093	-1.68191117522066e-06	3.54471324165835e-05	-1.26853693781164e-05	-1.06884673084878e-05	-6.4716780748259e-06	-0.0116138031653778	4.49207287213464e-05	-0.0444783787889559	0.104616916202565	-0.229382934470852	-0.180991146321643	-1.19441028416924	-0.0874500730558388	0.243024534605879	-1.8394476854454e-05	3.1130299286663e-06	0.0443830326211434	0.00544376932275318	285.921835958834	0	1.31524427426945	0	0.763334202059333	0	912.162168924686	0	-2.82671441077417	0	590.993610067628	0	13.4447943289233	0	16.7610977434486	0	11.0123288112119	0	7.72084265726397	0	0.0718722968436351	0	-0.105699474234705	0	-10.1156508182	0	-2.87706914094881	0	0	285.921835958834	0	1.31524427426945	0	0.763334202059333	0	912.162168924686	0	-2.82671441077417	0	590.993610067628	0	13.4447943289233	0	16.7610977434486	0	11.0123288112119	0	7.72084265726397	0	0.0718722968436351	0	-0.105699474234705	0	-10.1156508182	0	-2.87706914094881	-0.767366146676275	25.954594263021
287.681306953069	0.717953744117133	-1.40435041543961	-0.00490940603546998	-0.000121211428017013	0.104950607930689	-0.000148805436189021	0.000128458886012513	-0.0168162945177501	2.89754554935311e-05	0.0543962932194911	-0.000200526787523519	0.242883853506393	-6.53128927704094e-05	0.00989998683880607	8.93285525803525e-05	0.00012168105476272	0.0254453619996745	-0.112305116859965	0.545784312775195	2.55480896530523e-05	0.0574201353335494	-0.101791436424279	-0.122703205985782	-1.35392231463445	-0.0779476786258605	0.248848331060332	-0.0859160397823156	0.0419414491991098	0.00209243677945776	0.00257984984142699	287.681306953066	0	0.109331545691295	0	1.58738790111411	0	914.091644104611	0	-4.84157986898081	0	593.311218179412	0	10.6480500514111	0	19.5033652166313	0	8.38370255884137	0	10.0482457260371	0	-0.72774931261832	0	0.383486603816111	0	-11.4302331900367	0	-4.22274827647109	0	0	287.681306953066	0	0.109331545691295	0	1.58738790111411	0	914.091644104611	0	-4.84157986898081	0	593.311218179412	0	10.6480500514111	0	19.5033652166313	0	8.38370255884137	0	10.0482457260371	0	-0.72774931261832	0	0.383486603816111	0	-11.4302331900367	0	-4.22274827647109	1.11450014840847	24.3377575612467
290.378271239965	2.04089831770162	1.02103542728294	8.50564206723735e-05	4.77003715499535e-05	0.0985993048055951	0.00891737836153781	0.00279999275895295	8.66564960430335e-06	0.0183353393670018	0.0557649991971903	3.85310448549987e-05	0.229185271515337	8.80472636797876e-06	0.000976953874812725	0.000656589679918473	0.000156851231070536	-4.81691516913412e-05	-0.148965619760176	0.635509430100462	-0.0190942531245223	-0.000130350051806392	-0.0091755412239451	-0.136496944771299	-1.40871410074102	-0.00249755263704265	0.211976814109022	-0.0972790873555434	0.0328215005703338	-0.000224267079502066	-4.99304171172723e-05	290.378271239962	0	5.61663026121275	0	-1.35483317267368	0	925.987503885093	0	-10.3519106312231	0	598.800937998075	0	37.2247284031682	0	8.37209173114894	0	18.6483809629154	0	0.927032803558637	0	1.37743316114518	0	-1.26880102461315	0	-14.5661341688439	0	-6.65219064562791	0	0	290.378271239962	0	5.61663026121275	0	-1.35483317267368	0	925.987503885093	0	-10.3519106312231	0	598.800937998075	0	37.2247284031682	0	8.37209173114894	0	18.6483809629154	0	0.927032803558637	0	1.37743316114518	0	-1.26880102461315	0	-14.5661341688439	0	-6.65219064562791	5.41126283228195	20.00784749171
293.000166097746	-1.97701570666927	-0.569410011973105	-8.92693783649019e-06	0.000126886113508139	0.105037970362603	0.00404336138610696	-5.12357781759251e-05	0.000179081382131298	0.00672898298857322	0.0503038710117815	-1.2782816203342e-05	0.23853814436851	0.000132643082941179	0.000124638226074943	-1.26764316458004e-05	-1.61135160865728e-05	0.0103729504141196	-0.21337199647399	0.689317532941075	0.0754738436420341	-0.0637586343534676	4.54432491011626e-05	-0.158562759833969	-1.39462110129361	-0.0747053026941201	0.187801760354049	-0.134574332836283	0.0196394836892073	-0.0143352195451537	-0.00983767033139185	293.000166097743	0	5.78390523607695	0	2.00651589697569	0	929.842574748701	0	-8.500333828062	0	604.442673750332	0	37.8677768580417	0	11.8725610513244	0	21.8824240458885	0	10.6061585935609	0	1.4561431969327	0	0.719699080612186	0	-13.5623822484003	0	-5.47264252392865	0	0	293.000166097743	0	5.78390523607695	0	2.00651589697569	0	929.842574748701	0	-8.500333828062	0	604.442673750332	0	37.8677768580417	0	11.8725610513244	0	21.8824240458885	0	10.6061585935609	0	1.4561431969327	0	0.719699080612186	0	-13.5623822484003	0	-5.47264252392865	-1.96670193791541	18.8172328762313
295.577450422269	-1.08149176053521	-0.00562914987125712	9.96613013830276e-05	3.44814130595917e-05	0.0842469814945038	-1.00474447152879e-05	7.21730101473604e-05	0.0210439739091591	0.0200698972957067	0.0442378956339074	-0.0001489123211818	0.215093868379048	9.73846331170361e-05	0.000188618973820103	-0.000120524426053749	-0.000128265631567368	0.00197926919648311	-0.194807195903557	0.335196418603199	0.0453724432596699	-0.0357260455262632	0.0618290433970224	-0.203208852468294	-1.19585048514483	-0.0971224897068451	0.199342333282256	-0.0904788579496633	4.4378086855743e-06	-7.65634830574056e-05	-8.39083514907356e-05	295.577450422265	0	0.302712529484424	0	-1.54830033593266	0	941.859390897571	0	-0.466303404050168	0	610.107219828005	0	10.9348280923197	0	-6.52915169500439	0	8.75128941282657	0	0.980840440599912	0	-0.572958201577648	0	-1.46647078797717	0	-8.73825277850951	0	-2.83137523560228	0	0	295.577450422265	0	0.302712529484424	0	-1.54830033593266	0	941.859390897571	0	-0.466303404050168	0	610.107219828005	0	10.9348280923197	0	-6.52915169500439	0	8.75128941282657	0	0.980840440599912	0	-0.572958201577648	0	-1.46647078797717	0	-8.73825277850951	0	-2.83137523560228	2.44699156953431	-8.34310889812112
298.254950493002	2.46863266608954	0.457054932717166	-4.79306346832315e-05	5.86429059124105e-05	0.0939096589879682	-0.000483261142221743	-2.48660372142843e-05	0.0196879026533901	0.0336206747722127	0.00124445220114192	0.000115178048756312	0.217337590279008	0.000177446806229466	5.95643961857051e-05	-2.64840852033392e-05	-2.02373228068848e-05	0.0388329235272485	-0.17637838060327	0.286299230106948	0.0293990615836004	-2.42564059466038e-05	0.0831555546919443	-0.210604951550557	-1.0334660147033	-0.201594686237454	0.121944093525784	-0.0505879927156338	5.12281044284644e-06	0.000100848242762984	2.28136051913091e-05	298.254950492999	0	3.07729241413244	0	2.08523567149588	0	947.897947505997	0	3.89544421152331	0	615.829272105159	0	22.6291766405839	0	1.41226797966847	0	15.874041772567	0	10.6013602544935	0	0.665411037493469	0	0.794562915035661	0	-6.10799591807098	0	-0.500040819407542	0	0	298.254950492999	0	3.07729241413244	0	2.08523567149588	0	947.897947505997	0	3.89544421152331	0	615.829272105159	0	22.6291766405839	0	1.41226797966847	0	15.874041772567	0	10.6013602544935	0	0.665411037493469	0	0.794562915035661	0	-6.10799591807098	0	-0.500040819407542	2.37598653012	1.38403252127138
300.84265328473	-0.318982160035874	-1.03582997977375	-0.000103238324691951	2.34008745462354e-05	0.0998163076976291	5.15963172362464e-05	-1.60645086237136e-06	-0.00263355514871873	5.66564644424412e-05	0.0432673067676489	5.0212301360729e-05	0.256308577684764	2.39492905272453e-05	0.00597191132214402	-0.00012645435931444	-9.40421116737388e-05	4.49600614209738e-06	-0.114423562791726	0.47074759659729	3.71774794504419e-05	-0.00302313761169039	-0.0164565868072843	-0.121666207352155	-1.43407823322198	-0.154405616169822	0.305584780169889	1.54727700859691e-05	0.00986366188205511	-0.000114215355926306	-0.000968188669043442	300.842653284727	0	7.08574078060566	0	-1.31710775682074	0	956.06851436675	0	-0.550235226236894	0	621.570004208177	0	40.3117470519995	0	-6.37403249733788	0	23.2573582851607	0	0.581908824588533	0	2.39304324507989	0	-1.19328491737359	0	-8.75469998738699	0	-2.93892566560596	0	0	300.842653284727	0	7.08574078060566	0	-1.31710775682074	0	956.06851436675	0	-0.550235226236894	0	621.570004208177	0	40.3117470519995	0	-6.37403249733788	0	23.2573582851607	0	0.581908824588533	0	2.39304324507989	0	-1.19328491737359	0	-8.75469998738699	0	-2.93892566560596	3.00450972376107	-2.65330222794263
303.477078446427	-2.31301950247844	1.37564720702219	-0.000138429697923365	-5.82430628282818e-05	0.0909489692769416	0.000221218848232874	-7.49824660251858e-05	-6.00600678902807e-05	-0.0160867697232061	0.0473858489208058	-3.23574973267296e-05	0.214655399884504	-0.000100565549126782	6.5497068024962e-05	-4.13228688229076e-05	1.83881135348889e-05	0.000134579312870276	-0.126901326119047	0.379133667471463	6.49745016690637e-05	0.0140238451184917	-0.109866468191435	-0.123672210816057	-1.29604885954568	6.68887760048321e-05	0.232684005223533	-0.00583169101730863	8.17854732365464e-05	-0.000145105637318534	2.24780666345804e-05	303.477078446424	0	2.20776306705932	0	1.5992253619204	0	966.290820567064	0	-7.52291866362212	0	626.921769004855	0	17.5810871901713	0	9.88815565494079	0	11.1272615420838	0	9.40838121657765	0	0.414012017446419	0	0.47257015651877	0	-12.7428266924378	0	-5.12065417715674	0	0	303.477078446424	0	2.20776306705932	0	1.5992253619204	0	966.290820567064	0	-7.52291866362212	0	626.921769004855	0	17.5810871901713	0	9.88815565494079	0	11.1272615420838	0	9.40838121657765	0	0.414012017446419	0	0.47257015651877	0	-12.7428266924378	0	-5.12065417715674	-1.92450700788667	14.9207303420873
306.052600186575	1.41718985478078	-1.7687446150044	-0.000134033918978409	-0.000112329487348093	0.110107182963416	2.56767440180942e-05	-0.012218008111978	-0.00591435203337267	-0.011688816519461	0.0253821789891102	-0.0001622015739469	0.229612615793781	-1.01897625608846e-05	0.00829271399620409	-0.000100034683829188	-6.54701226620004e-05	0.000190628293949114	-0.175366526047222	0.330298787774449	0.0377029055496875	0.00305913871119323	-0.215716032676634	-0.15356157409647	-1.30609897323236	-9.91930829651215e-05	0.229554747818555	-0.020192680721513	0.000129402407524047	0.000135202725949181	0.000175197271977643	306.052600186572	0	0.565487870231535	0	-0.581149993781928	0	970.745460822859	0	-9.21685388893853	0	632.014511222275	0	11.250115960947	0	10.4375774740731	0	11.765793006821	0	1.70727360451568	0	-0.36781585926806	0	-0.635271844952001	0	-13.742290159723	0	-6.05278492365481	0	0	306.052600186572	0	0.565487870231535	0	-0.581149993781928	0	970.745460822859	0	-9.21685388893853	0	632.014511222275	0	11.250115960947	0	10.4375774740731	0	11.765793006821	0	1.70727360451568	0	-0.36781585926806	0	-0.635271844952001	0	-13.742290159723	0	-6.05278492365481	3.97635184134005	14.2464391234484
307.957661179733	2.3235441838524	1.71045018503388	-5.55064171096171e-06	-2.19509251813386e-05	0.0970176580250252	-5.47981878937601e-05	-1.58673106919274e-05	-0.00770632721518672	-0.00155802547222724	0.0618065956625308	-2.47752011565993e-06	0.219223187861358	-1.16505602985584e-06	1.32098915294563e-05	7.23731714570921e-07	-1.91023340139291e-05	2.3850869000104e-06	-0.176375545669847	0.000236077369674591	-1.82923939543573e-05	0.0100880197588205	-0.302614840627302	-0.157468262714796	-1.2331092547361	-2.41999680850548e-06	0.21162911677979	-0.000228250974013388	1.81029994343571e-07	3.39288760740084e-06	1.55729266580254e-05	307.95766117973	0	4.78824373091848	0	-0.642811866684271	0	980.302231657511	0	-8.776890400753	0	634.274521865411	0	33.2420060648145	0	12.532270489933	0	16.4419326249687	0	1.48043440007185	0	1.07067910101605	0	-0.664827504805033	0	-13.4044712356673	0	-6.37452139267042	0	0	307.95766117973	0	4.78824373091848	0	-0.642811866684271	0	980.302231657511	0	-8.776890400753	0	634.274521865411	0	33.2420060648145	0	12.532270489933	0	16.4419326249687	0	1.48043440007185	0	1.07067910101605	0	-0.664827504805033	0	-13.4044712356673	0	-6.37452139267042	4.97451119166236	25.1910453276398
308.376718637158	1.95997149097429	1.98826501599947	-2.30669920549728e-05	-2.67688136333828e-05	0.089766295043088	-5.67283396393156e-06	-1.69017239129768e-05	-0.0178814404213943	-0.0100533995648326	0.0500851398638281	-0.00230310179793831	0.209564951728141	-1.61565670090477e-05	4.00561035724879e-05	5.39917381227018e-06	-4.78135659099572e-06	9.67777516148078e-06	-0.171200559234838	3.65373080747038e-05	4.54882059745943e-05	-8.10460703296554e-06	-0.322030355222828	-0.164235213906024	-1.20249459227699	-0.00243032118777444	0.207975614365834	-1.6440117400565e-05	9.91314204543242e-06	-2.23469722966469e-05	-2.26542667799465e-05	308.376718637154	0	5.69182153942951	0	0.145848062902615	0	982.255169741287	0	-7.07986200382258	0	635.76156289104	0	37.4728462109061	0	16.192594696447	0	19.6352456725846	0	4.28943613136985	0	1.41802158177602	0	-0.267231503584109	0	-12.5461380762702	0	-5.71889712092243	0	0	308.376718637154	0	5.69182153942951	0	0.145848062902615	0	982.255169741287	0	-7.07986200382258	0	635.76156289104	0	37.4728462109061	0	16.192594696447	0	19.6352456725846	0	4.28943613136985	0	1.41802158177602	0	-0.267231503584109	0	-12.5461380762702	0	-5.71889712092243	3.82982963407377	30.6866519425089
308.755496636379	1.49892335922769	1.90330956335915	-1.16586989241347e-06	1.39103610078285e-05	0.087030250613147	-2.9769575847389e-06	-8.01922908653856e-06	-0.0212083175709783	-0.004105385846865	0.0612849729638123	2.97586698648473e-06	0.212882750985096	2.1738464129223e-05	2.15233262444308e-05	-1.75864140628213e-06	-1.74667928298284e-07	4.18680365768794e-06	-0.161748786063429	0.000119294923898519	0.000998341726292311	4.53321161891271e-06	-0.321754449761255	-0.168046689101842	-1.13297510194206	6.78387703176706e-06	0.21169500081203	4.00991357515068e-06	2.35980125607491e-05	-1.21749775042232e-07	-5.10914479885893e-06	308.755496636376	0	6.35015519860969	0	0.892602764874676	0	983.406129362875	0	-5.78069891083166	0	637.234060533675	0	39.4966446509063	0	18.4660260386979	0	22.1994914475813	0	7.1935491300284	0	1.78819557784929	0	0.0814139728004529	0	-11.9406587488105	0	-4.98927694550226	0	0	308.755496636376	0	6.35015519860969	0	0.892602764874676	0	983.406129362875	0	-5.78069891083166	0	637.234060533675	0	39.4966446509063	0	18.4660260386979	0	22.1994914475813	0	7.1935491300284	0	1.78819557784929	0	0.0814139728004529	0	-11.9406587488105	0	-4.98927694550226	2.62442792810405	33.5553075676317
310.555924875229	-1.49567618093304	-1.33108371313674	-0.000212249893034636	0.00549959287142586	0.112785382353961	-0.0221314405615414	-0.00687747867797937	-0.00488356673866871	0.00714839824687038	0.0640277908297824	0.00479765110053621	0.238072011160002	0.0022072822806854	0.00976868913899471	-0.00212743814077	-0.00204318409075491	0.0175125331757653	-0.0754610959427583	3.65813813849863e-05	0.00106527065335893	0.00279063811593606	-0.204422299695848	-0.185474007578195	-1.22115860658905	-0.0357409655525228	0.247160800146057	-6.8981999861926e-05	1.90555496638136e-05	0.00107945946762023	0.0013978486139474	310.555924875226	0	6.41989476661522	0	1.70766644188593	0	984.874160046771	0	-4.08892147055925	0	639.490643180004	0	39.5616685466963	0	19.0779329718821	0	23.5196032898025	0	9.54941170701713	0	1.847738966793	0	0.557934957296447	0	-10.7838975026438	0	-3.65384537644678	0	0	310.555924875226	0	6.41989476661522	0	1.70766644188593	0	984.874160046771	0	-4.08892147055925	0	639.490643180004	0	39.5616685466963	0	19.0779329718821	0	23.5196032898025	0	9.54941170701713	0	1.847738966793	0	0.557934957296447	0	-10.7838975026438	0	-3.65384537644678	-1.18666238297633	30.0927390110396
310.968313038332	-1.95411292445105	-1.84352178608199	3.48033180628428e-06	-1.14593046461302e-05	0.106395914655196	-0.0209215280119789	0.000671371874762173	0.000108766991563507	-0.000823345933765737	0.0568107304068031	-0.00244134759621679	0.219365771752604	6.42835282443493e-06	0.00261422333792441	1.75887158769436e-06	1.44622247617843e-05	0.0232520482068612	-0.0702554985928605	8.36658177950506e-05	0.035061861980607	0.047894450865648	-0.144918715247259	-0.198901700219802	-1.27146500961897	-0.0772744678107422	0.228002107891541	-6.39217424218413e-06	7.80553784294621e-06	0.0227405675278208	0.0211447939197717	310.968313038329	0	5.70609287039043	0	1.04432191919143	0	986.116771457518	0	-2.9326405642903	0	640.566930841234	0	37.38632200191	0	17.051190935722	0	21.6307543952768	0	7.78856220569339	0	1.44411795309956	0	0.150457502632116	0	-10.0788243839668	0	-3.00584314097024	0	0	310.968313038329	0	5.70609287039043	0	1.04432191919143	0	986.116771457518	0	-2.9326405642903	0	640.566930841234	0	37.38632200191	0	17.051190935722	0	21.6307543952768	0	7.78856220569339	0	1.44411795309956	0	0.150457502632116	0	-10.0788243839668	0	-3.00584314097024	-0.984263336471299	26.829261846515
311.358153195423	-2.30175098969605	-1.98856849760579	4.51274763717086e-06	2.07439077108973e-06	0.101442454062202	1.0716539267931e-05	0.0115119013234054	0.000343591737746612	-0.00343903479099263	0.0395270226329814	-0.00504161541033582	0.201918835716415	3.55904117224149e-05	1.7082781129291e-05	1.78481318758319e-05	3.93022150183763e-05	0.0183979467121354	-0.0520087291106811	0.000213917972053879	0.0420186521509027	0.0622534472315022	-0.101964382825982	-0.201747196006729	-1.23741049602252	-0.0939985227218035	0.205659037213237	2.86676782295592e-05	1.25527664583921e-05	0.0226861728097702	0.0191108106679587	311.358153195419	0	4.87125506745523	0	0.285127207565624	0	987.908576352727	0	-1.3051475556412	0	642.046185666174	0	33.532087016069	0	13.554581223534	0	18.4564233220973	0	4.90485139129474	0	1.1177475082277	0	-0.211700029320757	0	-9.30386752259604	0	-2.37113227037137	0	0	311.358153195419	0	4.87125506745523	0	0.285127207565624	0	987.908576352727	0	-1.3051475556412	0	642.046185666174	0	33.532087016069	0	13.554581223534	0	18.4564233220973	0	4.90485139129474	0	1.1177475082277	0	-0.211700029320757	0	-9.30386752259604	0	-2.37113227037137	-0.579651426113099	21.7489194172021
311.76829422423	-2.48824885729051	-1.74500355010354	5.9723044612659e-06	1.18278278597191e-05	0.10127975000063	-1.85325242401503e-06	0.00769025858916289	2.96616489143303e-05	0.00150237814789095	0.0400502614307606	0.000948258927399773	0.203716037229754	-5.32892758761821e-06	2.73158090547918e-06	7.79047407626379e-07	-9.74003817556956e-06	0.00996226676752279	-0.0281727548668587	0.000150718618833537	0.0293863653636811	0.049547268508451	-0.0702052256539807	-0.196228283095228	-1.21079634393278	-0.0897034359326879	0.184592970819984	3.41587486395129e-05	3.62050070290229e-05	0.00748813869037089	0.00384844614854517	311.768294224226	0	3.88256286858806	0	-0.493821270478275	0	990.293153788938	0	0.571071111963756	0	643.52771031425	0	27.7779236758847	0	9.03309725361479	0	14.8908076216531	0	2.0831005641866	0	0.844348403857619	0	-0.598908526465382	0	-8.36997835887313	0	-1.85075260424216	0	0	311.768294224226	0	3.88256286858806	0	-0.493821270478275	0	990.293153788938	0	0.571071111963756	0	643.52771031425	0	27.7779236758847	0	9.03309725361479	0	14.8908076216531	0	2.0831005641866	0	0.844348403857619	0	-0.598908526465382	0	-8.36997835887313	0	-1.85075260424216	0.00469342641698841	15.3964163947071
312.194704539568	-2.4622798546029	-1.120169020975	1.10421610908418e-05	1.49649703428286e-05	0.0989562469987925	-0.00111926594626394	-8.51258230580256e-06	1.87852459332114e-05	0.0194044378576468	0.0452401366188639	1.0202230235035e-05	0.202843651319961	7.13397962115348e-06	2.98903034599726e-05	-9.33279682363542e-06	7.57995184803476e-06	0.00123873232199522	-0.00363322704754628	0.000117929895131825	0.00416019200866898	0.0294100182453185	-0.0370011911719364	-0.182451280703612	-1.20515659731561	-0.0854175652997258	0.156848567927143	2.16245828638071e-05	5.34424118364191e-06	3.75795452975605e-06	1.33502162261077e-06	312.194704539564	0	2.81900007143798	0	-1.11646668820231	0	992.945969783287	0	2.12468582722024	0	644.450911533613	0	21.1609466742301	0	5.15647649863172	0	12.5865094943411	0	0.694577762532846	0	0.587200615500949	0	-1.01579326135664	0	-7.33005121429588	0	-1.47573868641482	0	0	312.194704539564	0	2.81900007143798	0	-1.11646668820231	0	992.945969783287	0	2.12468582722024	0	644.450911533613	0	21.1609466742301	0	5.15647649863172	0	12.5865094943411	0	0.694577762532846	0	0.587200615500949	0	-1.01579326135664	0	-7.33005121429588	0	-1.47573868641482	0.64510455855618	10.0845121307031
312.617223414054	-2.20183935350446	-0.240390269972308	2.04707568974572e-05	3.2544186107845e-05	0.094082151676394	-9.55125687524283e-06	8.86134417874437e-06	3.53908391108931e-06	0.0235425017131559	0.0309166598809185	4.1027303088309e-06	0.194539370728938	8.93173353085837e-06	3.06855598204242e-05	-6.96290326348094e-06	-2.28917144030819e-06	3.58527313795599e-05	-7.23429700813503e-06	7.78143960928321e-05	1.94283366082103e-05	0.0166381950134858	3.47661457824565e-05	-0.187413400102069	-1.21137541762979	-0.0775627584656679	0.136228914258634	1.49594070287408e-05	1.43857357835219e-05	2.18546794671521e-05	8.77355056431448e-06	312.61722341405	0	1.82538454462974	0	-1.41040450404611	0	995.285023445409	0	2.82404022830397	0	644.682833027555	0	15.6489908162166	0	3.49121293492943	0	12.0301343452478	0	0.495574938263341	0	0.287944630192197	0	-1.27794687600793	0	-6.70734997736375	0	-1.27320499357511	0	0	312.61722341405	0	1.82538454462974	0	-1.41040450404611	0	995.285023445409	0	2.82404022830397	0	644.682833027555	0	15.6489908162166	0	3.49121293492943	0	12.0301343452478	0	0.495574938263341	0	0.287944630192197	0	-1.27794687600793	0	-6.70734997736375	0	-1.27320499357511	1.1911292843743	7.91237963103945
313.016567445593	-1.75884130611143	0.652997511095259	-1.34610655436866e-06	-1.90113638754571e-06	0.0965407140827847	0.00128479237010755	-5.81145445721628e-05	5.53864631933827e-06	-0.00290065318538571	0.0449726551930324	0.00234690042700102	0.204749729464513	-1.0206604583774e-05	0.000541651449593236	-1.06040377371887e-05	-1.66335724073068e-05	0.00186273135604674	-0.00058157556849494	0.000236976016587727	0.0125305252483746	-1.82545330271304e-05	1.33063336665889e-05	-0.253683230500052	-1.09689054656447	-0.0724299599351645	0.116113543821865	1.95654646546711e-06	-2.29585330506229e-07	-1.64559541526879e-05	-1.41973026511963e-05	313.01656744559	0	1.02909149189579	0	-1.32643630025694	0	996.879394175153	0	2.66982017367364	0	644.727178551745	0	12.4437549174877	0	3.7738928266909	0	11.9473655171656	0	0.515990576369111	0	-0.0731774310633691	0	-1.19733235162154	0	-6.85544066311856	0	-1.3544764554566	0	0	313.01656744559	0	1.02909149189579	0	-1.32643630025694	0	996.879394175153	0	2.66982017367364	0	644.727178551745	0	12.4437549174877	0	3.7738928266909	0	11.9473655171656	0	0.515990576369111	0	-0.0731774310633691	0	-1.19733235162154	0	-6.85544066311856	0	-1.3544764554566	1.54437042521764	8.30118858272498
315.049571027522	1.50194403444644	1.09356402374963	8.19258507437547e-06	0.00112586278046774	0.116549436222235	0.0110936769104838	0.00285431841852021	0.0233638471499944	0.00306294862953532	0.0650993301226231	5.72859413941434e-06	0.238819150048859	0.000139662239655989	0.00134808146151103	0.000226103954820878	2.3718203741077e-06	-7.41693414768538e-08	-3.8576117154683e-05	0.000234092130914221	-2.20985456580081e-05	-1.97044354939221e-05	0.156617460853261	-0.249002114355411	-0.998321083798301	-0.252658694196051	0.226515160948153	2.18776632691592e-06	-8.17721803737609e-06	-1.71871205936252e-05	-5.55090714774911e-06	315.049571027518	0	0.656012310920525	0	1.97593303218853	0	998.859297456406	0	2.30200055111164	0	650.369110005058	0	11.5423093511402	0	6.35199891536588	0	11.5332365508132	0	10.4990213975432	0	-0.31428949958765	0	0.697469401854342	0	-7.14304040978412	0	-1.60508596805103	0	0	315.049571027518	0	0.656012310920525	0	1.97593303218853	0	998.859297456406	0	2.30200055111164	0	650.369110005058	0	11.5423093511402	0	6.35199891536588	0	11.5332365508132	0	10.4990213975432	0	-0.31428949958765	0	0.697469401854342	0	-7.14304040978412	0	-1.60508596805103	1.50339421296015	7.31268072307713
315.428089485478	1.94503522472951	0.334193636363174	8.78260289842092e-06	-2.34490688905318e-07	0.113128573213173	0.0395916061658802	0.000410184878144358	0.0217057851738448	0.0161693960076422	0.0698441755261989	-1.93717951482873e-05	0.219418455616027	-4.30781322684517e-06	1.00709798452812e-05	-4.05724001891768e-06	-1.37156716826708e-05	-9.11514345949757e-06	-2.01533359924117e-05	6.38417218154564e-06	-0.0186100656990999	-1.32667858081078e-05	0.154563122160443	-0.270977102183466	-0.987759695222428	-0.251328995826972	0.241227526379122	-9.04874984233729e-07	1.16449067188432e-05	-3.70531545132443e-06	5.081852556143e-06	315.428089485475	0	1.31395098655014	0	2.24715928569655	0	1000.00908489293	0	2.76282479860257	0	650.581819209847	0	13.5621746594235	0	7.13907795975065	0	11.8876595418564	0	10.6776990342548	0	0.0559043524334178	0	0.940094569483673	0	-6.72917457092968	0	-1.3381229687739	0	0	315.428089485475	0	1.31395098655014	0	2.24715928569655	0	1000.00908489293	0	2.76282479860257	0	650.581819209847	0	13.5621746594235	0	7.13907795975065	0	11.8876595418564	0	10.6776990342548	0	0.0559043524334178	0	0.940094569483673	0	-6.72917457092968	0	-1.3381229687739	1.67766915356291	7.98408834874644
315.857479147179	2.30508933024359	-0.54844840455342	-6.88820703671538e-06	1.45165716629383e-07	0.106850638472291	0.00540893004771404	9.70317355400837e-06	0.0166644252242615	-0.0159542737351247	0.075309673920986	-2.99353938609971e-06	0.216407819679356	1.848764995293e-07	-2.10431427884696e-06	1.24281473102616e-05	1.95104986289099e-05	0.000567655893521337	2.53583884122554e-05	-7.81559836776189e-06	0.0298924627652865	-0.00121283966381406	0.161168949667926	-0.181439610246554	-1.09478523725895	-0.252628155145125	0.244292248989838	2.97952754394043e-07	-9.0480658769877e-06	-0.00101151299889556	-2.35196482724188e-05	315.857479147175	0	2.23039730983984	0	2.20464914901251	0	1001.96971263622	0	2.66078061166347	0	650.613609539836	0	17.7665661293638	0	6.89674432221557	0	11.957724850808	0	10.6687975123888	0	0.416935879546953	0	0.899051684206555	0	-6.82781669882411	0	-1.3678706216688	0	0	315.857479147175	0	2.23039730983984	0	2.20464914901251	0	1001.96971263622	0	2.66078061166347	0	650.613609539836	0	17.7665661293638	0	6.89674432221557	0	11.957724850808	0	10.6687975123888	0	0.416935879546953	0	0.899051684206555	0	-6.82781669882411	0	-1.3678706216688	2.08782277664	7.71077639637847
316.238262917968	2.48343135742078	-1.28854048290396	1.7360469335485e-06	5.35439789381799e-06	0.101059036360852	0.000139812221758663	4.64227197646654e-06	0.0185618452188114	-0.00926399507856158	0.0801061545600127	-1.94853743270365e-05	0.213060579666201	1.11777700510287e-05	1.32318017028949e-05	1.07140930302156e-05	2.25183787284197e-06	2.41878525451559e-05	-3.79039979528424e-05	0.000210789080000088	0.0618717545116117	-0.02520896002099	0.169560885709604	-0.125471514918874	-1.24192088002373	-0.222395423068927	0.261553634514611	-3.66110842459322e-05	6.16859273915574e-06	-0.0163336879553512	-0.000734408919992602	316.238262917964	0	3.14812836078609	0	1.84830073756329	0	1004.18256997833	0	1.79774534153421	0	650.964468529873	0	23.104713134766	0	4.80572361371101	0	12.8110162850803	0	10.3082967762093	0	0.670944983867537	0	0.599397352988401	0	-7.55253944930475	0	-1.60247999261382	0	0	316.238262917964	0	3.14812836078609	0	1.84830073756329	0	1004.18256997833	0	1.79774534153421	0	650.964468529873	0	23.104713134766	0	4.80572361371101	0	12.8110162850803	0	10.3082967762093	0	0.670944983867537	0	0.599397352988401	0	-7.55253944930475	0	-1.60247999261382	2.63004395274113	5.28847241552568
316.669360018825	2.46548276671919	-1.83563625390298	1.22345876259919e-05	-4.16977844588281e-07	0.0921639912239057	0.00764185170673629	-2.18689704111089e-05	0.0279573501854066	0.00436464691939467	0.0619626203364864	0.000531987199855023	0.207373473104196	5.81163280813959e-07	6.83282698418899e-06	3.95463040795928e-08	-4.46275362322509e-06	1.93390365365097e-05	-0.00408620720044064	4.08217669384999e-06	0.0649346174665854	-0.0672434545439592	0.18958912855956	-0.128319493485009	-1.3167448262807	-0.15490117293582	0.258932689957116	-9.05456964557078e-06	4.67394298755429e-06	-0.0358099945875563	-0.00471706189097585	316.669360018822	0	4.22319880781718	0	1.16189309988972	0	1006.86362142351	0	0.0862549463649626	0	652.06828893776	0	29.7909190214424	0	0.538221958225263	0	15.5627808285288	0	8.51644090680159	0	0.931068537142484	0	0.173827702215028	0	-8.61386731454228	0	-2.01687453112222	0	0	316.669360018822	0	4.22319880781718	0	1.16189309988972	0	1006.86362142351	0	0.0862549463649626	0	652.06828893776	0	29.7909190214424	0	0.538221958225263	0	15.5627808285288	0	8.51644090680159	0	0.931068537142484	0	0.173827702215028	0	-8.61386731454228	0	-2.01687453112222	3.30679894983557	0.452990788376481
317.06677088946	2.24204743249309	-1.98783133726131	9.54755351729814e-06	1.25479812197991e-05	0.0864468702499272	0.00534424117507563	-2.47906267776599e-05	0.0389667895198239	0.00306166439125767	0.0553948763240103	0.00464112294955551	0.202950715274312	1.64383346285491e-05	2.73515227595969e-05	1.6997763994176e-06	4.93936539820723e-06	8.78953200266803e-07	-0.00971922033505826	2.1571853348572e-05	0.0544303574064848	-0.0969987686930945	0.214858116739806	-0.162621209464614	-1.27124645310144	-0.100015376189804	0.241751178005476	-1.82179721304888e-05	2.51215280555158e-05	-0.0440481088429634	-0.00794443589505402	317.066770889456	0	5.16481258221609	0	0.390316929047223	0	1009.09632267008	0	-1.74080746950716	0	653.567148258653	0	35.0888936996913	0	-3.79142394529989	0	19.109932504388	0	5.60316678211556	0	1.20776783959548	0	-0.196194753664667	0	-9.49097147052916	0	-2.55486854097882	0	0	317.066770889456	0	5.16481258221609	0	0.390316929047223	0	1009.09632267008	0	-1.74080746950716	0	653.567148258653	0	35.0888936996913	0	-3.79142394529989	0	19.109932504388	0	5.60316678211556	0	1.20776783959548	0	-0.196194753664667	0	-9.49097147052916	0	-2.55486854097882	3.86281866300945	-4.0888584385057
317.469696570544	1.82613732385551	-1.79502616371227	3.05293274049706e-06	-1.62133763217337e-05	0.0834937450344307	1.71191204856946e-05	2.06327716483689e-05	0.0413370737861148	-3.01458057261604e-05	0.0681578639593015	-1.62986187790495e-05	0.210419618355028	-6.00462498017368e-06	5.01963519357486e-05	3.71384323524431e-05	1.26024964668572e-06	-6.4719193552048e-06	-0.0134856839361812	1.35361466901934e-05	0.0434189727051201	-0.103910473234871	0.215544578688889	-0.18365797503259	-1.15281252360079	-0.0901696401844531	0.249063910748391	-0.000224894703924544	1.28868005805146e-05	-0.0425309594248638	-0.000603050710795152	317.469696570541	0	5.99075761658765	0	-0.382453104080437	0	1010.79523470546	0	-3.32763510197808	0	655.050567651591	0	38.595243086015	0	-7.06094078985354	0	22.1612314166573	0	2.75307530575666	0	1.56274242379251	0	-0.574465742001654	0	-10.2654738729371	0	-3.23445369051806	0	0	317.469696570541	0	5.99075761658765	0	-0.382453104080437	0	1010.79523470546	0	-3.32763510197808	0	655.050567651591	0	38.595243086015	0	-7.06094078985354	0	22.1612314166573	0	2.75307530575666	0	1.56274242379251	0	-0.574465742001654	0	-10.2654738729371	0	-3.23445369051806	4.22608394482391	-6.80907631728621
319.904700262879	-1.9353443496006	1.98236409864332	-2.65606892074062e-05	3.90793591383518e-05	0.10507417498467	-0.000726246521425211	0.0114057046928978	5.62036749535266e-05	3.42220496514455e-05	0.0270526966174164	0.00854241468898253	0.224666038429034	-0.000117579495575256	0.00294422682375458	0.0015069742716557	0.000122004277111173	-0.00430210121467775	-0.128290976935811	0.499836518969333	-0.0337358441043073	-0.0241331139303133	0.0384479661370745	-0.12129001329563	-1.40626610050311	-0.0531004330713112	0.202597402324376	-0.094695028837649	0.0366009478958155	0.000188388723500378	0.000111676979696859	319.904700262875	0	5.829510692246	0	0.47867717295603	0	1013.89049499267	0	-6.91844565730058	0	659.514250690886	0	37.9254007009701	0	-5.85264990704523	0	20.177575766027	0	5.96437653113038	0	1.49444583860101	0	-0.15783004217586	0	-12.4038645478681	0	-5.68885543463659	0	0	319.904700262875	0	5.829510692246	0	0.47867717295603	0	1013.89049499267	0	-6.91844565730058	0	659.514250690886	0	37.9254007009701	0	-5.85264990704523	0	20.177575766027	0	5.96437653113038	0	1.49444583860101	0	-0.15783004217586	0	-12.4038645478681	0	-5.68885543463659	-0.398573988547867	-2.65208498613919
322.447636023098	-1.15729794347151	-1.88627283395616	-4.64003138100519e-05	-0.000104320690462932	0.101248757175704	-8.43740612689518e-05	-4.05074773590106e-05	-9.31756483333335e-05	0.00444347678443636	0.0682740150833352	0.00369802352958966	0.230574116475512	-8.17469890763452e-05	1.98189607566693e-05	-7.55732431585968e-05	4.41523821934077e-05	0.000106146223655965	-0.164334835668978	0.569188823545382	-1.04601009088978e-05	0.0114027478030708	0.00872151721602917	-0.141398162776075	-1.41232254695999	-0.0590470628580994	0.197946063243844	-0.105507212040149	0.0229019851645245	3.28360214792164e-05	4.3395905937499e-05	322.447636023094	0	0.373805827946399	0	0.98858619096719	0	1025.91763746256	0	-8.81586242137656	0	663.957201966922	0	10.8678645285434	0	-0.345015324681174	0	11.2735029120025	0	7.90220036335571	0	-0.498141920924336	0	0.0852744412297458	0	-13.4482455513402	0	-5.81983763917848	0	0	322.447636023094	0	0.373805827946399	0	0.98858619096719	0	1025.91763746256	0	-8.81586242137656	0	663.957201966922	0	10.8678645285434	0	-0.345015324681174	0	11.2735029120025	0	7.90220036335571	0	-0.498141920924336	0	0.0852744412297458	0	-13.4482455513402	0	-5.81983763917848	-0.167775180048261	-4.46125298026692
324.972139638094	2.39455950215609	1.56178866554712	-0.000149886981964652	-0.000153734633111035	0.0992137182862512	-4.34837156309726e-05	-3.59641254944381e-06	-0.00154675886466024	0.00344396105007815	0.0622127035414314	2.69053400660575e-05	0.226472951425947	-1.35149218077321e-05	6.44767934621525e-05	-6.52369017058959e-05	0.000114479419332613	-6.30683388828827e-05	-0.201960549130842	0.581443795070539	-0.056256689514952	0.0721523382660428	-0.00489760537523147	-0.144185211078069	-1.36131163735568	-0.0512013305054787	0.183057642469195	-0.120837091160328	0.00524899351551179	0.00957280454859233	0.00171414039552052	324.97213963809	0	2.50193077466481	0	-0.768167789178483	0	1030.72912962518	0	-7.16080889255857	0	668.776621043777	0	19.3411622924907	0	1.81193955080043	0	12.0718817533533	0	1.57990025232638	0	0.496236452921073	0	-0.794122061634598	0	-12.4063872064473	0	-5.12392788666742	0	0	324.97213963809	0	2.50193077466481	0	-0.768167789178483	0	1030.72912962518	0	-7.16080889255857	0	668.776621043777	0	19.3411622924907	0	1.81193955080043	0	12.0718817533533	0	1.57990025232638	0	0.496236452921073	0	-0.794122061634598	0	-12.4063872064473	0	-5.12392788666742	5.15126820800531	7.00355874491187
327.564431915203	0.0415150194978784	-1.22305240673709	-0.00545367920089738	-6.05393448435275e-05	0.0967576797023286	1.36230864829156e-05	5.7771622986033e-05	-0.0339336387936483	0.0110563883219133	0.0352830631227282	-0.000138510742911532	0.229515057783666	2.35729756289051e-05	0.00728173290517979	0.000225244594129242	0.000200220505915637	-0.0346735737611634	-0.207524585832878	0.508215746355582	-0.0434158369446758	0.0300035723796466	-0.0940861273787516	-0.23291202810049	-1.14032900867313	-0.131274448043613	0.203481031470052	-0.0953249224099758	0.0125428865726652	4.89888838528928e-05	0.00122954418558555	327.564431915199	0	7.07338251083451	0	1.80747309932812	0	1040.24641704303	0	-0.648383180537506	0	674.023544225056	0	40.3808981732148	0	17.0336616765994	0	23.6524360419924	0	10.015133308438	0	2.37412311153476	0	0.596396526922895	0	-8.77672293054419	0	-3.09446154073805	0	0	327.564431915199	0	7.07338251083451	0	1.80747309932812	0	1040.24641704303	0	-0.648383180537506	0	674.023544225056	0	40.3808981732148	0	17.0336616765994	0	23.6524360419924	0	10.015133308438	0	2.37412311153476	0	0.596396526922895	0	-8.77672293054419	0	-3.09446154073805	0.240339551775649	27.7786462200998
330.263998583488	-2.3849663016698	0.83474331564209	-5.80470121182625e-05	-0.000166032997831932	0.0976331632766427	0.023301128039713	-0.000527100035737121	-0.0113087267985897	-0.0122005170309151	0.0382988827514112	1.91222164080254e-05	0.234500403543195	5.8938129112244e-05	0.000154134806292295	-0.000109886135368819	-0.000142878108106882	-0.0439999285135403	-0.140223840046466	0.236948748157478	-0.0311725600135396	0.00119534545499229	-0.0926135611781465	-0.128785122241069	-1.2180900541514	-0.18334839838789	0.142077550355573	-0.0204211028086933	-1.88059327492086e-05	0.000112988603816604	-2.14322346405026e-05	330.263998583484	0	2.51898110565916	0	-1.34232360135001	0	1049.6406256585	0	3.57237802873499	0	679.544665297064	0	19.668176933944	0	9.85813787460727	0	16.1740921500679	0	0.737068784639981	0	0.471431433417721	0	-1.23533398931248	0	-6.27855033801026	0	-0.706252772907035	0	0	330.263998583484	0	2.51898110565916	0	-1.34232360135001	0	1049.6406256585	0	3.57237802873499	0	679.544665297064	0	19.668176933944	0	9.85813787460727	0	16.1740921500679	0	0.737068784639981	0	0.471431433417721	0	-1.23533398931248	0	-6.27855033801026	0	-0.706252772907035	0.948169377088484	19.2658246892408
332.825134704113	1.19446010221852	-0.305112005460442	8.51118223093576e-05	7.69420521217015e-05	0.104349753441323	4.62389514173051e-05	-9.96701227657529e-05	-1.10472864868298e-05	-5.65195432451425e-05	0.0329050562304634	5.26655394333346e-07	0.242298186992639	-3.26285886319794e-05	0.00677972059335846	3.47002310425245e-05	-5.7255505682688e-05	-0.00107067457147594	-0.0970358408400976	0.389708378846979	-0.00308665248058032	0.000297171996862781	7.26494397620872e-05	-0.142882091839854	-1.36910442864673	-0.128670301231131	0.264563479101708	-0.00207870593188244	0.00186357961743461	0.000174783364863596	1.00972801898117e-05	332.82513470411	0	0.410525768859137	0	2.16075083416197	0	1054.6020061654	0	-0.474938686955543	0	685.346527382006	0	11.1659917763747	0	17.0207995015995	0	9.14227522041109	0	10.8276998221474	0	-0.497072527340314	0	0.84177761423158	0	-8.55786933224914	0	-2.95702733444858	0	0	332.82513470411	0	0.410525768859137	0	2.16075083416197	0	1054.6020061654	0	-0.474938686955543	0	685.346527382006	0	11.1659917763747	0	17.0207995015995	0	9.14227522041109	0	10.8276998221474	0	-0.497072527340314	0	0.84177761423158	0	-8.55786933224914	0	-2.95702733444858	1.01237657713423	21.5321986382007
335.530443379232	1.69510820534196	-0.165291481205069	0.000135703915998054	-4.76280277520253e-05	0.0861009015687018	-0.00037540305782852	-9.66541202103805e-05	0.00198861098174248	-0.0384654096030921	0.0246322702520633	0.000134454543310599	0.200452825239548	-2.1270662173983e-06	0.000105933910280028	4.27884022615584e-05	-1.14163165834604e-05	-0.000151723277336438	-0.14388647170306	0.377381157610434	-0.0517948016907957	-0.000508554972793317	0.125728652131981	-0.178144062699608	-1.33529591899633	0.0186363420247989	0.201658452075306	-0.0147330552897194	0.000637927648851187	-8.77415308077133e-05	-0.000109254756254952	335.530443379228	0	6.14161597983988	0	-1.49203877270189	0	1067.09304452521	0	-8.65341265452579	0	691.025863809229	0	39.0059003836448	0	-1.6148624354883	0	22.258521305374	0	1.34036839868425	0	1.65861758005143	0	-1.45671527587048	0	-13.5611413077276	0	-5.68758477499668	0	0	335.530443379228	0	6.14161597983988	0	-1.49203877270189	0	1067.09304452521	0	-8.65341265452579	0	691.025863809229	0	39.0059003836448	0	-1.6148624354883	0	22.258521305374	0	1.34036839868425	0	1.65861758005143	0	-1.45671527587048	0	-13.5611413077276	0	-5.68758477499668	5.20390166259691	4.95697176447037
338.087404341652	-2.14981078445092	0.751553816350946	0.000141472511898772	-3.72489304267534e-05	0.110727767516822	0.0232076662492152	-0.000120674671141174	0.0167778275992076	-0.03768302628177	0.0367332348861166	0.000170755108374489	0.222018316923863	5.91228951197032e-05	0.00327255382217917	3.19287784351911e-05	0.000136051473701339	-0.000137391632093229	-0.181385618681346	0.208559811192853	-5.65302178637067e-05	-0.0209830588860776	0.234440270125091	-0.156435257525126	-1.23668205962126	0.00222326247892338	0.196115611912209	-0.0250420410707138	0.000181832909416983	-6.7392478918668e-05	3.9202446344788e-05	338.087404341648	0	5.37487126282525	0	2.02032181636714	0	1070.93659424175	0	-10.6822958860438	0	696.743394814203	0	36.1099462758488	0	2.68947506282414	0	18.6171912672752	0	11.1871013328757	0	1.28935658119882	0	0.659920973898631	0	-14.6698113344741	0	-6.96286988080787	0	0	338.087404341648	0	5.37487126282525	0	2.02032181636714	0	1070.93659424175	0	-10.6822958860438	0	696.743394814203	0	36.1099462758488	0	2.68947506282414	0	18.6171912672752	0	11.1871013328757	0	1.28935658119882	0	0.659920973898631	0	-14.6698113344741	0	-6.96286988080787	-2.15820299459045	6.32109938067238
339.438181319361	-2.27861771424991	-1.77877421199944	2.5894645043162e-05	5.01376272231943e-06	0.0978408118489506	0.000285887223270371	4.93405353035044e-06	0.00910395602831807	-0.00406833593714874	0.0580369766722164	-3.06104600770987e-05	0.216527121851421	6.88731874849756e-06	6.40575564712135e-06	-6.41499103428444e-06	9.3510058663756e-07	1.90583078752369e-05	-0.168757210024787	0.000103799992627414	-1.02887729147682e-05	-0.00828348145763306	0.298966234151046	-0.159851861009552	-1.23083888498364	-9.06994498207435e-06	0.210505303753973	-2.82425035319091e-05	2.24906360287469e-05	-2.26568814714868e-05	-1.33532318484817e-05	339.438181319357	0	2.11858549206664	0	1.15539475897849	0	1078.79847791953	0	-8.55524303161262	0	698.075698266805	0	17.1004655197379	0	-2.54099129730575	0	15.4134783332896	0	9.44850979082119	0	0.391772995585243	0	0.053395111778656	0	-13.1644648573707	0	-6.41717777429925	0	0	339.438181319357	0	2.11858549206664	0	1.15539475897849	0	1078.79847791953	0	-8.55524303161262	0	698.075698266805	0	17.1004655197379	0	-2.54099129730575	0	15.4134783332896	0	9.44850979082119	0	0.391772995585243	0	0.053395111778656	0	-13.1644648573707	0	-6.41717777429925	-1.4484608586076	-6.01349796014311
339.854985067828	-1.89169363669636	-1.99583371952972	9.03442742519546e-06	-4.36224236055607e-06	0.0913865205410929	-8.51953414867518e-07	1.9618865798039e-05	0.0193980017601323	-0.00930833163762178	0.0506324452606193	-0.00242122330083676	0.20803832337241	-4.9882691687109e-06	1.95402709893616e-05	1.57473722059965e-05	7.68702816265002e-06	2.07997759458405e-06	-0.163266453117293	7.39781851848765e-05	-1.13974841755749e-05	1.21665375095145e-05	0.316728321118018	-0.165564274332004	-1.19233927712367	-0.00220707116856353	0.205663931281005	-1.88468391777653e-05	1.42172740087417e-05	-2.38577973523849e-06	-1.32780471143957e-07	339.854985067824	0	1.24355048129952	0	0.355186953092149	0	1080.64075717235	0	-6.87817913251596	0	699.613720213123	0	13.2108990921019	0	-6.06576595898334	0	12.1955842325727	0	6.48913699800095	0	0.0341206672437897	0	-0.337455969403475	0	-12.3429597665247	0	-5.72906726603682	0	0	339.854985067824	0	1.24355048129952	0	0.355186953092149	0	1080.64075717235	0	-6.87817913251596	0	699.613720213123	0	13.2108990921019	0	-6.06576595898334	0	12.1955842325727	0	6.48913699800095	0	0.0341206672437897	0	-0.337455969403475	0	-12.3429597665247	0	-5.72906726603682	-0.268409636752559	-11.1861109574606
340.227955791732	-1.42229500980364	-1.86536247141421	9.41048248549259e-07	2.30654358873672e-05	0.0895108613347939	-1.25770400236183e-05	-1.00098403461191e-05	0.0200575156883754	-0.00309724327074151	0.0637985510459591	8.5710799167567e-06	0.214817530166089	2.60185368333621e-05	5.69564126571561e-05	4.98737128439157e-06	1.29493835533308e-05	-4.48526337287044e-05	-0.152535518929175	0.000193646997168421	-0.00134104401486148	-7.8783056317302e-06	0.311096669358569	-0.170023095424897	-1.12426813714848	-1.91116020865826e-06	0.214436885713953	-6.16984821514796e-06	-2.04679166968093e-08	8.49633653577085e-06	-9.68971666169159e-06	340.227955791728	0	0.622691049661295	0	-0.37392847328697	0	1081.68114091355	0	-5.66253766457054	0	701.03963684959	0	11.4561971743752	0	-8.10595137484448	0	9.8144420624527	0	3.69938481134297	0	-0.333792540924173	0	-0.682982757843487	0	-11.7684899862171	0	-5.00998003617756	0	0	340.227955791728	0	0.622691049661295	0	-0.37392847328697	0	1081.68114091355	0	-5.66253766457054	0	701.03963684959	0	11.4561971743752	0	-8.10595137484448	0	9.8144420624527	0	3.69938481134297	0	-0.333792540924173	0	-0.682982757843487	0	-11.7684899862171	0	-5.00998003617756	0.928761856249037	-13.6377564126393
342.021154380831	1.55667810402491	1.40249168348808	0.000154767943477366	0.00591483641632627	0.11620713164831	0.0266903913913887	0.0091809680897029	0.00657301316177952	0.00867479739416601	0.0676440105828292	0.00622244490898563	0.2379712823165	0.00206482982940959	0.0101412181257246	0.00260770277483103	0.00279212217791157	-0.0172018071475202	-0.067851550640904	-6.93024995923059e-06	-0.00367374033426044	-0.00651514306196541	0.189412144695161	-0.189694321284208	-1.23200171859596	-0.0400481181165168	0.246011786677605	-3.15279761244742e-05	7.31692348656624e-06	-0.00322953857059106	-0.00343133276671185	342.021154380827	0	0.711009527582992	0	-1.01409988073762	0	1083.14327882582	0	-4.02263850007988	0	703.189151165355	0	11.7430901289528	0	-8.33357372014315	0	8.92671238870297	0	1.84379323475389	0	-0.287719682374282	0	-1.05594133359459	0	-10.6159794048509	0	-3.71219576389522	0	0	342.021154380827	0	0.711009527582992	0	-1.01409988073762	0	1083.14327882582	0	-4.02263850007988	0	703.189151165355	0	11.7430901289528	0	-8.33357372014315	0	8.92671238870297	0	1.84379323475389	0	-0.287719682374282	0	-1.05594133359459	0	-10.6159794048509	0	-3.71219576389522	4.54899504779792	-9.65593519838315
342.433202978585	2.00495049944209	1.88302502702641	-8.99928861516993e-06	-9.59717077364539e-06	0.107251076344571	0.0159287567149672	-0.0021230443443872	-0.000527844686215184	-0.0020544588149408	0.0525119691046651	-0.00444455866355829	0.214100471946347	-1.67934746915744e-06	0.00120097489033144	-8.66762800994965e-06	-1.69391074772016e-05	-0.0219502574183374	-0.0610801468548073	5.78572458775977e-05	-0.038345505827305	-0.05268387394478	0.128203916421663	-0.201864897457319	-1.26675205295409	-0.0808648604986603	0.225246058845837	-9.60302419502252e-06	2.16212840588068e-05	-0.0248111246706807	-0.0226823591190687	342.433202978581	0	1.44650245347531	0	-0.326999822480608	0	1084.46296093514	0	-2.78870291983645	0	704.343121051829	0	14.1231126756019	0	-6.10634136979509	0	11.0113148417103	0	3.79522296785985	0	0.111574631383699	0	-0.649898913094727	0	-9.8918478837219	0	-3.04790412315482	0	0	342.433202978581	0	1.44650245347531	0	-0.326999822480608	0	1084.46296093514	0	-2.78870291983645	0	704.343121051829	0	14.1231126756019	0	-6.10634136979509	0	11.0113148417103	0	3.79522296785985	0	0.111574631383699	0	-0.649898913094727	0	-9.8918478837219	0	-3.04790412315482	4.31347829654884	-6.12194309456625
342.828130089469	2.33686083511735	1.97942843732048	2.82226417768066e-06	1.8217448892508e-06	0.103546101545396	-1.98932539154393e-05	-0.012436662485962	-0.000162317293496684	-0.00317900416110199	0.0382024283552835	-0.00345144390938941	0.200081928435383	1.8210528268353e-05	1.23479394639162e-05	-6.61704798337941e-06	-2.33517559200589e-06	-0.0158259086468209	-0.0414150718154941	0.000149942299813297	-0.0411047063813479	-0.0615436980741729	0.0874089575007022	-0.203515295195273	-1.23250158623763	-0.093347799836415	0.202467273077769	1.82152276539186e-06	4.8976113975331e-05	-0.0216300561376771	-0.0176253219905137	342.828130089466	0	2.30980148073415	0	0.448399305271272	0	1086.35376239232	0	-1.0926099630147	0	705.865925118848	0	18.2722599246172	0	-2.38922594865563	0	14.3443834203093	0	6.78660030904169	0	0.432603788289233	0	-0.28519862839961	0	-9.09502833222938	0	-2.41820057572794	0	0	342.828130089466	0	2.30980148073415	0	0.448399305271272	0	1086.35376239232	0	-1.0926099630147	0	705.865925118848	0	18.2722599246172	0	-2.38922594865563	0	14.3443834203093	0	6.78660030904169	0	0.432603788289233	0	-0.28519862839961	0	-9.09502833222938	0	-2.41820057572794	3.87729828319488	-0.744091189390766
343.246667633198	2.49826597399775	1.67487893932374	-1.02173506961237e-07	2.71686571356254e-05	0.103508976354788	1.14573058726619e-05	-0.00451480338939355	-3.44118516802448e-06	0.00313686982191184	0.0417945594363026	0.00148382007987625	0.204176950073131	1.35252714678495e-05	-2.76376393600926e-07	1.07385631357189e-05	-9.7279724573393e-06	-0.00691984528455237	-0.0170726811189169	0.000270152748087424	-0.0262342748879969	-0.0464999664290766	0.0556161214889567	-0.196861215876883	-1.20770059608557	-0.0876848267497671	0.180461848570334	1.35913907025865e-05	5.84816754220561e-06	-0.00512933950898434	-0.0015865812151877	343.246667633194	0	3.32886005110742	0	1.22696162303671	0	1088.835928088	0	0.801346830171161	0	707.317554441318	0	24.3204823006364	0	2.21985837770592	0	17.8725465427787	0	9.49925053986587	0	0.704086784326554	0	0.114324654732826	0	-8.1217948026418	0	-1.91190573845894	0	0	343.246667633194	0	3.32886005110742	0	1.22696162303671	0	1088.835928088	0	0.801346830171161	0	707.317554441318	0	24.3204823006364	0	2.21985837770592	0	17.8725465427787	0	9.49925053986587	0	0.704086784326554	0	0.114324654732826	0	-8.1217948026418	0	-1.91190573845894	3.26837090291734	5.72309473999
343.672372998595	2.43884207983263	1.00451741317827	-1.42863306661714e-06	2.1101769614955e-05	0.100399100905287	0.0015963308210043	-3.63181414133593e-06	-1.96454946037752e-05	0.0218672891786667	0.0437963209326537	4.17736020718026e-06	0.200328392850208	7.30152004416339e-07	1.48728277980374e-05	1.99265406240348e-05	2.0830382907795e-06	-2.67304154693432e-05	2.29767069004177e-05	7.29167411481397e-05	-0.000621009762015661	-0.0276091754843289	0.0209710399981764	-0.182900728809568	-1.20535173732225	-0.0843526536498354	0.151915733441158	1.78557241232897e-05	8.55138854643029e-06	-5.64891635543076e-06	-7.44421928528372e-06	343.672372998592	0	4.38802027656586	0	1.80834479578508	0	1091.47128557143	0	2.24927106998659	0	708.127633270171	0	30.8780461703435	0	5.82607016105665	0	19.8917991584002	0	10.6490117808646	0	0.962882431953957	0	0.523293862794956	0	-7.10391028413676	0	-1.55960259291869	0	0	343.672372998592	0	4.38802027656586	0	1.80834479578508	0	1091.47128557143	0	2.24927106998659	0	708.127633270171	0	30.8780461703435	0	5.82607016105665	0	19.8917991584002	0	10.6490117808646	0	0.962882431953957	0	0.523293862794956	0	-7.10391028413676	0	-1.55960259291869	2.63577781584416	10.6563724972444
344.097248608912	2.14220410055803	0.0970166379832922	-2.1841623009687e-06	2.78729200371547e-05	0.095888735535315	-2.33878835405352e-05	-1.99323107326695e-05	-2.81918340979696e-05	0.0203577128961439	0.0298566975918609	1.48537524091186e-05	0.194735993201966	8.51738619585849e-06	3.16365127995366e-05	1.33690011855189e-05	-2.50882846848114e-06	-2.54256956713016e-05	-1.06555382734223e-05	0.000322049360431239	-0.0005781375050876	-0.0158941523951194	-1.43450684167245e-05	-0.192638415843488	-1.20456346742057	-0.0749630191155668	0.133112262989619	-5.97634265288e-06	-1.09126462661136e-06	-3.95359768913093e-06	-3.34515085529394e-06	344.097248608908	0	5.36956167432867	0	2.04801140005911	0	1093.74198122381	0	2.81254148457636	0	708.292216229979	0	36.138268453771	0	7.15110875030278	0	20.2825073168942	0	10.7745299384432	0	1.27564284085373	0	0.742741701242795	0	-6.58891502800684	0	-1.38956837114889	0	0	344.097248608908	0	5.36956167432867	0	2.04801140005911	0	1093.74198122381	0	2.81254148457636	0	708.292216229979	0	36.138268453771	0	7.15110875030278	0	20.2825073168942	0	10.7745299384432	0	1.27564284085373	0	0.742741701242795	0	-6.58891502800684	0	-1.38956837114889	2.10780995946506	12.3553254656826
344.4995656598	1.66983657090475	-0.797451705470774	-1.1432689671646e-06	-3.14185637704767e-05	0.100266982269675	-0.0026944523782588	0.000874733300517147	-1.68252422650553e-05	-0.00615202335237049	0.050818490974807	-3.13135282379816e-06	0.205883951538319	-1.23175938462856e-05	0.00132726680405502	0.000547915859491435	3.22821759813977e-05	-0.00323459471596178	-0.00148698284303403	3.37624506819577e-06	-0.0169650838895768	1.9235304979601e-05	-0.00125564739296478	-0.26298094624921	-1.07096457697361	-0.0759647056478979	0.110922777836896	-1.35175889271487e-05	1.65694453231418e-06	1.91173046252977e-05	3.68179009333529e-06	344.499565659797	0	6.1416338837364	0	1.90490531914195	0	1095.23116055528	0	2.55213003748467	0	708.370066485978	0	39.024855205545	0	6.67583876200189	0	20.4217131071905	0	10.7278480836999	0	1.65027429634276	0	0.607251934044673	0	-6.83587919981782	0	-1.52758944043716	0	0	344.499565659797	0	6.1416338837364	0	1.90490531914195	0	1095.23116055528	0	2.55213003748467	0	708.370066485978	0	39.024855205545	0	6.67583876200189	0	20.4217131071905	0	10.7278480836999	0	1.65027429634276	0	0.607251934044673	0	-6.83587919981782	0	-1.52758944043716	1.7835222502847	11.7293760952049
346.570602939691	-1.64345645512571	-0.888466798911559	-1.18101719598526e-05	0.00251903201490442	0.118622101084704	-0.0204103696329728	-0.00477614816778947	-0.0241908359623513	0.00900898889726739	0.069783352947351	1.47523806528401e-05	0.233589029575634	3.15916094620799e-07	0.00130697251111437	-5.21768714379996e-06	-2.67538801753767e-05	2.38842209755418e-06	-2.34136914274123e-05	-2.64807757330616e-05	0.00183651461834397	0.000112423124248637	-0.162567543737158	-0.250746252320963	-1.00560912296905	-0.255921425309189	0.231687688945305	1.91427357477923e-07	-2.40323632199093e-07	1.56108598542995e-05	5.79627436393678e-06	346.570602939687	0	6.23436132033982	0	-1.45442822668322	0	1097.27443049784	0	2.43144876074471	0	714.083570414315	0	39.1778480623658	0	3.98010177933583	0	20.6118206552002	0	0.661513430853744	0	1.72001754940929	0	-1.33143476089221	0	-6.90953491445199	0	-1.62576363194252	0	0	346.570602939687	0	6.23436132033982	0	-1.45442822668322	0	1097.27443049784	0	2.43144876074471	0	714.083570414315	0	39.1778480623658	0	3.98010177933583	0	20.6118206552002	0	0.661513430853744	0	1.72001754940929	0	-1.33143476089221	0	-6.90953491445199	0	-1.62576363194252	1.8285661225843	12.7579172007342
346.942427046839	-2.03688025749433	-0.135230173807566	-1.54523313960221e-06	-9.59119128032494e-06	0.112602355505426	-0.0372073392199584	1.21459250295401e-05	-0.020151817210586	0.00958460402869957	0.0675200744225234	-1.23210615651016e-05	0.216777824292391	7.98209727181103e-06	1.17864452498926e-05	1.57125977308017e-05	1.09974301536284e-05	-1.71937969858655e-05	-9.89313450462272e-06	-8.67713792134636e-06	0.018751731242352	-1.78574173007705e-05	-0.162535877883427	-0.271068795485201	-0.979007235921871	-0.25284742821248	0.243405533987857	-1.21150634912673e-06	6.61927750903128e-06	5.18273275776417e-06	1.03969217639243e-06	346.942427046835	0	5.5458707605209	0	-1.64416854588577	0	1098.55402409603	0	2.77362951536146	0	714.198080486866	0	36.7909720450768	0	3.36093945457085	0	20.4092234039225	0	0.584990527892821	0	1.36504090371097	0	-1.50875260795304	0	-6.58905406719334	0	-1.44213522218742	0	0	346.942427046835	0	5.5458707605209	0	-1.64416854588577	0	1098.55402409603	0	2.77362951536146	0	714.198080486866	0	36.7909720450768	0	3.36093945457085	0	20.4092234039225	0	0.584990527892821	0	1.36504090371097	0	-1.50875260795304	0	-6.58905406719334	0	-1.44213522218742	1.62102049863161	12.1750006920796
347.342111976242	-2.35147650237736	0.696613858214831	-9.40386436105521e-07	-4.51748257284952e-06	0.107605699496053	8.81255634858891e-06	-1.01963973481515e-05	-0.0164729357030362	-0.018234388585896	0.0778420578034995	-2.12861034542289e-05	0.215671783715165	-2.25376569750713e-06	1.44155956414831e-05	-2.0617239932154e-05	-1.60596251198354e-05	-0.000464686413940623	1.48434341319537e-05	5.95874487712691e-05	-0.0370772542627373	0.00374339975363291	-0.169824944134736	-0.164136771694923	-1.13026224130992	-0.251136648212381	0.248914675819972	-1.88507981915795e-05	-7.65824784885764e-06	0.00292205769490872	3.99765275022468e-07	347.342111976239	0	4.6654083793921	0	-1.53533086797562	0	1100.49689750172	0	2.52514152495526	0	714.250825100579	0	32.496481593086	0	3.9284181052214	0	20.2882888550226	0	0.612209143279376	0	1.04391564297828	0	-1.4043786194151	0	-6.82724407488708	0	-1.52445390467873	0	0	347.342111976239	0	4.6654083793921	0	-1.53533086797562	0	1100.49689750172	0	2.52514152495526	0	714.250825100579	0	32.496481593086	0	3.9284181052214	0	20.2882888550226	0	0.612209143279376	0	1.04391564297828	0	-1.4043786194151	0	-6.82724407488708	0	-1.52445390467873	1.19009102468279	12.8082666000323
347.737354673306	-2.49774314944349	1.421126647738	-1.91848958100346e-05	1.09665090975006e-05	0.100849890635717	-0.000957970542859821	-3.43149839251055e-05	-0.019669809244563	-0.00522521630377079	0.0777609946292731	-3.77199132595106e-05	0.211861679629437	4.0977021789981e-07	1.19746507920349e-05	-2.73729024856215e-06	-5.18731911391992e-06	-2.38313704222282e-06	-5.42154856417373e-05	0.00018332124369412	-0.0628972459601261	0.033076378271811	-0.180120792032296	-0.120944577372722	-1.26798343085322	-0.212115803413572	0.264803505033452	-2.63126018258052e-07	-9.40195085547244e-06	0.0207673866558843	0.00137130403948784	347.737354673302	0	3.70049129970143	0	-1.10921564502619	0	1102.85329639654	0	1.48135629253129	0	714.727535731681	0	26.7402385211391	0	6.48590513522669	0	19.1171049697954	0	1.16309772929646	0	0.789446957132819	0	-1.06368982731539	0	-7.66068204923892	0	-1.79614233707052	0	0	347.737354673302	0	3.70049129970143	0	-1.10921564502619	0	1102.85329639654	0	1.48135629253129	0	714.727535731681	0	26.7402385211391	0	6.48590513522669	0	19.1171049697954	0	1.16309772929646	0	0.789446957132819	0	-1.06368982731539	0	-7.66068204923892	0	-1.79614233707052	0.609947012107061	15.7689234791397
348.145922131858	-2.44322030169968	1.88191878214603	-2.01112816056297e-05	2.33918925135127e-06	0.0925199380892561	-0.0079376124984573	8.53185230188893e-06	-0.0294734148257282	0.00504427164966152	0.0594922406494485	0.000981666536944148	0.206223709763424	-7.50531503942245e-06	1.44803696708796e-05	5.94946651489503e-06	1.84065466645097e-05	-3.03543723223499e-05	-0.00522424287332218	0.000111060585329391	-0.0615358090459579	0.0729670962036235	-0.201778916561412	-0.13244422150784	-1.31931856393695	-0.145448697182163	0.257564542400942	-2.14321281779213e-05	2.73077429930906e-05	0.0378762023259297	0.00531335288705076	348.145922131855	0	2.68377123989716	0	-0.422876357606461	0	1105.38352553955	0	-0.225814184180368	0	715.88783170249	0	20.4431616954109	0	10.7324609199811	0	16.2323788307452	0	3.13664383386275	0	0.541219924210019	0	-0.661191221353342	0	-8.66240147644804	0	-2.21375070136813	0	0	348.145922131855	0	2.68377123989716	0	-0.422876357606461	0	1105.38352553955	0	-0.225814184180368	0	715.88783170249	0	20.4431616954109	0	10.7324609199811	0	16.2323788307452	0	3.13664383386275	0	0.541219924210019	0	-0.661191221353342	0	-8.66240147644804	0	-2.21375070136813	-0.029751664885337	20.5610132254023
348.537576875885	-2.19656300816066	1.98098634426395	4.83450859190541e-06	-5.38388419025405e-06	0.0872177844381635	-0.00422007042270783	1.49357849319008e-05	-0.0399987384145242	0.00184117335724632	0.0556705331721001	0.00451014948605738	0.202513006901051	1.51948398476167e-05	2.11106247343307e-05	3.18178512656242e-05	2.61764206726585e-05	-2.24373069134298e-05	-0.0102599938743875	0.000104168084945618	-0.050611190836437	0.0995895509039529	-0.226046452401872	-0.167363845228052	-1.25915139579281	-0.0960585249876628	0.241428132099827	-2.84564557162524e-06	1.0633898607748e-05	0.04460426521224	0.00791814732897919	348.537576875881	0	1.76918696629735	0	0.344907692481716	0	1107.52125211645	0	-2.01796573952516	0	717.393349575677	0	15.4418451986503	0	14.9195996723414	0	12.7196963483011	0	6.08949855007594	0	0.259248226413286	0	-0.299060046287302	0	-9.50832481068942	0	-2.76704820455211	0	0	348.537576875881	0	1.76918696629735	0	0.344907692481716	0	1107.52125211645	0	-2.01796573952516	0	717.393349575677	0	15.4418451986503	0	14.9195996723414	0	12.7196963483011	0	6.08949855007594	0	0.259248226413286	0	-0.299060046287302	0	-9.50832481068942	0	-2.76704820455211	-0.558624652283167	24.8800908601103
348.94681718384	-1.74721610810081	1.73935378915125	-4.20038203139613e-06	-2.29612739676069e-05	0.0849519109882963	1.34458024782216e-05	-0.000121708433664253	-0.0390880415056095	-0.000465789212963887	0.0716038985082419	-6.42640862896963e-05	0.213437422134245	9.54052926821716e-06	4.73301949984492e-05	-3.24200128154684e-05	-3.42102353850492e-05	2.23681982233651e-06	-0.0150091875811669	0.000190132523321874	-0.0386613578929914	0.102553543999507	-0.219860878662933	-0.182455248882819	-1.139086639108	-0.0930599385375513	0.2545010886139	-0.000991514629784108	3.1441437180868e-05	0.0409953885325849	-1.83627893201321e-05	348.946817183836	0	0.955708767959438	0	1.11687063954864	0	1109.14519351355	0	-3.55622549409669	0	718.851604132575	0	12.1864003047566	0	17.9977599081341	0	9.80688006842004	0	8.84802063283619	0	-0.111758487112613	0	0.0889868157474714	0	-10.2785501939683	0	-3.46542546074388	0	0	348.946817183836	0	0.955708767959438	0	1.11687063954864	0	1109.14519351355	0	-3.55622549409669	0	718.851604132575	0	12.1864003047566	0	17.9977599081341	0	9.80688006842004	0	8.84802063283619	0	-0.111758487112613	0	0.0889868157474714	0	-10.2785501939683	0	-3.46542546074388	-0.887101532246633	27.2908165906249
351.653440023805	2.24126835356113	-1.83285793484085	-1.36225883736237e-06	-2.34710428920445e-06	0.105846271143354	0.000121350483711358	-0.0102040761748309	-0.000166889946478205	-0.00080637510570662	0.0263965920901586	-0.000169240162991594	0.224788924693775	-5.30673678251126e-05	5.17855704186401e-05	-7.71282458878835e-05	-0.000114267747682605	3.92943434509957e-05	-0.132026060410298	0.540264636609946	0.0477695058794664	2.82574609733449e-05	-0.0319422857210433	-0.110906228946579	-1.39325476035742	-0.0367320953374397	0.207108781469802	-0.096666449391038	0.0373604489868932	-3.65281217936425e-05	-4.21033935618882e-05	351.653440023801	0	1.92496568230346	0	-0.493548768363806	0	1113.51392188038	0	-8.29976789177285	0	724.361749452634	0	16.2995724905984	0	13.6150930016597	0	14.730226585761	0	2.90241905035443	0	0.302736659304809	0	-0.697649930600015	0	-12.9641527437504	0	-6.3672161148261	0	0	351.653440023801	0	1.92496568230346	0	-0.493548768363806	0	1113.51392188038	0	-8.29976789177285	0	724.361749452634	0	16.2995724905984	0	13.6150930016597	0	14.730226585761	0	2.90241905035443	0	0.302736659304809	0	-0.697649930600015	0	-12.9641527437504	0	-6.3672161148261	4.72005839614806	20.5534515116222
354.261947829546	0.50288600673279	1.9903234372341	7.87406523508222e-05	-6.98428744417394e-05	0.0967551282641315	-1.7774156847336e-06	6.52021705958229e-05	5.50900060273456e-05	-2.37264493500789e-05	0.0635929489132322	8.82179168169082e-05	0.22115554285096	-0.000130647903231637	4.61465498891997e-06	-1.14666177553126e-05	3.39721666841642e-05	3.13011100940701e-05	-0.166083955754671	0.544005129616522	0.000177335212673282	-0.0168403327254114	-0.00611518860017608	-0.119472831455211	-1.34999222732505	-0.0701616793792025	0.189509429141559	-0.106579234424132	0.0185183546789006	-0.000125985210567592	-3.54758832005659e-05	354.261947829542	0	7.01410651980004	0	0.423377955314023	0	1124.36314438498	0	-8.19891159761081	0	729.11119530439	0	40.5292581356574	0	11.5058741343684	0	22.3161735601229	0	6.40424027054046	0	2.29862672803447	0	-0.262283633712198	0	-13.047248610552	0	-5.37623717471423	0	0	354.261947829542	0	7.01410651980004	0	0.423377955314023	0	1124.36314438498	0	-8.19891159761081	0	729.11119530439	0	40.5292581356574	0	11.5058741343684	0	22.3161735601229	0	6.40424027054046	0	2.29862672803447	0	-0.262283633712198	0	-13.047248610552	0	-5.37623717471423	2.08900926369858	24.9456664259311
356.890746388481	-2.48419116296905	-1.97948827766031	8.81133022107069e-05	-0.000109392451573636	0.0908844318512387	0.00463058075107048	0.000757371648839569	0.0180711296107554	-0.00554353537153061	0.036039864993263	-0.00482808863309447	0.215507963500899	-1.23544743915284e-05	0.000162743412748379	0.00016454402551413	6.36017167223399e-05	0.000275172356621003	-0.198613817207268	0.498065914398513	0.0590698538351827	-0.0621920704743822	0.0231699736017881	-0.153235421473922	-1.36056912278952	-0.0515462973842972	0.185318379523694	-0.112417363452335	7.90484395433015e-05	-0.000217373440356098	-6.32674004610782e-06	356.890746388477	0	3.31631385906818	0	0.481286716803951	0	1131.93220884337	0	-4.94400652518661	0	734.050205115173	0	24.2808662766025	0	3.23080493666077	0	16.1241053295593	0	6.61203620534349	0	0.699145542492264	0	-0.23292525459179	0	-11.1216253901647	0	-4.67716233864339	0	0	356.890746388477	0	3.31631385906818	0	0.481286716803951	0	1131.93220884337	0	-4.94400652518661	0	734.050205115173	0	24.2808662766025	0	3.23080493666077	0	16.1241053295593	0	6.61203620534349	0	0.699145542492264	0	-0.23292525459179	0	-11.1216253901647	0	-4.67716233864339	-0.968846364775753	4.79972213005049
359.449816946686	0.713320451554237	1.79135405421258	0.00588954202816175	4.83333425840865e-05	0.113399942520157	-3.88045659039941e-05	-0.000170538660743553	0.0554875802902505	0.00833850822028445	0.0252509227231356	-2.11088796527675e-05	0.260351954526868	5.23067701571864e-05	0.0155366293256636	-0.000195605430321017	-5.479075080538e-05	0.0439627692384257	-0.202823671090835	0.524119825936343	0.0357351351052753	-0.00856149048650589	0.110328982517831	-0.242307133854643	-1.1083015725735	-0.14449150622948	0.197719311856563	-0.0858942660602338	0.0129984726421265	-4.43916071805384e-05	-1.72161716616138e-05	359.449816946682	0	0.14530304556607	0	-0.45652460525183	0	1138.47840919643	0	-0.415553493007934	0	738.760950817876	0	10.7944251377022	0	-6.31247086438627	0	9.09170014516702	0	3.00701783920955	0	-0.707679364609868	0	-0.675359132490611	0	-8.52326437467156	0	-2.9650105609866	0	0	359.449816946682	0	0.14530304556607	0	-0.45652460525183	0	1138.47840919643	0	-0.415553493007934	0	738.760950817876	0	10.7944251377022	0	-6.31247086438627	0	9.09170014516702	0	3.00701783920955	0	-0.707679364609868	0	-0.675359132490611	0	-8.52326437467156	0	-2.9650105609866	3.15308813382774	-7.48896129641755
362.073377673944	2.12101384359178	-1.5225454684842	-2.61421216595239e-05	3.40967806419531e-05	0.0972010586077388	-0.0110492746214452	0.00297778394810706	0.00232663103401595	-0.00783405679096657	0.0594174631426465	-0.000978405072988729	0.23424899163094	4.0429753021565e-05	9.61362562085734e-05	8.24627098858555e-05	-3.89864314807982e-05	0.0463340745245848	-0.132178569348782	0.190971775822656	0.00362138511427401	-0.00178839121692209	0.0920001448264402	-0.125834438115647	-1.25958207305162	-0.151309441566942	0.16136241545396	-0.00966584249563254	8.85937290090972e-05	-7.26797537807959e-05	2.69829504156742e-05	362.07337767394	0	5.42949580196167	0	1.49841704736276	0	1149.81934726861	0	2.47654990240022	0	743.732623856317	0	36.0666513440755	0	-1.66494235751545	0	17.4283504837899	0	9.77278604236407	0	1.34053178861154	0	0.334679806428481	0	-6.99687158858972	0	-1.19605106091179	0	0	362.07337767394	0	5.42949580196167	0	1.49841704736276	0	1149.81934726861	0	2.47654990240022	0	743.732623856317	0	36.0666513440755	0	-1.66494235751545	0	17.4283504837899	0	9.77278604236407	0	1.34053178861154	0	0.334679806428481	0	-6.99687158858972	0	-1.19605106091179	2.63442544939354	-1.46094408332574
364.673834350778	-1.76043172235291	1.12766178387338	2.49299884076216e-05	-0.00162877708465044	0.107230729620047	0.0228715092589318	-0.00485255799160883	7.0382010713618e-05	-0.0227749784217405	0.0576009303616607	-0.000389517526222354	0.238045805453682	-0.00010855442002199	0.00645736251369574	-0.00178801471124863	-0.00107641717544957	0.0154545409677772	-0.132286053406241	0.396148104853458	0.084891423942861	-0.0536382296580547	-7.3669132929557e-05	-0.190514175294156	-1.25160759378588	-0.135862596497051	0.231079711927879	-0.0201233305676163	0.00478362741800172	-0.0338832964007517	-0.0221783776291452	364.673834350774	0	6.00699163918224	0	-1.20451161292208	0	1153.71080107753	0	-1.01307254739337	0	749.234088018261	0	38.5236617618505	0	-5.65328118228221	0	22.7292248245129	0	0.651036564369716	0	1.58302714854889	0	-1.09230885506181	0	-8.90595870527365	0	-3.40910527912377	0	0	364.673834350774	0	6.00699163918224	0	-1.20451161292208	0	1153.71080107753	0	-1.01307254739337	0	749.234088018261	0	38.5236617618505	0	-5.65328118228221	0	22.7292248245129	0	0.651036564369716	0	1.58302714854889	0	-1.09230885506181	0	-8.90595870527365	0	-3.40910527912377	1.46193535620644	-0.141694225841727
367.247307569238	-1.31537349210393	-0.52514028546696	-0.000109842536802528	6.85843040740249e-05	0.0857387550946657	-0.000128401954752878	-2.24547085261859e-05	-0.00258419519177873	-0.0269101982347504	0.0213944240518803	-1.78749209558605e-05	0.205552752153272	8.51975960414025e-05	0.000320722272756152	-2.19054522014357e-05	-8.69386462388961e-05	0.000137951404445483	-0.168831937854351	0.365219238411718	0.0624940363582777	0.00567140492161261	-0.150161102477765	-0.198756071275715	-1.40427849973251	0.0120738114698085	0.211723629104174	-0.0271544166725365	9.63322838625418e-08	4.25760905445675e-05	0.000156761178919049	367.247307569233	0	0.460812528752807	0	2.06485932943314	0	1165.93559603369	0	-8.61326447943677	0	754.658603907187	0	11.0778585141647	0	12.1016209974197	0	10.0163250498588	0	9.88207393621596	0	-0.446092206023975	0	0.863636557721955	0	-13.3959185836922	0	-5.76125665486419	0	0	367.247307569233	0	0.460812528752807	0	2.06485932943314	0	1165.93559603369	0	-8.61326447943677	0	754.658603907187	0	11.0778585141647	0	12.1016209974197	0	10.0163250498588	0	9.88207393621596	0	-0.446092206023975	0	0.863636557721955	0	-13.3959185836922	0	-5.76125665486419	-1.40127971330074	14.4109280913582
369.958327466226	2.45746702086328	0.233825050868006	5.46923058363842e-05	0.00015016866685058	0.10520746497963	0.00113437861780677	-4.36727614171297e-05	-0.0120985023783057	-0.000431890885964211	0.0366166865678238	-0.000294218952861023	0.22197939789837	-6.47194591099902e-05	9.16774310214787e-05	-1.65490196841046e-05	-0.00019370749449869	-1.02401582216193e-05	-0.183828312775811	0.135685964525967	-5.91089067991557e-05	0.0156104100297591	-0.254967938303564	-0.134772038366184	-1.2139650103088	3.59534568369287e-05	0.196108713414039	-0.0196467901634161	5.8417435826106e-05	0.000251667591550977	0.000257581291955085	369.958327466222	0	2.74141462036563	0	-1.51122541531971	0	1171.55984525659	0	-10.9798000422192	0	760.422971230338	0	20.7949819429628	0	7.31622130314559	0	13.8388575146738	0	0.00568383373392984	0	0.551002311444863	0	-1.31181981193988	0	-14.8271453528757	0	-7.18268176910239	0	0	369.958327466222	0	2.74141462036563	0	-1.51122541531971	0	1171.55984525659	0	-10.9798000422192	0	760.422971230338	0	20.7949819429628	0	7.31622130314559	0	13.8388575146738	0	0.00568383373392984	0	0.551002311444863	0	-1.31181981193988	0	-14.8271453528757	0	-7.18268176910239	5.96070039474883	15.6611163634435
370.948716126026	2.20605523435554	1.86194863229631	-2.03703839432338e-05	-1.83430291563788e-05	0.0948489520077203	-1.28301391619962e-05	-1.80020921962059e-05	-0.0112190963681651	-0.00764143134060845	0.0538525655597102	-5.73831449113043e-05	0.21451065290002	7.1134937489853e-06	1.91664794313146e-05	-2.83601576955493e-06	-5.29484158896946e-06	-4.90082552325725e-06	-0.174659859874391	9.68499665126991e-05	1.42579986532935e-05	0.00410592678196598	-0.309998188461389	-0.161202211157172	-1.22910469102677	-7.75875682426785e-05	0.211958830702828	-1.79275501956078e-05	7.77693658757304e-06	6.50703994720022e-06	7.97501218661468e-06	370.948716126022	0	5.15046403571563	0	-0.356217263672606	0	1177.42727104527	0	-8.20363135333101	0	762.000872816984	0	35.103268464128	0	13.9993384691744	0	17.5936369985755	0	2.35225489860846	0	1.19338821205898	0	-0.501806094543182	0	-12.8666215122356	0	-6.40911795285891	0	0	370.948716126022	0	5.15046403571563	0	-0.356217263672606	0	1177.42727104527	0	-8.20363135333101	0	762.000872816984	0	35.103268464128	0	13.9993384691744	0	17.5936369985755	0	2.35225489860846	0	1.19338821205898	0	-0.501806094543182	0	-12.8666215122356	0	-6.40911795285891	4.57355787460385	27.9991003196711
371.341733358111	1.81003704898718	1.99382780562583	-2.56472214798813e-05	-1.62877167031753e-05	0.0894906192576307	7.28528331159828e-07	-4.69659574232936e-06	-0.0203566465579379	-0.00848589520211932	0.0523087377416664	-0.00253164340938703	0.208161765403339	-5.91375293966719e-06	1.47980593828433e-05	-7.95597337172472e-06	-1.95257900279257e-05	-2.52562261591473e-07	-0.168731880127409	2.89390568812983e-05	1.74967600228272e-05	-2.0730063614626e-05	-0.324467147116153	-0.16493675588008	-1.17977535356492	-0.00284396243436749	0.206647824686707	-9.8341222582049e-06	1.27009261516581e-05	-1.23042804858864e-05	5.12414352047528e-06	371.341733358107	0	5.94436159530185	0	0.412908434240527	0	1179.03611877651	0	-6.65167765270292	0	763.506669636375	0	38.3739617162882	0	17.1409630442134	0	20.628796712313	0	5.30153151650061	0	1.54508541754955	0	-0.138028403212119	0	-12.1311705927445	0	-5.72010580206821	0	0	371.341733358107	0	5.94436159530185	0	0.412908434240527	0	1179.03611877651	0	-6.65167765270292	0	763.506669636375	0	38.3739617162882	0	17.1409630442134	0	20.628796712313	0	5.30153151650061	0	1.54508541754955	0	-0.138028403212119	0	-12.1311705927445	0	-5.72010580206821	3.41440421641763	32.4892368922156
371.749564446513	1.27443677817883	1.77614250350836	-6.60763264464992e-07	1.92207383003341e-05	0.0887418560370639	-7.43389970761292e-05	3.35319669689361e-05	-0.0159873492669887	-0.000926796835218551	0.0673619044488226	2.74403673866386e-05	0.221549682837564	3.9260916617237e-06	0.000125574524489791	1.08569649011404e-06	1.68591426972074e-06	0.000122487807599885	-0.154152374246357	-5.79089321536891e-07	0.00386718136485266	1.87431366034803e-06	-0.308512022781388	-0.172321342418828	-1.11681745054223	0.00011679137711803	0.225002243135371	4.08038993412013e-06	0.000180169857381404	-5.44080079011213e-05	0.000225942368896145	371.749564446509	0	6.57665345256337	0	1.19319121268002	0	1180.02619185802	0	-5.43794712621596	0	765.001230238892	0	39.939187206738	0	19.0474822721855	0	22.9611331821272	0	8.16739071907864	0	1.94795916336973	0	0.245325445629566	0	-11.5381239485589	0	-4.94915932238285	0	0	371.749564446509	0	6.57665345256337	0	1.19319121268002	0	1180.02619185802	0	-5.43794712621596	0	765.001230238892	0	39.939187206738	0	19.0474822721855	0	22.9611331821272	0	8.16739071907864	0	1.94795916336973	0	0.245325445629566	0	-11.5381239485589	0	-4.94915932238285	2.09820634729204	34.5994622729309
373.543026728325	-1.67734946418993	-1.55165373713974	3.25509473590198e-06	0.00515934333477427	0.115200355354637	-0.0335087933407722	-0.0123119588119454	-0.00771792743309662	0.00841880459550006	0.0713788002611376	0.00710404535946172	0.237908671618069	0.000436881614004581	0.00956524784823605	-0.0019316853196621	-0.00243486636149341	0.020181848218455	-0.0751502027026872	-1.58912272572238e-05	0.0116608641106454	0.0167376352455647	-0.184622449145548	-0.191890171721615	-1.25695553093229	-0.0510391620592885	0.242437563794791	-6.20995764383877e-06	2.19562835219652e-07	0.00846590650788259	0.00884348986128757	373.543026728321	0	6.17458793664604	0	1.48490442303457	0	1181.57331212015	0	-3.805226556388	0	767.029953524852	0	38.9431539056424	0	18.5128312385271	0	22.997183748003	0	9.0345564474799	0	1.69329189612539	0	0.412039562333171	0	-10.3536815622541	0	-3.68363368555103	0	0	373.543026728321	0	6.17458793664604	0	1.48490442303457	0	1181.57331212015	0	-3.805226556388	0	767.029953524852	0	38.9431539056424	0	18.5128312385271	0	22.997183748003	0	9.0345564474799	0	1.69329189612539	0	0.412039562333171	0	-10.3536815622541	0	-3.68363368555103	-1.14567865498458	29.6370916253995
373.936678529504	-2.09351939519347	-1.93716262429259	-2.41393139006509e-06	5.43177313516458e-06	0.104195504846985	-0.00711186782630889	0.00534753391096144	0.00146500678633656	-0.00360858182970133	0.0463856477106449	-0.00706049882568955	0.208531121868412	1.65541514426831e-05	1.04382221115638e-05	1.35079558958989e-05	-4.85453604116883e-07	0.0224049228980929	-0.0649897674466068	0.00020960991584647	0.0406930819874151	0.0570312486201696	-0.127306523428832	-0.200588592913593	-1.26029485125737	-0.0865769327782527	0.220598635178974	7.77777734178014e-06	2.13365095820676e-05	0.0252348871107421	0.0232268211725983	373.9366785295	0	5.43111018474231	0	0.787077360041967	0	1182.98322057391	0	-2.48191926997146	0	768.272031574768	0	36.2586998604047	0	15.9933809966591	0	20.6324946251804	0	6.81502806289516	0	1.32207560119472	0	0.0288534559954407	0	-9.63097468537008	0	-3.02720310120325	0	0	373.9366785295	0	5.43111018474231	0	0.787077360041967	0	1182.98322057391	0	-2.48191926997146	0	768.272031574768	0	36.2586998604047	0	15.9933809966591	0	20.6324946251804	0	6.81502806289516	0	1.32207560119472	0	0.0288534559954407	0	-9.63097468537008	0	-3.02720310120325	-0.868562017790854	25.782724368977
374.325993588138	-2.38395565592305	-1.95127121159881	-4.77745865466034e-06	3.05288597850146e-06	0.10236538982089	2.30795643374489e-06	0.0134381480480432	9.89790334361209e-06	-0.00231648284762476	0.0367634668789179	-0.000538287884892572	0.199876226165045	2.00793124093011e-05	2.56506486586087e-05	1.31844385963772e-05	1.49433588372466e-05	0.0156239326170065	-0.0443742217144825	6.83469950112761e-05	0.0392671699133353	0.0599949314213473	-0.0903140296990809	-0.2010292956555	-1.22696375024417	-0.0944850474611002	0.19918950213716	1.66049285933284e-05	6.51541073086547e-06	0.0187500924528463	0.0151002468196522	374.325993588134	0	4.55382357942313	0	0.0180868849786616	0	1184.96283192016	0	-0.748903858883965	0	769.79105308417	0	31.7855915733977	0	12.082469782216	0	17.2088704246991	0	3.81427707788091	0	1.02105669421011	0	-0.32901494654569	0	-8.82461326764331	0	-2.43270820395256	0	0	374.325993588134	0	4.55382357942313	0	0.0180868849786616	0	1184.96283192016	0	-0.748903858883965	0	769.79105308417	0	31.7855915733977	0	12.082469782216	0	17.2088704246991	0	3.81427707788091	0	1.02105669421011	0	-0.32901494654569	0	-8.82461326764331	0	-2.43270820395256	-0.39752419465639	20.1838207290467
374.756623909449	-2.50463277371971	-1.55467003541091	3.77982575854074e-06	1.72918524598417e-05	0.102415236400375	-3.05561101169375e-05	-1.71550299601045e-05	2.73616866808464e-07	0.00593939990166889	0.0439097438601283	0.00165286898918176	0.205797858154651	4.44007755551065e-06	1.69185234410176e-05	-2.38544568603526e-05	3.8934067799156e-07	0.00664256561675673	-0.0191720467437049	0.000122384982611573	0.0212995485884942	0.041820238370017	-0.0585741697491872	-0.191796190962648	-1.20484025027968	-0.0876343465552815	0.176177633362205	4.43915888718762e-06	1.74524860910458e-05	5.80290161365736e-05	5.08437596843571e-06	374.756623909445	0	3.49295261038397	0	-0.751267534152813	0	1187.57688664741	0	1.14474025681094	0	771.171348074187	0	25.3430084779966	0	7.42053608064159	0	13.814487538221	0	1.32783653233965	0	0.75110808597214	0	-0.746831705273884	0	-7.79495028913842	0	-1.94911934563387	0	0	374.756623909445	0	3.49295261038397	0	-0.751267534152813	0	1187.57688664741	0	1.14474025681094	0	771.171348074187	0	25.3430084779966	0	7.42053608064159	0	13.814487538221	0	1.32783653233965	0	0.75110808597214	0	-0.746831705273884	0	-7.79495028913842	0	-1.94911934563387	0.242760388262923	13.6882940589078
375.191758732549	-2.38847518673337	-0.798965383068284	-5.07866628858276e-06	1.30187752586514e-05	0.0983753360299366	-0.0020420920628218	-2.54600539181083e-06	9.15870729049661e-06	0.0246621057131146	0.0407220574084692	6.43098006828181e-06	0.197747409836043	2.20706624171215e-05	9.58579159208514e-06	-1.46728747364847e-05	-3.99244996396094e-06	4.22175992716806e-07	-2.993160606682e-06	8.01280818998097e-05	-3.08355712797287e-06	0.0239498164039647	-0.0212980887226908	-0.178562374913628	-1.21255217461288	-0.0848695719975366	0.147136985887677	6.00494314116816e-07	6.39452717426253e-06	-4.48217675147509e-07	-2.93313921834748e-06	375.191758732545	0	2.41922379972342	0	-1.27409413048292	0	1190.22692309671	0	2.43809359637549	0	771.820453204763	0	18.8012474832658	0	4.22052111748641	0	12.2052282821423	0	0.498280722675451	0	0.479694387771334	0	-1.14298978082027	0	-6.81613766375986	0	-1.62551892021501	0	0	375.191758732545	0	2.41922379972342	0	-1.27409413048292	0	1190.22692309671	0	2.43809359637549	0	771.820453204763	0	18.8012474832658	0	4.22052111748641	0	12.2052282821423	0	0.498280722675451	0	0.479694387771334	0	-1.14298978082027	0	-6.81613766375986	0	-1.62551892021501	0.873277556311493	9.36033234019911
375.606295068057	-2.04710120336903	0.11662696511834	2.24201134022629e-06	7.30051740506556e-06	0.0952393935942298	1.08556637298672e-05	-1.62724896372456e-06	2.12299506139207e-06	0.0136102427641686	0.0309105160425955	0.000705773223178306	0.197350262935446	6.48363196125541e-06	6.65675856224404e-06	-2.30742416814261e-05	8.2090420450928e-07	6.68651855596361e-05	-2.8456295923473e-05	-3.87598651135629e-05	0.00318703315912558	0.0111265200016668	2.8871832527808e-05	-0.208847077553129	-1.18300411848879	-0.0721342601603947	0.131812600535399	-1.10974429047187e-05	2.6478894856217e-05	6.81921651143627e-06	1.76918743770379e-05	375.606295068053	0	1.49237556346568	0	-1.41874607078404	0	1192.30330598482	0	2.77240838777573	0	771.900195773528	0	14.1406048647941	0	3.44743335842318	0	12.0196132622089	0	0.450305371075372	0	0.155116163686985	0	-1.27981566948635	0	-6.50014475547614	0	-1.51889265748914	0	0	375.606295068053	0	1.49237556346568	0	-1.41874607078404	0	1192.30330598482	0	2.77240838777573	0	771.900195773528	0	14.1406048647941	0	3.44743335842318	0	12.0196132622089	0	0.450305371075372	0	0.155116163686985	0	-1.27981566948635	0	-6.50014475547614	0	-1.51889265748914	1.35140840313924	8.40093477083423
376.423246808485	-0.948539139103563	1.69535665666335	8.65111555761154e-05	4.37846175037772e-05	0.117825334500143	0.00168012682934126	-0.0146409645189479	0.0163870571403694	-0.0144357478769223	0.0790388181554549	-0.0194916044458877	0.234597339589092	3.77354250712139e-05	0.0109274962165778	-0.00729877441834461	-0.00212760329195951	0.0190539699866983	-0.014065369303222	0.130627240556818	0.0256042500990232	-0.010427936796582	0.0550697982435142	-0.323139382367744	-0.879963161654415	-0.186139190360357	0.115554007695162	-0.00223033275474458	0.00755437820248555	-0.00344803243779514	-0.00775071638241446	376.423246808481	0	0.248362699445548	0	-0.625614263965275	0	1194.28201223735	0	1.68621058098453	0	772.846814651026	0	10.8728821014965	0	4.99844651288567	0	10.8097478418311	0	1.69920956844578	0	-0.619407373801009	0	-0.674940185336883	0	-7.3552470525944	0	-2.26511785244498	0	0	376.423246808481	0	0.248362699445548	0	-0.625614263965275	0	1194.28201223735	0	1.68621058098453	0	772.846814651026	0	10.8728821014965	0	4.99844651288567	0	10.8097478418311	0	1.69920956844578	0	-0.619407373801009	0	-0.674940185336883	0	-7.3552470525944	0	-2.26511785244498	1.65804470377133	9.8764133986466
378.026436391532	1.69319306547913	0.807340682957588	3.1161558711735e-06	0.00303405182061752	0.118456832291937	0.02422772057636	0.00530825090192739	0.0238555822389714	0.0114631922123689	0.0709613223066463	-9.80491515849914e-06	0.231442886171248	9.12298180663628e-07	0.00137155274379279	3.1997071612215e-06	5.87715551780234e-06	3.33122138443661e-06	-7.77879313262931e-06	7.7950461005044e-05	-0.00434302634974507	-0.000505211670544702	0.154891787005874	-0.254796989618203	-1.00552321950603	-0.254375946348593	0.232521820641409	-2.10300593504932e-05	6.46697609871664e-06	-0.000133722132788991	-9.09259488354793e-06	378.026436391528	0	0.889329919156587	0	2.11533546590858	0	1195.53800763678	0	2.44922251625204	0	777.716507490376	0	12.1438813820038	0	6.70713421688244	0	11.7385689073293	0	10.5817845954854	0	-0.168973167995142	0	0.822988624682436	0	-6.76922288505229	0	-1.72074761931255	0	0	378.026436391528	0	0.889329919156587	0	2.11533546590858	0	1195.53800763678	0	2.44922251625204	0	777.716507490376	0	12.1438813820038	0	6.70713421688244	0	11.7385689073293	0	10.5817845954854	0	-0.168973167995142	0	0.822988624682436	0	-6.76922288505229	0	-1.72074761931255	1.55541359798589	8.10506810342527
378.408578173648	2.08199478186555	0.0380693780429642	1.00126270621298e-05	-1.51172487695289e-05	0.111758454425704	0.0337847427710088	-1.44916317235519e-05	0.0190020094936701	0.00454978453192636	0.0671452678029486	-3.22376742089093e-06	0.216576812854608	-8.85685781604811e-06	2.33789537404077e-05	-1.83381245822543e-05	-9.55850803924577e-06	1.20080479846177e-05	1.08348741510868e-05	4.79132654816297e-07	-0.0128874095959629	2.23576825562593e-05	0.155669330644874	-0.265120086965954	-0.977535168951236	-0.251849760256095	0.241696569117031	-6.5012600209144e-06	-2.57267773094481e-06	7.72282411752409e-06	3.76788036781478e-06	378.408578173643	0	1.61469197646682	0	2.27617882377539	0	1196.91960843974	0	2.74505663394778	0	777.803094481434	0	14.7843583517228	0	7.25278089821006	0	11.8948553507588	0	10.6341790018062	0	0.190625216730305	0	0.975287072491191	0	-6.48863463119782	0	-1.56639881666949	0	0	378.408578173643	0	1.61469197646682	0	2.27617882377539	0	1196.91960843974	0	2.74505663394778	0	777.803094481434	0	14.7843583517228	0	7.25278089821006	0	11.8948553507588	0	10.6341790018062	0	0.190625216730305	0	0.975287072491191	0	-6.48863463119782	0	-1.56639881666949	1.78791218668141	8.63376040153099
378.841721643105	2.3995742714615	-0.870358449382615	7.62422753613622e-06	1.98255575965753e-06	0.106556718573284	1.58236830163271e-05	2.73494192782334e-05	0.0162623757887079	-0.0176034252859515	0.0799631898761644	-1.86506602403143e-05	0.215214527598502	-5.41110625539473e-06	1.00267095586458e-05	5.89744902017733e-06	-2.79966621853435e-06	1.31702304195293e-05	-3.25788380258014e-06	1.08591477662695e-05	0.0471474199883034	-0.00790804570710335	0.16361003118988	-0.149368006313077	-1.16190739807064	-0.24499663185056	0.252182685738256	-6.79749449321521e-06	2.5805535636856e-06	-0.00568008075026391	-3.70783577037436e-05	378.841721643101	0	2.59057877827493	0	2.09751195375921	0	1199.12202500812	0	2.33190329950167	0	777.907261133376	0	19.7631479340025	0	6.29658235975805	0	12.1382110643061	0	10.5658710410792	0	0.525372085251457	0	0.807718670195284	0	-6.87570939229191	0	-1.69783846688688	0	0	378.841721643101	0	2.59057877827493	0	2.09751195375921	0	1199.12202500812	0	2.33190329950167	0	777.907261133376	0	19.7631479340025	0	6.29658235975805	0	12.1382110643061	0	10.5658710410792	0	0.525372085251457	0	0.807718670195284	0	-6.87570939229191	0	-1.69783846688688	2.29249341991403	7.52983291432681
379.23574420804	2.5031228125874	-1.54111284582485	1.3522269824332e-05	-1.04918980803395e-05	0.0992478864804869	0.00214361272047678	-3.36727441861237e-06	0.0207385355034596	-0.00119006568603872	0.0748892721772099	-1.96355276772071e-05	0.211293762990002	-1.11395198404733e-05	1.35073050466087e-05	-4.62006988393777e-06	1.9184473706805e-05	9.82847942073861e-06	-0.000461049649403592	-3.91245676453197e-05	0.0661125866562497	-0.0407584641413191	0.175090852538778	-0.120051717156613	-1.28459834041334	-0.19910815830861	0.264336562006059	-2.9429522058695e-06	2.63314811950392e-06	-0.0245395136446523	-0.00198861372605439	379.235744208036	0	3.56287827292335	0	1.61466106604326	0	1201.5216682511	0	1.13809207892748	0	778.5138701344	0	25.6864026996847	0	3.34456258049029	0	13.6406404077209	0	9.78632826678884	0	0.771160852656621	0	0.443914150848304	0	-7.77427880258382	0	-1.99723819945492	0	0	379.235744208036	0	3.56287827292335	0	1.61466106604326	0	1201.5216682511	0	1.13809207892748	0	778.5138701344	0	25.6864026996847	0	3.34456258049029	0	13.6406404077209	0	9.78632826678884	0	0.771160852656621	0	0.443914150848304	0	-7.77427880258382	0	-1.99723819945492	2.88656380060219	4.13325540661388
379.637490613417	2.40996726554101	-1.92808239210943	3.71544008608149e-05	1.28017684076089e-05	0.0913872321766991	0.00790973914244584	-1.2940286945158e-05	0.0312193927824974	0.00541510305819816	0.0572729052973068	0.00183826883088649	0.205496382444631	1.17186178889739e-05	1.0166020391291e-05	-9.76842563158375e-06	-9.25008462927634e-06	8.59258149471898e-06	-0.006311338682907	9.68867928163614e-05	0.0615199194661263	-0.0789505161214194	0.198116908062033	-0.138608352814645	-1.31399018432673	-0.133021004982995	0.253040704411279	-1.53460822414294e-05	9.37803494855167e-06	-0.0394780890808732	-0.0059147381747426	379.637490613413	0	4.55694134744299	0	0.906319887535762	0	1203.9816524709	0	-0.61342595849418	0	779.767892503052	0	31.7748513148351	0	-0.986999204124411	0	16.7394029809133	0	7.55745604647196	0	1.01966929895021	0	0.0520845171250655	0	-8.74403210144867	0	-2.43631084921706	0	0	379.637490613413	0	4.55694134744299	0	0.906319887535762	0	1203.9816524709	0	-0.61342595849418	0	779.767892503052	0	31.7748513148351	0	-0.986999204124411	0	16.7394029809133	0	7.55745604647196	0	1.01966929895021	0	0.0520845171250655	0	-8.74403210144867	0	-2.43631084921706	3.50954857321824	-0.687223931494087
380.036810968713	2.12087792456807	-1.95805843451012	1.11665414868362e-05	4.9705236079565e-06	0.086408063813347	0.0026397277599658	-8.86552894896329e-06	0.041243282266669	1.11770943355628e-05	0.0568486411228988	0.0038226675522125	0.202954036626599	5.79374556545133e-07	2.43885056911869e-05	-1.87486676446032e-05	-1.86755136162595e-05	2.10589190597248e-05	-0.0106159312142839	0.000108207803583497	0.0505470645608349	-0.102033449809643	0.219822003846242	-0.173779302176139	-1.2343781470531	-0.0906907803105641	0.239791432027031	-2.31171588942986e-05	7.90523724462037e-06	-0.044551628285685	-0.00750510553507929	380.036810968709	0	5.46782721240427	0	0.118563564576466	0	1206.06227276315	0	-2.41012293527976	0	781.322032554108	0	36.533689237618	0	-5.09037354654313	0	20.2835709101187	0	4.49114664643814	0	1.32135335854093	0	-0.315364630515297	0	-9.58231035837368	0	-3.03162758057648	0	0	380.036810968709	0	5.46782721240427	0	0.118563564576466	0	1206.06227276315	0	-2.41012293527976	0	781.322032554108	0	36.533689237618	0	-5.09037354654313	0	20.2835709101187	0	4.49114664643814	0	1.32135335854093	0	-0.315364630515297	0	-9.58231035837368	0	-3.03162758057648	4.01600169548163	-4.77420209167889
380.942443167649	0.861159555729775	-0.867563610419419	-6.02424950106186e-06	-3.16037664561631e-05	0.0939642841795645	9.63606027472694e-05	3.25842135551937e-05	0.00601234383536402	0.000265458447884839	0.082527345940627	8.92206985485961e-05	0.231270333980703	-6.64485477336205e-05	0.00344078032994017	6.97842964200429e-05	0.00016737171259195	-0.0281649050779992	-0.0668974409123133	0.291260698344536	0.00422197927910425	-0.0671286528085768	0.118386211029096	-0.136955311608837	-1.27521754337562	-0.110037992292381	0.271682054768204	-0.049017089180367	0.0220686586516217	8.3312326559736e-05	0.0158995634391991	380.942443167645	0	6.86675212420032	0	-1.27916947327628	0	1208.34668062834	0	-4.67424522478667	0	783.569853167098	0	40.435935732278	0	-8.92984474617437	0	24.0673915570172	0	0.756099562970582	0	2.1662333766862	0	-1.17619655974662	0	-10.9208850505296	0	-4.3433951756527	0	0	380.942443167645	0	6.86675212420032	0	-1.27916947327628	0	1208.34668062834	0	-4.67424522478667	0	783.569853167098	0	40.435935732278	0	-8.92984474617437	0	24.0673915570172	0	0.756099562970582	0	2.1662333766862	0	-1.17619655974662	0	-10.9208850505296	0	-4.3433951756527	4.1534981803826	-5.93266868182381
383.509575129131	-2.46063861899146	1.27125847109886	0.000152453045522715	-2.62084272808221e-05	0.103996771680134	0.00151466694645108	-0.000124750143447829	7.32098479539039e-05	-0.0209959964855266	0.0341175857962083	3.74137443525582e-05	0.224449079273025	-5.55492440098335e-05	0.000117323621114741	-3.35767462852498e-05	-5.74265136783178e-05	5.09245674057172e-05	-0.134548448189994	0.585157501265514	-0.0313546570258773	-6.93135671647539e-05	0.0194784082427897	-0.0961939982598891	-1.33612919721336	-0.0217754929193791	0.213215114586128	-0.0972124640566668	0.0370217277017283	1.48201794532786e-05	4.42942484053374e-05	383.509575129127	0	4.0896689094243	0	1.81878902576395	0	1214.13811944287	0	-9.98335988365651	0	789.082779608831	0	28.9745053115764	0	0.868848671496006	0	14.9512831460061	0	10.1131959751889	0	0.901998872027439	0	0.595636191321313	0	-13.9008280364212	0	-6.98396659950259	0	0	383.509575129127	0	4.0896689094243	0	1.81878902576395	0	1214.13811944287	0	-9.98335988365651	0	789.082779608831	0	28.9745053115764	0	0.868848671496006	0	14.9512831460061	0	10.1131959751889	0	0.901998872027439	0	0.595636191321313	0	-13.9008280364212	0	-6.98396659950259	-2.27840414740087	3.5031449603563
386.022666420285	0.0777486995844247	-1.7768695935737	-4.99751852776374e-05	-5.51209260481138e-07	0.0991225787296207	-2.00147959955348e-05	6.07027508668639e-05	-0.00186843673335386	0.000125678682727486	0.0590635348099751	8.0061226072081e-05	0.236389887557892	-9.60924029003328e-05	1.98332714709491e-05	1.51349315227459e-07	-2.42623866341388e-05	2.23761386311972e-05	-0.165346529383492	0.612365253093352	0.00015566212362972	0.0192868586320215	-0.000193659042631815	-0.117218424073014	-1.39234610777722	-0.0637662880823817	0.217172935035431	-0.103559007417479	0.018498179980148	1.56684610645469e-05	4.80216290782965e-05	386.022666420281	0	-0.0300468947394764	0	-0.451812188516837	0	1222.54088262221	0	-8.09377835012987	0	793.972314089927	0	10.5987151362554	0	-0.961069320673704	0	9.70840690062763	0	2.41648275060505	0	-0.85891393606228	0	-0.598863824316191	0	-12.8877299571637	0	-5.36411897134297	0	0	386.022666420281	0	-0.0300468947394764	0	-0.451812188516837	0	1222.54088262221	0	-8.09377835012987	0	793.972314089927	0	10.5987151362554	0	-0.961069320673704	0	9.70840690062763	0	2.41648275060505	0	-0.85891393606228	0	-0.598863824316191	0	-12.8877299571637	0	-5.36411897134297	2.51774135677775	-2.9875155768345
388.736091090264	2.33059420148347	1.87056094676526	-0.000166976435848197	4.2908707045433e-05	0.0892763512052537	-3.09194084425317e-05	-4.48244886832707e-05	-0.0287518006102141	5.39975277546497e-05	0.036640468804116	-0.00199656165659024	0.215620543062976	7.05341880024805e-05	2.52628906402749e-05	-0.000132131394376709	1.41012340842885e-05	-0.000196358127187152	-0.191503277501168	0.47254873790098	-0.0591324933361712	0.0527958370473461	-0.0399796574077708	-0.159008348847956	-1.33897468421509	-0.0580437051730891	0.187839243036555	-0.101800984165881	3.00679705232313e-05	0.000110493961807066	-5.04576289987011e-07	388.73609109026	0	4.78232293707258	0	0.988883677004906	0	1232.60978498429	0	-2.93997351918149	0	799.311834686625	0	32.9826610777582	0	12.317785010183	0	20.186559192932	0	7.834844326855	0	1.09437821245935	0	0.0943620545816347	0	-10.0674648719283	0	-4.25267736366652	0	0	388.73609109026	0	4.78232293707258	0	0.988883677004906	0	1232.60978498429	0	-2.93997351918149	0	799.311834686625	0	32.9826610777582	0	12.317785010183	0	20.186559192932	0	7.834844326855	0	1.09437821245935	0	0.0943620545816347	0	-10.0674648719283	0	-4.25267736366652	3.34854589985572	23.2513399092444
391.433680566617	-1.57563317899345	-1.94748356514464	-6.81338268361583e-05	7.50498894909531e-05	0.103275504617266	0.00431653068919548	0.0109329138795924	-0.0222259489485623	0.0144172653617441	0.0115983535806098	-0.00183213857429861	0.219614035515841	-0.000149350767575596	0.00560040167295609	0.00145681236304762	0.000934858985765929	-0.0354029463149468	-0.200203976836676	0.385570890540594	7.96596146745039e-05	0.0223023032979525	-0.0845339896321578	-0.239655379410205	-1.08618212999653	-0.189441646030208	0.133463379617687	-0.0796128370605926	0.00128128613334287	0.0018592714907132	0.00731469573083424	391.433680566613	0	6.26015406034928	0	-0.00835428540534741	0	1237.41669306383	0	0.808216044604093	0	804.474184621416	0	39.3609061847743	0	15.3784240733829	0	20.7609227552396	0	4.13094397809168	0	1.71744570698908	0	-0.390781056439632	0	-7.82121317936421	0	-2.1235297674639	0	0	391.433680566613	0	6.26015406034928	0	-0.00835428540534741	0	1237.41669306383	0	0.808216044604093	0	804.474184621416	0	39.3609061847743	0	15.3784240733829	0	20.7609227552396	0	4.13094397809168	0	1.71744570698908	0	-0.390781056439632	0	-7.82121317936421	0	-2.1235297674639	0.451927313837378	27.0200851627037
394.01909383628	-1.51714421638708	2.00328331362049	-3.13027082303418e-05	-1.51327228907303e-05	0.0892224142740382	3.61813847847479e-05	0.000134416358166736	-0.00383702111425369	0.00270908138418742	0.0488871121838397	0.00491615633152701	0.21635341232144	0.000136529772615255	-1.12630494731957e-05	-1.48251327482113e-05	1.04177881017378e-05	-0.0439680009743735	-0.1212087171957	0.175417104928581	-4.11185612522659e-07	6.40466358250692e-05	-0.091419729271557	-0.1505221828701	-1.22342421753815	-0.142369152910356	0.182902161275336	-1.45369495759045e-05	-1.45068598044948e-05	8.64514562930531e-05	-0.000125034706978352	394.019093836276	0	0.652465400464486	0	0.0898714198740073	0	1249.78595254036	0	0.682365292743909	0	809.090137282699	0	11.6738252090437	0	15.4963813189972	0	11.6905704818387	0	4.63044605537605	0	-0.331612289036491	0	-0.359147836883647	0	-7.84561058402283	0	-2.23790833989016	0	0	394.019093836276	0	0.652465400464486	0	0.0898714198740073	0	1249.78595254036	0	0.682365292743909	0	809.090137282699	0	11.6738252090437	0	15.4963813189972	0	11.6905704818387	0	4.63044605537605	0	-0.331612289036491	0	-0.359147836883647	0	-7.84561058402283	0	-2.23790833989016	0.370995373734251	25.4120200811604
396.624661337097	2.31902948718581	-1.8199657177357	0.000296211084049398	-0.000118675488976745	0.097856101886236	-0.00912292233549611	-4.74383288938027e-06	0.0022720154198829	0.000192747762550033	0.0462914506426387	5.53950145592571e-05	0.213759215506547	3.56033832021129e-05	0.000123179817582478	-0.000141812254005184	-2.56209169765116e-05	0.000164249366566223	-0.108002098552626	0.331975748420146	-0.0144178608175298	-0.00497480089615532	0.0461009813116248	-0.130120987315311	-1.41020391987333	-0.0853162772398354	0.234161721726272	-0.00452465017483491	0.000255554169028719	-0.000723619797580176	-0.000186185472711484	396.624661337093	0	2.16115153606099	0	1.03049870025216	0	1254.18267456177	0	-2.73305070569574	0	814.062569398588	0	17.4874325868462	0	12.6961990041339	0	12.1641037667332	0	8.63022364936517	0	0.390555958856602	0	0.037107636454956	0	-9.89828189887431	0	-4.21983174430882	0	0	396.624661337093	0	2.16115153606099	0	1.03049870025216	0	1254.18267456177	0	-2.73305070569574	0	814.062569398588	0	17.4874325868462	0	12.6961990041339	0	12.1641037667332	0	8.63022364936517	0	0.390555958856602	0	0.037107636454956	0	-9.89828189887431	0	-4.21983174430882	3.27426383435541	17.5065793059774
399.199158406801	0.45248342124785	1.53745896755249	0.010592738999593	4.20501499931107e-05	0.115895645535815	-0.000182375032796614	0.0164241533576259	0.0284201558163794	-0.00361066162833223	0.0359530260699224	0.0125322132757183	0.245694433341398	8.16013144872832e-05	0.0178967682865389	0.0108040193383908	0.00961900684244727	-9.02151803919862e-06	-0.160243005426588	0.371749829488602	-0.0488717411354469	4.74222781033295e-05	0.169929130641782	-0.175726413835538	-1.37056925968249	0.00248666920564331	0.219036590151679	-0.0207889306595171	0.000193105790442272	-1.0975878753573e-05	-9.40016347889446e-06	399.199158406797	0	7.0838007375567	0	-0.863542937496543	0	1264.56445327684	0	-8.16923778258662	0	818.922193257348	0	40.5546989253929	0	-1.07127264958757	0	22.7989596300601	0	2.1024080639107	0	2.36720827734172	0	-0.94579069550413	0	-12.9116033086375	0	-5.4731768997952	0	0	399.199158406797	0	7.0838007375567	0	-0.863542937496543	0	1264.56445327684	0	-8.16923778258662	0	818.922193257348	0	40.5546989253929	0	-1.07127264958757	0	22.7989596300601	0	2.1024080639107	0	2.36720827734172	0	-0.94579069550413	0	-12.9116033086375	0	-5.4731768997952	3.32292711557002	7.9949741015067
401.721777596018	-2.50826621312081	-0.956626101392737	0.00010700021626516	0.000111969134435021	0.10722153822429	-0.00271072342324902	-8.69218417566017e-05	0.00791818395845786	0.0121545362375011	0.0615834719550889	1.0195057351119e-05	0.224316953325574	-5.52833533386641e-05	-1.4339339091735e-08	-7.27103346868454e-05	6.80507447373722e-06	7.25038485871111e-06	-0.174240145114926	0.064658745645229	8.82176922011982e-05	-0.0156076667013286	0.267278029399955	-0.144332641002859	-1.22476988703952	7.07427207525376e-05	0.19990307411382	-0.010571515107926	2.5541491704819e-05	-1.70436246062108e-05	-7.21529418404615e-05	401.721777596014	0	3.44863035661463	0	1.93011161166591	0	1271.88223571171	0	-10.494454481366	0	824.167907975993	0	24.930175430448	0	1.96741990829034	0	18.1057626124741	0	11.07261226025	0	0.752066083131582	0	0.587194509952059	0	-14.2521213879774	0	-7.18473499038156	0	0	401.721777596014	0	3.44863035661463	0	1.93011161166591	0	1271.88223571171	0	-10.494454481366	0	824.167907975993	0	24.930175430448	0	1.96741990829034	0	18.1057626124741	0	11.07261226025	0	0.752066083131582	0	0.587194509952059	0	-14.2521213879774	0	-7.18473499038156	-2.44205015266688	2.25072001606656
402.415688795975	-2.16317593362395	-1.89895374318066	4.30060635604491e-06	-8.9837653934915e-07	0.0962844801956979	3.32861154849019e-05	2.00169154519961e-05	0.0126792719941937	-0.00851613644114252	0.05183432690415	-0.000237156092723036	0.212581850657001	-4.71809937207636e-06	-5.03379229798316e-07	1.72310545377229e-05	2.11841388896379e-05	9.08980910765016e-06	-0.167350496508798	2.70976783150749e-05	-1.23491107950361e-06	-0.0025815854551953	0.306225775370676	-0.162894266899979	-1.22485517958436	-0.000144162345238137	0.209756203788822	-2.28536674394292e-05	2.01079057811588e-06	-1.21001830288502e-05	4.11907227011268e-06	402.415688795971	0	1.79608158435837	0	0.888065714512697	0	1275.82511493368	0	-8.03152981503903	0	825.785810471106	0	15.505660572306	0	-3.86498989946723	0	14.308755816196	0	8.48826478176254	0	0.276538397991688	0	-0.0789574138714255	0	-12.6670127292615	0	-6.45728906621639	0	0	402.415688795971	0	1.79608158435837	0	0.888065714512697	0	1275.82511493368	0	-8.03152981503903	0	825.785810471106	0	15.505660572306	0	-3.86498989946723	0	14.308755816196	0	8.48826478176254	0	0.276538397991688	0	-0.0789574138714255	0	-12.6670127292615	0	-6.45728906621639	-1.06848289483224	-7.51794525105115
402.797929981681	-1.76189285924196	-1.9877529812894	2.27793476389677e-05	-4.75506189888e-06	0.091554164691587	2.87054855975334e-06	-4.85072437132797e-06	0.0210773773650851	-0.00781004220265469	0.0532394997631744	-0.00191637262152989	0.207661443476962	-1.9566396557378e-06	2.25543362333228e-05	1.54251695891319e-05	8.83802434643351e-07	-3.16545636514373e-06	-0.161137479732785	3.65983678669451e-05	-7.43599317507045e-06	7.60580715088321e-06	0.318637091358389	-0.166144231591693	-1.1717324981047	-0.00156961914356247	0.20503941409068	-1.93696159376698e-05	1.62543313273601e-05	1.3802619992328e-05	1.05996626045577e-05	402.797929981676	0	1.04176127466921	0	0.134742404731402	0	1277.31885754433	0	-6.54602227649429	0	827.270772371403	0	12.5376044719319	0	-6.80443313425695	0	11.3826683767363	0	5.56048877678629	0	-0.0727667359020059	0	-0.430881174836114	0	-11.9720993900378	0	-5.76842108026265	0	0	402.797929981676	0	1.04176127466921	0	0.134742404731402	0	1277.31885754433	0	-6.54602227649429	0	827.270772371403	0	12.5376044719319	0	-6.80443313425695	0	11.3826683767363	0	5.56048877678629	0	-0.0727667359020059	0	-0.430881174836114	0	-11.9720993900378	0	-5.76842108026265	0.0807578843684903	-11.6349273282073
403.438867390189	-0.867008083638417	-1.44349044769414	-0.000124890246427451	0.000198907268960354	0.0957291435095444	8.82670732516343e-05	-2.77747784279693e-05	-6.28402814263474e-05	-0.000330456054360642	0.0694411484559456	-1.56941667559528e-05	0.239619460437345	0.000237474393284474	0.000562760335565564	-3.63161440955403e-05	-0.000175318355346287	-0.00357921526553926	-0.127528158005229	0.0469914129841255	-0.00732472765925268	-2.8973780567547e-05	0.263056128772217	-0.18287631824523	-1.15343000777845	0.00246732871418506	0.254686149388357	0.000128760053811398	0.000693307042813611	-0.000177074346084631	-0.000707414328766576	403.438867390185	0	0.187938906012384	0	-1.00915381737348	0	1278.499251366	0	-4.99596824110458	0	829.328737016994	0	10.8515484241554	0	-8.97941222663383	0	8.54912701362043	0	1.83027851862089	0	-0.674903319980273	0	-1.0491704222138	0	-11.1532193640329	0	-4.68696259437536	0	0	403.438867390185	0	0.187938906012384	0	-1.00915381737348	0	1278.499251366	0	-4.99596824110458	0	829.328737016994	0	10.8515484241554	0	-8.97941222663383	0	8.54912701362043	0	1.83027851862089	0	-0.674903319980273	0	-1.0491704222138	0	-11.1532193640329	0	-4.68696259437536	2.12464881171866	-13.4800501396599
405.017061152264	1.74061975311889	1.62754377343301	6.0944219386985e-06	0.0033780999756149	0.116184587817007	0.0340393859264159	0.011418454864796	0.00641523510458322	0.00618696487566441	0.0706115774811707	0.00466680127012833	0.234556422410607	1.74342156294045e-06	0.00813906614710526	9.18499012908547e-05	0.000562373828188611	-0.0201107881926158	-0.0675034379579227	-3.41133199695921e-05	-0.0188320449444908	-0.0257904890313901	0.165946890635953	-0.196536486208796	-1.26967074500747	-0.0579247699488801	0.239023882301663	-1.48904384892356e-05	-2.58357008313996e-06	-0.013462824705448	-0.01313910024682	405.01706115226	0	0.983043838705986	0	-0.76415485704801	0	1279.8973018827	0	-3.68414613004513	0	830.782756195823	0	12.4885501940174	0	-7.65141081660628	0	9.54731292199048	0	2.37207322794357	0	-0.12389026645176	0	-0.884637120171733	0	-10.1604826545647	0	-3.71800022272866	0	0	405.01706115226	0	0.983043838705986	0	-0.76415485704801	0	1279.8973018827	0	-3.68414613004513	0	830.782756195823	0	12.4885501940174	0	-7.65141081660628	0	9.54731292199048	0	2.37207322794357	0	-0.12389026645176	0	-0.884637120171733	0	-10.1604826545647	0	-3.71800022272866	4.48351857108687	-7.9865327659403
405.418837211796	2.1562116547918	1.9664812379786	-2.09594478950948e-05	2.20703490195356e-05	0.105415581278297	0.0013499049940617	-0.00736198786691628	-0.0014506818133339	-0.00381946123842873	0.0438990897281924	-0.0075884645015857	0.204954510700156	6.46420995683777e-07	8.6773982035338e-06	-1.87308462540679e-06	-3.60179608139215e-05	-0.0197979867803688	-0.0544776080970351	9.81481519677756e-05	-0.0424462825423346	-0.0603482368894218	0.110906636354132	-0.203197501893091	-1.25293629971184	-0.0890553256362078	0.216003424283354	-7.90361961457297e-06	1.54574699273046e-05	-0.0260342190084071	-0.0232631286856352	405.418837211792	0	1.76800290096951	0	-0.0292411755018002	0	1281.43675363239	0	-2.24354448028754	0	832.131004000684	0	15.5190719705226	0	-4.81690526704207	0	12.1987853007495	0	4.85261385034224	0	0.246073482778757	0	-0.498119696714213	0	-9.40648996084668	0	-3.04301218606257	0	0	405.418837211792	0	1.76800290096951	0	-0.0292411755018002	0	1281.43675363239	0	-2.24354448028754	0	832.131004000684	0	15.5190719705226	0	-4.81690526704207	0	12.1987853007495	0	4.85261385034224	0	0.246073482778757	0	-0.498119696714213	0	-9.40648996084668	0	-3.04301218606257	4.16960625136277	-3.70640127714055
405.815589097923	2.42021794985687	1.91283370566462	-1.07871474808815e-05	1.47156473881778e-06	0.103942272817925	-2.3078054466005e-06	-0.0132508478018889	-1.62298393676203e-05	-0.000467730911548767	0.0359912716472203	-4.26618134587047e-06	0.198562267802647	6.35332450224547e-06	2.22912715344164e-05	-1.02502525548493e-05	-1.62743925193485e-06	-0.0120179143375703	-0.0326968932328174	6.61834043933479e-05	-0.0371451025822755	-0.0579009216755335	0.0756971976086722	-0.202116582609164	-1.22132392487149	-0.0925640665526514	0.194249629569133	3.28738188265509e-06	2.53973340414569e-05	-0.0165895752913514	-0.0124406363659837	405.815589097919	0	2.68154163040455	0	0.752971479445718	0	1283.542521745	0	-0.442900468107542	0	833.673345903932	0	20.3782716000066	0	-0.667324975108791	0	15.7483908713625	0	7.89409980013247	0	0.540399005139422	0	-0.132884174974252	0	-8.56535444481277	0	-2.46243801148772	0	0	405.815589097919	0	2.68154163040455	0	0.752971479445718	0	1283.542521745	0	-0.442900468107542	0	833.673345903932	0	20.3782716000066	0	-0.667324975108791	0	15.7483908713625	0	7.89409980013247	0	0.540399005139422	0	-0.132884174974252	0	-8.56535444481277	0	-2.46243801148772	3.65919806497593	2.21005626360831
406.251591882511	2.50209670668962	1.44039299759377	-5.80196112247896e-06	5.3537924394434e-06	0.103496110886359	1.51647633517177e-05	2.08087329462274e-05	-1.02338116858273e-05	0.00950858253118679	0.045057109572666	0.00142204318361619	0.204717341578396	-2.57668278591195e-06	-1.26561607692064e-06	-8.53845909572686e-08	-7.8240112025017e-06	-0.00274219721474526	-0.00746364399883122	0.000195700216330691	-0.0169881022590075	-0.0384767099996717	0.0433405370018775	-0.191626544128544	-1.202388720913	-0.0857084239324177	0.169501450123782	2.2605347761401e-05	5.07469573355819e-06	-1.86654233433243e-06	-1.73569228817171e-05	406.251591882507	0	3.76333799358639	0	1.49834811985288	0	1286.22691746706	0	1.40516216263676	0	834.955886226309	0	27.0400764765784	0	3.91519158255853	0	18.9259699401419	0	10.1146361521833	0	0.807780067483817	0	0.29483751811556	0	-7.50390544914186	0	-2.00427784573276	0	0	406.251591882507	0	3.76333799358639	0	1.49834811985288	0	1286.22691746706	0	1.40516216263676	0	834.955886226309	0	27.0400764765784	0	3.91519158255853	0	18.9259699401419	0	10.1146361521833	0	0.807780067483817	0	0.29483751811556	0	-7.50390544914186	0	-2.00427784573276	3.00413850498292	8.58319147514195
406.677432936534	2.34642440050108	0.654823328109596	-2.63700107962488e-06	3.23989513539477e-05	0.0988108859717221	0.00117810254884312	4.44733556189778e-06	-1.21022561316907e-05	0.0259880438668673	0.0377741554721991	-7.87315473332475e-06	0.194902359643614	-6.07150459827139e-07	1.65623525151203e-05	2.90108937685705e-05	-1.33609328068415e-07	-1.5829895904015e-05	8.81192054426784e-07	0.000314653777797684	1.43105166089096e-05	-0.0224915101992252	0.0054935181087013	-0.179627947967072	-1.21151139180569	-0.0829487127064358	0.141667020165477	-2.64342439364204e-06	1.55334977477075e-05	1.97651378613339e-06	-2.7141112192536e-06	406.67743293653	0	4.804268126874	0	1.95352899012266	0	1288.77227522803	0	2.52221008459561	0	835.464516283899	0	33.2663423040615	0	6.65735034606071	0	20.1784241759856	0	10.7049688389851	0	1.08090492829129	0	0.658597780482556	0	-6.61253455399388	0	-1.71568064606348	0	0	406.67743293653	0	4.804268126874	0	1.95352899012266	0	1288.77227522803	0	2.52221008459561	0	835.464516283899	0	33.2663423040615	0	6.65735034606071	0	20.1784241759856	0	10.7049688389851	0	1.08090492829129	0	0.658597780482556	0	-6.61253455399388	0	-1.71568064606348	2.40163453790855	12.273145294457
407.084876964062	1.97809494283901	-0.256634691468203	-1.14606250528948e-06	1.29414740514273e-05	0.0967306097939008	-2.50124597400068e-05	-2.39839818755733e-07	-8.64455415252036e-06	0.0081112614060829	0.0329837248908114	0.00175309433284136	0.19824454406475	6.53157073044747e-06	7.80394861158156e-06	1.85041691569183e-05	7.11358018061724e-07	-0.000285134565033966	-9.53486344368225e-06	6.91321819097577e-05	-0.00548141392755505	-0.0108235334527773	-1.34334634956626e-05	-0.216298168191998	-1.16892273134825	-0.0702380383844421	0.127233000677712	-1.23738008640854e-05	9.17377492644004e-06	-5.51638273818899e-06	-2.39959452726063e-06	407.084876964058	0	5.69206277663284	0	2.03651608302138	0	1290.71138445145	0	2.71453397793554	0	835.509904079524	0	37.5117576827877	0	7.10225812883188	0	20.281774785188	0	10.7256619917676	0	1.41338094592613	0	0.738186207493134	0	-6.42806433116905	0	-1.65444485070673	0	0	407.084876964058	0	5.69206277663284	0	2.03651608302138	0	1290.71138445145	0	2.71453397793554	0	835.509904079524	0	37.5117576827877	0	7.10225812883188	0	20.281774785188	0	10.7256619917676	0	1.41338094592613	0	0.738186207493134	0	-6.42806433116905	0	-1.65444485070673	1.95778733801337	12.7858858107406
408.317335058643	0.162306995162404	-2.01548296587439	-0.000144275176985897	-5.04392685139546e-05	0.112046161023504	-9.94349830503714e-05	0.000165695960801501	-0.00712230336047355	-0.000168668834774522	0.0643212322030327	-0.0062259328896006	0.215814019536176	-4.51336109742854e-07	0.00263047173140939	0.000159400326194372	-4.00685999024063e-05	-0.0224191826840024	4.0022135047456e-05	0.262043703235373	0.00011456415172158	-7.18601136235771e-05	-0.134476328485024	-0.279150652193196	-0.988535596692892	-0.261127311325894	0.209830462530537	3.16278820453769e-05	0.00410324043559165	-2.05835975008693e-05	0.0024503740117335	408.317335058638	0	7.08203165499253	0	0.345837139902324	0	1292.6158008699	0	1.14374113516039	0	838.186410336617	0	40.39833725953	0	5.26742061306203	0	22.4370898561999	0	6.17068304939732	0	2.38234377857626	0	-0.305820362904735	0	-7.51949444651963	0	-2.85974353960066	0	0	408.317335058638	0	7.08203165499253	0	0.345837139902324	0	1292.6158008699	0	1.14374113516039	0	838.186410336617	0	40.39833725953	0	5.26742061306203	0	22.4370898561999	0	6.17068304939732	0	2.38234377857626	0	-0.305820362904735	0	-7.51949444651963	0	-2.85974353960066	1.82269014973902	12.2133213977502
409.53321810296	-1.79839624597882	-0.622097658534591	-3.3674791306321e-06	0.00309042688771791	0.118273381738584	-0.0325417894228298	-0.00473260185783579	-0.0236496110425895	0.0159190181437767	0.0721417803390201	-2.16027140540989e-05	0.22551051192147	1.39557694289393e-05	0.000318533552662021	-7.96282672588223e-06	4.53381346398623e-06	4.1148110028358e-06	-1.63427686896022e-05	9.48965576563951e-06	0.00968369058253199	0.000601187861607821	-0.161465174475454	-0.259414976172593	-1.00610488239953	-0.255634448520413	0.237758149785669	-7.86559252229588e-06	-3.74505248972602e-06	0.000167436434473074	1.21918444724663e-05	409.533218102956	0	6.01030570738555	0	-1.55233911890469	0	1293.9691675704	0	2.52829127310025	0	841.374437593477	0	38.5132241244541	0	3.68969029810268	0	20.4763943659071	0	0.553874117947986	0	1.59138055988702	0	-1.41295034858691	0	-6.57008969194709	0	-1.78155206725415	0	0	409.533218102956	0	6.01030570738555	0	-1.55233911890469	0	1293.9691675704	0	2.52829127310025	0	841.374437593477	0	38.5132241244541	0	3.68969029810268	0	20.4763943659071	0	0.553874117947986	0	1.59138055988702	0	-1.41295034858691	0	-6.57008969194709	0	-1.78155206725415	1.77077112555655	13.0320786637306
409.9163949067	-2.16089201302812	0.148221616505607	-2.75465097665986e-06	-9.66000427416634e-06	0.111243112148685	-0.0250650913755674	1.49354392669066e-06	-0.0180949370347577	-0.00204725969807558	0.0684810598385674	3.29241656243767e-06	0.216126390972379	-1.0130311634083e-06	1.77688095103475e-05	-2.69941941730718e-06	-9.10972833159612e-06	-2.15427195787491e-05	1.28560565223839e-05	9.28322040387577e-06	0.00116192858814682	4.54086713724961e-06	-0.164595157267197	-0.247721847588456	-0.993691615004161	-0.254937375465322	0.242291329615423	5.50877404854983e-06	-5.65503207648826e-06	2.70529988712927e-05	2.26929651002073e-05	409.916394906696	0	5.24866283882496	0	-1.64241361471327	0	1295.48725384817	0	2.69848020731013	0	841.414446878052	0	35.4791993622704	0	3.36796353167824	0	20.4011055572595	0	0.53555716298572	0	1.24292808081123	0	-1.50001116266733	0	-6.40551204263338	0	-1.69609408979543	0	0	409.916394906696	0	5.24866283882496	0	-1.64241361471327	0	1295.48725384817	0	2.69848020731013	0	841.414446878052	0	35.4791993622704	0	3.36796353167824	0	20.4011055572595	0	0.53555716298572	0	1.24292808081123	0	-1.50001116266733	0	-6.40551204263338	0	-1.69609408979543	1.49279682368093	12.6870960137807
410.334034361716	-2.43491928762214	1.01728033133477	-1.43179811120794e-05	-7.13156539339061e-06	0.106202018822435	-1.81656196576147e-05	2.86837082608574e-06	-0.0169846248699399	-0.0153252684933878	0.0810462813974949	-1.90617505648387e-05	0.214144656361175	-6.68331779382223e-06	-3.2993065919108e-06	-1.22403746984301e-06	-1.69161692806623e-05	-2.5325658808429e-05	-2.38163964045786e-05	2.60880400711555e-05	-0.0513625084880149	0.0128109899122698	-0.172993431851383	-0.139273805009999	-1.19145083904315	-0.240222367152538	0.25716883650041	-9.94306824759262e-06	-6.86056981106361e-06	0.00892577649064726	2.534506992479e-05	410.334034361712	0	4.28303863450723	0	-1.39667307961368	0	1297.72259022589	0	2.12174299438541	0	841.586145401924	0	30.298360831196	0	4.72272797710546	0	19.994235762893	0	0.668300711156921	0	0.935887822882177	0	-1.27563277004009	0	-6.93133447235131	0	-1.87102546234233	0	0	410.334034361712	0	4.28303863450723	0	-1.39667307961368	0	1297.72259022589	0	2.12174299438541	0	841.586145401924	0	30.298360831196	0	4.72272797710546	0	19.994235762893	0	0.668300711156921	0	0.935887822882177	0	-1.27563277004009	0	-6.93133447235131	0	-1.87102546234233	0.964816400744497	14.2512647388419
410.737377611519	-2.500674031434	1.65171851477689	-2.44752288185941e-06	1.78646842971398e-05	0.0983651383992313	-0.00353278497813106	-4.48901095252362e-06	-0.0228207661496252	3.32960089032953e-05	0.0717303672636614	2.08521104615303e-05	0.210131220202916	-7.56121349156241e-06	9.06796243757999e-06	-6.21780460898024e-06	1.28383779278794e-05	3.11819056695086e-06	-0.00139472445020297	0.000104922120424869	-0.0649691193442579	0.0498415955035352	-0.187297704767885	-0.120206069217325	-1.30288921616874	-0.185916342708788	0.265216725155069	-4.45469628564608e-06	7.24715801349714e-06	0.0289545172654841	0.00291766165881702	410.737377611514	0	3.28095301310117	0	-0.849191129529916	0	1300.21238673361	0	0.760125160518777	0	842.34294686057	0	24.1117664503124	0	8.10934807834705	0	18.1102456643066	0	1.73229045162795	0	0.689553486717509	0	-0.888075187490679	0	-7.89455776447134	0	-2.20426641412449	0	0	410.737377611514	0	3.28095301310117	0	-0.849191129529916	0	1300.21238673361	0	0.760125160518777	0	842.34294686057	0	24.1117664503124	0	8.10934807834705	0	18.1102456643066	0	1.73229045162795	0	0.689553486717509	0	-0.888075187490679	0	-7.89455776447134	0	-2.20426641412449	0.343783223529023	18.1491838489057
411.126238518776	-2.37145378078164	1.9603481013855	-2.21943016806329e-05	5.20877139451125e-06	0.0911564537208873	-0.00760605889204584	4.00830333383654e-05	-0.0338308545940102	0.00535506332464626	0.0558514285660312	0.00280455336203897	0.204130321547027	-8.39595348030707e-06	1.34386294248906e-05	7.05815893142648e-06	-7.14179611940545e-08	-3.64643656289533e-05	-0.00762441885736608	0.000208762670723485	-0.0576325177677852	0.0853546979788533	-0.211677897425766	-0.145093610142598	-1.30836513652925	-0.122594281239559	0.25064285999255	-2.58610892134611e-05	4.1595528471874e-05	0.0415366972219697	0.00674027806652493	411.126238518772	0	2.32724198100765	0	-0.136157790357082	0	1302.55201495267	0	-0.98736220763357	0	843.653559668159	0	18.3708195691667	0	12.3931243687179	0	14.9005582666542	0	4.14698307276087	0	0.442509619688328	0	-0.514099482378365	0	-8.81208982675647	0	-2.6582426217833	0	0	411.126238518772	0	2.32724198100765	0	-0.136157790357082	0	1302.55201495267	0	-0.98736220763357	0	843.653559668159	0	18.3708195691667	0	12.3931243687179	0	14.9005582666542	0	4.14698307276087	0	0.442509619688328	0	-0.514099482378365	0	-8.81208982675647	0	-2.6582426217833	-0.247640267396318	22.8668337055087
411.517166786236	-2.05653446338816	1.9305443131364	-5.98229411046903e-06	7.45215595885e-06	0.0867049415165867	-0.00125256710868349	-2.17312563581679e-06	-0.0425857851488022	4.80181315906856e-06	0.0587577655788457	0.00223667746003257	0.203350319533386	-1.14585416917865e-06	7.43338736535685e-06	-4.60861570669889e-06	6.31225118061331e-06	-2.87660780380728e-06	-0.011224896285116	-1.47084405532146e-06	-0.046803523658419	0.104290385021699	-0.229740317259882	-0.177795685344869	-1.21551705613197	-0.0886046866535328	0.241212135164295	-1.94480816505684e-05	1.01105680924559e-06	0.0450781025518339	0.00696358744500513	411.517166786231	0	1.45589531357077	0	0.635280458633876	0	1304.4974211387	0	-2.70718057636671	0	845.175968961963	0	14.0202546410103	0	16.233596251918	0	11.5058739857319	0	7.15158977918411	0	0.134517993178821	0	-0.154462903698576	0	-9.61355755474227	0	-3.26582229004951	0	0	411.517166786231	0	1.45589531357077	0	0.635280458633876	0	1304.4974211387	0	-2.70718057636671	0	845.175968961963	0	14.0202546410103	0	16.233596251918	0	11.5058739857319	0	7.15158977918411	0	0.134517993178821	0	-0.154462903698576	0	-9.61355755474227	0	-3.26582229004951	-0.71160114846276	26.574649662663
412.79984194705	-0.164925550795522	-0.212942919996246	-2.20086692783145e-05	8.36534499594944e-07	0.0948210759195242	-2.19841872632978e-05	-0.0001137089633746	-0.00241078717068111	0.000906505950381936	0.0652633010074054	5.23676250468946e-06	0.223897116581313	9.35076632423135e-07	0.00083911129390295	4.40722463263899e-07	-3.67714720031563e-05	0.0611896184462566	-0.0958952351937181	0.358342773732639	0.000158922746493533	0.0597985692538652	-0.0998486149985896	-0.126900447463521	-1.33869634624787	-0.0894232078245216	0.242223712246805	-0.0741232563984343	0.0291601699619318	2.23056241300154e-05	-0.000120629569818467	412.799841947046	0	-0.0331076625754952	0	2.05874832234866	0	1306.63272132832	0	-4.81371440312755	0	847.274128268565	0	10.6202550249158	0	19.5986152794683	0	8.16599228977219	0	10.4711538549379	0	-0.865201039838508	0	0.787847219800233	0	-10.9242714870872	0	-4.56464471964793	0	0	412.799841947046	0	-0.0331076625754952	0	2.05874832234866	0	1306.63272132832	0	-4.81371440312755	0	847.274128268565	0	10.6202550249158	0	19.5986152794683	0	8.16599228977219	0	10.4711538549379	0	-0.865201039838508	0	0.787847219800233	0	-10.9242714870872	0	-4.56464471964793	-0.234911559969327	25.8627115631748
415.473274571681	2.43954534086762	-0.182143642126359	-2.22203304371654e-05	-0.000152466716809086	0.0978072670201327	3.35354198230133e-05	2.94321066510699e-05	-1.15645333110457e-05	-0.0205483463659655	0.0160444332743658	-0.000302212940579275	0.213183373761377	-0.000170093438114744	0.000120352462601529	5.45195643732898e-05	3.42828913838693e-05	-3.31564991178264e-05	-0.13978718912311	0.600919644462721	-0.0156329251839955	-3.5315354241743e-05	-0.0253490194698976	-0.119285579014363	-1.33913161468689	0.000186573758066194	0.19554009442293	-0.0952111133583408	0.0364501735977024	-6.20125608730711e-05	-6.26859562069745e-05	415.473274571676	0	4.32631847657784	0	-1.60064257489667	0	1315.65616074234	0	-11.0388779119153	0	853.05487456312	0	30.5045691176092	0	7.19442415135447	0	18.2514512902438	0	0.69930832501101	0	0.947294208541664	0	-1.47964532698878	0	-14.6894626888123	0	-7.36171669547746	0	0	415.473274571676	0	4.32631847657784	0	-1.60064257489667	0	1315.65616074234	0	-11.0388779119153	0	853.05487456312	0	30.5045691176092	0	7.19442415135447	0	18.2514512902438	0	0.69930832501101	0	0.947294208541664	0	-1.47964532698878	0	-14.6894626888123	0	-7.36171669547746	6.04479699394618	17.1636736619071
418.070975290657	-1.10508956658331	0.799608872278455	0.00020764177820216	-0.00102062027112849	0.113204168587923	0.00427284653206657	-0.00120852944692129	0.0137659364541861	-0.000146815836445111	0.0472523339438556	-0.000195308437434433	0.253286756147872	-0.000837093691188373	0.00559117797894357	1.01622494990704e-05	-0.000205622294480178	0.00219689567129621	-0.183374401443876	0.763753799554744	0.00550094168800653	-0.0488531562593835	6.92404222068885e-05	-0.119575006418007	-1.40788028564929	-0.0931568532855146	0.219657905421171	-0.115975387027504	0.0274545477891455	-0.0123044201913072	-0.0147953716435026	418.070975290653	0	6.7110191005416	0	1.93012250377648	0	1320.9755247639	0	-8.58229625735999	0	858.768791845106	0	40.3090028922907	0	11.8706874598847	0	22.018078069974	0	10.4763999581612	0	2.03078426747498	0	0.662504206039006	0	-13.1339190487838	0	-5.90384069114772	0	0	418.070975290653	0	6.7110191005416	0	1.93012250377648	0	1320.9755247639	0	-8.58229625735999	0	858.768791845106	0	40.3090028922907	0	11.8706874598847	0	22.018078069974	0	10.4763999581612	0	2.03078426747498	0	0.662504206039006	0	-13.1339190487838	0	-5.90384069114772	-1.01858346652595	22.2747460582991
420.65803945963	-1.90402302352389	-1.23183795089164	9.10455480257306e-06	0.000168952506211418	0.0902743503686434	-1.36640125982131e-05	-0.000108937638990941	0.0195743643913891	0.0153385764138399	0.0595085811430359	0.000107358430636381	0.225337074519422	0.000128289951724519	9.33305981162874e-05	-6.78233029758988e-05	-8.3585294380641e-05	0.000187111860009847	-0.193263577407535	0.407127692809928	0.0534327121576139	-0.0464855388984063	0.0485579881320202	-0.169185340050837	-1.26626285389984	-0.0753056630490775	0.192238980664502	-0.0976516583421446	0.000124105845779618	-0.0001651705578493	-4.51348812304207e-05	420.658039459625	0	1.19422383424999	0	-1.166219076741	0	1333.08462422823	0	-1.23931503538144	0	864.217112828268	0	13.1629137772715	0	-5.46842666108254	0	9.29061419101377	0	1.19012917508572	0	-0.00584008837700961	0	-1.11903377467764	0	-8.91098796392821	0	-3.70971179524707	0	0	420.658039459625	0	1.19422383424999	0	-1.166219076741	0	1333.08462422823	0	-1.23931503538144	0	864.217112828268	0	13.1629137772715	0	-5.46842666108254	0	9.29061419101377	0	1.19012917508572	0	-0.00584008837700961	0	-1.11903377467764	0	-8.91098796392821	0	-3.70971179524707	1.24146801031208	-6.61605806345826
423.421645619393	2.22254798741854	1.37611400984607	0.000207810660315489	-3.84112142784163e-05	0.105601173148357	0.000316004349359939	2.76840976738814e-05	0.0204591702968737	0.0314233897065462	0.0173192110671449	0.000158922293940035	0.225896960336939	8.04470272609499e-05	0.000114643378728723	0.000174091566992141	-4.0798693526295e-05	0.0325036467084043	-0.198925446575297	0.353874198419609	-0.000658907384709189	-0.0336139785080722	0.0708558756380668	-0.257227071315679	-1.04879511093855	-0.195347711426687	0.133832609387738	-0.0708494868924236	1.26351217876708e-05	-0.000183109770877244	-0.000158679363901815	423.421645619388	0	1.90028269069649	0	1.61926912206761	0	1337.71328630511	0	2.64924659647213	0	869.783958420868	0	15.9854587162186	0	-1.17448248913255	0	14.7491079078806	0	9.99414742155385	0	0.321376012274762	0	0.422087786618846	0	-6.65171959780339	0	-1.33827943447233	0	0	423.421645619388	0	1.90028269069649	0	1.61926912206761	0	1337.71328630511	0	2.64924659647213	0	869.783958420868	0	15.9854587162186	0	-1.17448248913255	0	14.7491079078806	0	9.99414742155385	0	0.321376012274762	0	0.422087786618846	0	-6.65171959780339	0	-1.33827943447233	2.5860427437378	-1.0162968265791
425.911503177863	0.761790291400909	-1.88803948086913	3.40669986411156e-05	3.85208132406302e-05	0.0885010815037744	-8.71502414980023e-05	7.79230641032501e-06	0.000189357343514551	7.04752004100685e-05	0.0618306166254102	7.74803707488677e-05	0.219533358985952	-6.08372750839198e-05	0.00013132139437809	-2.66867934070874e-05	8.29046355915101e-06	0.0319813789479225	-0.126609454336166	0.266800035211448	0.000177314795099164	3.60268783502201e-05	0.0263629456895032	-0.136626944882215	-1.30037576103855	-0.182178422379452	0.268478065735487	-0.000311594124468559	0.000100851709951761	-0.000148606962850291	0.000171172099643387	425.911503177859	0	6.95498942522463	0	-0.409938172381645	0	1348.59500004757	0	-0.447221874039497	0	874.587787691047	0	40.2752427610187	0	-6.21468847952557	0	22.7917176303901	0	2.74718955713424	0	2.26858600592724	0	-0.601722735296257	0	-8.25152883932173	0	-3.21131974236595	0	0	425.911503177859	0	6.95498942522463	0	-0.409938172381645	0	1348.59500004757	0	-0.447221874039497	0	874.587787691047	0	40.2752427610187	0	-6.21468847952557	0	22.7917176303901	0	2.74718955713424	0	2.26858600592724	0	-0.601722735296257	0	-8.25152883932173	0	-3.21131974236595	3.18230404689266	-3.7269709306762
428.51063213351	-2.50370987698164	1.96362298665858	-7.01158259733556e-05	-7.78352985965782e-05	0.0952710766764037	-0.000157680472126835	0.00496934733880123	-0.00857546721652228	0.000492971427796955	0.0320981052483996	0.00098438446078284	0.205172402687212	2.08264900053617e-05	0.000148400637829684	0.000195929872195385	-1.86600690215955e-05	2.20342385557446e-05	-0.120988897251592	0.378144741044166	-0.0131024323807302	0.0271586339860959	-0.0912648422048875	-0.118922376205414	-1.40740537286216	-0.0396858918740448	0.232513928500381	-0.00710371452817697	0.00123816572316799	2.93369552672825e-05	8.04081527203276e-05	428.510632133506	0	3.75328044039173	0	0.507133845072147	0	1355.12352288172	0	-4.98167484401844	0	879.433258173467	0	26.863858342313	0	3.29551609323923	0	15.8376467553505	0	5.91687851280191	0	0.816576216914051	0	-0.12403666449634	0	-10.8733033405484	0	-4.93496066624678	0	0	428.510632133506	0	3.75328044039173	0	0.507133845072147	0	1355.12352288172	0	-4.98167484401844	0	879.433258173467	0	26.863858342313	0	3.29551609323923	0	15.8376467553505	0	5.91687851280191	0	0.816576216914051	0	-0.12403666449634	0	-10.8733033405484	0	-4.93496066624678	-1.0108027036637	9.83368174084215
431.118216973523	0.489181110133921	-1.9811257725175	-4.01960610333922e-05	-6.26911857020211e-05	0.115693439166921	3.81902068833581e-05	-0.0168860307586649	-0.0190368461733746	-0.00504942558910385	0.0265103623487283	0.00862702319361162	0.237266007376574	0.000162655513364702	0.013836804888454	-0.00704895473988195	-0.00581593047520612	6.29608214642899e-05	-0.170726183154577	0.380843257335355	0.048469218030602	1.31757925413464e-05	-0.193436883250217	-0.165808362696634	-1.36379252196368	0.00287971104761325	0.226565810649425	-0.0204995419600026	0.000130460345338973	2.3098786843809e-05	-5.62776176255669e-05	431.118216973519	0	-0.0116880091311241	0	0.583351297489776	0	1362.75633544046	0	-8.24489578608096	0	884.181333728761	0	10.5908236679759	0	11.596622219201	0	9.6012870010867	0	6.02223046128533	0	-0.842210998483774	0	-0.0643395960147707	0	-12.8295324730743	0	-5.64004093917248	0	0	431.118216973519	0	-0.0116880091311241	0	0.583351297489776	0	1362.75633544046	0	-8.24489578608096	0	884.181333728761	0	10.5908236679759	0	11.596622219201	0	9.6012870010867	0	6.02223046128533	0	-0.842210998483774	0	-0.0643395960147707	0	-12.8295324730743	0	-5.64004093917248	1.89347108494578	14.4814708703989
433.588747770413	2.34539720998798	1.6730795916167	-7.3208287377315e-06	-1.43543186150035e-05	0.102331010478718	-7.16781933002987e-05	-6.60902337770768e-06	-0.00722601552650024	-0.000318127849847286	0.0626699908119792	-7.49171679000564e-06	0.21876351014267	-4.67665959907826e-07	4.38410083951933e-06	4.4767330211064e-06	-1.27425837696419e-06	-1.18535536031182e-05	-0.179486153743248	7.17967371363527e-05	-6.29418567713444e-06	0.0103804008694053	-0.299265965903969	-0.155186410290028	-1.23310732412148	-1.43752868867048e-05	0.209579311840151	-0.00355215688411199	2.03485759828402e-06	8.14346987736463e-06	1.1855446666057e-06	433.588747770408	0	4.71414969876711	0	-0.695674827585327	0	1372.73927149415	0	-9.04930461410173	0	888.610244495247	0	32.834663635118	0	12.2375042310524	0	16.2133179400619	0	1.23014849929224	0	1.04812163649745	0	-0.681728958722169	0	-13.1083441524643	0	-6.92033582605012	0	0	433.588747770408	0	4.71414969876711	0	-0.695674827585327	0	1372.73927149415	0	-9.04930461410173	0	888.610244495247	0	32.834663635118	0	12.2375042310524	0	16.2133179400619	0	1.23014849929224	0	1.04812163649745	0	-0.681728958722169	0	-13.1083441524643	0	-6.92033582605012	5.04858765446017	25.7575614728354
434.009841732793	1.99234532721497	1.98157502882618	-1.60997740251243e-05	3.32654956585027e-06	0.094927902460951	-1.38510063647862e-05	-3.01846279037434e-05	-0.0173989131221353	-0.00982905486576901	0.0492733869877746	-0.00178654230398901	0.208886880936906	-1.44263058666382e-05	3.10911527988418e-05	2.7143149977321e-06	-1.21030796978027e-05	-9.98283224783008e-06	-0.174690937241094	0.000116783643554347	8.009979952994e-06	-6.78198155281202e-06	-0.320554542814632	-0.162689313799978	-1.20798759973671	-0.0013937154007045	0.207965481426413	-1.21601733932197e-05	8.71048999914411e-06	6.8561605389492e-06	5.53850840267245e-06	434.009841732788	0	5.63348069192581	0	0.0875548842613195	0	1374.75072489645	0	-7.34314402947245	0	890.070491632151	0	37.2450793244437	0	15.9622482287085	0	19.3873286803116	0	3.95888934090977	0	1.39089677492649	0	-0.279778167729982	0	-12.2297684089363	0	-6.28060450779581	0	0	434.009841732788	0	5.63348069192581	0	0.0875548842613195	0	1374.75072489645	0	-7.34314402947245	0	890.070491632151	0	37.2450793244437	0	15.9622482287085	0	19.3873286803116	0	3.95888934090977	0	1.39089677492649	0	-0.279778167729982	0	-12.2297684089363	0	-6.28060450779581	3.92006602046528	31.4045945346671
434.409004874509	1.51255129177315	1.90992336381318	-6.93729963625788e-08	6.99742052883575e-06	0.0919389480353502	3.59794962961712e-06	6.33343129669471e-06	-0.0215261242740533	-0.00440466544773538	0.0605501332886101	8.4593259652491e-06	0.211464765931202	1.18016667168905e-05	5.41265268895227e-06	-3.57910700485011e-06	-1.62157704499223e-05	1.77001953791052e-05	-0.165245552644169	0.000114883118744832	0.000679785629592822	-1.63428927798895e-06	-0.322174402145213	-0.166395496425513	-1.13586862918296	2.84823034305669e-06	0.211549971786823	-8.79648146985624e-06	-1.7271448671039e-06	-1.45821286573711e-05	4.16469543942885e-06	434.409004874504	0	6.33690810171744	0	0.875686173810398	0	1375.99804486274	0	-5.95307214955843	0	891.626865564262	0	39.470227654038	0	18.4291035470106	0	22.1347023558425	0	7.0328310139865	0	1.77899407436538	0	0.0871924241428451	0	-11.5835246106076	0	-5.5144985671631	0	0	434.409004874504	0	6.33690810171744	0	0.875686173810398	0	1375.99804486274	0	-5.95307214955843	0	891.626865564262	0	39.470227654038	0	18.4291035470106	0	22.1347023558425	0	7.0328310139865	0	1.77899407436538	0	0.0871924241428451	0	-11.5835246106076	0	-5.5144985671631	2.65501191752918	34.5599694298653
436.118620026068	-1.35782250398414	-1.17102732117814	-0.000297600769119354	0.00302509178367444	0.114290736043531	-0.0122823460506993	-0.00204223435350453	-0.00167023177630341	0.00288594249283175	0.0553701742442411	0.00131499222884745	0.234255030506081	0.00128080535903185	0.00755124282129475	-0.000500165152356031	-0.00048268310789096	0.0178675383646848	-0.0802685631804703	0.0329105509633089	6.28962140636651e-05	4.82725815229219e-05	-0.21112468287798	-0.182359135013179	-1.2131243233004	-0.0290358620561936	0.247817799925943	-1.12798678279764e-07	0.0001270715222186	-1.05774765483808e-06	5.68854149414264e-05	436.118620026063	0	6.56609740802817	0	1.83657669976804	0	1377.28253839508	0	-4.41292106925136	0	893.762450909373	0	39.8650120542244	0	19.343577775802	0	23.7374220904881	0	9.65889702320427	0	1.94845330800089	0	0.669024379235796	0	-10.5493424559635	0	-4.28478814456404	0	0	436.118620026063	0	6.56609740802817	0	1.83657669976804	0	1377.28253839508	0	-4.41292106925136	0	893.762450909373	0	39.8650120542244	0	19.343577775802	0	23.7374220904881	0	9.65889702320427	0	1.94845330800089	0	0.669024379235796	0	-10.5493424559635	0	-4.28478814456404	-1.17826686390517	31.6439518870078
436.627413733564	-1.94942662739329	-1.83940699715367	2.6065633754493e-05	1.28686905004151e-06	0.111214114073456	-0.0212273920664418	0.000509003270310614	3.43815024201659e-05	-0.000687949574085683	0.0571182724390954	-0.00215209844546921	0.218402530919652	8.69953147164486e-06	0.00241436907544681	2.72531774090358e-05	2.33785652339318e-06	0.0233528411677076	-0.0738659322980798	5.11305460506312e-05	0.0345895821733226	0.0473254214969991	-0.145730776633738	-0.19820349483063	-1.27220239775255	-0.0767630706830143	0.22894976094067	4.77895833699366e-06	2.71241554906075e-05	0.0226346075758264	0.0209624732597798	436.62741373356	0	5.71701821623893	0	1.05522177381857	0	1378.7138253327	0	-3.09235199606577	0	894.981708848334	0	37.4288670720436	0	17.0903766237478	0	21.6521044255347	0	7.72776386514475	0	1.44920835662877	0	0.170144307608243	0	-9.71598864202639	0	-3.51953543617134	0	0	436.62741373356	0	5.71701821623893	0	1.05522177381857	0	1378.7138253327	0	-3.09235199606577	0	894.981708848334	0	37.4288670720436	0	17.0903766237478	0	21.6521044255347	0	7.72776386514475	0	1.44920835662877	0	0.170144307608243	0	-9.71598864202639	0	-3.51953543617134	-0.990394595157453	27.9281218441057
437.014547647314	-2.29678170596487	-1.98922165261856	-7.17680471808116e-06	3.39515574753144e-05	0.10610901545684	3.08739775750087e-06	0.0112341090585184	0.000133306145182427	-0.00346711993517741	0.0396576915795821	-0.00513461784809048	0.200758078335499	6.56203765175934e-06	1.42925056878428e-05	2.98504098009653e-05	2.33887207410149e-05	0.0185140736275365	-0.0558857393867515	0.000217195089957357	0.0420512302138388	0.0623606022648354	-0.102872981748519	-0.201180238328392	-1.23838321746151	-0.0941181054921048	0.206906196516041	6.70426725711797e-06	-4.27402248752033e-06	0.0229775428154762	0.0193323215915912	437.014547647309	0	4.88999616044972	0	0.302131185842272	0	1380.48454732572	0	-1.48182054789132	0	896.447492156608	0	33.6291872017335	0	13.6384819253216	0	18.5141220680191	0	4.87330169510355	0	1.12402118649613	0	-0.189784499489127	0	-8.94769410919363	0	-2.88784404899798	0	0	437.014547647309	0	4.88999616044972	0	0.302131185842272	0	1380.48454732572	0	-1.48182054789132	0	896.447492156608	0	33.6291872017335	0	13.6384819253216	0	18.5141220680191	0	4.87330169510355	0	1.12402118649613	0	-0.189784499489127	0	-8.94769410919363	0	-2.88784404899798	-0.591522329832322	22.90872561758
437.414898735993	-2.48454734414631	-1.76272661076445	1.66715712259477e-05	3.04644267241868e-05	0.105870205402809	-5.4147579089524e-06	0.00843339852989091	3.32259508682076e-05	0.000959538987463153	0.0394957724152664	0.000684937299575678	0.201980714312879	1.13848112718972e-05	1.28612584679356e-05	-5.41861297071439e-06	1.18473720645964e-05	0.0101594053209297	-0.032647272804062	6.15161496215733e-05	0.0301626045722873	0.0505601776784177	-0.0717794950763971	-0.196187314111472	-1.21156995589662	-0.0904696401647058	0.186381460937879	2.75058271055155e-05	3.85662790567817e-05	0.00843881160621692	0.00457762908819292	437.414898735989	0	3.92702587388673	0	-0.461337370080212	0	1382.80199424917	0	0.35316864365313	0	897.905225868347	0	28.0492437300309	0	9.22581500690947	0	15.0131009907771	0	2.08660256658631	0	0.855576941904477	0	-0.566868809728618	0	-8.04024074944725	0	-2.374890915599	0	0	437.414898735989	0	3.92702587388673	0	-0.461337370080212	0	1382.80199424917	0	0.35316864365313	0	897.905225868347	0	28.0492437300309	0	9.22581500690947	0	15.0131009907771	0	2.08660256658631	0	0.855576941904477	0	-0.566868809728618	0	-8.04024074944725	0	-2.374890915599	-0.0237400739315219	16.7046596848464
437.837593809928	-2.46901197375028	-1.15801394462523	-4.20880888546985e-06	5.30122947532583e-06	0.103777280380716	-0.000928358766926423	-1.14094950615458e-05	2.08909764758359e-05	0.0181575700500854	0.0457404771478222	8.60225957956991e-06	0.202106748808842	2.77739571068939e-05	2.3460646045623e-05	-2.08823866983873e-06	3.71959074900187e-06	0.0013785301770446	-0.00824991819556609	0.000197219819720744	0.00555414427461949	0.0304134248912387	-0.039251741596349	-0.182573598875781	-1.20436552212448	-0.085908919990875	0.159183387700951	1.24543950061766e-05	7.554901008684e-06	1.19753840118525e-05	-1.79972880839661e-06	437.837593809923	0	2.87227868627362	0	-1.09025855006171	0	1385.43393119349	0	1.92286560791106	0	898.854002160887	0	21.4816167724588	0	5.30802875249522	0	12.6446717234369	0	0.636631447347648	0	0.601024689463119	0	-0.981662968346022	0	-7.0051290965135	0	-1.99642908344518	0	0	437.837593809923	0	2.87227868627362	0	-1.09025855006171	0	1385.43393119349	0	1.92286560791106	0	898.854002160887	0	21.4816167724588	0	5.30802875249522	0	12.6446717234369	0	0.636631447347648	0	0.601024689463119	0	-0.981662968346022	0	-7.0051290965135	0	-1.99642908344518	0.612588980832319	11.329163390303
438.269082977939	-2.21238293227999	-0.267032194557147	4.72350570354835e-06	1.01743213290532e-05	0.0986949386096493	9.57230653140391e-06	-5.75641377257408e-06	1.17960200667045e-05	0.0237554240008943	0.0314829163307057	3.67564005567586e-05	0.193143690765098	-1.22288228019258e-06	1.32443460035875e-06	-9.19309222557479e-06	6.03674850607074e-06	8.02028870488142e-06	-1.97157252695395e-05	1.57742702107253e-05	4.40298457800341e-05	0.0171863908278003	2.75927092100782e-05	-0.186132039359785	-1.21293694381195	-0.0784729912547045	0.137410661574655	-5.94092808256658e-06	2.17956740478887e-05	2.18674412177998e-05	8.48586685093458e-06	438.269082977934	0	1.8534869962285	0	-1.40486746739752	0	1387.84180937206	0	2.67396501487914	0	899.112134296863	0	15.785071973787	0	3.51346501053944	0	12.0234721415498	0	0.407081064051672	0	0.298269538462236	0	-1.25971903045628	0	-6.34244915735697	0	-1.78149982818881	0	0	438.269082977934	0	1.8534869962285	0	-1.40486746739752	0	1387.84180937206	0	2.67396501487914	0	899.112134296863	0	15.785071973787	0	3.51346501053944	0	12.0234721415498	0	0.407081064051672	0	0.298269538462236	0	-1.25971903045628	0	-6.34244915735697	0	-1.78149982818881	1.17529336494111	8.98059043820504
438.666758525895	-1.77663599515615	0.623795720767594	5.15958023861122e-05	2.89510509166883e-06	0.100705280406383	0.00101497975095545	-1.76964728941187e-05	3.51263391390678e-05	-0.00227001516692912	0.0440469598886088	0.00259870527307266	0.202985471327013	-2.66047020089008e-06	0.000374483598509626	-1.88725166445324e-05	-1.90439747158629e-05	0.00159344505173636	-0.000490759083782239	5.86924734176482e-05	0.0120016384228425	-3.53284821545795e-05	2.92456349060726e-05	-0.251165399767027	-1.10265954070151	-0.0723404219407809	0.117893215994531	4.33441323894349e-06	1.04459221713926e-05	3.0372044973581e-06	-1.06241885926766e-05	438.66675852589	0	1.05488572557482	0	-1.33250317832492	0	1389.45186144222	0	2.54155405440562	0	899.151737127939	0	12.5265170579207	0	3.75472533900847	0	11.9487438903746	0	0.423788424343433	0	-0.0591071756157351	0	-1.19010232025693	0	-6.46981552539942	0	-1.85191460325737	0	0	438.66675852589	0	1.05488572557482	0	-1.33250317832492	0	1389.45186144222	0	2.54155405440562	0	899.151737127939	0	12.5265170579207	0	3.75472533900847	0	11.9487438903746	0	0.423788424343433	0	-0.0591071756157351	0	-1.19010232025693	0	-6.46981552539942	0	-1.85191460325737	1.53276310894424	9.31967920564444
440.685644724544	1.46207279648307	1.14584219224258	5.73181198699663e-05	0.000669829306591132	0.120459101067075	0.00896513513607267	0.00230116033824724	0.0225990382342921	0.00193115608507939	0.0631723125066808	0.000339622849887028	0.238462623272682	4.35419753557478e-06	0.00105885966977375	7.19413949151549e-05	4.8864996779496e-05	1.61230725786662e-07	-1.50146589956711e-05	-8.312835920107e-06	-0.000110324251064208	-0.000100018397032963	0.156136858037914	-0.248472442262871	-0.997799643005967	-0.252455891914364	0.226064121501112	-1.04520931653666e-05	6.74949557916749e-06	-4.93311086576594e-05	-2.22665939091842e-05	440.685644724539	0	0.616948673246352	0	1.94758325680952	0	1391.41332044309	0	2.11282044674904	0	904.764624759291	0	11.4596779097279	0	6.29176236304218	0	11.4741211230417	0	10.3717676873307	0	-0.340904732704875	0	0.687884933086172	0	-6.80849754803285	0	-2.14153312448495	0	0	440.685644724539	0	0.616948673246352	0	1.94758325680952	0	1391.41332044309	0	2.11282044674904	0	904.764624759291	0	11.4596779097279	0	6.29176236304218	0	11.4741211230417	0	10.3717676873307	0	-0.340904732704875	0	0.687884933086172	0	-6.80849754803285	0	-2.14153312448495	1.49197923691095	8.31919329699328
441.070615311926	1.92441411139037	0.376761250853193	1.45348698919351e-06	0.000515258729761237	0.117841657286235	0.0390068610705734	0.00122632984919598	0.0216431378027952	0.0168102414659411	0.0699685830903243	-2.3443551695304e-05	0.219207109744017	1.47337014223164e-05	-2.99401808302989e-06	-7.63393936296914e-06	2.46755578152668e-07	2.20485408487852e-06	-2.88022461762429e-05	0.00018614651207684	-0.0178551346757911	-3.87022769849213e-06	0.153894304430427	-0.26990152183883	-0.990837133612022	-0.251842307479477	0.241102802156546	-6.44068079710582e-07	1.09955363619202e-07	-9.52572640959099e-06	6.41645957114124e-07	441.070615311922	0	1.27482862118049	0	2.24224229918417	0	1392.54441415101	0	2.60493474028236	0	905.009346064538	0	13.4158493436415	0	7.11857346035929	0	11.8747422321707	0	10.5883631863151	0	0.0370204930159558	0	0.948017125484478	0	-6.3720465697561	0	-1.85076751433693	0	0	441.070615311922	0	1.27482862118049	0	2.24224229918417	0	1392.54441415101	0	2.60493474028236	0	905.009346064538	0	13.4158493436415	0	7.11857346035929	0	11.8747422321707	0	10.5883631863151	0	0.0370204930159558	0	0.948017125484478	0	-6.3720465697561	0	-1.85076751433693	1.6616908768479	9.00594464708434
441.494339188957	2.28593238501778	-0.489750665447443	1.41538671061329e-05	-8.55059165581053e-06	0.111351086221514	0.00786820267862464	1.06026915517751e-06	0.0163816724662329	-0.0142599121889027	0.0735687374115289	-7.581242410257e-07	0.215512858648372	-1.52405621747008e-05	-2.38099250061865e-06	9.80073261427217e-06	1.92822967568181e-05	0.000483168212848695	3.6028267760877e-06	4.68658467817542e-05	0.0256910129548639	-0.000543632946567647	0.160086566154403	-0.190111915367463	-1.07935776275725	-0.253627877828576	0.243441990380459	4.81063864973241e-06	6.79660864250038e-06	-0.000510495744382666	-2.91791832043094e-05	441.494339188952	0	2.17066206715421	0	2.22118739172133	0	1394.44300926817	0	2.5494238488564	0	905.036573488057	0	17.4493767598152	0	6.97780082983377	0	11.9333655053887	0	10.5841824539324	0	0.397727067362068	0	0.927652147332485	0	-6.42588289327585	0	-1.8630526322614	0	0	441.494339188952	0	2.17066206715421	0	2.22118739172133	0	1394.44300926817	0	2.5494238488564	0	905.036573488057	0	17.4493767598152	0	6.97780082983377	0	11.9333655053887	0	10.5841824539324	0	0.397727067362068	0	0.927652147332485	0	-6.42588289327585	0	-1.8630526322614	2.05160285133496	8.84826016986492
441.863884182305	2.47390367500539	-1.22372342810214	2.36626282464573e-05	-4.16552338104279e-06	0.106036594171696	1.42219404312905e-05	2.07207430516756e-05	0.0176314817935682	-0.010954810418614	0.0802484388717549	-2.10468409228811e-06	0.212541912435015	-4.81852670996388e-06	2.04767410207041e-05	1.86599204147525e-06	1.03848433121865e-05	2.09980609534318e-06	-2.37443319050909e-05	1.16562351892692e-05	0.0602174791500281	-0.0218641562788119	0.167920001398187	-0.128127293764813	-1.23034712355616	-0.227225763862786	0.260576300560889	-1.20570534242819e-05	-3.97759017368435e-07	-0.0144400847699027	-0.000507537085833737	441.863884182301	0	3.05561623011357	0	1.89875645868813	0	1396.56332860781	0	1.77301727924995	0	905.334536827796	0	22.5322204217766	0	5.1073800232644	0	12.6542073981968	0	10.2955041056935	0	0.648399650873895	0	0.650895555772085	0	-7.09140776066144	0	-2.07865090155014	0	0	441.863884182301	0	3.05561623011357	0	1.89875645868813	0	1396.56332860781	0	1.77301727924995	0	905.334536827796	0	22.5322204217766	0	5.1073800232644	0	12.6542073981968	0	10.2955041056935	0	0.648399650873895	0	0.650895555772085	0	-7.09140776066144	0	-2.07865090155014	2.56932990000468	6.67843404736676
442.288646921951	2.47901474275644	-1.79656111430862	7.84461382481445e-07	2.05858110837395e-05	0.0972882911620204	0.00684398830679865	-1.04678952394118e-05	0.0260859751204919	0.00324947285053311	0.0637840504092165	0.000209396542037187	0.207316380643419	-5.7808453700084e-06	-3.03260944441533e-06	3.50617528892708e-06	-1.0372654767736e-05	9.89456920488754e-06	-0.00330738646512849	0.000131355686012308	0.0658505182258382	-0.0630672867121927	0.186361215457427	-0.125693506484777	-1.31520413332537	-0.162489794371709	0.260730686780419	-1.72667398504625e-05	-5.1824565037612e-06	-0.0343573376637156	-0.00427431335365935	442.288646921946	0	4.11525777831829	0	1.24519775312927	0	1399.20680846294	0	0.142452187187506	0	906.351881672791	0	29.1269574418217	0	1.03923961425264	0	15.1925327538728	0	8.69441130848585	0	0.904411319328508	0	0.232197778373848	0	-8.13596609868241	0	-2.47243958841976	0	0	442.288646921946	0	4.11525777831829	0	1.24519775312927	0	1399.20680846294	0	0.142452187187506	0	906.351881672791	0	29.1269574418217	0	1.03923961425264	0	15.1925327538728	0	8.69441130848585	0	0.904411319328508	0	0.232197778373848	0	-8.13596609868241	0	-2.47243958841976	3.23617017264098	2.05138250762807
442.684173205117	2.27770235599028	-1.98845900818595	6.63382789762599e-06	3.50572516177221e-06	0.0912005344409467	0.00605097108808909	-2.31157320702409e-05	0.0372321861834405	0.00388905393968562	0.0546830215494335	0.00442754677352808	0.202340399947258	-4.35889170602145e-06	2.06344363748971e-06	2.1640905608033e-06	-1.62677818908323e-05	1.32531685568861e-05	-0.00925361449230713	0.000234811761574805	0.0558800715380907	-0.0945988429377693	0.211874123824949	-0.158448028446419	-1.28201335101022	-0.104555145705938	0.243403096884638	-5.19647087320661e-06	9.22419838356238e-06	-0.0436809899374364	-0.00776836839368191	442.684173205112	0	5.06203824855622	0	0.485021281614035	0	1401.47448785803	0	-1.67596391330031	0	907.814177684798	0	34.5615876097692	0	-3.31317905313153	0	18.6881359147996	0	5.87907523211075	0	1.17293867073332	0	-0.138588485366726	0	-9.02394010149671	0	-2.98943748663923	0	0	442.684173205112	0	5.06203824855622	0	0.485021281614035	0	1401.47448785803	0	-1.67596391330031	0	907.814177684798	0	34.5615876097692	0	-3.31317905313153	0	18.6881359147996	0	5.87907523211075	0	1.17293867073332	0	-0.138588485366726	0	-9.02394010149671	0	-2.98943748663923	3.80286877090049	-2.57609943946407
443.083257103379	1.88813589058329	-1.83562555634987	1.09120121701688e-05	-5.09719683209542e-06	0.0877368324706818	3.74788554779765e-05	3.32683756251505e-05	0.0418001272316854	-3.06272593557767e-05	0.0647220137084601	-3.43806924272522e-06	0.207230122291146	-2.00353558614099e-05	2.58959170228655e-05	2.99315314564674e-05	-7.46589968394539e-06	1.63211490263871e-05	-0.0125706053274624	0.000240420116968313	0.0451710390913268	-0.10476249170115	0.217901013920401	-0.183431694344398	-1.16714285163581	-0.0884493291708926	0.245919737644317	-1.09425030271359e-05	4.032232853716e-05	-0.0436814776090741	-0.00296852665196737	443.083257103374	0	5.89949766626492	0	-0.288771016800265	0	1403.23692415433	0	-3.30176407768217	0	909.315349682752	0	38.2811464945113	0	-6.73885423998944	0	21.8461097697541	0	2.96515195769484	0	1.51555053474053	0	-0.510537528267888	0	-9.80374978901232	0	-3.65274980335178	0	0	443.083257103374	0	5.89949766626492	0	-0.288771016800265	0	1403.23692415433	0	-3.30176407768217	0	909.315349682752	0	38.2811464945113	0	-6.73885423998944	0	21.8461097697541	0	2.96515195769484	0	1.51555053474053	0	-0.510537528267888	0	-9.80374978901232	0	-3.65274980335178	4.1938653905938	-5.55774214630087
445.238566833198	-1.5261130141351	1.87484672632114	-4.77700713639041e-05	0.000158535901333323	0.114564859239186	-5.23765206941419e-05	0.000364225953194438	0.0239953056556297	0.000189205273116681	0.0417762707999812	0.00209717831752328	0.24509786467121	7.99464495570727e-06	0.00828582867818002	0.000170317701783158	0.000183542231869419	-0.00699814742229614	-0.127998387950854	0.530483182549581	-0.00676537540354506	-0.0662548372053829	0.0783078009113648	-0.122641019855677	-1.39603705230546	-0.0804446745117328	0.225539322539427	-0.0968603245802854	0.0394224452230667	0.000172148849180464	0.000283561606065089	445.238566833192	0	6.40591119825923	0	-0.161298091502474	0	1405.50080032993	0	-5.94170760812591	0	912.692148326464	0	39.6991059199424	0	-7.8071000483117	0	22.3552775646172	0	3.43529897036735	0	1.81817220492642	0	-0.449033805732617	0	-11.4994888522329	0	-5.56593819845074	0	0	445.238566833192	0	6.40591119825923	0	-0.161298091502474	0	1405.50080032993	0	-5.94170760812591	0	912.692148326464	0	39.6991059199424	0	-7.8071000483117	0	22.3552775646172	0	3.43529897036735	0	1.81817220492642	0	-0.449033805732617	0	-11.4994888522329	0	-5.56593819845074	0.652796119868099	-3.11823656076935
447.808169845901	-1.61137682137605	-1.5813121773963	-8.08621619355004e-05	-2.03435487178636e-05	0.107394341782781	-0.00108434921121078	-0.00604286442609187	-6.77867496467556e-05	0.0160333035748987	0.0733407050358906	0.00481209026524385	0.23147438848532	-3.16226653703932e-05	0.000146651300743379	-9.29766446499702e-05	-0.000156806747208382	9.4670476372082e-05	-0.157397809579161	0.623760423826693	0.0098544974285502	0.00358287298731192	0.000888446049056476	-0.145881717607708	-1.43772034956489	-0.0254747283432586	0.215532971000415	-0.100997854608438	0.0284103167128432	0.000219218639046171	4.8150790655502e-05	447.808169845896	0	0.797036230518094	0	1.5213981136407	0	1417.9422123824	0	-9.69239881961319	0	917.458321992584	0	11.7112384417572	0	0.684893727672577	0	12.5442026836841	0	9.44762283823633	0	-0.201630424871076	0	0.397805227312448	0	-13.4906785436777	0	-6.84199192960668	0	0	447.808169845896	0	0.797036230518094	0	1.5213981136407	0	1417.9422123824	0	-9.69239881961319	0	917.458321992584	0	11.7112384417572	0	0.684893727672577	0	12.5442026836841	0	9.44762283823633	0	-0.201630424871076	0	0.397805227312448	0	-13.4906785436777	0	-6.84199192960668	-1.15672979094609	-1.95154135037847
450.361920386996	2.22852220254275	1.12412829422898	3.01937972960793e-05	-4.43987394870042e-05	0.10816666770419	0.0098658327155036	2.95208093994119e-05	-3.19153789344913e-05	0.0226507186700638	0.0675709818046768	-1.29668982396162e-06	0.232705984349904	-7.82157877587496e-05	-2.42778594236011e-05	1.43706853275134e-05	-3.12477724920485e-05	-0.00254234032579537	-0.203176639870517	0.630730939717792	-0.0584184108688761	0.0725763985636984	-0.000351783475812924	-0.137491093019198	-1.35368492316972	-0.0580392291853499	0.183078839548417	-0.125105277798566	0.0123312208354394	0.0145427952537538	0.00749179172825308	450.361920386991	0	1.86935527725517	0	-1.13642871471121	0	1421.87316645435	0	-8.16491855332184	0	922.701954555663	0	15.9388905527519	0	-0.179327408116013	0	10.8869718761288	0	0.793435678900085	0	0.296195616222512	0	-1.04415117539776	0	-12.6504477261957	0	-5.90055190289249	0	0	450.361920386991	0	1.86935527725517	0	-1.13642871471121	0	1421.87316645435	0	-8.16491855332184	0	922.701954555663	0	15.9388905527519	0	-0.179327408116013	0	10.8869718761288	0	0.793435678900085	0	0.296195616222512	0	-1.04415117539776	0	-12.6504477261957	0	-5.90055190289249	5.3480738667151	4.53547657085081
452.930214960888	0.585784530658713	-0.627672572788344	-2.05686972379045e-05	-0.000139146679274761	0.0878951889315512	-0.000149671008024057	-1.41162392627519e-05	-0.0229492371605092	0.0148219558963784	0.0381926186773298	-0.000137375704291539	0.216791485695975	-1.88123093406527e-05	0.000382092230357153	0.000181125595820321	-2.27710226460345e-05	-0.0133518741834267	-0.200617655377097	0.356812376249453	-0.0466282502554037	0.0316325058559269	-0.0729541353864299	-0.222295220842595	-1.15028517039409	-0.109844688364444	0.200301823132553	-0.0919831240040234	0.00111118014471225	0.000318522316775734	0.000436678759776897	452.930214960883	0	6.98271089724821	0	2.0895831175658	0	1432.8248976673	0	-0.713373741519953	0	928.183096893576	0	40.3728303496683	0	17.0689161251107	0	23.5744163092851	0	10.1961770154689	0	2.28501236081441	0	0.848570033013918	0	-8.33686558496797	0	-3.52345723083568	0	0	452.930214960883	0	6.98271089724821	0	2.0895831175658	0	1432.8248976673	0	-0.713373741519953	0	928.183096893576	0	40.3728303496683	0	17.0689161251107	0	23.5744163092851	0	10.1961770154689	0	2.28501236081441	0	0.848570033013918	0	-8.33686558496797	0	-3.52345723083568	0.505814144499494	28.9528461886153
455.603621625635	-2.48022758447904	0.142856024657128	-2.52328481543471e-05	9.59963870515063e-05	0.0974132988638375	0.0128878333578368	-2.30188443038555e-05	-0.0153802110622297	0.00727371121757468	0.00827068096138468	0.00224557148915261	0.226313695909326	-3.60884717802697e-05	7.47853628360752e-05	7.23683128792079e-05	-7.62562934226345e-05	-0.0420200242656511	-0.154018030479115	0.256306234842574	-0.0449677063717049	0.000101224164080078	-0.0912699251244079	-0.156589901845363	-1.13383849746995	-0.203469230594761	0.124425303621236	-0.0331794742411949	-1.18417833531162e-05	0.000131980963136772	-4.52627875569285e-05	455.60362162563	0	3.31248412162779	0	-1.50042836030305	0	1440.32207942812	0	3.81838695156412	0	933.883425856379	0	24.3987102735023	0	8.91611092125661	0	16.3892453159263	0	0.588632565456043	0	0.680941217896963	0	-1.37101696985393	0	-5.54058343979986	0	-1.1077096587409	0	0	455.60362162563	0	3.31248412162779	0	-1.50042836030305	0	1440.32207942812	0	3.81838695156412	0	933.883425856379	0	24.3987102735023	0	8.91611092125661	0	16.3892453159263	0	0.588632565456043	0	0.680941217896963	0	-1.37101696985393	0	-5.54058343979986	0	-1.1077096587409	1.01739812932075	19.2363172547613
458.235587783248	0.83576833587125	0.325803569502011	0.000119531817104157	0.000103830388722726	0.108931617836258	0.000125247016771346	0.000110279203983633	2.8624575738245e-05	4.50828646417087e-05	0.0356417334207321	4.71559683579975e-05	0.24678670351428	0.00022236693918602	0.0104984484977606	0.000110118408414614	5.45203157934577e-05	3.32412050540477e-05	-0.0931682955265589	0.433889705826029	0.000153945789693637	0.00446891477983925	0.00406594584470274	-0.129293391378208	-1.40264838156174	-0.13606844496071	0.276313631045875	5.51750317129626e-06	0.00748631531307098	0.000131330068887349	5.95119606060066e-05	458.235587783243	0	0.154314473970888	0	2.160552874859	0	1446.95129810313	0	-0.616563072217159	0	939.769294891042	0	10.8966441801607	0	17.0333699507827	0	9.1256182065409	0	10.7375752278845	0	-0.710688532540732	0	0.854503360239903	0	-8.18467887485579	0	-3.46276701434006	0	0	458.235587783243	0	0.154314473970888	0	2.160552874859	0	1446.95129810313	0	-0.616563072217159	0	939.769294891042	0	10.8966441801607	0	17.0333699507827	0	9.1256182065409	0	10.7375752278845	0	-0.710688532540732	0	0.854503360239903	0	-8.18467887485579	0	-3.46276701434006	0.658322477224034	22.9722745579856
460.888280172322	2.0304719217981	-0.808673351566285	1.93639681396877e-05	3.66849599867397e-06	0.0913780453655711	-0.0047202656602934	-2.89552394807893e-05	0.000199988584606443	-0.0330048404485455	0.0421182580890322	-5.57088918536214e-06	0.206230612276802	-7.0579651873381e-05	0.000167577306151408	0.000174874742313455	0.000140933716988575	-0.000148996316882494	-0.123186844994172	0.362529582176749	-0.0174356147300901	7.66492255134877e-05	0.10885611187858	-0.141405787288634	-1.25873203769595	0.00571303908379048	0.216176925913636	-0.00398712357878077	0.000118781504539751	0.000566846467505156	4.15346386028917e-05	460.888280172317	0	5.57225000740889	0	-1.33808742841608	0	1458.63833344027	0	-8.50859433518103	0	945.371638442573	0	37.0042102827298	0	-1.05854066298648	0	22.0853137118345	0	1.3027525752397	0	1.36840405283081	0	-1.2984186320073	0	-12.9181508130374	0	-6.0510143222191	0	0	460.888280172317	0	5.57225000740889	0	-1.33808742841608	0	1458.63833344027	0	-8.50859433518103	0	945.371638442573	0	37.0042102827298	0	-1.05854066298648	0	22.0853137118345	0	1.3027525752397	0	1.36840405283081	0	-1.2984186320073	0	-12.9181508130374	0	-6.0510143222191	5.38197223222887	5.39238619026918
463.450836614754	-1.82104987911251	1.32739984055798	0.000219295025554113	-0.000204392614609649	0.116067736367647	0.00525647989291604	-0.000190882455789503	0.0135609218765854	-0.0229139948933943	0.0372653232775636	-7.9811980983497e-05	0.236569221537296	-0.00017654078622518	0.00732589066561214	-3.25840680455882e-06	-0.000142647263596323	2.12634971520307e-05	-0.173555115155448	0.266995572935084	-0.0105540223305035	-0.0166131701251626	0.225572801067594	-0.151006487398377	-1.24512760553127	7.44216465978671e-05	0.215715453594013	-0.0223691322651387	2.7910782949867e-05	-0.00013353417210168	-9.284982585104e-05	463.450836614749	0	5.97394193461286	0	1.70742246481357	0	1462.36008408637	0	-10.2045777577088	0	950.836241823596	0	38.49626485143	0	1.46348514696045	0	19.2738504700748	0	10.7237567538231	0	1.56332751434549	0	0.418273124145654	0	-13.7906149159305	0	-7.18081859076511	0	0	463.450836614749	0	5.97394193461286	0	1.70742246481357	0	1462.36008408637	0	-10.2045777577088	0	950.836241823596	0	38.49626485143	0	1.46348514696045	0	19.2738504700748	0	10.7237567538231	0	1.56332751434549	0	0.418273124145654	0	-13.7906149159305	0	-7.18081859076511	-1.51214906410469	7.16501004093578
465.040545016542	-2.32161390446707	-1.71447992565567	8.98878332912298e-06	1.06602482809857e-06	0.101035027623545	0.000114161974728816	6.97802324316929e-06	0.00807293862565856	-0.00132114551703708	0.0610483849394807	-9.22052378044008e-06	0.217805941242144	9.5365214905918e-07	1.94347107970673e-05	5.75262158507764e-06	2.85911511711821e-06	1.39974289292022e-05	-0.167808564717887	0.000116211967168036	1.0642421614083e-06	-0.0102416625977893	0.296013132776571	-0.158225236053326	-1.23260193201104	-1.99321404804079e-06	0.210977475608032	-1.018580576908e-05	1.74083432680236e-05	-1.38770562907734e-05	-2.0143321600347e-05	465.040545016536	0	2.26147768734431	0	1.26475974395737	0	1471.08811284445	0	-8.94611977784738	0	952.320276545699	0	17.8544103860132	0	-1.96897102110449	0	15.8364522619863	0	9.68557638418848	0	0.438310545584856	0	0.128895472891406	0	-12.9326124282751	0	-7.00353228693058	0	0	465.040545016536	0	2.26147768734431	0	1.26475974395737	0	1471.08811284445	0	-8.94611977784738	0	952.320276545699	0	17.8544103860132	0	-1.96897102110449	0	15.8364522619863	0	9.68557638418848	0	0.438310545584856	0	0.128895472891406	0	-12.9326124282751	0	-7.00353228693058	-1.59959007441513	-4.07198671067859
465.457112685206	-1.95925955720246	-1.98845615079808	1.60699168727731e-05	-1.38836929583602e-05	0.0940639875096837	1.30123041834277e-05	8.60923120948329e-06	0.0184992799882744	-0.00964828871028197	0.0495912173752364	-0.00193064107234298	0.208363267585977	-3.30770258968654e-06	1.89122545114271e-05	-2.34851494818704e-06	9.72271166266167e-06	-8.62485763616519e-06	-0.16278024312292	5.48301806653818e-05	-1.11093599130516e-05	8.2047852848527e-06	0.315281869260681	-0.165136868572673	-1.20326186003186	-0.00158442402480926	0.207024784551495	-8.42238805599646e-06	-1.8836306206526e-06	1.02060060943124e-05	1.02866653608422e-05	465.457112685201	0	1.36390769854202	0	0.480066035504774	0	1473.02665986313	0	-7.25876832058894	0	953.801117205393	0	13.6578435730671	0	-5.60591237144427	0	12.6584966795026	0	6.88601572191811	0	0.0926674272566812	0	-0.266153755361574	0	-12.0803943792523	0	-6.35055712651911	0	0	465.457112685201	0	1.36390769854202	0	0.480066035504774	0	1473.02665986313	0	-7.25876832058894	0	953.801117205393	0	13.6578435730671	0	-5.60591237144427	0	12.6584966795026	0	6.88601572191811	0	0.0926674272566812	0	-0.266153755361574	0	-12.0803943792523	0	-6.35055712651911	-0.460039591914978	-9.51524087637883
465.830670868856	-1.50495696919177	-1.90637310790678	8.06352641599619e-06	1.91643971328522e-05	0.0915229790799917	-2.26894495409264e-05	-1.86196195338276e-05	0.0217726140958924	-0.00428766700543584	0.0610732014423264	7.23127679159911e-07	0.211711811364081	-1.74743929501169e-06	3.13143403575377e-06	1.11374835716417e-05	-2.7160702547462e-06	-1.24963364478144e-05	-0.15358475818217	0.000201518962531599	-0.000548265541216841	2.39253892585006e-07	0.315242916486491	-0.168689585912353	-1.13413641114779	1.25515761149271e-05	0.210802286577452	8.89923765121233e-06	9.54237488909275e-06	1.02266342119652e-05	-6.08078420406133e-06	465.830670868851	0	0.713738107451312	0	-0.256712834521633	0	1474.16472363424	0	-5.97523120713538	0	955.254546120945	0	11.6546533263941	0	-7.85461695835623	0	10.1241658856339	0	4.0183593392004	0	-0.272349625611372	0	-0.609880445384806	0	-11.4825997797499	0	-5.63078874618773	0	0	465.830670868851	0	0.713738107451312	0	-0.256712834521633	0	1474.16472363424	0	-5.97523120713538	0	955.254546120945	0	11.6546533263941	0	-7.85461695835623	0	10.1241658856339	0	4.0183593392004	0	-0.272349625611372	0	-0.609880445384806	0	-11.4825997797499	0	-5.63078874618773	0.728638318495628	-12.3460345693792
467.463170868443	1.25028926115302	1.04630566668622	0.000254916803763284	0.0013457920837775	0.111519012855754	0.00694518908865853	0.000320389611071897	0.000311519174752741	0.000628100546285319	0.0502535342946272	0.000184573755238875	0.232682333525741	0.000511803873942015	0.00603317361421317	0.000179111455239961	0.000502590385701371	-0.0176013138471573	-0.0696888041638405	0.0524931813653156	-0.000148592364030324	-0.000332273428533187	0.205371959302049	-0.18414550955411	-1.21165936934033	-0.0260629171709779	0.247255756124075	5.23690743921664e-05	6.96613792056025e-05	4.03727631989523e-05	-0.000290644189705604	467.463170868438	0	0.400190392893196	0	-1.28475509573103	0	1475.314756984	0	-4.55380940966554	0	957.282987462698	0	11.1208837541768	0	-8.87925051424212	0	8.43706156276709	0	1.33164759738808	0	-0.504820380522248	0	-1.24871868243037	0	-10.5392010360634	0	-4.48733056682405	0	0	467.463170868438	0	0.400190392893196	0	-1.28475509573103	0	1475.314756984	0	-4.55380940966554	0	957.282987462698	0	11.1208837541768	0	-8.87925051424212	0	8.43706156276709	0	1.33164759738808	0	-0.504820380522248	0	-1.24871868243037	0	-10.5392010360634	0	-4.48733056682405	4.51464826905968	-9.6973558247664
468.045956101486	1.95208726363508	1.84235571824322	2.14622253640779e-06	-3.60922806183481e-06	0.110837430881925	0.0210751282887225	-0.000617351134601206	-4.92658715691708e-05	-0.000773289953806729	0.0570389870816212	-0.00237181314885384	0.218081898933999	-4.61140966049429e-06	0.00244864363917199	-1.68790879873753e-06	-2.68946800713588e-05	-0.0222498025324623	-0.0619113347884847	8.56902890020381e-06	-0.0358287433693375	-0.0490404191313643	0.135764259223358	-0.201326375112651	-1.27102031048713	-0.0773119533181219	0.228123661214234	-9.65681638244625e-06	-5.89076226922227e-07	-0.0235738315358906	-0.0216876574677029	468.045956101481	0	1.34750898787793	0	-0.419828695373961	0	1476.8776054561	0	-3.12104770226463	0	958.59797735656	0	13.7353273661214	0	-6.47345700654123	0	10.6530969205744	0	3.37487992873428	0	0.0656843615603843	0	-0.683581150492159	0	-9.6177489272268	0	-3.64165123579627	0	0	468.045956101481	0	1.34750898787793	0	-0.419828695373961	0	1476.8776054561	0	-3.12104770226463	0	958.59797735656	0	13.7353273661214	0	-6.47345700654123	0	10.6530969205744	0	3.37487992873428	0	0.0656843615603843	0	-0.683581150492159	0	-9.6177489272268	0	-3.64165123579627	4.35271202796597	-5.63239427927514
468.436983273661	2.30124031641542	1.98899624350717	-1.56003925032065e-05	-5.03434630228814e-06	0.105726406524319	-2.52927549363767e-05	-0.0114164708555349	-0.000174631459559345	-0.0034440240467264	0.039645026221214	-0.00504764424750263	0.200474655674941	1.01691912218261e-05	1.16399064688151e-05	-2.7448015674185e-05	-1.04116347063687e-06	-0.0169243699408552	-0.0435667960186459	9.33654467643788e-05	-0.0420638992221902	-0.0626224107909272	0.0931489076523014	-0.203972319348844	-1.23641907330931	-0.0935639001242709	0.205426883207114	2.0311117154242e-06	9.50229608194363e-06	-0.0231656679501954	-0.0193061613518004	468.436983273655	0	2.18440218017545	0	0.341619526935971	0	1478.6728197382	0	-1.48964531934973	0	960.081525852453	0	17.5948293168101	0	-2.97034726023867	0	13.8348959655319	0	6.26680202757156	0	0.393294234430184	0	-0.320307002406708	0	-8.84086352001192	0	-3.00458966978744	0	0	468.436983273655	0	2.18440218017545	0	0.341619526935971	0	1478.6728197382	0	-1.48964531934973	0	960.081525852453	0	17.5948293168101	0	-2.97034726023867	0	13.8348959655319	0	6.26680202757156	0	0.393294234430184	0	-0.320307002406708	0	-8.84086352001192	0	-3.00458966978744	3.94737346516729	-0.530685335978056
468.854106728582	2.48941299656592	1.73840730508124	-2.11803013945722e-05	2.10156892147856e-05	0.10542388002806	1.25860044124299e-05	-0.00722547429771286	-2.99604655562825e-05	0.00172541526846377	0.0402476646427684	0.00100403882864029	0.202325067962021	7.20130862568802e-06	2.84049536063385e-05	-1.58007191817202e-05	-1.31466991667641e-05	-0.00804957525775887	-0.0194256195217535	0.000102519008172536	-0.0290192514557643	-0.0496225917437682	0.0607787998747822	-0.198428865657081	-1.20977674344631	-0.0891833001465648	0.183540418499103	-9.00850740329035e-07	9.67143735232867e-06	-0.00777179415760721	-0.00384573507693131	468.854106728577	0	3.19032794752138	0	1.13299593455154	0	1481.09995521255	0	0.417209526608252	0	961.585237390276	0	23.4541430914596	0	1.62670446057227	0	17.4551302381963	0	9.12829293590865	0	0.671040542974068	0	0.0736998469498895	0	-7.89018360147131	0	-2.47644471791706	0	0	468.854106728577	0	3.19032794752138	0	1.13299593455154	0	1481.09995521255	0	0.417209526608252	0	961.585237390276	0	23.4541430914596	0	1.62670446057227	0	17.4551302381963	0	9.12829293590865	0	0.671040542974068	0	0.0736998469498895	0	-7.89018360147131	0	-2.47644471791706	3.35241073891429	5.93971728528734
469.271222825688	2.46321126286185	1.12597415241343	7.46905325345026e-07	1.51134919604807e-05	0.103002122022504	0.00098972298645184	8.42686945978865e-06	-1.79324086629296e-05	0.0192993639947941	0.0450945692681419	2.19724382920571e-05	0.201419150555123	9.53631770921698e-06	2.88600567389143e-05	1.17375948440077e-05	6.26736959750523e-06	-2.14945186230881e-06	7.15111505496255e-06	0.000126257734498589	-0.00477922784947624	-0.030411728309179	0.0280025249368193	-0.185243020589204	-1.20274115157936	-0.0850514854710467	0.156243432774604	2.08150445045993e-05	6.3183084926503e-06	-8.02023529108894e-06	-4.1035911391701e-06	469.271222825683	0	4.23080464895428	0	1.741320660401	0	1483.69542506935	0	1.93522291350122	0	962.485589141092	0	29.9286663438117	0	5.41481738404677	0	19.7025886692764	0	10.4793662690057	0	0.922507642789295	0	0.481681146046557	0	-6.87237698573442	0	-2.11016021310065	0	0	469.271222825683	0	4.23080464895428	0	1.741320660401	0	1483.69542506935	0	1.93522291350122	0	962.485589141092	0	29.9286663438117	0	5.41481738404677	0	19.7025886692764	0	10.4793662690057	0	0.922507642789295	0	0.481681146046557	0	-6.87237698573442	0	-2.11016021310065	2.72590779740496	11.1450742690452
469.700015943278	2.19902013858889	0.23542491416884	3.72422740652825e-06	3.89120666484083e-05	0.0979889523217337	9.22004920926924e-06	-3.27422677628522e-06	-1.78817985259471e-05	0.0233880626389354	0.030768249253025	2.06444053524685e-05	0.193173534700958	4.27033518848241e-05	9.14148572923548e-06	7.5244893747432e-06	8.47132799153021e-06	-5.31599872332951e-06	-2.60018461680281e-05	0.00019611608954254	-1.38556007839678e-05	-0.0176926631887807	-5.56040589516296e-06	-0.186619121962865	-1.21029210602615	-0.0778913871713585	0.134548164690771	4.72298802071699e-06	1.01273701102208e-05	-9.85926210310322e-06	-1.02861682483295e-05	469.700015943273	0	5.23901288807028	0	2.0400008308566	0	1486.06852276827	0	2.64595869064358	0	962.72216413306	0	35.5202876665601	0	7.10744538919719	0	20.2702862470924	0	10.6833488468825	0	1.22629517229624	0	0.747796213730672	0	-6.2402037783694	0	-1.90444057765588	0	0	469.700015943273	0	5.23901288807028	0	2.0400008308566	0	1486.06852276827	0	2.64595869064358	0	962.72216413306	0	35.5202876665601	0	7.10744538919719	0	20.2702862470924	0	10.6833488468825	0	1.22629517229624	0	0.747796213730672	0	-6.2402037783694	0	-1.90444057765588	2.17151121169514	13.3523466321726
470.100827947015	1.75287994341439	-0.663716455392967	-5.28888470170728e-05	-3.43233847573559e-06	0.100443394310114	-0.00129012731114314	8.49026043476392e-05	-1.62770530566884e-05	-0.00307402141639243	0.0451880301858871	0.0022733975904067	0.203465147134253	-1.71738078691485e-05	0.000535374969553691	6.63322214759199e-05	1.61540200803192e-05	-0.00211147325277968	-0.000611071395114675	0.000267558390215114	-0.0138684944812458	-7.56851146984231e-05	-0.000338971564695225	-0.251171743384022	-1.09909001007535	-0.0725902005690117	0.115567057026252	-2.05473814558724e-05	3.99604882031035e-05	-6.51217122991089e-07	-7.86748858133842e-06	470.10082794701	0	6.0365191971773	0	1.95268466946699	0	1487.66202057891	0	2.485670671957	0	962.768341790851	0	38.7173796055702	0	6.8136814395008	0	20.3562019478115	0	10.6615823916095	0	1.58939671061742	0	0.664054008026666	0	-6.39397395160786	0	-1.98892264526092	0	0	470.10082794701	0	6.0365191971773	0	1.95268466946699	0	1487.66202057891	0	2.485670671957	0	962.768341790851	0	38.7173796055702	0	6.8136814395008	0	20.3562019478115	0	10.6615823916095	0	1.58939671061742	0	0.664054008026666	0	-6.39397395160786	0	-1.98892264526092	1.81845032371725	12.9347194913669
472.154751326778	-1.53756695120483	-1.04600965135253	-5.68387908283768e-07	0.00161337985760963	0.120137905564762	-0.0130098963348822	-0.00323975229641098	-0.0236450406133891	0.00422447941658711	0.0660866760777813	4.09768739785508e-05	0.237011431340227	2.08582432281005e-05	0.00137965705483906	-4.97924898181306e-05	-3.26825657772579e-06	7.37648361437438e-06	-1.22921561167398e-05	0.000260895310613799	2.27813656634857e-05	5.94302160846442e-06	-0.16319271985234	-0.247777068883943	-1.00126373126172	-0.255020336803727	0.228538791276081	-1.07791191538189e-05	-3.01450997563969e-07	8.6705678775551e-06	2.05819177648059e-05	472.154751326773	0	6.36269367433444	0	-1.37526378482069	0	1489.68656599274	0	2.16464381726056	0	968.440596046214	0	39.5047816692066	0	4.17947680506886	0	20.7218620488389	0	0.643167922886227	0	1.80039576582775	0	-1.25079183642001	0	-6.64291446230814	0	-2.20909486357174	0	0	472.154751326773	0	6.36269367433444	0	-1.37526378482069	0	1489.68656599274	0	2.16464381726056	0	968.440596046214	0	39.5047816692066	0	4.17947680506886	0	20.7218620488389	0	0.643167922886227	0	1.80039576582775	0	-1.25079183642001	0	-6.64291446230814	0	-2.20909486357174	1.85537009921565	13.9499472745694
472.533416777327	-1.96963274855736	-0.2800746176909	-2.54794364445281e-06	1.37085895968858e-06	0.115939536282271	-0.0392823396363913	-9.0165897329991e-06	-0.0212383566570271	0.0148813731299185	0.0688146916560285	-2.04539715442559e-05	0.21783386895347	1.69502015786662e-05	2.29204831581852e-05	-2.91407439685014e-06	4.40209538153812e-06	1.93789294605398e-05	-2.16368147110338e-05	9.71825852900548e-05	0.0195750468783001	-9.85860497204664e-07	-0.161997738263405	-0.271494470009775	-0.986705642319108	-0.253003699989996	0.243057282086223	-1.59965739223224e-05	5.8366316336627e-06	2.13958937723586e-05	1.93749140487788e-05	472.533416777322	0	5.69330222320948	0	-1.62688001620065	0	1490.87574312776	0	2.59899967320012	0	968.626484466649	0	37.3820126987442	0	3.42609319531605	0	20.4072288402623	0	0.494832536529146	0	1.43191729723071	0	-1.47857836157831	0	-6.24831201913067	0	-1.96227058220061	0	0	472.533416777322	0	5.69330222320948	0	-1.62688001620065	0	1490.87574312776	0	2.59899967320012	0	968.626484466649	0	37.3820126987442	0	3.42609319531605	0	20.4072288402623	0	0.494832536529146	0	1.43191729723071	0	-1.47857836157831	0	-6.24831201913067	0	-1.96227058220061	1.67210022039886	13.2922006748844
472.955935760364	-2.3183635360163	0.588753627196515	1.24408571533333e-06	-2.37744765087513e-05	0.110063217505052	-0.00351249819398418	-3.00023233437593e-06	-0.0164586439535303	-0.0167689128901353	0.0757144564455105	-9.91617388780182e-06	0.215615003582242	-1.02242010293897e-05	3.88878356500223e-06	-2.2328999293485e-05	-1.00999637955851e-05	-0.000545783948918439	-3.87650101807683e-06	2.88577182804233e-05	-0.0305398144296277	0.00177123281388562	-0.169015955374531	-0.177184314195829	-1.10478375477242	-0.25337291009135	0.246447101101789	4.80726922069994e-06	5.03677154535213e-06	0.00141502367764088	3.00805408431258e-05	472.955935760359	0	4.78360587412095	0	-1.56521089761523	0	1492.83864759274	0	2.45560044840009	0	968.661819341856	0	33.1373494555339	0	3.75827403173727	0	20.3280692813044	0	0.507973225425984	0	1.08081168649785	0	-1.41907319648758	0	-6.38674468389786	0	-2.00771862659509	0	0	472.955935760359	0	4.78360587412095	0	-1.56521089761523	0	1492.83864759274	0	2.45560044840009	0	968.661819341856	0	33.1373494555339	0	3.75827403173727	0	20.3280692813044	0	0.507973225425984	0	1.08081168649785	0	-1.41907319648758	0	-6.38674468389786	0	-2.00771862659509	1.25409451922063	13.6499765800394
473.326412406293	-2.48529845764356	1.30234545846026	-1.77805266682234e-05	7.11472090593326e-08	0.104257134582309	-0.00018114983787957	-1.47360711323834e-05	-0.0185019094967569	-0.00891754298757885	0.0794525772612663	-3.86983524539839e-05	0.212268488838605	6.6510172369578e-06	-4.30454228195114e-06	-3.13767118420378e-06	2.25384382881753e-06	-2.13385965507658e-05	-2.7735098293543e-05	0.000135242690904456	-0.0604748227797027	0.0261816208972272	-0.177718264390445	-0.124223627337445	-1.24710492189984	-0.222133586404897	0.263280551421676	-2.40516048069062e-05	-8.00336340431946e-06	0.0169297262144009	0.000829835335720292	473.326412406288	0	3.88823309034387	0	-1.20874693884533	0	1495.00346622013	0	1.59041696784639	0	969.020505000642	0	27.9011978523444	0	5.85893370876156	0	19.4542618340186	0	0.882997051790466	0	0.835486844279371	0	-1.12149137014471	0	-7.10807783484893	0	-2.24103050311775	0	0	473.326412406288	0	3.88823309034387	0	-1.20874693884533	0	1495.00346622013	0	1.59041696784639	0	969.020505000642	0	27.9011978523444	0	5.85893370876156	0	19.4542618340186	0	0.882997051790466	0	0.835486844279371	0	-1.12149137014471	0	-7.10807783484893	0	-2.24103050311775	0.723375037105703	16.0868502837011
473.747244518483	-2.46607861504833	1.83413490905813	2.64886291022703e-06	2.12807577924529e-05	0.095543251733954	-0.00745379051564707	9.41956241199865e-06	-0.0277177831413419	0.00424509648092302	0.0615828434905714	0.000474531016932614	0.206727795951475	1.00222476809113e-05	1.60335831472854e-05	1.09882290047805e-06	9.49247717851401e-07	-3.67674524857581e-05	-0.00415304572042335	0.000326922637425705	-0.0629146100992888	0.0674420779015942	-0.19783147530848	-0.127981916864127	-1.31915589420009	-0.155543385647205	0.260350156511855	-1.46132376683753e-06	3.44627874224856e-05	0.035971698496672	0.00475951318536989	473.747244518478	0	2.83865257296911	0	-0.536657582811319	0	1497.62122018325	0	-0.0855265327530978	0	970.103911626719	0	21.3721772471389	0	10.0381838941361	0	16.7531619104928	0	2.64499728201417	0	0.58164361749901	0	-0.70580935707808	0	-8.1448522378687	0	-2.64665851150388	0	0	473.747244518478	0	2.83865257296911	0	-0.536657582811319	0	1497.62122018325	0	-0.0855265327530978	0	970.103911626719	0	21.3721772471389	0	10.0381838941361	0	16.7531619104928	0	2.64499728201417	0	0.58164361749901	0	-0.70580935707808	0	-8.1448522378687	0	-2.64665851150388	0.0624082435759685	20.8378095125073
474.147752262865	-2.24096319695163	1.98780782380583	-2.07094771169553e-05	8.59940788650746e-06	0.0897570563138233	-0.0051116082576769	1.30599037391665e-05	-0.0388012711018312	0.00300763607271845	0.0548921576026776	0.00450975802765876	0.202316973990992	4.65235816390869e-06	2.16968911964956e-05	3.42835934741247e-06	3.68845525725661e-06	-6.68375397862542e-06	-0.00986242163750775	0.000293955193882227	-0.0520571120670254	0.0973940610705907	-0.223570552829077	-0.162730970723866	-1.27246360401694	-0.100162945244633	0.242861993585712	-3.04956886394886e-05	1.60497275265953e-05	0.0442545342131044	0.0079678022966607	474.147752262859	0	1.88971136831898	0	0.240825224414607	0	1499.87129695877	0	-1.92653725962076	0	971.614057049025	0	16.0329105058276	0	14.4008416462343	0	13.1794106431526	0	5.57987550480365	0	0.302789731935769	0	-0.332873328304126	0	-9.02885924394006	0	-3.1887811592161	0	0	474.147752262859	0	1.88971136831898	0	0.240825224414607	0	1499.87129695877	0	-1.92653725962076	0	971.614057049025	0	16.0329105058276	0	14.4008416462343	0	13.1794106431526	0	5.57987550480365	0	0.302789731935769	0	-0.332873328304126	0	-9.02885924394006	0	-3.1887811592161	-0.497898422295552	25.426188120843
474.549000170215	-1.82653888524536	1.79499450439967	-1.16604571994186e-05	-8.41107972452015e-07	0.086806635834663	-1.65694032308115e-05	4.77314757532805e-06	-0.0410922552378487	-6.19242190493397e-05	0.0676842784417996	-2.59333669031561e-05	0.209817099751884	7.56314546560226e-06	-2.34730480638667e-06	-4.18880923249943e-05	2.21695935171585e-06	-4.60538587871569e-06	-0.0135537606957565	0.000111296792903072	-0.0409079042499554	0.104390392245725	-0.224571697450101	-0.183386374913244	-1.15449973790168	-0.0900735728030384	0.24981167312158	-0.000223172337819973	5.06646012095538e-05	0.0428123959055794	0.000673222342793455	474.549000170209	0	1.06738983499387	0	1.01029966058464	0	1501.56233808126	0	-3.50623454342128	0	973.091000459352	0	12.5437441600279	0	17.6548463093118	0	10.1421472490615	0	8.41723658316312	0	-0.0508093887958625	0	0.0438492825591766	0	-9.80002201073137	0	-3.86566996303498	0	0	474.549000170209	0	1.06738983499387	0	1.01029966058464	0	1501.56233808126	0	-3.50623454342128	0	973.091000459352	0	12.5437441600279	0	17.6548463093118	0	10.1421472490615	0	8.41723658316312	0	-0.0508093887958625	0	0.0438492825591766	0	-9.80002201073137	0	-3.86566996303498	-0.859324417862024	28.1439771233683
477.00988734266	1.96290544234831	-1.97982572638853	5.43680841490645e-05	3.50547213995813e-05	0.107888631826347	0.000397796773965362	-0.0115243518523617	4.95147042661414e-05	-4.93033312978826e-05	0.0264996486473974	0.00719054639737782	0.223541729076594	-7.8164652309797e-05	0.00251670982434794	-0.00138490487977609	-6.95727038699475e-05	0.00583195207289453	-0.129463911297684	0.501694642051109	0.0361893431734533	0.0230209046510977	-0.0474425633882437	-0.121744805208871	-1.40623339753687	-0.0493220712946477	0.201483401330033	-0.0954589850802149	0.0368550338089865	-1.32534669314839e-05	-0.000205301216390347	477.009887342655	0	1.27788127412069	0	0.10016886615117	0	1504.75585949766	0	-7.19650693960094	0	977.654263580398	0	13.4000449006645	0	16.2562039381637	0	12.3206145618918	0	5.00662232522285	0	0.0410597444893225	0	-0.394494478299796	0	-11.9851883816878	0	-6.36775333676941	0	0	477.009887342655	0	1.27788127412069	0	0.10016886615117	0	1504.75585949766	0	-7.19650693960094	0	977.654263580398	0	13.4000449006645	0	16.2562039381637	0	12.3206145618918	0	5.00662232522285	0	0.0410597444893225	0	-0.394494478299796	0	-11.9851883816878	0	-6.36775333676941	3.84263326103491	23.8673248501026
479.560919009324	1.10378679948597	1.9095617705857	-8.83042443123346e-05	-2.37768082047771e-05	0.103251280904994	0.000203855343279322	0.000141691962072177	4.11280754095184e-05	0.00332495685622647	0.0673384156978869	0.00247985859390759	0.228943731262963	-6.82232785747e-05	0.000138725678720933	-0.000119859032194833	7.29730384725252e-05	-2.39566766263823e-05	-0.166241503413637	0.561523588890441	6.9623603228861e-05	-0.0116025053415217	-0.017125528962544	-0.138700189454713	-1.40494569719845	-0.0635675615664708	0.195269369863685	-0.107296350836637	0.0223878036734249	-5.26038422267651e-05	-5.26794520398887e-05	479.560919009318	0	6.72182023715505	0	-0.295286622529923	0	1516.7289195782	0	-8.92296994271717	0	982.117053098472	0	40.3169363583881	0	11.023016824003	0	21.1640695534545	0	3.49610985406736	0	2.04034691076589	0	-0.582123299648559	0	-12.9473620953254	0	-6.39402655276987	0	0	479.560919009318	0	6.72182023715505	0	-0.295286622529923	0	1516.7289195782	0	-8.92296994271717	0	982.117053098472	0	40.3169363583881	0	11.023016824003	0	21.1640695534545	0	3.49610985406736	0	2.04034691076589	0	-0.582123299648559	0	-12.9473620953254	0	-6.39402655276987	3.41543917257341	25.9628033448409
482.226565056998	-2.45571301754865	-1.76967610672022	0.000423341879990807	-0.000103599060814656	0.097388525353182	0.00195244645949315	0.000490409766414889	0.00607735655574589	-0.00168763181709859	0.0515873458814972	-0.00019172660686822	0.221268880332245	-0.000183153778665173	0.000112362107094555	0.000119311304697116	-3.58189452787631e-05	0.000148626479951803	-0.203247912919287	0.540447101984432	0.0571213101159427	-0.0689478860887297	0.0101982684931853	-0.146642911238486	-1.35928038284166	-0.0511358277135978	0.182358115848816	-0.120164416097394	0.000143210113850971	-0.00732280760428885	-0.000277976582545754	482.226565056992	0	4.13122118927142	0	1.10475645429312	0	1522.52825119887	0	-6.63012949014715	0	987.302277875228	0	29.2914524338896	0	7.06023633793501	0	19.039792662912	0	8.76012237502839	0	0.901228692391026	0	0.0923455187734607	0	-11.5206952158695	0	-5.5647921645435	0	0	482.226565056992	0	4.13122118927142	0	1.10475645429312	0	1522.52825119887	0	-6.63012949014715	0	987.302277875228	0	29.2914524338896	0	7.06023633793501	0	19.039792662912	0	8.76012237502839	0	0.901228692391026	0	0.0923455187734607	0	-11.5206952158695	0	-5.5647921645435	-1.55747708420322	11.6696804792465
484.690644715605	0.039337338756065	1.29873319899742	0.00669077515317435	6.87624112078302e-05	0.101577759845907	-0.00015620229619977	-7.7894429906431e-05	0.03690403311534	0.0104967213635371	0.0344208938709054	-0.000178906325343726	0.233100742297461	-2.77477935154448e-05	0.00908069776892035	-0.000124121678813759	2.56208239866302e-05	0.0383705831972798	-0.212430008917938	0.520339332972606	0.0420787032364761	-0.0316337061486632	0.0946311030721508	-0.234506268980627	-1.13542796814144	-0.134591681688255	0.205426784968028	-0.0991688393092288	0.0146281267736051	-4.31272108148735e-05	-0.000593349866678067	484.690644715599	0	-0.0156675494065083	0	-1.11953976173729	0	1531.01428894152	0	-0.826743960829075	0	992.137812628608	0	10.7563419146413	0	-6.44022096653425	0	8.64107283246741	0	1.23222134957554	0	-0.862359161451331	0	-1.07905456196571	0	-8.31366022238363	0	-3.72653706646258	0	0	484.690644715599	0	-0.0156675494065083	0	-1.11953976173729	0	1531.01428894152	0	-0.826743960829075	0	992.137812628608	0	10.7563419146413	0	-6.44022096653425	0	8.64107283246741	0	1.23222134957554	0	-0.862359161451331	0	-1.07905456196571	0	-8.31366022238363	0	-3.72653706646258	3.14757553629289	-6.30629854859346
487.379876459178	2.3680052242559	-0.906953712401501	6.52291396997538e-05	-5.69935643527365e-05	0.100149377073998	-0.0237562355989543	0.000993628160824131	0.0104578681993089	-0.0130657720388067	0.0419778509865161	6.25044118238795e-05	0.234158727743743	1.09811212685502e-05	0.000202838450390117	6.90282293940946e-05	0.000248379610801385	0.04599415599326	-0.145168170881807	0.22507902972703	0.0294087351721331	-0.00209135379919885	0.0874331857291987	-0.125225443411848	-1.22117399134776	-0.182635500342958	0.144360004845973	-0.0249426606613196	0.000264170900029822	-0.000257289163868775	2.40354659394437e-05	487.379876459172	0	4.62508642382138	0	1.94041460083922	0	1540.61382834752	0	3.3203508381784	0	997.61260082325	0	31.9575999604289	0	0.560168509043549	0	16.1853887589376	0	10.3929292933347	0	1.0654399235728	0	0.681062678522221	0	-5.87992845628938	0	-1.35978259410879	0	0	487.379876459172	0	4.62508642382138	0	1.94041460083922	0	1540.61382834752	0	3.3203508381784	0	997.61260082325	0	31.9575999604289	0	0.560168509043549	0	16.1853887589376	0	10.3929292933347	0	1.0654399235728	0	0.681062678522221	0	-5.87992845628938	0	-1.35978259410879	2.43249748907219	2.06117166770888
489.850553673471	-1.12110981918047	0.174409495023422	-0.000150006740160931	6.42796304568739e-05	0.107460662327918	-2.21657059292612e-05	0.000114209753975809	0.000112145508954354	-2.06186574412566e-05	0.0333276323332746	0.000141323903406557	0.242370551623739	1.99923477487264e-05	0.00776126161893408	-3.1224425086094e-05	-8.88808844731765e-06	0.000271309555873919	-0.103113778003768	0.394752802803396	0.000709062290344237	-0.000104320336944727	-0.00559953654133218	-0.136495027374153	-1.38107018830235	-0.132831858988526	0.267634752156564	-0.000783759395961246	0.00321683322468039	-7.70546155166778e-05	-0.000160560336893126	489.850553673466	0	6.71033144716875	0	-1.5447426399437	0	1545.29745719042	0	-0.637581916117346	0	1003.38704569877	0	40.0570562010328	0	-6.44076464238558	0	23.1555671650324	0	0.318839584224164	0	2.05869831655629	0	-1.38090480133222	0	-8.07919249004935	0	-3.57755494975819	0	0	489.850553673466	0	6.71033144716875	0	-1.5447426399437	0	1545.29745719042	0	-0.637581916117346	0	1003.38704569877	0	40.0570562010328	0	-6.44076464238558	0	23.1555671650324	0	0.318839584224164	0	2.05869831655629	0	-1.38090480133222	0	-8.07919249004935	0	-3.57755494975819	2.43915625695344	-0.0197231450911917
492.511684835862	-1.80870468878087	0.385581235095122	4.75248101342179e-05	-0.000375411044471113	0.0896469581923432	0.00376039081135103	7.2318352225238e-05	-0.00100606989321466	-0.0377381516123342	0.0309193477327559	0.000293522574491565	0.200588967174839	-4.65682953827023e-05	0.000312063258298312	5.43999576579541e-06	1.68599177956466e-05	0.000420305325239686	-0.14644476336239	0.38112517964463	0.0410224448974178	0.000155648005214854	-0.122215757915009	-0.163729607106147	-1.30502702502753	0.0160560761548019	0.204288295108854	-0.0118901581808107	0.0009802979900892	-0.000123692101864995	6.27849817646823e-05	492.511684835856	0	1.08899951611719	0	2.09379234040168	0	1557.55848070198	0	-8.78283762325945	0	1009.06062564147	0	12.6644837024448	0	12.126739667409	0	10.0517229779082	0	9.80251691215124	0	-0.0499708982269353	0	0.903925335495923	0	-13.0504078009638	0	-6.29334925691431	0	0	492.511684835856	0	1.08899951611719	0	2.09379234040168	0	1557.55848070198	0	-8.78283762325945	0	1009.06062564147	0	12.6644837024448	0	12.126739667409	0	10.0517229779082	0	9.80251691215124	0	-0.0499708982269353	0	0.903925335495923	0	-13.0504078009638	0	-6.29334925691431	-1.92356598637121	16.9924373135291
495.182757326868	2.16526501265216	-0.717647595460792	-0.000110613596827328	-4.52976279146586e-05	0.112616034805779	-0.0230341683009237	4.49569467652277e-05	-0.0168269415017605	-0.0374839544181465	0.0359246039438081	0.000276973205379055	0.220874103680633	5.40230142365961e-05	0.00276815284880544	-9.5696178468854e-05	-0.000102409591617337	9.1594084209136e-05	-0.191715306746823	0.215457745216322	-5.53012349002227e-05	0.0216586540296542	-0.240521346051758	-0.156676501187697	-1.24358013378564	0.00289618631839441	0.195802879290993	-0.0264052059817696	0.0002613564983645	-2.68679099252628e-05	9.78032574398553e-05	495.182757326863	0	1.71751838301516	0	-1.40274070808928	0	1561.77700896591	0	-10.8855587744237	0	1014.79546829034	0	15.1899625784165	0	7.85366129728044	0	13.6969714078073	0	-0.0485971331843273	0	0.235699012403309	0	-1.19608821210519	0	-14.2301869349948	0	-7.60529555761766	0	0	495.182757326863	0	1.71751838301516	0	-1.40274070808928	0	1561.77700896591	0	-10.8855587744237	0	1014.79546829034	0	15.1899625784165	0	7.85366129728044	0	13.6969714078073	0	-0.0485971331843273	0	0.235699012403309	0	-1.19608821210519	0	-14.2301869349948	0	-7.60529555761766	5.55136571671391	15.3773013079553
496.580388706492	2.23170154538492	1.8361465090297	-4.08453334807866e-05	-3.96113338275441e-07	0.0988056074208125	-6.32697886712872e-05	-1.61682966007192e-05	-0.0108203290828072	-0.00625668820640397	0.054584473845499	-4.19372444067698e-05	0.214408160068612	-1.74231810818408e-05	4.80577947203332e-05	-5.20506663341557e-06	-5.22694188332237e-07	-3.64515509735255e-07	-0.178123033024454	0.000133907469771936	-7.21883989891459e-06	0.00532125894453978	-0.308365315914246	-0.159126834843631	-1.23161612992989	-2.17103857091997e-05	0.211166360663231	-1.71935677554825e-05	3.78318633918239e-05	-1.3573178244003e-05	1.92203289703537e-05	496.580388706486	0	5.08102194745481	0	-0.412754193301694	0	1569.88405120115	0	-8.47758040772869	0	1016.32298934581	0	34.7596063989351	0	13.7152974811743	0	17.3416991605459	0	2.06571819042361	0	1.16865927410921	0	-0.517775768979853	0	-12.5639397265838	0	-6.96205738649935	0	0	496.580388706486	0	5.08102194745481	0	-0.412754193301694	0	1569.88405120115	0	-8.47758040772869	0	1016.32298934581	0	34.7596063989351	0	13.7152974811743	0	17.3416991605459	0	2.06571819042361	0	1.16865927410921	0	-0.517775768979853	0	-12.5639397265838	0	-6.96205738649935	4.65512954568457	28.6035218274006
496.990288466892	1.82787924078803	1.99544326658558	-3.24887893863469e-05	-2.31736296830268e-05	0.0930971674432447	8.07199104220873e-06	-5.06783295113204e-06	-0.0206017010732958	-0.00860678804776108	0.0514404549557929	-0.00222474769562349	0.207440090971214	1.02673303773049e-05	2.9600455670674e-05	4.41199186798172e-06	-6.19111890767522e-06	-1.12669656495104e-05	-0.172272102550442	4.13053601482207e-05	4.45710392165575e-05	-1.59540565348326e-05	-0.324834271905426	-0.163416242471883	-1.18416875474687	-0.00162797811557035	0.206576954171549	-2.60367532469591e-05	1.37818613261103e-05	-2.52128488438332e-05	-2.72322595543292e-06	496.990288466887	0	5.91847748225243	0	0.385493364032215	0	1571.60064559963	0	-6.84886967030929	0	1017.87846280026	0	38.289573351555	0	17.0493235742087	0	20.5112530069689	0	5.09854331815677	0	1.5311892685372	0	-0.137048557716287	0	-11.7853127083299	0	-6.25505528236469	0	0	496.990288466887	0	5.91847748225243	0	0.385493364032215	0	1571.60064559963	0	-6.84886967030929	0	1017.87846280026	0	38.289573351555	0	17.0493235742087	0	20.5112530069689	0	5.09854331815677	0	1.5311892685372	0	-0.137048557716287	0	-11.7853127083299	0	-6.25505528236469	3.4595230241374	33.4098938530759
497.409858700196	1.27920827258289	1.77962244360531	-5.00644551821088e-06	-4.52951069069916e-06	0.0922918094791111	7.23285971530811e-06	5.7100108447991e-06	-0.0163664912792424	-0.00139698520809063	0.0673445446215545	2.59611024204257e-05	0.220647578823671	5.90851231436342e-06	3.18218363929954e-05	2.52070590279613e-05	2.28590120521053e-05	8.08081057938707e-05	-0.157511210756599	0.000272574730368748	0.00335035413478101	1.2153447554489e-05	-0.309216723141726	-0.170828667660448	-1.11750114202838	0.000170635090648155	0.225262293353368	1.2706197063966e-05	9.11744646416832e-06	-1.90325635994328e-06	4.13047144412368e-06	497.40985870019	0	6.57397277617047	0	1.19008011106619	0	1572.63529209887	0	-5.58768186951962	0	1019.42308842157	0	39.9389058633088	0	19.0463153121661	0	22.9403522517262	0	8.0671005775031	0	1.94548209006453	0	0.256726971002732	0	-11.1714861882091	0	-5.46047625887141	0	0	497.40985870019	0	6.57397277617047	0	1.19008011106619	0	1572.63529209887	0	-5.58768186951962	0	1019.42308842157	0	39.9389058633088	0	19.0463153121661	0	22.9403522517262	0	8.0671005775031	0	1.94548209006453	0	0.256726971002732	0	-11.1714861882091	0	-5.46047625887141	2.10613267213909	35.6445742774301
499.208982654422	-1.67989533568888	-1.55461861924284	3.9952753118135e-06	0.00504494843857721	0.118442991805272	-0.0331556237793845	-0.0121413157248294	-0.00787517600340286	0.00822427154675862	0.071015480929512	0.00703418300044724	0.236890486241386	0.000433070767293357	0.00947600552068775	-0.00200943775710848	-0.00231200360926064	0.0202611712064675	-0.0785149487610047	4.86334156857226e-05	0.0116959121664325	0.0170196349323716	-0.184719880958109	-0.191318046444008	-1.25767963625298	-0.0506750675218222	0.242558479462668	-1.63343593336541e-05	7.06238940591947e-06	0.00846692941634051	0.00872293096698612	499.208982654416	0	6.17236603383718	0	1.48426604368092	0	1574.193941562	0	-3.94136831052105	0	1021.46853397101	0	38.9394232890111	0	18.5114850938598	0	22.9807835471707	0	8.94512097052379	0	1.69171179706997	0	0.424422612256037	0	-9.97909938568494	0	-4.18563146280484	0	0	499.208982654416	0	6.17236603383718	0	1.48426604368092	0	1574.193941562	0	-3.94136831052105	0	1021.46853397101	0	38.9394232890111	0	18.5114850938598	0	22.9807835471707	0	8.94512097052379	0	1.69171179706997	0	0.424422612256037	0	-9.97909938568494	0	-4.18563146280484	-1.14758484844192	30.6723536230239
499.604279163859	-2.09744376583262	-1.93914047781334	1.43503376559263e-06	1.50481867497622e-05	0.107297624633901	-0.00656479536470977	0.00542283707242675	0.00134013727904775	-0.00363499061292201	0.0460014529695513	-0.00703567204242	0.20753082085042	2.49235699470305e-05	2.50487230697354e-05	1.23973537656975e-05	2.8409624146219e-05	0.0223554211562951	-0.0682624334157603	0.000188481353996668	0.0407868461010804	0.0573582323841508	-0.127185316542858	-0.200013943673041	-1.26041856025555	-0.0861695740699069	0.220481909170206	1.36050398090991e-05	3.50494499075032e-05	0.0251759865659596	0.023017673449189	499.604279163853	0	5.4244393524793	0	0.782410502627526	0	1575.61485628007	0	-2.60804184460381	0	1022.71972555045	0	36.2290785575851	0	15.9683879659479	0	20.594509255843	0	6.70590130475887	0	1.31938198623684	0	0.0398468268784028	0	-9.25248063682745	0	-3.52620320888813	0	0	499.604279163853	0	5.4244393524793	0	0.782410502627526	0	1575.61485628007	0	-2.60804184460381	0	1022.71972555045	0	36.2290785575851	0	15.9683879659479	0	20.594509255843	0	6.70590130475887	0	1.31938198623684	0	0.0398468268784028	0	-9.25248063682745	0	-3.52620320888813	-0.867878158826459	26.7851100278421
500	-2.38940044371193	-1.94663629130922	1.46452834293365e-05	8.3112842909648e-06	0.105237804367505	1.94576266546432e-05	0.0132952255668261	1.10024308715571e-05	-0.00203796748162122	0.0362734641919609	4.23959583799633e-06	0.19879913791729	-2.09903301208833e-06	1.3751662214568e-05	7.98139389953586e-07	-1.485715413448e-06	0.0153723581047022	-0.0472236004588063	8.75508721354119e-05	0.0391156046165949	0.0598346927715224	-0.0896983628625702	-0.200236641485369	-1.22708924430161	-0.0935300928427021	0.198614643764198	1.59036733417889e-05	-2.8255921860172e-07	0.0182826472974558	0.0144585087811116	499.999999999994	0	4.53070346528565	0	0.000898082095434092	0	1577.63615930416	0	-0.842889122315685	0	1024.26322399203	0	31.6513677666941	0	11.9760569699044	0	17.1080993709531	0	3.65730632082574	0	1.0146922630308	0	-0.323961246651244	0	-8.43086049191532	0	-2.92452179713828	0	0	499.999999999994	0	4.53070346528565	0	0.000898082095434092	0	1577.63615930416	0	-0.842889122315685	0	1024.26322399203	0	31.6513677666941	0	11.9760569699044	0	17.1080993709531	0	3.65730632082574	0	1.0146922630308	0	-0.323961246651244	0	-8.43086049191532	0	-2.92452179713828	-0.385977122863333	21.0731153047626


==> data_icl/lambda_0p05/data/information_matrix_eigenvalues.dat <==
0	0	0
2.16678221135706	1.03712601675777e-07	4.38959544919619
5.21158211200645	4.08990285596666e-05	13.2707045808696
8.20507416949852	2.30686876041567e-05	15.8809225556691
10.7173866587519	2.347538358806e-05	12.9968432656906
13.2517194958724	2.13906752894817e-05	11.3954221029005
15.7171637392219	1.75786993160059e-05	17.3087426506384
18.306257394925	5.63529380667065e-06	9.77735917248065
20.8701818657218	1.45551636978683e-06	14.4939662236226
23.4583499309704	2.01856406836733e-06	15.0245283353091
24.3700856231003	1.1548131031745e-06	14.3132753596926
24.7660449551284	2.34527996201402e-06	12.0971432798109
25.2279645041631	2.35619487961856e-06	9.85551757182511
25.6521167244735	2.11074560423135e-06	9.56695383254174
26.0564865051422	1.43841448085762e-06	11.4437689705795
26.4344397469304	1.33500098181857e-06	12.2763766624062
26.8195847699044	8.56125286366502e-07	11.9216195773455
27.2079315913305	1.10941315902153e-06	11.3641829939585
27.6679879082524	2.14081713661431e-06	11.2530621435825
28.2135962518746	1.39179865868252e-06	12.0035425476476
28.708277349317	1.27484589101576e-06	12.9638491293507
29.2196725342151	1.57045614351748e-06	14.7001768507357
29.6530158612646	1.08035429677485e-06	16.1268553765074
30.1794491743465	2.97822412271056e-06	16.2454704338531
30.6218486634629	8.28682524304067e-07	14.1781011785566
32.5361034265227	1.19240589693891e-06	12.4671275937971
32.9290989437519	3.08800825392101e-06	12.1177310205223
33.3443375889228	1.93072786702092e-06	10.8700865934962
33.7523119955823	1.69786917842762e-06	10.6983488416023
34.1533983382835	1.67648350960582e-06	12.2955398266614
34.5316138490728	8.57818940959895e-07	13.7876831131265
35.4793125184807	1.23926450531828e-06	13.3945795510429
38.1383969833501	6.9777387340875e-07	16.7079537915959
40.6285353308619	9.05157311646147e-07	11.4223432746664
42.980051122291	3.9439461070852e-07	13.3042110446847
43.3940742360674	1.23306473279902e-06	14.0949911200103
43.8367412646987	1.63006828772514e-06	14.0485531982756
44.25485981048	3.03375964704344e-07	13.3181509432453
46.6731714596022	2.06175301023546e-06	15.8176956874558
47.3214660126517	2.76230094593492e-06	15.7612804696497
47.75875372328	9.61197418149338e-07	13.240170507802
48.2155889639454	1.94581278795963e-06	11.1323030974744
50.3508393142218	8.17696303278194e-07	10.2860439038117
51.2672269411065	6.83149837358806e-07	11.9846095279416
51.8062046998859	2.45218532539402e-07	13.6520841966799
52.2073911416334	4.87897333241792e-08	14.9359220395935
52.8173191823169	3.51220798572852e-08	15.1985550458378
53.213650549522	3.29070227168592e-08	14.5154580178018
53.6376294447145	3.88028326359029e-08	13.8845821033692
54.112251948942	4.82025652021124e-08	13.6366361049109
54.4894678402209	3.68136063685774e-08	13.7040075420387
54.9003158385854	1.44023535920138e-08	14.0799962651289
55.3277852136882	1.41050868563342e-08	14.5575649972793
55.7115247477428	1.24999147485829e-08	14.0862080481649
56.1063130715624	1.90116435419443e-08	12.5119846073403
56.4874128884275	2.25531554761872e-08	11.05494446711
56.8789983820871	1.7747768604285e-07	10.1158279846539
57.3253961520969	6.42338377424383e-07	10.6562781659679
57.7311781747213	4.22705813149431e-07	11.2491393792829
58.6689084829166	2.91048373790666e-07	11.1884346311268
59.1513869588967	7.40178589484307e-07	11.2045283319846
59.6455890055329	8.64521447776277e-07	11.7230797996253
60.1167305191664	6.90920102851006e-07	13.2268583538534
60.607173723871	3.28667730693818e-07	15.0387997258876
61.1869826336966	2.48046625509611e-07	16.329638154459
61.6944363767592	9.57916699039565e-08	15.180097955874
62.6956638169461	2.59188263723469e-07	12.4245712580406
63.6596253784166	2.66027245362501e-08	12.5386780770139
64.1398137573142	5.82107095523099e-08	12.7075529237093
64.6302380192499	1.03302582375769e-07	12.1304529292092
65.0250965858911	2.26996254326855e-08	11.1722628474981
65.4648007424075	1.88656618022261e-08	11.0371277811737
65.9079110168762	9.76594417989702e-08	11.9163349003197
66.7451626922333	1.63638060794053e-07	12.9090188010869
69.271167819202	9.12289174433212e-08	15.5320811460849
71.7160033578275	1.24764817561203e-07	11.2166750000516
74.362761536026	2.50717046539897e-08	12.4111737601292
75.3216054998948	2.20868423143264e-08	14.6238843261155
75.7131379328549	3.03436126947755e-08	14.078501373063
77.4423711336647	1.24230902288009e-08	13.8016563204191
77.9243176781194	4.33906841987785e-09	15.1721582655799
78.3306821459703	5.39192664152896e-09	15.9204732174529
78.736579290614	1.4716547841113e-08	15.1862993814344
79.1478643526985	1.16617725078267e-08	13.4640573775494
79.5381368954383	1.28047522792033e-08	11.7511470347614
80.2611994643807	8.57552230936986e-09	10.3585090293975
82.2682850971007	6.46943591967166e-08	10.6333606092922
83.9109546307589	1.11056779244578e-07	15.7394702841187
84.6391649776339	2.03689958910428e-07	14.4056933600016
85.5645100560094	1.26537955173675e-07	13.2260512494387
85.9762294802945	2.07324674413058e-07	13.3273122235981
86.3828176048383	1.87089183066658e-07	13.6943130938221
86.7640980286888	6.98425326408475e-08	14.2458814144861
87.1160598566258	1.44345552176384e-08	14.3343394655575
87.5058478907428	1.94141251090495e-08	13.3024071289776
87.9432864820004	4.1969700195813e-08	11.7641853929761
88.348851851938	3.02267520344467e-08	10.8629874275037
88.7966909136137	3.33707153577462e-08	10.9525859693468
89.2246707495863	2.86260136471764e-08	11.2267601073534
90.2346089057798	5.39577952943425e-09	11.1979362140316
90.6765186495548	1.5071082305989e-08	11.2516119542864
91.1321173343415	5.93000558997206e-08	11.875688428272
91.5582861105288	6.64614095745385e-08	13.4405812904097
92.0705553655883	6.40142921019184e-08	15.4834399869618
92.5834285263351	5.93191244600273e-08	16.2378142554407
93.0093404665525	8.35047309925256e-08	15.3425703834873
93.5210747402602	7.18750638866329e-08	13.5321471880808
94.9425385541655	1.09852904014021e-07	12.5557564752247
95.3946636059651	1.69380778643665e-07	12.7643959863785
95.8956721937813	3.59293987552879e-08	12.648358113264
96.3066915135023	5.4196567178536e-08	11.7372331827719
96.7093110452193	9.13593567997356e-09	10.9639215127256
97.1445632863899	3.15464128237222e-08	11.2794268980182
97.5653060566484	2.93237110476236e-07	12.4041779965052
99.8121179282954	2.81150553032197e-08	12.8957106673958
102.358364329014	1.72197872216006e-07	12.8386882026772
105.025479104492	2.69131915606835e-09	11.2817529446558
106.755633128428	1.33403153628618e-08	14.6659356203901
107.141249661333	2.43627797697273e-08	14.1249255827162
108.700417223803	1.16704904178441e-08	13.5726515803483
109.157511893661	1.21170491279184e-08	14.5709047767549
109.574447838491	6.55414312433504e-09	15.6269484098702
109.994006573314	6.75391250368144e-09	15.5356125446642
110.425832701192	8.72382782842183e-09	14.0965371000069
110.811907223064	2.58776341475794e-09	12.3173549803005
111.215206391213	4.6299107050752e-09	11.010448845511
113.397269418875	2.69623417981568e-08	10.3410554123703
115.635084775524	1.54387568634106e-07	15.5005670302398
116.164316671345	2.40305695311203e-07	14.1677659322289
117.146504739344	9.58789030840761e-08	13.2444793896429
117.545358631731	1.9462329580059e-07	13.4604331335669
117.948076357959	1.24945486648811e-07	13.9506767974847
118.336917870437	8.11566474876779e-08	14.4165893509009
118.717215612936	1.21315097981441e-08	14.1774965119694
119.131613406587	2.91130753286873e-08	12.7902597403691
119.543208756405	3.26662038067342e-08	11.4094803956065
119.943889838143	2.73080954460915e-08	10.9060506377982
120.3671170937	3.15151932367975e-08	11.1450355944661
121.393091733624	6.27452413218467e-09	11.2087952068768
121.834859948832	5.95300303266763e-09	11.1967782704902
122.248192806134	2.15040871641766e-08	11.4009006346547
122.694371267767	5.13050682665981e-08	12.2493672478027
123.159058578104	5.57267656156367e-08	14.2350080554965
123.69079236804	6.34949153172886e-08	15.9893100166777
124.193530827757	5.18202249002768e-08	15.9602525677642
124.600355532665	1.00371563175719e-07	14.6521401892808
126.049574517169	2.19419504493105e-07	12.4775768440342
126.477488346358	1.37098857516868e-07	12.583310623506
126.935563874697	1.58137539044408e-07	12.8045648933118
127.452624465209	4.36094573183668e-08	12.3988611578387
127.836509988843	4.02183721198753e-08	11.5154479587944
128.255771092647	6.36426261643291e-09	10.9223997687443
128.703933259711	6.70600302201027e-08	11.7141116350979
129.488778618748	7.03509161409787e-08	12.8615588560661
132.068076394925	5.92811749169673e-08	15.4737539325991
134.499940438542	8.92236805793356e-08	11.2411126825021
137.093497234983	1.6458320835275e-09	11.9943070410951
138.330558073782	1.22257059367972e-08	14.5160306806173
139.312502985181	6.97569262278261e-09	13.3208755258899
140.409092151597	1.00871997953785e-08	14.1596892945249
140.854680992573	8.91354507430655e-09	15.4206888088364
141.261319149502	1.34306469678625e-08	15.8262179188137
141.676731254194	1.02573278297292e-08	14.8083478470486
142.090154684927	8.01437898356191e-09	13.0437611667422
142.473599034346	3.69423472736259e-09	11.4732848761483
143.775250758795	1.26547836650035e-07	10.2196550689686
145.577834345913	1.19803490257624e-07	11.9003842175423
147.278638985587	1.92252086782396e-07	14.9622879495145
147.70507686149	2.05688193974941e-07	13.7958315065146
148.601061261242	9.86143324811215e-08	13.2009116552338
149.007496388581	1.69800488167817e-07	13.4257166170762
149.399053781561	1.01250430109516e-07	13.9162622030323
149.77235880657	5.01785248922734e-08	14.3708985445377
150.14171440623	1.37542753512431e-08	14.0170508894993
150.537214028978	2.94041973995464e-08	12.5848591839724
150.954569359011	3.10001894729742e-08	11.2287397676658
151.38654052853	2.77194068335272e-08	10.8398117560509
151.806348907238	3.00800799919666e-08	11.1102568674222
152.835353961213	6.4283317836333e-09	11.2027076716795
153.282684135436	6.99120651358664e-09	11.1955068549847
153.685172256412	2.17339973178699e-08	11.411444782065
154.134565922072	5.49432021497323e-08	12.446788594442
154.615245681177	5.81911257218072e-08	14.2867802380154
155.16129050187	6.8768513596765e-08	16.1116598229629
155.642938455547	6.1034537529892e-08	15.8214370493119
156.040574424311	1.13664279255618e-07	14.6185225179419
157.524893899783	2.2071280150009e-07	12.485283579192
157.960949257816	2.0476350191413e-07	12.6222332456413
158.423351397127	7.50228480634687e-08	12.8241768947012
158.932967427265	4.69425675052994e-08	12.238556567465
159.306589800505	3.27605036998046e-08	11.3394384256139
159.746371206744	7.48882170041258e-09	10.9063201949145
160.192314262472	9.0331483443944e-08	11.8230655733648
161.211507862628	7.59222625571526e-08	12.7290619488116
163.834722386484	7.26338448398291e-08	16.4168090452847
166.296579158472	4.04783048664239e-08	11.1993944666221
168.93396706131	3.66283048684438e-09	13.5566396641313
169.765249851447	1.39922361509323e-08	14.4798702299143
170.858774118451	7.71931494827601e-09	13.3193041893349
171.733611943626	1.06370697749005e-08	13.9867217378839
172.173728899153	4.75038503700616e-09	15.1924631040535
172.584307891691	6.74020487410688e-09	15.7950052058958
172.995917829078	3.30174165381586e-09	14.9962681532434
173.409264934921	6.98926701923867e-09	13.3023065392229
173.794950016305	1.66460742809616e-09	11.6810540270779
174.686897171584	4.53994534844372e-09	10.2665860621132
176.848756449397	4.43333909457618e-08	11.4154231850451
178.732434136352	2.15431539792803e-07	14.8103418725005
179.339534352895	2.25560470022956e-07	13.4569726916543
180.102695190126	2.13913959147316e-07	13.2509782879582
180.510339443093	1.79273938431878e-07	13.5596766273156
180.925297759025	6.93190419783751e-08	14.1050924801503
181.291217539134	3.55349019601139e-08	14.4171915394248
181.669785085421	1.74959576410417e-08	13.7252692541965
182.099671379401	4.36595616694658e-08	12.1786159553718
182.508809803167	2.82692410088668e-08	11.0444765274103
182.937627303529	2.82071329389776e-08	10.9260052800032
183.337666393453	3.05962222575035e-08	11.1918982407993
184.350252610658	5.80383623856e-09	11.2046999270694
184.800611147427	8.99896388286295e-09	11.209422867025
185.234594944864	4.01229710204556e-08	11.5984110088484
185.644524883966	5.08023214060443e-08	12.7114811703207
186.137948410993	5.64736035729486e-08	14.8053065984674
186.667495838418	6.36065393616587e-08	16.2150648496344
187.139784412782	6.84188183787465e-08	15.6226973434247
187.538039508932	9.48882084305153e-08	14.1634034668111
189.045394053748	1.248394529044e-07	12.5174812926979
189.437580537878	2.05497964213041e-07	12.6383983837862
189.917998228734	3.01434747004623e-08	12.8279693185084
190.407170294058	4.05804684224863e-08	12.0650651346401
190.76978250616	2.15322954839562e-08	11.1908370979197
191.208905500451	1.13950120329392e-08	10.9983470130192
191.652178716669	1.05005018835003e-07	11.896720147933
192.990307594472	7.3421298455386e-08	12.6088343268778
195.55351237617	3.65044663177726e-08	16.5436217514692
198.004823436747	3.56836460761372e-08	11.1953064565954
200.662926457701	1.8333086183131e-08	14.3745279857965
201.287197216795	1.43601349126338e-08	14.3065479689295
202.869162438653	7.74659194542332e-09	13.5332185472045
203.325417918109	9.32821933919235e-09	14.4409939976871
203.760427092689	8.05680166754165e-09	15.5414545897607
204.170786488715	1.33676684936652e-08	15.7545819374181
204.573551055177	1.57141976620323e-08	14.5470050791737
204.984695842436	6.03721685861139e-09	12.5706404560162
205.391717646315	4.80797439264652e-09	11.1739099783569
207.138020510227	7.22431826986004e-08	10.220686747402
208.93639991881	1.83046490448074e-07	14.0511905166073
210.19930370549	2.23553003299572e-07	14.71977142992
210.754555152288	2.13749804630403e-07	13.4918935698144
211.529148379597	1.92672534742892e-07	13.2674654280649
211.941159605516	1.64031450323639e-07	13.5634260778276
212.346328668903	6.24585298793212e-08	14.1000070570055
212.703185469879	3.94306305595164e-08	14.4363929105428
213.08056871848	1.9422831366101e-08	13.7496393577935
213.510419439302	4.06648635872231e-08	12.2294678902077
213.903468394648	2.86007911380994e-08	11.057303414
214.350497273093	2.80258138151337e-08	10.9077126930359
214.757698327419	2.95241722565315e-08	11.1805900831134
215.789831844985	5.69770580311074e-09	11.1995461221836
216.235942179674	9.57747528788396e-09	11.2119272816445
216.67757332529	5.04099613180191e-08	11.650272733233
217.103357122199	5.39748350233363e-08	12.8248173878776
217.61654466982	6.03432759212726e-08	14.9302671531713
218.144126722191	6.58721251439993e-08	16.2661148270113
218.593294823254	7.72025583418684e-08	15.5181313731389
218.987341395998	9.60914089871517e-08	14.042918310818
220.521259342239	1.17980907612132e-07	12.521532346344
220.944355607889	1.98805119593147e-07	12.6996307198259
221.446577905907	1.1071649661173e-08	12.756174775923
221.903978746301	5.31241055264421e-08	11.8529613170894
222.292297168035	1.49828353918237e-08	11.0475339838066
222.73275781895	2.11118040950599e-08	11.1309850427714
223.168424849337	3.26232838236312e-07	12.2480888147094
225.039516381965	9.0418068714185e-08	12.5017747749732
227.658469893078	2.69896216138695e-07	14.2002136139999
230.303654137796	2.86041637447747e-09	11.337416716456
232.27732752816	9.78326353595713e-09	14.6517694868882
232.682830364311	1.67556760007614e-08	14.2560605241957
234.229256388203	4.43878358900921e-09	13.4423911840922
234.675093480988	1.07001291272851e-08	14.2265704004162
235.117001753767	6.58925610401441e-09	15.4714129813977
235.529953097316	1.3304577430146e-08	15.777823070064
235.93142154839	6.62135123242093e-09	14.6855424802405
236.359157811384	4.56292714056355e-09	12.913659666342
236.764080249531	1.78054437122132e-09	11.3899446586611
238.292221543096	5.82921546876831e-08	10.2201254794338
240.45888206486	1.56532400988991e-07	14.3832621311012
241.724807640152	2.42626727061784e-07	14.3717000008127
242.71845467743	1.05314397785657e-07	13.2073328071693
243.118464153546	2.36227493975933e-07	13.3532900266093
243.529426032669	1.92536926969162e-07	13.7722839049192
243.912064487503	9.18193242199882e-08	14.3226501827521
244.287056496913	1.18798910183899e-08	14.2905513124968
244.701932067283	2.34183702475603e-08	12.9328334310306
245.131014277019	3.47151872226488e-08	11.4641717424652
245.524241439196	2.70078477873291e-08	10.8525170780658
245.967964573016	3.16350602337929e-08	11.0730496676211
246.795352758629	9.65911697173622e-09	11.2215585456074
247.403235779549	5.20361959429758e-09	11.1966806404594
247.823811136425	1.67759919033369e-08	11.2964663772986
248.278689196949	5.1416445455073e-08	12.062855779135
248.710163348922	6.16545165323019e-08	13.7423607348916
249.239763500782	6.30277947999585e-08	15.6996438862307
249.753976953701	5.04191722558874e-08	16.1577077962788
250.266634939998	9.61071191075021e-08	14.5166223041175
251.695699162736	2.12835398468642e-07	12.4854946928123
252.258189315601	2.34612164516355e-07	12.6456393538936
252.708237677243	9.31841700238277e-08	12.8343958421235
253.222100469104	6.32111516560503e-08	12.2000417533099
253.601746355284	2.95973534648585e-08	11.2092193311219
254.016518594997	3.01001001211426e-08	10.9773093917166
254.432576536108	9.93511066951109e-08	11.7994934992022
255.727629647156	5.74682538684538e-08	12.6400602886693
258.292769632519	5.45052328787312e-08	16.5831088721731
260.758340154109	4.14275965327919e-08	11.1906023973326
263.386470594341	1.39270858368943e-08	14.1580289095337
266.080590209265	1.05201780885096e-08	14.180679658651
268.698170896192	2.17793412402576e-08	10.535195288902
271.39327303378	2.58028249629598e-07	12.5081006163518
273.959110081432	1.1382387417838e-07	13.202088325576
276.389224123929	5.05193744852964e-08	12.4721479942057
276.795447158523	2.91751960640445e-08	11.296204118735
277.172106401742	2.77723438965841e-08	11.0831691724833
278.054375446058	4.6577564173633e-08	11.2431682664077
279.391825203634	3.45193806009042e-08	11.4396059569275
279.789887272571	5.73788188250998e-08	12.3742940744135
280.18672194817	6.02172108475976e-08	14.0164151388833
280.626327096233	6.02142861523641e-08	15.8362799707161
281.058142768655	5.77470684915402e-08	16.4343932048049
281.457499775597	6.41110097767868e-08	15.6182990535753
282.939153420661	1.78070223506659e-07	12.4772255973001
283.907680920297	2.29980578611458e-07	12.7958479640623
284.302465202876	7.96975934640931e-09	12.8306535456607
284.714819274559	6.90559197834558e-08	12.1282597681596
285.12590666943	1.9408339909787e-08	11.1922781039516
285.51601922718	1.33938708263173e-08	11.1479486770682
285.921835958837	1.85554415250805e-07	12.0598470813144
287.681306953069	8.63909519638708e-08	12.5168919927245
290.378271239965	3.50775553131846e-07	14.9054068978204
293.000166097746	2.00649806709517e-08	11.3210320126318
295.577450422269	2.00096909344181e-08	14.2346090552332
298.254950493002	1.14587610228001e-08	15.9957389400149
300.84265328473	1.30257364880137e-07	10.1625482207008
303.477078446427	2.07683463482087e-07	15.2528927754418
306.052600186575	2.26749098655501e-07	13.4686975875263
307.957661179733	4.45776915226019e-08	11.9407436992153
308.376718637158	2.62078882737009e-08	11.0559325102309
308.755496636379	2.93247968904383e-08	11.1127492721201
310.555924875229	1.57172091856616e-08	11.2308562427556
310.968313038332	5.44039530094682e-08	11.7247272670398
311.358153195423	5.04885726703967e-08	13.0039240555568
311.76829422423	5.5362785331937e-08	14.7759620513546
312.194704539568	5.36286789140684e-08	16.1650908742462
312.617223414054	4.8585168990441e-08	16.2563634210619
313.016567445593	7.21442264678713e-08	15.2008999294137
315.049571027522	1.86987517308768e-07	12.6432812699469
315.428089485478	1.89062713122553e-07	12.8552932424103
315.857479147179	3.34606950604275e-08	12.6959828523563
316.238262917968	6.42627099129837e-08	11.8123191141153
316.669360018825	8.94198560488248e-09	11.0422805690289
317.06677088946	3.03183668807706e-08	11.3510705258562
317.469696570544	2.18325838987937e-07	12.3489339323547
319.904700262879	9.16833751125982e-08	13.2488645591066
322.447636023098	7.46443441694508e-08	12.1080150069463
324.972139638094	2.61900467608555e-09	11.2897243409727
327.564431915203	8.8137395329339e-09	13.4994448560487
330.263998583488	3.43566613438329e-08	14.8429320097958
332.825134704113	1.203159031956e-07	10.1796314899264
335.530443379232	1.49003206623352e-07	15.6682131531289
338.087404341652	9.50009907017757e-08	14.2817609098537
339.438181319361	3.87256524115599e-08	11.8294716549215
339.854985067828	2.66836635294098e-08	11.1176895535217
340.227955791732	3.01419636229044e-08	11.1844241051814
342.021154380831	1.67460604851799e-08	11.2343757525488
342.433202978585	6.00988701758723e-08	11.7670824595163
342.828130089469	5.71853714388628e-08	13.0895882076706
343.246667633198	6.13551278370338e-08	14.8682385302599
343.672372998595	5.96120953548941e-08	16.2941705505596
344.097248608912	5.31851868069895e-08	16.2001458696437
344.4995656598	8.25464750997731e-08	14.8924868204105
346.570602939691	2.49811270021126e-07	12.6946899973552
346.942427046839	1.02200372793718e-07	12.8669928864059
347.342111976242	5.50267101093475e-08	12.5699780330699
347.737354673306	5.58925055979141e-08	11.6163710737711
348.145922131858	7.06052401582132e-09	10.9942432543821
348.537576875885	4.59991721764934e-08	11.5001505609455
348.94681718384	1.70558902972459e-07	12.4949333915249
351.653440023805	9.06822560850062e-08	14.3273966815059
354.261947829546	1.9640157962724e-07	11.3696021872341
356.890746388481	1.47691837481306e-09	11.5974847240804
359.449816946686	5.92571910876933e-09	13.2743423525269
362.073377673944	1.63632721791831e-08	13.2537901200826
364.673834350778	3.19957916695524e-08	10.2589087716275
367.247307569238	2.22263137385912e-07	14.8880456772123
369.958327466226	1.41394935050909e-08	14.4412621105021
370.948716126026	3.05258250213765e-08	11.4202416869003
371.341733358111	2.62266296918627e-08	11.0252347219381
371.749564446513	3.06259424148505e-08	11.1978667133459
373.543026728325	2.56094343685385e-08	11.3320050468478
373.936678529504	5.33062842035089e-08	12.0883147240622
374.325993588138	4.96803097120869e-08	13.4003039828203
374.756623909449	5.4499959968782e-08	15.3885782669991
375.191758732549	5.307909172883e-08	16.4800863456198
375.606295068057	5.27932529928734e-08	15.9649225106747
376.423246808485	1.26646469712234e-07	13.1698462895392
378.026436391532	2.28207760313789e-07	12.7290707411181
378.408578173648	4.78503561671715e-08	12.8718446773057
378.841721643105	5.46126671971232e-08	12.3075588334782
379.23574420804	2.93039735775549e-08	11.3156234014415
379.637490613417	5.98412556384648e-09	10.9723339575619
380.036810968713	5.90812538348733e-08	11.6393067316011
380.942443167649	6.79290765713065e-08	12.8464644892356
383.509575129131	7.19253027264013e-08	15.9001166463335
386.022666420285	5.61021272624675e-08	11.2039292082251
388.736091090264	1.27615849345316e-09	13.0353608662395
391.433680566617	7.54924454421179e-09	13.5946380205604
394.01909383628	1.54014953381276e-08	11.2222356098293
396.624661337097	3.39650336917765e-08	11.0921238857075
399.199158406801	2.19061137777262e-07	13.6292816838771
401.721777596018	2.11270290312403e-08	13.8379998562576
402.415688795975	3.00205068408677e-08	11.4253078047041
402.797929981681	2.69420957821938e-08	11.0927637457068
403.438867390189	3.28436274562262e-08	11.2695074994482
405.017061152264	2.95005261981041e-08	11.3682964948165
405.418837211796	5.84381921372406e-08	12.2022883231781
405.815589097923	5.7718287208275e-08	13.7862923570636
406.251591882511	6.08045496847077e-08	15.6777787906454
406.677432936534	5.91844624062659e-08	16.4316156546911
407.084876964062	5.97212048049173e-08	15.7843463892686
408.317335058643	1.22186404786801e-07	12.5372866486607
409.53321810296	2.33496780903088e-07	12.7649064356757
409.9163949067	1.16912433679414e-08	12.8615063193504
410.334034361716	6.52696048885319e-08	12.2545807768211
410.737377611519	2.59166813936729e-08	11.2850103534407
411.126238518776	9.6771623682686e-09	11.093194269432
411.517166786236	1.15986677200563e-07	11.9382001491961
412.79984194705	8.25447110519452e-08	12.6385197589197
415.473274571681	4.71331957716753e-08	16.5589237758371
418.070975290657	4.17980244523119e-08	11.1931597709893
420.65803945963	1.85878470768311e-08	14.5926997297611
423.421645619393	7.14823600323912e-09	14.9330608020023
425.911503177863	8.17641011373128e-09	10.3601388540281
428.51063213351	3.054875754179e-07	12.7845411618153
431.118216973523	1.37893614813566e-07	13.2619588635729
433.588747770413	4.79302557571665e-08	12.1311307841408
434.009841732793	2.64966651834537e-08	11.2157261462211
434.409004874509	2.88286831955893e-08	11.1731519185243
436.118620026068	1.15025205025029e-08	11.2033903041789
436.627413733564	5.44557609149737e-08	11.7457664111995
437.014547647314	4.99625541505359e-08	12.8418118932459
437.414898735993	5.55821832888139e-08	14.600147320623
437.837593809928	5.33952414521833e-08	16.199651166297
438.269082977939	4.89197813763458e-08	16.3541363042258
438.666758525895	7.22077392748004e-08	15.208766356745
440.685644724544	1.89233103075713e-07	12.650024953271
441.070615311926	2.26203126702082e-07	12.8408947528144
441.494339188957	3.56229927705707e-08	12.6870974538002
441.863884182305	6.5398202439738e-08	11.9244369259935
442.288646921951	1.1370711552503e-08	11.0820838363811
442.684173205117	2.2196468458749e-08	11.2610959219252
443.083257103379	2.38046610499563e-07	12.2430747273977
445.238566833198	5.6528839555466e-08	12.694702803395
447.808169845901	2.61094225616204e-07	13.2365735020461
450.361920386996	2.89922324710714e-09	11.3424421711257
452.930214960888	1.08451092827127e-08	13.8301153790668
455.603621625635	1.11205531938254e-08	15.8520948839911
458.235587783248	8.55015224850719e-08	10.1703833325218
460.888280172322	1.967214611947e-07	15.865990043848
463.450836614754	2.18333715487075e-07	13.7986825407804
465.040545016542	4.38990465667894e-08	12.0392100989735
465.457112685206	2.70315248487312e-08	11.1983133853579
465.830670868856	2.90366543379051e-08	11.1760757178041
467.463170868443	9.0630000946492e-09	11.1866936902905
468.045956101486	5.6500850808558e-08	11.6860777626435
468.436983273661	5.72133587115754e-08	12.9255614266035
468.854106728582	6.1636743838803e-08	14.6792197078476
469.271222825688	5.96055201635239e-08	16.1969931413369
469.700015943278	5.3188089666229e-08	16.2560898106471
470.100827947015	8.08391146975406e-08	15.0531371354499
472.154751326778	2.2481277162988e-07	12.6644748623015
472.533416777327	1.59775352895069e-07	12.8789184204729
472.955935760364	4.73896469090154e-08	12.6660841766177
473.326412406293	7.24488124713683e-08	11.8851192545677
473.747244518483	8.51081683835421e-09	11.054373321631
474.147752262865	3.8655542182061e-08	11.452347118387
474.549000170215	1.89502170439234e-07	12.4459723126111
477.00988734266	9.02889333707403e-08	13.3335323922681
479.560919009324	7.97664642965054e-08	12.0028933683072
482.226565056998	2.53719027321778e-09	11.2674207530239
484.690644715605	8.10504044655407e-09	13.418530498261
487.379876459178	2.8146147157548e-08	14.7714495919775
489.850553673471	1.55175929965674e-07	10.1657472286042
492.511684835862	1.46346905497848e-07	15.8106361240478
495.182757326868	1.14086927376619e-07	14.3121424726469
496.580388706492	3.32638832131919e-08	11.6407348815525
496.990288466892	2.61543083176582e-08	11.1158626125286
497.409858700196	3.08240112432987e-08	11.2236407777185
499.208982654422	2.70209540274456e-08	11.3424437430883
499.604279163859	5.3392277777087e-08	11.9883445782527
500	4.88368531689374e-08	13.4645329309634


==> data_icl/lambda_0p05/data/information_matrix_rank.dat <==
0	0
2.16678221135706	24
5.21158211200645	28
8.20507416949852	28
10.7173866587519	28
13.2517194958724	28
15.7171637392219	28
18.306257394925	28
20.8701818657218	28
23.4583499309704	28
24.3700856231003	28
24.7660449551284	28
25.2279645041631	28
25.6521167244735	28
26.0564865051422	28
26.4344397469304	28
26.8195847699044	26
27.2079315913305	28
27.6679879082524	28
28.2135962518746	28
28.708277349317	28
29.2196725342151	28
29.6530158612646	28
30.1794491743465	28
30.6218486634629	26
32.5361034265227	28
32.9290989437519	28
33.3443375889228	28
33.7523119955823	28
34.1533983382835	28
34.5316138490728	26
35.4793125184807	28
38.1383969833501	26
40.6285353308619	26
42.980051122291	26
43.3940742360674	28
43.8367412646987	28
44.25485981048	26
46.6731714596022	28
47.3214660126517	28
47.75875372328	26
48.2155889639454	28
50.3508393142218	26
51.2672269411065	26
51.8062046998859	26
52.2073911416334	26
52.8173191823169	22
53.213650549522	22
53.6376294447145	24
54.112251948942	22
54.4894678402209	24
54.9003158385854	22
55.3277852136882	24
55.7115247477428	24
56.1063130715624	24
56.4874128884275	24
56.8789983820871	24
57.3253961520969	24
57.7311781747213	26
58.6689084829166	26
59.1513869588967	26
59.6455890055329	26
60.1167305191664	26
60.607173723871	26
61.1869826336966	26
61.6944363767592	24
62.6956638169461	24
63.6596253784166	26
64.1398137573142	24
64.6302380192499	24
65.0250965858911	24
65.4648007424075	24
65.9079110168762	24
66.7451626922333	26
69.271167819202	26
71.7160033578275	26
74.362761536026	24
75.3216054998948	24
75.7131379328549	24
77.4423711336647	24
77.9243176781194	24
78.3306821459703	24
78.736579290614	24
79.1478643526985	26
79.5381368954383	26
80.2611994643807	24
82.2682850971007	26
83.9109546307589	24
84.6391649776339	24
85.5645100560094	24
85.9762294802945	24
86.3828176048383	24
86.7640980286888	24
87.1160598566258	24
87.5058478907428	24
87.9432864820004	24
88.348851851938	24
88.7966909136137	24
89.2246707495863	26
90.2346089057798	24
90.6765186495548	26
91.1321173343415	26
91.5582861105288	24
92.0705553655883	24
92.5834285263351	26
93.0093404665525	24
93.5210747402602	24
94.9425385541655	26
95.3946636059651	26
95.8956721937813	24
96.3066915135023	24
96.7093110452193	26
97.1445632863899	24
97.5653060566484	24
99.8121179282954	24
102.358364329014	26
105.025479104492	24
106.755633128428	24
107.141249661333	24
108.700417223803	24
109.157511893661	24
109.574447838491	24
109.994006573314	22
110.425832701192	22
110.811907223064	24
111.215206391213	24
113.397269418875	26
115.635084775524	24
116.164316671345	24
117.146504739344	24
117.545358631731	24
117.948076357959	26
118.336917870437	26
118.717215612936	24
119.131613406587	24
119.543208756405	24
119.943889838143	24
120.3671170937	26
121.393091733624	24
121.834859948832	24
122.248192806134	24
122.694371267767	24
123.159058578104	24
123.69079236804	24
124.193530827757	26
124.600355532665	24
126.049574517169	26
126.477488346358	26
126.935563874697	26
127.452624465209	24
127.836509988843	24
128.255771092647	26
128.703933259711	24
129.488778618748	26
132.068076394925	26
134.499940438542	26
137.093497234983	26
138.330558073782	24
139.312502985181	22
140.409092151597	24
140.854680992573	24
141.261319149502	22
141.676731254194	24
142.090154684927	24
142.473599034346	24
143.775250758795	24
145.577834345913	26
147.278638985587	24
147.70507686149	24
148.601061261242	24
149.007496388581	24
149.399053781561	26
149.77235880657	26
150.14171440623	24
150.537214028978	22
150.954569359011	24
151.38654052853	24
151.806348907238	26
152.835353961213	24
153.282684135436	24
153.685172256412	24
154.134565922072	24
154.615245681177	24
155.16129050187	24
155.642938455547	26
156.040574424311	24
157.524893899783	26
157.960949257816	26
158.423351397127	24
158.932967427265	24
159.306589800505	26
159.746371206744	26
160.192314262472	24
161.211507862628	24
163.834722386484	26
166.296579158472	26
168.93396706131	24
169.765249851447	24
170.858774118451	22
171.733611943626	24
172.173728899153	24
172.584307891691	22
172.995917829078	24
173.409264934921	22
173.794950016305	24
174.686897171584	24
176.848756449397	26
178.732434136352	24
179.339534352895	24
180.102695190126	24
180.510339443093	24
180.925297759025	26
181.291217539134	26
181.669785085421	24
182.099671379401	24
182.508809803167	24
182.937627303529	24
183.337666393453	26
184.350252610658	24
184.800611147427	24
185.234594944864	24
185.644524883966	24
186.137948410993	24
186.667495838418	24
187.139784412782	26
187.538039508932	24
189.045394053748	26
189.437580537878	26
189.917998228734	24
190.407170294058	24
190.76978250616	26
191.208905500451	26
191.652178716669	24
192.990307594472	24
195.55351237617	26
198.004823436747	26
200.662926457701	24
201.287197216795	24
202.869162438653	24
203.325417918109	24
203.760427092689	24
204.170786488715	22
204.573551055177	22
204.984695842436	24
205.391717646315	24
207.138020510227	24
208.93639991881	24
210.19930370549	24
210.754555152288	24
211.529148379597	24
211.941159605516	24
212.346328668903	26
212.703185469879	26
213.08056871848	24
213.510419439302	24
213.903468394648	24
214.350497273093	24
214.757698327419	26
215.789831844985	24
216.235942179674	24
216.67757332529	24
217.103357122199	24
217.61654466982	24
218.144126722191	26
218.593294823254	26
218.987341395998	24
220.521259342239	26
220.944355607889	26
221.446577905907	24
221.903978746301	24
222.292297168035	26
222.73275781895	24
223.168424849337	24
225.039516381965	24
227.658469893078	26
230.303654137796	26
232.27732752816	24
232.682830364311	24
234.229256388203	24
234.675093480988	24
235.117001753767	24
235.529953097316	22
235.93142154839	22
236.359157811384	24
236.764080249531	24
238.292221543096	24
240.45888206486	24
241.724807640152	24
242.71845467743	24
243.118464153546	24
243.529426032669	26
243.912064487503	26
244.287056496913	24
244.701932067283	24
245.131014277019	24
245.524241439196	24
245.967964573016	24
246.795352758629	26
247.403235779549	24
247.823811136425	26
248.278689196949	26
248.710163348922	24
249.239763500782	24
249.753976953701	26
250.266634939998	24
251.695699162736	26
252.258189315601	26
252.708237677243	24
253.222100469104	24
253.601746355284	26
254.016518594997	26
254.432576536108	24
255.727629647156	24
258.292769632519	26
260.758340154109	26
263.386470594341	24
266.080590209265	24
268.698170896192	24
271.39327303378	26
273.959110081432	24
276.389224123929	24
276.795447158523	24
277.172106401742	24
278.054375446058	24
279.391825203634	26
279.789887272571	26
280.18672194817	24
280.626327096233	24
281.058142768655	26
281.457499775597	24
282.939153420661	26
283.907680920297	26
284.302465202876	24
284.714819274559	26
285.12590666943	26
285.51601922718	26
285.921835958837	24
287.681306953069	26
290.378271239965	26
293.000166097746	26
295.577450422269	24
298.254950493002	24
300.84265328473	24
303.477078446427	24
306.052600186575	24
307.957661179733	24
308.376718637158	24
308.755496636379	24
310.555924875229	26
310.968313038332	24
311.358153195423	24
311.76829422423	24
312.194704539568	24
312.617223414054	26
313.016567445593	24
315.049571027522	26
315.428089485478	24
315.857479147179	24
316.238262917968	24
316.669360018825	26
317.06677088946	24
317.469696570544	24
319.904700262879	24
322.447636023098	24
324.972139638094	24
327.564431915203	24
330.263998583488	24
332.825134704113	24
335.530443379232	24
338.087404341652	26
339.438181319361	24
339.854985067828	24
340.227955791732	26
342.021154380831	26
342.433202978585	24
342.828130089469	24
343.246667633198	24
343.672372998595	24
344.097248608912	26
344.4995656598	24
346.570602939691	26
346.942427046839	24
347.342111976242	24
347.737354673306	26
348.145922131858	26
348.537576875885	24
348.94681718384	24
351.653440023805	26
354.261947829546	26
356.890746388481	24
359.449816946686	22
362.073377673944	24
364.673834350778	26
367.247307569238	24
369.958327466226	24
370.948716126026	24
371.341733358111	24
371.749564446513	26
373.543026728325	26
373.936678529504	26
374.325993588138	24
374.756623909449	24
375.191758732549	24
375.606295068057	26
376.423246808485	24
378.026436391532	26
378.408578173648	24
378.841721643105	24
379.23574420804	26
379.637490613417	26
380.036810968713	24
380.942443167649	26
383.509575129131	26
386.022666420285	26
388.736091090264	24
391.433680566617	24
394.01909383628	24
396.624661337097	26
399.199158406801	24
401.721777596018	24
402.415688795975	24
402.797929981681	24
403.438867390189	26
405.017061152264	26
405.418837211796	26
405.815589097923	24
406.251591882511	24
406.677432936534	24
407.084876964062	26
408.317335058643	26
409.53321810296	26
409.9163949067	24
410.334034361716	26
410.737377611519	26
411.126238518776	26
411.517166786236	24
412.79984194705	26
415.473274571681	26
418.070975290657	26
420.65803945963	24
423.421645619393	24
425.911503177863	26
428.51063213351	26
431.118216973523	24
433.588747770413	24
434.009841732793	24
434.409004874509	26
436.118620026068	24
436.627413733564	24
437.014547647314	24
437.414898735993	24
437.837593809928	24
438.269082977939	26
438.666758525895	24
440.685644724544	26
441.070615311926	26
441.494339188957	24
441.863884182305	24
442.288646921951	26
442.684173205117	24
443.083257103379	24
445.238566833198	24
447.808169845901	26
450.361920386996	26
452.930214960888	24
455.603621625635	24
458.235587783248	24
460.888280172322	24
463.450836614754	26
465.040545016542	24
465.457112685206	24
465.830670868856	26
467.463170868443	24
468.045956101486	24
468.436983273661	26
468.854106728582	24
469.271222825688	24
469.700015943278	26
470.100827947015	24
472.154751326778	26
472.533416777327	24
472.955935760364	24
473.326412406293	26
473.747244518483	26
474.147752262865	24
474.549000170215	24
477.00988734266	26
479.560919009324	24
482.226565056998	24
484.690644715605	24
487.379876459178	24
489.850553673471	24
492.511684835862	24
495.182757326868	26
496.580388706492	24
496.990288466892	24
497.409858700196	26
499.208982654422	26
499.604279163859	26
500	24


==> data_icl/lambda_0p05/data/information_matrix_singular_values.dat <==
0	0	0
2.16678221135706	1.03712601629806e-07	4.38959544919619
5.21158211200645	4.08990285586986e-05	13.2707045808696
8.20507416949852	2.30686876053065e-05	15.8809225556691
10.7173866587519	2.34753835879256e-05	12.9968432656906
13.2517194958724	2.13906752898833e-05	11.3954221029005
15.7171637392219	1.75786993161521e-05	17.3087426506384
18.306257394925	5.63529380670773e-06	9.77735917248064
20.8701818657218	1.45551637108268e-06	14.4939662236226
23.4583499309704	2.01856406851352e-06	15.0245283353091
24.3700856231003	1.15481310327618e-06	14.3132753596926
24.7660449551284	2.34527996229022e-06	12.0971432798109
25.2279645041631	2.35619487925919e-06	9.8555175718251
25.6521167244735	2.11074560414554e-06	9.56695383254174
26.0564865051422	1.43841448090404e-06	11.4437689705795
26.4344397469304	1.33500098194224e-06	12.2763766624062
26.8195847699044	8.56125285932398e-07	11.9216195773455
27.2079315913305	1.10941315925462e-06	11.3641829939585
27.6679879082524	2.14081713718827e-06	11.2530621435825
28.2135962518746	1.39179865873509e-06	12.0035425476476
28.708277349317	1.27484589097124e-06	12.9638491293507
29.2196725342151	1.57045614323083e-06	14.7001768507356
29.6530158612646	1.08035429770789e-06	16.1268553765074
30.1794491743465	2.97822412323324e-06	16.2454704338531
30.6218486634629	8.28682524372875e-07	14.1781011785566
32.5361034265227	1.19240589689621e-06	12.4671275937971
32.9290989437519	3.08800825433833e-06	12.1177310205223
33.3443375889228	1.93072786706664e-06	10.8700865934962
33.7523119955823	1.69786917851077e-06	10.6983488416023
34.1533983382835	1.67648350967355e-06	12.2955398266614
34.5316138490728	8.57818940693221e-07	13.7876831131265
35.4793125184807	1.23926450578139e-06	13.3945795510429
38.1383969833501	6.97773873679606e-07	16.7079537915959
40.6285353308619	9.05157312046333e-07	11.4223432746664
42.980051122291	3.94394611518703e-07	13.3042110446847
43.3940742360674	1.23306473218469e-06	14.0949911200103
43.8367412646987	1.63006828762308e-06	14.0485531982756
44.25485981048	3.03375964628101e-07	13.3181509432453
46.6731714596022	2.06175300933369e-06	15.8176956874558
47.3214660126517	2.76230094595092e-06	15.7612804696497
47.75875372328	9.61197418205888e-07	13.240170507802
48.2155889639454	1.94581278866305e-06	11.1323030974744
50.3508393142218	8.17696303474853e-07	10.2860439038117
51.2672269411065	6.83149837619573e-07	11.9846095279416
51.8062046998859	2.45218532361914e-07	13.6520841966799
52.2073911416334	4.87897332717555e-08	14.9359220395935
52.8173191823169	3.51220798909443e-08	15.1985550458378
53.213650549522	3.29070227675657e-08	14.5154580178018
53.6376294447145	3.880283258001e-08	13.8845821033692
54.112251948942	4.82025650111642e-08	13.6366361049108
54.4894678402209	3.68136063850639e-08	13.7040075420387
54.9003158385854	1.44023536948884e-08	14.0799962651289
55.3277852136882	1.41050866042249e-08	14.5575649972793
55.7115247477428	1.24999146658325e-08	14.0862080481649
56.1063130715624	1.90116438880898e-08	12.5119846073403
56.4874128884275	2.25531550705394e-08	11.05494446711
56.8789983820871	1.77477685947966e-07	10.1158279846539
57.3253961520969	6.42338377277684e-07	10.6562781659679
57.7311781747213	4.22705813232832e-07	11.2491393792829
58.6689084829166	2.91048373995709e-07	11.1884346311268
59.1513869588967	7.40178589571503e-07	11.2045283319846
59.6455890055329	8.64521447898173e-07	11.7230797996253
60.1167305191664	6.90920102441955e-07	13.2268583538534
60.607173723871	3.28667731667028e-07	15.0387997258876
61.1869826336966	2.48046624418005e-07	16.329638154459
61.6944363767592	9.57916697352305e-08	15.180097955874
62.6956638169461	2.5918826376468e-07	12.4245712580406
63.6596253784166	2.66027243043709e-08	12.5386780770139
64.1398137573142	5.82107095721801e-08	12.7075529237093
64.6302380192499	1.03302582461336e-07	12.1304529292092
65.0250965858911	2.26996257305782e-08	11.172262847498
65.4648007424075	1.88656620127432e-08	11.0371277811737
65.9079110168762	9.76594417263059e-08	11.9163349003197
66.7451626922333	1.63638060844697e-07	12.9090188010869
69.271167819202	9.12289175779703e-08	15.5320811460849
71.7160033578275	1.24764817454689e-07	11.2166750000516
74.362761536026	2.50717051007576e-08	12.4111737601292
75.3216054998948	2.20868426843025e-08	14.6238843261155
75.7131379328549	3.03436129214167e-08	14.078501373063
77.4423711336647	1.24230901961207e-08	13.8016563204191
77.9243176781194	4.33906857574159e-09	15.1721582655799
78.3306821459703	5.3919266084242e-09	15.9204732174529
78.736579290614	1.47165472997959e-08	15.1862993814344
79.1478643526985	1.16617724021363e-08	13.4640573775494
79.5381368954383	1.28047526191621e-08	11.7511470347614
80.2611994643807	8.57552281882717e-09	10.3585090293975
82.2682850971007	6.46943597248783e-08	10.6333606092922
83.9109546307589	1.11056779235234e-07	15.7394702841186
84.6391649776339	2.03689958979474e-07	14.4056933600016
85.5645100560094	1.26537955075287e-07	13.2260512494387
85.9762294802945	2.07324674477231e-07	13.3273122235981
86.3828176048383	1.87089183035167e-07	13.6943130938221
86.7640980286888	6.98425326733676e-08	14.2458814144861
87.1160598566258	1.44345552390531e-08	14.3343394655575
87.5058478907428	1.9414125245194e-08	13.3024071289776
87.9432864820004	4.19697001793869e-08	11.7641853929761
88.348851851938	3.02267521087964e-08	10.8629874275037
88.7966909136137	3.33707153305134e-08	10.9525859693468
89.2246707495863	2.86260135883352e-08	11.2267601073534
90.2346089057798	5.39577955957101e-09	11.1979362140316
90.6765186495548	1.50710822965836e-08	11.2516119542864
91.1321173343415	5.93000557485505e-08	11.875688428272
91.5582861105288	6.6461409464547e-08	13.4405812904097
92.0705553655883	6.40142921657132e-08	15.4834399869618
92.5834285263351	5.93191246816216e-08	16.2378142554407
93.0093404665525	8.35047309238349e-08	15.3425703834873
93.5210747402602	7.1875063800784e-08	13.5321471880808
94.9425385541655	1.09852904044228e-07	12.5557564752247
95.3946636059651	1.69380779091113e-07	12.7643959863785
95.8956721937813	3.59293984671055e-08	12.648358113264
96.3066915135023	5.41965674578499e-08	11.7372331827719
96.7093110452193	9.13593556856371e-09	10.9639215127256
97.1445632863899	3.15464129981169e-08	11.2794268980182
97.5653060566484	2.93237110092286e-07	12.4041779965052
99.8121179282954	2.81150552642165e-08	12.8957106673958
102.358364329014	1.72197872281289e-07	12.8386882026772
105.025479104492	2.69131909777619e-09	11.2817529446558
106.755633128428	1.33403152139449e-08	14.6659356203901
107.141249661333	2.43627797795764e-08	14.1249255827162
108.700417223803	1.16704904502899e-08	13.5726515803483
109.157511893661	1.21170491874741e-08	14.5709047767549
109.574447838491	6.55414316128849e-09	15.6269484098702
109.994006573314	6.75391230040036e-09	15.5356125446642
110.425832701192	8.72382813657191e-09	14.0965371000069
110.811907223064	2.58776349915893e-09	12.3173549803005
111.215206391213	4.62991158435224e-09	11.010448845511
113.397269418875	2.69623423305346e-08	10.3410554123703
115.635084775524	1.54387568732843e-07	15.5005670302398
116.164316671345	2.40305695202795e-07	14.1677659322289
117.146504739344	9.58789030346803e-08	13.2444793896429
117.545358631731	1.94623295830096e-07	13.4604331335669
117.948076357959	1.24945486594807e-07	13.9506767974847
118.336917870437	8.11566474631784e-08	14.4165893509009
118.717215612936	1.21315099783858e-08	14.1774965119694
119.131613406587	2.91130754559585e-08	12.7902597403691
119.543208756405	3.26662037694185e-08	11.4094803956065
119.943889838143	2.73080955776479e-08	10.9060506377982
120.3671170937	3.1515193179215e-08	11.1450355944661
121.393091733624	6.27452414811979e-09	11.2087952068768
121.834859948832	5.95300306613881e-09	11.1967782704902
122.248192806134	2.15040870250496e-08	11.4009006346547
122.694371267767	5.13050684171983e-08	12.2493672478027
123.159058578104	5.57267657522384e-08	14.2350080554965
123.69079236804	6.34949158753683e-08	15.9893100166777
124.193530827757	5.18202246630227e-08	15.9602525677642
124.600355532665	1.00371562992071e-07	14.6521401892808
126.049574517169	2.19419504545531e-07	12.4775768440342
126.477488346358	1.3709885772735e-07	12.583310623506
126.935563874697	1.58137539032148e-07	12.8045648933118
127.452624465209	4.36094574454546e-08	12.3988611578387
127.836509988843	4.02183722585509e-08	11.5154479587944
128.255771092647	6.36426245150124e-09	10.9223997687443
128.703933259711	6.7060030556764e-08	11.7141116350979
129.488778618748	7.03509160305889e-08	12.8615588560661
132.068076394925	5.92811751042799e-08	15.4737539325991
134.499940438542	8.92236805278488e-08	11.2411126825021
137.093497234983	1.64583198902628e-09	11.9943070410951
138.330558073782	1.22257061333378e-08	14.5160306806173
139.312502985181	6.97569265738372e-09	13.3208755258899
140.409092151597	1.00871997390252e-08	14.1596892945249
140.854680992573	8.91354513117061e-09	15.4206888088364
141.261319149502	1.34306471047628e-08	15.8262179188137
141.676731254194	1.0257328299579e-08	14.8083478470486
142.090154684927	8.01437919257373e-09	13.0437611667422
142.473599034346	3.6942351070897e-09	11.4732848761483
143.775250758795	1.26547836780351e-07	10.2196550689686
145.577834345913	1.19803490823724e-07	11.9003842175423
147.278638985587	1.9225208676639e-07	14.9622879495145
147.70507686149	2.05688194011978e-07	13.7958315065146
148.601061261242	9.86143325088162e-08	13.2009116552338
149.007496388581	1.69800488224401e-07	13.4257166170762
149.399053781561	1.01250430048391e-07	13.9162622030323
149.77235880657	5.01785249337813e-08	14.3708985445377
150.14171440623	1.37542755166375e-08	14.0170508894993
150.537214028978	2.94041974970682e-08	12.5848591839724
150.954569359011	3.10001898874241e-08	11.2287397676658
151.38654052853	2.77194067373436e-08	10.8398117560509
151.806348907238	3.0080079893516e-08	11.1102568674222
152.835353961213	6.42833173719615e-09	11.2027076716795
153.282684135436	6.99120648140019e-09	11.1955068549847
153.685172256412	2.17339972697568e-08	11.411444782065
154.134565922072	5.49432021352678e-08	12.446788594442
154.615245681177	5.81911255391841e-08	14.2867802380154
155.16129050187	6.87685133395544e-08	16.1116598229629
155.642938455547	6.10345373694585e-08	15.8214370493119
156.040574424311	1.13664279555313e-07	14.6185225179419
157.524893899783	2.20712801458197e-07	12.485283579192
157.960949257816	2.04763501991765e-07	12.6222332456413
158.423351397127	7.50228480120456e-08	12.8241768947012
158.932967427265	4.69425677558366e-08	12.238556567465
159.306589800505	3.27605036086213e-08	11.3394384256139
159.746371206744	7.48882243770104e-09	10.9063201949145
160.192314262472	9.03314833226865e-08	11.8230655733648
161.211507862628	7.5922262682637e-08	12.7290619488116
163.834722386484	7.2633844975134e-08	16.4168090452847
166.296579158472	4.04783050425025e-08	11.1993944666221
168.93396706131	3.66283044252017e-09	13.5566396641313
169.765249851447	1.3992236063103e-08	14.4798702299143
170.858774118451	7.71931505185547e-09	13.3193041893348
171.733611943626	1.06370697646415e-08	13.9867217378839
172.173728899153	4.75038508050204e-09	15.1924631040535
172.584307891691	6.74020471455439e-09	15.7950052058958
172.995917829078	3.30174175606704e-09	14.9962681532434
173.409264934921	6.98926678619716e-09	13.3023065392229
173.794950016305	1.66460757363871e-09	11.6810540270779
174.686897171584	4.5399456558382e-09	10.2665860621132
176.848756449397	4.4333391154373e-08	11.4154231850451
178.732434136352	2.1543153990397e-07	14.8103418725005
179.339534352895	2.25560470159978e-07	13.4569726916543
180.102695190126	2.13913959084127e-07	13.2509782879582
180.510339443093	1.79273938398922e-07	13.5596766273156
180.925297759025	6.9319041927982e-08	14.1050924801503
181.291217539134	3.55349019220101e-08	14.4171915394248
181.669785085421	1.74959575939748e-08	13.7252692541965
182.099671379401	4.36595613882433e-08	12.1786159553718
182.508809803167	2.82692409414548e-08	11.0444765274103
182.937627303529	2.82071330436173e-08	10.9260052800032
183.337666393453	3.05962223518495e-08	11.1918982407993
184.350252610658	5.80383630604539e-09	11.2046999270694
184.800611147427	8.99896378887118e-09	11.209422867025
185.234594944864	4.01229709784296e-08	11.5984110088484
185.644524883966	5.08023215109848e-08	12.7114811703207
186.137948410993	5.64736038615647e-08	14.8053065984674
186.667495838418	6.36065398470664e-08	16.2150648496344
187.139784412782	6.84188182896047e-08	15.6226973434247
187.538039508932	9.48882089023454e-08	14.1634034668111
189.045394053748	1.24839452912097e-07	12.5174812926979
189.437580537878	2.05497964583238e-07	12.6383983837862
189.917998228734	3.01434751440962e-08	12.8279693185084
190.407170294058	4.05804686538909e-08	12.0650651346401
190.76978250616	2.15322953766246e-08	11.1908370979197
191.208905500451	1.13950118750355e-08	10.9983470130192
191.652178716669	1.05005019168657e-07	11.896720147933
192.990307594472	7.34212982048514e-08	12.6088343268778
195.55351237617	3.6504466351653e-08	16.5436217514692
198.004823436747	3.56836461851785e-08	11.1953064565954
200.662926457701	1.8333086111214e-08	14.3745279857965
201.287197216795	1.43601348397011e-08	14.3065479689295
202.869162438653	7.74659203384567e-09	13.5332185472045
203.325417918109	9.32821940635884e-09	14.4409939976871
203.760427092689	8.05680163182599e-09	15.5414545897607
204.170786488715	1.33676686635396e-08	15.7545819374181
204.573551055177	1.57141971546909e-08	14.5470050791737
204.984695842436	6.03721712111113e-09	12.5706404560162
205.391717646315	4.8079749886382e-09	11.1739099783569
207.138020510227	7.22431826547009e-08	10.220686747402
208.93639991881	1.83046490761669e-07	14.0511905166073
210.19930370549	2.23553003300272e-07	14.71977142992
210.754555152288	2.13749804561261e-07	13.4918935698144
211.529148379597	1.92672534724389e-07	13.2674654280649
211.941159605516	1.64031450242254e-07	13.5634260778276
212.346328668903	6.24585299915925e-08	14.1000070570055
212.703185469879	3.94306304393393e-08	14.4363929105428
213.08056871848	1.94228315791049e-08	13.7496393577935
213.510419439302	4.06648636579496e-08	12.2294678902077
213.903468394648	2.86007914135902e-08	11.057303414
214.350497273093	2.80258138045242e-08	10.9077126930359
214.757698327419	2.95241723617764e-08	11.1805900831134
215.789831844985	5.69770582550892e-09	11.1995461221836
216.235942179674	9.5774752471816e-09	11.2119272816445
216.67757332529	5.04099612088338e-08	11.650272733233
217.103357122199	5.39748352756078e-08	12.8248173878776
217.61654466982	6.03432762460352e-08	14.9302671531713
218.144126722191	6.58721255004874e-08	16.2661148270113
218.593294823254	7.7202558602147e-08	15.5181313731389
218.987341395998	9.60914091690761e-08	14.042918310818
220.521259342239	1.1798090803455e-07	12.521532346344
220.944355607889	1.98805119569711e-07	12.6996307198259
221.446577905907	1.10716495270875e-08	12.756174775923
221.903978746301	5.31241060408753e-08	11.8529613170894
222.292297168035	1.49828354912997e-08	11.0475339838066
222.73275781895	2.1111804398135e-08	11.1309850427714
223.168424849337	3.26232838161286e-07	12.2480888147094
225.039516381965	9.04180686738784e-08	12.5017747749732
227.658469893078	2.69896216215743e-07	14.2002136139999
230.303654137796	2.86041650895862e-09	11.337416716456
232.27732752816	9.78326341163152e-09	14.6517694868882
232.682830364311	1.67556761419881e-08	14.2560605241958
234.229256388203	4.43878361359313e-09	13.4423911840922
234.675093480988	1.07001290682373e-08	14.2265704004162
235.117001753767	6.58925614128722e-09	15.4714129813977
235.529953097316	1.33045773327921e-08	15.777823070064
235.93142154839	6.62135214024772e-09	14.6855424802405
236.359157811384	4.56292723460295e-09	12.913659666342
236.764080249531	1.78054446019744e-09	11.3899446586611
238.292221543096	5.82921545611597e-08	10.2201254794338
240.45888206486	1.56532401687096e-07	14.3832621311012
241.724807640152	2.42626727053502e-07	14.3717000008127
242.71845467743	1.0531439778795e-07	13.2073328071693
243.118464153546	2.36227493958638e-07	13.3532900266093
243.529426032669	1.92536926905887e-07	13.7722839049192
243.912064487503	9.18193242193698e-08	14.3226501827521
244.287056496913	1.18798911062835e-08	14.2905513124968
244.701932067283	2.34183703503793e-08	12.9328334310306
245.131014277019	3.47151869664036e-08	11.4641717424652
245.524241439196	2.70078481152058e-08	10.8525170780658
245.967964573016	3.16350601806391e-08	11.0730496676211
246.795352758629	9.65911690464126e-09	11.2215585456074
247.403235779549	5.20361970311706e-09	11.1966806404594
247.823811136425	1.67759918657041e-08	11.2964663772986
248.278689196949	5.14164452486235e-08	12.062855779135
248.710163348922	6.16545164391772e-08	13.7423607348916
249.239763500782	6.3027794228599e-08	15.6996438862307
249.753976953701	5.04191724821428e-08	16.1577077962788
250.266634939998	9.61071192558057e-08	14.5166223041175
251.695699162736	2.12835398516883e-07	12.4854946928123
252.258189315601	2.3461216461385e-07	12.6456393538936
252.708237677243	9.31841699144842e-08	12.8343958421235
253.222100469104	6.32111519569881e-08	12.2000417533099
253.601746355284	2.95973534363497e-08	11.2092193311219
254.016518594997	3.01001002337213e-08	10.9773093917166
254.432576536108	9.93511068230649e-08	11.7994934992022
255.727629647156	5.7468253914124e-08	12.6400602886693
258.292769632519	5.45052330604427e-08	16.5831088721731
260.758340154109	4.14275966692043e-08	11.1906023973326
263.386470594341	1.39270857749569e-08	14.1580289095337
266.080590209265	1.0520178106288e-08	14.180679658651
268.698170896192	2.17793409236711e-08	10.535195288902
271.39327303378	2.58028250019979e-07	12.5081006163518
273.959110081432	1.1382387411645e-07	13.202088325576
276.389224123929	5.05193742527691e-08	12.4721479942058
276.795447158523	2.91751961804446e-08	11.296204118735
277.172106401742	2.77723436150449e-08	11.0831691724833
278.054375446058	4.65775640347246e-08	11.2431682664077
279.391825203634	3.45193805599666e-08	11.4396059569275
279.789887272571	5.73788189281326e-08	12.3742940744135
280.18672194817	6.02172108933272e-08	14.0164151388833
280.626327096233	6.02142860339962e-08	15.8362799707161
281.058142768655	5.77470686139218e-08	16.4343932048049
281.457499775597	6.41110096206788e-08	15.6182990535753
282.939153420661	1.78070223497e-07	12.4772255973001
283.907680920297	2.29980578453135e-07	12.7958479640623
284.302465202876	7.96975941067367e-09	12.8306535456607
284.714819274559	6.9055919784609e-08	12.1282597681596
285.12590666943	1.94083399992121e-08	11.1922781039516
285.51601922718	1.33938707282984e-08	11.1479486770682
285.921835958837	1.85554415209616e-07	12.0598470813144
287.681306953069	8.63909518363214e-08	12.5168919927245
290.378271239965	3.50775552955618e-07	14.9054068978204
293.000166097746	2.00649805440186e-08	11.3210320126318
295.577450422269	2.00096909882463e-08	14.2346090552332
298.254950493002	1.14587610403164e-08	15.9957389400149
300.84265328473	1.30257365138923e-07	10.1625482207008
303.477078446427	2.07683463646398e-07	15.2528927754418
306.052600186575	2.26749098542954e-07	13.4686975875263
307.957661179733	4.45776919022291e-08	11.9407436992153
308.376718637158	2.62078884276759e-08	11.0559325102309
308.755496636379	2.93247971192912e-08	11.11274927212
310.555924875229	1.57172091968278e-08	11.2308562427556
310.968313038332	5.44039533496228e-08	11.7247272670398
311.358153195423	5.04885728641112e-08	13.0039240555568
311.76829422423	5.53627852460805e-08	14.7759620513546
312.194704539568	5.36286787608384e-08	16.1650908742462
312.617223414054	4.85851689928155e-08	16.2563634210619
313.016567445593	7.21442265772541e-08	15.2008999294137
315.049571027522	1.86987517435278e-07	12.6432812699469
315.428089485478	1.89062712970972e-07	12.8552932424103
315.857479147179	3.34606950552554e-08	12.6959828523563
316.238262917968	6.42627096402245e-08	11.8123191141153
316.669360018825	8.94198625830122e-09	11.0422805690289
317.06677088946	3.03183669057282e-08	11.3510705258562
317.469696570544	2.18325839087537e-07	12.3489339323547
319.904700262879	9.16833752440922e-08	13.2488645591066
322.447636023098	7.4644344087615e-08	12.1080150069463
324.972139638094	2.61900496206122e-09	11.2897243409727
327.564431915203	8.81373952436824e-09	13.4994448560487
330.263998583488	3.43566613848673e-08	14.8429320097958
332.825134704113	1.20315903014538e-07	10.1796314899264
335.530443379232	1.49003206679968e-07	15.6682131531289
338.087404341652	9.50009908186037e-08	14.2817609098537
339.438181319361	3.87256526502821e-08	11.8294716549215
339.854985067828	2.6683663550309e-08	11.1176895535217
340.227955791732	3.01419637968029e-08	11.1844241051814
342.021154380831	1.67460603989171e-08	11.2343757525488
342.433202978585	6.00988702873553e-08	11.7670824595163
342.828130089469	5.71853713323636e-08	13.0895882076705
343.246667633198	6.13551281514537e-08	14.8682385302599
343.672372998595	5.96120963782575e-08	16.2941705505596
344.097248608912	5.3185186742622e-08	16.2001458696437
344.4995656598	8.25464750700937e-08	14.8924868204105
346.570602939691	2.4981127023665e-07	12.6946899973552
346.942427046839	1.02200372791013e-07	12.8669928864059
347.342111976242	5.50267104451466e-08	12.5699780330699
347.737354673306	5.589250597175e-08	11.6163710737711
348.145922131858	7.0605242250961e-09	10.9942432543821
348.537576875885	4.59991722632816e-08	11.5001505609455
348.94681718384	1.70558903137334e-07	12.4949333915249
351.653440023805	9.06822560339679e-08	14.3273966815059
354.261947829546	1.96401579723552e-07	11.3696021872342
356.890746388481	1.47691901761899e-09	11.5974847240804
359.449816946686	5.92571898580801e-09	13.2743423525269
362.073377673944	1.6363272177382e-08	13.2537901200826
364.673834350778	3.19957925333948e-08	10.2589087716275
367.247307569238	2.22263137514551e-07	14.8880456772123
369.958327466226	1.41394936400709e-08	14.4412621105021
370.948716126026	3.05258254032556e-08	11.4202416869003
371.341733358111	2.62266296062386e-08	11.0252347219381
371.749564446513	3.0625942372661e-08	11.1978667133459
373.543026728325	2.56094344559138e-08	11.3320050468478
373.936678529504	5.3306284358186e-08	12.0883147240622
374.325993588138	4.968030959055e-08	13.4003039828203
374.756623909449	5.44999601572536e-08	15.3885782669991
375.191758732549	5.30790917521519e-08	16.4800863456198
375.606295068057	5.27932528659217e-08	15.9649225106747
376.423246808485	1.26646469841429e-07	13.1698462895392
378.026436391532	2.28207760198661e-07	12.7290707411181
378.408578173648	4.78503561635019e-08	12.8718446773057
378.841721643105	5.46126672713763e-08	12.3075588334782
379.23574420804	2.93039733216394e-08	11.3156234014415
379.637490613417	5.98412537410117e-09	10.9723339575619
380.036810968713	5.90812538474867e-08	11.6393067316011
380.942443167649	6.79290767159655e-08	12.8464644892356
383.509575129131	7.19253023051659e-08	15.9001166463335
386.022666420285	5.61021272163169e-08	11.2039292082251
388.736091090264	1.27615891735118e-09	13.0353608662395
391.433680566617	7.54924466094638e-09	13.5946380205604
394.01909383628	1.54014962998626e-08	11.2222356098293
396.624661337097	3.39650336768082e-08	11.0921238857075
399.199158406801	2.19061137835208e-07	13.6292816838771
401.721777596018	2.11270290465364e-08	13.8379998562576
402.415688795975	3.00205066237822e-08	11.4253078047041
402.797929981681	2.69420960273553e-08	11.0927637457068
403.438867390189	3.28436273549709e-08	11.2695074994482
405.017061152264	2.95005261910139e-08	11.3682964948165
405.418837211796	5.84381920359543e-08	12.2022883231781
405.815589097923	5.77182869530566e-08	13.7862923570636
406.251591882511	6.08045496548044e-08	15.6777787906454
406.677432936534	5.91844628353488e-08	16.4316156546911
407.084876964062	5.97212048092642e-08	15.7843463892686
408.317335058643	1.22186404880764e-07	12.5372866486607
409.53321810296	2.33496780814425e-07	12.7649064356757
409.9163949067	1.16912434592934e-08	12.8615063193504
410.334034361716	6.52696049699722e-08	12.2545807768211
410.737377611519	2.59166817928904e-08	11.2850103534407
411.126238518776	9.67716257993411e-09	11.093194269432
411.517166786236	1.15986677394383e-07	11.9382001491961
412.79984194705	8.25447112318897e-08	12.6385197589197
415.473274571681	4.71331955866265e-08	16.5589237758371
418.070975290657	4.17980245907107e-08	11.1931597709893
420.65803945963	1.85878471274258e-08	14.5926997297611
423.421645619393	7.14823576495362e-09	14.9330608020023
425.911503177863	8.17641027571048e-09	10.3601388540281
428.51063213351	3.05487575516997e-07	12.7845411618153
431.118216973523	1.37893614578595e-07	13.2619588635729
433.588747770413	4.79302558766157e-08	12.1311307841407
434.009841732793	2.6496665142588e-08	11.2157261462211
434.409004874509	2.88286832369647e-08	11.1731519185243
436.118620026068	1.15025205168407e-08	11.2033903041789
436.627413733564	5.44557607809674e-08	11.7457664111995
437.014547647314	4.99625543196799e-08	12.8418118932459
437.414898735993	5.55821832867809e-08	14.600147320623
437.837593809928	5.33952407769587e-08	16.1996511662969
438.269082977939	4.8919781634033e-08	16.3541363042258
438.666758525895	7.22077391045979e-08	15.2087663567451
440.685644724544	1.89233102847606e-07	12.650024953271
441.070615311926	2.26203126715749e-07	12.8408947528144
441.494339188957	3.56229926789256e-08	12.6870974538002
441.863884182305	6.53982025580102e-08	11.9244369259935
442.288646921951	1.13707112512935e-08	11.0820838363811
442.684173205117	2.21964680481908e-08	11.2610959219252
443.083257103379	2.38046610547258e-07	12.2430747273977
445.238566833198	5.65288396401376e-08	12.694702803395
447.808169845901	2.61094225588018e-07	13.2365735020461
450.361920386996	2.89922315160564e-09	11.3424421711257
452.930214960888	1.08451093445218e-08	13.8301153790668
455.603621625635	1.11205535289442e-08	15.8520948839911
458.235587783248	8.55015224348432e-08	10.1703833325218
460.888280172322	1.96721461087692e-07	15.865990043848
463.450836614754	2.18333715590091e-07	13.7986825407803
465.040545016542	4.38990465028905e-08	12.0392100989735
465.457112685206	2.70315245849049e-08	11.1983133853579
465.830670868856	2.90366545830485e-08	11.1760757178041
467.463170868443	9.06300007284217e-09	11.1866936902905
468.045956101486	5.65008508560148e-08	11.6860777626435
468.436983273661	5.72133585508715e-08	12.9255614266035
468.854106728582	6.16367437953459e-08	14.6792197078476
469.271222825688	5.96055205696683e-08	16.1969931413369
469.700015943278	5.31880896742094e-08	16.2560898106471
470.100827947015	8.08391147557862e-08	15.0531371354499
472.154751326778	2.24812771776029e-07	12.6644748623015
472.533416777327	1.59775353073941e-07	12.8789184204729
472.955935760364	4.73896468267777e-08	12.6660841766177
473.326412406293	7.24488125025988e-08	11.8851192545677
473.747244518483	8.51081701086112e-09	11.054373321631
474.147752262865	3.86555427253069e-08	11.452347118387
474.549000170215	1.89502170404255e-07	12.4459723126111
477.00988734266	9.02889335569452e-08	13.3335323922681
479.560919009324	7.97664642445993e-08	12.0028933683072
482.226565056998	2.53719049504479e-09	11.2674207530239
484.690644715605	8.10504034151679e-09	13.418530498261
487.379876459178	2.81461471978121e-08	14.7714495919775
489.850553673471	1.55175930205941e-07	10.1657472286042
492.511684835862	1.46346905513041e-07	15.8106361240478
495.182757326868	1.14086927197139e-07	14.3121424726469
496.580388706492	3.32638831884731e-08	11.6407348815525
496.990288466892	2.61543081411902e-08	11.1158626125286
497.409858700196	3.08240112944006e-08	11.2236407777185
499.208982654422	2.70209540597039e-08	11.3424437430883
499.604279163859	5.33922779910008e-08	11.9883445782527
500	4.88368531442568e-08	13.4645329309634


==> data_icl/lambda_0p05/data/parameter_estimation_error_norm.dat <==
0	2
2.16678221135706	1.8371679591444
5.21158211200645	1.46059813117537
8.20507416949852	1.35761488490226
10.7173866587519	1.25436555845706
13.2517194958724	1.36712700351544
15.7171637392219	1.37097590759871
18.306257394925	1.30152754381671
20.8701818657218	1.39886853891735
23.4583499309704	1.42146665521478
24.3700856231003	1.51562136878006
24.7660449551284	1.51131315606853
25.2279645041631	1.51504484354677
25.6521167244735	1.52519783842367
26.0564865051422	1.53748786899923
26.4344397469304	1.54401948811187
26.8195847699044	1.54848821989831
27.2079315913305	1.554316466727
27.6679879082524	1.55255212064458
28.2135962518746	1.55876997949541
28.708277349317	1.56776071717955
29.2196725342151	1.58009531211295
29.6530158612646	1.5903287048085
30.1794491743465	1.59547848814488
30.6218486634629	1.6190371546078
32.5361034265227	1.60546433954025
32.9290989437519	1.61327355435816
33.3443375889228	1.58582242400337
33.7523119955823	1.58109544378109
34.1533983382835	1.58085569144246
34.5316138490728	1.58199228820936
35.4793125184807	1.40468424677964
38.1383969833501	1.4212879077731
40.6285353308619	1.49348186556174
42.980051122291	1.53300997852584
43.3940742360674	1.53732961088128
43.8367412646987	1.53974678060824
44.25485981048	1.54625780976224
46.6731714596022	1.55414718629799
47.3214660126517	1.55101981889399
47.75875372328	1.549166467679
48.2155889639454	1.56129327333507
50.3508393142218	1.51387752569233
51.2672269411065	1.56390896672114
51.8062046998859	1.57213654836506
52.2073911416334	1.58781651676239
52.8173191823169	1.57905899981492
53.213650549522	1.56532996859227
53.6376294447145	1.56398930206497
54.112251948942	1.56960382672449
54.4894678402209	1.57318645562033
54.9003158385854	1.57711605002187
55.3277852136882	1.57622616439852
55.7115247477428	1.58395001558008
56.1063130715624	1.5850593549759
56.4874128884275	1.59033199272399
56.8789983820871	1.59768344265949
57.3253961520969	1.61080864118507
57.7311781747213	1.6207411318347
58.6689084829166	1.62437040222227
59.1513869588967	1.6195631440845
59.6455890055329	1.61486740309124
60.1167305191664	1.62405164692623
60.607173723871	1.63612468003235
61.1869826336966	1.65149232129128
61.6944363767592	1.67313782677047
62.6956638169461	1.59627687276335
63.6596253784166	1.71820534473489
64.1398137573142	1.72224086430898
64.6302380192499	1.7046574491386
65.0250965858911	1.69286144597155
65.4648007424075	1.68900651309075
65.9079110168762	1.69824565624955
66.7451626922333	1.56428134814993
69.271167819202	1.45962950686126
71.7160033578275	1.50820194254678
74.362761536026	1.56606921801088
75.3216054998948	1.63000905694604
75.7131379328549	1.63817829362952
77.4423711336647	1.65592360276262
77.9243176781194	1.67108474392281
78.3306821459703	1.67459216504777
78.736579290614	1.6484656175485
79.1478643526985	1.63869015571642
79.5381368954383	1.64213518511588
80.2611994643807	1.63347155956435
82.2682850971007	1.64221139723246
83.9109546307589	1.65321493442036
84.6391649776339	1.62750126788017
85.5645100560094	1.6234252694808
85.9762294802945	1.62396224596562
86.3828176048383	1.62629733255881
86.7640980286888	1.6226426220412
87.1160598566258	1.62468287881303
87.5058478907428	1.62735554112873
87.9432864820004	1.63240874038011
88.348851851938	1.64036407374507
88.7966909136137	1.65622067713767
89.2246707495863	1.66567040732573
90.2346089057798	1.67136182468549
90.6765186495548	1.6586289732386
91.1321173343415	1.66044291128264
91.5582861105288	1.66999078144015
92.0705553655883	1.68233729003679
92.5834285263351	1.69602571344588
93.0093404665525	1.71591722856383
93.5210747402602	1.75557839294799
94.9425385541655	1.77473882544696
95.3946636059651	1.76894519385169
95.8956721937813	1.76098007429701
96.3066915135023	1.73312200114591
96.7093110452193	1.72558062935481
97.1445632863899	1.72945845099891
97.5653060566484	1.74418779094243
99.8121179282954	1.48911193951932
102.358364329014	1.4755061290438
105.025479104492	1.49939349212844
106.755633128428	1.64872475845365
107.141249661333	1.65784853427785
108.700417223803	1.67507262144376
109.157511893661	1.68356199176507
109.574447838491	1.70131331929247
109.994006573314	1.67495314280907
110.425832701192	1.65882900122282
110.811907223064	1.6579844912919
111.215206391213	1.66751362616969
113.397269418875	1.63587485729169
115.635084775524	1.64684368267541
116.164316671345	1.637617971923
117.146504739344	1.63464707385894
117.545358631731	1.63617922937075
117.948076357959	1.63580618780454
118.336917870437	1.63241528530049
118.717215612936	1.63637201894326
119.131613406587	1.63901349881657
119.543208756405	1.64479759545818
119.943889838143	1.65480024264879
120.3671170937	1.6703853057825
121.393091733624	1.67521987746343
121.834859948832	1.67720359627896
122.248192806134	1.66229268546153
122.694371267767	1.67034816667758
123.159058578104	1.68045934710642
123.69079236804	1.69333592090128
124.193530827757	1.7097338070756
124.600355532665	1.73426898640234
126.049574517169	1.77321878772697
126.477488346358	1.77622997155403
126.935563874697	1.77997642984663
127.452624465209	1.74584839183379
127.836509988843	1.73057346117018
128.255771092647	1.72536547975602
128.703933259711	1.73418208263133
129.488778618748	1.63816858558131
132.068076394925	1.4791321267112
134.499940438542	1.50748688364091
137.093497234983	1.55863219911948
138.330558073782	1.65471048167713
139.312502985181	1.55207387324281
140.409092151597	1.68129909564553
140.854680992573	1.69932352258069
141.261319149502	1.69030957900152
141.676731254194	1.66710488389996
142.090154684927	1.66093863760697
142.473599034346	1.66714904353883
143.775250758795	1.57227829828168
145.577834345913	1.65150069275147
147.278638985587	1.64978716827342
147.70507686149	1.64035715776916
148.601061261242	1.63970157712041
149.007496388581	1.64161974287111
149.399053781561	1.64024928395035
149.77235880657	1.63785892868855
150.14171440623	1.64105471380526
150.537214028978	1.6441844016574
150.954569359011	1.65024784725386
151.38654052853	1.66120972465042
151.806348907238	1.67652236670689
152.835353961213	1.68221632215655
153.282684135436	1.68313968982323
153.685172256412	1.66887200250465
154.134565922072	1.67818718712128
154.615245681177	1.68887665293927
155.16129050187	1.70245652867356
155.642938455547	1.7187336957292
156.040574424311	1.74314525769988
157.524893899783	1.78662846364991
157.960949257816	1.77846254458927
158.423351397127	1.78810772509685
158.932967427265	1.74437346084375
159.306589800505	1.73119215632868
159.746371206744	1.72763936968645
160.192314262472	1.73885213875901
161.211507862628	1.5463002807212
163.834722386484	1.47720013606857
166.296579158472	1.47155365710464
168.93396706131	1.59667904450731
169.765249851447	1.65377995451977
170.858774118451	1.56761329101379
171.733611943626	1.67937168778968
172.173728899153	1.69378300259503
172.584307891691	1.69706438332781
172.995917829078	1.66808202633007
173.409264934921	1.65859549190782
173.794950016305	1.66236672901508
174.686897171584	1.62448715265597
176.848756449397	1.65384737367126
178.732434136352	1.6450133395272
179.339534352895	1.63314282070832
180.102695190126	1.63634885785477
180.510339443093	1.63891563969517
180.925297759025	1.63557862594683
181.291217539134	1.63632000000771
181.669785085421	1.63888405041008
182.099671379401	1.64282571191036
182.508809803167	1.64985520610184
182.937627303529	1.66321354082528
183.337666393453	1.67566869912706
184.350252610658	1.68018890073237
184.800611147427	1.67437213760134
185.234594944864	1.66614813325051
185.644524883966	1.67517531078953
186.137948410993	1.68612345384101
186.667495838418	1.6991004347346
187.139784412782	1.71784540377163
187.538039508932	1.74497072637607
189.045394053748	1.78218038827479
189.437580537878	1.77412404850713
189.917998228734	1.78789378569505
190.407170294058	1.7408595454626
190.76978250616	1.72971646537681
191.208905500451	1.72738313604526
191.652178716669	1.74007248838557
192.990307594472	1.559000695193
195.55351237617	1.47921248191428
198.004823436747	1.4298275971364
200.662926457701	1.62369377452097
201.287197216795	1.65835951212809
202.869162438653	1.67790040130048
203.325417918109	1.68442493537957
203.760427092689	1.70302010556742
204.170786488715	1.68485686302875
204.573551055177	1.66608013181137
204.984695842436	1.66250154187836
205.391717646315	1.67078373223271
207.138020510227	1.635597221798
208.93639991881	1.64186543496078
210.19930370549	1.64867382516868
210.754555152288	1.63896405787959
211.529148379597	1.64061094415047
211.941159605516	1.64278773278997
212.346328668903	1.6393001143062
212.703185469879	1.63964862272749
213.08056871848	1.64233757914146
213.510419439302	1.64646248925122
213.903468394648	1.65296872785272
214.350497273093	1.6666278386516
214.757698327419	1.67965588445966
215.789831844985	1.68501762774276
216.235942179674	1.67799061737958
216.67757332529	1.67182792720354
217.103357122199	1.68149912480938
217.61654466982	1.69337433192923
218.144126722191	1.70680185105109
218.593294823254	1.72530211096908
218.987341395998	1.75401570983859
220.521259342239	1.78561078106785
220.944355607889	1.77549731530037
221.446577905907	1.78007271066261
221.903978746301	1.73781479721305
222.292297168035	1.72860491958023
222.73275781895	1.7296283103163
223.168424849337	1.74442290685962
225.039516381965	1.45484460510939
227.658469893078	1.46414065019823
230.303654137796	1.458360413149
232.27732752816	1.6508383184518
232.682830364311	1.65794416389113
234.229256388203	1.67864478964109
234.675093480988	1.68301865616324
235.117001753767	1.70154563174326
235.529953097316	1.68899323652358
235.93142154839	1.66619542509237
236.359157811384	1.66051738188088
236.764080249531	1.66760012032654
238.292221543096	1.59380939565194
240.45888206486	1.64045696970443
241.724807640152	1.64250103326672
242.71845467743	1.63739984336959
243.118464153546	1.638235415788
243.529426032669	1.63950713276516
243.912064487503	1.63499367145151
244.287056496913	1.63920438590627
244.701932067283	1.6408774316077
245.131014277019	1.64664433111058
245.524241439196	1.65539733078994
245.967964573016	1.67152266641722
246.795352758629	1.65783737605271
247.403235779549	1.6818989393199
247.823811136425	1.66659375138476
248.278689196949	1.67162360037555
248.710163348922	1.68104784793888
249.239763500782	1.69364093883731
249.753976953701	1.70805044089391
250.266634939998	2.18126692374067
251.695699162736	2.14335115071382
252.258189315601	2.17882242123763
252.708237677243	2.1970693424733
253.222100469104	2.11871171530212
253.601746355284	2.09094136061529
254.016518594997	2.08568105116471
254.432576536108	2.1023687245149
255.727629647156	1.77883691262738
258.292769632519	1.60120424941645
260.758340154109	1.50755225336233
263.386470594341	1.68310781204955
266.080590209265	1.7595134559446
268.698170896192	1.85884500377677
271.39327303378	1.74142874574839
273.959110081432	1.7187651241461
276.389224123929	2.00311540463295
276.795447158523	2.01185699935276
277.172106401742	2.02660955087646
278.054375446058	1.92777939226616
279.391825203634	2.03354407638361
279.789887272571	2.03993175981561
280.18672194817	2.04969462452461
280.626327096233	2.06001515354026
281.058142768655	2.0619914788116
281.457499775597	2.0744046055069
282.939153420661	1.98884124446846
283.907680920297	2.13517141046181
284.302465202876	2.13162197701983
284.714819274559	2.09078394560177
285.12590666943	2.077328446007
285.51601922718	2.0765045683586
285.921835958837	2.09266023429501
287.681306953069	1.64007730357338
290.378271239965	1.55662504418755
293.000166097746	1.49739904469039
295.577450422269	1.75815063531318
298.254950493002	1.83044878489742
300.84265328473	1.69064937439679
303.477078446427	1.73693170573659
306.052600186575	1.74817983430121
307.957661179733	2.00685281604348
308.376718637158	2.01856939535033
308.755496636379	2.0363327857534
310.555924875229	2.0420554933483
310.968313038332	2.03476743835279
311.358153195423	2.0435257773382
311.76829422423	2.05366590635462
312.194704539568	2.0620898220513
312.617223414054	2.06229822408273
313.016567445593	2.08664017250595
315.049571027522	2.13190666096601
315.428089485478	2.13850793505635
315.857479147179	2.10911027859692
316.238262917968	2.08406542817649
316.669360018825	2.07383133776854
317.06677088946	2.07816395829057
317.469696570544	2.09741946689935
319.904700262879	1.64115930162518
322.447636023098	1.58510917268738
324.972139638094	1.56412184459379
327.564431915203	1.65744160770069
330.263998583488	1.83516257089789
332.825134704113	1.74190576362911
335.530443379232	1.72895089047139
338.087404341652	1.83574209267819
339.438181319361	2.00914370404047
339.854985067828	2.02150388012495
340.227955791732	2.03962808989401
342.021154380831	2.04169332471924
342.433202978585	2.03764596372862
342.828130089469	2.04708597277668
343.246667633198	2.05741781349822
343.672372998595	2.06235442418872
344.097248608912	2.06243578934975
344.4995656598	2.09121041578404
346.570602939691	2.13080021387555
346.942427046839	2.14144206681
347.342111976242	2.10197742528091
347.737354673306	2.08102376111588
348.145922131858	2.07334556637868
348.537576875885	2.08023042613057
348.94681718384	2.09956471259975
351.653440023805	1.61471167909281
354.261947829546	1.60243034813144
356.890746388481	1.61900643140235
359.449816946686	1.65555144913869
362.073377673944	1.86376089891276
364.673834350778	1.73545168149879
367.247307569238	1.72590401822057
369.958327466226	1.89287689811755
370.948716126026	2.00990201729095
371.341733358111	2.02342428622527
371.749564446513	2.04256553708632
373.543026728325	2.03565129095049
373.936678529504	2.03678900870894
374.325993588138	2.04644541962274
374.756623909449	2.05668048914666
375.191758732549	2.06117575635948
375.606295068057	2.06774147685128
376.423246808485	2.05649571275119
378.026436391532	2.13049523013615
378.408578173648	2.14042827163462
378.841721643105	2.09542605326794
379.23574420804	2.07818734898848
379.637490613417	2.07260231235446
380.036810968713	2.08306476903603
380.942443167649	1.84137318287894
383.509575129131	1.59216040338278
386.022666420285	1.56316750198748
388.736091090264	1.64180310694153
391.433680566617	1.74145268635128
394.01909383628	1.88910530175496
396.624661337097	1.76386321020801
399.199158406801	1.71774281060866
401.721777596018	1.94982136611901
402.415688795975	2.01197778886601
402.797929981681	2.02589676347583
403.438867390189	2.00999468680196
405.017061152264	2.03561665632965
405.418837211796	2.04067048870547
405.815589097923	2.05064468006408
406.251591882511	2.06090203672822
406.677432936534	2.06016219323791
407.084876964062	2.06973253655305
408.317335058643	1.96016169668624
409.53321810296	2.13181036508569
409.9163949067	2.1355917643961
410.334034361716	2.09115989643591
410.737377611519	2.07617827902832
411.126238518776	2.07340772853916
411.517166786236	2.08684368393235
412.79984194705	1.76832065227332
415.473274571681	1.58051088567937
418.070975290657	1.46924473776122
420.65803945963	1.69426212366196
423.421645619393	1.77371369560753
425.911503177863	1.82536179691664
428.51063213351	1.72644844825476
431.118216973523	1.70815631391122
433.588747770413	2.00239681992067
434.009841732793	2.01349203877717
434.409004874509	2.03193035856503
436.118620026068	2.01584174964261
436.627413733564	2.03090937008929
437.014547647314	2.03957155799119
437.414898735993	2.04961006904106
437.837593809928	2.05801181716037
438.269082977939	2.05997802217193
438.666758525895	2.08349993655966
440.685644724544	2.13030644234826
441.070615311926	2.13552336340152
441.494339188957	2.11066750817517
441.863884182305	2.083819519466
442.288646921951	2.07225763868327
442.684173205117	2.07458701561195
443.083257103379	2.09297740587709
445.238566833198	1.62835915436752
447.808169845901	1.5547277910906
450.361920386996	1.53205976746303
452.930214960888	1.75159047675229
455.603621625635	1.83236575396344
458.235587783248	1.71358474204332
460.888280172322	1.7523674556105
463.450836614754	1.79690244141451
465.040545016542	2.00757125996413
465.457112685206	2.01876056344369
465.830670868856	2.03625080620868
467.463170868443	2.00705251405817
468.045956101486	2.036292689276
468.436983273661	2.04541845524037
468.854106728582	2.05584030848
469.271222825688	2.06234643089297
469.700015943278	2.06034802669363
470.100827947015	2.08405191514921
472.154751326778	2.13041820474718
472.533416777327	2.13834639044327
472.955935760364	2.10634962942465
473.326412406293	2.08277405895927
473.747244518483	2.07271896748604
474.147752262865	2.07726003510389
474.549000170215	2.09650045586576
477.00988734266	1.63780732603317
479.560919009324	1.58741996424538
482.226565056998	1.58799175718151
484.690644715605	1.6479540889837
487.379876459178	1.83907653806881
489.850553673471	1.73338052676691
492.511684835862	1.72493104243591
495.182757326868	1.8250447971379
496.580388706492	2.00584094765503
496.990288466892	2.01948298249205
497.409858700196	2.03917911946069
499.208982654422	2.03240572836543
499.604279163859	2.0337267679299
500	2.04348811272059


==> data_icl/lambda_0p05/data/reference_trajectory.dat <==
0	1.5	2.4
2.16678221135706	3.11374298675708	-1.72342575628159
5.21158211200645	0.104617247052618	2.55047889728916
8.20507416949852	0.18232563206671	-2.54515659386336
10.7173866587519	3.2778447029323	1.4275819554783
13.2517194958724	0.689320157964585	-0.105688024440703
15.7171637392219	-2.18180283040725	0.748791099526185
18.306257394925	0.274886517412159	0.688838304771569
20.8701818657218	1.58383332167947	-1.72868557594873
23.4583499309704	-1.99970315046847	0.918346032928189
24.3700856231003	-1.99421600731375	0.334542381883574
24.7660449551284	-1.73060060659358	-0.979477806482801
25.2279645041631	-2.21207373738662	-2.0110139845806
25.6521167244735	-2.62777187022821	-2.35166254770235
26.0564865051422	-2.01778631695145	-1.93297598155832
26.4344397469304	-0.913592650340578	-0.909571413991526
26.8195847699044	0.0515187780010781	-0.203621556252494
27.2079315913305	0.854120458429013	-0.0899110983840307
27.6679879082524	1.69493345798171	0.611671440971753
28.2135962518746	1.79653098632634	2.03485360593921
28.708277349317	1.64665002489032	2.26514534634412
29.2196725342151	2.39404456621963	1.62101498594225
29.6530158612646	2.81983926612784	0.393755056137049
30.1794491743465	2.23225657381508	-0.715029220605937
30.6218486634629	1.42679364816027	-0.875296759329355
32.5361034265227	-1.22412866026447	-0.689468558424965
32.9290989437519	-1.74113772275015	0.448752564134695
33.3443375889228	-2.46561645497258	1.38339529247135
33.7523119955823	-2.74025448261788	1.51888431947587
34.1533983382835	-2.64147758338905	1.53255283853852
34.5316138490728	-2.34506197611516	1.84561042468708
35.4793125184807	-0.221139474924265	0.603698492575686
38.1383969833501	2.76697906705261	-1.15067503791576
40.6285353308619	-0.201571079622337	1.20185642387751
42.980051122291	-2.43082233141785	-2.12254792592356
43.3940742360674	-1.86942436958514	-1.67125899069947
43.8367412646987	-1.46749175047652	-0.683924013538653
44.25485981048	-1.03873506498914	0.119807547293292
46.6731714596022	2.5931342199846	0.955808138519528
47.3214660126517	2.32948407847694	-0.625484371677526
47.75875372328	2.10580553779015	-1.24918253355255
48.2155889639454	1.69828797296849	-1.64736631048251
50.3508393142218	-1.80251820708745	0.914958370419113
51.2672269411065	-2.39281219787904	1.83070671132927
51.8062046998859	-2.36589472956447	1.74059910212928
52.2073911416334	-2.13794611356329	1.39093827159948
52.8173191823169	-1.72960096814132	0.086419773149028
53.213650549522	-1.28923866780158	-0.839198024876105
53.6376294447145	-0.479583858915383	-1.63478790181673
54.112251948942	0.54293154522915	-2.02830949473877
54.4894678402209	1.18986343591443	-1.84511315526621
54.9003158385854	1.74130963352736	-1.40284586258586
55.3277852136882	2.16803655443364	-0.831071198778867
55.7115247477428	2.34049264345141	-0.0743046384429573
56.1063130715624	2.34950710639535	0.851931814522212
56.4874128884275	2.32252455631046	1.57740828661096
56.8789983820871	2.21576440937633	1.99573519447406
57.3253961520969	1.77260354859243	1.99594375541694
57.7311781747213	1.08240296522272	1.50479925777991
58.6689084829166	-0.634128900155408	-0.2040524502751
59.1513869588967	-1.41751128926497	-1.15423625125743
59.6455890055329	-1.94183082749306	-1.90347964074468
60.1167305191664	-2.23875862247637	-2.02725359997388
60.607173723871	-2.47283234924348	-1.56167396969962
61.1869826336966	-2.36660939415444	-0.399691029527224
61.6944363767592	-1.83160705713501	0.652294406996581
62.6956638169461	-0.177641606459752	1.97028507277381
63.6596253784166	1.33936349692673	1.25144083918565
64.1398137573142	1.89536857197061	0.24803332371237
64.6302380192499	2.36282074251524	-0.84899063720167
65.0250965858911	2.52830911448149	-1.49854610377238
65.4648007424075	2.44792062861705	-1.87567724852526
65.9079110168762	2.1304622489634	-1.92370584487814
66.7451626922333	0.92243519337891	-0.821295537910777
69.271167819202	-2.46100814383614	1.39197400216152
71.7160033578275	-0.171856451995811	-1.86975379059887
74.362761536026	2.44431998069882	1.99960866577454
75.3216054998948	1.56157285144278	0.75469466622192
75.7131379328549	0.991013639070061	-0.0740435879346455
77.4423711336647	-1.80906710939234	-1.87885992047183
77.9243176781194	-2.29185630364884	-1.25679362131382
78.3306821459703	-2.47699130006133	-0.449402101343725
78.736579290614	-2.46669264307495	0.442286201547801
79.1478643526985	-2.26715726407142	1.2391061945435
79.5381368954383	-1.90686805812496	1.76733969830479
80.2611994643807	-0.899973794008516	1.90228701090019
82.2682850971007	2.15864596603805	-1.64144630615765
83.9109546307589	2.03390098106071	-0.737189639309548
84.6391649776339	1.07848188090154	0.827818487438868
85.5645100560094	-0.511922810539295	1.98531719928449
85.9762294802945	-1.18664329295724	1.89117769957071
86.3828176048383	-1.75594030503366	1.42823170418139
86.7640980286888	-2.16236476946755	0.739800136088699
87.1160598566258	-2.40118201332761	-0.0152662763609033
87.5058478907428	-2.49649658831988	-0.847238972956058
87.9432864820004	-2.38739036303211	-1.59101822970463
88.348851851938	-2.08876641444976	-1.95919339101536
88.7966909136137	-1.56297663017704	-1.91886754005532
89.2246707495863	-0.915089393544286	-1.45140570628018
90.2346089057798	0.816772575664405	0.585761940655066
90.6765186495548	1.4971981589234	1.41161055990428
91.1321173343415	2.04828821683915	1.91941833830486
91.5582861105288	2.37822089366839	1.96703066478063
92.0705553655883	2.4971713042179	1.468098120886
92.5834285263351	2.2975943262075	0.513650013515002
93.0093404665525	1.9061587622054	-0.414311772892507
93.5210747402602	1.21765419858804	-1.39392412619253
94.9425385541655	-1.16847762027185	-1.44391292598763
95.3946636059651	-1.79811563893992	-0.608641948996427
95.8956721937813	-2.28542837187963	0.479147134490842
96.3066915135023	-2.47907045133255	1.27928263030146
96.7093110452193	-2.47110353307614	1.81461929453
97.1445632863899	-2.24352847672274	1.99795856334429
97.5653060566484	-1.82672244919571	1.74775230427039
99.8121179282954	1.71038692674473	-1.97367989774651
102.358364329014	1.4235004210727	1.75215072989361
105.025479104492	-2.38114489685235	-1.51554831295504
106.755633128428	-1.55105465930949	-0.739106274438087
107.141249661333	-0.972046445973758	0.0912685284015793
108.700417223803	1.59532760498272	1.96403184351365
109.157511893661	2.11978058953959	1.53899515080115
109.574447838491	2.41147852593553	0.814469880406543
109.994006573314	2.49910328589388	-0.0841552818573673
110.425832701192	2.36586398991501	-0.988720680615042
110.811907223064	2.06430544243617	-1.61721420677464
111.215206391213	1.58974567224196	-1.9657301786289
113.397269418875	-1.8587220063555	1.20093649058258
115.635084775524	-1.67989533836827	0.0718030009737335
116.164316671345	-0.89561220575749	-1.03896612739006
117.146504739344	0.789131468715247	-1.9968808718649
117.545358631731	1.41231186369783	-1.76032138857856
117.948076357959	1.93041748715733	-1.18347279519314
118.336917870437	2.28641499815557	-0.408084874407149
118.717215612936	2.47186998559472	0.422477334445344
119.131613406587	2.47556647409124	1.23990101227405
119.543208756405	2.27445183507439	1.80144901165578
119.943889838143	1.89831835629474	1.99992582308344
120.3671170937	1.34069187185947	1.79481589930211
121.393091733624	-0.378940161723797	-0.0294251971720967
121.834859948832	-1.1130060726643	-0.960006059717208
122.248192806134	-1.70543784213729	-1.63300204267505
122.694371267767	-2.18461622231293	-1.98447609169764
123.159058578104	-2.458502133822	-1.85248293070322
123.69079236804	-2.45512539614074	-1.12830891611348
124.193530827757	-2.14211754907993	-0.0927597532053944
124.600355532665	-1.69372624257445	0.780882165411406
126.049574517169	0.667088472288132	1.82252645120067
126.477488346358	1.34833820108507	1.25078728965616
126.935563874697	1.94315198810789	0.341819287036435
127.452624465209	2.37422361215234	-0.773332325290341
127.836509988843	2.49689640338035	-1.46131967340997
128.255771092647	2.42616024984563	-1.91630395094486
128.703933259711	2.12163271086424	-1.95907043907896
129.488778618748	1.11891561020118	-0.967280997486359
132.068076394925	-2.43454741462085	1.4474352967251
134.499940438542	-0.244163416390897	-1.91355789759597
137.093497234983	2.47308415843349	1.99995904543661
138.330558073782	1.32368756382677	0.404450954887407
139.312502985181	-0.32254794786807	-1.53702053258842
140.409092151597	-1.95363429659265	-1.74357069523639
140.854680992573	-2.33807170978317	-1.07705277544617
141.261319149502	-2.49254518494672	-0.2421748362286
141.676731254194	-2.44321535721442	0.658611134566955
142.090154684927	-2.1904235221609	1.42117635383004
142.473599034346	-1.79242430021266	1.87272641412111
143.775250758795	0.278696042192192	0.954729369163033
145.577834345913	2.45150970297743	-1.99267582161185
147.278638985587	1.3648492035579	0.42568113594727
147.70507686149	0.688495187305786	1.2631188629698
148.601061261242	-0.852981444165685	1.99033518947592
149.007496388581	-1.4782903499454	1.70981061674165
149.399053781561	-1.96880859327035	1.12044627454019
149.77235880657	-2.3000128458297	0.365965600745738
150.14171440623	-2.47406954879088	-0.440891683594322
150.537214028978	-2.47802201717286	-1.22199671774919
150.954569359011	-2.27775693375125	-1.79706282989072
151.38654052853	-1.86755610816174	-1.99956804334112
151.806348907238	-1.30609138259726	-1.77160751398126
152.835353961213	0.424428139473855	0.0873369990099899
153.282684135436	1.16270817905852	1.02096459680402
153.685172256412	1.732190573748	1.65930228247636
154.134565922072	2.20494862738651	1.99040744475057
154.615245681177	2.47030815609738	1.81729152207584
155.16129050187	2.43532541358947	1.02720834467434
155.642938455547	2.11132375354265	0.0191343471759028
156.040574424311	1.66221423942846	-0.829798820903537
157.524893899783	-0.766652105693316	-1.76486584173322
157.960949257816	-1.44631742972686	-1.13150917439172
158.423351397127	-2.01978414014445	-0.185146006921588
158.932967427265	-2.40710424366519	0.901975822066808
159.306589800505	-2.49982220506306	1.54001959370413
159.746371206744	-2.39133517368789	1.95681727033697
160.192314262472	-2.05186491392831	1.9208027493437
161.211507862628	-0.616765757130075	0.333093137455481
163.834722386484	2.49967301678332	-0.821694107700723
166.296579158472	-0.419696244021941	1.51167616242158
168.93396706131	-2.25754536917269	-1.78004919703521
169.765249851447	-1.2957158594591	-0.363937091875142
170.858774118451	0.547089146637647	1.7040994710504
171.733611943626	1.84989433953497	1.83311260704691
172.173728899153	2.27271970345132	1.25019080685411
172.584307891691	2.47473048940947	0.443515747439523
172.995917829078	2.47346579201459	-0.454307576516666
173.409264934921	2.26699777444852	-1.26354214231502
173.794950016305	1.90378933199681	-1.78969502978394
174.686897171584	0.597377638530506	-1.73719144847991
176.848756449397	-2.38924055941875	1.94022009732618
178.732434136352	-1.30885351847106	-0.506690377818997
179.339534352895	-0.314246776511259	-1.59597310372227
180.102695190126	0.992349895283941	-1.96300922574145
180.510339443093	1.59814209219407	-1.60295301348875
180.925297759025	2.0818001936754	-0.911662602742023
181.291217539134	2.36457863266638	-0.141470180160896
181.669785085421	2.49461405416948	0.677579146515486
182.099671379401	2.4311300554008	1.46025020433952
182.508809803167	2.16747743700348	1.90934482311467
182.937627303529	1.70219301047447	1.97135189449572
183.337666393453	1.12983529843079	1.63986503098476
184.350252610658	-0.593960377094387	-0.303921410785536
184.800611147427	-1.31763234522242	-1.20710011673678
185.234594944864	-1.89283990682914	-1.80481818663199
185.644524883966	-2.27767134805419	-1.99997024425949
186.137948410993	-2.49209764473011	-1.70690630722994
186.667495838418	-2.39478458355711	-0.852011723436086
187.139784412782	-2.03214522490449	0.158721007374303
187.538039508932	-1.55298183321762	0.989460922568906
189.045394053748	0.938629960385006	1.64521083100434
189.437580537878	1.53163635735894	1.01894709632229
189.917998228734	2.09785972077065	0.0122267480668432
190.407170294058	2.43263638620769	-1.01447427809193
190.76978250616	2.49944034011267	-1.60425477593634
191.208905500451	2.36628119607558	-1.97542918174602
191.652178716669	2.00697390082869	-1.89163783798682
192.990307594472	-0.0118279852956177	0.459526147145862
195.55351237617	-2.43520025293859	0.1802215204345
198.004823436747	0.911724524142785	-1.0203420777166
200.662926457701	1.97010334691482	1.36775340688995
201.287197216795	1.13362273859995	0.132632869301424
202.869162438653	-1.48645223550838	-1.98940031883045
203.325417918109	-2.04240488957654	-1.64513920205577
203.760427092689	-2.38070670239994	-0.936669180534451
204.170786488715	-2.49934364594895	-0.0720036247384071
204.573551055177	-2.41660363225188	0.791770074747391
204.984695842436	-2.13545412859511	1.51475919028279
205.391717646315	-1.68398310262035	1.93082176465175
207.138020510227	1.16187510319618	-0.172495775590848
208.93639991881	2.4633581744339	-1.76109879022731
210.19930370549	1.23208142248983	0.61425664497889
210.754555152288	0.315819180334048	1.59477140885861
211.529148379597	-1.00923100736715	1.95844427090094
211.941159605516	-1.61809780067151	1.58314386114483
212.346328668903	-2.08673285324414	0.901653177157714
212.703185469879	-2.36232046931732	0.150155928124536
213.08056871848	-2.49400743301891	-0.666923082752571
213.510419439302	-2.43322653619292	-1.45244180573539
213.903468394648	-2.18578362357235	-1.89489632588527
214.350497273093	-1.70610669946549	-1.97247482964368
214.757698327419	-1.12342174675723	-1.63467793781831
215.789831844985	0.634084167735601	0.355244365726599
216.235942179674	1.34636840568606	1.24086028384126
216.67757332529	1.92342437587604	1.82965883022647
217.103357122199	2.30759364759954	1.9972284955225
217.61654466982	2.49841040731973	1.63105355948273
218.144126722191	2.36213730658944	0.729377677792518
218.593294823254	1.99313686329004	-0.240985643096714
218.987341395998	1.50679119703058	-1.05259025717751
220.521259342239	-1.03499442986994	-1.56671023091789
220.944355607889	-1.65410947918285	-0.842166866618429
221.446577905907	-2.19845722389401	0.235065497367604
221.903978746301	-2.46135741772122	1.1636096064031
222.292297168035	-2.48854349605316	1.73294878845616
222.73275781895	-2.29864738372796	1.99854144310526
223.168424849337	-1.89743396559022	1.80861609147383
225.039516381965	1.08297429489157	-1.6013783370576
227.658469893078	1.89508979309302	1.23836456056732
230.303654137796	-2.09189100030489	-0.844291355470272
232.27732752816	-1.7379831408011	-1.0192364024393
232.682830364311	-1.1651597845446	-0.177143299161849
234.229256388203	1.40677717895717	1.99827098414242
234.675093480988	1.97337178259591	1.72358324705175
235.117001753767	2.34695980347429	1.04996064290942
235.529953097316	2.4950957732441	0.196573153429787
235.93142154839	2.44062383421209	-0.672947477231433
236.359157811384	2.17228029593736	-1.45363878574474
236.764080249531	1.73953828909412	-1.90362597822449
238.292221543096	-0.739145480732415	-0.400362432497139
240.45888206486	-2.42472932953165	1.6381639727379
241.724807640152	-1.06176687373133	-0.838663635234461
242.71845467743	0.635245002974645	-1.99796855140879
243.118464153546	1.27873300254703	-1.84604313929638
243.529426032669	1.83568214563917	-1.32447839663043
243.912064487503	2.21938397177889	-0.596580677114697
244.287056496913	2.44198134640362	0.218742065421675
244.701932067283	2.49305556248243	1.07244159327964
245.131014277019	2.32635111496027	1.72272305271793
245.524241439196	1.98995319136016	1.98994781513581
245.967964573016	1.432211161658	1.85149189985189
246.795352758629	0.0771103091487341	0.539005234671541
247.403235779549	-0.961256866409152	-0.771083370287806
247.823811136425	-1.58955268665302	-1.51363161731149
248.278689196949	-2.11373083495973	-1.95522292281244
248.710163348922	-2.41515164542287	-1.93142683393707
249.239763500782	-2.48504295061669	-1.3271947871848
249.753976953701	-2.22960915547973	-0.318601939273378
250.266634939998	-1.69041124254917	0.786090870706873
251.695699162736	0.637386648860055	1.83811371399227
252.258189315601	1.5160369339309	1.04015484725477
252.708237677243	2.05736575860739	0.103730233520285
253.222100469104	2.42563736913132	-0.982214987554251
253.601746355284	2.49943623082413	-1.60440029624571
254.016518594997	2.37962743669471	-1.96639449169021
254.432576536108	2.05935202599468	-1.92534488535966
255.727629647156	0.153504633129909	0.255004202431555
258.292769632519	-2.46671553409308	0.381818901112215
260.758340154109	0.78277088534554	-1.16459785596333
263.386470594341	2.08101757168893	1.53149501503736
266.080590209265	-1.96211346282898	-1.73510898933192
268.698170896192	-0.989272156276532	1.93366219550658
271.39327303378	2.48964125108907	-1.99339423472739
273.959110081432	-0.33455627116762	1.94368243275289
276.389224123929	-2.41305265695854	-1.52148388700664
276.795447158523	-2.13279329808071	-1.93303909233746
277.172106401742	-1.71916619630253	-1.97607563211808
278.054375446058	-0.350545306593681	-0.861765444859046
279.391825203634	1.78559209817363	1.71017958500551
279.789887272571	2.19799529809427	1.9885182938881
280.18672194817	2.44037729774555	1.89252876987441
280.626327096233	2.49013012923357	1.37481961581757
281.058142768655	2.31116941640041	0.558320215771625
281.457499775597	1.95845298463085	-0.311473726349816
282.939153420661	-0.341603508008704	-1.95378363953926
283.907680920297	-1.81938166980325	-0.571942817907663
284.302465202876	-2.21817051186964	0.287486053197684
284.714819274559	-2.45465104181945	1.12570392117086
285.12590666943	-2.48824768667982	1.73487461718249
285.51601922718	-2.33074607318915	1.99160721542209
285.921835958837	-1.98391102952836	1.8754637993689
287.681306953069	0.774505612020765	-1.31783077744169
290.378271239965	2.01702490936588	1.03588516133182
293.000166097746	-1.95301258096107	-0.566029108856828
295.577450422269	-1.06688356364736	-0.0392858372882516
298.254950493002	2.4764228578533	0.428622726769658
300.84265328473	-0.25741672672962	-0.97828500107297
303.477078446427	-2.32493814101729	1.37033162265693
306.052600186575	1.42913374211201	-1.74797666561684
307.957661179733	2.3296719338075	1.71687650732118
308.376718637158	1.96789918917	1.99397876676481
308.755496636379	1.49508416912572	1.88614894868732
310.555924875229	-1.45107025516705	-1.36139514626201
310.968313038332	-1.97057287958307	-1.86576992963139
311.358153195423	-2.31228957935687	-1.99635665749534
311.76829422423	-2.48678040710166	-1.7439986277456
312.194704539568	-2.45232625896266	-1.1130885874991
312.617223414054	-2.20422176292272	-0.250242047585974
313.016567445593	-1.79319607768747	0.617405034069844
315.049571027522	1.45911983602046	1.11514735755168
315.428089485478	1.93980742124872	0.348393106339452
315.857479147179	2.31975884350806	-0.585762493609692
316.238262917968	2.48334378297857	-1.31289673567047
316.669360018825	2.45675464481565	-1.85696663964138
317.06677088946	2.23516170871013	-1.99679011468885
317.469696570544	1.83516592173038	-1.75527856358639
319.904700262879	-1.92718449233805	1.99864642144973
322.447636023098	-1.15738696177827	-1.90614396044709
324.972139638094	2.39917547137635	1.56489610851445
327.564431915203	0.102874373492457	-1.14330138838004
330.263998583488	-2.4041945743061	0.845444314756576
332.825134704113	1.19798882913511	-0.223738742115022
335.530443379232	1.70068913421956	-0.107246695345774
338.087404341652	-2.15820181566335	0.746639047273489
339.438181319361	-2.28629489800476	-1.78537170470432
339.854985067828	-1.89876298810695	-1.99991823912968
340.227955791732	-1.41464316325063	-1.84116606738852
342.021154380831	1.52045117799589	1.43881332827497
342.433202978585	2.02213480273158	1.90184345769845
342.828130089469	2.3465859212089	1.98565922003452
343.246667633198	2.49562481852274	1.67268855202615
343.672372998595	2.42904263613514	0.997757341088396
344.097248608912	2.1490944879906	0.109827302958217
344.4995656598	1.70946445734634	-0.755948909535548
346.570602939691	-1.6043937229139	-0.916178010076826
346.942427046839	-2.04376133628166	-0.133575814149824
347.342111976242	-2.36188563146769	0.72847841505934
347.737354673306	-2.49589953231841	1.44523671135997
348.145922131858	-2.4348964466338	1.90234149621994
348.537576875885	-2.19050368826839	1.98631941093348
348.94681718384	-1.76078254760732	1.686822481541
351.653440023805	2.24277159024847	-1.8398653151401
354.261947829546	0.50268980624649	1.9829539146053
356.890746388481	-2.49440648546299	-1.98579374233405
359.449816946686	0.70879239692306	1.80446672533724
362.073377673944	2.12717701361706	-1.52768344345436
364.673834350778	-1.79805016122204	1.10965307268312
367.247307569238	-1.27993726939407	-0.547677976244894
369.958327466226	2.44478260642923	0.235277078684409
370.948716126026	2.21435366953953	1.86934668126462
371.341733358111	1.81584132015178	1.99525993605507
371.749564446513	1.2584263565669	1.73814115382892
373.543026728325	-1.66331137016256	-1.59058280226628
373.936678529504	-2.10837168899644	-1.95253785386506
374.325993588138	-2.3921571693333	-1.95608045268437
374.756623909449	-2.49994471938766	-1.55054656674545
375.191758732549	-2.37988293846126	-0.794465188574303
375.606295068057	-2.06133251525422	0.0949455568192447
376.423246808485	-0.967809551543692	1.62232543307884
378.026436391532	1.65731940711352	0.837278753894903
378.408578173648	2.09310751048942	0.0231807002378204
378.841721643105	2.40580887628204	-0.896608208075933
379.23574420804	2.4999997561073	-1.56452815059524
379.637490613417	2.40148549077211	-1.94706652179548
380.036810968713	2.11655806178676	-1.95661495966211
380.942443167649	0.917228874611102	-0.715639055464698
383.509575129131	-2.47212561692433	1.2632993165636
386.022666420285	0.0972211921790325	-1.745562405181
388.736091090264	2.33307186802165	1.87661091179766
391.433680566617	-1.5817126037828	-1.96809604437634
394.01909383628	-1.50656532969224	1.98590718652128
396.624661337097	2.30875264384915	-1.84656876301069
399.199158406801	0.404058067235696	1.52465140909422
401.721777596018	-2.49866335775961	-0.959180199888342
402.415688795975	-2.17148356112691	-1.9063035912819
402.797929981681	-1.76668770701551	-1.98720873862082
403.438867390189	-0.824594252521092	-1.36708696535551
405.017061152264	1.73783086369838	1.66478040634466
405.418837211796	2.16836799785501	1.97888566196537
405.815589097923	2.42641717070677	1.91591993914184
406.251591882511	2.49519976537309	1.43499371368091
406.677432936534	2.33968225023148	0.651447089198677
407.084876964062	1.99733041722512	-0.232297548240314
408.317335058643	0.156889177354991	-1.9902699798977
409.53321810296	-1.7729266329885	-0.651880039371686
409.9163949067	-2.17665301338347	0.178738428891491
410.334034361716	-2.4387005660596	1.0434846354499
410.737377611519	-2.49543567266716	1.67486624179272
411.126238518776	-2.3629596213974	1.97739854353022
411.517166786236	-2.05442077618759	1.92236417662432
412.79984194705	-0.166463666024756	-0.238804290726573
415.473274571681	2.43188312391637	-0.162080200332612
418.070975290657	-1.15791892887865	0.714367368031783
420.65803945963	-1.87668525593561	-1.22792831931702
423.421645619393	2.21127483730309	1.38175035353219
425.911503177863	0.770379942571807	-1.83793035861074
428.51063213351	-2.49477633443154	1.98493975999973
431.118216973523	0.471796502068788	-1.97740685544497
433.588747770413	2.34977274001509	1.6789708342294
434.009841732793	2.00045435908404	1.98763454522817
434.409004874509	1.50934927331595	1.89349171914462
436.118620026068	-1.30361908817358	-1.19054117352492
436.627413733564	-1.96560295690655	-1.86209672072622
437.014547647314	-2.30739483947636	-1.99726257121045
437.414898735993	-2.48352864214422	-1.76210597861094
437.837593809928	-2.45914605211301	-1.15084252430995
438.269082977939	-2.21392764500117	-0.276077731910107
438.666758525895	-1.80959553794341	0.589056916969618
440.685644724544	1.41958329829861	1.16508908129461
441.070615311926	1.91621310295166	0.394178679713707
441.494339188957	2.30183492204626	-0.529043797570725
441.863884182305	2.47478158622609	-1.24855700951159
442.288646921951	2.46996068108287	-1.81847330351878
442.684173205117	2.2702785133843	-1.99996717613702
443.083257103379	1.89361554863858	-1.80546101953975
445.238566833198	-1.51162044214349	1.89464238739801
447.808169845901	-1.59817092979187	-1.60292481985999
450.361920386996	2.22126492666472	1.12477356052946
452.930214960888	0.617801451251227	-0.554250467186155
455.603621625635	-2.49676462850258	0.15974075342253
458.235587783248	0.792253668444459	0.331412935160773
460.888280172322	2.05119578101932	-0.760571732476633
463.450836614754	-1.84742840263776	1.30803926888595
465.040545016542	-2.32760176825375	-1.72053418222159
465.457112685206	-1.96707715611241	-1.99410794473789
465.830670868856	-1.50133018066973	-1.88938840735
467.463170868443	1.19545520133259	1.06082841468378
468.045956101486	1.9684283150463	1.86418892270976
468.436983273661	2.31175524312456	1.99646241012231
468.854106728582	2.48786782714531	1.7373032340439
469.271222825688	2.45337972263795	1.11877453112584
469.700015943278	2.20160726851004	0.2433435102048
470.100827947015	1.78754362044247	-0.627080936647566
472.154751326778	-1.49518805696262	-1.06805606978155
472.533416777327	-1.96785765889783	-0.292597485458211
472.955935760364	-2.33183851007113	0.625230755798966
473.326412406293	-2.48501724661998	1.32697354688137
473.747244518483	-2.45731937388971	1.85553490388578
474.147752262865	-2.23410348336366	1.99661987970691
474.549000170215	-1.83555694689724	1.75562546579319
477.00988734266	1.95536087462862	-1.99578908848907
479.560919009324	1.10487342665831	1.92724548127314
482.226565056998	-2.4670183411752	-1.77404812412034
484.690644715605	-0.0213879560260331	1.22584562862333
487.379876459178	2.38603155387499	-0.917017907434443
489.850553673471	-1.11387458475356	0.10488975812075
492.511684835862	-1.82276110199568	0.322346687156149
495.182757326868	2.17195609470609	-0.71444471869664
496.580388706492	2.23981609149863	1.8431374629217
496.990288466892	1.83396318193056	1.99727623895752
497.409858700196	1.26358196198819	1.74184211080738
499.208982654422	-1.66624857952345	-1.59357846374913
499.604279163859	-2.11202619705193	-1.95437540642637
500	-2.39733206260153	-1.95123216431424


==> data_icl/lambda_0p05/data/script_Y_eigenvalues_vs_time.dat <==
0	0	0
0.255204247204524	-7.0280382881088e-17	0.493568052503861
0.307810297536473	-7.90830602015657e-17	0.915459436235156
0.359878117372172	-7.70710651765761e-17	1.35042142834816
0.410681243204788	-6.55626558051074e-17	1.77914775300275
0.466670782253452	-1.28127397854402e-16	2.20094826829725
0.522453484861298	-2.12066328070706e-16	2.61658628631287
0.588113784226658	-4.19110480279469e-16	3.02320986432536
0.653421444073521	-4.07203461104146e-17	3.39335893735948
0.736012092134922	-4.4389569872403e-17	3.75454343093455
0.79687846909811	-6.51729658959361e-17	3.9751438292897
0.874261765784148	-4.06153139327181e-17	4.17233554739595
0.924575610991649	-7.31132004880094e-17	4.23722945150117
0.984654532958916	-2.61999385567164e-17	4.28650925075938
1.04069703240114	1.19517966619014e-13	4.3069187662291
1.09297003119969	1.19870046680459e-13	4.31432050788545
1.16544358517261	4.88151842294447e-13	4.3183834892185
1.21583626614438	1.49925964471872e-12	4.31880889970983
1.26623336812725	3.84730841474445e-12	4.31891218486145
1.31629184037329	7.0835309953016e-12	4.31893885271545
1.36685532732826	7.61832957522797e-12	4.31894731518988
1.41733774588077	9.90661132193965e-12	4.31894735284898
1.46734018602042	2.50149288522083e-11	4.3189823886146
1.53478313330059	6.75909726000253e-11	4.3197684326406
1.60087716886858	1.52470414186688e-09	4.32376480066161
1.67051025464936	4.78998361095945e-09	4.3349741248214
1.73573080168588	1.36051642116786e-08	4.35000352549613
1.78730627404483	1.64091455551595e-08	4.36114052061774
1.85141767668453	1.87825569595467e-08	4.37055248783045
1.90380209000539	2.78299777828093e-08	4.37646722657488
1.96156294267591	7.89338849997157e-08	4.38091537232034
2.01337428213783	1.00352650761992e-07	4.38420642741589
2.06385538158153	1.02926479231784e-07	4.38704965443074
2.11607078347551	1.03709237892198e-07	4.38871171701699
2.16678221135706	1.03712601675777e-07	4.38959544919619
2.21796020020519	1.17652656347419e-07	4.39001330144302
2.26850817398332	1.65042499209586e-07	4.39013763701039
2.32127628017854	2.44303385701545e-07	4.4168918398361
2.37509644451687	3.12549498666989e-07	4.79414824743715
2.42561014081992	3.3956304903397e-07	5.16312095343446
2.47718967806258	3.47692098436975e-07	5.53253328782673
2.5272365946795	3.53091511176291e-07	5.89954039249615
2.58078673949187	3.58031738571017e-07	6.27411333683978
2.63318916882562	3.62510988191238e-07	6.65088387502163
2.68558519743216	3.69355283582589e-07	7.03366765461433
2.73630120033019	3.8286428000927e-07	7.42122173326541
2.7897244996149	4.11192747686308e-07	7.82262314691946
2.83984285318314	4.65202742617712e-07	8.22752644567515
2.88989657062413	5.45615485286753e-07	8.64126715650911
2.94046923987642	6.30837731451977e-07	9.06378993450418
2.9919986665325	7.02014404606179e-07	9.49362642527767
3.04219307149811	7.63733246825847e-07	9.922091730125
3.09241234349171	8.2650381457474e-07	10.3470836084788
3.1435233666581	8.79999824093268e-07	10.7642319698575
3.19646960532528	8.95964471176877e-07	11.167473315241
3.24886550414585	9.01748997762473e-07	11.543107371186
3.30153673554005	9.58836069515288e-07	11.8849226889886
3.35345695656932	9.69453622261967e-07	12.1847271219228
3.40549312911336	9.70744837832398e-07	12.4406044497274
3.45720399345162	9.91106056505931e-07	12.6506864750231
3.50797469617421	1.06491559902379e-06	12.8161188041286
3.56245740809251	1.29561926370606e-06	12.9459455417616
3.61431540927996	1.7758396740624e-06	13.0365934723231
3.66792387915789	2.3009308253916e-06	13.0996789288138
3.72263897079942	2.95724420747997e-06	13.1397621575841
3.77527301182505	3.04929414756083e-06	13.1615281713315
3.82676384390867	3.09669776536112e-06	13.1723626096626
3.8774957790029	3.18781167545605e-06	13.1772068837988
3.92794820016385	3.38174338833605e-06	13.1790492705807
3.98203281743299	3.83096482215186e-06	13.179522399988
4.03371515835531	4.58331531765771e-06	13.179522400041
4.08750912645483	5.32420518941506e-06	13.1799348287048
4.14401474079076	5.5996980961381e-06	13.1816567804311
4.19965813153859	5.60810609840362e-06	13.1849255679222
4.25068270275034	5.66050181223106e-06	13.1887499527545
4.30198365523679	5.90055172463484e-06	13.1930267821565
4.35443868254419	6.4940037999675e-06	13.1972181228228
4.40654050862653	7.60593323284996e-06	13.200589021981
4.47809424246305	1.02898832588694e-05	13.2047737695076
4.55702671432314	1.30182124727977e-05	13.2077362977055
4.63004824052679	1.39094558712093e-05	13.2096296833181
4.6919243649356	1.39581412952219e-05	13.2111942039817
4.7762316127951	1.41423435988707e-05	13.2148236048043
4.83449307996963	1.48485500266338e-05	13.2179584395993
4.88751018870639	1.61309359537858e-05	13.2216325221506
4.94405264637272	1.84293798577347e-05	13.2267649747923
4.99614930351275	2.15940451382324e-05	13.2327133708185
5.05031958443389	2.60614890161608e-05	13.2403260632379
5.1024908727657	3.12760394701715e-05	13.2491907785565
5.15316967340669	3.64989824563106e-05	13.2593004143967
5.2031951237726	4.08990285596666e-05	13.2707045808696
5.257647241907	4.39873019461693e-05	13.2843151471849
5.30812662506717	4.52374210363985e-05	13.2984741706722
5.36124479573685	4.5408512984724e-05	13.3142715543859
5.41490531849918	4.55049369264531e-05	13.330757444601
5.46617140179522	4.6112557294443e-05	13.3462192148139
5.51718598547655	4.69139568370676e-05	13.3606607625496
5.571157025637	4.74254397516261e-05	13.3750202611454
5.62733152082236	4.75059362702857e-05	13.3893183203266
5.69343072010647	4.76082077808716e-05	13.408220469258
5.77765862748456	4.85642410628792e-05	13.4420895017821
5.84600058164376	4.89010159973601e-05	13.4773627666209
5.91692112066891	4.92891778969118e-05	13.5319438682782
5.98983679800826	4.85791992389441e-05	13.6127870624659
6.04757751308262	4.7341226183608e-05	13.6947618679793
6.10023946223251	4.66988948699504e-05	13.788174762266
6.15579601578582	4.54395898769658e-05	13.9102873731462
6.20630616615564	4.4957442372905e-05	14.044338988828
6.25731095791231	4.48647163587269e-05	14.2037224857488
6.309104313869	4.46671433934865e-05	14.3907953107509
6.36052771428308	4.23742579001068e-05	14.6043206434257
6.41441430589748	3.51550257254788e-05	14.8513370164541
6.4645824448036	3.27237040562006e-05	15.1186226786876
6.51928722359702	3.2002549869235e-05	15.4195826009487
6.57015946813227	3.21135590794741e-05	15.7365029893357
6.620689097881	3.13961525022378e-05	16.0716634708242
6.6747700207876	2.5814988977938e-05	16.4272253253266
6.72644808237571	2.13123179692775e-05	16.7932123435455
6.77795840194045	1.70278840667806e-05	17.1693426168298
6.82797174551706	1.43072750712283e-05	17.5517338968968
6.87855373724916	1.36257804472037e-05	17.9397661085851
6.93034420514443	1.44272434951633e-05	18.3310821123288
6.9821462257964	1.51458690243644e-05	18.7213578334035
7.03388629119524	1.42620609617423e-05	19.1031947191302
7.08468288621646	1.30370571770619e-05	19.4652078172014
7.13607283213037	1.27250748545393e-05	19.7927654034217
7.18681278994747	1.30392140197253e-05	20.0805801547588
7.24067860840742	1.38191242439196e-05	20.3367348689338
7.29310720022102	1.48957965019182e-05	20.4785106769939
7.34409920638348	1.62729388874535e-05	20.5397768246582
7.39842182920831	1.75735998513079e-05	20.5126527209006
7.45022235418192	1.86500000190658e-05	20.4301898971946
7.50268143642653	1.95241267313974e-05	20.2886701610967
7.5571773973504	2.02363118442628e-05	20.0678790815044
7.61036509064634	2.06403544665788e-05	19.7754070321981
7.66463477411254	2.07801673251339e-05	19.4346955481784
7.71670788646462	2.07450932703217e-05	19.0661918477338
7.77107693087308	2.05750540211999e-05	18.683526783286
7.82406510698018	2.03361549008059e-05	18.2999603625353
7.87759712511986	2.01539357743009e-05	17.9277836900443
7.93068558286151	2.01002191343732e-05	17.5623111086869
7.98289894020178	2.01922808333978e-05	17.2092329282259
8.03545254421289	2.04659371610276e-05	16.8612302926503
8.08727060207511	2.09936033573949e-05	16.52489856958
8.13847441409278	2.18377288555374e-05	16.1975624665427
8.19264015703306	2.30686876041567e-05	15.8809225556691
8.24363786860466	2.43023259697382e-05	15.5661110042272
8.29760993231477	2.54881847866408e-05	15.2617673493817
8.34994696891455	2.62913224065771e-05	14.9616355932171
8.4029447837254	2.68179598160833e-05	14.6649595788819
8.45388807610117	2.7207315811214e-05	14.3706712295435
8.5078840798237	2.75937292028596e-05	14.0844782319019
8.55997400986127	2.78154552972179e-05	13.8040766153602
8.61401777156823	2.78152587415764e-05	13.5307807282987
8.66698134010976	2.75166672749006e-05	13.2642434879759
8.7179901987682	2.65562406114164e-05	13.0108949985239
8.76939919808618	2.44888155222253e-05	12.7754373351519
8.82108804441367	2.21809400463329e-05	12.5662168360114
8.8755814002697	2.08112802838527e-05	12.3901074004871
8.92631671350213	2.05376251288357e-05	12.2530857434312
8.97643155601701	2.12112100832915e-05	12.1563911046112
9.03058084738895	2.28470476552631e-05	12.0919732460661
9.08411310689202	2.47125910142561e-05	12.0555142256133
9.13703517820085	2.61995955007673e-05	12.0354654112566
9.1908886073184	2.70797125170755e-05	12.0254322622004
9.24367615012854	2.75466206273348e-05	12.0209174652606
9.29577510204594	2.80367282423547e-05	12.0188641321493
9.34894657896033	2.79085576715034e-05	12.0179885485501
9.40060357290397	2.78490785083989e-05	12.0177573124122
9.45095153500173	2.78663040160851e-05	12.0177544672204
9.50177095128777	2.78012201164898e-05	12.0170930240318
9.55252053674299	2.77174338954335e-05	12.0140887396094
9.60304752598679	2.77170728602188e-05	12.0062804620267
9.65687162888018	2.78589613529291e-05	11.9934612526887
9.70862643378023	2.8012429923233e-05	11.9791812642161
9.76256224882102	2.8050598622152e-05	11.9633661185307
9.81355307508562	2.78405923079294e-05	11.947662376672
9.86760927963393	2.73850575038541e-05	11.934796619371
9.91869955119002	2.59400813602545e-05	11.9181470835708
9.96940834695436	2.35048636900871e-05	11.9069164914427
10.0224787079989	2.1480162668337e-05	11.9024378058711
10.0725401680987	2.04552076842791e-05	11.9017001777717
10.1269884757986	1.9753620522747e-05	11.901653141672
10.1804048813831	1.998859243096e-05	11.907732207341
10.2314012018364	2.00151304291311e-05	11.9194349974652
10.2818241326298	1.95875548719964e-05	11.9402549905449
10.3331408044261	1.90141725075477e-05	11.9784333068149
10.384640771945	1.86059271834229e-05	12.0407504989253
10.4373711493058	1.85835628608671e-05	12.1370590827487
10.4875712161146	1.88967249031313e-05	12.2602264566942
10.5419086589452	1.96135710311118e-05	12.4207644614593
10.5923532978745	2.07096664185027e-05	12.594959506065
10.6440444528281	2.19907212008221e-05	12.7888615503524
10.6961467174862	2.347538358806e-05	12.9968432656906
10.7480573549811	2.51741043087353e-05	13.2135745888258
10.7981318856884	2.66367537293337e-05	13.4375704322251
10.8485608813691	2.78093559639976e-05	13.6680497076717
10.902898268118	2.86272919789322e-05	13.9047840732289
10.9535754861515	2.9105021722635e-05	14.1424387464336
11.0046232152135	2.93354993033355e-05	14.3761092516888
11.0552198712437	2.92311341303758e-05	14.5841448628662
11.1054756183805	2.8750869357617e-05	14.7804433420551
11.156605649908	2.7523420541747e-05	14.9378849915717
11.2099051960671	2.50282020074656e-05	15.0451507467492
11.2615275970811	2.35081336554961e-05	15.1524245246815
11.314567284805	2.32795235198098e-05	15.2431680491742
11.3686616167493	2.33041902953048e-05	15.2896533436452
11.4192658616042	2.33327317934272e-05	15.3209164077008
11.4711423991599	2.37274026607057e-05	15.3223333895457
11.5240320328019	2.4354475999453e-05	15.2949893604044
11.5757768457046	2.44075373772952e-05	15.243892354126
11.6281725026035	2.38803583574318e-05	15.1679893168847
11.6801400886677	2.31803795542691e-05	15.0835393293628
11.7319159193145	2.24847948883243e-05	14.9806568490404
11.7856323778512	2.19384379773314e-05	14.8770983992816
11.8385094248396	2.15327511925126e-05	14.7654613217494
11.8896180737287	2.12733330121215e-05	14.6417481134976
11.9427775569665	2.11614774014621e-05	14.5144339845778
11.9936637420934	2.12166369118056e-05	14.3745527289195
12.0479865270682	2.15717932535443e-05	14.228656277994
12.0988832300641	2.22765108311185e-05	14.0687985229081
12.1491195114576	2.32692651853808e-05	13.8993118687355
12.200280259733	2.42818215933056e-05	13.7228998625142
12.253516107773	2.490540889791e-05	13.5412096184349
12.304527398092	2.4892257399633e-05	13.355362179182
12.356194613596	2.45578883967597e-05	13.1669025584731
12.4067238592282	2.42519422071485e-05	12.9776413185549
12.4568848054226	2.42224468042332e-05	12.7868375379357
12.506917336051	2.45217350067789e-05	12.5986755015562
12.5578003243706	2.50283655515049e-05	12.4161387920356
12.6109423618026	2.55857881308735e-05	12.2374405307933
12.6641182365264	2.60264787827454e-05	12.073488835616
12.7141965216481	2.63202527090693e-05	11.9254972574929
12.7685809664284	2.65642005973534e-05	11.7970249765622
12.8190957287449	2.66058856637677e-05	11.6989301665727
12.8706942500143	2.64537084522392e-05	11.6254243088331
12.9217926252839	2.65047151179101e-05	11.5759591338602
12.9745439010882	2.66955855266995e-05	11.536696190218
13.0248076548759	2.60767763071568e-05	11.5059557641773
13.0772198930062	2.55031354818981e-05	11.4777139570654
13.1303847584683	2.56260841450719e-05	11.4504005138322
13.1837360438215	2.44552086179911e-05	11.4232671176901
13.2364211225595	2.13906752894817e-05	11.3954221029005
13.2874347368221	1.75324958200832e-05	11.3678059310771
13.3388390227473	1.43157473827591e-05	11.3406455350346
13.390600661427	1.21824073794717e-05	11.3126221018567
13.4424532658349	1.11692651778883e-05	11.2863460173185
13.4938152938878	1.08300330598584e-05	11.2596083628936
13.544492836652	1.08390563165171e-05	11.2340431911389
13.5985980796277	1.08327912334254e-05	11.2090467527254
13.6505863492995	1.06013074737483e-05	11.1855061791409
13.7038863235769	1.02372088541339e-05	11.1621521222268
13.7574354089558	9.98905657221537e-06	11.140658229226
13.8106394148002	9.04884314361647e-06	11.1204137894487
13.8624016515121	6.36877582039706e-06	11.1030324703726
13.9161271763544	3.43580353144453e-06	11.0899470143635
13.9693532047852	2.42911115914472e-06	11.0813605085867
14.0206375756486	3.54394402231289e-06	11.0779733357618
14.0735572429631	4.87563902691992e-06	11.0806527565681
14.1252677493787	4.25164314443113e-06	11.0906597560327
14.1773850816938	2.65509326037527e-06	11.1085098082105
14.230374317981	2.47671053458932e-06	11.1363594527168
14.2815459704442	4.03564536134181e-06	11.1764719120006
14.3353130749132	5.59853332978915e-06	11.236568349356
14.3871508650892	5.9604694480545e-06	11.3196325505263
14.4413597345655	5.42533673058681e-06	11.4371000404825
14.49524979962	4.75680795995415e-06	11.5940858017698
14.5485379708769	4.70457189302732e-06	11.7942779886356
14.5988423929477	5.43511728757167e-06	12.031219303793
14.6529003469656	6.25214718919087e-06	12.3116515250199
14.7070732523443	6.66457260647191e-06	12.6204675790525
14.7613144446909	6.80968103894615e-06	12.9476183492346
14.8131350621457	6.81533846312924e-06	13.2819764696604
14.8635797579167	6.71165739583405e-06	13.6198430903374
14.9136676634423	6.59423718578131e-06	13.959180465591
14.9665480161737	6.53018646167337e-06	14.3007040562055
15.0182644333196	6.55364720201205e-06	14.6383135600399
15.0720181080579	6.64677522863588e-06	14.9732332177333
15.1262832309074	6.82211233684312e-06	15.3020294545463
15.1771107962586	7.11214133700546e-06	15.6191043823439
15.2284685643646	7.59730595963015e-06	15.9263444592082
15.2811777520965	8.47684897600595e-06	16.2216575195998
15.3355461688591	1.01078845342102e-05	16.5009916525607
15.3881927000381	1.27454543156081e-05	16.7546439256324
15.4396988475591	1.57004691137678e-05	16.9776234546622
15.4922060473492	1.75396032546778e-05	17.1658914357213
15.543192407284	1.79294530081587e-05	17.3028378062293
15.5944273557817	1.77459683917824e-05	17.3800534976766
15.6471190831336	1.75735505587887e-05	17.3834131229055
15.6972946781213	1.75786993160059e-05	17.3087426506384
15.7477248979436	1.75393945164721e-05	17.1434881577404
15.8014928960509	1.73344151364179e-05	16.9246044956349
15.8529422663622	1.70498203489544e-05	16.6498305868587
15.9032443833642	1.66987342456374e-05	16.3349367329231
15.9556651599451	1.63127414310334e-05	15.9911546011567
16.0099274988911	1.57420694409717e-05	15.6303017449469
16.0644407097763	1.47764245558534e-05	15.2548447563477
16.1155823519386	1.32915521247095e-05	14.8660083021726
16.1698123395499	1.21439580852447e-05	14.4755520319067
16.2201483538264	1.19761271996408e-05	14.081433288162
16.2735009014506	1.22688744012053e-05	13.6889294413678
16.3267346724764	1.250980116588e-05	13.298845903395
16.3788162988566	1.26672186134145e-05	12.9117620737703
16.4324232821847	1.2768818794492e-05	12.5299625890828
16.4826827425875	1.27724666771545e-05	12.1554599041387
16.5365144656579	1.26239565033948e-05	11.7926642236697
16.589884563959	1.22171158114503e-05	11.4437562261836
16.643803386642	1.14991486887943e-05	11.1180533249284
16.6955408212939	1.04670236298047e-05	10.8158611349835
16.747215217008	9.2497622929654e-06	10.5451820827276
16.7993240516711	8.04096250743257e-06	10.314337970834
16.8532704928806	6.99884638024835e-06	10.1244033598931
16.9065009287796	6.25063440163746e-06	9.97554931711005
16.9569844238989	5.79344757014083e-06	9.86305238022137
17.0093601780965	5.54812528433121e-06	9.78034707493083
17.0615444814844	5.42659644593262e-06	9.7239409318462
17.1132013691627	5.42850780072349e-06	9.68782802246506
17.1649642457218	5.61907748059195e-06	9.66418441336772
17.2167356413934	6.05497609083569e-06	9.65186799450074
17.2689370812095	6.63523330922196e-06	9.64538427593767
17.3194782990997	7.11676921490828e-06	9.64449538757448
17.3716632062033	7.53616918630599e-06	9.64676738446617
17.4258813424422	8.10461601317705e-06	9.65105340702194
17.4794470183728	8.85975652084662e-06	9.65661192000624
17.5329419636681	9.58366608984968e-06	9.66362452157059
17.5842338927492	9.94020530052713e-06	9.67185046751171
17.6351931817659	9.65498598341061e-06	9.6817880838964
17.6854619369076	8.20876311433919e-06	9.69346727587968
17.7388681355929	6.09887576763512e-06	9.70768888820202
17.7931034226721	4.6491074438858e-06	9.72348154234156
17.8444964615709	4.15071469155458e-06	9.73842894294224
17.8971277638701	4.14725635528014e-06	9.75240475607175
17.947743669243	4.11265355603014e-06	9.76307852312169
17.9990426198118	4.03749293454592e-06	9.77052420614051
18.0502568180258	4.36377453771474e-06	9.77489120679385
18.1002833167227	5.16284971341786e-06	9.77680434476046
18.1525679034304	6.17761273140212e-06	9.77750387181257
18.2061892143082	6.38307834740107e-06	9.777531875041
18.2581751618729	5.63529380667065e-06	9.77735917248065
18.3103465138202	5.3313946622444e-06	9.77713792045093
18.3626672659805	7.77026536242709e-06	9.77696310654319
18.4147941057639	1.17737507297868e-05	9.77698578771874
18.4662920200183	1.01298056741059e-05	9.7776917010921
18.5164660346037	1.14592070464575e-05	9.78021609905074
18.5699555485251	1.66782541403771e-05	9.78806738988699
18.6224023963168	1.86778106849219e-05	9.80502733612105
18.6750517961894	1.88694167814672e-05	9.83675700820712
18.7287017723999	1.87717194492544e-05	9.88914769437059
18.7841884341183	1.8568097723907e-05	9.96708269532711
18.8370021322141	1.81468925312452e-05	10.0631578485863
18.8881561864549	1.76354009075629e-05	10.1756542144008
18.9408581643313	1.68584302972094e-05	10.3067014478611
18.9946138172749	1.56716878199606e-05	10.4520531765152
19.0486796368996	1.39126303994115e-05	10.6079041635125
19.1028666671137	1.16056239007111e-05	10.7719946843341
19.1538373419742	8.54759069839765e-06	10.9389794356656
19.2064155880706	5.47384804479953e-06	11.1146811341178
19.2569710631799	3.28578185261135e-06	11.2937252292385
19.3082681731776	2.06629216440312e-06	11.4794828274092
19.3589920916052	1.58993152799257e-06	11.6697713891633
19.4119521841545	1.51341810930582e-06	11.868824711953
19.4648576356336	1.66937546943449e-06	12.0728772223538
19.5192546528885	1.8956562986444e-06	12.2837763486533
19.569982479505	2.14940396820893e-06	12.4893700424467
19.6211909685444	2.52659966048715e-06	12.6950378143966
19.6728155321249	2.99791353980001e-06	12.8963156955804
19.7228165745315	3.48463490012453e-06	13.08203488092
19.7745562090024	3.94926193088752e-06	13.2565941562491
19.828166823488	4.30619895077192e-06	13.4179910998488
19.8791934869753	4.26620164639399e-06	13.5466265511263
19.9314223207531	3.48062360667377e-06	13.6562903501884
19.982778591523	2.58281913092036e-06	13.7426594357778
20.0354874870435	2.13538548353385e-06	13.8192944722416
20.08552106271	1.95904666235964e-06	13.87511160736
20.1383869922853	1.89233106938173e-06	13.9338673436875
20.1924091621986	1.86555410287925e-06	13.9900097437711
20.2449677377393	1.8554390028789e-06	14.0374821242279
20.2950551553622	1.85510535338918e-06	14.0720779750019
20.3483801782085	1.85381869124615e-06	14.1178216301985
20.4023471346867	1.84263388607016e-06	14.1669121873212
20.454812077343	1.80776256153166e-06	14.209560054982
20.5088430962202	1.73575747245158e-06	14.2566180667417
20.5608033883804	1.63708987964841e-06	14.293824799737
20.6118244525556	1.5427769047231e-06	14.3281282868102
20.6624410882774	1.47545350058388e-06	14.3620467819893
20.713797932342	1.44352739334775e-06	14.3978450334271
20.7676330087138	1.44138080248293e-06	14.4452445064651
20.8216930445992	1.45551636978683e-06	14.4939662236226
20.8743273564331	1.4795727490714e-06	14.5357936859176
20.9258133953726	1.51519327470423e-06	14.5786069248166
20.9793301668695	1.56641752338919e-06	14.6257327093718
21.0304960735544	1.61521794910516e-06	14.6533667611748
21.0842804963081	1.71127647605264e-06	14.6897515092266
21.1358583256604	1.82668799033528e-06	14.7158917822305
21.1891102042408	1.91960136511897e-06	14.7382117838782
21.2419191713494	1.94405143046532e-06	14.7530501827736
21.2947877496093	1.90602141568454e-06	14.7681794488613
21.3467842478363	1.84699818263292e-06	14.790572044103
21.3986227868214	1.79243544697639e-06	14.811539163967
21.4511395769632	1.75549762360298e-06	14.8467646030578
21.502717909375	1.72251127580723e-06	14.8800006107997
21.5559635479033	1.72062402395794e-06	14.9213901061626
21.6070633769224	1.75455204818906e-06	14.9617991119089
21.657625204948	1.82144507029797e-06	14.9990350473313
21.7093987652966	1.91337393739326e-06	15.0388616589718
21.7633796077055	1.99954317742548e-06	15.072668676786
21.8149443457587	2.03607531863157e-06	15.0969024781606
21.8697037184865	2.02462224745072e-06	15.115492711772
21.9218635387905	1.9953507677771e-06	15.1241427094105
21.9734714271189	1.984208208197e-06	15.1239488160625
22.027431806386	2.00567448232647e-06	15.1166642528395
22.0810105182178	2.06370750718461e-06	15.1026074952107
22.1311280786911	2.15840641863525e-06	15.0856477071627
22.1811853178404	2.30208559520369e-06	15.06868498475
22.2333976668036	2.49664115557715e-06	15.0496788431542
22.2844194930675	2.67834900458322e-06	15.0296024278982
22.3383655578946	2.67512856781103e-06	15.0087231515939
22.389526448949	1.87411751539789e-06	14.9847525168481
22.4415506077893	1.38378059412957e-06	14.9577846947373
22.4945720272086	1.42448854505227e-06	14.9273810653111
22.5485650462324	1.57368096430371e-06	14.8966770075088
22.6023826105059	1.82423718329519e-06	14.86269165298
22.6555645787906	2.16887277510062e-06	14.8262334861013
22.7081637394257	2.45997479788901e-06	14.791781876444
22.7619216182654	2.61519715985323e-06	14.7614204236259
22.8132177846981	2.64965178005859e-06	14.7352953952852
22.8663232337978	2.66152521705626e-06	14.7159366764457
22.916396201115	2.79965091029529e-06	14.6992724966578
22.9698507235507	2.79308356268617e-06	14.6897948747181
23.0199578835934	2.7274077394384e-06	14.6834222050327
23.070407095296	2.72137659694605e-06	14.6900575802592
23.1245032726402	2.74719049496439e-06	14.7113905665118
23.1777160046368	2.79471532258259e-06	14.7439434446919
23.2308092741207	2.85284015899697e-06	14.7859355701679
23.2826367266345	2.84818436005419e-06	14.8347800656159
23.3354492734583	2.69684412464443e-06	14.8925232213994
23.3871503838236	2.35919521337291e-06	14.9545123512346
23.4400034553684	2.01856406836733e-06	15.0245283353091
23.4943613003745	1.81792756809761e-06	15.1039695629349
23.5472552196412	1.77628340590388e-06	15.1882822108224
23.5997835611081	1.85844899296054e-06	15.2799703362162
23.6529760411854	1.5448473205994e-06	15.3813838669537
23.7048627172623	1.25900332932892e-06	15.48729198312
23.7584243046774	1.11864930786765e-06	15.6010714721398
23.80910096823	1.08446903431862e-06	15.7024659881427
23.8618433311058	1.10965047612665e-06	15.7921383740491
23.9153491826387	1.12606322242845e-06	15.8515525658037
23.9656003168698	1.13253569779622e-06	15.8553491278185
24.0168149190113	1.13306792784133e-06	15.8030297662156
24.0673356712007	1.13090979314188e-06	15.7082777821519
24.1173743789959	1.14070782461819e-06	15.5716591393987
24.1674340614784	1.15886901656314e-06	15.3842719078519
24.2176628362977	1.11820679786695e-06	15.1547253762348
24.2680275017386	1.01310922589447e-06	14.8938696989125
24.3181710848053	9.9087777047044e-07	14.6078064944401
24.3688189691605	1.1548131031745e-06	14.3132753596926
24.4189409608389	1.45980645802606e-06	13.9993178369047
24.4689989906135	1.80110562259354e-06	13.682815942766
24.5196081325345	2.0795959211924e-06	13.361540137159
24.5697211713671	2.24914536095526e-06	13.0419667068897
24.6201953826336	2.32972718024918e-06	12.7206089333242
24.6707441132792	2.35008225394843e-06	12.4063709951807
24.7212828764739	2.34527996201402e-06	12.0971432798109
24.7718421029237	2.35184640222436e-06	11.8105957464282
24.8219264688112	2.38743142567468e-06	11.5347697478004
24.8722783784863	2.44438692259453e-06	11.271672929608
24.9232475886023	2.503947238412e-06	11.0297800156239
24.9733797193962	2.54536583794046e-06	10.7960130251398
25.023391256187	2.55913370143592e-06	10.5711114279621
25.0742003867042	2.5483295700355e-06	10.3717769727128
25.1247243310006	2.50770624114612e-06	10.1831648382744
25.1747423099543	2.44299516735855e-06	10.0131178339873
25.2255129961261	2.35619487961856e-06	9.85551757182511
25.2755166634705	2.2611078784375e-06	9.72543472991731
25.3261372631141	2.16301853878939e-06	9.60685060643655
25.3764804158115	2.08654097490191e-06	9.50873414008042
25.4268247329805	2.04908559864831e-06	9.44315187309726
25.4769119446212	2.05209932638198e-06	9.41694648895825
25.5278365691188	2.0783061509911e-06	9.42108663469944
25.5781286180383	2.10734790012173e-06	9.46831621032592
25.6286694406825	2.11074560423135e-06	9.56695383254174
25.6793294732694	2.06232231148348e-06	9.71134625595395
25.7302882659727	1.96805087353436e-06	9.90235900249078
25.7807372711995	1.85341687021495e-06	10.1285053644964
25.8308286189735	1.75308665086948e-06	10.3795759065346
25.8809173092877	1.67443702633502e-06	10.6458359580005
25.9315025335632	1.59195433026409e-06	10.9186199661623
25.9822167923362	1.50473544915455e-06	11.1880358459902
26.0329003188094	1.43841448085762e-06	11.4437689705795
26.0835445630181	1.4113291493849e-06	11.6757348055324
26.1337256670327	1.43585804676173e-06	11.8727804263785
26.1842874767977	1.47304469870359e-06	12.0320340011233
26.2348491899694	1.47504021538756e-06	12.1479039216343
26.2854999236847	1.46988218222452e-06	12.2237210291588
26.3359141621216	1.48698475240904e-06	12.2636119196871
26.3860219954773	1.33500098181857e-06	12.2763766624062
26.4361527528932	1.29458607163396e-06	12.2693199057003
26.4866154613978	1.29308691981928e-06	12.2482882026146
26.5367151507377	1.25066303159556e-06	12.2157125198531
26.5869266952837	1.15066856339759e-06	12.1723591379104
26.6370692531694	1.02313858053244e-06	12.1210472949935
26.6874729477288	9.13087913964291e-07	12.0589879782636
26.7378207198563	8.65479937629072e-07	11.9927746503643
26.78798047205	8.56125286366502e-07	11.9216195773455
26.838121172348	8.56649769813305e-07	11.8441641447467
26.8881883565826	8.77301810389328e-07	11.7606462663221
26.9388107383383	9.50949443014172e-07	11.6818370191116
26.9891080468781	1.08490783384473e-06	11.6007937534644
27.0392214231946	1.23370500524454e-06	11.5302563075906
27.089857417752	1.29049753909861e-06	11.4681282723416
27.1402893208747	1.20788807267174e-06	11.4112274642224
27.1903381930784	1.10941315902153e-06	11.3641829939585
27.2405458605658	1.13383130017257e-06	11.3290740358303
27.2907764048694	1.35410122747747e-06	11.3006448265027
27.3411678095269	1.7993546295982e-06	11.2767021785124
27.3912153158396	2.43725075153146e-06	11.258781790025
27.4413339911944	2.96496269318371e-06	11.2448370799135
27.4920168897733	2.55803041833541e-06	11.2372230736772
27.5423475697208	2.27064495258802e-06	11.2352080660362
27.5931425335836	2.26980031592353e-06	11.2402193263985
27.6432034046327	2.14081713661431e-06	11.2530621435825
27.6937158723577	1.76312447538224e-06	11.2758059978537
27.7439864677196	1.42720875493823e-06	11.3089757671856
27.794150522449	1.29553441316624e-06	11.3531478882564
27.8442582034682	1.39312832064028e-06	11.4083050299445
27.8951157588401	1.66653111289224e-06	11.4751490445609
27.9459779572678	1.75518535133531e-06	11.5511478945038
27.9965903155609	1.59073908569212e-06	11.6343470659504
28.0473903309176	1.42878248904587e-06	11.72289363024
28.0974748632451	1.36521103680371e-06	11.8144627950952
28.1482922532765	1.36122042387472e-06	11.9098283307704
28.1987961265599	1.39179865868252e-06	12.0035425476476
28.2493806109286	1.44249982605811e-06	12.0974986946052
28.2998529508259	1.49874595378533e-06	12.1904753124366
28.3500674012121	1.54236716744439e-06	12.2831279942853
28.4008740093434	1.55799355171577e-06	12.3754002485021
28.4511748483771	1.54682575530695e-06	12.4677242191932
28.5014220388234	1.52080904897964e-06	12.5595064806013
28.5520802384584	1.48853605638349e-06	12.652449040357
28.6022149450578	1.44958082172676e-06	12.7495148434377
28.6528542055981	1.38717875213629e-06	12.8535921929571
28.7032004602783	1.27484589101576e-06	12.9638491293507
28.7533124814361	1.13249078473386e-06	13.08431911483
28.8034031165491	1.06600134936807e-06	13.2143339328174
28.8541126067827	1.16153368347313e-06	13.3613000053029
28.9050736128364	1.26123457719438e-06	13.5208357489289
28.9555813065832	1.27889700255852e-06	13.6920722618733
29.0057958732238	1.26962588738174e-06	13.8772817105352
29.0562249191001	1.28605382459551e-06	14.0732737895416
29.1069747234774	1.3544994127459e-06	14.2790069461926
29.1578718679275	1.46258739908752e-06	14.4904231236657
29.2078832339862	1.57045614351748e-06	14.7001768507357
29.2587149255134	1.64986930815968e-06	14.9102927788837
29.3093700091101	1.68061191952207e-06	15.1145162705862
29.3598426685398	1.64792281376909e-06	15.3107901017658
29.4098701711043	1.52462682126352e-06	15.4962438310835
29.4602971016169	1.31320539414755e-06	15.6724546301528
29.5105605840416	1.10030047405782e-06	15.8367149280125
29.5612507328957	1.02438466303995e-06	15.9886149887033
29.6116075704915	1.08035429677485e-06	16.1268553765074
29.6617756790992	1.19710309473284e-06	16.2496402810631
29.7118138318368	1.3883782936715e-06	16.3558507165855
29.7621266973897	1.73030180095045e-06	16.4441886551933
29.8124792216628	2.26043154992391e-06	16.5118331363202
29.8627249478996	2.83735912354176e-06	16.5573093092817
29.9130551162066	3.16625255540361e-06	16.5769772689284
29.9631847015634	3.1894561214802e-06	16.5671518172618
30.0140441729116	3.11511898459489e-06	16.5321431716325
30.0648120895075	3.0455280240907e-06	16.4679568096738
30.1149985672139	2.9998986730474e-06	16.370389163164
30.1658883683845	2.97822412271056e-06	16.2454704338531
30.2159427683281	2.97714865317714e-06	16.0931425091989
30.2660666109743	2.99054212295092e-06	15.9119220421768
30.3161808655229	2.97812652965958e-06	15.7085870668704
30.3665500840871	2.5897891057047e-06	15.4824458104813
30.4165958202789	1.93167506031728e-06	15.2396208867164
30.4671533394819	1.41547984290247e-06	14.9844829703237
30.5175142528763	1.07467489761788e-06	14.720787308802
30.5682796809934	8.80944990435511e-07	14.450039861616
30.6185182661673	8.28682524304067e-07	14.1781011785566
30.6685428903505	9.34504517407993e-07	13.9070983805988
30.7215333609949	1.24466614820474e-06	13.6410355954141
30.7751118827379	1.71471892039946e-06	13.3821979977637
30.8268853524927	2.1031607543684e-06	13.1349833378962
30.8785971547758	2.08469135352124e-06	12.9023992072269
30.9365848273536	1.68597409618541e-06	12.6868624245681
30.9901715608502	1.19712297949358e-06	12.4905725592911
31.0431070689615	7.9817040583844e-07	12.3171314291826
31.0943077455828	5.161575001492e-07	12.169354446413
31.1467420702714	3.42560106329434e-07	12.0493174519156
31.199488841545	2.64199216217956e-07	11.9584815738898
31.2536012504354	2.59536636950219e-07	11.8947103953403
31.3048504077613	2.943195101703e-07	11.8553226759821
31.3558578791824	3.33498624738529e-07	11.8363670181112
31.4064469929893	3.40322754683597e-07	11.8331724952287
31.4577549741569	2.89409179647455e-07	11.8418086664752
31.5089910729703	2.07034645312915e-07	11.8590052536192
31.5598248155838	1.62220294035068e-07	11.8829098650904
31.6126821170398	1.58210112123457e-07	11.9142043310958
31.665171338987	1.61087191520947e-07	11.9510906413636
31.7184589233692	1.55240126434671e-07	11.9937908219342
31.7709902855657	1.4106020302989e-07	12.0401703208874
31.8230689263776	1.30200259628389e-07	12.0891057141525
31.8763363458977	1.36801360556535e-07	12.1407750574864
31.9294094310023	1.50706839495001e-07	12.1921476689484
31.9810159784743	1.51167589123035e-07	12.2400771644722
32.0326372947258	1.37795082191895e-07	12.2847815928595
32.0852575452277	1.20595517558049e-07	12.3261451823435
32.1393038098571	1.11676811732897e-07	12.3635538221378
32.1902504309388	1.29149641698768e-07	12.3923571160393
32.2416050644929	2.03830283800475e-07	12.4162039562517
32.2942788580993	3.65876842997063e-07	12.4358302000364
32.3481854181066	5.99574663430125e-07	12.451183787025
32.4019289793879	8.31513447639315e-07	12.4617522955929
32.4520414038595	1.00602981359998e-06	12.4665786171727
32.5023697391026	1.19240589693891e-06	12.4671275937971
32.5528178648169	1.44148500931048e-06	12.4624595659039
32.6029229806567	1.79517917345204e-06	12.450743656026
32.6531524771972	2.27856483961576e-06	12.4307164693184
32.7040155550045	2.85434587936555e-06	12.3992600052009
32.7546727497763	3.344492099788e-06	12.355259160264
32.8050112455335	3.50156446585229e-06	12.2941953873783
32.855175258861	3.35233201260681e-06	12.2153922180032
32.9057168064941	3.08800825392101e-06	12.1177310205223
32.9561488699709	2.74094386301944e-06	12.0008669531804
33.0066762774096	2.39412108208237e-06	11.8628178494539
33.0574143946107	2.15732289593793e-06	11.7088704118737
33.1074752049785	2.02704495729066e-06	11.5434123043477
33.1581837439404	1.96918678474543e-06	11.3702931258942
33.2088640355307	1.95808517654087e-06	11.1985687587713
33.2590805039884	1.96184396674614e-06	11.027751676027
33.3099972329024	1.93072786702092e-06	10.8700865934962
33.3600408651036	1.82123834165993e-06	10.7298729942873
33.4111985948057	1.68831051586705e-06	10.6167033331151
33.461218770587	1.66634687726526e-06	10.5347605690453
33.5118151537178	1.74660949612556e-06	10.4883588995602
33.5618606428853	1.83033276510855e-06	10.4818865431184
33.6126049112177	1.8449085534787e-06	10.5165906133379
33.6630726937158	1.78428328154439e-06	10.5891156684048
33.7136551762868	1.69786917842762e-06	10.6983488416023
33.7643709736553	1.63618212792902e-06	10.8387547816125
33.8147583768477	1.62631536879416e-06	11.005504428389
33.8650314733855	1.66236231199053e-06	11.1937417248013
33.9153083951495	1.71786535159163e-06	11.3985546475355
33.9655488783646	1.76313047619153e-06	11.6146780135783
34.0160479528099	1.77492476641576e-06	11.8389153710966
34.0663985026011	1.74246404296965e-06	12.0668852762292
34.116857375488	1.67648350960582e-06	12.2955398266614
34.1671725575781	1.60336727864378e-06	12.5202534718319
34.2173521486276	1.4996219970412e-06	12.7376949282183
34.2676842098865	1.30601630765692e-06	12.9460829174391
34.3180367514854	1.07686736210038e-06	13.1442022444788
34.3684195395728	9.0969975535478e-07	13.3278563793836
34.4187730444567	8.39867019438215e-07	13.49679253733
34.4691653166484	8.37350155660976e-07	13.6502896042458
34.5194672119997	8.57818940959895e-07	13.7876831131265
34.5695481949054	8.6999768539579e-07	13.9065409691044
34.6198619954555	8.73789702859274e-07	14.0086275718597
34.669976946513	9.16672353639945e-07	14.0906960960036
34.7208043952621	1.08335388023724e-06	14.1562081581826
34.7711454891454	1.33780853709861e-06	14.1998524764903
34.8218088655077	1.45578371822828e-06	14.2234332620433
34.872448308378	1.38398845957023e-06	14.2241920413857
34.9228248353531	1.24162527999427e-06	14.2016175038147
34.9763283682926	1.11012000583835e-06	14.1656711631292
35.0284581772574	1.0336175456145e-06	14.1040333418018
35.0813356209594	1.03304664971387e-06	14.0261236915333
35.1355157990338	1.08775754999837e-06	13.9345304322175
35.189391289871	1.15563818971436e-06	13.8340017454327
35.2422736943738	1.2143958569518e-06	13.7319549979182
35.2935939683192	1.24706145500224e-06	13.6317991539289
35.3473152252155	1.21831918794677e-06	13.5421597091589
35.3989187881029	1.20058027169076e-06	13.4625199479774
35.4520263556387	1.23926450531828e-06	13.3945795510429
35.5040410058278	1.3148241583935e-06	13.3377894731025
35.5575742788018	1.41917287909992e-06	13.292295214109
35.609820160348	1.53659571626235e-06	13.255789362914
35.6619144113025	1.67551259281489e-06	13.2277457856348
35.7119246698544	1.8261660184963e-06	13.2062110523546
35.7636652487142	1.99920956787461e-06	13.1904537540996
35.8151154045004	2.16627864811547e-06	13.1789454318285
35.8665223497746	2.31190062568724e-06	13.1697175430971
35.9183876163183	2.41415094794861e-06	13.1629945950527
35.9698492279061	2.44625055982171e-06	13.1584214599398
36.0215176781575	2.39749657759487e-06	13.1550125348831
36.0720279173478	2.23174716806567e-06	13.1517608465491
36.1225600781027	2.01115984533784e-06	13.1494868964785
36.1729473979477	1.77830231268424e-06	13.1475975992724
36.2239984880262	1.81317347393834e-06	13.146137283583
36.2774854924688	1.87891164965714e-06	13.1450515714338
36.3281158174815	1.69833586924925e-06	13.1442993835307
36.3804470156541	1.47055648603597e-06	13.1443059394912
36.4310997187174	1.26209488885792e-06	13.1453846236951
36.4819182467364	1.12519790779302e-06	13.1478406990583
36.5341600718978	1.15231179253996e-06	13.15239387836
36.587780757868	1.33942130905703e-06	13.1596384141647
36.6407508666565	1.54779087762142e-06	13.169754254353
36.6929917627015	1.71252527981248e-06	13.183266178325
36.7438848094689	1.85425820650952e-06	13.2002827545968
36.7958706421838	2.04961022354191e-06	13.2228050672435
36.8498099142802	2.35590133847549e-06	13.2525834799019
36.903186858014	2.78571558518619e-06	13.2891464944071
36.9537287378344	3.07928636900154e-06	13.3307889352424
37.0053272915433	2.85717521872254e-06	13.3817394779556
37.0570403927148	2.71343330314451e-06	13.4419948472864
37.1112392853495	2.7418605483385e-06	13.5161113995681
37.1644889973029	2.85909758919594e-06	13.5999019514025
37.2174273526722	3.01977307997906e-06	13.6944199004661
37.2693791498843	3.18750530461385e-06	13.7981693521108
37.3212630363233	3.34017935215856e-06	13.9128955438039
37.3719609003457	3.45984462158744e-06	14.0357611896612
37.4234743021919	3.54829921829819e-06	14.1714693331557
37.4765042347448	3.61967194564985e-06	14.3220737097883
37.5267971426274	3.69950492943483e-06	14.4764465256349
37.5780156458198	3.80457803398093e-06	14.6441405077498
37.6289967678659	3.86648099683275e-06	14.8215864840193
37.6809659223393	3.79559011901776e-06	15.0117173727814
37.7329244035926	3.53289781153992e-06	15.2113383527259
37.7873620242886	3.03245110736772e-06	15.4258273139096
37.8402503249975	2.32501165497311e-06	15.6433115203556
37.8936147932445	1.59037230576471e-06	15.8667460701467
37.9449736070645	9.83089037437544e-07	16.0869954124411
37.9951330845836	5.94277345888103e-07	16.3019235672288
38.0453613632051	4.882918156293e-07	16.5092228433149
38.0972827814529	6.9777387340875e-07	16.7079537915959
38.1506849997282	1.08623242687581e-06	16.890884526251
38.2015336775051	1.3036202627082e-06	17.0423778209627
38.2535492925319	1.19334869785853e-06	17.1692369018077
38.3036324095206	9.77799574143883e-07	17.2556475460608
38.3553923444756	9.0973758438441e-07	17.3098537636775
38.4094355579886	1.01820921678925e-06	17.3339712633939
38.4626213745484	1.14687861300167e-06	17.3185362233388
38.5138082496861	1.05996850636419e-06	17.2717827482078
38.564410466955	7.92463285524191e-07	17.1938425317686
38.6166926275769	6.31609092407045e-07	17.1003822022206
38.6705898104142	6.680355359895e-07	16.986268913462
38.7208109051898	9.03637142550679e-07	16.8448727698996
38.7726987743247	1.35714334343115e-06	16.6861663575527
38.8232756017082	1.8406943201478e-06	16.5071143724786
38.8754961878249	2.1159182959179e-06	16.3139774751794
38.9286585825149	2.21390160604385e-06	16.1051001733278
38.9789458474275	2.23601245708701e-06	15.8763302130113
39.0310064293091	2.23526799266835e-06	15.637666174955
39.0849798563642	2.22799749331909e-06	15.3899268478448
39.1367375504346	2.22056013391617e-06	15.1317644419061
39.189929047354	2.21567657336439e-06	14.8691739974621
39.2406988646125	2.21467116648356e-06	14.6042393445881
39.2934424446207	2.22000492672175e-06	14.340725312279
39.3461637927697	2.23682762105758e-06	14.0806812527319
39.3987526827967	2.2744428750312e-06	13.825945756265
39.4507879965569	2.34507102334907e-06	13.5773550355374
39.5051430573743	2.46675723242216e-06	13.3366714134333
39.5552895441819	2.60697886119703e-06	13.105218757328
39.6056252761131	2.71560187814875e-06	12.8844797027388
39.6567674600937	2.65269000481697e-06	12.6757087082545
39.7087387168796	2.27370799267849e-06	12.4806693113541
39.7604502546536	1.67785094042087e-06	12.3009970839434
39.8115165000184	1.15754372533416e-06	12.1369667220815
39.8635585190689	9.08267259518404e-07	11.9906914166581
39.9137362495412	9.19957877000863e-07	11.861168085959
39.9662615148089	1.11209170389129e-06	11.7514272090914
40.0177509804315	1.35365567346734e-06	11.6598372471416
40.0685701986096	1.51460643143821e-06	11.586514551791
40.1217460842133	1.58202455151e-06	11.5306140224608
40.1720362060161	1.59780785757705e-06	11.4871147191994
40.2258617405038	1.59920584878199e-06	11.4587351278172
40.2787672889593	1.59864826191123e-06	11.4406080866219
40.3317489528568	1.60525762347524e-06	11.4300255109814
40.3846608989073	1.6303081499695e-06	11.4248782637076
40.43679841561	1.68733953336232e-06	11.4228216322106
40.4906644127124	1.72152720666339e-06	11.4222677806092
40.5408920306857	1.20401546246258e-06	11.4221960955035
40.5915229368056	9.05157311646147e-07	11.4223432746664
40.6455722992045	9.62109640871655e-07	11.4225423231958
40.6967348817762	9.85331816159086e-07	11.4227045705196
40.7488331231456	8.38486898568253e-07	11.422855890294
40.799649338367	7.04024597175858e-07	11.4229960706576
40.8510905671735	6.30643211631715e-07	11.4231522972521
40.904643481046	6.06057703485027e-07	11.423363024224
40.9562123444027	6.04489822432312e-07	11.4236217542867
41.0103444014532	5.99382352538539e-07	11.4240366953389
41.0626996379724	5.73565243595527e-07	11.4246003590008
41.1152542825489	5.48117512981787e-07	11.425427808041
41.1654133429597	5.5142268798806e-07	11.4264721586618
41.2199549549873	6.00087562181554e-07	11.4283392172827
41.2706692673812	6.69835557568537e-07	11.4305133587168
41.3240313007474	7.38426357079362e-07	11.4339730564445
41.3742694060555	7.74680622475037e-07	11.4378918478312
41.426527547506	7.90350927644971e-07	11.4436936173425
41.4784850558317	7.82950860594981e-07	11.450822501023
41.5331292561839	7.74582560920314e-07	11.4627818377702
41.5859173848719	7.44503661189354e-07	11.4768989178049
41.6399148999833	6.96241236426123e-07	11.4975061258535
41.6914021284071	6.46353544304926e-07	11.5212887576594
41.7448111739951	6.56496678656318e-07	11.5532424070086
41.7984990536034	7.41236017436715e-07	11.5921777574046
41.8498273938223	8.21754321247273e-07	11.6351441782791
41.9041048027912	8.68044096324312e-07	11.6901315788761
41.9555087670222	8.7904995954602e-07	11.7483752525642
42.0082590548644	8.67850380756277e-07	11.813633272619
42.0598676398478	8.37649828426424e-07	11.8799913493292
42.1118427022768	7.85412895633498e-07	11.9508453405449
42.1663161190761	6.99752830295195e-07	12.0313817173245
42.2205579845531	5.63104891248892e-07	12.1124598624169
42.2719962255842	4.06289961397221e-07	12.1911586504194
42.3249480938783	2.88407295118522e-07	12.2673142048082
42.3765424142039	2.50895009663417e-07	12.3428552319226
42.4309121425851	3.13897844052605e-07	12.4210369604056
42.4824608568305	4.51767574562244e-07	12.4979526092062
42.5351211288297	5.97726810287796e-07	12.5764450517958
42.5851246140963	7.19402403152512e-07	12.6559015719557
42.6374541383883	8.22964311237704e-07	12.7379719595543
42.6899753955514	5.95717451357619e-07	12.8190138325829
42.7405280412479	4.22836237240167e-07	12.9080033783898
42.7921938750203	3.45556702022131e-07	13.0005289569449
42.8457564484271	3.21014953823314e-07	13.1012021331748
42.8987175031411	3.36859106353781e-07	13.2033595059348
42.9487756588537	3.9439461070852e-07	13.3042110446847
42.9993745641346	4.97085868178067e-07	13.4052095732318
43.0502084416168	6.36862573892969e-07	13.5118586969828
43.1007120300862	7.83576460319756e-07	13.6176100118485
43.1509013001353	9.0772600023129e-07	13.7241703408821
43.2011551062306	1.00259397689634e-06	13.8291973375143
43.2522269853419	1.07841398572791e-06	13.9310351190359
43.3025063652357	1.14873733233186e-06	14.0194671104892
43.3527480326724	1.23306473279902e-06	14.0949911200103
43.4028772691437	1.34995110508496e-06	14.1594316659207
43.4534428904288	1.51729921588582e-06	14.2084835357518
43.5038204772681	1.74312969836803e-06	14.2415315794885
43.5538328029825	2.01558303099376e-06	14.2527755814187
43.6044247202209	2.29638333104277e-06	14.2446194855063
43.6551743295017	2.5022298605427e-06	14.2190198964996
43.7059709410311	2.51932373164628e-06	14.1782901031405
43.7561416861145	2.19101501644944e-06	14.1211406509586
43.8063628103814	1.63006828772514e-06	14.0485531982756
43.8567922054307	1.08097224393527e-06	13.9631743335754
43.907310228843	6.9784546535766e-07	13.8755533128864
43.958150042023	4.59586819364152e-07	13.7802853430135
44.0089725892195	3.49264332648174e-07	13.6848371423183
44.0599385452739	3.10699159293043e-07	13.5865156321297
44.1102443485155	3.02805607082783e-07	13.4889257209049
44.1607672061738	3.02676091213359e-07	13.40218120056
44.2107804346064	3.03375964704344e-07	13.3181509432453
44.2626273343165	3.06180895160124e-07	13.2384567703692
44.3140761265501	3.1576469595729e-07	13.1707946030983
44.3660040786398	3.36252479617662e-07	13.1083679971314
44.4181000523091	3.66780782113598e-07	13.0566444205731
44.4722479523449	4.00271748284945e-07	13.0081763335353
44.5253605965572	4.21397794399756e-07	12.9650733045392
44.5763952942973	4.25275137564792e-07	12.9265364606106
44.6279806655335	4.10562976476993e-07	12.8920900908237
44.6807546043562	3.55985491981012e-07	12.8586436509902
44.7335673717781	2.3651334336584e-07	12.8308255794542
44.7881679030098	1.64603898708851e-07	12.8046260280663
44.8386030330768	1.52758780358207e-07	12.7794797350864
44.891990647219	1.61759847655197e-07	12.7554046574772
44.9439685980884	1.69524747340537e-07	12.7330115049031
44.9940931072246	1.71701628563649e-07	12.7124907336326
45.0453392034542	1.5489774339308e-07	12.6932878459571
45.0996798344194	1.30434577750582e-07	12.6769474593708
45.1504351934541	1.28825412748369e-07	12.6617707815822
45.204052267149	1.35941313414636e-07	12.6498399264318
45.2561265707915	1.4064331082561e-07	12.6409668504019
45.3078164406076	1.43199830632616e-07	12.6347576212564
45.3602696899793	1.44316199739926e-07	12.6333062355961
45.4128697484454	1.43530963766184e-07	12.6354549149304
45.4640715728536	1.39694615067404e-07	12.642278154059
45.5142019657145	1.3055397795208e-07	12.6540417612691
45.5669189589852	1.14158830298676e-07	12.6734312204801
45.6193723056881	9.86390722912931e-08	12.7005052763123
45.675350647344	9.22902774907928e-08	12.7397619261313
45.7263423462277	1.08431811476969e-07	12.7864020834103
45.7770109846192	1.72754097282657e-07	12.8449629760992
45.8275804721294	3.2081770078746e-07	12.9171954588914
45.8816731675069	5.24016813824868e-07	13.0108105233662
45.9344922933623	6.26408040009826e-07	13.1203837597879
45.9880780960146	6.75287495627388e-07	13.2500170227434
46.0426843789174	7.13335888861811e-07	13.4007751812942
46.0969333409096	7.48490003538854e-07	13.5690841273686
46.1469920513157	7.81825357818718e-07	13.7430826065856
46.1992790023904	8.12654215123571e-07	13.9357866982743
46.2524055872292	8.3754971454377e-07	14.141421711776
46.3070737270353	8.50823579818035e-07	14.358846861904
46.3607947462439	8.52826092974333e-07	14.5792833344132
46.4115893199866	8.54630736466699e-07	14.7944302942332
46.4620637210795	8.78512543716811e-07	15.0085935953239
46.5148311044795	9.63685468974785e-07	15.2248686927914
46.5650447840937	1.15346059208555e-06	15.4298604567835
46.6177852172565	1.50982562694973e-06	15.6319926548564
46.6684407940314	2.06175301023546e-06	15.8176956874558
46.7198014373594	2.754669038415e-06	15.9877737046002
46.7736933756567	3.27169913750824e-06	16.1451742431068
46.825495162457	3.48416708506734e-06	16.2711477926617
46.8787792310383	3.61191241132868e-06	16.3750329728366
46.9294785122504	3.71740953863433e-06	16.4341395814098
46.9803429685456	3.82606210646888e-06	16.4528839438801
47.030983872028	3.86154910272708e-06	16.4367998272309
47.0821036553726	3.67442602153898e-06	16.369585126998
47.1325877222699	3.45488725509545e-06	16.2713484094959
47.183224510128	3.2621548268746e-06	16.131921812283
47.2338536715331	3.05056470415768e-06	15.962511720858
47.2847830370845	2.76230094593492e-06	15.7612804696497
47.3354528601843	2.39919303112834e-06	15.5248562751247
47.3856960978233	2.01445906264141e-06	15.266723201105
47.4360089463128	1.66249439248146e-06	14.9992905706713
47.4860141850375	1.36368982201556e-06	14.7147637301878
47.5373521080491	1.13463566305529e-06	14.4263103064637
47.5881642657679	9.6390227025826e-07	14.1259165430373
47.6386768871065	8.58348662526175e-07	13.8286971040033
47.688821901067	8.3985648213264e-07	13.5295944188742
47.7397710333387	9.61197418149338e-07	13.240170507802
47.7903082635642	1.2391087622139e-06	12.9516838921762
47.8405409456507	1.58245560584591e-06	12.671105770138
47.8906834203631	1.85214293777753e-06	12.4050135700044
47.9413137746157	1.99383318741667e-06	12.1503534351588
47.9919913349394	2.03559393812907e-06	11.9076501382705
48.0421937025424	2.02736630395701e-06	11.6827472520544
48.0922279085284	2.00192373160063e-06	11.4813671362604
48.1423214740365	1.97116928669741e-06	11.2975875412578
48.1923666093424	1.94581278795963e-06	11.1323030974744
48.2431674410838	1.94054933514819e-06	10.9869795170584
48.2933676796499	1.97743176458065e-06	10.8596512648162
48.3434156535101	2.08516721839028e-06	10.748765359206
48.3945218573743	2.18266991515578e-06	10.6524420951727
48.4483918833532	2.10762055271685e-06	10.5727321781218
48.5017106881361	1.98590272379799e-06	10.5049074553501
48.5543541894449	1.87568378710297e-06	10.4477435295805
48.6065704983969	1.77427751230669e-06	10.3992925130215
48.6573121104293	1.67681061420005e-06	10.3589464724969
48.7090662023894	1.57975793201542e-06	10.3265167147273
48.7629679854668	1.47530404686766e-06	10.300065368593
48.8166620725265	1.35447150962809e-06	10.2785600597019
48.8679453891257	1.19837691371306e-06	10.2608370975075
48.9214451757991	9.84701696819719e-07	10.2476893326515
48.9755091390682	7.25007656740025e-07	10.2374500770635
49.029586572936	5.23698358141674e-07	10.2293652961666
49.0807487386013	4.44092853143777e-07	10.2226315410074
49.1345981313988	4.94680923164259e-07	10.2176068220909
49.1846836827196	6.11801500060032e-07	10.2133342618769
49.2364923611832	7.41702961978309e-07	10.210131550315
49.2889613805945	7.87364537981885e-07	10.2077858462865
49.3392311798424	7.68202083547301e-07	10.2058838309091
49.3907185593528	7.28614689275277e-07	10.2045425962679
49.4417020011611	6.67303411363234e-07	10.2034827492649
49.4952289117117	5.93086546214418e-07	10.2028010056986
49.5480590964827	5.65451782016626e-07	10.2023503545309
49.6016083470156	7.07881031832713e-07	10.2020798723467
49.6537146463009	7.98365462406464e-07	10.2019238598903
49.7043841273327	7.79654306692385e-07	10.2018659017803
49.755354615648	7.62507472490715e-07	10.2018880386627
49.809885434255	7.54971677737404e-07	10.2020410318594
49.8624240608929	7.77983848868947e-07	10.2024070669618
49.9128524072069	8.4647573313919e-07	10.2031124434942
49.9649071165525	8.47138918394959e-07	10.2045359340887
50.0176950420144	8.22353823400211e-07	10.207161960488
50.0686318492979	8.0831569681469e-07	10.2112015955125
50.1195511619821	8.04898244081616e-07	10.2174684824359
50.171601693903	8.07106025007858e-07	10.2271556632554
50.2221290164093	8.11238995471117e-07	10.2400313021037
50.2768117867302	8.15433928254875e-07	10.2600115934898
50.3309513531745	8.17696303278194e-07	10.2860439038117
50.3825130048279	8.17822688779677e-07	10.3162989290332
50.4346082456228	8.2058196761863e-07	10.3542394588394
50.4861661508351	8.33315879459644e-07	10.3992832773791
50.5385706170746	8.64311618889369e-07	10.4535208360325
50.5925966677695	9.12916596615031e-07	10.5187788139595
50.6432347607381	9.5915446482408e-07	10.5880660858236
50.6978093580337	1.00591392143639e-06	10.6720817356587
50.7519096381765	1.04764741606478e-06	10.7634607489187
50.8028525562952	1.10358599164758e-06	10.8577544404846
50.8533638579869	1.1897413567603e-06	10.9573479792424
50.9037177114412	1.29366260768467e-06	11.0650677432853
50.9547402315313	1.3660529816628e-06	11.1811194870744
51.0054718611046	1.36524918076855e-06	11.3036191075012
51.0558618198978	1.27825092546289e-06	11.4298315741433
51.1063135541542	1.13858851698689e-06	11.5624350722993
51.1568928064178	9.78719076279911e-07	11.6996928979957
51.2076680275288	8.21973070436068e-07	11.8407043588049
51.2580353195045	6.83149837358806e-07	11.9846095279416
51.3096280006604	5.70885617352007e-07	12.1396876878834
51.3605706317273	4.7529058680382e-07	12.2950300502715
51.4105859017958	3.9959932010797e-07	12.450651894259
51.4619186094843	3.42000032900165e-07	12.6118553222364
51.5121654024208	3.01105848171709e-07	12.7743552388724
51.5627215940737	2.73314663645896e-07	12.9446888256705
51.6137159862105	2.55080379889239e-07	13.1202036992491
51.664174045861	2.46168297597196e-07	13.2939142039987
51.7151128666467	2.45302146431363e-07	13.4742790147218
51.765950771489	2.45218532539402e-07	13.6520841966799
51.8162297419182	2.34968388995815e-07	13.8303229748487
51.8665514462705	2.11214805604698e-07	14.0062053718268
51.9167236440391	1.79210191594633e-07	14.1749348095786
51.9675223746144	1.46821590310407e-07	14.3441807459459
52.0183835369153	1.15276621438061e-07	14.504900607765
52.0689675089712	8.7964546337993e-08	14.6601050770273
52.1197020626022	6.52309757375188e-08	14.8053489970673
52.1697968232451	4.87897333241792e-08	14.9359220395935
52.2198130894174	3.92735204885107e-08	15.0510657744963
52.2699833192367	3.64747589868198e-08	15.1521840718847
52.320060051086	3.82709792743584e-08	15.2351248077133
52.3710508493712	4.05645331894106e-08	15.3032795501335
52.4210991077365	3.89237811776077e-08	15.3477394584211
52.4716919983194	3.46882298005063e-08	15.3757919770276
52.5232910853802	3.17891192351807e-08	15.3893161980546
52.5747923091404	3.12590022239521e-08	15.3838041969991
52.6252324030148	3.22508256977076e-08	15.3590688577628
52.6757528936739	3.37947660359843e-08	15.3164652776373
52.7265696539375	3.49270580849255e-08	15.2629473832813
52.7769894326943	3.51220798572852e-08	15.1985550458378
52.8271118103695	3.47800088562257e-08	15.125965813798
52.8776482341881	3.45264184899096e-08	15.0452603576094
52.9280015830866	3.45201994921261e-08	14.9604293814367
52.9784530879375	3.44523503329831e-08	14.8731444981823
53.0292511495994	3.40272057897524e-08	14.7844106715254
53.0793622871577	3.32617606042004e-08	14.6934745416495
53.1295779247059	3.26182523471996e-08	14.6031358571919
53.1797280735373	3.29070227168592e-08	14.5154580178018
53.2298796986095	3.48604376808408e-08	14.4305411666384
53.2802587629829	3.87221621026139e-08	14.34860401362
53.3306186332655	4.37990997050728e-08	14.2703988717423
53.3808077447345	4.8427694110498e-08	14.1949330785244
53.4310853261667	5.04735045310179e-08	14.1250436714315
53.4812754866573	4.83685693231798e-08	14.0600691869783
53.532038437925	4.29583055780268e-08	13.998394968983
53.5827934480033	3.82093502056173e-08	13.9383484683763
53.6328623422009	3.88028326359029e-08	13.8845821033692
53.6832446875031	4.49543935942045e-08	13.8369878117499
53.7332805009579	5.30014176998654e-08	13.7950049149744
53.7844966191651	6.02726922798643e-08	13.7594038036243
53.8349647576308	6.60021337426035e-08	13.7276674140601
53.885169619341	7.15201920267358e-08	13.6992572890691
53.9362843971357	7.10038061328053e-08	13.6761179254089
53.987121474807	6.09660519334607e-08	13.6591122888639
54.037283179236	5.44929367939167e-08	13.6455208182133
54.0880649125968	4.82025652021124e-08	13.6366361049109
54.1383789518922	3.91405492865206e-08	13.6324435963184
54.1885240147983	3.1499597764691e-08	13.6337262392766
54.2389663591443	3.59400347676204e-08	13.6388583401296
54.2895067407816	4.86130272760203e-08	13.649197813269
54.3402731299704	5.10859715932853e-08	13.6635267977506
54.3907291282907	4.50857542683834e-08	13.6817582611256
54.4409819544294	3.68136063685774e-08	13.7040075420387
54.4915173621571	2.8059416193161e-08	13.7302202546783
54.5421480008841	2.09418265935504e-08	13.7603476902131
54.5927867265359	1.56337762058752e-08	13.7942592774757
54.6430254097715	1.2755328971253e-08	13.8316252447272
54.6934811664924	1.16358217786413e-08	13.8730975215848
54.7447124515291	1.17223395010244e-08	13.9195456851917
54.7950059409659	1.24869201922421e-08	13.9688836136316
54.8458673380375	1.3526193430446e-08	14.0231090704136
54.8958786679118	1.44023535920138e-08	14.0799962651289
54.9459974839114	1.53448029935851e-08	14.1407129019276
54.9966675375447	1.66754725181059e-08	14.2056823941832
55.0470157069892	1.8350828725584e-08	14.2720705546038
55.0973922600916	2.03839991173631e-08	14.3386238892616
55.14765054799	2.24066963733806e-08	14.4037801301759
55.1976713578129	2.25231526762504e-08	14.4638604390923
55.2482612719223	1.89848304835359e-08	14.5155419832364
55.2988405476097	1.41050868563342e-08	14.5575649972793
55.3493190643292	9.60666054655009e-09	14.5743963737813
55.3995797275557	7.19486900607166e-09	14.5706470847902
55.4499788911767	7.05489977442208e-09	14.5526483262331
55.5001437564218	9.02378142957212e-09	14.5089691916416
55.5503090476174	1.22066133352346e-08	14.442870219945
55.6004281689906	1.39426461424115e-08	14.3479365621984
55.6507661062212	1.34728445172603e-08	14.2210359156022
55.7009766074967	1.24999147485829e-08	14.0862080481649
55.751507398078	1.1324831818661e-08	13.9145267814026
55.8015909189878	1.02458994814446e-08	13.7274936196046
55.8519939897335	9.59646698808401e-09	13.5419163641109
55.9020813095644	9.99740290689973e-09	13.3479483139936
55.9525690529218	1.16936565990757e-08	13.1478526296732
56.002587721957	1.41186777485622e-08	12.9383597156225
56.0526929311174	1.66922434833116e-08	12.7258239269964
56.1029794508928	1.90116435419443e-08	12.5119846073403
56.1531980735727	2.09099524868614e-08	12.2963233075247
56.2033014590107	2.23578637043134e-08	12.0800502665922
56.2534703043334	2.33409916181382e-08	11.8647506017571
56.3037795253351	2.3818901148947e-08	11.6542171121408
56.354331693344	2.37739175098592e-08	11.4447367041728
56.404566879003	2.32995920045393e-08	11.2437085903844
56.4551666078193	2.25531554761872e-08	11.05494446711
56.5051788791038	2.20515987525504e-08	10.8720655026946
56.5557778826242	2.29691175612823e-08	10.706491634131
56.6063392451125	2.6031021715251e-08	10.5556445075075
56.6569591215788	3.22623257249264e-08	10.4220571359767
56.7070909562831	4.44878094580778e-08	10.3099451920169
56.757456834005	6.89413067730073e-08	10.2197498413092
56.8081763717227	1.13600508072692e-07	10.1547574672017
56.8586859517944	1.7747768604285e-07	10.1158279846539
56.9088961186105	2.42911908578091e-07	10.1013645494628
56.9591885393043	2.9367462353033e-07	10.1116589399007
57.0099959964588	3.30661126729831e-07	10.1446436817736
57.0604445803674	3.6436753813256e-07	10.1973704696723
57.1108090960385	4.07645776063062e-07	10.267907558426
57.1611692133133	4.72332744379945e-07	10.3523204926501
57.2118341169204	5.70774605205943e-07	10.4487397776317
57.2619096700617	6.92598162663134e-07	10.5502413521785
57.3126848055717	6.42338377424383e-07	10.6562781659679
57.3629847391806	5.73752258493384e-07	10.7603501773493
57.4134562900174	5.07029825154482e-07	10.8599400023792
57.4641671075025	4.48441145563561e-07	10.9541346893707
57.5143190527496	4.00017921223919e-07	11.0366917103929
57.5652192231894	3.6762508924215e-07	11.1089971479856
57.615649109073	3.59261376756681e-07	11.1676739113932
57.666097360043	3.79640126012206e-07	11.2144142657994
57.7168995623673	4.22705813149431e-07	11.2491393792829
57.7683963947679	4.61955681430595e-07	11.2729122381658
57.819162360704	4.3645334936506e-07	11.2857175555462
57.871974985516	3.38482702881808e-07	11.2921841207673
57.9238886858809	2.36810403831589e-07	11.2909254036618
57.9743265466598	1.66617523347943e-07	11.2846657439215
58.0258021196188	1.35953060674474e-07	11.2760356115313
58.0766924263257	1.4735546493321e-07	11.2657017582268
58.1300736039974	1.96728837520189e-07	11.25549460098
58.1803160468899	2.36607367503186e-07	11.2452108546113
58.2330318641767	2.44123077534279e-07	11.2356962338029
58.2869210798982	2.21386760397768e-07	11.2270437260842
58.3383775348182	1.86432841943428e-07	11.2192542562386
58.3925063340117	1.53541512369577e-07	11.2124222685408
58.4427385141466	1.32148789558189e-07	11.2064747947159
58.492876932762	1.3271126046817e-07	11.2012352050541
58.5430082510708	1.675498975668e-07	11.1965992351352
58.5933563327451	2.3885524794806e-07	11.1923371424141
58.6440086890461	2.91048373790666e-07	11.1884346311268
58.6945378589529	2.53155798218354e-07	11.1848955182137
58.7452027648199	1.83345779201157e-07	11.1815730770112
58.7956915127475	1.49761049209863e-07	11.1786062330041
58.8457878948275	1.63553779357556e-07	11.1760113103366
58.8963381842558	2.26536708755386e-07	11.1743482641451
58.9464916954967	3.31969789314741e-07	11.1740449014344
58.9977035601968	4.6923613742118e-07	11.1759549203689
59.048356316533	5.99090956856036e-07	11.1809276573646
59.0984375916984	6.91928305226861e-07	11.1899475616855
59.1489509216937	7.40178589484307e-07	11.2045283319846
59.1990228253726	7.36551336848761e-07	11.2254260983276
59.2497482106678	6.76281588571771e-07	11.2545381717076
59.3000051476271	6.15542272575901e-07	11.2917637598067
59.3503391540582	6.07051522894123e-07	11.3382378873865
59.4009530429528	6.56455454371705e-07	11.3947575622869
59.4519949739629	7.43964846226581e-07	11.4620136069582
59.5028550296886	8.06033102690542e-07	11.5393202269805
59.5532730373086	8.44557632848922e-07	11.6262943403001
59.6033376220627	8.64521447776277e-07	11.7230797996253
59.6539535598059	8.44445564603782e-07	11.8314271592302
59.7040830017999	7.9913329534524e-07	11.9492795039166
59.7541815908241	7.55963341626093e-07	12.0772980188351
59.80424453983	7.23171957056345e-07	12.2150238348423
59.8549498906992	7.03581144496984e-07	12.3639607003051
59.9050333218502	6.95049877519461e-07	12.5203287525493
59.9553745005354	6.9513236430608e-07	12.6860340114839
60.0055212671904	6.97484831561761e-07	12.8590689075704
60.0555622243846	6.97065464372195e-07	13.0386095796144
60.1064119903563	6.90920102851006e-07	13.2268583538534
60.1567994541112	6.78841399939428e-07	13.4195772689089
60.2074223837442	6.62919361696546e-07	13.6178175643761
60.2575909671861	6.45016817795658e-07	13.8188455224509
60.3077072683839	6.19487478956627e-07	14.0218354471836
60.3586755762244	5.66117326105889e-07	14.2287851269103
60.4092940573179	4.64961822312518e-07	14.4348263601931
60.4598070959347	3.67845768891883e-07	14.6391968676617
60.5108270172807	3.29522308898726e-07	14.8416132484966
60.5616912007367	3.28667730693818e-07	15.0387997258876
60.6126534248269	3.32595891460941e-07	15.2293482004662
60.663799674838	3.27124129241205e-07	15.4116742447267
60.7140283891913	3.10092171804608e-07	15.5799083689289
60.7642995473866	2.85686831971489e-07	15.7358140160979
60.8145923996326	2.60968485366149e-07	15.8765923583252
60.8650258539445	2.44023071726498e-07	16.0023157473569
60.9160908026685	2.38051200109055e-07	16.1111175929131
60.9669588076733	2.38586783198799e-07	16.200077579155
61.0172235776447	2.42100243057994e-07	16.2650354499629
61.0676180319357	2.46260358442541e-07	16.3093901500576
61.1178464455263	2.48869013732527e-07	16.3303103885222
61.1688136660084	2.48046625509611e-07	16.329638154459
61.2196046495281	2.43375598773893e-07	16.3054249901345
61.2702635401441	2.37281386751136e-07	16.258301562433
61.3212326302958	2.341177993808e-07	16.1893188848038
61.3716297678	2.37186050090226e-07	16.0970705650082
61.4221480215105	2.47096633090158e-07	15.9840528605928
61.4726515677833	2.60772948490313e-07	15.8532823037435
61.5230406653121	2.63903534186483e-07	15.7042972069929
61.5732300442363	2.0609085373241e-07	15.5422828261551
61.6236111999027	1.35733403317247e-07	15.3662584785356
61.6739870195336	9.57916699039565e-08	15.180097955874
61.7245257583931	7.59471704498148e-08	14.985990826966
61.7752310221908	6.71133434522695e-08	14.7878975172248
61.8259202988901	6.48885819178297e-08	14.5860295098457
61.8764780005118	6.77334221244768e-08	14.3825476656112
61.927495244662	7.53113402050433e-08	14.181535251749
61.9782505394312	8.67961644511076e-08	13.9851599288378
62.0284204945888	9.88804533066737e-08	13.794484665211
62.0832768424603	1.05386146267082e-07	13.6107393328054
62.1388516625438	9.70326865193427e-08	13.4372785492857
62.1896294032242	7.86954149233639e-08	13.274977150183
62.2438943828517	6.521704147827e-08	13.1250264809686
62.3006586813736	6.70699062652392e-08	12.9878614660635
62.3543052633264	8.58844828066385e-08	12.8659551679974
62.4091609841523	1.16901877413476e-07	12.7572446091936
62.4602061599359	1.45733341467326e-07	12.6638253746868
62.5107449746962	1.70891851581333e-07	12.584318521894
62.5617960522357	1.94065724536979e-07	12.5182574082058
62.6123274596673	2.1965516500216e-07	12.4658319744404
62.6645383223425	2.59188263723469e-07	12.4245712580406
62.7174819842618	3.30089270047588e-07	12.3946020238635
62.7683200026044	3.89704287061965e-07	12.3736095193638
62.8191915400152	3.17442149874436e-07	12.3602692846555
62.8692236198033	2.59455375842468e-07	12.3530552556082
62.9227343258804	2.12007760602389e-07	12.3520540642279
62.9748672334061	1.6547776382813e-07	12.3545829131378
63.0292023162366	1.23052719494577e-07	12.3611579529354
63.0816445156529	9.10595326129268e-08	12.3699358247959
63.133164177441	8.00431264569861e-08	12.3803269151736
63.1834352847787	1.00227991126225e-07	12.3918490845513
63.2347132932245	1.27990606571802e-07	12.404967290121
63.2867949901429	1.28596258493458e-07	12.4195660096564
63.3368420705757	1.0754625905892e-07	12.4342754764429
63.3871864421411	8.2229744096308e-08	12.4499535092809
63.4373351459655	6.20918335169496e-08	12.4662879021765
63.4874052204444	4.47164061853735e-08	12.4832848344167
63.5374903274969	3.34374766875166e-08	12.5009746062215
63.5880750769237	2.69099287781829e-08	12.5196557495944
63.6380855684409	2.66027245362501e-08	12.5386780770139
63.6881220693986	3.47861453491436e-08	12.5584042311661
63.7387475517684	5.18210506887667e-08	12.5791987671373
63.7891153355794	6.87075215779014e-08	12.600375725071
63.8399664624375	7.14039355764896e-08	12.6222326423619
63.8908878245237	6.05992786353375e-08	12.6440426418909
63.9415110639137	4.91382410853392e-08	12.6648290086451
63.991841251601	4.39770663706732e-08	12.6832506634469
64.0422781361375	4.72695829088388e-08	12.6984340765298
64.0929876821256	5.82107095523099e-08	12.7075529237093
64.1434299448745	7.51778867865942e-08	12.7089394002827
64.1935530868044	9.55021362286886e-08	12.7006431327947
64.2437474955891	1.15376196080099e-07	12.6792937566607
64.2943583157921	1.16818029077084e-07	12.6454103309131
64.3446422033686	9.13421574983183e-08	12.59411393114
64.3957720813868	7.94991809572122e-08	12.5298820608532
64.4468095950572	7.81964960476109e-08	12.4505226864203
64.4974111988315	8.83742914294986e-08	12.3559675338559
64.5478258341322	1.09233534350157e-07	12.2476090165003
64.59827305709	1.03302582375769e-07	12.1304529292092
64.6483692278006	7.77536369506132e-08	12.0074682776393
64.6990941427799	5.92081642057304e-08	11.8821000858971
64.7492144264454	4.69417615832021e-08	11.7517548036285
64.7993861655126	3.88602704058712e-08	11.6239760744145
64.8498024670662	3.31541486215505e-08	11.499880025985
64.9000111998646	2.88034719122087e-08	11.3814700556617
64.9507581835391	2.53273371663772e-08	11.2703269750811
65.0014545326076	2.26996254326855e-08	11.1722628474981
65.0515137871292	2.09242262679873e-08	11.0859468454467
65.1017178179156	2.00175655673276e-08	11.015776183509
65.1525816197976	1.97496953034861e-08	10.9640438184372
65.2035154469494	1.97681603418389e-08	10.9289446604226
65.2536224794182	1.974949000995e-08	10.9126334108423
65.3037672879868	1.95558575402064e-08	10.9151290314979
65.3545538829081	1.92423735434573e-08	10.9387365605845
65.4048956992427	1.89238131233528e-08	10.979634311754
65.4556984185766	1.88656618022261e-08	11.0371277811737
65.5060536298995	1.96219664671038e-08	11.1101777979498
65.5564490723948	2.1952385988028e-08	11.1978940378868
65.606784401374	2.66040265478688e-08	11.2972000962882
65.6572102178842	3.41949248997301e-08	11.407600962794
65.7073194753731	4.49957272904111e-08	11.5254962461088
65.7575646117415	5.90086322257703e-08	11.6499831928444
65.8082064260082	7.62528832990644e-08	11.7815082800481
65.8591674440618	9.76594417989702e-08	11.9163349003197
65.909571614608	1.23944283795953e-07	12.0495253526542
65.9601923517521	1.51257172548925e-07	12.1814498869757
66.0103154475238	1.700366704141e-07	12.3067734947142
66.0606167024879	1.76386308974257e-07	12.4271192941723
66.1106800064483	1.73958921613594e-07	12.5394899307142
66.1614439943015	1.69055905055663e-07	12.6443720447987
66.2115597225506	1.67031884928765e-07	12.7351019983179
66.2617074536421	1.70485200903617e-07	12.8113919226818
66.3119098001348	1.78091350042357e-07	12.8735222736473
66.3635664231733	1.84545294455723e-07	12.9250969701216
66.4150390186219	1.83117269093751e-07	12.9591559720448
66.4681604472216	1.75175635075016e-07	12.9823845022041
66.5200526221679	1.66607539787953e-07	12.9872849644232
66.5726620548079	1.63475642068052e-07	12.980849785999
66.6245187135582	1.63822466002203e-07	12.9633793553994
66.6752306553991	1.63797763550697e-07	12.938328966115
66.7252562403071	1.63638060794053e-07	12.9090188010869
66.775622829521	1.66361006406572e-07	12.8786104462228
66.8267025078651	1.7187485834276e-07	12.8484542749383
66.8774992244453	1.75533525233274e-07	12.819424609417
66.9315336708591	1.74305923607222e-07	12.792697006143
66.981752024965	1.68060524347892e-07	12.7682013065505
67.0329850495158	1.63221125376528e-07	12.745836803435
67.0833635455049	1.6151305133833e-07	12.725973622023
67.1339111414123	1.61933541365346e-07	12.7085136636306
67.185911385527	1.61723645692521e-07	12.6903297711043
67.2368372546367	1.58788812548399e-07	12.6736500682849
67.2875804031769	1.52162190637894e-07	12.6605721479089
67.3410221690627	1.37642547614402e-07	12.6471665618839
67.3936918594955	1.18205416751956e-07	12.6339403520422
67.445462603431	1.25508042722042e-07	12.6227643556011
67.4987880663082	1.65258692343364e-07	12.6121080541897
67.5497693265422	1.79570477358715e-07	12.6033475810933
67.6022647189693	1.71913728196315e-07	12.5955620119487
67.6552525141537	1.54255285141859e-07	12.5886643612657
67.7055536907843	1.41922900470312e-07	12.5829636801118
67.7585252651839	1.59183848334343e-07	12.5786369753837
67.8097445556054	1.87762629265566e-07	12.5760056333819
67.8625554512393	1.97449994170891e-07	12.5764938833804
67.9151554772707	1.92892432612685e-07	12.5802522970364
67.9653197296927	1.81448113260026e-07	12.5873103758538
68.0165972112798	1.5875937470402e-07	12.5992595086563
68.0692743989495	1.19845820069272e-07	12.6182975980816
68.1198164456546	7.28929841089001e-08	12.642905970615
68.1710857860204	4.09646354312218e-08	12.6764563283007
68.2218951562176	2.3921350011367e-08	12.7188819196462
68.2751767019928	1.81731811448125e-08	12.7747290618995
68.3278863574223	2.6017354559319e-08	12.841456958344
68.3804514021111	6.5050531760256e-08	12.9200648212085
68.4317064658078	1.13118904115488e-07	13.0088519577457
68.4859148929349	9.25300249797046e-08	13.1154047431946
68.5409657718779	7.50671929537359e-08	13.2369992366303
68.5940246591865	6.15733533841946e-08	13.368117531007
68.6453404978289	5.21136489485062e-08	13.5078544079753
68.6991204514462	4.62363670181806e-08	13.6646855582685
68.7518209762945	4.3425220561722e-08	13.8300796052298
68.8037789351506	4.27270801106666e-08	14.0030808778455
68.8549436799551	4.29791281557936e-08	14.1817102438279
68.9054047785266	4.31427145263283e-08	14.3645609630917
68.9562493050951	4.36959038509878e-08	14.5527143964003
69.0096000415903	4.75013223245725e-08	14.7503919748671
69.0624749090242	5.72056500594273e-08	14.9481106857041
69.1166724746239	7.22406408068108e-08	15.14859223708
69.1709467951524	8.62403022005937e-08	15.3460771643858
69.2230864317369	9.12289174433212e-08	15.5320811460849
69.2753383750261	8.69462014801467e-08	15.7109889573816
69.3261344552777	7.83978622935501e-08	15.8763576201151
69.3785987350479	6.93882720978523e-08	16.0341745555019
69.4310735287678	6.01801557641331e-08	16.1765728761223
69.4829684744381	5.01784986805646e-08	16.3011865374245
69.5343215340905	4.02031221728514e-08	16.4031998997473
69.5864471472448	3.17284981633356e-08	16.4861712796363
69.6370178448714	2.57228260746994e-08	16.5430733248661
69.6882018293706	2.22195813729894e-08	16.577738280248
69.7409424029422	2.05285039529814e-08	16.590578610474
69.7939018969397	2.01332844213238e-08	16.5790851466449
69.8444403979832	2.11341834393974e-08	16.534312559961
69.8965543509109	2.46098686518693e-08	16.4713827145706
69.9491823721475	3.26340222402423e-08	16.3865585165224
70.0001405634786	4.70179384376218e-08	16.2758133829876
70.0528527238672	6.97748911515753e-08	16.1496761235982
70.1050518009205	9.811204707586e-08	16.0023183029987
70.1571966901991	1.23486984257607e-07	15.8385354079624
70.2084819676263	1.40398612668125e-07	15.6608805161173
70.2587857980172	1.47933397929033e-07	15.4687697914053
70.3128833217492	1.46341570359383e-07	15.2698508113535
70.3632648717141	1.41029922278605e-07	15.055670474009
70.4139103201626	1.39489479478915e-07	14.8371044599282
70.4654110893026	1.45273458509083e-07	14.6139167518999
70.5194483913616	1.57631607664383e-07	14.3874715459546
70.5732675648795	1.71533876465322e-07	14.1593250629531
70.62463474871	1.8161394700943e-07	13.9273936230737
70.6752403931806	1.85317564898284e-07	13.6977726523982
70.7252920517399	1.8159896398935e-07	13.4712250208939
70.779418580417	1.71941219891862e-07	13.2513567692461
70.8319806276196	1.56919506304267e-07	13.0371252971732
70.8825025631587	1.38708703946181e-07	12.8314419466131
70.9330394148455	1.19091347806452e-07	12.6351306618041
70.9850506545458	9.93742097995383e-08	12.4489634066528
71.0370655268112	8.09097956938287e-08	12.274189202079
71.0897177145891	6.65004485780743e-08	12.1136880720723
71.1402901437208	5.83734405254899e-08	11.9663317143568
71.1910175724178	6.09042517399794e-08	11.834058687361
71.244426415433	8.03836157720465e-08	11.7156073803518
71.2974919719274	1.22582194875986e-07	11.6117965840889
71.3508970410971	1.9616240996742e-07	11.5207615765781
71.4021537741735	2.5758675797657e-07	11.4444358230294
71.4541106354365	2.3615999269173e-07	11.3809389842772
71.5062508706467	2.02826301417793e-07	11.3294144512634
71.5593059737439	1.74971407788157e-07	11.2874747412068
71.6123222619749	1.5387541987088e-07	11.2559936896329
71.6656765033037	1.37148605824419e-07	11.232262556489
71.7160033578275	1.24764817561203e-07	11.2166750000516
71.7664199886445	1.16030010001473e-07	11.2065639924664
71.8194791776592	1.12856750374048e-07	11.201092896756
71.873439407072	1.1511851163047e-07	11.1987177354685
71.9271715223335	1.20808006622041e-07	11.1981455009198
71.9791591377342	1.25265039427595e-07	11.1984843125504
72.0332728416739	1.23652561664744e-07	11.1994663842076
72.0857610995334	1.11165594085287e-07	11.2006392598434
72.1389724930127	1.02070054324861e-07	11.2019448417396
72.1904889377234	1.11977558133454e-07	11.2032287043252
72.2450288086585	1.29835767330552e-07	11.2047091449793
72.2962276974521	1.44897295353023e-07	11.2061145754885
72.3496645403954	1.57603924175178e-07	11.2078059862218
72.400811476329	1.65312593694925e-07	11.209608835399
72.4523653515544	1.67322885148329e-07	11.2118017603778
72.5093461547839	1.59842980090453e-07	11.2151198654804
72.5634250607041	1.3803298433223e-07	11.2189745081091
72.6164397973698	1.10381270157319e-07	11.2237393475646
72.6699668563162	8.70111881994776e-08	11.2299714319032
72.7249648233212	6.83085744076219e-08	11.2383160192478
72.7793572444211	5.53722759720008e-08	11.2487086143887
72.8311965610427	4.62328967849449e-08	11.2600047490422
72.8825042969081	4.24730672172961e-08	11.2727531749516
72.9329914276311	4.53581460209681e-08	11.2871690287992
72.9886047781734	5.17458680131339e-08	11.3063668436426
73.0425089694437	5.55681383643546e-08	11.3261922267865
73.0966174476695	5.7520011149283e-08	11.345563597896
73.1468188678545	5.85450976929672e-08	11.359450886346
73.2005592215459	5.95517897384036e-08	11.3780137470993
73.2540645814946	6.00196200857079e-08	11.3925714833081
73.3045231777888	5.87886964747555e-08	11.3975072773927
73.3586215279259	5.45130385011894e-08	11.4068123167575
73.4105075362868	4.58811991324073e-08	11.4086387097721
73.4616977568205	3.56392440006611e-08	11.407585599606
73.5150561444184	2.65162256806507e-08	11.4027941279812
73.5674764649371	1.93611638658384e-08	11.3979740010256
73.6193263549659	1.38933178123967e-08	11.3947453861089
73.669967227234	1.00720452629024e-08	11.3965302773887
73.7207510783385	8.94775354602533e-09	11.398037401993
73.7724281880088	1.21136167943835e-08	11.4064508740317
73.8226711141938	1.49888986531069e-08	11.4254650790152
73.8745179157216	1.64490791977924e-08	11.4613356454985
73.9278657599809	1.74844082845006e-08	11.5074885135395
73.97945073818	1.85495548527182e-08	11.5665925884437
74.0318630981667	1.96508523190594e-08	11.6431206704205
74.0872654653055	2.06689896271124e-08	11.7415363410111
74.1405692984322	2.14860517639294e-08	11.8531917087667
74.1926276780096	2.21575668896864e-08	11.9766503283854
74.2447340025499	2.28439957986869e-08	12.1101950260254
74.2973294559563	2.3778188277047e-08	12.258319683192
74.3479979927826	2.50717046539897e-08	12.4111737601292
74.4010779634605	2.68202138574959e-08	12.5795910980062
74.4519250910774	2.87651065315106e-08	12.7525404642743
74.5032040266241	2.99825777498238e-08	12.9319443895916
74.5541573903379	2.82763720884428e-08	13.1155302776781
74.6049274831375	2.18286178801587e-08	13.2969450891614
74.6563513312343	1.43260828088545e-08	13.47882389119
74.7096320972396	1.01872041568302e-08	13.6637622689311
74.7636954276231	9.62540683644634e-09	13.8451332284598
74.8171844930785	1.11554744902966e-08	14.0129905288636
74.8712488321522	1.30486218190351e-08	14.1721080319459
74.9217511337667	1.36122946732527e-08	14.2992778785117
74.9746300724457	1.24920853824349e-08	14.4165413996505
75.0247267099634	1.04278170622143e-08	14.5011582380257
75.0751170447006	8.81951211001456e-09	14.5699235055492
75.1261073552834	8.57671680009848e-09	14.6168046564215
75.1762163709929	1.03006914024305e-08	14.6376765347328
75.2268280087138	1.46194628937698e-08	14.6421397892693
75.2774488722562	2.20868423143264e-08	14.6238843261155
75.3277072284426	3.26630180056165e-08	14.5880815713921
75.3781266229338	4.48919164171649e-08	14.537752670004
75.4281992920748	5.54733240559677e-08	14.4762023336634
75.4784261386407	6.19632779281402e-08	14.4073249626128
75.5290433205039	6.43455797716316e-08	14.3245736060447
75.5790471039571	5.94856217255373e-08	14.2447042112164
75.6292948701892	4.09918352994029e-08	14.162502151192
75.6796087637866	3.03436126947755e-08	14.078501373063
75.7298637035126	2.41077258583515e-08	13.9910030184484
75.7805493744708	2.03783614956601e-08	13.9068311481611
75.8343881260011	1.79635780867857e-08	13.8310298708442
75.8884698099581	1.62215342246286e-08	13.7605724396082
75.9401712998483	1.49530938040546e-08	13.6953829455337
75.9945615266486	1.39470681972129e-08	13.6283870515196
76.0472243662088	1.31854091035759e-08	13.5692467180113
76.1014329593519	1.25565893291047e-08	13.5181227694204
76.1523197111022	1.19185923017739e-08	13.4718016677173
76.204704919974	1.12263103347806e-08	13.4286431953131
76.257026626058	1.04830374659901e-08	13.3903288484845
76.3104459361666	9.79217471382773e-09	13.3561496816192
76.3634383333969	9.3360047918673e-09	13.3279572249121
76.4159978927297	9.22846154727239e-09	13.3035857642948
76.4677096110781	9.63347591319491e-09	13.2815066710648
76.5195199229709	1.06548801461346e-08	13.263617125931
76.5695884529863	1.08449237421903e-08	13.2492227935132
76.6224356071033	9.08867636236497e-09	13.2398169325481
76.6763451498949	7.89791957637717e-09	13.2342173183088
76.7286403326021	7.54535269016772e-09	13.232205378004
76.7819610130739	7.32080981295264e-09	13.2345510944177
76.8377423449068	6.86937708760713e-09	13.2427059777689
76.889574586595	6.36007028806227e-09	13.2543771034876
76.9406191122759	6.34992375883195e-09	13.2715996721467
76.9907852773222	7.01516933816989e-09	13.2941265686864
77.0465032054631	8.40055259930826e-09	13.3275721545532
77.1002723131163	1.03053078386546e-08	13.3679281801411
77.1532417357054	1.27198637174985e-08	13.4166753275658
77.2065164843741	1.54140064056435e-08	13.4757503526676
77.2567422651992	1.7057618670629e-08	13.5407071530935
77.3078508614305	1.68189129590947e-08	13.6171525321599
77.3581857917777	1.47118493982975e-08	13.7026265837318
77.4101539077787	1.24230902288009e-08	13.8016563204191
77.4614915404002	1.02961020451427e-08	13.9100004635094
77.5118109512325	9.38258569604098e-09	14.026024560695
77.5618266557031	9.29963325781614e-09	14.1502740123397
77.6122462541142	1.03180136140032e-08	14.2835408827395
77.6629636684631	1.21287791291078e-08	14.4245282200308
77.7129955947915	1.32248991348382e-08	14.5689835157351
77.7641051548246	1.13066648267445e-08	14.7202574019812
77.8144047665468	7.69150331490816e-09	14.8715174072109
77.8652495316532	5.24277633964027e-09	15.0241311263944
77.9155472045045	4.33906841987785e-09	15.1721582655799
77.9658104502103	4.33787454886162e-09	15.3148626794667
78.0163893708607	4.64873189831588e-09	15.4521498951557
78.0665670548	4.98259521156656e-09	15.5783130041856
78.1168378391908	5.21783620190724e-09	15.6923460937377
78.1675603299935	5.31594474553815e-09	15.7809045488043
78.2184821546482	5.36193847941287e-09	15.8505338111532
78.2685229799341	5.39807801191757e-09	15.8921647965117
78.3190363484017	5.39192664152896e-09	15.9204732174529
78.3691253113613	5.4129523349983e-09	15.9100039181843
78.4201314437416	5.50751962964528e-09	15.8751088358222
78.4706506028758	5.33395016948486e-09	15.8250669756296
78.5212075767063	4.92255526788814e-09	15.7365042040427
78.5717534134953	4.99423088922909e-09	15.6323892895574
78.6221911771819	6.20804475983929e-09	15.5084342569581
78.6727868031931	9.04482404068157e-09	15.3551696062715
78.7234467608907	1.4716547841113e-08	15.1862993814344
78.7741648352573	2.67928409476256e-08	15.002741605304
78.8244280402455	3.83218583619337e-08	14.8086314185928
78.8744791615132	4.12938393170396e-08	14.6020425296349
78.9250756380562	3.68973619716564e-08	14.3842676660664
78.9752896380122	2.93449089321914e-08	14.1639090483099
79.025828189214	2.14987397394869e-08	13.9340469871315
79.0767136725711	1.5305197510962e-08	13.6975453333263
79.1268272210268	1.16617725078267e-08	13.4640573775494
79.1771081540978	1.01685845465833e-08	13.2297612749961
79.2276734408378	1.01008233205436e-08	12.9918816683016
79.2781194150259	1.07527385781698e-08	12.7635149862423
79.3283439300919	1.1604438414694e-08	12.5439600035991
79.3785488723568	1.23761971107303e-08	12.3316945581432
79.429013348504	1.28950245940798e-08	12.1272633582131
79.4791297596963	1.3053676059306e-08	11.9362788604074
79.529957294224	1.28047522792033e-08	11.7511470347614
79.5801898717628	1.21917877386387e-08	11.5812744126635
79.6307650325626	1.13085434370028e-08	11.4221928050199
79.680982139337	1.0304090275157e-08	11.2751466734443
79.7310922340635	9.32647797027654e-09	11.140084735652
79.7814045425418	8.56545864448361e-09	11.0155194408008
79.8320308544286	8.15029927799639e-09	10.8993595402189
79.8825151695202	7.9988876107502e-09	10.7933943475317
79.9331780396813	7.9900746445455e-09	10.6998227797475
79.9870491441699	8.07335267208103e-09	10.6175825009039
80.039964363624	8.1223979324382e-09	10.5505615038367
80.0917483601935	8.06316555700051e-09	10.4881151579871
80.1446758945252	7.94822620831392e-09	10.4387245858971
80.1952143790729	7.99179312486782e-09	10.3953587795614
80.2472231046217	8.57552230936986e-09	10.3585090293975
80.2986391302057	1.01502725993651e-08	10.3286836567615
80.351754255584	1.32746518276787e-08	10.3041294678946
80.4022725732261	1.76457110317106e-08	10.283885269387
80.4554788784666	2.2439472820951e-08	10.2685543818175
80.5083356500999	2.46689187490123e-08	10.2565672300609
80.5618372318775	2.34627379611413e-08	10.2477178419303
80.6155037397101	2.08398493108312e-08	10.2411714042249
80.6675775903822	2.07887952510161e-08	10.2363641248353
80.7194032485632	2.96736380232331e-08	10.2331583713613
80.7696995508359	5.50297253897527e-08	10.2309918344448
80.8236455555073	1.14796003454955e-07	10.2296537868088
80.8740863786575	1.98366378575548e-07	10.2288214173255
80.9253396697065	2.61139768949349e-07	10.2283346985419
80.9761817337942	1.77286219962436e-07	10.2280409023647
81.028198354265	9.16184278712092e-08	10.2279047522715
81.0786671707842	6.09172275824972e-08	10.2278654215389
81.130872421698	7.10733495208665e-08	10.2278891708095
81.1822913448221	1.2412283536883e-07	10.2279780783607
81.2328909071267	2.02406303578825e-07	10.2281459014501
81.2867954392468	2.55933896160242e-07	10.2284913427104
81.3404796300677	1.87577301912464e-07	10.2290671297298
81.3909365284343	1.28151112714371e-07	10.2298512240124
81.4422916253771	9.31007330810156e-08	10.2310720608907
81.4937575778428	6.99887637226199e-08	10.2328924426905
81.546766038912	5.25213790449382e-08	10.2357720115383
81.5971615870305	3.96113653233874e-08	10.2394012865913
81.651672945312	3.09295340681498e-08	10.2456084877129
81.703635853937	2.65938714676456e-08	10.25343524578
81.7579504021236	2.6425534255295e-08	10.2648664686156
81.8111214247582	3.11886976655958e-08	10.2792783739318
81.8650971258244	4.08470703809759e-08	10.2991686300066
81.9182283713496	5.19126051074887e-08	10.3239054862268
81.9718905679055	6.03565582888264e-08	10.355351918726
82.0232589074961	6.38757084810619e-08	10.3929313298368
82.0765557634346	6.3581386254405e-08	10.4421265052552
82.1276111345533	6.14554833432996e-08	10.4981209989515
82.1779251781281	6.11765089132208e-08	10.5603509213961
82.2284492185424	6.46943591967166e-08	10.6333606092922
82.2788160924847	6.75324681340559e-08	10.7162504598998
82.3292267948868	6.66331058364688e-08	10.8088735265397
82.380002322002	6.33028516965153e-08	10.9140993438795
82.4310047154631	5.89024733718621e-08	11.0297456180279
82.4810089068763	5.54618435909467e-08	11.1546843319285
82.5310539469433	5.47415423602524e-08	11.2892361085698
82.582367407295	5.96367939602417e-08	11.4376170819147
82.6346310257135	7.28680075021773e-08	11.5995251058075
82.6876946519798	9.65247340760978e-08	11.7738826130264
82.7400522899583	1.29940112180548e-07	11.956294654135
82.7941813122762	1.69419326626386e-07	12.151373956842
82.8443643624439	2.03346753305587e-07	12.3465700167008
82.8961844015743	2.2588270345712e-07	12.5515222300876
82.9500114371029	2.3600809666027e-07	12.76836810556
83.0038987750024	2.37583041568836e-07	12.9897616727265
83.0540736280897	2.35226577994723e-07	13.2057226010374
83.1050888744496	2.30890326161749e-07	13.4260514251057
83.1590483524425	2.23760781588964e-07	13.654764759726
83.2118919251511	2.10045680107681e-07	13.8801706882776
83.2660648561168	1.84721111202659e-07	14.1065897040125
83.3173338654152	1.63185283885819e-07	14.3184108286483
83.3704064032576	1.65774911725234e-07	14.5289045297924
83.4228756896838	1.74337296106898e-07	14.7296042839061
83.4768184982533	1.77933029356399e-07	14.923208226732
83.5309564189976	1.7831169992663e-07	15.1042728064874
83.583874159528	1.78375098829785e-07	15.262826261044
83.6355019311723	1.7894864346139e-07	15.3987348106147
83.6882213855371	1.7873970109101e-07	15.5186171527065
83.7383479228395	1.70837105907248e-07	15.6062881516924
83.7888395140674	1.45755169270155e-07	15.6733435047694
83.8390452728492	1.22413866324673e-07	15.7159370665101
83.8904397287502	1.11056779244578e-07	15.7394702841187
83.9428500615075	1.04505302963355e-07	15.7427762886309
83.997113432306	9.99615416318684e-08	15.729152439206
84.0495621449528	9.75264397006427e-08	15.688234899926
84.1002229277173	9.79937428697872e-08	15.6217557445418
84.1530461792859	1.02108571556955e-07	15.5429850758106
84.2069693733089	1.09241753325209e-07	15.4488817579155
84.2574722493242	1.17773461619361e-07	15.3358215392265
84.3087910120079	1.28940661282811e-07	15.2157899686289
84.3593585606111	1.43904021449686e-07	15.0871392219787
84.409442766111	1.64970356181095e-07	14.9523559913756
84.4595160491245	1.88978890947515e-07	14.8150070815633
84.5098617156831	2.01520453431686e-07	14.6773833152181
84.5603038415089	2.03939567842476e-07	14.540642092351
84.6104738281088	2.03689958910428e-07	14.4056933600016
84.660507556664	2.03024487586737e-07	14.275697272184
84.7112190435288	2.02264046824109e-07	14.1493978519248
84.7614366922147	2.01047423024489e-07	14.0310558358707
84.8115130747096	1.98155869720719e-07	13.919368601972
84.8620132419295	1.91394873263418e-07	13.8165805903515
84.9121564270462	1.82864302732777e-07	13.722623923772
84.9628911408655	1.81672514554996e-07	13.6373252786877
85.0130169686656	1.87740811397047e-07	13.5607698882988
85.0654046866975	1.95485817604455e-07	13.4937286809327
85.1175576607681	2.00423447911622e-07	13.4354130630884
85.1690263306783	2.03220781263162e-07	13.3823728808112
85.2214406562647	2.03635160314216e-07	13.3391030342998
85.274075300139	1.49366179282865e-07	13.3046666919429
85.326879980389	9.60673082939863e-08	13.276548172371
85.3769607317077	8.54575250557612e-08	13.2560482771546
85.4296810140154	9.76309860751102e-08	13.2408272624786
85.4847867621299	1.17509640365515e-07	13.2317131460032
85.5353177733043	1.26537955173675e-07	13.2260512494387
85.5854657690036	1.15473168188161e-07	13.225556740343
85.6355470763781	8.94345974467508e-08	13.2284575305037
85.6865311924001	8.37844088392329e-08	13.2357019825635
85.7365408158265	1.0625028704987e-07	13.2463341922422
85.7865912046929	1.4783148979885e-07	13.2607064081282
85.8367454980806	1.92285327664835e-07	13.2789899873283
85.8871280826301	2.06468937044229e-07	13.3012464848053
85.9371720305063	2.07324674413058e-07	13.3273122235981
85.9873303284339	2.02796985603878e-07	13.3575171145802
86.0373646639572	1.90823986786671e-07	13.3919856485285
86.0874380176057	1.70314359090204e-07	13.4309021660725
86.1375795772233	1.50404563781513e-07	13.4744025186672
86.1882364233269	1.40606723742953e-07	13.5230936922025
86.2386694414428	1.51686728381956e-07	13.576004893903
86.2893499850361	1.77254236385368e-07	13.6336027438722
86.3394599198998	1.87089183066658e-07	13.6943130938221
86.3895559372067	1.7799660102521e-07	13.7585449339653
86.4399415988375	1.51997626675434e-07	13.8261743510316
86.4901103993953	1.16381162940255e-07	13.8956589464422
86.5408644390484	8.55195768371344e-08	13.9681645824672
86.5911803764424	6.30077076051144e-08	14.0403434889433
86.6414608922705	5.35150621698065e-08	14.1117813529373
86.6919916419587	5.75341533621156e-08	14.1805989589531
86.7420084272362	6.98425326408475e-08	14.2458814144861
86.7924699327447	7.57214364107504e-08	14.3012696632303
86.8431579574481	6.96479160233209e-08	14.3504211033443
86.8940011635526	5.66201579560187e-08	14.383090298781
86.9449847994752	4.37265039163796e-08	14.4024453145757
86.9955108220921	3.12539455394622e-08	14.4003110756971
87.0461061334331	2.11926137574455e-08	14.3800885818014
87.0961120908948	1.44345552176384e-08	14.3343394655575
87.1461338269292	1.11049805424123e-08	14.2741163154328
87.1964022428178	9.84853790893485e-09	14.1825462010552
87.2470926640705	1.05799137113901e-08	14.0779655114671
87.2975106069649	1.45809487295091e-08	13.9551127632729
87.3478277964647	1.99320883263266e-08	13.8124236245845
87.3984507400993	2.13753912089535e-08	13.6550985766628
87.448746512846	2.01845213819041e-08	13.4842535893424
87.499322709884	1.94141251090495e-08	13.3024071289776
87.5500809704107	2.01825663674512e-08	13.1127420346716
87.6004939796067	2.21589417728709e-08	12.9215888698867
87.6508597806503	2.53714391171868e-08	12.7276256372933
87.7011370493864	3.02412347324923e-08	12.5290015170735
87.751522306912	3.5968293211801e-08	12.3299882355499
87.8020671956377	4.0522965711423e-08	12.1338095707167
87.8523962688228	4.25604512891544e-08	11.9464441950765
87.9028531349797	4.1969700195813e-08	11.7641853929761
87.9528726253948	3.96817647278151e-08	11.6023901676297
88.0035895003543	3.69183371665962e-08	11.4501257752109
88.0542008902059	3.47680953311078e-08	11.3076725530075
88.1045165363833	3.32233586648646e-08	11.1808334168344
88.1545719911049	3.20674722907619e-08	11.0783622334813
88.2050213478453	3.1128413376256e-08	10.9921157283718
88.2553269710805	3.04575817861376e-08	10.9178422343036
88.3055388660992	3.02267520344467e-08	10.8629874275037
88.3557925432769	3.03730703964485e-08	10.8229498015601
88.4059285878314	3.0700740871738e-08	10.803285478433
88.4563145482737	3.10360654973462e-08	10.795439914644
88.5064152638536	3.12711254208459e-08	10.8006553372126
88.5572259072849	3.13757255861922e-08	10.8162433972336
88.6075743911908	3.14010777997818e-08	10.8396759372806
88.6581014579683	3.16228369474315e-08	10.87233309358
88.7087774513398	3.24539395781559e-08	10.9120449578335
88.759214015127	3.33707153577462e-08	10.9525859693468
88.8095506275394	3.35455806215451e-08	10.9974323789078
88.8598034314908	3.32288597838842e-08	11.0407667868722
88.9101656900074	3.28030253505068e-08	11.0824819382363
88.9606296412089	3.23541224664245e-08	11.119531682215
89.0112707579949	3.18752582955105e-08	11.1515229714216
89.0617095742193	3.12887963416012e-08	11.1764295075192
89.1120706436389	3.05804532827967e-08	11.1979667304073
89.1623482462191	2.9711088547574e-08	11.2156354107195
89.2128588962031	2.86260136471764e-08	11.2267601073534
89.2651448155996	2.74793663797483e-08	11.2343871779302
89.3152339978536	2.6787105771474e-08	11.2382512180923
89.368954429814	2.74965334192606e-08	11.2405233941555
89.4215493127876	3.18260440903437e-08	11.2396809964244
89.472251202685	4.01618572480713e-08	11.2367242127056
89.5250793406638	3.40727544913666e-08	11.2332378092275
89.5759651700396	2.07770918690299e-08	11.229042990835
89.6280632037671	1.38269931400287e-08	11.2249717704197
89.6796010529984	1.0421393771184e-08	11.2211991313637
89.7337013942345	8.6181749138421e-09	11.2178492298811
89.784596582343	7.48487718063698e-09	11.2147782139425
89.8361881907479	6.82274260319386e-09	11.2121271249084
89.8865275506263	6.53310785497785e-09	11.2097735760726
89.9376445402557	6.59071778330256e-09	11.2075979678702
89.9880748290728	6.57181302076645e-09	11.2055947115778
90.0385436825712	6.21171180728675e-09	11.2036380960781
90.0891035474685	5.86517459726206e-09	11.2017748538144
90.1394852662911	5.57664666910408e-09	11.1998031669656
90.1905203548589	5.39577952943425e-09	11.1979362140316
90.2409675395911	5.34889910914201e-09	11.1963142599578
90.291305518595	5.49684000809196e-09	11.1950613232479
90.3413797028737	5.9825959479539e-09	11.1945854951209
90.3917742153739	6.87263437850107e-09	11.1954786799395
90.4426150864787	8.08218477016305e-09	11.1986999813333
90.4931874824918	9.49087553455401e-09	11.2047854295219
90.5436358145332	1.10794508029713e-08	11.2148338839115
90.5941230492042	1.29012066202204e-08	11.2302558568316
90.644144876341	1.5071082305989e-08	11.2516119542864
90.6943731779334	1.78022637463788e-08	11.2803499280916
90.7444648865738	2.08356763633533e-08	11.3171178417869
90.7948355389946	2.30796528988026e-08	11.363274700646
90.8457773200302	2.38661734459488e-08	11.4202019695186
90.89596162435	2.57501131990855e-08	11.4867745160734
90.9463816543907	3.76633306772833e-08	11.5651668670563
90.9970044862752	5.43256225107208e-08	11.6560762514927
91.0475698078129	5.89807622017915e-08	11.7594834854854
91.0980967818726	5.93000558997206e-08	11.875688428272
91.1486690670085	5.93361575373893e-08	12.0050345494775
91.1991290259219	5.94984408011401e-08	12.1471148419397
91.2495611329026	5.94042944440771e-08	12.301621908701
91.2998489968115	5.87219137359621e-08	12.4676319037826
91.3500756059831	5.7516355997687e-08	12.6442063349271
91.4002529350525	5.66776116363641e-08	12.8304936169376
91.4509974797002	5.76308684658505e-08	13.026811592682
91.501700127714	6.11530619167664e-08	13.2303704552161
91.552568898917	6.64614095745385e-08	13.4405812904097
91.6026321780639	7.00318050456187e-08	13.6527186880243
91.6535427695673	6.82353835202738e-08	13.8702716956592
91.7041171281382	6.32949181889591e-08	14.0881775715108
91.7542223489855	5.95279894758247e-08	14.3038276527884
91.8047867292511	5.80667207328217e-08	14.5188900673922
91.855077816708	5.83314768120678e-08	14.7279859066821
91.9059043889164	5.95660459520242e-08	14.9317865393654
91.9564600104424	6.11274574443978e-08	15.1261101995622
92.0070294321933	6.26675300589786e-08	15.3100337434834
92.0577481563311	6.40142921019184e-08	15.4834399869618
92.1084856040272	6.505071676828e-08	15.6433378049559
92.1587341444617	6.58271286761626e-08	15.7878990553274
92.2089391362685	6.66114174078533e-08	15.9158384220621
92.2593556061207	6.74001607170652e-08	16.025829210696
92.3103336235321	6.79014955974243e-08	16.1169582588222
92.3609358851158	6.80044169945188e-08	16.1863198526426
92.4111874134413	6.74255978331223e-08	16.232710068415
92.4619712360694	6.56687553432933e-08	16.2574494737285
92.5128202414634	6.27533015212424e-08	16.2603691377272
92.5630198302249	5.93191244600273e-08	16.2378142554407
92.6136842344347	5.62304790317694e-08	16.1936823122836
92.6640323035939	5.4186397827884e-08	16.1275891219554
92.7141578058767	5.36952052923168e-08	16.0400006103411
92.764317312157	5.54899450152664e-08	15.9330324246773
92.8150450658191	6.00500455610576e-08	15.8088016604097
92.8654237697031	6.67857054665962e-08	15.6668686327398
92.9157718439742	7.48138064025379e-08	15.511180798115
92.9657906823253	8.35047309925256e-08	15.3425703834873
93.0164596034697	9.28742475458019e-08	15.1665854223099
93.0670188844213	1.02041062020367e-07	14.9813301936172
93.1175250441567	1.09014085206325e-07	14.7917880214198
93.1675579484496	1.11955217585304e-07	14.6006211002514
93.2182365522639	1.10479813504357e-07	14.4107259738355
93.2692377710977	1.03955581184668e-07	14.2221400925411
93.3200810333645	9.22482106991383e-08	14.0382866193431
93.3704115533798	7.83608148306639e-08	13.8609209442297
93.4230875183577	6.90874734288572e-08	13.6917167308707
93.4776481547367	7.18750638866329e-08	13.5321471880808
93.5302599735983	8.99555138227926e-08	13.3823436872014
93.5832588432373	1.2552869326342e-07	13.2445701021369
93.6356417750248	1.74109689505182e-07	13.1173337502775
93.6900253343667	2.08111411618477e-07	13.0034660121454
93.7405770694328	1.947185052959e-07	12.9016746944803
93.7921332108215	1.62954562440269e-07	12.8119386217796
93.8456423290651	1.32616069215204e-07	12.7345927211825
93.8975162572443	1.08578291489979e-07	12.6686735411966
93.9492932577538	9.14601955433174e-08	12.6134620443847
94.0000137235189	8.26412244447583e-08	12.56785787366
94.0508324045281	8.73542390841325e-08	12.5311541461638
94.1044079220887	1.17516411811312e-07	12.5027210962561
94.1575285436545	1.76404154965515e-07	12.4816884431715
94.2111911743519	2.36089769439423e-07	12.467090950094
94.2614295664927	2.5434388233683e-07	12.4574720540631
94.3126009304204	2.42979790399195e-07	12.4523828055601
94.3657647216658	2.17981797142568e-07	12.450945060502
94.4195829487944	1.94098480811901e-07	12.4532189286288
94.4715202200847	1.73628100958703e-07	12.4571693200002
94.523297580483	1.72267273497573e-07	12.4632543051643
94.5770309831494	2.0502885659893e-07	12.4714887101306
94.6299171856421	2.30544969251439e-07	12.4808140568848
94.6806038499146	2.07262520563038e-07	12.4906875259345
94.7315553411955	1.69697425287138e-07	12.5016692984404
94.7820226226061	1.39586633487462e-07	12.5135005542246
94.8327045990552	1.16695046181583e-07	12.5264801272221
94.883238438939	1.07582890580879e-07	12.5405647369038
94.9334097343131	1.09852904014021e-07	12.5557564752247
94.9837227435724	1.24911437973946e-07	12.572441951556
95.0343662705752	1.50609173054567e-07	12.5909134686111
95.0850020142073	1.82013280186617e-07	12.6111362248443
95.1352439157195	2.10062297722595e-07	12.6329222555829
95.1859478248978	2.24699200169493e-07	12.6569187022565
95.2364501170481	2.1891367251275e-07	12.6824962081501
95.2873002090241	1.97091386842653e-07	12.7097322557055
95.3375544149336	1.77213863743039e-07	12.7371849575421
95.3878024504859	1.69380778643665e-07	12.7643959863785
95.4386837200211	1.64650231331993e-07	12.7908712556824
95.4890830610737	1.4726087943013e-07	12.8134134888403
95.5395446006822	1.13450839029834e-07	12.8302791135201
95.5899301557748	7.18357750314088e-08	12.8397076977229
95.6406030489701	3.75796072510375e-08	12.8400093897417
95.6915030907932	1.89219489640326e-08	12.8289935368615
95.7420508787491	1.21663043887741e-08	12.8057074689425
95.7922332775739	1.26769140549233e-08	12.767417773002
95.8423221891025	2.1269689428826e-08	12.7150114413181
95.8930824231997	3.59293987552879e-08	12.648358113264
95.9438984171178	4.72012490733974e-08	12.5658905279111
95.9939624961605	5.00676629174121e-08	12.4726004643611
96.0445406040832	4.83308036742306e-08	12.3678628989151
96.0949315346149	4.66928368631261e-08	12.2523302123689
96.1454523827651	4.72383694799872e-08	12.1295386972943
96.1955132101251	5.01308921468851e-08	12.0007443708936
96.2462240796034	5.38856103011041e-08	11.8694595238769
96.2966321856399	5.4196567178536e-08	11.7372331827719
96.3470055816289	4.86558521962215e-08	11.6067478714417
96.3971379286142	4.03952093810645e-08	11.4808388832589
96.4477337899106	3.23630405584446e-08	11.3631362985429
96.4981282838878	2.54333227222427e-08	11.2552506566101
96.5485478669747	1.96896676505587e-08	11.1582008437803
96.5991551393089	1.51386003591279e-08	11.0762794975033
96.6493750285723	1.16621816444309e-08	11.0100560241127
96.6995622356743	9.13593567997356e-09	10.9639215127256
96.7502443476631	7.45949121027449e-09	10.9360540206091
96.8002955448831	6.69624854167498e-09	10.9275060683994
96.850933035873	6.92616051544032e-09	10.9411248112196
96.9013768357897	8.30879356558689e-09	10.9733373045934
96.9523403719316	1.11749659303267e-08	11.0264578490762
97.0026355285085	1.58727452133956e-08	11.095009115801
97.0531499226526	2.27165246169249e-08	11.180716601052
97.1032764035352	3.15464128237222e-08	11.2794268980182
97.1535698576824	4.15664183683959e-08	11.390156788368
97.203716556766	5.15799458251507e-08	11.509791954845
97.2538692490966	6.19636602331329e-08	11.6370407165762
97.3043514960768	7.73619107330614e-08	11.7697603396058
97.355220330178	1.08623119928417e-07	11.9052123362766
97.4060647494098	1.71499918338243e-07	12.0388989631948
97.4563975842472	2.80200025716218e-07	12.1677870386425
97.5064923844146	3.27669942725524e-07	12.290248256858
97.556744213417	2.93237110476236e-07	12.4041779965052
97.6075713116717	2.56603973905391e-07	12.5097065012599
97.6579703804572	2.21094980232851e-07	12.6021158350857
97.7092583842788	1.85823803892805e-07	12.6832472087367
97.7632724267084	1.53310945727441e-07	12.7584825978863
97.8135793659353	1.25114628035224e-07	12.8056824377542
97.8691749427734	1.03916653176728e-07	12.8519038527723
97.9207512045017	8.80521583032184e-08	12.8710223114435
97.9757040230791	7.77822481076501e-08	12.8837679441902
98.0265554671441	7.04804719542029e-08	12.8780775174073
98.0785905165688	6.5854999724364e-08	12.866143039741
98.128607507116	6.38166380138074e-08	12.8459889778488
98.1813050296479	6.49764496128466e-08	12.8240973395478
98.2335413901199	6.90002548281145e-08	12.8000197837856
98.2860594854841	7.37957023041766e-08	12.7759003539288
98.3371797544174	7.64326310964366e-08	12.7514674536274
98.3880612359472	7.6454264301384e-08	12.7278898961661
98.4423488364894	7.6346191572521e-08	12.7058911236963
98.4964248593293	7.73251883588108e-08	12.6855618733827
98.5480529693294	7.77500876195476e-08	12.6649802061168
98.5998093226414	7.75669848266314e-08	12.644568830878
98.6522485438195	7.6703077856861e-08	12.6264804349773
98.7057518007041	7.44497011405889e-08	12.609180140119
98.7566327736972	7.07853197696971e-08	12.5931100879312
98.8100231462256	6.84805118753058e-08	12.5770490858448
98.8639285132269	7.29316009748585e-08	12.5635629554916
98.9167245409775	8.04200768856437e-08	12.5506005281301
98.9704666549498	8.54714834828743e-08	12.5380490946892
99.0243809614853	8.58136817456255e-08	12.5272937104762
99.0775944941428	8.18342777265469e-08	12.5179635340707
99.1314199215462	7.86186115328313e-08	12.5106028218819
99.1860720974061	8.26040431317262e-08	12.5053768282129
99.2376322867825	8.83474410100183e-08	12.5018009748302
99.2914349284328	9.15398722458448e-08	12.5020148773359
99.3429588019615	9.17692777128719e-08	12.5056012102024
99.3946957725755	9.03810216776898e-08	12.5145954358099
99.447676084801	8.77632922171289e-08	12.5300865653358
99.4999768240719	8.38765127715725e-08	12.5521995762317
99.5505012201296	7.8248451490274e-08	12.5810048212512
99.6018726089775	6.95715196030757e-08	12.6199681492323
99.6561499792208	5.51934955082611e-08	12.6730214660449
99.7065213139202	3.78836127582564e-08	12.7326197412125
99.7580571567639	2.57768911256204e-08	12.8057524571183
99.8121179282954	2.81150553032197e-08	12.8957106673958
99.8633555158614	6.57011440827572e-08	12.9940035739855
99.9183513876603	7.12481331054004e-08	13.1122395005517
99.9726756679004	6.94309954335799e-08	13.2431053476408
100.023968034534	6.94541473122947e-08	13.3809392755962
100.075810901487	7.1946211710666e-08	13.5321128743427
100.129583812346	7.63378228181302e-08	13.699222833246
100.183766559976	8.06813942344268e-08	13.8780582546526
100.237458176529	8.19782233956535e-08	14.0650178769739
100.289893554206	7.82497058928293e-08	14.256195009701
100.341126230031	7.07512326473025e-08	14.4491334816303
100.391826735234	6.29522240754243e-08	14.6435986619144
100.441946374795	5.70365902818972e-08	14.8371354549566
100.493858416912	5.44648146975092e-08	15.0350759799836
100.546403879282	5.52596850111608e-08	15.2317773025777
100.598005288832	5.81627896885856e-08	15.4199344382318
100.648881880875	6.20001889620825e-08	15.5990528299595
100.70084006778	6.63073677476876e-08	15.7717073885457
100.752161570961	7.07203368924209e-08	15.931184500149
100.806325732848	7.52292202489678e-08	16.0844036021006
100.85863176952	7.89233253381867e-08	16.2165340483094
100.912234177847	7.96396613107967e-08	16.3354210710884
100.965625841017	7.59956751134497e-08	16.4355719760189
101.018958584697	6.91493543589361e-08	16.5153550300925
101.070888858206	6.06220175675489e-08	16.5678712373364
101.123856457548	5.2123791760263e-08	16.5997310441708
101.174066347412	4.50644081968891e-08	16.6032792678728
101.22621374917	3.99311483609319e-08	16.58628751233
101.280582381559	3.78735656996763e-08	16.5509418299072
101.330663455358	4.01163649546815e-08	16.4824225181341
101.381077927739	4.89483948358025e-08	16.394676978241
101.431223517271	6.74125566296635e-08	16.2835575026071
101.482680794865	9.91934561912187e-08	16.156540030273
101.535732759548	1.45259699606915e-07	16.0140742154343
101.586843726926	1.94136458326288e-07	15.851927762646
101.640474724472	2.3681757642968e-07	15.6775161193201
101.691886620642	2.66068467466598e-07	15.4867972440452
101.742347634724	2.78634185290497e-07	15.2833189112873
101.793051903393	2.74558128193182e-07	15.0701539975083
101.844634498572	2.62110177478449e-07	14.8514579586427
101.895892824696	2.55314554031853e-07	14.6265066115835
101.948570416452	2.61135975889662e-07	14.3975618901086
101.999317278581	2.71333590169662e-07	14.1666334059745
102.052972620158	2.75836145828167e-07	13.9360351429822
102.105111111516	2.69388160841822e-07	13.7063682041686
102.157864283555	2.53235032964116e-07	13.4790120119349
102.211623491567	2.30256265779411e-07	13.2587570244781
102.262278698254	2.02392553553817e-07	13.0438280357899
102.314517455237	1.72197872216006e-07	12.8386882026772
102.366857161651	1.41225309830414e-07	12.642884077013
102.417689803635	1.12132799636907e-07	12.4582730776579
102.471661785679	9.01701529969826e-08	12.2857741250438
102.522594045716	8.11553450565098e-08	12.1252254866377
102.57630748932	9.70546664622122e-08	11.9774063944419
102.630218245666	1.45424009812722e-07	11.8436075775187
102.682248194573	2.18071496141157e-07	11.7249023434525
102.735625730474	2.54157886943761e-07	11.6205799366867
102.789068131424	2.30836595152396e-07	11.529617704781
102.842236426282	2.00763136824732e-07	11.450971876669
102.893057476653	1.7425709471543e-07	11.385601702489
102.943214670823	1.50777371560189e-07	11.3308232454792
102.995424091077	1.28237990181082e-07	11.2843311973687
103.0498231724	1.08953051743682e-07	11.2520023740524
103.103654166895	8.78936245618987e-08	11.2242085966296
103.153698845427	7.0135872068516e-08	11.2068332003896
103.206608030364	5.41756732117182e-08	11.1940966688922
103.258955411968	4.45690620359441e-08	11.1875353775925
103.312193150292	4.02233175743842e-08	11.1839181972833
103.366705912561	3.98723779651916e-08	11.1828263684981
103.417609518842	4.06098618378292e-08	11.182667519638
103.469747615116	4.02027157397275e-08	11.1834784309442
103.522735889444	3.73463937468936e-08	11.184793025867
103.575584440872	3.38571142176965e-08	11.1863337407778
103.628109620837	3.38922468707464e-08	11.1879660398421
103.681471454727	3.63397224570836e-08	11.1897403103034
103.731695198141	3.70930904967125e-08	11.1914411838032
103.782732953165	3.59187137138926e-08	11.1933758273171
103.837137508677	3.32887888243498e-08	11.1958877586875
103.890966681878	2.9811488377806e-08	11.1988458227129
103.947023855422	2.66612521064044e-08	11.2028205257225
104.00235839074	2.70454590869611e-08	11.207785572825
104.053782788176	3.37438318789114e-08	11.2132914708482
104.10595861563	4.20846120839981e-08	11.2204328852698
104.157267061463	4.0855272692622e-08	11.2290704338877
104.211453874707	3.58423592259903e-08	11.2408619021475
104.261887158702	3.36329741003242e-08	11.2528557898118
104.312270262665	3.53678421830719e-08	11.2664265102394
104.366047625086	3.6170950933048e-08	11.2835592300033
104.419084031534	2.72958347623211e-08	11.3003873597667
104.470122156786	1.55083611562826e-08	11.31656872382
104.523575210561	7.53446165707908e-09	11.3320390389074
104.57362147256	4.16514222102364e-09	11.3429098325358
104.624732665217	2.96420130079356e-09	11.3507717999536
104.67584069212	2.69599500581597e-09	11.3516879382345
104.726048937863	2.69223576632305e-09	11.3466403855059
104.779521207949	2.70502393569623e-09	11.3437595661011
104.83177706703	2.7816094266303e-09	11.3331003991586
104.885648642704	2.88430053541921e-09	11.3145047912564
104.93785841911	2.85458494644969e-09	11.3005676516102
104.988109622237	2.69131915606835e-09	11.2817529446558
105.038934641084	2.5252300298598e-09	11.2608733005706
105.092606881543	2.50946427507958e-09	11.2556070668429
105.145970797754	2.60199214134428e-09	11.2500601660616
105.197308642374	2.68352068090305e-09	11.2527307448877
105.247519697844	2.69058964332442e-09	11.2709012537734
105.300353877995	2.61887363819865e-09	11.3054744677737
105.352750857404	2.4952087071441e-09	11.3508996487821
105.403211992907	2.33155887376379e-09	11.4081698622333
105.457464428567	2.12412070532514e-09	11.4897212580186
105.511504747138	1.9127613532981e-09	11.5901901362161
105.564429947541	1.74895743952817e-09	11.7073447326071
105.617853724035	1.63943889406979e-09	11.8423191072666
105.670641232272	1.55589340606589e-09	11.9915755572973
105.722342423038	1.46507449588186e-09	12.1487606710198
105.77307221939	1.33320286127888e-09	12.3137608255112
105.824582321093	1.17751439971271e-09	12.4914393118876
105.877432765927	1.09795493854211e-09	12.6812562454862
105.930298162647	1.18767138633301e-09	12.8750217085935
105.982559289181	1.51216597499217e-09	13.0708422642053
106.033447844579	2.13495588659777e-09	13.2586964073298
106.085681546431	3.19886376940292e-09	13.4514446996069
106.138913878884	4.81653485054998e-09	13.6412461078448
106.192491421184	7.10944969017758e-09	13.8248958340929
106.245954794145	1.01068183514879e-08	13.9974831861546
106.297468409063	1.35233328597696e-08	14.1504173922546
106.34793419287	1.68266270783892e-08	14.2814176471861
106.398263126245	1.92192983183679e-08	14.3981847264079
106.449345560184	1.910655705104e-08	14.4954438404943
106.50366214247	1.45320795406297e-08	14.5804292051642
106.557205520328	1.05825941402528e-08	14.6447825038685
106.607860826618	9.95795759482925e-09	14.6743693411918
106.65787238887	1.16542727860693e-08	14.6810320618712
106.707948382109	1.33403153628618e-08	14.6659356203901
106.758204340208	1.3910446445653e-08	14.6307091654538
106.808234180434	1.34557854829203e-08	14.5833896893124
106.858563690462	1.32888171145085e-08	14.5190751945545
106.908748844855	1.38421805904606e-08	14.4489586281609
106.958755281057	1.48194014243289e-08	14.3735954953468
107.00883641908	1.65686930418646e-08	14.2933012146116
107.059318562483	1.98857990665838e-08	14.2090151076779
107.110296766501	2.43627797697273e-08	14.1249255827162
107.160656617322	2.50291233910724e-08	14.0388443611231
107.211138446171	2.11292288555017e-08	13.9587796301972
107.262207263616	1.6786623139594e-08	13.8762042132946
107.313834853297	1.37357075580415e-08	13.8004643288414
107.364448792342	1.170192811035e-08	13.7281511899411
107.415010459376	1.03537599090537e-08	13.6593280312551
107.469733534348	9.4651022185102e-09	13.6006973847385
107.520367596021	8.77397883432075e-09	13.5450390011029
107.571355251367	8.19761461659774e-09	13.4948032327154
107.621508848139	7.71071100639593e-09	13.4516718641659
107.675117600644	7.26792436748904e-09	13.4106380452539
107.727218944533	6.87002692580861e-09	13.3775157624641
107.780793932839	6.45688394536047e-09	13.3470380004277
107.834505452842	6.11116401100422e-09	13.3212839545082
107.887928770072	6.07062003000408e-09	13.3010638926068
107.942229412729	6.73034752965381e-09	13.2844368312706
107.996160839582	7.85582358116402e-09	13.2719148719342
108.046671265842	6.74400303985869e-09	13.2629247005154
108.099959805236	5.00482223681365e-09	13.2590965646232
108.154429669075	3.98638454443928e-09	13.2597973023439
108.206825090512	3.18003427915869e-09	13.2636598605489
108.258002369633	2.37781260926694e-09	13.2711791956036
108.308704748007	1.75640121422442e-09	13.2834960122645
108.362735674986	1.61419014500729e-09	13.3038386153267
108.417580548701	2.01172560358515e-09	13.3310309636412
108.468186326427	2.81378489992973e-09	13.3622372710881
108.521960837825	4.04224872835459e-09	13.4040104037772
108.572933440776	5.7011917007853e-09	13.4514837633537
108.623237557957	8.1417021062554e-09	13.5071747014522
108.674029871905	1.16704904178441e-08	13.5726515803483
108.724042585913	1.53320335370467e-08	13.6464510829477
108.774851296289	1.59717699034769e-08	13.7313198526975
108.825960158925	1.34861602278067e-08	13.826693313854
108.876078953915	1.12110040292784e-08	13.9297540440924
108.926554953417	1.04718506124788e-08	14.042694146107
108.977447654519	1.06368320210344e-08	14.1651346068499
109.028091535645	1.12419605167855e-08	14.2946282421337
109.078488758862	1.1922001741831e-08	14.4299179013657
109.129224934813	1.21170491279184e-08	14.5709047767549
109.179559715917	9.75176093103623e-09	14.7140652570817
109.229661489745	5.92201737823368e-09	14.8586967247356
109.280444746958	4.29148045899347e-09	15.0045710830331
109.330577232173	4.74908924313157e-09	15.1462648209175
109.381184571001	5.89219681096675e-09	15.2817772889982
109.431487698888	6.71149514599459e-09	15.4109594989298
109.481714530331	6.84434737507579e-09	15.5291379959234
109.531805704164	6.55414312433504e-09	15.6269484098702
109.582760465541	6.23319669671196e-09	15.708999712345
109.633024226513	6.06454635009203e-09	15.772432151832
109.683535241315	6.16165345147114e-09	15.8061202559802
109.733598330957	6.78236495793509e-09	15.8244167111595
109.784003258015	8.48824305998058e-09	15.8157483507778
109.834039463021	1.22602001933376e-08	15.7822161744336
109.884143762472	1.43558419956814e-08	15.7293242575688
109.934314149924	1.02585187015045e-08	15.6410236773592
109.984780507382	6.75391250368144e-09	15.5356125446642
110.035131696605	4.77195639405279e-09	15.4022302344594
110.086203257131	3.83705486235424e-09	15.2567436108446
110.13671257301	3.42546179567552e-09	15.1004334811386
110.186822479023	4.28047381880866e-09	14.9255780411842
110.236948927016	6.15437671078161e-09	14.7268547035423
110.287192204219	7.49771969977471e-09	14.5183385331686
110.337996053144	8.28207453906788e-09	14.3090619499703
110.388315184051	8.72382782842183e-09	14.0965371000069
110.438723286639	8.88464364891104e-09	13.8712495417991
110.488908691975	8.6026275525762e-09	13.6442498610622
110.539434473813	7.63212470487294e-09	13.4224323569963
110.589495592956	6.21560521598755e-09	13.1905315456433
110.640108182429	4.9065840097775e-09	12.9627371703886
110.690466523799	3.88543990577441e-09	12.7415493400727
110.74132773298	3.1294370889334e-09	12.5253716296375
110.792131947383	2.58776341475794e-09	12.3173549803005
110.842306813117	2.1963723546249e-09	12.1189245965937
110.892891211287	1.91210369063939e-09	11.9317643644502
110.943574664135	1.72232227050257e-09	11.7523303263694
110.994247165578	1.66078205876656e-09	11.5804152366772
111.044872339207	1.77193043671431e-09	11.4194785396283
111.095032869265	2.14989331909852e-09	11.2706755006962
111.145501148893	3.02701462351503e-09	11.1361509546145
111.196361548633	4.6299107050752e-09	11.010448845511
111.246573882014	6.63881866506433e-09	10.8938213784997
111.296702270134	7.94059945128133e-09	10.7879106069376
111.350741319403	7.95079534595898e-09	10.6953521372722
111.403159131174	7.15651747746587e-09	10.6156311932491
111.45429498956	6.24175891756092e-09	10.5466052316681
111.506370576012	5.42339505293542e-09	10.4869974095596
111.559610471118	4.75202363411405e-09	10.43486761664
111.613227186147	4.22717320089995e-09	10.3863751938395
111.66507068279	3.92907936052243e-09	10.3462821984097
111.718029375	3.9830754340505e-09	10.3166446782258
111.7687035612	4.31132158967332e-09	10.2926248039825
111.818944182616	4.87073674056201e-09	10.2733114668975
111.870043013139	5.81518370967757e-09	10.2582360985714
111.923551017722	7.77745603794647e-09	10.2471175222769
111.976902525135	1.1966400688362e-08	10.2386951147313
112.028101654193	2.06496717861781e-08	10.2325230479445
112.08065535675	3.91116192881179e-08	10.2283113303301
112.13178148339	6.82137490775074e-08	10.2254213433815
112.185135699572	9.89639486211652e-08	10.2235561084104
112.23606324759	1.10942822792697e-07	10.222350513736
112.289998986834	1.12973858431372e-07	10.2216756701897
112.341347091698	1.1302211750972e-07	10.2212830317515
112.393269726448	1.14733638858427e-07	10.2210703195309
112.44807553148	8.76091445275847e-08	10.2209689572107
112.499976726098	6.18224043095646e-08	10.2209433427785
112.551320373185	5.99058237978756e-08	10.2209755641665
112.604395799772	5.9598863454144e-08	10.2210802882015
112.657670440615	6.18435718184247e-08	10.221288204678
112.711861206864	7.26269478184869e-08	10.2216692168747
112.763068831053	1.01852496450443e-07	10.2222215618065
112.814171038185	1.01721726419781e-07	10.2230401238525
112.865606998286	6.98563445835466e-08	10.22430476463
112.917165681795	4.55191438834146e-08	10.2261310899788
112.971872147342	2.96832317455002e-08	10.2292301704686
113.025611421177	2.08988956198632e-08	10.2335112881675
113.075987511295	1.73058018533945e-08	10.2384543918745
113.12714128735	1.78244030726843e-08	10.2454606628452
113.177807418222	2.06901138377947e-08	10.2550871728292
113.229339994791	2.41062447073479e-08	10.2679240510385
113.281767383439	2.6510244807151e-08	10.2852222949126
113.334740641323	2.7336282308854e-08	10.3087189126951
113.38934604893	2.69623417981568e-08	10.3410554123703
113.44090707798	2.58955067996191e-08	10.378099127232
113.492506685948	2.44909318948826e-08	10.4226377270942
113.544766839259	2.3456734294126e-08	10.4772668965976
113.599053041243	2.40294413489611e-08	10.5474171553318
113.650565819379	2.59082260607302e-08	10.6225164892259
113.701161826724	2.73198416937091e-08	10.7077448151453
113.751229331299	2.76313532041424e-08	10.8027228221135
113.80154244187	2.73377888877555e-08	10.9083830823475
113.854031684451	2.75698752792274e-08	11.0298575848563
113.906235384824	2.9895033847338e-08	11.1619612108769
113.958088415155	3.62256070728838e-08	11.304795376537
114.009090443353	4.80966818166726e-08	11.4579125707019
114.059535801337	6.73563162881529e-08	11.6202511923314
114.110609302687	9.69196353531027e-08	11.7938436485246
114.162351754442	1.38327028003242e-07	11.978908594673
114.215551636598	1.89033620698635e-07	12.1765921840222
114.266085751185	2.37329191178874e-07	12.376048039662
114.316293843016	2.73357880758356e-07	12.5820298839156
114.367550674703	2.93309902046328e-07	12.796797988124
114.420679611646	3.00021227245574e-07	13.020093814339
114.471649725558	2.98587703424026e-07	13.2420149776171
114.525014434395	2.91518712280509e-07	13.471574762619
114.578609558962	2.75883580882378e-07	13.7027036159424
114.631691993589	2.41026459674258e-07	13.9313657912098
114.685701613512	1.86494135239737e-07	14.1598336275429
114.735888245899	1.59144421845458e-07	14.3695380851143
114.789865534221	1.72678553918653e-07	14.5855289330932
114.842630435086	1.90737425632337e-07	14.7875336640769
114.896471146332	1.99009431181036e-07	14.9821137497225
114.947778302511	2.00833659084642e-07	15.1525532053987
114.998556441012	2.00887714575425e-07	15.3053179850541
115.051149948533	2.01188395153605e-07	15.4468062389492
115.104078888761	2.02308562877931e-07	15.5688323764105
115.155577537663	2.03435839476828e-07	15.6624030670155
115.208810727802	2.00970673539921e-07	15.739522950325
115.26137195655	1.87510982404014e-07	15.7879900964583
115.315149026154	1.69347318119736e-07	15.8169600247393
115.367252644562	1.54698263768794e-07	15.8166989024019
115.417842956402	1.43841305047969e-07	15.7891507058357
115.469256711316	1.37758328678304e-07	15.7425984870344
115.522942359883	1.38190892994859e-07	15.6797329739058
115.575681283986	1.44447759524464e-07	15.597209612241
115.629942565696	1.54387568634106e-07	15.5005670302398
115.680347819278	1.64039884781223e-07	15.3859896353243
115.734064651299	1.74609655931933e-07	15.2636534751145
115.786497065061	1.85786015423551e-07	15.1332255670968
115.836982986746	1.9993221081801e-07	14.9947891543166
115.88730386043	2.19241904242652e-07	14.8540640679131
115.937801547991	2.36123384791645e-07	14.7110817709332
115.988132158517	2.42424237300992e-07	14.5691436509409
116.038294758504	2.43064177137598e-07	14.4314818436164
116.089166191016	2.42042800499085e-07	14.2969672717892
116.139341438202	2.40305695311203e-07	14.1677659322289
116.19024051842	2.37017684136142e-07	14.0453520615625
116.241185170634	2.28597186136334e-07	13.930756637077
116.292497523909	2.12041274336609e-07	13.825574498921
116.34419984623	2.00865959693671e-07	13.7288097886436
116.398548785914	2.05505314835429e-07	13.6409566067254
116.45309855786	2.186993806821e-07	13.5639276235945
116.506693464551	2.30099839231088e-07	13.4964963625039
116.561324567458	2.36879011233616e-07	13.4337892220763
116.611640096261	2.38804450129023e-07	13.382227944688
116.665979429163	2.16082744071994e-07	13.3408345225478
116.71775238182	1.39080802547231e-07	13.306185537557
116.77125974256	9.80194981948732e-08	13.2782961474054
116.82563796344	9.64012030523777e-08	13.2572910744604
116.880475800339	1.13316451138423e-07	13.2436245155938
116.93086373823	1.29204828133944e-07	13.2341860221712
116.981354568108	1.33759371208909e-07	13.2305558395333
117.032102167018	1.14888981660618e-07	13.2314914065014
117.082523044031	9.1822175931019e-08	13.2362385253645
117.132689653092	9.58789030840761e-08	13.2444793896429
117.183188049493	1.2841398017856e-07	13.2568842306624
117.233622665858	1.77900220758668e-07	13.2734106131603
117.284318466822	2.27546923041695e-07	13.2939364020899
117.334364128617	2.45293766608605e-07	13.3182167989438
117.384731627153	2.45880029738772e-07	13.3468523388756
117.435208081624	2.39122376755538e-07	13.3800546202377
117.485648936848	2.20023442260573e-07	13.4177317150878
117.536402089879	1.9462329580059e-07	13.4604331335669
117.586808536173	1.73522050767567e-07	13.5074146704769
117.637291504853	1.68016920276554e-07	13.5590841472751
117.687882259543	1.91160515331648e-07	13.6153546398818
117.738856076484	2.18875124424393e-07	13.6764527562402
117.789726808395	2.18764656157512e-07	13.7412762882906
117.839924674475	1.97607677856355e-07	13.8082564250102
117.890445869043	1.61601356307645e-07	13.8784801647932
117.94081360173	1.24945486648811e-07	13.9506767974847
117.99152272325	9.407854818512e-08	14.0249349352547
118.042017632632	7.50312421323868e-08	14.099124843761
118.092305744945	7.15600390142296e-08	14.1720093805013
118.142921898989	8.25088722566248e-08	14.2411537362668
118.193478657796	9.51517933812273e-08	14.3053913950908
118.244416792622	9.47115095620611e-08	14.3666781886571
118.294563889597	8.11566474876779e-08	14.4165893509009
118.344783727505	6.48754326891994e-08	14.4560748685947
118.395107652286	4.90010072554482e-08	14.4799605186718
118.445662339391	3.48239774640128e-08	14.4849551945243
118.495822873758	2.36583338617392e-08	14.4677058286712
118.546046374016	1.61021800604483e-08	14.4222543503228
118.596687336028	1.22588774669432e-08	14.3654025956126
118.647023985846	1.10017030469738e-08	14.2844919057567
118.697531512204	1.21315097981441e-08	14.1774965119694
118.747868598379	1.58541204471015e-08	14.0387211560951
118.798137872777	1.76982214556608e-08	13.8919176697901
118.849290323582	1.67864618339138e-08	13.7343551358097
118.899866527187	1.66604379036049e-08	13.5653634691292
118.950463073227	1.85167929498529e-08	13.3855252167325
119.000858801615	2.112659040009e-08	13.1897420484943
119.05138826326	2.44468878393037e-08	12.9906169170839
119.101649802803	2.91130753286873e-08	12.7902597403691
119.152254655583	3.53442421913217e-08	12.5937464507612
119.202522218561	4.14033152632086e-08	12.4013669415183
119.252523746927	4.51828933941367e-08	12.2117132201541
119.302538507135	4.56535063210239e-08	12.0275234486237
119.352902393734	4.31240587423428e-08	11.8497324359309
119.403186017455	3.91630931627413e-08	11.6898107171517
119.453899553167	3.54379497257836e-08	11.5439938127582
119.504361761781	3.26662038067342e-08	11.4094803956065
119.554937385931	3.07392244465121e-08	11.2870476094143
119.605526915841	2.93235559040996e-08	11.1859700533984
119.656099394065	2.81826522972323e-08	11.0975962497164
119.706826109763	2.73495324330987e-08	11.0267142135105
119.757127181391	2.69221524227523e-08	10.9730057537951
119.807715777956	2.68701517834126e-08	10.9346511081139
119.85802368307	2.70442293845652e-08	10.9169791131343
119.908078962253	2.73080954460915e-08	10.9060506377982
119.958521186715	2.75672732302081e-08	10.9097570492643
120.008688246716	2.77677873907795e-08	10.9213822607112
120.059146674606	2.7958741111984e-08	10.9454092976206
120.109944326071	2.83912835367565e-08	10.9767965470633
120.160569896172	2.95555777716302e-08	11.0091574894882
120.210658394602	3.11020354027292e-08	11.0421231685538
120.261341560719	3.17979798265037e-08	11.0789774703358
120.311936231737	3.17316597581485e-08	11.112378395593
120.362856590374	3.15151932367975e-08	11.1450355944661
120.413753996891	3.12795081877764e-08	11.1727697009697
120.464709569529	3.10213232982718e-08	11.1981798481147
120.515606362642	3.06659352972025e-08	11.2199859788217
120.565638718412	3.00717683362112e-08	11.2344601304707
120.616140109481	2.92189723790785e-08	11.2429889756062
120.668548880482	2.82906405338972e-08	11.2500397080804
120.719020705784	2.75073366917865e-08	11.2505042901681
120.769653306513	2.768385001134e-08	11.2506716839394
120.819991329099	3.03949518116344e-08	11.2469049999611
120.870676562067	3.86726146134192e-08	11.2426847431949
120.923701693792	4.53588858576638e-08	11.2388301775305
120.97612690027	3.07030844509138e-08	11.234414921662
121.028323199324	1.89103382360498e-08	11.2299338660552
121.079034887842	1.30340232198859e-08	11.2257376441254
121.129328917981	9.99692089832192e-09	11.2220120209564
121.181216285441	8.22857768415329e-09	11.2186673631127
121.233038378559	7.14309302286715e-09	11.2158217397038
121.283047430805	6.4725880450155e-09	11.2132457079359
121.334570426472	6.22947631996141e-09	11.2109383897384
121.384856289407	6.27452413218467e-09	11.2087952068768
121.435709094733	6.13106899883192e-09	11.2067517559668
121.485884303658	5.74850705016557e-09	11.2046022481464
121.536375734033	5.36839754825334e-09	11.2024964518658
121.586676964152	5.08182114768152e-09	11.2005218809864
121.636846926604	4.93618723331855e-09	11.1986228503282
121.687416865362	4.98137231953885e-09	11.1973293646171
121.737475635981	5.29611602728681e-09	11.1963994404992
121.788168673282	5.95300303266763e-09	11.1967782704902
121.839099486852	6.89992674798235e-09	11.19890729693
121.889621975785	8.04693434562541e-09	11.2036036743015
121.939791458765	9.36126284443249e-09	11.2118256166714
121.991129672911	1.0902652663716e-08	11.2255192597423
122.041517250407	1.26445862148282e-08	11.2446319616756
122.092162554389	1.47894508171837e-08	11.2708906813712
122.142877832704	1.73802625171793e-08	11.3052335317876
122.193583333174	1.99161545357759e-08	11.3484949564416
122.243870366015	2.15040871641766e-08	11.4009006346547
122.294810995518	2.28680775067394e-08	11.4647563467995
122.345492557232	2.94206880566757e-08	11.539581917745
122.395713440485	4.39255295041348e-08	11.6255828466246
122.446218487492	5.04262377771784e-08	11.7245355358686
122.496935056314	5.12458584134803e-08	11.8367271449698
122.547448724232	5.12356838446247e-08	11.9615642750598
122.597680388163	5.12866072535019e-08	12.098787970423
122.648187423283	5.13050682665981e-08	12.2493672478027
122.698845326458	5.11303972508182e-08	12.4124614345585
122.749294959439	5.07774634675713e-08	12.5863132049721
122.799335176382	5.05528632336407e-08	12.7691219353074
122.849819689681	5.12914137772174e-08	12.9619137310329
122.900523523922	5.38242071707013e-08	13.1633782686866
122.950978062837	5.78338054375446e-08	13.3705619300087
123.0012459561	6.1210143084476e-08	13.5823164356181
123.051891957771	6.10741086781137e-08	13.798100899446
123.102901799496	5.81679560479215e-08	14.016749304579
123.153692611967	5.57267656156367e-08	14.2350080554965
123.20409752786	5.48807004206352e-08	14.4497668400624
123.254851691944	5.53737991551667e-08	14.6615256945026
123.305556189164	5.66506938241175e-08	14.8664724664821
123.355955870834	5.81925319559914e-08	15.0638984613177
123.406782117727	5.96971290394366e-08	15.2529487015228
123.45737739585	6.10052019132033e-08	15.4297894104576
123.50788114907	6.20165923715068e-08	15.5929392681393
123.558635717488	6.27420431677914e-08	15.7431969367912
123.608837573332	6.32283116811878e-08	15.8754663192005
123.659084365011	6.34949153172886e-08	15.9893100166777
123.70988503713	6.35606317278907e-08	16.0864880344384
123.760251628629	6.34454138684849e-08	16.1612129567006
123.810640232311	6.2869253803544e-08	16.2146615298645
123.861469226774	6.1250460390574e-08	16.247216699577
123.911578461191	5.83609469828229e-08	16.2523455289128
123.961993975436	5.48924841516296e-08	16.2371816295736
124.012772340867	5.18046021830185e-08	16.2004391937951
124.063484586826	4.99180670951901e-08	16.1418036098119
124.113960298106	4.9777723390059e-08	16.0606716010133
124.164536236688	5.18202249002768e-08	15.9602525677642
124.214679449851	5.6343720408545e-08	15.8390821930609
124.265658330297	6.30501596618171e-08	15.7037292309504
124.31579387365	7.06264775639935e-08	15.5525723204446
124.3662785932	7.84385556359299e-08	15.389333702069
124.416364582322	8.61378422296489e-08	15.2141600766114
124.466677746913	9.34761020060316e-08	15.0318201938067
124.516955039733	9.8651507247124e-08	14.8430271892647
124.567110579159	1.00371563175719e-07	14.6521401892808
124.617592855338	9.92645478233367e-08	14.4607057971623
124.668485272886	9.63647228519829e-08	14.2711744023629
124.718513176521	9.04580568811279e-08	14.0853089973486
124.769110762991	8.02189430301112e-08	13.9051459246412
124.821031263494	6.86962957797823e-08	13.7338700636903
124.875841477334	6.42169493385843e-08	13.5710619383348
124.9292526562	7.39317036212823e-08	13.4189896113278
124.981863090594	1.00743330100511e-07	13.2785968777174
125.037119471497	1.4820000435733e-07	13.1491864009698
125.08725320841	1.89990664365348e-07	13.0325854608942
125.140708972658	1.94918415706451e-07	12.9277954657784
125.195668936817	1.69032141964144e-07	12.8348130949193
125.246347693947	1.39505076184741e-07	12.7540953584723
125.296583228094	1.14701107561321e-07	12.6855941643411
125.349132834984	9.53704947297739e-08	12.6271397577071
125.401604787325	8.31623898823476e-08	12.5789180112544
125.453743998988	8.23631552617514e-08	12.5396430458697
125.507719548412	1.03858151529896e-07	12.5090655029601
125.56076122599	1.54736485046307e-07	12.4859547072817
125.613606321334	2.15419882192654e-07	12.4695162026805
125.664347035793	2.4217818254917e-07	12.458888443373
125.715680589597	2.36402092173955e-07	12.4528036186431
125.767560138385	2.14431260183719e-07	12.4502416512264
125.821625335978	1.91118622218169e-07	12.4517990106972
125.871861678408	1.70839151649559e-07	12.4551649567993
125.925942255229	1.64586958273232e-07	12.4613487612346
125.9801230181	1.86797471770696e-07	12.4692382114957
126.030807013715	2.19419504493105e-07	12.4775768440342
126.080956092288	2.08907152254658e-07	12.4869184519856
126.131166864672	1.73557491788464e-07	12.4972918925843
126.181319408339	1.42549703224766e-07	12.5086213157694
126.231876391154	1.20862439075576e-07	12.5211210409125
126.282384376444	1.07835193204737e-07	12.534719993948
126.332769632362	1.05812366380527e-07	12.5495007064636
126.383181248258	1.16245673613105e-07	12.5656749297827
126.433465200427	1.37098857516868e-07	12.583310623506
126.4842295672	1.65975377703763e-07	12.6029500095762
126.534519227586	1.95138900965845e-07	12.6241011151568
126.58457157032	2.15552983106052e-07	12.646942271785
126.634688029198	2.18830834633162e-07	12.6716165571979
126.685070169849	2.04521979992844e-07	12.698086566338
126.735723251414	1.84849262594414e-07	12.7259161828351
126.786171079539	1.73429623236302e-07	12.7537267488936
126.836411031586	1.69812182543321e-07	12.7805071658497
126.886753697497	1.58137539044408e-07	12.8045648933118
126.937339801106	1.29253901795429e-07	12.8241256519982
126.987430743486	8.80763779014336e-08	12.8366922464768
127.038256986262	4.98547057925364e-08	12.8419231874144
127.088664254437	2.54819283972045e-08	12.8334136216682
127.139403194055	1.55120717323239e-08	12.8146029419845
127.189795361948	1.33681145961943e-08	12.7807595069849
127.240108705331	1.81374514199157e-08	12.7318921998713
127.291058511468	2.95572855106458e-08	12.6693001331682
127.341096705535	4.04892767093528e-08	12.5929017437047
127.391621009682	4.48257180830516e-08	12.50158510336
127.441818881379	4.36094573183668e-08	12.3988611578387
127.492125229229	4.12286195194325e-08	12.2878138777798
127.542353170722	4.02637545854627e-08	12.1671054450536
127.592726978835	4.16309458522254e-08	12.0395155641825
127.642762611388	4.53390647464013e-08	11.9081037515684
127.693421838835	4.89150282334292e-08	11.7768386558845
127.743828348107	4.71108130158855e-08	11.6449620837008
127.793838981141	4.02183721198753e-08	11.5154479587944
127.843888966949	3.24095934534294e-08	11.3929512355215
127.894120788148	2.55189839964049e-08	11.281023769862
127.944490495983	1.9796580960812e-08	11.1795648737601
127.99525703386	1.52413762933955e-08	11.0920564815447
128.045541670342	1.17545450501611e-08	11.0204588117888
128.096212532361	9.16977877511871e-09	10.9677903363827
128.146457961432	7.38144304520668e-09	10.9324789555206
128.197300459533	6.41862938490449e-09	10.9172727180792
128.248005560672	6.36426261643291e-09	10.9223997687443
128.298322348773	7.342548834979e-09	10.9475572950622
128.34855479974	9.60680162812961e-09	10.9914618786493
128.399493043356	1.35942608900086e-08	11.0556461397175
128.450064996913	1.96576388158502e-08	11.1363657412349
128.500838461031	2.78846400445028e-08	11.2318232502633
128.551497779418	3.7563571114729e-08	11.3400442678454
128.601698501897	4.71284460587486e-08	11.4573412627079
128.652202412142	5.59551614276815e-08	11.5829762359037
128.702526527643	6.70600302201027e-08	11.7141116350979
128.75340519374	8.92935877985469e-08	11.8496917721177
128.803796735226	1.35048363171327e-07	11.9828018477032
128.85384158753	2.18057487970742e-07	12.1127471789622
128.904022054369	3.28066107305334e-07	12.2380871616979
128.954659307433	3.30048070895053e-07	12.3569800690059
129.004865251053	2.97116770083701e-07	12.4654207984509
129.054873563352	2.60916393761428e-07	12.561015226148
129.108268298907	2.23287199000556e-07	12.655009804314
129.161003801489	1.85840229736265e-07	12.7309316525856
129.213555575852	1.51819657725525e-07	12.79019308534
129.267897376416	1.24020172199878e-07	12.8377702974524
129.318706661366	1.02915164156569e-07	12.8608035610936
129.371202101397	8.78702637652417e-08	12.8730444909483
129.42138396912	7.74372027804426e-08	12.8708799683152
129.473038853198	7.03509161409787e-08	12.8615588560661
129.525743450292	6.63288594697446e-08	12.846663412102
129.576570169383	6.58940898909679e-08	12.8254613867817
129.628952059229	6.8766465928027e-08	12.8025396170235
129.681153669625	7.28214034375849e-08	12.7785694481888
129.732462764966	7.50574481694125e-08	12.7542706065897
129.783112044883	7.44594179801137e-08	12.7304930955789
129.837667124192	7.3709544317265e-08	12.7087852142412
129.891791439172	7.56178936403526e-08	12.6878895907328
129.943382173873	7.72195997160254e-08	12.6674100752531
129.995159154073	7.77015023092045e-08	12.6464642250672
130.046891288746	7.73398938830897e-08	12.6276233855925
130.101343584037	7.56195995017752e-08	12.6102630971433
130.152369858799	7.14005265798387e-08	12.5925291793319
130.206259552511	6.75721194734358e-08	12.5781297395445
130.257450213373	6.87732054048899e-08	12.5631217759988
130.310775741398	7.59645665426519e-08	12.5485631231878
130.364848370646	8.27169869675799e-08	12.5366593246181
130.415265896676	8.55435349444552e-08	12.5259348429514
130.466106308307	8.39608126830068e-08	12.5157521546727
130.516656147848	7.89641079380882e-08	12.5070614927401
130.566920881154	7.80332474545918e-08	12.5001450754084
130.617868348076	8.30759120247188e-08	12.4949893665052
130.670459004721	8.80222952773658e-08	12.4929348978189
130.722011580057	9.0312976277878e-08	12.4940725527885
130.774291530141	9.06398619972757e-08	12.4999083998761
130.82784805781	8.95648630654908e-08	12.511530832984
130.880442626668	8.74373304035806e-08	12.5291398734799
130.931902147893	8.4046646688789e-08	12.5532767844415
130.98493437439	7.90640511306424e-08	12.5879461142373
131.038658246598	6.7565630979913e-08	12.6333787127934
131.092299495732	4.72503335748783e-08	12.6903592282166
131.142948527536	3.17809897238395e-08	12.7554243691845
131.196311044289	2.52606482946885e-08	12.8368172906963
131.250579442883	4.28229813074376e-08	12.9329078873205
131.303107026007	6.9638246140229e-08	13.039391727984
131.35598203499	7.15121191179811e-08	13.1596597851908
131.406773300904	7.19604085179443e-08	13.288571594712
131.458531982796	7.42587822789641e-08	13.4317973789987
131.508913910289	7.84391382077744e-08	13.5835828076748
131.562984952857	8.38288486985727e-08	13.7546953624161
131.614732612246	8.76388167004569e-08	13.9303291385605
131.66646561741	8.70909462083466e-08	14.1139162655328
131.71937030444	8.15923884731518e-08	14.3067127581325
131.772657054667	7.36179148672208e-08	14.504919666824
131.826609434762	6.57468696126498e-08	14.7072320012452
131.880496858822	5.98112253432858e-08	14.9096475780416
131.932197371554	5.70935229853737e-08	15.1044683245795
131.983166446851	5.72835355609314e-08	15.2932878046583
132.033459990006	5.92811749169673e-08	15.4737539325991
132.085060710249	6.23532451283957e-08	15.6493287252671
132.136999750977	6.60129120408049e-08	15.816179372207
132.191082737211	7.00357188293274e-08	15.9751108667229
132.242470904684	7.37593718593136e-08	16.1128784831504
132.293714976599	7.57296713697496e-08	16.2333238515735
132.346922232478	7.37310464330291e-08	16.3418153414606
132.396993614392	6.79341224978365e-08	16.4224955793434
132.449592473219	6.00556651610529e-08	16.4873515655283
132.500947057779	5.18971061734459e-08	16.5291085936186
132.55125762393	4.47570726596105e-08	16.5436573604303
132.601841911181	3.9429355847173e-08	16.5364246001156
132.655552854062	3.61871714791411e-08	16.5125889639659
132.706836591103	3.57724967309695e-08	16.4601117845693
132.75884655937	3.97184214064782e-08	16.386567652109
132.81085799708	5.07114193270468e-08	16.2927712270376
132.864142548736	7.27968960926894e-08	16.1789167347696
132.918121623775	1.0917500238578e-07	16.047607985618
132.972202382541	1.57581004304965e-07	15.8996488237684
133.025962000267	2.0495141054965e-07	15.7347143846211
133.076739516083	2.41503357819188e-07	15.5501425240386
133.129445778991	2.6699771844539e-07	15.3560977517072
133.182149740508	2.7435281815497e-07	15.1501194366092
133.23304255228	2.66325558109721e-07	14.9343698733359
133.284926988113	2.56407784227549e-07	14.7119272574925
133.336096034475	2.56901621108924e-07	14.4851669152516
133.390342365102	2.6613015446265e-07	14.2566541501525
133.443427297849	2.72415229015284e-07	14.02619876026
133.496593840991	2.693386207026e-07	13.7974368234799
133.550840417399	2.56613719614153e-07	13.5717692813719
133.60296563376	2.35946685378147e-07	13.3475718796624
133.657567736465	2.10422073875419e-07	13.1311952871473
133.710299604052	1.81565853635672e-07	12.9214901640748
133.76211549581	1.51365533344483e-07	12.7212301967149
133.81420360165	1.22106857040635e-07	12.5326812531455
133.867595168619	9.73412987972266e-08	12.3551347312567
133.919117685571	8.29556435202395e-08	12.1904569682686
133.9733667247	8.95949757160541e-08	12.0378921981355
134.023694931224	1.22650240251253e-07	11.9001263016308
134.077541323042	1.90826768302404e-07	11.7769621871573
134.127826443328	2.4369880240594e-07	11.6674137542727
134.179129301411	2.2839352457597e-07	11.5708313836123
134.232149668068	1.99247942752647e-07	11.4884585929024
134.285121598929	1.72967762340481e-07	11.4191214201087
134.336840691723	1.48798437339981e-07	11.3573572747097
134.390816134673	1.27786327088332e-07	11.3086073684919
134.441689446103	1.08529781764299e-07	11.2707402920628
134.495802695841	8.92236805793356e-08	11.2411126825021
134.545822846893	7.22195348234517e-08	11.2219183731661
134.596479852969	5.6508414195176e-08	11.2080801149348
134.649255098649	4.56069183245467e-08	11.2001731131097
134.701273661513	3.97321135051798e-08	11.1953580116408
134.753631686749	3.83753923988705e-08	11.1930381027576
134.806121145593	3.90434821251174e-08	11.1926613421953
134.859085174303	3.9186887827326e-08	11.1932471525416
134.91318322993	3.72026924508602e-08	11.1945024718394
134.966504263749	3.35201418707582e-08	11.1960153830181
135.019713052039	3.20478091479591e-08	11.1976615432216
135.071421072053	3.40534470848436e-08	11.1993020527433
135.124591041456	3.56260460977272e-08	11.201138359762
135.176066615733	3.49922711859806e-08	11.2030204848685
135.229826728661	3.27482792552579e-08	11.2053281432374
135.282667415015	2.95886956121267e-08	11.2079578672285
135.333539252102	2.60494451654446e-08	11.2109192902736
135.386462036944	2.44147992276412e-08	11.2148872235419
135.438007906381	2.73244435781904e-08	11.2196358596195
135.490970881718	3.6049275997729e-08	11.2259969664882
135.543517538689	3.9654442176061e-08	11.2338652501279
135.59357961892	3.49498955488693e-08	11.24256798045
135.647518913385	3.17592933619747e-08	11.255131954657
135.701274366401	3.18168784650292e-08	11.270029263924
135.753782309471	3.38361222411089e-08	11.2864033466666
135.806187199113	3.20696324121853e-08	11.3045036383122
135.858320206189	2.26576018862641e-08	11.3230159013013
135.91234086766	1.22377232590867e-08	11.3422121106201
135.966723385216	6.47785555857048e-09	11.3612660735467
136.020632379305	3.99861853554076e-09	11.3763744555837
136.075063265014	3.19652325825446e-09	11.3862047370755
136.127671533476	3.08226895510377e-09	11.3899198780209
136.179978853711	3.13244683512618e-09	11.3897463501344
136.231604419397	3.23207503282221e-09	11.3803136766211
136.284327426183	3.35702412992176e-09	11.366039561056
136.338339482508	3.36343948069626e-09	11.3504457718421
136.389872446867	3.20633609467384e-09	11.3375787457141
136.441438707819	2.95420287446245e-09	11.3203964999743
136.492516191408	2.79855234516559e-09	11.3046505343
136.542959151025	2.8298066066275e-09	11.2981089214796
136.594785252083	2.93446440706747e-09	11.3016858016996
136.64496718296	2.99345882030613e-09	11.3174505350001
136.699251753529	2.96555505075338e-09	11.3501472520936
136.753188873419	2.8641507971046e-09	11.3994230072934
136.807016988444	2.69172924912887e-09	11.4577572103917
136.858836883987	2.46072583595639e-09	11.5329004763657
136.91238444857	2.1928093838924e-09	11.6278546338128
136.963568750445	1.94354578548831e-09	11.7331191145299
137.016619275319	1.76611164633849e-09	11.8576982147166
137.068648854976	1.6458320835275e-09	11.9943070410951
137.119134870421	1.54207288924943e-09	12.1408002176624
137.17030290456	1.4234337216542e-09	12.3036925795966
137.224277754112	1.27459451212756e-09	12.4848347771082
137.277529570619	1.16348346364511e-09	12.6735672880626
137.330912812775	1.19207636738912e-09	12.8670945463236
137.383340401631	1.43913449949003e-09	13.0612592892709
137.435089067894	1.98395147249749e-09	13.2517250603246
137.487217921359	2.95008706018891e-09	13.4456107569004
137.540443126507	4.44494971574334e-09	13.6396565136131
137.59154564357	6.45570586268162e-09	13.8161979716532
137.643683302062	9.09904955612804e-09	13.9917292721837
137.694086952047	1.21529083243676e-08	14.1439749609812
137.745688716567	1.54601010349877e-08	14.2884105596378
137.797730645881	1.832146236832e-08	14.4189381847101
137.84936250646	1.98397568514847e-08	14.5275899027652
137.90190134183	1.81607362274689e-08	14.6136320346562
137.953002240841	1.32257648445685e-08	14.6746742755009
138.007302393832	1.0578020639566e-08	14.7229764620165
138.057764968856	1.10487463133682e-08	14.7344111615192
138.10796347585	1.23301457618772e-08	14.7223570686066
138.158281570069	1.2676065521408e-08	14.6908076275796
138.208735428323	1.25207664748998e-08	14.6430241913325
138.259234743572	1.18961250007507e-08	14.5820903762155
138.309909742766	1.22257059367972e-08	14.5160306806173
138.360466485958	1.32271322090549e-08	14.4378582335673
138.411046243947	1.4714256236236e-08	14.3542445757991
138.461244676517	1.71614533053004e-08	14.2710846909785
138.51171768489	2.08075390826876e-08	14.1848812272927
138.562263272305	2.28795090050653e-08	14.1006101236064
138.612704259964	2.03662852948242e-08	14.0120189139627
138.664007450313	1.66437164988526e-08	13.9286775944899
138.715657021641	1.37111929163334e-08	13.8489198539304
138.768769110002	1.17093810170995e-08	13.7717371267811
138.819404482833	1.04675655765159e-08	13.7032128827848
138.874062793801	9.62347108881852e-09	13.6361226721199
138.924387433189	9.08237749583511e-09	13.5776014783202
138.977896339135	8.75359557618894e-09	13.5259127264851
139.031825091563	8.60851847754206e-09	13.4793730990924
139.086201541125	8.57991534150721e-09	13.4369632506094
139.13710232368	8.44441092822146e-09	13.4015468336895
139.187238234771	8.00491414211537e-09	13.3688510436218
139.241052246078	7.57637701233999e-09	13.3438793991756
139.292156263058	6.97569262278261e-09	13.3208755258899
139.345539029703	6.97382625734585e-09	13.304190050318
139.397764961651	7.79865589508306e-09	13.2907578405389
139.451947579525	8.23932841781432e-09	13.2809239819449
139.505141815587	6.45114378697639e-09	13.2750441180637
139.556394997154	4.96382418377395e-09	13.2731076422265
139.608206451113	3.87498733895816e-09	13.2749264051413
139.658435183773	3.00619214847635e-09	13.281219008615
139.708562263396	2.21033574983071e-09	13.2914321190272
139.762662144747	1.84103448235223e-09	13.3097915725395
139.818361010229	2.06269442086181e-09	13.3355776450464
139.872223932838	2.86348151396339e-09	13.3672056685391
139.924748425081	4.07139512401472e-09	13.405689294571
139.979219773064	5.71583417030256e-09	13.4548286183609
140.03062468058	7.8567452375904e-09	13.509876731819
140.080968797491	1.08970269887748e-08	13.5727780034139
140.131406794293	1.51847908961834e-08	13.64527357042
140.182595063085	1.96861773197286e-08	13.7289048534136
140.233589127192	1.92603024828801e-08	13.8222312857438
140.284895493655	1.49618297986248e-08	13.926090000861
140.335990876977	1.15738360521367e-08	14.0390469704787
140.386594287296	1.00871997953785e-08	14.1596892945249
140.43745586942	9.63789701501964e-09	14.288812370772
140.487548431557	9.73155157911321e-09	14.4227335552945
140.53773405189	9.9353351245801e-09	14.5623307720453
140.587903550449	9.92583675181674e-09	14.7056702676936
140.638238076916	9.37886465554765e-09	14.8518749016413
140.689146361706	7.95822751853889e-09	14.9997021010595
140.740331868942	7.48979253519958e-09	15.1464361071439
140.791006488728	8.68208387678501e-09	15.2888233340797
140.841394715043	8.91354507430655e-09	15.4206888088364
140.891565649558	8.52313323485406e-09	15.5410567431661
140.941948297581	8.12028483259432e-09	15.6493853764978
140.992239297109	7.82796967798121e-09	15.7404611796733
141.043051095921	7.72700149789844e-09	15.8131498156595
141.093280895133	7.90977828627813e-09	15.8561769155593
141.143653737424	8.59639426080519e-09	15.8723351421256
141.194082162208	1.0250942755626e-08	15.8634288543635
141.244389912672	1.34306469678625e-08	15.8262179188137
141.295188701446	1.4355333154234e-08	15.771772681463
141.345715854471	1.02291716399993e-08	15.6944487191621
141.395948358724	6.7406780213034e-09	15.5968304998099
141.446562905483	4.76005454770813e-09	15.4740858402685
141.496907445081	3.85021112901043e-09	15.3253980081917
141.547506428226	3.6480095030222e-09	15.1682848060718
141.597608550602	5.59178909941636e-09	14.9938704849287
141.648329560215	1.02573278297292e-08	14.8083478470486
141.69852889597	1.41043668389363e-08	14.6126263706112
141.74858628125	1.63269401422147e-08	14.4024054268709
141.798818319715	1.72939238576488e-08	14.1911263003515
141.84901683596	1.68971407080992e-08	13.9617553095137
141.899060314336	1.50475592634771e-08	13.730055556409
141.949727849475	1.23648887827349e-08	13.4982858711265
142.000361144598	9.90666147390573e-09	13.2723264421693
142.050798592422	8.01437898356191e-09	13.0437611667422
142.10123443139	6.71192629747629e-09	12.824835768472
142.151550494773	5.79995708791802e-09	12.6061606551045
142.201617338999	5.17819828133543e-09	12.3959651038861
142.25194261407	4.71794893416731e-09	12.1970485263476
142.302346439263	4.32672194837079e-09	12.0048164333631
142.352693402302	3.98918974511334e-09	11.8159698885721
142.403264663634	3.75673921140387e-09	11.6392693970536
142.453755344873	3.69423472736259e-09	11.4732848761483
142.504028388038	3.90463730221162e-09	11.3203357158504
142.554192406834	4.68142128029266e-09	11.1800385637563
142.604558705566	6.44309738585053e-09	11.0505337725359
142.65551343637	9.29209048926128e-09	10.9307671244299
142.705779688221	1.21648626165489e-08	10.8256877607273
142.756135217065	1.35657854419733e-08	10.729463906348
142.809263683064	1.34098197727729e-08	10.6480478848525
142.859586123289	1.22809280868469e-08	10.5727965497272
142.912810275536	1.08802284024998e-08	10.5074969108348
142.965108866542	9.46289611514578e-09	10.4512481124182
143.015217692741	8.10818891469275e-09	10.4011922271111
143.069227223171	6.96996463530496e-09	10.3619830872867
143.120287673232	5.98005301255665e-09	10.325095805288
143.172891075058	5.49186608442465e-09	10.2991948065838
143.223089647634	5.3912680782936e-09	10.2781213021046
143.275387570841	5.68532921401455e-09	10.2617652006727
143.328450908754	6.60159418222481e-09	10.2491791973232
143.379499355337	8.88762559761366e-09	10.2395363810075
143.433095671863	1.51927154016803e-08	10.2326448202042
143.484954256075	2.90422090690832e-08	10.2277362512611
143.539317066532	5.8106162422223e-08	10.2244760109746
143.590727953071	9.341325974832e-08	10.2223190802751
143.641327736965	1.16698805020299e-07	10.2209417439754
143.692719057608	1.24405185349255e-07	10.2201210229173
143.744463795546	1.26547836650035e-07	10.2196550689686
143.795018702277	1.28678639314503e-07	10.2193934456746
143.846740228653	1.00332237168983e-07	10.2192654655952
143.898539712033	6.13806908902769e-08	10.2192184969984
143.948821239594	5.87653187394215e-08	10.219232372398
143.999299092471	6.13984874136477e-08	10.2193012406093
144.053569903839	6.48373289333379e-08	10.2194681145553
144.106928508147	7.19868143061777e-08	10.2197553420903
144.159065290544	9.49022636067858e-08	10.2202004020696
144.212461817057	1.04918032338573e-07	10.2209412536922
144.265583851998	7.14598071453575e-08	10.2221202752115
144.31740420527	4.81278858977042e-08	10.2238003410755
144.368340273126	3.05042564782939e-08	10.2259967783801
144.421357289661	2.11204962765619e-08	10.2296367910293
144.473223448211	1.66473451301466e-08	10.2343209943337
144.526195119981	1.65758225865396e-08	10.2412891184049
144.578890634571	1.91444374369249e-08	10.2504379511558
144.631934287154	2.27476982108129e-08	10.2631005214403
144.683255979002	2.55022738686745e-08	10.278988852961
144.733739796084	2.6730156282061e-08	10.2987392366183
144.786919070989	2.67108215907705e-08	10.3273401577424
144.837785358785	2.58440085521539e-08	10.3607387107223
144.891051271894	2.45065492371428e-08	10.4042001031611
144.941219017757	2.32578045370062e-08	10.451753810565
144.991600815607	2.3126484177208e-08	10.5095594652906
145.042497612104	2.46496781323043e-08	10.5787415880251
145.093639515516	2.62789997457789e-08	10.657641238277
145.14386942007	2.66812098019807e-08	10.7466859265467
145.194127283585	2.62071623592333e-08	10.8467940976768
145.245312386401	2.56458435414764e-08	10.9594192196539
145.299752907558	2.64642989701776e-08	11.0892430493474
145.353038899064	3.06046165372131e-08	11.2291361133252
145.407060551958	3.99436105868693e-08	11.3819692470147
145.460669478273	5.62889618914699e-08	11.545614342512
145.514584367937	8.2873120644262e-08	11.7213312421032
145.565366807859	1.19803490257624e-07	11.9003842175423
145.618712622559	1.67212761741443e-07	12.0951729495329
145.670593640278	2.15805154248528e-07	12.295320860751
145.722657666491	2.54886452480242e-07	12.5034220017918
145.774409993661	2.77914829730583e-07	12.716939330786
145.826009210227	2.86859828386986e-07	12.9343602982641
145.87640534939	2.86998532024813e-07	13.1516599105667
145.930599560431	2.81414747884998e-07	13.3818047044068
145.985106469762	2.68060205581714e-07	13.6141362394329
146.038083975011	2.37184127189832e-07	13.8419283151361
146.089113383464	1.83279601492681e-07	14.0607548811047
146.139230970647	1.5068424533014e-07	14.2718255805637
146.192529392133	1.59967604506028e-07	14.4858459820615
146.243902561988	1.78180859027431e-07	14.6852626065559
146.294344058875	1.87654289526765e-07	14.8698560641553
146.347360699854	1.90399165928019e-07	15.0506099005953
146.40109716431	1.90580224719971e-07	15.2183356295797
146.45536007437	1.90781482547359e-07	15.3687689544403
146.507835105965	1.91835070466175e-07	15.4923727380591
146.560912182476	1.93362921462537e-07	15.5969014686455
146.614103942726	1.92764354932188e-07	15.6775359758419
146.665512886442	1.83599277470268e-07	15.7277225736643
146.71759349953	1.6726242227074e-07	15.7557093720622
146.770358958954	1.52827921757635e-07	15.7629516946403
146.820490691956	1.41640304966578e-07	15.7374701953474
146.871578414376	1.34779148793097e-07	15.6948469851032
146.922920485428	1.33687702913211e-07	15.6331934204997
146.976933153368	1.39120392715794e-07	15.5579137182144
147.027887845405	1.47999613508803e-07	15.4605931759505
147.079493942665	1.58539899891812e-07	15.3513422091778
147.130618343763	1.68908169064727e-07	15.2290548497286
147.181531008605	1.79611673984997e-07	15.0984736521021
147.231794116149	1.92252086782396e-07	14.9622879495145
147.282105442889	2.08104452807572e-07	14.822688462975
147.332515677455	2.22008979708688e-07	14.6820162068377
147.383248104307	2.27768945866515e-07	14.5425154328849
147.433667885723	2.28380783023541e-07	14.4044519127447
147.484294752119	2.27437476234302e-07	14.2700318532798
147.534624330085	2.25940558138911e-07	14.1409992471238
147.584746047177	2.23455586232188e-07	14.0179044556492
147.635205708325	2.17887274760655e-07	13.902497517399
147.686432244936	2.05688193974941e-07	13.7958315065146
147.736487433987	1.92796359477412e-07	13.6982560937673
147.788268048667	1.92113156482776e-07	13.6096692646788
147.839633016017	2.01455466420734e-07	13.5297854028382
147.890292165578	2.12770531641701e-07	13.4605308370092
147.942865326443	2.21095362919619e-07	13.4004420788608
147.995858265271	2.25269012610148e-07	13.3462874652493
148.048325644378	2.22355514854172e-07	13.3036664687385
148.098828835734	1.53244874982653e-07	13.2661564350176
148.150300250915	9.70571399531998e-08	13.2369854970423
148.201518832464	8.36587223868836e-08	13.215784360266
148.25436313322	9.38697543921264e-08	13.1986554689981
148.306747057768	1.12813792840548e-07	13.1885097001309
148.357124697615	1.25610133362997e-07	13.1823257284974
148.407161716392	1.19829702172973e-07	13.1812673311766
148.457273429151	9.37012849041998e-08	13.1837365742718
148.50834238726	8.11243084579395e-08	13.190313294623
148.559168664416	9.86143324811215e-08	13.2009116552338
148.609562138937	1.37723247798745e-07	13.2147627535963
148.659926619503	1.88758062639375e-07	13.2324952035025
148.710176430712	2.26165542763684e-07	13.2538657642105
148.760643634312	2.31695903760867e-07	13.2795079842565
148.811364555369	2.28249987450857e-07	13.3095651918838
148.861788178306	2.16163284831409e-07	13.3437553453861
148.912479585174	1.93545432592302e-07	13.382738542018
148.962597443238	1.69800488167817e-07	13.4257166170762
149.0129215369	1.54909926999845e-07	13.4735042275582
149.063012502425	1.61361001515843e-07	13.5254686122415
149.11344200354	1.91409743471854e-07	13.5822335139538
149.164073883829	2.09024588505791e-07	13.6434088077319
149.214339515437	1.99414691973623e-07	13.7075904649231
149.264603194339	1.72357526731668e-07	13.7748391697268
149.314919067728	1.37272243020271e-07	13.844685579783
149.365336839183	1.01250430109516e-07	13.9162622030323
149.415509583594	7.42053253203593e-08	13.9880128601354
149.46638716185	6.13450367305207e-08	14.0610086964076
149.516530147657	6.3312963599315e-08	14.1311327175262
149.566916513399	7.59155183224465e-08	14.1967294500515
149.616960465359	8.46474006640977e-08	14.2564659497957
149.667390361546	7.83887125495132e-08	14.3069748099543
149.717899602487	6.46402336102208e-08	14.3464137321302
149.768496802139	5.01785248922734e-08	14.3708985445377
149.818818483075	3.7368008611274e-08	14.3825770354409
149.869146271927	2.65388260147853e-08	14.3789508732225
149.919919240811	1.81279983770133e-08	14.3467375313167
149.970743703936	1.34965290321435e-08	14.3007753649176
150.020760743692	1.13442001456572e-08	14.2203020646571
150.071146995616	1.13015333618671e-08	14.1302357307105
150.121336987612	1.37542753512431e-08	14.0170508894993
150.171626574742	1.81949995566914e-08	13.8815571171906
150.222026248125	1.96345261312237e-08	13.7275962262409
150.272674782768	1.84495915430973e-08	13.5637477857447
150.323282351595	1.7953793683145e-08	13.3885211874477
150.373773555537	1.91866201522678e-08	13.200982709037
150.424340722189	2.14141239272579e-08	12.9959419845859
150.474517639861	2.46501381328378e-08	12.7911570013919
150.525437952535	2.94041973995464e-08	12.5848591839724
150.575897478222	3.52566140283397e-08	12.3814887996739
150.626564695593	4.01813012978358e-08	12.1823354979277
150.677061149802	4.23959167448341e-08	11.9984861496911
150.727478892349	4.15364504347834e-08	11.8165782890561
150.777549545814	3.86890880076958e-08	11.6487670479854
150.828126521928	3.53393274464584e-08	11.4938460856213
150.878530488113	3.27489908720766e-08	11.3533730672648
150.928984440185	3.10001894729742e-08	11.2287397676658
150.979414957048	2.96960996512642e-08	11.1232107353812
151.029894432754	2.8598142701511e-08	11.0276608504976
151.080296924008	2.77176006333204e-08	10.949452698299
151.130862519903	2.71799734395822e-08	10.8917658981829
151.181589406788	2.6996395740243e-08	10.8544130024977
151.231887651707	2.70716251741747e-08	10.8331167558346
151.282012771456	2.72819322065032e-08	10.8202953726271
151.332058591407	2.75179536460682e-08	10.8231155614058
151.382845622211	2.77194068335272e-08	10.8398117560509
151.433006502637	2.78637824180135e-08	10.8601389689908
151.483751411736	2.80669151004128e-08	10.88819852138
151.533791920106	2.86904208158565e-08	10.9194142158465
151.584212392448	2.9867943690656e-08	10.9575404457581
151.634564241744	3.05584727913641e-08	10.996336090237
151.684893494413	3.05268684723855e-08	11.0350255149341
151.73517689348	3.03137043426086e-08	11.0743556472367
151.785594427123	3.00800799919666e-08	11.1102568674222
151.835699585183	2.98100099988587e-08	11.140908036648
151.88644670758	2.95234186396737e-08	11.170968416804
151.936598738369	2.90834864139107e-08	11.1936179613335
151.986920025929	2.84458442787819e-08	11.211073770833
152.037217923899	2.75640510690374e-08	11.2214856551688
152.087697247714	2.66972876871722e-08	11.2300049609058
152.137906880406	2.61189909169999e-08	11.2339643628903
152.189380405952	2.66692852528492e-08	11.2358165826453
152.240446261775	3.00767988848756e-08	11.2349949620446
152.290450759135	3.78275098813343e-08	11.2324286053047
152.342797994261	3.66631120595536e-08	11.2293253637689
152.396089131068	2.26093979949682e-08	11.2256847442652
152.449454207263	1.44220032688292e-08	11.2218057171494
152.502058391136	1.05323353639997e-08	11.2181219440987
152.556135625241	8.52236199956769e-09	11.214760600938
152.609976147909	7.36878779738752e-09	11.2117985580881
152.660896170627	6.65708843419591e-09	11.2091940431773
152.714547741906	6.34555140140632e-09	11.2068485694157
152.76576341696	6.38173342147371e-09	11.2046589139385
152.816497454722	6.4283317836333e-09	11.2027076716795
152.867015241741	6.08535595549449e-09	11.2007269362621
152.917394554753	5.68878835146587e-09	11.1988292674101
152.967649315481	5.37896171612018e-09	11.1970181569362
153.01827013392	5.1465536831929e-09	11.1951595920908
153.068757357628	5.04390776289472e-09	11.1934599971767
153.11902560222	5.10498316844638e-09	11.1921927250777
153.169305389337	5.42306638126408e-09	11.1918028485939
153.219463827358	6.06295589361857e-09	11.1926250976063
153.269962448807	6.99120651358664e-09	11.1955068549847
153.320846727839	8.15681874792324e-09	11.2013448601851
153.371517734786	9.53325884740901e-09	11.2111595077024
153.421655450397	1.11425116523475e-08	11.2258512401549
153.471678683252	1.30938127379232e-08	11.2465399656594
153.521891769305	1.5534768074389e-08	11.2744892516652
153.571943692407	1.83060118276185e-08	11.3103512042957
153.622193524633	2.05881847825594e-08	11.3554021424864
153.673238797805	2.17339973178699e-08	11.411444782065
153.723724999077	2.3586962775527e-08	11.4774567459417
153.77428755311	3.39063395200157e-08	11.5550707458282
153.824456218304	4.986846837846e-08	11.6440889992656
153.874936788852	5.51159930363574e-08	11.7462009578786
153.925309805635	5.56644687140975e-08	11.8609514630179
153.975379166673	5.56589390275175e-08	11.9880294728051
154.025535897823	5.56583162160567e-08	12.1282367654953
154.075700535995	5.54674834116008e-08	12.2810217081032
154.126295056872	5.49432021497323e-08	12.446788594442
154.176945224012	5.42414024390643e-08	12.6236852907479
154.227131808766	5.40242191557809e-08	12.8092974281957
154.277785903381	5.54027663972697e-08	13.0049228219593
154.328511739172	5.88499280127604e-08	13.2083632795878
154.37952777079	6.34002689323539e-08	13.4187875590637
154.429979633601	6.61167118552733e-08	13.6323861086777
154.480836980605	6.45205347653648e-08	13.8502969304866
154.531622452187	6.06914561981887e-08	14.0686486183906
154.58221311675	5.81911257218072e-08	14.2867802380154
154.632317128082	5.76801088513792e-08	14.5007910507674
154.682480005823	5.86217919789116e-08	14.7110093098984
154.733590811231	6.03411366539399e-08	14.9170871761855
154.78394335826	6.22523567534816e-08	15.1125049658039
154.833982444442	6.40425717867096e-08	15.2967554310514
154.884704530228	6.55743956884837e-08	15.4720074678689
154.93550444756	6.66818744769579e-08	15.634205178316
154.985607684045	6.7307821286273e-08	15.7782842454468
155.036466352992	6.7728191971668e-08	15.9081826875022
155.087115281137	6.82720872840455e-08	16.0210550206918
155.137189772381	6.8768513596765e-08	16.1116598229629
155.187572175136	6.8836222897714e-08	16.1829527724545
155.238041268067	6.80781164361441e-08	16.2323418083252
155.288785200805	6.60104125396275e-08	16.259753020122
155.339509077952	6.26944653091316e-08	16.2635750743024
155.389929873835	5.89635417387343e-08	16.2437563334043
155.440616144297	5.58134403656819e-08	16.2025063736617
155.490616290109	5.39551850803517e-08	16.1370700983505
155.540730117552	5.38938390629667e-08	16.0520184163948
155.591118243223	5.61204760169829e-08	15.9455750818543
155.641243163346	6.1034537529892e-08	15.8214370493119
155.6915115202	6.81562541514401e-08	15.6804846504436
155.741517841456	7.64084267236721e-08	15.5250885673107
155.791851268614	8.52303555453328e-08	15.358258467145
155.842011432909	9.43727928853238e-08	15.182377664393
155.89243821037	1.03404560685491e-07	14.9980924482728
155.943078622169	1.10454704572693e-07	14.8097394092412
155.993297047394	1.13664279255618e-07	14.6185225179419
156.044071293817	1.12798353071071e-07	14.4276378589051
156.09443174118	1.07271139385609e-07	14.2385648554031
156.144552682048	9.64547053418356e-08	14.0539497105267
156.194735227743	8.22024391127566e-08	13.8752005385101
156.244925106065	7.09470480250827e-08	13.7040528523641
156.299410882131	7.08960027986397e-08	13.5435892383459
156.354288842432	8.69171081185811e-08	13.3937749585097
156.406347154433	1.18655697255874e-07	13.2552921578237
156.458172247937	1.65307981722797e-07	13.1271848371586
156.510542999254	2.05370006585419e-07	13.0126813518287
156.562796672396	2.01597080525394e-07	12.9094609140264
156.61752469613	1.71458532178603e-07	12.8197913286856
156.668861861675	1.39616065008393e-07	12.7412369339594
156.721819645026	1.1369284596499e-07	12.6742019742582
156.773426315173	9.45453770607471e-08	12.6177849012122
156.826959785468	8.40269808159755e-08	12.5714376770592
156.880098738841	8.73029109706614e-08	12.5340072745289
156.933441344872	1.15140262531621e-07	12.5050889708229
156.98544786339	1.7165970118375e-07	12.482844536496
157.03733633318	2.33220593498628e-07	12.4673909610033
157.087811218439	2.58322400826065e-07	12.4571063862238
157.138509559448	2.50283669317655e-07	12.4514407722474
157.188573085486	2.27485573712865e-07	12.4494036364518
157.238858114426	2.02450834147231e-07	12.4505070503971
157.288939069868	1.80651084546547e-07	12.4538449690704
157.341218947593	1.73820533814444e-07	12.4596733611241
157.393648910398	1.97581791145447e-07	12.4672062426158
157.445558352301	2.33941065486781e-07	12.475884573794
157.495926497524	2.2071280150009e-07	12.485283579192
157.546770021609	1.81330628264866e-07	12.4958692783938
157.597158960928	1.47070693209071e-07	12.5073069065675
157.647706230565	1.21360996759432e-07	12.5198360508209
157.698238465939	1.07172588681528e-07	12.5334862390668
157.748510790176	1.07293600711627e-07	12.5482574400355
157.79851472804	1.18991649635829e-07	12.5642545415311
157.84889316279	1.43246707727185e-07	12.5819786193822
157.899074322662	1.74618708787054e-07	12.6012479877586
157.94919096318	2.0476350191413e-07	12.6222332456413
157.999775602821	2.22559975022815e-07	12.6453732821251
158.050753419749	2.19218140835217e-07	12.670581754514
158.101133187032	1.96831833070031e-07	12.6966549403666
158.151311800838	1.73728307941235e-07	12.723299462939
158.202113091659	1.64892830445227e-07	12.7504606814428
158.252610830989	1.62464837519758e-07	12.7758723295272
158.30321573203	1.49566491525052e-07	12.798393041546
158.353493255775	1.17871972048391e-07	12.8151641003857
158.403881918747	7.50228480634687e-08	12.8241768947012
158.454297639633	3.88973424767443e-08	12.8238170897793
158.504609639132	1.92538313224291e-08	12.8129011322997
158.554949887025	1.1805463592827e-08	12.7895737428291
158.605373189564	1.06258118651036e-08	12.7520312746011
158.655725412856	1.61048370070177e-08	12.7005260609363
158.70632217289	2.95028323090649e-08	12.6344059284862
158.757018491425	4.31087864382721e-08	12.5515563057866
158.807983163161	4.8852926952967e-08	12.4583802821429
158.85818956579	4.83834844784612e-08	12.3522644406914
158.908876715766	4.69425675052994e-08	12.238556567465
158.959501837361	4.70966759849943e-08	12.1156252639588
159.009863921199	4.93462970807527e-08	11.9869697434451
159.060141622673	5.27339000372755e-08	11.8557422400743
159.11052589302	5.38231275704898e-08	11.7230379839502
159.160575738465	4.92019008823661e-08	11.5910248237274
159.210876807851	4.10133010540325e-08	11.4619413565341
159.26111115975	3.27605036998046e-08	11.3394384256139
159.311799300235	2.56879490655405e-08	11.2285802176614
159.362015096276	1.98610206710194e-08	11.127605874731
159.412099488156	1.52443587992676e-08	11.0404515632822
159.462551349892	1.17092032469441e-08	10.9696217067611
159.512621516556	9.11972215752033e-09	10.9175614291718
159.562868372029	7.3542691617122e-09	10.884084251686
159.613136925749	6.44095105199106e-09	10.8706389138916
159.663205724456	6.43948910991139e-09	10.8773121994044
159.713881409991	7.48882170041258e-09	10.9063201949145
159.764352020334	9.82876244337344e-09	10.9543088481904
159.814940974656	1.38245107002561e-08	11.0193400908354
159.865028218203	1.97362695834912e-08	11.1011445184742
159.915709574488	2.76190133944868e-08	11.1997170429056
159.966361131576	3.67314359714342e-08	11.3096465232162
160.01687832688	4.57847256862252e-08	11.429231577082
160.06700810838	5.45444991277296e-08	11.5563316319147
160.117263111018	6.64012256595136e-08	11.6878534122478
160.167747145691	9.0331483443944e-08	11.8230655733648
160.217784222218	1.39061027766079e-07	11.9575157590367
160.268430256249	2.29152949349546e-07	12.091184603945
160.319009091752	3.23490036173769e-07	12.2193221101022
160.369296669976	2.9887539227364e-07	12.3383358112355
160.419590590778	2.60965351478819e-07	12.4476427965486
160.471152473993	2.23780056313687e-07	12.5504225618436
160.525114450811	1.87846599913627e-07	12.6473973230249
160.575975012567	1.54579749667085e-07	12.7187002338716
160.62838013267	1.26008165478255e-07	12.7792850598665
160.67969264318	1.03389569948014e-07	12.8201769355435
160.729871717624	8.72901768930479e-08	12.8439968078086
160.780548665618	7.67338794200829e-08	12.8559983516081
160.832914840551	7.02328084991758e-08	12.8598132514848
160.884428960062	6.59080623333653e-08	12.8522223346468
160.937040600149	6.34828304461547e-08	12.8386812162036
160.992307394382	6.35969664025683e-08	12.8211053543919
161.046323024366	6.69235095113919e-08	12.7990280391358
161.100418505349	7.20129471426623e-08	12.7758758367492
161.153743480907	7.55108253737479e-08	12.7519372444653
161.20689773843	7.59222625571526e-08	12.7290619488116
161.261110212402	7.55715804084289e-08	12.7075103688468
161.311678668636	7.65338355340512e-08	12.6870879116717
161.363223041531	7.72336072411831e-08	12.6679240826801
161.414572833581	7.7231503104002e-08	12.647311501542
161.466904092861	7.65574740732164e-08	12.6277462500619
161.518811844572	7.47129618205121e-08	12.610787701162
161.571891069696	7.12038492204147e-08	12.5948303069973
161.623052266925	6.77607500686189e-08	12.5794831080364
161.676073655249	6.98838631446835e-08	12.5650926020511
161.726076811081	7.67180665252795e-08	12.5507432823538
161.776858594102	8.30261307210341e-08	12.5387196216676
161.829372200804	8.51719559372646e-08	12.527323303165
161.882753155695	8.24344785340485e-08	12.5176572559751
161.93581282959	7.75077680895785e-08	12.5090250547999
161.988494791301	7.86222492463741e-08	12.5023467922389
162.041568098667	8.51556795912358e-08	12.4979649781736
162.094138264092	8.97978537749858e-08	12.4966077659534
162.146994289313	9.12142672609642e-08	12.4988861236128
162.198302328741	9.03751870304028e-08	12.5052054515688
162.252288477946	8.80969386992146e-08	12.5180951694274
162.302994222277	8.4692143022989e-08	12.53574626997
162.35354643549	7.98990703940291e-08	12.5604952157602
162.407382140879	7.26771851402699e-08	12.596986885518
162.45850082483	5.97664213311126e-08	12.6406874830132
162.509898136973	4.26758919539575e-08	12.6954964705556
162.563563516005	2.92182856233828e-08	12.7653753669989
162.616209229559	2.30357553361749e-08	12.8466103922302
162.670136774548	4.10973843374661e-08	12.9429890267991
162.720681637898	7.03782741529216e-08	13.0464345081713
162.772160628612	6.93891371714954e-08	13.1642419464898
162.825796522375	6.89100848881266e-08	13.2992532328966
162.876483304019	7.06566411553354e-08	13.4407233185521
162.928692137629	7.45980992930465e-08	13.5973040097253
162.978745533023	7.91314403016743e-08	13.7595518109745
163.029282891783	8.18239701451335e-08	13.9322129800692
163.082689264947	8.01570672472763e-08	14.1199460478849
163.137244230482	7.40951657287894e-08	14.3168768157886
163.188274912588	6.64902103248528e-08	14.5090808991801
163.242500711283	6.00367854336343e-08	14.7121418348295
163.293352163274	5.60152899656487e-08	14.9066976001425
163.347062486319	5.52483091592448e-08	15.106678713698
163.398445193823	5.72018756430394e-08	15.2964464388217
163.449709405385	6.05921842382824e-08	15.4793984589341
163.500800661317	6.464469861622e-08	15.6538306208554
163.553418479304	6.90966696555743e-08	15.8219751620936
163.603607476289	7.34889791686843e-08	15.9706922937486
163.656670800106	7.78060155785615e-08	16.1134533638857
163.707101943991	8.02804231581239e-08	16.2326175893001
163.757340035075	7.84934829628049e-08	16.3334209170146
163.808127522658	7.26338448398291e-08	16.4168090452847
163.859983390066	6.43828907392289e-08	16.4815938243598
163.911732436853	5.54736448732732e-08	16.5234589614554
163.964587526772	4.7535300390595e-08	16.5437760176293
164.018483280962	4.15328339736063e-08	16.5446245032512
164.071085397395	3.77528313217624e-08	16.5167894283597
164.124620811507	3.72342725176766e-08	16.4677216606083
164.175884728537	4.14925747310173e-08	16.3919641567069
164.228028092225	5.34651493350719e-08	16.2971114883561
164.279886777415	7.66782938031785e-08	16.1809295428475
164.32995580408	1.12202651727192e-07	16.0433690033889
164.381968849376	1.59885520102437e-07	15.891423061833
164.4334848362	2.06495369302971e-07	15.7230460979434
164.486070984518	2.44918770742633e-07	15.5410780257307
164.537854095321	2.70112240555247e-07	15.3471158229088
164.591610634095	2.77768867849358e-07	15.1458008428745
164.644842915255	2.68943064873407e-07	14.9334251801128
164.697215854078	2.57904127657247e-07	14.7139844085742
164.749784382022	2.58027710025735e-07	14.4892192727922
164.802802352808	2.67748586413564e-07	14.261727349665
164.854117254578	2.75141977541635e-07	14.0322482949182
164.906616936188	2.73152679326869e-07	13.8027552523503
164.959382438601	2.60776343354321e-07	13.5764161988285
165.009641516044	2.4000577901253e-07	13.3530421381875
165.061175536812	2.139013210056e-07	13.1376701528655
165.115351967981	1.84208459577745e-07	12.9290896950177
165.165983640837	1.52659834842449e-07	12.7290197883348
165.219814537292	1.22056627346047e-07	12.5401550315863
165.271571550639	9.56399121227647e-08	12.3634804053243
165.322033842153	7.8797701098195e-08	12.1988838063463
165.373668226199	8.02197006277206e-08	12.0469706142789
165.425521861192	1.08225128333351e-07	11.9096165208051
165.477631497663	1.65942204108733e-07	11.7848586832172
165.531100181649	2.34752881578714e-07	11.6742599537268
165.584979536382	2.39437764616239e-07	11.578044776136
165.63871491343	2.12223608464251e-07	11.4952189120573
165.692431563476	1.83979487451534e-07	11.4233844735382
165.743713336269	1.57927148948213e-07	11.3610227346065
165.793809322254	1.36281737132465e-07	11.3144235115893
165.847909422016	1.15583861909946e-07	11.2766352498293
165.898646257225	9.61149793447627e-08	11.2489644832869
165.949456594971	7.80523792157156e-08	11.2296413809221
166.001543888987	6.18182868117035e-08	11.2161681428431
166.055396086983	4.89021799959913e-08	11.2071117672689
166.108233813583	4.17503181580877e-08	11.202117775593
166.162315907625	3.96257308049263e-08	11.199724615074
166.214017839514	4.01620023896284e-08	11.1988530078506
166.267249204519	4.04783048664239e-08	11.1993944666221
166.318600305204	3.85225923512529e-08	11.2004709587761
166.368849158597	3.45988727600926e-08	11.201805278547
166.420205459317	3.25645813836254e-08	11.2033371488265
166.472356306425	3.44863228710872e-08	11.2049870086515
166.525299696114	3.63583128734446e-08	11.2067688086014
166.577948088531	3.61057338975437e-08	11.2086693196604
166.633778995804	3.41425115397548e-08	11.211052420237
166.687302219424	3.08922590420648e-08	11.2136347024957
166.745444606624	2.7452121762368e-08	11.2173271601125
166.801486137415	2.5547305118695e-08	11.2216955727762
166.856207457738	2.90256708708537e-08	11.2270554255301
166.910256042143	3.81690475370182e-08	11.2337524276161
166.964202711825	4.20558732647952e-08	11.2423129876219
167.018001237137	3.81824515616869e-08	11.2530074637022
167.072824140316	3.45000115551383e-08	11.2665589404528
167.12345226053	3.45425616089691e-08	11.2798896434983
167.175168442141	3.67963422841116e-08	11.2955256132451
167.228220683703	3.34928324422661e-08	11.3135223833113
167.27851662372	2.16051048251085e-08	11.3290354892573
167.331646935072	1.11121640949683e-08	11.3466816098007
167.382352808441	5.61702344318367e-09	11.3592390339641
167.434509415478	3.51750721449871e-09	11.3716575050643
167.484555935992	2.8836289770895e-09	11.3732241251178
167.537911054253	2.81420933793353e-09	11.3784660677026
167.590048854683	2.82532690738306e-09	11.3775309862731
167.643689674412	2.86384873748364e-09	11.3668898819753
167.695640557984	2.97400867292428e-09	11.3551679794478
167.746189310348	3.01190063872088e-09	11.338083011385
167.796411561513	2.88467222472565e-09	11.3143688182713
167.847101484863	2.68013633183146e-09	11.2949077668928
167.898117407437	2.57173433902842e-09	11.2770944253068
167.951111581935	2.62589775706158e-09	11.2760602059694
168.004095623595	2.73236916262849e-09	11.2818884137606
168.055344186085	2.78767251236676e-09	11.2913814548136
168.107619503085	2.75348020166331e-09	11.3205845593794
168.157810144947	2.65159984731748e-09	11.3572861955694
168.209427406521	2.51418216428444e-09	11.415589408962
168.262355379846	2.33273889366469e-09	11.4914736290924
168.313685433696	2.1006756592344e-09	11.5763388847086
168.366201545227	1.88030140613843e-09	11.6785322630828
168.418715573888	1.73305905815915e-09	11.8023582569392
168.469281007907	1.63235998981584e-09	11.9324588278263
168.522729481698	1.54786961875624e-09	12.0877046650156
168.572730848306	1.43756820836923e-09	12.242916199557
168.624811481891	1.28401417474981e-09	12.4170745221711
168.674838499275	1.13633687726469e-09	12.5942302862986
168.727085428854	1.09978289497089e-09	12.7845388819245
168.77859786282	1.24961673094753e-09	12.9749724539532
168.830289500373	1.66158209317796e-09	13.1713326072459
168.882599313728	2.43307619546774e-09	13.3654180700898
168.93396706131	3.66283048684438e-09	13.5566396641313
168.985286188118	5.4244300558792e-09	13.7422651035434
169.036705868519	7.81204536693421e-09	13.9190730590018
169.089298613427	1.09017962030293e-08	14.0879200058508
169.140890126467	1.43780062905241e-08	14.2386288888326
169.193481418307	1.77040092391004e-08	14.3754264196395
169.24512127171	1.97332050015721e-08	14.487413299205
169.29858725964	1.84928940358109e-08	14.5878190459662
169.350064406398	1.33474792432282e-08	14.6555428042307
169.40072273518	1.01351305936113e-08	14.7009752680178
169.451268725117	1.02672168710811e-08	14.7223528744053
169.501406920451	1.22052645905617e-08	14.7218249766773
169.55160878791	1.36017171890443e-08	14.7054768103389
169.601735781565	1.3861069133361e-08	14.6682142997693
169.652174295517	1.32862114189286e-08	14.6177035751446
169.70223914797	1.33482693088383e-08	14.5525028850839
169.752445586976	1.39922361509323e-08	14.4798702299143
169.802738667921	1.50435942570828e-08	14.3970026570247
169.852803642084	1.70637699595546e-08	14.311174492369
169.903061143654	2.08166352893941e-08	14.2254054212852
169.953143801213	2.46409605143888e-08	14.1392171701684
170.003505779393	2.32710375217349e-08	14.0536190551322
170.056124067468	1.90118733237138e-08	13.9739719392034
170.109950570918	1.53103124886392e-08	13.895357167415
170.160311018827	1.27625407156195e-08	13.8203844401816
170.212329037975	1.11697424046653e-08	13.7543974699122
170.264513589042	1.00682409934334e-08	13.6910828623722
170.315283292213	9.23620001415318e-09	13.629249969193
170.365825899177	8.61931281818587e-09	13.5779325841835
170.420897884724	8.06615498567253e-09	13.5281121890466
170.472952068308	7.59471976344505e-09	13.486163634013
170.52619387119	7.23120519671491e-09	13.4505129341724
170.577140007682	6.80265658635745e-09	13.4184887100484
170.627369149726	6.36384757396737e-09	13.390844557676
170.677909154002	6.04478636305054e-09	13.3673809363223
170.728035468079	6.07066522344159e-09	13.3473141217372
170.779896309276	6.93326944664263e-09	13.3313358296225
170.83098771746	7.71931494827601e-09	13.3193041893349
170.884809201295	6.126673942395e-09	13.311660987533
170.937536167733	4.5781607228533e-09	13.308455856764
170.989730824332	3.69337150009087e-09	13.3092963270783
171.040288879039	2.89076580409282e-09	13.3127762833759
171.092799202582	2.18423063253393e-09	13.3221324134209
171.143619446374	1.6663412182625e-09	13.3355367781902
171.197170998399	1.59107156476642e-09	13.3558054506493
171.24848176104	2.01869199484531e-09	13.3807213431135
171.302804473077	2.89920258537951e-09	13.415252609431
171.356570578642	4.16287451090429e-09	13.4575484522367
171.407136716341	5.88110811493712e-09	13.5053433243536
171.457988942025	8.45846384203014e-09	13.5621650462441
171.508143763859	1.19655035729507e-08	13.6273368133417
171.558446014537	1.5267081144534e-08	13.7021986353321
171.609607657489	1.52669029593774e-08	13.7882523092134
171.660166906601	1.26185525251005e-08	13.8830775135604
171.710378227172	1.06370697749005e-08	13.9867217378839
171.760731785572	1.00757929564391e-08	14.0997055914082
171.811274308959	1.03875946711983e-08	14.2214920787413
171.861603288965	1.11325484525401e-08	14.3501965704548
171.912055450217	1.18007666404626e-08	14.4851858023455
171.962658012118	1.16135631537152e-08	14.6251989587524
172.01331769661	8.18675021496115e-09	14.7683405251967
172.063605127103	4.75442442399628e-09	14.9114395516655
172.114262279181	3.94264949739686e-09	15.0540524119665
172.164911540463	4.75038503700616e-09	15.1924631040535
172.21492247296	5.89890705775776e-09	15.3208056964974
172.265786221805	6.61608478309825e-09	15.44537022146
172.315845013804	6.59445648074115e-09	15.5535917157828
172.366552873026	6.26962344575715e-09	15.644357251135
172.416586572408	5.99619285304077e-09	15.7195971168297
172.466615887006	5.86902348672266e-09	15.7654659379259
172.516810703536	6.03913388051838e-09	15.7945338592479
172.567275664562	6.74020487410688e-09	15.7950052058958
172.617713710162	8.53970437957765e-09	15.7786628184487
172.668068482842	1.20443425011458e-08	15.7259598526508
172.71812834033	1.18911945779434e-08	15.653693503871
172.768697518323	7.93745635008736e-09	15.553832403677
172.81931546047	5.43657648515423e-09	15.4387595555987
172.869931397756	4.21407581695216e-09	15.309207598491
172.920234169462	3.59327141028182e-09	15.1621001106264
172.970305616786	3.30174165381586e-09	14.9962681532434
173.021317527069	4.35075960851379e-09	14.8163434243852
173.071538777297	6.32259794711593e-09	14.6154887401058
173.122625363726	7.69302867576678e-09	14.4062087885129
173.172780990723	8.39696880010471e-09	14.1937836696734
173.22286307689	8.67592772117423e-09	13.97254576596
173.273044978148	8.66474965268514e-09	13.7544309380774
173.323277291055	8.15273057126959e-09	13.5300094274639
173.373805698287	6.98926701923867e-09	13.3023065392229
173.424156659555	5.63028039340386e-09	13.080348734807
173.474604839004	4.43676611866164e-09	12.8586121907833
173.524935372416	3.53346773062039e-09	12.6414226168739
173.575853402768	2.88210990475459e-09	12.4355609344749
173.626433517803	2.39948459706929e-09	12.229543838947
173.67664470044	2.06050851272831e-09	12.0391563217353
173.726842256501	1.81235752891546e-09	11.8528373783404
173.77730097782	1.66460742809616e-09	11.6810540270779
173.827681372631	1.63520040260125e-09	11.514665633487
173.878375537066	1.76214329400895e-09	11.3610048380326
173.92864096501	2.1607334076574e-09	11.2177380913072
173.978714099896	3.05653965885613e-09	11.084465522815
174.029437443141	4.65862348087264e-09	10.9647850319283
174.080641673394	6.64729082688566e-09	10.8564170388467
174.130958562765	7.83702223309607e-09	10.7580068888002
174.183124523534	7.74767887712673e-09	10.669026272542
174.233421756056	6.95300786095816e-09	10.5909846916115
174.285525944395	6.03823598914407e-09	10.5218092497858
174.336208987024	5.23310290476639e-09	10.4626836182755
174.386532503146	4.53939546193147e-09	10.4093763041428
174.439815153004	4.0299178549404e-09	10.3679702222154
174.490001394841	3.71338118424372e-09	10.33347861673
174.542146440663	3.68245254065634e-09	10.3057969372787
174.595021004399	3.97900921642628e-09	10.2839624349251
174.647905072264	4.53994534844372e-09	10.2665860621132
174.700126102507	5.47163975804654e-09	10.2530380420952
174.751366336415	7.21066921478752e-09	10.2425240983518
174.804863431396	1.12889196765238e-08	10.2351259634794
174.857191175508	1.99934678671879e-08	10.2297149185467
174.909709245624	3.80390175972512e-08	10.2259707131134
174.960762893593	6.6484002413442e-08	10.2234666710396
175.012829482644	9.54442083831332e-08	10.2218710967406
175.064804469731	1.07891929303942e-07	10.2209002181375
175.117405174826	1.10000589734518e-07	10.2203255440611
175.1707903616	1.10710424596561e-07	10.2199753782943
175.222194555625	1.11459855538887e-07	10.2197893909691
175.275031721113	7.28602068741064e-08	10.2197180331937
175.328554560393	5.42545093467645e-08	10.2197017276568
175.380141677066	5.46372522382678e-08	10.2197350158937
175.43328148468	5.63312093230362e-08	10.2198323240884
175.487113850563	5.91511088146097e-08	10.2200298068023
175.539719478354	6.90752610764781e-08	10.220343662885
175.592426124139	9.77695032237642e-08	10.2208704716668
175.643094823304	8.79017536582095e-08	10.2215918268015
175.693665962737	5.91317606527162e-08	10.2226981308292
175.744859483161	3.92275697504604e-08	10.2244020016212
175.798738153332	2.62155754114737e-08	10.2272625514452
175.849764904598	1.90485997051924e-08	10.2308459522175
175.904243014318	1.63830389606181e-08	10.2367081433501
175.95656615306	1.72647086172671e-08	10.2441582648891
176.008193455263	2.01984292357544e-08	10.2535536431045
176.058602827535	2.34509974336674e-08	10.2654865856937
176.109660995994	2.57181405289797e-08	10.2817143717099
176.160731513057	2.65240873541187e-08	10.3031621873529
176.211225652173	2.6137904152594e-08	10.3293766568201
176.265334638873	2.51411791122363e-08	10.3675758529653
176.31618389064	2.37864902031347e-08	10.409378642438
176.368121708413	2.27917740460689e-08	10.462782511692
176.418542364914	2.30431963891058e-08	10.5223626343951
176.469938548436	2.47564873404366e-08	10.5938227107398
176.521095091398	2.61804003854827e-08	10.6768886858458
176.573090609163	2.65199961679217e-08	10.7720029455785
176.624116852036	2.62119573537717e-08	10.8765263076147
176.674300690019	2.61003349010344e-08	10.9901034079796
176.726766590894	2.77350264678393e-08	11.1189076997393
176.779840397644	3.32347730614938e-08	11.261142703787
176.832951630297	4.43333909457618e-08	11.4154231850451
176.886167158209	6.31684884514406e-08	11.5810944863932
176.939921561861	9.30086692766191e-08	11.7585751856781
176.99131940562	1.34071479731741e-07	11.9414561083736
177.044593021054	1.84729263061493e-07	12.137540998037
177.095750992677	2.33784806767438e-07	12.3370891359377
177.149770877011	2.71754312996439e-07	12.5503842937551
177.203063512417	2.9209039231205e-07	12.7688792664999
177.255824036488	2.9849594627803e-07	12.9905583027717
177.305881601563	2.96849342811148e-07	13.2083223326226
177.358452242338	2.89667556850191e-07	13.435656573208
177.411265626147	2.73367506871921e-07	13.6629157947057
177.461984284288	2.37238048001084e-07	13.8838852841581
177.512699965627	1.81302163515389e-07	14.1006824577779
177.565931520567	1.56609499018878e-07	14.3214178629047
177.617350629724	1.7006278547637e-07	14.5290580522365
177.667675023329	1.88375723374479e-07	14.7231714831088
177.721529363773	1.9765824180165e-07	14.9179794940626
177.775634482367	1.99926129188244e-07	15.0996282022665
177.829122182759	2.00009782726035e-07	15.2626669874185
177.879943760736	2.0028018115584e-07	15.3973506409511
177.933488676447	2.01350604333303e-07	15.5215286270233
177.985519947336	2.02409533313447e-07	15.617305812522
178.038322659184	1.99585209392831e-07	15.6926189873941
178.092730117552	1.86043614512472e-07	15.7496888335438
178.145446024265	1.6821213364262e-07	15.7759901581544
178.197313876089	1.5348290541169e-07	15.7732969912737
178.249362468895	1.42683114670711e-07	15.7499884903263
178.300503026251	1.36604804387328e-07	15.7005494630156
178.353188943733	1.37121683481221e-07	15.6370368034094
178.403520280675	1.43009153839255e-07	15.5510307382282
178.456876472764	1.52845751205888e-07	15.4544369992743
178.510960937406	1.63436938073358e-07	15.3446960237249
178.562719145153	1.73140548612175e-07	15.2207021608386
178.612769190225	1.8320951900745e-07	15.0882355459192
178.662881950783	1.96658264239402e-07	14.950534008791
178.71332090385	2.15431539792803e-07	14.8103418725005
178.763375178989	2.32958161795755e-07	14.6674661742843
178.813411479969	2.40558874211419e-07	14.5264314716339
178.864170462966	2.41724219537181e-07	14.3890628735819
178.914571082005	2.40816973400814e-07	14.2558062440853
178.964664635648	2.39118898604745e-07	14.1274061176847
179.015256549152	2.35878719085346e-07	14.0058840759828
179.065824991202	2.27283217536863e-07	13.8913389548746
179.118599649861	2.1002113215886e-07	13.7861670640191
179.170386372504	1.98177453331545e-07	13.6903752342538
179.221537727954	2.00519529037412e-07	13.6028838908984
179.274742691745	2.1377623574706e-07	13.5244869321355
179.325387277438	2.25560470022956e-07	13.4569726916543
179.377901836223	2.33435971347088e-07	13.3965398195538
179.430660516278	2.36553731051284e-07	13.3472763089272
179.483894100609	2.15638538380833e-07	13.3045387503208
179.538563905547	1.41509536941707e-07	13.2710370645811
179.592874651264	9.87152765536936e-08	13.2447762958619
179.643550034674	9.15572538731329e-08	13.2226736005229
179.694904849317	1.0522811242058e-07	13.2084020327012
179.745630419009	1.22758686892572e-07	13.1984081571979
179.796557407509	1.31572937177096e-07	13.1932209728363
179.847104751658	1.16484323781445e-07	13.1925967240373
179.897875317493	9.05469829619098e-08	13.1964720507323
179.948617320195	8.91178616731462e-08	13.2045006271571
179.99948301441	1.16086583187258e-07	13.2161365911774
180.049590403746	1.6152889020345e-07	13.2314329399265
180.10045282887	2.13913959147316e-07	13.2509782879582
180.150453515402	2.41951547366572e-07	13.2740807742539
180.20069174256	2.44708830680266e-07	13.3013960653748
180.251006286937	2.38681453345968e-07	13.3330789701088
180.301214452321	2.2175139494809e-07	13.3691149025746
180.351520815547	1.94798191846735e-07	13.4098111481898
180.401796494687	1.71819187185507e-07	13.4551000829419
180.452125587489	1.62550734638733e-07	13.5050353292062
180.502622785987	1.79273938431878e-07	13.5596766273156
180.552862579519	2.10962673883954e-07	13.6181731185348
180.602908532475	2.16311655895716e-07	13.6802105985031
180.653084966025	1.96439108203701e-07	13.7458338838668
180.703633342837	1.63368757415965e-07	13.815002608734
180.75365673852	1.25312142976825e-07	13.8853437243389
180.804336363043	9.43983527507502e-08	13.9586117746941
180.855065280658	7.47588476279521e-08	14.0326270587965
180.905404364501	6.93190419783751e-08	14.1050924801503
180.955441544159	7.76714469057415e-08	14.1731669644491
181.005443056952	9.04424333040027e-08	14.2385614050629
181.055448476281	9.02886453269895e-08	14.2936672934818
181.106408261763	7.81313813894169e-08	14.3434588673378
181.157109389363	6.28863492716489e-08	14.3820575999013
181.207335268656	4.87627637243764e-08	14.4085438097731
181.257370075628	3.55349019601139e-08	14.4171915394248
181.307407236587	2.45956691813721e-08	14.4075281560252
181.357879088887	1.71052625527369e-08	14.3805924334821
181.408396153646	1.25915658026359e-08	14.3173900034006
181.458877576881	1.09335380382353e-08	14.2434166381854
181.509027468735	1.13285841557076e-08	14.1409154916389
181.559343326589	1.45466388618219e-08	14.0234321908542
181.609716330375	1.76907475488847e-08	13.8818318805647
181.660707518927	1.74959576410417e-08	13.7252692541965
181.711274668012	1.65762647209264e-08	13.550706797025
181.761339169032	1.7610206343771e-08	13.3688954038968
181.812017894942	1.99644239615883e-08	13.1838735494145
181.862150549281	2.2896184489184e-08	12.9842423166278
181.912930906534	2.69721976843224e-08	12.7809910627706
181.963247577403	3.26684964403584e-08	12.5771672617869
182.013502810026	3.90174451881961e-08	12.3757673309442
182.064126807889	4.36595616694658e-08	12.1786159553718
182.114520654211	4.49880545269118e-08	11.9948647519757
182.164783248833	4.30322033503654e-08	11.8154294553334
182.215504012099	3.92516605407061e-08	11.6532527821005
182.26561435136	3.5349783998773e-08	11.4963720306793
182.315938735522	3.25763717097897e-08	11.3560486793745
182.366302132306	3.07340913053622e-08	11.2329002203755
182.416740651496	2.93893509399277e-08	11.1324046667105
182.467401928375	2.82692410088668e-08	11.0444765274103
182.517576250487	2.74025408283462e-08	10.972813914779
182.567815250326	2.69323146016897e-08	10.9220822046646
182.618765980012	2.68372151322136e-08	10.8887248489992
182.669196182573	2.69943453821921e-08	10.8652273440354
182.719964623414	2.72726795969988e-08	10.8592266675493
182.770467859459	2.75530075361948e-08	10.8663852225435
182.820479621314	2.77649240167494e-08	10.8773686953106
182.871378638561	2.79204364145799e-08	10.8988281347871
182.921450659229	2.82071329389776e-08	10.9260052800032
182.972306494453	2.91505977766754e-08	10.963399166033
183.022622235035	3.07296268165973e-08	10.9983932421634
183.073069878542	3.16246775882032e-08	11.0368040237856
183.123214199685	3.16434963230917e-08	11.0729506635398
183.173311332344	3.13911308076937e-08	11.1053224314942
183.224263492406	3.11734403836585e-08	11.1385982054879
183.275024320834	3.09365861933672e-08	11.16816057077
183.325382304765	3.05962222575035e-08	11.1918982407993
183.375906501335	3.00889168476e-08	11.2116703220705
183.427217080468	2.93005385100639e-08	11.2259923292298
183.478978795925	2.84009888444612e-08	11.2375984978468
183.53248927222	2.75294773100471e-08	11.2439053013572
183.582771180788	2.72824815983551e-08	11.243715501317
183.633590218044	2.90487654198928e-08	11.2427411184211
183.685399879476	3.55761515348233e-08	11.2409270238872
183.739488948542	4.43995415651077e-08	11.2381332575313
183.791465781086	3.23807492628347e-08	11.234025248549
183.844276550684	1.9807631802679e-08	11.229901313036
183.89484207398	1.3438195035231e-08	11.2258234691272
183.946786514561	1.01551500833556e-08	11.2220385142606
183.998407974209	8.32655350309137e-09	11.2187283473506
184.052312861504	7.22324938580647e-09	11.2158623345386
184.103086519887	6.51564976406796e-09	11.213279022732
184.154116820236	6.22038735563368e-09	11.210973067067
184.20417109772	6.25813098411697e-09	11.2086946273224
184.254332932798	6.14860966371547e-09	11.2066346829276
184.304818651876	5.80383623856e-09	11.2046999270694
184.355218963312	5.42935694912585e-09	11.2026747403449
184.405547826794	5.14412470506896e-09	11.2008726885439
184.45569216897	4.96061592624398e-09	11.1990605920994
184.50646659857	4.94927728555002e-09	11.1975074929054
184.556930786599	5.18621085061086e-09	11.1964646924315
184.607191992565	5.74921765587334e-09	11.1963045257799
184.657714458213	6.61814416695426e-09	11.1977978947679
184.708540507868	7.72001514555941e-09	11.201962704967
184.759082294726	8.99896388286295e-09	11.209422867025
184.809512129731	1.04629484056252e-08	11.2213155231313
184.859668766376	1.21414805251315e-08	11.2385782155133
184.910348584241	1.41882284010305e-08	11.2628604578017
184.961095488406	1.66909396724315e-08	11.2949626428937
185.011190384445	1.93042678295556e-08	11.3349736460178
185.061229286066	2.11898797940488e-08	11.3842139448159
185.111316811578	2.23305052672943e-08	11.4436064935428
185.162106588784	2.64144245526411e-08	11.5150822911315
185.212876162549	4.01229710204556e-08	11.5984110088484
185.263268242684	4.96960121754699e-08	11.6934547700637
185.313817183277	5.1375546336509e-08	11.8015036268869
185.364381380952	5.14268571876102e-08	11.9225777725835
185.41462982916	5.1454934726472e-08	12.0560445450949
185.464740229642	5.1499132578821e-08	12.2020253697463
185.514875470108	5.13866467604236e-08	12.3603458943532
185.565198803387	5.10788041808276e-08	12.5305690690184
185.615586130412	5.08023214060443e-08	12.7114811703207
185.665627175396	5.12015149976871e-08	12.9009826479049
185.715715267576	5.31382344410128e-08	13.0987375642831
185.76581985366	5.67572081613513e-08	13.3032357940331
185.816316150603	6.06754942360497e-08	13.514586791559
185.867229666057	6.18781907769239e-08	13.7304833685524
185.917908812424	5.94746342376371e-08	13.9479581399435
185.968490126015	5.66053100372809e-08	14.1660951452402
186.019252565516	5.52555377356837e-08	14.3838444105449
186.069622888238	5.53822981136858e-08	14.5973014442561
186.11992253299	5.64736035729486e-08	14.8053065984674
186.170584933851	5.80030183207115e-08	15.0056444469542
186.221317092056	5.95788250673077e-08	15.1975023793749
186.272066736778	6.10002344003277e-08	15.3795083870571
186.322462782481	6.2143307508594e-08	15.5484309744908
186.373107670583	6.29774822889798e-08	15.7042652916573
186.423383347401	6.35412321320429e-08	15.8424628227593
186.473628982921	6.3875214140169e-08	15.9633478925524
186.524315778179	6.39934833194445e-08	16.0670762251517
186.575059498342	6.39468324364231e-08	16.1516436777434
186.626031262002	6.36065393616587e-08	16.2150648496344
186.676286843268	6.24377552990382e-08	16.2536271991083
186.727157443961	5.99656869087347e-08	16.2697814328224
186.777455830992	5.65749464936499e-08	16.2622860789854
186.828232416711	5.32246683819059e-08	16.2349590577571
186.878858055174	5.08014561715491e-08	16.1830822417455
186.928938513745	4.99947187082241e-08	16.1095242333617
186.979394004045	5.12323472840937e-08	16.0144352695617
187.029743308124	5.49263252246528e-08	15.9010348139167
187.079814576261	6.09325396959913e-08	15.7696582384594
187.130465153045	6.84188183787465e-08	15.6226973434247
187.180974990923	7.62894253716317e-08	15.4625154924354
187.231069762666	8.41060272707434e-08	15.2908653618837
187.281305617007	9.1799764860251e-08	15.1094032196823
187.33160671885	9.81475485450721e-08	14.9237309129497
187.381623901515	1.01300375842028e-07	14.7335595301746
187.431742205036	1.01291049036058e-07	14.5420907733138
187.482179373893	9.92627933748567e-08	14.3515361328861
187.532332196198	9.48882084305153e-08	14.1634034668111
187.582554913925	8.63585258619621e-08	13.9817866999397
187.632832049306	7.42847835419652e-08	13.8069616444347
187.684808809404	6.54980160147908e-08	13.6391139746647
187.736947374341	6.82783487940093e-08	13.4823806996038
187.792742309218	8.89068800658906e-08	13.3358095859642
187.848320492085	1.29734836122484e-07	13.2014687049295
187.898511734852	1.76939275082292e-07	13.0802649697375
187.948820263088	1.98887639992861e-07	12.9696829677681
188.000636011101	1.81659177725293e-07	12.8730153600058
188.052851488501	1.51797455510019e-07	12.7871198232737
188.106654121499	1.24551837941738e-07	12.7138956727634
188.158824940655	1.02702175159158e-07	12.6514903190549
188.209407528344	8.7075688324648e-08	12.5996936739274
188.259937687986	8.0096574078156e-08	12.5573857646134
188.313787752276	8.98023383834354e-08	12.5232184328772
188.365124924204	1.24648287133104e-07	12.4969501811115
188.416330142217	1.83693407818824e-07	12.4778918196456
188.469764245132	2.33093506249343e-07	12.4649859361854
188.520005491294	2.40204698181806e-07	12.4564785661957
188.573360287092	2.24627568479053e-07	12.4526746929405
188.624814718773	1.98866488386959e-07	12.4518790817536
188.675667754913	1.7629969253705e-07	12.4544550603023
188.729520496787	1.62090518866353e-07	12.4597280122228
188.781788659815	1.6820245785206e-07	12.466414585422
188.833326273198	2.02257322548313e-07	12.4743288688603
188.887373232812	2.15616854773589e-07	12.4842430766316
188.937613087952	1.84604809025335e-07	12.4941591713806
188.988638342765	1.51549097341158e-07	12.5053264888962
189.039577840339	1.248394529044e-07	12.5174812926979
189.090031669503	1.0849031867571e-07	12.5305223384375
189.140618541016	1.01356004341793e-07	12.5448014742473
189.191185423868	1.07483880433466e-07	12.5603920074623
189.241198847201	1.24552326657908e-07	12.5771368272839
189.291326811099	1.50853556985285e-07	12.5955342519257
189.342261915248	1.81175653764841e-07	12.6162212275477
189.392670773403	2.05497964213041e-07	12.6383983837862
189.442864245468	2.1455048147117e-07	12.6622154968053
189.493008164676	2.04317499046347e-07	12.6875935336408
189.54311523032	1.83672232690759e-07	12.7141246982947
189.593480886298	1.68279936655201e-07	12.7412368455286
189.644235149536	1.64684561313011e-07	12.7681498006104
189.694601316261	1.59043132035322e-07	12.7926017701169
189.745135755903	1.37460357956849e-07	12.8131133123118
189.79523725963	9.90779472028923e-08	12.8265896367687
189.845325889325	5.8224830749041e-08	12.8319028725655
189.896192611993	3.01434747004623e-08	12.8279693185084
189.946887432398	1.7208977117894e-08	12.8123067220172
189.997316864192	1.30511540034281e-08	12.781434327849
190.047730270546	1.47112236504934e-08	12.7357469871591
190.098180740233	2.33823715160037e-08	12.6776914637276
190.149354712779	3.56282965489908e-08	12.6069634620058
190.199856926284	4.30949129078012e-08	12.5219288883313
190.250019341889	4.37963962942803e-08	12.4213823519741
190.300673157596	4.16457551106445e-08	12.3107087118181
190.350889654588	4.01246125570285e-08	12.1918059090188
190.400933943871	4.05804684224863e-08	12.0650651346401
190.451166530934	4.33853738058255e-08	11.9337422731145
190.501476302989	4.7396502665134e-08	11.8011204130153
190.55183914415	4.79883777762984e-08	11.6689022963126
190.602334630372	4.26100069683609e-08	11.5392882151163
190.652485855429	3.48613843127668e-08	11.4138364743511
190.702573334523	2.75938586964273e-08	11.2961967312888
190.753047632697	2.15322954839562e-08	11.1908370979197
190.803374192003	1.66516390858329e-08	11.0980608472286
190.853436913195	1.2840899265367e-08	11.0199773780435
190.903877002083	9.9505689273656e-09	10.9587499415537
190.954051028245	7.87246813754397e-09	10.9147350147276
191.004761781487	6.59508193399587e-09	10.891787963176
191.055226205645	6.15772346530599e-09	10.8885912848104
191.105578502391	6.65650029536854e-09	10.904988222563
191.155880395657	8.290036890298e-09	10.9419290431678
191.206314061923	1.13950120329392e-08	10.9983470130192
191.256873216559	1.63796976176899e-08	11.0720873562256
191.307046735517	2.34222925521427e-08	11.1605294032692
191.357172481729	3.21655032069123e-08	11.2624802626307
191.407214536106	4.13708530625867e-08	11.3760809447654
191.457548163786	4.97654743023881e-08	11.4990990621291
191.507744836729	5.8413323584506e-08	11.628683104403
191.557869514807	7.3254160785286e-08	11.7619700892571
191.608221448826	1.05005018835003e-07	11.896720147933
191.659157513775	1.67828884663689e-07	12.0322303509436
191.709771032887	2.72155519074783e-07	12.1624083117704
191.759963444704	3.36196745454749e-07	12.2856395641098
191.809978301286	3.08526125089287e-07	12.3986281253061
191.860538742454	2.72259682992437e-07	12.5038629618776
191.91104388531	2.34197945050994e-07	12.5956264794523
191.965282535311	1.96233300641887e-07	12.6865567321133
192.016761252756	1.60854264301581e-07	12.7524497680791
192.071359368361	1.30961646289996e-07	12.8110886971286
192.125118894459	1.07998278001466e-07	12.8501006436199
192.175794524768	9.14152644626967e-08	12.867029507055
192.226926736764	8.00152192242368e-08	12.8720541846014
192.276947450252	7.22862576639699e-08	12.8657079522484
192.330712624327	6.73867474273447e-08	12.8562424161381
192.383809791658	6.55072795288708e-08	12.8393017784585
192.435688851214	6.70328517003465e-08	12.8176835803266
192.490261617393	7.12409879087093e-08	12.795302034431
192.542992773998	7.46356655771198e-08	12.7716456446705
192.593666834964	7.5103277236255e-08	12.7479844219464
192.647846032849	7.38805341183834e-08	12.7258204176981
192.702228421985	7.49319930812726e-08	12.7047775250327
192.752432453477	7.68435907805817e-08	12.6849155622407
192.803189885296	7.77155910963633e-08	12.6652324453461
192.857734198754	7.79048665590148e-08	12.6466473334739
192.911365849667	7.67309172497721e-08	12.6271131495498
192.965822168563	7.3421298455386e-08	12.6088343268778
193.016880514257	6.9049117446558e-08	12.5941095410802
193.071203542715	6.81526501956123e-08	12.580092869125
193.125868986272	7.38739504458119e-08	12.5662925979161
193.180029768333	8.11762561916216e-08	12.553325550715
193.232056007114	8.5489478522528e-08	12.5409479922945
193.286187951085	8.57118621982794e-08	12.530424389318
193.336367517967	8.15880318614431e-08	12.5216608555176
193.387980135144	7.87483203175188e-08	12.5145702002052
193.440071298597	8.24111460556899e-08	12.5088313114572
193.494398036802	8.77803172373045e-08	12.5066124599536
193.549135387906	9.07834369421958e-08	12.5080646583693
193.600672328629	9.14701568038013e-08	12.5125165852628
193.653001170454	9.08444576136615e-08	12.5228295189471
193.703864602712	8.90644351414474e-08	12.5380234306572
193.756388053961	8.64876089884332e-08	12.5618305782147
193.810592051389	8.27977490421804e-08	12.5960703826288
193.86201000035	7.54200598969297e-08	12.6373393221121
193.916330086424	5.92763192546836e-08	12.6932228929628
193.967738077964	4.01038221256732e-08	12.7573938811102
194.019456893033	2.84723400418571e-08	12.8340279063487
194.071778820133	3.92592163804616e-08	12.9244395235769
194.127409430135	7.12546770755477e-08	13.0338096339714
194.178302592468	7.36091396424007e-08	13.1481098098419
194.228378445241	7.3333371993513e-08	13.273158756463
194.278735505697	7.45542116804924e-08	13.410889174374
194.32975266719	7.79153996633366e-08	13.5618420963255
194.383670741369	8.30261399724313e-08	13.7306908163294
194.437904994166	8.79139132281794e-08	13.9108988321731
194.492056259038	8.96437117205045e-08	14.0998473104371
194.5438999413	8.59932762809822e-08	14.2901154502682
194.597103915829	7.8348503614155e-08	14.4887001323314
194.649601032165	6.97665635767581e-08	14.6884353772759
194.69968377444	6.26819069447432e-08	14.8822991859952
194.753087311968	5.86062027537032e-08	15.0838895343162
194.804729554727	5.77846150096947e-08	15.2768997701483
194.855979415778	5.92569636517644e-08	15.4634726927826
194.908855202689	6.20727901081992e-08	15.6465838703242
194.959777232662	6.54794437164172e-08	15.8149065927861
195.011397229363	6.91995356333921e-08	15.9736005032403
195.065170747391	7.30941018361241e-08	16.1229682546053
195.11865585643	7.62630290508462e-08	16.2558569222861
195.170837164766	7.61571218235784e-08	16.3681508039691
195.221393247818	7.16499537911089e-08	16.4570883030654
195.271929656339	6.42784412192841e-08	16.5256435773401
195.324306053157	5.57285499761333e-08	16.5751485754961
195.374636751886	4.78711997313623e-08	16.5981669219456
195.428620116934	4.18033232345162e-08	16.6074829563201
195.482743471716	3.77748950275982e-08	16.5910564185916
195.533115112945	3.65044663177726e-08	16.5436217514692
195.587172238798	3.967450993078e-08	16.4823418976625
195.637350843568	4.9345453674318e-08	16.39010809474
195.687500629007	6.86391875920937e-08	16.2771594591777
195.739592867073	1.0142589639751e-07	16.148518304271
195.792835058994	1.47642773031949e-07	16.0030722629935
195.843010327157	1.93932633604337e-07	15.8365930760452
195.897171270304	2.35757511364913e-07	15.6624240014609
195.949910939746	2.65228066333302e-07	15.4714162123323
196.001724670965	2.77439650164924e-07	15.2681721635745
196.052717721298	2.72827241703807e-07	15.055162783215
196.103277248666	2.61430749526636e-07	14.8329405100078
196.153378325747	2.56986993794427e-07	14.6055948026529
196.203694060302	2.6342672177927e-07	14.3736270898734
196.255040629569	2.72150947217691e-07	14.1417612863046
196.309164239514	2.74060102052957e-07	13.9121157578984
196.36056714423	2.65520099624744e-07	13.6825540962325
196.410682957683	2.48229027037241e-07	13.4558572118155
196.463786754176	2.24942973503775e-07	13.235504969059
196.517614199093	1.97769843282505e-07	13.0231570301852
196.571303448084	1.68375505633198e-07	12.8192178796166
196.623116076814	1.38413810512399e-07	12.6250416099902
196.673648873446	1.10403043585862e-07	12.4412330215955
196.727532978564	9.01950171816975e-08	12.2700319287928
196.780957726819	8.51716059328316e-08	12.1117856759724
196.831841857734	1.03789668529786e-07	11.9664892675993
196.883316282139	1.54395165494003e-07	11.8339355269919
196.936051152062	2.28559086800582e-07	11.7161571624287
196.987689216703	2.44194436149209e-07	11.6131549499151
197.040369966443	2.1650100394338e-07	11.5240545509145
197.093125584194	1.87591440271377e-07	11.4471582278478
197.146469119234	1.62707716812443e-07	11.3829008933634
197.200275648128	1.39473297324092e-07	11.3259193319011
197.250659731232	1.19815468600255e-07	11.2836443101335
197.304668098783	1.00087021945492e-07	11.2486562064599
197.355629826486	8.1178240776708e-08	11.2235740851816
197.407791261315	6.47513359496247e-08	11.2077546499578
197.458007825943	5.09974601141018e-08	11.1970352559099
197.509034694528	4.24538516840042e-08	11.1908473130991
197.561128492045	3.8774594608829e-08	11.1870172491582
197.615330464995	3.88132564094795e-08	11.1857626963135
197.669280649943	3.95019237552141e-08	11.186001941999
197.723616879394	3.85121111958115e-08	11.1869757445091
197.777358973397	3.51455253924315e-08	11.1884026229483
197.83094684876	3.22595919549712e-08	11.1900299152646
197.883203351802	3.31721071192419e-08	11.1916710697118
197.9373077212	3.54458822036258e-08	11.1935243753558
197.988231434951	3.56836460761372e-08	11.1953064565954
198.040825876836	3.4182503363132e-08	11.1974103111949
198.094946530967	3.10683506783276e-08	11.1999850875865
198.147777264911	2.75429770650274e-08	11.2029471688596
198.198370139871	2.47099760203445e-08	11.2063012798356
198.248632437529	2.53866274362107e-08	11.2104318700884
198.302747077048	3.26506880463628e-08	11.2164330645416
198.35596413765	3.92879279185396e-08	11.2237911878753
198.407243423758	3.64062548819668e-08	11.2322580788075
198.457547131119	3.21735295733179e-08	11.2421568059853
198.508274392095	3.10143838809451e-08	11.2536307157822
198.558489217732	3.28868138135446e-08	11.2669264392656
198.609758189018	3.28364714772125e-08	11.2818213803576
198.660650077469	2.48079846902198e-08	11.2966526173243
198.712234556673	1.35645505736349e-08	11.3099401617272
198.762921111156	6.73835409333615e-09	11.3193242039262
198.814294416992	4.05189841064362e-09	11.3291060975392
198.868186453765	3.14629741460752e-09	11.33679269779
198.92077388983	2.97806981304749e-09	11.3403543158985
198.971700590026	2.99926097411237e-09	11.3335027375256
199.024508667313	3.05856552902241e-09	11.3197758686373
199.075488489832	3.17714132620377e-09	11.3041206267981
199.127647828571	3.24429271386529e-09	11.2798886269038
199.180496005651	3.14196313959173e-09	11.2613336044286
199.233894236196	2.91438500136927e-09	11.2438633593073
199.285509445392	2.7228270252763e-09	11.2260559303965
199.339498418865	2.70739501002064e-09	11.2104167434735
199.393720051849	2.80208181321753e-09	11.2134158869061
199.444057003865	2.88249819926964e-09	11.2224323474704
199.494297734736	2.89622072375925e-09	11.2420460502077
199.545873271192	2.8277077646466e-09	11.2757275112656
199.600373267994	2.68430804636992e-09	11.323973769593
199.652468430321	2.47372626691794e-09	11.384118653363
199.70247854051	2.21755390503478e-09	11.4570016219779
199.753759853836	1.97434656469226e-09	11.5527220239395
199.806554484291	1.78604776172963e-09	11.6660268480809
199.857407271435	1.66076831229646e-09	11.7921192797753
199.909579413147	1.56074716214413e-09	11.9393586582939
199.960174372621	1.44135243713628e-09	12.0910779961412
200.010365751237	1.27349971445435e-09	12.2553709797617
200.061866644144	1.08321281054468e-09	12.4332708319725
200.112664151333	9.68841030843233e-10	12.6145216698515
200.164317040143	1.02630954882817e-09	12.8064340729281
200.215036126872	1.287547322101e-09	12.9976750735712
200.267046029968	1.83698097776601e-09	13.1911931231199
200.319829802533	2.80483343252151e-09	13.3860489709914
200.37322321665	4.29906022631185e-09	13.5805680955934
200.426593645418	6.4179017366174e-09	13.7703118460568
200.47845753498	9.14064770513466e-09	13.9442277885277
200.529559450496	1.23542518066755e-08	14.0995882090119
200.580653348619	1.56521771158091e-08	14.2428768013687
200.634448761663	1.8333086183131e-08	14.3745279857965
200.684678832525	1.81896666545729e-08	14.4701202529846
200.734849149118	1.36876815284794e-08	14.5505036204533
200.787884563032	9.89061764534055e-09	14.6141502050824
200.838237727848	9.45414304665414e-09	14.6507304183266
200.889732403969	1.09963253821743e-08	14.6694332429603
200.940251302908	1.23057602109928e-08	14.6607340659543
200.99037266389	1.26422598411046e-08	14.6305031236602
201.04091541899	1.19521178157051e-08	14.590856514795
201.091089049902	1.17431061450472e-08	14.5294167913106
201.141403588418	1.22380621069333e-08	14.4602279414786
201.191552056469	1.30017281608609e-08	14.3849884015383
201.24208180932	1.43601349126338e-08	14.3065479689295
201.292612700592	1.70022452055023e-08	14.2261300237352
201.342712532499	2.04306801278275e-08	14.1456262201868
201.393023854994	2.09241389056156e-08	14.0653410302049
201.44316810698	1.7844235177412e-08	13.9848645187253
201.496261501197	1.4538212144664e-08	13.9022478417745
201.547677031328	1.23151192980337e-08	13.8285675923673
201.599241265791	1.08968880823611e-08	13.761428695205
201.65216352205	9.92446577401011e-09	13.6940533560985
201.702814733684	9.2520544331347e-09	13.6311404088545
201.75283314883	8.75694193215001e-09	13.574279615879
201.80663501902	8.39038307353933e-09	13.525518727566
201.86141154432	8.15440957775123e-09	13.483475105588
201.912778684229	7.86392776922936e-09	13.4431920666346
201.966477994832	7.61110394729057e-09	13.4086955848417
202.0207018783	7.29670153192722e-09	13.3809621304582
202.073337055696	6.81280613784079e-09	13.3570441315114
202.127315800087	6.52041433999798e-09	13.3366826003026
202.17747588707	6.76491341666235e-09	13.3205296784512
202.227533387898	7.74823855148232e-09	13.3076383382501
202.280552098329	7.34037345635934e-09	13.2989135451202
202.334764774787	5.49930985259145e-09	13.2941581929408
202.388881250783	4.22280880978161e-09	13.2933917149914
202.441771421424	3.3644681629679e-09	13.29728226251
202.494184672676	2.51987583030951e-09	13.3047119359607
202.548746707551	1.90571934277584e-09	13.3187025202442
202.601845313334	1.69912074466609e-09	13.3374473913051
202.652871478057	2.0466816490929e-09	13.3612001992695
202.704229230056	2.85966795990581e-09	13.3916835479444
202.758628272245	4.08509466112048e-09	13.4324590303054
202.810302674002	5.63349404911403e-09	13.4790651090437
202.860857223512	7.74659194542332e-09	13.5332185472045
202.910982709053	1.08198670589319e-08	13.5958811258719
202.961596411838	1.4894303496929e-08	13.6687671465241
203.012239740004	1.76541285067911e-08	13.7514893232576
203.062970298727	1.55306271121196e-08	13.8442312372216
203.114107965557	1.18111522062682e-08	13.9475331634916
203.16447465543	9.88029741665555e-09	14.0585491928725
203.214984882012	9.12472424764931e-09	14.1784554120672
203.265759494044	9.09759208456163e-09	14.3066928782042
203.316320693235	9.32821933919235e-09	14.4409939976871
203.367065207528	9.48150126403826e-09	14.5811238902289
203.417519456403	9.29859099247641e-09	14.7242996519339
203.468496977221	8.28353727817643e-09	14.8700603645153
203.518627584932	6.88271087661121e-09	15.0131697516778
203.569149868907	7.27011468960252e-09	15.1553587779445
203.619593432321	8.46766360563108e-09	15.2928767230361
203.669940703806	8.44804164133178e-09	15.4220304647243
203.720461121343	8.05680166754165e-09	15.5414545897607
203.770490167155	7.6873372110083e-09	15.6440206498693
203.82112055842	7.44141124864672e-09	15.7314301090152
203.871188657375	7.37409341111055e-09	15.7954307564912
203.921615012096	7.58767772180685e-09	15.8399938522852
203.972120146707	8.27950606170848e-09	15.8586912182742
204.022292256441	9.86687849389157e-09	15.8428237079502
204.073052102892	1.29088727283337e-08	15.8074522241652
204.123791704678	1.33676684936652e-08	15.7545819374181
204.174348411497	9.30405764490208e-09	15.6710167900529
204.224592779011	6.3048251212058e-09	15.5719013346431
204.274846466984	4.67683246510088e-09	15.4469740146932
204.325192155435	3.95402038316248e-09	15.2996115007828
204.375786499119	3.84735362581355e-09	15.1324815388615
204.426732919708	6.01249849307795e-09	14.9566831867456
204.477184926159	1.12487529349295e-08	14.7577502554291
204.52772958522	1.57141976620323e-08	14.5470050791737
204.578497267614	1.82158056808826e-08	14.3411986558146
204.628921753424	1.90427354906044e-08	14.1287087502026
204.6800098052	1.82342614422704e-08	13.9081371838547
204.730121835068	1.57736109238545e-08	13.6748138085273
204.780304916771	1.27651798060759e-08	13.4473645338489
204.830683656565	1.02162780705638e-08	13.2268509696891
204.881091728756	8.29781662884015e-09	13.0049987484085
204.931208161667	6.94673770939971e-09	12.7827773090189
204.98136772865	6.03721685861139e-09	12.5706404560162
205.031903833277	5.38355692600763e-09	12.3620962560275
205.082401571788	4.8953135438004e-09	12.1646909049064
205.132663333123	4.48637530110622e-09	11.976253370456
205.183011861717	4.13629944010988e-09	11.7941086116267
205.233878556678	3.89349995140911e-09	11.6240031211609
205.284905769365	3.81563801850156e-09	11.4627449001273
205.335624673681	4.01386510934957e-09	11.3140773761527
205.386359459218	4.80797439264652e-09	11.1739099783569
205.436591732053	6.6297756517985e-09	11.0433631891189
205.487027625902	9.5687445084247e-09	10.9233643410546
205.538775778911	1.26508590301454e-08	10.815581287702
205.589905121869	1.4161105973192e-08	10.7210716220522
205.64001423293	1.39431420364302e-08	10.6377059159795
205.692021497258	1.28432587143131e-08	10.5649894327655
205.744622900792	1.13374567257143e-08	10.4975554381031
205.794808588147	9.88769781843582e-09	10.4436365564551
205.847435333006	8.50320373849096e-09	10.3984110233515
205.897469016277	7.16433017810344e-09	10.3558829358032
205.948870871889	6.13617345818427e-09	10.3240167372636
206.001844255873	5.45629307240129e-09	10.2971952161524
206.055582386476	5.29835794353817e-09	10.2766278473921
206.108156264594	5.51502994188685e-09	10.2604884818286
206.158478178289	6.24780273924095e-09	10.2475550611847
206.208534229056	8.38332221486533e-09	10.238023469773
206.262489150059	1.44243923382009e-08	10.2313106735852
206.312934377791	2.69395613817949e-08	10.2264401314317
206.365001690227	5.27797115355331e-08	10.22312841928
206.417706556646	8.89731500288116e-08	10.2209785179661
206.468790192406	1.13416724474083e-07	10.2196368569516
206.522316789314	1.2218054446822e-07	10.2188369888432
206.573063870435	1.24107657144707e-07	10.2183699545166
206.626636326221	1.2629287613052e-07	10.218090757915
206.677296485905	9.81859248931599e-08	10.2179647784313
206.7300985792	6.11789876430483e-08	10.2179199670516
206.782683066004	5.71798235610302e-08	10.2179356998939
206.83673473738	6.11703893603451e-08	10.2180201991437
206.887122112525	6.34050555840553e-08	10.2181719690536
206.937810698418	6.98735995969588e-08	10.2184304065761
206.991750676722	9.25412710816927e-08	10.2189151665891
207.044284552262	1.07931073003467e-07	10.2196635498358
207.095318132505	7.22431826986004e-08	10.220686747402
207.146223694075	4.58211880632015e-08	10.2221533405393
207.198763053194	2.94368938667385e-08	10.2245254799576
207.253476474954	1.97007063049829e-08	10.2282850318916
207.303936036944	1.61148743964086e-08	10.2328161156266
207.356956570901	1.63648681466011e-08	10.2399503853928
207.407222194821	1.87318053788356e-08	10.2480804099457
207.4581884835	2.20724134049005e-08	10.2590789547363
207.508903671168	2.47344608485885e-08	10.2733795172717
207.565561507348	2.61368444864036e-08	10.2975920499285
207.618587553113	2.60035522790984e-08	10.3253945666501
207.669050686455	2.50026677712445e-08	10.3567532695473
207.721555438348	2.36950061606907e-08	10.3990836164134
207.775347192479	2.26103944243043e-08	10.4536640861389
207.82584365541	2.25890679367611e-08	10.5132676279542
207.877212751468	2.41581933138999e-08	10.5830676966816
207.927867754597	2.57597492239849e-08	10.6631938161036
207.978186851543	2.61854379871611e-08	10.7536301066041
208.030384802933	2.5800842083047e-08	10.8585865381302
208.081532948269	2.5352472975837e-08	10.9722944410022
208.131762355417	2.61474604505158e-08	11.0952664488525
208.182547961812	2.99644640288361e-08	11.2305899729749
208.233801640293	3.84750935162444e-08	11.3777828916374
208.287301594083	5.39697564797584e-08	11.5413287067478
208.339509431895	7.88205343459897e-08	11.7130781202672
208.392870691829	1.15754830697188e-07	11.8972847266732
208.44623189222	1.63299324346921e-07	12.0913969313679
208.498993597629	2.13280517436192e-07	12.2927571580229
208.550623781428	2.53815102184129e-07	12.4994173801938
208.600954158207	2.78138840148556e-07	12.7084334246845
208.654789638105	2.88442246617606e-07	12.9322356881915
208.708539085954	2.89094802949916e-07	13.1593437828192
208.759637131505	2.83719413486755e-07	13.3819706088031
208.81111899161	2.70544672873316e-07	13.6065107232484
208.862894695953	2.39123631791782e-07	13.8308381414499
208.913985968817	1.83046490448074e-07	14.0511905166073
208.966458313809	1.48012005505093e-07	14.2704535064921
209.020163397816	1.57825325998505e-07	14.4879045587297
209.071117913416	1.77629476465904e-07	14.6866684965583
209.121122795658	1.88365323483199e-07	14.8707783761557
209.174421861244	1.91672685832508e-07	15.0546077142261
209.228755427389	1.91903194909592e-07	15.2253825179551
209.278953148282	1.92009205388066e-07	15.3621796556384
209.332363376071	1.92977935706898e-07	15.4924222548488
209.384264426986	1.94509755841516e-07	15.595534047209
209.438223603979	1.94327208355999e-07	15.6833904521637
209.490923426319	1.85899431114843e-07	15.741748063057
209.542343894249	1.69593821009387e-07	15.7704627917531
209.593971186816	1.54719831543671e-07	15.775378992922
209.64497187307	1.43206329989942e-07	15.756448570872
209.695314248684	1.35662845116043e-07	15.7139483179397
209.749333646038	1.34110123114039e-07	15.6594956670991
209.803439554654	1.39041930067408e-07	15.5857835319517
209.854201312091	1.47665189726888e-07	15.4873601203763
209.908181371464	1.58758743179505e-07	15.3821854954534
209.961846044795	1.6970665106032e-07	15.2643077079014
210.012258327162	1.8010720890142e-07	15.1342632869878
210.06279618516	1.93017851853718e-07	14.99851037301
210.113232989051	2.0924404702247e-07	14.8599586271748
210.163668626375	2.23553003299572e-07	14.71977142992
210.214161334919	2.29451941885518e-07	14.5789649944039
210.264853066704	2.3011303619543e-07	14.4404648975464
210.315625391408	2.29151751064495e-07	14.3063582320445
210.365941257979	2.27619643458436e-07	14.1772117640459
210.416670787068	2.25053915979677e-07	14.0533104202247
210.467098818524	2.19227348269053e-07	13.9366335534529
210.517821928539	2.06342318125414e-07	13.8290239741032
210.567893255932	1.92825894523626e-07	13.7304119884561
210.619001616273	1.91813825274521e-07	13.6421502040276
210.671099701922	2.01962396887616e-07	13.5631392896318
210.722369609189	2.13749804630403e-07	13.4918935698144
210.772944172276	2.21890928860496e-07	13.4310054902895
210.825210347638	2.26508967522075e-07	13.38026785247
210.879354290252	2.22956076318852e-07	13.3360694449788
210.931994995186	1.53143572417856e-07	13.2993415226846
210.984850881012	9.93240003440136e-08	13.2717965522305
211.037492355698	8.50893847363591e-08	13.2491550049218
211.08915600776	9.57273684532e-08	13.2338711183312
211.142242406988	1.1520570617541e-07	13.2235081780653
211.192750838118	1.28045533475746e-07	13.2171028064676
211.242964542711	1.1993581455435e-07	13.2151111662941
211.29352466048	9.29759287688329e-08	13.2178202642796
211.344042331101	8.26332515851068e-08	13.2248514738413
211.394442496725	1.00999391530161e-07	13.2355300302838
211.44491016953	1.41160380131581e-07	13.2495024115463
211.495215865438	1.92672534742892e-07	13.2674654280649
211.545358000879	2.28558729492223e-07	13.2890577930127
211.595770625659	2.33742498035754e-07	13.3148190897957
211.646535660573	2.30723447746051e-07	13.3451383931564
211.696935484974	2.18356062992892e-07	13.3795393688664
211.74734355287	1.97045154289337e-07	13.4185104925328
211.797931744775	1.70614829445753e-07	13.4622866068873
211.848477145755	1.56663022223311e-07	13.5106642070976
211.898908800181	1.64031450323639e-07	13.5634260778276
211.949451082442	1.947505718818e-07	13.6206896754753
211.999645893944	2.09647978446678e-07	13.6814215461957
212.05047487112	1.99848006924322e-07	13.7468850077283
212.100679193811	1.75039678079886e-07	13.8143916566202
212.150856665679	1.37808035356394e-07	13.8840897533655
212.200912596801	1.01836581636182e-07	13.9552666120923
212.251065844497	7.55978392580021e-08	14.0276442203371
212.301313531233	6.24585298793212e-08	14.1000070570055
212.351414120938	6.39916937871596e-08	14.1696017824617
212.401639861033	7.6863140429682e-08	14.2338032348557
212.452091956261	8.62819609574124e-08	14.295932579211
212.502576335272	7.96959251104212e-08	14.3468294135663
212.552682579296	6.66534126677182e-08	14.3903881587932
212.603338662676	5.23987476708335e-08	14.4210018872185
212.653690097887	3.94306305595164e-08	14.4363929105428
212.703745120244	2.67221827156482e-08	14.4144941799328
212.754001920577	1.82752044230787e-08	14.3818782208136
212.804009255624	1.36039234351624e-08	14.3361329247935
212.854651244003	1.14054844923856e-08	14.2602633547291
212.905318394587	1.13541024257795e-08	14.1545926222815
212.955455862326	1.3863674103433e-08	14.0396701996097
213.005920654726	1.81682348670563e-08	13.9011760394059
213.057128031631	1.9422831366101e-08	13.7496393577935
213.107452962913	1.81972554190135e-08	13.5840511851128
213.158304432309	1.78218784183618e-08	13.4002343234887
213.20874721424	1.92198807829781e-08	13.2118083063224
213.259144547997	2.16060696190646e-08	13.0212553116792
213.309825600977	2.49916668329307e-08	12.82575151802
213.360259939553	2.98269663264328e-08	12.6275326907304
213.41094383745	3.57455634008984e-08	12.4246405076276
213.461319860987	4.06648635872231e-08	12.2294678902077
213.51190298407	4.28584196896166e-08	12.0380932525059
213.562423887933	4.1973087669666e-08	11.8555808063749
213.612575406668	3.90274518568851e-08	11.6848894699421
213.66308910583	3.55993347009926e-08	11.529923494721
213.713405990029	3.29016167319287e-08	11.3914692445792
213.764166089065	3.1005113678142e-08	11.2614073833061
213.814672167936	2.96481631673811e-08	11.1480746689631
213.865100690289	2.86007911380994e-08	11.057303414
213.915374955494	2.773685719375e-08	10.9828684367452
213.965726137493	2.71707090132355e-08	10.925140243896
214.016267052164	2.69597380973763e-08	10.8854441068345
214.066920218173	2.70139548274195e-08	10.8591330803869
214.117524550359	2.72157837811545e-08	10.8452657334391
214.167671402737	2.74475047362991e-08	10.8475625743685
214.21837391843	2.76504965076792e-08	10.8633010255617
214.269291963716	2.78078925216268e-08	10.8834703899001
214.319370600448	2.80258138151337e-08	10.9077126930359
214.369993768178	2.86726963186209e-08	10.9444157760806
214.42040038098	2.98326095683916e-08	10.9793057951257
214.47057496394	3.05336120214809e-08	11.017323216851
214.520688085132	3.0493693113876e-08	11.0526230461043
214.570941275077	3.02615884314187e-08	11.0885458229844
214.621368932208	3.00472592785133e-08	11.1236076096401
214.671618796655	2.98165924452895e-08	11.1540995979765
214.72185355705	2.95241722565315e-08	11.1805900831134
214.772362113574	2.91142113877958e-08	11.2030276800703
214.822939904748	2.84248715554686e-08	11.2170460714967
214.873110213722	2.75270640404638e-08	11.2260236787688
214.927137763005	2.66670191911336e-08	11.2369312141646
214.978145777854	2.61151515739975e-08	11.238713865695
215.031548170686	2.69749629672324e-08	11.2392095609718
215.08287987916	3.12029784698916e-08	11.2377907219688
215.133852955565	4.03191991571449e-08	11.2346733338237
215.187558417132	3.75004647185277e-08	11.2311757713785
215.240397389483	2.28367719839939e-08	11.2270751899833
215.291641481797	1.46554199566835e-08	11.2229021338385
215.341944661464	1.06629505177007e-08	11.2190025844264
215.395947321744	8.60698518300263e-09	11.2155662872212
215.447109695355	7.40051327443611e-09	11.2125680613835
215.498387689524	6.67704593994472e-09	11.2098945514139
215.548719066629	6.34268197466386e-09	11.2075460577833
215.599436971095	6.38155365987784e-09	11.2053928594934
215.64992979083	6.42747701557319e-09	11.2034364030308
215.699947673179	6.09846482889984e-09	11.2014977008908
215.749976047147	5.69770580311074e-09	11.1995461221836
215.800286960759	5.37988025228362e-09	11.197691302447
215.85105331339	5.15480894248266e-09	11.1959594896973
215.901562604684	5.04533140078753e-09	11.1943054277491
215.952018488712	5.10700229733987e-09	11.1929413114821
216.002614471091	5.43426837558529e-09	11.1924593314087
216.053535302836	6.09633895674135e-09	11.1933358429692
216.10416550685	7.03936653300565e-09	11.1962750737248
216.154603304035	8.20678437219515e-09	11.2021910256043
216.204764904377	9.57747528788396e-09	11.2119272816445
216.255161236925	1.12035425680747e-08	11.2269262340037
216.305252608586	1.31617356606098e-08	11.2478853319431
216.355789251784	1.56319909930413e-08	11.2764064548905
216.406443374229	1.84295243332524e-08	11.3133231098845
216.456857889824	2.06553084797938e-08	11.3591023775851
216.50768018221	2.1734392078407e-08	11.4154019534971
216.558546172337	2.38354312306238e-08	11.4826293130788
216.608654859819	3.47625716766116e-08	11.5601368443073
216.659072164545	5.04099613180191e-08	11.650272733233
216.709266208436	5.51342391088197e-08	11.7525118566993
216.760101847582	5.56028687462535e-08	11.8689000138379
216.810626211995	5.55967708810241e-08	11.9977851382049
216.861298360663	5.55911201050787e-08	12.1400209270804
216.911806933724	5.53751667412e-08	12.2945605970402
216.96250274578	5.48189801508299e-08	12.461491056874
217.012767281151	5.41093700224756e-08	12.6383215537322
217.062954512604	5.39748350233363e-08	12.8248173878776
217.113259777469	5.54873013757804e-08	13.0199647294993
217.163609360876	5.90778431040918e-08	13.222933767499
217.214040524078	6.36062619761841e-08	13.4322309962852
217.264411402742	6.60804872634797e-08	13.6460312717557
217.315371448909	6.42160628401522e-08	13.8642844509718
217.365463656975	6.04200357050242e-08	14.0813574348593
217.416398528487	5.80133648908576e-08	14.3003859236709
217.466779182593	5.75967906587588e-08	14.5152228926921
217.517001763102	5.85945576749148e-08	14.7247052468492
217.568120681075	6.03432759212726e-08	14.9302671531713
217.618731929285	6.22730397543589e-08	15.126635652117
217.669527023931	6.4087643371473e-08	15.3125015121316
217.720229015667	6.56137931656615e-08	15.4868144402136
217.77104844846	6.67004808110236e-08	15.6487104568261
217.821849543292	6.73227655604894e-08	15.7951456441298
217.872594892701	6.77639560361108e-08	15.9253741868725
217.922613371242	6.83114024614062e-08	16.0335910412315
217.973456771011	6.88131409249894e-08	16.1248030448995
218.024039526935	6.88580561332558e-08	16.1953467053471
218.074733770715	6.80434107376987e-08	16.2433485008999
218.125241987202	6.58721251439993e-08	16.2661148270113
218.17530049807	6.25220828375732e-08	16.2669051859361
218.225587490133	5.87849910785497e-08	16.2443831289783
218.275757401479	5.569070061711e-08	16.2001990730263
218.32628786194	5.39373437148865e-08	16.1352526718132
218.376618860853	5.40112472199492e-08	16.0477880221642
218.426939734605	5.64229357056336e-08	15.9410949684166
218.477036159979	6.15052222321693e-08	15.8149079681796
218.527527027908	6.87863175102818e-08	15.6740382270774
218.578030939226	7.72025583418684e-08	15.5181313731389
218.628168778189	8.60479060367153e-08	15.3496783972195
218.678876245525	9.53874243471318e-08	15.1734138184715
218.729269073583	1.04413147005259e-07	14.9885594643641
218.779281004019	1.11202927359168e-07	14.7994107236362
218.829744067198	1.14310254884829e-07	14.6072136820469
218.880381105144	1.13237542517768e-07	14.4159406216128
218.930393461432	1.0733847426772e-07	14.2269627725622
218.980450184764	9.60914089871517e-08	14.042918310818
219.030528756132	8.1638412919099e-08	13.8650533503413
219.083867536437	7.08898830195233e-08	13.6950946493724
219.135248437882	7.17218786644203e-08	13.5340497822728
219.190229834509	8.9467622423285e-08	13.3837990317518
219.241974842396	1.22497060256458e-07	13.2458881390817
219.296629954464	1.72803071455817e-07	13.1187984648849
219.347395563587	2.07439797663147e-07	13.0037458188706
219.398335259846	1.99549521747673e-07	12.9026974919653
219.451770160528	1.68225167729863e-07	12.8129114577944
219.505505616888	1.36763735660623e-07	12.7354094322994
219.558994518419	1.11609433704045e-07	12.6695516195777
219.614183121828	9.36992048123622e-08	12.6144505382943
219.668344813514	8.4969918513281e-08	12.5689430517339
219.718468383825	8.98595768666111e-08	12.5319272080142
219.768771291195	1.18466464801954e-07	12.5031901425972
219.819885148379	1.75521264376086e-07	12.4817221936602
219.870340204289	2.33845096018414e-07	12.4662951642383
219.921003818333	2.57060575310864e-07	12.4562852520613
219.972283585664	2.48601861985612e-07	12.4510604086687
220.023305785573	2.22820047115545e-07	12.4486140164611
220.074274027416	1.9767593914281e-07	12.4500704969816
220.127844270918	1.76482042804842e-07	12.4542198122149
220.181229392868	1.74107744261533e-07	12.4605942557127
220.233913871242	2.04078417996492e-07	12.4684233707316
220.284342788429	2.32738284785661e-07	12.4769075979917
220.334616804403	2.10473528512224e-07	12.4864589653879
220.38542354526	1.72625066428784e-07	12.4971938294993
220.436551771505	1.42344183836522e-07	12.5090557992824
220.486559744047	1.17980907612132e-07	12.521532346344
220.536812879527	1.07289303002025e-07	12.5352276998868
220.58707913097	1.08498249326164e-07	12.5501774961523
220.63747865362	1.22585645768645e-07	12.5665949652021
220.687736814553	1.4761106946637e-07	12.5844833244044
220.738014100697	1.79336388969512e-07	12.604072696485
220.78835913295	2.09178822288177e-07	12.6255103911632
220.838503100921	2.25860212342577e-07	12.6486179170804
220.888794718939	2.21486655231829e-07	12.6735387628562
220.938909995806	1.98805119593147e-07	12.6996307198259
220.989829026682	1.76853573309594e-07	12.7272781704196
221.040234437424	1.67843646516888e-07	12.7542544189418
221.090902192552	1.64519753373123e-07	12.7799452578401
221.140903110357	1.49068951750658e-07	12.8013662669516
221.191304812679	1.15943197791244e-07	12.8180972844719
221.242046725143	7.33367523895113e-08	12.8280350501458
221.292093361639	3.818800517346e-08	12.8280055714086
221.342716970344	1.88959292889846e-08	12.8169136179427
221.393547674106	1.17417390692523e-08	12.7940065561325
221.444551223342	1.1071649661173e-08	12.756174775923
221.495251257059	1.77806075879908e-08	12.7028693276844
221.545874489413	3.20577293771389e-08	12.6358044669852
221.596157262182	4.49564350493396e-08	12.5528563160155
221.646523265018	4.95098291956277e-08	12.4569610712463
221.697175008299	4.86008900345923e-08	12.3530996408727
221.747339525697	4.70343053726353e-08	12.2375169984955
221.797897371832	4.73002467263908e-08	12.1156299192877
221.848295518083	4.97100976493472e-08	11.9853973841187
221.898756934159	5.31241055264421e-08	11.8529613170894
221.949269610285	5.37501003342655e-08	11.7189547957424
221.999834769349	4.85692148274671e-08	11.5870811941546
222.050442628678	4.02530564289052e-08	11.4589495972119
222.100948083904	3.21318605736971e-08	11.3391558581353
222.151360043742	2.5179276597419e-08	11.2292360403252
222.201798845407	1.94874471398388e-08	11.1311841357456
222.252282615128	1.49828353918237e-08	11.0475339838066
222.303237410735	1.15376977732779e-08	10.9810699372658
222.353682130208	9.00908547119333e-09	10.9320886431937
222.404155337288	7.32068809431841e-09	10.9011120018286
222.454780783247	6.51695218031891e-09	10.8921468615924
222.505228156385	6.64781377798213e-09	10.9012570514756
222.555421500204	7.869710482556e-09	10.9309360737885
222.605725040809	1.04478345889298e-08	10.9805302270143
222.656526303075	1.47871339849237e-08	11.0479603476624
222.706622894275	2.11118040950599e-08	11.1309850427714
222.757177845728	2.93875120312233e-08	11.2293592030639
222.807906674039	3.88125308223385e-08	11.3405842651035
222.858345372238	4.80325525280571e-08	11.4605833568616
222.909341170739	5.73507544718415e-08	11.5896318627261
222.959926073116	7.09101745004693e-08	11.7222236661039
223.010343710929	9.85808315296957e-08	11.8574388204802
223.061375715509	1.55274182365505e-07	11.9931123938669
223.111417020334	2.54466548389717e-07	12.122473114609
223.161992813141	3.26232838236312e-07	12.2480888147094
223.212318667506	2.95469491630821e-07	12.3649339787688
223.262599812686	2.58129771723014e-07	12.472050137722
223.313347992159	2.21294555101269e-07	12.5685177047376
223.365175907062	1.85767336705105e-07	12.6552533111198
223.419081285531	1.52775195044462e-07	12.7328679460279
223.474108582789	1.24931621487657e-07	12.7967668580701
223.526872091554	1.03146755197818e-07	12.8366585234373
223.578725997071	8.76654384938278e-08	12.8592942406109
223.630638059659	7.71531860722789e-08	12.8682470101924
223.681928124321	7.01410525617401e-08	12.8651424336182
223.734355736996	6.56305990249578e-08	12.8552155660742
223.78783682176	6.34417790333752e-08	12.8387159349959
223.841638252651	6.44613560171297e-08	12.8180488429714
223.892754600274	6.82992758423399e-08	12.7943660086442
223.945083353974	7.31755308668505e-08	12.7699930681739
223.997739549572	7.59982219134472e-08	12.7458500222794
224.049699319203	7.59345395113206e-08	12.7231160829948
224.102401927337	7.57619273789126e-08	12.7015908158051
224.155415747043	7.68566328659243e-08	12.6813392264897
224.208627791872	7.74286296370768e-08	12.6602458106014
224.260435363275	7.74053201159868e-08	12.6416510160065
224.311979804728	7.65381828833468e-08	12.6220991951661
224.364098338185	7.45156931227774e-08	12.6053614933696
224.415962402534	7.07034560474181e-08	12.5880963267877
224.466761540472	6.8073700440151e-08	12.5735642132953
224.516847927131	7.09171851967785e-08	12.559786226302
224.567661891821	7.8202384647828e-08	12.5459814703688
224.617691273417	8.37955790265892e-08	12.5332000535443
224.669501315805	8.52091447819043e-08	12.5217588514007
224.722877180609	8.15829606229919e-08	12.511305503226
224.773138525896	7.687031155862e-08	12.5026673737104
224.823386659905	7.8804149821186e-08	12.496698539094
224.875679762301	8.53786731310024e-08	12.4929801656665
224.929007264265	8.99643713139216e-08	12.4920794820972
224.981767192421	9.12990886538946e-08	12.4947678510731
225.034208678247	9.0418068714185e-08	12.5017747749732
225.086649130441	8.80359335075311e-08	12.514181391589
225.138995299036	8.44750764036221e-08	12.5332061131921
225.189769987129	7.94925371281957e-08	12.5587113633365
225.241893816667	7.12628071813779e-08	12.5939317890749
225.294961426328	5.70877850481754e-08	12.6404924657564
225.346047438982	3.98778779506302e-08	12.6959000439568
225.396856156409	2.75599544601248e-08	12.7625320064847
225.44817407465	2.21002988160416e-08	12.8419389667685
225.501760375309	4.01856619884433e-08	12.9378024955279
225.556737209943	6.93885126608899e-08	13.049619038403
225.607440684323	6.85696105921829e-08	13.1668032566937
225.659394760228	6.83180457843968e-08	13.2990723064993
225.713291444666	7.05800942505513e-08	13.4480403968115
225.764220759019	7.46876761858642e-08	13.6025639301564
225.817824452589	7.94020021392838e-08	13.7740278533078
225.870488338078	8.17533157957089e-08	13.9531199121795
225.922664583358	7.92507622922077e-08	14.1389101623024
225.975032382636	7.27475793469683e-08	14.3311995976832
226.029567518625	6.53051205765581e-08	14.5330389954906
226.082284871682	5.90994827603144e-08	14.7326430339857
226.133895920401	5.54165158917782e-08	14.9287060996317
226.185496400286	5.50579898751232e-08	15.1228354895795
226.235657658386	5.71486629318107e-08	15.3081159109169
226.287872346802	6.06533641115224e-08	15.4935140786855
226.341965207015	6.49233724171884e-08	15.6748156224664
226.395007088963	6.94277812515462e-08	15.8418367652008
226.447923831502	7.39457304739675e-08	15.9968172504336
226.501257212861	7.81548012163936e-08	16.1370107952256
226.552573046183	8.01402592861209e-08	16.254497595729
226.602628579683	7.75607764922396e-08	16.3498093502222
226.653478761898	7.11138435710021e-08	16.4284851210983
226.705825279509	6.26513682282891e-08	16.4900927785307
226.758377500481	5.390159340242e-08	16.5305483013322
226.809055178768	4.63126138217911e-08	16.5426272841823
226.859596710596	4.05663591549231e-08	16.529846760421
226.913451314066	3.72990564022928e-08	16.5027484221259
226.964265995245	3.73574492451835e-08	16.4441911198143
227.016910586589	4.27623093078061e-08	16.3681392724729
227.071056052357	5.72035819004422e-08	16.2733565170575
227.125283774902	8.4616739637691e-08	16.1577321022301
227.178046457843	1.25614356226046e-07	16.01976887911
227.232354946799	1.77137163786186e-07	15.8666971633873
227.283159482685	2.21213400691402e-07	15.6921565060399
227.333879632298	2.55053963703283e-07	15.5044763368695
227.387439773459	2.7604461538353e-07	15.3092703547318
227.437876409708	2.77611070373479e-07	15.0991710080538
227.490647330851	2.66575666644831e-07	14.882413040383
227.541469993074	2.57102816902127e-07	14.6582970050939
227.594540761681	2.60066195936732e-07	14.4320776000091
227.644671112393	2.69896216138695e-07	14.2002136139999
227.696773836953	2.75850052578099e-07	13.9700588439057
227.748079446588	2.7152282820762e-07	13.741220790489
227.799204120527	2.5717558993303e-07	13.5150412056093
227.85171893085	2.35223074143111e-07	13.2929721843389
227.902616029887	2.0824093310633e-07	13.0785538750883
227.953269525744	1.77933453225416e-07	12.871046434019
228.003669664355	1.46206782774122e-07	12.6726737687016
228.054252920081	1.15495935005406e-07	12.4858124079048
228.104954355333	8.93645551980827e-08	12.3095501599364
228.158063142387	7.49647068726343e-08	12.1469885053772
228.208598465646	7.89207188875656e-08	11.9979928053876
228.262012965429	1.11613711786593e-07	11.8615219645819
228.314301327732	1.72123401869947e-07	11.7410113190575
228.366632689236	2.33800209364737e-07	11.6333565777039
228.420279113085	2.31944160781213e-07	11.5399457355671
228.473644584052	2.04897079129038e-07	11.4599078554033
228.524741649936	1.77807382108424e-07	11.3918225448188
228.574993038664	1.53390590104009e-07	11.3343758571435
228.627011252305	1.30793266770085e-07	11.2862164499979
228.679935783939	1.09344521511891e-07	11.2481521135506
228.733783571819	8.98119222720971e-08	11.2217435756503
228.785173132409	7.18359175904613e-08	11.2034777545525
228.838865947258	5.63447595799455e-08	11.191347096963
228.890315933041	4.56096368469622e-08	11.1839657271865
228.942247249748	4.02988749698091e-08	11.1797609156403
228.996195591057	3.94584895941502e-08	11.1780136397175
229.047518413618	4.02102321895114e-08	11.1777469921797
229.098013948101	4.00625549995892e-08	11.1784925639272
229.152300399196	3.76857557216732e-08	11.1798911063663
229.204205691754	3.3736082623449e-08	11.1813758047826
229.254947016141	3.24461902555732e-08	11.1828976532625
229.305885947793	3.46002756982291e-08	11.1844882778031
229.357369851167	3.61229511157083e-08	11.1861851738375
229.410117134961	3.54334754087579e-08	11.1880955076994
229.465160150392	3.31524210524043e-08	11.1904167526245
229.515732787482	2.99073492272027e-08	11.1927203506906
229.568214574935	2.6509305190997e-08	11.1956832097572
229.620264774159	2.45284609485666e-08	11.1992803106548
229.671788460909	2.68278116008501e-08	11.2036931375595
229.724063773585	3.42196524560438e-08	11.2094107001083
229.776243297537	3.77585593307635e-08	11.2165419864734
229.829477805978	3.5078517905868e-08	11.2258053928467
229.881194080504	3.2399192416351e-08	11.236233457307
229.933761827284	3.3305037546711e-08	11.2485846417535
229.986866507443	3.57096247737987e-08	11.263588364856
230.03747977983	3.26319726731805e-08	11.2780780150732
230.090886528079	2.12556251930187e-08	11.2943719953721
230.144876293687	1.07575388430632e-08	11.3098578540349
230.197335604265	5.46730222996848e-09	11.322061645851
230.251335186352	3.4345342479368e-09	11.3329559901334
230.303654137796	2.86041637447747e-09	11.337416716456
230.356323919235	2.79816001802931e-09	11.3370846512735
230.407959540153	2.80227698322844e-09	11.3328045503597
230.460795157936	2.82368090392231e-09	11.3222796831767
230.51360462831	2.93114980193142e-09	11.3051476562628
230.564798769519	2.98267022960677e-09	11.2872054489627
230.616272884019	2.87277591623113e-09	11.2695408482614
230.666364279086	2.67395912240577e-09	11.2502816609503
230.717426571614	2.55334592262696e-09	11.2312589349434
230.77078195386	2.5978921708555e-09	11.2190871860934
230.824663046165	2.69402825346884e-09	11.2255106699347
230.876256503768	2.74967652366084e-09	11.2365626754992
230.929094957427	2.71862423619725e-09	11.2581225185459
230.979961277694	2.62326832293281e-09	11.295957726232
231.032937593462	2.47987858334542e-09	11.347913956514
231.084249440643	2.29313502144862e-09	11.4149066891988
231.135307423663	2.07325207312246e-09	11.4988557100414
231.189494769947	1.87166971685166e-09	11.6053633013156
231.242798750742	1.72879730269158e-09	11.7237636963729
231.293550644962	1.6340319716183e-09	11.8547448170192
231.346376944594	1.54562143321555e-09	12.0060780142316
231.398217356223	1.42948851069164e-09	12.1677224560107
231.449191183499	1.26848491363963e-09	12.3399115129905
231.503317831603	1.10983768151942e-09	12.5263752237098
231.55493871031	1.05383170603181e-09	12.710448278098
231.605371743932	1.17517487172272e-09	12.8965712513603
231.657231559997	1.54275228160485e-09	13.0896370958404
231.708708801044	2.24994995203251e-09	13.2805557587253
231.758894261342	3.37505366551482e-09	13.4665319473892
231.811975474678	5.10721900957744e-09	13.6598938065961
231.863293026685	7.4572646451364e-09	13.8370619350344
231.917219245431	1.0616132142393e-08	14.0115682177942
231.968418727505	1.41076835547827e-08	14.1604418340319
232.021355469349	1.74823632254812e-08	14.3033057108775
232.072717626128	1.9427670918755e-08	14.4206739422937
232.124699628525	1.74900086346658e-08	14.5148994242036
232.175619471666	1.23540415187747e-08	14.5873073735867
232.225968728094	9.44304371517829e-09	14.6321248296701
232.276121091381	9.78326353595713e-09	14.6517694868882
232.326510574449	1.18596529858197e-08	14.6508642095577
232.376785912992	1.3364554986773e-08	14.6324799537431
232.427487620481	1.35469909875273e-08	14.5946899430929
232.47819442039	1.30898124128648e-08	14.5480644328714
232.52840724111	1.3224956053705e-08	14.4884393149677
232.579186506459	1.37718245498802e-08	14.414373481092
232.629961853564	1.47427693576378e-08	14.3397574838768
232.680318121171	1.67556760007614e-08	14.2560605241957
232.730465388302	2.05159739174036e-08	14.1744213563557
232.780827746275	2.4091168664691e-08	14.0882432038203
232.830855354277	2.2441675804798e-08	14.0092999179388
232.880980303707	1.81762527870872e-08	13.9288892034061
232.933679933968	1.47481916355595e-08	13.8534485109569
232.987663712166	1.24326498272277e-08	13.7823110829769
233.039327166889	1.08911259619259e-08	13.7133676235823
233.094810061977	9.88192740354453e-09	13.6520952133834
233.146390713155	9.13396980478941e-09	13.5962494503925
233.199829229654	8.52764665626593e-09	13.5458707015015
233.25254162124	7.9991940505403e-09	13.5003606671941
233.30398502809	7.53219610591625e-09	13.4597340752217
233.355780817672	7.06912700888879e-09	13.4218377711645
233.406375915056	6.63590402219535e-09	13.3910127922051
233.457107377137	6.16944950962069e-09	13.3625890659658
233.510295302489	5.9287915345645e-09	13.3395159181806
233.564376434606	6.09310811099325e-09	13.3206904501436
233.61613844976	6.96666193106413e-09	13.305097114253
233.669868297466	7.6663112376112e-09	13.29389008556
233.722787201708	6.06116388163957e-09	13.2872251965784
233.774684638582	4.58414837201154e-09	13.2843385080559
233.828307082738	3.66152950964617e-09	13.285411748994
233.881416360521	2.88351533724764e-09	13.2905207844769
233.934367442568	2.12957258692975e-09	13.3001933284536
233.985841926997	1.65424640946526e-09	13.3147210136988
234.039711368498	1.65563484757788e-09	13.3360938784359
234.08985819612	2.14797451139318e-09	13.3616277895929
234.144606683729	3.09137789872199e-09	13.3979580922587
234.198944577048	4.43878358900921e-09	13.4423911840922
234.250074933385	6.2988618075421e-09	13.4925866791921
234.300437455835	9.05077255381397e-09	13.5507779747693
234.351253013844	1.2791620424983e-08	13.6187359671854
234.402365767028	1.59618571431622e-08	13.6970380915788
234.45289986988	1.54107922363266e-08	13.7842600539926
234.503432358322	1.27995325026204e-08	13.8812204320889
234.553627695806	1.09939040648721e-08	13.9869409635209
234.604446169917	1.04264212552427e-08	14.1030210706374
234.654906924039	1.07001291272851e-08	14.2265704004162
234.70542266098	1.13850267169335e-08	14.3575754136691
234.756140343454	1.20227064376577e-08	14.4951823953144
234.806142130695	1.20685048211851e-08	14.6355863458053
234.856803571546	9.49315135085289e-09	14.7808985550142
234.907163513197	5.69764104055874e-09	14.9265249737392
234.957504801012	4.40576331923345e-09	15.0712006591381
235.007522326708	4.97997008102741e-09	15.2110511752522
235.057549186062	6.00154758485752e-09	15.3456915151503
235.107914002336	6.58925610401441e-09	15.4714129813977
235.158399124218	6.55387471980569e-09	15.5840480701316
235.208422199194	6.2487376480563e-09	15.6837249571146
235.258890725502	5.93862661037531e-09	15.7602593852442
235.309689862457	5.79354140795225e-09	15.812988085225
235.360334923011	5.97938252693299e-09	15.8444593871447
235.410855552575	6.80315338758699e-09	15.8448857224811
235.461002830904	8.98366041454224e-09	15.8243094352622
235.511129484818	1.3304577430146e-08	15.777823070064
235.561766089085	1.33303665153834e-08	15.7128625762278
235.611920650026	9.11469010736977e-09	15.6194390065079
235.662229735185	6.14993498626118e-09	15.5043077509633
235.712290300931	4.6136368355826e-09	15.3744873355941
235.762335360805	3.84311559386443e-09	15.2246588339366
235.812684289572	3.58982077905947e-09	15.0640424020651
235.863707706887	4.84448065916445e-09	14.8857701943175
235.914308422758	6.62135123242093e-09	14.6855424802405
235.965376547505	7.76232728456735e-09	14.4739034245112
236.015818917721	8.41291216507115e-09	14.260933111819
236.06663695937	8.75543748497861e-09	14.0388184637415
236.116670111302	8.82817896067578e-09	13.8176995146198
236.167276895946	8.36050236313224e-09	13.588914557848
236.217994083266	7.22582865475814e-09	13.3645740650604
236.268373698086	5.83139063593667e-09	13.1417020946751
236.318594907582	4.56292714056355e-09	12.913659666342
236.36954235668	3.60637683958646e-09	12.6932516264792
236.420486392965	2.91617029617587e-09	12.4846766412878
236.471052634017	2.39894856573637e-09	12.2775756393708
236.52141857963	2.02626791392545e-09	12.0805454326682
236.571542606336	1.76300734025242e-09	11.894107735938
236.62156880398	1.60949156155453e-09	11.7108403632395
236.671654106825	1.60487286243084e-09	11.5435100745985
236.722273713151	1.78054437122132e-09	11.3899446586611
236.772551758556	2.26897238739951e-09	11.2441434448322
236.8231008486	3.32312199301633e-09	11.1106102768122
236.873207445412	5.08299937440657e-09	10.990455454045
236.923398742409	7.06272041885851e-09	10.8758560950864
236.973634098269	8.0971252743973e-09	10.7756196393138
237.024655606214	7.78375074122473e-09	10.6819500219746
237.078180262792	6.91625298923401e-09	10.6045887216094
237.130335233588	5.95534708430611e-09	10.5332468491832
237.184289023927	5.15689633163678e-09	10.4743255028717
237.237614014881	4.52630149947426e-09	10.4225270701611
237.291428140815	4.11535946082169e-09	10.3800670339218
237.341768937766	3.93547780122616e-09	10.3441255170695
237.39577835601	4.11184691000281e-09	10.3154973011195
237.447234718858	4.52650442930795e-09	10.2914218628761
237.500661808873	5.30452025682964e-09	10.2726214990671
237.551313238809	6.47149541849841e-09	10.2572801187581
237.602322653364	8.79487929712972e-09	10.2456692879408
237.652460997438	1.35455032832071e-08	10.2372133130303
237.704870679241	2.43175941029828e-08	10.2311301545837
237.755981289956	4.45558490134552e-08	10.2268763857695
237.809539512632	7.74422317186612e-08	10.2241578083546
237.859806524592	1.02545326233926e-07	10.2223734866918
237.911532270804	1.12037437782392e-07	10.2212787179144
237.962876672942	1.12701413682057e-07	10.2206408597888
238.017153753813	1.12999231862912e-07	10.2202841394874
238.068856144468	1.14678195968364e-07	10.2200745537444
238.121468287785	7.87819768945121e-08	10.2199803531383
238.171784933282	5.9395548506272e-08	10.2199650859582
238.223862128957	5.74811383142334e-08	10.2200091463178
238.276640047172	5.82921546876831e-08	10.2201254794338
238.326807570273	6.07664635031958e-08	10.2203152866831
238.376899803075	7.19864784588091e-08	10.2206243179746
238.427043420658	1.01021821221956e-07	10.221115252198
238.478282536547	8.9832635231797e-08	10.2219068428247
238.528808644134	6.06259430153213e-08	10.223067696052
238.580342023979	4.03312996894452e-08	10.2248650201849
238.631933873401	2.64267269882067e-08	10.2273678946158
238.685340082418	1.87044598372446e-08	10.2312372174004
238.739112989052	1.6402162616492e-08	10.2370106938235
238.790379202818	1.74171946326207e-08	10.2438414767046
238.844971470252	2.08319280108559e-08	10.2548763575484
238.898530435841	2.4380614751873e-08	10.2693022739807
238.951962248203	2.66671087670836e-08	10.2879376646651
239.004898794897	2.72956703001094e-08	10.3118602092774
239.057437792735	2.6742255109664e-08	10.342082701098
239.11157164395	2.56006199271779e-08	10.3827328030625
239.163492473804	2.42044882406508e-08	10.4288450761786
239.21391759938	2.34277103399612e-08	10.4835802498142
239.264571265378	2.41262536741417e-08	10.5465431991667
239.315234160513	2.59619886846562e-08	10.6196537894228
239.365584485905	2.71178927977139e-08	10.7039750310122
239.416096425007	2.71931428391093e-08	10.7994170040932
239.468706719303	2.68020347136257e-08	10.9093941334209
239.51940707262	2.68584173111109e-08	11.0266225596094
239.57075291629	2.9063557146729e-08	11.156874013581
239.621377507247	3.51588409333522e-08	11.2970269830243
239.674649894433	4.73571556933657e-08	11.4541551801753
239.728308417975	6.80168323874965e-08	11.6227573129984
239.782301644639	1.00351913702027e-07	11.8032055132659
239.834039672263	1.43938677316702e-07	11.9889240997315
239.885316658262	1.94502416394162e-07	12.1823042082372
239.937614654254	2.42784410854156e-07	12.3868939890656
239.991329229736	2.77854274517224e-07	12.6011161760559
240.044298313421	2.95430188212979e-07	12.8200705879625
240.096042020728	3.00086667671789e-07	13.0405766731673
240.149149885174	2.97384614433488e-07	13.2681215624643
240.200354366514	2.88714426455068e-07	13.4921825600913
240.251801179926	2.69103262485036e-07	13.7164636982225
240.303779465725	2.25824714374343e-07	13.9405273022032
240.355821380038	1.70804107672605e-07	14.1620049977112
240.409784751437	1.56532400988991e-07	14.3832621311012
240.463137298464	1.75532543121686e-07	14.5943660017346
240.514985910076	1.9252853963531e-07	14.790560087373
240.566742880056	1.99362517813161e-07	14.9744079915901
240.617109040338	2.0076092279385e-07	15.1391333849245
240.670407637882	2.00771320444329e-07	15.2987247539462
240.721008950461	2.01171070909447e-07	15.427895006949
240.774732819407	2.02333524377938e-07	15.5496893703937
240.827323429387	2.0302192839483e-07	15.6440472163613
240.879967332	1.98434083974705e-07	15.7153985582556
240.933934701482	1.83008143827868e-07	15.7669375947503
240.987491800212	1.65525555645312e-07	15.7910727006394
241.040538585079	1.515822048991e-07	15.7874424406497
241.090937470787	1.41646779949166e-07	15.7539643167427
241.144268938703	1.37076219428571e-07	15.7060120504479
241.19534703039	1.38797173174715e-07	15.6342492726984
241.248626140301	1.46346777074248e-07	15.5482615369837
241.300508711594	1.56140268034784e-07	15.4464649975489
241.351081771515	1.65866323108383e-07	15.3292711718061
241.401497311811	1.7526118453074e-07	15.2022684033712
241.454853266538	1.86848858258993e-07	15.0710795940227
241.505150986348	2.00985683764901e-07	14.9334560332006
241.55560019438	2.2036570149909e-07	14.7913946717771
241.605814687308	2.36372475856064e-07	14.6487546817458
241.656149754349	2.42168813787222e-07	14.5084784635898
241.706158134007	2.42626727061784e-07	14.3717000008127
241.756540263218	2.41504279394269e-07	14.2400679636709
241.80691877647	2.39534105556307e-07	14.1144363542196
241.857526714859	2.35431909013555e-07	13.9954910407593
241.908382427922	2.24286636084319e-07	13.8831785495996
241.960985622098	2.06184017886629e-07	13.7801791313657
242.014185587967	1.98187677181285e-07	13.6858481474589
242.065837060804	2.04018656624019e-07	13.6018153332113
242.119304241107	2.18279304934393e-07	13.5272409598476
242.171069933892	2.29368655446734e-07	13.4619489557946
242.221339953501	2.35408842336489e-07	13.4046905695203
242.271951686835	2.36210476685376e-07	13.3537351215821
242.322206333117	1.97179196427563e-07	13.3127034233877
242.374870415599	1.21983864292418e-07	13.2783640739221
242.426450741536	8.78827975452344e-08	13.2517962292593
242.47772394506	8.77200154818468e-08	13.2315842541615
242.530597029712	1.04387476186675e-07	13.2192477501413
242.581383980898	1.20782787392465e-07	13.210197935529
242.632787912687	1.2595335471318e-07	13.2070275838188
242.682831799858	1.05314397785657e-07	13.2073328071693
242.733811915589	8.38745149471467e-08	13.2125437996243
242.784528552563	8.86513020774365e-08	13.2213578408676
242.835065674605	1.18759207544756e-07	13.233868090318
242.88558058691	1.65633589653088e-07	13.2498370970494
242.936424749176	2.17431665510768e-07	13.2698959915034
242.986832642878	2.43515570856627e-07	13.2935594573294
243.037015356369	2.44837131121931e-07	13.3212949023009
243.08723540386	2.36227493975933e-07	13.3532900266093
243.137716963549	2.16800434493215e-07	13.389983632476
243.188759662409	1.88190342705107e-07	13.4318858337078
243.238994868983	1.6681801288973e-07	13.4775743809272
243.289827004136	1.61863408144291e-07	13.5286251780803
243.340003203345	1.8405917944088e-07	13.5832380363804
243.39051474676	2.14071498698938e-07	13.6425443599268
243.441133394907	2.13644282929343e-07	13.7058992417428
243.491506260384	1.92536926969162e-07	13.7722839049192
243.541725744978	1.60037592697306e-07	13.8412482919518
243.591979209138	1.24856669895018e-07	13.912499315384
243.642264507024	9.4053117589108e-08	13.985126122209
243.692967590529	7.55675819199767e-08	14.0592188799092
243.743689357054	7.14137154207493e-08	14.1323491484524
243.793946079775	8.09751506349437e-08	14.2021593448589
243.844227376314	9.34493233255201e-08	14.2661305659049
243.894744332772	9.18193242199882e-08	14.3226501827521
243.944955337063	7.93282267365894e-08	14.3721591390667
243.995290363086	6.19767321205859e-08	14.403551637211
244.045821275456	4.6601018769506e-08	14.4212711792913
244.096262279724	3.30672524848478e-08	14.420742225576
244.146866057165	2.24570440401142e-08	14.4015755815138
244.197321481096	1.55696429396196e-08	14.3614621176096
244.247349073609	1.18798910183899e-08	14.2905513124968
244.297769808144	1.07669734015874e-08	14.2049873890531
244.348396561343	1.16075190083974e-08	14.1033770604698
244.398625090748	1.51627442611958e-08	13.9788477036637
244.449041830087	1.78272136642401e-08	13.8356243981883
244.499259212057	1.72813224528248e-08	13.677548805305
244.550133982161	1.65575928540673e-08	13.5069981093825
244.60056324297	1.78214213748774e-08	13.3173695894411
244.651244811346	2.02781074885576e-08	13.1286079080835
244.701932067283	2.34183702475603e-08	12.9328334310306
244.752451405846	2.77516391254493e-08	12.7372966403962
244.803168445311	3.37187357652811e-08	12.5339550538359
244.85434928804	4.00248761841948e-08	12.3334612249074
244.904480675036	4.41061743302901e-08	12.1361765978941
244.954894822542	4.47881367868289e-08	11.9531344953984
245.005355099301	4.24336381668366e-08	11.7810567299594
245.055402460273	3.84508767145635e-08	11.617288362102
245.10580634316	3.47151872226488e-08	11.4641717424652
245.156003793847	3.21497322311954e-08	11.3271871445556
245.20633150002	3.04102422403182e-08	11.2091289101975
245.256557466006	2.90916365551905e-08	11.1052669556605
245.306757033785	2.8042379642977e-08	11.0226157078036
245.357383763114	2.72478758449213e-08	10.9575487148011
245.407562633528	2.68413445095281e-08	10.9074832609478
245.458377149392	2.68106293425745e-08	10.8746460322643
245.50854196083	2.70078477873291e-08	10.8525170780658
245.558839759602	2.72959847228525e-08	10.8454343400644
245.60887848984	2.75630450370747e-08	10.852055734809
245.659144611658	2.77517724947458e-08	10.8692962112725
245.709405028559	2.78932752951458e-08	10.8965869577395
245.759707690518	2.82131502474571e-08	10.9258101091562
245.809819969342	2.92642609463814e-08	10.9626890274387
245.860029298712	3.08614099177867e-08	10.9979454946337
245.910092537401	3.1637133323094e-08	11.0353092085292
245.960637158371	3.16350602337929e-08	11.0730496676211
246.011078756397	3.14143256042984e-08	11.1069132439174
246.061983650155	3.11899252016617e-08	11.1391287257922
246.112258091902	3.09204004360949e-08	11.1664863725948
246.163120140273	3.06065309001109e-08	11.192768060985
246.213328233765	3.00316398125019e-08	11.209885963181
246.263721156885	2.92734137809961e-08	11.2243328357565
246.314813518063	2.83324104037121e-08	11.2331414825024
246.367675598886	2.75255577320464e-08	11.2401684546334
246.421043022593	2.75259285674137e-08	11.2440779113698
246.471784864043	2.97084846497707e-08	11.2434917620023
246.523465083879	3.69781573863699e-08	11.240207208804
246.577218449937	4.30905111279597e-08	11.2373026492856
246.628428865688	2.91030850160887e-08	11.2332109166598
246.679714451625	1.80236400297913e-08	11.2290921460221
246.729930202962	1.24888402320549e-08	11.2251100498895
246.78050772403	9.65911697173622e-09	11.2215585456074
246.834334197019	8.05195939239428e-09	11.2183796924909
246.886228993087	7.03418809044268e-09	11.2155610288916
246.937200799384	6.42296956742329e-09	11.213044480007
246.987841185255	6.2140634807236e-09	11.2107634976598
247.038349550676	6.28591633380891e-09	11.2085346089794
247.088730423293	6.08879995884251e-09	11.2063939723523
247.139502012113	5.70194921823883e-09	11.2044370570417
247.189672968936	5.33536923928211e-09	11.2023997334543
247.240493249235	5.07602512578224e-09	11.2005293314757
247.290644831325	4.94050809947485e-09	11.1988714896222
247.341426146191	4.95297460064283e-09	11.197479355424
247.39215093931	5.20361959429758e-09	11.1966806404594
247.442179190558	5.77510644404315e-09	11.1967048431947
247.492755560343	6.65484496628627e-09	11.1984777432177
247.543524974558	7.76199249948735e-09	11.2027810703021
247.59421548608	9.0552961178817e-09	11.2104777120944
247.644348926804	1.05240893282003e-08	11.2225513182501
247.694359473293	1.22232342529733e-08	11.2400728224737
247.744806037402	1.42908392923996e-08	11.2645829088584
247.794934214368	1.67759919033369e-08	11.2964663772986
247.845270928433	1.93701431310911e-08	11.3371356943639
247.896195806602	2.12173864030715e-08	11.3880636575932
247.94629871036	2.23552739249529e-08	11.4481366861626
247.996809798247	2.68925710788179e-08	11.5198426297248
248.047100561237	4.0857729088421e-08	11.6029565975435
248.097228086092	4.98433697444383e-08	11.6980450616187
248.147478124752	5.13438806370119e-08	11.8059802183512
248.198281894156	5.13820385350317e-08	11.927988212414
248.248970160034	5.1416445455073e-08	12.062855779135
248.299084750418	5.14529121266857e-08	12.2093764423836
248.349376276195	5.13119068993885e-08	12.3684516040468
248.400036163007	5.09757242583496e-08	12.5399671778096
248.450702923701	5.07030113814305e-08	12.7218814960585
248.50070731103	5.11932221386882e-08	12.9113980832519
248.550838007324	5.33036534904593e-08	13.1093481517016
248.601567871377	5.70767419138374e-08	13.3157339250819
248.652267023366	6.08799228425337e-08	13.5274834716626
248.702711733929	6.16545165323019e-08	13.7423607348916
248.753192409959	5.9027342037366e-08	13.9590363685541
248.803419336127	5.62526145863229e-08	14.1752769175645
248.853713133714	5.50812957978939e-08	14.3907337601563
248.904041654488	5.53461972646601e-08	14.6027993342173
248.954894287994	5.65301582915367e-08	14.8105873405121
249.004939451401	5.80818518409174e-08	15.0091054956884
249.055560383986	5.96563428759665e-08	15.2001078803157
249.106012897688	6.10677197770353e-08	15.3793868092135
249.156531147639	6.2203708390421e-08	15.5465667536366
249.207144642718	6.30277947999585e-08	15.6996438862307
249.257348716696	6.35835378202217e-08	15.8360525351302
249.307983017897	6.39129487125609e-08	15.9576750871741
249.358664881234	6.40227825150192e-08	16.0597899858307
249.40944595687	6.39559895619792e-08	16.1414682170087
249.459831743696	6.3531603552773e-08	16.2012550510474
249.510082726779	6.21872792725888e-08	16.237855487862
249.560200421454	5.95680254868596e-08	16.2519565939128
249.610635429628	5.60844700787791e-08	16.2426367845713
249.660709780896	5.27523525732792e-08	16.2108259835675
249.711330310067	5.04191722558874e-08	16.1577077962788
249.761398549838	4.96952436455487e-08	16.0813751569503
249.812168015069	5.1060309318464e-08	15.9867192268281
249.862413496588	5.49025441890047e-08	15.8709258367496
249.912822085063	6.10822406848838e-08	15.7366817489126
249.963113118286	6.85453601529486e-08	15.589787681114
250.013376550206	7.62756664883455e-08	15.4287570571353
250.064391994341	8.10578167875946e-08	15.2581058582145
250.114872118344	8.10806988020115e-08	15.0797119147843
250.165124272666	7.90533637115492e-08	14.8942448049151
250.215504459625	8.00382993473777e-08	14.7060245608906
250.266634939998	9.61071191075021e-08	14.5166223041175
250.317137016536	1.32996629724288e-07	14.3280292655139
250.367502677161	1.71909603344815e-07	14.1426111619345
250.418091362224	1.98546133091903e-07	13.9613551202936
250.468404614589	2.18727235489809e-07	13.7882884264862
250.519461718638	2.45016108284263e-07	13.6223909422633
250.573275813195	2.95517267248353e-07	13.4680959426342
250.627958060733	3.0322630457897e-07	13.3242864591417
250.678843151803	2.61035070464205e-07	13.1926239839277
250.731298085011	2.29642524919906e-07	13.07257917202
250.783706304126	2.02224293868574e-07	12.9648823076592
250.83641701636	1.74422931634612e-07	12.8694135622513
250.888324807211	1.46548753310616e-07	12.7862657075559
250.940462560715	1.20966808436407e-07	12.7145082147053
250.993692855688	1.00573626776291e-07	12.6539410301055
251.047627965284	8.87066687022564e-08	12.6030583848553
251.098917081688	9.11132192683825e-08	12.5616132723517
251.153110687524	1.19031612550182e-07	12.5286593462724
251.206798364206	1.72799655498269e-07	12.5040141912303
251.257927405017	2.20742141227088e-07	12.4855045570423
251.308246488869	2.36688780935405e-07	12.473166921592
251.358453250497	2.28692902303472e-07	12.4656544461223
251.410169060263	2.11174236062955e-07	12.4622962027113
251.463828634613	1.910503845276e-07	12.4623996061265
251.516380039147	1.73855755242288e-07	12.4652243834921
251.568383283676	1.68743982204561e-07	12.4704874609296
251.620562426562	1.84126247476474e-07	12.4774254141164
251.671934169345	2.12835398468642e-07	12.4854946928123
251.72519609849	2.10909829618694e-07	12.4953084849802
251.777008249891	1.80832731862013e-07	12.5057496848564
251.82757573788	1.53469176658921e-07	12.5167409636708
251.877743498144	1.35152809860912e-07	12.5285181919344
251.928653063703	1.24876223781365e-07	12.5415843540189
251.978815143455	1.27269275204205e-07	12.5553911288882
252.029337129144	1.42166155620601e-07	12.5705397622786
252.079420272437	1.66344796687615e-07	12.5867799588603
252.129847052996	1.94925372861058e-07	12.6047100289775
252.180355472607	2.20226579780238e-07	12.624370045434
252.23061612765	2.34612164516355e-07	12.6456393538936
252.281410051979	2.34309234008809e-07	12.669129982975
252.332037636247	2.19811924371317e-07	12.6941150674348
252.382544467191	2.03150998985876e-07	12.7202723443834
252.433212833836	1.93454791744203e-07	12.7469820620511
252.48343004245	1.89256043573861e-07	12.7725545275021
252.534047264449	1.81875467412248e-07	12.796760268642
252.584193563249	1.62254543506356e-07	12.816167913745
252.634270218802	1.2895446746421e-07	12.8291084518249
252.684883911777	9.31841700238277e-08	12.8343958421235
252.735862279523	7.13008982996859e-08	12.830831486176
252.7864629415	6.49690691647432e-08	12.81521878415
252.836654106995	6.90185088130161e-08	12.7846332168442
252.887268871372	8.09164144727215e-08	12.7414296101545
252.937486757583	8.97407656214631e-08	12.6825678287989
252.98824224152	8.77347290653616e-08	12.6081307914532
253.038791747456	7.96758030841026e-08	12.523198377325
253.089370608628	7.10395021737426e-08	12.4245761526535
253.140281561841	6.49510917935256e-08	12.3166128641999
253.190901867537	6.32111516560503e-08	12.2000417533099
253.241658956965	6.49681872729338e-08	12.0764787833573
253.292108997581	6.59980734218253e-08	11.9457448153951
253.342342059007	6.23610936978096e-08	11.8126746866744
253.392480524616	5.42125813661704e-08	11.6814889805697
253.443095846578	4.56933196228212e-08	11.5530980767807
253.493261046222	3.95452129583857e-08	11.4283577703211
253.543771939455	3.43913348545185e-08	11.312463949509
253.594215961384	2.95973534648585e-08	11.2092193311219
253.644498429819	2.56053653208276e-08	11.1184227450396
253.694814827372	2.26893856802372e-08	11.0414397730383
253.745395794931	2.09128670106005e-08	10.9822626593876
253.795661325455	2.03536238179681e-08	10.9416916962896
253.846000638892	2.10675165658986e-08	10.9205142375914
253.896687371372	2.29822264004683e-08	10.9203320279786
253.947042510293	2.59890388584454e-08	10.9392139784303
253.997271295878	3.01001001211426e-08	10.9773093917166
254.047897153341	3.53272774491068e-08	11.034106088898
254.098522012852	4.12593280902802e-08	11.109567063176
254.148928648594	4.67548625894391e-08	11.198871795668
254.199017215239	5.03233490157874e-08	11.300825490804
254.249216883109	5.22676930705776e-08	11.4139326007688
254.299768793911	5.75374324196099e-08	11.5364810336166
254.350496504123	7.25488870198549e-08	11.6662474968325
254.401406066283	9.93511066951109e-08	11.7994934992022
254.452074981609	1.33017043496724e-07	11.9327655463851
254.502465460049	1.63062228560303e-07	12.0632746043287
254.552615331534	1.81587092474316e-07	12.1893390202362
254.602764971389	1.89206465182172e-07	12.309026053384
254.652882693346	1.90179711209505e-07	12.4199912590543
254.70632335083	1.8797094290345e-07	12.5318863941276
254.757078600821	1.84321317747574e-07	12.6210949249675
254.807648824683	1.79645223382127e-07	12.6949710675317
254.860055276053	1.73799361619332e-07	12.7609317279976
254.911974643316	1.64971962865436e-07	12.8085074622808
254.962770728798	1.48281359304041e-07	12.8387840704155
255.01282646178	1.13032819052035e-07	12.8539047431459
255.063687847732	6.70026760850499e-08	12.8592728893858
255.117782453876	5.07699214369502e-08	12.8590530720746
255.169508644083	4.35771351892145e-08	12.8463854240436
255.220378794951	4.06269414486861e-08	12.8283111538071
255.273515300572	4.21712085075794e-08	12.8082966650068
255.327183767843	4.54776092328288e-08	12.7861926368987
255.378121797458	4.76675135374356e-08	12.7623014473732
255.429623923004	4.83481470249316e-08	12.7396172398917
255.481502892222	4.83871585127975e-08	12.7180210774136
255.531633509494	4.93701308532131e-08	12.6973698076086
255.58604155614	5.15662227196848e-08	12.6781206130997
255.639917655869	5.43792174325816e-08	12.6594279056054
255.691716029612	5.74682538684538e-08	12.6400602886693
255.744884659814	5.96952732014073e-08	12.6211294110724
255.798479512041	5.93200206277607e-08	12.6049662790187
255.849451145231	5.60656478135117e-08	12.5886770686609
255.90340384806	5.28184802454388e-08	12.5731514602732
255.956959542374	5.20577177004615e-08	12.5583541278257
256.008875197831	5.31069285384724e-08	12.5448681443897
256.062323133091	5.50746400465844e-08	12.5324589442202
256.115436383824	5.76677026385643e-08	12.5210779272672
256.169002950311	5.95834086353605e-08	12.5111763250182
256.221858302382	5.78004141431296e-08	12.5038239744841
256.275387708515	5.58151077094422e-08	12.4981510766633
256.329146813565	5.46793514887348e-08	12.4955102226751
256.383607240742	5.37852236326692e-08	12.4970749510689
256.437115519396	5.29302534245677e-08	12.5028951700845
256.490080881268	5.21240129994108e-08	12.5138031216359
256.542885124139	5.12337744947763e-08	12.5307972895478
256.593572441351	4.99259011349055e-08	12.5534292462737
256.645143577372	4.7826110360808e-08	12.5852546721121
256.695212883849	4.47779660738906e-08	12.6249909106504
256.747036760452	4.25017146498061e-08	12.6772148971276
256.80005136952	4.28934236681056e-08	12.7429114726137
256.855076564876	3.78484939141619e-08	12.8244306928639
256.90703373925	4.05131629013511e-08	12.91446565249
256.960041465187	6.03366234475019e-08	13.0193326530138
257.014407230023	6.98132483878508e-08	13.1400931520202
257.066370472213	7.61866963333168e-08	13.2695180033322
257.117749477889	8.26528057118319e-08	13.4101961459783
257.169031457284	8.98243321094073e-08	13.5624813910248
257.220908211485	9.694494012614e-08	13.7271418699314
257.273974933321	1.03097334304508e-07	13.9045258856321
257.326212894736	1.08835951172369e-07	14.0883618628115
257.377490728897	1.15253031652894e-07	14.2762389815125
257.429962863224	1.20656880140661e-07	14.471585184352
257.482273758518	1.21148605368151e-07	14.6692978652091
257.535979439314	1.15687611642584e-07	14.8715402674129
257.58599887614	1.07230529412138e-07	15.0621581820433
257.638775989472	9.91615080434179e-08	15.257502880197
257.689608730832	9.23341099484753e-08	15.4413412080392
257.743011770583	8.71655919195223e-08	15.6252476386244
257.795123816045	8.3768262283522e-08	15.7959817240168
257.846970153904	8.26058355314931e-08	15.9534124360488
257.899569111912	8.44665572351676e-08	16.0984984230654
257.951662757809	8.88294791710143e-08	16.2272324542779
258.005145008177	9.21002646588182e-08	16.3431592597711
258.059651394247	9.04298532859797e-08	16.4414033704934
258.111183045506	8.32785817985353e-08	16.5121951675134
258.162038749071	7.28194239047103e-08	16.5577626643656
258.212561772401	6.24873647727838e-08	16.5798614606109
258.265214209479	5.45052328787312e-08	16.5831088721731
258.318985308444	4.92503744539769e-08	16.563289369233
258.370725959465	4.67502633902794e-08	16.5159034860229
258.421558135549	4.78478486197187e-08	16.4434462337122
258.472330010038	5.48061122204507e-08	16.3503742839968
258.526347890614	7.2156428004977e-08	16.2438704214351
258.580269657277	1.03852400045144e-07	16.1173512970316
258.633309680929	1.50218871680087e-07	15.9690415351331
258.684599141156	2.02127147088105e-07	15.8026660000002
258.737225492415	2.55366046323152e-07	15.6229643726273
258.78819561345	3.02602971395809e-07	15.4281415757814
258.841907490735	3.35325584127109e-07	15.2267836343425
258.894604558498	3.42946502032754e-07	15.0142930797872
258.944995722309	3.37014363868695e-07	14.7907129720932
258.9980516168	3.34809582748524e-07	14.5656019554406
259.048178568931	3.3973400848914e-07	14.3340573457769
259.098653524849	3.42324921784602e-07	14.1007670852831
259.153006705846	3.34908010526188e-07	13.8714186225555
259.205133885738	3.15512948856523e-07	13.6429583487073
259.257841875567	2.86387457791437e-07	13.4176098645473
259.309672284724	2.50519372449701e-07	13.1976602923616
259.360263733535	2.11355438944713e-07	12.9854248404925
259.411787374941	1.72379821081692e-07	12.783105063044
259.464155585141	1.33970203988281e-07	12.5907882125964
259.514563857515	1.00915039659895e-07	12.408863839361
259.568614592547	8.1314095085106e-08	12.2390653564179
259.621442512054	8.08081091789953e-08	12.0819430751095
259.672319887807	1.05447716632264e-07	11.9390123416254
259.724481286066	1.58837148587502e-07	11.8105657464726
259.778270427689	2.33383653878103e-07	11.6964973857349
259.831383043255	2.7201201371965e-07	11.5961953039466
259.885313777051	2.56277519446725e-07	11.5093905509247
259.935737147084	2.25061492526756e-07	11.4305894828703
259.987356865673	1.96290190430331e-07	11.3686698229976
260.040892524963	1.69914819715586e-07	11.3184641309666
260.091829451089	1.44481703350246e-07	11.2766941004898
260.142323124469	1.20467725951657e-07	11.2451216030655
260.193402647763	9.80280283349631e-08	11.2226301812159
260.245067733162	7.80267652382192e-08	11.2071770273982
260.295974172711	6.20520810616438e-08	11.1965622598262
260.349892422106	5.17870688597218e-08	11.189444894874
260.403554173988	4.88035490919913e-08	11.1861962994442
260.45674946275	4.98562943086814e-08	11.1851260803592
260.507616628308	5.1237640868398e-08	11.1850953378686
260.561664710895	4.99162497997059e-08	11.186086651833
260.611819277614	4.49183666266306e-08	11.1873332239199
260.664694424333	4.00259302437958e-08	11.1889239539142
260.717261886969	4.14275965327919e-08	11.1906023973326
260.767414423799	4.5227660908088e-08	11.1922259119475
260.820984935756	4.69661446708699e-08	11.1941994308604
260.871487623175	4.54498484579629e-08	11.196162544366
260.921653421097	4.22794660008867e-08	11.1983845444083
260.978169019157	3.79424579476207e-08	11.2017196803137
261.031891571788	3.37160138431201e-08	11.205491800881
261.082264586434	3.29564836813442e-08	11.2096755863641
261.134411492929	3.91157698498886e-08	11.2152729126403
261.188894389281	4.58547765927276e-08	11.2229819402666
261.242035254267	4.41138609010339e-08	11.2322323127042
261.292277093419	4.05878086142119e-08	11.2420863124837
261.342704579192	4.10359187630979e-08	11.2536050306618
261.396695591088	4.40258568224655e-08	11.2687808223229
261.448611195415	3.99822814701285e-08	11.2839861156232
261.499239036718	2.46939049160291e-08	11.2980129372781
261.552784049582	1.16432229942659e-08	11.3138333430984
261.606511878884	5.53925218702801e-09	11.3274018885779
261.658074438158	3.56556908705726e-09	11.3361043277968
261.709155279481	3.17218932671911e-09	11.3403117433004
261.763046338252	3.232058026579e-09	11.3429632508378
261.814550665987	3.38857722127913e-09	11.3409971410104
261.866290944203	3.67583357509612e-09	11.3324555123131
261.920379058087	3.9552781711401e-09	11.3257080331885
261.974238842321	3.91861875387053e-09	11.311749546643
262.02469878543	3.61551281988925e-09	11.2888296148238
262.076770599313	3.3263182849961e-09	11.2641723796307
262.127408337586	3.1972876268932e-09	11.2474191634348
262.178797117938	3.27430739131827e-09	11.2351527184759
262.232240451568	3.44295042840454e-09	11.231253615954
262.284554264307	3.51957046039285e-09	11.2408682184886
262.337067349709	3.45378994705465e-09	11.2639381859599
262.389795414592	3.27431637945032e-09	11.3012823209979
262.443962173171	3.01066710874199e-09	11.3552199857848
262.495524705697	2.67414922817837e-09	11.4190721050467
262.546415308993	2.29543879529837e-09	11.4996530111711
262.597950914189	1.94615675679474e-09	11.5998286420641
262.650257776757	1.68229238027714e-09	11.7162409589982
262.701920491539	1.50746548260749e-09	11.8472229269953
262.755626875151	1.37981355153666e-09	11.995205541256
262.808880997658	1.2575522513733e-09	12.1605983672971
262.859444893639	1.09902441974691e-09	12.3264713830746
262.913509365003	9.696732488105e-10	12.5133962612
262.96470842857	9.52191368793765e-10	12.6962908130254
263.018537076929	1.13890914847327e-09	12.8934819751419
263.069010928453	1.55141112055681e-09	13.0831395477665
263.120020959948	2.26839680760275e-09	13.2735537954279
263.170603063767	3.37626192190107e-09	13.4604354488509
263.224660362351	5.05803078275133e-09	13.653095668265
263.278195791209	7.40357811979567e-09	13.8344357741752
263.332312837133	1.05168337483157e-08	14.0110731380127
263.382414737325	1.39270858368943e-08	14.1580289095337
263.432567669792	1.71491760567169e-08	14.2899780666396
263.485803271638	1.86001181349002e-08	14.4138273991363
263.536129895935	1.47461252882506e-08	14.5025749207464
263.58740428861	1.04348279568052e-08	14.5770132975136
263.641165825423	9.08204084045806e-09	14.6395653339332
263.695737675117	1.02729306016178e-08	14.6802988980711
263.746786487319	1.19778117397889e-08	14.6804527432907
263.79866329667	1.21958790976417e-08	14.6625360212426
263.85264608979	1.21805005823688e-08	14.6316957552628
263.904711348336	1.16415635614351e-08	14.5835251802398
263.958439105626	1.19116333032762e-08	14.521563972529
264.011848538415	1.28025914456114e-08	14.4517475143329
264.06353966129	1.40795181963218e-08	14.3681808379269
264.117303019983	1.63997985158788e-08	14.2834181613043
264.171262053955	1.95460164077973e-08	14.2012520008985
264.222764050116	2.0331939449592e-08	14.113205937183
264.275305320078	1.78258485835207e-08	14.0327155586784
264.326686727257	1.46711493701363e-08	13.9539440014233
264.377295411124	1.20203121209602e-08	13.8713329938461
264.429952500164	1.03026758251209e-08	13.7972591401278
264.481439502744	9.2212945223944e-09	13.7269877609625
264.531925228681	8.60663254388732e-09	13.6633586448259
264.586195959524	8.32801456539788e-09	13.6068510755393
264.641135562013	8.37382312476934e-09	13.5543363930681
264.693021011858	8.7420010871577e-09	13.5062533964218
264.744230554032	9.3889475738286e-09	13.4656767830752
264.796685771424	9.86474984403364e-09	13.4267543668799
264.851157449546	9.6622404901475e-09	13.3942934075079
264.90331344001	8.63914848081974e-09	13.3679449442416
264.954765672292	7.37989341642095e-09	13.3450688145643
265.005719338588	6.49112364057819e-09	13.3255749669938
265.060378093825	6.66426240100943e-09	13.3111289295403
265.111035139545	7.57809717625696e-09	13.2998895735941
265.162249534919	6.83725273968299e-09	13.2938666347351
265.214097584532	5.2516293147174e-09	13.2914651653011
265.266256465884	3.99193933005779e-09	13.2928249877909
265.316937580207	3.04983753348572e-09	13.2986256433417
265.369550322414	2.28229131732242e-09	13.3100461067777
265.420795311987	1.78612749343037e-09	13.3259175901282
265.476088134061	1.81042456183809e-09	13.3503293056232
265.526603114449	2.39695949743961e-09	13.3782943039109
265.578169489086	3.40259347385325e-09	13.4140007811657
265.631327637858	4.65977161789193e-09	13.4596062782241
265.683704067274	6.16566277912993e-09	13.5135742810484
265.736729861308	8.3023325365168e-09	13.5782530327042
265.79125924627	1.16752463147071e-08	13.655386697248
265.843413088907	1.66210512327003e-08	13.7397276454388
265.897728038046	2.35090506821398e-08	13.8383971351133
265.948992767274	2.24202709433404e-08	13.9418847146698
265.999745367155	1.50469577630041e-08	14.0538314466391
266.053121050311	1.05201780885096e-08	14.180679658651
266.104036296824	8.67614919320591e-09	14.3101934350378
266.15783199762	8.06793399685143e-09	14.453842481564
266.2114400359	7.9960416769214e-09	14.6029345583544
266.261953477953	8.00680925165249e-09	14.7482751986351
266.316494678425	7.86040652530193e-09	14.9067942916803
266.370297464963	7.70153718467252e-09	15.0639041882203
266.421330673817	8.4714805813403e-09	15.2112650531621
266.474352817335	1.09287639004463e-08	15.3597406697106
266.527715646257	1.23886643018697e-08	15.5039857070689
266.578048853722	1.23412884595773e-08	15.6312881456073
266.629518676111	1.21511599327217e-08	15.7444138933806
266.680684665982	1.21289673977629e-08	15.8430696988415
266.731975335974	1.23843466226082e-08	15.9255670221987
266.782409362562	1.30293114163536e-08	15.9770403218286
266.835218189346	1.44435990952416e-08	16.0077665696821
266.887175738449	1.73411489311458e-08	16.0173497955828
266.938988983694	2.15051996854326e-08	16.0033179077305
266.99196730156	1.88229973591681e-08	15.9564205619726
267.046338954871	1.34423506804518e-08	15.8965828976426
267.099024273467	9.29296370325578e-09	15.8095515346573
267.152561407316	6.64027414099571e-09	15.6921604712431
267.203672267623	5.56141830650327e-09	15.5496952649712
267.258047293529	7.97518212225764e-09	15.4064887398038
267.308748062833	1.77153824128226e-08	15.2331294001417
267.360201298933	2.90074722066122e-08	15.0512309830161
267.413428823739	3.73578448747896e-08	14.8561181487779
267.466041508174	4.2516941058645e-08	14.6420554640311
267.516360800865	4.37178126094569e-08	14.4201088758187
267.568662169428	3.9650115870525e-08	14.1942169787848
267.622721319868	3.22655382906092e-08	13.9653172624665
267.67486241299	2.54526622226475e-08	13.7272100840941
267.727917519807	2.06526444441631e-08	13.4964294858356
267.780306562201	1.7330829115867e-08	13.2674432833635
267.833586075543	1.50209519858504e-08	13.0399505722201
267.885667807025	1.336126757925e-08	12.8132108361253
267.936538896216	1.2080438634182e-08	12.5923164789513
267.986926438435	1.09116829669217e-08	12.3733454047848
268.040297399942	9.77900367027224e-09	12.1660700077104
268.092448070735	8.66239469319284e-09	11.9727090645459
268.142901356287	7.70453079059874e-09	11.7808284675587
268.194705258788	7.44631045069969e-09	11.6066760852907
268.248789679179	8.59345953813958e-09	11.4398403646301
268.300930831148	1.1973166138522e-08	11.2898755541342
268.354466824708	1.80680769986867e-08	11.1507372413019
268.408264864041	2.49542086945238e-08	11.0237396308127
268.461739772427	2.9119527387815e-08	10.9015557312755
268.512968698678	2.94314014323017e-08	10.7910297722872
268.563359404623	2.74233517011672e-08	10.6906729888588
268.614209781455	2.47569054066179e-08	10.6080647154355
268.6660889261	2.17793412402576e-08	10.535195288902
268.718624263501	1.85874110571879e-08	10.4668612196814
268.768728042749	1.57313643691031e-08	10.4110947668279
268.819490194535	1.3167980177127e-08	10.3620899482632
268.872712013088	1.10660014328945e-08	10.3181834081414
268.922876284171	9.64067576980966e-09	10.2804664146918
268.976681820908	9.59892423339044e-09	10.253424170298
269.028480625741	1.11508952685775e-08	10.2308905819384
269.082358451301	1.60369621726704e-08	10.2122239256309
269.133933756897	2.58014535299377e-08	10.1989702454612
269.184087849067	4.34521400380216e-08	10.1886650871237
269.236812150703	7.62172114556895e-08	10.1816215728605
269.287702230972	1.14193382610203e-07	10.1771421312617
269.339241085618	1.34944673491304e-07	10.1740112138726
269.389662314247	1.34420894243113e-07	10.1720821426948
269.439735280919	1.28738240308709e-07	10.1710529461956
269.490346237195	1.24419389784377e-07	10.1704542425678
269.543624303079	1.23886511961928e-07	10.1701598615938
269.597409765086	1.06654248095421e-07	10.17004427292
269.648990464033	8.57044681412296e-08	10.1700480034971
269.699830762464	7.45642054527135e-08	10.1701656874597
269.751232149411	6.72488324774682e-08	10.1704215643234
269.801731432462	6.80795780581692e-08	10.1708460269563
269.85175842118	9.24122221863047e-08	10.1715009672586
269.902849413814	1.3508993897475e-07	10.172556205028
269.955551792006	1.05395673492985e-07	10.1742629678933
270.006144465663	7.2515887348331e-08	10.1765307691511
270.057390287676	4.66648992616894e-08	10.1797936886732
270.110552748493	3.18712757468919e-08	10.1848517147216
270.16272226438	2.51613667913666e-08	10.191607178408
270.216751413722	2.42333919474585e-08	10.2015786479872
270.269997450171	2.63186642981261e-08	10.2142257823351
270.323143973412	2.91758545985893e-08	10.231302949454
270.375597633609	3.09774899150119e-08	10.25283309285
270.426654812848	3.13613110334471e-08	10.2788245269137
270.480005096432	3.07298290000181e-08	10.3140648800008
270.533263641944	2.95299956902066e-08	10.3581590211708
270.585278024192	2.79790966574386e-08	10.4096172112938
270.638162178211	2.66019136703068e-08	10.4730522112841
270.688998181335	2.61305332891911e-08	10.5425329433399
270.742933618698	2.75174859856615e-08	10.6299087998841
270.793509289087	2.9419717699172e-08	10.7222323723176
270.845359027316	3.07058310964332e-08	10.8270491524187
270.89671547183	3.13758720727971e-08	10.9423866925414
270.951121711014	3.26779848132074e-08	11.0746823832501
271.002414287362	3.62885196235399e-08	11.2122471294258
271.053705840531	4.43977822910943e-08	11.3627362692119
271.107267738758	5.86582214446199e-08	11.5277568328195
271.160052369386	8.15704658936913e-08	11.7045106082154
271.214428293638	1.16153805496796e-07	11.8956367055727
271.266143319652	1.60705590593132e-07	12.0890401515083
271.32016399077	2.1226689425593e-07	12.2982979813776
271.372079004238	2.58028249629598e-07	12.5081006163518
271.426050896528	2.89923044848194e-07	12.7290480612416
271.480322951556	3.05486619333816e-07	12.9593634541934
271.532165359905	3.09540199473383e-07	13.1831856052673
271.586036245619	3.07879190257716e-07	13.4147823685499
271.639080886611	3.02697846310337e-07	13.6482125818609
271.68981603784	2.91680554168541e-07	13.8714313658902
271.74148618495	2.67357074342418e-07	14.0941168640981
271.795314421424	2.25407265503952e-07	14.3229303679808
271.845374862836	1.89493476525079e-07	14.5312954780204
271.897394965655	1.86446736872757e-07	14.7383104816733
271.948255323947	1.93407760922928e-07	14.9301465601699
272.000736730917	1.97061711885095e-07	15.1164202231137
272.054739554035	1.97635344713757e-07	15.2890538970057
272.106232456415	1.9761005234446e-07	15.435753883898
272.157777144503	1.98207930184241e-07	15.5634659627963
272.210635046547	1.99622357204651e-07	15.672844099068
272.262348284617	2.00956390789063e-07	15.751923640053
272.312642284097	1.99323189309177e-07	15.8046320639823
272.363054008917	1.88295923262839e-07	15.832338488528
272.414941444584	1.69896765322542e-07	15.8460797338153
272.467283905351	1.53944373589847e-07	15.8303675721419
272.51781568098	1.43775316354474e-07	15.7944356459432
272.571551386198	1.39141690749316e-07	15.7438866175463
272.622971764681	1.40811281394778e-07	15.6637942409435
272.673856811915	1.48289214827396e-07	15.5669992956735
272.725592296336	1.59280696012544e-07	15.4626095992857
272.778234322289	1.71390497633748e-07	15.3418002315276
272.830176271713	1.83330945144369e-07	15.2058502286639
272.882072021058	1.96779584972918e-07	15.0673660993486
272.934058896383	2.12804379486388e-07	14.9216572261859
272.988102252974	2.2789180394144e-07	14.7756204499828
273.041870719257	2.33796575994436e-07	14.6264348719652
273.093988686825	2.33994567109433e-07	14.4814763410059
273.144603904187	2.32506032613315e-07	14.342751061638
273.194895972594	2.30408022497332e-07	14.2099812242813
273.248840954435	2.27388302308586e-07	14.0765072398525
273.303065281631	2.22776261398534e-07	13.9534990182606
273.358498750924	2.1634227023028e-07	13.8424854408177
273.410106446253	2.10343681648653e-07	13.7376794966207
273.463306388565	2.10766888819619e-07	13.6388407030124
273.518031037444	2.17666052384411e-07	13.5537796005328
273.569380822127	2.24074804173671e-07	13.4769383969643
273.622240952269	2.29122748955539e-07	13.4102652987753
273.676156979417	2.32555869605259e-07	13.3540177705736
273.726235481792	2.34436840850107e-07	13.308803405587
273.776565492112	1.89663728920895e-07	13.2722224442971
273.83042795409	1.22615805996048e-07	13.2428355440438
273.883610185424	1.03345819031161e-07	13.2194314577496
273.937169117492	1.1382387417838e-07	13.202088325576
273.987647593256	1.32693007462161e-07	13.1910845676568
274.040137047734	1.48368577961395e-07	13.1852179772972
274.090647018312	1.40584635065743e-07	13.1828529224433
274.142302421517	1.13489247305061e-07	13.1861303764008
274.196172408949	1.03027688916799e-07	13.1936860844541
274.246212987991	1.27766791433695e-07	13.2044177587528
274.299456048438	1.79111873653145e-07	13.22042980623
274.354282624031	2.24195842245708e-07	13.2419941839434
274.408395283351	2.34947537681077e-07	13.2679838716676
274.462418443697	2.38040327343286e-07	13.2987242541564
274.514196394141	2.38722817972484e-07	13.3327259819183
274.567178496664	2.36676757670277e-07	13.3728127378581
274.620372125979	2.29539362642556e-07	13.4184107814803
274.67364791217	2.1635142948513e-07	13.4694472395003
274.725289329407	2.07361811641794e-07	13.5234754325942
274.777712205964	2.14555535434621e-07	13.5834278914861
274.82995039919	2.26283778545753e-07	13.6477007421468
274.883684024534	2.2726173202286e-07	13.7187678475327
274.935188635523	2.16961234005825e-07	13.7897660462331
274.986330217988	1.94658608912943e-07	13.8631563666732
275.037801356315	1.63486504385048e-07	13.9397368508004
275.088621460576	1.30829571878947e-07	14.0170147808459
275.142152251385	1.04940413675442e-07	14.1007527306613
275.192495141981	9.34344480801026e-08	14.1779295383078
275.245640659371	1.02369831418506e-07	14.2601715936848
275.296216149733	1.22194905493372e-07	14.3342775081014
275.347283285943	1.31206970936019e-07	14.4026817397395
275.397391405808	1.17133733511322e-07	14.4621631997028
275.450199511908	9.08155738100949e-08	14.5131782194726
275.50322399104	6.66959875082019e-08	14.5516713045057
275.555803303474	4.70266277037265e-08	14.5729107194022
275.608316930385	3.2100288747899e-08	14.5771522962548
275.66150296706	2.18732637201826e-08	14.5669574101969
275.713024340412	1.53154633767988e-08	14.5240547429499
275.763672672064	1.28198134004428e-08	14.4560056421509
275.815106671068	1.55136211178246e-08	14.3702881204571
275.865516351807	1.941724243763e-08	14.2556627450448
275.917555128234	1.97753749694994e-08	14.1307906972941
275.970073130999	1.95033307044454e-08	13.973909082245
276.020190123324	2.14752773008488e-08	13.8121578663178
276.073949560489	2.44377373861486e-08	13.6380922022901
276.126971766792	2.75464561000502e-08	13.4560239199134
276.178970350117	3.15740364144215e-08	13.2553130761474
276.230253668934	3.70607048368739e-08	13.0608065779045
276.281267841209	4.28092154637939e-08	12.8647970125536
276.335104105176	4.77604498997491e-08	12.6670938354979
276.386063711612	5.05193744852964e-08	12.4721479942057
276.43656806171	5.03381241343947e-08	12.2791552491884
276.486653216386	4.73131609329708e-08	12.10112032214
276.536793892612	4.27390550580854e-08	11.9282757529792
276.587412047057	3.83015541661594e-08	11.7734934649171
276.638184786685	3.46010683190692e-08	11.6287643479943
276.688923161783	3.20307583062462e-08	11.4992679019331
276.739167870608	3.03772690244196e-08	11.3903793259783
276.790165686964	2.91751960640445e-08	11.296204118735
276.840924134848	2.82932656364618e-08	11.2204614365253
276.891263204369	2.76905921644195e-08	11.1646571899818
276.94173952541	2.7393611801284e-08	11.1230036815623
276.991926856442	2.73349714693552e-08	11.0919781548063
277.042452677184	2.74184929497461e-08	11.0805558770347
277.092597207456	2.75696921001099e-08	11.0762867895539
277.142821840148	2.77723438965841e-08	11.0831691724833
277.193432791296	2.80788672808411e-08	11.0958340095379
277.24394249791	2.86952496067481e-08	11.1117438144745
277.294514854618	2.97354467185958e-08	11.1346821162684
277.34530798053	3.06421813063689e-08	11.1595689646103
277.395577628598	3.10713751864184e-08	11.181572310555
277.445744612651	3.13519315250343e-08	11.2034592046952
277.496688518186	3.16943909293668e-08	11.2259635900577
277.547764619699	3.21190026988243e-08	11.2446611136642
277.601934684317	3.26540484255254e-08	11.2622705513177
277.654809552079	3.31634228813129e-08	11.2719962207448
277.705751063607	3.35330635227251e-08	11.2762350186282
277.75964642516	3.36048965545575e-08	11.2765594684255
277.813710863602	3.32385882174037e-08	11.2749554402632
277.865394011733	3.26143232111547e-08	11.2691761240286
277.916959434039	3.25294316719781e-08	11.2611631877622
277.968525481596	3.53405019710111e-08	11.2519688851538
278.020254259362	4.6577564173633e-08	11.2431682664077
278.071248155529	6.82184800743461e-08	11.234771250548
278.124020200421	5.84476838861633e-08	11.2272491146272
278.178131105854	3.45749421556402e-08	11.2201407241858
278.231289646975	2.36853805345032e-08	11.2141377158466
278.282487929132	1.87906991705131e-08	11.2093728342876
278.332995849014	1.5996911142237e-08	11.2055715372334
278.383510392958	1.39573762208803e-08	11.2023709335716
278.434249768623	1.2250106392802e-08	11.1992262147279
278.48582574853	1.16278797922054e-08	11.1964424944866
278.537542803387	1.22281018183956e-08	11.1938318267423
278.589710787544	1.23977428673636e-08	11.1917123033059
278.643555230146	1.14421295714399e-08	11.1896131697235
278.694392755214	1.00509726454405e-08	11.1875589172491
278.744673791062	8.95927756155935e-09	11.1859955913255
278.79727217188	8.28734471282791e-09	11.1849140143075
278.847787584627	8.09107210894466e-09	11.184600508502
278.898811666974	8.33162937374014e-09	11.1860986944383
278.950558750316	9.06828730134816e-09	11.190085528399
279.005314377453	1.04207265601778e-08	11.1984351472277
279.059677622014	1.22708248839699e-08	11.2120305046212
279.111640253865	1.44796555404442e-08	11.2306021315347
279.161909099015	1.7118576996093e-08	11.2549685491236
279.212602210671	2.04511380206506e-08	11.2873147319732
279.263473525037	2.46236681956848e-08	11.3286074992502
279.313743524214	2.94932701629042e-08	11.3786409763534
279.364418517919	3.45193806009042e-08	11.4396059569275
279.414995352412	3.94383665730726e-08	11.5117975929724
279.465203847433	4.67380126256677e-08	11.5954490438628
279.5152235747	5.63560016258216e-08	11.6913751917892
279.565410223949	5.96807420165867e-08	11.8006175508869
279.6160527412	5.93198941257404e-08	11.9241433623463
279.666521649376	5.84940895755652e-08	12.0608885552296
279.717120418543	5.78312494407073e-08	12.2113187784089
279.767551613216	5.73788188250998e-08	12.3742940744135
279.817594398729	5.71412352111829e-08	12.5483964883519
279.867603765306	5.71116892437087e-08	12.7335847710427
279.918669258639	5.70889530728647e-08	12.9311194029467
279.96890521282	5.6617280547495e-08	13.1354427863072
280.019746104526	5.55144993280486e-08	13.3480053885298
280.070433092047	5.53594182459916e-08	13.5670068459344
280.121160495095	5.73574351009624e-08	13.7907195381895
280.171715189063	6.02172108475976e-08	14.0164151388833
280.221961531545	6.18774096003207e-08	14.2426561796809
280.272124333756	6.19333355716927e-08	14.4647477004152
280.322454530286	6.13520588112322e-08	14.6875712796965
280.372918114868	6.07670297822647e-08	14.9019952415332
280.42332809937	6.05168430784635e-08	15.1123815621625
280.473585078255	6.04821303736523e-08	15.3124873224754
280.523733128818	6.04754454198547e-08	15.503039359466
280.574370907888	6.03858066454954e-08	15.6777004613643
280.624719993869	6.02142861523641e-08	15.8362799707161
280.675144750642	5.99979359648517e-08	15.9796928160899
280.726224621643	5.97240140046921e-08	16.107653325762
280.776853568911	5.93850786625667e-08	16.2133870856107
280.827343173232	5.90605611649909e-08	16.3016643843764
280.877503009065	5.87738841226581e-08	16.3694197381592
280.928231391272	5.879518252196e-08	16.4146306450953
280.978874625348	5.86679771237416e-08	16.4388413719658
281.029168398175	5.77470684915402e-08	16.4343932048049
281.079174204179	5.61719235857562e-08	16.4043960373892
281.129445463176	5.4559963664776e-08	16.3586300329473
281.179649401234	5.3250259648553e-08	16.2805656895758
281.230631280365	5.26667592702248e-08	16.1843792063246
281.280636028359	5.31518697304539e-08	16.0680363213196
281.331001582486	5.52757288187984e-08	15.9360269751564
281.381519618166	5.91009903421785e-08	15.7885482831215
281.431755327543	6.41110097767868e-08	15.6182990535753
281.482296238533	6.98167958927127e-08	15.4444556752367
281.532804844013	7.58700974070409e-08	15.262372602957
281.583088638733	8.12625937206566e-08	15.0743752638751
281.633857809079	8.21132881289233e-08	14.8822660695983
281.684056973973	7.42686455535085e-08	14.6864647136505
281.735060452635	6.0554718662335e-08	14.4910359192081
281.788320056873	4.71179903427882e-08	14.298871767588
281.83835180556	3.6355927156617e-08	14.1116351579393
281.894279796112	2.87517871558802e-08	13.9297643657672
281.945830214948	2.76733681033982e-08	13.75609163623
281.998110341854	3.75070637010669e-08	13.5931177711159
282.051481630488	5.96106012368607e-08	13.4405360330517
282.104478407504	9.1706267824048e-08	13.3001510560067
282.155177499994	1.25456442551429e-07	13.171163217455
282.207274738223	1.44040481548715e-07	13.0553764884996
282.260814066424	1.37435812789568e-07	12.9518704684913
282.315884208335	1.21022873825063e-07	12.8600619461426
282.368744987589	1.05278597006749e-07	12.7803720654099
282.420207230586	9.29265405680875e-08	12.7119362429094
282.470989636827	8.4607027087705e-08	12.6539061728133
282.522428849778	8.23311194723704e-08	12.6065300061759
282.575686435194	9.12558267107887e-08	12.5684799570478
282.627115248315	1.16164215670306e-07	12.5377839175596
282.679622297603	1.55970724718494e-07	12.5146183310455
282.732771055479	1.88555067346556e-07	12.4964396365956
282.782985252527	1.97024316497345e-07	12.4848107693109
282.836522146135	1.91712028455387e-07	12.4794358227403
282.889504651044	1.78070223506659e-07	12.4772255973001
282.943417677445	1.64005783912264e-07	12.4787707038055
282.994244174669	1.56812241378768e-07	12.482811709354
283.045428948508	1.66542336325005e-07	12.4889756864943
283.097935570904	1.9480293319424e-07	12.4971304122269
283.151200836856	1.98098171613014e-07	12.5069417364407
283.201207384648	1.74802459563221e-07	12.517017750785
283.252946008948	1.49158025036408e-07	12.5288044640242
283.306395231808	1.28519337173086e-07	12.5425048941525
283.359872106362	1.16327849063118e-07	12.5576400260799
283.41345226847	1.15349731585095e-07	12.574387797339
283.466688803744	1.26803885968597e-07	12.5926751691256
283.521146944374	1.52334523775244e-07	12.6136330484614
283.573985199304	1.87268000730598e-07	12.6356497575957
283.625738407783	2.24346185842001e-07	12.6590096618617
283.676482434224	2.51942573737381e-07	12.6836582017642
283.726514691408	2.60005436863147e-07	12.7096183407771
283.777051083527	2.45211693711839e-07	12.737596494707
283.827112460386	2.2984286864261e-07	12.7664745079286
283.87711384451	2.29980578611458e-07	12.7958479640623
283.928067230866	2.31435770858838e-07	12.8249415983182
283.978408287333	2.11195800292346e-07	12.8518128699486
284.029177462108	1.63037993052816e-07	12.8748649291702
284.079252428721	1.05689744991708e-07	12.8899107696098
284.129438844468	5.51511828919249e-08	12.8911412024807
284.179580151194	2.48918508724432e-08	12.8796202763127
284.230077177858	1.15031114726675e-08	12.8596953701824
284.280756052382	7.96975934640931e-09	12.8306535456607
284.330831291814	1.34336015500955e-08	12.7855158479472
284.381573363432	2.80713495768661e-08	12.7265603889697
284.431982668454	4.6508475781202e-08	12.6555777119206
284.482421362837	5.89883215302651e-08	12.5700649184049
284.532674433852	6.27046229011809e-08	12.4725185100368
284.583072185278	6.33107251918313e-08	12.3658744456031
284.633080461417	6.51529838943048e-08	12.2504972321035
284.683457955848	6.90559197834558e-08	12.1282597681596
284.733691403392	7.27344275007742e-08	11.999548828502
284.783723043917	7.19635034252066e-08	11.8689286091767
284.834165681365	6.48078788027468e-08	11.7386901069486
284.884608545314	5.40822585103367e-08	11.6119854515295
284.935010078348	4.32984250271821e-08	11.4922519702259
284.985574541476	3.37969336200658e-08	11.3814739998715
285.036100353285	2.57823362926873e-08	11.2788836726417
285.086659332512	1.9408339909787e-08	11.1922781039516
285.137059564774	1.44586634699377e-08	11.1197409623571
285.187268516169	1.0831697728836e-08	11.0648934482191
285.237490799573	8.35220903372444e-09	11.0288516109244
285.287583850026	6.95034715416435e-09	11.0125694244782
285.33829047612	6.62418090728785e-09	11.0181852030651
285.388363502124	7.44057444300962e-09	11.0425289375303
285.438816736638	9.60215423188106e-09	11.0867091947537
285.488858710499	1.33938708263173e-08	11.1479486770682
285.53955601878	1.92196996644036e-08	11.227635098163
285.590483907297	2.73426694233496e-08	11.3229714830852
285.640920169256	3.75470790172797e-08	11.4296664954425
285.691518036805	4.92723459163792e-08	11.5461737543801
285.742042519028	6.23273428586975e-08	11.6704640916837
285.792766508828	7.98901516787707e-08	11.8002802350916
285.842948810049	1.13282389972203e-07	11.929724108477
285.893211208991	1.85554415250805e-07	12.0598470813144
285.943735913746	2.34956011870375e-07	12.1883155435679
285.994624697279	2.0820925574467e-07	12.3131937495946
286.044933333718	1.87497630797217e-07	12.427162142872
286.095374324869	1.68208904801772e-07	12.5317965466964
286.147120413229	1.48416577446571e-07	12.6298521363411
286.20159594998	1.28779674023654e-07	12.7237026206153
286.254592758679	1.10464811574503e-07	12.7957807107035
286.305765699823	9.48984829061155e-08	12.8460430418701
286.356081980358	8.29449239428931e-08	12.8778344284172
286.407131820868	7.55747337808228e-08	12.8990349006316
286.459177487346	7.13163336484647e-08	12.90879474991
286.509487059416	6.84997035180014e-08	12.904275383332
286.564000828196	6.64985523177523e-08	12.8965326777369
286.614483100627	6.57277319946026e-08	12.8771216002171
286.66614968755	6.83355292609482e-08	12.8544871228405
286.718444044253	7.54679592982294e-08	12.8299312203365
286.770931107024	8.46505343065747e-08	12.8040136178099
286.822451939119	9.10569118394214e-08	12.7787612899293
286.872460096642	9.3089706973547e-08	12.7537366093637
286.925624616136	9.28617111580533e-08	12.7285148614383
286.979759706397	9.13443895034735e-08	12.7072707467569
287.030470007079	8.86303669173766e-08	12.6833636064271
287.08229056854	8.61895779578366e-08	12.6638690808245
287.13625498094	8.36113932750095e-08	12.6451191781418
287.189482870628	8.02675004875115e-08	12.626861955931
287.243218877079	7.60993549203955e-08	12.6098490460031
287.297327666031	7.29702978706965e-08	12.5948852427165
287.350226047828	7.47555024567363e-08	12.5802025985024
287.40337238066	8.41055782182596e-08	12.5659690635949
287.454997758463	9.32411388204368e-08	12.5523752765625
287.507551754737	9.47378566038885e-08	12.5408556880664
287.560377584562	8.92927844242697e-08	12.531160234541
287.613463368611	8.40230648482912e-08	12.5232549857519
287.664048863818	8.63909519638708e-08	12.5168919927245
287.714287608681	9.58962105669106e-08	12.5123276015311
287.769016708852	1.05108899046544e-07	12.5118401812989
287.822231961578	1.0805014258743e-07	12.5146846866514
287.875404656948	1.06176556838602e-07	12.5221560010181
287.92751146582	1.01625037587601e-07	12.5352201137007
287.979638470395	9.45043825889624e-08	12.5545406735989
288.032198019269	8.5268118124516e-08	12.5822425673108
288.086012005168	7.28068316523493e-08	12.6204954281646
288.136722983296	5.88222698520292e-08	12.6660870630791
288.191361047205	4.62220446409302e-08	12.7279460544669
288.245904547069	3.66967230543722e-08	12.8025996814742
288.296813151855	3.33157913317907e-08	12.8845618558704
288.348567237396	5.70136925550647e-08	12.9806991380503
288.401310483397	9.25849320960485e-08	13.0916458368818
288.454538493846	9.14183267583292e-08	13.2168703947526
288.50813381979	9.27130897176076e-08	13.3561735206134
288.559490156318	9.75666508859784e-08	13.5034345611829
288.613356157779	1.04837141947501e-07	13.6680346347697
288.66351290036	1.10121205317497e-07	13.8345283241788
288.713637553302	1.08460924928599e-07	14.0095673836752
288.763926566894	9.88495494816678e-08	14.1921125416155
288.817199427488	8.73491970809378e-08	14.3879922119964
288.868361805293	7.78104172380704e-08	14.5823976968924
288.922519442912	7.00747912249446e-08	14.786188788905
288.974460088505	6.42997315622845e-08	14.9842290500183
289.024484495174	6.15579693859552e-08	15.1743863290517
289.078042679137	6.20946146054348e-08	15.3688506923142
289.130928119291	6.49401970353108e-08	15.5551813040299
289.181165638237	6.87865138229912e-08	15.7242587138394
289.231371455241	7.31151809163163e-08	15.8833322506423
289.283524128634	7.7764681109852e-08	16.0350314320892
289.334609856125	8.21524932997842e-08	16.169037276363
289.388495029268	8.49860112404821e-08	16.2931538794665
289.440305683935	8.43099859317539e-08	16.3926995251655
289.493201920525	8.01401718800777e-08	16.4766837468377
289.545076459067	7.28352046865426e-08	16.5347702541429
289.599250227574	6.42583787084435e-08	16.5766243416657
289.652238335253	5.63607426349661e-08	16.5916104221954
289.705782406008	5.02769457252408e-08	16.5842336133456
289.760532804342	4.66416393810033e-08	16.5548145306109
289.812367989493	4.64341712324462e-08	16.496826254298
289.864343679251	5.15001339577921e-08	16.4158013688948
289.916787900316	6.54114160530622e-08	16.3149957336535
289.968918027419	9.24848709573824e-08	16.1940817440375
290.020782335158	1.35466329120561e-07	16.0524847122928
290.074540114838	1.92847062394482e-07	15.8969312142789
290.125616919473	2.48392413991123e-07	15.7214287182266
290.176279216796	2.98865600131627e-07	15.5314800945417
290.229818504416	3.38823005118452e-07	15.3342839470821
290.281124681977	3.54448656858274e-07	15.1236123439737
290.332597247366	3.50775553131846e-07	14.9054068978204
290.383042793913	3.43954921235159e-07	14.6803227691076
290.435623275709	3.46560796639596e-07	14.4531478650686
290.486193328109	3.5333796854583e-07	14.2221209343458
290.537290273712	3.52793615678371e-07	13.9895105952066
290.587634365336	3.39830302921922e-07	13.7596083179949
290.638647894811	3.15473539015012e-07	13.5323039102157
290.689728265025	2.8260451091763e-07	13.3110042360007
290.74285595017	2.43415374508792e-07	13.0951522869023
290.795089619744	2.00294677366177e-07	12.8865477239826
290.84825736243	1.56317855715731e-07	12.6887498335282
290.902017201061	1.15322786137446e-07	12.5012808536454
290.955847367173	8.43236422009284e-08	12.3257352828145
291.006627818906	7.06653118318646e-08	12.162355111864
291.058147164271	8.18487574834072e-08	12.0135341285179
291.111543261534	1.22077546666997e-07	11.8782375782715
291.163126234813	1.85547514650138e-07	11.7563212174631
291.213694532167	2.51928213285811e-07	11.647726617968
291.266808920537	2.72710688779233e-07	11.5540243153539
291.317592113111	2.51183243354945e-07	11.4733541370341
291.367744623983	2.21235732807606e-07	11.4034930100111
291.418800130863	1.90563371043017e-07	11.3426797357835
291.469818649112	1.62819702871733e-07	11.295753730924
291.522511775175	1.37711622597094e-07	11.2610924471368
291.572782054821	1.143606392043e-07	11.2356091218174
291.623712748688	9.22544287596927e-08	11.2168216820761
291.67467249996	7.26626790338695e-08	11.2036052122119
291.729004911636	5.93641732255378e-08	11.1959974301301
291.782469964412	5.20223140826879e-08	11.1908994882351
291.835491595931	5.10369255220875e-08	11.1891471547299
291.889555662896	5.25805639602567e-08	11.1889244119483
291.942895944382	5.31147791579702e-08	11.1896341939225
291.995400665473	5.00566564611264e-08	11.1908565445524
292.046458782601	4.41811428340782e-08	11.192282408539
292.100556693168	4.19809720315497e-08	11.1940181115281
292.152561431688	4.51340518555281e-08	11.1957051140678
292.204278552414	4.80900810015908e-08	11.19747253248
292.25777765733	4.83992980538322e-08	11.1995214638549
292.310164909684	4.60747216700661e-08	11.2017478981363
292.362332214547	4.18118507593299e-08	11.2043353269546
292.418417417321	3.70595600347647e-08	11.2079544492084
292.473569018064	3.40132655300924e-08	11.2123732508357
292.5282063733	3.74690472604657e-08	11.2179041030389
292.580920440989	4.66182188828134e-08	11.224466226467
292.634270330571	4.83294313140248e-08	11.2328834211469
292.688112052568	4.42824575686366e-08	11.2435753506741
292.74308735789	4.25299921514573e-08	11.2570679698911
292.793132236439	4.46124139919502e-08	11.2696963465533
292.846447314678	4.52385279973204e-08	11.2858181257033
292.896633369377	3.49892453441206e-08	11.3013082804704
292.95070254315	2.00649806709517e-08	11.3210320126318
293.004452267198	9.13994306103936e-09	11.3367790091947
293.057127205411	4.5244415412264e-09	11.3500892402704
293.10949763914	2.91922385148349e-09	11.3592969520412
293.159535114803	2.55076078057605e-09	11.3622370149131
293.210970079841	2.54901259761178e-09	11.3614607883655
293.262670304837	2.61186785409331e-09	11.354556870914
293.316330649261	2.76664013624251e-09	11.3421668787811
293.368597739671	2.93599377628165e-09	11.3303593195212
293.419072556919	2.92638756630673e-09	11.3046541469301
293.469453203961	2.70401235070184e-09	11.278031252876
293.522337745593	2.45175328582215e-09	11.2652093804023
293.57361668067	2.34504037477712e-09	11.2530320901099
293.623625553894	2.401790996354e-09	11.2437106099893
293.676481025186	2.47823531503612e-09	11.2468855467021
293.729224965836	2.47447131584474e-09	11.2604814637254
293.780385265045	2.39662552812042e-09	11.2888032046658
293.831049188664	2.26539782910962e-09	11.3260185770151
293.883972156783	2.10469996319966e-09	11.3895611053766
293.937911018383	1.90185687135872e-09	11.4716270746123
293.992119092027	1.66388207417559e-09	11.5710473471579
294.043161933833	1.43947424099702e-09	11.6765549216573
294.093799901331	1.28569965457663e-09	11.8002831217947
294.147907289876	1.18636512290404e-09	11.9421965596577
294.199988001238	1.11267677808769e-09	12.0965045182517
294.252330815008	1.03316962024209e-09	12.2661407629911
294.305592498049	9.31089080996906e-10	12.4433786140895
294.357474144858	8.85535927135985e-10	12.6259622309224
294.411748587715	1.00665184487192e-09	12.8248168419994
294.465859429038	1.35496842297797e-09	13.0272356039775
294.51880200128	2.00060217119044e-09	13.224709696734
294.572042814335	3.06484506807674e-09	13.4231472108735
294.622966767222	4.55582178542316e-09	13.6051550358357
294.674035153275	6.57672922287362e-09	13.7834206772187
294.726069211984	9.2265479334165e-09	13.9543458456197
294.778139606441	1.24273999660333e-08	14.1142487698996
294.832027005691	1.58496716281257e-08	14.2630654147261
294.885735278571	1.84349550425056e-08	14.3944026239376
294.938199731918	1.87383170975253e-08	14.4989971178248
294.99027629389	1.49980034617347e-08	14.5780196099181
295.042737872041	1.06950105019537e-08	14.6399019626551
295.096178419382	9.79733688228868e-09	14.6811820566921
295.146543364047	1.14803076993336e-08	14.6881827668999
295.19839254606	1.31997566832669e-08	14.6794167246226
295.251146590858	1.36615215009877e-08	14.6536603724095
295.304905027128	1.33422209659433e-08	14.608582497825
295.35689048163	1.3118588311577e-08	14.5509968739659
295.40755894729	1.36905370492383e-08	14.482135930683
295.457989197871	1.47885822115428e-08	14.4001716450043
295.512267192927	1.68544869609293e-08	14.3196897504599
295.562538018095	2.00096909344181e-08	14.2346090552332
295.61643256903	2.38680445601005e-08	14.1517670523187
295.668268470653	2.30550637469978e-08	14.0651126745376
295.721089346363	1.90093744971364e-08	13.9846751654719
295.775299775805	1.50997294642333e-08	13.9061596541943
295.826755283576	1.22612884485994e-08	13.8327065495302
295.8789554663	1.03342468225872e-08	13.7622323507468
295.929132745235	9.11933074514418e-09	13.6963435485433
295.981992461969	8.36532037090318e-09	13.6324025370361
296.035582183606	7.98202939506417e-09	13.5754068786846
296.088465134001	7.87473065429898e-09	13.5228705317274
296.141348326491	7.99496410688377e-09	13.4755025041401
296.194177092851	8.1626230609718e-09	13.4338624856823
296.244760542762	8.08094533370076e-09	13.4002472370975
296.298964810802	7.70577722149124e-09	13.370888511192
296.350614613276	6.88622151034645e-09	13.3447745613199
296.401320908028	6.23677570100734e-09	13.3241528409504
296.453706758317	6.22497179387986e-09	13.3082964541509
296.508004209071	7.20370959720769e-09	13.2956401243821
296.560670889153	7.1921722995662e-09	13.2877396391812
296.610700967267	5.54094536329827e-09	13.2833253599257
296.663167396896	4.24606087052476e-09	13.2832949534496
296.716269882574	3.30243073792987e-09	13.2879328571627
296.770162354999	2.44487440674175e-09	13.2974927253365
296.820191342957	1.814276746703e-09	13.310849949293
296.872844771214	1.56545851014213e-09	13.3312520261542
296.926463831901	1.8762019229337e-09	13.3589966507465
296.98014096093	2.7008536597599e-09	13.3939999441461
297.033659913872	3.89964104162284e-09	13.4374700609187
297.086456085002	5.47375695640232e-09	13.4893536054663
297.1370159633	7.59877466864544e-09	13.5477302128115
297.19184370331	1.10738531784028e-08	13.6220680620378
297.242600789847	1.5955819218498e-08	13.7008108280556
297.292893408637	2.18680319524126e-08	13.7886182422546
297.346338127805	2.0234927069682e-08	13.8924232552743
297.397148613518	1.39644781548083e-08	14.0011080361448
297.451402393014	1.04458421551202e-08	14.1266907822545
297.502984126819	8.88556781812816e-09	14.2552498182019
297.555911485961	8.50340722696164e-09	14.3946487572229
297.608160676903	8.54325119217285e-09	14.5388242037357
297.659759155976	8.47877367330543e-09	14.6859492479363
297.712564034514	7.87629939617874e-09	14.8392300874219
297.763668544669	6.82555009321484e-09	14.9891712904687
297.814493219335	6.76391360606602e-09	15.1377926002599
297.867105392034	9.05020229416797e-09	15.2876678269554
297.918609920749	1.24301116805735e-08	15.4283309682355
297.971685312708	1.15780962932398e-08	15.5625729739661
298.024799843905	1.09843052260824e-08	15.6899400456508
298.076650368615	1.05638717893747e-08	15.7948645208742
298.130398417723	1.04348387841953e-08	15.8914337923649
298.185015871292	1.06576062381645e-08	15.9597195035652
298.236269462382	1.14587610228001e-08	15.9957389400149
298.28731739945	1.35023196495985e-08	16.0082814153302
298.340875788297	1.84303634710491e-08	16.0010919817636
298.395099297975	2.1462467587272e-08	15.9786399497085
298.445228693939	1.64567655770639e-08	15.9191175120274
298.499359987185	1.14995297834491e-08	15.843109341346
298.552946350968	7.91855747495933e-09	15.7353819624316
298.607118222784	5.94980097343991e-09	15.6119801655781
298.660903122128	6.06116159241272e-09	15.4748862496517
298.714577791175	1.15211644547772e-08	15.3194646840296
298.768719450737	1.8579501937795e-08	15.1382929645399
298.822213826498	2.33222360394336e-08	14.9477525660476
298.87608828837	2.66607722832063e-08	14.7506108476749
298.926871648392	2.91667602962006e-08	14.5295672335969
298.977433083943	3.00139815508758e-08	14.3016381804175
299.028436760171	2.79854406126396e-08	14.0742444850138
299.080161802049	2.40783076209146e-08	13.8457299034534
299.132951798102	1.99772115411334e-08	13.6099774827291
299.18354553448	1.65435620428472e-08	13.3692488072025
299.234245110133	1.39197159571883e-08	13.1302889681744
299.287205023912	1.20100434607121e-08	12.9050552628044
299.339250007867	1.04592407115764e-08	12.6845340445252
299.390485310544	9.07161046847503e-09	12.4614612861701
299.444349522041	7.82225940082084e-09	12.2525771089334
299.4955827747	6.62632543909993e-09	12.0496634986636
299.546877682665	5.61427424237524e-09	11.8547859884857
299.597412996879	5.13558538389622e-09	11.672957236841
299.648259176466	5.71473624568943e-09	11.4980466475695
299.699569964521	7.95395668832411e-09	11.3356285952493
299.753787344544	1.24370814159696e-08	11.1887816993768
299.806991481968	1.75575760699852e-08	11.0526283862139
299.85732010794	2.04573423490473e-08	10.9310800273559
299.911539993865	2.07164684388443e-08	10.8220631766937
299.96216801602	1.89814369247767e-08	10.7207866726113
300.012846485109	1.66614518898569e-08	10.6302822256903
300.062887660225	1.42539418808557e-08	10.5471149711252
300.116159206932	1.20527462851601e-08	10.4754511020777
300.167439442681	1.01924235275583e-08	10.4144452598297
300.219285371685	8.74690483896497e-09	10.3626721561434
300.271107937752	7.836474481658e-09	10.318270330502
300.322310013262	7.55255435945421e-09	10.2800577837769
300.373873516556	8.25841321034969e-09	10.2516634859796
300.424014865609	1.00703422805098e-08	10.227383818847
300.477220445065	1.41680572046187e-08	10.2079987695322
300.527973794663	2.10220175108278e-08	10.1925931514666
300.578478622199	3.42415303481824e-08	10.181973330122
300.631803398039	6.18496082549465e-08	10.1748182533806
300.684465114713	1.03137653327019e-07	10.1698610339425
300.73601697692	1.32664308646068e-07	10.1660411485577
300.789292687007	1.36722234718839e-07	10.1639868179404
300.84265328473	1.30257364880137e-07	10.1625482207008
300.893069847399	1.24971757090511e-07	10.1617882549482
300.945572152054	1.2357332939331e-07	10.1613681384416
300.997718915249	1.21006607413993e-07	10.1611699156134
301.050090119433	9.13501307745821e-08	10.1611377966394
301.103411152106	7.84547601740191e-08	10.1612311219755
301.157252365728	7.21747648741104e-08	10.1614740972653
301.211383290939	7.4147093881611e-08	10.1619275389287
301.263347199394	9.82615861675809e-08	10.1626177769951
301.314126856942	1.42919876912679e-07	10.1636382168483
301.367427660058	1.20327124770879e-07	10.165348320296
301.418432154863	8.39576010750363e-08	10.1676382823718
301.468813304054	5.79192755825532e-08	10.1708499282305
301.519762376283	3.85569510523612e-08	10.1753309033735
301.571391160457	2.88862146306811e-08	10.1817657716591
301.621866357322	2.57148892931096e-08	10.1900849910784
301.671992190896	2.65316528102852e-08	10.2007768676437
301.723013264418	2.91899002234272e-08	10.2150211036265
301.77537949938	3.15248105036562e-08	10.2346603032936
301.829715644972	3.25365212536368e-08	10.2621653982014
301.88068103784	3.22334385454056e-08	10.2928523627639
301.932322366383	3.11420610691617e-08	10.3316620397781
301.98819101306	2.95661938844408e-08	10.3850485600987
302.043144450723	2.80592925494851e-08	10.4494361190357
302.094449973723	2.71820978608512e-08	10.5185005428298
302.150512489699	2.81589937759623e-08	10.6062416813662
302.204101294577	3.02587436722735e-08	10.7017664496245
302.255613887818	3.18903372111459e-08	10.8048488159509
302.306940713724	3.28952505255928e-08	10.9189122154565
302.359169985303	3.4441060683558e-08	11.04729873151
302.410021246901	3.79543590845797e-08	11.1824359560203
302.46335569888	4.63075421429522e-08	11.3365939981169
302.51374235261	6.01661807892063e-08	11.4968795876214
302.566626382495	8.24405513742438e-08	11.6712532759613
302.618971952681	1.15580538655948e-07	11.8571304466607
302.671996859381	1.60138342362589e-07	12.0516641405838
302.722301806882	2.10555691290749e-07	12.2511069618515
302.772708107475	2.58287362564113e-07	12.4571322713335
302.826716549879	2.94735469422457e-07	12.6787771686474
302.877019858342	3.13646296885477e-07	12.8978257657138
302.927242016585	3.20173033625147e-07	13.1191750820236
302.979440399064	3.19869739697967e-07	13.3501926595796
303.033107288044	3.15764996681395e-07	13.5866880922113
303.086419283974	3.07440441659357e-07	13.8197405020894
303.138836186868	2.90690223510927e-07	14.0496073460079
303.190290195414	2.5543987839083e-07	14.2704647849935
303.240907700734	2.09464924360362e-07	14.4823807622436
303.293013100613	1.93157151043975e-07	14.693099640881
303.346610479536	2.00082899647466e-07	14.8959198915287
303.400729715061	2.06161049016591e-07	15.086510919707
303.450979538535	2.07683463482087e-07	15.2528927754418
303.501796738794	2.07726913799241e-07	15.4054586951504
303.551856460034	2.07954672547983e-07	15.5322314049301
303.605131957608	2.08896839973374e-07	15.649996122043
303.65702450982	2.10071721436668e-07	15.7469750192821
303.707442478618	2.0899023361275e-07	15.8073107390806
303.75759201958	1.9953659808947e-07	15.8437739563647
303.808452657954	1.79926919655958e-07	15.8576832619084
303.861649941138	1.62747664539973e-07	15.8557208216113
303.916145371382	1.50857607664422e-07	15.8331249213669
303.969766511009	1.44233711864405e-07	15.7833322563217
304.019991361132	1.43651356385268e-07	15.7061405110884
304.073995265509	1.49834401634468e-07	15.6173442004922
304.124010492797	1.58847028601499e-07	15.5133098547279
304.176932128096	1.69777570370934e-07	15.4009829009967
304.227196852351	1.79818578076894e-07	15.2742699059355
304.279150971845	1.91486187379289e-07	15.139316556337
304.329452469543	2.05632270682241e-07	14.9951790973826
304.382951227362	2.26323196870754e-07	14.8549609084031
304.433215781402	2.41368276782813e-07	14.7122122447535
304.48328483214	2.47225249751305e-07	14.5645312151111
304.536403711611	2.47651317667531e-07	14.4223558500348
304.586584740701	2.45857590317809e-07	14.2863513302591
304.639100472682	2.42890715470264e-07	14.1502684809135
304.690267593673	2.38170782763198e-07	14.0275139746346
304.740459461411	2.29551296308137e-07	13.9126487162905
304.792780779622	2.18257497370426e-07	13.8080335605996
304.846343591242	2.13408208255927e-07	13.7119940034778
304.897259828358	2.17864406483326e-07	13.624785385304
304.949210546223	2.28043940956003e-07	13.5434279467719
305.00265874959	2.37188188400665e-07	13.474090333009
305.054082456642	2.42526734220233e-07	13.4178321396667
305.10791217279	2.45367576174831e-07	13.3664693751374
305.159844647455	2.14437650914231e-07	13.3270089127762
305.211857298427	1.35070839982951e-07	13.2948832783407
305.262660447623	9.79886411443776e-08	13.2697843903095
305.315117364988	9.66412200183573e-08	13.2492002706532
305.367023408884	1.13275281255905e-07	13.2355568421303
305.418832099209	1.32585076858915e-07	13.226923005516
305.471711324351	1.40251859856041e-07	13.22344421618
305.525505969978	1.21202242599281e-07	13.2249846498548
305.578138083366	9.79416988994253e-08	13.2304519037358
305.631935190298	1.06918939906008e-07	13.2407533957094
305.682669045694	1.43135461348349e-07	13.2534875577693
305.735700122516	1.98685906787015e-07	13.2716357255665
305.786478135032	2.3884741506629e-07	13.2927477814155
305.836932542944	2.4975294170027e-07	13.3176520167798
305.890988851371	2.52720738481025e-07	13.3497989509012
305.942927661533	2.51831070044475e-07	13.385253930518
305.993535182131	2.44700378971293e-07	13.4242246809519
306.044793395394	2.26749098655501e-07	13.4686975875263
306.09704475544	2.09498241810013e-07	13.5193486817321
306.151131716017	2.08636471321668e-07	13.5775947896603
306.203017908933	2.27782791680355e-07	13.6376699630317
306.255553105322	2.37926233498736e-07	13.7032318204407
306.306681740235	2.29365501075725e-07	13.7704082515656
306.359965757292	2.05398781236918e-07	13.8448222569146
306.410309804378	1.69004911970695e-07	13.9165591078928
306.462989541267	1.32647751428006e-07	13.9949016197271
306.513894657113	1.05924874190227e-07	14.0712638802303
306.564814069205	9.25509356899805e-08	14.1472994264835
306.617097343116	9.73653857764602e-08	14.2256570904296
306.669294159954	1.12648550890685e-07	14.3017459916703
306.721976273595	1.21306991921421e-07	14.3740828788299
306.773122882851	1.10257158321994e-07	14.4358953133503
306.824119556874	8.99398245091741e-08	14.489669239046
306.878110111939	6.9981778679072e-08	14.5383353119841
306.931507125135	5.17802337083164e-08	14.5701983293513
306.9816012638	3.62044283006661e-08	14.5757133341796
307.034693118723	2.39511045520441e-08	14.5601695921016
307.086809959339	1.63718774365634e-08	14.5326768438266
307.140485054555	1.22609852737021e-08	14.4829459006905
307.190852687363	1.15892325832084e-08	14.386139231999
307.243313530837	1.52349126759644e-08	14.2709008116369
307.297618991079	1.77737908679243e-08	14.1512109973925
307.34828588373	1.71945571064236e-08	13.9856684106668
307.40141637916	1.80677482915979e-08	13.8168044807452
307.453967317765	2.1168002587471e-08	13.6428782819056
307.506978451216	2.45039810083273e-08	13.4608733960047
307.559453242108	2.81208952288956e-08	13.2680160750741
307.609711044064	3.29862004867296e-08	13.0729338895206
307.662866342942	3.94996880054073e-08	12.8717090025432
307.714897619846	4.57736101719291e-08	12.6794558006422
307.768193778978	5.01960697762926e-08	12.4845987123192
307.818262190506	5.1350026882304e-08	12.2927460421935
307.869417547208	4.90982259751764e-08	12.1088208217033
307.919811467647	4.45776915226019e-08	11.9407436992153
307.970403119328	3.96056197634598e-08	11.7841095722224
308.020460718698	3.5277388932998e-08	11.6319107201931
308.070477750894	3.22157259881541e-08	11.5026923294375
308.121121069637	3.01505411974325e-08	11.3904425225924
308.171192578835	2.86760611028373e-08	11.2899568527312
308.221671871173	2.75792866999267e-08	11.2049046054048
308.272238525416	2.67785224184581e-08	11.1379260366534
308.322642509562	2.63340447748611e-08	11.0886191791747
308.372943135726	2.62078882737009e-08	11.0559325102309
308.423409513847	2.62630771686213e-08	11.0386635289374
308.473474511603	2.64073631818299e-08	11.0303088403411
308.523580489362	2.65928367796774e-08	11.0304384672146
308.574102402937	2.68193623589769e-08	11.0395619724997
308.624541405544	2.72039688821902e-08	11.0604583807544
308.675336994626	2.80636865628553e-08	11.0855365154821
308.725576839229	2.93247968904383e-08	11.1127492721201
308.776001456902	3.01756658117269e-08	11.1369635552868
308.826466774483	3.05288606518183e-08	11.1625131255163
308.876481736172	3.0787194686845e-08	11.1869017785062
308.927052562611	3.11363465432915e-08	11.2095142458933
308.978056573715	3.15741555363848e-08	11.2279835232084
309.028992401221	3.20500044640446e-08	11.2393728501549
309.08209185307	3.25539876383499e-08	11.2482069158124
309.133066588654	3.28411273571022e-08	11.2507497550477
309.187012991057	3.2887981726567e-08	11.2551589742037
309.240934023242	3.24316969372321e-08	11.2524816825838
309.291148114587	3.18347730731619e-08	11.2477128022504
309.34498389948	3.20830196337117e-08	11.2411674398584
309.397130970064	3.63741071071623e-08	11.2344382050569
309.451254918124	5.20383838142686e-08	11.2269978993144
309.502457244597	6.30367956918627e-08	11.2200632790333
309.555733628319	3.99743650191842e-08	11.2129656214426
309.609376536334	2.57652915300143e-08	11.2074980001679
309.660682370926	1.9325774054013e-08	11.2027674292105
309.714402552217	1.57257343107676e-08	11.1982802888634
309.765495244914	1.35196507460095e-08	11.1948596309065
309.81959268159	1.17804206047634e-08	11.191662214476
309.870289927914	1.06708397295903e-08	11.1890024914299
309.92294766045	1.06399862078623e-08	11.1867012773862
309.97470707411	1.10496954320466e-08	11.1844193222468
310.027153867826	1.06523410381205e-08	11.1821963129648
310.080173150305	9.7039853608478e-09	11.1803095124461
310.131619421303	8.65206008655023e-09	11.1785389123763
310.18295252386	7.81680528570016e-09	11.1770235666589
310.237076891109	7.46959233107026e-09	11.1764879346602
310.287255527294	7.61382467483764e-09	11.1767548007992
310.340712180643	8.33593911899133e-09	11.1795483221458
310.392806910622	9.57722733229211e-09	11.1851264677387
310.44313965856	1.12095212794065e-08	11.194135271878
310.497610900413	1.34009740455699e-08	11.2103600456121
310.548230555868	1.57172091856616e-08	11.2308562427556
310.598786001059	1.85149561239838e-08	11.2584474220161
310.649696250713	2.19587269730474e-08	11.2944944467
310.699716913578	2.60875571858198e-08	11.3384725580391
310.749833429565	3.08696368790662e-08	11.3923149074166
310.800404939022	3.58001047262572e-08	11.4575196670304
310.850456255025	4.10926335370448e-08	11.5334765431019
310.901039875881	4.87990053803811e-08	11.6227156351575
310.951533039353	5.44039530094682e-08	11.7247272670398
311.001922432875	5.50176614293964e-08	11.8397948309818
311.051969542365	5.41506424615413e-08	11.967564030902
311.102492031905	5.31622634438333e-08	12.1098797005625
311.153082268978	5.22524200371826e-08	12.2657857806184
311.203142574883	5.13994603226147e-08	12.4332511187519
311.253619005057	5.07566427194293e-08	12.6134517620935
311.304025355186	5.04825985351734e-08	12.8039193080591
311.354275445251	5.04885726703967e-08	13.0039240555568
311.404347198666	5.02529132565629e-08	13.2115864541753
311.455150791185	4.9656653387229e-08	13.4286007988804
311.50558129226	4.9956984657969e-08	13.6490531726901
311.556241333285	5.21489978830185e-08	13.8755776413817
311.606494463027	5.46689487329361e-08	14.1013846032355
311.656930698445	5.59106681872176e-08	14.329286634166
311.707272779208	5.58946089727584e-08	14.5553134664136
311.757614663805	5.5362785331937e-08	14.7759620513546
311.808219014869	5.49148563613135e-08	14.9913291854447
311.858769356613	5.47456492629824e-08	15.1975758017592
311.908866336947	5.47377874670345e-08	15.394692070938
311.958913295747	5.47026730237688e-08	15.5802976581783
312.009422683731	5.45390893290371e-08	15.7485470322958
312.059697898317	5.42668086795549e-08	15.9015290659149
312.11034334861	5.39609053740926e-08	16.0456762383382
312.160818595705	5.36286789140684e-08	16.1650908742462
312.211662926361	5.33715161176575e-08	16.2680288188684
312.262014911983	5.3214047512864e-08	16.3448076905683
312.312365745663	5.3173752149347e-08	16.4070466460555
312.362626412429	5.33454923293613e-08	16.4410943491574
312.413002445448	5.31219033668197e-08	16.4473065760437
312.463502452684	5.21225062410828e-08	16.438963987959
312.513661163602	5.0632325621901e-08	16.3999106964374
312.564533981436	4.93045943742132e-08	16.3411529691175
312.61456073154	4.8585168990441e-08	16.2563634210619
312.664741693954	4.87825124418625e-08	16.1520967349591
312.714989559059	5.02314975902292e-08	16.034551874121
312.765043165544	5.31732687475107e-08	15.8906749933208
312.815739968712	5.74498959773177e-08	15.7351831396216
312.866106988797	6.23287599052056e-08	15.5619614989696
312.916730712074	6.73712513169444e-08	15.3871297446771
312.967805455847	7.21442264678713e-08	15.2008999294137
313.01807988955	7.41898639745516e-08	15.0100312240836
313.069020417239	6.981601852106e-08	14.8156603311665
313.119550930142	5.95063913348505e-08	14.6214165024115
313.170850857513	4.83063146443396e-08	14.4286555358132
313.221342033442	3.95507228606243e-08	14.2370673292365
313.275178446274	3.31403928590526e-08	14.0528717576451
313.333680942776	2.7653585041122e-08	13.8747569301093
313.386774350476	2.83058290659305e-08	13.7043440153693
313.436954791816	4.03312672995834e-08	13.5442933479676
313.492655951915	6.79006356526664e-08	13.3955978960202
313.544566839978	1.02203027659387e-07	13.2583298334678
313.596553396073	1.30459836928151e-07	13.1341772107007
313.651767059998	1.35091979470227e-07	13.022382818898
313.702782106818	1.23026914294002e-07	12.9221822582467
313.75698157505	1.08668947085063e-07	12.8344871213039
313.80753378916	9.59776114086305e-08	12.7579166628076
313.861126306213	8.64621587732945e-08	12.6935720707953
313.91526140432	8.13236137893707e-08	12.6394856204025
313.965268527091	8.28191448508301e-08	12.5946911053022
314.019105483736	9.86158257485414e-08	12.5595406897525
314.070401198562	1.29352520630079e-07	12.5315555657837
314.124536414068	1.66365361415708e-07	12.5107732161695
314.175590265632	1.84627808003305e-07	12.495985492161
314.226670460558	1.84175244065352e-07	12.4857251770795
314.279753412793	1.75432237949801e-07	12.4814184637488
314.33221455588	1.62306420079511e-07	12.4801385463468
314.383052484008	1.50492184015838e-07	12.4819650145962
314.434839575768	1.48841791594113e-07	12.4870137892296
314.488286959922	1.65615614553342e-07	12.4941626985669
314.53877956083	1.86452882926069e-07	12.5023252807931
314.588913918148	1.76498484437587e-07	12.5116635742545
314.641149306035	1.54267230889544e-07	12.522924976545
314.691416948938	1.32930596847239e-07	12.5346514755931
314.742074364228	1.1685802316551e-07	12.5476867577729
314.794130982491	1.09874726786118e-07	12.5626352121632
314.847703934497	1.11557373553604e-07	12.5798779303806
314.901370407954	1.26241729818171e-07	12.5989719227522
314.955070402589	1.52534218397802e-07	12.6200833300109
315.008634327693	1.86987517308768e-07	12.6432812699469
315.059262633008	2.18293214017728e-07	12.6664488278306
315.109394062791	2.38419931307159e-07	12.6911917727486
315.159402325857	2.39359200186257e-07	12.7176282638413
315.209535901332	2.24698975102355e-07	12.745607870731
315.259688856087	2.16142093006678e-07	12.7746123264819
315.310118170295	2.22570304110211e-07	12.8039201901433
315.360322561975	2.17567078349784e-07	12.8304006733056
315.410452453389	1.89062713122553e-07	12.8552932424103
315.460884255236	1.32491017850275e-07	12.872541563043
315.511015324782	7.76110499784246e-08	12.8824337571005
315.561145919079	4.05464701381465e-08	12.885062356768
315.611951578259	1.79017713296355e-08	12.8680343289015
315.662758309723	9.22316722233224e-09	12.8458875825393
315.713149827885	9.13397586936513e-09	12.809582407616
315.763979539896	1.7940593243217e-08	12.7586124591146
315.81422887335	3.34606950604275e-08	12.6959828523563
315.86440778221	4.81583770716707e-08	12.6196566176428
315.914475736616	5.49768299139982e-08	12.5287532230564
315.965183280566	5.57875243987114e-08	12.4293099809946
316.015315070376	5.5663063872995e-08	12.3167600078031
316.065477326336	5.76996938479023e-08	12.1964574734421
316.115490067941	6.19165976361313e-08	12.0704462522636
316.165837561825	6.56264135061701e-08	11.9425892201495
316.216610143011	6.42627099129837e-08	11.8123191141153
316.267157817985	5.6680916705821e-08	11.6827786322258
316.317418883608	4.65333266135285e-08	11.5586017202792
316.367969001315	3.67330311734633e-08	11.4404250999601
316.418742082287	2.83270257243782e-08	11.3324950716824
316.468938112358	2.14480077477326e-08	11.2362571031234
316.519480369409	1.60162972870709e-08	11.155524939723
316.569866833128	1.18820491791288e-08	11.0892650334536
316.620381633415	8.94198560488248e-09	11.0422805690289
316.67045658081	7.04509624327128e-09	11.0131664134509
316.72093603836	6.16439537194766e-09	11.0055347213645
316.771700767854	6.32525871490097e-09	11.0182000350873
316.82205488122	7.65117126876595e-09	11.0499700998543
316.872105105581	1.03726715847597e-08	11.1000200263248
316.922821701066	1.48905672744095e-08	11.1689924307081
316.973049598406	2.15065649379417e-08	11.2529161156667
317.023113762051	3.03183668807706e-08	11.3510705258562
317.073671583683	4.10426598056185e-08	11.4623276479849
317.124590769766	5.2896559647228e-08	11.5831659549347
317.175542547104	6.61717001940022e-08	11.7111490531924
317.225837130011	8.61773890707598e-08	11.8405420869184
317.276078082139	1.28956560305681e-07	11.9714311563819
317.326140057278	2.19317775452058e-07	12.1000020022584
317.376771510484	2.40428630816045e-07	12.2276921703939
317.42736049241	2.18325838987937e-07	12.3489339323547
317.477439625308	1.98828737006057e-07	12.4597429173979
317.528000752922	1.7824410824454e-07	12.5616441892016
317.58093357025	1.55751469461583e-07	12.6594354957909
317.633421876352	1.32998027895813e-07	12.7412685943426
317.683648779364	1.11611725249506e-07	12.799048525505
317.735251493681	9.46150755372098e-08	12.8474215603915
317.7875112676	8.24211102568161e-08	12.8819775599757
317.841202836785	7.48615793729488e-08	12.9047700690272
317.891739070192	6.99688589845074e-08	12.9082140118257
317.94557056479	6.67682277534663e-08	12.9054010703981
317.998068280788	6.45435061749937e-08	12.892191471671
318.050953005618	6.49411162844155e-08	12.8727279921546
318.105018011542	7.02773555228548e-08	12.8492930943091
318.157279681669	7.91675681607043e-08	12.8239841106592
318.207807060981	8.70684999021512e-08	12.7974403379716
318.258086790412	9.0675197260403e-08	12.7720978495314
318.308367865979	9.10626756512538e-08	12.7474098254217
318.359009814345	9.06577121940335e-08	12.7248656492384
318.413110616917	8.88856074268511e-08	12.701459116863
318.465726960627	8.61857004336683e-08	12.6765710039689
318.516646545067	8.3853720569152e-08	12.6567594525987
318.57010904543	8.14848956032164e-08	12.639758484529
318.620980360064	7.76662641517059e-08	12.6207845090642
318.67471033047	7.33727852437261e-08	12.6047954615719
318.724870690068	7.0781616299546e-08	12.5896849718135
318.776184497735	7.43402519410782e-08	12.574214913899
318.826394064595	8.35427448468378e-08	12.5614725209191
318.88002401382	9.12436074765274e-08	12.5487348921187
318.932554492476	9.11134077844353e-08	12.5384202421133
318.985045464826	8.53303454117733e-08	12.5286251206857
319.039375229784	8.15130034170361e-08	12.520549088866
319.089840917109	8.60977206622496e-08	12.5151400670999
319.143664031888	9.5761645505645e-08	12.5117649197828
319.196827430186	1.02051855109667e-07	12.5119580902435
319.250220871815	1.03329223807479e-07	12.5157418177915
319.300582948778	1.01132717884028e-07	12.5235680752793
319.352621696578	9.68693860714293e-08	12.537725081982
319.403467501167	9.06283838639495e-08	12.5576087543188
319.456532141685	8.23806454291401e-08	12.5873431354096
319.508969458493	7.1354677257125e-08	12.6261958336175
319.561696213739	5.74249442577479e-08	12.6759315689546
319.615535110087	4.44871626753757e-08	12.7388351924279
319.670114938925	3.56721942044775e-08	12.8158763217113
319.722021436149	3.50710802528597e-08	12.9019022061731
319.775105914095	6.71576559419403e-08	13.0028846270155
319.829934562565	8.94493323080498e-08	13.120578028953
319.88309895595	9.16833751125982e-08	13.2488645591066
319.935092123372	9.54867996243169e-08	13.3877690002217
319.986185173008	1.01960765047936e-07	13.5368700096429
320.040188407285	1.09877205428273e-07	13.7039083676091
320.091203063278	1.14448766423224e-07	13.8743534978577
320.142931531282	1.11025029693162e-07	14.0548836638043
320.193280548833	1.01530996591662e-07	14.2389988570262
320.245281478552	9.10624871234221e-08	14.4324967521518
320.299659393172	8.21230015044444e-08	14.6354048750428
320.353061783006	7.39977498700034e-08	14.8372272572485
320.404841053373	6.74454992996507e-08	15.0338367482147
320.456571517644	6.39615077521156e-08	15.226958163692
320.508254162769	6.37444348051575e-08	15.4148437192375
320.562208906372	6.5890986543965e-08	15.6015516122995
320.614599839914	6.92976824504108e-08	15.7739041714727
320.667107175331	7.33506100446238e-08	15.9353617389457
320.717678820372	7.75248559988302e-08	16.0778215852062
320.76811346205	8.1203923204472e-08	16.2032194860775
320.82161062855	8.26289851695204e-08	16.3196024598224
320.87533361918	8.0562296982052e-08	16.4182657323835
320.925479188508	7.49125792888413e-08	16.4857451761094
320.977028380018	6.7132598382602e-08	16.5369691519028
321.028713996446	5.9096000546129e-08	16.5659289408651
321.079815393325	5.24036128719899e-08	16.5702606270186
321.132302091603	4.75206496188014e-08	16.5520867332925
321.185134624781	4.50060361225804e-08	16.5128492361686
321.239926584177	4.595805586962e-08	16.4546067742504
321.293448171842	5.27017525307314e-08	16.3718302928059
321.345923011164	6.87097381359485e-08	16.2646260289903
321.396425037952	9.71147979231331e-08	16.1322992164855
321.446888737698	1.40173222773357e-07	15.9826700588822
321.498297178547	1.94089031456374e-07	15.8194280699949
321.551904796569	2.50561639430396e-07	15.644167400155
321.603972625067	3.01466904498188e-07	15.4525432258594
321.657912813599	3.39082799981048e-07	15.2540652963852
321.711677231974	3.51754677890523e-07	15.0442249783731
321.764989370632	3.46996787826332e-07	14.8260894973449
321.816681694109	3.4332121138725e-07	14.5998081020073
321.870641839573	3.48128469429237e-07	14.373121349195
321.924007342309	3.52440405809836e-07	14.142571702049
321.975783795555	3.46608305343452e-07	13.9100446627537
322.026857289541	3.28938440733601e-07	13.6802225413898
322.080006622548	3.01701447688495e-07	13.4558657138818
322.130708581958	2.66946899213985e-07	13.2342998690598
322.182066885446	2.27645551567649e-07	13.0214263320123
322.232972145059	1.85494417271258e-07	12.8175367254338
322.283468147079	1.42776520494427e-07	12.622472206316
322.337125499747	1.04773861975472e-07	12.4381041096296
322.390345992024	7.9185759951325e-08	12.2658541341858
322.443441339788	7.46443441694508e-08	12.1080150069463
322.495055366968	9.62240056442956e-08	11.9637350031809
322.548625097884	1.48293355763218e-07	11.8336007221985
322.599364030999	2.18446227616531e-07	11.7162372151008
322.652288961782	2.70885102255672e-07	11.6129290282306
322.705162123948	2.62288338001604e-07	11.5241449987189
322.758584052971	2.33912715297953e-07	11.447620291774
322.811005684723	2.03131250740087e-07	11.380363932836
322.865220461649	1.74905439728285e-07	11.3261522901624
322.917319565896	1.50195355888926e-07	11.2854167478294
322.971524950562	1.26313931179491e-07	11.2528256911037
323.022423630628	1.03418137316799e-07	11.2280940660528
323.073765613796	8.15933413463303e-08	11.2099154576637
323.126419670579	6.53111203362333e-08	11.1992167842244
323.178753125139	5.43116598596018e-08	11.1918075120009
323.228956820377	5.04700518840169e-08	11.1880432750201
323.281764680987	5.11321147432889e-08	11.1866645887638
323.332451846412	5.23549141372891e-08	11.1865637753218
323.383247166074	5.11349089841734e-08	11.1874119898584
323.436583443036	4.65372074729367e-08	11.1888511550431
323.48692464627	4.16774541579836e-08	11.1903016633813
323.539185466008	4.25066529126999e-08	11.1919604516616
323.59121920738	4.62711715700199e-08	11.1936891549367
323.646237857542	4.79773746668189e-08	11.1957446298707
323.699003845798	4.65388706747327e-08	11.1978556728105
323.754319409488	4.34102927275306e-08	11.2005216155719
323.807228204473	3.87757879348741e-08	11.2034657330731
323.861063447984	3.48702541527783e-08	11.2072259347599
323.915896108702	3.42747060249675e-08	11.2121518025011
323.968195831098	4.10736034235493e-08	11.2179107397033
324.019469931808	4.88232599085641e-08	11.2248979286807
324.07135100418	4.74639092192922e-08	11.233861125159
324.124767906665	4.22468887509528e-08	11.2453695811233
324.176639388475	4.07999289895626e-08	11.258367075187
324.23105588929	4.32375935849913e-08	11.2750894080024
324.281391879487	4.20024374226031e-08	11.2899077729128
324.335565206975	3.08412642596897e-08	11.3102741953139
324.386852502836	1.61155400514687e-08	11.3263310726168
324.438070870583	7.71839891353824e-09	11.3410565719116
324.490097246659	4.16210705206629e-09	11.3535096202012
324.540797589541	3.04274480705325e-09	11.364219412308
324.59449815331	2.8153093405626e-09	11.3719831856383
324.64671536007	2.8718547536175e-09	11.3749366852062
324.697335554005	3.01102657981246e-09	11.3662970403402
324.750754573034	3.21281329613921e-09	11.3572798862433
324.802274239108	3.31498798178192e-09	11.341162458183
324.85597085076	3.20054293721097e-09	11.3232191307015
324.910067620743	2.89858851853713e-09	11.3044362571281
324.960751131119	2.61900467608555e-09	11.2897243409727
325.013887191334	2.53451349721515e-09	11.281311228006
325.067592493523	2.61879793796265e-09	11.278151801863
325.119536852404	2.70024951802343e-09	11.2858047978012
325.169957521859	2.6967983696892e-09	11.3049590645631
325.22130381733	2.61810904522911e-09	11.3406585397117
325.273784640357	2.47825769620097e-09	11.3879989739037
325.325628403403	2.29617804651168e-09	11.4555165666807
325.376154077382	2.05349940564084e-09	11.5357588014635
325.428131257196	1.77975544508766e-09	11.6377246131072
325.479323849705	1.53050943582366e-09	11.7518972009822
325.531849307708	1.35871387509012e-09	11.8811666408138
325.58307527693	1.24487712560698e-09	12.0233069997415
325.633082414323	1.14716774182609e-09	12.1773424548558
325.683124517223	1.03246801127399e-09	12.3424035602851
325.735466989874	9.18890500630563e-10	12.5229775786979
325.785691652487	8.86491928319941e-10	12.7018119202019
325.837115925769	1.02845443182396e-09	12.8913432690651
325.89001219898	1.40904190824228e-09	13.0882733780854
325.944056435211	2.1322370841216e-09	13.2921050616747
325.994857677158	3.22862032361503e-09	13.4829268630533
326.048722855124	4.85168996581532e-09	13.6759826631349
326.100364318913	6.99522397404286e-09	13.8526239082591
326.153775875221	9.81648692120369e-09	14.0308933326488
326.205338081982	1.30525853974566e-08	14.186138550908
326.256342913494	1.62315158092073e-08	14.3230509213607
326.309317875197	1.85238322901123e-08	14.4513006480173
326.361751059019	1.79228823130539e-08	14.5543618898914
326.412558932612	1.34099839029689e-08	14.6279761831627
326.464168931817	1.00269550178378e-08	14.6791678890359
326.516229234781	1.01055854425469e-08	14.7106811940226
326.567867173087	1.20415854170264e-08	14.7197674914307
326.618796864195	1.30609030222014e-08	14.7095163205555
326.672801669786	1.32550930480236e-08	14.6874926896496
326.723571908804	1.27265306380089e-08	14.6401372110649
326.774329782682	1.26215620917112e-08	14.5756350203949
326.824548039195	1.32245670368328e-08	14.5035549660476
326.875346670901	1.41738558051516e-08	14.4212508547806
326.925769893769	1.57314197304622e-08	14.3346150372478
326.977450643492	1.85706141681261e-08	14.2470730041382
327.027560036938	2.09567689866137e-08	14.1620646032089
327.079981412504	1.93540029264058e-08	14.0739894650016
327.1333419246	1.56812797753172e-08	13.9895239408441
327.186677893245	1.26939118874652e-08	13.9113954780193
327.23989516549	1.0676639423412e-08	13.8384794258926
327.293298251052	9.36791801788582e-09	13.7664769386706
327.346991238055	8.62402216115686e-09	13.7035981140125
327.399400519883	8.22879317678503e-09	13.6447908437487
327.450768044734	8.13033837700911e-09	13.5919131993107
327.502003845248	8.32954207426964e-09	13.5447798796671
327.555500060527	8.8137395329339e-09	13.4994448560487
327.606498290521	9.14901633997343e-09	13.4601169398328
327.660446918732	9.09906172579879e-09	13.4262558556731
327.712649741603	8.31574279402103e-09	13.3983235009101
327.765017930677	7.19094196247368e-09	13.3736558094599
327.818209376656	6.3939293289629e-09	13.3549959855739
327.870529888436	6.28895685645016e-09	13.3391874284064
327.921314165042	7.16946277263621e-09	13.3271902053916
327.972243075191	6.92345827746431e-09	13.3189053624952
328.026387602334	5.3237574070554e-09	13.3156423706437
328.080555431012	4.02090636385436e-09	13.3162356395927
328.131181180615	3.07383240104892e-09	13.3205454735765
328.184237534923	2.24757639623397e-09	13.3300828655283
328.23782038276	1.71690127510908e-09	13.3458370144139
328.288467682441	1.61302717090772e-09	13.3655366019398
328.342173238813	2.08129509498696e-09	13.3936004883672
328.398854227547	3.0599846051923e-09	13.4320125915949
328.454542986246	4.34200848984783e-09	13.478949256804
328.506041848031	5.804203362307e-09	13.5304938662567
328.55834485203	7.82134988413068e-09	13.5925672417689
328.610767460047	1.08425392129123e-08	13.6647990290219
328.662513230397	1.5401801928289e-08	13.7461093886914
328.71263767053	2.14092195830488e-08	13.8346418791338
328.766802449544	2.2740196500726e-08	13.9408888579206
328.820153523754	1.51647210423422e-08	14.0561009887961
328.872332998659	1.03811070754064e-08	14.1784114392177
328.924654608265	8.46055416294148e-09	14.3095853354217
328.977300612547	7.83430525283811e-09	14.4489643965451
329.027752416822	7.77444746886686e-09	14.5887629257339
329.078340587957	7.76410469295275e-09	14.7330777974489
329.13192502692	7.51358826849993e-09	14.8876552547879
329.185393980523	7.14468411683619e-09	15.0431169831442
329.236810652475	7.62325508566221e-09	15.1922132457809
329.290868719668	1.00661033433837e-08	15.344106376986
329.344870454036	1.19590965687414e-08	15.4880468429816
329.396495356682	1.19290671373585e-08	15.617440853867
329.448836621215	1.17229083488619e-08	15.7321473165895
329.50007302267	1.16791385899818e-08	15.8338674368697
329.552594124651	1.18549237229765e-08	15.9116944755539
329.603739678001	1.2405946381244e-08	15.9700932073178
329.655057396878	1.35693967539451e-08	16.0053423788432
329.70561285301	1.5923924466303e-08	16.0114313582686
329.756205657036	1.99065654622475e-08	15.9973364276291
329.809691041399	1.89175793511445e-08	15.9534689613947
329.860841169825	1.35425642536532e-08	15.8860272297995
329.914092115513	9.46590787067651e-09	15.8060654362345
329.968153731058	6.81748040513402e-09	15.6938846227905
330.019863455843	5.58337819993153e-09	15.5636852154891
330.071232227195	6.35967994970036e-09	15.4047095657781
330.125254864383	1.41458748415499e-08	15.2303733306267
330.175636596751	2.54195641914468e-08	15.0473007421033
330.226397358004	3.43566613438329e-08	14.8429320097958
330.277675494265	4.00954479567697e-08	14.6268888932384
330.331944495413	4.22203976642305e-08	14.4125765670827
330.383640497085	3.89385929942079e-08	14.1934544712265
330.434634433077	3.18594639111527e-08	13.9658854408632
330.488104231593	2.49689914594086e-08	13.7352780790963
330.53882352634	1.9975466876098e-08	13.5020564153172
330.593286885859	1.66225557741852e-08	13.2774906694205
330.645775651312	1.42891906843261e-08	13.0489477460736
330.697788989408	1.26871255519447e-08	12.825708003203
330.750890048226	1.14913643896104e-08	12.6054482986465
330.803772309336	1.05036314835459e-08	12.3944344400654
330.854916744399	9.52028507871782e-09	12.1923158508169
330.906560863727	8.4969771567483e-09	11.9990381644839
330.957680700771	7.55790265151287e-09	11.8099643368251
331.008578822599	7.1130850086449e-09	11.6358310141641
331.061879718438	7.7352675535281e-09	11.47148617392
331.114388783896	1.02213700778979e-08	11.3149936155838
331.167501910599	1.52959199868066e-08	11.1684503305563
331.220948656257	2.19461433162699e-08	11.0397739114974
331.27267011531	2.6819329628649e-08	10.916041737288
331.323447637504	2.82672750162833e-08	10.8074245934201
331.373855788781	2.69691936865046e-08	10.7067176902677
331.426022152232	2.45621470786014e-08	10.6206381145695
331.476561350403	2.16994763596605e-08	10.5448301851005
331.528662899184	1.86468477874202e-08	10.4758770822729
331.580249713068	1.57163240403979e-08	10.4167254751387
331.631667092079	1.31325442905244e-08	10.3680780660267
331.684496005201	1.09752400886784e-08	10.3261145906558
331.735936210145	9.46188726286698e-09	10.2903414294981
331.786595770007	8.84603530179133e-09	10.261305286093
331.839776526339	9.78323957194099e-09	10.238788256693
331.893281518002	1.31148792191134e-08	10.2191597838694
331.9469171754	2.08563367735266e-08	10.2058911766258
331.997955449235	3.49021538429865e-08	10.1959025956324
332.051647585013	6.33376390627836e-08	10.1889243384781
332.102440092016	1.02124949640229e-07	10.1838914130366
332.156012275704	1.34658675222066e-07	10.180599490253
332.208553393011	1.39746691321763e-07	10.1783696453588
332.260159511663	1.34698383811585e-07	10.1770806506379
332.312107567126	1.29386472206107e-07	10.1762588089431
332.364754102146	1.27555770344267e-07	10.175806233354
332.417723395316	1.25783560045212e-07	10.1756026732074
332.47025893156	9.46350963370762e-08	10.1755636362189
332.520688023378	8.074221912281e-08	10.1756470515015
332.574613725152	7.18301387979846e-08	10.1758950050822
332.628642092352	7.20743096435727e-08	10.1763535926575
332.679108813277	9.42225084973577e-08	10.1770106462249
332.729932132019	1.42549254321232e-07	10.1780403109692
332.781630633535	1.203159031956e-07	10.1796314899264
332.833580087393	8.60204902988324e-08	10.1820222629892
332.887858829757	5.61755254974233e-08	10.1857823747292
332.940739989258	3.75162163971617e-08	10.1908828183889
332.993665973629	2.77984578160247e-08	10.1979581713203
333.043738335117	2.46463234864736e-08	10.2063667505182
333.095868989006	2.58477563644566e-08	10.2185453830688
333.146220922345	2.83493842639778e-08	10.2335241939414
333.202225935723	3.05510055626551e-08	10.2573274661686
333.256703859575	3.12514423206213e-08	10.2860570350582
333.310270065169	3.08064493468069e-08	10.3213532573954
333.362474346907	2.97843306389897e-08	10.3642381846335
333.413992673822	2.83391435591197e-08	10.4148131009797
333.465074967794	2.6849718545845e-08	10.4743883297401
333.517656827598	2.6205694213423e-08	10.5478844905785
333.569740436391	2.71665313165681e-08	10.6306128259651
333.621338943078	2.91076195546048e-08	10.7222032503868
333.673172491914	3.05600638111729e-08	10.8253096659405
333.723779576402	3.14149152647745e-08	10.9388985331704
333.774008001077	3.25270590285014e-08	11.0624345481126
333.825839147485	3.58622052792582e-08	11.2006334441122
333.879108035707	4.37364036329689e-08	11.3540065502303
333.933139377955	5.79905063295425e-08	11.5219134906566
333.985215143892	7.98376648795087e-08	11.694576315087
334.036528853773	1.1165361899407e-07	11.8764272247842
334.088406047095	1.54440770403076e-07	12.0699926657002
334.140426841042	2.04311752565985e-07	12.2725851968741
334.193084817888	2.52089544897592e-07	12.4841291085577
334.24363033586	2.86466329951209e-07	12.6995264803816
334.296394136239	3.05344010002781e-07	12.9257541748502
334.347632394108	3.11686331004109e-07	13.148988963927
334.401443510819	3.1128459186207e-07	13.381178194946
334.454467220034	3.07137381122785e-07	13.6148395210226
334.507021040112	2.98170856649124e-07	13.843340028978
334.559940919253	2.78642353802868e-07	14.0704619631949
334.61024555357	2.40325269103996e-07	14.2882792758498
334.660641354452	1.96462335907741e-07	14.4992637736563
334.713485912693	1.86106500081384e-07	14.7120620689606
334.763669335253	1.93430387258874e-07	14.9032276543148
334.816355616593	1.99036952979188e-07	15.0933737454153
334.867114492102	2.00403239607364e-07	15.2613854330658
334.920331637636	2.00406323201204e-07	15.4235704770369
334.974529027558	2.00751283221882e-07	15.5702932660633
335.024685958853	2.01888120676179e-07	15.6749189312289
335.077912193189	2.03479520684289e-07	15.773645237249
335.131468090695	2.03405067810953e-07	15.8453141086859
335.184260211041	1.95628048662855e-07	15.8872039291844
335.237383508131	1.7806311289408e-07	15.9094282258723
335.289015605866	1.61193049241549e-07	15.9028750964549
335.339556729491	1.48869441212235e-07	15.8646864892998
335.392776941912	1.42586069028582e-07	15.8201121226101
335.446923464734	1.42772814404612e-07	15.7557583155363
335.499452564258	1.49003206623352e-07	15.6682131531289
335.552831538942	1.59668901555002e-07	15.5587954429133
335.607013964089	1.72177285397895e-07	15.4427383763187
335.660617518255	1.85146244203675e-07	15.3168967004772
335.714155243099	1.99725741496513e-07	15.1764035395337
335.76523912115	2.15754252389771e-07	15.036358827142
335.818369415793	2.30995192308948e-07	14.8843072139431
335.869836211444	2.37221581754868e-07	14.7358748861406
335.924176111152	2.37940544597344e-07	14.5900929850087
335.976825617195	2.36507937273355e-07	14.4441562370948
336.029503238386	2.34509090097462e-07	14.303422127858
336.084530173867	2.3193439658335e-07	14.1729325655148
336.135228743166	2.28019286296609e-07	14.0483751576068
336.188709184859	2.22234768448652e-07	13.9330949315033
336.242382039553	2.16545831626091e-07	13.8270426486662
336.295463549935	2.15561621078982e-07	13.7261140208027
336.345591998323	2.20026165805578e-07	13.6368385005561
336.397481215092	2.26813211217086e-07	13.5571003551577
336.449176882811	2.31990159485908e-07	13.4873200964741
336.500776489296	2.35507013726992e-07	13.4295080053762
336.55157306112	2.37865588374668e-07	13.3815382007123
336.603081503382	2.2675613781037e-07	13.3420507951858
336.654299691232	1.43018027749162e-07	13.3085907714108
336.705453563409	1.09076381500758e-07	13.2833700616084
336.757143865258	1.11145791199695e-07	13.2636112190152
336.81124396499	1.30703457994712e-07	13.2505793187133
336.861772905742	1.47421116760896e-07	13.2423468338291
336.914850406684	1.48249407985e-07	13.2392519313321
336.966185210974	1.22533641682736e-07	13.240876835516
337.018503119086	1.04473181607243e-07	13.2473681631287
337.071658691171	1.22537677401059e-07	13.2580583724298
337.122341803455	1.68106233783815e-07	13.2719861556383
337.176888836227	2.21441466269122e-07	13.2922358202111
337.228669289102	2.37121175421927e-07	13.3157118373628
337.28062542264	2.40971922571521e-07	13.3436963572621
337.334864306406	2.42116417038106e-07	13.3784948138411
337.387575863761	2.40440073976731e-07	13.4171256696424
337.441726381834	2.33609077461794e-07	13.4625619481543
337.493651794372	2.19613900739932e-07	13.5108269508487
337.547046675241	2.07459238647639e-07	13.5660993372827
337.599107464112	2.12266616964229e-07	13.6245508420075
337.650781497924	2.26505464098503e-07	13.6869867211094
337.700844760821	2.30365951081687e-07	13.7508165428317
337.751890468469	2.23000899886445e-07	13.8199226194337
337.802769233066	2.01739645443361e-07	13.8917854849435
337.853833354983	1.67699112478369e-07	13.9664814061839
337.905432699561	1.33311930509042e-07	14.0444002503373
337.958236937918	1.04977640883823e-07	14.1259932213363
338.009615934655	9.0543707153285e-08	14.2049272503011
338.060545989299	9.50009907017757e-08	14.2817609098537
338.113715306659	1.141019522725e-07	14.3586859790741
338.165358074328	1.2531504215808e-07	14.4279854973294
338.218479893094	1.13398921253879e-07	14.4920632559219
338.26964974515	9.16635277800141e-08	14.546318482016
338.319921062802	6.81092081494829e-08	14.5830416587788
338.370053114756	4.98353325411781e-08	14.6085361028731
338.423187282362	3.34443615171594e-08	14.6059566578629
338.476097235402	2.22235215016372e-08	14.5850958872924
338.52849699482	1.54093235521386e-08	14.5432515970503
338.579815700388	1.24637719517077e-08	14.4811436143199
338.634126909068	1.41177723265986e-08	14.4029091807462
338.687713396234	1.84795353964142e-08	14.3024053323444
338.741893779708	1.9404262980405e-08	14.1740551165741
338.793121092987	1.89469108762065e-08	14.024047348952
338.845124374542	2.08000460278771e-08	13.8612870041635
338.895683691014	2.37001411950991e-08	13.6830656973983
338.948432177153	2.67775500442831e-08	13.5036336834441
339.002655397586	3.07592536866024e-08	13.3209568673418
339.056583435598	3.62354748173104e-08	13.1276512897356
339.108816309505	4.20715486334304e-08	12.9257982070487
339.162184387744	4.71240928290146e-08	12.7244417959565
339.214238725834	5.01835962647602e-08	12.5308881548586
339.264437825276	5.0441286984355e-08	12.3430031265886
339.314791531144	4.77486555301145e-08	12.161921717989
339.364967866513	4.33147304479621e-08	11.9902873971827
339.41536171155	3.87256524115599e-08	11.8294716549215
339.465967718761	3.4899641283316e-08	11.6874547722777
339.516132852957	3.20335161761987e-08	11.5549440889113
339.566741655479	3.01680971429768e-08	11.4424725879506
339.616908534217	2.88536994780913e-08	11.3413504002273
339.667680422126	2.78955775469995e-08	11.2600481704709
339.71833805735	2.71958117521307e-08	11.1962964176503
339.768898711027	2.68106978807155e-08	11.1478533499733
339.8190518594	2.66836635294098e-08	11.1176895535217
339.869128347173	2.67073382126297e-08	11.1002270471967
339.919532169194	2.68198917609919e-08	11.0912338999313
339.97003781795	2.69947413390455e-08	11.0961547371976
340.02058698039	2.72664667742062e-08	11.1051581773559
340.071730523365	2.7789359726932e-08	11.1238996389128
340.122331861322	2.87103042500723e-08	11.1417922066455
340.172700218773	2.96347743458801e-08	11.1601508451809
340.223210114302	3.01419636229044e-08	11.1844241051814
340.273343284697	3.04196163568443e-08	11.2027099971095
340.323625119856	3.07394855384725e-08	11.2188202375424
340.376309473242	3.11923791979359e-08	11.2371263119454
340.429980797686	3.17282769880858e-08	11.2521210685768
340.481314855408	3.2242608135429e-08	11.2601506907818
340.535094560025	3.27245061464442e-08	11.2677109162751
340.587463940908	3.28388046409605e-08	11.266505476239
340.639392640245	3.25145847486187e-08	11.2609113529373
340.693389273616	3.19014520933528e-08	11.2553931033307
340.745576656847	3.16939300556066e-08	11.2465571835656
340.796872617523	3.40647979293554e-08	11.2364434330978
340.85059764187	4.51595778363047e-08	11.2272549305035
340.90455073273	6.83482008795891e-08	11.2185283437692
340.956818936979	5.90349585696049e-08	11.2112494167229
341.010585610476	3.51628766521018e-08	11.2043474449859
341.061176931591	2.42172579511607e-08	11.1987603124271
341.114149593585	1.87817417356758e-08	11.1935683699542
341.165048071168	1.57527682642891e-08	11.1894739101378
341.216035693055	1.36149502571477e-08	11.1860084993809
341.268773617426	1.19774880894788e-08	11.1827851043896
341.319898745786	1.14763809624773e-08	11.180348236637
341.371386594266	1.20538723150273e-08	11.1779083213795
341.422748262021	1.21976763377467e-08	11.1756333107932
341.475166690379	1.12316015674378e-08	11.1735437874958
341.525388944593	1.0028276444814e-08	11.171805791338
341.576688728734	8.91885453246214e-09	11.1702181114287
341.62783369911	8.22841062817305e-09	11.1691482150355
341.679084798414	8.00294804311134e-09	11.1690100529144
341.731718386414	8.24361750878945e-09	11.1706621005163
341.784402074153	9.02431696162354e-09	11.1748364813652
341.834488445156	1.02704051969387e-08	11.1817536054309
341.887020240381	1.20757341267223e-08	11.1941577415642
341.937251629136	1.4168653788028e-08	11.2110110039989
341.98762608548	1.67460604851799e-08	11.2343757525488
342.038044961437	1.99654394213297e-08	11.2654578326017
342.088536795742	2.40135793517938e-08	11.3050180311214
342.138897886722	2.88700563986664e-08	11.3538327325956
342.189082409189	3.39469236678859e-08	11.4125895245066
342.239768841391	3.87701667141019e-08	11.4832806271263
342.28993076708	4.55685684741245e-08	11.5651179881021
342.340309416416	5.5665033239087e-08	11.6599604422404
342.390317489673	6.00988701758723e-08	11.7670824595163
342.440543494561	6.00515892789913e-08	11.8879095759593
342.491046915625	5.91683032925451e-08	12.0228093467669
342.541258762118	5.8436026548735e-08	12.1705317455518
342.591506386189	5.78812139997229e-08	12.3312248139767
342.642204467547	5.75687645302506e-08	12.5053990024938
342.692729780809	5.74745213294814e-08	12.6903000536166
342.743005269253	5.74800379340513e-08	12.8849128667866
342.793680719661	5.71853714388628e-08	13.0895882076706
342.843965402312	5.63510304781835e-08	13.3016629568392
342.894496349151	5.59052318132238e-08	13.5203798176447
342.944498132319	5.73562290246334e-08	13.7425385614971
342.995102129041	6.01237181428018e-08	13.9692516250404
343.045791814866	6.21281514295508e-08	14.1970043845569
343.096259954298	6.25166735598438e-08	14.4221439797433
343.147311144272	6.19903611732584e-08	14.6475612606457
343.198170255919	6.13551278370338e-08	14.8682385302599
343.248323158781	6.09943348020606e-08	15.0767029153043
343.29877244239	6.09199020179658e-08	15.2790800938637
343.349104504268	6.09207332626647e-08	15.4676968978461
343.399137689769	6.08545026261252e-08	15.6459652841637
343.449513240585	6.07066432086488e-08	15.8131074487389
343.499992618317	6.05077088678267e-08	15.9655093449304
343.550018828129	6.02526807084885e-08	16.0931584383427
343.600633221482	5.99299862756783e-08	16.204210760148
343.650710183404	5.96120953548941e-08	16.2941705505596
343.701561737904	5.9301910686848e-08	16.3677101544816
343.752184230542	5.92436480268912e-08	16.4108273886777
343.8024130485	5.92178319225881e-08	16.4303956628993
343.852780194907	5.84262787627585e-08	16.4249658126012
343.903499479978	5.6926993718372e-08	16.4041211582499
343.953615455562	5.52335451019664e-08	16.3563284749912
344.004475617471	5.38984404595841e-08	16.2919455857531
344.055548095786	5.31851868069895e-08	16.2001458696437
344.105591307738	5.34350783945828e-08	16.0810095726574
344.155876627769	5.52965990829993e-08	15.9440582628526
344.206093012804	5.89097448928071e-08	15.7945494687502
344.256548654786	6.3844819793929e-08	15.6276280461422
344.306825608185	6.94811229151274e-08	15.4516982740846
344.357844738643	7.56107766046131e-08	15.2722702821358
344.40789770068	8.11366525963159e-08	15.084070176414
344.45870712911	8.25464750997731e-08	14.8924868204105
344.508935818338	7.5237586596786e-08	14.6976753275607
344.561410282717	6.16462869965174e-08	14.5034468927911
344.616231463858	4.80651791285111e-08	14.3130960014415
344.669503577088	3.7093133874494e-08	14.1249466515175
344.724240448738	2.92715095157749e-08	13.9442092337717
344.775380148209	2.75144131940626e-08	13.7694402387554
344.831862901644	3.77473854690439e-08	13.6047193680278
344.881886012044	5.82187647266151e-08	13.4507671889205
344.934361107457	9.02563933216543e-08	13.3093114172065
344.986592957717	1.25532485160124e-07	13.1800572243036
345.038417258978	1.45177658371605e-07	13.0625094307622
345.094003940769	1.39690681405091e-07	12.9573630276078
345.147654154602	1.23244857528321e-07	12.8645354584612
345.198971176689	1.07074129913742e-07	12.7827715445239
345.250981758574	9.44941627971384e-08	12.7134650028908
345.304145351198	8.63092492569461e-08	12.6553472247905
345.356752920769	8.4218021560435e-08	12.6070254885695
345.406816498006	9.1993748309223e-08	12.5680364176231
345.460377247866	1.18188121287298e-07	12.5375081899432
345.510992376177	1.56271192029703e-07	12.5123697271023
345.564370419028	1.89934579222711e-07	12.4941176812102
345.615083404374	2.00184031978718e-07	12.482888832029
345.668749534226	1.94139925090341e-07	12.4761698773541
345.719099958782	1.8079287396948e-07	12.4737220866321
345.773001090836	1.67886611893719e-07	12.475405241383
345.824717717157	1.59269307181398e-07	12.4791472947876
345.878802609191	1.6925768048272e-07	12.4858491654978
345.928827631159	1.9598300525573e-07	12.4933325344613
345.979713834147	2.00510831815871e-07	12.5023492689095
346.030472184074	1.75322851967508e-07	12.5125648124867
346.081368469072	1.49553693623276e-07	12.5239836052193
346.133264163209	1.28011168662226e-07	12.5369530561148
346.183435008921	1.1612315826314e-07	12.5504390039971
346.233754821305	1.11740649198605e-07	12.5652706733396
346.286553515117	1.2106413595258e-07	12.5828920894589
346.340344177125	1.44163967586512e-07	12.6029351889928
346.391504728389	1.76588221307439e-07	12.6232599595831
346.442179390114	2.12878034115855e-07	12.6451755018143
346.492756851123	2.40970025714308e-07	12.6689777460171
346.543338524674	2.49811270021126e-07	12.6946899973552
346.593865262797	2.3523832121245e-07	12.7219758624205
346.643946509943	2.1739510510572e-07	12.7501865449255
346.694237968851	2.1185507184246e-07	12.7789233311762
346.744518470053	2.17073915841724e-07	12.8069458080928
346.794982820571	2.04773861001635e-07	12.8328487993125
346.845699264467	1.60180676199683e-07	12.8536883151152
346.896173416024	1.02200372793718e-07	12.8669928864059
346.946264747549	5.71256893225976e-08	12.8742541391271
346.996392636978	2.66818686372985e-08	12.8664744336041
347.047055716827	1.2542757786915e-08	12.8516530023067
347.097265786492	7.4308096533964e-09	12.822754468018
347.147424287824	1.04726222727125e-08	12.7797678606312
347.197505493814	2.24118983547212e-08	12.7223653609752
347.248264324535	4.04202567391942e-08	12.6526958086245
347.298567263978	5.50267101093475e-08	12.5699780330699
347.349734578526	6.10502275622642e-08	12.4743364793641
347.400299984084	6.23291895864658e-08	12.368943620667
347.450609385008	6.40910569624638e-08	12.2530591233613
347.500841487731	6.7842262081929e-08	12.1314619669739
347.551049476695	7.18851132312847e-08	12.004150408114
347.601064608356	7.22392362768814e-08	11.8729041597976
347.651786209046	6.62460999950308e-08	11.7435479594943
347.702376407876	5.58925055979141e-08	11.6163710737711
347.752795012465	4.48520889208504e-08	11.4927948871645
347.803323474346	3.50556400521836e-08	11.3781049482997
347.854254817419	2.68781667644956e-08	11.2755979106098
347.904698888375	2.02504648581269e-08	11.1844629836932
347.955448710492	1.51314456770253e-08	11.110343867526
348.005750900426	1.13228127245735e-08	11.052202995799
348.056053687399	8.67176073301145e-09	11.0139332663595
348.106575671978	7.06052401582132e-09	10.9942432543821
348.157340095763	6.50302160793951e-09	10.9949302201685
348.207920160391	7.06480116166317e-09	11.0157491285715
348.258443242485	8.9081447249381e-09	11.0549592520623
348.30852957761	1.22958397602422e-08	11.1121145583872
348.358950946255	1.7592787008731e-08	11.1884006533162
348.409564839527	2.50869643410493e-08	11.2799077535007
348.460214001508	3.47412743915052e-08	11.3847472499693
348.51067810279	4.59991721764934e-08	11.5001505609455
348.561021164139	5.83809390954368e-08	11.6227825449078
348.611302503527	7.38889514579154e-08	11.7506476058404
348.662284598437	1.02414726782566e-07	11.884489821448
348.71242031724	1.63310326625751e-07	12.0148875020293
348.763077354513	2.39544762303496e-07	12.1457312278635
348.813250053267	2.108095136192e-07	12.2688746714043
348.86377817783	1.89517324143255e-07	12.3864835907366
348.914246922818	1.70558902972459e-07	12.4949333915249
348.966990236087	1.51185677967025e-07	12.6000307574075
349.021281892758	1.31243877115716e-07	12.6959358146038
349.071288877892	1.1230737554132e-07	12.7622809017501
349.12129783026	9.57623922523674e-08	12.813081494473
349.174590651348	8.35311144209542e-08	12.8583074600754
349.225156058594	7.54499436663902e-08	12.8823966291446
349.276827143463	7.09224682964728e-08	12.8954585492145
349.329009647076	6.83279834132189e-08	12.8975349860292
349.382074760368	6.63556481520508e-08	12.8903415892201
349.433977671847	6.52129405291713e-08	12.8743340375466
349.486184585943	6.6911535731263e-08	12.8526122694214
349.536818017776	7.28136783859531e-08	12.8283971937716
349.588731961747	8.18268098779997e-08	12.8027638577611
349.641999310145	8.94802281968984e-08	12.777885880927
349.695779299257	9.24026747980406e-08	12.7517942869548
349.750018076138	9.23614185477701e-08	12.7252335688852
349.800946017368	9.07983835771391e-08	12.7015144622145
349.853421547607	8.81589925355465e-08	12.6784288124051
349.905996955584	8.58105532924944e-08	12.6591459651618
349.958773041174	8.29655304773443e-08	12.6378891169722
350.012300137729	7.99482088972881e-08	12.6214658672906
350.062676966146	7.58583724134706e-08	12.6046807688947
350.113479711795	7.19889172509058e-08	12.5889700507055
350.165252077034	7.21398920183454e-08	12.5743858464875
350.217436834584	7.98258949283921e-08	12.5593289633361
350.269703706364	9.00172972498367e-08	12.5462170081251
350.320562621816	9.32698176396022e-08	12.5350706652407
350.371066384152	8.89618917317084e-08	12.5249625606886
350.42410988936	8.25870969284739e-08	12.5161251522136
350.477407205556	8.28957042054674e-08	12.5092943778334
350.530470071545	9.2104945422696e-08	12.5052076099702
350.582054807484	1.01698824736e-07	12.5029070839532
350.635046423822	1.06219536353021e-07	12.5048016965815
350.68555926081	1.05034950102277e-07	12.5095930342607
350.736233009359	1.00780727243222e-07	12.5196242617748
350.788941910522	9.3720469398654e-08	12.536427690372
350.840913159521	8.50640366309247e-08	12.5605334545715
350.891157129568	7.28470869977649e-08	12.5910819788574
350.94603815989	5.88242072013503e-08	12.636338957054
350.998930846041	4.57244430042202e-08	12.6907251817843
351.054657976416	3.77372287878248e-08	12.7615798694358
351.112384686325	3.271817407892e-08	12.8491656998811
351.166679176078	4.50105360403268e-08	12.9458113384872
351.222413710476	9.1065391228471e-08	13.0588100934073
351.275502487398	9.1112042342641e-08	13.1809622931947
351.326966959832	9.18543975750323e-08	13.3129145171441
351.379382097575	9.61412259375986e-08	13.4594347325284
351.43054671243	1.02792402128335e-07	13.6150757763568
351.481305519316	1.0876930830799e-07	13.780271669272
351.532332841657	1.09389790760913e-07	13.9555200864794
351.582920758355	1.02055610559285e-07	14.1374052123936
351.634335988101	9.06822560850062e-08	14.3273966815059
351.6872499677	8.04241516778655e-08	14.5254953514218
351.74015473542	7.21778494948312e-08	14.7259658084506
351.791703801788	6.57686617816146e-08	14.923328467611
351.842250599619	6.20832074581855e-08	15.1157933512269
351.896009717007	6.18570521431161e-08	15.3131324872468
351.948423888726	6.42373728553759e-08	15.500347843727
352.002420710528	6.81376463097896e-08	15.6829392153519
352.052422179232	7.24801764294705e-08	15.8439536376227
352.104261368696	7.71351310472516e-08	15.9985900686288
352.154464772015	8.1634109200552e-08	16.1342423870994
352.207856367572	8.51802166305529e-08	16.2614801543255
352.259218895092	8.55255172794164e-08	16.3661724936906
352.309865173105	8.22563835475303e-08	16.4498056132194
352.360531803879	7.57461950932442e-08	16.5131767294179
352.412644290809	6.72240124076453e-08	16.5563567287702
352.463132023222	5.88892722271334e-08	16.5734801893768
352.51612600501	5.20386457407173e-08	16.5702903437862
352.567521202192	4.74275750449118e-08	16.5410526560018
352.61882750463	4.56685388880461e-08	16.4892996762428
352.669923087453	4.79791024301815e-08	16.4151157191475
352.722475863997	5.72095853716834e-08	16.3227874653751
352.774746923907	7.74238755562187e-08	16.2099995424633
352.827167974444	1.12788338527369e-07	16.0758024730818
352.877715526202	1.62041465534816e-07	15.9207841884202
352.929284264254	2.18104874444122e-07	15.7525324676716
352.982573039811	2.73593473663496e-07	15.57268408447
353.034972560929	3.20213807119743e-07	15.3776390684021
353.085912346727	3.46880129397675e-07	15.1714262641988
353.137624757641	3.50744177236465e-07	14.9566122837012
353.190055700143	3.43409658689876e-07	14.7369417550384
353.244866203132	3.42526882129075e-07	14.5144102204393
353.29894110564	3.49487472736512e-07	14.2869043566949
353.349350030781	3.51652570625287e-07	14.0544853287364
353.402012788779	3.42117267164198e-07	13.8250439287909
353.456120978459	3.20567120948263e-07	13.5988169138812
353.509274726378	2.89726442532464e-07	13.3772429243514
353.560956353276	2.52061418937727e-07	13.1602071462325
353.614662756791	2.10144592668205e-07	12.9508163688196
353.667909506914	1.6641054224295e-07	12.7502610461326
353.720573030365	1.24636910711785e-07	12.5604645488437
353.771515345459	9.0475685811829e-08	12.3823832479491
353.82196831775	7.14490707890626e-08	12.2169047420002
353.872755807317	7.45629078839555e-08	12.0631362222313
353.926666121281	1.06523617960095e-07	11.9248799962986
353.977519434688	1.61446994909811e-07	11.799398408771
354.028640336111	2.31049140839616e-07	11.6888023310484
354.081385332926	2.69796685381985e-07	11.5912983448669
354.131394661779	2.56046128206015e-07	11.5073142988471
354.185116169331	2.27338254748394e-07	11.4329755812191
354.23631103268	1.9640157962724e-07	11.3696021872341
354.28728432988	1.69864372469731e-07	11.3234256135602
354.340965282135	1.45277001231855e-07	11.2871264540052
354.391087020941	1.20001403268112e-07	11.256772089619
354.442396201701	9.75607077237944e-08	11.2365181418285
354.496460589063	7.71562069380303e-08	11.2220993959225
354.549533192711	6.15433118709444e-08	11.2126454727535
354.602011602784	5.26604226610072e-08	11.2069712582812
354.654741644351	5.04479101492314e-08	11.2044383800983
354.70570170287	5.15958660590602e-08	11.2036437876247
354.758074838415	5.26586109891151e-08	11.2041638388573
354.810593751287	5.07946871163579e-08	11.2052715592401
354.861945167713	4.52448085034485e-08	11.2066325228426
354.912467241536	4.10631640656092e-08	11.20811139302
354.963053032348	4.31327916634968e-08	11.2096799893411
355.016288800542	4.67661946581737e-08	11.2114927246048
355.071690049175	4.77946444252827e-08	11.2135966582059
355.123829385567	4.59229581413803e-08	11.2156975184445
355.174632489993	4.23166920724568e-08	11.2180071162759
355.225825769597	3.7735345989722e-08	11.2207982765855
355.280084808895	3.41082695886927e-08	11.2246447350819
355.333040598059	3.43772866167005e-08	11.2292745056759
355.38365198476	4.13031577943448e-08	11.2345952758372
355.437994525095	4.73441365364314e-08	11.242271135961
355.48815941467	4.43459556609994e-08	11.2503124142789
355.538296062858	4.14782596444863e-08	11.2599748900222
355.588950859794	4.23718161849542e-08	11.271541693702
355.641714344741	4.5073815782512e-08	11.2854126257439
355.692324455827	3.96466342578829e-08	11.2985179898885
355.743830690535	2.40592487661949e-08	11.3123338939626
355.795249165926	1.18698238107318e-08	11.3261861933998
355.847873845148	5.61831221097543e-09	11.3383528742162
355.902075613133	3.32667100902432e-09	11.3522265504574
355.955876404444	2.63858043731264e-09	11.3622954358882
356.01047452659	2.54947155923696e-09	11.3658319254221
356.062081780562	2.58055366160855e-09	11.3615002931117
356.115228914856	2.66595038200156e-09	11.3573825295536
356.168218476603	2.8534413773966e-09	11.3386825814307
356.221497167391	2.96347899819282e-09	11.3207074054408
356.272287284406	2.82081775634487e-09	11.2912440338595
356.32254276951	2.51220485493512e-09	11.2570332468761
356.375604264446	2.31599223922774e-09	11.237361702057
356.427098106984	2.32890993078561e-09	11.2186807720034
356.480853740727	2.41744268400151e-09	11.2172517905588
356.533964643985	2.44634300947601e-09	11.2288995211141
356.584001086163	2.39224505734052e-09	11.2457978371689
356.636665982212	2.28308920446104e-09	11.2831835466485
356.68811670488	2.1317866151483e-09	11.3346065362221
356.73922809878	1.93524167329745e-09	11.4010514068267
356.794040535045	1.70303366691423e-09	11.4917372953435
356.848327546233	1.47691837481306e-09	11.5974847240804
356.900131614251	1.30204005661515e-09	11.7128147130438
356.95212796049	1.19220697106623e-09	11.8441302803751
357.00648335248	1.11285324484089e-09	11.9969362034173
357.059353277974	1.03295038673441e-09	12.1609465487094
357.110623856267	9.22455275990235e-10	12.3274927941342
357.162676616501	8.3682877971578e-10	12.5069043146365
357.214419214174	8.63009846242126e-10	12.6903173057902
357.265481769044	1.06888862616749e-09	12.8817897057223
357.31849776916	1.51555655040382e-09	13.0793592279515
357.372366800537	2.32201982242217e-09	13.2820751969843
357.425838467374	3.57627446344815e-09	13.4765454981046
357.478352255971	5.3503745579237e-09	13.6648737072274
357.529590514831	7.67420059220058e-09	13.8409677829349
357.580380769046	1.05533976685117e-08	14.0042133714283
357.632645083493	1.38848969936852e-08	14.1580034720619
357.686450504449	1.70140285470199e-08	14.304248479405
357.736746677686	1.86174242223415e-08	14.4125321228795
357.789299929053	1.71575692751691e-08	14.5126814137069
357.841287632591	1.25101568054208e-08	14.5881138770807
357.893768985267	9.68987099743839e-09	14.6425443652787
357.947470578028	1.02877077493938e-08	14.6748638979779
357.99775405078	1.23269805085589e-08	14.673868756468
358.049441174622	1.34743622236837e-08	14.6566231575649
358.103837298828	1.36664311199086e-08	14.6299042322014
358.154356153671	1.30928479501291e-08	14.5776278529009
358.207209817471	1.32151315490738e-08	14.5127375187226
358.258401185815	1.39987717636213e-08	14.4379706698409
358.310785513089	1.53634909280331e-08	14.3603451767029
358.361292387972	1.76824256782678e-08	14.2762983261886
358.413455714051	2.15394562692565e-08	14.1896539323943
358.465115080086	2.35853331095517e-08	14.0983267098265
358.519376465976	2.0443248630294e-08	14.01033291553
358.569943133903	1.6301276279474e-08	13.9319964998147
358.624110572155	1.29263515452624e-08	13.8528261305031
358.676075948715	1.06128632203404e-08	13.7754173864696
358.726125745505	9.20143509583282e-09	13.7047297027083
358.778547188221	8.36623881532164e-09	13.6416826353164
358.829599592309	7.85622401233818e-09	13.581112347211
358.881121257102	7.58050985586868e-09	13.5270502189096
358.935196294239	7.51822668418178e-09	13.4794766572368
358.989404226828	7.61513169273081e-09	13.4391802694186
359.041731924308	7.63149227777474e-09	13.4042318479595
359.095190142	7.41109537244351e-09	13.3736881039461
359.146108420188	6.70045911022818e-09	13.3454142446327
359.199216838158	6.09168070347052e-09	13.323744518421
359.250481813678	5.76978116461419e-09	13.3058013829183
359.302925842505	6.28561308960384e-09	13.2911996307946
359.353439214692	7.12392829941045e-09	13.2812799227921
359.40649739431	5.92571910876933e-09	13.2743423525269
359.460096522162	4.44634797666723e-09	13.2724318241524
359.512421700927	3.45442717218767e-09	13.2743869817236
359.56476373361	2.59167552447068e-09	13.2802042066713
359.616702836071	1.91436645970642e-09	13.2914186864376
359.670489513499	1.47933857735288e-09	13.308807173383
359.720717319002	1.47671156986532e-09	13.3295753670971
359.774476696872	2.00747244583847e-09	13.3597282152236
359.826521814475	2.89544672618483e-09	13.3962130627226
359.877826084749	4.05842037803852e-09	13.4400718109155
359.927916595313	5.59501697471623e-09	13.4912015193213
359.979678063104	7.91589872493344e-09	13.5534751036817
360.033226822139	1.16016801439547e-08	13.6283803672591
360.085346803478	1.67634225044509e-08	13.7116441877521
360.139929441002	2.11217761455277e-08	13.8098165857026
360.192294145632	1.60631628347102e-08	13.9146484360627
360.245864714543	1.12710903845528e-08	14.0320359645133
360.300020168078	8.91405873591518e-09	14.1604173925063
360.351390129222	8.20818953976369e-09	14.2909655501256
360.403924636501	8.13332016188672e-09	14.4314585504717
360.455044150038	8.1594598405654e-09	14.5741618291198
360.509421855662	7.86173039749403e-09	14.7292014519863
360.562074937571	7.03249524070972e-09	14.8825497830475
360.615913370839	6.4629996506873e-09	15.039935352089
360.668444433429	7.73800946961046e-09	15.1912253191773
360.719071202563	1.13971896766072e-08	15.3350770435276
360.772854755736	1.20803420071014e-08	15.4808910960242
360.82384634343	1.13524897111607e-08	15.6103052914931
360.874385512896	1.08160046594798e-08	15.7236833993465
360.925246864051	1.05104869168398e-08	15.8253314602435
360.977694970312	1.04576022408256e-08	15.9105592626521
361.029477620181	1.07818734960827e-08	15.9726302734567
361.080222246659	1.1763204059694e-08	16.0047569607383
361.132935582178	1.44109483872471e-08	16.0099430626176
361.187096418528	2.03167691305207e-08	15.9922294095853
361.241500873492	2.00947354887016e-08	15.945630492956
361.292938609857	1.47313166270575e-08	15.8798287039839
361.344334799625	1.02573641200611e-08	15.7848514687876
361.397317489533	7.3726371765327e-09	15.6708075594202
361.450171588608	5.94835061746475e-09	15.5339180254622
361.500573624839	7.09257828414912e-09	15.3831351074559
361.554123615966	1.40601633545557e-08	15.2222723071481
361.60469938997	2.18100334516683e-08	15.0303383669852
361.658684755633	2.75620197311144e-08	14.836216534181
361.7109376511	3.15555103707432e-08	14.6208724192591
361.764726967767	3.41089973945939e-08	14.4013663124515
361.816475194712	3.34910873713824e-08	14.1828901556026
361.870084128642	2.93170944969603e-08	13.9538311677961
361.922134325331	2.42337480639653e-08	13.7235036100692
361.97497134227	1.98600988262968e-08	13.4939568628166
362.026171400199	1.63632721791831e-08	13.2537901200826
362.077645392491	1.38217955661345e-08	13.0181921565253
362.131560768551	1.19753237516876e-08	12.7951610317004
362.181641780937	1.04163272355612e-08	12.5733959153147
362.233952524242	9.00175875782767e-09	12.3555118447097
362.286182476834	7.68605464687078e-09	12.1489309245833
362.339185268434	6.47172591875598e-09	11.9554622571743
362.393076390487	5.5275132166123e-09	11.770709587172
362.444688423794	5.32975782095274e-09	11.5957459809781
362.495057141467	6.35118720746978e-09	11.4325438582882
362.548150181107	9.36073821277934e-09	11.2784839652783
362.601448470514	1.44104734607564e-08	11.1347257571353
362.652863125469	1.92720731518568e-08	11.0026807328927
362.704103193853	2.16161804602381e-08	10.8840487246552
362.755193589782	2.12312042866671e-08	10.7789711961896
362.806534148734	1.93552769629554e-08	10.6855185476503
362.859268937001	1.69265805885993e-08	10.6003392852031
362.911185809975	1.4415313238919e-08	10.5225850457103
362.963629111775	1.22359496667023e-08	10.4599796777746
363.015072457384	1.02493193162633e-08	10.4022529213392
363.065826062685	8.69856572236408e-09	10.3534567724822
363.117731031804	7.72384967354771e-09	10.3119353568024
363.170072455667	7.46217469782632e-09	10.2763302686741
363.223150454654	8.39178012571353e-09	10.2504657062009
363.277078641077	1.10293796726589e-08	10.2287337295516
363.330671300394	1.61278544442432e-08	10.2101754079645
363.38188323018	2.54024509467375e-08	10.1979156377305
363.435718250808	4.53002818134687e-08	10.1881911848214
363.487921325987	7.96521097876724e-08	10.1817128086357
363.53844622932	1.1843764460708e-07	10.1770727096074
363.59178949308	1.36643795149842e-07	10.1742774197102
363.64388199874	1.32969642937647e-07	10.1723911390256
363.694208761171	1.26021314558198e-07	10.1712859254369
363.748085853491	1.2163382693339e-07	10.1706090675483
363.798558025288	1.22180001527443e-07	10.1703076120834
363.852479471566	1.08000084408225e-07	10.1701704195897
363.903575737601	8.39152351076507e-08	10.1701805671704
363.956113625854	7.35261535753072e-08	10.1703215089251
364.007841772515	6.80043893574246e-08	10.1706076387776
364.059739458509	7.54182995296676e-08	10.1711052107869
364.112197316645	1.11473119971909e-07	10.1719268156308
364.164903083933	1.42974671133579e-07	10.1732074479863
364.218431560091	1.07900178728288e-07	10.1752037774114
364.27076212559	7.42021692756097e-08	10.1780198960961
364.322472603964	4.85506674491888e-08	10.1819051493145
364.372478135274	3.40239282438208e-08	10.1869778825637
364.425470232075	2.67462491585693e-08	10.1947170266957
364.477735663083	2.56090878643012e-08	10.2049849197207
364.532014636358	2.77536501834613e-08	10.219645668949
364.582176585901	3.02898990242736e-08	10.23622781472
364.634522678771	3.19957916695524e-08	10.2589087716275
364.685123340089	3.22948075633797e-08	10.2858049525527
364.736220900285	3.16464469692001e-08	10.320212877395
364.789828521337	3.03982121206024e-08	10.3660544743484
364.840494453883	2.88579515875142e-08	10.4174897951347
364.892493386837	2.73839102973606e-08	10.4803464990812
364.942676744307	2.70629045036221e-08	10.5518908384438
364.993749886146	2.83964305637389e-08	10.6342783850573
365.045322711476	3.03699319943482e-08	10.729003894792
365.099497309561	3.19013155497584e-08	10.8399698893698
365.153241365197	3.31200908229131e-08	10.962647819951
365.205581977955	3.51471937083546e-08	11.0938797062029
365.259966670574	4.03203372619731e-08	11.2400853674679
365.312467393387	5.05494719159685e-08	11.3957347772972
365.36662957723	6.76321813898051e-08	11.5646209111476
365.419545231316	9.40801846902362e-08	11.7436787275916
365.473780473059	1.32564242719508e-07	11.9349665670711
365.527551717881	1.81866773754849e-07	12.1345325911246
365.581149441129	2.34888461603661e-07	12.3448122130893
365.632849648169	2.78670189768839e-07	12.5573708246622
365.686473231332	3.06654403740468e-07	12.7820333815071
365.740293689197	3.18711678563707e-07	13.0088491733286
365.791887900192	3.20973599058533e-07	13.2352277267526
365.844288152293	3.18499231484883e-07	13.4639424346022
365.89606078045	3.1288536508672e-07	13.6924886957472
365.94898311776	3.02315198119043e-07	13.9253898017683
366.003495044382	2.78950918036247e-07	14.1556947580932
366.054669697025	2.38934695767797e-07	14.3745009245218
366.106699395142	2.04929207402282e-07	14.5898183346496
366.15973046073	2.00112160671598e-07	14.7989179410349
366.213157955464	2.04830996701206e-07	14.9955080365889
366.26697315527	2.068844463387e-07	15.1805394819828
366.319357073252	2.06950863086803e-07	15.3458212251617
366.371911905378	2.07020477347116e-07	15.4903112490539
366.425730888995	2.07919428899423e-07	15.6166277724966
366.476420113996	2.09427385294314e-07	15.7076749173862
366.526442229515	2.10511583523755e-07	15.7785035089287
366.577881589977	2.08171086130709e-07	15.8315117970198
366.627925148985	1.95659049051225e-07	15.8521742240305
366.679129802307	1.75926797791711e-07	15.8533608677107
366.730623967701	1.60616096248868e-07	15.8373451006831
366.784194279767	1.50270410641257e-07	15.7976313424579
366.835250023993	1.46109408413121e-07	15.7369466612705
366.886188104119	1.48144326333175e-07	15.6497093904133
366.938396460224	1.56022383810985e-07	15.5520044486292
366.988577074457	1.66219664349769e-07	15.4334795471768
367.041491077051	1.7799920441251e-07	15.3114087141494
367.095383034524	1.90528319616321e-07	15.1756028725563
367.147194951774	2.04624199061306e-07	15.0351955497482
367.198348690675	2.22263137385912e-07	14.8880456772123
367.251805462525	2.39992325558321e-07	14.7436197025868
367.303294486686	2.47060369272452e-07	14.5975979490791
367.3534620282	2.47747000783121e-07	14.4469235778974
367.4074959922	2.46441871962241e-07	14.3097612862942
367.457998857998	2.44197981928827e-07	14.1716293468244
367.512857442158	2.4101260139491e-07	14.040273095258
367.565487138677	2.35738374707536e-07	13.9149418364632
367.615885006339	2.27314664595224e-07	13.7967663194624
367.667415987167	2.2026503838835e-07	13.6926184350814
367.718236038821	2.2061173070025e-07	13.6003017091524
367.7690415257	2.27146062391827e-07	13.5133431336316
367.823078526845	2.35550543393965e-07	13.4367717467912
367.874549148814	2.41031236500766e-07	13.3727142712781
367.928230032002	2.44947415650466e-07	13.3182830541271
367.979468770432	2.46465821294506e-07	13.2724763368397
368.030257512604	1.92877967684583e-07	13.234401767447
368.080982865366	1.23039524513935e-07	13.2027328954611
368.131424019996	1.02157665274084e-07	13.1785999387118
368.181628797506	1.09987666032139e-07	13.1604220124557
368.235771196146	1.31055161368549e-07	13.1492404765599
368.289189341827	1.47261465794493e-07	13.1434732949668
368.342810091149	1.41461800081305e-07	13.1422642757223
368.395434529475	1.13173951489892e-07	13.1453581777249
368.447528322016	1.04259612830304e-07	13.1525888578436
368.500570106416	1.31786825982314e-07	13.1644456270385
368.553585711749	1.83675468951059e-07	13.1807760094013
368.60413914705	2.31019643810377e-07	13.2003295654556
368.655900735462	2.47218590379138e-07	13.2247026367053
368.706860897952	2.5146525001831e-07	13.2531044930813
368.760129807796	2.5240577949926e-07	13.288163525945
368.81190953389	2.49268309545242e-07	13.3268739872601
368.862644402484	2.38467630370468e-07	13.3694212854111
368.914068931819	2.21468544655559e-07	13.4176418537688
368.96798569979	2.1029932169289e-07	13.4741730877408
369.018238592998	2.21247848961929e-07	13.5304418333525
369.072141681833	2.37231662314979e-07	13.5968434907339
369.123817148938	2.36853045669441e-07	13.6639781638832
369.175324822452	2.2142772787016e-07	13.7344407708287
369.229236746196	1.93590220958848e-07	13.8125068034307
369.280074347574	1.57640028256039e-07	13.8873694196166
369.330716443667	1.22745605286332e-07	13.9634487015148
369.381649454231	9.9357580388275e-08	14.0408149719963
369.431687480475	9.32311816917315e-08	14.1156530107935
369.485031662365	1.05224272337338e-07	14.1955741463617
369.536818255405	1.21078421386373e-07	14.2691805837679
369.588045858911	1.22608739827928e-07	14.3376619315831
369.640376762451	1.04472124316741e-07	14.3969232855504
369.694055716273	8.20020311996585e-08	14.4483716337555
369.745408756317	5.96918337029768e-08	14.4771265044548
369.795684491491	4.32518352015936e-08	14.4971849144772
369.846223574448	2.94641133722171e-08	14.4939757583407
369.897211053055	2.00132777386931e-08	14.4773004137617
369.950240879967	1.41394935050909e-08	14.4412621105021
370.004431493318	1.16555475712345e-08	14.3737183725508
370.056083330599	1.37236572520724e-08	14.290724385498
370.110286262587	1.73272141834956e-08	14.1828642257125
370.162992735181	1.75442179049247e-08	14.0596980249021
370.214199030093	1.78339570844094e-08	13.9119128681985
370.26767129408	2.08164344758576e-08	13.7499027977075
370.321634458197	2.42786073675839e-08	13.566112151595
370.372962245319	2.7363494156099e-08	13.3717771881327
370.42392008586	3.13415085217014e-08	13.1763240994974
370.474986617833	3.69377872807674e-08	12.9710264953383
370.525264417138	4.30914075981297e-08	12.7701808596711
370.578623497062	4.85160424132445e-08	12.5709032522531
370.631669539072	5.14672111210518e-08	12.3795315157968
370.682171043681	5.08218604600152e-08	12.1884598200685
370.73238028747	4.6943285708967e-08	12.0075283487538
370.783121621258	4.17280965748785e-08	11.8390634017848
370.833765964926	3.69276261891377e-08	11.6876951418893
370.884112550904	3.30935842790876e-08	11.5462446352829
370.934309649319	3.05258250213765e-08	11.4202416869003
370.985052565497	2.88966697237726e-08	11.3163560497177
371.035938836918	2.7722584125874e-08	11.2283858440149
371.085976377139	2.68337922437517e-08	11.1572382694281
371.136923709012	2.62217836097605e-08	11.1024545346211
371.187560474137	2.59662747040592e-08	11.0605376276246
371.238121515688	2.59555333669819e-08	11.0382728747931
371.288372185584	2.60644486877358e-08	11.0267447079701
371.338794316877	2.62266296918627e-08	11.0252347219381
371.389231283933	2.64170390857083e-08	11.0325231421751
371.439640979702	2.66932445191266e-08	11.0465912622609
371.490396678355	2.73244518240704e-08	11.0686583171181
371.540912558364	2.85185077595726e-08	11.0931680774471
371.591268567122	2.95558012003043e-08	11.1172729512362
371.642181510212	3.00368812591726e-08	11.1465067410066
371.692893169705	3.03102253612747e-08	11.1741731141467
371.744042543491	3.06259424148505e-08	11.1978667133459
371.796177488428	3.10654177227061e-08	11.2209594314765
371.846202379659	3.15248284207143e-08	11.2343344370339
371.899079783908	3.20814502525325e-08	11.2471828327454
371.95093213832	3.24857045781369e-08	11.2517451165089
372.003540233399	3.26351561937351e-08	11.2551050715364
372.05681660444	3.23683499510292e-08	11.2550509928114
372.111358111021	3.17554013044587e-08	11.2515580838384
372.164972441773	3.16445839421715e-08	11.2464205834381
372.218283725804	3.4663414502571e-08	11.2383974630843
372.27079653695	4.67127354764111e-08	11.229603355974
372.325194730535	6.53424707571853e-08	11.2222008075304
372.378013698693	4.71203025172191e-08	11.2154304465073
372.431013255293	2.85442302658335e-08	11.208897888912
372.483373172458	2.04487007082611e-08	11.203701461853
372.535772557297	1.66323589317939e-08	11.1994960846778
372.58636802692	1.38891136506747e-08	11.1953966272293
372.636617625273	1.20753592702579e-08	11.192324470101
372.687714245344	1.07112715048916e-08	11.1892151588579
372.738871070635	1.04625012589709e-08	11.186665379301
372.790469612668	1.0928992469642e-08	11.184514051748
372.842232183438	1.07781991494658e-08	11.1824179059438
372.894904567982	9.92027155856525e-09	11.1804979829571
372.946302261287	8.91122613614191e-09	11.1787328873851
372.999665251746	7.9999479650304e-09	11.1770764267045
373.053055650239	7.54799749028361e-09	11.1762280100378
373.103823397907	7.56342745901645e-09	11.176136967307
373.156517897257	8.11944753812537e-09	11.1781382244228
373.208995564314	9.23678185969516e-09	11.1828568915156
373.263172852279	1.09323340253967e-08	11.1920857264594
373.317514783163	1.30526189074342e-08	11.2069370053396
373.371515334282	1.55368176219215e-08	11.2284539881932
373.422249774489	1.82549902331346e-08	11.2548193380273
373.472434196053	2.15299555905669e-08	11.2886150541094
373.523294829578	2.56094343685385e-08	11.3320050468478
373.573343053419	3.03188551763478e-08	11.3840830681498
373.623998163428	3.53923811130327e-08	11.4476110600411
373.674340226954	4.06398026333367e-08	11.5221481736363
373.725087206168	4.78682640522382e-08	11.6097433250842
373.775440374127	5.40127123898714e-08	11.7095140132361
373.825667854459	5.50519420463831e-08	11.8222145947339
373.876212079725	5.43302979021485e-08	11.9490518432686
373.926233376015	5.33062842035089e-08	12.0883147240622
373.976330032013	5.23025704239972e-08	12.2410879495803
374.026760508714	5.13766327679394e-08	12.4075802741927
374.077514339246	5.0618068720097e-08	12.586969870719
374.128288145615	5.01971694593489e-08	12.7771676846155
374.178782039997	5.01498144353247e-08	12.9772720168597
374.229065233294	5.01068450072987e-08	13.1845964304115
374.279549367581	4.96803097120869e-08	13.4003039828203
374.330137725913	4.97729833401188e-08	13.6221740530087
374.380730744394	5.15259022172496e-08	13.8466741182526
374.430812294374	5.40542206231335e-08	14.0740122949934
374.48185198038	5.56140776715031e-08	14.304860879941
374.53261678014	5.58205358236073e-08	14.5335264662046
374.582920769698	5.53588370841021e-08	14.7586977384389
374.633704040568	5.48074639519354e-08	14.975635487787
374.684752308676	5.45425219714832e-08	15.1874654346029
374.735183148426	5.4499959968782e-08	15.3885782669991
374.786042418397	5.4491413151538e-08	15.5776565066499
374.836569138783	5.43789253610001e-08	15.7497454715692
374.887640939891	5.41588282918519e-08	15.9126513876643
374.937752712853	5.3882736271579e-08	16.0583244250589
374.988287012159	5.35936700166889e-08	16.1873486487173
375.039082262984	5.33290836500635e-08	16.2971687766114
375.089329657873	5.31438074707675e-08	16.3799440336729
375.139980612265	5.29882626158825e-08	16.4392234836017
375.190356935849	5.307909172883e-08	16.4800863456198
375.240961430947	5.30719378286975e-08	16.4918296367548
375.291204365776	5.23168778289096e-08	16.4817571216605
375.341512292909	5.09631228367434e-08	16.4521093647433
375.392375043024	4.95417834846913e-08	16.394964644901
375.443170904182	4.86738252557767e-08	16.3133154760138
375.493737746683	4.8744329925938e-08	16.2161895585039
375.544354688858	5.00104107707814e-08	16.1001039849181
375.594742320373	5.27932529928734e-08	15.9649225106747
375.644992790169	5.69262195324591e-08	15.8156112967437
375.695726797978	6.18677714157053e-08	15.6442685251744
375.745788167288	6.69002096748221e-08	15.4609746497075
375.795849953446	7.18118821413472e-08	15.2758086872943
375.845906457012	7.51155219763748e-08	15.0850020376692
375.896128615633	7.31299407057794e-08	14.8888370215582
375.946486747582	6.45054939762919e-08	14.6914726644156
375.996682776334	5.31839869502974e-08	14.4955330667525
376.048706869356	4.36056272022566e-08	14.3032724968694
376.101741353658	3.58672047194358e-08	14.1142654256212
376.157743223047	2.91682756556252e-08	13.9316623311185
376.208887246334	2.77930535348232e-08	13.7589367455364
376.261632606772	3.831047370318e-08	13.5937522042424
376.314516700411	6.23499667699123e-08	13.4402247603298
376.364584542045	9.43065788151864e-08	13.2985919319037
376.417568992454	1.26646469712234e-07	13.1698462895392
376.473423835658	1.37403656274447e-07	13.0532651459901
376.527662557342	1.27461582982137e-07	12.9492267619967
376.578862353532	1.12905601307647e-07	12.8575094359183
376.630578840457	9.96934391117494e-08	12.7772410171597
376.681698318122	8.92494159101149e-08	12.7087769803117
376.735288843528	8.28166399047356e-08	12.6514307407123
376.789006593272	8.29039186237801e-08	12.6034395661595
376.839117403916	9.35361738692394e-08	12.5645745112574
376.890601021398	1.20855346389305e-07	12.5338143653907
376.941282221317	1.56435678122492e-07	12.5098278796719
376.991984662508	1.80691894220152e-07	12.4938916503238
377.042677014341	1.84936955244555e-07	12.4821337523229
377.094080608157	1.7741711571114e-07	12.4760017581896
377.146787573622	1.65149076893583e-07	12.4740348281055
377.197759360584	1.52845378382791e-07	12.4750886522544
377.249461474901	1.46243662508964e-07	12.4789477895308
377.302181285132	1.56579448881507e-07	12.4854137746805
377.353191035483	1.80461735853053e-07	12.4932422571893
377.406638468633	1.80874065756762e-07	12.5032259476792
377.460091311428	1.57438437379627e-07	12.5145490668837
377.510311050162	1.35391755456524e-07	12.5259877196372
377.560637034779	1.18541125064e-07	12.5385919010722
377.612443593175	1.09080489831876e-07	12.5530750297487
377.665985192886	1.08813125696197e-07	12.5698830229721
377.718581727902	1.19981750337286e-07	12.5878890047297
377.771771607118	1.43408111358787e-07	12.6081100761478
377.822469754376	1.74031605423653e-07	12.6286585617102
377.873173940187	2.06986704859211e-07	12.651158809514
377.923220276935	2.31472567774734e-07	12.6751164789506
377.973681826029	2.39224537605753e-07	12.7013075554515
378.024092654399	2.28207760313789e-07	12.7290707411181
378.0746372727	2.17400742431402e-07	12.7582121078088
378.124682462556	2.17101450591309e-07	12.7867571085849
378.175483116556	2.19849031992122e-07	12.8147791445099
378.225557686924	2.00532073586189e-07	12.8402879522387
378.275811781512	1.50471951874418e-07	12.859891648383
378.326076424926	9.37384190767019e-08	12.8721066224395
378.376701843825	4.78503561671715e-08	12.8718446773057
378.42681849179	2.15231542473416e-08	12.856978819041
378.477385357555	9.96557087879852e-09	12.8282213650293
378.527570458932	7.65677240739519e-09	12.7927958756813
378.577815148611	1.35577857838431e-08	12.7451323081507
378.628712950312	2.73715880144472e-08	12.6821405217136
378.679048135397	4.30693316291628e-08	12.6077861878677
378.729678230876	5.24298069824113e-08	12.5187477508819
378.780430128228	5.46010035408511e-08	12.4193207792323
378.831007089445	5.46126671971232e-08	12.3075588334782
378.881034392269	5.62190507018107e-08	12.1880408176744
378.931353456781	6.00462796846019e-08	12.0631948665006
378.981869191196	6.40835459518604e-08	11.9334203104194
379.03246643683	6.40667099558503e-08	11.8039760602802
379.083276762066	5.77550365151605e-08	11.6753694619154
379.133607709157	4.78960577627831e-08	11.5484503756131
379.184112528772	3.79481972190207e-08	11.4271482818501
379.235004301473	2.93039735775549e-08	11.3156234014415
379.285724425607	2.22177386604402e-08	11.2164097387927
379.335822318151	1.66063654770186e-08	11.1308228148925
379.386521334289	1.23236408712675e-08	11.0619566324611
379.436960820484	9.22009385379455e-09	11.0103477484321
379.487309753119	7.15843088178685e-09	10.9776709390918
379.537668211412	6.08107411029064e-09	10.965896956765
379.588037109329	5.98412556384648e-09	10.9723339575619
379.63863962602	6.99425505277753e-09	10.9998226397778
379.688767105902	9.2985301132964e-09	11.0463930394623
379.739324117987	1.3242216866953e-08	11.1113087525533
379.78951163349	1.9139259545747e-08	11.1914590928075
379.84008121192	2.71982765299091e-08	11.2881711127229
379.890655867276	3.70798848217531e-08	11.3965372877102
379.941121644346	4.78401357128957e-08	11.5149538649394
379.991394348799	5.90812538348733e-08	11.6393067316011
380.041973096961	7.52110775668166e-08	11.7708266465043
380.092176128217	1.08954175009192e-07	11.9026042724203
380.14278667392	1.83436792143857e-07	12.035005388299
380.192829940909	2.42964529494881e-07	12.1631156732698
380.243088524671	2.19831344294797e-07	12.2859629475234
380.293913006825	1.99654076720101e-07	12.4034400503588
380.34422069423	1.78574571960131e-07	12.508473835356
380.396113244996	1.55759054560387e-07	12.6079835269346
380.449444192849	1.32527321095746e-07	12.6983241633827
380.502693346661	1.11180456798667e-07	12.7716233127578
380.556465887393	9.38705135233615e-08	12.8299965169129
380.607978124039	8.1331617783353e-08	12.8658626246312
380.659473084813	7.35628475219938e-08	12.8871969013423
380.712551560761	6.93219149284566e-08	12.8988058781956
380.763605212089	6.64560875268138e-08	12.8956077180161
380.816684579427	6.43965682168438e-08	12.8854980788217
380.868875438346	6.41573958320162e-08	12.8683561320429
380.920441231466	6.79290765713065e-08	12.8464644892356
380.973429493022	7.62821920052052e-08	12.822803808856
381.027357471275	8.552561759139e-08	12.798173244958
381.079823293157	9.03166005442853e-08	12.7733591860165
381.133562843779	9.10426004123678e-08	12.7497154089377
381.18556749398	9.07238083461332e-08	12.7258856047924
381.239202547333	8.90989273467261e-08	12.7029215093075
381.291935382124	8.65468776318389e-08	12.6795371242707
381.343525864285	8.43992641152683e-08	12.6607192302744
381.396977996976	8.19119522881156e-08	12.6420912173891
381.449047054854	7.84304565501414e-08	12.6244593273812
381.499324162169	7.43715158195188e-08	12.6091909454451
381.550349091475	7.12293110457078e-08	12.5934222382188
381.605141709011	7.42773882017402e-08	12.5774731172238
381.656883160255	8.33123765187489e-08	12.5633536577356
381.708661429388	9.10851861711719e-08	12.5514700737432
381.762402248439	9.18183266799974e-08	12.5406279348284
381.81354020183	8.66023839909197e-08	12.5312678755526
381.865098837784	8.19705837422728e-08	12.5228791878584
381.915923455849	8.52204817468023e-08	12.5163760631835
381.967468452028	9.42429859222923e-08	12.5130164638881
382.018981915439	1.0119894470314e-07	12.5122189202812
382.072792408899	1.03661842470541e-07	12.5158526457765
382.126678617149	1.02270628238173e-07	12.5243651779271
382.17785195417	9.84715510173424e-08	12.5372789142686
382.230997755323	9.29997290224734e-08	12.5580496993511
382.282696463952	8.55081613949067e-08	12.5856538874037
382.334203422904	7.56228891055511e-08	12.6222910113067
382.386792419106	6.22649068386458e-08	12.6703466506433
382.437648100612	4.82565600413028e-08	12.7273792567936
382.492087449928	3.78090520754863e-08	12.8017108420245
382.54406426273	3.38454436714663e-08	12.8852382072448
382.600069377438	6.03342756369258e-08	12.9887884118438
382.653811787375	8.88873064480615e-08	13.1026108359329
382.70784584223	9.12978702088449e-08	13.230600157751
382.758673239983	9.43042045265038e-08	13.3651751225447
382.810616698902	1.00214365700953e-07	13.5143911025933
382.860751964428	1.07698718158834e-07	13.6708481230977
382.912566097711	1.13656521550733e-07	13.8414350278786
382.964004154901	1.13601292202096e-07	14.0202995572038
383.018307021865	1.06294597331528e-07	14.2136466969379
383.069039934217	9.56886776349267e-08	14.4038603675346
383.120456288753	8.55947043695553e-08	14.5992126008324
383.171592511644	7.67328384057782e-08	14.7953458248187
383.222989933078	6.93044942025167e-08	14.9916228105843
383.27363270579	6.47909020227174e-08	15.1835815611008
383.326167601888	6.36324101353694e-08	15.3754623972311
383.377203225649	6.50551169040295e-08	15.5570034729251
383.430272820363	6.80840962832589e-08	15.7350851637042
383.482630053288	7.19253027264013e-08	15.9001166463335
383.53712144463	7.626478244472e-08	16.0570629458534
383.587749815058	8.02665762984906e-08	16.1893232457146
383.640372434256	8.2657357742118e-08	16.3094877594141
383.694472945109	8.17721759513248e-08	16.4157050550176
383.74608430671	7.72529027415015e-08	16.4952074138372
383.796428434009	6.98478986391986e-08	16.5482601627069
383.846565920274	6.1592165023537e-08	16.579976199295
383.897078287789	5.424378489079e-08	16.5886167225879
383.950828294329	4.87000200321545e-08	16.580705407915
384.004160645301	4.54088372247536e-08	16.5481521434258
384.056565488294	4.51854664170712e-08	16.4920499715689
384.107746651689	4.95929023807993e-08	16.4101510996981
384.159798275102	6.18697260546656e-08	16.3083282342193
384.213055995884	8.69145380017692e-08	16.1883050850383
384.264170677145	1.26488994082733e-07	16.0444590783139
384.31422132784	1.7755027155879e-07	15.8833102640983
384.367391566359	2.33699828207113e-07	15.7119515507597
384.421164614846	2.87938733741173e-07	15.5264269481706
384.471335868213	3.28329148174415e-07	15.324095829433
384.525308591477	3.49265297967862e-07	15.119089737103
384.576907218505	3.4809447629117e-07	14.9005750496231
384.631249506422	3.42300611104221e-07	14.6793671274004
384.683761200362	3.44764893074422e-07	14.4517832199142
384.735756240744	3.50418228984526e-07	14.2212579875693
384.789199520415	3.48597211536926e-07	13.9911528927959
384.844076403926	3.34894721383089e-07	13.7621593244528
384.897871249288	3.1052982745333e-07	13.5365006786221
384.949241758546	2.77924405961615e-07	13.313541801166
385.001379189406	2.39971279775379e-07	13.0984376384344
385.052310102545	1.9826013661503e-07	12.8903703224368
385.105187711003	1.55656312646398e-07	12.6922743357307
385.155686882595	1.15920860723104e-07	12.5050965714588
385.208532601232	8.61871817986444e-08	12.3304248364826
385.261979742846	7.47570248639579e-08	12.1677692752603
385.315571771259	8.96602294454184e-08	12.0192702646572
385.369154146565	1.34800588795613e-07	11.8836762229158
385.421671735996	2.05556745121475e-07	11.7631740741906
385.474649835424	2.70726283417756e-07	11.6561062150143
385.528242796409	2.71289786540252e-07	11.5617868713694
385.581280117073	2.43498394465968e-07	11.4817191017914
385.632280094347	2.12508594409163e-07	11.411985123287
385.683596552854	1.8322836348931e-07	11.3528619912173
385.735093075071	1.56578461874955e-07	11.3057206256417
385.788463300317	1.31221561803954e-07	11.2688581231527
385.838862514604	1.08184086667934e-07	11.2429744637066
385.890172013342	8.68731646885515e-08	11.2244887809771
385.943528593689	6.8148595510272e-08	11.2114501862417
385.995724444438	5.61021272624675e-08	11.2039292082251
386.048446466603	5.05910774672826e-08	11.1994342883608
386.10304699804	5.05191929101321e-08	11.197745465989
386.153567577393	5.19243380101195e-08	11.1974588369189
386.20444207014	5.17085635355612e-08	11.198077986535
386.255129171691	4.76797185812789e-08	11.1992173178975
386.30768039688	4.21023329984365e-08	11.2007501422476
386.361033225406	4.15635709258748e-08	11.2024515487755
386.414849453117	4.54168463413814e-08	11.2042760516786
386.468118163747	4.74302204444313e-08	11.2061862445497
386.521924929232	4.6491364184087e-08	11.20833121692
386.574643100208	4.35482070873513e-08	11.2106943111205
386.625538051386	3.91875134488435e-08	11.2133071920027
386.679114494826	3.49457438088101e-08	11.2168229579195
386.730813381955	3.32617106976857e-08	11.2209331773451
386.78350286419	3.80445938867038e-08	11.2263123561588
386.836038422765	4.62503451821483e-08	11.2330175649832
386.886162304908	4.56802775196956e-08	11.2406432277333
386.940704224129	4.15119603482897e-08	11.2517679323914
386.994615929689	3.99883744187861e-08	11.2646951912266
387.048595899775	4.23642872366618e-08	11.2802685723092
387.102009719017	4.24532296180869e-08	11.2973905832697
387.152525031846	3.22694901284545e-08	11.3135818125301
387.205528587078	1.78422698206324e-08	11.3319793693609
387.259727737794	8.73292558216378e-09	11.35115410015
387.310034667445	4.49617296558426e-09	11.3616272399348
387.361102114538	3.06338962850447e-09	11.3684920708043
387.411672021623	2.76617377863856e-09	11.3735231361014
387.463713090044	2.7997450829695e-09	11.3718778057904
387.516611964986	2.9244828188238e-09	11.3683387870943
387.567089131569	3.11058410897722e-09	11.3569603826982
387.621023558829	3.24758131282048e-09	11.3436860048915
387.672405537393	3.18234962821852e-09	11.3285772667035
387.726804724608	2.90678044349461e-09	11.3092646239527
387.778347499435	2.60526771019602e-09	11.2939363635085
387.828707071032	2.46903246959797e-09	11.2729057513475
387.878797522517	2.53058044036923e-09	11.2630514760545
387.93263997249	2.62390252981657e-09	11.2676597474467
387.986311756902	2.64582481790089e-09	11.290014684132
388.0380038179	2.58440650050589e-09	11.3202565383395
388.092390042034	2.46631047123201e-09	11.373034591042
388.144924481228	2.2929255836738e-09	11.4358292331436
388.195358976944	2.0618905829156e-09	11.5118305539343
388.247246670944	1.78267940615732e-09	11.6027566878319
388.298024983614	1.53990343503404e-09	11.7134843985806
388.348883381892	1.36717701631908e-09	11.8390201885314
388.398940460212	1.25199980815513e-09	11.9776029133824
388.451783493406	1.15851309410832e-09	12.1356095956572
388.503585609641	1.05955386385097e-09	12.3039792876173
388.554054451808	9.41251812706162e-10	12.4759109424988
388.604615407122	8.8401466998249e-10	12.6578039068263
388.65617894625	9.76656461067128e-10	12.8456279526919
388.706951094086	1.27615849345316e-09	13.0353608662395
388.758693791724	1.85776437254564e-09	13.2266436254826
388.811431575429	2.84292384493066e-09	13.4250423595904
388.864379043633	4.30185710396136e-09	13.61753514751
388.916512117658	6.28124134719404e-09	13.7982007702699
388.969549911411	8.89357037415154e-09	13.9761568844094
389.019987589246	1.19241382382323e-08	14.1327130805311
389.07387674526	1.52986153370056e-08	14.2894041874886
389.124526162113	1.78478741090835e-08	14.4138761010945
389.174660476641	1.83620837708841e-08	14.5120163949568
389.227567785949	1.48552327438829e-08	14.6014270536966
389.279490327249	1.07769837833868e-08	14.6650369880874
389.333752308296	9.94301508872858e-09	14.7155406238548
389.384599293328	1.15025082393696e-08	14.7289914329544
389.43831092482	1.30349236846974e-08	14.727149192084
389.492154386655	1.33078619443815e-08	14.708054815364
389.544035863921	1.29273168219895e-08	14.6687968157637
389.595049113955	1.2563316532241e-08	14.608032646514
389.647107888246	1.30756171531509e-08	14.5362403681197
389.700192227796	1.407215730397e-08	14.463856234166
389.754382863162	1.570694745673e-08	14.378494226398
389.806438565151	1.83969739641909e-08	14.2938483447542
389.856608204384	2.11834833356349e-08	14.2026515834655
389.90871817936	2.05461235712868e-08	14.116366663246
389.960390495417	1.70538460241261e-08	14.0331759567427
390.014638899607	1.36564193576998e-08	13.9503861661331
390.068363868923	1.11896533620591e-08	13.8690859166417
390.119801891901	9.65554252673748e-09	13.7946042572846
390.171910234919	8.78264574084449e-09	13.7293117057078
390.223865224907	8.30696721847233e-09	13.6680107412612
390.278632553414	8.18774825149981e-09	13.6138469827941
390.332630599387	8.40543788149272e-09	13.5626092513513
390.383944407072	8.90305590636836e-09	13.5196114180712
390.437507895837	9.50367146440215e-09	13.4794017758972
390.491788734891	9.57995749073811e-09	13.4440398731685
390.544502230741	8.75993121890396e-09	13.4136780802576
390.594984763921	7.51014121485832e-09	13.3880391001669
390.648452843276	6.56240430400404e-09	13.3677465404189
390.700582951913	6.29129710104027e-09	13.351323552586
390.752880985795	7.12904789903572e-09	13.3387897055647
390.806700468381	7.15851191381523e-09	13.3308506784437
390.859937383923	5.60084403107931e-09	13.3275328034595
390.912827145804	4.30077914353897e-09	13.3281672596368
390.964049573148	3.31068387681509e-09	13.3325084221354
391.016710506992	2.44718039876037e-09	13.3417481302193
391.069307120358	1.85896000211114e-09	13.3567957152496
391.120857119062	1.68254330073284e-09	13.3768220040711
391.171388669846	2.06130213667441e-09	13.4020949405854
391.223382935295	2.93227860406771e-09	13.4356972866991
391.276797217724	4.11072186616257e-09	13.47867335723
391.330237672449	5.53711956670985e-09	13.5306494586284
391.385108221065	7.54924454421179e-09	13.5946380205604
391.438271090284	1.04869133666232e-08	13.6668623742159
391.492027810776	1.50559280560111e-08	13.7506347424359
391.544181069171	2.13386797470513e-08	13.842325490308
391.594507386226	2.44723124671579e-08	13.9406102178754
391.646744279127	1.61260753182301e-08	14.0525304390925
391.700613023873	1.10216659141055e-08	14.1776199991168
391.755182903371	8.72000724252121e-09	14.3134082596146
391.809540165728	7.96726243911231e-09	14.4567446367055
391.861858259656	7.85576449626266e-09	14.6015668108367
391.913858243235	7.87340663107027e-09	14.7500683609637
391.967050583186	7.72655727702774e-09	14.9047160271474
392.019808458662	7.42035830534505e-09	15.0592018184799
392.070761697827	7.77432872898418e-09	15.2078183350551
392.122702515162	1.00037180745838e-08	15.3566983049089
392.17427419441	1.21907244589417e-08	15.4961805853534
392.22794496986	1.22512083430488e-08	15.631540233829
392.280381706699	1.20340140913136e-08	15.7505497591213
392.333749576503	1.19499735054501e-08	15.8558603288935
392.386560286555	1.21256505581358e-08	15.9461544109743
392.437307064539	1.2657860493749e-08	16.0044833843693
392.487620776849	1.38055558631063e-08	16.0334932499033
392.538757378677	1.62242119864779e-08	16.0507443364639
392.589512934112	2.04323989742346e-08	16.040138340177
392.641088609466	2.02501550751122e-08	16.0089051836827
392.695245952719	1.48966030763688e-08	15.9531701602592
392.747659814675	1.02882829116579e-08	15.8671087466177
392.800839373765	7.34106318648849e-09	15.7696298819201
392.851609656565	5.78505534037681e-09	15.6325697143895
392.901899908116	6.39052015139863e-09	15.4846490929848
392.953113706945	1.34517481206807e-08	15.3084497849187
393.009901526212	2.56234059289325e-08	15.1347967724834
393.063174619161	3.48006207571814e-08	14.9464255629317
393.113920842665	4.05477534499577e-08	14.743879162213
393.166176082454	4.3144361983772e-08	14.5215725245195
393.217339345687	4.06228550953769e-08	14.2915338891556
393.267788536507	3.39331290530642e-08	14.0618091796518
393.321952538314	2.67412735069414e-08	13.8257755590613
393.374215439264	2.14439786576402e-08	13.5909855565297
393.42446874223	1.77857694486984e-08	13.3600720255882
393.478077233175	1.52536824177748e-08	13.1308274326382
393.531117132184	1.35280006115924e-08	12.9071271253464
393.58396864173	1.22333485072706e-08	12.687625520944
393.635591775889	1.11195931664614e-08	12.4749268416264
393.68971534001	1.00020762227894e-08	12.2650239275039
393.743118212591	8.88884337947293e-09	12.0653063197348
393.793643863474	7.89905315624191e-09	11.87593753157
393.844664302652	7.38122003964913e-09	11.6969991432669
393.897536271891	8.00422286210826e-09	11.5279332067675
393.948646241896	1.0499468816987e-08	11.3705927111234
393.99885252523	1.54014953381276e-08	11.2222356098293
394.052889243003	2.23685283404839e-08	11.0855762345824
394.106705611462	2.79500042105339e-08	10.9600401131418
394.15734957919	2.96208381605871e-08	10.8461402127034
394.209491259415	2.84332239850863e-08	10.7425688681351
394.262217160498	2.5950299718062e-08	10.6544823538936
394.314905643454	2.27575519902994e-08	10.570766353985
394.36605940537	1.9686295291788e-08	10.5016351076977
394.419422248078	1.67765258715385e-08	10.4425915526883
394.470480864244	1.40111907956679e-08	10.3872534707929
394.521232547565	1.18019724784235e-08	10.3413153078109
394.574609318023	1.02063609285553e-08	10.3006710273763
394.625847229659	9.70525009432497e-09	10.2702198638453
394.678020531792	1.05938019894937e-08	10.2433191584034
394.732090052666	1.43162538729571e-08	10.2222873105485
394.785437215224	2.25236462404051e-08	10.2072203427979
394.838989540005	3.88875513808352e-08	10.1963275987704
394.890318522076	6.73511470452758e-08	10.1880793918184
394.940617511084	1.06841826037154e-07	10.1821518451008
394.993009979032	1.36778622960171e-07	10.1781212748003
395.047036364425	1.41253283563336e-07	10.1757851305885
395.100082763283	1.35969562152344e-07	10.1744481401427
395.153125481511	1.3057959174935e-07	10.1736036922857
395.207028380408	1.28721437014115e-07	10.1731561254838
395.259653629219	1.28765438536846e-07	10.1729347107364
395.311178475682	9.90858730014888e-08	10.1728956421345
395.361404699332	8.4617574275868e-08	10.1729919108359
395.413493199587	7.52194156961284e-08	10.173246115745
395.464097132597	7.50999139568054e-08	10.1736740213575
395.516127137585	9.92571043897382e-08	10.174404786404
395.567824053237	1.46668258024275e-07	10.1755247658173
395.618168158885	1.23760397007749e-07	10.1771209956454
395.671017221377	8.71353880099136e-08	10.1796914649462
395.721494025466	5.70356447741162e-08	10.182996997374
395.775436340671	3.7865689017932e-08	10.1884046925938
395.827762050507	2.84967745912956e-08	10.1955323925492
395.881805279829	2.53290066579048e-08	10.2057281562451
395.932964041472	2.64298603872923e-08	10.2179532042872
395.986563160845	2.91005938096481e-08	10.2354980152005
396.036866096373	3.09428395762802e-08	10.2553078243827
396.088142300908	3.15628814342349e-08	10.2813967017829
396.144389805969	3.1131374908617e-08	10.3199423963071
396.198603582527	3.00426650622932e-08	10.3658324378089
396.252661208618	2.85602837012848e-08	10.4212711040098
396.302962888003	2.70998747201935e-08	10.481465695395
396.353942411228	2.65018808333199e-08	10.5533856292755
396.407312111722	2.76288854508496e-08	10.640778159286
396.461268087245	2.97293000128473e-08	10.740223671975
396.513389822268	3.13851468039388e-08	10.8472964511109
396.564746497227	3.24481944643567e-08	10.9640843214058
396.616421010812	3.39650336917765e-08	11.0921238857075
396.66948372008	3.82561394286958e-08	11.2354930949941
396.720467365112	4.68560046871469e-08	11.386246610264
396.770496693483	6.09969880801596e-08	11.5470488994834
396.822489240032	8.37345748540788e-08	11.7241591226781
396.875975381819	1.17596422479088e-07	11.9136140935451
396.92756328511	1.6149961007997e-07	12.1075496289325
396.977677916752	2.1017748849788e-07	12.3057768828859
397.030270226169	2.56040845531548e-07	12.5171360222256
397.084792148965	2.88846321008801e-07	12.7412307794996
397.13552057994	3.04776331164516e-07	12.962067575913
397.186505462677	3.09682935598622e-07	13.1858344897204
397.236762780476	3.0874147206692e-07	13.4100167583648
397.290919361815	3.04526107100457e-07	13.6476116504054
397.343336109132	2.95947031837759e-07	13.8787221478415
397.39338627796	2.77655236417377e-07	14.1006186498365
397.447571203258	2.39387109899539e-07	14.3281366776912
397.500445337696	1.97792173113019e-07	14.5469679471451
397.550865251348	1.87235752637328e-07	14.7475588411023
397.604791957451	1.94571291509668e-07	14.9504991704908
397.658040884971	1.98916567676342e-07	15.141344798253
397.710010821437	1.99690705401651e-07	15.313195731272
397.760667893386	1.99638890494591e-07	15.4615550717689
397.81274273898	2.00119156938106e-07	15.5973597160479
397.866825445294	2.01526206683174e-07	15.7181943878345
397.918661296496	2.03118142873446e-07	15.8024113018472
397.970411834002	2.02677326738097e-07	15.8654026231451
398.022386415845	1.94324384736664e-07	15.9031613676488
398.076788598531	1.76689177847177e-07	15.9289261409435
398.12745501421	1.6007706263439e-07	15.9189499226049
398.180443083324	1.4810327632264e-07	15.8912347031483
398.230814980666	1.41145245865725e-07	15.8230615670365
398.283645782057	1.41624662018587e-07	15.7480173879266
398.337077314127	1.48550751721836e-07	15.6616624922068
398.387564507786	1.58581550912076e-07	15.5516859389154
398.441343655979	1.71127858643911e-07	15.4358945705722
398.495011934507	1.84205077003401e-07	15.3110981763885
398.546763734563	1.98013832638802e-07	15.1674966310453
398.598400228857	2.1456892286218e-07	15.0234921377701
398.652013669104	2.30356115134625e-07	14.8825026108312
398.704645224449	2.36678975525304e-07	14.7312888907997
398.75605052956	2.37207712729193e-07	14.5824557319703
398.806375357062	2.35889189927631e-07	14.4370713187018
398.857851474576	2.34003742423995e-07	14.2994427413638
398.911765605684	2.31385832339289e-07	14.1621703179987
398.96356710781	2.27402991757764e-07	14.0342477821711
399.013771590651	2.21449287889772e-07	13.9209106064644
399.068755689491	2.15439085300572e-07	13.8152482165482
399.122965151828	2.14466932659285e-07	13.715741039995
399.17324404318	2.19061137777262e-07	13.6292816838771
399.227314244267	2.26447021786921e-07	13.5541254008228
399.278191906765	2.31319032473034e-07	13.4833837028896
399.328682718806	2.34676857875569e-07	13.4230975381199
399.381834281019	2.37153753834483e-07	13.3757072847051
399.4326554151	2.19540896196583e-07	13.3348516360392
399.484848439777	1.37180062922875e-07	13.3015179745125
399.535474946755	1.04430985857756e-07	13.2752786902598
399.58931072368	1.09957877474164e-07	13.2569915893453
399.643106417312	1.29353147734522e-07	13.2435672065522
399.696644550018	1.47405392889498e-07	13.2366901753713
399.750867505419	1.47085607493161e-07	13.2350741191863
399.801107213495	1.18613234112492e-07	13.2362822533392
399.852672106215	1.02875204444421e-07	13.2428068266568
399.905354074998	1.23533053690042e-07	13.2538356320399
399.959777412692	1.7409272377683e-07	13.2698186886668
400.01355405741	2.24164392272151e-07	13.2902222707363
400.06808586206	2.37470943902207e-07	13.3158470162647
400.119022539146	2.40477597493812e-07	13.3439038888376
400.169318356819	2.41014685859133e-07	13.3759722466477
400.220050635097	2.38691046244792e-07	13.4129826349544
400.270614501097	2.30164584771478e-07	13.4545397396724
400.324205066341	2.13875484887572e-07	13.504603293891
400.377630681729	2.01548126458763e-07	13.5598269999075
400.430940106674	2.09041759484395e-07	13.6200531020575
400.48282455081	2.24736524947834e-07	13.6828448026867
400.534815692285	2.27776545582833e-07	13.7500227289964
400.586745869385	2.18344946655834e-07	13.8208665266125
400.637846465088	1.95471235519262e-07	13.8933384170749
400.689069105903	1.64168867710298e-07	13.9686538548191
400.74253623107	1.28939830854187e-07	14.0502030221528
400.795760348801	1.01432835847241e-07	14.1325895319432
400.846491382229	8.99656109177466e-08	14.2105630281693
400.898808328323	9.67406909503025e-08	14.2896668722933
400.950759123527	1.16181906653393e-07	14.3663113450912
401.002243571262	1.25929582883361e-07	14.434226772477
401.055289822911	1.13892961834178e-07	14.49853269492
401.108516229669	8.86105368372531e-08	14.5496051977184
401.159103712	6.66174430647268e-08	14.5873450340297
401.213037326676	4.69217336585883e-08	14.6096871693309
401.264306097723	3.27055353069004e-08	14.6181692032682
401.316318574056	2.22754332200331e-08	14.6059428458841
401.370319830129	1.52398841042818e-08	14.556571368578
401.420792094362	1.24894481852305e-08	14.4836186949184
401.475231068694	1.47249344568413e-08	14.3923422397614
401.529368404699	1.87361730850754e-08	14.2932992110992
401.580583653674	1.9114143091179e-08	14.1656687541362
401.632852162013	1.88865911566151e-08	14.0100052513784
401.686574496602	2.11270290312403e-08	13.8379998562576
401.738540840317	2.41932447523198e-08	13.6588293178169
401.791523299883	2.7378118455515e-08	13.4752486804158
401.842717725863	3.13795870950831e-08	13.2819465188003
401.893308689894	3.67248926018547e-08	13.0793834681564
401.945575980154	4.25639138330427e-08	12.8849964722638
401.997034212636	4.73464490196042e-08	12.6941165197924
402.049191903758	5.01509970372239e-08	12.501994332978
402.100134327023	5.00752787431491e-08	12.3106169244396
402.150932090197	4.71529634321233e-08	12.1325283732854
402.201133417986	4.2740034795276e-08	11.9675840191516
402.251996398935	3.81594179727342e-08	11.8096082662491
402.301999515554	3.4351544208624e-08	11.6604342097988
402.352203096242	3.17433235175786e-08	11.5349203356633
402.402624572555	3.00205068408677e-08	11.4253078047041
402.452668838858	2.88052202146833e-08	11.3332343889011
402.50334063382	2.78625442393405e-08	11.2521823663008
402.554408910095	2.72113884466548e-08	11.191746558936
402.60479355715	2.68666362194374e-08	11.1498591980568
402.655107877662	2.67623383314415e-08	11.1157376101647
402.705401320093	2.68135214080372e-08	11.0969731295316
402.755419477979	2.69420957821938e-08	11.0927637457068
402.805924327643	2.71289463306899e-08	11.0940033117107
402.856550542049	2.74174327518303e-08	11.1042066467748
402.907038712598	2.79797622939821e-08	11.1214169498529
402.95736387752	2.89426874246234e-08	11.1435141208238
403.008073365022	2.98462274448104e-08	11.1662113761474
403.058630399664	3.02879667050777e-08	11.1862604319786
403.109514415768	3.05791006660706e-08	11.2085794411044
403.160976900163	3.09290782935889e-08	11.2294426792345
403.211703966702	3.13516704563015e-08	11.2449583848669
403.264736910691	3.18621989046431e-08	11.2576022730071
403.315924341967	3.23651651125578e-08	11.2666260009899
403.366368474238	3.2720866132632e-08	11.2680899809687
403.418012593146	3.28436274562262e-08	11.2695074994482
403.469745911254	3.25271243865197e-08	11.2654548684748
403.521099660159	3.18918722226698e-08	11.2583699390612
403.573566737523	3.16338088448883e-08	11.252106025014
403.625349053436	3.37378614108994e-08	11.2427363306169
403.678010358033	4.36156145566892e-08	11.2336295427211
403.729117223308	6.41913489416294e-08	11.2255300061992
403.782388753669	5.80333667698483e-08	11.2183003594993
403.83244113899	3.45485600450983e-08	11.2112914858068
403.885630965155	2.3562795579298e-08	11.2055967347251
403.938244640537	1.85704118874662e-08	11.2009786380326
403.988819952676	1.57301628712662e-08	11.1972169396435
404.041224681246	1.36939660445657e-08	11.193876152578
404.094703070578	1.20829606940828e-08	11.1907439947776
404.147151686121	1.14787652249415e-08	11.1881887084365
404.198542178783	1.19976194539322e-08	11.1860044863547
404.249310237759	1.22590663100975e-08	11.1836131951752
404.302801290679	1.13401102449117e-08	11.1814360945387
404.356321879697	1.0146729579182e-08	11.1797065125653
404.410604720833	8.94740126400241e-09	11.1780333420585
404.462378098383	8.23895828353041e-09	11.17708504084
404.515594952221	8.00912197826842e-09	11.1772675774686
404.566711084842	8.26461856751578e-09	11.1787285355546
404.617096932337	9.03103376083969e-09	11.1825743885054
404.66777504555	1.0306285626491e-08	11.189712799297
404.72197420225	1.21815119121353e-08	11.2031678146285
404.774827840864	1.44327424020533e-08	11.2220976917595
404.824924216651	1.70541687190066e-08	11.2460344190298
404.875544413988	2.04058562299654e-08	11.2780934681383
404.925794209307	2.4559389625179e-08	11.3183329356001
404.976203930588	2.95005261981041e-08	11.3682964948165
405.027080294561	3.46379937197962e-08	11.4293203786486
405.077784614212	3.95228899831837e-08	11.5014661256905
405.127833144411	4.65586306902969e-08	11.5845946735022
405.178451874375	5.65423939999124e-08	11.6814696119353
405.229019146801	6.01899252740905e-08	11.7914199862575
405.279722776055	5.99371341824348e-08	11.9151219879564
405.330257603021	5.91247228161626e-08	12.0521298362738
405.380626624434	5.84381921372406e-08	12.2022883231781
405.430766080326	5.79140967597699e-08	12.3649855070476
405.480828373109	5.75357145872523e-08	12.5394709530851
405.531192803949	5.7410884745605e-08	12.7257436272322
405.581478924612	5.74114309481251e-08	12.921766260122
405.632546459643	5.71214118318517e-08	13.1288855109606
405.683378433703	5.62764225108063e-08	13.3430493916735
405.733666684384	5.59988941240404e-08	13.5619153015807
405.784185872134	5.7718287208275e-08	13.7862923570636
405.834805252676	6.05135531151972e-08	14.0137018714168
405.884973422093	6.23160505562421e-08	14.2388163477176
405.935368908986	6.25084905782572e-08	14.4632953070537
405.986240208204	6.19236550983718e-08	14.6886717663867
406.036412137999	6.12713574890035e-08	14.9049313954148
406.086654803144	6.09427056144609e-08	15.1144704887375
406.136887761922	6.08801848610574e-08	15.3154110892311
406.187082364059	6.08800234785349e-08	15.5024958509634
406.237811287686	6.08045496847077e-08	15.6777787906454
406.288414708337	6.06515425905988e-08	15.8429871999381
406.33874538441	6.04397784569898e-08	15.9847892083954
406.389240631899	6.01866522340894e-08	16.1147358038238
406.439913894685	5.98721418740668e-08	16.2247604245934
406.490586041196	5.95697745768311e-08	16.3098196138676
406.540626068648	5.93056729212136e-08	16.3789664598893
406.590979125864	5.93119987573934e-08	16.417263773207
406.641133503009	5.91844624062659e-08	16.4316156546911
406.69170821019	5.82671693563138e-08	16.4305676374465
406.742351324929	5.66586220520759e-08	16.4035388270855
406.792738913581	5.49331427657315e-08	16.3486951914994
406.843147162753	5.36654494809028e-08	16.2756594138667
406.89349865194	5.31095032598269e-08	16.1780210263946
406.943929885046	5.36681873952939e-08	16.0650553247431
406.994410931327	5.5846420056312e-08	15.9354268130079
407.044846745403	5.97212048049173e-08	15.7843463892686
407.095417854863	6.4861046692776e-08	15.6213163939512
407.146571302627	7.07457545359113e-08	15.4449631860392
407.197187341768	7.68930794428538e-08	15.2616625891566
407.247566586374	8.2238440863939e-08	15.0716029461099
407.298203653702	8.26188955524153e-08	14.8791983038506
407.348834389354	7.4088694466268e-08	14.6829733541406
407.401264551903	6.02179895308744e-08	14.490312407906
407.453372032226	4.67026500323867e-08	14.2991383240494
407.506523500698	3.60567856588552e-08	14.1119569006174
407.563969421767	2.86430425760372e-08	13.9324731526989
407.617400495107	2.8251339467608e-08	13.7587869768546
407.671455300669	3.99753100654273e-08	13.5938305384332
407.724462202718	6.37755383697489e-08	13.44131108975
407.776246211675	9.67046528693257e-08	13.3005628647387
407.828281191112	1.31514066913865e-07	13.1720165665523
407.88303181667	1.48440464961159e-07	13.0564568228493
407.936975049927	1.39686856658812e-07	12.9524427790274
407.989636007199	1.22878907037613e-07	12.8605820338221
408.040438977704	1.07159369986505e-07	12.7808624676345
408.091420310755	9.49288942674181e-08	12.7127561474826
408.1429145553	8.69459481281819e-08	12.6548531590183
408.193472549658	8.51779085368296e-08	12.6070477723426
408.246160880536	9.52583174071368e-08	12.5682669570261
408.29779810631	1.22186404786801e-07	12.5372866486607
408.349307764255	1.61973593150441e-07	12.5144182994125
408.402528648356	1.93978940239981e-07	12.4969966111362
408.452791640627	2.02298115137111e-07	12.486105594249
408.506865200358	1.96995784478317e-07	12.4808641145032
408.560539742604	1.84231686525947e-07	12.4792146830592
408.611847482629	1.7067094745747e-07	12.4804824927784
408.663673008868	1.63564313807705e-07	12.4845810473255
408.713973361461	1.72289941884707e-07	12.490362469123
408.765869278482	2.00635795937881e-07	12.4983092198591
408.819756300744	2.04740086649225e-07	12.5082877951123
408.872766435758	1.81177330600399e-07	12.5194059015531
408.923219696798	1.54096586983685e-07	12.5308532492188
408.976362109943	1.36104322135299e-07	12.5445728894643
409.028118017863	1.22960101167402e-07	12.5590599631978
409.081690992845	1.20365398013684e-07	12.5759214449326
409.134928389349	1.31080639460317e-07	12.5943416867399
409.18603963618	1.53381705249036e-07	12.6133090967724
409.236652481995	1.86423396882743e-07	12.6337863470712
409.289139176673	2.24620053122904e-07	12.6576344224424
409.339795757106	2.52745507682934e-07	12.6821827637792
409.390204699668	2.63646131600674e-07	12.7084973695627
409.440350813959	2.51671943311476e-07	12.736180676581
409.490449405652	2.33496780903088e-07	12.7649064356757
409.540598902769	2.26607920575951e-07	12.7936799343777
409.59116707768	2.29305492191006e-07	12.8224363007914
409.641701101071	2.06010506731673e-07	12.8478246558176
409.692301504858	1.57447385226351e-07	12.8699435642778
409.742450203147	1.01852015195008e-07	12.8858626982686
409.792649752684	5.64127188684422e-08	12.8930876264894
409.843466355192	2.57242578967824e-08	12.8833570111033
409.893784553817	1.16912433679414e-08	12.8615063193504
409.944396771822	8.06688874743493e-09	12.8331766751334
409.995028501571	1.36511764290998e-08	12.7894720675973
410.045744853289	2.84380312908611e-08	12.7331537805041
410.095968585603	4.68845194316272e-08	12.6619167814214
410.146152092603	5.92861930703254e-08	12.5756796424741
410.196193810879	6.29364353226237e-08	12.4776500346756
410.246405081657	6.349436654998e-08	12.3716791907021
410.29671650474	6.52696048885319e-08	12.2545807768211
410.347100417102	6.91394568116617e-08	12.1309896072197
410.397403182597	7.2808852806779e-08	12.0022433583545
410.448103161925	7.20623766024808e-08	11.8724801537451
410.498657355683	6.49355082533304e-08	11.7433734661544
410.549014609384	5.42400033653391e-08	11.6177202773296
410.599057985012	4.34306483536211e-08	11.497590838218
410.649193985719	3.38881717086972e-08	11.3852644631141
410.699730824907	2.59166813936729e-08	11.2850103534407
410.749911820793	1.94494850129362e-08	11.1957443495961
410.800798091875	1.44962884643467e-08	11.1241812544599
410.851283045556	1.08790696911965e-08	11.0709059024369
410.902178303334	8.39706583782981e-09	11.0367097074122
410.952305424415	6.9931356263215e-09	11.0204996749266
411.002639168529	6.667360843782e-09	11.0256261102585
411.052846495056	7.49190003264447e-09	11.0499075744244
411.103300842403	9.6771623682686e-09	11.093194269432
411.153504987996	1.3520780831822e-08	11.1553772277038
411.203839858173	1.93825921874265e-08	11.2344153603534
411.254117042567	2.74916813977462e-08	11.3280185544355
411.304632026658	3.77795049135013e-08	11.434815600403
411.355667036193	4.97830838486401e-08	11.5524031447993
411.406449559289	6.32564494745881e-08	11.6770198236827
411.457029183989	8.13193899692642e-08	11.8063716089611
411.507720767374	1.15986677200563e-07	11.9382001491961
411.558128167689	1.90160589028738e-07	12.0684817986841
411.609019110341	2.35137846991369e-07	12.1976552567009
411.65954401706	2.08520584514513e-07	12.3208664276559
411.709789589387	1.88325296542994e-07	12.4346527721025
411.761026762822	1.69775557774485e-07	12.5424224114115
411.81473623624	1.50434940591457e-07	12.6461929568604
411.864787110338	1.30047269500592e-07	12.7223160773427
411.91747521262	1.11502005936066e-07	12.7933168304835
411.968204401679	9.55495486339304e-08	12.8421694863758
412.018227641557	8.34888039485792e-08	12.8744277295937
412.070117707703	7.58311508668069e-08	12.8973779768683
412.124176123507	7.14860927152009e-08	12.9109152349498
412.175294345117	6.84330170986272e-08	12.9072731328793
412.227544384236	6.62199326973175e-08	12.896056688252
412.278018329265	6.53989687791023e-08	12.8759080494314
412.330142061208	6.80186436783703e-08	12.8534200206073
412.382807816289	7.51833910787923e-08	12.8288690802198
412.434611786226	8.40899022023849e-08	12.8029130433473
412.485375150852	9.02805978465008e-08	12.7771908398787
412.537450366566	9.23138234189867e-08	12.7511312246906
412.591517358983	9.20860257227749e-08	12.7268932290349
412.645761751269	9.05130125184101e-08	12.7034253477474
412.697660523741	8.7787689448725e-08	12.6786281826864
412.749668887915	8.53000728366594e-08	12.6581162255388
412.79984194705	8.25447110519452e-08	12.6385197589197
412.853200832127	7.91253766065864e-08	12.6206604662374
412.90753642391	7.49552610217087e-08	12.604425256637
412.958107461547	7.16097502263511e-08	12.5889969661066
413.008831477615	7.30964911637358e-08	12.5733900679105
413.062575158217	8.28382945576846e-08	12.5592566712752
413.116587180241	9.2272540578426e-08	12.5467631160162
413.169491828464	9.33833522544034e-08	12.536074160055
413.222631811387	8.78501033444326e-08	12.5266556662727
413.275149287433	8.2710340441881e-08	12.5186500183355
413.328286603997	8.59569465587317e-08	12.5128192208422
413.380630095604	9.60359897249575e-08	12.5088173588205
413.432159621683	1.04277818598068e-07	12.507782632786
413.486287597454	1.07173503309396e-07	12.5111342262513
413.538683265104	1.04978709476414e-07	12.5183474853304
413.592363866978	1.00244022925307e-07	12.5323296022565
413.646165867198	9.28435301211319e-08	12.5530333615617
413.698932857609	8.31533500253749e-08	12.5813543085305
413.752851614549	7.11648706983706e-08	12.620587733686
413.803868270667	5.70394713955879e-08	12.6671460806051
413.856818016253	4.52298548882912e-08	12.7275317285377
413.909616588788	3.64030161119184e-08	12.7999868018322
413.963980893506	3.38640162087043e-08	12.8878681366333
414.01621568957	6.13249746669568e-08	12.985702723832
414.067853409593	9.17153390450974e-08	13.0955224305855
414.118814151787	9.01977863953994e-08	13.2168043282496
414.17264730621	9.1902481463893e-08	13.3568069130316
414.225921277359	9.71859124108238e-08	13.5086226021624
414.276371898084	1.04126708551235e-07	13.6657703259756
414.330566085779	1.09556727423256e-07	13.8421671842434
414.380924158024	1.08393441745829e-07	14.0187418254842
414.433665985077	9.8897506424494e-08	14.2082078992268
414.486717512276	8.75975790429636e-08	14.404420581199
414.540578259351	7.79940156973236e-08	14.606506241894
414.595090161816	7.01919792117712e-08	14.812168945768
414.647440134253	6.44632761934185e-08	15.011859690062
414.698978511989	6.20248935590295e-08	15.2065763234318
414.750909645893	6.28564512951866e-08	15.397038652845
414.801136348509	6.57284761194109e-08	15.5753996820196
414.85409822411	6.98352173855889e-08	15.7521935816593
414.908742631684	7.4610517777114e-08	15.9227240017827
414.959141682892	7.92566194522397e-08	16.0681936286409
415.010904559529	8.3638497271952e-08	16.2013573091266
415.065079233047	8.63644776891867e-08	16.3248577286378
415.116887753359	8.54790305771659e-08	16.4226414360786
415.170762588776	8.09916786986608e-08	16.5054504685506
415.220893729795	7.34083648409281e-08	16.5565756328312
415.275099201795	6.47111060150729e-08	16.5967514813446
415.326041232671	5.67697339594874e-08	16.6053501324231
415.377983026462	5.06807958524736e-08	16.593135869863
415.430923376585	4.71331957716753e-08	16.5589237758371
415.483323307335	4.72784702085529e-08	16.4999410336771
415.536978705341	5.34278202058717e-08	16.4209736258741
415.589836020875	6.92845698441545e-08	16.3190980110597
415.641976676499	9.90005970739458e-08	16.1941840709291
415.695044492881	1.45843969718942e-07	16.0525631481954
415.746160584076	2.01577269003815e-07	15.8908827489286
415.798261321382	2.57410829257527e-07	15.7168711637051
415.851063591614	3.08376341366145e-07	15.5301320936003
415.902438969381	3.42825511668084e-07	15.3281850826642
415.9549671553	3.54521780459456e-07	15.1189248027914
416.005273612575	3.48552198435859e-07	14.8964452922512
416.056216857296	3.4207000146079e-07	14.6698469038743
416.111510117022	3.45925829364563e-07	14.4418681474731
416.162487055416	3.5307713916279e-07	14.2096805578901
416.215414301162	3.52511857291678e-07	13.9779625237718
416.266859889795	3.39166537096609e-07	13.7469801588545
416.31936550051	3.14564832077352e-07	13.5190720150324
416.372856012841	2.81673611842836e-07	13.2969983327286
416.424607815331	2.42804847977031e-07	13.0806499388247
416.476851021145	2.00410751830106e-07	12.8728126936289
416.527207132966	1.56714004657892e-07	12.6738737734514
416.580207779622	1.16356265092408e-07	12.4850189168447
416.633282809829	8.67794388183206e-08	12.3087878849168
416.686936863839	7.68571940334811e-08	12.1458547132346
416.738753739415	9.28362280241962e-08	11.9961330713435
416.788805772662	1.3620917053546e-07	11.8608938418362
416.839951759788	2.05457954578956e-07	11.7387256094028
416.892035958043	2.71341177533551e-07	11.6313386639114
416.946391434364	2.78805290855884e-07	11.5382251945473
416.99995289287	2.51797566219477e-07	11.4568166928954
417.05370930372	2.1919579450876e-07	11.3850075621159
417.10679498297	1.90897095133646e-07	11.3306849166737
417.15842436086	1.63251370775196e-07	11.2841139674898
417.209734172465	1.38281498289244e-07	11.2497479669118
417.260945015	1.14995256720647e-07	11.2243970162707
417.311807083025	9.25301656561808e-08	11.2049663595538
417.365194469699	7.23230023875321e-08	11.1909744778866
417.41871865991	5.90738402385352e-08	11.1831957049521
417.471945257269	5.24380144917309e-08	11.1786464885293
417.525922539502	5.16526591935589e-08	11.1769204027478
417.576331768437	5.30544765539906e-08	11.1764113689027
417.630119431228	5.3384540986291e-08	11.1771052815629
417.682444074969	4.99559201657672e-08	11.1783047995597
417.73609618953	4.44345725179359e-08	11.1798696982633
417.788152866746	4.31779717781783e-08	11.1814769080163
417.84486019591	4.724708343133e-08	11.18349136402
417.898506409443	4.96323160493205e-08	11.1854609260143
417.954164002425	4.9154923996603e-08	11.1878218015175
418.005050929741	4.59779468806747e-08	11.1901353243393
418.058347356141	4.17980244523119e-08	11.1931597709893
418.11209770636	3.72517572022941e-08	11.1969714567102
418.16553915357	3.5702908542088e-08	11.2017451328345
418.216891811798	4.18129481359984e-08	11.2073895331115
418.271699240871	5.27363215707972e-08	11.2155599938183
418.324843549412	5.24657324356463e-08	11.2252698453075
418.3762920141	4.64833540887374e-08	11.2364239025181
418.430063835291	4.42447664767876e-08	11.2511292775076
418.483046903925	4.62879949689063e-08	11.2677039702669
418.534659957941	4.65633072670449e-08	11.285230930695
418.589431576273	3.51189889948992e-08	11.3065025991187
418.641934930109	1.90832726990873e-08	11.3264767732158
418.6940469685	9.19149233849553e-09	11.3458244100238
418.744617932634	4.49496519008456e-09	11.3585777973308
418.797697412352	2.90382439206703e-09	11.3722891626321
418.854211292968	2.53471371022236e-09	11.3838470849749
418.906529114736	2.55762627780751e-09	11.3846760721392
418.95938407291	2.67618806565194e-09	11.3823129667431
419.013410152606	2.86964677461279e-09	11.3740518215152
419.063753648223	2.99145952794819e-09	11.3631624289081
419.11483036722	2.93017892214678e-09	11.3469069852034
419.165361749217	2.69465226431445e-09	11.3302318892378
419.219022009066	2.44058968077936e-09	11.3171852783099
419.269659899442	2.36270747373666e-09	11.3098430766788
419.321390582986	2.42433509559798e-09	11.3131081168405
419.374520226312	2.4804923956403e-09	11.329759904916
419.427627137619	2.45349602492117e-09	11.3527090324627
419.47824708593	2.35930679148932e-09	11.3862838440964
419.529406854124	2.22665420168053e-09	11.4407274280157
419.581811260428	2.05016398113858e-09	11.5068657292068
419.633362951371	1.84058910356557e-09	11.5942917169311
419.686481321309	1.60032957142487e-09	11.6975294065068
419.738880409963	1.39101871585674e-09	11.8154895207711
419.791152096088	1.24668783062532e-09	11.9476830638497
419.84212157543	1.15640859071717e-09	12.090217452656
419.892216525939	1.0889218876478e-09	12.2457958585099
419.945580277275	1.01727378299289e-09	12.4215296567472
419.997586890438	9.53298266181001e-10	12.60237139373
420.04865074275	9.80830399842864e-10	12.7897112332406
420.099161860523	1.16908255739554e-09	12.9762738632283
420.150255689996	1.59832280053605e-09	13.1648707844215
420.203395153251	2.40281470246593e-09	13.3656706782502
420.256151510594	3.66129150610219e-09	13.5607202142965
420.308647707783	5.4288995143559e-09	13.7462498462961
420.359780600565	7.72466817803821e-09	13.9212595964421
420.410706542773	1.05593234000288e-08	14.081610117596
420.46328517404	1.38871350676862e-08	14.2406095296533
420.513594514947	1.69293045948721e-08	14.3675541582961
420.567765582542	1.90486084600475e-08	14.4973990997533
420.619168357334	1.85878470768311e-08	14.5926997297611
420.671718116909	1.45064580749214e-08	14.6689660232122
420.723134657262	1.06742381516175e-08	14.7182388652979
420.776548163108	1.04442941643154e-08	14.7491398510738
420.828075574477	1.24475267352152e-08	14.7520050041577
420.882086083667	1.3821644110421e-08	14.7415673470664
420.935486952787	1.40938258874227e-08	14.7078413635543
420.988754129206	1.35980754579985e-08	14.6605651981598
421.04159629724	1.3579713445828e-08	14.5971596492415
421.091903850243	1.4372439275965e-08	14.5201865840903
421.144242365773	1.58082513176985e-08	14.4410106829143
421.195018336543	1.81124834336468e-08	14.3547588814092
421.248102666918	2.20393324738837e-08	14.2718761832692
421.300034781369	2.4899538683585e-08	14.1872478922893
421.35104397485	2.24546201543251e-08	14.0953772301826
421.401956457028	1.81222717918137e-08	14.0146358385776
421.452090337601	1.42739386225586e-08	13.9334655515283
421.505662808916	1.16356726705789e-08	13.8591782009279
421.558052467716	9.88888410820603e-09	13.7875577302238
421.608908308795	8.81102348395284e-09	13.7195065088085
421.660414775894	8.205515097821e-09	13.6596322508333
421.7137655613	7.90709762020306e-09	13.6045392718388
421.767112034309	7.88883375363426e-09	13.5573116831393
421.817432434758	7.97207232402009e-09	13.512311826082
421.870335396194	8.10589053743628e-09	13.4728276326636
421.92349452583	7.91684963487451e-09	13.4382094069077
421.97525123121	7.32153225321398e-09	13.4099447902637
422.027465594802	6.63281300595477e-09	13.3873000075142
422.081212400314	6.16982757501733e-09	13.3682729243713
422.133512080056	6.38927458404633e-09	13.352753347165
422.187532369077	7.43472092087569e-09	13.3407618196019
422.240083564783	6.56905876271099e-09	13.3331091340271
422.292660288208	4.86909655496699e-09	13.3296690193509
422.346551224112	3.7340264293476e-09	13.3312794272233
422.400448356089	2.85765325491406e-09	13.3380381126501
422.454686060005	2.09999368300128e-09	13.3502408099307
422.509569150405	1.61733365495464e-09	13.3687010950979
422.563262731801	1.63858693232802e-09	13.3930449356986
422.614165401083	2.18108485281745e-09	13.4218768018154
422.66632923802	3.14807766131688e-09	13.4593026314075
422.716444525807	4.3806477405876e-09	13.5028262392265
422.768261676177	6.08427909652826e-09	13.5569475781561
422.821096530908	8.67149103791798e-09	13.6223049747431
422.871401157843	1.24311278005214e-08	13.6936897451405
422.923670758752	1.7920640329317e-08	13.7783069921323
422.975745347101	2.22177447133641e-08	13.8729521589308
423.028821334612	1.69446679622798e-08	13.9799258606523
423.079559606362	1.15387828588853e-08	14.0918989014935
423.132809513785	9.27910837108293e-09	14.2185418199044
423.18578800149	8.5301763541908e-09	14.3531197529229
423.235975681421	8.48352960372303e-09	14.4879138306805
423.287287968828	8.51053234416255e-09	14.6310394975488
423.338795334072	8.14962680460436e-09	14.7786998711909
423.391958002904	7.14823600323912e-09	14.9330608020023
423.44519668904	6.33285564533192e-09	15.0885356877282
423.495745524276	7.19375676141877e-09	15.2341106119165
423.546662293996	1.02710236303693e-08	15.3767749835114
423.597718367572	1.20535886689774e-08	15.5139611515743
423.650094255614	1.1260478438454e-08	15.6423806947085
423.703429364887	1.07105483246725e-08	15.7600805971608
423.754810876964	1.0399233866659e-08	15.8584153258576
423.80730735174	1.03395318898143e-08	15.9325723145501
423.859159389987	1.06796498865764e-08	15.9865669846396
423.909413895612	1.16669520528256e-08	16.0131120066652
423.961409464363	1.42004183213013e-08	16.0234824369221
424.015607215003	1.95280631679854e-08	16.0042809497036
424.068133305339	1.8517735528014e-08	15.9432138198489
424.121857985535	1.31905722284758e-08	15.8747708833499
424.1741677851	9.02359301739287e-09	15.7782864443379
424.224654198138	6.41881032630484e-09	15.6514456809178
424.278362875329	5.19145790156747e-09	15.5242162369307
424.332373225711	6.29604085326701e-09	15.3752837749475
424.384116217746	1.23605415975285e-08	15.2075002730267
424.434145032061	1.86289373952578e-08	15.0101511111454
424.48499308355	2.29836475840854e-08	14.8126648791887
424.537615408904	2.61870336580745e-08	14.6036555777259
424.589141784387	2.83300432436864e-08	14.3804631943329
424.64202458482	2.82198615291273e-08	14.1533724824652
424.696108484667	2.52803586633909e-08	13.9311264395159
424.748628120704	2.11943934008642e-08	13.7024481164924
424.801869979647	1.74973991201575e-08	13.4702166353103
424.85427520166	1.46002461133243e-08	13.2402799217753
424.9068789121	1.23676918755731e-08	13.0092254394188
424.958710895524	1.06842610655803e-08	12.7833974808391
425.009202339215	9.32191888502343e-09	12.5622784785297
425.063164444133	8.14763313007073e-09	12.3541056759311
425.117114579795	7.00861318907558e-09	12.1554364774486
425.168336449404	5.90581681395148e-09	11.956334246871
425.21911961451	5.09398782955909e-09	11.7700073346951
425.270720045512	4.94549431536932e-09	11.5969898878425
425.324330366564	5.984317829014e-09	11.4372339427849
425.37742033253	8.86462506700311e-09	11.286927706576
425.429136008235	1.34858078009227e-08	11.1434224756765
425.480621021533	1.79611754060497e-08	11.01234773349
425.531412272349	1.99800324103561e-08	10.8930900672738
425.5834680628	1.95343214834932e-08	10.7881486424833
425.636850787957	1.77236100752476e-08	10.6947326747551
425.690438849981	1.54268568699674e-08	10.6088307594737
425.74051967186	1.32605015296439e-08	10.5354294140578
425.793941430352	1.11593300724787e-08	10.4663942666991
425.845228714266	9.47810755673292e-09	10.4099489794684
425.896577413721	8.17641011373128e-09	10.3601388540281
425.946867834802	7.46736053856631e-09	10.319215108081
425.998948788928	7.44508386444845e-09	10.2834340488761
426.049724755516	8.3742545974817e-09	10.2558268483108
426.10372486806	1.09797272464647e-08	10.2322921082347
426.156902377145	1.58776868810381e-08	10.2144128822101
426.208575644283	2.46958937236873e-08	10.2009865092435
426.262823701676	4.35691219269491e-08	10.1914932041977
426.313027152988	7.43118271802693e-08	10.1853251492256
426.364560275143	1.14371036189718e-07	10.1807931492944
426.41864450388	1.34060886569907e-07	10.1780321901822
426.472302599255	1.31043065897296e-07	10.1761357171737
426.522425519298	1.24607456333982e-07	10.1750569325228
426.574025836511	1.20804543018691e-07	10.1744699552992
426.62794661874	1.21348098574376e-07	10.1741641129766
426.681606872309	1.11376530397374e-07	10.1740433138415
426.732312390614	8.61539154204727e-08	10.1740423415394
426.783470842318	7.47559033034486e-08	10.1741665963668
426.835965982904	6.97067715027615e-08	10.1744470771389
426.888547357504	7.5608807880789e-08	10.1749397871069
426.940775653759	1.07828221008097e-07	10.1757251839244
426.991936578012	1.39978126159839e-07	10.1768827231704
427.04355287029	1.1095096214752e-07	10.1786660243052
427.094880175954	7.68997435676067e-08	10.181204688457
427.147860681746	5.11515695497394e-08	10.185089550903
427.198857632098	3.55013814520978e-08	10.1901304938549
427.251811447554	2.76506230597024e-08	10.1976137526454
427.304916029121	2.56196809266539e-08	10.2077100571605
427.358869717027	2.73958591507879e-08	10.221764352882
427.415221227885	3.01614207580847e-08	10.2417808181058
427.470079212042	3.17963837880485e-08	10.2668431300688
427.523910125175	3.2053406993709e-08	10.2978411010198
427.575844951157	3.1296474047256e-08	10.3341758555197
427.626559033224	2.9947815960904e-08	10.377174101856
427.677385510375	2.83057146379002e-08	10.4291932820251
427.732924404642	2.68834536958598e-08	10.4985215696371
427.782933663487	2.67648208817102e-08	10.5704157126563
427.83467523294	2.83547098536265e-08	10.6569893034229
427.886062571051	3.02924564000564e-08	10.7533974187353
427.938015451098	3.16810021945991e-08	10.8628515469692
427.988784317624	3.26693572306576e-08	10.9804845874728
428.040697720846	3.46613169094566e-08	11.1112647027018
428.093306227627	3.99769442250969e-08	11.2568002756862
428.146622849716	5.04674292696899e-08	11.4146425486832
428.197053909403	6.70354613054706e-08	11.5781699439551
428.248510072659	9.25623821907909e-08	11.7538212485975
428.299803238269	1.29086799939748e-07	11.9410571413199
428.35344471638	1.77218439393276e-07	12.1408455749819
428.406053343353	2.29766616763084e-07	12.3473073221268
428.457634709556	2.75262037560065e-07	12.5615892897415
428.51063213351	3.054875754179e-07	12.7845411618153
428.561127345911	3.19279221072904e-07	13.0061923785708
428.613081399862	3.22759415471491e-07	13.2331700767134
428.664323867073	3.20781541123992e-07	13.4599105697802
428.714901272561	3.15574331142972e-07	13.6883326431165
428.767904444883	3.05416989767654e-07	13.922295738905
428.818861553636	2.84087105474456e-07	14.147370620832
428.871325152984	2.42685825913872e-07	14.3708237604755
428.921503981546	2.01575500279334e-07	14.5786263485154
428.974984823833	1.9625169978987e-07	14.7917361829458
429.027099699284	2.0379906451818e-07	14.9876033196027
429.080036637915	2.07939956443159e-07	15.1742387211853
429.132862418894	2.08629779375705e-07	15.3476843925534
429.186465026914	2.08594583377736e-07	15.5035389804408
429.23678878892	2.09135069458634e-07	15.6229782058799
429.289688018299	2.10440486097322e-07	15.7341621040269
429.342172521541	2.11624131930706e-07	15.8181946717543
429.393518058415	2.0964079931788e-07	15.8761689299763
429.446851535566	1.98398636795621e-07	15.9204949342423
429.499944980684	1.7818051508105e-07	15.9320315959144
429.551010769503	1.61742800449586e-07	15.9118984122702
429.605266220302	1.51215155412156e-07	15.882647243993
429.658085478143	1.46510735803959e-07	15.8313089857414
429.71140361484	1.4826081507954e-07	15.7591473108782
429.764525531375	1.55751598854456e-07	15.6643956026067
429.818062277593	1.66645877236312e-07	15.5574211034311
429.868695550212	1.77631639622486e-07	15.431367457428
429.921250154234	1.89790266529836e-07	15.2946115528788
429.975529017453	2.04936616653578e-07	15.1553662464725
430.028329757729	2.23357088573303e-07	15.0083852018491
430.081744171031	2.414261803555e-07	14.861093614531
430.132485817331	2.48874870530365e-07	14.7122558590303
430.186747064269	2.50079427038727e-07	14.5674194349483
430.241678940297	2.48697948543442e-07	14.4290976761972
430.294613259103	2.46400750715962e-07	14.2869662661649
430.345175142398	2.43138103341757e-07	14.1516736363651
430.397883977029	2.38049758954648e-07	14.0302759384816
430.450633350261	2.30431757051631e-07	13.9180693091625
430.504170670551	2.23848250242194e-07	13.8131786302093
430.558002788681	2.2453193704582e-07	13.7145953080589
430.610498884108	2.31282995753822e-07	13.6274434881591
430.664316044049	2.38991707765681e-07	13.5527715470595
430.716701808127	2.44213913434366e-07	13.4881616996238
430.769003338892	2.47743660198009e-07	13.4336495321908
430.821859209549	2.49586996150879e-07	13.3865531242575
430.872630294755	1.96003091339871e-07	13.3464723748118
430.9242247281	1.25916706256783e-07	13.3143167359111
430.977164552235	1.0925362407621e-07	13.2918586832537
431.028124206962	1.18390883443168e-07	13.2733485031003
431.079751310608	1.37893614813566e-07	13.2619588635729
431.131793327337	1.51813056375589e-07	13.2558841909723
431.18198547715	1.43395108229303e-07	13.2544849751804
431.236114971936	1.14551897159968e-07	13.2582812307651
431.286467548588	1.08002625029715e-07	13.2655413399457
431.336753581437	1.35524900054891e-07	13.2763604535062
431.390177481937	1.89524741482869e-07	13.2930551246208
431.442650206166	2.36537043043499e-07	13.3138970035015
431.494779820105	2.50211592935581e-07	13.3388862186263
431.545994840096	2.53996945203109e-07	13.368037803386
431.600154225021	2.54808107219753e-07	13.4044237017785
431.65413845078	2.51617451884301e-07	13.4460288477541
431.705035585615	2.40252363202642e-07	13.4896218971245
431.757034878436	2.23452017446277e-07	13.5394910247216
431.80789450174	2.14283145537986e-07	13.5927279631111
431.859300973855	2.25271376525463e-07	13.651361793913
431.911628688865	2.39810738081981e-07	13.7159067646448
431.96399080555	2.39426391182454e-07	13.7847217033963
432.017772196337	2.25534836817826e-07	13.859835466863
432.071364665454	1.98010334283357e-07	13.9379315880786
432.122855612106	1.61562684471446e-07	14.0146008572784
432.176916511487	1.26401199883145e-07	14.0980707732744
432.227669885306	1.0317614241145e-07	14.1762142440682
432.278176428541	9.70676277688457e-08	14.2536057033383
432.329795817869	1.09324186402626e-07	14.3318132911461
432.383815606504	1.28446421483351e-07	14.4103469632248
432.435734038895	1.31501984064829e-07	14.4807268870795
432.489512074632	1.12758687298302e-07	14.5443443967536
432.541164928905	8.67930185035578e-08	14.5922660816741
432.594660285456	6.3359469387985e-08	14.6272786957053
432.648659675981	4.33953760984908e-08	14.638899006318
432.701908055156	2.89208230246806e-08	14.6319029907779
432.754459653805	1.92593691958841e-08	14.6045797389427
432.808550029075	1.38675728326771e-08	14.5635914341123
432.858990300997	1.22835143745821e-08	14.4987385367446
432.912372675104	1.5000224311562e-08	14.4150755035422
432.965739540977	1.70115163862837e-08	14.2874060928962
433.017029164896	1.6787551282022e-08	14.1590158161829
433.067636668639	1.85586276750121e-08	14.0038870635264
433.120724917017	2.24163072542618e-08	13.839031731094
433.172817857438	2.58836430183457e-08	13.6591088671311
433.224598309579	2.92795732455906e-08	13.4752087589169
433.277452586406	3.40160253827332e-08	13.2826722365567
433.327467028104	3.98726251471903e-08	13.0806945722837
433.379076636818	4.59081053762523e-08	12.8782115230047
433.432495920097	5.07681013357653e-08	12.6891870762904
433.482610436385	5.30059310465924e-08	12.4969775987766
433.533319812469	5.20158379910911e-08	12.3127489595335
433.583869683675	4.79302557571665e-08	12.1311307841408
433.633967607301	4.26601020449214e-08	11.9622366600378
433.684093726797	3.77303145289458e-08	11.8083720398983
433.735233618816	3.37619623153666e-08	11.6671845276978
433.785301868286	3.10787982797995e-08	11.5451283965551
433.835755106873	2.92926767981515e-08	11.4369499654563
433.8866878345	2.80371727775058e-08	11.3478658535265
433.937213052893	2.71266432279465e-08	11.2760807766743
433.987366080282	2.64966651834537e-08	11.2157261462211
434.038141333512	2.61911229589287e-08	11.1755027902616
434.08881476775	2.61184458637199e-08	11.146824974691
434.139122533564	2.61900056282188e-08	11.1336246461799
434.189718160222	2.63433462062951e-08	11.1269125946699
434.240700365887	2.65666089026535e-08	11.1320972831939
434.291207510813	2.69329099267375e-08	11.1421067913912
434.341329446046	2.76345798772066e-08	11.1564721518493
434.391476960782	2.88286831955893e-08	11.1731519185243
434.441752017605	2.99139256813704e-08	11.1957962819309
434.492441025217	3.04559420785851e-08	11.2156071351221
434.54307634273	3.07869250390435e-08	11.2341986475673
434.596118593704	3.1232784521815e-08	11.2558753497781
434.65014214516	3.1778807063198e-08	11.2725038965677
434.702501653613	3.23588799048169e-08	11.2817875352438
434.754020821057	3.29273798313492e-08	11.2873815732614
434.807274249214	3.33042668293689e-08	11.2876095345609
434.859346605857	3.32566707514444e-08	11.2841623767626
434.911477431518	3.27701906418509e-08	11.2775210104192
434.962001399072	3.21562882033011e-08	11.2683628406574
435.012257826862	3.24899782864514e-08	11.2581777753418
435.064620713396	3.71579123922988e-08	11.2499129681445
435.117426889735	5.3101924221124e-08	11.2408301011131
435.170115872439	7.08819423665448e-08	11.2317400011061
435.224350653473	4.83476706514928e-08	11.2242080042704
435.277855687905	2.91299851556918e-08	11.2174983995056
435.328831551702	2.09377691327086e-08	11.2123189772489
435.380369846779	1.65380027264095e-08	11.2073807368698
435.43149162899	1.38248319073663e-08	11.2031669459023
435.485435790731	1.19723665142991e-08	11.199841347153
435.53795622036	1.08088880355557e-08	11.1971875388871
435.587992273924	1.0555771055634e-08	11.1946319768435
435.639732205939	1.09348569356331e-08	11.1922989347296
435.689805240536	1.06245612079505e-08	11.1900668369913
435.742609993709	9.68234033845596e-09	11.1879662729888
435.793017113016	8.66956688988412e-09	11.1861419009821
435.843395069608	7.85533874795943e-09	11.1845565430908
435.896889716487	7.49609271933294e-09	11.183858671501
435.950765274054	7.65045615411231e-09	11.1845175428029
436.003812881913	8.38516701892767e-09	11.1871640096032
436.058546719301	9.75805241726348e-09	11.1935718973604
436.110466372154	1.15025205025029e-08	11.2033903041789
436.163867594641	1.36833896075769e-08	11.2193608527397
436.217597464491	1.62199275356743e-08	11.2426732466033
436.268042929953	1.89991388789004e-08	11.2710024183173
436.318854312853	2.24503595639431e-08	11.3078897989172
436.369457696037	2.66681709795567e-08	11.3537264752568
436.419537166426	3.15105761625449e-08	11.4086957006246
436.469626016728	3.66215984486942e-08	11.4744567234658
436.520160187202	4.23710626354269e-08	11.5526230578171
436.570460442501	4.97904760117967e-08	11.6428603231615
436.620628682297	5.44557609149737e-08	11.7457664111995
436.671525507988	5.48051066016467e-08	11.86347068733
436.722639729967	5.40092880057937e-08	11.9953900613014
436.772979156065	5.29863887265299e-08	12.1393404401708
436.823321003208	5.1930098968758e-08	12.2965611877005
436.873606507374	5.10102425041301e-08	12.4665116210707
436.923957779348	5.02922036854341e-08	12.6483658188933
436.974576445493	4.99625541505359e-08	12.8418118932459
437.024618709131	4.99559551357996e-08	13.0434341043256
437.075357155894	4.98898515843429e-08	13.2549064993525
437.125498887093	4.94786555958241e-08	13.4717387976923
437.175735042008	4.9791262679377e-08	13.6932683180598
437.225894769041	5.18206192363837e-08	13.9179074060128
437.276525610118	5.42734347099412e-08	14.1469499420423
437.326642335833	5.55363453834939e-08	14.3721592337001
437.377372226538	5.55821832888139e-08	14.600147320623
437.427543931048	5.509354675782e-08	14.8230409080706
437.478452764353	5.46219955838337e-08	15.0406954332196
437.528654019226	5.44180809526444e-08	15.2443388876456
437.579105179145	5.44029060103399e-08	15.441323972033
437.629795268196	5.43796273545459e-08	15.6237132599553
437.680233803772	5.42515861933142e-08	15.7950071796655
437.731019786191	5.40130717156969e-08	15.9485351060374
437.781469952993	5.37126642408027e-08	16.082682357792
437.831934850952	5.33952414521833e-08	16.199651166297
437.881958275952	5.314291787385e-08	16.2966442118692
437.93222053848	5.29686128481355e-08	16.3698423125266
437.982948726393	5.29184905451983e-08	16.4305658526379
438.033407215662	5.306966382395e-08	16.4602457162166
438.084048456904	5.27725749027794e-08	16.4664850314096
438.134556126691	5.16977475044973e-08	16.4535637632029
438.184576172281	5.02315245093895e-08	16.4178138344315
438.235085439573	4.89197813763458e-08	16.3541363042258
438.285327080872	4.82843593998817e-08	16.269953154387
438.335948167029	4.85876623936302e-08	16.16639653943
438.386635813225	5.02076090671914e-08	16.0402426997274
438.436851325985	5.33816151625294e-08	15.9033771976834
438.487449768588	5.78106749496171e-08	15.7470566726952
438.538058613075	6.27818443941323e-08	15.5722285524166
438.588300549305	6.77104666343152e-08	15.3953033803988
438.639042876904	7.22077392748004e-08	15.208766356745
438.689781048606	7.38550840920254e-08	15.0167571143206
438.74076602608	6.90689735442162e-08	14.8228898127339
438.791432123874	5.85973609623855e-08	14.6277259269026
438.846005742826	4.77460963857183e-08	14.4323644465069
438.899237605628	3.94930557101636e-08	14.2423977530663
438.954602738603	3.25007477317292e-08	14.0567776362439
439.005003772837	2.69118086423782e-08	13.8764080851253
439.059989447408	2.88937911136383e-08	13.7062369319072
439.111302937587	4.31858321657246e-08	13.5469201421526
439.165711617424	7.18202817573841e-08	13.3973403078856
439.220672539122	1.08294092716373e-07	13.2599815050802
439.272514856054	1.33006867414146e-07	13.1357907691638
439.324007802161	1.34118043153785e-07	13.023567847461
439.374919037741	1.21586175989782e-07	12.9232068861302
439.428739937148	1.07082491563874e-07	12.8361113865424
439.480287534817	9.47999887741611e-08	12.7612727031858
439.53241014506	8.5809308901686e-08	12.6974706721471
439.583368575575	8.10613251232055e-08	12.6437603545135
439.63741580425	8.45164458583203e-08	12.5994960854626
439.688067557015	1.0038513398277e-07	12.5638539360385
439.739202180451	1.31964950868668e-07	12.5343926794053
439.792842391667	1.66995126368096e-07	12.5123485793966
439.843541549338	1.82034756206255e-07	12.497717073185
439.894680422726	1.80788450981983e-07	12.4890382371224
439.944984847981	1.70333618352438e-07	12.4842133543353
439.9956296819	1.58168060063897e-07	12.4836220662514
440.047753551543	1.48185372289745e-07	12.4863302761472
440.10157269061	1.48124014746042e-07	12.49200240754
440.155635169171	1.66863836210355e-07	12.4996865177279
440.206951149062	1.86074657377553e-07	12.5081694387254
440.257364348558	1.75042344063518e-07	12.5177133909282
440.30948061005	1.52291241763524e-07	12.5290217664463
440.361299632706	1.31226020146348e-07	12.5414420966296
440.411312738372	1.15893611952678e-07	12.5543437312039
440.463571850997	1.09713334188162e-07	12.5695339171158
440.516721127716	1.12967057244104e-07	12.5867227370667
440.568721259359	1.27471342147598e-07	12.6049958998764
440.621723410094	1.53849774634119e-07	12.6257659453935
440.676598458706	1.89233103075713e-07	12.650024953271
440.726960630908	2.1973141763896e-07	12.6731488287719
440.777212518831	2.39229290752698e-07	12.698144473169
440.82731804348	2.42625135299772e-07	12.7249127658497
440.877946871471	2.30052115089095e-07	12.7536128481671
440.928096067001	2.23939718625074e-07	12.7830386547257
440.978862357697	2.31422810030296e-07	12.81334854014
441.029207396373	2.26203126702082e-07	12.8408947528144
441.080049372163	1.90934934716854e-07	12.8650135297714
441.130348333654	1.34987236906649e-07	12.882922060268
441.180843627593	7.68905953083825e-08	12.8900808902712
441.231426884779	3.88858974698199e-08	12.8903221148102
441.282003212681	1.76196749333029e-08	12.8747657141002
441.332462888657	8.94647926416908e-09	12.8431222988434
441.382739286746	9.81389405581449e-09	12.8055263105675
441.433387846142	1.96232851014812e-08	12.7531821706621
441.483722023485	3.56229927705707e-08	12.6870974538002
441.533852583847	4.96364101801278e-08	12.609357288857
441.583904926496	5.54943928268708e-08	12.5190398132271
441.634458261137	5.57806006827499e-08	12.4162611198572
441.684951131144	5.57887422070191e-08	12.3043913159154
441.735059928102	5.79997244815637e-08	12.1846506480515
441.785220492839	6.22158305416517e-08	12.0565289482235
441.835528096401	6.5398202439738e-08	11.9244369259935
441.886113481225	6.31669841249683e-08	11.7945560495135
441.936398359863	5.51204237087444e-08	11.6658559006239
441.986857511201	4.49556087540455e-08	11.5419917099912
442.037638989975	3.53741397663981e-08	11.4256768080885
442.088075500908	2.71806512732196e-08	11.3180777345794
442.139061547828	2.05328863544988e-08	11.2254374988945
442.189385610855	1.52780265844248e-08	11.144686982369
442.239639494975	1.1370711552503e-08	11.0820838363811
442.289720400635	8.59566973174003e-09	11.0371568365226
442.339967899066	6.84577021824593e-09	11.0119303753492
442.390330748511	6.09180171026966e-09	11.0057953615566
442.440553316841	6.38317448800617e-09	11.0204357599114
442.49070116331	7.84514509268218e-09	11.0534065383214
442.540895080015	1.0743395280547e-08	11.1063360178259
442.590971110677	1.54212035832284e-08	11.1752665764068
442.641018432252	2.2196468458749e-08	11.2610959219252
442.691726841272	3.12390347722867e-08	11.3620151599103
442.742017523812	4.19533412707661e-08	11.4728213535032
442.792842494894	5.36112531969319e-08	11.5945404282641
442.843457171279	6.66672197891241e-08	11.7215192798457
442.893702391237	8.78107350828469e-08	11.8515889172989
442.944428729402	1.3464878198149e-07	11.9844611910958
442.995111493636	2.32939297780818e-07	12.1163692979525
443.045564337647	2.38046610499563e-07	12.2430747273977
443.095765678504	2.16380283632699e-07	12.3616551172176
443.146389791065	1.96881614829887e-07	12.4734583853528
443.19774657135	1.75936518938717e-07	12.5768146291847
443.250508844233	1.5309692252601e-07	12.6724563881478
443.300633911972	1.30107938847661e-07	12.7447801782181
443.351074796598	1.09160828590621e-07	12.8029803985761
443.403577450765	9.26099996718212e-08	12.8527449403721
443.455339313015	8.07246946573558e-08	12.8842750314705
443.509320570301	7.35883736838672e-08	12.9062100599185
443.560227837621	6.9026767571287e-08	12.909396206916
443.610860728108	6.59375141880916e-08	12.9018439429637
443.665333639183	6.39503393105908e-08	12.8905131415986
443.717514767336	6.46705424845867e-08	12.8710140644608
443.76918554125	6.99438241667577e-08	12.8470752137939
443.822984507831	7.92433342155041e-08	12.8221361562704
443.876475323854	8.73210763259368e-08	12.7963475960745
443.930608265216	9.04482606081353e-08	12.7714441897359
443.981395635421	9.05848129146222e-08	12.7443525774403
444.032676094865	8.98650076248371e-08	12.7201423912646
444.082780518503	8.75810068292641e-08	12.696105876256
444.135570186787	8.54517774446003e-08	12.67693399862
444.18933359789	8.30542950457801e-08	12.6561774108274
444.242285841898	8.04439115563819e-08	12.6387446806592
444.294421957608	7.65916165103863e-08	12.6206785020843
444.345536104953	7.2095560899403e-08	12.6034298777686
444.398536565258	7.0560171843259e-08	12.5886300006033
444.452757703732	7.63423963017341e-08	12.5749192626955
444.505706105746	8.61861921473145e-08	12.5624170052207
444.558515040753	9.18122452856514e-08	12.5500399065801
444.610016789295	8.99510660042661e-08	12.5396689009899
444.662002940846	8.4020171342723e-08	12.5305795845974
444.713233411146	8.17127145120065e-08	12.5234210191504
444.766762191541	8.80107586619003e-08	12.517858354353
444.817008253978	9.66129990976748e-08	12.5151090169401
444.867511235941	1.01911532991424e-07	12.5152434884876
444.919996637294	1.0269416921392e-07	12.5193504371734
444.970566644959	1.00312624761819e-07	12.5278968838711
445.024677561304	9.59185323672588e-08	12.544081423833
445.077184916622	8.99755404918748e-08	12.5667215203561
445.130802971872	8.20859155196726e-08	12.5988017108855
445.185852900594	7.08759753314034e-08	12.6424187889696
445.238566833198	5.6528839555466e-08	12.694702803395
445.292528033005	4.35266282172369e-08	12.7607232511221
445.342963252453	3.49482073385117e-08	12.8341747424315
445.396795742244	3.83579371798424e-08	12.9257408173318
445.452755391539	7.99683528909688e-08	13.0346109792582
445.504348996442	8.97572837776155e-08	13.149434838613
445.557585597491	9.17752772326303e-08	13.2805424214398
445.609640016445	9.58847284038781e-08	13.422210929198
445.662465816883	1.02752452526282e-07	13.5778514644545
445.716240582891	1.10508450997672e-07	13.7472072654937
445.766987841818	1.14709151463703e-07	13.9194780406386
445.819192863731	1.10459258016645e-07	14.1031335557113
445.869617541098	1.00828973745306e-07	14.289316486813
445.920454427153	9.02206198738726e-08	14.4811225061532
445.970698620756	8.09989012755611e-08	14.673977384993
446.020895195559	7.27962039930307e-08	14.8670528063479
446.071488393704	6.65647190620845e-08	15.0602612084531
446.123851557318	6.34272259836089e-08	15.2545738220427
446.177166693064	6.35619892088751e-08	15.4463376748233
446.227368443878	6.56685324499736e-08	15.62085725203
446.277695322283	6.89344177339902e-08	15.7867158830392
446.327803045708	7.27999498891347e-08	15.9399698138075
446.380035154418	7.70602197455945e-08	16.0855389595668
446.430111466466	8.06504228214461e-08	16.2093784307948
446.483056639563	8.18210026915295e-08	16.3241632128172
446.536514268911	7.9525168732632e-08	16.4215529417495
446.586578951678	7.37263315708989e-08	16.488370943315
446.637856407905	6.58862792657143e-08	16.537703430804
446.69160509802	5.79691454109745e-08	16.5707976520898
446.743378013955	5.14582760141982e-08	16.5754674171345
446.79634012834	4.67687448165997e-08	16.557460205447
446.847527704173	4.4383146106707e-08	16.5119196605851
446.898375280585	4.51386388894699e-08	16.4444496395402
446.95245648319	5.1430228364061e-08	16.3620393363159
447.004962624008	6.66421604229192e-08	16.2547658781368
447.057369131091	9.49886013189424e-08	16.1265881659228
447.11059276742	1.39743304951996e-07	15.9825539696278
447.161401781748	1.93041703933926e-07	15.8170285331862
447.212457513127	2.46585663538564e-07	15.6365918689363
447.264731869387	2.97347030075901e-07	15.4465710024293
447.317321158945	3.34421195192014e-07	15.2441453322009
447.370180172906	3.47813908498856e-07	15.0345403378944
447.421099561495	3.43626208808592e-07	14.8150462471855
447.471443683177	3.4000829217088e-07	14.5900881931666
447.52199889609	3.44131510337608e-07	14.3616261415187
447.573407207072	3.47525545286754e-07	14.1321516434567
447.625058707957	3.4113126929242e-07	13.9034364570216
447.675981042264	3.23072157500205e-07	13.6764204583434
447.726714358059	2.95454460773973e-07	13.4529950825489
447.781002763744	2.61094225616204e-07	13.2365735020461
447.831909631104	2.21740150224604e-07	13.0259701315254
447.884035744721	1.79351654774381e-07	12.8225995820185
447.938315612345	1.37267572637095e-07	12.63034977515
447.990405895081	9.95216266188624e-08	12.4476378432851
448.043830122276	7.42128389765008e-08	12.2776078748989
448.095192286752	6.81370674930991e-08	12.1211797559747
448.146271075505	8.66003028790248e-08	11.9771871736343
448.199491668584	1.32762839047321e-07	11.8471686393509
448.252626135284	2.00887393532579e-07	11.7315514354159
448.303061823255	2.53465773127846e-07	11.6302236081779
448.354373183931	2.53210943505212e-07	11.5416662912458
448.408354415818	2.28307856200366e-07	11.4651581836425
448.458738267943	1.98869714580395e-07	11.3994121877426
448.509803853386	1.72507881791377e-07	11.3490435235088
448.562170781957	1.47885942029641e-07	11.3086444071323
448.612771490105	1.23613693977564e-07	11.275690567618
448.663005985413	1.01187465346108e-07	11.2518682761885
448.71428428043	7.95101162920785e-08	11.2340013975469
448.764814825475	6.30951654240152e-08	11.2234198519891
448.815840380855	5.29688787632497e-08	11.2170868759038
448.868275693761	4.90258752291927e-08	11.2132130211204
448.918951857419	4.96366372077223e-08	11.2119161675611
448.971471556965	5.10499838847007e-08	11.2121366934759
449.025130011948	5.01327854128148e-08	11.2131488092121
449.078619104596	4.54736029189952e-08	11.2146013436946
449.132308569135	3.99824332774714e-08	11.2162612028124
449.186364519364	4.07525004832115e-08	11.2180393746657
449.238278449607	4.44175161959175e-08	11.2197507346378
449.28932461342	4.61427234590886e-08	11.2214998189439
449.344157508292	4.52111311863965e-08	11.2236807132372
449.396472834819	4.20138246069159e-08	11.2259492272386
449.446545378251	3.78536886134714e-08	11.2283915315407
449.498824457732	3.37917825831216e-08	11.2315867398123
449.554941710571	3.21874838899635e-08	11.2361574089464
449.609293331719	3.69202109435745e-08	11.2416121141042
449.662731581499	4.38466498112938e-08	11.2482367395735
449.715446785336	4.25190150919943e-08	11.2562499336253
449.767242656242	3.89584558843524e-08	11.2655691831943
449.819686861057	3.90601202155756e-08	11.2769897165497
449.870176376273	4.16788186875592e-08	11.2887001700825
449.922395653218	3.97511865423872e-08	11.3028257999327
449.974031518685	2.64238395544698e-08	11.3159364801942
450.02474667581	1.39113197675785e-08	11.3295405009081
450.07593875187	6.91173537556459e-09	11.3423058752877
450.12762848974	3.84515858137099e-09	11.3511503736403
450.179605648916	2.90873660549602e-09	11.358968805426
450.233321269825	2.74574255238664e-09	11.3589831510523
450.285154761027	2.79112990625837e-09	11.3534520499415
450.338990732068	2.89922324710714e-09	11.3424421711257
450.389672317268	3.08695645437013e-09	11.3184945209528
450.442002274815	3.20501003564279e-09	11.2971136833072
450.495943809982	3.07907395909361e-09	11.272779484283
450.546693486374	2.78447712938728e-09	11.2524493750089
450.598758785547	2.49543934908616e-09	11.2289241529788
450.650599016898	2.42051486383792e-09	11.205760706246
450.700867682514	2.50699354557319e-09	11.196856383238
450.754719144998	2.59004190156577e-09	11.1995221530756
450.807084393634	2.59413207297309e-09	11.2139318857993
450.859583028805	2.51859343572594e-09	11.2402752279078
450.911285373301	2.37999814290716e-09	11.2784675632045
450.963316631863	2.19315488047775e-09	11.3386931463402
451.013487958712	1.9442629791724e-09	11.4094491785125
451.064320529936	1.68689232383364e-09	11.5012789882336
451.116668780398	1.47274302645851e-09	11.6122057040789
451.168839156351	1.32688156257413e-09	11.7398903989903
451.22085571776	1.22016085026993e-09	11.8823402524214
451.273619716796	1.11868377186601e-09	12.0395644797414
451.328086908858	9.88850018155788e-10	12.2103889087488
451.379313560133	8.46884573184838e-10	12.3821854938423
451.431694161215	7.93564988882405e-10	12.569588766753
451.482763415359	8.92604061749318e-10	12.7590137420511
451.534055184127	1.188119253428e-09	12.9531958494443
451.587635772995	1.77088427672203e-09	13.1531893574553
451.640049984841	2.73128650896711e-09	13.3512863122715
451.694245876435	4.1861734791419e-09	13.5478613313256
451.748094591647	6.21510278323891e-09	13.7358815007012
451.800006645462	8.80381061651708e-09	13.9115881743428
451.852167051018	1.19336697067425e-08	14.0742571304002
451.906188291166	1.52953549039862e-08	14.22594022056
451.95979154205	1.78316141514545e-08	14.3606182438953
452.011452166614	1.76704834307824e-08	14.4648936541103
452.064415711766	1.35308026564385e-08	14.5556665236192
452.117028201078	1.00379297509093e-08	14.6221813374997
452.170974936836	9.74358176559382e-09	14.6641213852067
452.223448104646	1.15444477417197e-08	14.6795190796734
452.274719848438	1.2639025250378e-08	14.6698511859199
452.324950395192	1.28637818477776e-08	14.637431460583
452.377683280208	1.22930466378553e-08	14.5981044337026
452.429627390016	1.21198711839503e-08	14.5424011547128
452.482830160681	1.27257159293283e-08	14.4743098781952
452.533233665037	1.36600426728417e-08	14.3951085279009
452.583417542797	1.51708648236339e-08	14.3106212360564
452.637060033613	1.80457519887806e-08	14.2286555132426
452.688755487464	2.06612838291496e-08	14.1464193908622
452.740610149503	1.96643676354996e-08	14.0645347727939
452.792858370052	1.62080329770555e-08	13.9829734198671
452.844794958001	1.30569782837622e-08	13.903969460112
452.895698100271	1.08451092827127e-08	13.8301153790668
452.948655261393	9.42802453433122e-09	13.7608798657523
452.99872806102	8.53147438023403e-09	13.6906322237122
453.052125935463	8.07861082465814e-09	13.6311548854872
453.104342155568	7.93220373467834e-09	13.5752290965818
453.154600245954	8.05200509706177e-09	13.5222794398869
453.208889172176	8.56299841191102e-09	13.477723015489
453.259457036949	8.96477371600827e-09	13.4371897732812
453.310084710292	9.01176533966815e-09	13.4036975554733
453.364516952577	8.51111772064182e-09	13.3752303380965
453.418155218356	7.42102078820544e-09	13.3498261055539
453.470818097708	6.44882636458419e-09	13.328913699434
453.523071819935	6.14700080789964e-09	13.3134424248001
453.573679395478	6.8245097926155e-09	13.3011327166238
453.626542512196	7.17753291982818e-09	13.2920770932727
453.680668732974	5.74436200648681e-09	13.2885095044682
453.733235550081	4.40547483233769e-09	13.2883868986334
453.784405566959	3.37063098361498e-09	13.2917012515432
453.837190739928	2.5456644882235e-09	13.3005851813971
453.891239152953	1.91293904641759e-09	13.3153354801522
453.943303985352	1.64366221257481e-09	13.3345886076197
453.998404108634	1.97215226920017e-09	13.362572629808
454.049212807701	2.78300591098555e-09	13.3944522805624
454.101493574186	3.92321284729846e-09	13.4352424233244
454.152745126056	5.26288229223751e-09	13.4836343854948
454.206395655835	7.05803900310017e-09	13.5440707155891
454.257510626925	9.55250841224871e-09	13.6109999141956
454.312898989489	1.37456981066456e-08	13.6947576905983
454.365176262474	1.96621582825117e-08	13.784518453616
454.416770700446	2.45354995046848e-08	13.8833606362938
454.470060439594	1.70236317941896e-08	13.9957718319158
454.523696804103	1.16014706174483e-08	14.1188995014518
454.577227564717	8.78261964978679e-09	14.2509834506698
454.628208335469	7.81726875408851e-09	14.38480322797
454.682226018047	7.61686706011507e-09	14.5325750832479
454.734498309786	7.63409572246104e-09	14.6811185092621
454.787078068309	7.52416402661973e-09	14.8333544381833
454.83943814475	7.19528079917106e-09	14.9863802267478
454.893618361315	7.35463301216692e-09	15.143297309575
454.946602823583	9.3250829823607e-09	15.2941585962714
454.998623521653	1.18274240846903e-08	15.437259548902
455.048861008317	1.21405838226014e-08	15.5666776437191
455.102764097273	1.20004794231104e-08	15.6958713437685
455.157170965339	1.19137601553367e-08	15.8091230250165
455.208805394156	1.20276216782823e-08	15.8986240923764
455.259858348391	1.2487651897935e-08	15.9681664401235
455.310437872497	1.35077791272987e-08	16.0126845437672
455.361423967934	1.56357824609868e-08	16.0321427792539
455.414108135779	1.98766521418549e-08	16.0288851615054
455.468267569178	2.12310416978888e-08	15.996556363248
455.518812746072	1.60435352927779e-08	15.9391112339994
455.570235191041	1.11205531938254e-08	15.8520948839911
455.622665899443	7.90772913861716e-09	15.7566721391834
455.672936586405	6.10045469437621e-09	15.6292438245483
455.723765794346	6.01058771459198e-09	15.476226665574
455.777988195608	1.19251421074731e-08	15.3224810763977
455.831741524465	2.39491168917918e-08	15.1459603544362
455.884572979292	3.40929672894263e-08	14.9544025413992
455.937771127194	4.07787101642167e-08	14.7572370696946
455.989246585185	4.39559949505578e-08	14.5356085974419
456.042542479921	4.23251153231036e-08	14.3140380296606
456.09554898151	3.59110539676497e-08	14.0862035532185
456.147880798306	2.86817259441755e-08	13.8561700009075
456.198052036553	2.29877643010783e-08	13.6206586704437
456.252256296809	1.90663179350503e-08	13.3950034700916
456.305173474747	1.62789205357332e-08	13.167277306545
456.357144630535	1.4273006683606e-08	12.9377093466898
456.410682995854	1.2819151418238e-08	12.7146798146969
456.462471770176	1.15911007215902e-08	12.4963426525535
456.514913155182	1.04009789320093e-08	12.2841976466759
456.568401604064	9.20247993382025e-09	12.0779628074245
456.622202276951	8.14521073477792e-09	11.8882300857535
456.674969351216	7.5447188793903e-09	11.7055778989095
456.728497568199	8.10275930837855e-09	11.5369441163061
456.779899381532	1.05570074501524e-08	11.3776737562146
456.8330130942	1.57921870235482e-08	11.2264694967126
456.886374361095	2.28491415256977e-08	11.0893213091352
456.939097418637	2.83435553641546e-08	10.9604574790277
456.989805548949	2.99622800755711e-08	10.8432583470808
457.042551829494	2.88459926593429e-08	10.7417033244992
457.095082534394	2.62048809489405e-08	10.6503597789607
457.14706161157	2.29539299143736e-08	10.5662849714232
457.198671083157	1.96772066745474e-08	10.4929824425686
457.252263587025	1.66590912652884e-08	10.4324840728121
457.306087341177	1.38904680344198e-08	10.3786413569997
457.356928970337	1.16720010032485e-08	10.332718445268
457.409478893708	1.01377461299905e-08	10.2931668596005
457.460838523146	9.60975419026934e-09	10.2619649028758
457.511132064637	1.04960151762068e-08	10.2376851188859
457.564582930722	1.42911101939791e-08	10.2194333454207
457.615275328993	2.17812937563759e-08	10.2038800553266
457.669335086023	3.80974709678864e-08	10.1928111522944
457.722825668573	6.78048402951838e-08	10.1844766613805
457.77431424874	1.08166557143634e-07	10.1792634338766
457.827229249219	1.38542254024432e-07	10.1757904302375
457.878583634515	1.42381030967062e-07	10.1732420006129
457.929830480699	1.37004642506857e-07	10.1718120179426
457.982881112912	1.31623133544249e-07	10.1709786138039
458.034592240799	1.29732559924466e-07	10.1705231641524
458.087528159197	1.3001183705563e-07	10.1703174656859
458.139611742457	1.01180723556975e-07	10.170279807174
458.192983456992	8.55015224850719e-08	10.1703833325218
458.244118711537	7.65198149838257e-08	10.1706255866318
458.297846008043	7.64027976125116e-08	10.1711100358475
458.348968583073	1.00764233724359e-07	10.1718310441934
458.400096643845	1.51015791389575e-07	10.1729524440444
458.451311028155	1.28303906417357e-07	10.1746200655214
458.502470717722	9.27709157402134e-08	10.1770821503371
458.552952229131	6.388469758231e-08	10.1804946870405
458.604062197683	4.16417840932845e-08	10.1852757267704
458.655652882544	2.97564388295762e-08	10.1919722180682
458.709823051355	2.58654735370498e-08	10.2020961470536
458.759981667366	2.64799921217881e-08	10.2136155937773
458.81129918299	2.90052730834838e-08	10.2294750468315
458.86183099942	3.10672479598853e-08	10.2489742031998
458.916471644114	3.19555907591502e-08	10.2774553144782
458.969814760675	3.16422361757281e-08	10.3123566655158
459.02018625049	3.06491076164091e-08	10.352113624838
459.071065562136	2.9216929697813e-08	10.4007736152869
459.121983614441	2.76431503753525e-08	10.458684325454
459.174290097105	2.67519836520161e-08	10.5298122827701
459.22861093092	2.75226044223599e-08	10.6144577951877
459.279255843463	2.94439028303714e-08	10.7055777325279
459.329402403991	3.10846178241361e-08	10.8058360020945
459.380975235248	3.21564570127116e-08	10.9201870126483
459.43194734888	3.32243807786195e-08	11.0435027983071
459.483727057172	3.63587352448259e-08	11.1813583566381
459.535316857208	4.31426493537365e-08	11.3282253992125
459.589602280706	5.6240952350005e-08	11.4937857415061
459.640877672186	7.66838036406894e-08	11.6652493904284
459.692310234244	1.0685130398478e-07	11.8462930486823
459.745809477653	1.48845373184211e-07	12.0411950240109
459.799737009499	1.99298600889722e-07	12.246185036272
459.851138028948	2.47311718133033e-07	12.4559982646605
459.903309661444	2.83281805853577e-07	12.6714707015648
459.954597535389	3.02947320964799e-07	12.8918966365102
460.005684344026	3.10086575434803e-07	13.1154883210118
460.059788757073	3.10187089621752e-07	13.3495584723033
460.112464321913	3.06287408968604e-07	13.5790261437991
460.162650770311	2.9835956703366e-07	13.8020402830906
460.215895430306	2.82034114587104e-07	14.0331614010373
460.26765022166	2.49144245690813e-07	14.2585662217732
460.320766233278	2.03043508896779e-07	14.4774299657657
460.373771066222	1.86199326321873e-07	14.6870661507124
460.424159888386	1.92406819350384e-07	14.8811674661589
460.477035740164	1.98110504267278e-07	15.0731054382385
460.530868018761	1.99627532234763e-07	15.2547378431453
460.582685525208	1.99628213462922e-07	15.4113789506841
460.634637152323	1.99933450638958e-07	15.5469189909589
460.68717235082	2.01076791194948e-07	15.6612451987461
460.737403840542	2.02573841221668e-07	15.7503795960954
460.789281346804	2.02803260013151e-07	15.8213899333641
460.841132689518	1.967214611947e-07	15.865990043848
460.892745194333	1.80490003812643e-07	15.8896222974739
460.944321532958	1.62620799797021e-07	15.887997972092
460.9964529377	1.49209630689249e-07	15.8575952294838
461.048497959463	1.41562594885756e-07	15.8055157317692
461.100936516171	1.40440528355955e-07	15.7356856653746
461.152790805311	1.45646996087532e-07	15.6452458304357
461.205725110921	1.55615704245003e-07	15.5445318732596
461.257173071424	1.66967079266723e-07	15.4237796769835
461.311154272452	1.79650084986798e-07	15.2952719055548
461.364668063676	1.93364228466598e-07	15.1592304094311
461.41669170464	2.09429043377789e-07	15.02214071881
461.467385194409	2.25171306788419e-07	14.8706179424571
461.522079079325	2.35348066238529e-07	14.7221745138257
461.573926675863	2.36991929190627e-07	14.5762080652027
461.62685561687	2.35943638064045e-07	14.4290562623922
461.682575531252	2.3408981327016e-07	14.2907063685947
461.73865478361	2.31583755267122e-07	14.1565484578464
461.790903915997	2.27717131105356e-07	14.0273870369964
461.844152797145	2.21617290595622e-07	13.9062737987241
461.896491386242	2.14940560128264e-07	13.7966612380651
461.950549503248	2.13592652889539e-07	13.6956849805965
462.004731625894	2.19152308513326e-07	13.6086325819085
462.058465115027	2.26114436390821e-07	13.5291557263761
462.110047789217	2.31172053679344e-07	13.4596706876969
462.163001465906	2.34794716151355e-07	13.4010144957928
462.216640232623	2.37277180999834e-07	13.3536957889239
462.267069396906	2.18216587598184e-07	13.3123887895777
462.317656527683	1.36719066281067e-07	13.2791767610961
462.371724333379	1.06698438707608e-07	13.2540115660569
462.422718999327	1.10817860503863e-07	13.2350971906169
462.47589904695	1.29993771250332e-07	13.2215454632159
462.52641195862	1.45451902824369e-07	13.2130375647354
462.577803564782	1.44295012965355e-07	13.2107835519495
462.631750835681	1.17063334731891e-07	13.2133533192826
462.687232936822	1.02922176532143e-07	13.2213183727347
462.737932010698	1.24120613396066e-07	13.2320151723685
462.792122648085	1.75022244964256e-07	13.248028966257
462.843590617465	2.23160601852074e-07	13.2673805984226
462.894867440512	2.36867051106165e-07	13.2906674996825
462.94583942382	2.40268239551858e-07	13.3182411479593
462.999292273745	2.41034408658212e-07	13.352593376567
463.049344879866	2.38683279650443e-07	13.3887682768374
463.100552385968	2.3086112224739e-07	13.4308582233614
463.152515039244	2.15806565402851e-07	13.4787614481562
463.204250675538	2.02200519329018e-07	13.5313581108219
463.257645117363	2.08309586138619e-07	13.591224000163
463.311917736281	2.24649607366499e-07	13.6573963624317
463.365116002622	2.2858868644932e-07	13.726454151189
463.417867632898	2.18333715487075e-07	13.7986825407804
463.46997291982	1.96854825534169e-07	13.8730856874363
463.522183575082	1.62350075632475e-07	13.9502190036865
463.576270789701	1.28085768824177e-07	14.0331609002955
463.630253647416	1.01710642401707e-07	14.117277229938
463.681135310282	9.04732401833264e-08	14.1954894741942
463.734071599291	9.83024814867977e-08	14.2766848593721
463.786327241749	1.18118155716846e-07	14.3542101322428
463.838673890042	1.29356358076002e-07	14.4267785124397
463.891615863383	1.18121988974743e-07	14.4927174382009
463.944117951204	9.14456589223415e-08	14.5434936061899
463.998521365685	6.90554486309871e-08	14.5915460212288
464.050739752491	4.94025804644749e-08	14.6186456530788
464.104515045698	3.45554262630816e-08	14.6334827329036
464.157890486045	2.2949925245426e-08	14.6148622572124
464.209509420089	1.60117977314338e-08	14.5746366928576
464.261913819802	1.33474992596081e-08	14.5242015327513
464.312940788924	1.55903239989912e-08	14.446809075211
464.364600054514	1.91573091435762e-08	14.3473640065155
464.419507286169	1.94040283053948e-08	14.2241800218153
464.472984157736	1.97233911451252e-08	14.0700800004901
464.523178237488	2.2385417136449e-08	13.9104658167805
464.575542107479	2.55702512051775e-08	13.7434879260939
464.628452411707	2.8680674029408e-08	13.5617476875578
464.682545525517	3.29016426380146e-08	13.3769501979579
464.733420625786	3.81039199129341e-08	13.1805796275974
464.785680916125	4.35852621014417e-08	12.9848737161656
464.837137933726	4.81899603396348e-08	12.7808109704389
464.887606391882	5.09941866110654e-08	12.5878879911796
464.937718175433	5.11896339365059e-08	12.3998135040462
464.988186338874	4.84186499657543e-08	12.2148911917529
465.038638328484	4.38990465667894e-08	12.0392100989735
465.089141284724	3.92950829506546e-08	11.8814918509407
465.139310871081	3.53147389339391e-08	11.7351111505722
465.189813287224	3.2387636006526e-08	11.6061773362609
465.240108973601	3.04492549705427e-08	11.4932841720223
465.290781858129	2.91038892415625e-08	11.3922162997792
465.34091212659	2.81419163467699e-08	11.310017569408
465.391053673235	2.74474808716609e-08	11.248893353015
465.441214357874	2.70315248487312e-08	11.1983133853579
465.491427204074	2.68849332492018e-08	11.1649952876794
465.541691002807	2.69024537167706e-08	11.1429809434249
465.592217665048	2.70180409660385e-08	11.1333766368919
465.642819703504	2.72040805647839e-08	11.1373526075977
465.692869270183	2.75023212741308e-08	11.1440065259083
465.743536718774	2.80613084291008e-08	11.1565482288114
465.794466543291	2.90366543379051e-08	11.1760757178041
465.844889458168	3.00001905560712e-08	11.1960263365999
465.895622286407	3.05244665372694e-08	11.2160704485273
465.946134149885	3.08609979359716e-08	11.2371484320921
465.99667328773	3.12343303962685e-08	11.2535495077778
466.050077595137	3.17469699905491e-08	11.2716581772622
466.101135315378	3.22876758374815e-08	11.2813725745571
466.152495794821	3.28470406810089e-08	11.287221499241
466.203631285348	3.32721436020856e-08	11.28800888428
466.256817672478	3.34072035545046e-08	11.2871537971484
466.306853230536	3.30629326111572e-08	11.2800680909111
466.357533456214	3.2457345348425e-08	11.2720177119001
466.411341373045	3.22826027648978e-08	11.2632709744761
466.462018907526	3.46709515563766e-08	11.2536307205602
466.515067504492	4.55865905200447e-08	11.2433357097318
466.565629278079	6.81500350367303e-08	11.2336716116877
466.619777011112	6.58268090057476e-08	11.2257637485856
466.672267915898	4.05190082691821e-08	11.2190849583819
466.726680239621	2.62482612375661e-08	11.2124946489779
466.778181220015	2.00982051800767e-08	11.2074977987894
466.828764539328	1.66143486455325e-08	11.2031500376663
466.879779829545	1.4093640758117e-08	11.1991461619569
466.931368751991	1.22584724655467e-08	11.1957144756303
466.983388984098	1.1576585739223e-08	11.1930882196792
467.034958900331	1.20345789530638e-08	11.1906383575337
467.086261490317	1.22754262888906e-08	11.1884489178249
467.137855283123	1.14192541112378e-08	11.1862776063581
467.191810265224	1.01267999262072e-08	11.1842892268796
467.242542679914	8.95585759765617e-09	11.1825917926715
467.292640277112	8.25732687265045e-09	11.1815242143792
467.346235954848	8.03112412782357e-09	11.1815374319789
467.397143109804	8.29356466347446e-09	11.1828920130279
467.447550674511	9.0630000946492e-09	11.1866936902905
467.501445905547	1.04535078513034e-08	11.1950007132023
467.552037936562	1.21712526744454e-08	11.2065872497106
467.607392094686	1.45895379132589e-08	11.2271866959786
467.657637230169	1.71917999013697e-08	11.2513819621753
467.708171043453	2.05260043238422e-08	11.2835861609593
467.758662933971	2.46994476257363e-08	11.3243215483602
467.809106999663	2.96482231637366e-08	11.3744430055048
467.859715026254	3.47287671506058e-08	11.4352190779717
467.90971886465	3.95871973935296e-08	11.5063413919944
467.96018626163	4.67218903416873e-08	11.5902890684258
468.010199474045	5.6500850808558e-08	11.6860777626435
468.060765449097	6.01245932815796e-08	11.7960076194808
468.111019466063	5.98833006371327e-08	11.9187215452209
468.161451596431	5.90070778395736e-08	12.055333373084
468.211744020976	5.831593597505e-08	12.2051872695151
468.261852441019	5.77574041123445e-08	12.3676229377722
468.312136771135	5.73669420037409e-08	12.5426771437947
468.362690384414	5.72127969656301e-08	12.7296714443912
468.412868755359	5.72133587115754e-08	12.9255614266035
468.462971183489	5.69636343634024e-08	13.1296901863047
468.513118251142	5.61141498626851e-08	13.3415201845443
468.563402449441	5.5733716841998e-08	13.5597460413165
468.61385129644	5.73607141211239e-08	13.7830634921918
468.663885497239	6.01511321842855e-08	14.0078083092113
468.714301185864	6.20039348033359e-08	14.2326573971156
468.764725320536	6.22079106387315e-08	14.4560055884455
468.815066446802	6.1636743838803e-08	14.6792197078476
468.865973759357	6.09968118167405e-08	14.8963908222334
468.916707735465	6.0680722256572e-08	15.1064758502688
468.966937300525	6.0622947580449e-08	15.3054886512307
469.01699296921	6.0621616226594e-08	15.4916842791918
469.067041668093	6.05506522562839e-08	15.6655896740763
469.117080728696	6.03980190037954e-08	15.821297943958
469.167791344483	6.02022147948954e-08	15.9670129203012
469.218373637902	5.99371399891257e-08	16.0914751086899
469.268842088266	5.96055201635239e-08	16.1969931413369
469.319343118997	5.92857303062102e-08	16.2858947330024
469.369363061908	5.90036201433387e-08	16.3498348292576
469.420085200493	5.90279046622025e-08	16.3967006337938
469.470253922716	5.88605747788943e-08	16.4169991022392
469.520594347992	5.78136332520617e-08	16.40633290994
469.571343723748	5.61460434232023e-08	16.3763036057566
469.621345799803	5.45051082663997e-08	16.3295406605614
469.671869159276	5.3188089666229e-08	16.2560898106471
469.722141711843	5.25060071883317e-08	16.1587597770434
469.772499314316	5.29278948915908e-08	16.0380337755315
469.822663820751	5.506407054253e-08	15.90707441015
469.873149402073	5.89149074010563e-08	15.7563936508704
469.923663345109	6.39885778337333e-08	15.5936706746397
469.974040657663	6.97086584117899e-08	15.4217085392047
470.024522074102	7.57441288650796e-08	15.241535359121
470.074671024532	8.08391146975406e-08	15.0531371354499
470.125053687288	8.07818393689143e-08	14.8607978364285
470.175444504518	7.19120648493102e-08	14.666515117648
470.226458938587	5.79773435883148e-08	14.4739010945339
470.280077486544	4.49185806288488e-08	14.2836471240861
470.337515996154	3.49859394335697e-08	14.0988997979469
470.389204964563	2.79961333809309e-08	13.9182554573123
470.444098607561	2.72786851893244e-08	13.7474327581756
470.495515702195	3.68818005358788e-08	13.5858927830897
470.550814723918	5.99903519148319e-08	13.4350584163281
470.603082221565	9.19669280674308e-08	13.2956160162233
470.657625833208	1.28794709827401e-07	13.1681890100578
470.712294198716	1.46198536286877e-07	13.0527106046853
470.764059332066	1.37593873259622e-07	12.9496107165212
470.816001869704	1.20948999818321e-07	12.8597611102522
470.867671081922	1.05143414181736e-07	12.7807342413098
470.918214445738	9.27720496129762e-08	12.7126786362804
470.971488432034	8.49087375637727e-08	12.6562120853202
471.023589994595	8.32682291235448e-08	12.6091921846445
471.077368153709	9.39461608779145e-08	12.5716795208868
471.128811031503	1.21188430180217e-07	12.5421099502637
471.179004755447	1.59889458094505e-07	12.517753166054
471.230847562746	1.90934592716805e-07	12.5019530785428
471.281566237739	1.99439225998617e-07	12.4914427179902
471.335314053038	1.9374604107207e-07	12.4862392907795
471.386792246606	1.79664852225205e-07	12.4841245824853
471.440901363348	1.67418127016956e-07	12.4864637589272
471.493962131899	1.61290021702482e-07	12.4910421703144
471.544977185775	1.70883073385414e-07	12.4969994054677
471.598893903089	2.00409802750577e-07	12.5056077567393
471.652616624498	2.01546590738475e-07	12.5156093568436
471.706292436317	1.78092447366119e-07	12.5270142572518
471.756704551952	1.51261161682225e-07	12.5385028262037
471.809360233364	1.32294015702236e-07	12.5520766587515
471.863089145239	1.19740814207402e-07	12.5675304026964
471.916262215197	1.19003910319595e-07	12.584297205306
471.968743827234	1.30839866915639e-07	12.6023840554186
472.01890516046	1.54024309047889e-07	12.6208262765978
472.070084527504	1.88326894725927e-07	12.6417386892452
472.121039381259	2.2481277162988e-07	12.6644748623015
472.171223369452	2.51591865209787e-07	12.6886090976648
472.221755962298	2.59916632313659e-07	12.7149519511766
472.272661245752	2.4950168933489e-07	12.743353941225
472.322995262475	2.29320556616103e-07	12.7721711629203
472.373300060508	2.27681097562534e-07	12.8016903605752
472.423895862529	2.3244909179235e-07	12.8310948435056
472.474010388753	2.07953711887961e-07	12.8559994170205
472.524937075165	1.59775352895069e-07	12.8789184204729
472.575500254302	1.04707330796994e-07	12.8956853815716
472.626206332236	5.47369885660407e-08	12.8987922248958
472.676469353951	2.66740450558741e-08	12.8953777869226
472.726819501356	1.16639028930904e-08	12.8678069292369
472.777683455151	8.18322899902573e-09	12.839229602771
472.827745500313	1.39225901107179e-08	12.7947365512523
472.878444061972	2.88470034539378e-08	12.7372575234822
472.929020450504	4.73896469090154e-08	12.6660841766177
472.979679446096	5.97409882128854e-08	12.5813311215284
473.030220448925	6.33852197358452e-08	12.4867613855677
473.08053053591	6.38339742466341e-08	12.3792244843373
473.130842840327	6.56362453250139e-08	12.2645430013031
473.181373853045	6.952330744664e-08	12.1412436689521
473.231682639222	7.31979671048757e-08	12.0143080414152
473.282425092124	7.24488124713683e-08	11.8851192545677
473.333382888268	6.52960539723901e-08	11.7570082414939
473.383998838417	5.4535072249778e-08	11.6319943971937
473.434273015785	4.36288309490095e-08	11.5116682564257
473.484432219747	3.40277236713031e-08	11.3989688019066
473.534903732698	2.6061609890738e-08	11.2990679759806
473.5851499548	1.96463777753918e-08	11.2126168194168
473.635978664478	1.46794166826721e-08	11.1428248528921
473.686383173455	1.10159521014329e-08	11.0895445592636
473.736615450745	8.51081683835421e-09	11.054373321631
473.787325472874	7.10742082216305e-09	11.0406025736071
473.83766934741	6.78851329087936e-09	11.0453112515443
473.888157998004	7.65793426211568e-09	11.0701996746427
473.938500403127	9.91211179337689e-09	11.114192441858
473.98856286502	1.38488103986601e-08	11.1747348814568
474.038833129718	1.98446483196903e-08	11.2527540260318
474.089122609275	2.81460978236187e-08	11.3463164750389
474.13933920166	3.8655542182061e-08	11.452347118387
474.189967016128	5.09792623041269e-08	11.5695608638635
474.240579020466	6.50223629336547e-08	11.6942061291649
474.290666656964	8.36332885290165e-08	11.8210750698552
474.341380134621	1.19310440924406e-07	11.9525298630431
474.391665695637	1.94962447539459e-07	12.0822851008487
474.441676181851	2.36761370834856e-07	12.2080708171632
474.492060577856	2.09753485891953e-07	12.330478383919
474.54298274324	1.89502170439234e-07	12.4459723126111
474.593750960974	1.71169834206634e-07	12.5514711555484
474.645434937611	1.51976898457697e-07	12.6479927173832
474.696147291575	1.31801242497071e-07	12.7265664209445
474.747949394314	1.1327140048592e-07	12.795269831906
474.798319833686	9.69490316188917e-08	12.8432055493569
474.849556741079	8.47254742038061e-08	12.8792589760358
474.903983272847	7.70017997212273e-08	12.908084214321
474.958330044068	7.22369139458133e-08	12.9217056669347
475.00924461293	6.8748916489879e-08	12.9168593119929
475.060522223372	6.62735397590063e-08	12.9039562461472
475.110997787708	6.53687488293453e-08	12.8842875883597
475.162495155505	6.79419425089212e-08	12.8611809443453
475.215849600435	7.52333254919964e-08	12.8367600514086
475.270021772223	8.4556984959445e-08	12.8111539810542
475.320879825336	9.03803251821896e-08	12.7852557487135
475.375402635658	9.21926339714577e-08	12.7601776081223
475.428938925024	9.20366154230714e-08	12.7343711861456
475.481368925779	9.04205417626528e-08	12.7075201010816
475.535166086237	8.81801325815614e-08	12.6865684747774
475.586100029543	8.55732139064264e-08	12.66494691784
475.639450101128	8.3075888026727e-08	12.6467395816668
475.690088932356	7.949792722026e-08	12.6274685729072
475.741285769803	7.53761512207966e-08	12.6108817616019
475.792569848976	7.18984158045203e-08	12.5942028789281
475.843318593091	7.34385401013527e-08	12.5785716950626
475.895586215372	8.27106872707728e-08	12.5651982385086
475.948486821329	9.2159657743457e-08	12.5528360606697
476.000970215417	9.36435701682505e-08	12.5417541392096
476.054983323881	8.84222604350659e-08	12.532384364133
476.105532187961	8.28308686741972e-08	12.5237297659106
476.157650601014	8.53953404957688e-08	12.5173595251592
476.210629378374	9.54229661401034e-08	12.5131185876177
476.26221536571	1.03745150253685e-07	12.5120286459641
476.316162402849	1.06918094299799e-07	12.5153962723114
476.367040671345	1.05070403299122e-07	12.5219503403669
476.42126917794	1.00531900194567e-07	12.5357605253482
476.472252600495	9.33207074407594e-08	12.5540112570068
476.522882235321	8.43656014998664e-08	12.5797128001016
476.57540892166	7.1985992000882e-08	12.6156967799373
476.627096359376	5.7425200216906e-08	12.661121862122
476.679239812488	4.52445805979835e-08	12.7184099597038
476.733519229479	3.60540086005018e-08	12.7908009537073
476.78481643101	3.19041202780894e-08	12.871589068116
476.840329074464	5.14614998552927e-08	12.9724906747497
476.89151735088	8.88962188192769e-08	13.0794675402668
476.94207559531	8.86984917611146e-08	13.1978142767126
476.99493383863	9.02889333707403e-08	13.3335323922681
477.047379955607	9.55982511163185e-08	13.4810697236453
477.101581883238	1.02974813090685e-07	13.6444540391473
477.155638575645	1.08518924459694e-07	13.8189024658816
477.206922933835	1.07160076792589e-07	13.996249624258
477.258560405643	9.80735712374727e-08	14.1818875680641
477.310613600364	8.69840335288224e-08	14.3744031078094
477.36125975916	7.74727981913663e-08	14.5667311236039
477.41224853886	6.98566470791692e-08	14.7614077913781
477.46469465825	6.41680130406369e-08	14.9601112294434
477.51770471635	6.13740691834237e-08	15.1580557433581
477.569883764985	6.18052096513851e-08	15.3488717478978
477.624076586724	6.45958839232472e-08	15.5388352509985
477.674321119175	6.83915911104374e-08	15.7076230009366
477.727422398121	7.28842678233511e-08	15.873972042388
477.780321109405	7.76304393484453e-08	16.0263164149243
477.830813654041	8.20005749457188e-08	16.1577841515237
477.882982301102	8.47162200583633e-08	16.2771872743787
477.935846640838	8.40501995409149e-08	16.3787049306502
477.989457069804	7.98904361752012e-08	16.4639673395045
478.04140352505	7.25681679015422e-08	16.5216885099306
478.092838958725	6.3939992913245e-08	16.5557408964615
478.143485306178	5.60175619551228e-08	16.5641032946146
478.194834703309	4.98931245072482e-08	16.5508348469776
478.247535361702	4.61489517779096e-08	16.5178052202386
478.298770661164	4.55259329665316e-08	16.4583773458356
478.349369288925	4.95364391451702e-08	16.3748810198985
478.402855735267	6.19005163909554e-08	16.2771343905083
478.454762447622	8.63142555446112e-08	16.1544073427794
478.507764976212	1.26945432586534e-07	16.0141447980294
478.559717669534	1.80733591975666e-07	15.8557319074203
478.61032925234	2.35333597833622e-07	15.6809594788444
478.661765928849	2.87220330331039e-07	15.4948173194134
478.71218859051	3.27799785453134e-07	15.2946507113521
478.763260083843	3.48046782518776e-07	15.0864552734036
478.816918655431	3.47090621312602e-07	14.8715066562446
478.869016789665	3.40405794911315e-07	14.6492843677224
478.921969155896	3.42619387661978e-07	14.423963455299
478.972195460643	3.48854592580333e-07	14.1923891093481
479.022539621803	3.47666068026766e-07	13.9618013052611
479.076368187638	3.3435506701201e-07	13.7344531076692
479.130749892918	3.09807476286861e-07	13.5103587539612
479.183429143185	2.76881993721285e-07	13.2907008858254
479.236517617315	2.38106575409275e-07	13.0769555770319
479.288410080544	1.95721053138758e-07	12.8708405885799
479.339572620256	1.52265480775061e-07	12.6742823504275
479.392709084936	1.11854649986545e-07	12.4877147767423
479.446777549028	8.15329957163999e-08	12.3130063025714
479.496788311305	6.7999739743125e-08	12.1519527128504
479.550677603621	7.97664642965054e-08	12.0028933683072
479.60403239382	1.18768406759828e-07	11.8684727393201
479.655397065436	1.80340988800189e-07	11.7484323259907
479.708601594262	2.50146927122822e-07	11.6414930679412
479.762521150701	2.69883981668805e-07	11.5473687943833
479.812699801362	2.47972753944245e-07	11.4669003469173
479.866731554956	2.18535314778555e-07	11.3979507095209
479.918113411719	1.90059789585195e-07	11.342404402248
479.969740009117	1.62763704781884e-07	11.2965851352226
480.022086523366	1.37966164634687e-07	11.2622596108014
480.074939076976	1.14262159134138e-07	11.2357583383419
480.127473695713	9.08179969375466e-08	11.2148530716773
480.179484044337	7.08576410706793e-08	11.2008674702284
480.231502354537	5.7919836946319e-08	11.1932262361713
480.283115501335	5.15202000721364e-08	11.1888872534123
480.335642551	5.06677193928503e-08	11.1871224177884
480.386182779491	5.20809226406027e-08	11.1867056782201
480.44019888581	5.25718413897262e-08	11.1874110505306
480.490384484276	4.91110207432669e-08	11.1884709371527
480.542684415314	4.35127978016353e-08	11.1899724822067
480.594986084791	4.12467044478877e-08	11.191582971997
480.646125583619	4.45425386561033e-08	11.1932102877437
480.69780498082	4.73576002450768e-08	11.1949634058911
480.75200391149	4.72153653404851e-08	11.197048038023
480.805939236955	4.48723254778473e-08	11.1993903482039
480.861369066139	4.06567870095556e-08	11.2023060031544
480.91393489385	3.63002265273795e-08	11.2055297643024
480.966108898065	3.35555273296756e-08	11.209481490117
481.016849083446	3.62332056759701e-08	11.21417753455
481.069889440641	4.50018265584221e-08	11.2206345665262
481.121575060238	4.7466750180686e-08	11.2282876238902
481.177718033421	4.38052447628292e-08	11.2394828597529
481.228166133864	4.17413336406765e-08	11.2502723862249
481.283284196393	4.41601150317291e-08	11.2652414267157
481.336890588109	4.52974352347754e-08	11.2820059346122
481.388535125134	3.56233174814541e-08	11.2980046855013
481.440002534903	1.9606321024408e-08	11.3133818299451
481.492336606837	9.4797918128092e-09	11.3296081089227
481.543104284186	4.6388874485088e-09	11.3396397822043
481.594792327787	3.02871277381929e-09	11.3505008157356
481.648088211656	2.61799564974943e-09	11.354277255315
481.69904788412	2.60838382749641e-09	11.3548641828784
481.750335055724	2.65878380356726e-09	11.3513935043256
481.803926875472	2.79439858201728e-09	11.3421504411819
481.856340522458	2.97643717863189e-09	11.3288899696916
481.906979163557	3.00794428638571e-09	11.3093718727879
481.95924803421	2.81238361907039e-09	11.2864563054772
482.011274255449	2.5436469235609e-09	11.2717455183109
482.063224006604	2.39993812143386e-09	11.2521390184541
482.116070087089	2.44973976311794e-09	11.2499438079305
482.16685889211	2.53015506638497e-09	11.2550990422562
482.218387532623	2.53719027321778e-09	11.2674207530239
482.270469803921	2.46294704942048e-09	11.2940466168548
482.324657531413	2.32841785906762e-09	11.3353848337645
482.375896006227	2.14817816281375e-09	11.3879650882099
482.428124154323	1.92690998698074e-09	11.4634483665973
482.480224586017	1.67948700401745e-09	11.5549752055126
482.533623993104	1.46470890045259e-09	11.6652404808264
482.587623851336	1.31573951264909e-09	11.795336572399
482.641323858897	1.21634456056354e-09	11.9396918451264
482.695261550127	1.1363845845046e-09	12.096406810798
482.748784637692	1.04902816433469e-09	12.2636978626511
482.801522775121	9.4937568802788e-10	12.4405004239321
482.85176736382	8.99589229173509e-10	12.6158006263704
482.905123051409	1.00541359859018e-09	12.8112734122902
482.956444770037	1.30736235116156e-09	13.0005773206253
483.008473129629	1.89787245283471e-09	13.1936689291493
483.061279034314	2.89582215835438e-09	13.3914062840112
483.112900003775	4.34412697829918e-09	13.5786636749754
483.166471590507	6.40586006459552e-09	13.7655810141098
483.220292781318	9.1416634022068e-09	13.9427567805386
483.270975042081	1.22824834426091e-08	14.096697604367
483.325118258299	1.57241367898033e-08	14.2509686604824
483.379508731514	1.842005169795e-08	14.3892322174423
483.433484828309	1.90457886706866e-08	14.5038515367755
483.485808652837	1.57989855754549e-08	14.5869555471979
483.536019430257	1.13242546082966e-08	14.6411701823526
483.586380946491	9.91859320826911e-09	14.6750445577036
483.638336097791	1.1401318003332e-08	14.6873302409197
483.689521938361	1.31808184849228e-08	14.6785596649495
483.740031653445	1.36974856414517e-08	14.6472743741249
483.790274253351	1.34814442517757e-08	14.6013656799668
483.844557303221	1.30884775838397e-08	14.5501594350513
483.898867937755	1.35946298024046e-08	14.4844751417366
483.950358675488	1.47187322847993e-08	14.4095913069076
484.001707297425	1.65720159056658e-08	14.3281298514441
484.052831675755	1.97010575531257e-08	14.2386835704857
484.104958369571	2.36142963865366e-08	14.1518421202033
484.158826662022	2.37272276463704e-08	14.0641945800934
484.212784045583	1.9842798925655e-08	13.9838895202005
484.266938607599	1.5773245616423e-08	13.9060687166768
484.320169452209	1.25238648056894e-08	13.8253232096745
484.3723384116	1.03621271523795e-08	13.7483381553552
484.426468134911	9.07127980287984e-09	13.6794546543674
484.479130198347	8.30816273068832e-09	13.6153332309317
484.53004173541	7.92107350375044e-09	13.558552307094
484.582373175453	7.8285192636713e-09	13.5082062595467
484.633181357657	7.92043040680749e-09	13.4609700885261
484.686009737023	8.10504044655407e-09	13.418530498261
484.737627342445	8.10747710859159e-09	13.3851390151401
484.790101791536	7.62082771782522e-09	13.3534234912541
484.844255037395	6.87688332089168e-09	13.3271932855125
484.898356974338	6.25328356771637e-09	13.306761792789
484.949566899599	6.13275658046006e-09	13.2893158802638
485.000507405715	7.00585935533099e-09	13.2757299769216
485.054470997316	7.12044238125305e-09	13.2682181812302
485.104857827208	5.35334043671849e-09	13.2626379729834
485.15869751937	4.08491222809419e-09	13.2630137862502
485.212750184645	3.15117850621997e-09	13.2680010627808
485.266636443118	2.3314282293318e-09	13.277814411429
485.31885157357	1.70551419176093e-09	13.292166870849
485.373991566738	1.51218435002393e-09	13.3144703923452
485.427955778019	1.88710717355362e-09	13.3431837164858
485.477996706928	2.68248830119804e-09	13.3760024513416
485.531541720903	3.87027038721612e-09	13.4201692675571
485.584572361362	5.44471320930556e-09	13.4728800377501
485.638365155943	7.76576525197465e-09	13.5365360926211
485.694598926842	1.148807008785e-08	13.6141208643913
485.748496968974	1.69518420949618e-08	13.6997853127623
485.802728154267	2.37563753741425e-08	13.7969851293331
485.853942339628	2.08165882949653e-08	13.8991315657808
485.907431880083	1.41012996308167e-08	14.015930576835
485.959143481267	1.03344895697804e-08	14.1384130871826
486.010065531487	8.66567456461072e-09	14.2673355282815
486.062749363376	8.26736294776269e-09	14.4078353404694
486.114297517522	8.31797691241665e-09	14.5515315552977
486.165086547497	8.25322793379396e-09	14.6977383312047
486.215831770059	7.72776735356274e-09	14.8467015926787
486.267255101358	6.99370833680501e-09	14.9988843660105
486.320030517235	7.28683051615817e-09	15.1533864433586
486.371333514452	9.94443292349453e-09	15.3014224323189
486.424084209548	1.26426712538887e-08	15.4448825243833
486.47785193958	1.1786809806503e-08	15.5859936797159
486.53056254429	1.10993928793289e-08	15.7079412423595
486.582170354265	1.06828560165243e-08	15.8129489819253
486.635762601371	1.05639937035212e-08	15.9072756744688
486.688225159357	1.08355282296683e-08	15.9783113103264
486.741885283366	1.17934420270309e-08	16.0258660023664
486.794029404617	1.42824723188772e-08	16.0496010506513
486.847416412365	2.00755369258716e-08	16.0476056572669
486.898441463714	2.24159595167468e-08	16.0094981967452
486.951434350037	1.72829012710758e-08	15.959510173025
487.003489613693	1.22278089354442e-08	15.8833200853186
487.054952892971	8.43347895656306e-09	15.7742415503022
487.107778328332	6.30007524185882e-09	15.6501921439901
487.160807329303	6.5714263966528e-09	15.5132400875165
487.21440935286	1.2539283555471e-08	15.3517830495055
487.264986950529	1.95296426358207e-08	15.1696115003701
487.319212048006	2.45939026015663e-08	14.9789457124261
487.372417419146	2.8146147157548e-08	14.7714495919775
487.425824498933	3.09531809022115e-08	14.561595771082
487.479643854268	3.19087224991773e-08	14.3421246756503
487.533493637781	2.95487213482612e-08	14.1151592596234
487.587554966257	2.51919215336533e-08	13.8783680394911
487.641955029489	2.1051531075164e-08	13.6480227509963
487.694733853017	1.76056144455577e-08	13.4127328483187
487.745873139655	1.48941496214623e-08	13.1777120390319
487.799803494879	1.27712833815105e-08	12.9455403381883
487.849986432015	1.10348993108763e-08	12.7135194565209
487.903954275643	9.55009758646884e-09	12.491901237084
487.957294501089	8.14951365944597e-09	12.2768375480555
488.011111874061	6.85347539553893e-09	12.0717771655387
488.064278578563	5.84099762395077e-09	11.8776796229843
488.116901375775	5.56379069822547e-09	11.6989275392401
488.167840346491	6.66671028587213e-09	11.523838555335
488.218898504115	9.79863312663899e-09	11.3644007314692
488.269843656602	1.49051239929577e-08	11.2151045209807
488.321378234236	2.00467238225104e-08	11.0764775958196
488.374562913732	2.26781684308176e-08	10.9524569302033
488.425246581698	2.20650551014749e-08	10.8354869518992
488.478612894832	1.99081387172899e-08	10.7307304748296
488.530268508348	1.73958173785559e-08	10.6416624783767
488.58028329753	1.48015209698834e-08	10.5566747759063
488.634199553687	1.24768852466493e-08	10.4828162048009
488.68751275326	1.05533290949502e-08	10.4190624158827
488.73870671412	9.16757825938941e-09	10.3659635419733
488.789794705781	8.48065689550918e-09	10.3233542896541
488.841547190122	8.58994682062663e-09	10.2874378324879
488.892474060523	9.62504471329623e-09	10.2561316964966
488.945878925982	1.25082302636086e-08	10.2317077121869
488.999102604537	1.78878323090109e-08	10.2127888435474
489.052516968052	2.81933800699847e-08	10.1982949650303
489.103144349655	4.69070514558955e-08	10.1857237231934
489.157264741013	8.47265354817736e-08	10.1768979054637
489.20820442793	1.25518278204792e-07	10.1713974754489
489.259377760793	1.44136018357361e-07	10.167753814119
489.31256507948	1.41366894902291e-07	10.1654460091538
489.365309288062	1.3330735437384e-07	10.163978028113
489.419422004994	1.27225653471908e-07	10.1630848976599
489.469429161951	1.26487546625062e-07	10.1626209908362
489.52061576328	1.24597219440581e-07	10.1624237729613
489.574844868012	9.7312167512457e-08	10.1624187075163
489.627122868743	8.30701127260203e-08	10.1625632709963
489.680592437595	7.64448347966066e-08	10.1628979156487
489.732764900857	8.4733768091901e-08	10.1634551949599
489.785709279079	1.25287796357855e-07	10.1643839923444
489.83737290495	1.55175929965674e-07	10.1657472286042
489.888067219364	1.23948496069872e-07	10.1677017967799
489.939322500363	8.68510559658424e-08	10.1705720498729
489.993532666008	5.9121317336631e-08	10.1752155747845
490.0482348863	4.05731353998661e-08	10.1818926625035
490.098480810365	3.03445947146539e-08	10.1894640999061
490.151744346171	2.74115246416691e-08	10.2008489464449
490.20544881291	2.87759706801299e-08	10.2164247944726
490.256340398763	3.10268002338934e-08	10.2347255081085
490.307512005429	3.26060328279972e-08	10.2578721778328
490.358040234692	3.30247439184403e-08	10.2869267238372
490.409750825898	3.24697507462441e-08	10.3237828856369
490.462756055283	3.12464635753141e-08	10.3707862128469
490.515295140641	2.96461612952572e-08	10.4270051819262
490.567480296586	2.82030275983818e-08	10.4936609166537
490.618735150312	2.77970751435543e-08	10.5686401977932
490.670257213165	2.92311825614391e-08	10.6552106276333
490.721069183617	3.13368027514409e-08	10.7528774303952
490.772477057795	3.30108853285302e-08	10.8611658924078
490.823398725207	3.43170568774363e-08	10.979837427603
490.876056756848	3.6707663562831e-08	11.1129994582821
490.928271700869	4.21062508024698e-08	11.2559158355953
490.983146942805	5.33533777588975e-08	11.4169865329323
491.035984231792	7.15606130763161e-08	11.5856990996554
491.087657105636	9.91065791245849e-08	11.7649831837077
491.138026632652	1.36583728971812e-07	11.949826205078
491.188738876826	1.83581759411096e-07	12.1459359468022
491.241596903776	2.34890658486584e-07	12.3560704652978
491.295504661221	2.78866414338883e-07	12.5745714382976
491.348970841235	3.06433541567141e-07	12.7996798033298
491.401263072791	3.1828998580164e-07	13.0279511929822
491.454950838556	3.20707815928462e-07	13.2633001373099
491.506125312674	3.18570043533401e-07	13.4932961134011
491.560365340609	3.13636136467428e-07	13.7300648824294
491.611023791866	3.04672927664951e-07	13.9571234762328
491.661076433736	2.8578088337651e-07	14.1770999680531
491.715383005214	2.49261900350989e-07	14.4038649108026
491.766677425548	2.11586000294496e-07	14.615272964264
491.818283517055	2.0161695610722e-07	14.8201166288558
491.87173739954	2.05082513291861e-07	15.0171059422309
491.922976616471	2.07089527451017e-07	15.193867583432
491.974623687178	2.07262536976754e-07	15.3545135119014
492.027764239641	2.07282012210328e-07	15.5052601733816
492.07807281819	2.07976651437416e-07	15.6226435003318
492.131189269556	2.09404841581986e-07	15.7338655869665
492.184977050393	2.10653388860972e-07	15.8203602992973
492.238812462334	2.08753350258593e-07	15.8835784038283
492.290101043889	1.97371631806166e-07	15.9135362321899
492.343033215997	1.77314839359686e-07	15.9217919740201
492.397683241439	1.60960813251204e-07	15.909842136612
492.451335003313	1.50515446013011e-07	15.8695933252079
492.503433972449	1.46346905497848e-07	15.8106361240478
492.557250828381	1.48693429805761e-07	15.7274313249931
492.608434174545	1.56123236546379e-07	15.6245871159152
492.660104938417	1.66616212628538e-07	15.5078974003044
492.710872847371	1.77677503396131e-07	15.3777088003258
492.763378642586	1.90084012641878e-07	15.2398193673233
492.816427285751	2.05347559949092e-07	15.0947312674919
492.868410123028	2.24017203441631e-07	14.9437810284746
492.919619936584	2.40500898179453e-07	14.7946474847319
492.973101005786	2.47940073707111e-07	14.6501637363189
493.02621267632	2.48434136891208e-07	14.5001717653699
493.081200200063	2.46986611223468e-07	14.3632878781328
493.133492839855	2.44651333972845e-07	14.2220701603043
493.186230729642	2.41252539626147e-07	14.0893128282255
493.238463874748	2.35491994610607e-07	13.9637317828022
493.289590773421	2.26872134721109e-07	13.8486244868462
493.343755423313	2.21167381652813e-07	13.7442579177629
493.397790689994	2.24018137649428e-07	13.652812832879
493.45076445785	2.31539444167413e-07	13.5709627792499
493.503050639715	2.38534364432719e-07	13.4990609304054
493.553128510749	2.43175514176641e-07	13.435810935307
493.606538920059	2.4662211853186e-07	13.3803042442307
493.659640304641	2.47629701749604e-07	13.3362976617634
493.714048182611	1.79030384448199e-07	13.2981284995822
493.764846292518	1.20203535110401e-07	13.2685831141952
493.815277686646	1.08165696421822e-07	13.2467492192396
493.868660339046	1.21412635321396e-07	13.2293415084845
493.921686298563	1.41353395802213e-07	13.2182878002289
493.975750590502	1.52827110050921e-07	13.2137787692441
494.026304477098	1.37584916316267e-07	13.2132246128812
494.079276643158	1.1002513169192e-07	13.217749793099
494.130963061791	1.12112567239069e-07	13.2264130202059
494.181740148388	1.46956927369578e-07	13.2385281070521
494.235910615666	2.04241401238296e-07	13.2566827166763
494.29030220064	2.41991052090235e-07	13.279722665108
494.341748658216	2.5043199741486e-07	13.3058081766618
494.395663661736	2.53075769261623e-07	13.3383677054342
494.447630869464	2.52763021999134e-07	13.3745191973968
494.501436448824	2.48374163800626e-07	13.4176195041609
494.554190269605	2.35876243238103e-07	13.4649549232578
494.606875963905	2.19652067003411e-07	13.5174600201337
494.65872929631	2.15402631060506e-07	13.5738627669718
494.709965978444	2.30179293731633e-07	13.6339860443773
494.762622223226	2.40731703894997e-07	13.7007571424636
494.813594511936	2.36309182467647e-07	13.7686357559202
494.864277154807	2.18914196296977e-07	13.8393069706759
494.916527969481	1.87925237272296e-07	13.9157047900146
494.968705721326	1.51779941144392e-07	13.9943395113204
495.019483108071	1.18302645684406e-07	14.0716526236572
495.072248625116	9.90092260965958e-08	14.1537445827989
495.124178341465	9.83416177367736e-08	14.2341122183458
495.175933420707	1.14086927376619e-07	14.3121424726469
495.227418959314	1.29991008755224e-07	14.3836501162957
495.278209651266	1.23059662264302e-07	14.4458811291199
495.332049365245	1.04135414048995e-07	14.5099475369339
495.384088208948	7.91512233268822e-08	14.5545531216466
495.435333714537	5.70042040085811e-08	14.5814798225699
495.487373855491	4.04082406767729e-08	14.5997106041886
495.540608039402	2.75756134083428e-08	14.6010843797133
495.592705730115	1.88561644587215e-08	14.5828774771459
495.644145654871	1.36897767015252e-08	14.5376824907556
495.69489359205	1.24098635093918e-08	14.4626073972836
495.745233107859	1.53218398955224e-08	14.3646617934745
495.799288053458	1.73570628090837e-08	14.2505877971866
495.85278984421	1.70976447925049e-08	14.1187222616978
495.9061249267	1.91945735231118e-08	13.9674246489763
495.958427692394	2.30409422967949e-08	13.8033256309706
496.009718167003	2.6388107722965e-08	13.6242760351713
496.062900884119	2.99128889673235e-08	13.4416282200795
496.115584780066	3.47520069392335e-08	13.2463295085099
496.169021262296	4.09108851305549e-08	13.0504879984366
496.22068489952	4.67713135362476e-08	12.843874793779
496.274456656912	5.12633612672228e-08	12.6484996347497
496.32602160436	5.30801966588747e-08	12.4585068243465
496.37712527456	5.16759658015777e-08	12.2785295665086
496.427797535338	4.74887311200706e-08	12.1057975618447
496.478428316566	4.21571194450005e-08	11.9385985234643
496.529073031529	3.71564061964214e-08	11.7821807268245
496.579258495053	3.32638832131919e-08	11.6407348815525
496.629417248559	3.06439519467972e-08	11.5174766327971
496.67981468544	2.89284811505565e-08	11.4087124422987
496.73000511254	2.7757160029506e-08	11.3214021987587
496.780013097652	2.68944233698476e-08	11.2453952128346
496.831004530115	2.63475141133674e-08	11.1937413853149
496.88148749621	2.6094389453422e-08	11.1571789943096
496.93180327049	2.60552419137512e-08	11.1275054179281
496.982585846332	2.61543083176582e-08	11.1158626125286
497.033193613956	2.63283742029697e-08	11.1138341842739
497.08408290858	2.6582785802998e-08	11.1184526796379
497.134487667892	2.70176851103809e-08	11.1316839288329
497.184889403177	2.78544056260105e-08	11.1487859244077
497.234899213675	2.91057233995696e-08	11.1657808804647
497.285772745254	3.00884800417057e-08	11.1894205250945
497.336051820606	3.05201084471261e-08	11.2074150897153
497.386678069073	3.08240112432987e-08	11.2236407777185
497.438479714511	3.12440911880854e-08	11.239275659773
497.492436531258	3.1817580504935e-08	11.2574298242625
497.545125888649	3.2407011340225e-08	11.2665566463546
497.59704333327	3.29121958445727e-08	11.2683584888535
497.650539365027	3.32096082920629e-08	11.2688911324401
497.704864254623	3.30811477267883e-08	11.2674331512143
497.75498784815	3.2495906100794e-08	11.2586706422325
497.808153227772	3.20000676877837e-08	11.2518254721738
497.861428186832	3.32449754330055e-08	11.243331940176
497.913120764319	4.03830733480913e-08	11.2344738810202
497.964706649602	6.02681578366328e-08	11.2251521321838
498.014802471164	6.97009942602526e-08	11.2164007590512
498.068322788108	4.41861427033136e-08	11.2091921358209
498.119195216738	2.79180494908857e-08	11.2030867963563
498.1702435359	2.00403202674739e-08	11.1974865844852
498.2214112794	1.61240161487287e-08	11.1928738385075
498.271903670526	1.34980838289884e-08	11.1887538107355
498.32529176098	1.17603005193834e-08	11.1855705372989
498.378882839067	1.06966477331233e-08	11.1827532576049
498.432994823957	1.0692591183314e-08	11.1802815326537
498.484171164995	1.09934929307296e-08	11.178103094729
498.536467194199	1.05404469700665e-08	11.1758466756701
498.586613190121	9.55396976421727e-09	11.1737520582816
498.640362408346	8.53457748139178e-09	11.1720009996024
498.692839713564	7.78650874839846e-09	11.170739504114
498.742999048563	7.51778235000053e-09	11.1703088808972
498.795478234666	7.77354651642049e-09	11.171189008947
498.849098171899	8.64514924712426e-09	11.1745829110792
498.899578313108	9.981719574917e-09	11.180377192573
498.949874603412	1.17360241213317e-08	11.190330653483
499.004450079809	1.40277125113663e-08	11.2080723968473
499.054683896761	1.63892133263626e-08	11.2296562121338
499.105127465594	1.92550179819992e-08	11.2587164575761
499.155291513218	2.27219916004495e-08	11.2956731919151
499.205954731443	2.70209540274456e-08	11.3424437430883
499.255991586351	3.18795136352794e-08	11.3983170407518
499.306138058147	3.69215559119268e-08	11.4651774920232
499.3565591683	4.26801637586825e-08	11.5442426914255
499.40713174798	5.02438053886062e-08	11.6361409435899
499.457506107242	5.43354327217296e-08	11.7406855219787
499.507569034845	5.43771333167043e-08	11.8578539614043
499.557601742706	5.3392277777087e-08	11.9883445782527
499.608385590261	5.23612453225539e-08	12.1340025360412
499.658467976961	5.13382747334308e-08	12.2912654927119
499.708951202596	5.04838966512288e-08	12.4619994901725
499.759278751311	4.99287639857054e-08	12.6439657054465
499.809592311603	4.97534078069114e-08	12.8364972273518
499.85959872365	4.97608496186678e-08	13.0377655045687
499.910058167283	4.94246178405062e-08	13.2478064599405
499.960268293008	4.88368531689374e-08	13.4645329309634


==> data_icl/lambda_0p05/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.16678221135706	-0.0461414024146827	0.0106484784805378	0.0582108002218693	-0.158864990383474	0.43424921731114	-0.461450067592501	0.304485947067914	0.29231147696289	0.0496967092671321	-0.0329077965415942	6.8874114751761e-05	0.0580273714373057	0.209574490336588	0.19730143377191	-1.22309880065388e-05	-4.33705479321614e-05	0.163752309467895	-0.0096935152789713	2.68771973362681e-05	-0.0823602755094903	0.0160302330527212	-0.712865006362716	-0.0289673406675958	-0.0387389459857089	-8.4600762162073e-05	0.00900553620594097	0.000147204625001866	0.00884451927636385
5.21158211200645	0.0329511410679486	-5.43930338019606e-07	0.102257615895973	-0.0298576611681444	0.150059605076233	-0.0646049045107927	-0.000170899354717643	-0.0202506991085135	0.044393291991966	0.143039065622475	6.28019091218095e-06	0.0665213131910353	0.0209011860772414	-0.000251641806455017	0.0258872612111841	-0.0437412777232562	0.429347037726433	0.0208254055110326	-0.0158225120632497	-0.0324137885275889	-0.0857864613072256	-0.940258974159493	-0.088758030483389	0.092667921621984	-0.0280492151980774	0.0193049565820596	-0.000134467189476149	0.000109965360056536
8.20507416949852	0.000162121318884619	3.55899864200578e-05	0.1433738940481	9.74073722442213e-05	-0.029500060386849	0.00647893591752159	-0.000122384611902686	0.0451576362183371	0.0143317832192262	0.142542414720796	-7.13619662175309e-06	0.0767824160996753	-0.00659484563667858	-0.00860097427111641	0.0219644881148608	-0.130783636999093	0.4587637883751	0.0467511070611078	-5.45235686901074e-05	0.00156128988658888	-0.0707390083765625	-0.925083087130156	-0.0575992957818471	0.0967139349816018	-0.0734134398877835	5.66341163152573e-05	-0.00014255111807803	-8.96470203890222e-05
10.7173866587519	-9.79461368807048e-05	-0.000181865319742963	0.183162316366619	-0.000921381855500545	9.76420633603841e-07	-8.15010476207127e-05	-0.0041518420627814	0.0564739697304026	-3.45158683036534e-05	0.139815591449869	-0.000128812223141034	0.0912966880972033	-0.000124777446445849	-8.61514470784619e-05	4.8595726152255e-05	-0.237449260481558	0.501351939994343	-0.042722588461621	0.0228868694021796	7.51135280327965e-05	-0.091559407109161	-0.897035512165826	-0.0231282482486825	0.0762485807754978	-0.131029755392753	0.00708305615305374	0.00911526003530512	1.64513139717281e-05
13.2517194958724	-0.00500402466669367	-0.000248820033456006	0.196418157632878	-2.89372972225519e-05	0.000148274963624274	-1.58912280840629e-05	3.44315763335774e-05	0.0085510862587515	2.30723839046304e-05	0.133942757679506	-1.32228153233418e-05	0.0820841383705856	0.000116463993172646	7.88652782787287e-05	-0.0445392425749396	-0.267762930358754	0.284278046987478	-0.0642497529569433	2.00986072381299e-05	-0.0656201638111397	-0.163645828662785	-0.698334873234004	-0.0512871202366777	0.0638830570818662	-0.123175913400247	0.00183723454115004	7.58575234838565e-05	4.92495802829939e-05
15.7171637392219	4.64644749552298e-05	-4.64656729747844e-05	0.202251780775926	0.00575345164849505	-0.00015411810415661	-2.75353879286991e-06	-0.00778740094942396	0.00916214842420408	-1.76254599414235e-05	0.138847602976799	-1.09664684158525e-07	0.0659618089812625	-4.04316001410126e-05	3.55093005536915e-05	-0.0717529380865195	-0.237352048582905	0.279746629224558	-0.0239785189532773	0.0139382179559413	-0.0474727584624851	-0.125560721481708	-0.742014553300632	-0.140790662675656	0.0459980406435278	-0.0808539154148784	2.2405426951035e-05	1.06512580423708e-05	-2.17051143691224e-05
18.306257394925	0.00108310090019386	1.72420166641656e-05	0.222282222721977	0.000164160946788177	-4.74793759794878e-05	0.00371811358649968	-0.0101145266930101	0.0632389763367441	-0.0331583277326639	0.143747135374344	-5.25139627089398e-05	0.0618825587205564	-1.246615686317e-05	7.85256150637659e-05	-0.0240697261699991	-0.223021940427526	0.413540299012404	6.28038090548109e-05	0.00013456343703891	-0.000103751361243523	-0.131239884367162	-0.747635950055237	-0.15324719300918	0.0659503499341834	-0.0486658212600677	0.00984927683410836	-1.72098554761987e-05	0.000143969951546173
20.8701818657218	4.97132680860285e-05	-0.000243184852911473	0.21022305498056	0.000115894773778823	-8.1692048710052e-05	-8.82324006131675e-06	-0.0105059675456297	0.074046191024951	-0.0172558808791786	0.136938557624912	-9.57242231815072e-06	0.0293090422286604	-6.81298204119422e-05	-6.82260820137887e-05	4.89163451778937e-05	-0.221180277495214	0.267247920715026	0.0582851856354281	-0.0358480879507653	0.0342538303624329	-0.042835169808569	-0.614598140656342	-0.0649261689161158	0.0515728249683983	-0.0315799020181249	0.000175468181874552	-8.13465930668252e-05	0.000160375624648461
23.4583499309704	0.000175039901510344	-0.000214042171473565	0.199260734794439	0.0206389247307462	-0.00012694355109059	0.00580204261577948	-0.0117533369323564	0.101744175390296	0.000119236148586621	0.152085660242237	-0.000265201176589831	0.000288871831936753	-0.000131665650541674	-3.0047089753579e-05	-4.16070228222298e-06	-0.300000072175954	0.126651794113773	0.00428175172890485	-0.0734909373999945	0.0460296898170183	-0.119714317584636	-0.772903259743566	-0.0121443621058333	0.12093823857768	-0.0658991663050561	0.000107171079299296	-0.00290402768106361	2.17542120926914e-05
24.3700856231003	2.08912258238984e-06	-4.68399727761836e-06	0.178402809526554	0.0179294072690605	-4.18382373023279e-06	-2.61513707287887e-06	-0.00866389952015327	0.0994859791119813	1.92692361418124e-05	0.145785527585269	1.3813364944216e-06	2.0811276032554e-05	-5.2982870580771e-06	1.43962204449879e-05	3.36621881019667e-06	-0.303775042304039	0.000229326245422258	0.00381368649395812	-0.0597153600908118	0.0204809640300641	-0.114285650342213	-0.746601251288171	-1.86528759762001e-05	0.146526535165151	-0.059380884654186	5.11597216100509e-06	-2.9707814944859e-05	-4.62152796873751e-06
24.7660449551284	-1.82506140197281e-05	-2.37554362070606e-06	0.172913603640253	-9.35305350301617e-06	-1.56858438638691e-05	-8.77797354628317e-06	0.000873755752370486	0.113936055802145	2.90907373549106e-05	0.151167855699021	5.43357248126578e-06	1.81114143139755e-05	-2.73080335276798e-05	-2.26867667267281e-05	-3.7475767706834e-06	-0.313725034729364	8.90525628307681e-05	0.0133174782544301	-0.0392980524871906	0.0103467389383669	-0.151441506023158	-0.799417362901437	-0.00226223474086169	0.157399652936871	-0.0599163221156361	-5.34954804309719e-06	8.30070383354488e-06	1.99102925523468e-05
25.2279645041631	1.0702336262566e-05	-9.76492814014744e-07	0.160060766113448	0.00628185456512481	0.00468236766652087	0.00588151897048107	-0.017133050349434	0.111912290763278	-0.0128737730222509	0.134995979562171	-1.55130072109977e-05	9.99511155666322e-06	1.89922055226777e-05	1.67718807451932e-05	4.34208609841873e-06	-0.31124821277465	-5.4734025577629e-06	0.00593257435879516	0.00100195976959311	0.0112216891814177	-0.169287292202147	-0.836711445683875	-0.0373560167511251	0.157151460909831	-0.0509307442962628	1.81546399562212e-05	5.62879678932627e-06	3.0568880870119e-06
25.6521167244735	-3.70473789424309e-06	-5.91129614699546e-06	0.151417686448509	0.00576061746226833	0.00790751986032116	0.0146848740755007	-0.0210759235351027	0.0859937946562785	-0.0294985521948163	0.126668812317578	1.44391931308781e-05	1.37782330784634e-05	2.20010420562435e-05	-1.41222505700552e-06	1.26617423654231e-05	-0.297645437757085	0.000267204005333083	1.97950158871281e-05	0.00333158672608722	0.0147859796682857	-0.172308345855271	-0.82694975906377	-0.06615390612905	0.151300513058496	-0.0341878231392887	2.66736162567563e-06	9.11941720735077e-06	-3.47931387244241e-06
26.0564865051422	-4.27117038963087e-06	-6.26644356353363e-06	0.149045339545873	4.23176880524037e-07	-5.17287311889139e-06	0.0124795688932984	-0.00767561735390089	0.0944713177933649	-0.0218746723391213	0.138955080279389	1.74129502266893e-05	4.21583258485198e-06	5.90804190794095e-06	1.58846276971853e-06	-2.49595682303563e-06	-0.282925719904227	-2.1114202560841e-05	-1.62436967072374e-06	0.00488012595499042	0.0154998712816507	-0.167266231800978	-0.801171895786086	-0.0833706765225821	0.146804230980953	-0.0174367163912656	1.6236645402586e-05	1.37219316027829e-05	2.77072397151737e-06
26.4344397469304	-3.23365831069963e-08	7.73372150172961e-06	0.153497506927779	4.83893569261563e-05	-7.96981900212677e-06	1.04146477472412e-05	-0.00547328345208601	0.106006431977773	-0.00371028596859151	0.147923950274279	1.87954215428361e-05	0.00160176261555275	-3.18751110823349e-06	-6.07628500711118e-05	-1.80171461367929e-05	-0.267728362601878	3.63099822152919e-05	-1.5227510876543e-05	8.00693305020427e-06	0.0128619617441223	-0.159904564168525	-0.789935983843042	-0.0858453496689793	0.144512411702409	-0.000608024098406142	-3.63767175576256e-06	2.13847708310642e-05	4.73959661880194e-06
26.8195847699044	-2.83845262321541e-05	9.61551715893339e-06	0.155503055530315	0.00205741741053799	9.47038824616667e-06	0.000541674477446225	-0.0110137302064608	0.0939891328919401	-0.00284161277812915	0.141085942758212	-7.61872766898083e-06	0.0013215705624042	2.67090154831114e-06	7.37521536031424e-06	-3.22357291008567e-06	-0.25181260618227	2.9451789593373e-06	1.3237589597727e-06	2.37764449250361e-05	0.0147506566060609	-0.158915497030346	-0.795095069497146	-0.089277699987035	0.1433843935292	-1.93531626392756e-05	-3.22426848686015e-06	5.4894182555035e-06	-2.13208171808333e-06
27.2079315913305	7.1485562747594e-07	-2.67777809681398e-05	0.152127641781097	1.99234620961961e-06	-3.55120655450904e-05	0.000527795768442056	-0.0168422481688515	0.0873649297307823	-8.51902452577386e-06	0.142326127561432	-1.60125607611448e-05	5.16499537629987e-05	-3.77743400361711e-05	-5.12182326445904e-06	-6.98805536207608e-05	-0.245216051208414	4.40328097859095e-05	-5.44201235209877e-06	4.80995133891507e-05	0.017106715652964	-0.16115069176825	-0.789833483611475	-0.0926614150547695	0.142161161165551	-4.02449898126788e-05	3.37060769883353e-05	4.14741215266167e-06	-2.13517286109728e-06
27.6679879082524	1.61997639322164e-05	3.41551291510645e-05	0.145940385647115	0.00350170582508896	-2.26691122751563e-05	2.59478746832256e-05	-0.00966856430532524	0.0846980499989589	-1.01949804799597e-05	0.138863343364336	2.39668802217497e-05	1.34237888810127e-05	-3.72168678815278e-05	3.35887076000619e-06	-0.00574538825207631	-0.256753233525672	2.88546889865196e-05	-0.0234808369717435	-4.14066677339935e-05	0.0102417318643757	-0.186720337452087	-0.802017299115943	-0.086163417168683	0.141029341415763	-0.00392167479606111	-3.93071350481213e-05	-9.99489834719931e-06	-1.85613698308017e-05
28.2135962518746	-2.3208819276667e-06	-2.1406108632671e-06	0.142382682847908	0.0330232738634244	-7.26453619713417e-06	0.00014878757730279	-4.70645843180517e-05	0.101571566189318	-1.63175532681773e-05	0.122303551267914	2.00355654153144e-05	1.83609827480145e-06	-2.9266440002495e-05	-6.34020617348998e-06	-3.18917002867485e-05	-0.240081678502643	-0.000252489203713465	-0.00224715680898247	8.97093097244427e-09	-2.52706170260357e-05	-0.169478291627927	-0.792307266913904	-0.078812477810715	0.108785860447531	-9.75426932756079e-06	5.69258946588184e-06	-1.23389435634227e-05	5.42186954399747e-06
28.708277349317	-1.01140684491011e-05	3.5785461411434e-05	0.132124851999421	0.0166112571636628	2.23808853258561e-06	1.06033338726745e-06	2.92897466318881e-05	0.101240936765783	2.04019996669195e-05	0.107624250883484	1.28617421381603e-05	9.14125785178606e-06	-1.95558146572274e-05	5.37382715895466e-06	-3.44038926064335e-06	-0.225890018665981	-8.75815133783146e-05	-2.33027437511397e-05	1.15275238462189e-05	2.77835500348715e-05	-0.161027049802077	-0.780501658465915	-0.0609051328405788	0.0729221889712588	-2.36639902344262e-05	-8.00905828413847e-06	3.84136408367117e-08	2.08321467946555e-05
29.2196725342151	9.34399705290956e-06	1.95045963162715e-05	0.1226142054599	0.00491421706364874	1.18217574784114e-05	1.15950865457775e-06	2.7165290225603e-05	0.10236774739691	1.83463936013137e-05	0.101768495704643	1.82446826604064e-05	1.28677431837802e-05	-1.34823323857686e-05	7.71836096301441e-06	-3.51251814780209e-05	-0.215286895483894	7.09802878671933e-05	-3.60658449531421e-05	1.92362345889233e-05	1.02815271742533e-05	-0.174888600143921	-0.762937754405923	-0.044153125900087	0.0408472050361871	-1.88132221571457e-05	-1.87009336497818e-05	-5.80268758355259e-06	2.19347661995139e-05
29.6530158612646	4.39644575454742e-06	8.23516361671782e-06	0.114346035290466	-6.82535238864232e-06	3.32495870888644e-06	2.10482124946878e-05	0.00145942309701965	0.100431923130774	2.2502253744801e-05	0.0990405208766873	8.30514162028082e-06	7.28920131563855e-06	2.0747119163226e-06	9.98022279737422e-06	-1.30271867282038e-06	-0.203822683201087	-6.96580386616327e-05	0.0210672941032182	0.00108600912189253	4.82775263964215e-06	-0.132583537737887	-0.735062821835832	-0.0510807815861886	-0.00164790346664231	-2.49346666920574e-05	5.46349184353911e-06	2.0127385801395e-05	1.25663445549505e-05
30.1794491743465	-9.87483221585962e-07	-9.85180721760639e-06	0.105550096696552	-1.02485193866783e-05	0.000279074850894028	1.24849517123108e-05	-0.00659377081027277	0.108207799572916	5.06211777022817e-06	0.0994202428966482	2.07482817651705e-05	1.95545512161833e-05	5.60899911762293e-05	1.1693431867743e-05	-8.81398995014908e-07	-0.193237080353604	0.00011080200641488	-3.66543006431015e-05	1.04988766037468e-06	2.02954420380646e-05	-0.132529940476074	-0.76725996969575	-0.0386933798036461	-2.27466799437514e-06	-2.00844357518868e-05	1.92217656586503e-05	4.44993197893299e-06	-6.77706876054341e-06
30.6218486634629	-2.96106725391823e-05	-3.75533280563863e-05	0.104095321621566	-2.5302624030589e-05	0.00844365308625294	-1.44199340614631e-05	-0.0145502600846351	0.129941947378419	-1.65361964764983e-05	0.0990840386755711	-9.91752925303029e-06	2.70486379449473e-05	0.000127507012785376	1.72686818430073e-05	-0.00269044789106463	-0.205792022073093	0.000176864746982387	-0.00309865522299735	0.00489788129720171	-2.12298065804825e-05	-0.182004466146472	-0.648412037533677	-0.0666497337950585	-2.76773454857037e-05	-0.00386365323823014	-4.39166314110614e-07	0.000480438640989959	0.000146244281242816
32.5361034265227	-0.00323381387662942	3.48822376360601e-05	0.123463686449034	-0.0134566361654819	3.19048845604563e-06	-0.0708756472273509	0.00257431810186855	0.119251105970111	-6.95032166719778e-06	0.160311173324583	1.39911042649298e-05	0.00119492558342154	-9.722344416762e-06	-8.12690862736489e-06	-0.0284989553364779	-0.224740789103912	8.31380504134559e-05	1.74474495169464e-05	-2.88108296468182e-06	-0.089442529913255	-0.130625062107991	-0.691624187794808	-0.167456883781432	0.118652177207269	-0.0102448799734939	-3.1607589052868e-06	8.11269530750149e-06	2.19059720134052e-05
32.9290989437519	5.79341338191897e-06	-4.93020755925924e-05	0.118700466237523	-0.01330184098535	-1.99917495263821e-05	-0.0675506904152388	-0.000429890977195266	0.117968076650286	-4.93860203976626e-06	0.151643082225174	-6.04509678233057e-06	1.18608374938705e-05	-2.1609279109943e-05	-1.4382890489523e-05	7.51086765724459e-06	-0.243777117588577	0.000245669158696742	0.028832152066011	-0.000415843346044731	-0.0942588729972027	-0.164599063995327	-0.640169884718915	-0.171738517200132	0.129406219825241	-0.0200437388877377	1.59498092241561e-06	-6.17888425849131e-05	-1.09216501552941e-05
33.3443375889228	-2.16121074798518e-05	7.59300865769431e-06	0.115353705284311	-0.00170995507506948	2.2100283308329e-05	-0.0652043554876052	-0.00413365023315729	0.12283814955748	1.40486735088451e-05	0.149782849901614	-1.99780293387433e-05	1.981598924073e-06	1.36838388428304e-05	-6.12595201769724e-06	-0.000412125201192036	-0.225893519544136	1.18567511767597e-05	-0.00680535341747667	0.0178295425147076	-0.107890172194436	-0.0833220446428245	-0.823075937318163	-0.145101764814513	0.140472954555605	-0.00871864871977471	5.77240886436505e-05	0.0100445645920237	0.00271917221536664
33.7523119955823	-1.77649293800259e-06	-1.94457761703568e-05	0.108871004039044	-0.009744085608844	1.379852151832e-05	-0.070924406324168	0.000738836124986611	0.0996965163613683	9.31822672847775e-06	0.150397112297893	-9.23026542204597e-06	3.81115633471259e-05	-4.1546777536291e-06	-9.44653374081304e-06	-9.04667342399038e-06	-0.231026236198387	0.000215599944623296	-0.0348034243420126	0.039360948124694	-0.115652381852247	-0.0773404462181832	-0.85194300687141	-0.110698674586092	0.143176894631346	-0.00964713202162041	4.56123740292154e-05	0.0170909518672172	0.000722371559901119
34.1533983382835	1.83706666794529e-06	3.23628124806735e-06	0.105447185279092	-0.00417145126975284	2.68649404273025e-06	-0.0700602717649022	-1.86094343303053e-06	0.0977300569776289	-8.45699516280749e-06	0.156626327093871	-1.16275779447716e-05	2.63452482827775e-06	6.17600571653171e-07	3.00222005496234e-06	1.21477448855071e-06	-0.24001572820551	-9.14261269535656e-06	-0.0430417384245368	0.0488077282707422	-0.121223638465755	-0.0849942666050056	-0.832026591398323	-0.0978841903761947	0.133744558257044	-0.0125676962899992	8.20858119853489e-06	0.0167591985891042	1.22243948613191e-06
34.5316138490728	-3.84275474941505e-05	-3.76939799003864e-06	0.101302724295421	-0.00150118475259886	2.22107015091524e-05	-0.0704265202517903	-1.86982398815902e-05	0.093649297973381	2.24824897835549e-06	0.157781989278317	-2.59104401007702e-05	3.78744852773779e-05	-1.16084428841402e-06	1.54440550622447e-05	-1.78643726944834e-06	-0.245952255582055	0.000143663366673328	-0.0395627159615419	0.0562031070063021	-0.128642162846023	-0.0912724658673026	-0.809049887263327	-0.0826199900641652	0.121811041975215	-0.0134283017011395	1.06956333713009e-05	0.0143138789813164	8.19806369596602e-06
35.4793125184807	0.000115535242838399	-0.00016311726527397	0.117762471901018	-0.0015330013270913	0.000169321814759866	-0.0114717898076439	0.00260462198277855	0.0871977677472825	-0.00501076611059185	0.201931388795427	-0.000193051219065831	0.00903283153083781	9.36982601603502e-05	-4.65451889376551e-05	0.0163516298817539	-0.28604208347401	0.256375447744484	-0.0119469183664132	0.0481115494492366	-0.024070167730699	-0.0239802970388167	-0.815359534368844	-0.130228866116229	0.160889287491704	-0.0487815194469061	0.0160670777318117	4.01286238098139e-06	0.000208719610743166
38.1383969833501	-8.10028278404831e-05	-5.97112608578317e-05	0.125534179270844	-0.000156443359122643	0.000138067239312026	-1.06643585236202e-05	-0.0140421137708182	0.0409285892455841	-3.34684830171071e-05	0.217895451694724	-0.000115228536478645	6.44549826475663e-05	0.00011204679085219	3.03169523772026e-05	1.27132089913848e-05	-0.298966618845817	0.213179707433215	-0.000452890215388918	0.0133222820201312	-0.000445004616847307	0.000643019289413265	-0.746410349862538	-0.0591637122453049	0.15906473527323	-0.0468618246542409	0.000218905565305454	4.94088839178538e-05	1.91697930837301e-05
40.6285353308619	0.000135135746878252	-8.63429560915406e-05	0.11977437866924	4.18653199962281e-05	-8.97721511377554e-05	0.00671542810471502	4.7910360396671e-05	0.0637827648826377	-7.3351797294517e-05	0.240552410022837	3.02988294944037e-06	0.00341431500871915	-2.89276779700682e-05	-0.000142426551683655	0.000148698377376865	-0.285991555672351	0.105712907920441	-0.0172129745822183	-9.39351244680556e-05	-4.98484637431081e-06	-0.0659823639193798	-0.876926513881548	-0.0963045361453902	0.234530618749575	-0.00797885865534917	0.00173399878615871	-6.58814125366715e-05	-0.000184075354831465
42.980051122291	5.50758877593005e-07	-1.87542632642849e-05	0.117290852198564	0.00498088809993508	0.0011769292316051	0.0209004350621739	-0.00510516544994274	0.0272713334408416	-0.00659989145693413	0.19330171585818	-1.64991901544268e-05	3.61327941201648e-05	4.05116217071958e-05	3.69331601031606e-06	0.0229511743144115	-0.322818487795657	5.55098347385963e-05	0.0639888004078045	-0.0140021652633893	0.0135402433929053	-0.10788835416709	-0.86557811204149	-0.0813560702847961	0.179473516500867	-0.0172923397292375	5.32736645127282e-05	-2.06311301210037e-05	-4.16584011474395e-06
43.3940742360674	2.00046658153468e-05	8.91480831079168e-06	0.118926340039887	-3.17492924712764e-05	-7.72118271570115e-07	0.0194931792333868	0.0041130852292676	0.041842897847629	0.00125974377680388	0.204095836767035	2.27452464678025e-05	2.3811359044373e-05	-7.53114856797301e-06	-3.10484238746613e-05	0.0246240368737857	-0.320217133050592	9.73077343790326e-05	0.0583819386787689	-0.00344370887351631	0.0228891831620176	-0.10890610704304	-0.831856711074679	-0.0787219345569587	0.174299126761572	-0.0107872544976029	-1.44298379839838e-06	-1.21337511570429e-05	-1.20422722549587e-05
43.8367412646987	5.73333710462058e-06	0.000407116348974479	0.126546338450329	-1.9606442714035e-05	-2.56998643319044e-05	0.00427188130533483	0.0131538150799458	0.0507471488054842	-1.76958937533789e-05	0.203566169309614	2.54331460622443e-05	0.00368887852512635	-1.8515002650192e-05	-1.74022534872559e-05	0.0231327836673708	-0.318159168318832	8.08321152276996e-07	0.0476660213973797	-2.4639386504558e-06	0.0259333323445513	-0.129766076022548	-0.790959553771825	-0.0811264151281799	0.167835326836664	-0.00264386526898196	4.16711954300039e-06	-3.31692205611333e-05	-3.12960636845189e-05
44.25485981048	2.12271367246365e-05	3.07976944108545e-07	0.126851531963596	4.55377498521915e-07	1.56374388955722e-05	0.00950386995732355	0.00949637257602359	0.031890004229813	-4.22899666337603e-06	0.196854648483481	-1.60014737465951e-07	0.00144871013066249	3.73507734846378e-06	-1.29360931353802e-05	0.0319607487317464	-0.327323289646092	0.000212787725389861	0.0508378502479397	-6.6302847701743e-06	0.0313577176569163	-0.163343645660509	-0.731988415015281	-0.084646881529875	0.161940186399792	-0.00385370476147888	4.8144307225092e-05	-1.08451869695251e-05	-1.81506877886417e-06
46.6731714596022	0.000177909795852954	0.000140605163648385	0.152996431704558	0.0025124635209011	0.000128515265893045	0.000921423893003125	0.0328970105020066	7.50436759439722e-05	-0.000148851534201895	0.194342126487228	3.23057398458901e-05	0.00707369195988549	-1.96021840328121e-05	2.44370571566614e-05	0.0868484132962761	-0.317281592443371	0.0310471226310159	0.00380196300655329	-0.00412815025702046	0.0478357181743238	-0.208151143633417	-0.5808011512984	-0.143134198624668	0.0683487770661983	-5.74541375503576e-05	0.000103726884060903	-1.57264667798215e-05	0.000128185656553321
47.3214660126517	1.26770563559315e-05	-1.57966470644722e-05	0.151041076842178	-0.0145801315639106	1.11662380272049e-05	1.10633929627684e-06	-0.00814396165308346	0.0198266576439217	4.61322773609121e-05	0.202299847913283	6.93710766682453e-06	2.48324854524481e-05	-4.6184522489966e-06	-1.27299324194103e-05	0.095752209916452	-0.283230187638793	0.000186175567695515	0.0274153463221735	-4.43319782378376e-05	0.0549699325287695	-0.127259594750539	-0.724693017846867	-0.140051884022943	0.0734989168529154	-3.3398300871149e-05	3.02033887117482e-05	-3.12234844183235e-05	-5.63559242173971e-06
47.75875372328	3.75122316429193e-06	-2.3837728209381e-05	0.154072353700831	-0.0134630570912285	0.00292082494672902	-4.49655470098291e-06	-0.0189330094684936	0.0545060740323222	-0.00114735063227912	0.203612900340872	-8.22094230913385e-06	8.73094937416474e-06	5.82260802377867e-06	-7.39148811748884e-06	0.0961571485633274	-0.268603182016048	0.000245674438438891	0.00408688778503383	-9.87796765628157e-06	0.0542342908726804	-0.126456891243112	-0.763967756962112	-0.114044494312136	0.0893391744451981	-2.36167204414858e-06	1.69521577244719e-05	-3.11932428416563e-06	3.3732987799034e-06
48.2155889639454	-7.65305337684032e-06	-1.83652438858699e-05	0.153900739253331	-0.00505673720103376	8.4031946574306e-06	2.18561453035511e-06	-0.00821135205499369	0.0694279488453794	-0.00988135512726741	0.20471032432041	7.94407787182856e-06	2.03710438130175e-05	-4.82742773901918e-06	1.81796129683834e-05	0.0947416721340996	-0.261349206716651	0.000218342715799912	6.06761631341359e-07	-9.23975338589952e-06	0.0464086012192829	-0.145633725785017	-0.725837304358975	-0.112449988140918	0.0975605475561834	-4.10877832988609e-05	5.22865850315547e-05	6.33475075391036e-06	5.62149455656739e-06
50.3508393142218	9.33447255010268e-05	-0.00116475417115215	0.160563111919432	0.00624684646799433	-0.00015949489435259	8.0635663717069e-05	-0.020695829055852	0.0517159382705401	-0.00140819097148285	0.211118193736885	-0.000176895875037345	0.00370806966924958	-0.000264781979443595	1.2198704048364e-05	0.0294429168832263	-0.242213003014757	0.0959973132392832	0.0463992074576336	-0.0214318980604625	-0.000485174080197607	-0.166901539761608	-0.739841552228114	-0.140405110206667	0.170298281562007	-0.00655422458334632	9.81299549266505e-05	-0.0131507155582253	-0.00547698142201247
51.2672269411065	-5.31607871941364e-05	-4.27510660724653e-05	0.145743345595681	-7.16521099581331e-05	0.000127010426123872	-0.0082947139593289	-1.85151058895515e-05	0.0506398360075555	-1.11656930664719e-05	0.190343063990771	-3.77321545903497e-05	1.4500365460338e-07	2.30281696352716e-05	3.94383105061115e-05	-4.87818517955181e-05	-0.221249996030054	0.000157613732969179	-0.0272517212371419	0.0338917075916554	-0.0717793857548007	-0.100601480759456	-0.872580290272731	-0.0799376273285471	0.176778522664326	-3.53291725786713e-05	8.92544203185434e-06	0.00400647978315723	2.65316480197171e-05
51.8062046998859	-1.2188936811384e-05	-1.08857985430343e-05	0.14101392816016	-6.81937968898163e-06	8.1969063266978e-06	-0.0108421578543475	-0.00267918717171786	0.0525840170726699	-1.90437343845167e-05	0.194375826939115	-9.19209477786332e-06	1.94625493857677e-05	5.16174029436052e-06	-2.85735938298466e-06	-1.04556970330076e-05	-0.222043004324778	2.95018353052155e-05	-0.0323003464987056	0.0395166056056805	-0.100458365395656	-0.100691151840565	-0.822027561399743	-0.0439047958412072	0.177451714337577	-3.12079330082555e-05	1.87784409763281e-05	3.51212237148365e-06	6.34354798218893e-06
52.2073911416334	-1.37372878537346e-05	-1.84906391376807e-05	0.137011749568632	5.62862743134835e-07	-6.80927229616053e-06	-0.00581502364145242	-0.0177352038692394	0.0570128614224889	-3.28888914020207e-06	0.19823306763324	4.31361399398168e-06	2.28267691294829e-06	-9.52209599778966e-06	-2.09171019006297e-06	-3.80992714256382e-06	-0.218402212388099	0.000102233127428363	-0.0142718366708759	0.029050360642153	-0.107573785367206	-0.0977871418387659	-0.736521356063215	-0.016992068652802	0.175883418513554	-2.67142310671496e-07	1.15453773468658e-05	-1.1637184541224e-05	-2.89637422426786e-06
52.8173191823169	-7.99250841922324e-06	-3.19339513475123e-06	0.129101723688118	-2.10416656366757e-05	2.5801879160897e-05	-0.00301175342949733	-0.0372964559197007	0.0388401595328869	4.16174641767637e-06	0.188701251571187	-1.09548336286075e-06	2.6885870109036e-05	-4.11846322777837e-06	2.18879665493715e-05	1.82406688448978e-05	-0.238296372810506	0.000156185785277662	0.0320424621649191	0.0105210688188002	-0.131367493750375	-0.135531217574174	-0.762322827979932	0.0123347340524345	0.151875274671396	-0.00971619411103552	1.39302558477364e-05	9.13220934725127e-06	1.40035946120348e-05
53.213650549522	-0.000684976086253123	1.16272826257113e-05	0.130526785865569	-0.00178773010340264	-0.00055749103342961	-0.00470328210770981	-0.0119000339684076	0.0449589350875706	1.46515988513939e-05	0.198268062263824	1.04888840238282e-05	0.00123197743619321	-0.000526887605019893	-2.69194776138628e-05	-2.90801171824991e-06	-0.257742659311561	4.09677287240347e-05	0.0425729594370846	0.0239438864741245	-0.156525217134526	-0.170657553943504	-0.859690401652484	-1.38678247413264e-05	0.160711711768401	-0.0196018031856506	-2.13465115430506e-06	2.03935761982599e-05	-4.82530232641993e-08
53.6376294447145	-0.00628710542726851	3.06335185369651e-06	0.150109988379595	-6.24238089252507e-06	-0.0148389807421381	-0.0273160103752429	9.52459147354961e-06	0.0607889727410404	0.0157510705626893	0.233526416811404	2.21716391761368e-06	0.0120574313421058	-0.00846246296531003	-0.00772477976104541	2.61995073504441e-06	-0.255342814210799	6.55680155871863e-05	0.0302245318864538	0.0208595276989499	-0.170103013480549	-0.15836680166485	-0.833620730330962	8.6159488143282e-06	0.162315527944756	-0.0146171653543629	-4.69634816650024e-07	-7.35289947180553e-06	5.3795101321648e-06
54.112251948942	-9.43222577950191e-06	-5.80377544974587e-07	0.141772803626391	1.69728478101823e-05	-0.0121444315832075	-0.010016220509813	-0.00143069148997226	0.052020635123907	0.00991610559174937	0.212489889683663	8.85693847369847e-07	0.00278727844903267	-0.00131236025678138	-0.000883707933129278	-5.84560633892344e-07	-0.252815343292713	7.34368693809493e-05	0.0249074122782135	0.0102448162947166	-0.189120523203998	-0.149183476033803	-0.823150867273333	-3.38184984436165e-07	0.175071890748865	-0.00861678169263324	1.52832394163881e-05	1.23060007002971e-05	5.69715006490522e-07
54.4894678402209	-1.3925093161356e-05	-4.54500940745438e-06	0.139539468985391	1.44446932683846e-05	-0.00910354274635117	-0.00145176035832327	-0.00169359042364913	0.0519781744136174	-2.51303454301061e-05	0.21022000073023	6.9175568514263e-06	1.61526179362159e-05	-9.62733357745674e-06	-6.18927860971609e-06	-1.88866206067165e-06	-0.253854843292655	0.000142212509340075	0.0193952764840994	0.00746174077841366	-0.199609979157506	-0.144397328248315	-0.802553939061865	-1.54389293071219e-06	0.17589818854956	-0.00643196677274807	2.7517758556691e-05	1.16206305165645e-05	1.20847849876781e-05
54.9003158385854	-1.79495944187521e-06	-7.39910726979225e-06	0.140799543320779	-0.0025876785543607	7.62505897762729e-06	-0.0080936333385771	-0.00771191938958017	0.0635890054887105	8.85135995081626e-07	0.22377112958813	-4.90613013869407e-06	5.07257664768608e-05	8.22064442579316e-05	2.44412572120016e-05	5.49988121039064e-06	-0.258632817330342	0.000480160920302574	-3.77185332714272e-05	0.0196906153173175	-0.209984787358335	-0.141252767170804	-0.761828190452724	-1.27445796623888e-05	0.157945945034627	-0.00701530130289321	5.85226728527783e-05	8.27180167684488e-05	3.43586135608483e-05
55.3277852136882	-7.56855622898912e-06	1.48210233256589e-06	0.134060432596674	-0.0241240154219743	-7.52966908146938e-06	-0.0120345449646002	-0.0222119525566421	0.0670959358519218	4.49958845767572e-06	0.208662662316297	-6.17811813192739e-06	2.67714553365357e-05	4.2519662467627e-06	-2.36517462498963e-06	2.56093830794783e-05	-0.257742375865182	7.40252892452062e-05	0.000949500145247278	0.0167983987562223	-0.209110565483178	-0.136014240085933	-0.767049268379504	-3.71522997405317e-06	0.133398672164661	-0.0023811201218967	2.38307994097088e-05	-1.15050677858759e-05	-8.11881272124705e-07
55.7115247477428	9.3488736738724e-07	4.04144108847427e-06	0.126373779689882	-0.012460156603047	4.66009600291607e-06	-0.00847943389342643	-0.00574549237437144	0.0607789374259117	-1.05854548812799e-05	0.205054971328465	5.68126513943641e-06	2.30472740732454e-05	2.96440765010625e-06	-1.02407285116715e-05	-1.18104487761686e-06	-0.252061286477179	-1.34464143579098e-05	-1.0038380688111e-05	0.0129809272238638	-0.210791853129405	-0.123993075195421	-0.746494413235456	2.04976275749371e-05	0.126462648919669	-4.23390229929491e-06	1.35078200272357e-05	2.47146363033446e-05	2.43650799389069e-05
56.1063130715624	-1.97198311380261e-05	2.12897822404641e-05	0.123384670688411	2.57656828558305e-05	1.50588893443329e-05	-0.00567953296440701	0.0102228251861758	0.0770871697906508	2.41748986143633e-05	0.209469989356227	1.93472247727248e-06	2.60482514781649e-06	-3.34333059075741e-06	4.22736935334636e-06	-7.50650506826675e-06	-0.250760096829388	5.22241370248492e-05	-1.25919644711588e-05	0.0117575364660419	-0.217063057558037	-0.142642820284852	-0.775934724137358	-1.86760355623664e-05	0.122225321169784	3.43396244605984e-06	-3.70849595726735e-06	-2.303116167562e-06	9.30817918647217e-06
56.4874128884275	-2.97619251956752e-05	-2.47981985308433e-05	0.117935899197987	-0.000747335317752233	-7.81214205897284e-06	-0.00313925871649038	-0.000739525492812223	0.0827502423678338	-1.08519900774541e-06	0.208633555186192	-3.35664311682687e-07	8.76672205676299e-06	-2.6716552330327e-06	-2.22142999615742e-05	9.54195903342815e-06	-0.247643026103659	5.52926960567093e-05	-5.449864355813e-06	0.00328775825631861	-0.223052501877602	-0.152384092220198	-0.782932108394635	-1.29028784683777e-05	0.121240255296515	-3.10514771661728e-05	-4.84722474846632e-06	3.3037379315828e-06	-7.65932780973346e-07
56.8789983820871	-1.26573034099633e-05	-6.88862029753957e-08	0.108412378505483	-0.00251630460555272	-1.7586607995692e-05	-0.0132871034998671	-0.0150520562778577	0.0605336170277942	-0.00588202753066866	0.196443266430105	1.12456921906751e-07	2.4910341137485e-05	1.67594902499157e-07	-2.39350268762473e-05	1.23600781759335e-05	-0.243457315859844	-2.62425654291686e-05	7.92755978941139e-06	-2.02628317569681e-06	-0.229426288782682	-0.161215579961226	-0.775206720186653	-0.00831686246836532	0.115447754191559	-1.05590534351796e-05	-5.03664144932994e-06	-8.26976811679754e-07	1.02210423247878e-05
57.3253961520969	-3.59449365326613e-05	9.77714621744873e-06	0.103523748924837	-3.09559003891497e-07	-1.27059083457056e-05	-0.0228746058144626	-0.00703794589322928	0.0649541101569881	-0.00912364476663594	0.193422552264714	1.60593676784789e-05	3.38548756624562e-06	-5.75122679192345e-06	-2.59196601032225e-05	3.24671773672914e-05	-0.23533189437936	6.74431910058435e-05	0.00400696193742029	-3.10397545863057e-05	-0.231902490202166	-0.16129152491085	-0.730600536655239	-0.0211040381812855	0.106460346191923	-1.44934909203065e-05	9.57413447111426e-06	8.98277205166249e-06	1.75973744021287e-05
57.7311781747213	3.69338824924502e-07	6.14045257153781e-06	0.105761618761427	4.32500590335629e-06	4.1734009566869e-05	-0.0102065399254123	-3.45762324156896e-05	0.0793538938949365	4.41740124059488e-05	0.216219890868375	1.39298391756823e-05	0.000102168269308604	9.86029738261279e-06	2.4435540762334e-05	2.30061269554243e-05	-0.221409389002859	0.000284849301560592	0.00908741381762203	-4.72024277853125e-06	-0.215800350447265	-0.162944408590457	-0.716129058785358	-0.011596297671689	0.120137830659259	4.25834112484271e-06	9.0202841343832e-06	-4.71880112498768e-06	5.84007353008387e-05
58.6689084829166	7.71525311265622e-06	2.19945250224762e-07	0.118547577560137	-1.13713474393209e-05	3.0529667216223e-05	-8.47348014809247e-06	-0.00562512195318762	0.0546771300402412	-1.82315340572698e-05	0.21540708156182	-7.79621598057751e-06	0.00485955907755073	3.17811627277988e-05	8.5031997659847e-06	0.00123488330046479	-0.180387319361413	5.76216260731725e-05	-2.09870495197537e-05	5.79990929284654e-06	-0.18760081282339	-0.162091302698824	-0.755521366053636	-0.0257997940956022	0.136460436198025	-3.26918175622954e-05	-2.68781177746766e-06	-4.51576156220336e-06	2.39587133208174e-05
59.1513869588967	-3.71986338464941e-06	0.00218151338706873	0.122276592939572	-0.0169745352256767	-0.000971288730219021	-0.00157074622278706	0.00315894569858115	0.0674563533053048	2.58250969762447e-05	0.212742432026235	0.000582179621618066	0.0049790415839427	-7.69833360670395e-05	-2.16256391827975e-05	0.00116789014710472	-0.1773679660041	-0.000306515572625394	0.00445177042383108	0.00299835275689495	-0.172859513900192	-0.168704052931377	-0.783028229040471	-0.0393648992409566	0.13456488708844	-1.81195704870473e-05	7.51292503712986e-06	0.00114153218382148	0.00129971990655652
59.6455890055329	1.84890312544945e-05	-3.84701021374858e-06	0.118914111344008	-0.0262184546809829	0.00171038451150338	0.000238936668247397	-0.00133775541143116	0.0670641365939559	-0.00568615728946911	0.196939905750536	-7.26872536194793e-06	1.45855141088807e-05	1.84924030513847e-05	-1.23998037545035e-06	0.00337711417596028	-0.172086694792732	0.000206518993038491	0.0365398425574355	0.0385038075319124	-0.1148439069169	-0.179840360666956	-0.807323829377748	-0.0683890412180142	0.108863390852978	-2.13906055552493e-05	-9.596551954077e-06	0.0155512958913625	0.0139451673844198
60.1167305191664	-4.12275519484033e-06	3.01547487441539e-06	0.111762604230652	1.20798623072768e-05	0.0119933005172968	0.00106117092050056	1.02783209644358e-06	0.0521074903685071	-0.00370430907444603	0.170943223763965	4.73123776198799e-06	1.79536195090033e-05	1.90564453390244e-05	1.45327388549539e-05	-2.00128160065458e-06	-0.152864803518173	0.000117323185899897	0.0346372843041336	0.0380256550987699	-0.0714549997960268	-0.176674207594985	-0.777635405327456	-0.0716594577879092	0.0741269981369551	4.20046517437556e-06	1.07074471089525e-05	0.00480723010020363	0.00386143079199368
60.607173723871	2.77778704465225e-05	3.46213169183066e-05	0.109664685883203	-5.30258933726289e-06	6.72661277253157e-07	-2.34070289108549e-06	0.00600685321242375	0.0582775828892649	0.00149922101809605	0.172380771831385	5.10467478821876e-05	2.70724476701828e-05	-1.35529015096416e-05	-9.33801994383405e-06	1.65873985187115e-05	-0.131338121216557	-7.49872418319048e-06	0.0180094380043483	0.0190748910595753	-0.036463885011487	-0.17287882900407	-0.757136250349955	-0.0605401701739621	0.0437719833236471	-2.17237760792557e-05	-7.58034865807987e-06	2.2604154684317e-05	2.17083537535813e-05
61.1869826336966	2.42446537826907e-05	2.2756915237715e-05	0.102780634294291	-3.66914476309891e-07	3.14751594213837e-05	1.77285694846091e-05	0.0201806077183996	0.0515323600027756	2.70742883256289e-05	0.162353549241375	4.13057362451488e-05	2.16937685884803e-05	1.72515631587656e-05	3.05822680486584e-05	-3.61755645929414e-06	-0.108117758677309	0.000204324648562397	3.97752604916299e-06	4.04242678855591e-05	4.64641205593389e-05	-0.171775904844938	-0.743577375432211	-0.0517890412639241	0.00397686903281631	-1.4380809295669e-05	4.27311578881408e-07	3.77409131281014e-05	8.78663053507158e-06
61.6944363767592	2.07412799361288e-05	-3.02316830654755e-05	0.103105116626961	0.00146527811272186	-3.4113953026949e-05	3.34139073750045e-05	-0.0050456841832878	0.0668520153518716	0.0016330241551707	0.170386999440703	8.82096167482999e-06	0.000164540229439843	-4.54213812636314e-05	-1.66059875569082e-05	1.233650100369e-05	-0.0978907322861335	0.000124305246474664	0.0048014808203617	-1.16870903509708e-05	3.72095212046523e-05	-0.212945315957213	-0.683198038937722	-0.0464084543033469	-1.09776578361211e-05	-1.95369867603423e-05	8.21090240045045e-07	-3.39033587092942e-05	-3.67638361992109e-06
62.6956638169461	2.5072361794382e-07	-3.01285106063283e-05	0.123375713096749	4.38650003760061e-05	2.63737005370258e-05	0.0303180234880503	-0.00173385880691036	0.0891177817885152	-0.0226151501107142	0.207328644522393	0.000138624030893134	0.00665499833655329	-8.51113342191311e-05	-5.78537154143215e-05	0.021481749123996	-0.109844711074305	0.199484012223253	-6.08496561467502e-05	3.63774105794153e-05	0.118314026724408	-0.233206193103879	-0.594688294825786	-0.218286097540711	0.114961179235656	-0.00260939754897659	-4.09141358121995e-05	5.75507184658392e-05	-0.00531353061641023
63.6596253784166	4.37952355882461e-05	4.89201507228744e-06	0.121556210137093	0.00605142400221509	0.000664340709235629	0.0440210108986682	0.000154598639268299	0.0786287675647875	5.32282704542182e-06	0.217395806017609	1.97203006396434e-05	0.0001512347924281	3.76847186362822e-05	2.32628413790942e-05	6.25999092573558e-06	-0.0795642741663305	-0.000230359382139852	-8.19973902178453e-05	-0.000246548397923144	0.131502683496596	-0.20848128607841	-0.61098912721494	-0.224603550334399	0.122275722872551	-2.19523642327927e-06	1.11298506245509e-06	-1.06083410169201e-06	-5.38568925723077e-06
64.1398137573142	-1.68763284288105e-06	-3.91839075993414e-06	0.117984148479819	0.035213982604547	7.26386516808511e-06	0.0459363778487869	0.0129489467454648	0.0853585871925178	-2.57032393521834e-05	0.197654021931728	-9.96303199375349e-07	7.74010582167138e-06	-2.03683417503118e-05	6.10921930769495e-06	-2.55473795950158e-06	-0.0852580563247152	-5.61966851722123e-05	-0.0354496952004692	-0.00666614980824164	0.119406613026626	-0.240702773537993	-0.601081451204885	-0.222597837399719	0.138713720810294	2.00827974358558e-06	-9.61904140571703e-06	-0.00108376887907197	4.65604445064393e-06
64.6302380192499	2.85610872222065e-06	-5.45139493085765e-06	0.11118486432071	9.62524255762306e-06	1.48803667274042e-05	0.0424147072643211	-0.0179465632781838	0.0939927492185356	3.51983691131192e-06	0.195860043179408	3.30187408157329e-06	-1.65092304718737e-06	2.66174166083991e-05	6.9558375189533e-06	1.8008432108639e-05	-0.0540267183528634	0.000215831503181095	0.02039207174518	-0.00805884115664733	0.122739008733959	-0.141948454954005	-0.738069044437841	-0.216021399483351	0.145313864389505	-2.71715156584097e-06	-1.03946478005509e-05	-0.0054490962720891	-0.000258483226854485
65.0250965858911	2.51824479346353e-05	7.54495379878586e-06	0.103502285158057	0.00133458316785114	2.46020375762941e-05	0.0470201686466033	-0.00204293664979351	0.0878825224969115	-9.54849026333189e-06	0.192191193418866	8.43532308549364e-06	1.99291987933752e-05	-1.04725362158222e-05	-5.64125934038907e-06	1.76341602622522e-05	-0.0507683435252449	5.95033174581815e-05	0.0417756232984365	-0.0393229457935314	0.128191587168331	-0.116274503489943	-0.844707368842073	-0.176533125515359	0.158785391574257	-8.86573438251527e-06	2.73287420121438e-05	-0.0228976635908462	-0.00333947222065312
65.4648007424075	1.42100147865385e-05	2.50056491031621e-05	0.0952546876813273	0.00596149794683564	-1.71159707363988e-05	0.0555230795737344	0.00239511553696215	0.0725547161891157	5.49465457485808e-06	0.189741839044663	-9.83364254175281e-06	3.37562307006505e-05	5.78583766747346e-06	-2.75060482654783e-05	9.12335122351171e-06	-0.0574676663504801	0.000318529772703499	0.0395260281711487	-0.0743187511014251	0.142762929108402	-0.135599241906252	-0.868526898361433	-0.121149426358595	0.15120357369275	-5.22914841255403e-05	9.12309615492772e-06	-0.0366145188558885	-0.00623993220858748
65.9079110168762	8.93344243660885e-06	2.28509695708699e-06	0.0892804788472053	0.00112030758913284	-1.85216463732094e-05	0.0627479290744882	-6.55907504657889e-06	0.0718621332415182	8.90693505863635e-06	0.189905658402039	7.6063634559636e-06	7.20048308009916e-07	1.22728073410994e-05	2.61826901843202e-06	-3.82276388299863e-07	-0.06158679389255	0.000251991632270907	0.0278083539139854	-0.0946830860343636	0.157224431261351	-0.165476388068174	-0.804055504314826	-0.0875792751455911	0.14048155130924	-1.37603944719739e-05	6.837002383272e-06	-0.0408564730830056	-0.00609200709041021
66.7451626922333	-0.000244501897529639	-4.25073402197455e-05	0.0962146882005336	0.000145462671760033	4.52486645031555e-05	0.0213943187237563	0.000187572597667644	0.0954791383895871	-9.56138846793149e-07	0.222677616249268	-0.000260211459359734	0.00295051901310491	0.00018154869083006	7.72912959343791e-05	-0.0156743550059473	-0.102076980297131	0.186923275654121	-5.92247529631028e-05	-0.0712353397275859	0.0737168415089633	-0.128539705242072	-0.825304897462858	-0.112349794269684	0.178307168517076	-0.0346321910246863	0.0124186016189104	-0.00564248633956028	0.00489501066478664
69.271167819202	0.000105766874334585	-8.42895769525552e-05	0.105060821002731	0.000227502235266063	6.36051171683041e-06	8.67935264639469e-05	-0.0148999101362736	0.039869843694605	-6.54093455094927e-05	0.223025241674398	-4.50789687666289e-05	9.4362220157575e-05	-3.38645117444318e-06	7.0792587828446e-07	-2.64441013682668e-06	-0.154614683829695	0.288800545047807	-0.0275936520947537	-0.00751282426608527	0.000186059907369892	-0.0954354883796742	-0.875429509213486	-0.0450500542295632	0.160045212916707	-0.0668213866821277	0.00405924855064394	-8.98868166332906e-05	-0.000124004169473524
71.7160033578275	-0.000127036759422847	-1.73469203111847e-05	0.0950385099071339	-3.31297004236765e-05	1.98967362059698e-05	-0.000157476455301463	0.00019877470650279	0.0643234528351418	6.59903907734262e-05	0.226891297036588	-5.65407465338071e-05	0.000246916104125833	-7.53146833736935e-05	3.95531247083397e-05	-0.000118901360013182	-0.175080659005799	0.193489689905135	8.98404017157869e-05	0.017272914431659	-8.86044630866895e-05	-0.113819343113418	-0.877447033512182	-0.0762978783100972	0.176002329853285	-0.0638670770017968	8.31281535883895e-05	8.22299860824728e-05	0.000128923454718977
74.362761536026	1.24029642010566e-05	-8.48394511516914e-05	0.0892656365691531	-0.00205154721622675	-0.000345531692806903	-0.0246136382061571	-0.00285968210087116	0.0332081806631303	-0.00730339586864398	0.214095481186377	-1.07933977950833e-05	0.000190704850509878	-0.00015629081871044	-5.2574459298538e-05	-0.000256688457514883	-0.20270679045368	0.0750374126968263	-0.0583450102269179	0.0560323487119005	-0.0252134296358943	-0.152233835727523	-0.863530655917144	-0.0586948199711466	0.166594671997016	-0.0641446258847772	0.000210378619039734	0.00013830855496251	0.000160968597895341
75.3216054998948	4.20532041386569e-06	1.78707489625532e-05	0.0889933153164089	3.47693101965364e-05	1.76633556413172e-05	-0.0158481436817298	0.0216426435563702	0.0577169386356019	-6.32355419864748e-06	0.219980972888074	9.03535645448026e-06	6.76383812569999e-06	1.55098827831501e-05	5.66278604799706e-06	-2.43544213992742e-05	-0.199828924970423	2.50338303821894e-05	-0.0501220549429767	0.038360648168412	-0.0471610651555137	-0.180849925203043	-0.764089878562515	-0.0828514792941309	0.174385547202598	-0.0498730937360843	2.30156934199502e-05	7.49079985833111e-06	2.26408259920829e-05
75.7131379328549	-3.83875370265522e-06	-1.01330199343911e-06	0.0868857896860017	-1.44704443115098e-05	5.52876063194909e-07	-0.0213245510837537	0.0183263251259119	0.0411491876914476	-8.21390741364896e-06	0.213813894016995	8.78382764219723e-06	1.64313130901918e-05	3.18062160089181e-06	1.14773125378355e-05	-0.0032383756774443	-0.207512112878985	0.000194286711980867	-0.0486047963967788	0.0309217298989945	-0.0508015781431268	-0.207993530676202	-0.711533041008163	-0.0948702882353104	0.173342205827229	-0.0506908447845349	1.11618350952849e-05	2.57613362481565e-05	2.57702197979469e-08
77.4423711336647	-5.64827987241952e-05	-6.89606783315149e-06	0.105975050550761	0.00231135065709601	0.0102101443177178	-0.0191424587799675	0.0162772757729541	0.0098296110913462	2.65975231120059e-05	0.220133457905163	9.74133835603547e-08	0.00572096606024567	6.54083550483811e-05	-6.36539404106167e-06	-0.0351407921885486	-0.215817902331537	2.57763270856777e-05	4.7221727588944e-05	0.0197648203295039	-0.0601161560638618	-0.244912966669844	-0.590426031811056	-0.185988743753598	0.0965421802058574	-0.0409589883085227	8.07252833759317e-05	0.000310026817610466	0.00454591281379451
77.9243176781194	-1.62762970288941e-05	2.63378392360355e-05	0.104662825706881	-0.000871977405791969	-7.3511416572062e-06	-0.0203477123224524	0.0357109406870854	0.0146898241481175	1.34507645948494e-05	0.222869162547583	6.22327032031961e-06	0.000140962237997455	-2.35101237684158e-05	-2.26781175112853e-05	-0.0312892737483433	-0.207101557613744	7.67569722194437e-06	6.07783563175598e-06	0.0174683869443512	-0.0548920625813233	-0.260156933751706	-0.558502206049678	-0.180406982583242	0.10243696965978	-0.0265930932141724	1.85150387252385e-05	-1.66851803140974e-05	-2.20206067897695e-07
78.3306821459703	3.30028616100243e-06	1.36204980738556e-05	0.0982535320392664	0.000148614504292194	2.04659774098554e-06	-0.0190318802990092	0.0343993857481644	7.78771625367522e-06	5.30448233025877e-06	0.215197448864505	-9.99647790610943e-07	2.96954084861564e-06	5.90530100996833e-06	1.04745929611285e-05	-0.0367694745340473	-0.188907788711891	0.000260065402014339	-0.0307514359860602	-2.41841776717011e-05	-0.0636913683115803	-0.214755171148031	-0.563372296284252	-0.188269158524887	0.0849959200869696	-0.0109024851338045	2.8552994158569e-05	-3.51554351547872e-05	4.87936638404216e-06
78.736579290614	-1.36579312681607e-05	-8.32869103270288e-06	0.098882660289234	0.0165109488709503	-2.82055693727487e-06	-0.0136601015409708	-0.00136305507853687	0.0180736883171797	0.00292348084459824	0.228746721482115	2.45547584871628e-06	3.59817349125337e-05	-2.99703322592409e-06	3.6339497135438e-06	-0.0416502503462431	-0.166909459840358	5.3540393274936e-05	-0.0483100027148983	7.71321633389747e-05	-0.0629303895966187	-0.143004209563301	-0.703991218302333	-0.186675905273895	0.0861637228138993	2.06689033650917e-07	6.19886190030987e-06	4.5877149756028e-05	-2.5476536831632e-07
79.1478643526985	-1.38533177581044e-05	5.09239329681251e-06	0.101474262453687	0.0182035654904598	-0.00267935484972018	-0.00597079592372129	-0.0139730437743849	0.0548207956837874	-2.42790966135631e-05	0.233278969250869	8.92002225362454e-06	3.52656820079685e-06	-1.9727956583215e-05	7.30564647617992e-07	-0.0410805419123736	-0.151802376915361	8.62995522928791e-05	-0.0249321107538324	0.00230012656428286	-0.062073803040629	-0.124416682409458	-0.789141921080824	-0.15357642198736	0.104892510810801	-1.45598775234345e-05	7.88540530974718e-06	1.61441073954354e-05	-2.74836417870857e-06
79.5381368954383	-2.21705605889855e-06	1.08214923420493e-05	0.0980110779150717	0.00255815454755502	-9.69135760669354e-06	-1.45040887498339e-05	1.08849349650523e-05	0.0591933969839304	2.13510982554149e-06	0.229808630002924	3.56720829313351e-06	2.02555064229963e-05	-2.24537099759414e-06	5.68944457529773e-06	-0.0400729340417694	-0.142865005713696	1.02571645202561e-05	-0.00112553922674823	2.86807121690416e-06	-0.063370361670241	-0.135472217035649	-0.799789272401573	-0.124920095451713	0.111250434839531	-1.62645821425886e-05	-1.59958140646009e-06	1.26722917008987e-05	1.18965486873995e-06
80.2611994643807	-2.3279817897712e-05	6.58367666555323e-05	0.0882979093206803	0.000238787864365584	-5.70907592684576e-05	-0.00185943361222827	-1.345684575749e-05	0.0605502708885785	0.000298764617945392	0.214190992829139	0.000118107314998271	6.13467194000619e-05	1.11679337912351e-05	-0.000150521747307382	-0.0296904558043471	-0.138662768724629	0.0355596285312696	-0.000305575155246345	-0.000125073232468315	-0.0122021088841151	-0.14065851871259	-0.80941005552218	-0.156124883660329	0.184170882757893	-7.06146362646937e-05	0.000149355406799053	6.06466744708409e-05	-0.000120681854781994
82.2682850971007	1.65004515905752e-05	1.73130022440809e-05	0.101814856783045	-0.0269875525222954	-1.95091572831146e-05	0.000199914490754954	-0.0100083070834565	0.0590064050271058	3.06259012312217e-06	0.220592043253476	1.6491534558052e-07	8.13771003062251e-06	-2.33070580825724e-05	4.22049616046216e-06	5.00684718868136e-05	-0.127980513170053	0.000171824551727404	-0.0399160620466943	0.01065704146306	0.0242061439807224	-0.140085555317317	-0.892834417177593	-0.102252566869877	0.182155587444478	-0.00590525524571906	2.91476956989859e-05	0.00196638537115023	-1.73335533817199e-05
83.9109546307589	-2.8236565521698e-05	-0.000178011049152425	0.0893946647057428	-0.00324617268893765	8.86512901297851e-05	2.05878464842532e-05	-0.0356732617880047	0.0400491925536351	3.54973967715848e-05	0.20587231390351	-4.98827890888118e-05	8.99186572484145e-05	2.96176888885229e-05	9.25091728171234e-05	-4.82948029328192e-05	-0.14002378162227	4.03376872187208e-05	-0.0154996188491572	-3.18967566925052e-05	0.106469818999542	-0.13208570300829	-0.756853074916267	0.00426358838869742	0.176080790815603	-0.00168055574403322	7.22239183837635e-05	4.1735703580523e-05	0.000115084144135719
84.6391649776339	0.00142111150880306	2.16882181855235e-05	0.0897049109481623	1.97954809450352e-05	0.000891087954885357	0.00378933757608903	-0.0201673583763708	0.0253572484002956	2.07558207686583e-06	0.210541380250648	3.89326960852322e-06	0.00215755846335802	0.000925485180872436	5.07656132227317e-05	-1.46340932605494e-05	-0.17869334734149	0.000184254541139986	-0.0573665509701711	-0.00741501306533532	0.146595092612237	-0.186953824815787	-0.901769491012914	3.25668141399309e-05	0.174821829301623	-0.0233954802963073	5.14071704509425e-06	-4.05096579426433e-06	-1.53446555750145e-05
85.5645100560094	7.49769965791743e-06	-2.69878580892745e-06	0.111632134448955	-5.12027688330336e-06	0.0156710588801234	0.0165595831453398	-0.00610008508308876	0.0259885807333385	0.00660692075621674	0.234167395916004	1.9767704664976e-05	0.0126059860241763	0.00606350795758949	0.00460848668982662	-7.68132792087141e-06	-0.179587204541107	0.000250274488818163	-0.0447083442447835	-3.39996672523124e-05	0.181859768117407	-0.158876579501529	-0.86011830155576	1.68428612935919e-05	0.192872312545651	-0.0181085053983987	-2.41690942426247e-06	5.6664111114174e-06	-1.32016622521218e-06
85.9762294802945	4.86673628254911e-06	3.19573267138138e-07	0.108875758116682	-1.26584585243118e-06	0.0158833589893934	0.00307782756965029	-0.0108954862749465	0.0235371533782401	5.42386767300529e-06	0.221784663508372	6.71941079405629e-06	0.00816212423673086	0.00279154178035597	0.000239927252827996	-6.94666642025616e-06	-0.183013617855469	0.000209255994050892	-0.0411501529574203	-0.000140894707603649	0.191765065344314	-0.150939677266322	-0.834307890451269	6.77196325514566e-06	0.192028918194465	-0.018065110196654	7.20966491469928e-06	3.21419093253626e-07	-1.27450183463073e-05
86.3828176048383	4.30937820153781e-06	-6.70919112503874e-06	0.112149264588922	0.00181920445663094	-9.90116043926414e-06	0.0107930860640155	-0.0205747947306451	0.0340741268817572	-5.99884837418073e-06	0.236998622423902	-5.8221587203481e-06	0.00599249882731296	-1.28354143041357e-05	2.46018033752196e-06	-3.58858705609094e-06	-0.190813305934294	5.1656165969519e-05	-0.0163181659526218	-0.0121102295214123	0.205412958814191	-0.143541687640489	-0.779075797931167	2.00262830957652e-05	0.177420646286512	-0.0218777012235998	1.04166616687891e-05	-1.67345534057318e-05	4.24934922766983e-07
86.7640980286888	6.65959090698923e-06	5.10447258353241e-06	0.108349005952056	0.023486800471163	3.86727471685907e-07	0.016227353235402	-0.0383797443365635	0.0359993674621684	3.13627633560722e-05	0.221787683472997	2.90466875941765e-06	0.00116856595656083	3.94275852897421e-06	-2.40539118894127e-06	-1.66960214547649e-05	-0.196428301452778	1.96984600159398e-05	-2.06816211048429e-05	-0.016906990775133	0.208986595054126	-0.14689212382608	-0.772356978197487	4.67164827667409e-05	0.146952770338352	-0.0225708094936708	7.20815068111655e-06	-2.34874611110783e-05	-4.11140619157954e-07
87.1160598566258	-2.62808507067413e-06	2.16121940179455e-05	0.103471707446742	-1.15394465720013e-05	2.16338525461587e-05	0.0128644241021008	-0.00895281102124754	0.0305870554179825	-2.56883572842485e-05	0.219799174907026	-7.79365826833703e-06	3.32336683022674e-05	2.4015312023792e-05	2.27148408377015e-05	-1.2392576357092e-05	-0.193145780360015	0.000289177560052262	-8.48246784338824e-06	-0.0131956288665432	0.211979700467487	-0.137327126811618	-0.768943451407594	3.58736635082733e-05	0.135134322253271	-0.016924776940865	1.91973410657377e-05	-4.79791277750741e-06	-1.28112161839601e-05
87.5058478907428	-3.52795584038715e-07	1.16574481400135e-06	0.103159844652009	-0.00378240248465213	-2.70388984640253e-05	0.00836639809384297	0.0126422681904882	0.0576652647349178	6.46622474454959e-06	0.225143832589709	5.5729681398442e-06	2.75815345414726e-05	-2.2225874716269e-05	-1.84750704016193e-06	1.92285640652268e-06	-0.189360210066732	1.81313627696148e-06	1.03072258213848e-05	-0.0135186400103014	0.220622092249423	-0.142377593364053	-0.783800092687859	4.51718147975317e-06	0.128921612796375	-0.00894239822100958	1.66458389278884e-05	-2.2047322451934e-05	-9.16555523106795e-06
87.9432864820004	2.03103270810471e-05	-1.96063469542783e-06	0.0982318215989983	1.65869022255133e-05	5.57120958550582e-06	0.00517127020724701	-1.19439463077735e-05	0.0671470975136344	1.63503501768083e-05	0.22182409108837	-3.56016789089324e-06	2.2515489340433e-05	-2.15870140281315e-06	1.72650322756306e-05	7.29627029963103e-06	-0.18580279883275	0.000129999700739608	-5.31663664074782e-06	-0.00917904072265154	0.231576947659368	-0.153613834325481	-0.794663372026952	-2.40539144848929e-05	0.125305479212725	-4.08314613115661e-05	1.66362650094769e-05	-2.44096211112932e-06	-5.78677538440552e-06
88.348851851938	1.98062484823443e-05	-1.55427555915047e-05	0.0902205102833401	7.23932830995944e-06	3.75680261892852e-05	0.0132415964244714	-0.0110886167709971	0.0514576975355088	-0.0019041322296568	0.211890473665778	7.90702141818168e-06	1.97888604638281e-05	2.83793092563786e-05	7.95564757791401e-06	1.34625941995145e-06	-0.182230849215671	0.000199596685003047	-2.67110980046333e-06	-1.10561934028434e-05	0.241808305945535	-0.161674743305573	-0.780468432273051	-0.00395518144615061	0.118664304784485	-1.27970639078518e-05	2.0197206866417e-05	-8.32180322958394e-06	-6.25676420929565e-06
88.7966909136137	6.72214752135056e-06	8.91322456255955e-06	0.0857191109817776	-4.44577162646328e-06	6.09330859856745e-06	0.0201185168187707	-0.00441036785004334	0.059375389859683	7.81933973234827e-07	0.211064187897467	-6.9662058744325e-06	2.86707207290713e-05	-1.06143761075689e-05	2.05657878129376e-05	-1.97118666417015e-05	-0.174978220977281	-5.93014924699464e-05	-0.000250233620320822	-2.58079264877529e-06	0.244397658607734	-0.164550069178555	-0.719914760695762	-0.00899787141992446	0.112001795158521	-9.6306025088298e-06	-4.7910481790081e-07	3.89222046602698e-06	-7.71265268977885e-07
89.2246707495863	-0.000165715648326804	0.00010277088249259	0.089735084824765	0.000120398599493572	-0.000195105375941955	5.77062486522977e-05	-0.000247904574609778	0.0695892943592126	5.18338618189931e-05	0.238062974406564	0.00014984695062787	0.000197621743775356	-9.95070700321862e-05	-0.000196587122174889	-4.29633677363293e-05	-0.158535472268532	0.00020862877121228	-0.00206734860412393	-6.91009734688301e-05	0.219642400534078	-0.171624201451449	-0.715176144372952	-6.0603978199005e-05	0.133741620478859	0.000175455981053818	-1.29841630626342e-05	-4.02706519065091e-05	-0.000132747107138194
90.2346089057798	1.0549270478216e-05	2.27463304565233e-05	0.0994876384632763	2.84400186848845e-05	-2.09010092156412e-05	1.99717018229657e-05	3.4224511043848e-06	0.0435071540952824	6.1878451117938e-06	0.231968988216792	6.26845012685618e-06	0.00217902139405327	-1.85365832420645e-05	-1.15584452815243e-05	-1.10520327308015e-05	-0.116064339889489	6.12513211282707e-06	-8.01411837238587e-06	-9.30708625725887e-06	0.187847540117547	-0.171073741014379	-0.756364893240442	-0.0201576686879113	0.145510407128481	-2.26564559097416e-05	1.61823427311553e-05	-8.91256643504913e-07	-1.20114716106185e-05
90.6765186495548	0.000108065789564295	0.00596225008614955	0.1104883116522	0.0252361336185957	0.00770074415003346	0.00579426660870837	0.00852762352394902	0.0685484298424672	0.00529265815675244	0.236742827118007	0.00227985505420951	0.0086578607222438	0.00217753842083793	0.00207348917634538	-0.00288033709976413	-0.114993157365624	-7.14212230135147e-06	-0.0115996671142691	-0.0127799395095916	0.160032559047641	-0.179586353916213	-0.809658326085115	-0.0419725700203396	0.136449727534073	-3.72312793790271e-06	-8.90839436292463e-07	-0.00675594640774642	-0.00653269528429562
91.1321173343415	-3.52261501336575e-06	7.44517628278586e-06	0.101302222413087	0.0128016816291	-0.00377218420109798	-0.00121663625912263	-0.00292863285715989	0.0516391552257209	-0.00671477195072024	0.211589168120313	1.65416867403729e-05	9.95306013897892e-06	-3.78867202197782e-05	-8.79578922554358e-06	-0.00277859221957768	-0.108134808032412	-3.78320763294812e-05	-0.0397214456318431	-0.0490307039981711	0.102461490644672	-0.186756295380847	-0.802868817900855	-0.0734071346774471	0.108665867333327	-1.43618007438923e-05	2.04005442644413e-05	-0.0214672144523065	-0.0189663967631275
91.5582861105288	-1.60399899706924e-05	2.09426488204968e-05	0.0975138095872911	-7.46800352714796e-05	-0.0131342321218662	-0.000951002557547399	-0.00139861040316793	0.0377561933723337	-0.000823192496682691	0.197172390972073	7.4812325408191e-06	0.000108424712105119	-2.72850642736409e-05	-3.9154775611699e-06	1.40291691891543e-06	-0.0900730970374569	-2.89244380527296e-05	-0.0330085309817353	-0.0439918940569641	0.0676400491983667	-0.185162189798832	-0.772707679856091	-0.0753127650458396	0.0806630494418454	5.85181723018553e-06	-1.40788490442791e-06	-0.0102006765950711	-0.00742060594089335
92.0705553655883	1.0730229186855e-05	3.02909569919164e-05	0.0966450778930493	2.49430485624045e-06	-9.38979266338246e-06	-2.32808943662996e-05	0.00989283875623524	0.0443945610519291	0.00206480680964072	0.203060662140265	1.82683265051926e-05	2.16660645284203e-05	3.12413394411128e-05	-1.68573431153344e-05	-1.65754319754157e-05	-0.0668836124437439	3.24542665921317e-05	-0.0154833755930499	-0.0253506427418001	0.0294832379960982	-0.179886147497111	-0.756288316362704	-0.0661082258955696	0.0488298144158738	-1.79894673512055e-05	4.55697732073196e-06	-2.85738597195196e-05	7.35820672235358e-06
92.5834285263351	-7.13703292608689e-06	8.38292590495918e-06	0.0911016637712999	1.59437842467054e-05	-1.5750627994728e-05	-5.44072720538749e-06	0.027124831198934	0.0349062283828151	7.00011726674487e-06	0.192669800317203	1.51436541026559e-05	8.37040886034299e-06	1.09711972917571e-06	-3.68058100678246e-06	1.77126249268246e-06	-0.0456027228992596	0.000193420796988306	-8.13405364141938e-06	-0.0100668432243864	-1.60055671790835e-05	-0.185361714201936	-0.749275240487307	-0.0564403535958955	0.0183056194383617	1.29947876219825e-05	2.03072094880867e-05	-3.00981958072394e-05	-3.25958692482813e-06
93.0093404665525	-1.4988644475636e-05	1.49624881771985e-05	0.0907176439956709	-0.000119341494394074	1.87809409305316e-05	-2.51580280057157e-05	0.000244726297325037	0.0382946873433008	0.00334645982730814	0.200259588338593	4.65019581476651e-06	2.11071732848159e-05	1.48133423711378e-05	-2.14790517578127e-06	9.74412534207672e-08	-0.0355497717288096	3.27477156287745e-05	-0.00577255451794112	5.83669531604722e-06	7.78639680009038e-07	-0.222519121618397	-0.692934507620281	-0.045385281297122	-6.327999213825e-06	-2.38600758896465e-05	-2.01733410705811e-07	-1.0900577179887e-05	5.68534796204132e-06
93.5210747402602	-0.000220251924536592	-0.00014653126064038	0.107715738753157	-0.00710667310495017	0.0127200300158746	-0.00933293852319221	-0.0164515373274632	0.0801266352100709	-0.0103038300631713	0.222117720071569	-5.1961229061713e-05	0.0094940873377937	0.00787491207972167	0.00234798749274463	-0.00738823173432091	-0.0463257823921672	0.0117235472824917	-0.0252276092007149	0.00216043331231051	-0.0202483246373674	-0.29082728096996	-0.503327317243863	-0.103595353925497	0.00105180109130847	-0.0020196834367784	0.000377086158229116	0.000302033011130399	0.00124350231793613
94.9425385541655	-2.83752913099691e-05	8.90276321524637e-06	0.109280370759433	-0.00118262068461731	-2.40090387058649e-05	-0.0210386696037311	-2.16018333351123e-06	0.0574167958234192	2.77208143996325e-05	0.238705039968275	1.48896243114909e-05	0.0001341515927611	-3.15522349042528e-06	-1.64319991746213e-05	2.16307260261766e-06	-0.00990732450908889	-0.000215206290649999	5.34862252636419e-06	1.59584754246079e-05	-0.142764739999138	-0.238458702340726	-0.584939051857534	-0.221274117775785	0.128060511973578	-2.57258203629457e-05	-3.70464902097503e-06	1.39447055147442e-05	2.68841935300282e-05
95.3946636059651	-9.42944034065801e-06	0.00287903732685183	0.110887253979482	-0.0344523892388306	-0.00458996968205214	-0.0262082174632186	0.0170957811354768	0.0731705052732133	-3.18980416798185e-05	0.223866730071936	1.77152512146507e-05	2.59285575560057e-05	-1.60979713263275e-06	-6.40969952780348e-06	8.43962264611086e-06	-0.0132971068526269	-1.0161410679378e-06	0.0281916804624028	0.0111892099278261	-0.12497918296086	-0.258976885698586	-0.606921910308237	-0.226280831466801	0.134329568209851	-6.51587777132774e-05	-3.02539198614101e-06	0.00535394229717625	1.03683469445533e-05
95.8956721937813	-1.01567115438799e-05	-2.05971362278755e-07	0.102479041084593	-0.010025568014793	2.56103890053187e-06	-0.0199959258759021	-0.0123985588047548	0.0738196213606198	-1.20277264521742e-06	0.215595911993577	-7.89090458725377e-06	6.44539564417553e-05	-3.52072955221195e-05	-1.01639762630875e-05	-4.58817573017068e-05	3.22691426189417e-05	1.11925973325447e-05	-0.0101429223957713	0.000662887061261848	-0.126114483131153	-0.194504803678902	-0.655075916828168	-0.226051171799581	0.137722561397829	-8.00797482145994e-06	-1.67990932198877e-05	0.000469692990443573	3.39144968145348e-05
96.3066915135023	8.42346458958688e-07	1.99017399574854e-06	0.0967268015926545	-1.57643885406664e-05	-2.06011071617312e-05	-0.0211425376721022	-0.010156644411728	0.0818821092378227	-2.87903627673366e-05	0.212539774140767	4.12446315000004e-06	7.68082984701682e-06	5.24892946377213e-07	-6.29698257821766e-06	-2.22986112626275e-05	-2.53578990476337e-05	-7.80503783138433e-06	-0.0429674835018721	0.0270412987297984	-0.129935179702211	-0.130528298450598	-0.812816768188742	-0.197554328657209	0.156735466220439	-8.13207742965802e-06	-7.25550337221799e-06	0.0168648602272109	0.00160434554743674
96.7093110452193	-4.65671385709576e-06	1.65110939841319e-05	0.0884041490094453	-0.00646566231345908	2.87164549203499e-05	-0.0290744586264939	0.00344335641806343	0.065824929270591	0.000234459727403934	0.207627522522286	4.81553014520688e-06	-5.73837823149799e-07	-1.14537884244594e-06	1.64351550585896e-05	-1.3047637064371e-05	-0.00401675364363672	0.000108074629384853	-0.0432657635405401	0.0636399740805051	-0.141670374952625	-0.135634448740546	-0.875969664486463	-0.143505115731962	0.158004520460578	-2.24845488677765e-05	1.96939776390143e-05	0.0339555528759954	0.00538971829675623
97.1445632863899	-1.8576850555126e-05	1.90491258657592e-05	0.0818185101810866	-0.00494663922257952	1.74112856556658e-05	-0.041101171018768	0.00328207641520622	0.0565588845267951	0.00453235089404687	0.202404683214999	1.32984456859555e-05	4.2661323331022e-05	2.63039250067682e-05	9.36745010613665e-06	-1.05999214562888e-05	-0.00960291567983011	0.000118892549699397	-0.0319941465528228	0.0922299385430412	-0.161174647883236	-0.169092956795119	-0.840240690908836	-0.0948756271769785	0.144780376793141	-6.55918647482931e-06	9.82571449747946e-06	0.0419943470612689	0.00774780914208866
97.5653060566484	-4.82367119432508e-06	-3.07369438942024e-06	0.0788881215938346	-2.06142320267622e-05	-1.17288530236207e-05	-0.0429069091531406	-0.000208843613267021	0.0701382611629712	-7.23353472388024e-06	0.210927442101033	-2.14014636411533e-05	2.99641702654291e-05	-2.63102075660865e-05	-9.28818065269248e-06	6.27116205001134e-06	-0.0126661648536535	0.000190963030988542	-0.0221570964739087	0.0981334384700377	-0.158288092212434	-0.186431369139544	-0.745261531353124	-0.0892510117933077	0.15373050127546	-0.00014795694122068	3.74393994938778e-06	0.0402930590384881	6.86592154349013e-06
99.8121179282954	3.94204331877476e-05	9.15916259335835e-05	0.101957820909536	0.00070375946605186	-0.00606985406200054	-0.0126911199678225	2.04866068432998e-05	0.0335970054046539	0.00931214775001428	0.229841126614964	8.29498302057682e-05	0.00530476086617165	-0.00102944264026741	-0.000701319223515256	0.000232902438048575	-0.108059901516305	0.29317983563728	0.0119769208749628	0.0607136951350151	-0.0382998968544084	-0.136679234156471	-0.931106309734459	-0.0735163891360795	0.146513261980632	-0.0759382943317696	0.0138083761577431	-7.94086643469809e-05	-0.000107109361357327
102.358364329014	1.2369622621648e-05	2.36163100864875e-05	0.0996137186166927	2.40398549899386e-05	0.00371518608129886	0.000159653930201318	0.011497282914538	0.0751900932901224	0.00686704566488113	0.231306597823322	-6.03465458253836e-06	7.9127514743166e-05	0.000102965483632334	0.000117891618173112	-0.000145662999869888	-0.139276558722844	0.289364302816737	-0.00911654898036651	-0.0076586381498437	-0.00563673806345514	-0.152704634956191	-0.952299396727919	-0.0504367899623621	0.161813685393833	-0.0820356184161525	6.30127099883275e-05	-0.000670264461069824	-2.28984405395814e-05
105.025479104492	8.97145851918967e-05	4.64485019868804e-05	0.0974635950462046	1.94425436501794e-05	-2.81871622123729e-05	0.00110995429278928	0.0054515564159581	0.0640294325926889	0.000165121542063161	0.227416221178033	5.07108679421269e-05	0.000153991965755972	-3.93039782820947e-05	9.73079947612249e-06	0.000230827206389104	-0.179245007538136	0.211447366555669	0.0550410923452519	-0.0661974094873127	0.00180486886009772	-0.144504404186484	-0.861266874213823	-0.0639539877921981	0.143911560695701	-0.0991371229304962	7.94054803513981e-05	-0.0115643847342423	-0.000227286237901507
106.755633128428	1.05757950987217e-06	2.6175737178119e-06	0.085690282705735	-3.1886772895102e-05	-9.92057852126635e-07	0.0170194776688916	0.0227100160115581	0.0580566132098436	-1.89655623661952e-05	0.22030882409942	-2.00052647428152e-06	3.29837499531127e-05	1.45516921746902e-06	-2.60743990295317e-05	2.49935405488324e-05	-0.170324221947255	0.000290627123273955	0.0481217407699665	-0.0434590996763152	0.0455775661707027	-0.190580246380388	-0.754759303855903	-0.0807973284191345	0.166091533108055	-0.0705566322277625	1.26206528335766e-05	-1.46638804529437e-05	-9.38166208454589e-07
107.141249661333	1.88774503052337e-05	1.30582210920728e-05	0.083195781265362	1.68270254737483e-06	-4.69231329995541e-06	0.0223093182622006	0.0188650797702841	0.0421567994301745	1.67626682327289e-06	0.2147915745236	5.0184579904235e-06	1.10952229565155e-06	-2.67215405852528e-06	-6.24261939408405e-07	0.00383259403332908	-0.179334161106804	4.34780925273438e-05	0.0476021901383012	-0.0368312743264334	0.049124799334651	-0.219333099803561	-0.700362668595327	-0.0925644029193719	0.167330351571687	-0.0724741852283878	2.19659670536252e-05	-1.34934842424169e-05	-1.10008421747685e-05
108.700417223803	9.12488014074613e-06	-1.69813346361753e-06	0.100270428800962	-0.00427209682943223	-0.0111742742490272	0.022257047702602	0.0141125333288488	0.0123577693252505	-0.00145948902153505	0.21967797717168	3.3497127909509e-06	0.00526911707960863	-0.00142867603789265	-0.000822258167981579	0.0332210347928532	-0.187730525931609	0.000124185134306851	0.00317107569880376	-0.0224853714027975	0.0611979774441956	-0.253971577819641	-0.58457046524262	-0.176157914629399	0.0993006863903047	-0.0645768880132811	2.82013003468342e-05	-0.000573946309760774	-0.0054560264502455
109.157511893661	2.65440893523438e-05	4.77495610237164e-06	0.101007555633928	9.70788026664488e-06	2.38911684399899e-05	0.0198297723679867	0.027030285521563	0.0167940276466906	2.41451135294011e-05	0.22719880848886	1.93835621108989e-05	0.00127425223827065	1.82536137531745e-05	8.98748623128007e-06	0.0293978466918761	-0.183140035922338	0.000155964676385784	-0.00108094808694041	-0.0302826119532441	0.0494034683443586	-0.267524450164221	-0.569484184539652	-0.182050083016841	0.0947221108811083	-0.0544756550209729	3.60131694362148e-06	-2.01774534230572e-06	-2.52654315189417e-05
109.574447838491	2.44594367946883e-06	-5.88455911953907e-07	0.0951329610306538	1.25523297813215e-05	-2.1237820736836e-06	0.0213952621855882	0.0411815750963017	0.00771421187650919	3.7136209974209e-07	0.21773887144824	3.42811452785474e-06	9.20837884683172e-06	4.97759905888393e-06	-2.48799421456698e-06	0.0296529906537376	-0.16919453268098	0.000178803955066881	0.0102122544043244	-0.00359582946938961	0.0556188627205972	-0.257850986764685	-0.526365531958889	-0.177185283680296	0.0915261043970871	-0.0387392226783064	1.48778925874935e-05	4.93323680807644e-06	1.97550416585151e-06
109.994006573314	1.27077562572222e-05	-2.60004696796021e-06	0.0922613840570831	-0.01024757934575	3.84222157853343e-06	0.0168640795384805	0.0106033564563538	0.00575255919726235	0.00178210088913882	0.225541497253355	-3.36752409813888e-06	5.28604623095276e-06	1.49294046704002e-06	-7.07111942960165e-06	0.0380086693395663	-0.144747877113572	0.000238179892374651	0.0553613390035483	1.0062189656628e-06	0.0583818209166079	-0.165561145090162	-0.651788157479614	-0.191202767405102	0.0739181025026509	-0.0221208104345803	5.08205688145191e-06	-2.22023594093983e-05	3.54833113997446e-06
110.425832701192	2.55508136675918e-05	-1.58576049187087e-05	0.095546243310183	-0.0221564837337149	0.0013235251973172	0.0102991032483176	-0.0144300296739751	0.0454870645823854	-1.14550050920291e-05	0.23587870096517	1.45309764591989e-05	6.49051788334224e-06	3.50599597874391e-05	2.89281043361969e-06	0.0380159162528792	-0.127241551717962	5.55380405864004e-05	0.0366949056700424	-0.00276810524363999	0.055128468383205	-0.130626264908971	-0.765994397020778	-0.164825616856999	0.0933061549180341	-0.00566752630907081	1.19251968576772e-05	-3.44693911339049e-05	-3.01057737376397e-05
110.811907223064	1.85115773689068e-06	2.2234548784136e-06	0.0941100400043298	-0.00807639121419641	0.000992197068320954	0.000445141088146018	-0.00443528954046537	0.0610635836112814	-1.67067679312942e-05	0.2345942116912	5.74064825570971e-06	9.3793560407007e-06	2.03109365397041e-06	-6.65996746534468e-06	0.0369519640822133	-0.117318298938021	0.000289040392551156	0.0111704987460215	-0.000861373768391127	0.0558396060517981	-0.135312668825721	-0.801163893660895	-0.132414523289907	0.104353838590987	-1.89044134260828e-05	1.93247635579095e-05	-4.34669444211991e-06	-9.7661592824197e-06
111.215206391213	2.89716199249904e-05	2.42215952813032e-05	0.086210929861811	-1.61619512775581e-05	-6.30952731237403e-06	0.0023931369734118	0.00316080538354325	0.0511161913683902	0.00419315462429285	0.219863173371214	1.74748999916574e-05	2.47248049176302e-05	-4.0232415150786e-06	-1.90809392148676e-05	0.0354459828509031	-0.11229683896487	0.00015383354956319	9.40145525673645e-06	-1.36062466705823e-06	0.0493019831445962	-0.151597225114695	-0.773758805256895	-0.125909785167228	0.114842550942328	-2.52973263702957e-05	-5.62129347891507e-07	1.01964899495459e-06	1.86409345576395e-05
113.397269418875	0.00012274144291469	-0.0015913112518368	0.103120786338017	0.0286596513936834	-0.00682610341657489	1.36731104323159e-05	-0.0262383528069812	0.0631155879721643	-0.000826584983802105	0.236833662815677	-0.00012967191926895	0.00555756032394557	-0.00234170948701366	-0.0014178710153293	0.0110398177371414	-0.118866413807685	0.0541459015844301	0.0813103165770952	-0.0485171185369653	-0.000462006340683827	-0.185734272350212	-0.784356165136474	-0.129474805021059	0.174836995194438	-0.0188149536089741	-5.95106137462837e-06	-0.0306249817463182	-0.016601083064851
115.635084775524	-2.5707457367717e-05	-0.000153749499627895	0.0814167718835711	0.00015914494903476	0.000131673131333777	-0.00211372865079231	-0.0399315025683406	0.0219043986082187	1.01666612106883e-05	0.201302722451515	1.17481453551833e-05	7.94208452506804e-05	-5.15586368483707e-05	-2.99018307342622e-05	0.000620034632964854	-0.140446437973303	0.00827516673844002	0.0498201715399709	0.000443900691172559	-0.128499051041954	-0.173611383320228	-0.838028273825225	0.0155838876828529	0.165552602033249	-0.0180522534537264	0.000137478923368318	9.53943706588802e-05	0.000125231018035219
116.164316671345	-0.00403883767609691	1.24323847669473e-05	0.0908178109355731	6.87391600353114e-07	-0.00432917556258953	-0.00739361924939715	-0.0147751869772426	0.0298357922465642	0.00024591970335275	0.216861105958742	3.61485996358895e-05	0.00587943800266061	-0.00367862542034506	-0.00160940400744632	-3.46516702767817e-06	-0.162722461803377	-4.57193407610172e-06	0.0575373502671246	0.00828087845327437	-0.156619838005131	-0.191370147949743	-0.908287383104424	2.55821850106813e-07	0.178706414238797	-0.0313248059070853	1.95599616711964e-05	9.60575654237871e-06	1.22396751048095e-05
117.146504739344	3.10567720694678e-07	3.65931491216582e-06	0.105261697661619	4.30888753537603e-06	-0.0180503601855621	-0.00768856718614399	-0.00972953177286277	0.023318276233458	0.00563734202137181	0.222511958049138	1.13763510290605e-05	0.0108714660185241	-0.00600517073972704	-0.00475172769771617	1.65820114422334e-05	-0.164290843680901	6.378948866562e-05	0.0478695355947873	1.86293150477677e-05	-0.192451384206598	-0.163643225408852	-0.866946861788885	1.59451384986649e-05	0.19493759288413	-0.026014491662174	2.228909175992e-05	-1.25685393097984e-05	-3.01257031267825e-06
117.545358631731	-7.97474334921485e-06	-7.73717118812149e-06	0.107160439677573	-1.4423852785939e-05	-0.0123640550451778	-0.00577588837298202	-0.0130745338051261	0.0232624484356527	-6.68789459700613e-06	0.229730003899102	-1.60461233800379e-05	0.00852537048018552	4.66425981312604e-07	1.79708393839991e-06	-2.30452156590364e-06	-0.169522561643561	0.000101411084999187	0.0376332075655378	0.00323446408360287	-0.205697630076413	-0.154483508800872	-0.825638388340304	-8.17478929532991e-06	0.194680204518063	-0.0278820734535281	2.60050591099159e-06	-2.15806028805976e-07	1.1306287804929e-05
117.948076357959	-8.43889105686187e-06	-7.3474109510127e-06	0.109317130662025	-0.0102603020309563	0.00083825231020418	-0.0157021915674296	-0.0301065837925811	0.0371896730621247	7.28604894450186e-06	0.235664174206103	-6.09740310707952e-06	0.00647022706411947	6.59964442867809e-06	-5.01565503535557e-06	5.88534131467291e-06	-0.17891905830311	-4.45867929553976e-06	0.00502973772068264	0.0190578871930713	-0.217753189782413	-0.152278332399031	-0.777019763700341	7.15355390969055e-06	0.168437929311418	-0.0325028303910514	1.18617219730601e-05	1.66728722446272e-06	4.63671579812643e-06
118.336917870437	8.42235270611324e-06	-3.77252571088498e-06	0.102667213851618	-0.0172670009058282	-3.04873442699259e-05	-0.0158628982646789	-0.0298415291494715	0.0275874794786903	2.93401409427744e-05	0.218554324666253	1.66885348989081e-05	1.10295311325733e-05	-1.8828377028483e-06	-2.78062151659892e-05	1.60556465645573e-05	-0.180840669439397	6.90938616246087e-05	5.07357877406205e-05	0.0164937316231588	-0.218896470107859	-0.149156051600076	-0.7835026046826	3.19157814748078e-05	0.143133980516193	-0.0304737089466309	2.92289043777558e-05	1.42552629117844e-06	1.79284167453779e-05
118.717215612936	1.5772619458783e-06	7.81927947825313e-06	0.101045268823467	0.00273321556187622	5.58394700970677e-06	-0.0117014600672148	0.00207623969244378	0.0400361133393258	5.75670098591378e-06	0.224736975231482	-3.87003498550142e-06	9.87656843529915e-06	7.9566994988311e-06	-1.77443654892761e-05	-1.37140476327515e-05	-0.176353476095445	0.000203718624787717	-2.71446661672573e-05	0.0137399887257805	-0.223893839717074	-0.139083837652892	-0.773702098922993	1.49048281665311e-05	0.133881781436638	-0.0235084036368751	-2.751178662432e-06	1.44778195284675e-05	1.27901545638258e-05
119.131613406587	-2.30193650005679e-05	1.07071888383324e-05	0.0997037850386569	-5.29322586814505e-06	2.53783606498003e-05	-0.00680267229738807	0.00942952315365473	0.067258115841416	4.52138073516743e-05	0.225499453439339	-4.70206175623318e-06	5.42573452147932e-06	2.04287852309163e-05	4.76518847824794e-06	-1.20751442853846e-05	-0.173264684071797	1.53941708398057e-05	-2.03085724950846e-05	0.0130478574921211	-0.234398430573475	-0.149181252861797	-0.793482465902533	-6.14770881113682e-06	0.128875200320834	-0.0153752568362823	1.84696851949268e-06	2.15679914801952e-05	2.4342049108786e-05
119.543208756405	-3.63176649991355e-05	-2.54905756685998e-05	0.0924713878856719	-3.64481694267915e-05	-2.68162803541815e-05	-0.00884688647246617	-0.00586009777569387	0.0578865010762733	-2.35768415317386e-05	0.218315621608464	7.09359521557371e-06	2.614404082131e-05	-2.4781881065462e-05	-1.16938288294643e-06	6.29254386821917e-06	-0.170406543706917	0.000224120889524244	1.68889944397578e-05	0.00518704323674137	-0.245398361837881	-0.15971160495762	-0.796187507803854	-0.000105086446390311	0.124495703914852	-0.00740830535448925	3.31745318134389e-06	2.28602306083593e-05	-1.97205177374259e-06
119.943889838143	-1.90764452228958e-05	-1.66003146469893e-05	0.0860969264776223	1.2146098470799e-05	-1.25950511391118e-05	-0.0184513892964178	-0.00979083010489117	0.0511671468322669	-0.00319509377341847	0.209748393964138	1.24461358563789e-05	3.6203632428183e-05	-6.13326062835536e-06	-1.08158857447106e-05	-9.44231960952433e-06	-0.166682407894276	0.000176807343442759	1.40218039170123e-05	1.15178410805498e-05	-0.255123093461076	-0.164239446481402	-0.762216764772822	-0.00743961281945371	0.115597551783654	-1.12309223128173e-05	9.39146058080804e-06	-1.19872037782445e-05	1.57104759833923e-05
120.3671170937	-2.66939144642722e-05	8.79837521203926e-06	0.0843229307670596	6.57249987505777e-07	1.20651324084949e-05	-0.0177091167422382	-0.0010571602640642	0.0652217803661475	-3.48297291169793e-06	0.219534588749916	2.72181348447501e-05	1.21339341921269e-05	4.81922437674136e-06	2.08075589118435e-05	3.42695571332248e-05	-0.158187529870446	7.86658836871686e-05	0.00169417716557361	9.0126867493115e-06	-0.249655205289034	-0.169323291288876	-0.707325905686534	-0.00421159126985843	0.117434158034649	-1.20418607533903e-05	1.88187654251381e-05	-1.76541573793494e-05	3.34774441990784e-05
121.393091733624	6.3087713046117e-06	-1.41865678544717e-05	0.10131570362647	-7.56741703296414e-06	1.45056200953535e-05	-1.63209069058947e-05	-0.000584054736322109	0.0457282652262202	-6.52202546992557e-06	0.236241793147616	-6.52036613298848e-06	0.00703644535850886	1.70225410967466e-05	8.67974049258963e-06	0.0024018485710962	-0.11097029733937	0.000212759499273207	-4.2529213752885e-06	-1.46225803853012e-06	-0.201374150877304	-0.171611221215027	-0.755849819371064	-0.0135233507407197	0.145013107408517	-1.49157977910451e-06	3.26249627991012e-06	2.26022880644836e-06	8.36487646124027e-07
121.834859948832	-1.4810715774153e-05	0.000374573326551206	0.100866591464306	-0.00357646141130879	-2.79156758164133e-05	-6.92238322320132e-05	1.66811506895013e-05	0.048044334332197	5.44099369306736e-05	0.231955500620712	7.98628156817375e-05	0.00362910847812064	-2.28705641376226e-05	-3.60251107083582e-05	1.30010808301992e-05	-0.103839707773226	-4.08641557649779e-05	9.71032319777032e-06	2.34944836491717e-05	-0.19594717119627	-0.173658082547197	-0.764456339852067	-0.0261622934118783	0.143284946756302	-2.80451270880919e-06	-3.15885471181968e-05	1.50936177382656e-05	5.77151228742574e-05
122.248192806134	7.59566829309878e-06	0.00451783663197564	0.109631188446262	-0.0344823692361042	-0.0115552546470435	-0.00782806635207534	0.00776718898911241	0.0733902884057561	0.00560702293366934	0.237085394147098	-4.26566607092456e-06	0.00800594222607905	-0.000979589079614673	-0.00106833252157468	0.00584605919886257	-0.106225970485411	-0.000361858193883189	0.027640799014636	0.0311365430353694	-0.150077205688181	-0.185330871976559	-0.828873700124897	-0.0571066309013322	0.126767687812114	-2.55070066125217e-06	1.11669301809127e-05	0.0163124791233499	0.0150586445233171
122.694371267767	1.58717239580479e-05	1.73606136476435e-05	0.0978438834361013	5.31402404777699e-06	0.00832475448504931	0.00190898601952532	-0.00343389199506899	0.0445570785695192	-0.00803539071338104	0.204663737059135	2.87226783405696e-07	1.50777548765168e-05	9.20489050116259e-06	8.00254877914468e-06	0.000514407944764343	-0.0934357010414298	4.51238422903243e-05	0.0398918703039054	0.0505680276385669	-0.102317642940428	-0.187726727154316	-0.789678304895426	-0.0777932121910121	0.0979229619717253	8.84456326224216e-06	2.4887343258239e-05	0.0193368904563699	0.0166755842803879
123.159058578104	5.35793685409994e-06	8.3024538895995e-06	0.0959347896118934	1.49390263361594e-05	0.0113073788046834	1.29697294765671e-05	0.00012512189722563	0.0372304984306305	0.000203854484449664	0.198805407551874	8.5797774175592e-06	1.36232067703396e-05	2.42202134036967e-05	1.3060362889612e-05	5.88702763494282e-06	-0.072760047153783	0.000156297270686766	0.0287209774546585	0.0387483915079802	-0.0666217543909802	-0.18397906146808	-0.764778024487142	-0.0737284921698861	0.0686895947740856	-8.29583449643138e-06	4.22979426102157e-06	0.0035384329456596	0.00126569938270023
123.69079236804	7.52279422111295e-06	6.79098919833697e-06	0.093546479992296	-0.000454547951349464	-3.6148202793361e-05	2.80684803316025e-05	0.0206103971497796	0.0446198569862034	1.53453992814687e-05	0.20099546576356	1.49750805787971e-05	8.17430846962415e-06	-1.64698432001948e-05	-1.71235673319581e-05	4.62858432875431e-05	-0.0494532940222425	7.70267073561211e-05	0.00755849740002177	0.0187033061969732	-0.0265385711306917	-0.179368388866067	-0.753321154084631	-0.0646831713337283	0.0347826085731835	-7.25929217979124e-06	-7.95444743291856e-07	-6.690091621432e-06	6.75625814405716e-06
124.193530827757	-2.53958007905164e-06	9.97506280829482e-06	0.0881947455441105	8.3734384288534e-06	2.38287036213351e-05	1.17605029786876e-05	0.0202566415400154	0.0300880003112268	4.93069801625254e-05	0.194233045437659	4.42998068184197e-06	2.06974668617815e-05	1.37844107988006e-05	1.36280228245579e-05	-5.19971129219949e-07	-0.0319013989951154	7.14614096280674e-05	0.000582705162529241	0.00521949079665285	3.91259530674813e-05	-0.201535561446897	-0.731057181808365	-0.0512982584997778	0.00899268164730107	-1.78929603250366e-06	-1.59892384557886e-06	-6.18223014846239e-06	1.56521283225989e-05
124.600355532665	1.78525912055172e-05	-7.70829928960556e-06	0.0927791334284766	0.00303737049990691	-0.00096172604092724	1.83321723975731e-05	-0.00634179466828228	0.0525331871909178	0.00012779118606119	0.205489020719	-8.35787468712789e-06	0.00143435287455565	-0.000658371804279846	-2.41700994222553e-05	0.000202713780247154	-0.0294918417554004	1.18136353348447e-05	0.0098062643634518	-2.23911553635474e-05	1.51095111651961e-05	-0.251619759087173	-0.637218129321854	-0.0521441550436382	-2.17386946844011e-05	-1.44782408506626e-05	7.2580986069592e-06	-7.56342324719425e-06	-1.89872780638971e-05
126.049574517169	-2.75796211934157e-05	0.000118280419474989	0.104067455864358	5.09979336205627e-05	-4.36961385570688e-05	0.0109030731704267	-0.000163491157919148	0.0566585313126075	-5.31715998828116e-06	0.224061420173279	8.42098711910032e-05	0.000256301786592387	-5.96149825833486e-05	-0.000100195889492317	0.00575615403692494	-0.0121654862010915	0.0074830165250002	0.000160092471806761	1.90461239921821e-06	0.140010246492811	-0.243682294367912	-0.572868987022368	-0.215324438954941	0.13909499622074	-4.68502753158559e-05	6.92514041238642e-05	6.91075783922775e-05	5.60031996745766e-05
126.477488346358	1.7806135335089e-05	0.00028122359547123	0.109760267870039	0.00609215364396881	0.00145838529564111	0.0245229755945001	0.000630799568706148	0.0624745892912169	0.000206591067872649	0.240205302882125	9.37343291361994e-07	0.000838391940754084	3.65994493319801e-05	3.30585965180316e-05	-4.42067478617873e-06	-0.00305682179610575	-6.61135224004692e-06	-0.000933113128896395	-0.00108073828874507	0.130589646601768	-0.241687703772923	-0.593322140940817	-0.225024110455613	0.121746874731026	-1.04384205860871e-05	-3.27297654511697e-06	-0.000167314613282556	-3.90070991847617e-05
126.935563874697	3.01767298961594e-05	2.66896969904229e-05	0.106992388052991	0.039668012620917	0.000397986601073519	0.0244023317976405	0.0163542398047563	0.0707840804124109	-1.75096878272066e-06	0.218759907212521	1.88249322897558e-05	6.11643460017052e-06	2.16370757210286e-06	-1.92525337321202e-05	-1.43068668909973e-05	-0.00728033234948475	0.000166649325564228	-0.0376107109855094	-0.0107759496386142	0.116400011581382	-0.270685461765654	-0.583161844571796	-0.223125849256578	0.135964683600977	-6.66283039632529e-06	1.43641347955987e-05	-0.00395490469836304	-1.4892859359259e-05
127.452624465209	1.26204896010988e-05	4.86606083073148e-06	0.0997728706275089	-1.71359111725692e-05	-3.94967120014199e-06	0.0193722923379887	-0.0183693755105741	0.0799360949274294	-3.54805528541629e-05	0.215465368752226	7.88398310825032e-06	1.63901543409857e-05	1.26029780450674e-05	2.43347448506228e-05	3.353090938296e-05	-2.43744650081673e-05	0.000189712764558278	0.0300453465109232	-0.00703054672003383	0.119624871741005	-0.156437848507849	-0.724742477698694	-0.220286650643433	0.142923745939525	-4.9637204403952e-06	-9.7424717172482e-06	-0.00478088928735295	-6.8022097113368e-05
127.836509988843	4.98223346934083e-06	6.20010789919403e-06	0.0931886663055874	0.00103791559171364	2.03034302265405e-05	0.0225613846405106	-0.0045276631010197	0.0792021408041884	-1.9651271798299e-05	0.211808644987982	2.23157339928756e-06	-4.02740839166432e-06	1.04490212709766e-05	4.16544863312983e-06	6.86152134669465e-06	-0.000345569180407186	3.01815314585443e-05	0.0472898743184632	-0.0372264429009138	0.124174874414948	-0.128089555578982	-0.836026423770072	-0.183820795050135	0.158222515615355	-1.33864644959879e-05	1.55183724404717e-05	-0.0222581649495674	-0.00263291324399813
128.255771092647	-3.4055606002875e-06	-8.22359922547701e-06	0.0847585626764046	0.00777277663580293	-5.14173930319012e-07	0.0326374291516105	0.0053737828571209	0.0605392143837023	0.00122930280379424	0.206023526551324	-2.59674611488334e-06	-5.87891141698355e-06	3.50246391822349e-06	-1.10559953788485e-05	6.9349266587785e-06	-0.00599937745460531	0.000152969262701594	0.0425616633244934	-0.0740081579862522	0.139252264686327	-0.144476452524208	-0.873705358816515	-0.126050988422517	0.152928747586134	-7.07416747937417e-07	3.70431998937273e-06	-0.0374229373154725	-0.00639714414435956
128.703933259711	1.46570274827612e-05	2.0146411643315e-05	0.0790345515189737	0.00246435991443412	-2.63875193363875e-06	0.043956392187384	2.10434716017201e-05	0.0585351284295972	0.00360964049817254	0.202841163908472	6.53597883730618e-09	2.68604526219327e-05	-1.59686059275276e-05	7.11806285228677e-06	-4.45905705913509e-06	-0.010331610772174	0.000110239137025468	0.0313262417470884	-0.0969573895614604	0.156060825776167	-0.178861373238777	-0.808324011084041	-0.08788040646399	0.142861882297333	-3.85494856341037e-05	1.40923954866349e-06	-0.0425779748877481	-0.00717086888727619
129.488778618748	-0.000190394252631353	-0.000160106158661025	0.0843360316229569	9.11251472324242e-05	0.000113070750734971	0.0136750012112914	5.6409446093949e-05	0.0880715224898286	-5.92683805182652e-05	0.232192169728042	-4.79342383436365e-05	0.00176147425974754	1.32821861952653e-05	0.000151949181161835	-0.00964849326342442	-0.0435774500188372	0.13757318206172	-6.17641540554411e-05	-0.0744151001490743	0.0861694587017461	-0.154969762417303	-0.792674572229227	-0.107716346702659	0.179407691061742	-0.0271058226354189	0.00841086699298127	-0.00963624053599573	0.00529946356076577
132.068076394925	-2.37438182549009e-05	-9.39643541571658e-05	0.09804977965229	0.000119281013769009	-1.24326634815387e-05	-1.54545932585067e-05	-0.0143931224624107	0.0363939970319973	-8.91567991416972e-05	0.225765023328002	-0.000127650345317142	9.63547709655109e-05	-0.00013938184583887	-9.56093037686019e-06	-1.85032562482634e-05	-0.111671407217445	0.310218673876921	-0.032699743409271	-0.00641627054818371	0.000356150049598239	-0.108415909151428	-0.88221159959982	-0.0412248175813304	0.150622664998314	-0.0755287456910501	0.0077534546178835	-8.81386650800792e-05	1.55236256211881e-05
134.499940438542	-8.94111759724931e-05	1.66524463803084e-05	0.0907075972091128	-8.00955683181771e-05	-4.52589570486374e-05	-1.35274444363793e-05	0.000101876735339608	0.0655224317212478	-1.42723989182285e-05	0.225361070218537	-4.33432436045446e-05	0.000103616166356779	-8.85053981239916e-05	1.50149564056504e-05	-7.25357431842668e-05	-0.14024980534875	0.235961855981461	-0.000103133238311584	0.0186162542594211	-0.000225943961746946	-0.124780010033816	-0.874890018469291	-0.0723589469461857	0.156359519904895	-0.0802816784761149	4.58213264838809e-05	0.000204229530297339	-4.96183351811791e-06
137.093497234983	-0.000125650802260416	1.96469305995081e-05	0.0849992869849757	-0.00338432551121545	-0.00104807972658517	-0.0226448593657693	-0.00417852986977987	0.0348673316134958	-0.00623019226799694	0.215204863917558	4.37145651108287e-05	7.78993270976116e-05	-0.000158696319352984	-7.74627312088863e-05	-3.42545947143788e-05	-0.169690430675056	0.121808258726477	-0.0552736801368681	0.0618621847015715	-0.0220580246479193	-0.159300950102027	-0.869034104853785	-0.0521362696028357	0.154469439670931	-0.0829832217714792	7.57248467506666e-05	-1.50237284753317e-05	0.000173417020941032
138.330558073782	5.68856959115802e-06	3.83365661075385e-06	0.0826699609126125	1.47243849775317e-05	3.00972940281388e-06	-0.0190846697422709	0.0226382404814791	0.0522943447876191	-1.93241397858618e-05	0.216333894407455	1.16772451680551e-05	3.23379357945921e-05	5.10952457355881e-06	7.16528610835705e-06	-7.65801084952189e-05	-0.167462476974774	-2.67845611712196e-05	-0.0473981432335352	0.0392611429354692	-0.051000083958436	-0.201465669117768	-0.743561890323524	-0.0840475541582799	0.170037716525126	-0.0653723086809126	1.82494752475309e-05	1.95468024278992e-05	1.05398068481614e-05
139.312502985181	-0.00999720849743829	8.72388750273187e-05	0.105626489389412	8.48920296822397e-05	-1.65371417295675e-05	-0.0519683600238511	0.00900233379155709	0.0304983788800633	4.05998171266857e-05	0.252780865058498	-7.25862063836791e-06	0.0153771410324126	2.16491985352629e-05	0.000127952093698254	-0.041069895484349	-0.184660981293493	0.20900850756525	-0.0411324787597011	0.0212868349628521	-0.0933412665385641	-0.248196382047958	-0.648656859592131	-0.128627048651132	0.177668344668521	-0.0688715693315004	0.0139833169169869	-2.03550628354581e-05	-3.94260094546387e-05
140.409092151597	-3.14657065960074e-05	9.38507349581959e-06	0.0988726751431606	-2.30718672413082e-05	0.0056647408392453	-0.0201960085407125	0.0205585550997093	0.0142453982504126	2.90861206989072e-05	0.225373677247132	3.7388394388693e-05	0.00336106756431374	-2.59168582476146e-06	-5.36878183876679e-06	-0.0314064025560384	-0.180566121502106	0.000132935880210334	0.000112474258808819	0.0292977305621658	-0.0582187073439804	-0.259405464515546	-0.584865943416998	-0.185306910260921	0.0972942969572105	-0.0546746668314268	2.93311203088132e-05	3.91844402256344e-05	0.00205795412946833
140.854680992573	-3.29165176680415e-05	1.40550572790238e-05	0.0953331251418209	-0.00121986211257	-9.56003256616655e-07	-0.0221938731796352	0.0396482441764895	0.0142457096042159	-2.26047521678099e-05	0.221823476475342	-7.25542094864082e-06	-3.78795777417999e-06	-1.90342171131876e-06	-1.51773319241701e-05	-0.0285089873275544	-0.169481654539318	4.05723236156621e-05	-0.000833169009250639	0.0153007670632299	-0.0587889878633585	-0.267343717609705	-0.542854195705392	-0.176872607250337	0.101663098080546	-0.0393203941648843	3.51396835469365e-05	5.45051232076526e-07	-1.52320865349137e-05
141.261319149502	-7.91867123409144e-07	-6.01057970780743e-06	0.0898172062186031	0.00305947466154375	1.95870801858834e-05	-0.0193747432268924	0.0263921228478283	0.000268894757585774	2.7694633626474e-05	0.219771948557607	1.68653241478057e-05	2.95933938692239e-06	-4.12759856724025e-06	3.80468394799832e-06	-0.0360532919987385	-0.14859571389933	1.44799237563578e-05	-0.0442325403308853	5.50052881211938e-06	-0.0656276667682794	-0.198580853675813	-0.594801679886844	-0.190989058287306	0.0790799604561321	-0.0236335460442143	-2.7065159255931e-06	-1.56687217510205e-05	1.0110000578999e-05
141.676731254194	-1.63073633392637e-05	-3.75288317846723e-05	0.0919811590594509	0.020937183670921	-3.68460091381749e-06	-0.0137670159827395	-0.00765520476717672	0.0286131661355982	0.00118207788564632	0.233705907197028	1.43251576482217e-05	1.82313026445104e-06	-5.8251818744898e-05	-2.93200059343823e-05	-0.0385496738130249	-0.128251295005371	4.73600962982698e-05	-0.0456038658422316	0.000933496266798296	-0.0626873942895092	-0.139345709671395	-0.732177234084387	-0.179398032119196	0.0887979196462746	-0.00727784744406225	3.30214885005605e-05	7.30486027856144e-07	3.5447671436599e-05
142.090154684927	-1.51366572315533e-05	8.05805263706034e-06	0.0932823049885451	0.014602716015627	-0.00280811228665831	-0.00471423919968903	-0.010346108003377	0.0599165798311279	-0.000339631329684066	0.235783891716239	-4.60697579600958e-06	3.41668588224997e-06	-6.40702936520074e-06	-2.64771243593717e-05	-0.0375226917126733	-0.115191826881516	0.000233608698348876	-0.0191138712251639	0.00243314827228243	-0.0625094292898517	-0.131411680160338	-0.800077808387556	-0.143620178802406	0.105242486854594	-3.07672119122593e-05	1.13168811965495e-05	3.21061394071003e-06	-1.01731178823234e-06
142.473599034346	-9.16863444013307e-06	8.05518875380666e-06	0.0878727154558708	1.34338050553521e-05	3.04568482131705e-06	-3.4735487046726e-05	0.000329373103883917	0.0559870532743549	4.61314221141774e-05	0.22889246388843	-5.96441746396007e-06	-4.62468179769141e-06	1.8252142047728e-05	-2.98489402297344e-07	-0.0365186323879527	-0.108198007694553	0.000190830019930014	-1.30067407860466e-05	1.08679746619698e-05	-0.0620745568130771	-0.146018025101856	-0.79220225798583	-0.122789695374587	0.11040299495459	4.09599402042622e-06	1.41762268893238e-05	1.0351415181266e-05	-6.61508473993899e-06
143.775250758795	0.000133328620700317	6.55327536322485e-05	0.0965100596831639	8.31571164922699e-05	0.000141851705176522	0.0026624715418912	4.78891252378989e-05	0.0419775291303543	0.000180615131424003	0.257690330582321	6.35883475967729e-05	0.00649239464802375	0.000180097170589561	0.000155230285048743	1.91341960830689e-05	-0.0926444809574186	0.180741198464538	0.000226823111914941	0.0008456805540579	0.0195861593601593	-0.128671152938497	-0.930617880500922	-0.138115913496844	0.228531935084758	-2.60711252367381e-05	0.00356919085018858	0.000119351100293358	0.000124494218571671
145.577834345913	0.000109402408461629	-1.83241237212626e-05	0.0871036630649018	0.00014178805029274	-0.00353010019804451	0.00655700878823695	0.00243528337845787	0.0360702867176214	0.00229093363276276	0.208032110623391	-0.000175846134335466	3.28202338496024e-05	-0.000158177756730765	-5.07938435447404e-05	0.000167842042890393	-0.0981577128486149	0.0149527136879166	0.00744525222160437	-0.0206194500922125	0.0705024005594853	-0.124082263223439	-0.919881037985163	-0.0590853525096362	0.187090040891346	-0.0056167765655996	9.39142762757506e-05	2.47898564474635e-05	-0.00010598763352618
147.278638985587	1.43459303025316e-05	1.49251472368339e-06	0.0786184750644086	1.56557327890518e-06	1.57905939284661e-05	0.0026164925269701	-0.0316501895743423	0.0174667044335625	-1.45635449058504e-05	0.205616671859349	1.39930979959089e-05	4.78401826209807e-06	8.12172573372812e-06	1.84057208632876e-06	-9.42656089427951e-06	-0.146999586889106	-1.24955273219968e-05	-0.06099543433641	-0.00488660227241886	0.138961265367808	-0.192860163237208	-0.893426215815233	0.00963873949127682	0.171140570055349	-0.0252514792646982	1.78735420300341e-05	-8.78449317840001e-06	-1.46068189608283e-05
147.70507686149	0.00759733298254554	5.45698803828666e-05	0.0967589314051966	-1.86619777847e-05	0.00996221840330352	0.0148266042855489	-0.00920085865464584	0.0341710212080697	0.00415505821112707	0.227810558653337	9.27365476028081e-06	0.0113865774833618	0.00756684725658538	0.00517892978573249	-1.12209159482662e-05	-0.153740477644934	1.04673888836769e-05	-0.0544046297731111	-0.00527352271815577	0.154362121048623	-0.184950975736924	-0.892856441275286	3.01305963029059e-05	0.178148564795091	-0.0282190728780768	2.85352298332926e-05	-2.18394557193784e-05	7.80844813402619e-06
148.601061261242	1.67263820062983e-05	5.28649839770201e-06	0.102607344359915	-4.19752019019651e-06	0.0180052197884878	0.00582591870596967	-0.0100677094745732	0.0233568790286022	0.00444584626084156	0.221169338713764	6.44783520229591e-06	0.0103675612030063	0.00568109467656326	0.00425949085419737	2.97465341890347e-06	-0.15625336990878	5.39524074938951e-05	-0.0475298916881048	-6.4590454910384e-06	0.186266069777074	-0.161419577555124	-0.858101527880906	-3.83000120166785e-06	0.194106306828231	-0.0242028142874058	2.73698257055771e-05	-3.63517262076936e-06	-1.05685334153901e-06
149.007496388581	8.4539791727441e-06	9.50970642663295e-07	0.104985738378583	1.1455604311405e-06	0.00940163877344913	0.00599164279612679	-0.014014239556784	0.0251349511140044	-3.55098557553597e-06	0.232089541500536	-7.39639310354882e-06	0.00794853271733258	1.06483126693373e-05	7.77709328513546e-06	1.57967036851739e-06	-0.16218062404638	4.79978567272348e-05	-0.0344023597460264	-0.0047893912421762	0.199780552169145	-0.151626158441605	-0.811769255195997	-5.32462980338453e-06	0.192056453023569	-0.0266951596913674	7.23516475294751e-06	-1.97258719055335e-05	-1.72259188164975e-05
149.399053781561	2.04271253888561e-05	-1.35215983177106e-05	0.106345780346282	0.0130989919559207	-0.00121936481492734	0.0158497391653955	-0.032465361800046	0.0385861918566047	4.87123032486789e-06	0.234380006662141	7.23334836296198e-06	0.00568602368373825	-1.49330865652783e-05	-2.25093839483945e-05	-5.26025386758015e-06	-0.171053483820136	0.000260570019634706	-0.00338408393631056	-0.0187121556253863	0.209405987463302	-0.150892531659251	-0.770922477848747	3.05315287912921e-05	0.16380094994323	-0.0307702808831209	9.99370317211902e-06	-3.75934905555657e-05	-2.75875887532568e-05
149.77235880657	1.57953202195573e-05	-5.01580403374363e-07	0.0996083916181557	0.0160568483106712	2.10795455412381e-05	0.0151787075204361	-0.0276533735924604	0.027816769859262	1.57690350862316e-05	0.218811295207352	1.20360231954176e-05	1.4731396421289e-05	-2.94381634623275e-06	4.18679601714421e-06	-1.99354120491626e-05	-0.172271300925032	5.14422623948394e-05	-5.15582658370145e-06	-0.0162751502068995	0.210613817281926	-0.148547462754492	-0.777336821080453	5.17625139851384e-06	0.140988104344124	-0.028175805491501	1.77934370568277e-05	-7.45673461328395e-06	4.78591539685449e-06
150.14171440623	1.63131434858871e-05	1.09490627149156e-05	0.0980756108009064	-0.00247163791743098	-6.93570260453462e-09	0.0112963472866191	0.00271345097236597	0.0409802529495224	2.01061756688951e-06	0.225041220099589	5.32847799661449e-06	2.49052923562936e-05	-4.97135768877298e-06	-2.63060528330182e-07	8.53870257633691e-06	-0.168078694540397	0.000195364117863168	1.62366025555477e-06	-0.0148509358744831	0.216211700146054	-0.142878979694482	-0.776241413891565	9.91005991641314e-07	0.132399183036822	-0.0211349827605074	3.21686076228805e-08	-1.26235510353876e-05	-2.40149614572595e-05
150.537214028978	2.27629838108002e-05	-5.64970876936067e-06	0.0968605210630901	-6.09223092445959e-06	-1.59990179721586e-05	0.00654047307258475	0.00970962643048045	0.0675788526401175	1.35778856246769e-05	0.225912584531438	-6.86873311781724e-06	9.15877275773311e-06	2.98107088726907e-07	1.23678950666828e-05	-3.86359613529332e-06	-0.164647442267851	3.50459083358468e-05	-3.96499987754145e-06	-0.014530531802478	0.225999532134657	-0.150555936127812	-0.790904900479931	-5.00794714471013e-07	0.127863892882048	-0.0131612574621222	2.42486412140195e-06	-8.63056128297493e-06	-2.5702644004538e-05
150.954569359011	1.29571551021809e-05	-2.45225506867913e-05	0.0895629727634014	6.05171091237622e-05	-1.74713651020491e-06	0.00821013610126759	-0.00612690736911355	0.0588570781695588	-3.2069678959475e-05	0.218908158769287	2.40424880703339e-06	-4.13443689083087e-06	-6.17350748710014e-07	5.49274780252786e-06	-1.03613823536645e-05	-0.161687302309166	-4.98407681697848e-05	4.60647329297766e-06	-0.00644005849356019	0.23663055546532	-0.16210058487805	-0.794042927233971	-0.000202424129277827	0.123732116136001	-0.0049535205656965	2.41664566281074e-05	-1.09159208532454e-06	2.93881226517056e-06
151.38654052853	4.6840241576551e-06	-8.25694329296516e-06	0.0827022355268638	4.71500511052213e-06	1.96981277111416e-05	0.0183206377514957	-0.00946573140586943	0.0523333776836515	-0.00360202931267841	0.20985715824909	-2.84398930712892e-06	6.17931862026479e-05	1.41145923800135e-05	1.82043569985227e-05	-6.04342643024609e-06	-0.157349709888848	2.83027404106972e-05	-3.92966431058867e-05	-2.68878940841554e-06	0.246498982101948	-0.166887518344199	-0.75654530100482	-0.00946962364970691	0.113971754445824	-1.69675558227618e-05	-4.20306682479579e-06	1.33883435081276e-05	-1.20856284440561e-05
151.806348907238	8.52351957327315e-06	1.67524747136715e-05	0.0812511976530385	2.15198486514181e-05	-1.5156494866329e-05	0.0163474928897913	-0.000150433557770053	0.0661441818540562	2.91455338180361e-05	0.221330648654656	2.71663235107606e-05	1.69865260543453e-05	-1.40980243798076e-06	9.25170992028644e-07	4.05218897640237e-06	-0.148095652766448	0.00030450776556806	-0.0015562515600191	9.26291695563764e-06	0.23925988347336	-0.171515710604121	-0.704351541251363	-0.00507413477260036	0.117333299586357	-1.34406959992924e-05	-7.24847512868259e-06	6.12282298603777e-06	-3.17439901499594e-05
152.835353961213	-2.1015138444781e-05	-1.05457904869486e-05	0.097635378850525	2.21998249321845e-05	-5.61736902342123e-06	-2.61699863104877e-06	-0.000552346095311332	0.0455699695539534	-6.61986518564926e-06	0.236288292448603	-8.37467224514243e-06	0.00644934202913689	3.1909074278218e-07	-7.91138726621424e-06	-0.00122601750785113	-0.100408816517516	0.000103984119457802	3.93823888984629e-06	2.0674728660505e-05	0.191677153809715	-0.174003822183154	-0.75430776366066	-0.0147742313264284	0.144847872642442	-2.23469427688345e-05	1.78933526149126e-05	8.47006588564249e-06	-2.05822700368508e-05
153.282684135436	9.2823283148135e-06	0.000886292458894352	0.0986662952067476	0.00533093864350434	5.6675677806201e-05	1.16433911804645e-05	0.000254381486351469	0.0504257175680963	7.33550209647004e-06	0.232730140371186	0.000340181963172402	0.00435227727055353	9.15672101736111e-06	1.85557718793704e-05	-5.73968328299062e-05	-0.0931666600539482	-0.000215162244029254	-5.40357624051717e-05	-0.000113793296908592	0.184789400808462	-0.176625993671683	-0.766489035802776	-0.0280327341485437	0.142717185553269	-2.84481746941452e-06	-1.12433945262374e-06	-1.16646414270048e-05	-7.27124676143283e-05
153.685172256412	-2.98698752198327e-06	0.00391313903240082	0.106153983278946	0.034753898103032	0.0111476373873928	0.00722548735881039	0.00676839440515569	0.0734519296574969	0.00455822516939842	0.236650298132608	6.33650115057379e-06	0.0077297775775227	0.000191558771503592	0.000314865211532805	-0.00623764353443313	-0.0958535687074002	-0.000199195678811562	-0.0308076315615495	-0.0347346390940918	0.136806353767881	-0.18876957970063	-0.830158192245773	-0.0599836215441504	0.125560266977167	-5.70515649417648e-07	2.16667356258826e-05	-0.0182986063906419	-0.0167412966520158
154.134565922072	7.63270161643515e-07	3.0855741026161e-05	0.0947125030865012	-2.06053603928566e-05	-0.00896533065089117	-0.00190857132787868	-0.00327417044776648	0.0444489567590542	-0.00779755953098462	0.204370767947815	1.12831392271582e-05	-2.59790017429551e-07	-2.49153528495793e-05	-9.09028898522121e-06	3.25220371767481e-06	-0.0820209992708334	7.67216360451955e-05	-0.0398545241830845	-0.0505765917897482	0.0907929944945366	-0.190312340285491	-0.786256213480836	-0.0782481239788673	0.0963714337690699	-7.83925934714199e-06	4.50027777189473e-06	-0.0191395057435884	-0.0162674898103928
154.615245681177	8.21363517790479e-06	3.95817231157385e-05	0.0931883342727723	1.45573477522882e-06	-0.0101682140166863	-7.68356419926312e-06	0.000800134073720341	0.0388511396557708	0.000637194312079402	0.2002984327734	3.70957925386448e-05	3.56153616249252e-06	-2.98886355621289e-05	-2.34738538247316e-06	-3.88330860908347e-05	-0.060639268525624	0.000131176628572706	-0.0271829801675967	-0.0371211499182912	0.0542884900788819	-0.186291949001235	-0.761946413229803	-0.0731536725616519	0.0658201699897274	1.36300648283234e-05	-9.95507345722144e-07	-0.0023014848640617	-7.4642366942755e-06
155.16129050187	2.96125180153654e-06	5.02075634313533e-05	0.0901854183892967	0.000766367418721548	-7.96490754501052e-06	5.38324597407643e-06	0.0227706044820031	0.0440803624134377	-8.95715408778572e-06	0.199913781941272	1.28219943703608e-05	2.35484782032966e-05	-7.03849770861308e-06	1.25469373392114e-05	2.41752486460587e-06	-0.0369596305599482	7.70342344559768e-05	-0.00584800338887344	-0.0174465145673257	0.0123932784612937	-0.182744712025374	-0.751156526042022	-0.0642252898958878	0.0306514527946556	8.04273729076768e-06	1.90524050774332e-05	-2.52332980179431e-05	-1.94478664743657e-05
155.642938455547	-2.22813680868188e-05	2.97064972585049e-05	0.0854939322206149	-1.41380632453008e-05	9.46291447717764e-08	-5.71441119184913e-06	0.018110677131185	0.0305851954940996	0.000282198446000098	0.195313084031679	7.98695398089688e-06	6.15681287833654e-05	1.30340312477333e-06	-7.19508186935144e-06	-2.94304434495257e-05	-0.0201706686505943	9.64915330811934e-05	-0.00113350363171763	-0.00642637916093766	-2.27733239585038e-05	-0.204297438198295	-0.72799116007474	-0.051300980544225	0.0063450535066515	-9.28367956168145e-06	5.97013109002085e-06	2.55900284516179e-06	-5.23493402601042e-07
156.040574424311	-1.16402368344828e-05	-1.81592031395715e-05	0.0909837173262014	-0.00359118635010204	0.00150987558902317	-1.95617675020309e-05	-0.0075851636165965	0.0553554601118624	5.31590712155594e-07	0.206590728196416	2.16988356446736e-06	0.00192611771021931	0.00106104646622645	4.72660987266019e-05	-0.000766470070723461	-0.0186895880480393	0.000133353788695633	-0.0130552751960743	9.93803501994156e-06	-0.000337018725229813	-0.254891227136169	-0.631765132372683	-0.0546099629960982	-2.40711327660407e-05	-1.46665831159485e-05	3.01590384750808e-05	9.77501699051143e-06	1.95486318899474e-06
157.524893899783	-1.44338358783362e-05	-2.49326046974928e-06	0.102252089909033	-1.61425552171182e-05	-1.25413304360296e-05	-0.0126835282564864	-2.84223051061597e-05	0.0560773008527168	-3.33504496311921e-06	0.227845693935728	-3.46364233376265e-06	3.09160550236976e-05	-4.04575521388363e-06	-5.01584206253983e-06	-0.005801843855326	-1.36965884000377e-06	0.000226775097915152	-1.41179687007921e-05	-1.44145570925544e-05	-0.145867908925537	-0.243373357270605	-0.572177884030042	-0.219920837710131	0.139242088008484	-1.60960815611632e-05	8.94855678573339e-06	-1.4440729848672e-06	-1.13511786994564e-06
157.960949257816	-1.93241986161946e-05	0.00111509801777132	0.10823661384346	-0.0105970768588896	-0.00288589429175485	-0.026171939923	0.00302019069599351	0.0663099929976453	9.89317311538391e-07	0.239297497128159	2.39276352625048e-05	0.00124910983878096	-5.76863654167283e-06	-8.8473448477881e-06	7.67893723935142e-06	-0.000295463645419863	2.33734514558181e-05	0.00337167422080367	0.00247957403684359	-0.133919380789611	-0.242595222785427	-0.599490898027142	-0.230892965624235	0.123785804601401	-3.29777605460781e-05	-1.15392089310446e-05	0.000668391043859637	8.08817225588392e-05
158.423351397127	3.40920365546792e-06	4.498168406768e-07	0.10298546385129	-0.038452870924615	1.20376832551527e-05	-0.0237101953744139	0.0118804020287633	0.0692740117718059	-1.67251323991932e-05	0.217486034253096	-1.42050082104803e-06	1.93626716228474e-05	7.29210192039623e-06	1.51024121245698e-05	5.7801156750766e-08	-0.00241332622274528	0.000114886841340876	0.0385729778560555	0.00681690329300244	-0.123200431376581	-0.271527907628938	-0.572454140739356	-0.226369066137981	0.137785066584567	-1.44561674200215e-05	-1.68207320408575e-06	0.000710923003515903	-1.57464019375913e-06
158.932967427265	-8.5998281695803e-06	-8.87413455512911e-06	0.0963809336581106	-6.7483973545138e-06	-9.32414523113398e-06	-0.0199445149207135	-0.0175767670792695	0.0818066391230944	-2.78423630013448e-05	0.215407249094338	-7.9524063827106e-06	1.62524277558973e-05	-1.00634247329901e-05	-7.92373288258467e-06	-7.53530463604384e-06	-6.99982702176165e-06	8.06216562662581e-05	-0.0330047885963691	0.0108046285201351	-0.126902296067181	-0.147508367279683	-0.747541783376488	-0.219138469499559	0.147683996309453	2.6769763674675e-06	-1.00580418899448e-05	0.00713279229562781	0.000162102562735618
159.306589800505	-1.51319699224764e-05	-4.96783056838007e-06	0.0895836636073128	-0.00169880775747161	4.58824338050813e-06	-0.0238152220867733	-0.00177050812249235	0.0778082248140823	-7.14588198428652e-06	0.21187620425178	-2.20974873342716e-06	2.4034001011948e-05	-1.36634276416738e-05	2.67911481940721e-06	-2.45314499469651e-05	-0.000805351271968886	7.04486907203328e-05	-0.0457889136481182	0.042298415743708	-0.132812847767513	-0.126962622274358	-0.85000666109408	-0.178677363422557	0.160344931810624	-2.26151866768246e-05	-6.90615980549299e-06	0.0247491369466121	0.00305450782071997
159.746371206744	3.77777198800249e-07	9.38375828431449e-06	0.0810488849580976	-0.007547122531469	1.22818220877545e-05	-0.0350246197141975	0.0057229477243762	0.0589620498258792	0.00228284416011032	0.205623488644549	5.44048185191825e-06	2.52802382677681e-05	2.35996868271641e-05	1.9137756088651e-05	-6.15084943801529e-06	-0.00718964473968847	9.27867462211025e-05	-0.0382501094134675	0.0792890210502244	-0.150717318002691	-0.149959082915396	-0.872788013216277	-0.118443851273337	0.151593181798976	-1.45271301380609e-05	1.88147334270548e-06	0.0388663684971223	0.00666581642923027
160.192314262472	-1.54846927832289e-05	-3.42051436037316e-06	0.0758072819541706	-0.000910933077272728	7.90299674226656e-06	-0.0451743431609345	-1.90515825857356e-06	0.0606087648817328	0.0018608665231957	0.204281528889764	-2.48863576818742e-06	2.96088939446769e-05	-8.43929893638199e-06	1.00280368208066e-05	-1.94290736202041e-06	-0.010711589619228	0.000180883161565578	-0.0271818330786271	0.0981102107396957	-0.164721508732477	-0.182262932216351	-0.793990352327237	-0.0877632677016162	0.144956124687835	-2.33407946071163e-05	2.81525019991362e-05	0.0422921619071304	0.00588935399992599
161.211507862628	8.35445894739441e-05	-4.07317054095224e-05	0.0866999688932585	-8.89746978622296e-05	2.3507900303928e-05	-0.00526447016052339	0.00115397856936511	0.0769711058242558	9.52876519046101e-06	0.227308291509856	-0.000194655602077508	0.00498266563415458	-6.29396321668576e-05	-2.0127615876032e-05	0.032465824510263	-0.0704890533110789	0.257068803893807	1.0459273877891e-05	0.0661473252561746	-0.0678412938252018	-0.14241102121911	-0.88127517257045	-0.0980713087802858	0.162010857561064	-0.0516748904847382	0.0199590722346541	1.51755035768849e-05	-0.000352115704739007
163.834722386484	-0.000144323804189869	-4.7682618036204e-06	0.0913068387096533	-0.00292445092899765	0.000130680342450186	-6.39843546238006e-05	-0.0292690034342623	0.0283190975938679	-5.92886536396961e-05	0.214560291630462	-8.41268195678723e-05	0.000125621103389934	4.92995067422399e-05	4.84854691204728e-05	-1.48720350864169e-05	-0.112600686906649	0.325567487460782	0.000989747756847289	0.00785930967919383	-0.00279165365497082	-0.101674234072577	-0.832359913284069	-0.0189067509121142	0.148003117376687	-0.0744223515335873	0.00666023199906427	7.73325784305895e-05	7.79732505078572e-05
166.296579158472	0.000204888101039509	-3.2799434975101e-05	0.094547866945624	-1.02144687187051e-05	-5.17491832439367e-05	0.00786212216120313	0.000113888986043163	0.0538986692082408	5.67909352202178e-05	0.250456851690947	-0.000128347777958162	0.000184404083870448	-3.45824916395885e-05	-7.05789571657624e-05	3.54281213063274e-05	-0.142974807836624	0.309012774290017	-8.12799788385901e-05	-0.0163187039762246	2.75686411717003e-05	-0.123834686210011	-0.932192611801351	-0.0812739752007623	0.186389543344927	-0.0801846002392657	0.000389116825946887	-0.00012000012972649	-6.8327470414452e-05
168.93396706131	2.34152081399225e-05	2.39380576254378e-05	0.0825739780533889	-2.58501610430455e-05	-1.70918264604136e-05	0.0295649850171375	0.00106832761523705	0.0424563786560834	0.000125139438732901	0.219319416771984	-6.64765942561196e-05	6.39929134651904e-05	-8.13890392207263e-05	1.70742953986109e-05	3.59843135184459e-05	-0.171103324162772	0.0660440565399721	0.0563015672903847	-0.054940122652212	0.0331960134662366	-0.16422036668227	-0.830978845019305	-0.0618444016445374	0.156597385548193	-0.0801061564772061	0.000159130972066514	-8.97874946462652e-05	-8.77414101160909e-05
169.765249851447	5.52625622708283e-07	-1.24372992207133e-06	0.0821287913996237	-2.5875474017487e-05	-1.15716961684529e-05	0.0198282804076156	0.0226173046429207	0.051015452134632	-6.21511884286828e-05	0.215991264700801	1.01134823614375e-05	1.59581773953958e-05	4.13166076849305e-06	-2.12765232543635e-06	0.000203278798301	-0.173146782978377	0.000104523628110927	0.047812766405374	-0.0409502541760252	0.0481777671007526	-0.203547594479766	-0.733899951455293	-0.0867697976832578	0.166942151961812	-0.070286582210262	2.85517826336345e-06	4.4878992781016e-06	-9.81338300423082e-06
170.858774118451	0.0091172948097654	-1.37242506648371e-05	0.109036875468127	-3.04602337919364e-05	-8.55609242836033e-06	0.0575547872548095	0.00776004925590835	0.0285727679908662	0.000118603459305477	0.261377093235312	5.24324739083046e-05	0.0168397520036895	-2.06296138440342e-05	-2.68627425986134e-05	0.0417373421346335	-0.188008567902533	0.185351008237884	0.0419635771725582	-0.0148491596877503	0.0924679007597741	-0.252917925658587	-0.62518783635284	-0.130584002021765	0.169946790653355	-0.0703849092152739	0.0112096659433165	-2.26598387803525e-05	-0.000123729339476364
171.733611943626	1.22091796382368e-05	-3.10079417631425e-06	0.0981900144679248	-0.000781934272203756	-0.00904089039914509	0.0200892992065066	0.0171092631182523	0.0138739342213673	7.71073567959622e-06	0.22265239316317	-2.01181741510883e-06	0.00421450078585988	-8.90816586279996e-06	-9.28133781391624e-06	0.0320686070270205	-0.187342378186975	0.00020558821540574	-5.30814629019441e-05	-0.0281855873918084	0.0550219700283852	-0.259234386839619	-0.577487802362846	-0.183821654636879	0.0908934772883638	-0.0618931236150393	3.63943754242193e-05	-2.95145999048493e-05	-0.00341961855939575
172.173728899153	1.56156836142716e-07	1.46638954889649e-05	0.0962588687443382	0.000677930426972108	7.46775107191502e-06	0.0215581120116604	0.0358123227662957	0.0177148498514996	-5.38598347878898e-06	0.224243712720245	1.11011327742876e-05	2.1370152941658e-05	1.66713765688356e-05	2.21584036753135e-05	0.0275665644971857	-0.178356114885991	0.000266698028268889	5.41906815095628e-06	-0.0241247010546871	0.0503236277526733	-0.272310648596742	-0.547939393260685	-0.176634751084689	0.0967436723965047	-0.0479087131058899	-4.65993106883335e-06	4.38262039402143e-06	-7.15078866524206e-06
172.584307891691	-3.83898953907508e-06	7.85634147412908e-06	0.0896788908754313	-0.000162235264254124	2.15057452474096e-06	0.0204692458511112	0.0341588253437414	0.00149806826651759	-2.75668543582679e-06	0.216805664148749	-3.49296400088899e-06	-1.49244766819689e-06	-6.82090938747123e-06	-1.59625137895331e-05	0.0334462164088179	-0.159531274889655	7.16995915383509e-05	0.0342513902064995	5.54753018778009e-06	0.05892168976072	-0.222167625585274	-0.55290180472956	-0.185610902217467	0.0774844354187849	-0.032122662486058	8.34129794297864e-06	1.89020296154827e-07	1.61692204507583e-05
172.995917829078	-6.24218164519865e-06	-9.84181420717945e-06	0.0904166003205922	-0.0165382305023041	-5.08981774924512e-07	0.0150458450631139	-0.00172077973094921	0.0197119122920634	0.00332867352765649	0.23125661875881	1.1534634612065e-05	4.53349205391595e-05	6.45946197146629e-06	-4.82706308973598e-06	0.0382622505773717	-0.137017001496457	3.26808521582045e-06	0.0523033125114305	-0.000392891258370896	0.0568836865674384	-0.144842345597013	-0.704619257432836	-0.184288590679116	0.0785245522176614	-0.0157297853161774	1.41331407904064e-06	-3.60745182706126e-06	-5.00327429094774e-06
173.409264934921	2.04040342460049e-05	6.1633278335273e-06	0.0928809658073286	-0.0178588825398229	0.00255503854539032	0.00706027285541888	-0.0132567039546373	0.0569733935633807	-3.1899171124602e-05	0.235921200496862	-7.92916780031831e-06	1.97145626302322e-05	-4.09629696518921e-07	1.01703787830673e-06	0.0373639269126266	-0.12296991526866	0.000126131455133002	0.0267273294740622	-0.00324255618778042	0.0553019274646695	-0.129881892083643	-0.787171820674019	-0.150951021895067	0.0977640195631097	-0.000563436374904657	5.67847010831018e-06	-1.71260405307601e-05	-2.24713360342473e-05
173.794950016305	3.21708972924406e-06	-4.06999197195333e-06	0.0888721911000207	-0.00193638472230379	-6.28239150482018e-06	2.92999234364115e-05	9.10439828472836e-06	0.0597028723110348	7.27265333089503e-06	0.231928115012023	5.03018618784907e-06	6.26467918020006e-06	5.59842428816921e-06	-2.72247151437258e-06	0.0364069724280497	-0.11489702161866	0.000139746575385963	0.00332377318321612	-2.18020397532764e-05	0.0557109029655064	-0.141600802058405	-0.795172088604771	-0.12433235544669	0.104492097012179	-1.40602921315198e-05	1.40891875780876e-05	-2.21188455466478e-05	-8.00165565548283e-06
174.686897171584	7.32392062248431e-05	2.53439686948102e-05	0.0806499034836453	-0.000138738314413701	5.61325511152024e-05	-0.000124747212289805	1.73565232789986e-06	0.0623906847331834	-0.000125872929385848	0.228698885656242	-9.8565052206446e-05	0.000187859068049187	6.8731231942639e-06	3.82889216538212e-05	0.0185581537098778	-0.111157964792772	0.0847545982904455	0.000203272941313949	-0.000140585658621321	-0.00849993308748238	-0.13522467389548	-0.862741894505428	-0.16376071942376	0.213269586833981	-7.34504822680062e-05	6.5954429306948e-06	-5.03528757415276e-05	5.71307042313573e-05
176.848756449397	-7.47488555455956e-05	-4.01989573030166e-05	0.0871853145536443	-3.99358610983286e-05	0.0015017509991721	-0.00425444513773269	0.00189470712295674	0.0413408271499904	0.00158678517754079	0.211094598524097	2.68542999298111e-05	-1.08946466360536e-05	0.000106806433720753	0.000157560677006727	-3.49175148765733e-05	-0.103580818580307	0.00727951650257973	-0.00274786671787365	0.0152305988928473	-0.0602603974939793	-0.124188631257102	-0.921967734034207	-0.0760456984808323	0.188200074372346	-0.00613729566490514	0.000304789824956434	1.09707380373489e-05	0.000102668068279059
178.732434136352	-2.32196921048136e-05	2.55354576618684e-06	0.0783412308039791	-7.28215576160972e-06	-3.55558378188414e-06	-0.00282869863650994	-0.0296408267753997	0.0182801380761539	-1.4738024346168e-05	0.206743007023951	2.21055728767131e-06	2.64392791689509e-05	-1.33625233327887e-05	-4.96098676390628e-06	2.97855648443242e-06	-0.157617466632366	0.000231973215945697	0.061813956757196	0.00643125601723773	-0.146567129185336	-0.195255411592673	-0.904608089510975	0.00832426197499337	0.173366522878517	-0.0285018864387468	7.53690026273001e-06	1.43174364909163e-06	1.93638178777996e-06
179.339534352895	-0.0112644405986894	0.000133347529187719	0.110039284584477	0.00013503756953472	-0.0173002653205739	-0.0326279658382288	-0.00432684310023783	0.0331595670924931	0.0138847851200097	0.254451133126716	4.61994944267246e-05	0.0195248689775028	-0.0110380576470574	-0.0102034690156396	6.40414064126973e-05	-0.161403744945194	0.0035060394977825	0.0495818787652064	5.60294876329235e-05	-0.170763916357605	-0.176862201624527	-0.885813961030381	6.39683223254165e-05	0.184399305559491	-0.028046126719272	3.75943393553183e-05	-0.00010215972396204	-3.96163986515387e-05
180.102695190126	-8.35531246174844e-06	4.74511482600841e-06	0.10219078324338	1.40882376866802e-05	-0.0182878358686475	-0.00475262421741492	-0.0109846317405894	0.0226032998015501	0.0027700097822647	0.221249583226667	-6.53751193277772e-06	0.00993009443794172	-0.00513790381776524	-0.00349755840947996	7.34724696494281e-06	-0.165173065854105	0.000145628184535735	0.0471862654922469	6.45616082337721e-06	-0.195229852344867	-0.161002770302715	-0.858700786017955	5.50060695670042e-06	0.194829266166753	-0.0256804318220077	2.3265243015713e-05	-6.2535374631704e-06	1.59676862213605e-05
180.510339443093	-1.27331458765706e-05	-2.34033584998741e-05	0.105487131615714	-1.74402158036884e-05	-0.00438421059659915	-0.00866399725525045	-0.0163205173014581	0.0275489218004991	-4.37602451118696e-05	0.236129195686118	-1.57697873667709e-05	0.0078616665433993	1.11743126436586e-05	2.22085368784875e-05	3.46372905796107e-06	-0.17222639520127	2.01694020545091e-05	0.0281386680363492	0.00858170409354299	-0.210774209453363	-0.151274932282972	-0.803424193148371	3.10150587607891e-06	0.190045488859844	-0.0291438320632195	-3.79564786293189e-06	3.85861091980775e-05	4.25249352962999e-05
180.925297759025	-2.88120741501608e-05	3.90795953062268e-07	0.104451989329236	-0.02043883791731	0.000481958647952971	-0.0174270391651726	-0.0384320242378948	0.0375790813574023	3.31701092398673e-05	0.228318685939476	-2.43271012816974e-05	0.00442758936076556	-5.01678190691089e-06	7.54654761097882e-06	4.89895657099674e-06	-0.180867004749961	1.90245306479445e-05	1.06108622022525e-05	0.0204506057821866	-0.218262951988811	-0.153898676654471	-0.777765485185371	0.00065516945373672	0.155674843677313	-0.0323335407680655	-3.22650072363333e-06	2.39259863527062e-05	9.73339536151263e-06
181.291217539134	-2.19554926623989e-06	1.33925564315626e-05	0.0983187386144873	-0.0051857030926499	-7.41052873417701e-06	-0.0145729738711504	-0.0165160755262645	0.027324231370779	-3.87507611113639e-07	0.220112244688316	4.16179376246945e-06	5.7056037664478e-06	-6.38985718470143e-06	-5.84735096798558e-06	-2.23839055088141e-06	-0.178316342524076	-2.37637107035427e-06	1.37727731845241e-05	0.0147943885325262	-0.219495722416411	-0.140751210784235	-0.774044939679637	8.13661223067924e-06	0.140044158329973	-0.0275861597149264	2.90384448915146e-07	-4.2461906849955e-06	-4.24702512356949e-06
181.669785085421	-2.13181027956423e-05	4.77527722618728e-06	0.0979623203929121	0.00512049551239312	6.71531338255555e-06	-0.0103497937984459	0.0101750568664527	0.0502172930975047	-1.55134630235723e-06	0.226498605013616	-7.30631469148436e-07	4.21974410115223e-06	1.01628619414117e-05	4.44052579722523e-06	1.56782831472587e-06	-0.174898969832239	-7.17053182732355e-06	-1.8161008686201e-05	0.0143982216002731	-0.226636557748171	-0.142456966574842	-0.781598900013474	1.97109669407948e-05	0.131997115195421	-0.020369921716114	-4.81167032994649e-06	2.47982441351422e-05	4.62738420350632e-06
182.099671379401	-1.07919705772944e-05	7.09249332255948e-06	0.094697255307878	-1.59171741368998e-05	8.07884290168135e-07	-0.00607445823109224	0.00294523258051031	0.0685774652737108	1.11885493562614e-05	0.224651685868552	1.42034010444266e-05	1.59004733761782e-05	3.40021712451471e-06	-1.37603590813938e-05	1.44518885179204e-06	-0.171688139332001	-1.63046230442665e-05	-1.17422165825523e-05	0.0119007477699888	-0.237759572233107	-0.153194203090347	-0.796658011418778	-6.51880155846464e-06	0.127765279523216	-0.0119017120146294	2.24132586619586e-05	3.62127112610564e-06	2.2809419338253e-05
182.508809803167	-1.61894073032323e-05	5.32070078580773e-06	0.0866961895794678	-7.61680657342724e-06	2.17267141689522e-06	-0.0119273923066489	-0.00992590577732137	0.0532187862966772	-0.000619264301995681	0.215484781784518	3.91839199521175e-06	1.22462851228718e-05	-1.9767924385177e-05	6.95258484304533e-07	-1.07823033353757e-05	-0.168711805769273	0.000135425999860755	1.07881503569331e-05	0.000554015701426904	-0.248692518953959	-0.162523667908963	-0.789230249543687	-0.00194107467409145	0.122132630492827	-0.00397086981498835	1.17644852359482e-05	-3.24483869075709e-06	-5.72377059552547e-06
182.937627303529	-2.77130432316726e-05	6.43510564357942e-06	0.0814054389373619	-1.06285386692481e-05	-7.07307573317908e-06	-0.0206950517321422	-0.00680441098514921	0.0558083175738983	-0.0018165563867206	0.21039316949786	-9.28103056020256e-06	-9.59747706859185e-07	-1.11126610114943e-05	-2.55589989385379e-06	-2.40522867917915e-06	-0.163499001487781	8.92371602864197e-06	2.38569476023211e-05	-1.68338679837275e-05	-0.255560615565696	-0.165593692167059	-0.736786816747429	-0.0099003774339608	0.113038947567751	-1.30393886107082e-05	-8.06967368998754e-06	-6.06756347799033e-06	-8.06996318119979e-06
183.337666393453	-6.99826273104217e-06	2.7302489762578e-05	0.0824103432601903	-3.54165883529705e-06	2.96953241754721e-06	-0.0104427302624405	-2.01544902343817e-05	0.0691979496916966	6.83815921604429e-06	0.229980135063814	8.90232732574907e-06	4.44212424359649e-06	6.48297118212496e-06	1.49342631407786e-05	2.60194417823113e-05	-0.152375056809026	4.48610565170132e-05	0.00301573717881687	1.69970900694881e-05	-0.241146215478426	-0.172590831102774	-0.706258153235103	-1.69394764647091e-05	0.124481943952656	-3.2237260968588e-07	7.58367612018131e-06	2.29032219801831e-05	1.44402440622812e-05
184.350252610658	1.28376888512427e-06	-5.36306939834303e-06	0.0962481760797879	-2.48207600690056e-05	1.00058448614634e-05	-4.34878795834325e-06	-1.00168754538158e-05	0.044011539843312	-3.31666869414709e-06	0.235261131817188	-5.44213071157178e-06	0.0045146558809603	1.10930916713912e-05	-5.11249263213135e-06	0.000939538877325303	-0.107192388455735	5.00291155670247e-05	4.9622791752862e-06	-8.14744199133e-06	-0.201572184490381	-0.172007841321128	-0.754182290209398	-0.0170999740869765	0.14497974507194	-2.08160683288101e-05	-3.01297697094258e-06	8.25314998523843e-06	5.72294828543337e-06
184.800611147427	-0.000244888907474085	0.00338314973547429	0.102305789927822	-0.0129060595329245	-0.00190513750489056	-0.00142126284390505	0.00346845434692443	0.0578938871598805	0.00125704556889799	0.23486825651165	0.00147371206605597	0.0068664595661995	-0.000341294655668904	-0.000385862555512674	0.000933194820500863	-0.10313015025278	-0.000150039479247144	0.00279721175889879	0.00322266339414391	-0.186545398617312	-0.176424004638893	-0.782136236985036	-0.0330785987489938	0.140437012256993	-1.99369520936944e-05	-3.54526646015086e-06	0.00141342917756458	0.00165908106873849
185.234594944864	1.02766688883083e-05	-1.65564386833011e-05	0.101873149342143	-0.0273453072872895	-0.00183034488444044	2.69531286352605e-06	-3.52971966898126e-05	0.0646843585820966	-0.000765474757344624	0.226804570032718	-5.35526458960932e-06	0.00388782212641655	3.36983118201536e-05	-2.71727498514609e-06	0.00571259129764973	-0.102546026076488	1.31838627290523e-05	0.0374940104539713	0.0443208791572683	-0.129890437381823	-0.187268359755752	-0.818403777252724	-0.0684818906564259	0.1173703143485	-2.06278816021341e-05	-7.15156844300935e-06	0.0215020972090053	0.0195055686027408
185.644524883966	-2.41493452020296e-06	1.15008122659331e-06	0.0942022831946488	-1.31250080838827e-06	0.0108263478019715	0.00151868222419949	-0.00278474866617413	0.0418566001991597	-0.00603194769388154	0.202174842930569	2.63790882359617e-05	1.71921649423877e-05	1.03676512365403e-05	1.56273068139314e-05	2.02859407013244e-06	-0.0873958453892585	2.57443556122632e-05	0.0379807837126225	0.0491346054038677	-0.0925545844603175	-0.187435313815503	-0.78129198609765	-0.0785511864615676	0.090323158467509	5.60355738938824e-06	2.1895034125564e-05	0.0161413836876129	0.013426278379041
186.137948410993	1.79924245042932e-05	3.98863561407114e-05	0.093299127439872	-2.32426767766975e-05	0.00558410030998603	-1.534933956721e-06	0.00350432042044612	0.0413926039063161	0.00179103350241258	0.203107864799155	1.65170092949404e-05	1.44349485798721e-06	1.33388400865169e-05	-1.84550524109173e-06	-4.36296100247578e-06	-0.0650779086294424	0.000163597487101785	0.0236203239158312	0.0331752670222629	-0.0556045266318419	-0.182240646057815	-0.760133856959012	-0.0710776799170404	0.0599250915540311	2.14019732611024e-06	1.44435725496563e-05	2.28885229953309e-05	6.9275501769855e-09
186.667495838418	5.2089038876108e-06	2.69869877940712e-06	0.0891152227279077	-0.000845053981287573	3.44855507505103e-06	5.79622069373881e-06	0.0256846705977141	0.0410420648671102	8.48837387438602e-06	0.197679641129426	1.29847587758457e-06	1.56048865448931e-05	3.89270922470891e-06	-3.28089451566724e-06	3.79383350520077e-05	-0.0424364575520372	-6.56630399784475e-05	0.00243778524693476	0.0145392746896092	-0.0143755769552733	-0.181038433447344	-0.753078511671003	-0.062352066257307	0.0263234398265989	-1.36124906913134e-05	2.91257862677357e-05	2.48111940106111e-05	1.19294208828249e-05
187.139784412782	2.41891358516625e-05	-2.45059059319928e-06	0.0857278577594633	-2.89696109868953e-07	6.73674436076905e-06	3.30185043918554e-06	0.0115502725362941	0.0319208360395892	0.0014300303886115	0.198010239936511	5.24784530056242e-07	3.52907630598709e-05	6.51996710413729e-07	-4.28628970535602e-06	2.71000155562749e-05	-0.0288336157232835	-4.06832466515306e-05	0.0025119146420676	0.00165221701896281	5.93626139999366e-07	-0.213933171977303	-0.711266788153026	-0.0483498657226895	0.00320884153649883	-1.57296177024702e-06	-3.89313797163509e-06	1.82276170632749e-05	-9.4252904203527e-07
187.538039508932	1.32504905468339e-05	-1.82178379273111e-05	0.0939761188986742	0.00551212847582237	-0.00406690531657194	0.000313762376010989	-0.0115038615985098	0.0631848036938918	-3.50629102555281e-05	0.209731691637438	-4.04372744565169e-06	0.0037314833502131	-0.00287039088314817	-2.39452540313499e-05	0.00113830063242123	-0.0304644510342228	0.000100550455858465	0.0133334891992538	-1.22663697555513e-05	0.00122671768986338	-0.266561994600523	-0.598746127952701	-0.0618360126166105	-4.11087218362068e-05	-2.62114792509481e-05	1.38357183705484e-05	-1.72423567986361e-05	-1.46878281973855e-05
189.045394053748	9.27335529457215e-06	1.96092534712033e-05	0.103427953123853	5.18310454233129e-05	-6.41866567354254e-07	0.0157414675512661	-5.13584677309602e-07	0.0553239227780608	5.81225123951046e-05	0.233909228551836	2.10149467668725e-05	1.03021528895772e-05	-4.2446086966084e-06	3.89300293274384e-06	0.00182076006162966	-0.00546220493484285	2.78111240147044e-05	-3.91713459550511e-07	1.30116281217227e-05	0.140721700030864	-0.24269570154226	-0.573416829125209	-0.216277443113073	0.133406829042665	-2.73073165857196e-06	-3.8948819025265e-07	1.77249418096372e-05	6.99485502154827e-06
189.437580537878	2.78325621551933e-05	0.00212314210335534	0.108709446918879	0.0158993622628855	0.0042490606949051	0.0267108917687978	0.00633055479796349	0.0692610405327031	2.39356376891462e-05	0.236932809981193	1.20212833539883e-05	0.00151670457854152	8.3424442621185e-06	1.92808085702925e-05	-2.06101011819974e-05	-0.00328905261864516	3.97480719315348e-05	-0.00854504974807765	-0.00592805845108591	0.124171115735925	-0.245833746009193	-0.606738104488684	-0.228083108709023	0.123105122057462	2.58058826124931e-07	-2.2076258042772e-05	-0.00237035658661421	-0.000671820359616895
189.917998228734	1.8288801250941e-05	-2.77268597406677e-05	0.101589775583742	0.0337033459724183	-5.59061526027661e-06	0.0223209490105595	0.00422975049705727	0.0685365663408396	-1.34094985479876e-05	0.216817794813903	-2.13631048419012e-05	4.27567710851708e-05	-2.03035364393027e-05	-1.92574798401367e-05	2.36134581081383e-05	1.46003402109531e-05	7.02067895233205e-05	-0.029778359569872	-0.00319984494849164	0.117043675252929	-0.261618989378527	-0.57014099120165	-0.223799441943785	0.135164888379098	8.99438981145835e-06	-3.16059373019206e-06	1.07132165761581e-05	-1.04204465584376e-05
190.407170294058	1.41919334424539e-05	-8.17968779613652e-06	0.0956203579321867	1.67150478019466e-05	5.7333524190754e-06	0.019938105877683	-0.0159456122435732	0.08264809221158	-2.45774347933634e-05	0.214979740479452	-1.63244688920211e-06	5.11326837949274e-07	-1.28768158828607e-06	1.17283442459758e-05	8.46879276005791e-06	-3.46432808331041e-06	0.000115867254697189	0.0383686622667013	-0.0148591524655805	0.120422143365077	-0.142061821697271	-0.764369604655243	-0.212130067835472	0.149128838700007	-7.84111942034024e-06	2.45299159918852e-06	-0.00963714566773256	-0.000381147867440618
190.76978250616	1.01179307938902e-06	-5.17989192970089e-06	0.0887697398310051	0.00242232359564455	1.01966238251935e-05	0.0244360260407038	1.66218282538885e-06	0.0760483440611781	-1.30591038961473e-05	0.211553763917338	-1.68096058406168e-06	1.65749256799696e-05	2.50511722720726e-06	7.65103695431548e-06	3.04840793943816e-05	-0.00130303178280676	4.86089081728036e-05	0.0476314178488186	-0.0465032069037763	0.126785891375143	-0.128583219096094	-0.854719381957338	-0.17030933089861	0.158938161120493	-6.37054197342899e-06	3.28030473972044e-06	-0.0267188913818858	-0.00348414613796314
191.208905500451	2.04564013048014e-05	1.66238869731464e-05	0.0805071784546056	0.00737042626727656	2.11777681522927e-07	0.0362057632759924	0.00566745898604886	0.0578853123517402	0.00295974529310007	0.20502164874288	8.91097753116061e-07	1.62290083673877e-05	3.79873110543154e-06	-1.92995300045933e-06	1.94308505744312e-05	-0.00768144864963999	0.000180519788394569	0.0391688358231335	-0.0822028498981806	0.145019442246923	-0.154086304264742	-0.865717077492226	-0.111626925852201	0.148601679189994	-1.39912171656908e-05	5.97294448665302e-06	-0.0396368570060022	-0.00699671365852817
191.652178716669	6.72486069392205e-06	5.35960948786718e-06	0.0756703195632196	1.00006458525083e-05	-4.96631616835616e-07	0.045228961160131	8.40283549426433e-07	0.0620771728952077	0.00020632263685782	0.205284489842368	7.61901999921693e-06	4.12854929036168e-05	-1.00965766092808e-05	-5.99305446908317e-06	1.80183196949133e-06	-0.0108791186624064	2.68190746432686e-05	0.0286938292938095	-0.09840924613932	0.155861655879587	-0.18437710937392	-0.780842279750396	-0.0864328026145238	0.145006072645761	-4.97314612512817e-06	1.30633502274445e-06	-0.0420685240522466	-0.00516508790384846
192.990307594472	6.66550509104729e-05	-3.94399575829774e-05	0.0836535465570125	9.37071752271496e-05	3.9093285873146e-05	0.00349480290814587	0.000310249227163542	0.0640112183384629	7.41489067158193e-05	0.224422693872905	-1.3498092540529e-05	7.40948265170614e-05	6.330444117036e-05	0.000154420526263126	-0.0421837791966582	-0.0800987305957871	0.215469748523975	-0.000139619808819162	-0.0580877050085634	0.0435356728225811	-0.137351613489558	-0.885387087832565	-0.0869287329030805	0.156240875225723	-0.0583568329508676	0.0136743306295692	1.63363907497672e-05	3.88871384754442e-05
195.55351237617	-3.27634666212948e-05	-0.000104953057772441	0.0887621393266206	-4.85463238381664e-05	-1.5773219804802e-05	5.24954615905595e-05	-0.0210297810280419	0.0186000285877315	-0.0001272994489165	0.212173318432068	-7.74872435755985e-05	0.000176673383223545	6.02095446058277e-05	-1.41956860720868e-05	0.000176404251283306	-0.115043214628238	0.319715151764776	0.0183898650563358	-2.66382153846265e-05	4.3221283316555e-05	-0.119969031347136	-0.835454193300743	0.000241570197616234	0.137505541136753	-0.0723525834108014	0.00494656891824618	-0.000157596576322708	5.45974399242479e-05
198.004823436747	-5.27092380846437e-05	-0.000180375302516117	0.102300277770569	-0.000422525461681733	0.000416132371321031	-0.0153347159982333	0.000186100625815411	0.0473522517982165	-0.000228642134857996	0.258223799085272	-0.000320853677853384	0.00360314574152711	0.000166524290831624	0.000131276630638118	-8.41983061391531e-05	-0.147878663991315	0.390876187024405	-0.000154227662829007	0.033328295400406	-0.00136364733004946	-0.125111084285396	-0.940839413147013	-0.091005158952526	0.191730123405852	-0.0827387538237622	0.00434130676884831	0.00406909761363508	0.00633577669954138
200.662926457701	-1.60503575056179e-06	6.91083358193299e-05	0.0823180948205065	-1.50732679384013e-05	0.000100745038824069	-0.0226314613342743	0.0134244183679816	0.0567789580043097	5.47681357275285e-05	0.226474613775359	0.000106544281404464	8.52654580053174e-05	3.44409678083665e-05	0.000207460200653255	-0.000205843217329496	-0.165892491263201	0.0363922390474701	-0.0523903875248007	0.0478514368810039	-0.0421057984877918	-0.175488945985736	-0.797763714565753	-0.0682096199484809	0.162858418806915	-0.0712761717561929	-1.24933309743688e-06	8.0176953824354e-05	8.26529829883225e-05
201.287197216795	-1.1516796476416e-05	1.81786852431753e-05	0.0811584247438146	-3.46189269108268e-06	-5.12616012148737e-06	-0.0215557809479909	0.0218825249147699	0.0445352230493299	-9.76667998954892e-06	0.215155478486685	2.56371145938302e-07	6.97288266403066e-06	2.79021866232492e-06	1.12661355960822e-05	-0.00118375193832152	-0.17077194969342	0.000220144793574121	-0.0459647153922672	0.0355840335711202	-0.0528583740278231	-0.212277027542421	-0.722039575753411	-0.0885722795401886	0.169566810291646	-0.0662787713098745	3.65318040431904e-06	1.90902457543646e-05	1.61770291026009e-05
202.869162438653	-7.78414793650352e-06	3.86394268169948e-06	0.0973223486537904	0.00451705738403022	0.0104765461557332	-0.0251672754416397	0.0139624745104676	0.0119985609677064	-0.00365070007885438	0.221310580067241	-8.73426899721342e-06	0.00595042157892251	0.00204037346018227	0.00185860238486494	-0.0328114543562855	-0.181778766715196	0.000304300167154474	-0.00799796417881101	0.0173869480758684	-0.0695285839763916	-0.251610619486949	-0.590900360671415	-0.172072385653787	0.106279190592027	-0.0601943816312582	6.10861233037809e-05	0.000704023590707059	0.00570940534729282
203.325417918109	-1.02290225487133e-05	4.18838533343982e-06	0.098139815975365	2.23565732378584e-06	0.000657697769751126	-0.0199106517841789	0.0246764509942785	0.0143203680697536	3.11502787882927e-06	0.227473008977276	-1.58633579764043e-06	0.00221870119298984	1.79550373624626e-05	-1.03845600158658e-05	-0.029638843920719	-0.178548979140235	0.00011478479893612	0.000767990158256266	0.0272484603812942	-0.0561847461018806	-0.262818135633599	-0.579417111590382	-0.184261954731655	0.0951744248039007	-0.0516851557753983	3.09851649786309e-06	1.65081945677478e-05	-4.69056273474881e-06
203.760427092689	-3.88531898177576e-05	3.44535109948232e-06	0.0930881639416704	-0.000364929323289561	-1.29809089602853e-05	-0.0219811773307604	0.0420519376244438	0.00919275875268563	-1.94076146772687e-06	0.220158127928368	2.52356268019475e-05	1.12690456874189e-05	-7.42825155264716e-06	1.66793434664867e-05	-0.0280583451823174	-0.165595981578524	0.000182895177121622	-0.00439694026346231	0.00611976927005565	-0.0601441146700198	-0.262898344805095	-0.535486204062902	-0.17630411695197	0.0970477391719962	-0.035593916165165	1.49888462256873e-05	-3.35823375588275e-05	-3.24147709794866e-05
204.170786488715	4.48779585320709e-06	-7.36838620607833e-07	0.0888830629060077	0.00682335678207114	1.30721604646609e-05	-0.0182074699413379	0.018242898130949	0.00209170055391169	0.000636908586783497	0.223510048971974	1.45641419362298e-05	2.43758961989551e-05	-1.4019225930803e-06	-5.93296414558086e-06	-0.0364206063985976	-0.142894102830632	6.95809769635819e-05	-0.0506281555926187	1.7122772949036e-05	-0.0654334656516998	-0.181397931040629	-0.626439677606416	-0.191307428092198	0.0764269540924413	-0.0195313033285265	9.80516845850969e-06	3.5066950833773e-06	6.93861626561556e-06
204.573551055177	6.3390134088786e-06	1.07376323307215e-06	0.0917002321373603	0.0222482347615939	-0.000278501129115055	-0.0126329970408939	-0.0115804532966892	0.035453913665688	-9.63026417255935e-07	0.235637818186622	1.33208622734333e-05	3.43448503793915e-05	-2.55975220211993e-05	-3.03578258460169e-05	-0.0376255484228428	-0.124731229313689	0.000198078114841887	-0.0421678471175479	0.00145687858093685	-0.062505879328841	-0.135907742708713	-0.747697799906144	-0.17324345732051	0.0910272660909266	-0.00384939943870451	7.73532512210484e-06	5.49940354552175e-06	-2.04036997035829e-06
204.984695842436	-6.65525553568334e-06	-3.49778274373839e-06	0.0919073092134829	0.0116758290981581	-0.00230139712604905	-0.00283270532368298	-0.0078854996546592	0.0609940797292512	-0.00045442000178569	0.236122504627195	1.28629486313904e-06	5.36931960371238e-06	-1.88003584714153e-05	2.95155784858812e-06	-0.0365767764621994	-0.112672323022644	-7.11945916041987e-06	-0.0152713289816448	0.00159041684132698	-0.0630640434506359	-0.133608011780168	-0.802984896924437	-0.137322202174993	0.105613123250078	-2.6006880122962e-06	2.59947116672799e-06	1.50170274913521e-06	-1.75966543888655e-06
205.391717646315	-6.95700564928402e-06	5.4232620197437e-08	0.084896574947932	1.46126375421725e-05	1.04076194197234e-05	-0.00111349143514761	0.00215473906910974	0.0528576960320422	0.00174389132894437	0.224843914497651	1.87888845486876e-05	9.69781465631015e-06	6.54231534977437e-07	6.08933188001684e-06	-0.0353347153520326	-0.106446714404874	0.000160857679141039	-9.68665154740648e-06	-6.6276487037898e-06	-0.0600842810543127	-0.150507614740564	-0.782555453497254	-0.122941469427239	0.112794628998661	-2.41817112019705e-05	6.75107407038423e-06	9.56777398692448e-06	-3.43484691006562e-06
207.138020510227	6.97839376987823e-06	0.000107394245342551	0.0979904374509974	6.79211754528148e-05	3.75934134432983e-06	-3.57470101444795e-05	4.38973257111605e-05	0.0329928300448491	0.000129590749864837	0.243993993669356	0.000106532682766708	0.00651864107632443	2.81002341234664e-05	1.04701497508146e-06	-0.000672524493895984	-0.0832962892129262	0.0691774960036962	-0.00218224536507568	0.00012477568691167	0.00980945883658174	-0.145205663156645	-0.873670667629313	-0.121999486183665	0.205144988477095	-0.00174356644668209	8.76972409939405e-05	7.11072918386134e-05	0.000151105996598483
208.93639991881	-2.48431301866854e-05	2.56996018451304e-05	0.0858898559524848	-0.000126854164896166	7.90478247726714e-06	0.00838256393625134	-0.00426377213611952	0.0385493462146541	-6.06819718095717e-05	0.21199834460572	-1.32865791411241e-05	0.000267288683410771	-3.31338437752444e-05	3.94051504244802e-06	6.1631387591808e-05	-0.105171938886911	0.0345457413190661	0.00894784467273055	-0.0248992999844808	0.100025406516329	-0.125929132111556	-0.864739905207361	-0.0191058253658218	0.188437876578083	-0.00743026822431681	0.000188869150121177	-1.48778672922322e-05	1.67420306268916e-05
210.19930370549	0.000176254062030483	8.38698398380404e-07	0.0794784297066337	3.39019657868179e-05	4.97655831160799e-05	0.00276264984416329	-0.0266727604464704	0.0197345727764826	-1.22952442723908e-05	0.20823407961604	4.45916607006719e-06	0.000365293164125101	3.38634399980568e-05	7.26353861336296e-06	-1.23008132911526e-05	-0.149233965465855	3.0122073109816e-05	-0.0614277976538014	-0.00669849698785986	0.14340437304578	-0.194932139833686	-0.903763956865684	0.00512558499860157	0.173622492478297	-0.0271786606147914	5.93986618180317e-06	-1.20553680468455e-05	-2.59987969574959e-06
210.754555152288	0.0113186726253548	0.000129457001501779	0.110224752945521	-0.000178113746850076	0.017208226377664	0.0323419068383339	-0.00427728622607524	0.0331867366927639	0.0136575214854614	0.254281798825333	-8.63253355639767e-06	0.0195603921397165	0.0110289728842228	0.0101852291826466	-1.03831399032687e-05	-0.152006623339424	0.000449125254723998	-0.0499276650997898	-6.46558665013585e-06	0.16312007887255	-0.176794297197844	-0.879722110634263	0.00019305248713887	0.180969301909457	-0.0262827058725107	0.000391143369678358	-4.98270747471039e-05	4.59248466632756e-05
211.529148379597	1.04483534535641e-06	-3.5271740627206e-06	0.102321596811232	-1.69298782603778e-05	0.018015774666394	0.00419122909385548	-0.0109558013319248	0.0226383911860337	0.00202670612829427	0.220875467066338	1.45793639015503e-05	0.00984603930231968	0.0049592975019045	0.00324348799512763	-8.01969349575749e-06	-0.156104993055302	3.6919212946521e-05	-0.0467588425102224	-1.33517917443062e-05	0.189110884364222	-0.160037047355943	-0.851837687084634	1.31303332525757e-05	0.194155229059006	-0.0242179915966512	2.52256978161271e-05	-2.77023968238087e-06	-6.08606943901506e-06
211.941159605516	-1.64864436377116e-06	5.2906725921683e-06	0.105704879719328	9.18214179899114e-06	0.00280107970635639	0.00867867900716415	-0.0167979090399177	0.0284187901445005	1.32433973199739e-06	0.236440724220554	-2.92196592000469e-05	0.00773314495018497	1.06900251623688e-05	-8.46420173633569e-06	-5.87187474696443e-06	-0.163396000928606	0.00016392863055669	-0.0271445370980578	-0.00889728738722683	0.203951964538777	-0.150394139473502	-0.796800253185576	1.30799390265477e-05	0.187553997158286	-0.0278377890212803	-1.82115825825557e-06	8.58310636006559e-07	3.34307052602449e-06
212.346328668903	-2.54041800131217e-06	-9.34358684926822e-06	0.104429832057331	0.0208691478763035	-0.000444210359264463	0.0171182758166879	-0.038484509811728	0.037725566990296	5.07528987539984e-06	0.22776495627826	-1.77739721017751e-05	0.00426343148364656	-1.18585638968206e-06	-3.99763502627655e-07	-5.23701141545556e-06	-0.171677870307369	0.000272558030482362	2.77679804102739e-06	-0.0194437754734907	0.210349182952385	-0.153267186147086	-0.773334525079373	0.00030650443896449	0.154006426563374	-0.030779307623964	2.81894557675287e-05	-2.61834864902097e-05	8.29024816434539e-06
212.703185469879	2.07595845991514e-05	4.41343190440058e-06	0.0984063537024059	0.00587658514269283	5.54031302154189e-06	0.014267942791988	-0.0169417220076062	0.0275578679157723	-1.60863602223591e-05	0.219805364531191	2.30303942374151e-07	1.35876851639626e-05	2.78903573335679e-06	6.37720558336999e-06	5.21809279575639e-06	-0.169955074878666	0.000178942487833866	-3.96813570702805e-07	-0.014871677447258	0.211833602329141	-0.144346535547576	-0.772884886513284	2.1017869643193e-05	0.138387220211699	-0.0264187338536463	1.87061773484104e-05	-1.5891699220989e-05	-1.51082809235883e-05
213.08056871848	-4.72116823266111e-06	-9.27535237361254e-07	0.0979569035027415	-0.00480113509175506	-2.26765926009141e-05	0.0101551550856757	0.0100102326115627	0.0498970351658157	-3.82481026017741e-06	0.2261713286197	-4.17018314104213e-06	8.85996910058799e-06	-9.28471765279394e-06	4.08170915005742e-06	2.24980389225341e-06	-0.166188510885985	4.51894952311919e-05	8.61953303631394e-06	-0.0148533521550351	0.219086079274653	-0.14476178134383	-0.781099986821092	8.47054233379573e-06	0.13082310999329	-0.0190519584973159	1.75216121072589e-05	-2.11381394203168e-05	-2.13894861080963e-05
213.510419439302	-4.78951947726973e-07	6.62491911902297e-06	0.0947669607781517	-3.4633941658285e-06	-4.24473483275879e-06	0.00583334726755532	0.00317108105482175	0.0687411572683452	1.01688770975465e-05	0.224455158081874	-5.75760472200559e-06	3.53142814967211e-05	-1.90126893673789e-05	1.45770629403742e-05	8.02571764931862e-06	-0.162766398813701	2.70862827747162e-05	7.10250536191295e-06	-0.0128893926072355	0.229937303818178	-0.154527594022	-0.79438647360965	7.28799600736463e-06	0.126621061721011	-0.0105118285995218	-1.39287626178085e-07	2.50655374176129e-06	-2.38943559483666e-06
213.903468394648	3.73443795171204e-05	-1.89801708700572e-05	0.0870514031230679	1.16601509862242e-05	5.76524695825732e-06	0.0111402598502481	-0.00958819260326741	0.0539909647278089	-0.000474845225560756	0.21578356825652	-4.16467151881089e-06	1.78128819467887e-05	2.34566939803942e-05	9.79936271826615e-06	-1.09528014417463e-05	-0.159970820771606	0.000189119482834987	-8.03309803534204e-06	-0.00235406405984512	0.240151152640333	-0.164398607133114	-0.789336842978658	-0.00169706632762211	0.121534849468255	-0.00286880125310153	1.87140982498811e-05	-1.88599672147212e-05	-9.28526314814118e-06
214.350497273093	5.81157619871255e-06	-4.74974801839379e-06	0.081387230147138	9.65624484831405e-06	2.61580571035199e-05	0.0203522642444453	-0.00684965957866641	0.0558742254505072	-0.00199014253184892	0.210168599226839	3.55815220640012e-06	3.18480474455804e-06	1.74109561969031e-05	2.66355630182912e-05	-2.30569358550281e-05	-0.154552502625745	0.000147345834675323	-1.76090343131277e-06	1.2216145668526e-05	0.247555193284816	-0.167581572167085	-0.736277938428672	-0.0105716125368097	0.111919719744443	-3.13660483112156e-06	-9.02466800682441e-08	1.41511549798605e-05	-1.43340421536037e-05
214.757698327419	1.8266688025815e-06	6.69348105302982e-06	0.0824038291436877	9.38073929404136e-06	-7.84697403193496e-06	0.00988724344773159	-1.27190841708674e-05	0.0693771801009484	1.42834131150699e-05	0.230077247533418	5.02900914837222e-06	1.8358957062652e-05	-2.19607416297012e-05	-1.70793533239323e-05	-2.08034939187897e-06	-0.143006747023872	-2.49712316305959e-05	-0.00244471152929182	-1.13986070259537e-05	0.232488485934592	-0.174322783872046	-0.704868158596807	4.22525021782265e-07	0.124012806516208	-4.93161995916012e-06	7.97402893528599e-06	-4.79530102176454e-06	-2.33087347984858e-05
215.789831844985	-5.70717684215627e-06	-5.02072079742714e-06	0.0957629854073318	-1.1322455630727e-06	-8.96325122316225e-06	-4.2439723307656e-06	-6.95256138720531e-06	0.0439733779928304	-3.50594461065864e-06	0.234731333514704	1.07114885220233e-05	0.00392361135394598	-1.98391415017124e-05	4.43312506402286e-06	-1.3855602590706e-05	-0.0970955625709468	6.84200162114391e-05	1.3338091254205e-05	8.87265015169925e-06	0.192107137670998	-0.174439247506663	-0.753297543377598	-0.0178923498581179	0.144830744336226	-2.12508447936232e-06	2.1527731690114e-06	1.55788738985021e-06	-2.05348681436207e-05
216.235942179674	0.000324131778254363	0.0039265587472	0.102905214497229	0.0147782623787188	0.00268703640867294	0.00194082254726059	0.00431296918509221	0.0598362902629175	0.00180640518098093	0.235223448070417	0.00175867147416466	0.00724320518195192	0.000613669073825428	0.000625724210207918	-0.00124006020147353	-0.093332316743816	-1.25958880405328e-05	-0.00409569319310516	-0.00449354069514551	0.175500290369019	-0.179687580700792	-0.786302140440131	-0.0346613998415714	0.139869057656347	-3.20306856810454e-06	-7.18488551162509e-06	-0.00219085866848818	-0.00236751472401914
216.67757332529	-8.04793379221037e-06	-8.92576427909404e-06	0.100755404723881	0.0250318016982698	-0.000159003531924703	-2.19570288681006e-05	-0.000280532981777948	0.0623950544216006	-0.00164598611895824	0.223950987391581	1.70445722364801e-05	0.00296546922479873	-3.37915653492373e-06	-2.86970329396514e-05	-0.00537085675650137	-0.0920202096453391	3.6273815282405e-05	-0.039606196328472	-0.0469030168456171	0.117093344401759	-0.1902827167771	-0.814698240271465	-0.0703639334585038	0.115725149548375	9.64717951270984e-07	-2.89645232635028e-06	-0.0227233987324777	-0.0203811951474321
217.103357122199	-2.52174710381635e-05	2.32036230382683e-05	0.0938589232884966	-1.47983881478953e-05	-0.0117491877431653	-0.00151375471323592	-0.00269358871913839	0.040826833395483	-0.00510683133750182	0.200846856914102	9.68235720639644e-06	2.27969258226817e-05	-2.43063198420216e-05	-2.93229966741063e-05	-3.73241353315158e-05	-0.0756139863426563	0.000155719969423251	-0.0372084785606989	-0.0482348392508889	0.0801019025203872	-0.189813680031061	-0.777044320926228	-0.0781050971611512	0.0874302825858976	8.29596502285919e-06	2.17113828945328e-05	-0.0151710184311101	-0.0122118777975325
217.61654466982	6.73901288131567e-06	1.2956986401726e-05	0.0930669036193304	7.82605003679721e-06	-0.00260720862449316	-1.95595094486425e-06	0.00524598341977739	0.0427410658276878	0.00212964058019086	0.203824557252022	1.43735378590957e-05	4.00425261534059e-05	-5.15767976087633e-06	1.33716888139006e-05	-1.02057866965853e-06	-0.0525445915171513	0.000116997806137906	-0.0212317891827569	-0.0308040945214949	0.041769193400428	-0.184452593521329	-0.757021589460682	-0.0698201911475702	0.0553230528664799	2.71152670953938e-06	-3.60824788929762e-06	5.1458536457275e-06	-2.47341077790851e-06
218.144126722191	-1.6599621779871e-05	9.76368548166341e-06	0.0882944119454965	0.000474395028983318	1.16214417545863e-08	-3.63222018023219e-05	0.0268176384255901	0.038991561214177	2.41755422028697e-06	0.195960675230911	4.09424194581391e-05	5.17488071496316e-05	3.17974873552002e-05	-6.73387626521899e-07	3.45984883084491e-06	-0.0302562284507148	2.93349042456814e-05	-0.00108423912903281	-0.0133947023514053	-3.20888697702384e-05	-0.185033198592777	-0.750317642024964	-0.0611389919601357	0.0219928183151581	-4.5587881879955e-06	9.01986254115484e-06	-1.34168605796578e-05	-1.46543540668742e-05
218.593294823254	-6.16337416670189e-06	2.09065124571226e-05	0.0859055678360626	-3.38709783705817e-05	-3.82235371927973e-06	-6.5916071333789e-06	0.00815027080867876	0.0335370444531423	0.00203486296664372	0.199049813729725	8.62358895550666e-07	2.03733956427318e-05	5.98313420201628e-06	7.37062036511562e-06	-8.68091963701943e-06	-0.0175186304616908	-2.14364675856374e-05	-0.00364322626363516	-0.00332924396635501	-1.77751419862909e-05	-0.216874858160847	-0.707438659054016	-0.0481545368827656	0.000193961350958108	1.31412064922326e-06	-6.47372466878542e-06	-4.09213319622095e-06	-8.70837492195379e-06
218.987341395998	-5.24430200221999e-05	-3.63407416797907e-05	0.0952900756822321	-0.00620017419415412	0.00537436206852604	-0.000887242878214877	-0.012957552595807	0.066495988733736	-0.000367807012986798	0.210983046500563	-2.3226628042137e-05	0.00464240500874683	0.00377020267769236	0.000222994672555411	-0.00223831274693416	-0.0209751322298968	-8.140252015937e-06	-0.0178509281285464	1.40772000012105e-05	-0.0032425328256374	-0.271803089293223	-0.585673379226783	-0.0669321249156444	-3.68203215485946e-05	-4.48100097346535e-05	2.29760979905745e-06	-1.10914555306892e-07	2.40944857944302e-05
220.521259342239	-3.05656734390771e-06	-2.86568589854642e-06	0.104200968092095	-9.79959417859928e-05	-3.78194353336892e-05	-0.0179336821893431	2.84472668750679e-06	0.0557971257434334	8.69704484442814e-07	0.236820046338588	1.236900569787e-05	8.00770112140428e-06	-1.54196340377073e-05	-1.46104748973122e-05	-0.000629481030628318	3.54089232497854e-06	6.2957525536442e-05	5.53026988922125e-06	-5.6626281898262e-07	-0.145058146822873	-0.242313925537603	-0.575802996753103	-0.222213714447842	0.132173256113994	-2.40611749183597e-06	-9.48335821318452e-07	8.34849132856127e-06	-2.78363891603523e-06
220.944355607889	-5.45223757776416e-05	0.00312719800596379	0.108547727095502	-0.0246368659762694	-0.00546063878845967	-0.0270222415490293	0.01193729919986	0.0725745540622743	5.03222082813897e-06	0.231825892497842	1.53577672751358e-05	0.00132801361909866	-1.17508559248861e-05	-1.82847450168577e-05	3.973682595033e-05	-0.00250564940667072	-0.000271194912541155	0.0164535749823502	0.00855094113172776	-0.127378493243909	-0.250967337751888	-0.610448943153694	-0.231837583013309	0.128710599801787	-0.000116840301988028	-1.37943661245613e-05	0.00395958893876663	0.000490491560507579
221.446577905907	-3.31445621756047e-05	-1.98535577378951e-05	0.0998921306789163	-0.0225898258369056	7.16625637479677e-06	-0.0209160279674195	-0.00347279768700845	0.070121430128573	-3.80059162240629e-05	0.216729124815719	-1.14103597044352e-05	4.40308063111866e-05	1.36011233066138e-05	-2.21226138983793e-05	-5.76641272268346e-05	1.33455628659071e-05	0.000292869705435623	0.0117069759942029	2.99824233368458e-05	-0.124560598468501	-0.234843999911472	-0.594464029688061	-0.229041043168664	0.135837883421888	4.48187605027935e-05	-4.27714722136981e-05	3.20838979462825e-05	5.94798509688117e-05
221.903978746301	-1.18153185994707e-05	-6.31381796942344e-06	0.0941601218588024	-3.84299714299552e-05	-1.31441135781874e-05	-0.0205523367308233	-0.0130512220027323	0.0828438923122873	-9.73324138688241e-06	0.214182809594571	-5.73717493109411e-06	1.20874853478703e-05	2.65283807992613e-07	-1.55771759299673e-05	-1.66712529272716e-05	-4.23332023648569e-06	-2.00115445313798e-06	-0.040759162809928	0.0211970214742972	-0.128254065135524	-0.134018956609327	-0.793329589382425	-0.207116327258084	0.154325328641054	-4.00072004327744e-06	-7.44420935290562e-06	0.0134502805909014	0.000932233717397009
222.292297168035	-1.43894040391962e-05	2.09018849300867e-05	0.0864279782701288	-0.00450105062913374	-1.18457170830039e-06	-0.0267472935804832	0.000699471746670059	0.0711266954116698	3.24044286200202e-05	0.21029542678424	-2.64709120147783e-06	5.97915482904543e-06	1.9762100969021e-05	8.14644836279929e-06	-2.5016625186374e-06	-0.00276523634725586	5.13125199745752e-05	-0.0448527780443666	0.0564443066174313	-0.137786996495705	-0.130951288030632	-0.871171272480776	-0.156903676148963	0.159798697608338	-2.23172211350207e-05	6.85110732768939e-07	0.0310598326207613	0.00447950331981781
222.73275781895	-1.30927402250378e-05	2.43055193306011e-05	0.0789320455379019	-0.00618437611852171	2.10689914940176e-05	-0.0392517019627821	0.00468615175655311	0.0566993220712606	0.00421546651702315	0.203829927173044	2.30868360512805e-07	3.81879284458046e-05	1.60650231330693e-05	1.47566187311728e-05	2.1707855292356e-06	-0.008991888674727	0.000253574399412062	-0.0340310761019314	0.0885820189271854	-0.157818913361714	-0.162723219309667	-0.854450181551999	-0.102215275028041	0.146658875543098	-7.33378598404945e-06	2.42709293201725e-05	0.0411241996193505	0.00738326343639821
223.168424849337	-7.23229281598412e-06	-7.88379208914443e-06	0.0751090009519767	-3.07934542875957e-06	-2.05731553020833e-05	-0.0445123594372307	-3.36348704070562e-05	0.0667147913549953	-8.54637952567907e-06	0.208831588859216	-1.2036532738476e-06	1.24005557516912e-05	-1.88833866698386e-05	-5.03912572031972e-06	1.30044510344754e-06	-0.0117815295755751	6.31061147515462e-05	-0.0238634599442959	0.0987244353173115	-0.16130744130293	-0.186185317867792	-0.759217971022553	-0.0884836272962387	0.150305104060154	-3.3073311538653e-05	2.36235504162895e-06	0.0411436463640037	0.00217430747638889
225.039516381965	-0.00542135770256099	-9.0902489710735e-05	0.106973240799244	-0.00172462329179059	0.000929555301294219	-0.0310983951287515	0.000161997761644935	0.0561066576340014	-0.000386190629382434	0.257608316967426	-4.3313403053376e-05	0.0136448308622655	-7.71156422346974e-06	9.92854692047446e-05	0.000152873587848049	-0.102360615764083	0.40111768199114	-0.000190565905235714	0.0742786914542398	-0.0682782088069988	-0.134077479973508	-0.897207217860599	-0.0889220622553791	0.176303015456907	-0.0745938423248738	0.0241294105620327	0.006401646326111	0.00794087021094786
227.658469893078	0.000204644820365756	-3.59914463350837e-05	0.0941409391837533	0.00773041097985189	0.00482952114275361	-2.08706337655968e-05	0.0199561279580532	0.0669461965450576	0.000324846308116691	0.229033879854269	-9.19717235224376e-05	0.0011427801252506	0.00101449528773772	0.000294491559751782	-0.000127145137163702	-0.129365577519288	0.33099023602539	-0.0247754095524007	-0.000676862778634612	-0.000336274701133425	-0.149289606909733	-0.935180064155789	-0.0120452731355333	0.16445499433922	-0.0763701288027968	0.000322364252150072	-0.000276358754204757	-0.000304056721025245
230.303654137796	3.02885839870433e-05	6.97395629952176e-05	0.0989665336080885	-0.0059635180561425	-0.000304482513962594	4.98877223567139e-05	0.020951470211338	0.0611377962132865	0.000221956780178296	0.237035381239376	-4.34057157460792e-05	0.000123307013998741	-5.45128727900821e-05	2.269557882854e-05	0.00658901502955017	-0.182680461990943	0.293231910535388	0.0697306157138525	-0.0593741192230047	0.000145955982537075	-0.148372749537589	-0.870293422215607	-0.0781069020374407	0.149697333909754	-0.105229637117718	7.91702346083545e-05	-0.012569471278561	-0.00353869321249798
232.27732752816	1.88075336166685e-06	3.04613010888312e-05	0.0802072891752813	-1.52943940293097e-06	-1.88483422969422e-05	0.0181314225168141	0.0204310427356619	0.060605993581336	-3.40961014650588e-06	0.225289360534826	1.03115183173753e-05	1.29409450572318e-05	-1.54649227366677e-05	-7.80360960539767e-06	2.20325897816638e-05	-0.168635308830283	4.72572902221894e-05	0.0499312543556176	-0.045402029731228	0.0433063152528121	-0.18318253599979	-0.766760237698966	-0.0763252099322178	0.166568289011505	-0.0710221892699639	1.9794047718686e-05	-2.33942333044287e-05	-1.11933836967786e-05
232.682830364311	2.31382629841641e-06	1.16034137356048e-05	0.0790674678829754	1.51259112012904e-05	2.09470872979816e-06	0.0210851683643645	0.0221251347475517	0.0459824313519237	-2.33737894096534e-06	0.215615525015462	1.72494972201445e-06	4.06082331202562e-06	-1.85375971609669e-05	2.6312148470981e-06	0.000986766498357447	-0.173488892268868	0.000218489469453259	0.0461430402442653	-0.0374995810257519	0.0481794974530112	-0.210629841770931	-0.722297405229725	-0.0893302792091399	0.168425950590503	-0.0689303930267002	7.54885726007124e-06	1.49275683039723e-06	-4.24183999148077e-06
234.229256388203	2.65144583611439e-06	-1.48937236813377e-05	0.0954603776342747	-0.00378374789275925	-0.00923333730188085	0.0274364121374223	0.0129799058557278	0.0137191683130564	-0.00421206603063811	0.223190069894306	2.73170978762544e-06	0.00677498740482332	-0.00189154202743551	-0.00213061674880559	0.0339298957550706	-0.185907491884976	5.25842948287861e-06	0.0139314275656571	-0.0163937840125435	0.0658461485233675	-0.252879779780596	-0.585111878922881	-0.16702000681053	0.108458102265437	-0.0641460283128949	3.13951820195902e-05	-0.000492034732129481	-0.00466790575054998
234.675093480988	2.74630796236523e-05	2.04473015995613e-06	0.0962056832923579	5.17664375940781e-06	-0.00451440390324113	0.0198459594903589	0.021717354422621	0.0139133082731168	1.33154175549947e-05	0.226700017474508	-1.46127335810238e-06	0.00339927479202519	1.01891659631484e-07	6.64248915513874e-06	0.031309901494321	-0.184471530634216	0.000150501036534399	-0.000626217000280721	-0.0287291526351046	0.0508033694434342	-0.262640437227258	-0.576615450415003	-0.184766238903291	0.091395826882614	-0.0576415167133995	2.75113612747971e-05	-1.35693162765394e-05	-0.00147487072235131
235.117001753767	3.19296481616561e-05	6.10950017855629e-06	0.0923087485405767	0.00126416184910861	2.81586811072448e-05	0.0220001405472243	0.0406213684629401	0.0128709160985556	-2.38046600008155e-07	0.222242230941742	-3.85811918384995e-06	2.15867149483117e-05	2.73942829214978e-05	-2.45647618078817e-06	0.0283820060058688	-0.173204792798604	4.87345202758301e-05	0.00110696169532005	-0.0147438092036759	0.051458479406013	-0.270136301505872	-0.533523121701043	-0.175468254625253	0.0967046447229551	-0.042201809375645	1.79852295052881e-05	-4.35734775416027e-06	2.29278340882544e-05
235.529953097316	1.82660465783021e-05	1.10082347970901e-06	0.0870221515204132	-0.00390809921219847	1.02944123994397e-05	0.01896301157913	0.0243583570848864	0.000459875526758386	6.67693021287032e-05	0.221468060173619	-7.26295542005855e-06	2.40589087728394e-05	-9.30916689614052e-07	6.46471823183862e-06	0.0368373262205141	-0.151075921077121	0.000227862740438851	0.0486664228685117	1.34773837854089e-05	0.0582564775023899	-0.193011479331135	-0.597474614119046	-0.190926477559424	0.0734668227283687	-0.0262112082450489	1.46173128134745e-05	1.74055172142868e-06	-4.12115327031361e-06
235.93142154839	5.3662493310437e-06	-5.34104040455126e-06	0.0893193278546575	-0.0208956299052853	4.3818188127334e-05	0.0135531455172228	-0.0083089255892583	0.0292998447014338	0.000962156512554032	0.234824177696658	-3.35050075233288e-06	4.12893034216644e-05	1.01269432910379e-05	7.66220194539699e-06	0.039078891967182	-0.131723531641846	0.000140905476123825	0.0472022280665186	-0.00134699072860881	0.0550076808294466	-0.137426524339644	-0.731894146360864	-0.177978932917808	0.0849575499939343	-0.0105147750850027	1.89072048522653e-05	-2.61162961752605e-05	-9.15877429474148e-06
236.359157811384	2.00442094913193e-05	1.45177425975495e-06	0.0904544694745215	-0.0134428252906512	0.00272542920160008	0.00394099163990017	-0.00960159104593724	0.0606110227334125	-0.000390358990935451	0.236633263540814	7.40329396624116e-07	1.52597450487298e-05	9.36949822962075e-06	-3.37986325001916e-06	0.0380772644872422	-0.118888803557159	2.1996074399762e-05	0.0189585051093428	-0.0027507587164321	0.0546827948996036	-0.132084034514933	-0.797236312168065	-0.141289361806095	0.102165931936563	-1.65605317641089e-06	2.80359898418775e-06	-8.87424718169113e-06	3.96871998275866e-06
236.764080249531	1.74917973814052e-05	2.06622917373429e-05	0.0841707933163438	5.69614776374169e-06	-1.48666104764392e-05	0.000399465083304535	0.00120790036056349	0.0546629689181309	0.000627884514272056	0.227588884216715	3.85144364493604e-06	6.045959197176e-06	-6.24091403523424e-06	-1.88955977870269e-05	0.0371470147159181	-0.11212604610751	2.07207596460161e-05	1.75935718375639e-05	7.66486423331786e-06	0.0528432641894158	-0.147451123017144	-0.784866062829783	-0.122749889710085	0.108707226484132	-2.46118698562579e-05	1.48233134332762e-05	-1.79160370166473e-05	5.18970361481162e-06
238.292221543096	-0.00088253100415161	0.000289065576927239	0.0991076121839272	-0.000227556086872444	4.5879242305036e-06	7.87373308452948e-07	8.55032097828518e-05	0.03602662399795	0.000149254786252998	0.250497283304732	2.61900284837362e-05	0.0104677930497085	-3.81072310817e-05	-6.27574631495078e-05	-8.31413245584585e-06	-0.0873270586380205	0.137320613695772	-0.000170019598670759	-2.73622520832585e-05	-0.0207606791379303	-0.131566353540425	-0.907484057283128	-0.130186172786156	0.209828344249796	-0.000150062372577504	1.50389781829632e-05	-7.51254410407045e-05	6.97301286014656e-06
240.45888206486	-0.000133363924593704	2.48647077568049e-05	0.0839114030740818	-1.68544171751473e-05	-2.37658146781264e-05	-0.00648870090435048	-0.00849162213124777	0.0420394751505284	1.46802875750949e-05	0.214175670068214	-0.000118530294096793	0.000172980232159303	8.61750780879961e-06	-0.000116476553521148	-1.49929534492907e-05	-0.11387428543297	0.0346669768821388	-0.00639403229025318	0.023549451876225	-0.105429746556713	-0.12326958699005	-0.845962540391322	-0.015437545219328	0.189995253575468	-0.00842396141611314	2.99023797145518e-05	-3.04469336872902e-05	-1.48885954387616e-05
241.724807640152	-0.00155759626273568	2.0756945032019e-05	0.0812180194813529	-7.94534280060553e-06	-0.00109141653419499	-0.00405250185673098	-0.0204866607460686	0.0250891561203181	1.15076104906373e-05	0.212308582504073	1.84391610200632e-05	0.00241459646340463	-0.00107331864963138	-0.000103169133866789	2.34914474100834e-06	-0.161618439989072	8.59299229402751e-05	0.060280269243709	0.00868380003997074	-0.152913872278203	-0.194545483301104	-0.912971366189224	-4.64907282322341e-08	0.176897710653104	-0.0313032181924197	1.55516743270993e-05	5.30256157962294e-06	1.11305489294057e-05
242.71845467743	-5.38357382121312e-06	-4.83310812914097e-06	0.102115712037141	6.92098163123874e-06	-0.0171892034580961	-0.0124422615934549	-0.00828979331811368	0.0244945538219661	0.00680485298145209	0.228993679604509	1.47611393673943e-05	0.0121880239199346	-0.00646358245977066	-0.00514769586939791	3.93217445921431e-06	-0.163281342351691	0.000170693201414487	0.0481772979775629	1.13208418942172e-06	-0.190211913295485	-0.164786386901315	-0.869702932272808	1.61648839755762e-05	0.194896183493339	-0.0262116997484223	-2.01703033289591e-07	-5.18492281280415e-06	-4.74291193474498e-06
243.118464153546	-9.73628573334734e-06	-2.40726933406037e-05	0.101779322641105	1.49180335086723e-06	-0.0154445084101725	-0.00457069966548859	-0.0120782675666693	0.022628241730223	-2.6774843676351e-05	0.226174437109934	7.79377622958968e-06	0.00895802784747427	-0.00245041860244838	-1.00946128719405e-05	6.51647915618985e-06	-0.167539538626938	6.22828972275418e-05	0.0423972147148508	0.000962065240547848	-0.20154548976272	-0.156289997787752	-0.837819491234961	2.50699018805048e-06	0.195211041151476	-0.0271126209851767	1.57079743677068e-05	1.2540455494548e-05	1.32825411336543e-05
243.529426032669	-1.7795570071435e-05	-4.76531296256467e-06	0.104941871018556	-0.0048327318909881	0.000213111240120363	-0.0137848907687636	-0.0249593950087947	0.0353600167186103	7.11400012998538e-07	0.238654255438452	-2.09527632814216e-05	0.00697520801985054	1.68678039293587e-05	1.82463477820761e-05	1.85773687569946e-05	-0.176756693406365	5.68712337440583e-05	0.0120045201102953	0.0166292822204835	-0.216113553685491	-0.150460390884635	-0.779993416997409	1.02589443950774e-05	0.175953731948522	-0.0319514326542448	3.96176322203298e-06	2.55825154920162e-05	2.19229269206815e-05
243.912064487503	-1.91625124329278e-05	-1.74316380868739e-06	0.0996880399810384	-0.0225849273331274	-1.94246784632233e-05	-0.0168726436596612	-0.0369373884407072	0.0315949954301003	1.62880299088244e-05	0.220813878361049	-1.21399785897104e-06	0.00109437020819835	3.29335662641756e-06	-1.94539384478325e-06	5.33872786981565e-06	-0.18129445801057	8.9683148628714e-05	1.00414986013481e-05	0.0185108456641904	-0.218354558098176	-0.152423294994945	-0.783160780816531	3.31603153585119e-05	0.146087422202938	-0.0317949454638736	8.35139156356754e-07	-6.34317825635259e-06	8.25047412339168e-06
244.287056496913	-5.40379932106487e-06	2.4596534554894e-06	0.096437910547009	0.00108632639325342	-1.81116214075813e-06	-0.0129662962079434	-0.00112004460386281	0.0344012369033098	-4.27460792777464e-06	0.223794457005147	2.7731666305337e-06	-1.31061579810652e-07	-1.89696076704583e-06	-2.22394109363277e-05	-7.67133864933463e-06	-0.176380187066844	0.000221154113438374	-2.21790966387457e-05	0.0141396900413994	-0.221755533675349	-0.136176558442304	-0.76710069083942	2.70297440945614e-05	0.135745619462316	-0.0251555598955759	7.75272480986565e-06	2.46660147983772e-05	8.61100041441502e-06
244.701932067283	-9.4155450219001e-06	3.68954982127007e-06	0.0958806664418715	0.000985481967795269	9.63829607160655e-06	-0.00801491877454841	0.0116787915206982	0.0643573482711692	6.63199515803679e-06	0.226787071337777	-5.72018560555229e-07	1.92545998542782e-06	-5.17834953180507e-06	-8.77246955680834e-06	6.21317408434627e-06	-0.173448434619523	0.000207698359750029	-2.25792585913875e-05	0.0141056883162274	-0.23172607445697	-0.146920366513944	-0.790362261428194	1.339662893132e-05	0.129528817623843	-0.0170808612923163	1.30036697657397e-05	-1.00538677881553e-06	1.01821017987249e-05
245.131014277019	-1.10039389888476e-05	5.78903780172375e-07	0.0894976496079954	-4.61407452404358e-05	-1.0049092377768e-05	-0.00734669262291716	-0.00266789035384018	0.0628551421452705	-1.77274987483409e-06	0.221281617881829	5.55348223949848e-06	2.57765122215543e-05	-2.20862981615364e-06	-4.998388839073e-06	-6.33530784858771e-06	-0.170441089389915	-2.93211446499493e-05	-5.94816351728682e-06	0.00755193248435178	-0.242941496008833	-0.158470858483252	-0.79703865447292	-2.06305715594479e-05	0.125536146840355	-0.00870219596751235	-4.17821386419788e-06	6.23349694972187e-06	7.60340283818284e-07
245.524241439196	-2.62472814152172e-06	5.26788750856417e-06	0.0824079347700652	6.54116516472432e-06	-1.45542593132255e-05	-0.0165822430380727	-0.0108033747035021	0.0512854719953946	-0.00287230011304985	0.21158962933371	-2.09407480245541e-06	2.54441114157117e-06	-1.50359359898884e-06	-2.80115766357861e-05	-6.84232542590864e-06	-0.167060576628514	1.73191409653104e-05	1.51968009733251e-05	5.50555000455126e-06	-0.253042522342352	-0.164254596567176	-0.772058785413391	-0.00634546329185968	0.117485767488156	-0.000956576292763975	-7.44312158821829e-06	-3.5599683783085e-06	-5.52483068172835e-06
245.967964573016	-7.04623211724045e-06	8.50214551714436e-06	0.0793483974582088	-1.45178736182522e-05	1.45144994891558e-05	-0.0196973121978403	-0.002253574724187	0.0634861016610192	1.18629498405799e-06	0.216592165053566	1.91383347124156e-05	3.35547918429595e-05	1.1585452475627e-05	1.86371531177059e-06	6.35752919228665e-06	-0.159248644839869	7.11513818566811e-05	0.00123273970507988	-7.53602043705954e-06	-0.251484163708613	-0.168259291793604	-0.711017164826782	-0.0072251166168262	0.114943970665622	-1.44027324041969e-05	6.21522026034177e-06	-6.6360099503923e-06	-5.10950222320867e-07
246.795352758629	8.94649166417478e-05	-7.16347278419838e-06	0.0972500188845421	3.25232302317943e-06	8.92971374421874e-06	3.40742251290966e-05	-0.0016326325121973	0.0532228456936557	-0.00012986912150534	0.24363171924434	3.24401547742357e-05	0.00888923364093877	-4.50648493967969e-06	3.56624127006483e-05	0.00246126796388299	-0.11875642771786	0.0266049415440855	-2.08419966106985e-05	2.95230973668814e-05	-0.201861631402813	-0.172736070293572	-0.765215183874381	-0.00555338085230364	0.146155947944645	-6.55421633251365e-05	5.57825106381499e-05	4.49413566171566e-06	0.00013886539571794
247.403235779549	-2.7538734037352e-05	3.93483466246049e-05	0.0942655464817604	-0.000572628553745849	-4.21018508366538e-06	-3.70373197390269e-05	7.70000820186131e-06	0.0449444498629586	8.00156364171401e-07	0.232828474881338	1.54413779333869e-05	0.00253048553190597	-2.25858528948045e-05	-2.02892670377177e-05	1.73498399876237e-05	-0.103638288534449	0.000189361340663834	-2.80824254086361e-06	1.28386138709546e-05	-0.198893927113283	-0.172924297778635	-0.758460346494076	-0.0232172880696065	0.144102802363888	1.79071736718047e-06	-1.23093944234772e-05	1.92234417108993e-05	6.22593624432822e-06
247.823811136425	-3.393188003107e-05	0.00630215219606813	0.105761741622969	-0.0311053062704337	-0.0107522537988219	-0.00780138697316537	0.00975807398296203	0.0728687806916851	0.00695357701475536	0.23948730382099	0.00189534698900046	0.00935391002324085	-0.00265822721063078	-0.00253208511325392	0.00465987541594624	-0.105239595421845	-0.000207310711209042	0.0188853717759728	0.0208295310275841	-0.16263006020461	-0.183108216689292	-0.821332000062224	-0.0492661997815915	0.131880240989128	-1.46844099011595e-05	-1.96717583959778e-05	0.0111336583400933	0.0105242860785269
248.278689196949	-5.45816735303917e-07	1.29844731317812e-05	0.094271690877074	-0.00597038987254056	0.00626509711640226	0.00201843604354287	-0.00367039310535712	0.047721930239579	-0.0082072072058568	0.208717154285181	2.02198078870271e-05	1.1944980867928e-06	9.27957598177137e-06	2.04235599376487e-05	0.00225470396790812	-0.0955828539812973	3.9963598947754e-05	0.0403803784139585	0.0504080466602389	-0.108776976180509	-0.187914928885668	-0.796405529650523	-0.0767532647930098	0.103228995801462	2.08073196448243e-06	1.59991465202491e-05	0.0208603922041119	0.018356823838573
248.710163348922	-7.74178803732977e-06	3.13141661737796e-05	0.0915727007915972	1.1289260581521e-05	0.013397016941572	0.000512887728614062	3.89828387171684e-06	0.0364853294774738	1.03931752272189e-06	0.198102278755681	2.89066457730013e-05	7.91036315864611e-06	3.02553364352233e-05	-9.56712357197534e-07	2.97080950092046e-05	-0.076910613271814	-3.14698191429933e-05	0.0320456949612545	0.0426178985058957	-0.0745926991441796	-0.185438295332774	-0.768937442900359	-0.0760998049960651	0.0755117737985605	5.47619057448166e-07	2.29696084478596e-05	0.00791448076868471	0.00537739441896311
249.239763500782	1.51719128718754e-05	2.39091992564987e-05	0.0904514516235093	-1.73990203108216e-05	-4.69061669398209e-06	-4.71323213473564e-06	0.0146893262786852	0.0452412718797743	0.00125669454132753	0.204182789364912	2.58403734601335e-05	2.75593083780044e-05	-2.63129579605439e-05	-7.24975916423757e-06	3.21536741861705e-05	-0.0533197928891909	-5.46275357516557e-05	0.0122679679322881	0.0224930050139525	-0.0352714649311103	-0.179641067782984	-0.754079040146565	-0.0666085816835218	0.0422894901754639	-6.8989490767345e-06	1.18706117718944e-05	1.10380197365938e-05	2.1003430679467e-05
249.753976953701	2.73840764931172e-05	2.05770429279239e-05	0.084713851530691	-1.07571988998325e-05	4.99314165640459e-06	2.98361890938667e-05	0.0253745998031996	0.0317988299238777	2.19134988657341e-06	0.194018731134021	1.19451351586988e-05	2.14597738896997e-05	-6.04327574251978e-06	6.49289505105699e-06	1.54434693389749e-05	-0.0335237392441783	0.000168663430594295	2.03971008137245e-05	0.00787320378456618	4.28933500333013e-05	-0.192846886235584	-0.742742257665785	-0.0550083817530527	0.0138139229156809	3.47479852721049e-06	-7.75922595930162e-06	-4.25336004387655e-06	8.50455961939915e-06
250.266634939998	3.34814499246163e-07	-4.2838318177593e-05	0.0885591479450654	0.00259831960960688	-0.000687135076611676	2.96915326743582e-05	-0.00578579147118307	0.051823043845951	0.000619698238323079	0.206407348711644	-5.64933210763498e-06	0.00125686921653453	-0.000468688118786752	-1.17724788363504e-05	3.72078185947785e-06	-0.015919248265834	5.21619444086327e-05	2.00042732474882e-05	3.31757787085607e-05	3.11200076996728e-05	-0.213371034048162	-0.7149678380767	-0.0425125703908124	9.24260248662812e-06	-6.71278021386106e-06	-7.38228712769328e-06	1.04241876055377e-05	3.95777816241196e-05
251.695699162736	0.000149311787847661	0.000146948526962207	0.0998519070923819	5.9255638713499e-05	-9.69250101882992e-05	0.0096959033932112	-8.19663903679054e-05	0.0567307092886354	3.7462628627707e-05	0.22365670214661	2.5032205886172e-05	9.84675942169066e-06	-4.68881100726325e-05	-5.24777607857931e-05	0.00739318120380364	-9.1759236008571e-05	0.0980541696431139	-8.90969490097e-06	0.000123785600203474	0.160898353660224	-0.203631442203538	-0.714997782557585	-0.191952945716894	0.211189613821081	1.89642985854485e-05	-1.10977138154572e-05	1.08494587173935e-05	5.13060196316606e-05
252.258189315601	5.77440989671755e-05	0.00242894248948389	0.107244237164978	0.0158837942617733	0.00449914064633996	0.0253967577328613	0.00647804912435292	0.069035064569879	-6.45291004798989e-06	0.235927197586839	5.67748836446417e-05	0.0018788970669626	1.59550826241241e-05	1.08906526948001e-05	-0.00194209866154795	-0.00964799132616993	-0.000127872505247728	-0.0320347767550559	-0.027476825345286	0.12492475444952	-0.210333567551877	-0.785252672584266	-0.20797164387335	0.203747066801543	-0.00521457055705828	-2.6331692935483e-05	-0.0157396918227637	-0.0119170539965865
252.708237677243	1.97170128455912e-05	-2.05389256901111e-05	0.100929681423009	0.0365455402088251	-9.40728028721406e-06	0.0211875431176277	0.00849596541967417	0.0684736653146034	-1.6179292933667e-05	0.215882949910221	-1.49278175955869e-05	3.5320205196181e-05	-2.66068724287777e-05	-2.80254448362725e-05	1.54133195165564e-05	-0.0210410535090486	0.000108476744443641	-0.10269207382901	-0.0458469361355029	0.111234017850927	-0.256806158726159	-0.743231534777284	-0.190584781568706	0.238275702847743	-0.00552773260922358	3.6841716052604e-06	-0.0269587850062119	-0.00875027818919267
253.222100469104	4.71078068666295e-06	-6.32004743564879e-06	0.0946428803364718	1.64172708253569e-05	-3.91195283968323e-06	0.017978974845516	-0.0165464365728427	0.0822087411538915	-1.63818671797959e-05	0.214198247558327	1.49641311151094e-05	4.15263741327961e-05	2.81356495397651e-05	-9.15747333132664e-06	0.000541532737503664	-1.55330993574082e-05	0.000106220592166105	0.0116210634140215	-0.0641257480764317	0.113907913491098	-0.0879163755895543	-1.00699451830912	-0.171271117970531	0.259808574503186	-2.36708890681428e-06	-8.82508459626252e-06	-0.0391002416460789	-0.00347217232159155
253.601746355284	7.45734149141401e-06	-2.71174826868922e-06	0.0876484515929676	0.00232209039991265	1.93895262115539e-05	0.0223831322625931	-1.78250641575486e-06	0.0762344535533792	-8.64189881796815e-06	0.210666570858812	4.01298237522542e-06	-3.90886373658759e-06	7.16846524427064e-06	1.9106737719065e-05	2.93012418574697e-05	-0.00505141408811907	3.49830848250774e-05	0.0239700967754192	-0.117950767331257	0.119819512329473	-0.0662570644463448	-1.14974427902591	-0.10527396771793	0.277221954240827	-0.00217038618284098	1.94967869503712e-05	-0.0714113966648003	-0.0135106837787533
254.016518594997	1.06414500144032e-05	-3.10308603249002e-06	0.0797875961476943	0.00742276793971713	-2.86389135115373e-05	0.0331697601019957	0.00557358616004398	0.0586616911931797	0.00248349185153037	0.204707810072203	7.37777797025942e-06	-1.82755265230082e-06	-2.07083970890514e-05	-1.98951499594745e-05	1.08205165340961e-05	-0.0185784409741508	-2.81445068836595e-05	0.0119926864396724	-0.172069906204475	0.141145642496447	-0.0999487211434004	-1.17929923715939	-0.0214840615253546	0.266085960420348	-0.0059669780729026	2.14494737409089e-05	-0.0954444502666185	-0.0232717496075108
254.432576536108	2.42694742163946e-05	1.56983788373246e-05	0.0749582709103966	0.00112575312045103	-2.30340838169294e-05	0.0423757573086423	-3.17213666067638e-06	0.0604320741561087	0.00223735262831157	0.203636181944985	1.16695143751905e-05	1.82103538079024e-06	-6.73113551285214e-06	1.0088605588896e-05	9.14347718417805e-06	-0.0267083122727058	8.92341731873876e-05	5.09632068906774e-06	-0.200082875234681	0.160607678446093	-0.143904220424327	-1.10443803368282	-3.48222114943725e-06	0.256360759004646	-0.00421153527340329	3.34293231512777e-06	-0.104226988547622	-0.0263402818153282
255.727629647156	0.00011230448660593	7.02834844772605e-07	0.0836175647852894	0.000169232713939975	-2.25565473443032e-05	0.000450072514862722	0.00137647343672157	0.0664369596761722	7.25612656922504e-05	0.224814819063924	2.79339218325822e-05	0.00103238902195512	4.11473094848251e-05	0.000134922681582251	-0.0670026468088682	-0.117961868356778	0.352919080227616	-0.000183319667210072	-0.14685575871796	0.0202677430498829	-0.11750250658935	-1.26464561729474	-0.00596385139067528	0.268530883276939	-0.0805376247571445	0.0276146415536427	-0.0261663884807529	0.00400256560569093
258.292769632519	-9.77293879762504e-06	-7.53150555100585e-05	0.0893297356149085	2.00486899895448e-05	-2.09756049824542e-05	7.42684969477113e-05	-0.0267387994931244	0.0181301872869794	-0.000212283861770431	0.214509090662224	1.97437342899246e-05	8.74741779216863e-05	-5.05115356198942e-05	7.20305210439254e-05	0.00013124633404954	-0.157251735479476	0.564094084278847	0.00220713702705927	-0.0481614193167609	0.000110163656597243	-0.109346093655211	-1.31720444652393	0.00281752441560911	0.20670507772705	-0.0984627929336878	0.0347455168273814	9.36444112089488e-06	3.90690833244737e-05
260.758340154109	-0.000114526415233269	-8.7680031583706e-05	0.0997445065170921	-0.000237633011989124	8.41880923980651e-05	-0.0125640973454472	6.39159030478364e-05	0.0473221129174327	1.03524511326281e-05	0.259850006421346	-5.97815651179984e-05	0.0021322980567498	6.83802941484878e-05	8.53362935985242e-05	-3.53756915809562e-05	-0.189135870038938	0.701366781978157	-4.79432400789856e-05	0.0286307592937772	-0.00331559061154912	-0.114905979202424	-1.43204549894844	-0.0757371709361263	0.245664332395313	-0.108395636142783	0.0224080992293432	0.00211518968954793	0.00436621930649349
263.386470594341	-0.000121438552425332	1.55147750563157e-05	0.081251430267051	5.67915849295262e-05	0.000152271085807062	-0.0249135947515191	0.00857030275825316	0.0525210351658878	5.07365160558618e-05	0.225781604294391	-4.32018299755908e-05	0.000212175627866971	6.53645257431158e-05	6.05215176680121e-05	-9.04042615186497e-05	-0.207044786986313	0.414773193506916	-0.0553553559888487	0.0425770238441689	-0.0494904895106659	-0.161267434441542	-1.29536371899053	-0.0656861567984622	0.196514732063972	-0.0984149646762584	9.07134669055339e-05	-1.03214788357613e-05	2.00204279350837e-05
266.080590209265	-0.000106684426241773	2.15300032002684e-05	0.0975636874172362	8.61572111499807e-05	0.00556101850358397	-0.0197997231344925	0.0211999762403325	0.0133698335057228	8.04311717935348e-05	0.227184453347297	-5.85493466880489e-05	0.00355020674828132	0.000174628096292301	0.000151024745957962	-0.0330993955420216	-0.213511898180616	0.358837532714571	0.00112340783204353	0.0277280993333186	-0.0779810666748646	-0.24128087955047	-1.07672526446662	-0.199764423196744	0.131326084694181	-0.074115519912321	0.000246038577265824	0.00260416219334599	0.0052322089568287
268.698170896192	8.1657839250318e-06	0.000126889302661619	0.0797800321348823	8.68334049520836e-05	-7.8144960868188e-05	-0.00418944032270856	2.42759554013509e-05	0.0590421743994466	0.00448281697154676	0.215513370563733	4.33499060780804e-05	5.09749508296609e-05	-9.24419054645975e-05	4.3385835984685e-05	-0.0343913398650206	-0.135192152550096	0.219884539390191	-0.000114439925559326	-3.70923070641472e-05	-0.056055311168987	-0.142796729090477	-1.25764552095288	-0.171491380056574	0.243066151303475	-0.000128424463116426	4.94729437822673e-05	0.000134402869589811	-9.66797109370277e-05
271.39327303378	9.71962738776154e-05	-3.11037004365101e-05	0.0872993179085083	0.000109799047370413	-0.00501000077152031	0.00844958509984746	0.00112422207844756	0.0331075447422544	0.00162688943106525	0.206872344529091	5.24168480174601e-05	0.00034918703280458	-0.00013020348452871	-0.000144114778197488	5.31995604144447e-05	-0.125150637349878	0.358598327613721	0.012098939938961	-0.0249506312137641	0.0859027545703271	-0.118939860702796	-1.40541245428014	-0.0381214214452969	0.233834465488875	-0.00496305849755587	0.00116454500233406	-9.94276041659127e-06	4.3429983691241e-05
273.959110081432	-5.90933601203392e-05	3.55947039477085e-05	0.110480387537859	-0.000101718503059877	0.0166712984571203	0.0258666463520296	-0.00324779747023111	0.0280581721278188	0.00979322922720026	0.248986198606666	9.95370810024572e-05	0.0159205511348982	0.00777528092564431	0.00633840256210575	-1.53080139198188e-05	-0.171368369754921	0.370748256145278	-0.0470448791030318	1.60185265063287e-05	0.18633936420457	-0.162216439520246	-1.35546036752079	0.00261280865246799	0.229081883242196	-0.015897797724685	0.000129363245783582	-1.58197148462842e-05	3.86337324858125e-05
276.389224123929	5.35200147662432e-07	-4.58278256697629e-06	0.0967991525440131	4.83082481984237e-05	-2.95652914905159e-05	0.00701405771453167	0.00104773563490276	0.0674026641802997	2.26892046661276e-05	0.222380558380883	2.33619173724495e-05	1.4669804056352e-05	5.24970294339708e-06	2.37369203777806e-06	3.36842688695549e-05	-0.181092131277245	1.34534379850388e-05	-1.37977138727591e-06	-0.0127218388697468	0.286470791228061	-0.151540761849498	-1.22969203317215	-1.10340081887043e-05	0.209343796495716	-0.000313368874348168	1.77261453780116e-05	2.51977944093884e-06	-3.4318440600637e-05
276.795447158523	2.39145152484568e-05	-2.22365266355221e-05	0.0891829357592988	3.12435358500281e-05	2.9818164977288e-05	0.014695832370904	-0.00928520920997432	0.0515582909088778	-0.00053690904384967	0.213098843547239	-7.93419618398411e-06	7.17330269285539e-06	2.43256061688796e-05	2.61740849144666e-05	8.96589265031941e-06	-0.176629172724979	0.000168420511114386	-7.44834611559564e-06	8.86034686494212e-06	0.307510137195082	-0.161560392559535	-1.22188863393783	-0.000371669105832804	0.210153297194237	-2.94438136327819e-05	2.92266790048914e-05	-1.15922179020962e-05	-1.52606232613645e-05
277.172106401742	-3.57177823091206e-07	6.78578346793826e-06	0.0849529128561666	5.87108260498219e-06	1.75291207320824e-05	0.0224669282492806	-0.00718521265916706	0.0553096738302276	-0.00127392964948448	0.209359907466956	-6.35660495307467e-06	2.66745294321938e-06	5.9448426689359e-06	2.17426983979234e-05	2.67562574600919e-06	-0.169847209784509	-5.22520635618622e-05	-1.76710618563061e-05	2.23033504215179e-05	0.317673282083135	-0.164721600051767	-1.1643430714287	-0.000886111647022885	0.205815599356716	-2.20283505092623e-05	1.40130960498436e-05	1.89557353196904e-06	1.11475403215024e-05
278.054375446058	-0.000184015995713052	8.09408401108697e-05	0.0982698798334207	2.85378125622633e-05	7.09258110168735e-06	-0.000157894807854405	-0.00145629735063179	0.0601435141650824	2.48108335344333e-05	0.247170255965529	0.000104578545008145	0.00593313050347104	3.7300363229544e-05	1.611298273153e-05	-0.0153935561837575	-0.113475143627384	0.148114570417349	-0.00222127153288579	-8.52701092262412e-05	0.223289768572428	-0.182749954666698	-1.23218530153891	-0.000184395609372178	0.263966407952454	6.80879662488045e-05	0.00685771736601735	-0.000143592338759589	-0.00016003529914052
279.391825203634	-1.64507315638532e-05	0.00198218168380136	0.109449451098124	0.0331585807209592	0.0099315625656391	0.00471014958550249	0.00390671044958042	0.0695136825413732	0.0022635409042249	0.233621126823215	1.59010768201345e-05	0.00770658075466071	6.31167847705148e-06	2.88333516286315e-06	-0.0201913578430953	-0.0755377947107286	1.27374972667432e-05	-0.022293025099026	-0.0304992351065934	0.157920436883987	-0.196074046153894	-1.27366410062089	-0.061539585303091	0.237100602394355	-2.05722064810649e-05	-1.84324402353328e-06	-0.0156535484786428	-0.0147821551179531
279.789887272571	3.4229990834572e-07	-7.70356603724872e-06	0.0996007390655513	-2.20690961195671e-05	-0.00827922111522817	-0.00136840880325525	-0.00378382319950355	0.0434074874163966	-0.00743302147949426	0.205457426895236	2.10139532474234e-06	3.7743640268662e-05	-5.28774991748709e-05	-3.87177219683095e-06	-0.0186833961302481	-0.0611071401120298	1.97552372713389e-05	-0.0421970010347247	-0.060802559934047	0.105347415664137	-0.201708842076433	-1.25042414459639	-0.089507879572419	0.214130281476366	1.92459212801452e-05	4.26615167629484e-05	-0.0254480533683392	-0.0222479391294288
280.18672194817	1.5559338977634e-06	3.70468297375189e-05	0.0983635202896361	-8.17770892651072e-06	-0.0129959603360456	-6.05410171289266e-09	1.5050923919902e-05	0.0360382314694144	2.07496771645948e-05	0.200090011662689	-6.15697259562831e-06	2.63346256843757e-05	-3.60069025073527e-05	-1.03879480600213e-05	-0.0107036398957758	-0.0388086000237686	0.000180761979949709	-0.0355429928804205	-0.0562546214958998	0.070871308915931	-0.199893685116721	-1.22039806793691	-0.0909936596414794	0.192714774507779	-1.18423594362834e-09	4.19865887580966e-05	-0.0148768148006778	-0.0104554939118662
280.626327096233	-1.37393515748889e-05	3.73142744212335e-06	0.0977985264196283	2.02486403631675e-05	6.42170856298209e-06	8.5829052145542e-07	0.011658103785439	0.0454994850320889	0.00114308108714474	0.205983001249582	1.14470594100088e-05	3.99147234958699e-05	1.22432331234894e-06	7.77148688892177e-06	-0.00129827923646933	-0.0132626383080011	0.000120751037704451	-0.0142032771883487	-0.0362208628448088	0.0380918992024701	-0.188712916080085	-1.20319195036393	-0.0841841171688065	0.167359550937831	2.4789367697208e-05	1.03356195106787e-05	-9.46973480398352e-06	6.82319500714582e-06
281.058142768655	-1.01590264746089e-05	2.55583558564191e-05	0.0929365792424792	0.000416853441677354	-2.99909784060978e-06	-2.10342879526408e-06	0.0264398413227837	0.0358677160513759	2.38522870071552e-05	0.195657915283957	1.549617355848e-05	2.68653715454347e-05	1.95929892605008e-05	8.05949666960325e-06	-7.00389244199764e-07	-9.2065059856143e-07	0.000272054388245484	-2.14430800489408e-05	-0.0205424283451339	-2.9739280880673e-05	-0.179037740167394	-1.21551849264376	-0.0808244287103487	0.140200441309223	5.32915836532308e-07	1.69887067227817e-06	-1.19553775811463e-07	-1.05608109901024e-05
281.457499775597	-1.80935684633955e-05	1.19114503057054e-05	0.0918300398047841	-2.10724068988223e-05	1.1806787490524e-05	-1.04331719924693e-05	0.00460267051772249	0.0347713812391988	0.00238888605400239	0.20113648413303	9.15095673519221e-07	2.84647122208208e-05	8.19043572389624e-07	-5.13558259119245e-06	-0.000519529057484803	-1.12553936791874e-05	6.49293761839699e-06	-0.00735009202732604	-0.00855118674046608	-2.80510380661913e-05	-0.222812017603522	-1.15883628605576	-0.0683817455479106	0.126057912029376	3.79286456327684e-07	3.28183135423714e-06	-3.39651341610915e-06	6.81220581046485e-06
282.939153420661	-5.66368189047117e-05	-3.63975800841415e-05	0.106178874359084	-6.13484742090291e-05	-1.17534866318629e-05	-0.00574895134804018	-0.000192139173537262	0.0591702500503439	-0.000141469215074684	0.216783634586477	2.95220879555854e-05	4.57839613690255e-05	0.000146816650466697	5.61573293435022e-06	-0.0167614696763703	0.000142299539021083	0.210710172099684	5.39631604300639e-05	-0.000151603359708471	-0.149938401841886	-0.258208162671543	-1.01320597601466	-0.256634368172922	0.226334753897208	8.90143621495574e-05	5.37013447875201e-05	-4.85736581153467e-05	-3.52607308438275e-05
283.907680920297	-1.09108296837616e-05	0.00269455334128246	0.112624635062955	-0.0356444462715435	-0.00432760856982822	-0.0231520813668338	0.0172249796749957	0.0721333440557292	-2.30113768644615e-05	0.224818827269117	1.97907445533109e-05	1.78394734047521e-05	4.53350685097155e-06	-1.14287527404318e-05	9.36732753052308e-06	-6.79834087621868e-07	-3.77827180026108e-06	0.0125868836544531	0.000465431839692083	-0.161571548218633	-0.262657534490596	-1.00370512606636	-0.254467781819766	0.239417067057014	-8.73818226048332e-06	1.1094442957744e-05	5.18440829909462e-06	2.07514172351982e-05
284.302465202876	1.33514443778109e-05	-3.3722254668203e-05	0.105647064726721	-0.019952253423293	1.02041408256733e-05	-0.017548321760483	-0.00550683658489358	0.0698768397843141	5.54360702617052e-06	0.217467753593756	-2.86436364110901e-05	3.94869876170242e-05	7.32728193690838e-06	-1.05265988140843e-05	-1.61565079959236e-05	1.9781443337306e-05	0.000217818567856699	-0.00535230342122134	8.84993859695153e-06	-0.165724606672658	-0.232314245559491	-1.01373491795482	-0.255103205327172	0.242183783593674	2.66064304385446e-05	1.30804185018182e-06	8.61056329042463e-06	2.39232287131114e-05
284.714819274559	-2.41107083730256e-05	-7.42335658918651e-06	0.10050379956677	-1.49833785909959e-05	-2.10584414708444e-05	-0.0173568500656599	-0.0138361943536734	0.0814895345905275	-1.66060153107696e-05	0.215033989861645	4.81376330987782e-06	1.21349362504078e-05	-1.5428931551723e-05	1.96615485369335e-06	-3.20159220976482e-06	-7.12923635535228e-07	5.5558544649766e-05	-0.0542041225506915	0.0160795957035224	-0.174249205374584	-0.134167439251499	-1.20866626276035	-0.235399638849601	0.259057150828722	-1.37517604342334e-05	8.96439832256546e-06	0.0109556186785231	0.00017355949650846
285.12590666943	-1.81813128043997e-05	5.80850189371032e-06	0.0923302294979977	-0.00479535317966329	-3.33419903292347e-06	-0.0241814074625096	0.000484893513035041	0.0694371785241536	1.44436138029921e-06	0.210693218533766	-9.1914570865066e-06	-4.92320255475133e-06	3.60017953158931e-06	-1.70181679831908e-06	-4.75612720026639e-06	-0.00206589730320075	9.87131943365607e-05	-0.0643472788657841	0.0548384433151157	-0.190137828576359	-0.121704860984841	-1.31045220715858	-0.176667567922319	0.264208156506415	-5.37793991452318e-06	2.60076226702081e-05	0.031017990664927	0.0033816046683104
285.51601922718	3.71640458257711e-06	1.48215539208561e-05	0.0855205910320904	-0.00724304807122599	1.45816273662316e-05	-0.0355240100535287	0.00513407375843646	0.0555174834871661	0.00371728244886038	0.204753423734514	-1.25220513066944e-05	-2.43158572813844e-06	-9.66373954563395e-07	-5.2832881559763e-06	-5.02704166788045e-06	-0.00826477291201096	0.000130246799310638	-0.0555812315264012	0.0887550647772885	-0.215219431596756	-0.150112295879492	-1.30089327508995	-0.115022506770534	0.248129602748779	-2.10376518397883e-05	7.19601515402299e-06	0.0421729332607518	0.00703450172398524
285.921835958837	-7.40217407846773e-06	3.89226003852185e-07	0.0813398172909528	-1.63227327205961e-05	6.51128571477766e-07	-0.0431141499135063	-3.41151134920027e-06	0.0616117480482517	1.01575748332764e-07	0.206088859389093	-1.68191117522066e-06	3.54471324165835e-05	-1.26853693781164e-05	-1.06884673084878e-05	-6.4716780748259e-06	-0.0116138031653778	4.49207287213464e-05	-0.0444783787889559	0.104616916202565	-0.229382934470852	-0.180991146321643	-1.19441028416924	-0.0874500730558388	0.243024534605879	-1.8394476854454e-05	3.1130299286663e-06	0.0443830326211434	0.00544376932275318
287.681306953069	-0.00490940603546998	-0.000121211428017013	0.104950607930689	-0.000148805436189021	0.000128458886012513	-0.0168162945177501	2.89754554935311e-05	0.0543962932194911	-0.000200526787523519	0.242883853506393	-6.53128927704094e-05	0.00989998683880607	8.93285525803525e-05	0.00012168105476272	0.0254453619996745	-0.112305116859965	0.545784312775195	2.55480896530523e-05	0.0574201353335494	-0.101791436424279	-0.122703205985782	-1.35392231463445	-0.0779476786258605	0.248848331060332	-0.0859160397823156	0.0419414491991098	0.00209243677945776	0.00257984984142699
290.378271239965	8.50564206723735e-05	4.77003715499535e-05	0.0985993048055951	0.00891737836153781	0.00279999275895295	8.66564960430335e-06	0.0183353393670018	0.0557649991971903	3.85310448549987e-05	0.229185271515337	8.80472636797876e-06	0.000976953874812725	0.000656589679918473	0.000156851231070536	-4.81691516913412e-05	-0.148965619760176	0.635509430100462	-0.0190942531245223	-0.000130350051806392	-0.0091755412239451	-0.136496944771299	-1.40871410074102	-0.00249755263704265	0.211976814109022	-0.0972790873555434	0.0328215005703338	-0.000224267079502066	-4.99304171172723e-05
293.000166097746	-8.92693783649019e-06	0.000126886113508139	0.105037970362603	0.00404336138610696	-5.12357781759251e-05	0.000179081382131298	0.00672898298857322	0.0503038710117815	-1.2782816203342e-05	0.23853814436851	0.000132643082941179	0.000124638226074943	-1.26764316458004e-05	-1.61135160865728e-05	0.0103729504141196	-0.21337199647399	0.689317532941075	0.0754738436420341	-0.0637586343534676	4.54432491011626e-05	-0.158562759833969	-1.39462110129361	-0.0747053026941201	0.187801760354049	-0.134574332836283	0.0196394836892073	-0.0143352195451537	-0.00983767033139185
295.577450422269	9.96613013830276e-05	3.44814130595917e-05	0.0842469814945038	-1.00474447152879e-05	7.21730101473604e-05	0.0210439739091591	0.0200698972957067	0.0442378956339074	-0.0001489123211818	0.215093868379048	9.73846331170361e-05	0.000188618973820103	-0.000120524426053749	-0.000128265631567368	0.00197926919648311	-0.194807195903557	0.335196418603199	0.0453724432596699	-0.0357260455262632	0.0618290433970224	-0.203208852468294	-1.19585048514483	-0.0971224897068451	0.199342333282256	-0.0904788579496633	4.4378086855743e-06	-7.65634830574056e-05	-8.39083514907356e-05
298.254950493002	-4.79306346832315e-05	5.86429059124105e-05	0.0939096589879682	-0.000483261142221743	-2.48660372142843e-05	0.0196879026533901	0.0336206747722127	0.00124445220114192	0.000115178048756312	0.217337590279008	0.000177446806229466	5.95643961857051e-05	-2.64840852033392e-05	-2.02373228068848e-05	0.0388329235272485	-0.17637838060327	0.286299230106948	0.0293990615836004	-2.42564059466038e-05	0.0831555546919443	-0.210604951550557	-1.0334660147033	-0.201594686237454	0.121944093525784	-0.0505879927156338	5.12281044284644e-06	0.000100848242762984	2.28136051913091e-05
300.84265328473	-0.000103238324691951	2.34008745462354e-05	0.0998163076976291	5.15963172362464e-05	-1.60645086237136e-06	-0.00263355514871873	5.66564644424412e-05	0.0432673067676489	5.0212301360729e-05	0.256308577684764	2.39492905272453e-05	0.00597191132214402	-0.00012645435931444	-9.40421116737388e-05	4.49600614209738e-06	-0.114423562791726	0.47074759659729	3.71774794504419e-05	-0.00302313761169039	-0.0164565868072843	-0.121666207352155	-1.43407823322198	-0.154405616169822	0.305584780169889	1.54727700859691e-05	0.00986366188205511	-0.000114215355926306	-0.000968188669043442
303.477078446427	-0.000138429697923365	-5.82430628282818e-05	0.0909489692769416	0.000221218848232874	-7.49824660251858e-05	-6.00600678902807e-05	-0.0160867697232061	0.0473858489208058	-3.23574973267296e-05	0.214655399884504	-0.000100565549126782	6.5497068024962e-05	-4.13228688229076e-05	1.83881135348889e-05	0.000134579312870276	-0.126901326119047	0.379133667471463	6.49745016690637e-05	0.0140238451184917	-0.109866468191435	-0.123672210816057	-1.29604885954568	6.68887760048321e-05	0.232684005223533	-0.00583169101730863	8.17854732365464e-05	-0.000145105637318534	2.24780666345804e-05
306.052600186575	-0.000134033918978409	-0.000112329487348093	0.110107182963416	2.56767440180942e-05	-0.012218008111978	-0.00591435203337267	-0.011688816519461	0.0253821789891102	-0.0001622015739469	0.229612615793781	-1.01897625608846e-05	0.00829271399620409	-0.000100034683829188	-6.54701226620004e-05	0.000190628293949114	-0.175366526047222	0.330298787774449	0.0377029055496875	0.00305913871119323	-0.215716032676634	-0.15356157409647	-1.30609897323236	-9.91930829651215e-05	0.229554747818555	-0.020192680721513	0.000129402407524047	0.000135202725949181	0.000175197271977643
307.957661179733	-5.55064171096171e-06	-2.19509251813386e-05	0.0970176580250252	-5.47981878937601e-05	-1.58673106919274e-05	-0.00770632721518672	-0.00155802547222724	0.0618065956625308	-2.47752011565993e-06	0.219223187861358	-1.16505602985584e-06	1.32098915294563e-05	7.23731714570921e-07	-1.91023340139291e-05	2.3850869000104e-06	-0.176375545669847	0.000236077369674591	-1.82923939543573e-05	0.0100880197588205	-0.302614840627302	-0.157468262714796	-1.2331092547361	-2.41999680850548e-06	0.21162911677979	-0.000228250974013388	1.81029994343571e-07	3.39288760740084e-06	1.55729266580254e-05
308.376718637158	-2.30669920549728e-05	-2.67688136333828e-05	0.089766295043088	-5.67283396393156e-06	-1.69017239129768e-05	-0.0178814404213943	-0.0100533995648326	0.0500851398638281	-0.00230310179793831	0.209564951728141	-1.61565670090477e-05	4.00561035724879e-05	5.39917381227018e-06	-4.78135659099572e-06	9.67777516148078e-06	-0.171200559234838	3.65373080747038e-05	4.54882059745943e-05	-8.10460703296554e-06	-0.322030355222828	-0.164235213906024	-1.20249459227699	-0.00243032118777444	0.207975614365834	-1.6440117400565e-05	9.91314204543242e-06	-2.23469722966469e-05	-2.26542667799465e-05
308.755496636379	-1.16586989241347e-06	1.39103610078285e-05	0.087030250613147	-2.9769575847389e-06	-8.01922908653856e-06	-0.0212083175709783	-0.004105385846865	0.0612849729638123	2.97586698648473e-06	0.212882750985096	2.1738464129223e-05	2.15233262444308e-05	-1.75864140628213e-06	-1.74667928298284e-07	4.18680365768794e-06	-0.161748786063429	0.000119294923898519	0.000998341726292311	4.53321161891271e-06	-0.321754449761255	-0.168046689101842	-1.13297510194206	6.78387703176706e-06	0.21169500081203	4.00991357515068e-06	2.35980125607491e-05	-1.21749775042232e-07	-5.10914479885893e-06
310.555924875229	-0.000212249893034636	0.00549959287142586	0.112785382353961	-0.0221314405615414	-0.00687747867797937	-0.00488356673866871	0.00714839824687038	0.0640277908297824	0.00479765110053621	0.238072011160002	0.0022072822806854	0.00976868913899471	-0.00212743814077	-0.00204318409075491	0.0175125331757653	-0.0754610959427583	3.65813813849863e-05	0.00106527065335893	0.00279063811593606	-0.204422299695848	-0.185474007578195	-1.22115860658905	-0.0357409655525228	0.247160800146057	-6.8981999861926e-05	1.90555496638136e-05	0.00107945946762023	0.0013978486139474
310.968313038332	3.48033180628428e-06	-1.14593046461302e-05	0.106395914655196	-0.0209215280119789	0.000671371874762173	0.000108766991563507	-0.000823345933765737	0.0568107304068031	-0.00244134759621679	0.219365771752604	6.42835282443493e-06	0.00261422333792441	1.75887158769436e-06	1.44622247617843e-05	0.0232520482068612	-0.0702554985928605	8.36658177950506e-05	0.035061861980607	0.047894450865648	-0.144918715247259	-0.198901700219802	-1.27146500961897	-0.0772744678107422	0.228002107891541	-6.39217424218413e-06	7.80553784294621e-06	0.0227405675278208	0.0211447939197717
311.358153195423	4.51274763717086e-06	2.07439077108973e-06	0.101442454062202	1.0716539267931e-05	0.0115119013234054	0.000343591737746612	-0.00343903479099263	0.0395270226329814	-0.00504161541033582	0.201918835716415	3.55904117224149e-05	1.7082781129291e-05	1.78481318758319e-05	3.93022150183763e-05	0.0183979467121354	-0.0520087291106811	0.000213917972053879	0.0420186521509027	0.0622534472315022	-0.101964382825982	-0.201747196006729	-1.23741049602252	-0.0939985227218035	0.205659037213237	2.86676782295592e-05	1.25527664583921e-05	0.0226861728097702	0.0191108106679587
311.76829422423	5.9723044612659e-06	1.18278278597191e-05	0.10127975000063	-1.85325242401503e-06	0.00769025858916289	2.96616489143303e-05	0.00150237814789095	0.0400502614307606	0.000948258927399773	0.203716037229754	-5.32892758761821e-06	2.73158090547918e-06	7.79047407626379e-07	-9.74003817556956e-06	0.00996226676752279	-0.0281727548668587	0.000150718618833537	0.0293863653636811	0.049547268508451	-0.0702052256539807	-0.196228283095228	-1.21079634393278	-0.0897034359326879	0.184592970819984	3.41587486395129e-05	3.62050070290229e-05	0.00748813869037089	0.00384844614854517
312.194704539568	1.10421610908418e-05	1.49649703428286e-05	0.0989562469987925	-0.00111926594626394	-8.51258230580256e-06	1.87852459332114e-05	0.0194044378576468	0.0452401366188639	1.0202230235035e-05	0.202843651319961	7.13397962115348e-06	2.98903034599726e-05	-9.33279682363542e-06	7.57995184803476e-06	0.00123873232199522	-0.00363322704754628	0.000117929895131825	0.00416019200866898	0.0294100182453185	-0.0370011911719364	-0.182451280703612	-1.20515659731561	-0.0854175652997258	0.156848567927143	2.16245828638071e-05	5.34424118364191e-06	3.75795452975605e-06	1.33502162261077e-06
312.617223414054	2.04707568974572e-05	3.2544186107845e-05	0.094082151676394	-9.55125687524283e-06	8.86134417874437e-06	3.53908391108931e-06	0.0235425017131559	0.0309166598809185	4.1027303088309e-06	0.194539370728938	8.93173353085837e-06	3.06855598204242e-05	-6.96290326348094e-06	-2.28917144030819e-06	3.58527313795599e-05	-7.23429700813503e-06	7.78143960928321e-05	1.94283366082103e-05	0.0166381950134858	3.47661457824565e-05	-0.187413400102069	-1.21137541762979	-0.0775627584656679	0.136228914258634	1.49594070287408e-05	1.43857357835219e-05	2.18546794671521e-05	8.77355056431448e-06
313.016567445593	-1.34610655436866e-06	-1.90113638754571e-06	0.0965407140827847	0.00128479237010755	-5.81145445721628e-05	5.53864631933827e-06	-0.00290065318538571	0.0449726551930324	0.00234690042700102	0.204749729464513	-1.0206604583774e-05	0.000541651449593236	-1.06040377371887e-05	-1.66335724073068e-05	0.00186273135604674	-0.00058157556849494	0.000236976016587727	0.0125305252483746	-1.82545330271304e-05	1.33063336665889e-05	-0.253683230500052	-1.09689054656447	-0.0724299599351645	0.116113543821865	1.95654646546711e-06	-2.29585330506229e-07	-1.64559541526879e-05	-1.41973026511963e-05
315.049571027522	8.19258507437547e-06	0.00112586278046774	0.116549436222235	0.0110936769104838	0.00285431841852021	0.0233638471499944	0.00306294862953532	0.0650993301226231	5.72859413941434e-06	0.238819150048859	0.000139662239655989	0.00134808146151103	0.000226103954820878	2.3718203741077e-06	-7.41693414768538e-08	-3.8576117154683e-05	0.000234092130914221	-2.20985456580081e-05	-1.97044354939221e-05	0.156617460853261	-0.249002114355411	-0.998321083798301	-0.252658694196051	0.226515160948153	2.18776632691592e-06	-8.17721803737609e-06	-1.71871205936252e-05	-5.55090714774911e-06
315.428089485478	8.78260289842092e-06	-2.34490688905318e-07	0.113128573213173	0.0395916061658802	0.000410184878144358	0.0217057851738448	0.0161693960076422	0.0698441755261989	-1.93717951482873e-05	0.219418455616027	-4.30781322684517e-06	1.00709798452812e-05	-4.05724001891768e-06	-1.37156716826708e-05	-9.11514345949757e-06	-2.01533359924117e-05	6.38417218154564e-06	-0.0186100656990999	-1.32667858081078e-05	0.154563122160443	-0.270977102183466	-0.987759695222428	-0.251328995826972	0.241227526379122	-9.04874984233729e-07	1.16449067188432e-05	-3.70531545132443e-06	5.081852556143e-06
315.857479147179	-6.88820703671538e-06	1.45165716629383e-07	0.106850638472291	0.00540893004771404	9.70317355400837e-06	0.0166644252242615	-0.0159542737351247	0.075309673920986	-2.99353938609971e-06	0.216407819679356	1.848764995293e-07	-2.10431427884696e-06	1.24281473102616e-05	1.95104986289099e-05	0.000567655893521337	2.53583884122554e-05	-7.81559836776189e-06	0.0298924627652865	-0.00121283966381406	0.161168949667926	-0.181439610246554	-1.09478523725895	-0.252628155145125	0.244292248989838	2.97952754394043e-07	-9.0480658769877e-06	-0.00101151299889556	-2.35196482724188e-05
316.238262917968	1.7360469335485e-06	5.35439789381799e-06	0.101059036360852	0.000139812221758663	4.64227197646654e-06	0.0185618452188114	-0.00926399507856158	0.0801061545600127	-1.94853743270365e-05	0.213060579666201	1.11777700510287e-05	1.32318017028949e-05	1.07140930302156e-05	2.25183787284197e-06	2.41878525451559e-05	-3.79039979528424e-05	0.000210789080000088	0.0618717545116117	-0.02520896002099	0.169560885709604	-0.125471514918874	-1.24192088002373	-0.222395423068927	0.261553634514611	-3.66110842459322e-05	6.16859273915574e-06	-0.0163336879553512	-0.000734408919992602
316.669360018825	1.22345876259919e-05	-4.16977844588281e-07	0.0921639912239057	0.00764185170673629	-2.18689704111089e-05	0.0279573501854066	0.00436464691939467	0.0619626203364864	0.000531987199855023	0.207373473104196	5.81163280813959e-07	6.83282698418899e-06	3.95463040795928e-08	-4.46275362322509e-06	1.93390365365097e-05	-0.00408620720044064	4.08217669384999e-06	0.0649346174665854	-0.0672434545439592	0.18958912855956	-0.128319493485009	-1.3167448262807	-0.15490117293582	0.258932689957116	-9.05456964557078e-06	4.67394298755429e-06	-0.0358099945875563	-0.00471706189097585
317.06677088946	9.54755351729814e-06	1.25479812197991e-05	0.0864468702499272	0.00534424117507563	-2.47906267776599e-05	0.0389667895198239	0.00306166439125767	0.0553948763240103	0.00464112294955551	0.202950715274312	1.64383346285491e-05	2.73515227595969e-05	1.6997763994176e-06	4.93936539820723e-06	8.78953200266803e-07	-0.00971922033505826	2.1571853348572e-05	0.0544303574064848	-0.0969987686930945	0.214858116739806	-0.162621209464614	-1.27124645310144	-0.100015376189804	0.241751178005476	-1.82179721304888e-05	2.51215280555158e-05	-0.0440481088429634	-0.00794443589505402
317.469696570544	3.05293274049706e-06	-1.62133763217337e-05	0.0834937450344307	1.71191204856946e-05	2.06327716483689e-05	0.0413370737861148	-3.01458057261604e-05	0.0681578639593015	-1.62986187790495e-05	0.210419618355028	-6.00462498017368e-06	5.01963519357486e-05	3.71384323524431e-05	1.26024964668572e-06	-6.4719193552048e-06	-0.0134856839361812	1.35361466901934e-05	0.0434189727051201	-0.103910473234871	0.215544578688889	-0.18365797503259	-1.15281252360079	-0.0901696401844531	0.249063910748391	-0.000224894703924544	1.28868005805146e-05	-0.0425309594248638	-0.000603050710795152
319.904700262879	-2.65606892074062e-05	3.90793591383518e-05	0.10507417498467	-0.000726246521425211	0.0114057046928978	5.62036749535266e-05	3.42220496514455e-05	0.0270526966174164	0.00854241468898253	0.224666038429034	-0.000117579495575256	0.00294422682375458	0.0015069742716557	0.000122004277111173	-0.00430210121467775	-0.128290976935811	0.499836518969333	-0.0337358441043073	-0.0241331139303133	0.0384479661370745	-0.12129001329563	-1.40626610050311	-0.0531004330713112	0.202597402324376	-0.094695028837649	0.0366009478958155	0.000188388723500378	0.000111676979696859
322.447636023098	-4.64003138100519e-05	-0.000104320690462932	0.101248757175704	-8.43740612689518e-05	-4.05074773590106e-05	-9.31756483333335e-05	0.00444347678443636	0.0682740150833352	0.00369802352958966	0.230574116475512	-8.17469890763452e-05	1.98189607566693e-05	-7.55732431585968e-05	4.41523821934077e-05	0.000106146223655965	-0.164334835668978	0.569188823545382	-1.04601009088978e-05	0.0114027478030708	0.00872151721602917	-0.141398162776075	-1.41232254695999	-0.0590470628580994	0.197946063243844	-0.105507212040149	0.0229019851645245	3.28360214792164e-05	4.3395905937499e-05
324.972139638094	-0.000149886981964652	-0.000153734633111035	0.0992137182862512	-4.34837156309726e-05	-3.59641254944381e-06	-0.00154675886466024	0.00344396105007815	0.0622127035414314	2.69053400660575e-05	0.226472951425947	-1.35149218077321e-05	6.44767934621525e-05	-6.52369017058959e-05	0.000114479419332613	-6.30683388828827e-05	-0.201960549130842	0.581443795070539	-0.056256689514952	0.0721523382660428	-0.00489760537523147	-0.144185211078069	-1.36131163735568	-0.0512013305054787	0.183057642469195	-0.120837091160328	0.00524899351551179	0.00957280454859233	0.00171414039552052
327.564431915203	-0.00545367920089738	-6.05393448435275e-05	0.0967576797023286	1.36230864829156e-05	5.7771622986033e-05	-0.0339336387936483	0.0110563883219133	0.0352830631227282	-0.000138510742911532	0.229515057783666	2.35729756289051e-05	0.00728173290517979	0.000225244594129242	0.000200220505915637	-0.0346735737611634	-0.207524585832878	0.508215746355582	-0.0434158369446758	0.0300035723796466	-0.0940861273787516	-0.23291202810049	-1.14032900867313	-0.131274448043613	0.203481031470052	-0.0953249224099758	0.0125428865726652	4.89888838528928e-05	0.00122954418558555
330.263998583488	-5.80470121182625e-05	-0.000166032997831932	0.0976331632766427	0.023301128039713	-0.000527100035737121	-0.0113087267985897	-0.0122005170309151	0.0382988827514112	1.91222164080254e-05	0.234500403543195	5.8938129112244e-05	0.000154134806292295	-0.000109886135368819	-0.000142878108106882	-0.0439999285135403	-0.140223840046466	0.236948748157478	-0.0311725600135396	0.00119534545499229	-0.0926135611781465	-0.128785122241069	-1.2180900541514	-0.18334839838789	0.142077550355573	-0.0204211028086933	-1.88059327492086e-05	0.000112988603816604	-2.14322346405026e-05
332.825134704113	8.51118223093576e-05	7.69420521217015e-05	0.104349753441323	4.62389514173051e-05	-9.96701227657529e-05	-1.10472864868298e-05	-5.65195432451425e-05	0.0329050562304634	5.26655394333346e-07	0.242298186992639	-3.26285886319794e-05	0.00677972059335846	3.47002310425245e-05	-5.7255505682688e-05	-0.00107067457147594	-0.0970358408400976	0.389708378846979	-0.00308665248058032	0.000297171996862781	7.26494397620872e-05	-0.142882091839854	-1.36910442864673	-0.128670301231131	0.264563479101708	-0.00207870593188244	0.00186357961743461	0.000174783364863596	1.00972801898117e-05
335.530443379232	0.000135703915998054	-4.76280277520253e-05	0.0861009015687018	-0.00037540305782852	-9.66541202103805e-05	0.00198861098174248	-0.0384654096030921	0.0246322702520633	0.000134454543310599	0.200452825239548	-2.1270662173983e-06	0.000105933910280028	4.27884022615584e-05	-1.14163165834604e-05	-0.000151723277336438	-0.14388647170306	0.377381157610434	-0.0517948016907957	-0.000508554972793317	0.125728652131981	-0.178144062699608	-1.33529591899633	0.0186363420247989	0.201658452075306	-0.0147330552897194	0.000637927648851187	-8.77415308077133e-05	-0.000109254756254952
338.087404341652	0.000141472511898772	-3.72489304267534e-05	0.110727767516822	0.0232076662492152	-0.000120674671141174	0.0167778275992076	-0.03768302628177	0.0367332348861166	0.000170755108374489	0.222018316923863	5.91228951197032e-05	0.00327255382217917	3.19287784351911e-05	0.000136051473701339	-0.000137391632093229	-0.181385618681346	0.208559811192853	-5.65302178637067e-05	-0.0209830588860776	0.234440270125091	-0.156435257525126	-1.23668205962126	0.00222326247892338	0.196115611912209	-0.0250420410707138	0.000181832909416983	-6.7392478918668e-05	3.9202446344788e-05
339.438181319361	2.5894645043162e-05	5.01376272231943e-06	0.0978408118489506	0.000285887223270371	4.93405353035044e-06	0.00910395602831807	-0.00406833593714874	0.0580369766722164	-3.06104600770987e-05	0.216527121851421	6.88731874849756e-06	6.40575564712135e-06	-6.41499103428444e-06	9.3510058663756e-07	1.90583078752369e-05	-0.168757210024787	0.000103799992627414	-1.02887729147682e-05	-0.00828348145763306	0.298966234151046	-0.159851861009552	-1.23083888498364	-9.06994498207435e-06	0.210505303753973	-2.82425035319091e-05	2.24906360287469e-05	-2.26568814714868e-05	-1.33532318484817e-05
339.854985067828	9.03442742519546e-06	-4.36224236055607e-06	0.0913865205410929	-8.51953414867518e-07	1.9618865798039e-05	0.0193980017601323	-0.00930833163762178	0.0506324452606193	-0.00242122330083676	0.20803832337241	-4.9882691687109e-06	1.95402709893616e-05	1.57473722059965e-05	7.68702816265002e-06	2.07997759458405e-06	-0.163266453117293	7.39781851848765e-05	-1.13974841755749e-05	1.21665375095145e-05	0.316728321118018	-0.165564274332004	-1.19233927712367	-0.00220707116856353	0.205663931281005	-1.88468391777653e-05	1.42172740087417e-05	-2.38577973523849e-06	-1.32780471143957e-07
340.227955791732	9.41048248549259e-07	2.30654358873672e-05	0.0895108613347939	-1.25770400236183e-05	-1.00098403461191e-05	0.0200575156883754	-0.00309724327074151	0.0637985510459591	8.5710799167567e-06	0.214817530166089	2.60185368333621e-05	5.69564126571561e-05	4.98737128439157e-06	1.29493835533308e-05	-4.48526337287044e-05	-0.152535518929175	0.000193646997168421	-0.00134104401486148	-7.8783056317302e-06	0.311096669358569	-0.170023095424897	-1.12426813714848	-1.91116020865826e-06	0.214436885713953	-6.16984821514796e-06	-2.04679166968093e-08	8.49633653577085e-06	-9.68971666169159e-06
342.021154380831	0.000154767943477366	0.00591483641632627	0.11620713164831	0.0266903913913887	0.0091809680897029	0.00657301316177952	0.00867479739416601	0.0676440105828292	0.00622244490898563	0.2379712823165	0.00206482982940959	0.0101412181257246	0.00260770277483103	0.00279212217791157	-0.0172018071475202	-0.067851550640904	-6.93024995923059e-06	-0.00367374033426044	-0.00651514306196541	0.189412144695161	-0.189694321284208	-1.23200171859596	-0.0400481181165168	0.246011786677605	-3.15279761244742e-05	7.31692348656624e-06	-0.00322953857059106	-0.00343133276671185
342.433202978585	-8.99928861516993e-06	-9.59717077364539e-06	0.107251076344571	0.0159287567149672	-0.0021230443443872	-0.000527844686215184	-0.0020544588149408	0.0525119691046651	-0.00444455866355829	0.214100471946347	-1.67934746915744e-06	0.00120097489033144	-8.66762800994965e-06	-1.69391074772016e-05	-0.0219502574183374	-0.0610801468548073	5.78572458775977e-05	-0.038345505827305	-0.05268387394478	0.128203916421663	-0.201864897457319	-1.26675205295409	-0.0808648604986603	0.225246058845837	-9.60302419502252e-06	2.16212840588068e-05	-0.0248111246706807	-0.0226823591190687
342.828130089469	2.82226417768066e-06	1.8217448892508e-06	0.103546101545396	-1.98932539154393e-05	-0.012436662485962	-0.000162317293496684	-0.00317900416110199	0.0382024283552835	-0.00345144390938941	0.200081928435383	1.8210528268353e-05	1.23479394639162e-05	-6.61704798337941e-06	-2.33517559200589e-06	-0.0158259086468209	-0.0414150718154941	0.000149942299813297	-0.0411047063813479	-0.0615436980741729	0.0874089575007022	-0.203515295195273	-1.23250158623763	-0.093347799836415	0.202467273077769	1.82152276539186e-06	4.8976113975331e-05	-0.0216300561376771	-0.0176253219905137
343.246667633198	-1.02173506961237e-07	2.71686571356254e-05	0.103508976354788	1.14573058726619e-05	-0.00451480338939355	-3.44118516802448e-06	0.00313686982191184	0.0417945594363026	0.00148382007987625	0.204176950073131	1.35252714678495e-05	-2.76376393600926e-07	1.07385631357189e-05	-9.7279724573393e-06	-0.00691984528455237	-0.0170726811189169	0.000270152748087424	-0.0262342748879969	-0.0464999664290766	0.0556161214889567	-0.196861215876883	-1.20770059608557	-0.0876848267497671	0.180461848570334	1.35913907025865e-05	5.84816754220561e-06	-0.00512933950898434	-0.0015865812151877
343.672372998595	-1.42863306661714e-06	2.1101769614955e-05	0.100399100905287	0.0015963308210043	-3.63181414133593e-06	-1.96454946037752e-05	0.0218672891786667	0.0437963209326537	4.17736020718026e-06	0.200328392850208	7.30152004416339e-07	1.48728277980374e-05	1.99265406240348e-05	2.0830382907795e-06	-2.67304154693432e-05	2.29767069004177e-05	7.29167411481397e-05	-0.000621009762015661	-0.0276091754843289	0.0209710399981764	-0.182900728809568	-1.20535173732225	-0.0843526536498354	0.151915733441158	1.78557241232897e-05	8.55138854643029e-06	-5.64891635543076e-06	-7.44421928528372e-06
344.097248608912	-2.1841623009687e-06	2.78729200371547e-05	0.095888735535315	-2.33878835405352e-05	-1.99323107326695e-05	-2.81918340979696e-05	0.0203577128961439	0.0298566975918609	1.48537524091186e-05	0.194735993201966	8.51738619585849e-06	3.16365127995366e-05	1.33690011855189e-05	-2.50882846848114e-06	-2.54256956713016e-05	-1.06555382734223e-05	0.000322049360431239	-0.0005781375050876	-0.0158941523951194	-1.43450684167245e-05	-0.192638415843488	-1.20456346742057	-0.0749630191155668	0.133112262989619	-5.97634265288e-06	-1.09126462661136e-06	-3.95359768913093e-06	-3.34515085529394e-06
344.4995656598	-1.1432689671646e-06	-3.14185637704767e-05	0.100266982269675	-0.0026944523782588	0.000874733300517147	-1.68252422650553e-05	-0.00615202335237049	0.050818490974807	-3.13135282379816e-06	0.205883951538319	-1.23175938462856e-05	0.00132726680405502	0.000547915859491435	3.22821759813977e-05	-0.00323459471596178	-0.00148698284303403	3.37624506819577e-06	-0.0169650838895768	1.9235304979601e-05	-0.00125564739296478	-0.26298094624921	-1.07096457697361	-0.0759647056478979	0.110922777836896	-1.35175889271487e-05	1.65694453231418e-06	1.91173046252977e-05	3.68179009333529e-06
346.570602939691	-1.18101719598526e-05	0.00251903201490442	0.118622101084704	-0.0204103696329728	-0.00477614816778947	-0.0241908359623513	0.00900898889726739	0.069783352947351	1.47523806528401e-05	0.233589029575634	3.15916094620799e-07	0.00130697251111437	-5.21768714379996e-06	-2.67538801753767e-05	2.38842209755418e-06	-2.34136914274123e-05	-2.64807757330616e-05	0.00183651461834397	0.000112423124248637	-0.162567543737158	-0.250746252320963	-1.00560912296905	-0.255921425309189	0.231687688945305	1.91427357477923e-07	-2.40323632199093e-07	1.56108598542995e-05	5.79627436393678e-06
346.942427046839	-1.54523313960221e-06	-9.59119128032494e-06	0.112602355505426	-0.0372073392199584	1.21459250295401e-05	-0.020151817210586	0.00958460402869957	0.0675200744225234	-1.23210615651016e-05	0.216777824292391	7.98209727181103e-06	1.17864452498926e-05	1.57125977308017e-05	1.09974301536284e-05	-1.71937969858655e-05	-9.89313450462272e-06	-8.67713792134636e-06	0.018751731242352	-1.78574173007705e-05	-0.162535877883427	-0.271068795485201	-0.979007235921871	-0.25284742821248	0.243405533987857	-1.21150634912673e-06	6.61927750903128e-06	5.18273275776417e-06	1.03969217639243e-06
347.342111976242	-9.40386436105521e-07	-4.51748257284952e-06	0.107605699496053	8.81255634858891e-06	-1.01963973481515e-05	-0.0164729357030362	-0.018234388585896	0.0778420578034995	-2.12861034542289e-05	0.215671783715165	-2.25376569750713e-06	1.44155956414831e-05	-2.0617239932154e-05	-1.60596251198354e-05	-0.000464686413940623	1.48434341319537e-05	5.95874487712691e-05	-0.0370772542627373	0.00374339975363291	-0.169824944134736	-0.164136771694923	-1.13026224130992	-0.251136648212381	0.248914675819972	-1.88507981915795e-05	-7.65824784885764e-06	0.00292205769490872	3.99765275022468e-07
347.737354673306	-1.91848958100346e-05	1.09665090975006e-05	0.100849890635717	-0.000957970542859821	-3.43149839251055e-05	-0.019669809244563	-0.00522521630377079	0.0777609946292731	-3.77199132595106e-05	0.211861679629437	4.0977021789981e-07	1.19746507920349e-05	-2.73729024856215e-06	-5.18731911391992e-06	-2.38313704222282e-06	-5.42154856417373e-05	0.00018332124369412	-0.0628972459601261	0.033076378271811	-0.180120792032296	-0.120944577372722	-1.26798343085322	-0.212115803413572	0.264803505033452	-2.63126018258052e-07	-9.40195085547244e-06	0.0207673866558843	0.00137130403948784
348.145922131858	-2.01112816056297e-05	2.33918925135127e-06	0.0925199380892561	-0.0079376124984573	8.53185230188893e-06	-0.0294734148257282	0.00504427164966152	0.0594922406494485	0.000981666536944148	0.206223709763424	-7.50531503942245e-06	1.44803696708796e-05	5.94946651489503e-06	1.84065466645097e-05	-3.03543723223499e-05	-0.00522424287332218	0.000111060585329391	-0.0615358090459579	0.0729670962036235	-0.201778916561412	-0.13244422150784	-1.31931856393695	-0.145448697182163	0.257564542400942	-2.14321281779213e-05	2.73077429930906e-05	0.0378762023259297	0.00531335288705076
348.537576875885	4.83450859190541e-06	-5.38388419025405e-06	0.0872177844381635	-0.00422007042270783	1.49357849319008e-05	-0.0399987384145242	0.00184117335724632	0.0556705331721001	0.00451014948605738	0.202513006901051	1.51948398476167e-05	2.11106247343307e-05	3.18178512656242e-05	2.61764206726585e-05	-2.24373069134298e-05	-0.0102599938743875	0.000104168084945618	-0.050611190836437	0.0995895509039529	-0.226046452401872	-0.167363845228052	-1.25915139579281	-0.0960585249876628	0.241428132099827	-2.84564557162524e-06	1.0633898607748e-05	0.04460426521224	0.00791814732897919
348.94681718384	-4.20038203139613e-06	-2.29612739676069e-05	0.0849519109882963	1.34458024782216e-05	-0.000121708433664253	-0.0390880415056095	-0.000465789212963887	0.0716038985082419	-6.42640862896963e-05	0.213437422134245	9.54052926821716e-06	4.73301949984492e-05	-3.24200128154684e-05	-3.42102353850492e-05	2.23681982233651e-06	-0.0150091875811669	0.000190132523321874	-0.0386613578929914	0.102553543999507	-0.219860878662933	-0.182455248882819	-1.139086639108	-0.0930599385375513	0.2545010886139	-0.000991514629784108	3.1441437180868e-05	0.0409953885325849	-1.83627893201321e-05
351.653440023805	-1.36225883736237e-06	-2.34710428920445e-06	0.105846271143354	0.000121350483711358	-0.0102040761748309	-0.000166889946478205	-0.00080637510570662	0.0263965920901586	-0.000169240162991594	0.224788924693775	-5.30673678251126e-05	5.17855704186401e-05	-7.71282458878835e-05	-0.000114267747682605	3.92943434509957e-05	-0.132026060410298	0.540264636609946	0.0477695058794664	2.82574609733449e-05	-0.0319422857210433	-0.110906228946579	-1.39325476035742	-0.0367320953374397	0.207108781469802	-0.096666449391038	0.0373604489868932	-3.65281217936425e-05	-4.21033935618882e-05
354.261947829546	7.87406523508222e-05	-6.98428744417394e-05	0.0967551282641315	-1.7774156847336e-06	6.52021705958229e-05	5.50900060273456e-05	-2.37264493500789e-05	0.0635929489132322	8.82179168169082e-05	0.22115554285096	-0.000130647903231637	4.61465498891997e-06	-1.14666177553126e-05	3.39721666841642e-05	3.13011100940701e-05	-0.166083955754671	0.544005129616522	0.000177335212673282	-0.0168403327254114	-0.00611518860017608	-0.119472831455211	-1.34999222732505	-0.0701616793792025	0.189509429141559	-0.106579234424132	0.0185183546789006	-0.000125985210567592	-3.54758832005659e-05
356.890746388481	8.81133022107069e-05	-0.000109392451573636	0.0908844318512387	0.00463058075107048	0.000757371648839569	0.0180711296107554	-0.00554353537153061	0.036039864993263	-0.00482808863309447	0.215507963500899	-1.23544743915284e-05	0.000162743412748379	0.00016454402551413	6.36017167223399e-05	0.000275172356621003	-0.198613817207268	0.498065914398513	0.0590698538351827	-0.0621920704743822	0.0231699736017881	-0.153235421473922	-1.36056912278952	-0.0515462973842972	0.185318379523694	-0.112417363452335	7.90484395433015e-05	-0.000217373440356098	-6.32674004610782e-06
359.449816946686	0.00588954202816175	4.83333425840865e-05	0.113399942520157	-3.88045659039941e-05	-0.000170538660743553	0.0554875802902505	0.00833850822028445	0.0252509227231356	-2.11088796527675e-05	0.260351954526868	5.23067701571864e-05	0.0155366293256636	-0.000195605430321017	-5.479075080538e-05	0.0439627692384257	-0.202823671090835	0.524119825936343	0.0357351351052753	-0.00856149048650589	0.110328982517831	-0.242307133854643	-1.1083015725735	-0.14449150622948	0.197719311856563	-0.0858942660602338	0.0129984726421265	-4.43916071805384e-05	-1.72161716616138e-05
362.073377673944	-2.61421216595239e-05	3.40967806419531e-05	0.0972010586077388	-0.0110492746214452	0.00297778394810706	0.00232663103401595	-0.00783405679096657	0.0594174631426465	-0.000978405072988729	0.23424899163094	4.0429753021565e-05	9.61362562085734e-05	8.24627098858555e-05	-3.89864314807982e-05	0.0463340745245848	-0.132178569348782	0.190971775822656	0.00362138511427401	-0.00178839121692209	0.0920001448264402	-0.125834438115647	-1.25958207305162	-0.151309441566942	0.16136241545396	-0.00966584249563254	8.85937290090972e-05	-7.26797537807959e-05	2.69829504156742e-05
364.673834350778	2.49299884076216e-05	-0.00162877708465044	0.107230729620047	0.0228715092589318	-0.00485255799160883	7.0382010713618e-05	-0.0227749784217405	0.0576009303616607	-0.000389517526222354	0.238045805453682	-0.00010855442002199	0.00645736251369574	-0.00178801471124863	-0.00107641717544957	0.0154545409677772	-0.132286053406241	0.396148104853458	0.084891423942861	-0.0536382296580547	-7.3669132929557e-05	-0.190514175294156	-1.25160759378588	-0.135862596497051	0.231079711927879	-0.0201233305676163	0.00478362741800172	-0.0338832964007517	-0.0221783776291452
367.247307569238	-0.000109842536802528	6.85843040740249e-05	0.0857387550946657	-0.000128401954752878	-2.24547085261859e-05	-0.00258419519177873	-0.0269101982347504	0.0213944240518803	-1.78749209558605e-05	0.205552752153272	8.51975960414025e-05	0.000320722272756152	-2.19054522014357e-05	-8.69386462388961e-05	0.000137951404445483	-0.168831937854351	0.365219238411718	0.0624940363582777	0.00567140492161261	-0.150161102477765	-0.198756071275715	-1.40427849973251	0.0120738114698085	0.211723629104174	-0.0271544166725365	9.63322838625418e-08	4.25760905445675e-05	0.000156761178919049
369.958327466226	5.46923058363842e-05	0.00015016866685058	0.10520746497963	0.00113437861780677	-4.36727614171297e-05	-0.0120985023783057	-0.000431890885964211	0.0366166865678238	-0.000294218952861023	0.22197939789837	-6.47194591099902e-05	9.16774310214787e-05	-1.65490196841046e-05	-0.00019370749449869	-1.02401582216193e-05	-0.183828312775811	0.135685964525967	-5.91089067991557e-05	0.0156104100297591	-0.254967938303564	-0.134772038366184	-1.2139650103088	3.59534568369287e-05	0.196108713414039	-0.0196467901634161	5.8417435826106e-05	0.000251667591550977	0.000257581291955085
370.948716126026	-2.03703839432338e-05	-1.83430291563788e-05	0.0948489520077203	-1.28301391619962e-05	-1.80020921962059e-05	-0.0112190963681651	-0.00764143134060845	0.0538525655597102	-5.73831449113043e-05	0.21451065290002	7.1134937489853e-06	1.91664794313146e-05	-2.83601576955493e-06	-5.29484158896946e-06	-4.90082552325725e-06	-0.174659859874391	9.68499665126991e-05	1.42579986532935e-05	0.00410592678196598	-0.309998188461389	-0.161202211157172	-1.22910469102677	-7.75875682426785e-05	0.211958830702828	-1.79275501956078e-05	7.77693658757304e-06	6.50703994720022e-06	7.97501218661468e-06
371.341733358111	-2.56472214798813e-05	-1.62877167031753e-05	0.0894906192576307	7.28528331159828e-07	-4.69659574232936e-06	-0.0203566465579379	-0.00848589520211932	0.0523087377416664	-0.00253164340938703	0.208161765403339	-5.91375293966719e-06	1.47980593828433e-05	-7.95597337172472e-06	-1.95257900279257e-05	-2.52562261591473e-07	-0.168731880127409	2.89390568812983e-05	1.74967600228272e-05	-2.0730063614626e-05	-0.324467147116153	-0.16493675588008	-1.17977535356492	-0.00284396243436749	0.206647824686707	-9.8341222582049e-06	1.27009261516581e-05	-1.23042804858864e-05	5.12414352047528e-06
371.749564446513	-6.60763264464992e-07	1.92207383003341e-05	0.0887418560370639	-7.43389970761292e-05	3.35319669689361e-05	-0.0159873492669887	-0.000926796835218551	0.0673619044488226	2.74403673866386e-05	0.221549682837564	3.9260916617237e-06	0.000125574524489791	1.08569649011404e-06	1.68591426972074e-06	0.000122487807599885	-0.154152374246357	-5.79089321536891e-07	0.00386718136485266	1.87431366034803e-06	-0.308512022781388	-0.172321342418828	-1.11681745054223	0.00011679137711803	0.225002243135371	4.08038993412013e-06	0.000180169857381404	-5.44080079011213e-05	0.000225942368896145
373.543026728325	3.25509473590198e-06	0.00515934333477427	0.115200355354637	-0.0335087933407722	-0.0123119588119454	-0.00771792743309662	0.00841880459550006	0.0713788002611376	0.00710404535946172	0.237908671618069	0.000436881614004581	0.00956524784823605	-0.0019316853196621	-0.00243486636149341	0.020181848218455	-0.0751502027026872	-1.58912272572238e-05	0.0116608641106454	0.0167376352455647	-0.184622449145548	-0.191890171721615	-1.25695553093229	-0.0510391620592885	0.242437563794791	-6.20995764383877e-06	2.19562835219652e-07	0.00846590650788259	0.00884348986128757
373.936678529504	-2.41393139006509e-06	5.43177313516458e-06	0.104195504846985	-0.00711186782630889	0.00534753391096144	0.00146500678633656	-0.00360858182970133	0.0463856477106449	-0.00706049882568955	0.208531121868412	1.65541514426831e-05	1.04382221115638e-05	1.35079558958989e-05	-4.85453604116883e-07	0.0224049228980929	-0.0649897674466068	0.00020960991584647	0.0406930819874151	0.0570312486201696	-0.127306523428832	-0.200588592913593	-1.26029485125737	-0.0865769327782527	0.220598635178974	7.77777734178014e-06	2.13365095820676e-05	0.0252348871107421	0.0232268211725983
374.325993588138	-4.77745865466034e-06	3.05288597850146e-06	0.10236538982089	2.30795643374489e-06	0.0134381480480432	9.89790334361209e-06	-0.00231648284762476	0.0367634668789179	-0.000538287884892572	0.199876226165045	2.00793124093011e-05	2.56506486586087e-05	1.31844385963772e-05	1.49433588372466e-05	0.0156239326170065	-0.0443742217144825	6.83469950112761e-05	0.0392671699133353	0.0599949314213473	-0.0903140296990809	-0.2010292956555	-1.22696375024417	-0.0944850474611002	0.19918950213716	1.66049285933284e-05	6.51541073086547e-06	0.0187500924528463	0.0151002468196522
374.756623909449	3.77982575854074e-06	1.72918524598417e-05	0.102415236400375	-3.05561101169375e-05	-1.71550299601045e-05	2.73616866808464e-07	0.00593939990166889	0.0439097438601283	0.00165286898918176	0.205797858154651	4.44007755551065e-06	1.69185234410176e-05	-2.38544568603526e-05	3.8934067799156e-07	0.00664256561675673	-0.0191720467437049	0.000122384982611573	0.0212995485884942	0.041820238370017	-0.0585741697491872	-0.191796190962648	-1.20484025027968	-0.0876343465552815	0.176177633362205	4.43915888718762e-06	1.74524860910458e-05	5.80290161365736e-05	5.08437596843571e-06
375.191758732549	-5.07866628858276e-06	1.30187752586514e-05	0.0983753360299366	-0.0020420920628218	-2.54600539181083e-06	9.15870729049661e-06	0.0246621057131146	0.0407220574084692	6.43098006828181e-06	0.197747409836043	2.20706624171215e-05	9.58579159208514e-06	-1.46728747364847e-05	-3.99244996396094e-06	4.22175992716806e-07	-2.993160606682e-06	8.01280818998097e-05	-3.08355712797287e-06	0.0239498164039647	-0.0212980887226908	-0.178562374913628	-1.21255217461288	-0.0848695719975366	0.147136985887677	6.00494314116816e-07	6.39452717426253e-06	-4.48217675147509e-07	-2.93313921834748e-06
375.606295068057	2.24201134022629e-06	7.30051740506556e-06	0.0952393935942298	1.08556637298672e-05	-1.62724896372456e-06	2.12299506139207e-06	0.0136102427641686	0.0309105160425955	0.000705773223178306	0.197350262935446	6.48363196125541e-06	6.65675856224404e-06	-2.30742416814261e-05	8.2090420450928e-07	6.68651855596361e-05	-2.8456295923473e-05	-3.87598651135629e-05	0.00318703315912558	0.0111265200016668	2.8871832527808e-05	-0.208847077553129	-1.18300411848879	-0.0721342601603947	0.131812600535399	-1.10974429047187e-05	2.6478894856217e-05	6.81921651143627e-06	1.76918743770379e-05
376.423246808485	8.65111555761154e-05	4.37846175037772e-05	0.117825334500143	0.00168012682934126	-0.0146409645189479	0.0163870571403694	-0.0144357478769223	0.0790388181554549	-0.0194916044458877	0.234597339589092	3.77354250712139e-05	0.0109274962165778	-0.00729877441834461	-0.00212760329195951	0.0190539699866983	-0.014065369303222	0.130627240556818	0.0256042500990232	-0.010427936796582	0.0550697982435142	-0.323139382367744	-0.879963161654415	-0.186139190360357	0.115554007695162	-0.00223033275474458	0.00755437820248555	-0.00344803243779514	-0.00775071638241446
378.026436391532	3.1161558711735e-06	0.00303405182061752	0.118456832291937	0.02422772057636	0.00530825090192739	0.0238555822389714	0.0114631922123689	0.0709613223066463	-9.80491515849914e-06	0.231442886171248	9.12298180663628e-07	0.00137155274379279	3.1997071612215e-06	5.87715551780234e-06	3.33122138443661e-06	-7.77879313262931e-06	7.7950461005044e-05	-0.00434302634974507	-0.000505211670544702	0.154891787005874	-0.254796989618203	-1.00552321950603	-0.254375946348593	0.232521820641409	-2.10300593504932e-05	6.46697609871664e-06	-0.000133722132788991	-9.09259488354793e-06
378.408578173648	1.00126270621298e-05	-1.51172487695289e-05	0.111758454425704	0.0337847427710088	-1.44916317235519e-05	0.0190020094936701	0.00454978453192636	0.0671452678029486	-3.22376742089093e-06	0.216576812854608	-8.85685781604811e-06	2.33789537404077e-05	-1.83381245822543e-05	-9.55850803924577e-06	1.20080479846177e-05	1.08348741510868e-05	4.79132654816297e-07	-0.0128874095959629	2.23576825562593e-05	0.155669330644874	-0.265120086965954	-0.977535168951236	-0.251849760256095	0.241696569117031	-6.5012600209144e-06	-2.57267773094481e-06	7.72282411752409e-06	3.76788036781478e-06
378.841721643105	7.62422753613622e-06	1.98255575965753e-06	0.106556718573284	1.58236830163271e-05	2.73494192782334e-05	0.0162623757887079	-0.0176034252859515	0.0799631898761644	-1.86506602403143e-05	0.215214527598502	-5.41110625539473e-06	1.00267095586458e-05	5.89744902017733e-06	-2.79966621853435e-06	1.31702304195293e-05	-3.25788380258014e-06	1.08591477662695e-05	0.0471474199883034	-0.00790804570710335	0.16361003118988	-0.149368006313077	-1.16190739807064	-0.24499663185056	0.252182685738256	-6.79749449321521e-06	2.5805535636856e-06	-0.00568008075026391	-3.70783577037436e-05
379.23574420804	1.3522269824332e-05	-1.04918980803395e-05	0.0992478864804869	0.00214361272047678	-3.36727441861237e-06	0.0207385355034596	-0.00119006568603872	0.0748892721772099	-1.96355276772071e-05	0.211293762990002	-1.11395198404733e-05	1.35073050466087e-05	-4.62006988393777e-06	1.9184473706805e-05	9.82847942073861e-06	-0.000461049649403592	-3.91245676453197e-05	0.0661125866562497	-0.0407584641413191	0.175090852538778	-0.120051717156613	-1.28459834041334	-0.19910815830861	0.264336562006059	-2.9429522058695e-06	2.63314811950392e-06	-0.0245395136446523	-0.00198861372605439
379.637490613417	3.71544008608149e-05	1.28017684076089e-05	0.0913872321766991	0.00790973914244584	-1.2940286945158e-05	0.0312193927824974	0.00541510305819816	0.0572729052973068	0.00183826883088649	0.205496382444631	1.17186178889739e-05	1.0166020391291e-05	-9.76842563158375e-06	-9.25008462927634e-06	8.59258149471898e-06	-0.006311338682907	9.68867928163614e-05	0.0615199194661263	-0.0789505161214194	0.198116908062033	-0.138608352814645	-1.31399018432673	-0.133021004982995	0.253040704411279	-1.53460822414294e-05	9.37803494855167e-06	-0.0394780890808732	-0.0059147381747426
380.036810968713	1.11665414868362e-05	4.9705236079565e-06	0.086408063813347	0.0026397277599658	-8.86552894896329e-06	0.041243282266669	1.11770943355628e-05	0.0568486411228988	0.0038226675522125	0.202954036626599	5.79374556545133e-07	2.43885056911869e-05	-1.87486676446032e-05	-1.86755136162595e-05	2.10589190597248e-05	-0.0106159312142839	0.000108207803583497	0.0505470645608349	-0.102033449809643	0.219822003846242	-0.173779302176139	-1.2343781470531	-0.0906907803105641	0.239791432027031	-2.31171588942986e-05	7.90523724462037e-06	-0.044551628285685	-0.00750510553507929
380.942443167649	-6.02424950106186e-06	-3.16037664561631e-05	0.0939642841795645	9.63606027472694e-05	3.25842135551937e-05	0.00601234383536402	0.000265458447884839	0.082527345940627	8.92206985485961e-05	0.231270333980703	-6.64485477336205e-05	0.00344078032994017	6.97842964200429e-05	0.00016737171259195	-0.0281649050779992	-0.0668974409123133	0.291260698344536	0.00422197927910425	-0.0671286528085768	0.118386211029096	-0.136955311608837	-1.27521754337562	-0.110037992292381	0.271682054768204	-0.049017089180367	0.0220686586516217	8.3312326559736e-05	0.0158995634391991
383.509575129131	0.000152453045522715	-2.62084272808221e-05	0.103996771680134	0.00151466694645108	-0.000124750143447829	7.32098479539039e-05	-0.0209959964855266	0.0341175857962083	3.74137443525582e-05	0.224449079273025	-5.55492440098335e-05	0.000117323621114741	-3.35767462852498e-05	-5.74265136783178e-05	5.09245674057172e-05	-0.134548448189994	0.585157501265514	-0.0313546570258773	-6.93135671647539e-05	0.0194784082427897	-0.0961939982598891	-1.33612919721336	-0.0217754929193791	0.213215114586128	-0.0972124640566668	0.0370217277017283	1.48201794532786e-05	4.42942484053374e-05
386.022666420285	-4.99751852776374e-05	-5.51209260481138e-07	0.0991225787296207	-2.00147959955348e-05	6.07027508668639e-05	-0.00186843673335386	0.000125678682727486	0.0590635348099751	8.0061226072081e-05	0.236389887557892	-9.60924029003328e-05	1.98332714709491e-05	1.51349315227459e-07	-2.42623866341388e-05	2.23761386311972e-05	-0.165346529383492	0.612365253093352	0.00015566212362972	0.0192868586320215	-0.000193659042631815	-0.117218424073014	-1.39234610777722	-0.0637662880823817	0.217172935035431	-0.103559007417479	0.018498179980148	1.56684610645469e-05	4.80216290782965e-05
388.736091090264	-0.000166976435848197	4.2908707045433e-05	0.0892763512052537	-3.09194084425317e-05	-4.48244886832707e-05	-0.0287518006102141	5.39975277546497e-05	0.036640468804116	-0.00199656165659024	0.215620543062976	7.05341880024805e-05	2.52628906402749e-05	-0.000132131394376709	1.41012340842885e-05	-0.000196358127187152	-0.191503277501168	0.47254873790098	-0.0591324933361712	0.0527958370473461	-0.0399796574077708	-0.159008348847956	-1.33897468421509	-0.0580437051730891	0.187839243036555	-0.101800984165881	3.00679705232313e-05	0.000110493961807066	-5.04576289987011e-07
391.433680566617	-6.81338268361583e-05	7.50498894909531e-05	0.103275504617266	0.00431653068919548	0.0109329138795924	-0.0222259489485623	0.0144172653617441	0.0115983535806098	-0.00183213857429861	0.219614035515841	-0.000149350767575596	0.00560040167295609	0.00145681236304762	0.000934858985765929	-0.0354029463149468	-0.200203976836676	0.385570890540594	7.96596146745039e-05	0.0223023032979525	-0.0845339896321578	-0.239655379410205	-1.08618212999653	-0.189441646030208	0.133463379617687	-0.0796128370605926	0.00128128613334287	0.0018592714907132	0.00731469573083424
394.01909383628	-3.13027082303418e-05	-1.51327228907303e-05	0.0892224142740382	3.61813847847479e-05	0.000134416358166736	-0.00383702111425369	0.00270908138418742	0.0488871121838397	0.00491615633152701	0.21635341232144	0.000136529772615255	-1.12630494731957e-05	-1.48251327482113e-05	1.04177881017378e-05	-0.0439680009743735	-0.1212087171957	0.175417104928581	-4.11185612522659e-07	6.40466358250692e-05	-0.091419729271557	-0.1505221828701	-1.22342421753815	-0.142369152910356	0.182902161275336	-1.45369495759045e-05	-1.45068598044948e-05	8.64514562930531e-05	-0.000125034706978352
396.624661337097	0.000296211084049398	-0.000118675488976745	0.097856101886236	-0.00912292233549611	-4.74383288938027e-06	0.0022720154198829	0.000192747762550033	0.0462914506426387	5.53950145592571e-05	0.213759215506547	3.56033832021129e-05	0.000123179817582478	-0.000141812254005184	-2.56209169765116e-05	0.000164249366566223	-0.108002098552626	0.331975748420146	-0.0144178608175298	-0.00497480089615532	0.0461009813116248	-0.130120987315311	-1.41020391987333	-0.0853162772398354	0.234161721726272	-0.00452465017483491	0.000255554169028719	-0.000723619797580176	-0.000186185472711484
399.199158406801	0.010592738999593	4.20501499931107e-05	0.115895645535815	-0.000182375032796614	0.0164241533576259	0.0284201558163794	-0.00361066162833223	0.0359530260699224	0.0125322132757183	0.245694433341398	8.16013144872832e-05	0.0178967682865389	0.0108040193383908	0.00961900684244727	-9.02151803919862e-06	-0.160243005426588	0.371749829488602	-0.0488717411354469	4.74222781033295e-05	0.169929130641782	-0.175726413835538	-1.37056925968249	0.00248666920564331	0.219036590151679	-0.0207889306595171	0.000193105790442272	-1.0975878753573e-05	-9.40016347889446e-06
401.721777596018	0.00010700021626516	0.000111969134435021	0.10722153822429	-0.00271072342324902	-8.69218417566017e-05	0.00791818395845786	0.0121545362375011	0.0615834719550889	1.0195057351119e-05	0.224316953325574	-5.52833533386641e-05	-1.4339339091735e-08	-7.27103346868454e-05	6.80507447373722e-06	7.25038485871111e-06	-0.174240145114926	0.064658745645229	8.82176922011982e-05	-0.0156076667013286	0.267278029399955	-0.144332641002859	-1.22476988703952	7.07427207525376e-05	0.19990307411382	-0.010571515107926	2.5541491704819e-05	-1.70436246062108e-05	-7.21529418404615e-05
402.415688795975	4.30060635604491e-06	-8.9837653934915e-07	0.0962844801956979	3.32861154849019e-05	2.00169154519961e-05	0.0126792719941937	-0.00851613644114252	0.05183432690415	-0.000237156092723036	0.212581850657001	-4.71809937207636e-06	-5.03379229798316e-07	1.72310545377229e-05	2.11841388896379e-05	9.08980910765016e-06	-0.167350496508798	2.70976783150749e-05	-1.23491107950361e-06	-0.0025815854551953	0.306225775370676	-0.162894266899979	-1.22485517958436	-0.000144162345238137	0.209756203788822	-2.28536674394292e-05	2.01079057811588e-06	-1.21001830288502e-05	4.11907227011268e-06
402.797929981681	2.27793476389677e-05	-4.75506189888e-06	0.091554164691587	2.87054855975334e-06	-4.85072437132797e-06	0.0210773773650851	-0.00781004220265469	0.0532394997631744	-0.00191637262152989	0.207661443476962	-1.9566396557378e-06	2.25543362333228e-05	1.54251695891319e-05	8.83802434643351e-07	-3.16545636514373e-06	-0.161137479732785	3.65983678669451e-05	-7.43599317507045e-06	7.60580715088321e-06	0.318637091358389	-0.166144231591693	-1.1717324981047	-0.00156961914356247	0.20503941409068	-1.93696159376698e-05	1.62543313273601e-05	1.3802619992328e-05	1.05996626045577e-05
403.438867390189	-0.000124890246427451	0.000198907268960354	0.0957291435095444	8.82670732516343e-05	-2.77747784279693e-05	-6.28402814263474e-05	-0.000330456054360642	0.0694411484559456	-1.56941667559528e-05	0.239619460437345	0.000237474393284474	0.000562760335565564	-3.63161440955403e-05	-0.000175318355346287	-0.00357921526553926	-0.127528158005229	0.0469914129841255	-0.00732472765925268	-2.8973780567547e-05	0.263056128772217	-0.18287631824523	-1.15343000777845	0.00246732871418506	0.254686149388357	0.000128760053811398	0.000693307042813611	-0.000177074346084631	-0.000707414328766576
405.017061152264	6.0944219386985e-06	0.0033780999756149	0.116184587817007	0.0340393859264159	0.011418454864796	0.00641523510458322	0.00618696487566441	0.0706115774811707	0.00466680127012833	0.234556422410607	1.74342156294045e-06	0.00813906614710526	9.18499012908547e-05	0.000562373828188611	-0.0201107881926158	-0.0675034379579227	-3.41133199695921e-05	-0.0188320449444908	-0.0257904890313901	0.165946890635953	-0.196536486208796	-1.26967074500747	-0.0579247699488801	0.239023882301663	-1.48904384892356e-05	-2.58357008313996e-06	-0.013462824705448	-0.01313910024682
405.418837211796	-2.09594478950948e-05	2.20703490195356e-05	0.105415581278297	0.0013499049940617	-0.00736198786691628	-0.0014506818133339	-0.00381946123842873	0.0438990897281924	-0.0075884645015857	0.204954510700156	6.46420995683777e-07	8.6773982035338e-06	-1.87308462540679e-06	-3.60179608139215e-05	-0.0197979867803688	-0.0544776080970351	9.81481519677756e-05	-0.0424462825423346	-0.0603482368894218	0.110906636354132	-0.203197501893091	-1.25293629971184	-0.0890553256362078	0.216003424283354	-7.90361961457297e-06	1.54574699273046e-05	-0.0260342190084071	-0.0232631286856352
405.815589097923	-1.07871474808815e-05	1.47156473881778e-06	0.103942272817925	-2.3078054466005e-06	-0.0132508478018889	-1.62298393676203e-05	-0.000467730911548767	0.0359912716472203	-4.26618134587047e-06	0.198562267802647	6.35332450224547e-06	2.22912715344164e-05	-1.02502525548493e-05	-1.62743925193485e-06	-0.0120179143375703	-0.0326968932328174	6.61834043933479e-05	-0.0371451025822755	-0.0579009216755335	0.0756971976086722	-0.202116582609164	-1.22132392487149	-0.0925640665526514	0.194249629569133	3.28738188265509e-06	2.53973340414569e-05	-0.0165895752913514	-0.0124406363659837
406.251591882511	-5.80196112247896e-06	5.3537924394434e-06	0.103496110886359	1.51647633517177e-05	2.08087329462274e-05	-1.02338116858273e-05	0.00950858253118679	0.045057109572666	0.00142204318361619	0.204717341578396	-2.57668278591195e-06	-1.26561607692064e-06	-8.53845909572686e-08	-7.8240112025017e-06	-0.00274219721474526	-0.00746364399883122	0.000195700216330691	-0.0169881022590075	-0.0384767099996717	0.0433405370018775	-0.191626544128544	-1.202388720913	-0.0857084239324177	0.169501450123782	2.2605347761401e-05	5.07469573355819e-06	-1.86654233433243e-06	-1.73569228817171e-05
406.677432936534	-2.63700107962488e-06	3.23989513539477e-05	0.0988108859717221	0.00117810254884312	4.44733556189778e-06	-1.21022561316907e-05	0.0259880438668673	0.0377741554721991	-7.87315473332475e-06	0.194902359643614	-6.07150459827139e-07	1.65623525151203e-05	2.90108937685705e-05	-1.33609328068415e-07	-1.5829895904015e-05	8.81192054426784e-07	0.000314653777797684	1.43105166089096e-05	-0.0224915101992252	0.0054935181087013	-0.179627947967072	-1.21151139180569	-0.0829487127064358	0.141667020165477	-2.64342439364204e-06	1.55334977477075e-05	1.97651378613339e-06	-2.7141112192536e-06
407.084876964062	-1.14606250528948e-06	1.29414740514273e-05	0.0967306097939008	-2.50124597400068e-05	-2.39839818755733e-07	-8.64455415252036e-06	0.0081112614060829	0.0329837248908114	0.00175309433284136	0.19824454406475	6.53157073044747e-06	7.80394861158156e-06	1.85041691569183e-05	7.11358018061724e-07	-0.000285134565033966	-9.53486344368225e-06	6.91321819097577e-05	-0.00548141392755505	-0.0108235334527773	-1.34334634956626e-05	-0.216298168191998	-1.16892273134825	-0.0702380383844421	0.127233000677712	-1.23738008640854e-05	9.17377492644004e-06	-5.51638273818899e-06	-2.39959452726063e-06
408.317335058643	-0.000144275176985897	-5.04392685139546e-05	0.112046161023504	-9.94349830503714e-05	0.000165695960801501	-0.00712230336047355	-0.000168668834774522	0.0643212322030327	-0.0062259328896006	0.215814019536176	-4.51336109742854e-07	0.00263047173140939	0.000159400326194372	-4.00685999024063e-05	-0.0224191826840024	4.0022135047456e-05	0.262043703235373	0.00011456415172158	-7.18601136235771e-05	-0.134476328485024	-0.279150652193196	-0.988535596692892	-0.261127311325894	0.209830462530537	3.16278820453769e-05	0.00410324043559165	-2.05835975008693e-05	0.0024503740117335
409.53321810296	-3.3674791306321e-06	0.00309042688771791	0.118273381738584	-0.0325417894228298	-0.00473260185783579	-0.0236496110425895	0.0159190181437767	0.0721417803390201	-2.16027140540989e-05	0.22551051192147	1.39557694289393e-05	0.000318533552662021	-7.96282672588223e-06	4.53381346398623e-06	4.1148110028358e-06	-1.63427686896022e-05	9.48965576563951e-06	0.00968369058253199	0.000601187861607821	-0.161465174475454	-0.259414976172593	-1.00610488239953	-0.255634448520413	0.237758149785669	-7.86559252229588e-06	-3.74505248972602e-06	0.000167436434473074	1.21918444724663e-05
409.9163949067	-2.75465097665986e-06	-9.66000427416634e-06	0.111243112148685	-0.0250650913755674	1.49354392669066e-06	-0.0180949370347577	-0.00204725969807558	0.0684810598385674	3.29241656243767e-06	0.216126390972379	-1.0130311634083e-06	1.77688095103475e-05	-2.69941941730718e-06	-9.10972833159612e-06	-2.15427195787491e-05	1.28560565223839e-05	9.28322040387577e-06	0.00116192858814682	4.54086713724961e-06	-0.164595157267197	-0.247721847588456	-0.993691615004161	-0.254937375465322	0.242291329615423	5.50877404854983e-06	-5.65503207648826e-06	2.70529988712927e-05	2.26929651002073e-05
410.334034361716	-1.43179811120794e-05	-7.13156539339061e-06	0.106202018822435	-1.81656196576147e-05	2.86837082608574e-06	-0.0169846248699399	-0.0153252684933878	0.0810462813974949	-1.90617505648387e-05	0.214144656361175	-6.68331779382223e-06	-3.2993065919108e-06	-1.22403746984301e-06	-1.69161692806623e-05	-2.5325658808429e-05	-2.38163964045786e-05	2.60880400711555e-05	-0.0513625084880149	0.0128109899122698	-0.172993431851383	-0.139273805009999	-1.19145083904315	-0.240222367152538	0.25716883650041	-9.94306824759262e-06	-6.86056981106361e-06	0.00892577649064726	2.534506992479e-05
410.737377611519	-2.44752288185941e-06	1.78646842971398e-05	0.0983651383992313	-0.00353278497813106	-4.48901095252362e-06	-0.0228207661496252	3.32960089032953e-05	0.0717303672636614	2.08521104615303e-05	0.210131220202916	-7.56121349156241e-06	9.06796243757999e-06	-6.21780460898024e-06	1.28383779278794e-05	3.11819056695086e-06	-0.00139472445020297	0.000104922120424869	-0.0649691193442579	0.0498415955035352	-0.187297704767885	-0.120206069217325	-1.30288921616874	-0.185916342708788	0.265216725155069	-4.45469628564608e-06	7.24715801349714e-06	0.0289545172654841	0.00291766165881702
411.126238518776	-2.21943016806329e-05	5.20877139451125e-06	0.0911564537208873	-0.00760605889204584	4.00830333383654e-05	-0.0338308545940102	0.00535506332464626	0.0558514285660312	0.00280455336203897	0.204130321547027	-8.39595348030707e-06	1.34386294248906e-05	7.05815893142648e-06	-7.14179611940545e-08	-3.64643656289533e-05	-0.00762441885736608	0.000208762670723485	-0.0576325177677852	0.0853546979788533	-0.211677897425766	-0.145093610142598	-1.30836513652925	-0.122594281239559	0.25064285999255	-2.58610892134611e-05	4.1595528471874e-05	0.0415366972219697	0.00674027806652493
411.517166786236	-5.98229411046903e-06	7.45215595885e-06	0.0867049415165867	-0.00125256710868349	-2.17312563581679e-06	-0.0425857851488022	4.80181315906856e-06	0.0587577655788457	0.00223667746003257	0.203350319533386	-1.14585416917865e-06	7.43338736535685e-06	-4.60861570669889e-06	6.31225118061331e-06	-2.87660780380728e-06	-0.011224896285116	-1.47084405532146e-06	-0.046803523658419	0.104290385021699	-0.229740317259882	-0.177795685344869	-1.21551705613197	-0.0886046866535328	0.241212135164295	-1.94480816505684e-05	1.01105680924559e-06	0.0450781025518339	0.00696358744500513
412.79984194705	-2.20086692783145e-05	8.36534499594944e-07	0.0948210759195242	-2.19841872632978e-05	-0.0001137089633746	-0.00241078717068111	0.000906505950381936	0.0652633010074054	5.23676250468946e-06	0.223897116581313	9.35076632423135e-07	0.00083911129390295	4.40722463263899e-07	-3.67714720031563e-05	0.0611896184462566	-0.0958952351937181	0.358342773732639	0.000158922746493533	0.0597985692538652	-0.0998486149985896	-0.126900447463521	-1.33869634624787	-0.0894232078245216	0.242223712246805	-0.0741232563984343	0.0291601699619318	2.23056241300154e-05	-0.000120629569818467
415.473274571681	-2.22203304371654e-05	-0.000152466716809086	0.0978072670201327	3.35354198230133e-05	2.94321066510699e-05	-1.15645333110457e-05	-0.0205483463659655	0.0160444332743658	-0.000302212940579275	0.213183373761377	-0.000170093438114744	0.000120352462601529	5.45195643732898e-05	3.42828913838693e-05	-3.31564991178264e-05	-0.13978718912311	0.600919644462721	-0.0156329251839955	-3.5315354241743e-05	-0.0253490194698976	-0.119285579014363	-1.33913161468689	0.000186573758066194	0.19554009442293	-0.0952111133583408	0.0364501735977024	-6.20125608730711e-05	-6.26859562069745e-05
418.070975290657	0.00020764177820216	-0.00102062027112849	0.113204168587923	0.00427284653206657	-0.00120852944692129	0.0137659364541861	-0.000146815836445111	0.0472523339438556	-0.000195308437434433	0.253286756147872	-0.000837093691188373	0.00559117797894357	1.01622494990704e-05	-0.000205622294480178	0.00219689567129621	-0.183374401443876	0.763753799554744	0.00550094168800653	-0.0488531562593835	6.92404222068885e-05	-0.119575006418007	-1.40788028564929	-0.0931568532855146	0.219657905421171	-0.115975387027504	0.0274545477891455	-0.0123044201913072	-0.0147953716435026
420.65803945963	9.10455480257306e-06	0.000168952506211418	0.0902743503686434	-1.36640125982131e-05	-0.000108937638990941	0.0195743643913891	0.0153385764138399	0.0595085811430359	0.000107358430636381	0.225337074519422	0.000128289951724519	9.33305981162874e-05	-6.78233029758988e-05	-8.3585294380641e-05	0.000187111860009847	-0.193263577407535	0.407127692809928	0.0534327121576139	-0.0464855388984063	0.0485579881320202	-0.169185340050837	-1.26626285389984	-0.0753056630490775	0.192238980664502	-0.0976516583421446	0.000124105845779618	-0.0001651705578493	-4.51348812304207e-05
423.421645619393	0.000207810660315489	-3.84112142784163e-05	0.105601173148357	0.000316004349359939	2.76840976738814e-05	0.0204591702968737	0.0314233897065462	0.0173192110671449	0.000158922293940035	0.225896960336939	8.04470272609499e-05	0.000114643378728723	0.000174091566992141	-4.0798693526295e-05	0.0325036467084043	-0.198925446575297	0.353874198419609	-0.000658907384709189	-0.0336139785080722	0.0708558756380668	-0.257227071315679	-1.04879511093855	-0.195347711426687	0.133832609387738	-0.0708494868924236	1.26351217876708e-05	-0.000183109770877244	-0.000158679363901815
425.911503177863	3.40669986411156e-05	3.85208132406302e-05	0.0885010815037744	-8.71502414980023e-05	7.79230641032501e-06	0.000189357343514551	7.04752004100685e-05	0.0618306166254102	7.74803707488677e-05	0.219533358985952	-6.08372750839198e-05	0.00013132139437809	-2.66867934070874e-05	8.29046355915101e-06	0.0319813789479225	-0.126609454336166	0.266800035211448	0.000177314795099164	3.60268783502201e-05	0.0263629456895032	-0.136626944882215	-1.30037576103855	-0.182178422379452	0.268478065735487	-0.000311594124468559	0.000100851709951761	-0.000148606962850291	0.000171172099643387
428.51063213351	-7.01158259733556e-05	-7.78352985965782e-05	0.0952710766764037	-0.000157680472126835	0.00496934733880123	-0.00857546721652228	0.000492971427796955	0.0320981052483996	0.00098438446078284	0.205172402687212	2.08264900053617e-05	0.000148400637829684	0.000195929872195385	-1.86600690215955e-05	2.20342385557446e-05	-0.120988897251592	0.378144741044166	-0.0131024323807302	0.0271586339860959	-0.0912648422048875	-0.118922376205414	-1.40740537286216	-0.0396858918740448	0.232513928500381	-0.00710371452817697	0.00123816572316799	2.93369552672825e-05	8.04081527203276e-05
431.118216973523	-4.01960610333922e-05	-6.26911857020211e-05	0.115693439166921	3.81902068833581e-05	-0.0168860307586649	-0.0190368461733746	-0.00504942558910385	0.0265103623487283	0.00862702319361162	0.237266007376574	0.000162655513364702	0.013836804888454	-0.00704895473988195	-0.00581593047520612	6.29608214642899e-05	-0.170726183154577	0.380843257335355	0.048469218030602	1.31757925413464e-05	-0.193436883250217	-0.165808362696634	-1.36379252196368	0.00287971104761325	0.226565810649425	-0.0204995419600026	0.000130460345338973	2.3098786843809e-05	-5.62776176255669e-05
433.588747770413	-7.3208287377315e-06	-1.43543186150035e-05	0.102331010478718	-7.16781933002987e-05	-6.60902337770768e-06	-0.00722601552650024	-0.000318127849847286	0.0626699908119792	-7.49171679000564e-06	0.21876351014267	-4.67665959907826e-07	4.38410083951933e-06	4.4767330211064e-06	-1.27425837696419e-06	-1.18535536031182e-05	-0.179486153743248	7.17967371363527e-05	-6.29418567713444e-06	0.0103804008694053	-0.299265965903969	-0.155186410290028	-1.23310732412148	-1.43752868867048e-05	0.209579311840151	-0.00355215688411199	2.03485759828402e-06	8.14346987736463e-06	1.1855446666057e-06
434.009841732793	-1.60997740251243e-05	3.32654956585027e-06	0.094927902460951	-1.38510063647862e-05	-3.01846279037434e-05	-0.0173989131221353	-0.00982905486576901	0.0492733869877746	-0.00178654230398901	0.208886880936906	-1.44263058666382e-05	3.10911527988418e-05	2.7143149977321e-06	-1.21030796978027e-05	-9.98283224783008e-06	-0.174690937241094	0.000116783643554347	8.009979952994e-06	-6.78198155281202e-06	-0.320554542814632	-0.162689313799978	-1.20798759973671	-0.0013937154007045	0.207965481426413	-1.21601733932197e-05	8.71048999914411e-06	6.8561605389492e-06	5.53850840267245e-06
434.409004874509	-6.93729963625788e-08	6.99742052883575e-06	0.0919389480353502	3.59794962961712e-06	6.33343129669471e-06	-0.0215261242740533	-0.00440466544773538	0.0605501332886101	8.4593259652491e-06	0.211464765931202	1.18016667168905e-05	5.41265268895227e-06	-3.57910700485011e-06	-1.62157704499223e-05	1.77001953791052e-05	-0.165245552644169	0.000114883118744832	0.000679785629592822	-1.63428927798895e-06	-0.322174402145213	-0.166395496425513	-1.13586862918296	2.84823034305669e-06	0.211549971786823	-8.79648146985624e-06	-1.7271448671039e-06	-1.45821286573711e-05	4.16469543942885e-06
436.118620026068	-0.000297600769119354	0.00302509178367444	0.114290736043531	-0.0122823460506993	-0.00204223435350453	-0.00167023177630341	0.00288594249283175	0.0553701742442411	0.00131499222884745	0.234255030506081	0.00128080535903185	0.00755124282129475	-0.000500165152356031	-0.00048268310789096	0.0178675383646848	-0.0802685631804703	0.0329105509633089	6.28962140636651e-05	4.82725815229219e-05	-0.21112468287798	-0.182359135013179	-1.2131243233004	-0.0290358620561936	0.247817799925943	-1.12798678279764e-07	0.0001270715222186	-1.05774765483808e-06	5.68854149414264e-05
436.627413733564	2.6065633754493e-05	1.28686905004151e-06	0.111214114073456	-0.0212273920664418	0.000509003270310614	3.43815024201659e-05	-0.000687949574085683	0.0571182724390954	-0.00215209844546921	0.218402530919652	8.69953147164486e-06	0.00241436907544681	2.72531774090358e-05	2.33785652339318e-06	0.0233528411677076	-0.0738659322980798	5.11305460506312e-05	0.0345895821733226	0.0473254214969991	-0.145730776633738	-0.19820349483063	-1.27220239775255	-0.0767630706830143	0.22894976094067	4.77895833699366e-06	2.71241554906075e-05	0.0226346075758264	0.0209624732597798
437.014547647314	-7.17680471808116e-06	3.39515574753144e-05	0.10610901545684	3.08739775750087e-06	0.0112341090585184	0.000133306145182427	-0.00346711993517741	0.0396576915795821	-0.00513461784809048	0.200758078335499	6.56203765175934e-06	1.42925056878428e-05	2.98504098009653e-05	2.33887207410149e-05	0.0185140736275365	-0.0558857393867515	0.000217195089957357	0.0420512302138388	0.0623606022648354	-0.102872981748519	-0.201180238328392	-1.23838321746151	-0.0941181054921048	0.206906196516041	6.70426725711797e-06	-4.27402248752033e-06	0.0229775428154762	0.0193323215915912
437.414898735993	1.66715712259477e-05	3.04644267241868e-05	0.105870205402809	-5.4147579089524e-06	0.00843339852989091	3.32259508682076e-05	0.000959538987463153	0.0394957724152664	0.000684937299575678	0.201980714312879	1.13848112718972e-05	1.28612584679356e-05	-5.41861297071439e-06	1.18473720645964e-05	0.0101594053209297	-0.032647272804062	6.15161496215733e-05	0.0301626045722873	0.0505601776784177	-0.0717794950763971	-0.196187314111472	-1.21156995589662	-0.0904696401647058	0.186381460937879	2.75058271055155e-05	3.85662790567817e-05	0.00843881160621692	0.00457762908819292
437.837593809928	-4.20880888546985e-06	5.30122947532583e-06	0.103777280380716	-0.000928358766926423	-1.14094950615458e-05	2.08909764758359e-05	0.0181575700500854	0.0457404771478222	8.60225957956991e-06	0.202106748808842	2.77739571068939e-05	2.3460646045623e-05	-2.08823866983873e-06	3.71959074900187e-06	0.0013785301770446	-0.00824991819556609	0.000197219819720744	0.00555414427461949	0.0304134248912387	-0.039251741596349	-0.182573598875781	-1.20436552212448	-0.085908919990875	0.159183387700951	1.24543950061766e-05	7.554901008684e-06	1.19753840118525e-05	-1.79972880839661e-06
438.269082977939	4.72350570354835e-06	1.01743213290532e-05	0.0986949386096493	9.57230653140391e-06	-5.75641377257408e-06	1.17960200667045e-05	0.0237554240008943	0.0314829163307057	3.67564005567586e-05	0.193143690765098	-1.22288228019258e-06	1.32443460035875e-06	-9.19309222557479e-06	6.03674850607074e-06	8.02028870488142e-06	-1.97157252695395e-05	1.57742702107253e-05	4.40298457800341e-05	0.0171863908278003	2.75927092100782e-05	-0.186132039359785	-1.21293694381195	-0.0784729912547045	0.137410661574655	-5.94092808256658e-06	2.17956740478887e-05	2.18674412177998e-05	8.48586685093458e-06
438.666758525895	5.15958023861122e-05	2.89510509166883e-06	0.100705280406383	0.00101497975095545	-1.76964728941187e-05	3.51263391390678e-05	-0.00227001516692912	0.0440469598886088	0.00259870527307266	0.202985471327013	-2.66047020089008e-06	0.000374483598509626	-1.88725166445324e-05	-1.90439747158629e-05	0.00159344505173636	-0.000490759083782239	5.86924734176482e-05	0.0120016384228425	-3.53284821545795e-05	2.92456349060726e-05	-0.251165399767027	-1.10265954070151	-0.0723404219407809	0.117893215994531	4.33441323894349e-06	1.04459221713926e-05	3.0372044973581e-06	-1.06241885926766e-05
440.685644724544	5.73181198699663e-05	0.000669829306591132	0.120459101067075	0.00896513513607267	0.00230116033824724	0.0225990382342921	0.00193115608507939	0.0631723125066808	0.000339622849887028	0.238462623272682	4.35419753557478e-06	0.00105885966977375	7.19413949151549e-05	4.8864996779496e-05	1.61230725786662e-07	-1.50146589956711e-05	-8.312835920107e-06	-0.000110324251064208	-0.000100018397032963	0.156136858037914	-0.248472442262871	-0.997799643005967	-0.252455891914364	0.226064121501112	-1.04520931653666e-05	6.74949557916749e-06	-4.93311086576594e-05	-2.22665939091842e-05
441.070615311926	1.45348698919351e-06	0.000515258729761237	0.117841657286235	0.0390068610705734	0.00122632984919598	0.0216431378027952	0.0168102414659411	0.0699685830903243	-2.3443551695304e-05	0.219207109744017	1.47337014223164e-05	-2.99401808302989e-06	-7.63393936296914e-06	2.46755578152668e-07	2.20485408487852e-06	-2.88022461762429e-05	0.00018614651207684	-0.0178551346757911	-3.87022769849213e-06	0.153894304430427	-0.26990152183883	-0.990837133612022	-0.251842307479477	0.241102802156546	-6.44068079710582e-07	1.09955363619202e-07	-9.52572640959099e-06	6.41645957114124e-07
441.494339188957	1.41538671061329e-05	-8.55059165581053e-06	0.111351086221514	0.00786820267862464	1.06026915517751e-06	0.0163816724662329	-0.0142599121889027	0.0735687374115289	-7.581242410257e-07	0.215512858648372	-1.52405621747008e-05	-2.38099250061865e-06	9.80073261427217e-06	1.92822967568181e-05	0.000483168212848695	3.6028267760877e-06	4.68658467817542e-05	0.0256910129548639	-0.000543632946567647	0.160086566154403	-0.190111915367463	-1.07935776275725	-0.253627877828576	0.243441990380459	4.81063864973241e-06	6.79660864250038e-06	-0.000510495744382666	-2.91791832043094e-05
441.863884182305	2.36626282464573e-05	-4.16552338104279e-06	0.106036594171696	1.42219404312905e-05	2.07207430516756e-05	0.0176314817935682	-0.010954810418614	0.0802484388717549	-2.10468409228811e-06	0.212541912435015	-4.81852670996388e-06	2.04767410207041e-05	1.86599204147525e-06	1.03848433121865e-05	2.09980609534318e-06	-2.37443319050909e-05	1.16562351892692e-05	0.0602174791500281	-0.0218641562788119	0.167920001398187	-0.128127293764813	-1.23034712355616	-0.227225763862786	0.260576300560889	-1.20570534242819e-05	-3.97759017368435e-07	-0.0144400847699027	-0.000507537085833737
442.288646921951	7.84461382481445e-07	2.05858110837395e-05	0.0972882911620204	0.00684398830679865	-1.04678952394118e-05	0.0260859751204919	0.00324947285053311	0.0637840504092165	0.000209396542037187	0.207316380643419	-5.7808453700084e-06	-3.03260944441533e-06	3.50617528892708e-06	-1.0372654767736e-05	9.89456920488754e-06	-0.00330738646512849	0.000131355686012308	0.0658505182258382	-0.0630672867121927	0.186361215457427	-0.125693506484777	-1.31520413332537	-0.162489794371709	0.260730686780419	-1.72667398504625e-05	-5.1824565037612e-06	-0.0343573376637156	-0.00427431335365935
442.684173205117	6.63382789762599e-06	3.50572516177221e-06	0.0912005344409467	0.00605097108808909	-2.31157320702409e-05	0.0372321861834405	0.00388905393968562	0.0546830215494335	0.00442754677352808	0.202340399947258	-4.35889170602145e-06	2.06344363748971e-06	2.1640905608033e-06	-1.62677818908323e-05	1.32531685568861e-05	-0.00925361449230713	0.000234811761574805	0.0558800715380907	-0.0945988429377693	0.211874123824949	-0.158448028446419	-1.28201335101022	-0.104555145705938	0.243403096884638	-5.19647087320661e-06	9.22419838356238e-06	-0.0436809899374364	-0.00776836839368191
443.083257103379	1.09120121701688e-05	-5.09719683209542e-06	0.0877368324706818	3.74788554779765e-05	3.32683756251505e-05	0.0418001272316854	-3.06272593557767e-05	0.0647220137084601	-3.43806924272522e-06	0.207230122291146	-2.00353558614099e-05	2.58959170228655e-05	2.99315314564674e-05	-7.46589968394539e-06	1.63211490263871e-05	-0.0125706053274624	0.000240420116968313	0.0451710390913268	-0.10476249170115	0.217901013920401	-0.183431694344398	-1.16714285163581	-0.0884493291708926	0.245919737644317	-1.09425030271359e-05	4.032232853716e-05	-0.0436814776090741	-0.00296852665196737
445.238566833198	-4.77700713639041e-05	0.000158535901333323	0.114564859239186	-5.23765206941419e-05	0.000364225953194438	0.0239953056556297	0.000189205273116681	0.0417762707999812	0.00209717831752328	0.24509786467121	7.99464495570727e-06	0.00828582867818002	0.000170317701783158	0.000183542231869419	-0.00699814742229614	-0.127998387950854	0.530483182549581	-0.00676537540354506	-0.0662548372053829	0.0783078009113648	-0.122641019855677	-1.39603705230546	-0.0804446745117328	0.225539322539427	-0.0968603245802854	0.0394224452230667	0.000172148849180464	0.000283561606065089
447.808169845901	-8.08621619355004e-05	-2.03435487178636e-05	0.107394341782781	-0.00108434921121078	-0.00604286442609187	-6.77867496467556e-05	0.0160333035748987	0.0733407050358906	0.00481209026524385	0.23147438848532	-3.16226653703932e-05	0.000146651300743379	-9.29766446499702e-05	-0.000156806747208382	9.4670476372082e-05	-0.157397809579161	0.623760423826693	0.0098544974285502	0.00358287298731192	0.000888446049056476	-0.145881717607708	-1.43772034956489	-0.0254747283432586	0.215532971000415	-0.100997854608438	0.0284103167128432	0.000219218639046171	4.8150790655502e-05
450.361920386996	3.01937972960793e-05	-4.43987394870042e-05	0.10816666770419	0.0098658327155036	2.95208093994119e-05	-3.19153789344913e-05	0.0226507186700638	0.0675709818046768	-1.29668982396162e-06	0.232705984349904	-7.82157877587496e-05	-2.42778594236011e-05	1.43706853275134e-05	-3.12477724920485e-05	-0.00254234032579537	-0.203176639870517	0.630730939717792	-0.0584184108688761	0.0725763985636984	-0.000351783475812924	-0.137491093019198	-1.35368492316972	-0.0580392291853499	0.183078839548417	-0.125105277798566	0.0123312208354394	0.0145427952537538	0.00749179172825308
452.930214960888	-2.05686972379045e-05	-0.000139146679274761	0.0878951889315512	-0.000149671008024057	-1.41162392627519e-05	-0.0229492371605092	0.0148219558963784	0.0381926186773298	-0.000137375704291539	0.216791485695975	-1.88123093406527e-05	0.000382092230357153	0.000181125595820321	-2.27710226460345e-05	-0.0133518741834267	-0.200617655377097	0.356812376249453	-0.0466282502554037	0.0316325058559269	-0.0729541353864299	-0.222295220842595	-1.15028517039409	-0.109844688364444	0.200301823132553	-0.0919831240040234	0.00111118014471225	0.000318522316775734	0.000436678759776897
455.603621625635	-2.52328481543471e-05	9.59963870515063e-05	0.0974132988638375	0.0128878333578368	-2.30188443038555e-05	-0.0153802110622297	0.00727371121757468	0.00827068096138468	0.00224557148915261	0.226313695909326	-3.60884717802697e-05	7.47853628360752e-05	7.23683128792079e-05	-7.62562934226345e-05	-0.0420200242656511	-0.154018030479115	0.256306234842574	-0.0449677063717049	0.000101224164080078	-0.0912699251244079	-0.156589901845363	-1.13383849746995	-0.203469230594761	0.124425303621236	-0.0331794742411949	-1.18417833531162e-05	0.000131980963136772	-4.52627875569285e-05
458.235587783248	0.000119531817104157	0.000103830388722726	0.108931617836258	0.000125247016771346	0.000110279203983633	2.8624575738245e-05	4.50828646417087e-05	0.0356417334207321	4.71559683579975e-05	0.24678670351428	0.00022236693918602	0.0104984484977606	0.000110118408414614	5.45203157934577e-05	3.32412050540477e-05	-0.0931682955265589	0.433889705826029	0.000153945789693637	0.00446891477983925	0.00406594584470274	-0.129293391378208	-1.40264838156174	-0.13606844496071	0.276313631045875	5.51750317129626e-06	0.00748631531307098	0.000131330068887349	5.95119606060066e-05
460.888280172322	1.93639681396877e-05	3.66849599867397e-06	0.0913780453655711	-0.0047202656602934	-2.89552394807893e-05	0.000199988584606443	-0.0330048404485455	0.0421182580890322	-5.57088918536214e-06	0.206230612276802	-7.0579651873381e-05	0.000167577306151408	0.000174874742313455	0.000140933716988575	-0.000148996316882494	-0.123186844994172	0.362529582176749	-0.0174356147300901	7.66492255134877e-05	0.10885611187858	-0.141405787288634	-1.25873203769595	0.00571303908379048	0.216176925913636	-0.00398712357878077	0.000118781504539751	0.000566846467505156	4.15346386028917e-05
463.450836614754	0.000219295025554113	-0.000204392614609649	0.116067736367647	0.00525647989291604	-0.000190882455789503	0.0135609218765854	-0.0229139948933943	0.0372653232775636	-7.9811980983497e-05	0.236569221537296	-0.00017654078622518	0.00732589066561214	-3.25840680455882e-06	-0.000142647263596323	2.12634971520307e-05	-0.173555115155448	0.266995572935084	-0.0105540223305035	-0.0166131701251626	0.225572801067594	-0.151006487398377	-1.24512760553127	7.44216465978671e-05	0.215715453594013	-0.0223691322651387	2.7910782949867e-05	-0.00013353417210168	-9.284982585104e-05
465.040545016542	8.98878332912298e-06	1.06602482809857e-06	0.101035027623545	0.000114161974728816	6.97802324316929e-06	0.00807293862565856	-0.00132114551703708	0.0610483849394807	-9.22052378044008e-06	0.217805941242144	9.5365214905918e-07	1.94347107970673e-05	5.75262158507764e-06	2.85911511711821e-06	1.39974289292022e-05	-0.167808564717887	0.000116211967168036	1.0642421614083e-06	-0.0102416625977893	0.296013132776571	-0.158225236053326	-1.23260193201104	-1.99321404804079e-06	0.210977475608032	-1.018580576908e-05	1.74083432680236e-05	-1.38770562907734e-05	-2.0143321600347e-05
465.457112685206	1.60699168727731e-05	-1.38836929583602e-05	0.0940639875096837	1.30123041834277e-05	8.60923120948329e-06	0.0184992799882744	-0.00964828871028197	0.0495912173752364	-0.00193064107234298	0.208363267585977	-3.30770258968654e-06	1.89122545114271e-05	-2.34851494818704e-06	9.72271166266167e-06	-8.62485763616519e-06	-0.16278024312292	5.48301806653818e-05	-1.11093599130516e-05	8.2047852848527e-06	0.315281869260681	-0.165136868572673	-1.20326186003186	-0.00158442402480926	0.207024784551495	-8.42238805599646e-06	-1.8836306206526e-06	1.02060060943124e-05	1.02866653608422e-05
465.830670868856	8.06352641599619e-06	1.91643971328522e-05	0.0915229790799917	-2.26894495409264e-05	-1.86196195338276e-05	0.0217726140958924	-0.00428766700543584	0.0610732014423264	7.23127679159911e-07	0.211711811364081	-1.74743929501169e-06	3.13143403575377e-06	1.11374835716417e-05	-2.7160702547462e-06	-1.24963364478144e-05	-0.15358475818217	0.000201518962531599	-0.000548265541216841	2.39253892585006e-07	0.315242916486491	-0.168689585912353	-1.13413641114779	1.25515761149271e-05	0.210802286577452	8.89923765121233e-06	9.54237488909275e-06	1.02266342119652e-05	-6.08078420406133e-06
467.463170868443	0.000254916803763284	0.0013457920837775	0.111519012855754	0.00694518908865853	0.000320389611071897	0.000311519174752741	0.000628100546285319	0.0502535342946272	0.000184573755238875	0.232682333525741	0.000511803873942015	0.00603317361421317	0.000179111455239961	0.000502590385701371	-0.0176013138471573	-0.0696888041638405	0.0524931813653156	-0.000148592364030324	-0.000332273428533187	0.205371959302049	-0.18414550955411	-1.21165936934033	-0.0260629171709779	0.247255756124075	5.23690743921664e-05	6.96613792056025e-05	4.03727631989523e-05	-0.000290644189705604
468.045956101486	2.14622253640779e-06	-3.60922806183481e-06	0.110837430881925	0.0210751282887225	-0.000617351134601206	-4.92658715691708e-05	-0.000773289953806729	0.0570389870816212	-0.00237181314885384	0.218081898933999	-4.61140966049429e-06	0.00244864363917199	-1.68790879873753e-06	-2.68946800713588e-05	-0.0222498025324623	-0.0619113347884847	8.56902890020381e-06	-0.0358287433693375	-0.0490404191313643	0.135764259223358	-0.201326375112651	-1.27102031048713	-0.0773119533181219	0.228123661214234	-9.65681638244625e-06	-5.89076226922227e-07	-0.0235738315358906	-0.0216876574677029
468.436983273661	-1.56003925032065e-05	-5.03434630228814e-06	0.105726406524319	-2.52927549363767e-05	-0.0114164708555349	-0.000174631459559345	-0.0034440240467264	0.039645026221214	-0.00504764424750263	0.200474655674941	1.01691912218261e-05	1.16399064688151e-05	-2.7448015674185e-05	-1.04116347063687e-06	-0.0169243699408552	-0.0435667960186459	9.33654467643788e-05	-0.0420638992221902	-0.0626224107909272	0.0931489076523014	-0.203972319348844	-1.23641907330931	-0.0935639001242709	0.205426883207114	2.0311117154242e-06	9.50229608194363e-06	-0.0231656679501954	-0.0193061613518004
468.854106728582	-2.11803013945722e-05	2.10156892147856e-05	0.10542388002806	1.25860044124299e-05	-0.00722547429771286	-2.99604655562825e-05	0.00172541526846377	0.0402476646427684	0.00100403882864029	0.202325067962021	7.20130862568802e-06	2.84049536063385e-05	-1.58007191817202e-05	-1.31466991667641e-05	-0.00804957525775887	-0.0194256195217535	0.000102519008172536	-0.0290192514557643	-0.0496225917437682	0.0607787998747822	-0.198428865657081	-1.20977674344631	-0.0891833001465648	0.183540418499103	-9.00850740329035e-07	9.67143735232867e-06	-0.00777179415760721	-0.00384573507693131
469.271222825688	7.46905325345026e-07	1.51134919604807e-05	0.103002122022504	0.00098972298645184	8.42686945978865e-06	-1.79324086629296e-05	0.0192993639947941	0.0450945692681419	2.19724382920571e-05	0.201419150555123	9.53631770921698e-06	2.88600567389143e-05	1.17375948440077e-05	6.26736959750523e-06	-2.14945186230881e-06	7.15111505496255e-06	0.000126257734498589	-0.00477922784947624	-0.030411728309179	0.0280025249368193	-0.185243020589204	-1.20274115157936	-0.0850514854710467	0.156243432774604	2.08150445045993e-05	6.3183084926503e-06	-8.02023529108894e-06	-4.1035911391701e-06
469.700015943278	3.72422740652825e-06	3.89120666484083e-05	0.0979889523217337	9.22004920926924e-06	-3.27422677628522e-06	-1.78817985259471e-05	0.0233880626389354	0.030768249253025	2.06444053524685e-05	0.193173534700958	4.27033518848241e-05	9.14148572923548e-06	7.5244893747432e-06	8.47132799153021e-06	-5.31599872332951e-06	-2.60018461680281e-05	0.00019611608954254	-1.38556007839678e-05	-0.0176926631887807	-5.56040589516296e-06	-0.186619121962865	-1.21029210602615	-0.0778913871713585	0.134548164690771	4.72298802071699e-06	1.01273701102208e-05	-9.85926210310322e-06	-1.02861682483295e-05
470.100827947015	-5.28888470170728e-05	-3.43233847573559e-06	0.100443394310114	-0.00129012731114314	8.49026043476392e-05	-1.62770530566884e-05	-0.00307402141639243	0.0451880301858871	0.0022733975904067	0.203465147134253	-1.71738078691485e-05	0.000535374969553691	6.63322214759199e-05	1.61540200803192e-05	-0.00211147325277968	-0.000611071395114675	0.000267558390215114	-0.0138684944812458	-7.56851146984231e-05	-0.000338971564695225	-0.251171743384022	-1.09909001007535	-0.0725902005690117	0.115567057026252	-2.05473814558724e-05	3.99604882031035e-05	-6.51217122991089e-07	-7.86748858133842e-06
472.154751326778	-5.68387908283768e-07	0.00161337985760963	0.120137905564762	-0.0130098963348822	-0.00323975229641098	-0.0236450406133891	0.00422447941658711	0.0660866760777813	4.09768739785508e-05	0.237011431340227	2.08582432281005e-05	0.00137965705483906	-4.97924898181306e-05	-3.26825657772579e-06	7.37648361437438e-06	-1.22921561167398e-05	0.000260895310613799	2.27813656634857e-05	5.94302160846442e-06	-0.16319271985234	-0.247777068883943	-1.00126373126172	-0.255020336803727	0.228538791276081	-1.07791191538189e-05	-3.01450997563969e-07	8.6705678775551e-06	2.05819177648059e-05
472.533416777327	-2.54794364445281e-06	1.37085895968858e-06	0.115939536282271	-0.0392823396363913	-9.0165897329991e-06	-0.0212383566570271	0.0148813731299185	0.0688146916560285	-2.04539715442559e-05	0.21783386895347	1.69502015786662e-05	2.29204831581852e-05	-2.91407439685014e-06	4.40209538153812e-06	1.93789294605398e-05	-2.16368147110338e-05	9.71825852900548e-05	0.0195750468783001	-9.85860497204664e-07	-0.161997738263405	-0.271494470009775	-0.986705642319108	-0.253003699989996	0.243057282086223	-1.59965739223224e-05	5.8366316336627e-06	2.13958937723586e-05	1.93749140487788e-05
472.955935760364	1.24408571533333e-06	-2.37744765087513e-05	0.110063217505052	-0.00351249819398418	-3.00023233437593e-06	-0.0164586439535303	-0.0167689128901353	0.0757144564455105	-9.91617388780182e-06	0.215615003582242	-1.02242010293897e-05	3.88878356500223e-06	-2.2328999293485e-05	-1.00999637955851e-05	-0.000545783948918439	-3.87650101807683e-06	2.88577182804233e-05	-0.0305398144296277	0.00177123281388562	-0.169015955374531	-0.177184314195829	-1.10478375477242	-0.25337291009135	0.246447101101789	4.80726922069994e-06	5.03677154535213e-06	0.00141502367764088	3.00805408431258e-05
473.326412406293	-1.77805266682234e-05	7.11472090593326e-08	0.104257134582309	-0.00018114983787957	-1.47360711323834e-05	-0.0185019094967569	-0.00891754298757885	0.0794525772612663	-3.86983524539839e-05	0.212268488838605	6.6510172369578e-06	-4.30454228195114e-06	-3.13767118420378e-06	2.25384382881753e-06	-2.13385965507658e-05	-2.7735098293543e-05	0.000135242690904456	-0.0604748227797027	0.0261816208972272	-0.177718264390445	-0.124223627337445	-1.24710492189984	-0.222133586404897	0.263280551421676	-2.40516048069062e-05	-8.00336340431946e-06	0.0169297262144009	0.000829835335720292
473.747244518483	2.64886291022703e-06	2.12807577924529e-05	0.095543251733954	-0.00745379051564707	9.41956241199865e-06	-0.0277177831413419	0.00424509648092302	0.0615828434905714	0.000474531016932614	0.206727795951475	1.00222476809113e-05	1.60335831472854e-05	1.09882290047805e-06	9.49247717851401e-07	-3.67674524857581e-05	-0.00415304572042335	0.000326922637425705	-0.0629146100992888	0.0674420779015942	-0.19783147530848	-0.127981916864127	-1.31915589420009	-0.155543385647205	0.260350156511855	-1.46132376683753e-06	3.44627874224856e-05	0.035971698496672	0.00475951318536989
474.147752262865	-2.07094771169553e-05	8.59940788650746e-06	0.0897570563138233	-0.0051116082576769	1.30599037391665e-05	-0.0388012711018312	0.00300763607271845	0.0548921576026776	0.00450975802765876	0.202316973990992	4.65235816390869e-06	2.16968911964956e-05	3.42835934741247e-06	3.68845525725661e-06	-6.68375397862542e-06	-0.00986242163750775	0.000293955193882227	-0.0520571120670254	0.0973940610705907	-0.223570552829077	-0.162730970723866	-1.27246360401694	-0.100162945244633	0.242861993585712	-3.04956886394886e-05	1.60497275265953e-05	0.0442545342131044	0.0079678022966607
474.549000170215	-1.16604571994186e-05	-8.41107972452015e-07	0.086806635834663	-1.65694032308115e-05	4.77314757532805e-06	-0.0410922552378487	-6.19242190493397e-05	0.0676842784417996	-2.59333669031561e-05	0.209817099751884	7.56314546560226e-06	-2.34730480638667e-06	-4.18880923249943e-05	2.21695935171585e-06	-4.60538587871569e-06	-0.0135537606957565	0.000111296792903072	-0.0409079042499554	0.104390392245725	-0.224571697450101	-0.183386374913244	-1.15449973790168	-0.0900735728030384	0.24981167312158	-0.000223172337819973	5.06646012095538e-05	0.0428123959055794	0.000673222342793455
477.00988734266	5.43680841490645e-05	3.50547213995813e-05	0.107888631826347	0.000397796773965362	-0.0115243518523617	4.95147042661414e-05	-4.93033312978826e-05	0.0264996486473974	0.00719054639737782	0.223541729076594	-7.8164652309797e-05	0.00251670982434794	-0.00138490487977609	-6.95727038699475e-05	0.00583195207289453	-0.129463911297684	0.501694642051109	0.0361893431734533	0.0230209046510977	-0.0474425633882437	-0.121744805208871	-1.40623339753687	-0.0493220712946477	0.201483401330033	-0.0954589850802149	0.0368550338089865	-1.32534669314839e-05	-0.000205301216390347
479.560919009324	-8.83042443123346e-05	-2.37768082047771e-05	0.103251280904994	0.000203855343279322	0.000141691962072177	4.11280754095184e-05	0.00332495685622647	0.0673384156978869	0.00247985859390759	0.228943731262963	-6.82232785747e-05	0.000138725678720933	-0.000119859032194833	7.29730384725252e-05	-2.39566766263823e-05	-0.166241503413637	0.561523588890441	6.9623603228861e-05	-0.0116025053415217	-0.017125528962544	-0.138700189454713	-1.40494569719845	-0.0635675615664708	0.195269369863685	-0.107296350836637	0.0223878036734249	-5.26038422267651e-05	-5.26794520398887e-05
482.226565056998	0.000423341879990807	-0.000103599060814656	0.097388525353182	0.00195244645949315	0.000490409766414889	0.00607735655574589	-0.00168763181709859	0.0515873458814972	-0.00019172660686822	0.221268880332245	-0.000183153778665173	0.000112362107094555	0.000119311304697116	-3.58189452787631e-05	0.000148626479951803	-0.203247912919287	0.540447101984432	0.0571213101159427	-0.0689478860887297	0.0101982684931853	-0.146642911238486	-1.35928038284166	-0.0511358277135978	0.182358115848816	-0.120164416097394	0.000143210113850971	-0.00732280760428885	-0.000277976582545754
484.690644715605	0.00669077515317435	6.87624112078302e-05	0.101577759845907	-0.00015620229619977	-7.7894429906431e-05	0.03690403311534	0.0104967213635371	0.0344208938709054	-0.000178906325343726	0.233100742297461	-2.77477935154448e-05	0.00908069776892035	-0.000124121678813759	2.56208239866302e-05	0.0383705831972798	-0.212430008917938	0.520339332972606	0.0420787032364761	-0.0316337061486632	0.0946311030721508	-0.234506268980627	-1.13542796814144	-0.134591681688255	0.205426784968028	-0.0991688393092288	0.0146281267736051	-4.31272108148735e-05	-0.000593349866678067
487.379876459178	6.52291396997538e-05	-5.69935643527365e-05	0.100149377073998	-0.0237562355989543	0.000993628160824131	0.0104578681993089	-0.0130657720388067	0.0419778509865161	6.25044118238795e-05	0.234158727743743	1.09811212685502e-05	0.000202838450390117	6.90282293940946e-05	0.000248379610801385	0.04599415599326	-0.145168170881807	0.22507902972703	0.0294087351721331	-0.00209135379919885	0.0874331857291987	-0.125225443411848	-1.22117399134776	-0.182635500342958	0.144360004845973	-0.0249426606613196	0.000264170900029822	-0.000257289163868775	2.40354659394437e-05
489.850553673471	-0.000150006740160931	6.42796304568739e-05	0.107460662327918	-2.21657059292612e-05	0.000114209753975809	0.000112145508954354	-2.06186574412566e-05	0.0333276323332746	0.000141323903406557	0.242370551623739	1.99923477487264e-05	0.00776126161893408	-3.1224425086094e-05	-8.88808844731765e-06	0.000271309555873919	-0.103113778003768	0.394752802803396	0.000709062290344237	-0.000104320336944727	-0.00559953654133218	-0.136495027374153	-1.38107018830235	-0.132831858988526	0.267634752156564	-0.000783759395961246	0.00321683322468039	-7.70546155166778e-05	-0.000160560336893126
492.511684835862	4.75248101342179e-05	-0.000375411044471113	0.0896469581923432	0.00376039081135103	7.2318352225238e-05	-0.00100606989321466	-0.0377381516123342	0.0309193477327559	0.000293522574491565	0.200588967174839	-4.65682953827023e-05	0.000312063258298312	5.43999576579541e-06	1.68599177956466e-05	0.000420305325239686	-0.14644476336239	0.38112517964463	0.0410224448974178	0.000155648005214854	-0.122215757915009	-0.163729607106147	-1.30502702502753	0.0160560761548019	0.204288295108854	-0.0118901581808107	0.0009802979900892	-0.000123692101864995	6.27849817646823e-05
495.182757326868	-0.000110613596827328	-4.52976279146586e-05	0.112616034805779	-0.0230341683009237	4.49569467652277e-05	-0.0168269415017605	-0.0374839544181465	0.0359246039438081	0.000276973205379055	0.220874103680633	5.40230142365961e-05	0.00276815284880544	-9.5696178468854e-05	-0.000102409591617337	9.1594084209136e-05	-0.191715306746823	0.215457745216322	-5.53012349002227e-05	0.0216586540296542	-0.240521346051758	-0.156676501187697	-1.24358013378564	0.00289618631839441	0.195802879290993	-0.0264052059817696	0.0002613564983645	-2.68679099252628e-05	9.78032574398553e-05
496.580388706492	-4.08453334807866e-05	-3.96113338275441e-07	0.0988056074208125	-6.32697886712872e-05	-1.61682966007192e-05	-0.0108203290828072	-0.00625668820640397	0.054584473845499	-4.19372444067698e-05	0.214408160068612	-1.74231810818408e-05	4.80577947203332e-05	-5.20506663341557e-06	-5.22694188332237e-07	-3.64515509735255e-07	-0.178123033024454	0.000133907469771936	-7.21883989891459e-06	0.00532125894453978	-0.308365315914246	-0.159126834843631	-1.23161612992989	-2.17103857091997e-05	0.211166360663231	-1.71935677554825e-05	3.78318633918239e-05	-1.3573178244003e-05	1.92203289703537e-05
496.990288466892	-3.24887893863469e-05	-2.31736296830268e-05	0.0930971674432447	8.07199104220873e-06	-5.06783295113204e-06	-0.0206017010732958	-0.00860678804776108	0.0514404549557929	-0.00222474769562349	0.207440090971214	1.02673303773049e-05	2.9600455670674e-05	4.41199186798172e-06	-6.19111890767522e-06	-1.12669656495104e-05	-0.172272102550442	4.13053601482207e-05	4.45710392165575e-05	-1.59540565348326e-05	-0.324834271905426	-0.163416242471883	-1.18416875474687	-0.00162797811557035	0.206576954171549	-2.60367532469591e-05	1.37818613261103e-05	-2.52128488438332e-05	-2.72322595543292e-06
497.409858700196	-5.00644551821088e-06	-4.52951069069916e-06	0.0922918094791111	7.23285971530811e-06	5.7100108447991e-06	-0.0163664912792424	-0.00139698520809063	0.0673445446215545	2.59611024204257e-05	0.220647578823671	5.90851231436342e-06	3.18218363929954e-05	2.52070590279613e-05	2.28590120521053e-05	8.08081057938707e-05	-0.157511210756599	0.000272574730368748	0.00335035413478101	1.2153447554489e-05	-0.309216723141726	-0.170828667660448	-1.11750114202838	0.000170635090648155	0.225262293353368	1.2706197063966e-05	9.11744646416832e-06	-1.90325635994328e-06	4.13047144412368e-06
499.208982654422	3.9952753118135e-06	0.00504494843857721	0.118442991805272	-0.0331556237793845	-0.0121413157248294	-0.00787517600340286	0.00822427154675862	0.071015480929512	0.00703418300044724	0.236890486241386	0.000433070767293357	0.00947600552068775	-0.00200943775710848	-0.00231200360926064	0.0202611712064675	-0.0785149487610047	4.86334156857226e-05	0.0116959121664325	0.0170196349323716	-0.184719880958109	-0.191318046444008	-1.25767963625298	-0.0506750675218222	0.242558479462668	-1.63343593336541e-05	7.06238940591947e-06	0.00846692941634051	0.00872293096698612
499.604279163859	1.43503376559263e-06	1.50481867497622e-05	0.107297624633901	-0.00656479536470977	0.00542283707242675	0.00134013727904775	-0.00363499061292201	0.0460014529695513	-0.00703567204242	0.20753082085042	2.49235699470305e-05	2.50487230697354e-05	1.23973537656975e-05	2.8409624146219e-05	0.0223554211562951	-0.0682624334157603	0.000188481353996668	0.0407868461010804	0.0573582323841508	-0.127185316542858	-0.200013943673041	-1.26041856025555	-0.0861695740699069	0.220481909170206	1.36050398090991e-05	3.50494499075032e-05	0.0251759865659596	0.023017673449189
500	1.46452834293365e-05	8.3112842909648e-06	0.105237804367505	1.94576266546432e-05	0.0132952255668261	1.10024308715571e-05	-0.00203796748162122	0.0362734641919609	4.23959583799633e-06	0.19879913791729	-2.09903301208833e-06	1.3751662214568e-05	7.98139389953586e-07	-1.485715413448e-06	0.0153723581047022	-0.0472236004588063	8.75508721354119e-05	0.0391156046165949	0.0598346927715224	-0.0896983628625702	-0.200236641485369	-1.22708924430161	-0.0935300928427021	0.198614643764198	1.59036733417889e-05	-2.8255921860172e-07	0.0182826472974558	0.0144585087811116


==> data_icl/lambda_0p05/data/theta_true_data.dat <==
0	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
2.16678221135706	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
5.21158211200645	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
8.20507416949852	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
10.7173866587519	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
13.2517194958724	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
15.7171637392219	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
18.306257394925	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
20.8701818657218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
23.4583499309704	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
24.3700856231003	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
24.7660449551284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.2279645041631	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
25.6521167244735	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.0564865051422	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.4344397469304	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
26.8195847699044	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.2079315913305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
27.6679879082524	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.2135962518746	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
28.708277349317	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.2196725342151	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
29.6530158612646	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
30.1794491743465	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
30.6218486634629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.5361034265227	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
32.9290989437519	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.3443375889228	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
33.7523119955823	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.1533983382835	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
34.5316138490728	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
35.4793125184807	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
38.1383969833501	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
40.6285353308619	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
42.980051122291	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.3940742360674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
43.8367412646987	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
44.25485981048	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
46.6731714596022	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.3214660126517	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
47.75875372328	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
48.2155889639454	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
50.3508393142218	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.2672269411065	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
51.8062046998859	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.2073911416334	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
52.8173191823169	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
53.213650549522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
53.6376294447145	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.112251948942	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.4894678402209	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
54.9003158385854	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.3277852136882	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
55.7115247477428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.1063130715624	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.4874128884275	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
56.8789983820871	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.3253961520969	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
57.7311781747213	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
58.6689084829166	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.1513869588967	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
59.6455890055329	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.1167305191664	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
60.607173723871	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.1869826336966	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
61.6944363767592	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
62.6956638169461	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
63.6596253784166	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.1398137573142	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
64.6302380192499	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.0250965858911	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.4648007424075	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
65.9079110168762	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
66.7451626922333	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
69.271167819202	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
71.7160033578275	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
74.362761536026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.3216054998948	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
75.7131379328549	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.4423711336647	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
77.9243176781194	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.3306821459703	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
78.736579290614	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.1478643526985	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
79.5381368954383	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
80.2611994643807	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
82.2682850971007	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
83.9109546307589	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
84.6391649776339	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.5645100560094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
85.9762294802945	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.3828176048383	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
86.7640980286888	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.1160598566258	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.5058478907428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
87.9432864820004	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.348851851938	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
88.7966909136137	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
89.2246707495863	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
90.2346089057798	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
90.6765186495548	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.1321173343415	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
91.5582861105288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.0705553655883	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
92.5834285263351	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.0093404665525	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
93.5210747402602	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
94.9425385541655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
95.3946636059651	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
95.8956721937813	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.3066915135023	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
96.7093110452193	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.1445632863899	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
97.5653060566484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
99.8121179282954	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
102.358364329014	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
105.025479104492	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
106.755633128428	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
107.141249661333	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
108.700417223803	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.157511893661	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.574447838491	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
109.994006573314	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.425832701192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
110.811907223064	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
111.215206391213	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
113.397269418875	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
115.635084775524	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
116.164316671345	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.146504739344	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.545358631731	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
117.948076357959	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.336917870437	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
118.717215612936	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.131613406587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.543208756405	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
119.943889838143	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
120.3671170937	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
121.393091733624	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
121.834859948832	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.248192806134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
122.694371267767	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.159058578104	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
123.69079236804	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.193530827757	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
124.600355532665	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.049574517169	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.477488346358	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
126.935563874697	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.452624465209	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
127.836509988843	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.255771092647	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
128.703933259711	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
129.488778618748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
132.068076394925	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
134.499940438542	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
137.093497234983	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
138.330558073782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
139.312502985181	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.409092151597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
140.854680992573	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
141.261319149502	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
141.676731254194	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.090154684927	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
142.473599034346	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
143.775250758795	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
145.577834345913	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.278638985587	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
147.70507686149	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
148.601061261242	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.007496388581	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.399053781561	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
149.77235880657	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.14171440623	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.537214028978	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
150.954569359011	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.38654052853	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
151.806348907238	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
152.835353961213	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.282684135436	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
153.685172256412	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.134565922072	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
154.615245681177	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.16129050187	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
155.642938455547	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
156.040574424311	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.524893899783	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
157.960949257816	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.423351397127	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
158.932967427265	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.306589800505	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
159.746371206744	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
160.192314262472	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
161.211507862628	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
163.834722386484	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
166.296579158472	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
168.93396706131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
169.765249851447	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
170.858774118451	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
171.733611943626	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.173728899153	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.584307891691	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
172.995917829078	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.409264934921	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
173.794950016305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
174.686897171584	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
176.848756449397	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
178.732434136352	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
179.339534352895	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.102695190126	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.510339443093	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
180.925297759025	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
181.291217539134	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
181.669785085421	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.099671379401	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.508809803167	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
182.937627303529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
183.337666393453	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.350252610658	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
184.800611147427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.234594944864	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
185.644524883966	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.137948410993	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
186.667495838418	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.139784412782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
187.538039508932	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.045394053748	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.437580537878	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
189.917998228734	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.407170294058	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
190.76978250616	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.208905500451	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
191.652178716669	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
192.990307594472	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
195.55351237617	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
198.004823436747	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
200.662926457701	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
201.287197216795	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
202.869162438653	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.325417918109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
203.760427092689	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.170786488715	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.573551055177	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
204.984695842436	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
205.391717646315	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
207.138020510227	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
208.93639991881	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.19930370549	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
210.754555152288	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.529148379597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
211.941159605516	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.346328668903	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
212.703185469879	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.08056871848	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.510419439302	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
213.903468394648	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.350497273093	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
214.757698327419	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
215.789831844985	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.235942179674	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
216.67757332529	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.103357122199	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
217.61654466982	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.144126722191	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.593294823254	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
218.987341395998	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.521259342239	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
220.944355607889	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.446577905907	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
221.903978746301	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.292297168035	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
222.73275781895	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
223.168424849337	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
225.039516381965	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
227.658469893078	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
230.303654137796	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.27732752816	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
232.682830364311	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.229256388203	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
234.675093480988	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.117001753767	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.529953097316	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
235.93142154839	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.359157811384	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
236.764080249531	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
238.292221543096	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
240.45888206486	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
241.724807640152	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
242.71845467743	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.118464153546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.529426032669	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
243.912064487503	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.287056496913	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
244.701932067283	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.131014277019	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.524241439196	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
245.967964573016	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
246.795352758629	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
247.403235779549	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
247.823811136425	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.278689196949	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
248.710163348922	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.239763500782	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
249.753976953701	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1	0	0	0	0	-1	0	0	0	0	0	0
250.266634939998	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
251.695699162736	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
252.258189315601	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
252.708237677243	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.222100469104	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
253.601746355284	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.016518594997	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
254.432576536108	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
255.727629647156	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
258.292769632519	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
260.758340154109	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
263.386470594341	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
266.080590209265	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
268.698170896192	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
271.39327303378	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
273.959110081432	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.389224123929	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
276.795447158523	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
277.172106401742	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
278.054375446058	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.391825203634	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
279.789887272571	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.18672194817	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
280.626327096233	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.058142768655	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
281.457499775597	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
282.939153420661	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
283.907680920297	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.302465202876	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
284.714819274559	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.12590666943	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.51601922718	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
285.921835958837	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
287.681306953069	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
290.378271239965	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
293.000166097746	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
295.577450422269	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
298.254950493002	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
300.84265328473	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
303.477078446427	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
306.052600186575	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
307.957661179733	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.376718637158	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
308.755496636379	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
310.555924875229	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
310.968313038332	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.358153195423	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
311.76829422423	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.194704539568	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
312.617223414054	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
313.016567445593	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.049571027522	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.428089485478	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
315.857479147179	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.238262917968	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
316.669360018825	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
317.06677088946	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
317.469696570544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
319.904700262879	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
322.447636023098	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
324.972139638094	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
327.564431915203	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
330.263998583488	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
332.825134704113	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
335.530443379232	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
338.087404341652	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.438181319361	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
339.854985067828	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
340.227955791732	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.021154380831	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.433202978585	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
342.828130089469	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.246667633198	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
343.672372998595	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.097248608912	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
344.4995656598	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.570602939691	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
346.942427046839	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.342111976242	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
347.737354673306	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.145922131858	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.537576875885	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
348.94681718384	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
351.653440023805	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
354.261947829546	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
356.890746388481	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
359.449816946686	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
362.073377673944	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
364.673834350778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
367.247307569238	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
369.958327466226	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
370.948716126026	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.341733358111	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
371.749564446513	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
373.543026728325	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
373.936678529504	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.325993588138	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
374.756623909449	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.191758732549	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
375.606295068057	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
376.423246808485	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.026436391532	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.408578173648	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
378.841721643105	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.23574420804	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
379.637490613417	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.036810968713	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
380.942443167649	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
383.509575129131	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
386.022666420285	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
388.736091090264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
391.433680566617	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
394.01909383628	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
396.624661337097	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
399.199158406801	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
401.721777596018	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.415688795975	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
402.797929981681	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
403.438867390189	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.017061152264	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.418837211796	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
405.815589097923	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.251591882511	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
406.677432936534	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
407.084876964062	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
408.317335058643	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
409.53321810296	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
409.9163949067	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.334034361716	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
410.737377611519	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.126238518776	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
411.517166786236	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
412.79984194705	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
415.473274571681	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
418.070975290657	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
420.65803945963	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
423.421645619393	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
425.911503177863	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
428.51063213351	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
431.118216973523	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
433.588747770413	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.009841732793	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
434.409004874509	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
436.118620026068	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
436.627413733564	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.014547647314	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.414898735993	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
437.837593809928	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.269082977939	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
438.666758525895	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
440.685644724544	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.070615311926	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.494339188957	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
441.863884182305	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.288646921951	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
442.684173205117	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
443.083257103379	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
445.238566833198	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
447.808169845901	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
450.361920386996	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
452.930214960888	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
455.603621625635	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
458.235587783248	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
460.888280172322	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
463.450836614754	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.040545016542	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.457112685206	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
465.830670868856	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
467.463170868443	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.045956101486	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.436983273661	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
468.854106728582	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.271222825688	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
469.700015943278	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
470.100827947015	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.154751326778	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.533416777327	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
472.955935760364	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.326412406293	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
473.747244518483	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.147752262865	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
474.549000170215	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
477.00988734266	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
479.560919009324	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
482.226565056998	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
484.690644715605	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
487.379876459178	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
489.850553673471	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
492.511684835862	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
495.182757326868	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.580388706492	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
496.990288466892	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
497.409858700196	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.208982654422	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
499.604279163859	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0
500	0	0	1	0	0	0	0	0	0	0	0	0	0	0	0	-1	1.5	0	0	0	0	-1.5	0	0	0	0	0	0


==> data_icl/lambda_0p05/data/threshold_nonzero_counts.dat <==
0.001	16
0.01	15
0.05	8
0.1	5


==> data_icl/lambda_0p05/data/tracking_error_norm.dat <==
0	3.76961536499415
2.16678221135706	0.0116712745966357
5.21158211200645	0.00222591002388544
8.20507416949852	0.0186872699012714
10.7173866587519	0.00858190135537122
13.2517194958724	0.0445207871796288
15.7171637392219	0.0273334029154995
18.306257394925	0.0745810358819487
20.8701818657218	0.0375783013670246
23.4583499309704	0.019919483798325
24.3700856231003	0.0279859575423206
24.7660449551284	0.0314289192258531
25.2279645041631	0.0245974225416514
25.6521167244735	0.00991888999385086
26.0564865051422	0.00764484950115845
26.4344397469304	0.05628218237508
26.8195847699044	0.0324569274406704
27.2079315913305	0.0562734709980886
27.6679879082524	0.0332863991512929
28.2135962518746	0.00471299218855585
28.708277349317	0.00446040240224331
29.2196725342151	0.00167596686853101
29.6530158612646	0.0180752460417336
30.1794491743465	0.0172759137908782
30.6218486634629	0.0764401806538246
32.5361034265227	0.0491916742644628
32.9290989437519	0.0537474697901099
33.3443375889228	0.0219265468583496
33.7523119955823	0.0145791974222128
34.1533983382835	0.010632203852669
34.5316138490728	0.00611912550969733
35.4793125184807	0.0965779325435712
38.1383969833501	0.00528574857546164
40.6285353308619	0.0813464002852996
42.980051122291	0.00914047878596067
43.3940742360674	0.0187587160862314
43.8367412646987	0.0445459383078738
44.25485981048	0.0459032535096042
46.6731714596022	0.0145547036249251
47.3214660126517	0.0255463455371455
47.75875372328	0.0148281906949646
48.2155889639454	0.0157172964285323
50.3508393142218	0.0470918019395617
51.2672269411065	0.0206639832173014
51.8062046998859	0.0126897091755456
52.2073911416334	0.0169358754468601
52.8173191823169	0.0654736382184089
53.213650549522	0.049482795668218
53.6376294447145	0.0379963906445187
54.112251948942	0.016051305863797
54.4894678402209	0.0167191006743401
54.9003158385854	0.0265858625931176
55.3277852136882	0.0100983718567278
55.7115247477428	0.00787268857751033
56.1063130715624	0.0139709152855827
56.4874128884275	0.00793948127730622
56.8789983820871	0.012086735870346
57.3253961520969	0.00156452287442917
57.7311781747213	0.0482088181009872
58.6689084829166	0.038821391221663
59.1513869588967	0.0619645486875209
59.6455890055329	0.0220069232143604
60.1167305191664	0.00902390131554847
60.607173723871	0.00351748826852999
61.1869826336966	0.0021386703850151
61.6944363767592	0.0390724514966897
62.6956638169461	0.029406910231841
63.6596253784166	0.0483773386986844
64.1398137573142	0.0207480497198412
64.6302380192499	0.0297657673429077
65.0250965858911	0.0201016603047227
65.4648007424075	0.0160626304474758
65.9079110168762	0.00391702127678992
66.7451626922333	0.135704594476073
69.271167819202	0.00965216363992352
71.7160033578275	0.0224822505079766
74.362761536026	0.0100264920406757
75.3216054998948	0.0396586112210621
75.7131379328549	0.0420959224218725
77.4423711336647	0.0177601900421935
77.9243176781194	0.0107559668682928
78.3306821459703	0.0294121106730671
78.736579290614	0.0233289115923491
79.1478643526985	0.0151864073613956
79.5381368954383	0.000861573381064693
80.2611994643807	0.039245768215561
82.2682850971007	0.0290689181039277
83.9109546307589	0.0509688496556623
84.6391649776339	0.0547994701868418
85.5645100560094	0.0194950443399332
85.9762294802945	0.0154476157414964
86.3828176048383	0.0304425154174197
86.7640980286888	0.00825494125703677
87.1160598566258	0.0117031589733071
87.5058478907428	0.0121717074040081
87.9432864820004	0.00519312691585359
88.348851851938	0.0111088638453122
88.7966909136137	0.00593869856750504
89.2246707495863	0.0574753509522849
90.2346089057798	0.0394369777045056
90.6765186495548	0.06035107982985
91.1321173343415	0.0195041853440272
91.5582861105288	0.00884838954084163
92.0705553655883	0.00619058809322158
92.5834285263351	0.00480241280281486
93.0093404665525	0.032005359147041
93.5210747402602	0.0767623451673799
94.9425385541655	0.0415274914667221
95.3946636059651	0.0409316653712492
95.8956721937813	0.0436823417733821
96.3066915135023	0.0222429465714467
96.7093110452193	0.0198686907731045
97.1445632863899	0.00905999067698459
97.5653060566484	0.0371042869931823
99.8121179282954	0.0230100869063489
102.358364329014	0.0245966552397017
105.025479104492	0.00372416603380103
106.755633128428	0.0393616228575706
107.141249661333	0.0466472639386911
108.700417223803	0.0212051329751601
109.157511893661	0.0144898608838495
109.574447838491	0.0222391117073581
109.994006573314	0.0257410969218664
110.425832701192	0.0195823228587083
110.811907223064	0.00500133699242861
111.215206391213	0.0174866340485631
113.397269418875	0.0306493351382381
115.635084775524	0.061277864907324
116.164316671345	0.0625431152736394
117.146504739344	0.0124627331545059
117.545358631731	0.02285898508798
117.948076357959	0.0300197827955979
118.336917870437	0.0091106526208214
118.717215612936	0.0161012542996488
119.131613406587	0.00664851945763957
119.543208756405	0.0102799343080206
119.943889838143	0.00859337417278921
120.3671170937	0.0202975539950548
121.393091733624	0.0442421728889422
121.834859948832	0.0622503046237998
122.248192806134	0.0331899350324667
122.694371267767	0.0127968338250649
123.159058578104	0.00188159572231381
123.69079236804	0.00968862028621129
124.193530827757	0.0132955870990956
124.600355532665	0.0508545900715714
126.049574517169	0.0154826534020547
126.477488346358	0.0550762844524188
126.935563874697	0.0134310065977647
127.452624465209	0.0294447810311102
127.836509988843	0.0207268111438813
128.255771092647	0.0177032915919743
128.703933259711	0.00513918251280766
129.488778618748	0.136706114575592
132.068076394925	0.0103448180347919
134.499940438542	0.0191812808212377
137.093497234983	0.01060991711419
138.330558073782	0.0374863315838693
139.312502985181	0.0524550561022289
140.409092151597	0.0163730212113706
140.854680992573	0.0131170689961606
141.261319149502	0.0300469507314883
141.676731254194	0.024329919149092
142.090154684927	0.0110227152775876
142.473599034346	0.00922111898910737
143.775250758795	0.0740624717974035
145.577834345913	0.0250500211423802
147.278638985587	0.0449269237619999
147.70507686149	0.0643241707994379
148.601061261242	0.0119351445885811
149.007496388581	0.0245961605483542
149.399053781561	0.0279986162400422
149.77235880657	0.00920261051392764
150.14171440623	0.0162939448428308
150.537214028978	0.00675677023429034
150.954569359011	0.010428086840306
151.38654052853	0.00807097636384046
151.806348907238	0.0232794321129332
152.835353961213	0.0374477096484754
153.282684135436	0.0651792186686789
153.685172256412	0.0302505470351339
154.134565922072	0.0119998716249782
154.615245681177	0.000480867157712791
155.16129050187	0.00956679771971244
155.642938455547	0.0145211120118094
156.040574424311	0.0543868607304154
157.524893899783	0.018423240826213
157.960949257816	0.0580903316666668
158.423351397127	0.00455338990811322
158.932967427265	0.0260266825748496
159.306589800505	0.020573735474798
159.746371206744	0.0164252757525354
160.192314262472	0.00921587158925588
161.211507862628	0.107368064517048
163.834722386484	0.0135843984710663
166.296579158472	0.0559855344501057
168.93396706131	0.00505198319465685
169.765249851447	0.0376481427849031
170.858774118451	0.0211781750147676
171.733611943626	0.0177023586247119
172.173728899153	0.0108895181138285
172.584307891691	0.0318182608055566
172.995917829078	0.0233191739382703
173.409264934921	0.0142296429172865
173.794950016305	0.00310112079666635
174.686897171584	0.0523807060943296
176.848756449397	0.0263802574452923
178.732434136352	0.0461752916225543
179.339534352895	0.0422632127837924
180.102695190126	0.0117432195850307
180.510339443093	0.0285094668528787
180.925297759025	0.0182157553956817
181.291217539134	0.0130076521406166
181.669785085421	0.0155624554618388
182.099671379401	0.00452224557567736
182.508809803167	0.010950624046264
182.937627303529	0.00321883753607796
183.337666393453	0.0376854748324522
184.350252610658	0.0336724171029
184.800611147427	0.0688890305403435
185.234594944864	0.0220079118908205
185.644524883966	0.0115179732601196
186.137948410993	0.00185540139140477
186.667495838418	0.00860666874105071
187.139784412782	0.0221776518007169
187.538039508932	0.0610084317212173
189.045394053748	0.0269373855847648
189.437580537878	0.0599802217692276
189.917998228734	0.0231844563940247
190.407170294058	0.0242795757786733
190.76978250616	0.0199727956529429
191.208905500451	0.0153994666023181
191.652178716669	0.0137418177100029
192.990307594472	0.0220634640095488
195.55351237617	0.0231138575073529
198.004823436747	0.0920739041872269
200.662926457701	0.0217327951353388
201.287197216795	0.0364975965239759
202.869162438653	0.0238193265392297
203.325417918109	0.0155698206110656
203.760427092689	0.017177177504874
204.170786488715	0.0276862416929183
204.573551055177	0.0231799357466513
204.984695842436	0.00839372618193849
205.391717646315	0.0145891103251589
207.138020510227	0.0761790624233945
208.93639991881	0.0128486400801813
210.19930370549	0.0476094976215522
210.754555152288	0.0422507437628136
211.529148379597	0.0123464151484158
211.941159605516	0.028462955176054
212.346328668903	0.0176965120923451
212.703185469879	0.0123628831337877
213.08056871848	0.0156878470692637
213.510419439302	0.00430836798899205
213.903468394648	0.010982410258669
214.350497273093	0.00329427193223853
214.757698327419	0.0387031708469514
215.789831844985	0.0306294358300539
216.235942179674	0.0695530265655755
216.67757332529	0.0215051291988208
217.103357122199	0.0109968679386399
217.61654466982	0.00319888530321867
218.144126722191	0.00745012141886452
218.593294823254	0.0248254896290666
218.987341395998	0.065291136148954
220.521259342239	0.0324897642859152
220.944355607889	0.0554332458013648
221.446577905907	0.0417514467301186
221.903978746301	0.0236865603996932
222.292297168035	0.0204027259720826
222.73275781895	0.0120955440498847
223.168424849337	0.026835887222765
225.039516381965	0.0499280480109762
227.658469893078	0.0288224220748958
230.303654137796	0.0261102424232681
232.27732752816	0.034922343604609
232.682830364311	0.038080276988936
234.229256388203	0.0265238053296796
234.675093480988	0.0171506762758377
235.117001753767	0.013626502090505
235.529953097316	0.0310777935081584
235.93142154839	0.0242618986545585
236.359157811384	0.00993168076682644
236.764080249531	0.0121082393477529
238.292221543096	0.0486031227793267
240.45888206486	0.00955549984765501
241.724807640152	0.0557686239440269
242.71845467743	0.0166485812289746
243.118464153546	0.0188781662993867
243.529426032669	0.0320337488606772
243.912064487503	0.000952501079761296
244.287056496913	0.0131817606689318
244.701932067283	0.0089550906934886
245.131014277019	0.00897182085257888
245.524241439196	0.0102501350758071
245.967964573016	0.01364562559772
246.795352758629	0.0783239507132105
247.403235779549	0.0524926101147735
247.823811136425	0.0490655343907264
248.278689196949	0.016353464547794
248.710163348922	0.0070437803703314
249.239763500782	0.00852779207553933
249.753976953701	0.00726825866454813
250.266634939998	0.0399208638758665
251.695699162736	0.0146414192953591
252.258189315601	0.0914565094640065
252.708237677243	0.0170085977696904
253.222100469104	0.0342207131978377
253.601746355284	0.0276484142515644
254.016518594997	0.0211892365636984
254.432576536108	0.00768542513436619
255.727629647156	0.0175132624527379
258.292769632519	0.0224636477382117
260.758340154109	0.0880094208740005
263.386470594341	0.0139215377348674
266.080590209265	0.0171327470370822
268.698170896192	0.0419059073060275
271.39327303378	0.0239026663667639
273.959110081432	0.0170394436554793
276.389224123929	0.00466777103184772
276.795447158523	0.0111834694989375
277.172106401742	0.004644115482015
278.054375446058	0.10806071119894
279.391825203634	0.0345813170331081
279.789887272571	0.0159977291952011
280.18672194817	0.00565234709881797
280.626327096233	0.00991990876337498
281.058142768655	0.00538494699201236
281.457499775597	0.0349996284086773
282.939153420661	0.0147799601148418
283.907680920297	0.034490201431455
284.302465202876	0.0409684811857767
284.714819274559	0.0261514410957532
285.12590666943	0.0240008769529804
285.51601922718	0.0173002626233601
285.921835958837	0.0169546799756228
287.681306953069	0.103362282882498
290.378271239965	0.0281150178176584
293.000166097746	0.0242400608424426
295.577450422269	0.0366902170094339
298.254950493002	0.029480119110303
300.84265328473	0.0842717458692978
303.477078446427	0.0130502636664548
306.052600186575	0.0239575492558227
307.957661179733	0.00887957981283441
308.376718637158	0.00977217204569909
308.755496636379	0.017584825178373
310.555924875229	0.0539302474641915
310.968313038332	0.027675079301475
311.358153195423	0.0131040950280568
311.76829422423	0.00177938610273687
312.194704539568	0.0122150155290958
312.617223414054	0.0101357484570869
313.016567445593	0.0494679163786689
315.049571027522	0.0479557323876756
315.428089485478	0.0151312549658318
315.857479147179	0.0400940876129625
316.238262917968	0.0243564102057069
316.669360018825	0.023047027307487
317.06677088946	0.0112992426742345
317.469696570544	0.0407601189320219
319.904700262879	0.0182125590326434
322.447636023098	0.0198713258812147
324.972139638094	0.0055644742462816
327.564431915203	0.100624029195901
330.263998583488	0.0220054050320433
332.825134704113	0.0814497384964192
335.530443379232	0.0583124680714884
338.087404341652	0.00972442079985379
339.438181319361	0.0101225520693489
339.854985067828	0.0081644981308636
340.227955791732	0.0253774845767944
342.021154380831	0.0512996301111212
342.433202978585	0.0254839873745025
342.828130089469	0.0115498897275023
343.246667633198	0.00343125323410958
343.672372998595	0.0119049431515062
344.097248608912	0.0145461533083736
344.4995656598	0.0573833726289088
346.570602939691	0.0478937185035544
346.942427046839	0.00707715699661004
347.342111976242	0.0335216340788482
347.737354673306	0.0241804485475225
348.145922131858	0.0220538843132538
348.537576875885	0.00807198597983295
348.94681718384	0.0542548298322593
351.653440023805	0.00716680536895446
354.261947829546	0.00737213391137167
356.890746388481	0.0120046531981144
359.449816946686	0.0138724699591048
362.073377673944	0.00802392993205724
364.673834350778	0.0417068414254174
367.247307569238	0.041996111552667
369.958327466226	0.0127672532016238
370.948716126026	0.0111173357887679
371.341733358111	0.00597834101724616
371.749564446513	0.0412363453478926
373.543026728325	0.0413828490506304
373.936678529504	0.021377285038464
374.325993588138	0.00950755604966586
374.756623909449	0.0062434643632537
375.191758732549	0.00969940621136652
375.606295068057	0.0259347971614524
376.423246808485	0.0755308441225446
378.026436391532	0.046724805574563
378.408578173648	0.0185786292350445
378.841721643105	0.0269799949726775
379.23574420804	0.0236226581753236
379.637490613417	0.0207927314984557
380.036810968713	0.00455464972156531
380.942443167649	0.161940850059538
383.509575129131	0.0139749512495046
386.022666420285	0.0368689301838701
388.736091090264	0.00653765312384258
391.433680566617	0.0214903165599397
394.01909383628	0.0203431225889744
396.624661337097	0.028519037972372
399.199158406801	0.0500904029217623
401.721777596018	0.00993671224366321
402.415688795975	0.0110922018481083
402.797929981681	0.00482563625377904
403.438867390189	0.0873866419054939
405.017061152264	0.0373409257356715
405.418837211796	0.017367970840433
405.815589097923	0.00692496759717133
406.251591882511	0.00875899916060018
406.677432936534	0.00754026388407456
407.084876964062	0.031020960903129
408.317335058643	0.0257885131726296
409.53321810296	0.0391878985683411
409.9163949067	0.0343465423353892
410.334034361716	0.0264757175687466
410.737377611519	0.0237330501320285
411.126238518776	0.0190491028916108
411.517166786236	0.00844880505977674
412.79984194705	0.0259070703575257
415.473274571681	0.0214767610504742
418.070975290657	0.100284872073348
420.65803945963	0.0276159148999247
423.421645619393	0.0126036615185243
425.911503177863	0.0508400063015768
428.51063213351	0.0231130484396211
431.118216973523	0.0177779341255015
433.588747770413	0.00733839236753657
434.009841732793	0.0101229509966016
434.409004874509	0.0167407248562924
436.118620026068	0.0576090333102771
436.627413733564	0.0278656992074585
437.014547647314	0.0133152159101591
437.414898735993	0.0011928696655708
437.837593809928	0.0121969536807845
438.269082977939	0.00917648535087224
438.666758525895	0.047886490266667
440.685644724544	0.0466454734582978
441.070615311926	0.0192515809097034
441.494339188957	0.0423891603596932
441.863884182305	0.0248490944247748
442.288646921951	0.0237090714447154
442.684173205117	0.013694939526276
443.083257103379	0.0306582115162016
445.238566833198	0.0245337082480915
447.808169845901	0.0253278875312564
450.361920386996	0.0072859056930714
452.930214960888	0.0800992434126963
455.603621625635	0.0236340409265484
458.235587783248	0.043874722384967
460.888280172322	0.0523759878194864
463.450836614754	0.032720914394927
465.040545016542	0.0085151943779261
465.457112685206	0.00964663814263435
465.830670868856	0.0173676034036688
467.463170868443	0.0567246359687846
468.045956101486	0.0272712078665654
468.436983273661	0.0128960198365108
468.854106728582	0.00189908435670526
469.271222825688	0.0121858003372294
469.700015943278	0.00833051045312332
470.100827947015	0.0504354214699513
472.154751326778	0.0477704431917833
472.533416777327	0.0126480496685036
472.955935760364	0.0388864479845889
473.326412406293	0.0246296938453957
473.747244518483	0.0231232368905895
474.147752262865	0.0111672736024837
474.549000170215	0.040388694417568
477.00988734266	0.0176564274877458
479.560919009324	0.0177170647198935
482.226565056998	0.0121212572965026
484.690644715605	0.0948691696043097
487.379876459178	0.0206454978432827
489.850553673471	0.0698952247026154
492.511684835862	0.0647780117440437
495.182757326868	0.00741815331593845
496.580388706492	0.0107107093580052
496.990288466892	0.00635406386040258
497.409858700196	0.0408844118109206
499.208982654422	0.0412807877564522
499.604279163859	0.0210891050096923
500	0.00916693115978431


==> data_icl/lambda_0p05/data/trajectory_error_data.dat <==
0	-3.5	-1.4
2.16678221135706	-0.0109890416203031	0.00393187168881681
5.21158211200645	-0.00017877050003276	0.00221871957280584
8.20507416949852	0.0176925756682584	0.00601554840275709
10.7173866587519	-0.00501646349510088	0.00696305427780386
13.2517194958724	-0.01410954346385	-0.0422258365735426
15.7171637392219	0.0272713270550127	-0.00184109630371931
18.306257394925	0.0535366745499514	0.0519245162842862
20.8701818657218	-0.0109298871231143	-0.035953668812889
23.4583499309704	0.015198511837953	0.0128759882223981
24.3700856231003	0.00584824640835802	0.0273680805594345
24.7660449551284	-0.0265167535369122	0.0168712401905684
25.2279645041631	0.021783958002088	0.0114233256740675
25.6521167244735	0.00774008074925447	0.00620286455640739
26.0564865051422	-0.00585741347968094	0.00491268065554995
26.4344397469304	-0.0547442278963942	-0.0130672707528932
26.8195847699044	-0.0279372267016131	-0.0165216071588578
27.2079315913305	-0.010581016279825	-0.0552697533254744
27.6679879082524	0.0262097534171126	-0.0205190934076861
28.2135962518746	-0.00323263160894549	-0.00342963383617478
28.708277349317	0.00368366994159919	0.00251510742341088
29.2196725342151	-0.000265719144913135	-0.00165476834645828
29.6530158612646	-0.0013749903783018	0.0180228721609177
30.1794491743465	-0.0138458703004467	-0.010331944295875
30.6218486634629	-0.0387208885381789	-0.065907465504321
32.5361034265227	-0.042052089185326	0.0255233738383154
32.9290989437519	0.0168791019673149	0.0510282904437897
33.3443375889228	-0.00995673657116614	-0.0195355279934739
33.7523119955823	-0.00436572377607369	-0.013910192428104
34.1533983382835	-0.00168900924473236	-0.0104971904115301
34.5316138490728	-0.00237898918742996	-0.00563773956914648
35.4793125184807	0.0607259424092266	0.0750976495830721
38.1383969833501	-0.00288860368820654	-0.00442663605184279
40.6285353308619	0.054450833339229	0.0604346224282051
42.980051122291	0.00641258838749748	0.00651360596053596
43.3940742360674	-0.0187585104123484	8.78425503594293e-05
43.8367412646987	-0.0445449403210199	0.000298180357630851
44.25485981048	0.000261818400876024	0.0459025068366854
46.6731714596022	0.00500610856188066	0.0136666848458605
47.3214660126517	-0.0239031130575786	0.00901426405536498
47.75875372328	-0.01469032453004	0.00201732607387561
48.2155889639454	-0.00773250067522735	-0.0136836340323017
50.3508393142218	0.0349438665234676	0.0315684019599501
51.2672269411065	-0.00664135259277332	-0.0195676426312261
51.8062046998859	-0.00270646700942567	-0.012397731860579
52.2073911416334	0.0108184525277952	0.0130301558722603
52.8173191823169	0.00497236651402999	0.0652845530949339
53.213650549522	-0.0475957016470667	0.013535000992465
53.6376294447145	-0.0376819713119322	-0.00487798524573257
54.112251948942	0.0146807146722433	-0.00649007216025721
54.4894678402209	-0.00582934404725011	-0.0156699417783701
54.9003158385854	-0.0239031472301774	-0.0116381975542861
55.3277852136882	-0.0075976573626213	0.00665227154864845
55.7115247477428	0.00615753710361089	-0.00490550326226748
56.1063130715624	0.0134003452759983	-0.00395186290260163
56.4874128884275	-0.00577945516656575	-0.00544364408556919
56.8789983820871	-0.0100908987257085	-0.00665304042577564
57.3253961520969	-0.00140819707651008	0.000681698480503368
57.7311781747213	0.0354321253521657	0.0326902835063034
58.6689084829166	0.000172209013998614	0.0388210092661295
59.1513869588967	-0.0501706173724892	0.0363663917169608
59.6455890055329	0.0171833946741398	0.0137490223956287
60.1167305191664	0.00829112303401169	0.00356203225527763
60.607173723871	-0.00321583973636663	-0.00142516613391264
61.1869826336966	0.00129426283337652	-0.0017025847214987
61.6944363767592	0.0310334551585221	0.0237398636661033
62.6956638169461	-0.00474867808398577	0.0290209652809521
63.6596253784166	0.0386162236379117	-0.0291402500249056
64.1398137573142	0.00329501966507517	-0.0204847360877257
64.6302380192499	-0.00722503733603608	0.0288755907472903
65.0250965858911	0.00212728449939537	0.0199887820455649
65.4648007424075	0.00664060136328315	0.0146256798278281
65.9079110168762	0.00141759694272103	-0.00365150305912687
66.7451626922333	-0.0575615486855111	-0.122891842995542
69.271167819202	0.00960107260494736	0.00099180026537149
71.7160033578275	-0.011500485298284	-0.0193181372240536
74.362761536026	-0.00819077921636824	-0.00578287804388466
75.3216054998948	0.0394809783417942	-0.00374937236856154
75.7131379328549	0.00598865182226149	-0.041667766125628
77.4423711336647	-0.000794256678601446	0.0177424211048922
77.9243176781194	-0.0107328184398039	-0.000705288316944497
78.3306821459703	0.00727527525867888	-0.028498116150988
78.736579290614	0.0185811207541393	-0.0141060294769199
79.1478643526985	0.0126518178655175	-0.00839990912117639
79.5381368954383	-0.000789635625184637	0.000344650939935631
80.2611994643807	0.0039625466367863	0.0390452115755675
82.2682850971007	0.0116435074219363	0.026635140972936
83.9109546307589	-0.0204223939457782	-0.0466984952728131
84.6391649776339	0.0532178044609446	-0.0130708538785816
85.5645100560094	-0.018055282883523	0.00735278952588225
85.9762294802945	0.00375109699440102	0.0149852628750891
86.3828176048383	0.0247954703115658	0.0176615796849573
86.7640980286888	0.00744045952240224	0.00357541847237797
87.1160598566258	-0.0116975236629706	0.00036313924153231
87.5058478907428	-0.0119211786257276	0.00245681934669228
87.9432864820004	0.00181185830960073	0.00486679942365553
88.348851851938	0.00878280190409209	0.00680215014882513
88.7966909136137	-0.0012632266050141	-0.00580279236403225
89.2246707495863	-0.0388541065089447	-0.0423529736202772
90.2346089057798	0.0301182931099169	-0.0254590579285803
90.6765186495548	0.0406555558699335	-0.0446024507570564
91.1321173343415	-0.016970111712602	-0.00961397703325595
91.5582861105288	-0.00860396510290373	-0.00206537695699605
92.0705553655883	0.00595451252982615	0.00169326946233617
92.5834285263351	0.00379758330263957	-0.00293964790207146
93.0093404665525	-0.025669088353387	-0.0191165090232785
93.5210747402602	-0.0395916097533024	-0.0657644438335654
94.9425385541655	-0.036183855057073	0.0203779582080101
95.3946636059651	-0.0222346140739167	0.0343660176198509
95.8956721937813	0.0169634612161955	-0.0402540428574969
96.3066915135023	0.00051404499911234	-0.022237005866778
96.7093110452193	-0.0090168400341728	-0.0177048430898268
97.1445632863899	-0.00688574493879379	-0.00588811919927945
97.5653060566484	0.0104684395974437	0.0355969083723167
99.8121179282954	0.0164438850265556	0.0160954262034638
102.358364329014	0.00764653706385521	-0.0233778938296809
105.025479104492	0.00371297048593489	0.000288552972422362
106.755633128428	-0.0390188430781859	0.00518336172975853
107.141249661333	-0.0047314959532101	0.0464066824822748
108.700417223803	-0.00542143361355429	-0.0205003834614879
109.157511893661	0.00978468570608371	-0.0106871883143544
109.574447838491	0.00265443880131588	0.022080127811732
109.994006573314	-0.0161449565407366	0.0200485522928377
110.425832701192	-0.0169803763521621	0.00975367558829099
110.811907223064	-0.00364174174505649	0.0034279861105535
111.215206391213	0.0114240547993194	-0.0132390838916638
113.397269418875	0.0304145230466069	-0.00378662544536135
115.635084775524	0.00369410949626192	0.0611664146622138
116.164316671345	-0.0624646521281652	0.00313185290827134
117.146504739344	0.0097169326844383	-0.00780390523305585
117.545358631731	-0.0115574396041458	-0.0197220381565653
117.948076357959	-0.0262800382007704	-0.0145102360856371
118.336917870437	0.00782112210257679	0.00467269089860056
118.717215612936	0.0156547546731955	-0.00376550742185178
119.131613406587	0.00569952471865731	-0.00342318988080215
119.543208756405	-0.00819849846130261	-0.00620174752446734
119.943889838143	-0.00723208345723569	-0.00464144897000263
120.3671170937	0.0123642185641419	0.0160971052515753
121.393091733624	0.0185240804820171	0.0401774601515676
121.834859948832	-0.052445989645026	0.0335338425461458
122.248192806134	-0.00759686196488252	0.0323088142113863
122.694371267767	0.0112727569370366	0.00605672411331559
123.159058578104	0.00185412250446149	0.000320362608116298
123.69079236804	-0.00953029984154385	-0.00174434743690988
124.193530827757	0.00790442433837013	0.0106907769684256
124.600355532665	0.0405263884071339	0.0307213472038858
126.049574517169	0.0145176951836701	0.00538043519821563
126.477488346358	0.0425917129798732	-0.0349190935524371
126.935563874697	0.00449970026128144	-0.0126548265807091
127.452624465209	-0.00933568119305317	0.0279256188227173
127.836509988843	0.00201172456826315	0.0206289520930067
128.255771092647	0.00829248352237988	0.0156410118029982
128.703933259711	0.00424116113351536	-0.00290236957321199
129.488778618748	-0.0529316188199578	-0.126042871640777
132.068076394925	0.0103411611367865	-0.00027503911716642
134.499940438542	-0.00791849338536632	-0.0174705179216041
137.093497234983	-0.00935296066550517	-0.0050092382614022
138.330558073782	0.0335532505572167	-0.0167153950794002
139.312502985181	-0.0432132034059267	-0.0297346929038453
140.409092151597	-0.00545449318093749	0.0154377565639279
140.854680992573	-0.00828950653187643	-0.0101657060998248
141.261319149502	0.0123259147589101	-0.0274023917499289
141.676731254194	0.020919312287015	-0.0124228555187483
142.090154684927	0.00885522825218121	-0.00656393058255
142.473599034346	-0.0078835289534922	0.0047832004610644
143.775250758795	0.0623003170764038	0.0400489727823415
145.577834345913	0.010971430432098	0.0225195753402974
147.278638985587	0.0276179408551043	-0.0354355446076466
147.70507686149	0.0643037947222844	0.00161892969259636
148.601061261242	-0.0071873832597098	0.00952833659294106
149.007496388581	0.0146140432830464	0.0197838533314838
149.399053781561	0.0250532394140552	0.0125003082449668
149.77235880657	-0.00891559062984726	-0.00228041311872024
150.14171440623	-0.0160289342184785	0.00292675696990718
150.537214028978	-0.00597210209868049	0.00316037031404992
150.954569359011	0.00824525900363815	0.00638441063152162
151.38654052853	0.00675736079880385	0.00441347193266939
151.806348907238	-0.014396203592393	-0.0182942964233948
152.835353961213	-0.0132946923202942	-0.0350083149269603
153.282684135436	0.0545220414502867	-0.0357166283732476
153.685172256412	0.00332892834615528	-0.0300668227784548
154.134565922072	-0.0108504841043522	-0.00512483304285682
154.615245681177	-0.000478147925498273	5.10664734290067e-05
155.16129050187	0.00947888974950262	0.00129393497775943
155.642938455547	-0.0102900935616139	-0.0102458122446562
156.040574424311	-0.0421670632915307	-0.0343492269705978
157.524893899783	-0.0181934114486724	-0.00290096232308468
157.960949257816	-0.0435719676186346	0.0384183585149602
158.423351397127	0.00455299001997878	-6.03451181207248e-05
158.932967427265	0.00638309973630236	-0.0252318101532252
159.306589800505	-0.00289959796435291	-0.0203683804715074
159.746371206744	-0.00854057279730602	-0.0140302637124448
160.192314262472	-0.00163215838165209	0.00907019008438392
161.211507862628	0.0459162647540933	0.0970546130236427
163.834722386484	-0.00662102183924462	-0.0118616167373994
166.296579158472	0.0341792716501745	0.0443413741005796
168.93396706131	-0.00244088592631986	0.00442319003591174
169.765249851447	-0.0320236968812895	0.0197955927723254
170.858774118451	0.0210623092152417	0.00221229009799218
171.733611943626	0.00244724812368591	-0.0175323836798944
172.173728899153	0.0108500743972186	0.000926007735507106
172.584307891691	-0.00744944031296946	0.0309339224753979
172.995917829078	-0.0186985995387912	0.0139336373015528
173.409264934921	-0.0120700673172505	0.00753632619454092
173.794950016305	0.00286166445782121	-0.0011949170374379
174.686897171584	-0.0185410395424185	-0.0489894705383414
176.848756449397	-0.0115387398533362	-0.0237228890626107
178.732434136352	-0.0331095228987528	0.0321856652851062
179.339534352895	-0.0408762935216986	-0.0107381461498739
180.102695190126	0.00255376807631813	-0.0114621758333497
180.510339443093	-0.0193098287675768	-0.0209742750340089
180.925297759025	-0.0168603185843108	-0.00689517235976367
181.291217539134	0.0121600752408972	0.00461861281631251
181.669785085421	0.0153955307849047	-0.00227324698455045
182.099671379401	0.00119230361073352	-0.00436223763068511
182.508809803167	-0.00866208948725999	-0.0066995800403693
182.937627303529	-0.00321307697386586	0.000192487515640494
183.337666393453	0.0253120394684785	0.027919449695393
184.350252610658	-0.005837324738314	0.0331625890643529
184.800611147427	-0.0547431650580457	0.0418196653288372
185.234594944864	0.0138126301531063	0.0171335762188638
185.644524883966	0.0107817447140279	0.00405187474416002
186.137948410993	-0.00159170171478351	-0.000953414901489369
186.667495838418	-0.00860222131225363	0.000276650163905212
187.139784412782	0.0166482617032648	0.0146520859147579
187.538039508932	0.0458585816893731	0.0402370379938873
189.045394053748	0.0257878628308567	-0.00778517005332691
189.437580537878	0.0422682153467739	-0.0425561390974848
189.917998228734	-0.0116212209962137	0.0200615612763213
190.407170294058	-0.00442045437832617	0.0238737802427993
190.76978250616	0.00360255443625901	0.0196452072457383
191.208905500451	0.00849266113042813	0.0128459440509301
191.652178716669	-0.000210640308531129	-0.0137402032239473
192.990307594472	0.0204083038742099	0.0083843650372919
195.55351237617	-0.00710891593985519	0.0219934927428612
198.004823436747	-0.0528818907761039	-0.0753731348706079
200.662926457701	0.0216144777956149	-0.00226467084086801
201.287197216795	0.0202619483100102	-0.0303566797049581
202.869162438653	0.0091274437596025	0.0220011383159542
203.325417918109	-0.00795433884339669	0.013384610843248
203.760427092689	-0.00526743347544523	-0.0163496046317857
204.170786488715	0.0147511339363477	-0.0234292984673169
204.573551055177	0.020147228224594	-0.0114629235400489
204.984695842436	0.00651734444539809	-0.005289504759181
205.391717646315	-0.0112192044507828	0.00932585607712189
207.138020510227	0.000778626629680756	-0.076175083145862
208.93639991881	-0.000504215725021684	0.0128387428673014
210.19930370549	0.0406222601546706	-0.0248293423936851
210.754555152288	0.0412848601186084	0.00898252044238523
211.529148379597	-0.0018289483468743	0.0122101971712785
211.941159605516	0.0201828930595513	0.0200696448673308
212.346328668903	0.0163233077388529	0.00683492243534767
212.703185469879	-0.0120684472260413	-0.0026820628128271
213.08056871848	-0.0155724851526129	0.00189901338601273
213.510419439302	-0.00131340348756748	0.00410329209384575
213.903468394648	0.00860290234688543	0.00682666875567217
214.350497273093	0.00329115665545099	0.000143232094222068
214.757698327419	-0.0256770662098	-0.0289590004051565
215.789831844985	0.0107068172346804	-0.0286971497534257
216.235942179674	0.0536485602311647	-0.044265737196558
216.67757332529	-0.0156496545111156	-0.0147498778144328
217.103357122199	-0.0105496279600836	-0.00310426390046148
217.61654466982	0.00291125323117303	0.00132569672517246
218.144126722191	0.00739665080787777	-0.000890991572432109
218.593294823254	-0.0195531119211581	-0.0152964293062649
218.987341395998	-0.0465992703790123	-0.0457322693485132
220.521259342239	-0.0301882892376499	0.0120104944218928
220.944355607889	-0.0360153232652134	0.0421395447314836
221.446577905907	0.0168184676917909	-0.0382141655483685
221.903978746301	0.0022751206174263	-0.0235770432782501
222.292297168035	-0.00782324526034639	-0.0188432497379927
222.73275781895	-0.00775438847314236	-0.00928286837514669
223.168424849337	0.00613733020370777	0.0261246630792364
225.039516381965	-0.0292365941903308	-0.0404726023173241
227.658469893078	0.021663638183788	-0.0190110177240821
230.303654137796	-0.0222396309867698	-0.0136800428717945
232.27732752816	-0.0349203182571198	0.000376105915722347
232.682830364311	-0.0228271420982207	0.0304799783330259
234.229256388203	-0.0122564895942605	-0.0235221323861703
234.675093480988	0.0061638221295095	-0.0160047803319618
235.117001753767	0.00769559760312211	0.0112454140321003
235.529953097316	-0.0131578327428681	0.0281549407182193
235.93142154839	-0.0210142575665677	0.0121260341930088
236.359157811384	-0.00805926321611672	0.00580401234212147
236.764080249531	0.00996994844544408	-0.00687092338027862
238.292221543096	-0.0476135363208307	0.00975780215659505
240.45888206486	0.00419201890093124	-0.00858688272149855
241.724807640152	-0.0543273748260937	0.0125966567435732
242.71845467743	0.0151857268387187	-0.00682414517119811
243.118464153546	-0.00667383252984743	-0.0176591370737884
243.529426032669	-0.0266483434011333	-0.0177771443163466
243.912064487503	0.000145236887417521	0.000941363135819384
244.287056496913	0.0129780282689342	-0.00230859190498051
244.701932067283	0.00835578362899003	-0.00322095161002278
245.131014277019	-0.00682841396048861	-0.00581947868756072
245.524241439196	-0.00830613648826661	-0.00600611069749601
245.967964573016	0.0074857653316458	0.0114090497129551
246.795352758629	0.0570956679620682	0.0536164709328271
247.403235779549	-0.0431712447799243	0.0298616433039691
247.823811136425	-0.0271893505062428	0.04084318650762
248.278689196949	0.0143314931284819	0.00787680820029468
248.710163348922	0.00691205614757884	0.00135584723261273
249.239763500782	-0.00824157530278358	-0.00219081587820136
249.753976953701	0.000991266991569262	0.00720034539214642
250.266634939998	0.0399001609789678	-0.00128550630022684
251.695699162736	0.0146179094652524	0.000829386428751411
252.258189315601	0.0433709384458809	-0.0805186613255804
252.708237677243	-0.00856191245925109	0.0146964639669289
253.222100469104	-0.00530024309357557	0.0338077599807747
253.601746355284	0.00339373880453397	0.0274393394153851
254.016518594997	0.00841767263706394	0.0194454759141451
254.432576536108	0.00205224351676625	-0.0074063524115342
255.727629647156	0.000399862469452728	-0.0175086970315898
258.292769632519	-0.00182395342557529	0.0223894766264822
260.758340154109	-0.049000608336123	-0.0731067612828447
263.386470594341	0.0138769727188839	-0.00111303237270444
266.080590209265	-0.00572969740623352	0.016146256181222
268.698170896192	0.000764773364300031	0.0418989282541049
271.39327303378	0.00943828202734354	0.0219603345105022
273.959110081432	-0.0163181544835398	0.00490514773881334
276.389224123929	-0.000133120840536627	0.00466587239940952
276.795447158523	0.00845369078461911	0.00732155052920569
277.172106401742	0.00372418004278718	-0.00277457953917293
278.054375446058	-0.0630597846192443	-0.087752953617501
279.391825203634	-0.00354447993802243	-0.0343991882129984
279.789887272571	-0.0112294249992182	-0.0113941806897171
280.18672194817	-0.00507438184130793	-0.00248991498933604
280.626327096233	0.00793916160314678	0.00594763002487575
281.058142768655	0.00523864374006466	0.00124670199785848
281.457499775597	-0.0223055237460124	-0.0269710511319372
282.939153420661	-0.00441437249867277	-0.0141053371614888
283.907680920297	-0.0202128880563848	0.0279466125174841
284.302465202876	0.0174589559692908	-0.0370621276660111
284.714819274559	0.00264144819587298	-0.0260176982612446
285.12590666943	-0.00761437995216063	-0.0227610042057955
285.51601922718	-0.00825104560385137	-0.0152058979767851
285.921835958837	0.000738625812232385	0.0169385833228546
287.681306953069	-0.0565518679036324	-0.0865196379979232
290.378271239965	0.0238734083357368	-0.0148497340488785
293.000166097746	-0.0240031257082003	-0.00338090311627726
295.577450422269	-0.014608196887846	0.0336566874169945
298.254950493002	-0.00779019176375995	0.0284322059475078
300.84265328473	-0.0615654333062541	-0.0575449787007754
303.477078446427	0.0119186385388521	0.00531558436525836
306.052600186575	-0.0119438873312354	-0.0207679493875521
307.957661179733	-0.00612774995510579	-0.006426322287296
308.376718637158	-0.00792769819571193	-0.0057137507653422
308.755496636379	0.00383919010196654	0.0171606146718264
310.555924875229	-0.0446059257659879	0.0303114331252765
310.968313038332	0.0164599551320257	0.0222481435493982
311.358153195423	0.0105385896608232	0.00778815988954595
311.76829422423	-0.00146845018884978	-0.00100492235793626
312.194704539568	-0.00995359564023923	-0.00708043347590115
312.617223414054	0.0023824094182574	0.0098517776136664
313.016567445593	0.0343547715760457	0.0355924770254151
315.049571027522	0.0428241984259787	-0.021583333802051
315.428089485478	0.00522780348079399	-0.0141994699762775
315.857479147179	-0.0146695132644705	0.0373140890562725
316.238262917968	8.75744422130786e-05	0.024356252766502
316.669360018825	0.00872812190353489	0.0213303857384035
317.06677088946	0.00688572378295493	0.00895877742753393
317.469696570544	-0.00902859787487142	-0.0397476001258747
319.904700262879	-0.00815985726255386	-0.016282322806414
322.447636023098	8.90183067612238e-05	0.0198711264909288
324.972139638094	-0.00461596922025764	-0.00310744296732302
327.564431915203	-0.0613593539945789	-0.0797510183570431
330.263998583488	0.0192282726363042	-0.0107009991144861
332.825134704113	-0.00352872691659067	-0.0813732633454208
335.530443379232	-0.00558092887760053	-0.0580447858592959
338.087404341652	0.00839103121242557	0.00491476907745714
339.438181319361	0.0076771837548506	0.00659749270487953
339.854985067828	0.00706935141058951	0.0040845195999617
340.227955791732	-0.00765184655300777	-0.0241964040256948
342.021154380831	0.0362269260290278	-0.0363216447868926
342.433202978585	-0.0171843032894983	-0.0188184306720391
342.828130089469	-0.00972508609154143	-0.00623078271403932
343.246667633198	0.00264115547500632	0.00219038729758725
343.672372998595	0.00979944369749219	0.00676007208987262
344.097248608912	-0.00689038743257209	-0.0128106649749246
344.4995656598	-0.0396278864415851	-0.0415027959352263
346.570602939691	-0.0390627322118116	0.0277112111652668
346.942427046839	0.00688107878733435	-0.00165435965774183
347.342111976242	0.0104091290903323	-0.0318645568445097
347.737354673306	-0.00184361712507775	-0.0241100636219713
348.145922131858	-0.00832385506588107	-0.0204227140739077
348.537576875885	-0.0060593198922767	-0.00533306666953259
348.94681718384	0.0135664395065134	0.0525313076102578
351.653440023805	-0.0015032366873351	0.00700738029925052
354.261947829546	0.000196200486299647	0.00736952262879842
356.890746388481	0.0102153224939427	0.00630546467373705
359.449816946686	0.00452805463117634	-0.0131126711246545
362.073377673944	-0.00616317002528488	0.00513797497016033
364.673834350778	0.0376184388691319	0.0180087111902629
367.247307569238	-0.035436222709853	0.0225376907779334
369.958327466226	0.0126844144340512	-0.00145202781640244
370.948716126026	-0.00829843518398521	-0.00739804896830343
371.341733358111	-0.00580427116459536	-0.00143213042923285
371.749564446513	0.0160104216119326	0.0380013496794367
373.543026728325	-0.0140380940273745	0.038929065126533
373.936678529504	0.0148522938029694	0.0153752295724654
374.325993588138	0.00820151341024866	0.00480924108556113
374.756623909449	-0.00468805433204267	-0.00412346866546054
375.191758732549	-0.0085922482721017	-0.00450019449398142
375.606295068057	0.014231311885192	0.0216814082990952
376.423246808485	0.0192704124401284	0.0730312235845154
378.026436391532	0.0358736583656167	-0.0299380709373155
378.408578173648	-0.0111127286238739	0.0148886778051439
378.841721643105	-0.00623460482053817	0.026249758693318
379.23574420804	0.0031230564801028	0.0234153047703904
379.637490613417	0.00848177476889722	0.0189841296860449
380.036810968713	0.00431986278130836	-0.00144347484800456
380.942443167649	-0.0560693188813269	-0.151924554954721
383.509575129131	0.0114869979328716	0.0079591545352653
386.022666420285	-0.0194724925946078	-0.0313071883927003
388.736091090264	-0.00247766653817649	-0.00604996503240218
391.433680566617	0.00607942478934964	0.0206124792316951
394.01909383628	-0.0105788866948431	0.0173761270992046
396.624661337097	0.0102768433366625	0.0266030452749924
399.199158406801	0.0484253540121543	0.012807558458271
401.721777596018	-0.00960285536119931	0.00255409849560506
402.415688795975	0.00830762750295655	0.00734984810123973
402.797929981681	0.00479484777354644	-0.000544242668580219
403.438867390189	-0.0424138311173242	-0.076403482338635
405.017061152264	0.00278888942050881	-0.0372366329116518
405.418837211796	-0.0121563430632139	-0.0124044239867711
405.815589097923	-0.0061992208499082	-0.0030862334772237
406.251591882511	0.00689694131653207	0.00539928391286359
406.677432936534	0.00674215026960034	0.00337623891091954
407.084876964062	-0.0192354743861096	-0.024337143227889
408.317335058643	0.00541781780741285	-0.0252129859766861
409.53321810296	-0.0254696129903231	0.0297823808370948
409.9163949067	0.0157610003553534	-0.0305168123858839
410.334034361716	0.00378127843746823	-0.026204304115133
410.737377611519	-0.00523835876683743	-0.0231477270158276
411.126238518776	-0.00849415938423492	-0.0170504421447184
411.517166786236	-0.00211368720057248	0.00818013651207883
412.79984194705	0.00153811522923311	0.0258613707303265
415.473274571681	0.00766221695125457	-0.020063441793747
418.070975290657	0.0528293622953402	0.0852415042466719
420.65803945963	-0.0273377675882762	-0.00390963157462143
423.421645619393	0.0112731501154477	-0.0056363436861242
425.911503177863	-0.00858965117089783	-0.0501091222583938
428.51063213351	-0.00893354255010159	-0.0213167733411461
431.118216973523	0.0173846080651333	-0.00371891707253225
433.588747770413	-0.00437553002711555	-0.00589124261270313
434.009841732793	-0.00810903186907064	-0.00605951640199076
434.409004874509	0.00320201845720236	0.0164316446685602
436.118620026068	-0.0542034158105598	0.0195138523467862
436.627413733564	0.0161763295132573	0.0226897235725576
437.014547647314	0.0106131335114905	0.00804091859189171
437.414898735993	-0.00101870200208998	-0.000620632153515155
437.837593809928	-0.00986592163726963	-0.00717142031528328
438.269082977939	0.00154471272117807	0.00904553735296049
438.666758525895	0.0329595427872613	0.0347388037979762
440.685644724544	0.0424894981844648	-0.0192468890520294
441.070615311926	0.00820100843871185	-0.0174174288605131
441.494339188957	-0.015902537028476	0.0392931321232825
441.863884182305	-0.000877911220698468	0.0248335814094534
442.288646921951	0.00905406167356304	0.0219121892101619
442.684173205117	0.00742384260597539	0.0115081679510711
443.083257103379	-0.00547965805529049	-0.0301645368101227
445.238566833198	-0.0144925719916098	-0.0197956610768744
447.808169845901	-0.0132058915841722	0.0216126424636847
450.361920386996	0.0072572758780276	-0.000645266300475233
452.930214960888	-0.0320169205925139	-0.0734221056021892
455.603621625635	0.0165370440235422	-0.016884728765402
458.235587783248	0.043514667426791	-0.0056093656587623
460.888280172322	-0.0207238592212216	-0.048101619089652
463.450836614754	0.0263785235252505	0.0193605716720335
465.040545016542	0.00598786378668459	0.00605425656591918
465.457112685206	0.0078175989099496	0.00565179393981086
465.830670868856	-0.00362678852203135	-0.0169847005567831
467.463170868443	0.0548340598204309	-0.0145227479975567
468.045956101486	-0.0163410514112152	-0.021833204466533
468.436983273661	-0.0105149267091402	-0.00746616661514388
468.854106728582	0.00154516942061012	0.00110407103734045
469.271222825688	0.00983154022389554	0.00719962128759177
469.700015943278	-0.00258712992114285	-0.00791859603596018
470.100827947015	-0.0346636770280797	-0.0366355187454006
472.154751326778	-0.0423788942422076	0.0220464184290141
472.533416777327	-0.00177508965953077	0.0125228677673112
472.955935760364	0.0134749740548314	-0.0364771286024511
473.326412406293	-0.000281211023581474	-0.0246280884211125
473.747244518483	-0.00875924115862503	-0.0213999948276482
474.147752262865	-0.00685971358796955	-0.00881205590107981
474.549000170215	0.00901806165188157	0.0393690386064804
477.00988734266	0.00754456771969214	0.0159633621005415
479.560919009324	-0.00108662717233776	-0.0176837106874443
482.226565056998	0.0113053236265515	0.00437201740012028
484.690644715605	0.060725294782098	0.0728875703740945
487.379876459178	-0.0180263296190848	0.0100641950329422
489.850553673471	-0.00723523442691154	0.069519736902672
492.511684835862	0.0140564132148011	0.0632345479389727
495.182757326868	-0.00669108205392988	-0.00320287676415221
496.580388706492	-0.00811454611371021	-0.00699095389200433
496.990288466892	-0.00608394114253241	-0.00183297237193458
497.409858700196	0.0156263105947041	0.0377803327979358
499.208982654422	-0.0136467561654332	0.0389598445062922
499.604279163859	0.0145824312193104	0.0152349286130231
500	0.00793161888960592	0.00459587300501996


==> data_uniform/lambda_0/data/information_matrix_eigenvalues.dat <==
0	0	0
1.16174695411325	1.72393384066388e-12	1.78741458290286
2.36173492276331	1.87829375900317e-09	12.45708388863
4.64479495437043	5.2027775205658e-10	0.199825549081927
4.79411981161809	4.48484330300461e-10	0.199977233561699
7.16634712859698	5.21067369376832e-10	33.9699904187733
9.82410641987648	1.18422293401282e-09	0.199971597886772
10.074974817668	5.49320007891214e-09	0.199718103000683
10.2426009801168	5.29000955645849e-09	0.200072845484295
12.4269155413069	1.87129121167158e-09	1.28690796454869
13.0704776681354	1.58925744515615e-09	0.199944229033686
13.2939190966797	1.36319428803651e-09	0.199637762726694
13.5857129903223	1.25335752315012e-09	0.199968840159554
13.8796531486295	1.61532560163263e-09	0.199496429793355
15.4194728768899	4.07765307220787e-09	21.0421585567603
18.730972380985	1.75313265104647e-10	0.199991410072709
22.7014349635478	3.30477645044167e-11	1.83598191635675
27.4821537466385	9.28621108552796e-10	0.199683728478891
28.7888691948496	1.16906914295029e-10	3.84566337831324
33.6614121148057	1.43725348362697e-10	5.00703283784352
36.4031719338783	9.50818439374438e-11	0.199984302544793
40.9352004915863	6.82105000515724e-12	0.199675554095229
41.0802642911746	7.4364311486894e-12	0.199935049541694
41.2513759673752	8.83405701098815e-12	0.199545605394621
41.4415500247007	1.43973020789357e-11	0.200305017416658
44.3908177842721	1.40560550301122e-11	0.200649621886307
44.6111893570581	2.3740046427322e-11	0.199935600999523
45.1231202888122	7.42104994641831e-11	0.199083704784946
48.3036740250557	1.05900440344551e-11	1.77047924372803
50.0972635327676	6.20393501717888e-11	0.199914631919089
53.7844448086567	9.86224590499917e-13	0.285253254822689
59.0421102426695	2.96528291764446e-10	0.198833482706535
62.8259885329136	8.88457854898106e-13	0.742666130727537
67.7935265940384	1.79351954381774e-11	0.199898985731714
71.5520858148444	3.29999744007125e-13	1.24553876916913
72.6334710196038	7.50921690168945e-13	0.199761565777897
74.2172249087848	4.15248453387873e-13	7.14915493476474
76.2911220859197	2.41442926030906e-13	0.199131700438555
80.0340668701367	1.51503909358482e-12	2.21013791943229
81.2335983461263	3.59809395585298e-13	0.1998939302298
81.7256919035724	7.63563079077536e-13	0.200031632943774
84.8530624628331	5.69206763301183e-13	0.200006815327133
85.059527767992	4.08865537192908e-13	0.199947741065429
89.9189352816916	9.36181463477301e-13	0.199119129925782
93.4928036966499	1.86013497404326e-12	0.638467822389669
99.2033974229388	2.54346671938748e-12	0.199995283802739
103.199868340769	1.94932843879319e-13	1.05156203847408
104.163237340019	4.27559469519862e-13	0.201419438384335
107.401499175235	2.01240403160748e-13	0.199973384234063
108.266500193013	5.34918047030854e-13	0.464094064411361
112.547107932142	2.03477224495941e-13	0.199546178642879
112.876100405074	2.23393605204461e-13	0.199239906351332
113.614384014513	2.38854769526056e-11	0.968825751759044
116.32257660741	7.24417407662904e-13	0.199582230084215
117.5001906728	1.47140312918731e-13	1.19891263839317
121.896065268611	1.47566423227863e-11	0.199681310229495
125.448613203718	8.45120212907531e-13	0.611059125153651
130.61116240125	2.77030503683474e-12	0.199371427684357
134.255917530793	3.96449518969431e-13	1.2252369601599
135.562427525259	1.96394437320471e-13	0.200666509382917
138.798392658834	1.97765884530861e-13	0.199561741705457
139.897657451899	1.35899512439024e-12	0.917075303536356
143.975745717478	2.20790363990798e-13	0.199551421806409
144.37279029131	2.1551054601175e-13	0.199220536764769
146.254780294603	4.78505272611718e-12	7.02841251528357
147.801526776168	5.63023468682538e-13	0.199966846513258
150.901070334531	1.21425455513812e-13	4.46827564552657
153.388249200802	6.53763238483757e-12	0.199830586600303
158.697658545246	2.23881574545088e-14	1.06873760185738
162.139169731231	1.6694508380705e-12	0.200522422097878
166.793038112719	1.02124381257356e-13	0.199701235274221
167.064691161688	6.73754913757547e-13	0.200974454961745
170.3453600609	1.8459170663948e-13	0.199979135781893
173.24935740045	3.23350335883198e-13	3.40444288010071
175.459998451601	2.03731146162603e-13	0.199462128160816
175.934110433997	5.42120519573769e-13	0.199611213795662
178.550697126484	1.35773810763572e-12	1.23607702909996
179.231556693047	6.03161537025126e-13	0.200105860884352
182.786211058824	9.96137560755278e-14	4.34652061571283
184.854683404435	8.6232905077716e-12	0.200224226779853
191.13711498279	6.21901468058153e-14	5.97065158041397
193.567366420629	2.39307417914196e-12	0.20021134256159
198.214568603108	6.30055891322924e-14	0.200183747158267
198.486429323475	5.29312890185007e-13	0.200916442942054
201.698037389406	1.72195214135594e-13	0.199232641626257
203.584304446892	4.03527009439128e-13	2.57089398555989
206.82468064901	2.25777159909982e-13	0.199579426136356
207.300118161663	3.43174995587477e-13	0.199585041372031
209.227088696377	1.53039672941623e-12	6.18865766994183
210.638381449214	5.32114269906198e-13	0.199988011819196
213.784429636743	1.49137720303647e-13	4.53342384303718
216.250410567571	2.8556087576241e-12	0.199953295082916
222.201713895156	1.47720804845521e-13	4.14998899614203
224.982990065451	1.45517269855117e-12	0.20015816610642
229.637412708647	9.83398142286259e-14	0.199928772875943
230.369097195214	2.53771238117438e-13	0.781881347657922
233.129590440759	1.70537676408063e-13	0.199992755563626
235.470887385009	1.0310058541494e-12	3.14340603324091
238.25478724545	1.9145273298959e-13	0.199839932066879
238.655985359984	3.19331740550291e-13	0.199627562791907
239.907157889857	2.9372673559569e-12	5.64285679869382
242.009116867408	6.44055682113952e-13	0.19987662905211
244.353588263615	2.86746182131406e-13	2.35622814162482
247.616545674276	3.80190554323428e-12	0.19968035321857
252.029442691379	5.92894729219495e-13	0.702782969965625
256.338251145459	2.90021966924512e-12	0.199805321953598
261.015493617318	5.28399348153111e-14	0.200000832453939
261.275189105195	5.35909540883599e-14	0.200448215657725
264.550933187862	1.3442826899033e-13	0.199936244144463
267.13167055986	9.08428883147015e-13	3.37480111874632
269.675636117331	2.49273612900107e-13	0.199634264242044
270.15308621761	3.16868161882732e-13	0.199977100638996
271.90229970536	2.38143055053178e-12	7.11088566354298
273.470216008791	5.84277692679761e-13	0.200475364085979
276.591952312219	1.36074555678013e-13	4.50525581132481
279.080903369658	2.76238275200965e-12	0.201011791159662
284.892591158707	1.92872463328786e-13	3.33354776422393
287.816088957862	1.59966206980983e-12	0.200463790930708
292.478354277446	8.3957544988039e-14	0.199547925575687
293.497409105495	1.33595726140759e-13	2.06095177462236
296.056582991015	1.70966090678463e-13	0.199998090212812
299.016786745442	6.12190675441166e-14	3.34374567354626
301.133234317785	2.2888754224891e-13	0.199982858409895
301.594255345114	1.14025616663115e-12	0.199999530917007
303.809111708409	3.62662817880708e-13	3.59966684815164
304.904468207649	5.32036031955128e-13	0.200567350940278
308.38794084613	5.50527798739099e-14	4.46545184230665
310.487291110707	2.71685921405147e-12	0.200045858720937
316.313238634628	1.53325844845908e-13	3.36380327161829
319.229476565056	2.60633997064936e-12	0.200508623606733
323.878273023379	5.20581250446228e-14	0.199987892031129
324.150744765089	1.69704752608927e-13	0.200575293467737
327.395893056207	1.65757171967896e-13	0.199549272352623
329.946984435089	2.81750662357226e-13	3.36418236565172
332.515985722783	2.39258404398747e-13	0.199756611468512
332.94794920111	4.86077312499596e-13	0.199546376318683
334.927298362203	6.73243563368408e-13	5.93008799497004
336.296429674778	4.90337709596321e-13	0.200532522059506
339.46811828815	1.38163010413309e-13	4.55430880891713
341.910773865247	1.41758834868409e-12	0.200125017702491
347.83400828894	1.09516240241699e-13	3.96550010421755
350.812680058492	1.01844190036185e-12	0.313526209516446
355.329832802743	7.99849823427549e-14	0.1996167631022
356.507756356659	5.94779607619011e-14	3.27263937645849
358.913398989964	1.50690509682647e-13	0.19887525032686
362.451917556331	1.25159961449317e-13	2.6608883196463
363.969671721644	2.26718487369896e-13	0.199843775656566
364.433414244392	1.82321701403168e-12	0.199637983748968
367.577228074578	6.22436787314062e-13	0.199734395561265
367.766455668999	4.86505996256511e-13	0.20012071630983
372.489171093832	1.90764091565806e-13	0.210627688082134
374.575064614978	1.19161024385814e-12	6.1396217308275
380.882881102429	6.92986210195826e-13	1.00017835806226
383.507656302122	2.50645576855557e-13	4.59082390694734
386.799083903284	5.770831648732e-14	0.200286056913473
388.643149846373	1.2183337082486e-13	7.53268908295426
390.599402585248	4.00454624098711e-13	0.199995294570616
395.109496082576	4.16642972938392e-13	0.322254888765305
395.411256113724	2.34304174438514e-13	0.199949969709544
395.864748869424	8.97843194675222e-13	0.1999406583412
399.00017404376	5.67490226849167e-13	0.199576062320381
399.191982595615	4.24658162824257e-13	0.200135597465516
403.915081404774	1.881332282512e-13	0.201469620144147
405.359984532348	3.21380346192584e-12	2.06242431528038
411.364798533018	2.28900882686291e-13	6.31904177266704
414.7670179998	8.88123663508781e-13	4.40831748289489
418.194705266535	9.04147010541433e-14	0.199456585534938
419.792022520567	4.99922512169417e-13	6.77031765490778
421.796181626928	1.67933027638366e-13	0.199305105087681
425.137488699528	1.16380066542901e-13	2.83334130901848
426.777645953843	2.25995546952448e-13	0.199482623902949
427.253050815647	1.89846398696934e-12	0.19969977612121
429.831246924294	9.90274136886954e-13	1.42977524042698
430.573317995427	5.06576946693477e-13	0.199834532027311
434.181990044658	4.04817458264926e-14	4.17582179845011
436.160117886692	2.84555439275422e-12	0.201489335703196
441.997643805	1.04318770021712e-13	3.48122033860582
444.919986198612	2.38064732927745e-12	0.201066699204954
449.562455937128	5.17689259652968e-14	0.199552314253423
450.394466496696	2.28526831084722e-13	1.16780731036784
453.167953978453	1.53750913266054e-13	0.199985015816008
456.486013094912	7.33328664450543e-14	2.91518901578049
458.208074078527	2.36388548761238e-13	0.19993057359684
458.693738413856	1.05103810833152e-12	0.199633838719795
461.826909544623	5.57495871230647e-13	0.19943208198951
462.00804808645	4.2739692920377e-13	0.200733486039768
466.497777684944	2.23704033073172e-13	0.584081344294977
468.609139519323	7.82667118525872e-13	5.08661089618729
474.599319695258	3.82557285697559e-13	4.27375340950799
477.756249428627	5.81289690308575e-13	4.59063037336506
481.041917441433	9.79594131727483e-14	0.199470333173039
483.197420534851	7.25558334679942e-13	6.23044795809244
484.795372030764	3.93842205493995e-13	0.199992937124918
489.157041803993	8.70672419950413e-13	0.646502113301176
489.692570372811	2.2585586888682e-13	0.199540921219081
490.120758474697	2.98986127980669e-12	0.199652131822347
493.242004628194	6.07147436927672e-13	0.199898906386179
493.424872823622	4.73434349292177e-13	0.200011576523659
497.770067389124	3.5095811177224e-13	0.981703544612585
500	1.92111280268886e-12	4.92146660296047


==> data_uniform/lambda_0/data/information_matrix_rank.dat <==
0	0
1.16174695411325	14
2.36173492276331	18
4.64479495437043	18
4.79411981161809	18
7.16634712859698	14
9.82410641987648	20
10.074974817668	20
10.2426009801168	22
12.4269155413069	18
13.0704776681354	18
13.2939190966797	18
13.5857129903223	20
13.8796531486295	20
15.4194728768899	20
18.730972380985	16
22.7014349635478	16
27.4821537466385	16
28.7888691948496	16
33.6614121148057	14
36.4031719338783	16
40.9352004915863	14
41.0802642911746	14
41.2513759673752	16
41.4415500247007	16
44.3908177842721	12
44.6111893570581	14
45.1231202888122	16
48.3036740250557	14
50.0972635327676	16
53.7844448086567	12
59.0421102426695	16
62.8259885329136	12
67.7935265940384	14
71.5520858148444	12
72.6334710196038	14
74.2172249087848	12
76.2911220859197	12
80.0340668701367	10
81.2335983461263	14
81.7256919035724	16
84.8530624628331	10
85.059527767992	10
89.9189352816916	12
93.4928036966499	12
99.2033974229388	14
103.199868340769	12
104.163237340019	14
107.401499175235	10
108.266500193013	14
112.547107932142	12
112.876100405074	14
113.614384014513	14
116.32257660741	10
117.5001906728	12
121.896065268611	14
125.448613203718	10
130.61116240125	14
134.255917530793	12
135.562427525259	14
138.798392658834	10
139.897657451899	12
143.975745717478	12
144.37279029131	14
146.254780294603	12
147.801526776168	10
150.901070334531	12
153.388249200802	14
158.697658545246	12
162.139169731231	14
166.793038112719	12
167.064691161688	14
170.3453600609	10
173.24935740045	10
175.459998451601	14
175.934110433997	14
178.550697126484	10
179.231556693047	10
182.786211058824	10
184.854683404435	14
191.13711498279	12
193.567366420629	14
198.214568603108	12
198.486429323475	14
201.698037389406	10
203.584304446892	14
206.82468064901	14
207.300118161663	14
209.227088696377	12
210.638381449214	10
213.784429636743	12
216.250410567571	14
222.201713895156	10
224.982990065451	14
229.637412708647	12
230.369097195214	14
233.129590440759	10
235.470887385009	14
238.25478724545	14
238.655985359984	14
239.907157889857	14
242.009116867408	10
244.353588263615	12
247.616545674276	14
252.029442691379	12
256.338251145459	14
261.015493617318	12
261.275189105195	14
264.550933187862	10
267.13167055986	14
269.675636117331	14
270.15308621761	14
271.90229970536	12
273.470216008791	10
276.591952312219	12
279.080903369658	14
284.892591158707	10
287.816088957862	14
292.478354277446	12
293.497409105495	12
296.056582991015	12
299.016786745442	10
301.133234317785	14
301.594255345114	14
303.809111708409	12
304.904468207649	10
308.38794084613	10
310.487291110707	14
316.313238634628	10
319.229476565056	14
323.878273023379	12
324.150744765089	14
327.395893056207	10
329.946984435089	14
332.515985722783	14
332.94794920111	14
334.927298362203	12
336.296429674778	10
339.46811828815	12
341.910773865247	14
347.83400828894	10
350.812680058492	14
355.329832802743	14
356.507756356659	12
358.913398989964	12
362.451917556331	10
363.969671721644	14
364.433414244392	14
367.577228074578	10
367.766455668999	10
372.489171093832	12
374.575064614978	14
380.882881102429	10
383.507656302122	14
386.799083903284	14
388.643149846373	10
390.599402585248	12
395.109496082576	12
395.411256113724	14
395.864748869424	14
399.00017404376	10
399.191982595615	10
403.915081404774	12
405.359984532348	16
411.364798533018	10
414.7670179998	14
418.194705266535	14
419.792022520567	12
421.796181626928	12
425.137488699528	12
426.777645953843	14
427.253050815647	14
429.831246924294	10
430.573317995427	10
434.181990044658	10
436.160117886692	14
441.997643805	10
444.919986198612	14
449.562455937128	12
450.394466496696	12
453.167953978453	12
456.486013094912	12
458.208074078527	14
458.693738413856	14
461.826909544623	10
462.00804808645	10
466.497777684944	12
468.609139519323	14
474.599319695258	12
477.756249428627	14
481.041917441433	14
483.197420534851	10
484.795372030764	12
489.157041803993	12
489.692570372811	14
490.120758474697	14
493.242004628194	10
493.424872823622	10
497.770067389124	12
500	14


==> data_uniform/lambda_0/data/information_matrix_singular_values.dat <==
0	0	0
1.16174695411325	1.72393033972263e-12	1.78741458290286
2.36173492276331	1.87829371592061e-09	12.45708388863
4.64479495437043	5.20277757033531e-10	0.199825549081927
4.79411981161809	4.48484338484204e-10	0.199977233561699
7.16634712859698	5.2106745008939e-10	33.9699904187733
9.82410641987648	1.18422293584063e-09	0.199971597886772
10.074974817668	5.49320008274862e-09	0.199718103000683
10.2426009801168	5.29000955586063e-09	0.200072845484295
12.4269155413069	1.87129121588788e-09	1.28690796454869
13.0704776681354	1.58925744539603e-09	0.199944229033686
13.2939190966797	1.36319429434996e-09	0.199637762726694
13.5857129903223	1.25335752983928e-09	0.199968840159554
13.8796531486295	1.6153256030584e-09	0.199496429793356
15.4194728768899	4.07765307338968e-09	21.0421585567603
18.730972380985	1.75313269642284e-10	0.199991410072709
22.7014349635478	3.30477618145483e-11	1.83598191635675
27.4821537466385	9.28621105222547e-10	0.199683728478891
28.7888691948496	1.16906920715092e-10	3.84566337831324
33.6614121148057	1.43725365158793e-10	5.00703283784352
36.4031719338783	9.50818521126782e-11	0.199984302544793
40.9352004915863	6.82104972774467e-12	0.199675554095229
41.0802642911746	7.43643232752216e-12	0.199935049541694
41.2513759673752	8.83405593424857e-12	0.199545605394621
41.4415500247007	1.43973044376176e-11	0.200305017416658
44.3908177842721	1.40560533975869e-11	0.200649621886307
44.6111893570581	2.37400501507356e-11	0.199935600999523
45.1231202888122	7.42105139681997e-11	0.199083704784946
48.3036740250557	1.05900448008163e-11	1.77047924372803
50.0972635327676	6.20393511646266e-11	0.199914631919089
53.7844448086567	9.86225603343786e-13	0.285253254822689
59.0421102426695	2.96528293505366e-10	0.198833482706534
62.8259885329136	8.88456574568774e-13	0.742666130727537
67.7935265940384	1.79351944325628e-11	0.199898985731714
71.5520858148444	3.30004551315267e-13	1.24553876916913
72.6334710196038	7.50921436886433e-13	0.199761565777897
74.2172249087848	4.1525986564117e-13	7.14915493476474
76.2911220859197	2.41439391209075e-13	0.199131700438555
80.0340668701367	1.51504000874874e-12	2.21013791943229
81.2335983461263	3.59810887985114e-13	0.1998939302298
81.7256919035724	7.6355339478113e-13	0.200031632943774
84.8530624628331	5.69206664417909e-13	0.200006815327133
85.059527767992	4.08867263911402e-13	0.199947741065429
89.9189352816916	9.36181926779292e-13	0.199119129925782
93.4928036966499	1.86013489929623e-12	0.63846782238967
99.2033974229388	2.54346547353575e-12	0.199995283802739
103.199868340769	1.94934272843331e-13	1.05156203847408
104.163237340019	4.27562093180626e-13	0.201419438384335
107.401499175235	2.01239878405857e-13	0.199973384234063
108.266500193013	5.34917541787402e-13	0.464094064411361
112.547107932142	2.03480070747444e-13	0.199546178642879
112.876100405074	2.23396857242676e-13	0.199239906351332
113.614384014513	2.38854787948058e-11	0.968825751759044
116.32257660741	7.24416571316606e-13	0.199582230084215
117.5001906728	1.47141646055632e-13	1.19891263839317
121.896065268611	1.47566486673856e-11	0.199681310229495
125.448613203718	8.45122498421424e-13	0.61105912515365
130.61116240125	2.77029989002986e-12	0.199371427684357
134.255917530793	3.96453944276005e-13	1.2252369601599
135.562427525259	1.96396581856899e-13	0.200666509382917
138.798392658834	1.97765366021617e-13	0.199561741705457
139.897657451899	1.35900824533823e-12	0.917075303536356
143.975745717478	2.20791044462529e-13	0.199551421806409
144.37279029131	2.15510528956574e-13	0.199220536764769
146.254780294603	4.78505607281777e-12	7.02841251528357
147.801526776168	5.63022185411883e-13	0.199966846513258
150.901070334531	1.21422753001567e-13	4.46827564552657
153.388249200802	6.53763584582166e-12	0.199830586600302
158.697658545246	2.2389018431634e-14	1.06873760185738
162.139169731231	1.66945556244626e-12	0.200522422097877
166.793038112719	1.02124922428033e-13	0.199701235274221
167.064691161688	6.73753757299961e-13	0.200974454961745
170.3453600609	1.8459515030831e-13	0.199979135781893
173.24935740045	3.23353439524119e-13	3.40444288010071
175.459998451601	2.03728446066756e-13	0.199462128160816
175.934110433997	5.42126986408209e-13	0.199611213795662
178.550697126484	1.35773914459691e-12	1.23607702909996
179.231556693047	6.0315822229019e-13	0.200105860884352
182.786211058824	9.9611363233129e-14	4.34652061571284
184.854683404435	8.6232862158933e-12	0.200224226779853
191.13711498279	6.22063544635381e-14	5.97065158041397
193.567366420629	2.39307502130451e-12	0.20021134256159
198.214568603108	6.30059998524913e-14	0.200183747158267
198.486429323475	5.29315849152688e-13	0.200916442942054
201.698037389406	1.72194195797918e-13	0.199232641626257
203.584304446892	4.03528517676065e-13	2.5708939855599
206.82468064901	2.25777634417138e-13	0.199579426136356
207.300118161663	3.43178719127787e-13	0.199585041372031
209.227088696377	1.53043321579294e-12	6.18865766994183
210.638381449214	5.32112261807539e-13	0.199988011819196
213.784429636743	1.49138537803523e-13	4.53342384303718
216.250410567571	2.85560101226264e-12	0.199953295082916
222.201713895156	1.47722248881841e-13	4.14998899614203
224.982990065451	1.45517512076408e-12	0.20015816610642
229.637412708647	9.83401555063096e-14	0.199928772875943
230.369097195214	2.53770997076094e-13	0.781881347657922
233.129590440759	1.70537477615893e-13	0.199992755563626
235.470887385009	1.03100819087193e-12	3.14340603324091
238.25478724545	1.91453417781483e-13	0.199839932066879
238.655985359984	3.1933682269649e-13	0.199627562791907
239.907157889857	2.93726864876582e-12	5.64285679869382
242.009116867408	6.44056974068683e-13	0.19987662905211
244.353588263615	2.86738734805361e-13	2.35622814162482
247.616545674276	3.80190884679706e-12	0.19968035321857
252.029442691379	5.9289501975164e-13	0.702782969965625
256.338251145459	2.9002235124884e-12	0.199805321953598
261.015493617318	5.28401801601056e-14	0.200000832453939
261.275189105195	5.35893381893571e-14	0.200448215657725
264.550933187862	1.34427955907504e-13	0.199936244144463
267.13167055986	9.08427732230971e-13	3.37480111874632
269.675636117331	2.49274583779745e-13	0.199634264242044
270.15308621761	3.16874517222003e-13	0.199977100638996
271.90229970536	2.38142943948006e-12	7.11088566354298
273.470216008791	5.84277206225688e-13	0.200475364085979
276.591952312219	1.36068671994099e-13	4.50525581132481
279.080903369658	2.76239685009838e-12	0.201011791159662
284.892591158707	1.92882830636824e-13	3.33354776422393
287.816088957862	1.59966894000217e-12	0.200463790930708
292.478354277446	8.39565619053618e-14	0.199547925575687
293.497409105495	1.33596071170325e-13	2.06095177462236
296.056582991015	1.70965254800127e-13	0.199998090212812
299.016786745442	6.12140634238176e-14	3.34374567354625
301.133234317785	2.28885329261065e-13	0.199982858409895
301.594255345114	1.14026141194426e-12	0.199999530917007
303.809111708409	3.62703659141926e-13	3.59966684815164
304.904468207649	5.32037427711034e-13	0.200567350940278
308.38794084613	5.50516134503223e-14	4.46545184230665
310.487291110707	2.7168658825592e-12	0.200045858720937
316.313238634628	1.53324887899433e-13	3.36380327161829
319.229476565056	2.60633629452881e-12	0.200508623606733
323.878273023379	5.20570488749552e-14	0.199987892031129
324.150744765089	1.69706514724499e-13	0.200575293467737
327.395893056207	1.65758280433904e-13	0.199549272352623
329.946984435089	2.81762489705913e-13	3.36418236565171
332.515985722783	2.39259132078298e-13	0.199756611468512
332.94794920111	4.86086843694934e-13	0.199546376318683
334.927298362203	6.73233004548105e-13	5.93008799497004
336.296429674778	4.90339715477605e-13	0.200532522059506
339.46811828815	1.38161734318793e-13	4.55430880891713
341.910773865247	1.41758059824756e-12	0.200125017702491
347.83400828894	1.09531446632128e-13	3.96550010421755
350.812680058492	1.01844687879163e-12	0.313526209516446
355.329832802743	7.99870726507449e-14	0.1996167631022
356.507756356659	5.94801872025926e-14	3.27263937645849
358.913398989964	1.50690465995465e-13	0.19887525032686
362.451917556331	1.25159904501336e-13	2.6608883196463
363.969671721644	2.26717980827955e-13	0.199843775656566
364.433414244392	1.8232247384242e-12	0.199637983748968
367.577228074578	6.22437316156181e-13	0.199734395561265
367.766455668999	4.86505024528086e-13	0.20012071630983
372.489171093832	1.90764676334038e-13	0.210627688082134
374.575064614978	1.19161035156525e-12	6.1396217308275
380.882881102429	6.92981718793566e-13	1.00017835806226
383.507656302122	2.50652068557108e-13	4.59082390694734
386.799083903284	5.77064882049104e-14	0.200286056913473
388.643149846373	1.21837792159078e-13	7.53268908295427
390.599402585248	4.00460481005623e-13	0.199995294570616
395.109496082576	4.16644038140931e-13	0.322254888765305
395.411256113724	2.34304379139328e-13	0.199949969709544
395.864748869424	8.97853103944694e-13	0.1999406583412
399.00017404376	5.67487654803827e-13	0.199576062320381
399.191982595615	4.24657901861709e-13	0.200135597465516
403.915081404774	1.88133316486195e-13	0.201469620144147
405.359984532348	3.21380399635188e-12	2.06242431528038
411.364798533018	2.28890029480802e-13	6.31904177266704
414.7670179998	8.88137133028275e-13	4.40831748289489
418.194705266535	9.04137509158836e-14	0.199456585534938
419.792022520567	4.99940876056759e-13	6.77031765490778
421.796181626928	1.67931152607059e-13	0.199305105087681
425.137488699528	1.16386302594845e-13	2.83334130901848
426.777645953843	2.2599161627139e-13	0.199482623902949
427.253050815647	1.89846866007107e-12	0.19969977612121
429.831246924294	9.90272548154773e-13	1.42977524042698
430.573317995427	5.06579595081166e-13	0.199834532027311
434.181990044658	4.04877012978818e-14	4.17582179845011
436.160117886692	2.84556434502159e-12	0.201489335703196
441.997643805	1.04318287695931e-13	3.48122033860582
444.919986198612	2.38064848488447e-12	0.201066699204953
449.562455937128	5.17686390530724e-14	0.199552314253423
450.394466496696	2.28522364408652e-13	1.16780731036784
453.167953978453	1.537557456652e-13	0.199985015816008
456.486013094912	7.33349598886053e-14	2.91518901578049
458.208074078527	2.36388538287301e-13	0.19993057359684
458.693738413856	1.05102342449331e-12	0.199633838719795
461.826909544623	5.57497104125073e-13	0.19943208198951
462.00804808645	4.27398036557244e-13	0.200733486039768
466.497777684944	2.2370572997074e-13	0.584081344294977
468.609139519323	7.82666029111999e-13	5.08661089618729
474.599319695258	3.82554985043484e-13	4.27375340950799
477.756249428627	5.81294573866306e-13	4.59063037336506
481.041917441433	9.79592457823159e-14	0.199470333173039
483.197420534851	7.25560163940014e-13	6.23044795809244
484.795372030764	3.93845229075685e-13	0.199992937124918
489.157041803993	8.70671874127743e-13	0.646502113301176
489.692570372811	2.25859722404818e-13	0.199540921219081
490.120758474697	2.98985672634258e-12	0.199652131822347
493.242004628194	6.07149282400805e-13	0.199898906386179
493.424872823622	4.7343511638934e-13	0.200011576523659
497.770067389124	3.50957915149964e-13	0.981703544612585
500	1.92111662505907e-12	4.92146660296047


==> data_uniform/lambda_0/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
1.16174695411325	-0.0978110644818772	0.249395313341411	-1.16067872340413	-0.04430631294398	0.389079691437386	-0.270138318760905	0.777527185260793	0.171695149382655	0.681973480335077	-0.463496723492597	0.148455163130946	-0.0941287020627051	0.215122712570743	0.195139185520398	-0.0140498097118739	1.08259790760899	-1.27553775976787	-0.0703670256855416	0.113186264574865	-0.0470443281927289	0.112067189840621	0.214957597708359	0.172948374532068	-0.0629539064597363	0.0655743133055959	-0.0154249390037859	0.0742822836990963	0.0927344857181701
2.36173492276331	-0.167170714764635	0.122612508674566	-0.997869278036669	-0.268746265880097	0.605000971412652	-0.542631313136439	0.312922626399178	0.520399454673933	0.275240949623662	-0.00603524822947308	0.0782481262422368	0.00286326084500692	0.340826815273443	0.32636773694413	-0.0418643695731143	1.0515454869519	-0.723087092670786	-0.101708412863514	0.149966626640536	-0.124056548024702	0.0680186332766248	0.391901605252892	0.104851801051194	0.0286272901347545	0.0395671219298119	0.0255221757169361	0.104559527144827	0.130638161111277
4.64479495437043	-0.106828028175251	0.0717135289143305	-0.94883520695691	-0.233923377502647	0.495711864573833	-0.463587909069814	0.183294339348706	0.34840610740754	0.408759554309076	0.00264399021842044	0.0382051178129003	0.0498975891343756	0.281066654037628	0.285011646814225	0.0234229264965618	0.974646003001617	-0.321844065161253	-0.0546774746213874	0.131633256346337	-0.108205866744498	-0.0624221757859409	0.247591456209989	0.0775200501448566	0.121349779380592	-0.0208446263156769	0.0533978015313482	0.0877511006655315	0.124458818838091
4.79411981161809	-0.0628546169057846	0.0632877141587959	-0.88390257464197	-0.228874675443287	0.486121145831477	-0.360850602459936	0.180297724288183	0.350719646309718	0.397634524820099	0.162450251765858	0.0302820003617252	0.0913918402829261	0.274336330270556	0.275933907839641	0.0373496586727699	0.970294238934614	-0.152919482094227	-0.0507817592077324	0.127730797915392	-0.0803310353173944	-0.0642416621701188	0.246715352133175	0.0741205879375913	0.158950103375105	-0.0248600109758668	0.0646914828528762	0.0851646946625926	0.12099505496239
7.16634712859698	0.0489967356839902	-0.0441141191277628	-0.753409818081414	-0.0940211854974315	0.388088536302916	-0.185283498320156	0.0166914799189882	0.429821074430984	0.29774621879273	0.393199916112917	-0.0508052699678323	0.185810881307336	0.195832398910525	0.188042050213205	0.0578862994339999	0.941312986116586	-0.0440136888919634	-0.0296325953921479	0.10179191870059	-0.0828276128568118	-0.0556571613868597	0.157705449011187	0.0490881104738464	0.112828497148465	-0.0524720644388467	0.0804645232656816	0.0642369244926405	0.0881571435303038
9.82410641987648	0.0443311192501997	-0.0548417216788367	-0.797150447026582	-0.0660665707755187	0.429847227873968	-0.0948150028857995	-0.00604926593193752	0.295417175319817	0.312420522914686	0.144863281695183	-0.0526412422568298	0.174282181913068	0.225597736652971	0.18931826145335	0.0667818372264597	0.918312528170494	-0.243115335228978	-0.00329546126960515	0.125138417451693	-0.0435776231443874	-0.114669758148575	-0.116355758229268	0.0214150514275579	0.0359417430405049	-0.0677623394361847	0.071131730662203	0.0806920014005632	0.104676334533457
10.074974817668	0.0477643215003658	-0.0491654951694713	-0.801139588384722	-0.0608782079355185	0.424792366175103	-0.0907222440541013	-0.000192554841735195	0.290704705374475	0.316992561749323	0.140289907918435	-0.0478877690520651	0.170968668780413	0.221209709565057	0.185095064647094	0.0513114168636488	0.90401250340985	-0.112268383057489	-0.016384905620514	0.137663748543082	-0.0546518887649025	-0.127485509751396	-0.000322360214082718	0.0102912038819627	0.0449145235835607	-0.0800308932348215	0.082736230740212	0.0916199678410637	0.11538810371948
10.2426009801168	0.0566879867810425	-0.0348214854447807	-0.807842364406596	-0.0406942966927157	0.414679793399669	-0.0856427336536965	0.0294894592590418	0.276736831850604	0.324325706071658	0.136124624824407	-0.0379803260616039	0.164914432767007	0.211981371833994	0.178021910377145	0.042953213108555	0.892305209422032	-0.0529361254599128	-0.0322030263914234	0.14620127339956	-0.0586983143290053	-0.150009809564802	0.112829803384804	0.00385617780531935	0.0471165766584918	-0.0883544558110532	0.0882674500066462	0.0993466609851045	0.12152297061265
12.4269155413069	0.0640130202415108	-0.0423687263438984	-0.824811728107898	-0.08868037579973	0.346960992386981	-0.134191130514173	-0.103750815799032	0.0867007127861311	0.152321197800684	-0.0221210615576401	-0.026696483887428	0.165608476322961	0.20147119713391	0.172140596357073	0.0142221109883025	0.860885395085094	-0.323305800328039	-0.0515722104765412	0.116624049808085	-0.111788312997034	-0.0741209828293823	0.0902220543827531	-0.0715065269980144	-0.0742997567277811	-0.117502152774414	0.076252646246416	0.0923155056127973	0.0900035759593747
13.0704776681354	0.0786738591174933	-0.028147681395628	-0.831306026702544	-0.0751218393837702	0.340047798215586	-0.131139361898919	-0.0915137900332559	0.0786973173443366	0.154273795379926	-0.0252623759121169	-0.0144945769894706	0.159557519252415	0.195333361260822	0.166753686891205	-0.0172181564684744	0.830248596284118	-0.20138477949361	-0.081407584611467	0.12896025520398	-0.11851862065894	-0.10301021122492	0.217355266846946	-0.0777593971446931	-0.0708824608229439	-0.143526402081012	0.087912288961693	0.103986569058178	0.100236940965929
13.2939190966797	0.08126198696893	-0.0259808159358273	-0.832091146995173	-0.073329676632467	0.339265419865199	-0.130896458198558	-0.090156754178646	0.0777842357098961	0.154322432933827	-0.0256391449206224	-0.0125605555247805	0.15882273726084	0.194654562963283	0.166153064276031	-0.0263385792517859	0.823003666574873	-0.182966880257625	-0.087320925932184	0.13039189706337	-0.119435889733125	-0.108123394124068	0.227032813201066	-0.0787869234521172	-0.0711672947849867	-0.149971398492679	0.0897856822569532	0.105507022012534	0.101590865054746
13.5857129903223	0.0815998950030511	-0.0253197174708864	-0.832228485304215	-0.0725854533985938	0.338873424291504	-0.130879836109754	-0.0895711372918151	0.0770919017003022	0.154217297453829	-0.025963386497349	-0.0120093366437541	0.158725604893089	0.194369490053982	0.165926717259	-0.0371074160247657	0.815913038679534	-0.156564514764778	-0.0923150818515414	0.131976859119733	-0.120775523420837	-0.112090152475852	0.23504696300817	-0.0800111842477012	-0.071351983208982	-0.156446735516796	0.0924387623594254	0.107186414243649	0.103149148096153
13.8796531486295	0.0733605268484041	-0.0274135016795769	-0.822066942152911	-0.0728116247683274	0.341585071459333	-0.143784826336817	-0.0893514884344239	0.0774383968307024	0.150449610206503	-0.00949435599367173	-0.0141509703643485	0.166372981998947	0.196481056089935	0.168734481157406	-0.0427922621862484	0.812442790400774	-0.127170197535525	-0.0948060905684835	0.133243992252217	-0.123651050452553	-0.114295343595838	0.23906161342007	-0.0816163668387647	-0.0694905894739706	-0.15958565876274	0.0950735686494118	0.108444731931944	0.104445346065253
15.4194728768899	0.059831943827468	-0.0217666976293639	-0.800308263119207	-0.0943098627932077	0.343466343599798	-0.179018530069584	-0.00603337306619554	0.0843310143611159	0.130750435565189	0.0439722311243207	-0.0160590458737867	0.179930134851901	0.191421536355192	0.174369694355198	-0.046316679199854	0.808282282658227	-0.0894715935479269	-0.0897753484152239	0.136936382835424	-0.131205767492324	-0.129230652732013	0.145156991624882	-0.091285062510455	-0.0561617543797907	-0.161528995514852	0.0969862694645741	0.109333705163013	0.105469948399866
18.730972380985	0.136987899530802	-0.0740931907697229	-0.721113268106251	0.0582016157808334	0.218981985202469	-0.0827388304880662	-0.058261028546689	0.272888738246674	0.01716213732492	0.16451507768989	-0.0555461124130541	0.240125813261548	0.0929499190024852	0.106271839635152	-0.0303832596108983	0.786421852096501	0.0761142481128647	-0.0461916930700224	0.110129834181758	-0.109898746229502	-0.153702996142081	0.333832376201883	-0.108194198236671	-0.0419796446680222	-0.179270846594467	0.110803065998007	0.0843989148117019	0.088106528534137
22.7014349635478	0.124992757939829	-0.102330972762153	-0.737400538791857	0.0195434988843922	0.157509036011951	-0.0448324309066904	-0.101085647680721	0.143625650207609	0.0452646680028046	0.154672179415849	-0.0755031915992953	0.226156436112878	0.054285429581414	0.0821118317483759	-0.0290077753400487	0.777862018427771	0.175888488331658	-0.0518619069200357	0.0923552004012231	-0.0625596595300728	-0.150789208694155	-0.0293613741864158	-0.0898671660668191	0.0244152945568636	-0.186949971305138	0.112370618981954	0.0734400266232279	0.082766808286933
27.4821537466385	0.070029433723532	-0.0439596299367577	-0.721662001965296	-0.0583324014567828	0.157978138238564	-0.0628424670011854	0.00805474019822949	0.101353102779493	0.0410139281646732	0.125191134426102	-0.0344797832106513	0.244950873899507	0.041955242401342	0.0656847895278099	-0.00989665853669063	0.736097610874761	0.0362047265443111	-0.0307658176954494	0.0960629125972127	-0.0545276651918387	-0.195045253241919	0.0940405068479199	-0.0907439581804928	0.0327346198950319	-0.220681905214727	0.0979273045152555	0.085808989413234	0.0932709180063517
28.7888691948496	0.0645828460199931	-0.0525621812337695	-0.731163856394586	-0.0755971263014791	0.139841822248077	-0.0799106128608256	-0.0258932868369735	0.067333843327668	0.00946953556450275	0.0951661674792841	-0.0383907327387212	0.239683356769153	0.0312433418337039	0.0560529096348177	-0.0179127207951534	0.724137716395067	0.00712597255985314	-0.049201419410864	0.0909922507820421	-0.0572154610892482	-0.221827124726237	0.0288231783834514	-0.0934640968835447	0.0298821388662949	-0.228666730823619	0.0953820056231082	0.0817559142170926	0.0902898943745811
33.6614121148057	0.0594908965986068	-0.0489252473077757	-0.699264888611922	-0.0334657551962692	0.103233563333194	-0.115414778722739	-0.00212753015248231	0.0995330112004078	0.0214510216256024	0.145687964093501	-0.0368524275846219	0.263870523207153	0.000475371699469714	0.0332326230034439	0.00904409966289878	0.712292509290219	-0.095742641865144	0.0327370728551652	0.0865784385030684	-0.0648546280073442	-0.136760896595501	-0.0869379471919802	-0.101878126202188	0.00151330434345252	-0.247278196676489	0.0892758422400925	0.084587259266527	0.0828621611285809
36.4031719338783	0.0709961921855077	-0.0610516843658982	-0.677734354195211	-0.0254202065817923	0.0897156681555303	-0.0944666584124081	-0.00681383460025145	0.112223132763722	0.000287969076821002	0.177502146930962	-0.0478976198041238	0.280621998114041	-0.00825062567839487	0.0213707165017095	0.024472014755388	0.706456577114663	-0.0233828370536792	0.0370005107015121	0.0706645803860304	-0.0325285325072612	-0.123519448760708	-0.0455692645715313	-0.116617213847859	0.0188794425708257	-0.253922172093867	0.0940512216790604	0.0746836159954152	0.0663673216753311
40.9352004915863	0.10368823490469	-0.0469558899685417	-0.678017646782334	-0.00762806513460763	0.0663564346845022	-0.000616115245284936	0.00867843886202563	0.084906285880374	0.0648814071663711	0.145618603412113	-0.0363210401074554	0.28442898255529	-0.021950423899273	0.0046840281871575	0.0336626613308114	0.70764563905908	-0.0476203117515113	0.0433038418064963	0.0624335968756728	-0.0118742353382053	-0.113661037709837	-0.10200922364386	-0.107543146364829	0.00348043774850824	-0.253686048478603	0.0937858767238846	0.0685244789346259	0.0600949263507614
41.0802642911746	0.1058702800035	-0.0486347958049033	-0.676327490161968	-0.00632285726168609	0.0650484494434224	0.000669810232204137	0.00759119316269585	0.0858662208472493	0.0638137609561658	0.146508099410188	-0.0378249156080492	0.28596784286063	-0.0231091388165049	0.00350825212272646	0.0379339500080316	0.704099178655556	-0.0161634412113042	0.046222253428381	0.0597844142482228	-0.00960058925799518	-0.116115917010683	-0.0805934031805915	-0.109552030059353	0.00502821840464321	-0.256837844955485	0.0966745556648467	0.0661271240339025	0.057735555874574
41.2513759673752	0.10723311021296	-0.0498566565082928	-0.675377696013224	-0.00517517072811628	0.0642096284922666	0.00131797685483928	0.0063979869373462	0.0865682223995638	0.0631695093488589	0.146855316649188	-0.0388584822300748	0.286853086128631	-0.0238560854865019	0.00278812542107712	0.0439291098295935	0.697626613652401	0.0188904363797429	0.0531235503176919	0.0559034882657578	-0.00764854050028812	-0.123616659777661	-0.040227830349417	-0.111954550099135	0.00589373268481436	-0.262133329086363	0.100026545061833	0.0625018302127374	0.0545409467363722
41.4415500247007	0.106994678624294	-0.0491675163149817	-0.67521273292421	-0.00638759204288725	0.064246741119827	0.00153485729573988	0.0082091523933708	0.0862607319147107	0.0629857799050789	0.146952618522113	-0.0384402511183341	0.286994873754871	-0.0237713696354634	0.00275687015549786	0.0498321653580763	0.689654180031597	0.0407836217249475	0.0636887381242497	0.0527709257472886	-0.00698880710123932	-0.137870314566933	-0.000757279998097715	-0.11335498157063	0.00570031021809331	-0.267940844315839	0.102231886938244	0.0594953316637229	0.0522064533624511
44.3908177842721	0.0890443155123278	-0.0258856634426036	-0.668248578371649	-0.0315134945057642	0.0604000564619212	0.000552129575747878	0.0188073944405045	0.0729904149581733	0.0510216034836201	0.137742977812637	-0.0188403957176594	0.294859819333908	-0.0327972879073276	-0.00784246556221222	0.0635109013266436	0.674945890123538	0.0212737337941551	0.0748901712671146	0.0521621344565693	-0.00543192199363073	-0.13210918463148	0.101199815951978	-0.110637181854012	0.00613627916136325	-0.282081371565659	0.10035711696224	0.0604732895151609	0.0557851097399671
44.6111893570581	0.0889334284083021	-0.0257010215013305	-0.668225735448151	-0.0316895631006068	0.060502572996967	0.000738207427885336	0.0188399084087111	0.0726756839039004	0.0506904276016412	0.137496263943636	-0.0186721303076456	0.294915582097436	-0.0327783109908455	-0.00783688995678468	0.0671420728387409	0.672194738586379	0.0359661173523802	0.0770229083347512	0.0510612399930117	-0.00488410090194747	-0.133737835983964	0.110705624002037	-0.110857527909568	0.00664020914684772	-0.284562943772056	0.101748776530618	0.0594679126890491	0.0548382659318357
45.1231202888122	0.0959426827515003	-0.0261987589673857	-0.660849452811586	-0.0315586391283881	0.0602366102712944	0.00898808057784549	0.0186741602429177	0.0723568737602146	0.0498253156516625	0.145796978814719	-0.0191658109602573	0.300989113417568	-0.0332286017650516	-0.00828418649313144	0.0652676354543318	0.670107829351593	-0.00632449510488509	0.0785457567762516	0.050079530545916	-0.0108637319378109	-0.135034827227387	0.11730000356793	-0.111150384688712	-0.000424167907971844	-0.286429270591186	0.0986115872747797	0.05872859098138	0.0540230468632733
48.3036740250557	0.0897292038568791	-0.0350683782300507	-0.671811502372642	-0.0425604636488729	0.0474549302471546	-0.0220421424256324	0.00556190528592351	0.0591575796676626	0.010221976135309	0.0877330313459823	-0.025940871805532	0.297736867248389	-0.0374721831283186	-0.0190813730981547	0.0630077928349243	0.670314505111266	-0.107394391945659	0.0855240365617592	0.0406839040780266	-0.0242009006103482	-0.120560228735573	-0.0187382823984756	-0.116531945656549	-0.0254420963184685	-0.288085777985047	0.092153074775821	0.0519600097384218	0.0486937771480621
50.0972635327676	0.064517920500782	-0.0299176864942296	-0.648118651857453	-0.0511731797622529	0.0506305489321656	-0.0522300667064961	0.0111626562481111	0.0643264241099316	0.00122713098869121	0.130786247683088	-0.0216406165138903	0.315088612766737	-0.0368528355616006	-0.0161288408753656	0.0639885084756777	0.664892892090165	-0.0617293754568836	0.0901448156469984	0.042290311179066	-0.0312976179274635	-0.126028439512676	-0.0125992577421781	-0.11946888893561	-0.0138313062411754	-0.292653552422622	0.0950327409935824	0.0528898644494146	0.0504150691611803
53.7844448086567	0.0592465570176954	-0.0271875612430053	-0.637656759852634	-0.0509973861812485	0.0392853679498723	-0.0599207430922869	0.00753743233768345	0.0770329290530879	0.00948116094131482	0.137978642535478	-0.0183992185159547	0.324337950779789	-0.0475846766982219	-0.0250678587390926	0.058348438534499	0.672542188091745	-0.00842560992019825	0.0785066925920041	0.0380322360928867	-0.0405953308640019	-0.105938458946085	-0.00322590273692169	-0.106366041421611	-0.0109008426664271	-0.287775531465687	0.0998516879783848	0.0481632994748136	0.0455117189192824
59.0421102426695	0.075325248098023	-0.00860550685622889	-0.629998927512162	-0.0466634047580976	0.0385717269389634	-0.0224875521526649	0.0172448948026279	0.0736986513726522	0.0331757490063218	0.119401862665054	-0.00164302774659084	0.334152607277103	-0.0467292128636881	-0.021990242291624	0.051332860132447	0.657588578129176	-0.163610277409604	0.0646435597788423	0.0328498185719905	-0.0434553727312426	-0.137531038052528	0.0211063225692047	-0.105500678759863	-0.0355383771214033	-0.29848084027469	0.0880316104740751	0.0433662091040765	0.0376460402829685
62.8259885329136	0.0857516544330825	-0.023288895895793	-0.630599676093024	-0.0239949304014463	0.045325007262085	0.00404877061722371	-0.0178881919855903	0.0570134373882234	-0.00649963853794082	0.106815425705184	-0.0110759641634039	0.335247099151483	-0.0447370450187358	-0.0198293470549642	0.0505320581778231	0.665776113636944	-0.0186305355451686	0.043935819350536	0.0189836788191691	-0.0329244809763361	-0.0937776129704715	0.179059393697378	-0.1064360616158	0.00339552822096214	-0.296145394576756	0.0969312943309332	0.033813332682829	0.0269110526455896
67.7935265940384	0.0808516995532467	-0.0247138470800768	-0.613258146059473	-0.0142804784748468	0.0572107175165844	0.0096419108840967	0.0106913987605214	0.0642949478548386	0.00189136449363293	0.127834836930821	-0.0159146559035971	0.349311113800576	-0.034301067307284	-0.00713079507525059	0.0262805850917025	0.636110058971386	-0.0392859579781573	0.0140578693444561	0.00451805016414654	-0.0553263050408777	-0.12891271750962	-0.0379386004716145	-0.137113774095359	-0.0124151688786106	-0.320050465684887	0.0970414313272461	0.0243057674372498	0.0187892681771359
71.5520858148444	0.0774542123016535	-0.0219680878981923	-0.614440551347496	-0.0162932078770899	0.059007676966063	-0.00250848752161579	0.00767805213847011	0.0642896107720264	0.0165790401524081	0.119475506922113	-0.0131018911342815	0.349278230316565	-0.0342219162358935	-0.00465306798433378	0.0234005848575179	0.644191847267434	-0.0142084832002838	-0.00567327986098284	0.000811389859807637	-0.0548930620614118	-0.0820592567654417	0.00203887271354775	-0.130614220980014	-0.0118294804490643	-0.317958429936215	0.0993523806799335	0.0212892971755311	0.0162769241186119
72.6334710196038	0.0688590960773406	-0.0268145180712598	-0.603327965975459	-0.0201231304341685	0.064022474155781	-0.0180978259668449	0.00363740706521862	0.0676460954549545	0.0109037371348819	0.142661681278607	-0.0173114534486523	0.356975852351595	-0.0302629488312862	-0.000216300836897599	0.0221401990827557	0.64073649813863	-0.0263049183518173	-0.0103304345025243	0.00273317258700461	-0.0505907678905126	-0.0869932259687501	0.0355659859887794	-0.131278435363167	-0.0207500237597051	-0.320649293007736	0.099404091399781	0.0232850792494351	0.017772832263522
74.2172249087848	0.0661803227590649	-0.0330655011242262	-0.607273434933816	-0.0350259715712048	0.0542056857372061	-0.0250435633125618	-0.0323917504765046	0.0434582522950773	-0.00584484717653778	0.131389643319553	-0.0190949279760649	0.35463247985927	-0.0361484513567465	-0.00274360021713127	0.0150330145895544	0.630031220584982	-0.00600820401547353	-0.0256991701520893	0.00737075710790654	-0.0478008386782342	-0.107184213242581	0.142816433381875	-0.124445910182845	-0.0156821605949456	-0.328090289777211	0.100720639324273	0.0260835815465469	0.0192587420086634
76.2911220859197	0.0675354186149676	-0.0241994240057087	-0.597553489822405	-0.0191982499854839	0.0632820456998525	-0.0257447615931397	-0.00689832618747132	0.0559649081667087	-0.00139675432633907	0.137955369751954	-0.0140170409417943	0.363223236576027	-0.0276199359856457	0.00357027194736167	0.00162633076097894	0.613258899869018	-0.0439446514015263	-0.0468048887376041	0.00236727284879047	-0.0493735053924824	-0.132870546527695	0.0923017331531141	-0.124235252332757	-0.0130231662910148	-0.340717030395513	0.0966996061388177	0.0197232926086152	0.014807889100724
80.0340668701367	0.0639029269699842	-0.0234248334889344	-0.599897334155398	-0.0244606417429933	0.0720130711634708	-0.0261492204602999	0.00647350492105979	0.045755570663406	-0.00340865771664933	0.115072962103363	-0.0149441893490637	0.363875671542507	-0.0237623205777496	0.0105824124997263	-5.19094538027449e-05	0.618105368679324	-0.0645384681308977	-0.0614001031894384	0.00537449717777867	-0.0472034118027981	-0.0984262273472931	0.0161711551088074	-0.123306852338233	-0.0119807049081863	-0.340063880676904	0.0946090081136234	0.0226858962588278	0.0150157362562953
81.2335983461263	0.0716055014228776	-0.0227981404380354	-0.591237379389113	-0.0231244027637614	0.0715480777099694	-0.0152075248465004	0.00646019044906688	0.0470410513843127	-0.00510949904417392	0.130023517383053	-0.0143260634729587	0.370297133446363	-0.0237372825241451	0.0101590762139622	-0.000643487208619949	0.615510974101161	-0.0430898637811865	-0.062295299280843	0.00259332565691066	-0.041480495437302	-0.0977377246576196	0.0121229530483505	-0.127295210384838	-0.000528036533944058	-0.342721721532064	0.0951468875022873	0.0208462565562025	0.0120083094628888
81.7256919035724	0.0730600668600438	-0.0219480353995817	-0.590364002722829	-0.0226647673160604	0.0720605711197386	-0.014658179831239	0.00682061491429785	0.0472584672572378	-0.00479298368467772	0.13045780333392	-0.0135365567448619	0.371095799754394	-0.0232993209260147	0.0106006942245585	-0.00648134990108868	0.609707262861637	-0.0459876154314852	-0.0683027530367736	0.00260543772003303	-0.0418961450667872	-0.104105293843896	0.0149270033897685	-0.127697285003071	-0.000549462028467244	-0.347526541634717	0.0948630827268518	0.0208742427437313	0.0119224116024345
84.8530624628331	0.0750528027836332	-0.0199713018692556	-0.591354687891462	-0.0200857027894786	0.0676506813428166	-0.00671191298562392	0.0114744871169675	0.0357023531419949	0.0101900596375307	0.120491294262792	-0.0121496351227762	0.371470320554439	-0.0243149701341498	0.0096515252546265	-0.00516222825631933	0.611593444968671	-0.0644172964911713	-0.0647749989212884	-0.00259423544080524	-0.0353193236100109	-0.0968633633682826	-0.101792843003846	-0.115996359352281	-0.00698622525541314	-0.34655485534545	0.0939163480813925	0.0181188858358662	0.0101047141634518
85.059527767992	0.0759810824205684	-0.0193960797154552	-0.590109212325769	-0.0197051947813357	0.0683941169070978	-0.00500477430845499	0.0117533106294192	0.036155692955817	0.0112092897307213	0.122814538472605	-0.0116185232469277	0.372364226406399	-0.0237716414768856	0.0103504020234248	-0.00351723472687961	0.612515410063198	-0.0413727386607458	-0.0642334057326312	-0.0013327756177206	-0.0320501900225481	-0.0965135214290678	-0.0948761083451595	-0.114190155411456	-0.00239228345333772	-0.345688267448656	0.0955291316255419	0.0190110850360359	0.0113076438509996
89.9189352816916	0.0619615468805421	-0.0167596404134399	-0.575971467335146	-0.0162423530536961	0.056396171927205	-0.0196821919800017	-0.000578337300970659	0.0463659634964434	0.0101026430914104	0.138669714119891	-0.00738604383905562	0.383968192889529	-0.0326051005549685	-0.000514146185545013	0.00697326506967749	0.605385972599039	-0.065024952494572	-0.0564223917652541	-0.00278533528624401	-0.0161348615953993	-0.105639766098374	0.0151462149669386	-0.123483156226145	-0.00133693420857778	-0.351376060502899	0.0931014255200516	0.0181097454630751	0.0136457803070638
93.4928036966499	0.0574012576973587	-0.0175196800675724	-0.579053576340408	-0.0160548561220874	0.0480164052949347	-0.0298144781295194	0.0046342249277415	0.0331790017700076	-0.00624936315309729	0.119905749156333	-0.0084800038118754	0.383510908388429	-0.0363294931356075	-0.00618514526450769	0.00955459788181766	0.614277006519319	-0.0893258888360053	-0.0373625258208103	-0.00440073412359668	-0.00903968673032011	-0.0676133619915826	0.0188818207355385	-0.109590563689208	0.00588582178565041	-0.347825353952159	0.0897059543801131	0.0148637431601774	0.0120679490533217
99.2033974229388	0.0515408338400809	-0.0176281736305405	-0.57215425749913	-0.0122956474685791	0.0392525020492849	-0.0310222251384344	5.92707972138999e-05	0.0355003131313401	0.00652984671690428	0.120139304095675	-0.00794245112607962	0.390188169433939	-0.0420675340441386	-0.0141977933006316	0.0267204403486407	0.593464340051662	-0.0432521990677498	-0.00681282396800807	-0.00565556295847668	-0.00503026824792325	-0.116214957371269	-0.0546859924261642	-0.114437832148017	0.0146390791033078	-0.361616082553637	0.0930534344912694	0.0136577142831847	0.00847829785519415
103.199868340769	0.0533702880667751	-0.0145672941597135	-0.575292578663186	-0.00915225014048742	0.032535369301704	-0.0196537848686389	0.00179062713252303	0.0271227413434153	0.0192388795960146	0.105271104219943	-0.0053565298909139	0.389117943697954	-0.0447729014444584	-0.0195521338679697	0.0307904033731242	0.601669044117255	-0.0613437368253749	0.0109338193171064	-0.0047754209196907	-0.00256501287434227	-0.0792727824191144	-0.00984901894644508	-0.10592668689872	0.00395406993794625	-0.358254810517598	0.0926964628098694	0.0148811096217043	0.00778624863334039
104.163237340019	0.0561419152301178	-0.0158583470934274	-0.571143630428925	-0.00880415733626401	0.0304008546312826	-0.013685333035542	0.00185185423448973	0.0280624050008717	0.0162108767013133	0.113942559769653	-0.00664628979133001	0.391972327280143	-0.0462632264304369	-0.02154978702437	0.0344638893517332	0.59632312751341	-0.0490612331490823	0.0183901865059757	-0.00718234954028365	-0.00296410632350865	-0.0888169878078178	0.0291617052649344	-0.106705632273071	0.00193342692151494	-0.362148058558329	0.0942082110620559	0.0124034940976988	0.00604649007881108
107.401499175235	0.0501351759054516	-0.00891861988878735	-0.570475100751766	-0.0156852263262421	0.031043002947851	-0.0125163185895705	0.0045938239106115	0.022370676041226	0.0108258644126448	0.109147848503279	-0.00060298095049864	0.393253792893248	-0.0474840763158031	-0.0231555324408422	0.0453989263467588	0.582761225845067	-0.0563159040866571	0.0350351321403269	-0.00727672019560901	-0.00372006690691615	-0.107191617878804	0.0694477221862893	-0.102232802061058	0.00646717421977037	-0.372584453758785	0.0929087482051919	0.0140578989455417	0.00768082540340828
108.266500193013	0.0526160713297124	-0.00918072504998977	-0.567510478398839	-0.0163145263933468	0.0302227228337744	-0.00936526099202132	0.00405299340788664	0.0210913408866425	0.00866479670853125	0.111283214588802	-0.000793382616899482	0.395824561037539	-0.0478948077780743	-0.0239383044098762	0.0443545822372759	0.581830469780719	-0.0799471150363302	0.0358325928443041	-0.00761451685039056	-0.00713148744009651	-0.107322128034792	0.0781372097924996	-0.101690776930544	0.0027783403372488	-0.373474476762036	0.0911281041982757	0.0137597938303685	0.00745211081684377
112.547107932142	0.0438641207836716	-0.0091821461884286	-0.560757482437098	-0.0173744655052016	0.0274708810921209	-0.0238180129371987	0.00445609291823483	0.0195522574386154	0.006865112108065	0.114320082340079	-0.000900738261141263	0.401924252022051	-0.0487309791106172	-0.026512201939665	0.0440022829271567	0.584751328409006	-0.064901677972383	0.0439594172811318	-0.010967102290157	-0.009865701021916	-0.0881016657175101	-0.0218823693749541	-0.099663022731777	0.00830349499056605	-0.372948720272979	0.091847028758852	0.0111597652094729	0.00715111917296744
112.876100405074	0.0401077966299925	-0.0063071975061741	-0.559366575144275	-0.019700379811859	0.0266186497105844	-0.0246443779417199	0.00659345517905314	0.0199848964919158	0.0073935617308827	0.114846557746534	0.00163316857559278	0.403226374842407	-0.0495082884112315	-0.0272869892777304	0.046586477330744	0.5824048639236	-0.0693743173010755	0.0462005395255907	-0.0106769062368466	-0.00965678114135351	-0.0901973894087139	-0.0247303738075026	-0.0997317884381186	0.00816294267345373	-0.374962331694898	0.0914203279339788	0.0114605650411195	0.00742388274419925
113.614384014513	0.0397131225200461	-0.00721981964526786	-0.557509769577932	-0.01729244426573	0.0246030436229178	-0.0245146768564957	0.00241807061315831	0.022489264273575	0.00663574817492208	0.115849734024608	0.00132875067130483	0.404910553455899	-0.0513135828861399	-0.0286968409236081	0.0475612833347572	0.582401093061469	-0.0838857892888588	0.044306410601417	-0.00787559880446216	-0.0115867494742302	-0.0843780935687467	-0.080463863213992	-0.0959081194200809	0.00559075554676355	-0.375725966574598	0.0903664565408281	0.0135611129412718	0.00876603383196529
116.32257660741	0.0379733245395765	-0.00588813031001054	-0.555513480928114	-0.0179359926786982	0.0228185083570007	-0.027146744853349	0.00184040392872615	0.0236885123791154	0.0105003060903939	0.115051663026734	0.00271129309136009	0.406956937387041	-0.0536900787314663	-0.0304359251113708	0.0468399661411868	0.5818020463653	-0.0570959849537791	0.0468061366393358	-0.0100858274472469	-0.0149515180673106	-0.0894861514015181	-0.0714868511669995	-0.0909501449558781	0.00516442050556994	-0.375545503550109	0.0930290922418967	0.0106258644841908	0.00635905725274249
117.5001906728	0.0403525845093439	-0.00544491067579793	-0.560211726506505	-0.0184136605763521	0.0220951438544165	-0.0180196212807397	0.00140278395211967	0.0244313327333889	0.011763904543818	0.097496783808699	0.00321931509517837	0.404692987482643	-0.0540869807712439	-0.031291754704045	0.0462726756913458	0.581878727805003	-0.0508939925078385	0.0458275958426785	-0.00996371697274983	-0.0155299381397162	-0.090153562097839	-0.0551948804920501	-0.0914328984034282	0.00531615464952858	-0.375364487441429	0.0935976189107205	0.0105545839999697	0.00624345637623268
121.896065268611	0.0437800105352682	0.000722352890063867	-0.549566696019882	-0.0189400288783646	0.0262780485479615	-0.0126281952361435	0.00424336198937123	0.0289951925858879	0.0130209311954173	0.11133073636931	0.00896515265604301	0.413194133576577	-0.0509615565629545	-0.0267219015527688	0.0416326096398008	0.575378889844153	-0.109757171254752	0.042607950001832	-0.00825095312263108	-0.0213652453229919	-0.0966184397542198	0.0207349817935931	-0.0949705317122796	-0.00116801766510369	-0.380857059351064	0.0887298484617092	0.0116657490462524	0.00484970774433414
125.448613203718	0.0458338973701039	-0.00317498775296423	-0.555596343950235	-0.0125415818231532	0.0349483329815382	-0.00640740858691448	-0.00446768061441591	0.0161664142479135	-0.00011088719355566	0.09150154110998	0.00650050962287103	0.409996062411823	-0.0462976459263943	-0.0209044291404722	0.0370517237362332	0.583804473025967	-0.0985840899885242	0.0272658515981252	-0.00927475696310764	-0.025257671876717	-0.0689896053151318	0.0321481177219792	-0.0866637081390312	0.00668770388882393	-0.376324404690689	0.0887514887300874	0.011901851093558	0.00403820508629647
130.61116240125	0.0422098181562446	-0.00693865413370328	-0.545757334359698	-0.0142446739356649	0.0431242358541808	-0.00323923840009717	-0.00343790587655251	0.0226768086638813	0.0045923868599865	0.104013680649061	0.00282014072096692	0.417875741669552	-0.0393692230234505	-0.0129538410328488	0.0220611634683051	0.566088228222864	-0.0638386141624768	0.00362630979288928	-0.0109648307985657	-0.0290377448009132	-0.103768819344555	-0.0441048888662356	-0.0948604498069272	0.0134317551750238	-0.388899036218003	0.0912605135510684	0.0115096989587425	0.00493359158495608
134.255917530793	0.0420740740204593	-0.00712912402376882	-0.548142922241109	-0.0140207721013063	0.046254854591568	-0.00349124734789366	-0.0048878046221894	0.0193653322944581	0.00527323317973477	0.09406032019528	0.00276818625088834	0.416870578633088	-0.0379488129427937	-0.0102322281759861	0.0183819490897354	0.572453916059802	-0.0627502181710581	-0.0105734983807366	-0.0121614739343827	-0.0320174387594075	-0.0732535296030229	-0.0073097996980076	-0.0891738419315202	0.00993350950999743	-0.38650515933281	0.0918241848590233	0.0101614701733477	0.00499446201231167
135.562427525259	0.0378037928254276	-0.00981124033888609	-0.542759480528825	-0.0164622433781945	0.0489634626071354	-0.0109298926709597	-0.00722158889435422	0.0215928974170591	0.00227176349117773	0.105024940519043	0.000454331697154591	0.420637791385038	-0.0357882565526826	-0.0078330276472187	0.0158966111751941	0.567971535840758	-0.0622268316797076	-0.0164471524371022	-0.00962141416829392	-0.0295450994997787	-0.0802428793807247	0.0273063281200047	-0.0908216142223337	0.00366097713318329	-0.389919134179243	0.0927313032674819	0.0125127326878462	0.00704144246529393
138.798392658834	0.0404276373736093	-0.00562482476360726	-0.541497499264823	-0.0108110473575083	0.0494677265082942	-0.0120055476358397	-0.001779801611351	0.0188813765251943	-0.00192515808022725	0.101281945261942	0.00355386957902667	0.422366670880999	-0.0338086003257073	-0.00603149566569539	0.00624937414172366	0.55556682479135	-0.0728399823965344	-0.03220960050298	-0.00999659404214617	-0.0287985466774358	-0.0983844804294853	0.0599208365849085	-0.0863752866672691	0.00833875507980161	-0.39926689072386	0.0910881994180316	0.0103213707868579	0.00512901866269986
139.897657451899	0.036956321285827	-0.00813451717842557	-0.539290289347353	-0.00962968209900554	0.0531480629218891	-0.0120256364478989	-0.00401442877383479	0.0156626421540132	-0.00868101411203344	0.0964113103082326	0.00139021570679871	0.425124416902251	-0.0317964608117922	-0.00287256202775002	0.00623440751900553	0.554507204322174	-0.0843611497927982	-0.0328150640764748	-0.00933893868207434	-0.0266310658811501	-0.0985875215269178	0.0655890522891259	-0.0864969384256591	0.00562284871768065	-0.400275665585041	0.0903477277715762	0.01079184002565	0.00566170051689296
143.975745717478	0.0394375663525855	-0.00665141435170892	-0.535675273641523	-0.0110942790494566	0.0531958817028428	-0.0107546658100044	-0.0014750354523833	0.0167826129963943	-0.00328276590233515	0.10025583523134	0.00245690721143522	0.428105268396975	-0.0320571345875934	-0.00247158446028224	0.00592897019709533	0.556692351212602	-0.0789674669110709	-0.0400016564818584	-0.00703005786694211	-0.0238622966992848	-0.0810224113939865	-0.0113330100797089	-0.0864069178080504	0.00964600263988599	-0.400264802242589	0.0903304091287323	0.0126744508963904	0.00561952155081896
144.37279029131	0.0404505642484509	-0.00599510031032261	-0.535151308589127	-0.0106548196350382	0.053499677381314	-0.0104263330149289	-0.0011100223790285	0.0169251034602233	-0.00308894031446252	0.100485752627392	0.00305413041783751	0.428590431523181	-0.0317851378628574	-0.00219765078146714	0.00310801355853262	0.554010292083591	-0.0820230376950478	-0.0426757721623621	-0.00717022633252276	-0.0240882449523932	-0.0837251745510206	-0.0118643679365624	-0.0865601358879757	0.00956632411305935	-0.402521033942457	0.0900373939729393	0.0125343363224655	0.00546091905504748
146.254780294603	0.0418165220265509	-0.00357138902055117	-0.536770759647181	-0.00567657083600888	0.0495836289585543	-0.00698549441383963	0.00939914133361812	0.00843788842399187	0.00379119673501262	0.0953562834293718	0.00406840125202978	0.427702460488285	-0.0341018567178391	-0.00374522925907654	0.00318000283038422	0.555191329696951	-0.0982162231196478	-0.0391939401568758	-0.0104890646491379	-0.0216864836581331	-0.0754554307001482	-0.0805048978908018	-0.0815332439347581	0.00584474237725853	-0.402420751023394	0.0889542684493413	0.0103960186813857	0.00404781703743715
147.801526776168	0.0420218760658093	-0.00485185500260798	-0.534423479465482	-0.00956801266767838	0.0521936443493839	-0.00507754794754292	0.000753253579333102	0.0115757481653018	0.00600154583153624	0.0958667692470038	0.00397992747094746	0.429918412119891	-0.0312228546792863	-0.00175234495974917	0.00408254185216279	0.554774263816027	-0.0716639553720353	-0.0416661696214473	-0.00803385141053677	-0.0188326296849026	-0.0813160859000951	-0.0585294629647501	-0.0782884118547195	0.00705505593567897	-0.402014301997803	0.0913785297983204	0.0130812763056583	0.00620806450258101
150.901070334531	0.0426035122460223	-0.00636393857552279	-0.533836573736869	-0.00692187036175719	0.0497753046162974	-0.00367892655969262	-0.00232930457912573	0.0156325264028362	-0.000246685169983969	0.095719212089569	0.00297122881505232	0.430489349746551	-0.0326709952455147	-0.00339995261723146	0.00558705460384598	0.553387818842877	-0.0442748635264788	-0.0385183291631932	-0.0116473132372009	-0.016916149709916	-0.0862689780407425	0.0302600160958316	-0.0787597521241593	0.0113788243953097	-0.402658718954337	0.0934518492496674	0.0102532291349686	0.00503299262912374
153.388249200802	0.033988890082271	-0.0024398296278678	-0.525619424003393	-0.00850312134735547	0.0464604287363939	-0.0111265713314005	-0.000263105082186743	0.018347318829746	0.00474622043154633	0.105339196620447	0.00655510890534031	0.437203100876334	-0.0353505708611792	-0.0068436743915087	0.00650253243779943	0.549506697987505	-0.0944129683172575	-0.03899851378974	-0.0106976648334949	-0.0135632922940781	-0.0879984725601779	0.0124203558663799	-0.0818525066243341	0.00567569023206002	-0.406237645598829	0.0893240549209974	0.0109059828561368	0.00627268986222036
158.697658545246	0.0332187660881301	-0.00239026796322474	-0.52913451391744	-0.00883032265505212	0.0369925614433676	-0.0140165352311787	-0.00388427658896568	0.0130147106288401	0.0052106723070634	0.0906291039200869	0.00725942914690351	0.435740920559658	-0.040205562195289	-0.0144903809683193	0.0154375136743981	0.548998583003905	-0.111977237395083	-0.00831037002585913	-0.0078720563275981	-0.00788210707318492	-0.0946539713118781	-0.053442108232544	-0.0740409973639589	0.0124806826592717	-0.405924681215329	0.0867110393930583	0.0126512372552334	0.00754774019377932
162.139169731231	0.0284092729242249	-0.00444156117963815	-0.524452034360868	-0.00870661822397196	0.0375144025460317	-0.016567927673873	-0.00546286023620616	0.0151714128450458	0.00223550955949504	0.0956106508029156	0.00548701125521373	0.439634955082017	-0.0399115428409193	-0.0139497716472416	0.0213063495392543	0.543714785437106	-0.0644870206172869	-0.00579901408801932	-0.0102934111014261	-0.00637253072568791	-0.0940527385189541	-0.0383247745208664	-0.0762252583430249	0.0159879572396119	-0.411062737489361	0.0908624297450501	0.0100058843307117	0.0046826830202468
166.793038112719	0.0316122500456146	-0.00286213421338813	-0.524932042314137	-0.00480248742270895	0.0318853997094505	-0.00697851613839173	-0.0013493893255502	0.0102382194884548	0.00812349840450709	0.0895082610695338	0.00642097794399574	0.439966758833449	-0.0426578332865675	-0.0185484382013321	0.0239146323025715	0.548664416659405	-0.0809405856684084	0.00713824805075782	-0.00945186537812789	-0.00620956342620923	-0.0706605323445664	0.00710599887285279	-0.0700621201988079	0.00687532628352196	-0.409155323410894	0.0904801357665863	0.01072237274771	0.0044649237341806
167.064691161688	0.0313710308225612	-0.00249899802553193	-0.524982976281396	-0.00535868675924815	0.0319579272334792	-0.00698862829743863	-0.000514921785943887	0.0101120788572354	0.00812476097977236	0.0895026494694088	0.00666001688595113	0.439916240210997	-0.0425808888050388	-0.0185031521680712	0.0264606242492221	0.54497904824015	-0.0730465614182089	0.0124925224167835	-0.0105658819563937	-0.00591859579639738	-0.0784648945577451	0.022789885215053	-0.0704847993654168	0.00696540807731697	-0.411673423486952	0.0912538629575809	0.00963511193642604	0.00368054663027728
170.3453600609	0.0287929770708348	0.000263364186214629	-0.524803024437202	-0.00786745833470071	0.0322484936894257	-0.00657976673035036	6.80946275974795e-05	0.00790341970821737	0.00605138357127594	0.0875591924749035	0.00914287264157133	0.440343703206573	-0.0430331596335219	-0.0190777546431488	0.033077170883575	0.537013478244597	-0.0777259121402529	0.0220100640384352	-0.010514178560176	-0.00633107503256164	-0.0884934837686857	0.046329795393821	-0.0676621139146577	0.009864795939013	-0.417896818112804	0.0904153388273092	0.0107830853329631	0.00478201327914304
173.24935740045	0.0291149632998726	-0.000783616299667424	-0.524205581301175	-0.00976069535195616	0.0316933522388829	-0.00747936968521573	-0.00292306672224313	0.00887619728221999	0.00277306972718812	0.0836665742918203	0.00847587823764025	0.441401738730172	-0.0427563043605843	-0.0203109206774424	0.0336123779518685	0.538980729853989	-0.0920434827066104	0.0279832752427388	-0.011966314818155	-0.00715507722027213	-0.0748568159144859	0.00943287380658819	-0.0670098412823897	0.00962450723921101	-0.417565373742088	0.0890695486231726	0.00938507131105512	0.00469220834832029
175.459998451601	0.0244798009332155	0.000272633927257385	-0.519235451274418	-0.00959295524728833	0.0309274981387599	-0.0132223067135293	-0.00111509186562621	0.00810887601495535	0.00390128278580178	0.0907328878132247	0.00926748523123357	0.445284245014161	-0.0432417456343351	-0.0207247500664584	0.0322732350401811	0.538758077460089	-0.0761046063025123	0.0279606227788553	-0.0127757672139153	-0.00918227425321134	-0.0758493760843793	-0.0147225064464349	-0.0650880487710482	0.0121645779188184	-0.417719523945672	0.0902671969911962	0.00910831465267743	0.00454023259325496
175.934110433997	0.0226037371475859	0.00176024564607837	-0.518619096091658	-0.0108615590590288	0.0305917574907942	-0.0136501765519631	0.000157659804713106	0.00820770457065065	0.00417202689529953	0.091029054309407	0.0105531142747315	0.445849950026232	-0.0435289172979091	-0.0210285610395789	0.0349536920236011	0.535826887618681	-0.0736957683543878	0.0313495224981259	-0.0132492056552236	-0.00890519899406812	-0.0797494819842074	-0.00878565921638841	-0.065292485216998	0.0121310104090163	-0.420046933366328	0.0905100683691599	0.00867509979044993	0.0042198006734349
178.550697126484	0.0231093414515823	0.000446199438204087	-0.51774008359376	-0.00837940815283816	0.0295322376974997	-0.0136760702049178	-0.0040360823619401	0.00943389579222019	0.00446392478247375	0.0904217449408321	0.00985311941544167	0.446784138958677	-0.0448303520779916	-0.021844041651697	0.0354187401770079	0.53533395701784	-0.0840642945702189	0.0317041158908282	-0.011023141659565	-0.0110567720315478	-0.079302310789384	-0.0583539314470363	-0.0605356531841396	0.00823222005353024	-0.420532769774745	0.0900208857616913	0.00965448567421659	0.00502839484354521
179.231556693047	0.0219952301848611	0.00153821436641975	-0.516714960681178	-0.00953174818587326	0.0286312099001187	-0.0147534909956703	-0.00273561104203211	0.0102711588198983	0.00536530602277114	0.0915937719744773	0.0107443373455284	0.447626815679231	-0.0455930226790481	-0.0226163468480834	0.0334185594287549	0.537087811718021	-0.0631475136805171	0.0300483402401044	-0.0126934982656282	-0.013484787641934	-0.0775722290398105	-0.0452335676756639	-0.0585081832491411	0.0108412123197854	-0.419043129021562	0.0917072303800732	0.00826590420410056	0.00351311803216237
182.786211058824	0.0229307859169384	0.00104490238134634	-0.519517882556845	-0.0104819256003571	0.0278682002547234	-0.0123752144602658	-0.00304768806183434	0.00909579112134635	0.000165476363831656	0.0800373423371854	0.0103865162594155	0.446406776774622	-0.0457160107295568	-0.0229219792808845	0.0331380343077621	0.536014889929727	-0.0548239788771382	0.0276700224426055	-0.00940207564716353	-0.0120693872301404	-0.081325873336517	0.0288471852791368	-0.0587219066591991	0.0107284621604586	-0.419565320126458	0.092519954072878	0.0105051750512466	0.00482357788039915
184.854683404435	0.025190998570896	0.00517842084347712	-0.513739654001772	-0.00938298121300538	0.0307434815561681	-0.00672915029143937	-0.000293105045659113	0.0127458338253814	0.00563392963982709	0.0887264136499026	0.0140736192117295	0.450870480840326	-0.0438510325415473	-0.0203591065929492	0.0304037357889705	0.533534114635756	-0.0968521105930964	0.0269381663905631	-0.0116045645059407	-0.0166906356615236	-0.0808129806927964	0.024957056510539	-0.0607362102429522	0.00589086855425967	-0.422072359668563	0.089073331558259	0.00880659559116552	0.0025674451535279
191.13711498279	0.0274983920968558	0.00531010143537035	-0.515497548705779	-0.00321683426571046	0.0353891140133621	-0.000753343760075223	0.00064560513499038	0.00587264231850596	0.00706674898277602	0.0810311068157499	0.0142284316060049	0.45018145124903	-0.0410428409907561	-0.0160634299363345	0.0247049343514856	0.532223004950091	-0.109598136653539	0.00602260375262222	-0.0149181154501198	-0.0175735660204254	-0.0845766187479186	-0.0553416768355741	-0.0582671853232124	0.0121999535339563	-0.422849444767299	0.0870090240778078	0.00671769396497927	0.000732917734976902
193.567366420629	0.0235495623181057	0.000729872313436643	-0.511509886974092	-0.00777389264927053	0.0390865351101298	-0.00374056344215216	-0.00496313389750336	0.0107780676925356	0.00243788363243982	0.0856914088456243	0.010532907779901	0.45343074291182	-0.0379503368392132	-0.0131615360947578	0.0180080625321398	0.527428234635476	-0.0766337025490034	0.00174459247860776	-0.0112472692175009	-0.0210896808737291	-0.0871849429351499	-0.0318725526120605	-0.0604784141138197	0.0142163493850082	-0.427119544159164	0.0899425914858204	0.010191449357747	0.00429520508364908
198.214568603108	0.0217003748836111	-0.000831740128295067	-0.510377946337926	-0.00858093437278656	0.042296314755915	-0.00642321380552342	-0.00633616570227664	0.00959653864705716	-2.31078322789638e-05	0.0855902018497163	0.00918300649518361	0.454529844223281	-0.0358822482004999	-0.010489179900448	0.015268219154649	0.530403512609545	-0.0793767309655543	-0.00899335924493169	-0.0110081346444124	-0.0213731873335265	-0.0685030993516301	0.00685984428095454	-0.0579955421786563	0.00840964953062451	-0.426535621505004	0.090446449493176	0.0102406380667536	0.00521477795965317
198.486429323475	0.0214998457841325	-0.00107643391335368	-0.510247876274384	-0.00887067789781445	0.0424612536385271	-0.00650284600841081	-0.00668548362685304	0.00978851021276007	-0.000134022495080592	0.0856352393856473	0.00899263290944312	0.454652044739548	-0.035731534357336	-0.0103613883832509	0.0133318483478215	0.527591611045787	-0.0735368641221877	-0.013073532674161	-0.0101667949261648	-0.0215721857606725	-0.0744535331753942	0.0185857193941452	-0.0583233836019731	0.00843600065907112	-0.42845766043748	0.0910243200551218	0.0110594406812578	0.00580975184070009
201.698037389406	0.0225439016210869	0.000875818461853442	-0.509426581185529	-0.00604520237240443	0.0428896894254493	-0.00712994192719898	-0.00373715273859245	0.00862515269575193	-0.00236657272848968	0.0836359635098667	0.0103724131496982	0.455718063744246	-0.0345013624309093	-0.00931906619705456	0.00799995959655958	0.520951452301601	-0.0811806226140248	-0.0211551800007491	-0.010554435574057	-0.0211218593917463	-0.0828601816449202	0.0382562101182204	-0.0553538524290305	0.0116014842632678	-0.433602546837785	0.0898662655402338	0.00945560238766047	0.00444067945872193
203.584304446892	0.0204879160250146	0.000427299934254419	-0.507605909676682	-0.00671021681428751	0.0434946786610686	-0.00845220765014205	-0.00222504625447797	0.00914954946468487	-0.00372727798964314	0.0834973318602181	0.00973985458092331	0.457483006603922	-0.0342523346613269	-0.00839898083642123	0.00823589258639879	0.52017611415266	-0.090600487261432	-0.0209514933408927	-0.00974530703008421	-0.0193948085459171	-0.0837761391083335	0.0333751845654349	-0.0562374039089477	0.0091227020880712	-0.434239966945197	0.0892870999107169	0.00994472981439644	0.00498647281632236
206.82468064901	0.0220448643734136	0.000709051791765155	-0.506275669332052	-0.0062837026325336	0.0442567460378634	-0.00731151355001636	-0.00336761983657282	0.00859737200734287	-0.00229077647980573	0.0836752524014839	0.0101383839809062	0.458739350912096	-0.0339689089850856	-0.00773319139600403	0.00795943409453976	0.521857799037341	-0.087038890242905	-0.0259165746487663	-0.00843843186817516	-0.0181350153003472	-0.071831410855825	-0.00878021821419606	-0.0553990702672982	0.0112622382857545	-0.434048773754308	0.0893428239187226	0.0109986130931908	0.00501573187116369
207.300118161663	0.0224599613998982	0.000892762596817015	-0.505945997437971	-0.00625905466776189	0.0444720800345205	-0.00714048874011674	-0.00343954097050773	0.00874344276532156	-0.00220918094003991	0.0838211718544934	0.0103313895112634	0.459044499278923	-0.0337733038240932	-0.00754859221428442	0.0061011583548724	0.519941677936588	-0.0869966807914174	-0.0280012143028857	-0.00829933680980707	-0.0183099372549812	-0.0741403196680063	-0.00642101706355458	-0.0555484477087545	0.0112441138582476	-0.435605408759398	0.0893493547456349	0.0111285285206051	0.0050893345785351
209.227088696377	0.0231158215396885	0.00209718303420726	-0.506888187827008	-0.0037637271239314	0.0422556066043344	-0.00509880995099219	0.00182103354777484	0.00392904280279205	0.00201975855873736	0.0803855616949935	0.0108308566124362	0.458582275024878	-0.0349227934671616	-0.00841001167564073	0.00637818035526872	0.520828570829887	-0.0964619068354715	-0.0258551335695363	-0.0102570125102891	-0.0167935087348914	-0.0693649547475017	-0.0475331763146911	-0.0522945137189603	0.00867194582833213	-0.435346417910243	0.0887636786436875	0.00998637623922362	0.00428219593155048
210.638381449214	0.0232659006367967	0.00139836195154441	-0.505556277274185	-0.00585055029960604	0.0435571512843557	-0.00374351368563697	-0.00261751978491828	0.00517427132044691	0.00367755119546084	0.0806970271647934	0.0107595102821757	0.459839519415999	-0.0334254081867892	-0.00729130691712955	0.00707245648300457	0.520714149102604	-0.0791480841948237	-0.0271733994412264	-0.00874778349837324	-0.0147942810122439	-0.0725632223873443	-0.0360853950107085	-0.0499550521401381	0.00945431903939101	-0.435003744830246	0.0903484765516762	0.0116686798279122	0.00569173231405334
213.784429636743	0.0236867874543097	0.0007178996702238	-0.50489117729839	-0.00479043022914382	0.0420513736216855	-0.00240449693215986	-0.00316028746116462	0.00769702345966373	-3.0866873350053e-05	0.0817573338631148	0.0102140398746465	0.460331709828487	-0.034258547189956	-0.00833040718393635	0.00796621387609383	0.519830859933727	-0.0631429937469202	-0.0251377675220305	-0.0110007149230066	-0.0138119244614123	-0.0757949543122093	0.020026881949273	-0.0502456966510375	0.0116543872378339	-0.435403434334345	0.0916023028234079	0.00987760552238568	0.00498483153439133
216.250410567571	0.0193557665154112	0.00262409825114551	-0.500797981310464	-0.00546727904739332	0.0405434972360479	-0.00598498685805927	-0.00223568493107123	0.0088445713464801	0.00215746553190169	0.0862147433740429	0.0119703217784892	0.463717941925258	-0.0355459694349494	-0.0099527361523738	0.0083330236406033	0.517798423738236	-0.0894162674564518	-0.025503542454461	-0.0105503854294625	-0.0120961521757556	-0.0765950988845178	0.00979075552727449	-0.0520141773316471	0.00853814273243349	-0.437284969127967	0.0894520568367022	0.0101068166652419	0.00556063236397749
222.201713895156	0.018977177919079	0.00219216344602002	-0.502852787627473	-0.00570174770541204	0.0356992407676013	-0.00738612043858591	-0.00512054011868407	0.00611832200241766	0.00204079241512607	0.0780694677132084	0.0120498475949947	0.462799661636415	-0.0377777221887438	-0.0140219300954969	0.0139148296127408	0.517690765202277	-0.105165174722858	-0.0067147758866283	-0.00865712770035424	-0.0086003864761936	-0.0792493429609151	-0.0450572684806783	-0.0462035480616776	0.0121013072561917	-0.437046642781318	0.0874482325700669	0.0113403108094542	0.0061163150814492
224.982990065451	0.0160006586765266	0.00150085347388443	-0.500693959744585	-0.0058012026898653	0.0359976889388974	-0.00859678398900502	-0.00595066000230798	0.00740883252227798	0.00021392662611229	0.0808880450880828	0.0114982835642267	0.464523930966441	-0.0374643833560305	-0.0136217044866312	0.0176437243492843	0.513911911569118	-0.0735260955445577	-0.00420634022044161	-0.0104287334020673	-0.00745418099345122	-0.0811966578650038	-0.025552505688623	-0.0484884804223057	0.0149871387573559	-0.440433877711033	0.0901395899851132	0.00957066038729326	0.00434554762488879
229.637412708647	0.0177837906155202	0.00276532533780205	-0.501322702251009	-0.00328277494765916	0.0325823297610631	-0.00298264046742915	-0.00249581994536108	0.00376689412124678	0.00422699562351224	0.0767048935775388	0.0122487552720729	0.464459292046837	-0.0391109005008604	-0.0162769413695707	0.0191803201142567	0.517234860753675	-0.08627574196536	0.004351768642068	-0.00970235492848734	-0.00778986941273882	-0.065626474506628	0.00312095023064973	-0.0444286220311062	0.00902622505473526	-0.439123591301206	0.0896988471603088	0.0100494024076898	0.00442215264198721
230.369097195214	0.0178965791966176	0.00248216007453255	-0.501494139295462	-0.00264536108907284	0.0328980422942513	-0.00290871445251278	-0.00388297003568603	0.00315211390032804	0.00405487927466298	0.0766287512306186	0.0121509681612779	0.464299816569034	-0.0388147056855032	-0.016123671966535	0.0215719554699198	0.513763341915598	-0.0784805188827765	0.00927198599421385	-0.0110651512916616	-0.00797483024141523	-0.0723073371884805	0.0278310586153273	-0.0439530774937536	0.00934986679601472	-0.441557796450445	0.0904255061283392	0.00880085759834375	0.00369359826836696
233.129590440759	0.0166615348248228	0.00376053414654733	-0.501513038259276	-0.00401860556047497	0.0328756050221958	-0.00294815631694632	-0.00253197579722451	0.00294903189162681	0.00370067418988323	0.0760665319291016	0.0131943595334467	0.46435107627387	-0.0390309222517541	-0.0162523519033528	0.0250657880389504	0.509674329828975	-0.0842682854787543	0.0140670422668006	-0.0104213957820074	-0.00789341574319591	-0.0773377730452473	0.0291773664520624	-0.0429059202272226	0.0108200525525536	-0.444775941348824	0.0896676609492538	0.0100125937247596	0.00461018563445316
235.470887385009	0.0167446729733967	0.00367724910401621	-0.501571968057704	-0.0040581675718904	0.0322312909914953	-0.00378824858945874	-0.00137083715881434	0.00275139662930298	0.00180559567257141	0.0732003198632287	0.0129766394076245	0.464644976220816	-0.0391033099985591	-0.0170731228900945	0.0249854267449289	0.509757185603352	-0.0880731705160827	0.0148246991929358	-0.0103078449295277	-0.00818680029213775	-0.0762797748513925	0.02880147839013	-0.0424445280681536	0.0113254289942299	-0.444803180683262	0.089242564525529	0.0100669702626112	0.00490487465640265
238.25478724545	0.0140334781773996	0.00361981424724188	-0.498475030991401	-0.00504992019459737	0.0325388124985786	-0.00737912532654313	-0.00314939151232513	0.00372309331853562	0.00188232505828337	0.0778246918084811	0.0131225013704593	0.467034082226308	-0.038773607313387	-0.0169909319488146	0.0243429840646877	0.511080363118648	-0.0794414442289092	0.0180513230605343	-0.011880176977629	-0.00963387983365653	-0.0686674376285409	-0.00822788652681905	-0.0410590631869924	0.0125806405376238	-0.444441193579908	0.0899001051261262	0.00899831119980862	0.00439386092846519
238.655985359984	0.0129679082730738	0.00448542629893374	-0.498154435707741	-0.00580738049760292	0.0323686616389991	-0.00760736791733477	-0.00237757471318983	0.00376076691602737	0.00203668258291051	0.0779666767841075	0.0138661597653629	0.46733033700098	-0.0389203394947465	-0.0171491029694599	0.0256641963818668	0.509701328418163	-0.0791797308507022	0.0195687739820262	-0.0119879155921292	-0.00954522204883437	-0.0702935359252058	-0.00724993130088269	-0.0410740310045064	0.0125237593342763	-0.445565953253679	0.089933249908635	0.00890812947955786	0.00432286155738683
239.907157889857	0.0130436525249155	0.00405667498848974	-0.497657748964659	-0.00499666919290511	0.0318566094958991	-0.00760682741655271	-0.00349368185863811	0.00419719532012826	0.00211927097622572	0.0778835716829877	0.0136188754032747	0.467824493284403	-0.0394983640248027	-0.0175952805148824	0.0255194213259974	0.510405189235649	-0.0871644109540213	0.0177029894474905	-0.0103268080085081	-0.010766996836159	-0.0658983589892272	-0.0426779892724838	-0.0384730663720625	0.0106372545680542	-0.445438282521175	0.08940973606879	0.0100050555938948	0.00500828203537602
242.009116867408	0.0127945150101662	0.00411923058231264	-0.497151208291196	-0.0047463755229764	0.0313068191616261	-0.00796759902141212	-0.00434743848622703	0.00493469284846937	0.00230532378229282	0.0784367175467483	0.0137888811551635	0.468241287775438	-0.0399698911144894	-0.0179779553731291	0.0253026502640674	0.509648961798562	-0.0712999205557202	0.0200096086031457	-0.0118393932797462	-0.0123760451762272	-0.0707357574424364	-0.0290094780483761	-0.0365867453557983	0.0113070256541905	-0.445504304665881	0.0908660429229236	0.00837190699797185	0.00367794925577154
244.353588263615	0.013501049556884	0.00454285874442434	-0.498167725155286	-0.00404830243581196	0.0316700327150819	-0.00576360158242046	-0.00182038008055967	0.00636817764669193	0.00167635807367722	0.0737197385363089	0.013928767922943	0.467856666214025	-0.0397450210147561	-0.0179316103261099	0.0250285723055135	0.508905993791526	-0.0698133768580543	0.0181227721738268	-0.0105861591535113	-0.0119457620935369	-0.0735841203533899	0.00274468776644754	-0.0381049642033178	0.00961736818271942	-0.44582898332017	0.0912228638346212	0.00929791963234003	0.00415940237805939
247.616545674276	0.0145246026496884	0.00644249358781308	-0.495284854032873	-0.00449797644412629	0.0322664294023108	-0.00353192368967372	-0.00242649247751202	0.0061257347192713	0.00247603375289244	0.0768339347292045	0.0158721533293004	0.470239236678459	-0.0390647398282805	-0.0168005587474706	0.023471724134021	0.507466758546154	-0.0937791799281081	0.0182075129045606	-0.0111095178608242	-0.014104180050142	-0.0727071864785816	0.0134902836596235	-0.0383366793429795	0.00738284769769684	-0.44735630108451	0.0891906651521876	0.00872331602925229	0.00309946558738652
252.029442691379	0.0152206138237376	0.00611202545642695	-0.496134817291409	-0.00259577751106357	0.0347828626912073	-0.00226213088364395	-0.00419115218517278	0.00480484808289834	0.00234029163663456	0.0736530658537717	0.0158273044618664	0.469830138763854	-0.0375743167731109	-0.0147477185567049	0.0204350318225839	0.512130802809449	-0.516269825442996	-0.0105671647736899	-0.0219947552593028	0.00699253194819676	-0.0308235299809787	0.367076223670879	-0.063623372844767	0.0583444424121429	-0.448502522284984	0.0900080449950685	0.00590544386843794	-0.00933588114429874
256.338251145459	0.0130392870012699	0.00402044379833829	-0.494175677943839	-0.00432446345683306	0.0364460483617389	-0.00353993322352159	-0.00476419164430384	0.00543339655220994	0.00165779061844209	0.0755120920204388	0.0139405964445101	0.471475689279028	-0.0360047194404396	-0.0128343572714266	0.0111112875043391	0.487215527905566	-0.389153077016182	-0.0280705058744108	-0.0320539707578052	0.00515288007199092	-0.0429010134221515	0.1638323921751	-0.0784060884503839	0.0677124148079659	-0.470600042808164	0.101120192222563	-0.000228079414931846	-0.0114096652180327
261.015493617318	0.0125105607603214	0.00281880288149829	-0.493643274073191	-0.00424848817665171	0.0380742112067231	-0.0035989808211693	-0.00576491074178253	0.00450310013839607	-0.000880241894062841	0.0755440057412531	0.0129130076519044	0.47197605930759	-0.0348453953619947	-0.011604299981829	0.00264878609154082	0.488244985808702	-0.323935646919383	-0.025665861356654	-0.0276198091484695	-0.0304499300565824	-0.0655506614017354	0.129902185794418	-0.0480093224638653	0.0809067802114831	-0.467241843014483	0.105773214222655	0.00134257360150323	-0.00789837805822751
261.275189105195	0.0123029186228008	0.00254826315419775	-0.493536495230446	-0.00460050551818751	0.0382106817834314	-0.00366030548091619	-0.00623212370097143	0.0046695712688117	-0.000962912001271706	0.0755785748029072	0.0127135960160778	0.47207690844651	-0.0347186047432922	-0.0115004466004506	0.00300295132071936	0.488734231275379	-0.325048522690988	-0.0249030656668872	-0.0277064701366954	-0.0303618814413141	-0.0644356948436759	0.128006279689495	-0.0480387131097395	0.0807554251837373	-0.466918825297819	0.10568250676568	0.0012424376251353	-0.00794872150678577
264.550933187862	0.0128288416471091	0.00354161749711042	-0.493098513358271	-0.00315103748205659	0.0384424166199039	-0.00402373251319817	-0.00472146663232113	0.00402285540809501	-0.00227034667165424	0.0743596264759666	0.0134099589929705	0.472662980230011	-0.0340043918257391	-0.0109281836882866	0.00417038653624595	0.490967826502619	-0.311580180027717	-0.0223569073416675	-0.0273501994602961	-0.0314758422766335	-0.0638043642399382	0.103869286493943	-0.0512298320753029	0.0782568282819531	-0.465014740353969	0.107329651084885	0.00261313146374078	-0.00651147445263168
267.13167055986	0.0116437969785689	0.00353834353426706	-0.491832109328152	-0.00368862664803605	0.0383916755367881	-0.00534385940400216	-0.00358274161216541	0.00471142114523915	-0.00235553087852965	0.0754282274595695	0.0132600261037875	0.473736761909672	-0.0340891604320491	-0.0107136063695382	0.00356412171631758	0.486911283636418	-0.334070314554391	-0.0195357966152791	-0.0209370064994207	-0.0243521362193429	-0.0682777362317062	0.0444598330014139	-0.0625459218959874	0.0614355028016345	-0.468418608073526	0.107358234568676	0.00626543822580477	-0.00110362108795763
269.675636117331	0.0123980074265511	0.0038388743513374	-0.491206618660394	-0.0035944116839441	0.0387738207638776	-0.0050503950078	-0.00387435616706304	0.00479637933803622	-0.00146786197240901	0.0749609491433451	0.0135878256724993	0.474396784063252	-0.0339768937149094	-0.0102516701538923	0.0111487814304764	0.488736741786436	-0.250906505349367	-0.0210529614246085	-0.0185728246664496	-0.0142626998789085	-0.0633065432820061	-0.00265438283989972	-0.0593489589077846	0.074377838310415	-0.467308496787843	0.113698887590367	0.00790002224925729	-0.000318869856319758
270.15308621761	0.0125869062319581	0.00389010843077368	-0.491010263908223	-0.00364379567269942	0.0389119161102244	-0.00496229068356687	-0.00400341882825098	0.00490988955040345	-0.00143724811173521	0.0750502515847664	0.0136577257168897	0.474578286259676	-0.0338497818933333	-0.0101362321605073	0.0126895617251071	0.489765783623822	-0.242104635141341	-0.020828445630377	-0.0175364776827882	-0.0142419600534074	-0.0632736220929261	0.00178251064829849	-0.0587383803129049	0.0739672651222248	-0.466292941197172	0.114625227473132	0.0087730431095112	0.000554277668049474
271.90229970536	0.0130438467551337	0.00482012409185301	-0.491731714646297	-0.001588052751118	0.0371973774509922	-0.00347938388863647	0.000553339193512425	0.00108674912311133	0.00172971252206987	0.072548106370115	0.0139909966898747	0.474209445865779	-0.0347729885850023	-0.0107533771599168	0.0129996854298095	0.490406400968651	-0.247148554669342	-0.019355352419412	-0.0190265655194647	-0.0125728997559229	-0.0589393671802484	-0.0430928475055423	-0.0543177945317909	0.0701282142628512	-0.466181754975529	0.114642693348075	0.00831302912378772	0.000357987762176913
273.470216008791	0.0129571753080348	0.00397089112575967	-0.490712768738815	-0.00374997831963168	0.0383132127938393	-0.0026316009864568	-0.00397343945906378	0.00243950161240679	0.00267194353221905	0.0728053063530167	0.0137706824222419	0.475164499270832	-0.0335320043523945	-0.00990869677939574	0.0166231421903026	0.493139467139776	-0.201378921076901	-0.0182034982142961	-0.0143904619075072	-0.0080861293234435	-0.0606740802334096	0.00206819413854875	-0.0486604958757779	0.0711747460319488	-0.463265929745446	0.118970597177951	0.0134239955953562	0.00432834456478836
276.591952312219	0.0132902459176737	0.00371458228900841	-0.490023890852131	-0.00344118369656282	0.0372952155159141	-0.00143770339359497	-0.00341992900744264	0.00420030727791883	0.000471867878644211	0.0744447237919016	0.0134836986201631	0.475605789979233	-0.0340304768559797	-0.0106037730379928	0.0141226306535881	0.492298544890046	-0.257790108541997	-0.0147889335447266	-0.0144080588245923	-0.0195159852308303	-0.0677827777597778	0.0306158305362709	-0.0470538020424282	0.048588486785053	-0.463155527785732	0.116457639501068	0.0127651744719284	0.00522769277899245
279.080903369658	0.0112140120862843	0.00463300591768189	-0.488015987724579	-0.00361368223181345	0.0367333739700471	-0.00304912869713796	-0.00316404212004419	0.00444767712417452	0.00117164235182486	0.0762726296004808	0.014359611318786	0.477311456845317	-0.03460500016547	-0.0113131302511874	0.010399339919008	0.495399534358535	-0.203742664455939	-0.0144271119501571	-0.0152539694274043	-0.0229330586965976	-0.0660615742139248	0.0500592123494066	-0.0439884088331267	0.0542367899964515	-0.460337402552196	0.120961348336485	0.0119916048351818	0.00402888384417193
284.892591158707	0.010972659144197	0.00399203111189082	-0.489354134001543	-0.00389005196317584	0.0342886066031359	-0.00393712057383728	-0.00526714174288623	0.00265373577544969	0.000663323604106145	0.0714693465894264	0.0141080895180831	0.476644796520201	-0.0354795301639884	-0.0135459788526852	0.0140574542320607	0.496648458631433	-0.237376752776471	-0.00423351523379354	-0.0190913994941385	-0.0199894710564811	-0.0683887288806352	-0.0242329427524191	-0.0362762793653599	0.047752600940376	-0.458753627327264	0.118547165805515	0.0101204654548875	0.0001041122011211
287.816088957862	0.00901800951329297	0.00401333749252532	-0.488506357815785	-0.00404089207241242	0.0343576854553052	-0.00437392970373094	-0.0058395922683707	0.00366482013911094	-0.000617346626692466	0.0731711490088493	0.0142101092378902	0.477240397587662	-0.0352445423935347	-0.0132736272616476	0.0162988240996828	0.491486478663281	-0.184245315429935	-0.00123823400863398	-0.0203532841335845	-0.0204663353304871	-0.0713403629271854	-0.00771214653465879	-0.038161562181013	0.0509646707974172	-0.463368464415257	0.123289646499088	0.00829453964663048	-0.00148293125783604
292.478354277446	0.0100115988010913	0.00506975834100639	-0.489172589374779	-0.00240342885256696	0.0321636986118238	-0.000873020005667112	-0.00300388454695662	0.000743971204526612	0.00235684351469714	0.0701798520799395	0.014856116786602	0.47698283557111	-0.0362841998952756	-0.0148644037630957	0.0184502689717686	0.494428501296998	-0.19395595925616	0.00579028673633805	-0.0206235994591375	-0.0176245647902932	-0.0605323407849843	0.021151463982944	-0.0329163695917261	0.0441457743926759	-0.461907362739845	0.123255689462266	0.00860550539910191	-0.00263497138904294
293.497409105495	0.0101296170618435	0.00488173487640153	-0.489139484844417	-0.00215931354226663	0.0320092171268551	-0.00106353832267314	-0.00319532705902651	0.00120805039141639	0.0027784409194971	0.0704110920605877	0.0147129659606968	0.476980533259221	-0.036351737048339	-0.0148665208056729	0.0202305006858967	0.491667257348223	-0.191358705694141	0.0100663316965467	-0.021036127069502	-0.0176035133241912	-0.0671495718595867	0.0276834612719683	-0.0329375089999441	0.0441915980769014	-0.463689564842058	0.123506852923204	0.00822106155922136	-0.00289508698410074
296.056582991015	0.00963550357257182	0.00505440582500276	-0.489599217185816	-0.00200880680407952	0.0324662882226038	-0.00106520620219655	-0.00376089037641764	0.000624451790116778	0.00258566271485351	0.0701154761379139	0.0149649587843503	0.476567720251968	-0.0359461801004598	-0.0145351482159963	0.021615221953667	0.490596572914611	-0.187025352826015	0.0110438829587676	-0.0211005058773313	-0.0170244667993052	-0.0682486342371852	0.0238734829703364	-0.0337106823033299	0.0438317902508908	-0.464601180822629	0.123977306462517	0.00797228547342951	-0.00311065078338357
299.016786745442	0.00945870740134363	0.00475872453883836	-0.489605331977207	-0.0026524690714371	0.0324375377389547	-0.00191739951352279	-0.00434693873206283	0.00151702236145369	0.0010524208498932	0.068027322594193	0.0147516685238397	0.476818035134481	-0.0355955107888846	-0.014986393731949	0.0227984321624566	0.491188670540127	-0.181537157585862	0.0132799284584022	-0.0217368977380925	-0.0160407840247848	-0.0633656340777128	0.0106450883463229	-0.0336608210863913	0.0445611155631155	-0.464600230381113	0.124409227790039	0.00746450970564977	-0.0033666177329021
301.133234317785	0.00781505495200412	0.00494964735806526	-0.487701539815002	-0.00271971091245699	0.0324717441679013	-0.00428325219680529	-0.00395668153869184	0.00164526626466316	0.000948332550244169	0.0711355142258153	0.0148880749674313	0.478249121822552	-0.0355803564120668	-0.0149374562763498	0.0208762349126527	0.492177897605601	-0.169183016218686	0.0133422864130363	-0.0239135054483763	-0.0161019737483226	-0.0641192841776997	-0.0135872410917868	-0.0291522409967688	0.0422257747048257	-0.463592972589498	0.12589990128125	0.00653103367502533	-0.00501904943363691
301.594255345114	0.00723641908919262	0.00544386033341415	-0.487559616256761	-0.00318054952690118	0.0324161909023868	-0.00441504509084397	-0.00344495778878864	0.00161307492783993	0.00104621582950235	0.0712111940855013	0.0153021476897369	0.478377827992239	-0.0356214921190909	-0.0149934871766129	0.021381752492459	0.491434427246407	-0.165914041926264	0.0144478730876021	-0.0243490765621783	-0.0160143127440549	-0.0655038008233332	-0.00990804080810181	-0.0291029958362593	0.0421379345480039	-0.4641250727662	0.126235207732821	0.00614657268010236	-0.00535851270044637
303.809111708409	0.00740819765523306	0.00501996342539248	-0.487187166256978	-0.00240349597060952	0.0318950394883066	-0.00420162170566518	-0.0046820193699991	0.0023388835776146	0.000717598679585601	0.071400082569743	0.015065121507748	0.478712574979625	-0.0361070621152142	-0.0153492579551379	0.0214216453651793	0.491391611422672	-0.16916415578284	0.0144311824265001	-0.02351416901329	-0.0170942518575717	-0.0650224179417873	-0.0321534449834664	-0.0264578048547454	0.0396749746746056	-0.464205350425471	0.126241593549834	0.00623380878958401	-0.00517835773125011
304.904468207649	0.0073070175835643	0.00499606475295814	-0.486942437951783	-0.00226084610357149	0.0317654305045712	-0.00455560241503918	-0.00495576786089093	0.00238408724999826	0.000929591158784176	0.0718912816045587	0.0150816051752141	0.478882495353595	-0.0361842547550131	-0.0154817308653045	0.0204327455922328	0.492023483983892	-0.155367073997013	0.0142978604589544	-0.0247344078985093	-0.0186389098132106	-0.0655811806800485	-0.0230731585035298	-0.0246850483531254	0.04053190737971	-0.463495699459014	0.127479291017246	0.00501222123730652	-0.00632909615153948
308.38794084613	0.00755691655987274	0.0049150347606746	-0.488060955763714	-0.00255961493816453	0.0309168155748896	-0.00410715916259886	-0.00481926672642166	0.0011300529930107	-0.001457019512067	0.0668786964262543	0.0150273874325404	0.47844037318692	-0.0365274401206924	-0.0159266374738849	0.0212528127253409	0.491079037816048	-0.168390073249588	0.0129236627595847	-0.0222726050905125	-0.0155772638358548	-0.0668605405180091	0.0211383424356881	-0.0277009644874238	0.0348687165216282	-0.464197428890409	0.126961748806082	0.00665894482005149	-0.00496728370179289
310.487291110707	0.00847444616845904	0.0065567071157251	-0.485788268816319	-0.00184469416709397	0.0323189128193838	-0.00159351740320605	-0.00353308000519967	0.00272874617225082	0.000909647125700936	0.0706439229653167	0.0164699803310417	0.480143105567235	-0.0355737757520362	-0.0146979796967259	0.0223970190194701	0.491038971879804	-0.164066298459572	0.0133932642746784	-0.0217049897878579	-0.0147086247470834	-0.0670078311690981	0.0217541485792374	-0.0273786058263864	0.0356106978023825	-0.464217685310392	0.127283208031965	0.00708909937330468	-0.0044701750631326
316.313238634628	0.00861908629576408	0.00660864441712254	-0.486408931053629	-0.000802118939495681	0.0328351197475253	-0.00164915781969748	-0.00331720290808883	0.00172808689555559	0.00234656975774618	0.0690264534436424	0.0165364063664248	0.479744213497776	-0.0353243924669432	-0.0138849300988956	0.0200960408518812	0.490895882780412	-0.172459770888242	0.0028288157647312	-0.0191491059156646	-0.0131726084551557	-0.0703776559555597	-0.0205490685762015	-0.0241874459742412	0.037005902301126	-0.46386116359681	0.126290091591748	0.00834764119972396	-0.00197405859661798
319.229476565056	0.00713079847619216	0.00518589006391614	-0.485275383777651	-0.00237840032581851	0.0342140543470541	-0.00304293659926046	-0.00462403827606648	0.00277444886459256	0.00122772438639579	0.070240852100786	0.0153657959347909	0.480675552965161	-0.0340586013569603	-0.0125538761546772	0.0162363799208117	0.488315467228447	-0.156252155042102	-0.000240103893859068	-0.0164623928778793	-0.0159550413341362	-0.0718384976677026	-0.0152249959300816	-0.0242231380231487	0.0365595656434641	-0.466134620185357	0.127924826141396	0.0110040218067336	0.000778892838626958
323.878273023379	0.00715457898172252	0.00424866263425817	-0.485023873148775	-0.00203686007741247	0.0350365415130612	-0.00206975966970454	-0.00534646467801178	0.00206679249929499	-0.00106807512245564	0.070499620422063	0.0145700069464883	0.480875566952668	-0.0333444880029509	-0.0120523579978154	0.0137106956730467	0.488769588209012	-0.155948920601482	-0.00643990169851045	-0.0137644242030238	-0.0170796647780587	-0.0629736053738374	-0.000827780295342695	-0.0257406360812286	0.0314953365652754	-0.466785474966008	0.128619231747252	0.0126248422484935	0.00355604586974872
324.150744765089	0.00700858495276097	0.00404715379199776	-0.484965151437682	-0.00231643684989718	0.035114207601127	-0.00209948099206754	-0.00574007752007994	0.00216666666047219	-0.00110874081221675	0.0705150838960569	0.0144277367171035	0.480931629210663	-0.0332711920577729	-0.0119948733787239	0.0127623544602887	0.487403235949662	-0.152869669872018	-0.00838109998798407	-0.0133017290635498	-0.0171717917933053	-0.0657577956671104	0.00540546102482065	-0.0259447622588119	0.0314627360914878	-0.46773397782224	0.1289300384137	0.013070306645472	0.00388878616105658
327.395893056207	0.00733524384824544	0.00458080607662781	-0.484773490945512	-0.00158091831484952	0.0351972331748356	-0.00231561427904689	-0.00505003994408237	0.00171009500529703	-0.00196492010806332	0.0696416376419476	0.0148148469219052	0.481229740836459	-0.0328556991978719	-0.0116915790817903	0.0114595452814236	0.485988967457686	-0.153703152954399	-0.00968707049388184	-0.0131388791105766	-0.0169969915883765	-0.0660393332474383	0.0176689662955654	-0.0248501238715026	0.0325311984488695	-0.46899803622167	0.128714044686894	0.0128059419595053	0.00356622871808458
329.946984435089	0.00657489480138395	0.00487082012891097	-0.483827697887532	-0.0022467947667987	0.0348160559336596	-0.00354177813983366	-0.0036147532671277	0.00251870779084856	-0.00142342925805489	0.0711467735655032	0.0149173201978595	0.481938568100969	-0.0331115561414313	-0.0118196389539395	0.0116610477347755	0.485578857643409	-0.163987022951243	-0.010213392105483	-0.0120525454225691	-0.0146867081861383	-0.064152532032272	0.014080522740006	-0.0268099554245527	0.028021243070441	-0.469622190721737	0.128311230514715	0.0133349231119853	0.00464227987797259
332.515985722783	0.00698703130890436	0.00505545479226304	-0.483555879355037	-0.00207197689317549	0.0350178810440837	-0.00358171197952602	-0.00406306908923739	0.00286243421323795	-0.000947694781701198	0.070362060841282	0.0151574299260522	0.482298278240971	-0.0330770545399363	-0.011466686379343	0.0125836309679504	0.486191753679399	-0.155550786266622	-0.0110879393844367	-0.0110259045211583	-0.0138144540751805	-0.0621782810077601	-0.00582388638894682	-0.0253124810167267	0.0287852381197236	-0.46928450360344	0.129023386095916	0.0139894029619508	0.00509497621013881
332.94794920111	0.00712756457920999	0.005118904880614	-0.483446767861224	-0.00205845367179075	0.0350881282911754	-0.00352611223846965	-0.00408936066339813	0.0029183632311816	-0.000927900491415343	0.0704135979970673	0.0152242550108089	0.482398909447288	-0.0330117301627296	-0.0114062708977997	0.0124370024156008	0.485936424611797	-0.154023060685823	-0.0114999175191459	-0.0108373976239327	-0.0138346073308871	-0.0626923905734287	-0.00442530740131364	-0.0252679696412707	0.028743153718788	-0.46946118692945	0.129180467478915	0.0141567088356879	0.00524614089020099
334.927298362203	0.00725903180792219	0.0054061019744577	-0.483785642434292	-0.00132427033309801	0.0341852211601429	-0.00256675434158425	-0.002287293935036	0.00077918474966543	0.00119988768839966	0.0685320962633299	0.0152833537871308	0.482316002414799	-0.0333183970615192	-0.0116779984356535	0.0122686772587578	0.485833250950442	-0.155813610165729	-0.011346610231624	-0.0114268033532821	-0.0131157696439076	-0.0616051628280884	-0.0221974661257898	-0.0233553922167582	0.0269622382944602	-0.469674236697465	0.12923918997257	0.0141100557906739	0.005205142705458
336.296429674778	0.00727085834265832	0.00495775644034659	-0.483145409714439	-0.00247999137169682	0.0347318579440318	-0.00179295632775048	-0.00456577656868707	0.00115514912443427	0.0021687428707713	0.0686806992508294	0.0151648177328761	0.48292012914765	-0.0326510296047535	-0.0111518477374448	0.0127771353350001	0.485849945996278	-0.144340576565501	-0.0121289312282621	-0.0103237117041403	-0.0119135275654435	-0.0637160817607964	-0.012495315095667	-0.0218271665183218	0.0272110314477459	-0.469361558716631	0.130327810965862	0.0153689660943445	0.00619012985503021
339.46811828815	0.00755378822694526	0.00492088144673849	-0.482489156264814	-0.00252853366382976	0.0340225195188603	-0.000722237563164617	-0.00350941704551523	0.00244448204542999	0.000739523042746739	0.0704159499962127	0.015019505040559	0.48331775054901	-0.0329457598696371	-0.0116361321800505	0.0127067259937186	0.485496954096975	-0.146651485406613	-0.011263451756519	-0.0111470652612361	-0.0128662648380092	-0.0648547346547941	0.00986846981827671	-0.0224627543419501	0.0247647488073906	-0.469526028911808	0.130421481530328	0.01461262197395	0.00597616342525255
341.910773865247	0.00664417798817805	0.00540053111128455	-0.48150761807133	-0.0024904387853569	0.0338783373765488	-0.00138216504726756	-0.00349596183891164	0.00235303765233234	0.000806607316376394	0.0710087735212276	0.0154965215805289	0.484189043142742	-0.0331865131538964	-0.0119153221016295	0.011624215389134	0.485631531966617	-0.14108439203598	-0.0117709773643682	-0.0116387160066326	-0.0136953269854827	-0.0648332541849309	0.00650404640319047	-0.0227938179028039	0.0248466204407251	-0.469375263643226	0.130942540530392	0.0140360981527109	0.00546740387226538
347.83400828894	0.006436016710009	0.0045820678089432	-0.482399858810881	-0.00277621628638542	0.0325589700632785	-0.00207480117567604	-0.00554667897356546	0.00122194953078558	-0.000214224818801661	0.0681500065603833	0.0150463277034374	0.483696340610111	-0.0334295022729467	-0.0132116311612937	0.0142616099421228	0.485683232032513	-0.155332079295824	-0.00346936575025918	-0.012169540903854	-0.0114739008416433	-0.0674155782466949	-0.0219666066961235	-0.0181604606012555	0.0239265357124663	-0.468963690707976	0.129676443970552	0.0138503703964826	0.00434387417146566
350.812680058492	0.00508587050370693	0.00514095212636126	-0.482444248527493	-0.00294464188508154	0.0324244440004403	-0.00190348596737516	-0.00549481350633629	0.00157115498392318	-0.000679910621032694	0.0686660441210067	0.0155915236490749	0.483582352356522	-0.0332937961707178	-0.0131398164243557	0.0158030642822706	0.483990227955916	-0.139902475981265	-0.00194747612100049	-0.0134759216683877	-0.0104018105512078	-0.0680198929543573	-0.0156144933285232	-0.018907353342112	0.0248695673728191	-0.470508515978965	0.131052918664809	0.012768303184715	0.00315008449750107
355.329832802743	0.00560739305044884	0.00596834566372736	-0.482921446820373	-0.00190221574662738	0.0311207082832123	0.000236706382390528	-0.00313332904634068	-0.000659453687378635	0.00143637877789276	0.0668934737339455	0.0160860595670663	0.483346627502708	-0.033870760359599	-0.0139850045446175	0.016400428152144	0.485255550713079	-0.144218715410345	0.00213598008955847	-0.0130316835512023	-0.0111889669968599	-0.06091582839473	0.000686037744403123	-0.0178609580922808	0.0226414600061007	-0.470137791062362	0.130931649877526	0.0129431918622641	0.00330172727272262
356.507756356659	0.00574514604220856	0.00581767073915347	-0.482747750462045	-0.00188313351219555	0.0306324572431801	-0.000165343370921898	-0.00256283984705718	0.000600820490174001	0.00236095614030424	0.067439074718746	0.0158947047944048	0.483438247345589	-0.0341620552683218	-0.0140839636347018	0.0175772949147532	0.483565497281866	-0.140013994649342	0.00446688939023806	-0.01381803431029	-0.0113820477224581	-0.0638986619361079	0.0158408838435191	-0.0174166643493377	0.022892494044214	-0.471351382095573	0.131312342253686	0.012248759616057	0.00291928592917845
358.913398989964	0.00562493018861261	0.00541392249052113	-0.483466965382324	-0.000887504944447477	0.0314307391544705	-6.45477053832026e-05	-0.00435525476174277	-0.000454405473495857	0.00201622443672448	0.0670937556794425	0.0157564510582266	0.482780345573019	-0.033406901270565	-0.0135101509304625	0.0186622019359968	0.482292702194631	-0.142262929350122	0.00599103002121459	-0.0134888178801933	-0.0112115405523463	-0.0656896187776593	0.0118890320171865	-0.0175719384101315	0.022865810827025	-0.472336431441217	0.131095691683208	0.0125969493445868	0.00318452030506215
362.451917556331	0.00541387722811428	0.00524038735130037	-0.483491622897677	-0.00129156530475779	0.0315654610974494	-0.00090221349219838	-0.00443796804266922	0.00060412939508314	0.0006238708117861	0.0654168404982213	0.0156071577602438	0.482959894989511	-0.032994170655763	-0.0138086791305104	0.019085798359912	0.483169664860525	-0.146065506696334	0.00809975039443396	-0.0142105324730946	-0.0106379654622481	-0.0609582915634359	-0.00438738192073762	-0.0166641112102464	0.022143042543408	-0.472041968169574	0.130823989642321	0.0121922072201689	0.0029468066452697
363.969671721644	0.00432953897412735	0.00529758343461921	-0.482207509225159	-0.00137644071465495	0.0316155384132102	-0.00256120249072494	-0.00430698999937473	0.000617182422420653	0.000487776121264638	0.0676774219265423	0.0156439313803274	0.483903091141299	-0.0329764521075618	-0.0137249966418343	0.0178747672030974	0.483347280212499	-0.133810007626139	0.00783959946784706	-0.0144411896219481	-0.0118698306962514	-0.0614650995173786	-0.00356802433044967	-0.0161723534156553	0.0232310395862729	-0.471809701204576	0.131860926979888	0.012111439900949	0.00267459118922088
364.433414244392	0.00396661745907374	0.00562748750892257	-0.482146019708521	-0.00170481298985433	0.0316080098535453	-0.0026433837148004	-0.00391934145896504	0.000561828392352293	0.000557100381124512	0.0677153247438296	0.0159135937618312	0.483957771595827	-0.0329754341759918	-0.0137388339918821	0.018446873564229	0.482622861830442	-0.131865666478444	0.0087965208500282	-0.0147127527972012	-0.0117957214755561	-0.0626328302225807	-0.000905472177428868	-0.0161868906619805	0.0231988280934426	-0.472354963495266	0.132057672385576	0.0118678480099844	0.00247005290072132
367.577228074578	0.00428877176512631	0.00506705441347798	-0.481940306179762	-0.000819658900507205	0.0312960448059113	-0.0023696729584778	-0.0052074908225439	0.00104218891165427	7.8251725615559e-05	0.0680524586404757	0.0155507761217127	0.484108237237865	-0.0332035522488697	-0.0139317144092761	0.0184225308739395	0.48228550241026	-0.128278832209341	0.00963339010819626	-0.0146461490118172	-0.0131781443358748	-0.0639407121551192	-0.012863909530177	-0.0136365018818331	0.0219750084489042	-0.472472748751444	0.132573376596086	0.0114485543833651	0.00208919304293572
367.766455668999	0.00411470540971671	0.00516825403759031	-0.481702231117438	-0.000879838979169622	0.0311591923839217	-0.00269730364620492	-0.00517010382856497	0.00112115104761777	0.000267084598604938	0.0685017587401014	0.0156459544470431	0.484278259380637	-0.0333016972632045	-0.014061289083986	0.0180953101939044	0.482496499701792	-0.1240199165449	0.00949017410107052	-0.0149109971205225	-0.0137466684616186	-0.0638319564359564	-0.0112467036871116	-0.0132751275399666	0.0227182311267754	-0.472278728539358	0.132885981752951	0.0112521695794034	0.00183921718962953
372.489171093832	0.00546461026756214	0.00606692446349425	-0.481005316284458	-0.000225562632106994	0.0316265999895682	-0.000468326677888062	-0.00410977868801656	0.00106388913877318	0.000150369666561628	0.0675240859062958	0.0164231321456901	0.485058946614545	-0.0327584834785582	-0.0133906831159635	0.0179871450288529	0.481859942285438	-0.137094788982168	0.00878969627178771	-0.0142606771189615	-0.0128179205328582	-0.0641729347540532	0.00701843039676442	-0.0149101520231968	0.0187874217610085	-0.472830261540086	0.132132978478414	0.0116045918382181	0.00199279042044013
374.575064614978	0.0049170019634256	0.00652990434404481	-0.480718034423943	-0.000906020249167365	0.0311363387213102	-0.000827602686894189	-0.00285943653664094	0.00203108908660729	0.000918600554590192	0.0681566035132541	0.0167283051384446	0.485256931316428	-0.0330096258591192	-0.0135524102427948	0.0179078187242579	0.482036925810033	-0.135908927103965	0.00837064311071915	-0.0145623650687345	-0.0130423159372238	-0.0630373258278083	0.0150636653223954	-0.0143620568287083	0.0191273465889692	-0.472792291542628	0.132202669708104	0.0113923885067059	0.0018914309609476
380.882881102429	0.00407147124032754	0.00550518476989329	-0.480498010921282	-0.00129794880435534	0.0322383951971913	-0.00249071145658272	-0.00459095879781091	0.00158924799352865	0.000890184658174742	0.0678642219132493	0.0160106459887868	0.485487801691962	-0.0322023461171296	-0.0123194687910928	0.0155766858063221	0.480083404315454	-0.13132520318614	0.00120324013658426	-0.0135888399183116	-0.0135834038892117	-0.0673199941190894	-0.00667481527446201	-0.0158304129944065	0.0220685018612495	-0.474081582440702	0.132256732713752	0.0120316321962348	0.00292201082450516
383.507656302122	0.00403373443328635	0.00535381786246138	-0.480267439998069	-0.00117084075689184	0.0318184493453145	-0.00185026891074484	-0.00414761886515087	0.00177939747525362	0.000192099807763937	0.0690176373007014	0.0158245550771544	0.485557310560297	-0.0323401925884791	-0.012663997088622	0.0142192130786917	0.480436954099176	-0.13873207620925	-4.07618933501183e-05	-0.0124447890327034	-0.0149642835265951	-0.0654405297985522	-0.0212735775689943	-0.0144045785742707	0.0202861435608458	-0.473960780319399	0.13178287513002	0.0129537189832827	0.00377732594932656
386.799083903284	0.00412478249723956	0.00473704631736718	-0.480580896983194	-0.000819194793999102	0.032717267538012	-0.00112024210019445	-0.0051186808640933	0.000829461079303209	-0.00111949703490307	0.0678862057308411	0.0153623955826641	0.485394717168023	-0.0316260459857666	-0.01207378193678	0.0131463074740781	0.480472696789584	-0.132858297927053	-0.00340178991583439	-0.0122057431070177	-0.0145291662486689	-0.0608499421624911	0.000384014959848189	-0.0158742255521227	0.0197902031413788	-0.474473956599228	0.132416633621898	0.0132062623796977	0.00432876202361194
388.643149846373	0.00398793121641517	0.00448246177881787	-0.480693623068932	-0.00135194603673853	0.0323667916331967	-0.00153064079282322	-0.00635349726312111	-0.000173610495473065	-0.00217070440080734	0.0669778898292839	0.0152576845790016	0.485404022498604	-0.0316671211487939	-0.0121035606528517	0.0125153430079058	0.479578071853215	-0.12991069563028	-0.00452752227650186	-0.0115011623858159	-0.0140673809497696	-0.0619147929704074	0.0168764957435064	-0.0147811441344792	0.020577363404941	-0.475162869308081	0.132600871353935	0.0136196531956925	0.00454442051110079
390.599402585248	0.004120603706719	0.00493787826922287	-0.48027928057838	-0.000649876701395167	0.0327144366340352	-0.00157433749312269	-0.00517204949833942	0.000498048260941464	-0.00171641373924595	0.0676174579704996	0.0155411943470691	0.485716729130949	-0.0313699676958352	-0.0119229800751388	0.0114739927606139	0.478224866195605	-0.13442778340841	-0.00646983659295811	-0.0123195030926592	-0.0145557509726234	-0.0643452931763975	0.0097648773689516	-0.0146771080267478	0.0213162576396208	-0.476108256607775	0.132064925426615	0.0126074451691634	0.0037835849845081
395.109496082576	0.00378326581002008	0.00540541288443127	-0.479758640271693	-0.00123421950815669	0.0322631434327132	-0.00279356373652483	-0.00410450590224807	0.0017843105747424	-0.00061234180001627	0.0679103817117165	0.0158697580530839	0.486167597798367	-0.0317452217838297	-0.0119469986517189	0.011673578685761	0.478586605709338	-0.138721071454307	-0.00788952575986993	-0.0115047875701676	-0.0131044287495059	-0.0603475931277903	-0.00122765171944805	-0.0155135706516784	0.0193914773316709	-0.476233240225484	0.131896617006652	0.0130222146444331	0.00434387239459927
395.411256113724	0.00400826263015559	0.00551994943538357	-0.479605083994424	-0.00116894487657675	0.0323335721277197	-0.0026795976362171	-0.00406601533515804	0.00182126722374669	-0.000564597476647951	0.0680002670972272	0.0159779724404037	0.486306648791302	-0.0316805357945251	-0.0118797299282711	0.0118219612021788	0.478665822251919	-0.137740021164002	-0.00784739775539662	-0.0114539685832414	-0.0130362821156695	-0.0603184545120659	-0.00101886836662723	-0.0154752155249285	0.0194377961989665	-0.476158762435879	0.131986993655081	0.0130675377159748	0.00439166803582093
395.864748869424	0.00405455838890572	0.00549524914270366	-0.479507546091007	-0.00125302401137978	0.0324152717403405	-0.00265704760643507	-0.00422009975707973	0.00191420970251804	-0.000577408610899657	0.0680478179255354	0.0159759790069398	0.48639643110434	-0.0316039407094778	-0.0118162222219832	0.0117029222385548	0.478476210941379	-0.136788511072955	-0.00813545102883405	-0.0113282319516914	-0.0130703593813748	-0.0607200233646693	0.000480307705303051	-0.0155105311965604	0.0194483622085667	-0.476287759703161	0.132079877782002	0.0131845096799322	0.00448390838368916
399.00017404376	0.00394295183977575	0.00516460901565022	-0.479467009602638	-0.00181149503942538	0.0320130590246579	-0.00155493098687856	-0.00487316075104319	0.000414112908583304	0.00176241931871933	0.0662214265760034	0.0157700911128639	0.486676808232495	-0.0313677841013906	-0.0117121259258546	0.0115681976319035	0.478069186917011	-0.13457682618201	-0.00891318132326371	-0.0113890294193912	-0.0121685837875582	-0.0618284950640048	-0.00883359183392751	-0.0135373163236687	0.0180141425309391	-0.476502874450865	0.132485176352122	0.0136486123612586	0.00478641417522488
399.191982595615	0.004213485807168	0.00532689072825389	-0.479102662169573	-0.00170941904222308	0.0322260633850321	-0.0010572042634119	-0.0048035941669346	0.000540477996037548	0.00205350047433868	0.0668981255686938	0.0159212767075147	0.486938613862079	-0.0312128658967556	-0.0115112075393208	0.0118155226714442	0.478216337062598	-0.131234427075149	-0.00882138881803243	-0.0111955516580876	-0.0117094630048772	-0.0617653795939556	-0.00771631221304481	-0.0132686495742867	0.0186376765505146	-0.476365692954257	0.132724935534771	0.0137889113798856	0.0049698846636423
403.915081404774	0.00398662934193266	0.00548910596772555	-0.478278865546417	-0.00192668916224036	0.0316001275469708	-0.000497647152024426	-0.00370878460808754	0.0012201307659034	0.00061630909361419	0.0682625223824687	0.0159704135009	0.487543866569162	-0.0315894737229972	-0.0120745748240159	0.0115987209304052	0.478179307557088	-0.124787962445118	-0.0084040945717916	-0.0117742234722316	-0.01175972136051	-0.06233785630417	0.00348041161860335	-0.0140106879863829	0.0183948268772013	-0.476291217354916	0.133372346896692	0.0130924661750102	0.00468232645069099
405.359984532348	0.00361291200300503	0.00485703418109032	-0.478870282386897	-0.00315400098174491	0.0303985359106906	-0.0016879723728608	-0.00597170939784322	-0.000953923626546032	-0.00146210886793287	0.0662945579144892	0.0156590239072792	0.487235030003146	-0.0322869873273104	-0.0127339356918924	0.0117821778352254	0.478344722001843	-0.123776010698092	-0.00795709474293121	-0.0113456860784946	-0.0113230562240942	-0.0613196240811558	0.0133972830451738	-0.0130361514482877	0.0193514220301983	-0.476261009598956	0.133340979834944	0.0132286178241881	0.00480349807580511
411.364798533018	0.00389145294171975	0.00465400038553145	-0.478716408680213	-0.00197544053926255	0.0306895742015386	-0.00080375186200513	-0.00591616207497057	0.00102840662478235	-0.00115382248534507	0.0669926828417555	0.0155138056727415	0.487284135506954	-0.0315276027984151	-0.0129169534955796	0.0135641867235745	0.477745770146405	-0.137115266514148	-0.00256542108828197	-0.0119465358228295	-0.0100358587134149	-0.0647390343830646	-0.0166601581557437	-0.0114149409008632	0.0182566259334062	-0.476372935547202	0.132190359700299	0.0130542109619086	0.00398253587212124
414.7670179998	0.00311023073692472	0.00596628639793871	-0.479818811518351	-0.00153183792198506	0.0298009201892928	0.000456706459051936	-0.00403301664378895	-0.000972675165979109	0.00110610898465348	0.0643519168964447	0.0165482810017949	0.486553121749403	-0.0317874460236832	-0.0133921376389527	0.0143387622500764	0.477048391063753	-0.130478035515863	-0.00167177727198223	-0.0127610783627916	-0.00932378860852723	-0.0645470338411902	-0.0154225303945696	-0.0117792838804974	0.0188437731295041	-0.477056505827911	0.132754334994244	0.0124953311114892	0.00336745710434643
418.194705266535	0.00310807338528766	0.00623190311229902	-0.479697918045558	-0.00159392324223273	0.0298447301931367	0.000820478009686328	-0.00319232735561815	-0.00136714711105111	0.000976488083342333	0.0652450240209853	0.0167065943100641	0.486550749158041	-0.0317235797393195	-0.0133327210448981	0.0144614972152283	0.477941679888932	-0.134681332014876	0.00101910269737551	-0.0119018713250072	-0.0106307303314127	-0.0597647768111029	-0.00195580839093124	-0.0112249219107009	0.0180013664894229	-0.476746384984355	0.132463472676552	0.012791198356609	0.00399163667365126
419.792022520567	0.00327423418467219	0.00607027208945653	-0.47944859084943	-0.00164124266159375	0.0291728907700137	0.000285321526776043	-0.00230363901618146	0.000348634778378034	0.00223931935196825	0.0660497263273812	0.0164723276945591	0.486681691705253	-0.0321087541912793	-0.013477398825973	0.0153878587738552	0.476590761279606	-0.131770120869259	0.00292007705881584	-0.0124577692043998	-0.0107765673155511	-0.0622585706088497	0.00902722548789869	-0.0109017291931312	0.0181261026212816	-0.477702186955213	0.132732190746039	0.0122794036625845	0.00373136601375465
421.796181626928	0.00328342910287421	0.00542413391770438	-0.480331378467312	-0.000285746476463741	0.0301599023176088	0.000435733783725954	-0.00462720750096914	-0.00100400682960447	0.00172051164865884	0.0655293319881234	0.0161704622191742	0.485887685972863	-0.0312004031587982	-0.0127863745776916	0.0159909251642413	0.475717753111258	-0.135267660435527	0.00400206857033183	-0.0121720036851524	-0.0108381536240364	-0.0634504829608977	0.00712136714280831	-0.0108238365607702	0.0181152625681147	-0.478373981409384	0.132392047821694	0.0126248469668257	0.00401665855259376
425.137488699528	0.00306960637516106	0.00523085412489088	-0.480263740771466	-0.000699350918266019	0.030447710402986	-0.000434834394364929	-0.00474820019141361	0.000243545477514104	0.000230740294682536	0.0643604971818771	0.0160104993521238	0.486091262936147	-0.0307380027143098	-0.0129582932261142	0.0163496489293131	0.476479590927551	-0.134797247085457	0.00568297691594028	-0.0123295051212657	-0.0103660930137156	-0.059410683058159	-0.000279546279901233	-0.0105713681165496	0.0186880013764685	-0.478096959160661	0.132362882992275	0.0125550533820633	0.00410890592894243
426.777645953843	0.00234160570477194	0.00528691007008581	-0.479374176696597	-0.000637140467701261	0.0304275971004704	-0.00159003047724604	-0.00445481281338292	8.36397414826245e-05	0.000260568259519538	0.0659159515371883	0.0160251396390486	0.486744696275545	-0.0307457955767332	-0.0129131366032451	0.0155078845374658	0.47666327833668	-0.126826087980315	0.00553659586126078	-0.0126128873735446	-0.0110671656972909	-0.0597563419136288	-0.000949299745646393	-0.00998154005205592	0.0190990399957893	-0.477879402420286	0.133075833084157	0.0124442167438486	0.00381995741534892
427.253050815647	0.00208190338817432	0.00553414119123492	-0.479345189294552	-0.000893390824392361	0.0304363442053332	-0.00164780937352015	-0.00414147834441677	2.55060680763745e-05	0.000314573902425624	0.0659370399063703	0.0162238810502758	0.486769745872851	-0.0307311341375131	-0.0129120061280263	0.0158929867129865	0.476166904872235	-0.125402600686313	0.00619530399182652	-0.0128024758119933	-0.0110246089449153	-0.0605587776950456	0.000852408720512843	-0.00998330303638158	0.0190777192121349	-0.478252563497719	0.133219560321451	0.0122741178817788	0.00367523944808205
429.831246924294	0.00219233853323492	0.00530312405927111	-0.479115886970737	-0.000495711740420446	0.030070260478753	-0.00138283639495258	-0.00472563550328858	0.000603093301562602	-0.000154648250587782	0.0663051241743024	0.0160845847479883	0.486940779846952	-0.030996737795787	-0.0131368175973465	0.0163507666892902	0.475416254848039	-0.126397079524098	0.00738761626064557	-0.0124583220455906	-0.0115821390714484	-0.0622547374747701	-0.00989961318268517	-0.00858505418370286	0.0178417564854339	-0.4787319176985	0.13329005702517	0.0122226699131523	0.00367944358212184
430.573317995427	0.0022995137986688	0.0050610463918073	-0.479048563416133	-0.000118771012395688	0.0301216122016715	-0.00158476084396677	-0.00525194585753277	0.000448553498572327	-7.27038472754267e-05	0.0666232054559108	0.0159230756524098	0.486960335878804	-0.0309214062999155	-0.0131249137698324	0.0157829993243002	0.475784302229343	-0.118857496552646	0.00719161121075891	-0.0129909567816607	-0.0125495663989831	-0.062198920854276	-0.00683153478462994	-0.00777448848406276	0.0188591855735031	-0.478371724541661	0.133886113407781	0.0117897219008132	0.00315713684382947
434.181990044658	0.00233004584297637	0.00504469223561973	-0.479722081546773	-0.000296621545165746	0.029231193967354	-0.00178962743462352	-0.00504747684157689	-0.000845983444802868	-0.00186015787865684	0.063313876746535	0.0159138957417353	0.48672629551669	-0.0313246270922533	-0.0136260242742648	0.0160868715359437	0.475568122829645	-0.125021868439223	0.00677554755153862	-0.0125269727921019	-0.0114405843762166	-0.0625059274472381	0.0024218684769024	-0.00884984145903854	0.0163225057094385	-0.478525282713525	0.133616950514635	0.0120589034073092	0.00342536314680721
436.160117886692	0.0030141763044075	0.00604644411247274	-0.47829484374594	0.000352166609491063	0.0303516187206085	6.56768682644533e-05	-0.00426418959474554	0.000253739429941297	-0.000161777898136807	0.0660152088313422	0.0167925750601684	0.487748438640401	-0.030562269327952	-0.0126567538392154	0.015354898295783	0.475577734425006	-0.128351719252642	0.00645568554553753	-0.0130336275107005	-0.012290734521377	-0.0617752809887402	0.00735170450671663	-0.00867708298876798	0.0160046861212282	-0.478614908776801	0.13333684074208	0.0116113813993518	0.00289630456007499
441.997643805	0.00263554220224158	0.00621191043021586	-0.478759111482309	0.000274087595833133	0.0295906619220262	-0.00127491020946942	-0.00345217015046689	3.95284218556412e-06	0.00183283084484785	0.06543411890948	0.0168762294493932	0.487362288871451	-0.0310804297869728	-0.0127567646821421	0.0142870154174876	0.474569879250411	-0.132166323938234	0.00191412224296135	-0.0134999098724694	-0.0117307714373847	-0.0642840047737529	-0.0129425987656866	-0.00951720783151811	0.0175985169945178	-0.479241482861509	0.132762853882756	0.0111666698036439	0.00268529386212597
444.919986198612	0.00194992129530224	0.00560582672105478	-0.478294165303265	-0.000687311784269146	0.0305469933204782	-0.00236692914262811	-0.00431478461196606	0.000745968330877488	0.00104734186994237	0.0662182477842597	0.0164336711493836	0.487700641025271	-0.0302591864344579	-0.0118732433348002	0.0132016175998584	0.474324384601059	-0.132407239165555	0.000949149925711876	-0.0121784302809946	-0.0134978960798603	-0.0644081051925759	-0.00909314101336833	-0.00986306422639608	0.0176117894662448	-0.479424914394916	0.132733912675876	0.0122078181773625	0.00390292479978646
449.562455937128	0.00243975464906067	0.00490565920720921	-0.47831030194384	-5.8225781277409e-05	0.0307525601663848	-0.000587199470893529	-0.00484385945426217	0.000138425089294352	-0.00104738488128807	0.0665101463066273	0.0158497969191984	0.487637896460089	-0.0299095260561059	-0.0119202440805479	0.012507362739095	0.47478346805867	-0.129683016450832	-0.00183494044635897	-0.0119260540829231	-0.013179259242055	-0.0592003318812269	-0.00212157497178667	-0.0106208965465832	0.0176238957318181	-0.479594905546763	0.132997741173841	0.0125273547620522	0.00415188486410238
450.394466496696	0.00234873684784446	0.00481644400178799	-0.478202019588681	-8.65976818747319e-05	0.0309689334038851	-0.000511589267516395	-0.00465045924129161	0.000581627915985199	-0.000877754159027344	0.0665959709863048	0.0157453811718749	0.48773246248642	-0.0297224289033539	-0.0118266244798054	0.011903538540116	0.473894872602829	-0.127879889555286	-0.0030946208488647	-0.011578573938587	-0.0130850045761695	-0.0608968002984173	0.00454094400319294	-0.0104221015443649	0.0177310897549343	-0.480217597021385	0.133160327560219	0.0128273510212782	0.00432036651668971
453.167953978453	0.00259080736136415	0.00494834557971315	-0.478359058844928	-0.000134962643898915	0.0307121770370719	-0.000647433398534755	-0.00521828793665625	-0.000149954520211441	-0.00152740909041732	0.0659027114117129	0.0159261517357752	0.487664863920533	-0.0297455932132198	-0.0118415564662667	0.0114535292062807	0.472972803471507	-0.133813066625442	-0.00446848423075295	-0.0120872273278719	-0.0129468645164376	-0.0623613266976006	0.00541236182121652	-0.00958051009875793	0.0186601055731974	-0.480856343113134	0.13246237467563	0.0119277718572501	0.00362500105569106
456.486013094912	0.00225420710935193	0.00516716690050393	-0.477354473980285	-0.000339017392085574	0.0295506717559494	-0.00142073461849123	-0.00463932590462485	0.00189348035992052	-0.00145327650730544	0.0684211429850486	0.0160784239417628	0.488296933534044	-0.0304687880211232	-0.012438021574423	0.0112792722154042	0.473395589632293	-0.135994049365473	-0.00562788797085854	-0.0115264029285213	-0.0124833426506041	-0.0588868621151104	-0.000710066904773932	-0.0102842352199801	0.0171973677406572	-0.480853065216045	0.132435897813655	0.0121613808879782	0.00406533043836012
458.208074078527	0.00228372794911326	0.00557211624767388	-0.477592784358561	-0.000682131226011402	0.0301837170829322	-0.00214284630385821	-0.00407212961556017	0.00126592891357645	-0.000305047808636777	0.0667615686187964	0.0164008214628301	0.488280751411447	-0.0301379818730555	-0.01192772244841	0.011444110842958	0.473425218581183	-0.13442703505424	-0.00554717240868521	-0.0115562415464327	-0.012275735562683	-0.0589132806005769	0.000165785576508481	-0.0104009933705006	0.0175415442493486	-0.480820155227459	0.132544471700987	0.0121677115850636	0.00404247298378598
458.693738413856	0.00236191179908967	0.00558608016622274	-0.477503227048075	-0.000718729221162405	0.030255576574654	-0.00211840966894331	-0.00416935504662057	0.00134692293343617	-0.000313872543159101	0.06680495012658	0.0164287742398077	0.488363281094269	-0.030070111892121	-0.0118707901138792	0.0115532308255425	0.473485751806605	-0.133695778553208	-0.0055405076279569	-0.0114773606273193	-0.0122809180930891	-0.0589729207924024	0.00110088403920727	-0.0104182978759437	0.0175586833716136	-0.480751799070269	0.132614702947908	0.012242607313201	0.00410310162559864
461.826909544623	0.00219662242436459	0.00519282931967283	-0.477438058278363	-0.00136672265117011	0.029954800703532	-0.00119587888403035	-0.00497705359002494	0.000106818967691463	0.00169123059736237	0.0651979786404714	0.0161810838665958	0.488638103641114	-0.0298072659086875	-0.011742722285318	0.0112606101633494	0.472887520764096	-0.13182960957685	-0.00657673453608756	-0.0114725281355778	-0.011679377362896	-0.0604931136105687	-0.00526378481503742	-0.00897360156317713	0.0163762859629087	-0.481101571131579	0.132952494573034	0.0126756412272296	0.00437229759240909
462.00804808645	0.00243732398644973	0.00534042244350311	-0.477116905810861	-0.00127240540852895	0.0301471371098898	-0.000761439359894154	-0.00491220660859103	0.000223118341246379	0.00195196934603602	0.0657823927270352	0.0163183286604947	0.488870510818703	-0.0296666238318567	-0.0115616833165389	0.0114484433483299	0.47300072814462	-0.129303562081105	-0.00650588169157164	-0.0113236698242276	-0.0113348951787378	-0.060445033753216	-0.00439065439223074	-0.00876835743911034	0.0168408497103075	-0.480995989480461	0.133134594127836	0.0127839411555541	0.00451318058036142
466.497777684944	0.00246167134377483	0.00545008259574002	-0.476544660056703	-0.00149711513861252	0.0297680783661948	4.37093451600785e-05	-0.00375529329917581	0.000684203914105926	0.000590520093764768	0.0668446916992789	0.0163050547515477	0.489271138696917	-0.0298652532888419	-0.0119145380264927	0.0113069624243866	0.473086025587638	-0.12264842037064	-0.00630103250625977	-0.0116752503790075	-0.0112209252470624	-0.0607224717394874	0.00166871620449727	-0.00930398587049177	0.017021220400259	-0.480845952717706	0.133745319930471	0.012264910108377	0.00430317663802703
468.609139519323	0.00226308470706098	0.00502408589870269	-0.476977028332586	-0.00238888574361289	0.0288510866262657	-0.000897176786275641	-0.00533172116034696	-0.000886623048918336	-0.00094823476695374	0.0653669655020622	0.0161081046687803	0.489051484698844	-0.0304095101997496	-0.0124509917511452	0.0115403542458755	0.473314714292558	-0.12124298210581	-0.00586099255377778	-0.0113427577944635	-0.0109706766782573	-0.059652329825321	0.0110682571984613	-0.00844583435682603	0.0178416568669467	-0.480748842364491	0.133774587424163	0.0123114927464358	0.00430062533902483
474.599319695258	0.0024919843916079	0.00451904681658572	-0.476746511538294	-0.00144008234331715	0.0289492469431507	-6.37828345180427e-05	-0.00610059746454014	0.000932564641296862	-0.0016127700408531	0.0664678096608632	0.0157736481147455	0.489121651860879	-0.0297652443030513	-0.012646475311702	0.0130125024960564	0.472633793022739	-0.130738963217701	-0.00182545537504189	-0.0120017402388118	-0.00948560113580833	-0.0629440814962516	-0.010958404827875	-0.00775796368924708	0.0173727607238905	-0.480952905638423	0.132913031470443	0.0121679644071751	0.00354412668154822
477.756249428627	0.00178645537288596	0.00593985095869483	-0.478032545218788	-0.00125021857126138	0.0283663637138899	0.000895719548520693	-0.00400176158798285	-0.00126398134737708	0.00080554525753503	0.0636947582172835	0.0168839471711452	0.488229483961613	-0.029873077322889	-0.01291863892206	0.0132924899666997	0.472424486840797	-0.128046386262582	-0.00133144647690188	-0.0122614390761764	-0.00941249899906024	-0.062284387848967	-0.0128903064087296	-0.00789225506345057	0.0177885637729044	-0.481228593695244	0.133115443604887	0.011972847027177	0.00344540427992504
481.041917441433	0.00170293226736266	0.00622777183433621	-0.478005963834363	-0.00139109834558634	0.0284608301790231	0.00111939728887542	-0.00323719167694676	-0.00169680917130018	0.00074229224890798	0.0644274735202387	0.0170738447976346	0.488156690980733	-0.0297893110639323	-0.0128061963041048	0.0132301341099012	0.473130850177545	-0.132972028548366	0.000575559242038906	-0.0114237856640142	-0.0106580895013245	-0.0589792812965584	-0.00303995816813396	-0.00729126553982461	0.0170937365186607	-0.480919979888303	0.132734791503495	0.0122595841166941	0.00410544837064528
483.197420534851	0.0019255418093812	0.0059618565249051	-0.47781084888913	-0.00124378688402295	0.0279026281182941	0.000684332685694117	-0.00270998834999082	-0.000212019225848596	0.00180221336305512	0.0650642809207788	0.0167863431560673	0.488257797269313	-0.0301105437264542	-0.0129012285676308	0.014034522704706	0.471934505201167	-0.131223499692229	0.00230625192184176	-0.0117527101571517	-0.0106721979086335	-0.0613406859038638	0.0035341825958326	-0.00724442849950088	0.0169829836758773	-0.481746759878395	0.132920856973085	0.0119019206732361	0.00395332798140503
484.795372030764	0.00191336644417915	0.00534226226188724	-0.478683151007605	1.35129751505454e-05	0.0287829795166514	0.000694963879454625	-0.00472522489635281	-0.00125969017424838	0.00156994832232819	0.0647561626481715	0.0164741674894589	0.487444860883773	-0.0292390792963606	-0.0122230522600974	0.0141779552936276	0.471445341012576	-0.135578977649711	0.00289594757120435	-0.0116355921605716	-0.0110861584383844	-0.0618759517102172	0.00449544009614233	-0.00695108455420271	0.0168477297766364	-0.482136793645883	0.132514161701947	0.0121088743804714	0.00413694621967179
489.157041803993	0.00147312123037208	0.00510480312735178	-0.47813985568584	-0.00022887418657625	0.0291469822623317	-0.000771711233411511	-0.00453480220121891	-0.000167796504713077	7.19149985545694e-05	0.0647492254449516	0.0162293508614642	0.487953288346711	-0.0287365286587731	-0.0122572086652913	0.0145378192767031	0.472137390009835	-0.131127579841734	0.00425464784366035	-0.0117246696862249	-0.0103407424243109	-0.058735918046899	-0.000128392944840794	-0.00645875207754719	0.0175901372203403	-0.481822249208439	0.132840258689732	0.0121927739229484	0.00416273591038803
489.692570372811	0.00117099089533406	0.0051966536228946	-0.477857835741348	-0.000256736925359469	0.029070527984115	-0.00105123107023229	-0.00449402874427366	-0.000168454389575711	0.000154664916849446	0.0650286987330642	0.0163147664864485	0.488190527244238	-0.028796645784789	-0.0123266466742637	0.0138956309888278	0.472352343070357	-0.125391567197256	0.00417389057733723	-0.0118988685072774	-0.0108802673355992	-0.0586722743120681	0.000207628100493906	-0.00628790833463965	0.0181020332748785	-0.48161770827311	0.133331471388983	0.0120490347023476	0.00399746289827467
490.120758474697	0.000986620707876553	0.00539348688684452	-0.477866504685113	-0.000482401341943334	0.0291071391577279	-0.0010931391654696	-0.00419958047379228	-0.000246971783639424	0.000201099083463972	0.0650342891417786	0.0164664374176865	0.488180576723898	-0.0287571378853101	-0.0123026684048671	0.0142191142635649	0.471926571739506	-0.12407459791628	0.00474835237637299	-0.0120765792334786	-0.0108347186252815	-0.0593929368885206	0.00205888795155817	-0.0063079465480442	0.0180930968093715	-0.481933296865361	0.133462976616563	0.0118884106734469	0.00386418212490807
493.242004628194	0.0013727125250402	0.00482440583267742	-0.477800912029116	0.000332150665670567	0.0289530283463338	-0.00075998286282604	-0.0052959777427045	4.89002948634441e-05	-0.000348961292423525	0.0653586184880307	0.016069042665588	0.488195815088363	-0.0288199544099012	-0.0123752877109117	0.0144375635075283	0.471316026677746	-0.121601230970117	0.00591995811036825	-0.012043869963032	-0.0117053779829659	-0.0612282895205324	-0.00559367464431393	-0.00472817255226774	0.0174123578691574	-0.48225391688281	0.133796898856191	0.0116283879019457	0.0036067709281258
493.424872823622	0.00121958023616335	0.0049118805564626	-0.477589899130881	0.000281433713288713	0.0288335264617358	-0.00105235002963746	-0.00526520048902853	0.00011581476753072	-0.000181719924739597	0.0657608241138992	0.0161515857091841	0.48834593409633	-0.0289050452071121	-0.012488986209247	0.0141582707733629	0.471492901729078	-0.117931983040152	0.00580282034989298	-0.0122692470438826	-0.0121976409798938	-0.0611423752397558	-0.00423259234554774	-0.0044197826312759	0.0180608216388624	-0.482090508007869	0.134065071626329	0.0114622242307783	0.00339383142442145
497.770067389124	0.0018398693909901	0.0055241834193003	-0.477263857781534	0.000803162784714227	0.028937413369271	0.000106050587710644	-0.00428801573916354	-0.000132860571876986	-0.000364059355286221	0.0650157066554756	0.0166506702587953	0.48873760359903	-0.0286833075129157	-0.0121812753218251	0.0143172852651191	0.471237091215154	-0.126704200618737	0.00552419718626515	-0.0121257648140255	-0.0114637456510908	-0.0610391549367253	0.00105216330414115	-0.00560280374676477	0.015187461641217	-0.482336505249695	0.133590020828865	0.011486702268657	0.00341412926872772
500	0.00165665011979289	0.00617811783903045	-0.47656499333253	-1.38525318095719e-05	0.0283191421461155	-0.000260688739422654	-0.00279504549740729	0.00123935327694617	0.000969041727652666	0.0664281184280033	0.0171021873014359	0.489229433017772	-0.0289535983531822	-0.0123755805449863	0.0138696626811853	0.471385696528574	-0.127050104277205	0.00527609426996811	-0.0123550251311644	-0.0117568898709467	-0.0604697483286824	0.00551490280724076	-0.00528398875565475	0.0153333466854071	-0.482263403288726	0.133538403058298	0.0112764801813264	0.00323949487036682


==> data_uniform/lambda_0/data/parameter_estimation_error_norm.dat <==
0	2
1.16174695411325	2.4504990417511
2.36173492276331	2.07932327478379
4.64479495437043	1.76549249002815
4.79411981161809	1.68014349882938
7.16634712859698	1.50948644693931
9.82410641987648	1.46434841611126
10.074974817668	1.43746923551268
10.2426009801168	1.43137670542238
12.4269155413069	1.38127348819417
13.0704776681354	1.36115616003955
13.2939190966797	1.35783173763281
13.5857129903223	1.3538069424328
13.8796531486295	1.34730228195809
15.4194728768899	1.32085044816651
18.730972380985	1.28362832796103
22.7014349635478	1.21015883302507
27.4821537466385	1.15837811842389
28.7888691948496	1.15116956761207
33.6614121148057	1.12820766739855
36.4031719338783	1.11070564361155
40.9352004915863	1.10407722819393
41.0802642911746	1.1001219467326
41.2513759673752	1.09625640096669
41.4415500247007	1.09475756510779
44.3908177842721	1.0864017687958
44.6111893570581	1.08714782147934
45.1231202888122	1.08507982887687
48.3036740250557	1.08056990181297
50.0972635327676	1.07105839191031
53.7844448086567	1.06631307388171
59.0421102426695	1.0691566583781
62.8259885329136	1.06715675617453
67.7935265940384	1.04443769408893
71.5520858148444	1.04128618955455
72.6334710196038	1.04041143830896
74.2172249087848	1.04564941752819
76.2911220859197	1.03578423528666
80.0340668701367	1.03080052223015
81.2335983461263	1.02838970473736
81.7256919035724	1.02771077931454
84.8530624628331	1.03047547497454
85.059527767992	1.0286482034956
89.9189352816916	1.02138768661244
93.4928036966499	1.01964661396739
99.2033974229388	1.01359668480015
103.199868340769	1.01157019028176
104.163237340019	1.01047778673066
107.401499175235	1.00997265715243
108.266500193013	1.0114030322684
112.547107932142	1.00618006404188
112.876100405074	1.00605260666993
113.614384014513	1.00916265640121
116.32257660741	1.00633777217144
117.5001906728	1.00484225131819
121.896065268611	1.00585510786485
125.448613203718	1.00398264849939
130.61116240125	0.998539032322874
134.255917530793	0.996954200421951
135.562427525259	0.996481151986888
138.798392658834	0.996198191244475
139.897657451899	0.996637191425232
143.975745717478	0.993724414279436
144.37279029131	0.993690996586571
146.254780294603	0.997326448089275
147.801526776168	0.993427491044713
150.901070334531	0.990464705983152
153.388249200802	0.992099978963913
158.697658545246	0.993601403781687
162.139169731231	0.98807237946363
166.793038112719	0.987761858518992
167.064691161688	0.987189973417605
170.3453600609	0.987481125207061
173.24935740045	0.987318500860203
175.459998451601	0.98571033258537
175.934110433997	0.985339772397083
178.550697126484	0.98735449843485
179.231556693047	0.985251883836675
182.786211058824	0.983930478941353
184.854683404435	0.986254219023332
191.13711498279	0.987863030945084
193.567366420629	0.983201423702871
198.214568603108	0.982516180530597
198.486429323475	0.982061382950378
201.698037389406	0.982282046394489
203.584304446892	0.982651371680525
206.82468064901	0.98168693391973
207.300118161663	0.981564200402135
209.227088696377	0.983136898211609
210.638381449214	0.981110180187053
213.784429636743	0.979486673301437
216.250410567571	0.980883575275754
222.201713895156	0.982633393697117
224.982990065451	0.979049137416517
229.637412708647	0.97938939625931
230.369097195214	0.978997031698019
233.129590440759	0.979262597602031
235.470887385009	0.979457479542768
238.25478724545	0.978263269909076
238.655985359984	0.978202943081964
239.907157889857	0.979567655920446
242.009116867408	0.977882101405708
244.353588263615	0.977301022408837
247.616545674276	0.979006771059674
252.029442691379	1.16538878991945
256.338251145459	1.06652500061936
261.015493617318	1.03953336840592
261.275189105195	1.03962017953201
264.550933187862	1.03299064687038
267.13167055986	1.03469348558848
269.675636117331	1.01119725262213
270.15308621761	1.00911587491889
271.90229970536	1.01066115722588
273.470216008791	0.999851145572303
276.591952312219	1.0115019111204
279.080903369658	1.00067010277287
284.892591158707	1.00610294089057
287.816088957862	0.995249882186098
292.478354277446	0.996810704396214
293.497409105495	0.996458591655997
296.056582991015	0.995609160706926
299.016786745442	0.994432715835558
301.133234317785	0.992272034984601
301.594255345114	0.99172200150024
303.809111708409	0.992547041515802
304.904468207649	0.990236118413803
308.38794084613	0.991928167087782
310.487291110707	0.991268279623426
316.313238634628	0.992289639037574
319.229476565056	0.989475800816406
323.878273023379	0.98915075377961
324.150744765089	0.988686639966004
327.395893056207	0.988825466770605
329.946984435089	0.99020118086799
332.515985722783	0.98885064061045
332.94794920111	0.988618806930801
334.927298362203	0.988987895797418
336.296429674778	0.987185351518752
339.46811828815	0.987414994956528
341.910773865247	0.986645805777259
347.83400828894	0.988633512785884
350.812680058492	0.986371031512906
355.329832802743	0.986762085225077
356.507756356659	0.986290617752165
358.913398989964	0.986519100928914
362.451917556331	0.98692695182909
363.969671721644	0.985321581734412
364.433414244392	0.985080165315667
367.577228074578	0.98467979421589
367.766455668999	0.984174263250713
372.489171093832	0.985635095482509
374.575064614978	0.98556251922668
380.882881102429	0.984783302946145
383.507656302122	0.98585713361851
386.799083903284	0.984858192052862
388.643149846373	0.984577432531034
390.599402585248	0.984976753052697
395.109496082576	0.985439090740713
395.411256113724	0.985317322861778
395.864748869424	0.985194846155803
399.00017404376	0.984873080979242
399.191982595615	0.984452435655906
403.915081404774	0.983640985678106
405.359984532348	0.983591074766086
411.364798533018	0.985152285562629
414.7670179998	0.984301356698218
418.194705266535	0.984676807090878
419.792022520567	0.984324177956353
421.796181626928	0.984724321563539
425.137488699528	0.984611873002192
426.777645953843	0.983638566375573
427.253050815647	0.983476850638687
429.831246924294	0.983616319634817
430.573317995427	0.982739717299104
434.181990044658	0.983374571199975
436.160117886692	0.983781770444443
441.997643805	0.984229761075085
444.919986198612	0.98418177573943
449.562455937128	0.983769687342097
450.394466496696	0.983534032490902
453.167953978453	0.984188759154062
456.486013094912	0.984427236607436
458.208074078527	0.984233440065797
458.693738413856	0.984146340985994
461.826909544623	0.983871805447728
462.00804808645	0.983561968727743
466.497777684944	0.982754674671692
468.609139519323	0.98264379876915
474.599319695258	0.983674566655815
477.756249428627	0.983375093819345
481.041917441433	0.983872939977699
483.197420534851	0.983633528588323
484.795372030764	0.98415819646857
489.157041803993	0.983562555888725
489.692570372811	0.982885090809203
490.120758474697	0.982739264601373
493.242004628194	0.982451268989978
493.424872823622	0.982045432109259
497.770067389124	0.982990714575322
500	0.983038648501219


==> data_uniform/lambda_0/data/reference_trajectory.dat <==
0	1.5	2.4
1.16174695411325	0.0425498729618998	0.578760345735786
2.36173492276331	3.29283882929679	-1.07390963751198
4.64479495437043	-0.590133263515718	1.24802870663266
4.79411981161809	-0.180220186781609	1.77573478999011
7.16634712859698	-3.60087928568122	0.634863964315036
9.82410641987648	0.688761834315241	-0.734567326420416
10.074974817668	1.16128809950161	-0.816010728461642
10.2426009801168	1.60247441085242	-0.475403762729746
12.4269155413069	0.911883138195604	0.0227212534340133
13.0704776681354	0.832641178702747	-0.270918392635016
13.2939190966797	0.659407650675141	-0.100202071987358
13.5857129903223	0.499578573178436	-0.54177219552687
13.8796531486295	0.232096312032631	-1.57178852607887
15.4194728768899	-2.8937398386931	-0.374080308132876
18.730972380985	2.06093146948026	-0.660816466956848
22.7014349635478	-0.922908346143942	2.23450376355247
27.4821537466385	1.39973894182974	0.189569632435318
28.7888691948496	1.70861891013978	2.21730084050692
33.6614121148057	-2.7229659210226	1.53620300213126
36.4031719338783	0.550972311944876	-1.67731636830915
40.9352004915863	-0.720428996963218	0.78825360026456
41.0802642911746	-0.956235839931902	0.64267537346074
41.2513759673752	-1.21924186388396	0.461753448112873
41.4415500247007	-1.5045732669962	0.187960697824528
44.3908177842721	-0.856446403599034	0.303381288549126
44.6111893570581	-0.53624513007758	0.58121042766375
45.1231202888122	0.2054850883408	1.44158016134251
48.3036740250557	1.6002075976511	-1.72938044316351
50.0972635327676	-1.377799391463	0.312148307173591
53.7844448086567	-0.153001422897162	-1.82969964844338
59.0421102426695	-1.25793802098379	-0.938148689672197
62.8259885329136	0.0661690846114883	2.01945063215912
67.7935265940384	-0.776925427937115	1.39222920702615
71.5520858148444	-0.443590335552484	-1.97683921450777
72.6334710196038	1.3458313322217	-0.432057646031957
74.2172249087848	2.49965412944637	2.0119359696512
76.2911220859197	0.0196163505050242	-1.21848538180067
80.0340668701367	-1.25218754081711	1.99330283578995
81.2335983461263	0.773482608359636	0.355556566018727
81.7256919035724	1.54204055143481	-0.715479992867985
84.8530624628331	0.728447448638519	1.23062649415585
85.059527767992	0.373337216745378	1.55531361840706
89.9189352816916	0.278796261922591	-0.0986857822501483
93.4928036966499	1.26063451402089	-1.34868195596451
99.2033974229388	0.803812549463447	-1.34678918993895
103.199868340769	0.0418060363876362	1.82411726227872
104.163237340019	-1.52811722723546	0.176910048639374
107.401499175235	-0.538677816101314	0.651726328571323
108.266500193013	0.946600002276107	1.91798487614434
112.547107932142	-0.601925246080532	-0.573995172755776
112.876100405074	-1.13990751155367	0.141482985760583
113.614384014513	-2.09041119977652	1.54518274598049
116.32257660741	-0.632077887288411	-1.31926816626222
117.5001906728	1.34639436628736	-1.80529799429582
121.896065268611	-1.20786426553877	-1.07586739202321
125.448613203718	-0.374992053767787	1.94428004856023
130.61116240125	-0.790275725981294	1.33346040693368
134.255917530793	-0.663544734209479	-1.99928957621904
135.562427525259	1.5048327106328	-0.213553641428992
138.798392658834	0.571154492689025	-0.611999215514228
139.897657451899	-1.2831692219008	-1.99743848360851
143.975745717478	0.623491429717966	0.547151628285125
144.37279029131	1.26380809218542	-0.317926209275697
146.254780294603	2.40498399169685	-1.58116950313127
147.801526776168	0.52478946322838	1.42022474135182
150.901070334531	-2.31474045824551	-1.74232307717041
153.388249200802	1.32292951926695	1.21334352173074
158.697658545246	-2.26381532270683	0.415026382412912
162.139169731231	0.97373762334825	-1.50664781610464
166.793038112719	-1.23394384366586	0.611694720173058
167.064691161688	-1.62266424376039	0.0240193368614522
170.3453600609	-0.345809622740991	0.879163877744104
173.24935740045	2.37053364973107	-0.972752520365627
175.459998451601	-0.738526870280893	-0.401159965508817
175.934110433997	-1.47642262711055	0.62832295158736
178.550697126484	-1.5685162813301	-0.112392738671274
179.231556693047	-0.500633268650124	-1.44189901995228
182.786211058824	1.88634699318745	1.99999157645769
184.854683404435	-1.39708602183438	-1.29975855495129
191.13711498279	2.40381464137461	-1.94461751391482
193.567366420629	-0.993478495887726	1.52426286077669
198.214568603108	1.24246342402491	-0.599945257106309
198.486429323475	1.63038770586177	-0.0112342782568373
201.698037389406	0.455057028085131	-0.752154409886753
203.584304446892	-2.26880259013352	-1.25935784781744
206.82468064901	0.652394838689543	0.510910740266948
207.300118161663	1.40503897906557	-0.523167247732682
209.227088696377	2.32635722818993	-1.37386921582721
210.638381449214	0.51622847919828	1.42795065996793
213.784429636743	-2.27919214678269	-1.79513427134412
216.250410567571	1.36763323135903	1.26566548779614
222.201713895156	-2.49869087930517	1.62503123823515
224.982990065451	0.992992064985312	-1.52383135959436
229.637412708647	-1.25295368627338	0.585410227436264
230.369097195214	-2.15238571871177	-0.972509088599531
233.129590440759	-0.428140778841812	0.783896288542206
235.470887385009	2.48649396093489	0.325382825216574
238.25478724545	-0.676317573366978	-0.480688740356255
238.655985359984	-1.31688888577832	0.394588834453104
239.907157889857	-2.47547141169337	1.99998326556442
242.009116867408	-0.593337362575318	-1.35660407194646
244.353588263615	2.46426250631373	0.363518502867099
247.616545674276	-1.29387686518187	-1.17899352918755
252.029442691379	1.17969864260757	1.43270820167218
256.338251145459	-0.894695369910044	1.434062365995
261.015493617318	1.19520925743138	-0.664493832334218
261.275189105195	1.57248494669721	-0.10598990121523
264.550933187862	0.418799383092689	-0.794844571511344
267.13167055986	-2.49432260429658	0.211453074908273
269.675636117331	0.684606431334877	0.470170033390089
270.15308621761	1.43544773486431	-0.56785761736425
271.90229970536	2.41256469711477	-1.60272409123585
273.470216008791	0.516260177345564	1.42792214389554
276.591952312219	-2.29635646896438	-1.77089540643893
279.080903369658	1.36563992384831	1.26334694111557
284.892591158707	-2.49450413790465	1.42545815768609
287.816088957862	0.994992516825714	-1.52560508263366
292.478354277446	-1.26669139229897	0.566262310175972
293.497409105495	-2.36822130499405	-1.48111959886503
296.056582991015	-0.263278515104409	0.971815800362863
299.016786745442	2.30668321489528	-1.16537734193758
301.133234317785	-0.754443045158319	-0.380598983762851
301.594255345114	-1.47138877457543	0.620880113016337
303.809111708409	-2.05073125480617	0.759627088449484
304.904468207649	-0.484839894449602	-1.45585911628446
308.38794084613	1.95572633909825	1.99574112316001
310.487291110707	-1.35162731376703	-1.24700912782209
316.313238634628	2.49503802417043	-1.43272410194118
319.229476565056	-0.990914883516019	1.52198728483781
323.878273023379	1.24246080702662	-0.599948873813184
324.150744765089	1.63119588262466	-0.00989384133305714
327.395893056207	0.396169307711211	-0.821221032286574
329.946984435089	-2.49610490614797	0.175237781005826
332.515985722783	0.698894800456902	0.451981246338241
332.94794920111	1.38197393662008	-0.489380033748196
334.927298362203	2.30220815170057	-1.31441629280482
336.296429674778	0.525912371767128	1.41920774031269
339.46811828815	-2.26460045049872	-1.81408072230235
341.910773865247	1.36273248597698	1.25996262401964
347.83400828894	-2.49986544655976	1.58378476015299
350.812680058492	1.25227324461445	-1.7336988961797
355.329832802743	-1.29618060811344	0.524724293003414
356.507756356659	-2.4495754118295	-1.71485185588663
358.913398989964	-0.219798329481219	1.01944267935517
362.451917556331	1.70896143439912	-1.91923460779868
363.969671721644	-0.762087703569665	-0.370692958120253
364.433414244392	-1.48170576880576	0.636138609180473
367.577228074578	-0.754399452338226	-1.19486390004023
367.766455668999	-0.433001906128985	-1.50050677697043
372.489171093832	0.0244258170479166	0.474925572740419
374.575064614978	-2.48188926216911	-1.77034335495583
380.882881102429	1.01336841988367	-0.83637680365015
383.507656302122	-2.47162334383983	1.26656917221576
386.799083903284	1.37505488176042	-0.410682290690148
388.643149846373	2.38653117594168	1.9373966345433
390.599402585248	-0.252123028293857	-1.47848606253002
395.109496082576	0.290576088102421	0.941493229126469
395.411256113724	0.804726671039276	0.315083455009625
395.864748869424	1.50333707561935	-0.668183100104451
399.00017404376	0.742679015752042	1.20721200515944
399.191982595615	0.416445485792941	1.51438691271699
403.915081404774	-0.00695459037834213	-0.453561309981139
405.359984532348	2.11528311876177	1.95598932916047
411.364798533018	-2.19439832221475	1.98748334897336
414.7670179998	2.41571261401527	-1.51308712227971
418.194705266535	-1.34524071356723	0.454295671886253
419.792022520567	-2.48334245241839	-1.99816027492065
421.796181626928	-0.130895866334965	1.11418969274044
425.137488699528	1.8865257219499	-1.80430100267739
426.777645953843	-0.722184019376872	-0.422182363738327
427.253050815647	-1.46443247777443	0.610601392012016
429.831246924294	-1.63152099682918	-0.0093544688120734
430.573317995427	-0.476006291906601	-1.46359462064734
434.181990044658	1.80570172571277	1.9939025997966
436.160117886692	-1.36502690943362	-1.26263362471712
441.997643805	2.49705714625867	-1.46412306683744
444.919986198612	-1.03380209687419	1.55957609265984
449.562455937128	1.27342770525617	-0.556826053306882
450.394466496696	2.24682121371869	1.18324557648431
453.167953978453	0.20798490006926	-1.03223832965171
456.486013094912	-1.96179569797168	1.73542946246327
458.208074078527	0.746442249326428	0.390945379586618
458.693738413856	1.49933014539582	-0.662242015218032
461.826909544623	0.751225675780113	1.19821659241665
462.00804808645	0.443661752384894	1.49147263525667
466.497777684944	-0.440664595979792	-0.96383784576282
468.609139519323	2.40940414278934	1.93838851114837
474.599319695258	-1.77464660375462	1.69993663982664
477.756249428627	2.47183683547125	-1.26518355039058
481.041917441433	-1.36781791053474	0.421325636228385
483.197420534851	-2.17328441214204	-1.66409889338458
484.795372030764	0.161771476373903	1.39936706601522
489.157041803993	0.0591694207482644	-1.30426519110555
489.692570372811	-0.860062065082664	-0.242030688736029
490.120758474697	-1.51481961768525	0.685221121722973
493.242004628194	-0.752613345117136	-1.19675151347185
493.424872823622	-0.442114762312412	-1.49278842820528
497.770067389124	0.68545108999952	1.22756665295424
500	-2.39733206260153	-1.95123216431424


==> data_uniform/lambda_0/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.16174695411325	-0.0978110644818772	0.249395313341411	-0.160678723404131	-0.04430631294398	0.389079691437386	-0.270138318760905	0.777527185260793	0.171695149382655	0.681973480335077	-0.463496723492597	0.148455163130946	-0.0941287020627051	0.215122712570743	0.195139185520398	-0.0140498097118739	0.0825979076089882	-0.275537759767872	-0.0703670256855416	0.113186264574865	-0.0470443281927289	0.112067189840621	-0.785042402291641	0.172948374532068	-0.0629539064597363	0.0655743133055959	-0.0154249390037859	0.0742822836990963	0.0927344857181701
2.36173492276331	-0.167170714764635	0.122612508674566	0.00213072196333065	-0.268746265880097	0.605000971412652	-0.542631313136439	0.312922626399178	0.520399454673933	0.275240949623662	-0.00603524822947308	0.0782481262422368	0.00286326084500692	0.340826815273443	0.32636773694413	-0.0418643695731143	0.0515454869519025	0.276912907329214	-0.101708412863514	0.149966626640536	-0.124056548024702	0.0680186332766248	-0.608098394747108	0.104851801051194	0.0286272901347545	0.0395671219298119	0.0255221757169361	0.104559527144827	0.130638161111277
4.64479495437043	-0.106828028175251	0.0717135289143305	0.0511647930430902	-0.233923377502647	0.495711864573833	-0.463587909069814	0.183294339348706	0.34840610740754	0.408759554309076	0.00264399021842044	0.0382051178129003	0.0498975891343756	0.281066654037628	0.285011646814225	0.0234229264965618	-0.0253539969983832	0.678155934838747	-0.0546774746213874	0.131633256346337	-0.108205866744498	-0.0624221757859409	-0.752408543790011	0.0775200501448566	0.121349779380592	-0.0208446263156769	0.0533978015313482	0.0877511006655315	0.124458818838091
4.79411981161809	-0.0628546169057846	0.0632877141587959	0.11609742535803	-0.228874675443287	0.486121145831477	-0.360850602459936	0.180297724288183	0.350719646309718	0.397634524820099	0.162450251765858	0.0302820003617252	0.0913918402829261	0.274336330270556	0.275933907839641	0.0373496586727699	-0.0297057610653864	0.847080517905773	-0.0507817592077324	0.127730797915392	-0.0803310353173944	-0.0642416621701188	-0.753284647866825	0.0741205879375913	0.158950103375105	-0.0248600109758668	0.0646914828528762	0.0851646946625926	0.12099505496239
7.16634712859698	0.0489967356839902	-0.0441141191277628	0.246590181918586	-0.0940211854974315	0.388088536302916	-0.185283498320156	0.0166914799189882	0.429821074430984	0.29774621879273	0.393199916112917	-0.0508052699678323	0.185810881307336	0.195832398910525	0.188042050213205	0.0578862994339999	-0.0586870138834144	0.955986311108037	-0.0296325953921479	0.10179191870059	-0.0828276128568118	-0.0556571613868597	-0.842294550988813	0.0490881104738464	0.112828497148465	-0.0524720644388467	0.0804645232656816	0.0642369244926405	0.0881571435303038
9.82410641987648	0.0443311192501997	-0.0548417216788367	0.202849552973418	-0.0660665707755187	0.429847227873968	-0.0948150028857995	-0.00604926593193752	0.295417175319817	0.312420522914686	0.144863281695183	-0.0526412422568298	0.174282181913068	0.225597736652971	0.18931826145335	0.0667818372264597	-0.0816874718295056	0.756884664771022	-0.00329546126960515	0.125138417451693	-0.0435776231443874	-0.114669758148575	-1.11635575822927	0.0214150514275579	0.0359417430405049	-0.0677623394361847	0.071131730662203	0.0806920014005632	0.104676334533457
10.074974817668	0.0477643215003658	-0.0491654951694713	0.198860411615278	-0.0608782079355185	0.424792366175103	-0.0907222440541013	-0.000192554841735195	0.290704705374475	0.316992561749323	0.140289907918435	-0.0478877690520651	0.170968668780413	0.221209709565057	0.185095064647094	0.0513114168636488	-0.0959874965901496	0.887731616942511	-0.016384905620514	0.137663748543082	-0.0546518887649025	-0.127485509751396	-1.00032236021408	0.0102912038819627	0.0449145235835607	-0.0800308932348215	0.082736230740212	0.0916199678410637	0.11538810371948
10.2426009801168	0.0566879867810425	-0.0348214854447807	0.192157635593404	-0.0406942966927157	0.414679793399669	-0.0856427336536965	0.0294894592590418	0.276736831850604	0.324325706071658	0.136124624824407	-0.0379803260616039	0.164914432767007	0.211981371833994	0.178021910377145	0.042953213108555	-0.107694790577968	0.947063874540087	-0.0322030263914234	0.14620127339956	-0.0586983143290053	-0.150009809564802	-0.887170196615196	0.00385617780531935	0.0471165766584918	-0.0883544558110532	0.0882674500066462	0.0993466609851045	0.12152297061265
12.4269155413069	0.0640130202415108	-0.0423687263438984	0.175188271892102	-0.08868037579973	0.346960992386981	-0.134191130514173	-0.103750815799032	0.0867007127861311	0.152321197800684	-0.0221210615576401	-0.026696483887428	0.165608476322961	0.20147119713391	0.172140596357073	0.0142221109883025	-0.139114604914906	0.676694199671961	-0.0515722104765412	0.116624049808085	-0.111788312997034	-0.0741209828293823	-0.909777945617247	-0.0715065269980144	-0.0742997567277811	-0.117502152774414	0.076252646246416	0.0923155056127973	0.0900035759593747
13.0704776681354	0.0786738591174933	-0.028147681395628	0.168693973297456	-0.0751218393837702	0.340047798215586	-0.131139361898919	-0.0915137900332559	0.0786973173443366	0.154273795379926	-0.0252623759121169	-0.0144945769894706	0.159557519252415	0.195333361260822	0.166753686891205	-0.0172181564684744	-0.169751403715882	0.79861522050639	-0.081407584611467	0.12896025520398	-0.11851862065894	-0.10301021122492	-0.782644733153054	-0.0777593971446931	-0.0708824608229439	-0.143526402081012	0.087912288961693	0.103986569058178	0.100236940965929
13.2939190966797	0.08126198696893	-0.0259808159358273	0.167908853004827	-0.073329676632467	0.339265419865199	-0.130896458198558	-0.090156754178646	0.0777842357098961	0.154322432933827	-0.0256391449206224	-0.0125605555247805	0.15882273726084	0.194654562963283	0.166153064276031	-0.0263385792517859	-0.176996333425127	0.817033119742375	-0.087320925932184	0.13039189706337	-0.119435889733125	-0.108123394124068	-0.772967186798934	-0.0787869234521172	-0.0711672947849867	-0.149971398492679	0.0897856822569532	0.105507022012534	0.101590865054746
13.5857129903223	0.0815998950030511	-0.0253197174708864	0.167771514695785	-0.0725854533985938	0.338873424291504	-0.130879836109754	-0.0895711372918151	0.0770919017003022	0.154217297453829	-0.025963386497349	-0.0120093366437541	0.158725604893089	0.194369490053982	0.165926717259	-0.0371074160247657	-0.184086961320466	0.843435485235222	-0.0923150818515414	0.131976859119733	-0.120775523420837	-0.112090152475852	-0.76495303699183	-0.0800111842477012	-0.071351983208982	-0.156446735516796	0.0924387623594254	0.107186414243649	0.103149148096153
13.8796531486295	0.0733605268484041	-0.0274135016795769	0.177933057847089	-0.0728116247683274	0.341585071459333	-0.143784826336817	-0.0893514884344239	0.0774383968307024	0.150449610206503	-0.00949435599367173	-0.0141509703643485	0.166372981998947	0.196481056089935	0.168734481157406	-0.0427922621862484	-0.187557209599226	0.872829802464475	-0.0948060905684835	0.133243992252217	-0.123651050452553	-0.114295343595838	-0.76093838657993	-0.0816163668387647	-0.0694905894739706	-0.15958565876274	0.0950735686494118	0.108444731931944	0.104445346065253
15.4194728768899	0.059831943827468	-0.0217666976293639	0.199691736880793	-0.0943098627932077	0.343466343599798	-0.179018530069584	-0.00603337306619554	0.0843310143611159	0.130750435565189	0.0439722311243207	-0.0160590458737867	0.179930134851901	0.191421536355192	0.174369694355198	-0.046316679199854	-0.191717717341773	0.910528406452073	-0.0897753484152239	0.136936382835424	-0.131205767492324	-0.129230652732013	-0.854843008375118	-0.091285062510455	-0.0561617543797907	-0.161528995514852	0.0969862694645741	0.109333705163013	0.105469948399866
18.730972380985	0.136987899530802	-0.0740931907697229	0.278886731893749	0.0582016157808334	0.218981985202469	-0.0827388304880662	-0.058261028546689	0.272888738246674	0.01716213732492	0.16451507768989	-0.0555461124130541	0.240125813261548	0.0929499190024852	0.106271839635152	-0.0303832596108983	-0.213578147903499	1.07611424811286	-0.0461916930700224	0.110129834181758	-0.109898746229502	-0.153702996142081	-0.666167623798117	-0.108194198236671	-0.0419796446680222	-0.179270846594467	0.110803065998007	0.0843989148117019	0.088106528534137
22.7014349635478	0.124992757939829	-0.102330972762153	0.262599461208143	0.0195434988843922	0.157509036011951	-0.0448324309066904	-0.101085647680721	0.143625650207609	0.0452646680028046	0.154672179415849	-0.0755031915992953	0.226156436112878	0.054285429581414	0.0821118317483759	-0.0290077753400487	-0.222137981572229	1.17588848833166	-0.0518619069200357	0.0923552004012231	-0.0625596595300728	-0.150789208694155	-1.02936137418642	-0.0898671660668191	0.0244152945568636	-0.186949971305138	0.112370618981954	0.0734400266232279	0.082766808286933
27.4821537466385	0.070029433723532	-0.0439596299367577	0.278337998034704	-0.0583324014567828	0.157978138238564	-0.0628424670011854	0.00805474019822949	0.101353102779493	0.0410139281646732	0.125191134426102	-0.0344797832106513	0.244950873899507	0.041955242401342	0.0656847895278099	-0.00989665853669063	-0.263902389125239	1.03620472654431	-0.0307658176954494	0.0960629125972127	-0.0545276651918387	-0.195045253241919	-0.90595949315208	-0.0907439581804928	0.0327346198950319	-0.220681905214727	0.0979273045152555	0.085808989413234	0.0932709180063517
28.7888691948496	0.0645828460199931	-0.0525621812337695	0.268836143605414	-0.0755971263014791	0.139841822248077	-0.0799106128608256	-0.0258932868369735	0.067333843327668	0.00946953556450275	0.0951661674792841	-0.0383907327387212	0.239683356769153	0.0312433418337039	0.0560529096348177	-0.0179127207951534	-0.275862283604933	1.00712597255985	-0.049201419410864	0.0909922507820421	-0.0572154610892482	-0.221827124726237	-0.971176821616549	-0.0934640968835447	0.0298821388662949	-0.228666730823619	0.0953820056231082	0.0817559142170926	0.0902898943745811
33.6614121148057	0.0594908965986068	-0.0489252473077757	0.300735111388078	-0.0334657551962692	0.103233563333194	-0.115414778722739	-0.00212753015248231	0.0995330112004078	0.0214510216256024	0.145687964093501	-0.0368524275846219	0.263870523207153	0.000475371699469714	0.0332326230034439	0.00904409966289878	-0.287707490709781	0.904257358134856	0.0327370728551652	0.0865784385030684	-0.0648546280073442	-0.136760896595501	-1.08693794719198	-0.101878126202188	0.00151330434345252	-0.247278196676489	0.0892758422400925	0.084587259266527	0.0828621611285809
36.4031719338783	0.0709961921855077	-0.0610516843658982	0.322265645804789	-0.0254202065817923	0.0897156681555303	-0.0944666584124081	-0.00681383460025145	0.112223132763722	0.000287969076821002	0.177502146930962	-0.0478976198041238	0.280621998114041	-0.00825062567839487	0.0213707165017095	0.024472014755388	-0.293543422885337	0.976617162946321	0.0370005107015121	0.0706645803860304	-0.0325285325072612	-0.123519448760708	-1.04556926457153	-0.116617213847859	0.0188794425708257	-0.253922172093867	0.0940512216790604	0.0746836159954152	0.0663673216753311
40.9352004915863	0.10368823490469	-0.0469558899685417	0.321982353217665	-0.00762806513460763	0.0663564346845022	-0.000616115245284936	0.00867843886202563	0.084906285880374	0.0648814071663711	0.145618603412113	-0.0363210401074554	0.28442898255529	-0.021950423899273	0.0046840281871575	0.0336626613308114	-0.29235436094092	0.952379688248489	0.0433038418064963	0.0624335968756728	-0.0118742353382053	-0.113661037709837	-1.10200922364386	-0.107543146364829	0.00348043774850824	-0.253686048478603	0.0937858767238846	0.0685244789346259	0.0600949263507614
41.0802642911746	0.1058702800035	-0.0486347958049033	0.323672509838032	-0.00632285726168609	0.0650484494434224	0.000669810232204137	0.00759119316269585	0.0858662208472493	0.0638137609561658	0.146508099410188	-0.0378249156080492	0.28596784286063	-0.0231091388165049	0.00350825212272646	0.0379339500080316	-0.295900821344444	0.983836558788696	0.046222253428381	0.0597844142482228	-0.00960058925799518	-0.116115917010683	-1.08059340318059	-0.109552030059353	0.00502821840464321	-0.256837844955485	0.0966745556648467	0.0661271240339025	0.057735555874574
41.2513759673752	0.10723311021296	-0.0498566565082928	0.324622303986776	-0.00517517072811628	0.0642096284922666	0.00131797685483928	0.0063979869373462	0.0865682223995638	0.0631695093488589	0.146855316649188	-0.0388584822300748	0.286853086128631	-0.0238560854865019	0.00278812542107712	0.0439291098295935	-0.302373386347599	1.01889043637974	0.0531235503176919	0.0559034882657578	-0.00764854050028812	-0.123616659777661	-1.04022783034942	-0.111954550099135	0.00589373268481436	-0.262133329086363	0.100026545061833	0.0625018302127374	0.0545409467363722
41.4415500247007	0.106994678624294	-0.0491675163149817	0.32478726707579	-0.00638759204288725	0.064246741119827	0.00153485729573988	0.0082091523933708	0.0862607319147107	0.0629857799050789	0.146952618522113	-0.0384402511183341	0.286994873754871	-0.0237713696354634	0.00275687015549786	0.0498321653580763	-0.310345819968403	1.04078362172495	0.0636887381242497	0.0527709257472886	-0.00698880710123932	-0.137870314566933	-1.0007572799981	-0.11335498157063	0.00570031021809331	-0.267940844315839	0.102231886938244	0.0594953316637229	0.0522064533624511
44.3908177842721	0.0890443155123278	-0.0258856634426036	0.331751421628351	-0.0315134945057642	0.0604000564619212	0.000552129575747878	0.0188073944405045	0.0729904149581733	0.0510216034836201	0.137742977812637	-0.0188403957176594	0.294859819333908	-0.0327972879073276	-0.00784246556221222	0.0635109013266436	-0.325054109876462	1.02127373379416	0.0748901712671146	0.0521621344565693	-0.00543192199363073	-0.13210918463148	-0.898800184048022	-0.110637181854012	0.00613627916136325	-0.282081371565659	0.10035711696224	0.0604732895151609	0.0557851097399671
44.6111893570581	0.0889334284083021	-0.0257010215013305	0.331774264551849	-0.0316895631006068	0.060502572996967	0.000738207427885336	0.0188399084087111	0.0726756839039004	0.0506904276016412	0.137496263943636	-0.0186721303076456	0.294915582097436	-0.0327783109908455	-0.00783688995678468	0.0671420728387409	-0.327805261413621	1.03596611735238	0.0770229083347512	0.0510612399930117	-0.00488410090194747	-0.133737835983964	-0.889294375997963	-0.110857527909568	0.00664020914684772	-0.284562943772056	0.101748776530618	0.0594679126890491	0.0548382659318357
45.1231202888122	0.0959426827515003	-0.0261987589673857	0.339150547188414	-0.0315586391283881	0.0602366102712944	0.00898808057784549	0.0186741602429177	0.0723568737602146	0.0498253156516625	0.145796978814719	-0.0191658109602573	0.300989113417568	-0.0332286017650516	-0.00828418649313144	0.0652676354543318	-0.329892170648407	0.993675504895115	0.0785457567762516	0.050079530545916	-0.0108637319378109	-0.135034827227387	-0.88269999643207	-0.111150384688712	-0.000424167907971844	-0.286429270591186	0.0986115872747797	0.05872859098138	0.0540230468632733
48.3036740250557	0.0897292038568791	-0.0350683782300507	0.328188497627358	-0.0425604636488729	0.0474549302471546	-0.0220421424256324	0.00556190528592351	0.0591575796676626	0.010221976135309	0.0877330313459823	-0.025940871805532	0.297736867248389	-0.0374721831283186	-0.0190813730981547	0.0630077928349243	-0.329685494888734	0.892605608054341	0.0855240365617592	0.0406839040780266	-0.0242009006103482	-0.120560228735573	-1.01873828239848	-0.116531945656549	-0.0254420963184685	-0.288085777985047	0.092153074775821	0.0519600097384218	0.0486937771480621
50.0972635327676	0.064517920500782	-0.0299176864942296	0.351881348142547	-0.0511731797622529	0.0506305489321656	-0.0522300667064961	0.0111626562481111	0.0643264241099316	0.00122713098869121	0.130786247683088	-0.0216406165138903	0.315088612766737	-0.0368528355616006	-0.0161288408753656	0.0639885084756777	-0.335107107909835	0.938270624543116	0.0901448156469984	0.042290311179066	-0.0312976179274635	-0.126028439512676	-1.01259925774218	-0.11946888893561	-0.0138313062411754	-0.292653552422622	0.0950327409935824	0.0528898644494146	0.0504150691611803
53.7844448086567	0.0592465570176954	-0.0271875612430053	0.362343240147366	-0.0509973861812485	0.0392853679498723	-0.0599207430922869	0.00753743233768345	0.0770329290530879	0.00948116094131482	0.137978642535478	-0.0183992185159547	0.324337950779789	-0.0475846766982219	-0.0250678587390926	0.058348438534499	-0.327457811908255	0.991574390079802	0.0785066925920041	0.0380322360928867	-0.0405953308640019	-0.105938458946085	-1.00322590273692	-0.106366041421611	-0.0109008426664271	-0.287775531465687	0.0998516879783848	0.0481632994748136	0.0455117189192824
59.0421102426695	0.075325248098023	-0.00860550685622889	0.370001072487838	-0.0466634047580976	0.0385717269389634	-0.0224875521526649	0.0172448948026279	0.0736986513726522	0.0331757490063218	0.119401862665054	-0.00164302774659084	0.334152607277103	-0.0467292128636881	-0.021990242291624	0.051332860132447	-0.342411421870824	0.836389722590396	0.0646435597788423	0.0328498185719905	-0.0434553727312426	-0.137531038052528	-0.978893677430795	-0.105500678759863	-0.0355383771214033	-0.29848084027469	0.0880316104740751	0.0433662091040765	0.0376460402829685
62.8259885329136	0.0857516544330825	-0.023288895895793	0.369400323906976	-0.0239949304014463	0.045325007262085	0.00404877061722371	-0.0178881919855903	0.0570134373882234	-0.00649963853794082	0.106815425705184	-0.0110759641634039	0.335247099151483	-0.0447370450187358	-0.0198293470549642	0.0505320581778231	-0.334223886363056	0.981369464454831	0.043935819350536	0.0189836788191691	-0.0329244809763361	-0.0937776129704715	-0.820940606302622	-0.1064360616158	0.00339552822096214	-0.296145394576756	0.0969312943309332	0.033813332682829	0.0269110526455896
67.7935265940384	0.0808516995532467	-0.0247138470800768	0.386741853940527	-0.0142804784748468	0.0572107175165844	0.0096419108840967	0.0106913987605214	0.0642949478548386	0.00189136449363293	0.127834836930821	-0.0159146559035971	0.349311113800576	-0.034301067307284	-0.00713079507525059	0.0262805850917025	-0.363889941028614	0.960714042021843	0.0140578693444561	0.00451805016414654	-0.0553263050408777	-0.12891271750962	-1.03793860047161	-0.137113774095359	-0.0124151688786106	-0.320050465684887	0.0970414313272461	0.0243057674372498	0.0187892681771359
71.5520858148444	0.0774542123016535	-0.0219680878981923	0.385559448652504	-0.0162932078770899	0.059007676966063	-0.00250848752161579	0.00767805213847011	0.0642896107720264	0.0165790401524081	0.119475506922113	-0.0131018911342815	0.349278230316565	-0.0342219162358935	-0.00465306798433378	0.0234005848575179	-0.355808152732566	0.985791516799716	-0.00567327986098284	0.000811389859807637	-0.0548930620614118	-0.0820592567654417	-0.997961127286452	-0.130614220980014	-0.0118294804490643	-0.317958429936215	0.0993523806799335	0.0212892971755311	0.0162769241186119
72.6334710196038	0.0688590960773406	-0.0268145180712598	0.396672034024541	-0.0201231304341685	0.064022474155781	-0.0180978259668449	0.00363740706521862	0.0676460954549545	0.0109037371348819	0.142661681278607	-0.0173114534486523	0.356975852351595	-0.0302629488312862	-0.000216300836897599	0.0221401990827557	-0.35926350186137	0.973695081648183	-0.0103304345025243	0.00273317258700461	-0.0505907678905126	-0.0869932259687501	-0.964434014011221	-0.131278435363167	-0.0207500237597051	-0.320649293007736	0.099404091399781	0.0232850792494351	0.017772832263522
74.2172249087848	0.0661803227590649	-0.0330655011242262	0.392726565066184	-0.0350259715712048	0.0542056857372061	-0.0250435633125618	-0.0323917504765046	0.0434582522950773	-0.00584484717653778	0.131389643319553	-0.0190949279760649	0.35463247985927	-0.0361484513567465	-0.00274360021713127	0.0150330145895544	-0.369968779415018	0.993991795984526	-0.0256991701520893	0.00737075710790654	-0.0478008386782342	-0.107184213242581	-0.857183566618125	-0.124445910182845	-0.0156821605949456	-0.328090289777211	0.100720639324273	0.0260835815465469	0.0192587420086634
76.2911220859197	0.0675354186149676	-0.0241994240057087	0.402446510177595	-0.0191982499854839	0.0632820456998525	-0.0257447615931397	-0.00689832618747132	0.0559649081667087	-0.00139675432633907	0.137955369751954	-0.0140170409417943	0.363223236576027	-0.0276199359856457	0.00357027194736167	0.00162633076097894	-0.386741100130982	0.956055348598474	-0.0468048887376041	0.00236727284879047	-0.0493735053924824	-0.132870546527695	-0.907698266846886	-0.124235252332757	-0.0130231662910148	-0.340717030395513	0.0966996061388177	0.0197232926086152	0.014807889100724
80.0340668701367	0.0639029269699842	-0.0234248334889344	0.400102665844602	-0.0244606417429933	0.0720130711634708	-0.0261492204602999	0.00647350492105979	0.045755570663406	-0.00340865771664933	0.115072962103363	-0.0149441893490637	0.363875671542507	-0.0237623205777496	0.0105824124997263	-5.19094538027449e-05	-0.381894631320676	0.935461531869102	-0.0614001031894384	0.00537449717777867	-0.0472034118027981	-0.0984262273472931	-0.983828844891193	-0.123306852338233	-0.0119807049081863	-0.340063880676904	0.0946090081136234	0.0226858962588278	0.0150157362562953
81.2335983461263	0.0716055014228776	-0.0227981404380354	0.408762620610887	-0.0231244027637614	0.0715480777099694	-0.0152075248465004	0.00646019044906688	0.0470410513843127	-0.00510949904417392	0.130023517383053	-0.0143260634729587	0.370297133446363	-0.0237372825241451	0.0101590762139622	-0.000643487208619949	-0.384489025898839	0.956910136218813	-0.062295299280843	0.00259332565691066	-0.041480495437302	-0.0977377246576196	-0.987877046951649	-0.127295210384838	-0.000528036533944058	-0.342721721532064	0.0951468875022873	0.0208462565562025	0.0120083094628888
81.7256919035724	0.0730600668600438	-0.0219480353995817	0.409635997277171	-0.0226647673160604	0.0720605711197386	-0.014658179831239	0.00682061491429785	0.0472584672572378	-0.00479298368467772	0.13045780333392	-0.0135365567448619	0.371095799754394	-0.0232993209260147	0.0106006942245585	-0.00648134990108868	-0.390292737138363	0.954012384568515	-0.0683027530367736	0.00260543772003303	-0.0418961450667872	-0.104105293843896	-0.985072996610232	-0.127697285003071	-0.000549462028467244	-0.347526541634717	0.0948630827268518	0.0208742427437313	0.0119224116024345
84.8530624628331	0.0750528027836332	-0.0199713018692556	0.408645312108538	-0.0200857027894786	0.0676506813428166	-0.00671191298562392	0.0114744871169675	0.0357023531419949	0.0101900596375307	0.120491294262792	-0.0121496351227762	0.371470320554439	-0.0243149701341498	0.0096515252546265	-0.00516222825631933	-0.388406555031329	0.935582703508829	-0.0647749989212884	-0.00259423544080524	-0.0353193236100109	-0.0968633633682826	-1.10179284300385	-0.115996359352281	-0.00698622525541314	-0.34655485534545	0.0939163480813925	0.0181188858358662	0.0101047141634518
85.059527767992	0.0759810824205684	-0.0193960797154552	0.409890787674231	-0.0197051947813357	0.0683941169070978	-0.00500477430845499	0.0117533106294192	0.036155692955817	0.0112092897307213	0.122814538472605	-0.0116185232469277	0.372364226406399	-0.0237716414768856	0.0103504020234248	-0.00351723472687961	-0.387484589936802	0.958627261339254	-0.0642334057326312	-0.0013327756177206	-0.0320501900225481	-0.0965135214290678	-1.09487610834516	-0.114190155411456	-0.00239228345333772	-0.345688267448656	0.0955291316255419	0.0190110850360359	0.0113076438509996
89.9189352816916	0.0619615468805421	-0.0167596404134399	0.424028532664854	-0.0162423530536961	0.056396171927205	-0.0196821919800017	-0.000578337300970659	0.0463659634964434	0.0101026430914104	0.138669714119891	-0.00738604383905562	0.383968192889529	-0.0326051005549685	-0.000514146185545013	0.00697326506967749	-0.394614027400961	0.934975047505428	-0.0564223917652541	-0.00278533528624401	-0.0161348615953993	-0.105639766098374	-0.984853785033061	-0.123483156226145	-0.00133693420857778	-0.351376060502899	0.0931014255200516	0.0181097454630751	0.0136457803070638
93.4928036966499	0.0574012576973587	-0.0175196800675724	0.420946423659592	-0.0160548561220874	0.0480164052949347	-0.0298144781295194	0.0046342249277415	0.0331790017700076	-0.00624936315309729	0.119905749156333	-0.0084800038118754	0.383510908388429	-0.0363294931356075	-0.00618514526450769	0.00955459788181766	-0.385722993480681	0.910674111163995	-0.0373625258208103	-0.00440073412359668	-0.00903968673032011	-0.0676133619915826	-0.981118179264462	-0.109590563689208	0.00588582178565041	-0.347825353952159	0.0897059543801131	0.0148637431601774	0.0120679490533217
99.2033974229388	0.0515408338400809	-0.0176281736305405	0.42784574250087	-0.0122956474685791	0.0392525020492849	-0.0310222251384344	5.92707972138999e-05	0.0355003131313401	0.00652984671690428	0.120139304095675	-0.00794245112607962	0.390188169433939	-0.0420675340441386	-0.0141977933006316	0.0267204403486407	-0.406535659948338	0.95674780093225	-0.00681282396800807	-0.00565556295847668	-0.00503026824792325	-0.116214957371269	-1.05468599242616	-0.114437832148017	0.0146390791033078	-0.361616082553637	0.0930534344912694	0.0136577142831847	0.00847829785519415
103.199868340769	0.0533702880667751	-0.0145672941597135	0.424707421336814	-0.00915225014048742	0.032535369301704	-0.0196537848686389	0.00179062713252303	0.0271227413434153	0.0192388795960146	0.105271104219943	-0.0053565298909139	0.389117943697954	-0.0447729014444584	-0.0195521338679697	0.0307904033731242	-0.398330955882745	0.938656263174625	0.0109338193171064	-0.0047754209196907	-0.00256501287434227	-0.0792727824191144	-1.00984901894645	-0.10592668689872	0.00395406993794625	-0.358254810517598	0.0926964628098694	0.0148811096217043	0.00778624863334039
104.163237340019	0.0561419152301178	-0.0158583470934274	0.428856369571075	-0.00880415733626401	0.0304008546312826	-0.013685333035542	0.00185185423448973	0.0280624050008717	0.0162108767013133	0.113942559769653	-0.00664628979133001	0.391972327280143	-0.0462632264304369	-0.02154978702437	0.0344638893517332	-0.40367687248659	0.950938766850918	0.0183901865059757	-0.00718234954028365	-0.00296410632350865	-0.0888169878078178	-0.970838294735066	-0.106705632273071	0.00193342692151494	-0.362148058558329	0.0942082110620559	0.0124034940976988	0.00604649007881108
107.401499175235	0.0501351759054516	-0.00891861988878735	0.429524899248234	-0.0156852263262421	0.031043002947851	-0.0125163185895705	0.0045938239106115	0.022370676041226	0.0108258644126448	0.109147848503279	-0.00060298095049864	0.393253792893248	-0.0474840763158031	-0.0231555324408422	0.0453989263467588	-0.417238774154933	0.943684095913343	0.0350351321403269	-0.00727672019560901	-0.00372006690691615	-0.107191617878804	-0.930552277813711	-0.102232802061058	0.00646717421977037	-0.372584453758785	0.0929087482051919	0.0140578989455417	0.00768082540340828
108.266500193013	0.0526160713297124	-0.00918072504998977	0.432489521601161	-0.0163145263933468	0.0302227228337744	-0.00936526099202132	0.00405299340788664	0.0210913408866425	0.00866479670853125	0.111283214588802	-0.000793382616899482	0.395824561037539	-0.0478948077780743	-0.0239383044098762	0.0443545822372759	-0.418169530219281	0.92005288496367	0.0358325928443041	-0.00761451685039056	-0.00713148744009651	-0.107322128034792	-0.9218627902075	-0.101690776930544	0.0027783403372488	-0.373474476762036	0.0911281041982757	0.0137597938303685	0.00745211081684377
112.547107932142	0.0438641207836716	-0.0091821461884286	0.439242517562902	-0.0173744655052016	0.0274708810921209	-0.0238180129371987	0.00445609291823483	0.0195522574386154	0.006865112108065	0.114320082340079	-0.000900738261141263	0.401924252022051	-0.0487309791106172	-0.026512201939665	0.0440022829271567	-0.415248671590994	0.935098322027617	0.0439594172811318	-0.010967102290157	-0.009865701021916	-0.0881016657175101	-1.02188236937495	-0.099663022731777	0.00830349499056605	-0.372948720272979	0.091847028758852	0.0111597652094729	0.00715111917296744
112.876100405074	0.0401077966299925	-0.0063071975061741	0.440633424855725	-0.019700379811859	0.0266186497105844	-0.0246443779417199	0.00659345517905314	0.0199848964919158	0.0073935617308827	0.114846557746534	0.00163316857559278	0.403226374842407	-0.0495082884112315	-0.0272869892777304	0.046586477330744	-0.4175951360764	0.930625682698925	0.0462005395255907	-0.0106769062368466	-0.00965678114135351	-0.0901973894087139	-1.0247303738075	-0.0997317884381186	0.00816294267345373	-0.374962331694898	0.0914203279339788	0.0114605650411195	0.00742388274419925
113.614384014513	0.0397131225200461	-0.00721981964526786	0.442490230422068	-0.01729244426573	0.0246030436229178	-0.0245146768564957	0.00241807061315831	0.022489264273575	0.00663574817492208	0.115849734024608	0.00132875067130483	0.404910553455899	-0.0513135828861399	-0.0286968409236081	0.0475612833347572	-0.417598906938531	0.916114210711141	0.044306410601417	-0.00787559880446216	-0.0115867494742302	-0.0843780935687467	-1.08046386321399	-0.0959081194200809	0.00559075554676355	-0.375725966574598	0.0903664565408281	0.0135611129412718	0.00876603383196529
116.32257660741	0.0379733245395765	-0.00588813031001054	0.444486519071886	-0.0179359926786982	0.0228185083570007	-0.027146744853349	0.00184040392872615	0.0236885123791154	0.0105003060903939	0.115051663026734	0.00271129309136009	0.406956937387041	-0.0536900787314663	-0.0304359251113708	0.0468399661411868	-0.4181979536347	0.942904015046221	0.0468061366393358	-0.0100858274472469	-0.0149515180673106	-0.0894861514015181	-1.071486851167	-0.0909501449558781	0.00516442050556994	-0.375545503550109	0.0930290922418967	0.0106258644841908	0.00635905725274249
117.5001906728	0.0403525845093439	-0.00544491067579793	0.439788273493495	-0.0184136605763521	0.0220951438544165	-0.0180196212807397	0.00140278395211967	0.0244313327333889	0.011763904543818	0.097496783808699	0.00321931509517837	0.404692987482643	-0.0540869807712439	-0.031291754704045	0.0462726756913458	-0.418121272194997	0.949106007492161	0.0458275958426785	-0.00996371697274983	-0.0155299381397162	-0.090153562097839	-1.05519488049205	-0.0914328984034282	0.00531615464952858	-0.375364487441429	0.0935976189107205	0.0105545839999697	0.00624345637623268
121.896065268611	0.0437800105352682	0.000722352890063867	0.450433303980118	-0.0189400288783646	0.0262780485479615	-0.0126281952361435	0.00424336198937123	0.0289951925858879	0.0130209311954173	0.11133073636931	0.00896515265604301	0.413194133576577	-0.0509615565629545	-0.0267219015527688	0.0416326096398008	-0.424621110155848	0.890242828745248	0.042607950001832	-0.00825095312263108	-0.0213652453229919	-0.0966184397542198	-0.979265018206407	-0.0949705317122796	-0.00116801766510369	-0.380857059351064	0.0887298484617092	0.0116657490462524	0.00484970774433414
125.448613203718	0.0458338973701039	-0.00317498775296423	0.444403656049765	-0.0125415818231532	0.0349483329815382	-0.00640740858691448	-0.00446768061441591	0.0161664142479135	-0.00011088719355566	0.09150154110998	0.00650050962287103	0.409996062411823	-0.0462976459263943	-0.0209044291404722	0.0370517237362332	-0.416195526974033	0.901415910011476	0.0272658515981252	-0.00927475696310764	-0.025257671876717	-0.0689896053151318	-0.967851882278021	-0.0866637081390312	0.00668770388882393	-0.376324404690689	0.0887514887300874	0.011901851093558	0.00403820508629647
130.61116240125	0.0422098181562446	-0.00693865413370328	0.454242665640302	-0.0142446739356649	0.0431242358541808	-0.00323923840009717	-0.00343790587655251	0.0226768086638813	0.0045923868599865	0.104013680649061	0.00282014072096692	0.417875741669552	-0.0393692230234505	-0.0129538410328488	0.0220611634683051	-0.433911771777136	0.936161385837523	0.00362630979288928	-0.0109648307985657	-0.0290377448009132	-0.103768819344555	-1.04410488886624	-0.0948604498069272	0.0134317551750238	-0.388899036218003	0.0912605135510684	0.0115096989587425	0.00493359158495608
134.255917530793	0.0420740740204593	-0.00712912402376882	0.451857077758891	-0.0140207721013063	0.046254854591568	-0.00349124734789366	-0.0048878046221894	0.0193653322944581	0.00527323317973477	0.09406032019528	0.00276818625088834	0.416870578633088	-0.0379488129427937	-0.0102322281759861	0.0183819490897354	-0.427546083940198	0.937249781828942	-0.0105734983807366	-0.0121614739343827	-0.0320174387594075	-0.0732535296030229	-1.00730979969801	-0.0891738419315202	0.00993350950999743	-0.38650515933281	0.0918241848590233	0.0101614701733477	0.00499446201231167
135.562427525259	0.0378037928254276	-0.00981124033888609	0.457240519471175	-0.0164622433781945	0.0489634626071354	-0.0109298926709597	-0.00722158889435422	0.0215928974170591	0.00227176349117773	0.105024940519043	0.000454331697154591	0.420637791385038	-0.0357882565526826	-0.0078330276472187	0.0158966111751941	-0.432028464159242	0.937773168320292	-0.0164471524371022	-0.00962141416829392	-0.0295450994997787	-0.0802428793807247	-0.972693671879995	-0.0908216142223337	0.00366097713318329	-0.389919134179243	0.0927313032674819	0.0125127326878462	0.00704144246529393
138.798392658834	0.0404276373736093	-0.00562482476360726	0.458502500735177	-0.0108110473575083	0.0494677265082942	-0.0120055476358397	-0.001779801611351	0.0188813765251943	-0.00192515808022725	0.101281945261942	0.00355386957902667	0.422366670880999	-0.0338086003257073	-0.00603149566569539	0.00624937414172366	-0.44443317520865	0.927160017603466	-0.03220960050298	-0.00999659404214617	-0.0287985466774358	-0.0983844804294853	-0.940079163415091	-0.0863752866672691	0.00833875507980161	-0.39926689072386	0.0910881994180316	0.0103213707868579	0.00512901866269986
139.897657451899	0.036956321285827	-0.00813451717842557	0.460709710652647	-0.00962968209900554	0.0531480629218891	-0.0120256364478989	-0.00401442877383479	0.0156626421540132	-0.00868101411203344	0.0964113103082326	0.00139021570679871	0.425124416902251	-0.0317964608117922	-0.00287256202775002	0.00623440751900553	-0.445492795677826	0.915638850207202	-0.0328150640764748	-0.00933893868207434	-0.0266310658811501	-0.0985875215269178	-0.934410947710874	-0.0864969384256591	0.00562284871768065	-0.400275665585041	0.0903477277715762	0.01079184002565	0.00566170051689296
143.975745717478	0.0394375663525855	-0.00665141435170892	0.464324726358477	-0.0110942790494566	0.0531958817028428	-0.0107546658100044	-0.0014750354523833	0.0167826129963943	-0.00328276590233515	0.10025583523134	0.00245690721143522	0.428105268396975	-0.0320571345875934	-0.00247158446028224	0.00592897019709533	-0.443307648787398	0.921032533088929	-0.0400016564818584	-0.00703005786694211	-0.0238622966992848	-0.0810224113939865	-1.01133301007971	-0.0864069178080504	0.00964600263988599	-0.400264802242589	0.0903304091287323	0.0126744508963904	0.00561952155081896
144.37279029131	0.0404505642484509	-0.00599510031032261	0.464848691410873	-0.0106548196350382	0.053499677381314	-0.0104263330149289	-0.0011100223790285	0.0169251034602233	-0.00308894031446252	0.100485752627392	0.00305413041783751	0.428590431523181	-0.0317851378628574	-0.00219765078146714	0.00310801355853262	-0.445989707916409	0.917976962304952	-0.0426757721623621	-0.00717022633252276	-0.0240882449523932	-0.0837251745510206	-1.01186436793656	-0.0865601358879757	0.00956632411305935	-0.402521033942457	0.0900373939729393	0.0125343363224655	0.00546091905504748
146.254780294603	0.0418165220265509	-0.00357138902055117	0.463229240352819	-0.00567657083600888	0.0495836289585543	-0.00698549441383963	0.00939914133361812	0.00843788842399187	0.00379119673501262	0.0953562834293718	0.00406840125202978	0.427702460488285	-0.0341018567178391	-0.00374522925907654	0.00318000283038422	-0.444808670303049	0.901783776880352	-0.0391939401568758	-0.0104890646491379	-0.0216864836581331	-0.0754554307001482	-1.0805048978908	-0.0815332439347581	0.00584474237725853	-0.402420751023394	0.0889542684493413	0.0103960186813857	0.00404781703743715
147.801526776168	0.0420218760658093	-0.00485185500260798	0.465576520534518	-0.00956801266767838	0.0521936443493839	-0.00507754794754292	0.000753253579333102	0.0115757481653018	0.00600154583153624	0.0958667692470038	0.00397992747094746	0.429918412119891	-0.0312228546792863	-0.00175234495974917	0.00408254185216279	-0.445225736183973	0.928336044627965	-0.0416661696214473	-0.00803385141053677	-0.0188326296849026	-0.0813160859000951	-1.05852946296475	-0.0782884118547195	0.00705505593567897	-0.402014301997803	0.0913785297983204	0.0130812763056583	0.00620806450258101
150.901070334531	0.0426035122460223	-0.00636393857552279	0.466163426263131	-0.00692187036175719	0.0497753046162974	-0.00367892655969262	-0.00232930457912573	0.0156325264028362	-0.000246685169983969	0.095719212089569	0.00297122881505232	0.430489349746551	-0.0326709952455147	-0.00339995261723146	0.00558705460384598	-0.446612181157123	0.955725136473521	-0.0385183291631932	-0.0116473132372009	-0.016916149709916	-0.0862689780407425	-0.969739983904168	-0.0787597521241593	0.0113788243953097	-0.402658718954337	0.0934518492496674	0.0102532291349686	0.00503299262912374
153.388249200802	0.033988890082271	-0.0024398296278678	0.474380575996607	-0.00850312134735547	0.0464604287363939	-0.0111265713314005	-0.000263105082186743	0.018347318829746	0.00474622043154633	0.105339196620447	0.00655510890534031	0.437203100876334	-0.0353505708611792	-0.0068436743915087	0.00650253243779943	-0.450493302012495	0.905587031682742	-0.03899851378974	-0.0106976648334949	-0.0135632922940781	-0.0879984725601779	-0.98757964413362	-0.0818525066243341	0.00567569023206002	-0.406237645598829	0.0893240549209974	0.0109059828561368	0.00627268986222036
158.697658545246	0.0332187660881301	-0.00239026796322474	0.47086548608256	-0.00883032265505212	0.0369925614433676	-0.0140165352311787	-0.00388427658896568	0.0130147106288401	0.0052106723070634	0.0906291039200869	0.00725942914690351	0.435740920559658	-0.040205562195289	-0.0144903809683193	0.0154375136743981	-0.451001416996095	0.888022762604917	-0.00831037002585913	-0.0078720563275981	-0.00788210707318492	-0.0946539713118781	-1.05344210823254	-0.0740409973639589	0.0124806826592717	-0.405924681215329	0.0867110393930583	0.0126512372552334	0.00754774019377932
162.139169731231	0.0284092729242249	-0.00444156117963815	0.475547965639132	-0.00870661822397196	0.0375144025460317	-0.016567927673873	-0.00546286023620616	0.0151714128450458	0.00223550955949504	0.0956106508029156	0.00548701125521373	0.439634955082017	-0.0399115428409193	-0.0139497716472416	0.0213063495392543	-0.456285214562894	0.935512979382713	-0.00579901408801932	-0.0102934111014261	-0.00637253072568791	-0.0940527385189541	-1.03832477452087	-0.0762252583430249	0.0159879572396119	-0.411062737489361	0.0908624297450501	0.0100058843307117	0.0046826830202468
166.793038112719	0.0316122500456146	-0.00286213421338813	0.475067957685863	-0.00480248742270895	0.0318853997094505	-0.00697851613839173	-0.0013493893255502	0.0102382194884548	0.00812349840450709	0.0895082610695338	0.00642097794399574	0.439966758833449	-0.0426578332865675	-0.0185484382013321	0.0239146323025715	-0.451335583340595	0.919059414331592	0.00713824805075782	-0.00945186537812789	-0.00620956342620923	-0.0706605323445664	-0.992894001127147	-0.0700621201988079	0.00687532628352196	-0.409155323410894	0.0904801357665863	0.01072237274771	0.0044649237341806
167.064691161688	0.0313710308225612	-0.00249899802553193	0.475017023718604	-0.00535868675924815	0.0319579272334792	-0.00698862829743863	-0.000514921785943887	0.0101120788572354	0.00812476097977236	0.0895026494694088	0.00666001688595113	0.439916240210997	-0.0425808888050388	-0.0185031521680712	0.0264606242492221	-0.45502095175985	0.926953438581791	0.0124925224167835	-0.0105658819563937	-0.00591859579639738	-0.0784648945577451	-0.977210114784947	-0.0704847993654168	0.00696540807731697	-0.411673423486952	0.0912538629575809	0.00963511193642604	0.00368054663027728
170.3453600609	0.0287929770708348	0.000263364186214629	0.475196975562798	-0.00786745833470071	0.0322484936894257	-0.00657976673035036	6.80946275974795e-05	0.00790341970821737	0.00605138357127594	0.0875591924749035	0.00914287264157133	0.440343703206573	-0.0430331596335219	-0.0190777546431488	0.033077170883575	-0.462986521755403	0.922274087859747	0.0220100640384352	-0.010514178560176	-0.00633107503256164	-0.0884934837686857	-0.953670204606179	-0.0676621139146577	0.009864795939013	-0.417896818112804	0.0904153388273092	0.0107830853329631	0.00478201327914304
173.24935740045	0.0291149632998726	-0.000783616299667424	0.475794418698825	-0.00976069535195616	0.0316933522388829	-0.00747936968521573	-0.00292306672224313	0.00887619728221999	0.00277306972718812	0.0836665742918203	0.00847587823764025	0.441401738730172	-0.0427563043605843	-0.0203109206774424	0.0336123779518685	-0.461019270146011	0.90795651729339	0.0279832752427388	-0.011966314818155	-0.00715507722027213	-0.0748568159144859	-0.990567126193412	-0.0670098412823897	0.00962450723921101	-0.417565373742088	0.0890695486231726	0.00938507131105512	0.00469220834832029
175.459998451601	0.0244798009332155	0.000272633927257385	0.480764548725582	-0.00959295524728833	0.0309274981387599	-0.0132223067135293	-0.00111509186562621	0.00810887601495535	0.00390128278580178	0.0907328878132247	0.00926748523123357	0.445284245014161	-0.0432417456343351	-0.0207247500664584	0.0322732350401811	-0.461241922539911	0.923895393697488	0.0279606227788553	-0.0127757672139153	-0.00918227425321134	-0.0758493760843793	-1.01472250644643	-0.0650880487710482	0.0121645779188184	-0.417719523945672	0.0902671969911962	0.00910831465267743	0.00454023259325496
175.934110433997	0.0226037371475859	0.00176024564607837	0.481380903908342	-0.0108615590590288	0.0305917574907942	-0.0136501765519631	0.000157659804713106	0.00820770457065065	0.00417202689529953	0.091029054309407	0.0105531142747315	0.445849950026232	-0.0435289172979091	-0.0210285610395789	0.0349536920236011	-0.464173112381319	0.926304231645612	0.0313495224981259	-0.0132492056552236	-0.00890519899406812	-0.0797494819842074	-1.00878565921639	-0.065292485216998	0.0121310104090163	-0.420046933366328	0.0905100683691599	0.00867509979044993	0.0042198006734349
178.550697126484	0.0231093414515823	0.000446199438204087	0.48225991640624	-0.00837940815283816	0.0295322376974997	-0.0136760702049178	-0.0040360823619401	0.00943389579222019	0.00446392478247375	0.0904217449408321	0.00985311941544167	0.446784138958677	-0.0448303520779916	-0.021844041651697	0.0354187401770079	-0.46466604298216	0.915935705429781	0.0317041158908282	-0.011023141659565	-0.0110567720315478	-0.079302310789384	-1.05835393144704	-0.0605356531841396	0.00823222005353024	-0.420532769774745	0.0900208857616913	0.00965448567421659	0.00502839484354521
179.231556693047	0.0219952301848611	0.00153821436641975	0.483285039318822	-0.00953174818587326	0.0286312099001187	-0.0147534909956703	-0.00273561104203211	0.0102711588198983	0.00536530602277114	0.0915937719744773	0.0107443373455284	0.447626815679231	-0.0455930226790481	-0.0226163468480834	0.0334185594287549	-0.462912188281979	0.936852486319483	0.0300483402401044	-0.0126934982656282	-0.013484787641934	-0.0775722290398105	-1.04523356767566	-0.0585081832491411	0.0108412123197854	-0.419043129021562	0.0917072303800732	0.00826590420410056	0.00351311803216237
182.786211058824	0.0229307859169384	0.00104490238134634	0.480482117443155	-0.0104819256003571	0.0278682002547234	-0.0123752144602658	-0.00304768806183434	0.00909579112134635	0.000165476363831656	0.0800373423371854	0.0103865162594155	0.446406776774622	-0.0457160107295568	-0.0229219792808845	0.0331380343077621	-0.463985110070273	0.945176021122862	0.0276700224426055	-0.00940207564716353	-0.0120693872301404	-0.081325873336517	-0.971152814720863	-0.0587219066591991	0.0107284621604586	-0.419565320126458	0.092519954072878	0.0105051750512466	0.00482357788039915
184.854683404435	0.025190998570896	0.00517842084347712	0.486260345998228	-0.00938298121300538	0.0307434815561681	-0.00672915029143937	-0.000293105045659113	0.0127458338253814	0.00563392963982709	0.0887264136499026	0.0140736192117295	0.450870480840326	-0.0438510325415473	-0.0203591065929492	0.0304037357889705	-0.466465885364244	0.903147889406904	0.0269381663905631	-0.0116045645059407	-0.0166906356615236	-0.0808129806927964	-0.975042943489461	-0.0607362102429522	0.00589086855425967	-0.422072359668563	0.089073331558259	0.00880659559116552	0.0025674451535279
191.13711498279	0.0274983920968558	0.00531010143537035	0.484502451294221	-0.00321683426571046	0.0353891140133621	-0.000753343760075223	0.00064560513499038	0.00587264231850596	0.00706674898277602	0.0810311068157499	0.0142284316060049	0.45018145124903	-0.0410428409907561	-0.0160634299363345	0.0247049343514856	-0.467776995049909	0.890401863346461	0.00602260375262222	-0.0149181154501198	-0.0175735660204254	-0.0845766187479186	-1.05534167683557	-0.0582671853232124	0.0121999535339563	-0.422849444767299	0.0870090240778078	0.00671769396497927	0.000732917734976902
193.567366420629	0.0235495623181057	0.000729872313436643	0.488490113025908	-0.00777389264927053	0.0390865351101298	-0.00374056344215216	-0.00496313389750336	0.0107780676925356	0.00243788363243982	0.0856914088456243	0.010532907779901	0.45343074291182	-0.0379503368392132	-0.0131615360947578	0.0180080625321398	-0.472571765364524	0.923366297450997	0.00174459247860776	-0.0112472692175009	-0.0210896808737291	-0.0871849429351499	-1.03187255261206	-0.0604784141138197	0.0142163493850082	-0.427119544159164	0.0899425914858204	0.010191449357747	0.00429520508364908
198.214568603108	0.0217003748836111	-0.000831740128295067	0.489622053662074	-0.00858093437278656	0.042296314755915	-0.00642321380552342	-0.00633616570227664	0.00959653864705716	-2.31078322789638e-05	0.0855902018497163	0.00918300649518361	0.454529844223281	-0.0358822482004999	-0.010489179900448	0.015268219154649	-0.469596487390455	0.920623269034446	-0.00899335924493169	-0.0110081346444124	-0.0213731873335265	-0.0685030993516301	-0.993140155719045	-0.0579955421786563	0.00840964953062451	-0.426535621505004	0.090446449493176	0.0102406380667536	0.00521477795965317
198.486429323475	0.0214998457841325	-0.00107643391335368	0.489752123725616	-0.00887067789781445	0.0424612536385271	-0.00650284600841081	-0.00668548362685304	0.00978851021276007	-0.000134022495080592	0.0856352393856473	0.00899263290944312	0.454652044739548	-0.035731534357336	-0.0103613883832509	0.0133318483478215	-0.472408388954213	0.926463135877812	-0.013073532674161	-0.0101667949261648	-0.0215721857606725	-0.0744535331753942	-0.981414280605855	-0.0583233836019731	0.00843600065907112	-0.42845766043748	0.0910243200551218	0.0110594406812578	0.00580975184070009
201.698037389406	0.0225439016210869	0.000875818461853442	0.490573418814471	-0.00604520237240443	0.0428896894254493	-0.00712994192719898	-0.00373715273859245	0.00862515269575193	-0.00236657272848968	0.0836359635098667	0.0103724131496982	0.455718063744246	-0.0345013624309093	-0.00931906619705456	0.00799995959655958	-0.479048547698399	0.918819377385975	-0.0211551800007491	-0.010554435574057	-0.0211218593917463	-0.0828601816449202	-0.96174378988178	-0.0553538524290305	0.0116014842632678	-0.433602546837785	0.0898662655402338	0.00945560238766047	0.00444067945872193
203.584304446892	0.0204879160250146	0.000427299934254419	0.492394090323318	-0.00671021681428751	0.0434946786610686	-0.00845220765014205	-0.00222504625447797	0.00914954946468487	-0.00372727798964314	0.0834973318602181	0.00973985458092331	0.457483006603922	-0.0342523346613269	-0.00839898083642123	0.00823589258639879	-0.47982388584734	0.909399512738568	-0.0209514933408927	-0.00974530703008421	-0.0193948085459171	-0.0837761391083335	-0.966624815434565	-0.0562374039089477	0.0091227020880712	-0.434239966945197	0.0892870999107169	0.00994472981439644	0.00498647281632236
206.82468064901	0.0220448643734136	0.000709051791765155	0.493724330667948	-0.0062837026325336	0.0442567460378634	-0.00731151355001636	-0.00336761983657282	0.00859737200734287	-0.00229077647980573	0.0836752524014839	0.0101383839809062	0.458739350912096	-0.0339689089850856	-0.00773319139600403	0.00795943409453976	-0.478142200962659	0.912961109757095	-0.0259165746487663	-0.00843843186817516	-0.0181350153003472	-0.071831410855825	-1.0087802182142	-0.0553990702672982	0.0112622382857545	-0.434048773754308	0.0893428239187226	0.0109986130931908	0.00501573187116369
207.300118161663	0.0224599613998982	0.000892762596817015	0.494054002562029	-0.00625905466776189	0.0444720800345205	-0.00714048874011674	-0.00343954097050773	0.00874344276532156	-0.00220918094003991	0.0838211718544934	0.0103313895112634	0.459044499278923	-0.0337733038240932	-0.00754859221428442	0.0061011583548724	-0.480058322063412	0.913003319208583	-0.0280012143028857	-0.00829933680980707	-0.0183099372549812	-0.0741403196680063	-1.00642101706355	-0.0555484477087545	0.0112441138582476	-0.435605408759398	0.0893493547456349	0.0111285285206051	0.0050893345785351
209.227088696377	0.0231158215396885	0.00209718303420726	0.493111812172992	-0.0037637271239314	0.0422556066043344	-0.00509880995099219	0.00182103354777484	0.00392904280279205	0.00201975855873736	0.0803855616949935	0.0108308566124362	0.458582275024878	-0.0349227934671616	-0.00841001167564073	0.00637818035526872	-0.479171429170113	0.903538093164528	-0.0258551335695363	-0.0102570125102891	-0.0167935087348914	-0.0693649547475017	-1.04753317631469	-0.0522945137189603	0.00867194582833213	-0.435346417910243	0.0887636786436875	0.00998637623922362	0.00428219593155048
210.638381449214	0.0232659006367967	0.00139836195154441	0.494443722725815	-0.00585055029960604	0.0435571512843557	-0.00374351368563697	-0.00261751978491828	0.00517427132044691	0.00367755119546084	0.0806970271647934	0.0107595102821757	0.459839519415999	-0.0334254081867892	-0.00729130691712955	0.00707245648300457	-0.479285850897396	0.920851915805176	-0.0271733994412264	-0.00874778349837324	-0.0147942810122439	-0.0725632223873443	-1.03608539501071	-0.0499550521401381	0.00945431903939101	-0.435003744830246	0.0903484765516762	0.0116686798279122	0.00569173231405334
213.784429636743	0.0236867874543097	0.0007178996702238	0.49510882270161	-0.00479043022914382	0.0420513736216855	-0.00240449693215986	-0.00316028746116462	0.00769702345966373	-3.0866873350053e-05	0.0817573338631148	0.0102140398746465	0.460331709828487	-0.034258547189956	-0.00833040718393635	0.00796621387609383	-0.480169140066273	0.93685700625308	-0.0251377675220305	-0.0110007149230066	-0.0138119244614123	-0.0757949543122093	-0.979973118050727	-0.0502456966510375	0.0116543872378339	-0.435403434334345	0.0916023028234079	0.00987760552238568	0.00498483153439133
216.250410567571	0.0193557665154112	0.00262409825114551	0.499202018689536	-0.00546727904739332	0.0405434972360479	-0.00598498685805927	-0.00223568493107123	0.0088445713464801	0.00215746553190169	0.0862147433740429	0.0119703217784892	0.463717941925258	-0.0355459694349494	-0.0099527361523738	0.0083330236406033	-0.482201576261764	0.910583732543548	-0.025503542454461	-0.0105503854294625	-0.0120961521757556	-0.0765950988845178	-0.990209244472726	-0.0520141773316471	0.00853814273243349	-0.437284969127967	0.0894520568367022	0.0101068166652419	0.00556063236397749
222.201713895156	0.018977177919079	0.00219216344602002	0.497147212372527	-0.00570174770541204	0.0356992407676013	-0.00738612043858591	-0.00512054011868407	0.00611832200241766	0.00204079241512607	0.0780694677132084	0.0120498475949947	0.462799661636415	-0.0377777221887438	-0.0140219300954969	0.0139148296127408	-0.482309234797723	0.894834825277142	-0.0067147758866283	-0.00865712770035424	-0.0086003864761936	-0.0792493429609151	-1.04505726848068	-0.0462035480616776	0.0121013072561917	-0.437046642781318	0.0874482325700669	0.0113403108094542	0.0061163150814492
224.982990065451	0.0160006586765266	0.00150085347388443	0.499306040255415	-0.0058012026898653	0.0359976889388974	-0.00859678398900502	-0.00595066000230798	0.00740883252227798	0.00021392662611229	0.0808880450880828	0.0114982835642267	0.464523930966441	-0.0374643833560305	-0.0136217044866312	0.0176437243492843	-0.486088088430882	0.926473904455442	-0.00420634022044161	-0.0104287334020673	-0.00745418099345122	-0.0811966578650038	-1.02555250568862	-0.0484884804223057	0.0149871387573559	-0.440433877711033	0.0901395899851132	0.00957066038729326	0.00434554762488879
229.637412708647	0.0177837906155202	0.00276532533780205	0.498677297748991	-0.00328277494765916	0.0325823297610631	-0.00298264046742915	-0.00249581994536108	0.00376689412124678	0.00422699562351224	0.0767048935775388	0.0122487552720729	0.464459292046837	-0.0391109005008604	-0.0162769413695707	0.0191803201142567	-0.482765139246325	0.91372425803464	0.004351768642068	-0.00970235492848734	-0.00778986941273882	-0.065626474506628	-0.99687904976935	-0.0444286220311062	0.00902622505473526	-0.439123591301206	0.0896988471603088	0.0100494024076898	0.00442215264198721
230.369097195214	0.0178965791966176	0.00248216007453255	0.498505860704538	-0.00264536108907284	0.0328980422942513	-0.00290871445251278	-0.00388297003568603	0.00315211390032804	0.00405487927466298	0.0766287512306186	0.0121509681612779	0.464299816569034	-0.0388147056855032	-0.016123671966535	0.0215719554699198	-0.486236658084402	0.921519481117223	0.00927198599421385	-0.0110651512916616	-0.00797483024141523	-0.0723073371884805	-0.972168941384673	-0.0439530774937536	0.00934986679601472	-0.441557796450445	0.0904255061283392	0.00880085759834375	0.00369359826836696
233.129590440759	0.0166615348248228	0.00376053414654733	0.498486961740724	-0.00401860556047497	0.0328756050221958	-0.00294815631694632	-0.00253197579722451	0.00294903189162681	0.00370067418988323	0.0760665319291016	0.0131943595334467	0.46435107627387	-0.0390309222517541	-0.0162523519033528	0.0250657880389504	-0.490325670171025	0.915731714521246	0.0140670422668006	-0.0104213957820074	-0.00789341574319591	-0.0773377730452473	-0.970822633547938	-0.0429059202272226	0.0108200525525536	-0.444775941348824	0.0896676609492538	0.0100125937247596	0.00461018563445316
235.470887385009	0.0167446729733967	0.00367724910401621	0.498428031942296	-0.0040581675718904	0.0322312909914953	-0.00378824858945874	-0.00137083715881434	0.00275139662930298	0.00180559567257141	0.0732003198632287	0.0129766394076245	0.464644976220816	-0.0391033099985591	-0.0170731228900945	0.0249854267449289	-0.490242814396648	0.911926829483917	0.0148246991929358	-0.0103078449295277	-0.00818680029213775	-0.0762797748513925	-0.97119852160987	-0.0424445280681536	0.0113254289942299	-0.444803180683262	0.089242564525529	0.0100669702626112	0.00490487465640265
238.25478724545	0.0140334781773996	0.00361981424724188	0.501524969008599	-0.00504992019459737	0.0325388124985786	-0.00737912532654313	-0.00314939151232513	0.00372309331853562	0.00188232505828337	0.0778246918084811	0.0131225013704593	0.467034082226308	-0.038773607313387	-0.0169909319488146	0.0243429840646877	-0.488919636881352	0.920558555771091	0.0180513230605343	-0.011880176977629	-0.00963387983365653	-0.0686674376285409	-1.00822788652682	-0.0410590631869924	0.0125806405376238	-0.444441193579908	0.0899001051261262	0.00899831119980862	0.00439386092846519
238.655985359984	0.0129679082730738	0.00448542629893374	0.501845564292259	-0.00580738049760292	0.0323686616389991	-0.00760736791733477	-0.00237757471318983	0.00376076691602737	0.00203668258291051	0.0779666767841075	0.0138661597653629	0.46733033700098	-0.0389203394947465	-0.0171491029694599	0.0256641963818668	-0.490298671581837	0.920820269149298	0.0195687739820262	-0.0119879155921292	-0.00954522204883437	-0.0702935359252058	-1.00724993130088	-0.0410740310045064	0.0125237593342763	-0.445565953253679	0.089933249908635	0.00890812947955786	0.00432286155738683
239.907157889857	0.0130436525249155	0.00405667498848974	0.502342251035341	-0.00499666919290511	0.0318566094958991	-0.00760682741655271	-0.00349368185863811	0.00419719532012826	0.00211927097622572	0.0778835716829877	0.0136188754032747	0.467824493284403	-0.0394983640248027	-0.0175952805148824	0.0255194213259974	-0.489594810764351	0.912835589045979	0.0177029894474905	-0.0103268080085081	-0.010766996836159	-0.0658983589892272	-1.04267798927248	-0.0384730663720625	0.0106372545680542	-0.445438282521175	0.08940973606879	0.0100050555938948	0.00500828203537602
242.009116867408	0.0127945150101662	0.00411923058231264	0.502848791708804	-0.0047463755229764	0.0313068191616261	-0.00796759902141212	-0.00434743848622703	0.00493469284846937	0.00230532378229282	0.0784367175467483	0.0137888811551635	0.468241287775438	-0.0399698911144894	-0.0179779553731291	0.0253026502640674	-0.490351038201438	0.92870007944428	0.0200096086031457	-0.0118393932797462	-0.0123760451762272	-0.0707357574424364	-1.02900947804838	-0.0365867453557983	0.0113070256541905	-0.445504304665881	0.0908660429229236	0.00837190699797185	0.00367794925577154
244.353588263615	0.013501049556884	0.00454285874442434	0.501832274844714	-0.00404830243581196	0.0316700327150819	-0.00576360158242046	-0.00182038008055967	0.00636817764669193	0.00167635807367722	0.0737197385363089	0.013928767922943	0.467856666214025	-0.0397450210147561	-0.0179316103261099	0.0250285723055135	-0.491094006208474	0.930186623141946	0.0181227721738268	-0.0105861591535113	-0.0119457620935369	-0.0735841203533899	-0.997255312233552	-0.0381049642033178	0.00961736818271942	-0.44582898332017	0.0912228638346212	0.00929791963234003	0.00415940237805939
247.616545674276	0.0145246026496884	0.00644249358781308	0.504715145967127	-0.00449797644412629	0.0322664294023108	-0.00353192368967372	-0.00242649247751202	0.0061257347192713	0.00247603375289244	0.0768339347292045	0.0158721533293004	0.470239236678459	-0.0390647398282805	-0.0168005587474706	0.023471724134021	-0.492533241453846	0.906220820071892	0.0182075129045606	-0.0111095178608242	-0.014104180050142	-0.0727071864785816	-0.986509716340377	-0.0383366793429795	0.00738284769769684	-0.44735630108451	0.0891906651521876	0.00872331602925229	0.00309946558738652
252.029442691379	0.0152206138237376	0.00611202545642695	0.503865182708591	-0.00259577751106357	0.0347828626912073	-0.00226213088364395	-0.00419115218517278	0.00480484808289834	0.00234029163663456	0.0736530658537717	0.0158273044618664	0.469830138763854	-0.0375743167731109	-0.0147477185567049	0.0204350318225839	-0.487869197190551	0.983730174557004	-0.0105671647736899	-0.0219947552593028	0.00699253194819676	-0.0308235299809787	-1.13292377632912	-0.063623372844767	0.0583444424121429	-0.448502522284984	0.0900080449950685	0.00590544386843794	-0.00933588114429874
256.338251145459	0.0130392870012699	0.00402044379833829	0.505824322056161	-0.00432446345683306	0.0364460483617389	-0.00353993322352159	-0.00476419164430384	0.00543339655220994	0.00165779061844209	0.0755120920204388	0.0139405964445101	0.471475689279028	-0.0360047194404396	-0.0128343572714266	0.0111112875043391	-0.512784472094434	1.11084692298382	-0.0280705058744108	-0.0320539707578052	0.00515288007199092	-0.0429010134221515	-1.3361676078249	-0.0784060884503839	0.0677124148079659	-0.470600042808164	0.101120192222563	-0.000228079414931846	-0.0114096652180327
261.015493617318	0.0125105607603214	0.00281880288149829	0.506356725926809	-0.00424848817665171	0.0380742112067231	-0.0035989808211693	-0.00576491074178253	0.00450310013839607	-0.000880241894062841	0.0755440057412531	0.0129130076519044	0.47197605930759	-0.0348453953619947	-0.011604299981829	0.00264878609154082	-0.511755014191298	1.17606435308062	-0.025665861356654	-0.0276198091484695	-0.0304499300565824	-0.0655506614017354	-1.37009781420558	-0.0480093224638653	0.0809067802114831	-0.467241843014483	0.105773214222655	0.00134257360150323	-0.00789837805822751
261.275189105195	0.0123029186228008	0.00254826315419775	0.506463504769554	-0.00460050551818751	0.0382106817834314	-0.00366030548091619	-0.00623212370097143	0.0046695712688117	-0.000962912001271706	0.0755785748029072	0.0127135960160778	0.47207690844651	-0.0347186047432922	-0.0115004466004506	0.00300295132071936	-0.511265768724621	1.17495147730901	-0.0249030656668872	-0.0277064701366954	-0.0303618814413141	-0.0644356948436759	-1.3719937203105	-0.0480387131097395	0.0807554251837373	-0.466918825297819	0.10568250676568	0.0012424376251353	-0.00794872150678577
264.550933187862	0.0128288416471091	0.00354161749711042	0.506901486641729	-0.00315103748205659	0.0384424166199039	-0.00402373251319817	-0.00472146663232113	0.00402285540809501	-0.00227034667165424	0.0743596264759666	0.0134099589929705	0.472662980230011	-0.0340043918257391	-0.0109281836882866	0.00417038653624595	-0.509032173497381	1.18841981997228	-0.0223569073416675	-0.0273501994602961	-0.0314758422766335	-0.0638043642399382	-1.39613071350606	-0.0512298320753029	0.0782568282819531	-0.465014740353969	0.107329651084885	0.00261313146374078	-0.00651147445263168
267.13167055986	0.0116437969785689	0.00353834353426706	0.508167890671848	-0.00368862664803605	0.0383916755367881	-0.00534385940400216	-0.00358274161216541	0.00471142114523915	-0.00235553087852965	0.0754282274595695	0.0132600261037875	0.473736761909672	-0.0340891604320491	-0.0107136063695382	0.00356412171631758	-0.513088716363582	1.16592968544561	-0.0195357966152791	-0.0209370064994207	-0.0243521362193429	-0.0682777362317062	-1.45554016699859	-0.0625459218959874	0.0614355028016345	-0.468418608073526	0.107358234568676	0.00626543822580477	-0.00110362108795763
269.675636117331	0.0123980074265511	0.0038388743513374	0.508793381339606	-0.0035944116839441	0.0387738207638776	-0.0050503950078	-0.00387435616706304	0.00479637933803622	-0.00146786197240901	0.0749609491433451	0.0135878256724993	0.474396784063252	-0.0339768937149094	-0.0102516701538923	0.0111487814304764	-0.511263258213564	1.24909349465063	-0.0210529614246085	-0.0185728246664496	-0.0142626998789085	-0.0633065432820061	-1.5026543828399	-0.0593489589077846	0.074377838310415	-0.467308496787843	0.113698887590367	0.00790002224925729	-0.000318869856319758
270.15308621761	0.0125869062319581	0.00389010843077368	0.508989736091777	-0.00364379567269942	0.0389119161102244	-0.00496229068356687	-0.00400341882825098	0.00490988955040345	-0.00143724811173521	0.0750502515847664	0.0136577257168897	0.474578286259676	-0.0338497818933333	-0.0101362321605073	0.0126895617251071	-0.510234216376178	1.25789536485866	-0.020828445630377	-0.0175364776827882	-0.0142419600534074	-0.0632736220929261	-1.4982174893517	-0.0587383803129049	0.0739672651222248	-0.466292941197172	0.114625227473132	0.0087730431095112	0.000554277668049474
271.90229970536	0.0130438467551337	0.00482012409185301	0.508268285353703	-0.001588052751118	0.0371973774509922	-0.00347938388863647	0.000553339193512425	0.00108674912311133	0.00172971252206987	0.072548106370115	0.0139909966898747	0.474209445865779	-0.0347729885850023	-0.0107533771599168	0.0129996854298095	-0.509593599031349	1.25285144533066	-0.019355352419412	-0.0190265655194647	-0.0125728997559229	-0.0589393671802484	-1.54309284750554	-0.0543177945317909	0.0701282142628512	-0.466181754975529	0.114642693348075	0.00831302912378772	0.000357987762176913
273.470216008791	0.0129571753080348	0.00397089112575967	0.509287231261185	-0.00374997831963168	0.0383132127938393	-0.0026316009864568	-0.00397343945906378	0.00243950161240679	0.00267194353221905	0.0728053063530167	0.0137706824222419	0.475164499270832	-0.0335320043523945	-0.00990869677939574	0.0166231421903026	-0.506860532860224	1.2986210789231	-0.0182034982142961	-0.0143904619075072	-0.0080861293234435	-0.0606740802334096	-1.49793180586145	-0.0486604958757779	0.0711747460319488	-0.463265929745446	0.118970597177951	0.0134239955953562	0.00432834456478836
276.591952312219	0.0132902459176737	0.00371458228900841	0.509976109147869	-0.00344118369656282	0.0372952155159141	-0.00143770339359497	-0.00341992900744264	0.00420030727791883	0.000471867878644211	0.0744447237919016	0.0134836986201631	0.475605789979233	-0.0340304768559797	-0.0106037730379928	0.0141226306535881	-0.507701455109954	1.242209891458	-0.0147889335447266	-0.0144080588245923	-0.0195159852308303	-0.0677827777597778	-1.46938416946373	-0.0470538020424282	0.048588486785053	-0.463155527785732	0.116457639501068	0.0127651744719284	0.00522769277899245
279.080903369658	0.0112140120862843	0.00463300591768189	0.511984012275421	-0.00361368223181345	0.0367333739700471	-0.00304912869713796	-0.00316404212004419	0.00444767712417452	0.00117164235182486	0.0762726296004808	0.014359611318786	0.477311456845317	-0.03460500016547	-0.0113131302511874	0.010399339919008	-0.504600465641465	1.29625733554406	-0.0144271119501571	-0.0152539694274043	-0.0229330586965976	-0.0660615742139248	-1.44994078765059	-0.0439884088331267	0.0542367899964515	-0.460337402552196	0.120961348336485	0.0119916048351818	0.00402888384417193
284.892591158707	0.010972659144197	0.00399203111189082	0.510645865998457	-0.00389005196317584	0.0342886066031359	-0.00393712057383728	-0.00526714174288623	0.00265373577544969	0.000663323604106145	0.0714693465894264	0.0141080895180831	0.476644796520201	-0.0354795301639884	-0.0135459788526852	0.0140574542320607	-0.503351541368567	1.26262324722353	-0.00423351523379354	-0.0190913994941385	-0.0199894710564811	-0.0683887288806352	-1.52423294275242	-0.0362762793653599	0.047752600940376	-0.458753627327264	0.118547165805515	0.0101204654548875	0.0001041122011211
287.816088957862	0.00901800951329297	0.00401333749252532	0.511493642184215	-0.00404089207241242	0.0343576854553052	-0.00437392970373094	-0.0058395922683707	0.00366482013911094	-0.000617346626692466	0.0731711490088493	0.0142101092378902	0.477240397587662	-0.0352445423935347	-0.0132736272616476	0.0162988240996828	-0.508513521336719	1.31575468457007	-0.00123823400863398	-0.0203532841335845	-0.0204663353304871	-0.0713403629271854	-1.50771214653466	-0.038161562181013	0.0509646707974172	-0.463368464415257	0.123289646499088	0.00829453964663048	-0.00148293125783604
292.478354277446	0.0100115988010913	0.00506975834100639	0.510827410625221	-0.00240342885256696	0.0321636986118238	-0.000873020005667112	-0.00300388454695662	0.000743971204526612	0.00235684351469714	0.0701798520799395	0.014856116786602	0.47698283557111	-0.0362841998952756	-0.0148644037630957	0.0184502689717686	-0.505571498703002	1.30604404074384	0.00579028673633805	-0.0206235994591375	-0.0176245647902932	-0.0605323407849843	-1.47884853601706	-0.0329163695917261	0.0441457743926759	-0.461907362739845	0.123255689462266	0.00860550539910191	-0.00263497138904294
293.497409105495	0.0101296170618435	0.00488173487640153	0.510860515155583	-0.00215931354226663	0.0320092171268551	-0.00106353832267314	-0.00319532705902651	0.00120805039141639	0.0027784409194971	0.0704110920605877	0.0147129659606968	0.476980533259221	-0.036351737048339	-0.0148665208056729	0.0202305006858967	-0.508332742651777	1.30864129430586	0.0100663316965467	-0.021036127069502	-0.0176035133241912	-0.0671495718595867	-1.47231653872803	-0.0329375089999441	0.0441915980769014	-0.463689564842058	0.123506852923204	0.00822106155922136	-0.00289508698410074
296.056582991015	0.00963550357257182	0.00505440582500276	0.510400782814184	-0.00200880680407952	0.0324662882226038	-0.00106520620219655	-0.00376089037641764	0.000624451790116778	0.00258566271485351	0.0701154761379139	0.0149649587843503	0.476567720251968	-0.0359461801004598	-0.0145351482159963	0.021615221953667	-0.509403427085389	1.31297464717398	0.0110438829587676	-0.0211005058773313	-0.0170244667993052	-0.0682486342371852	-1.47612651702966	-0.0337106823033299	0.0438317902508908	-0.464601180822629	0.123977306462517	0.00797228547342951	-0.00311065078338357
299.016786745442	0.00945870740134363	0.00475872453883836	0.510394668022793	-0.0026524690714371	0.0324375377389547	-0.00191739951352279	-0.00434693873206283	0.00151702236145369	0.0010524208498932	0.068027322594193	0.0147516685238397	0.476818035134481	-0.0355955107888846	-0.014986393731949	0.0227984321624566	-0.508811329459873	1.31846284241414	0.0132799284584022	-0.0217368977380925	-0.0160407840247848	-0.0633656340777128	-1.48935491165368	-0.0336608210863913	0.0445611155631155	-0.464600230381113	0.124409227790039	0.00746450970564977	-0.0033666177329021
301.133234317785	0.00781505495200412	0.00494964735806526	0.512298460184998	-0.00271971091245699	0.0324717441679013	-0.00428325219680529	-0.00395668153869184	0.00164526626466316	0.000948332550244169	0.0711355142258153	0.0148880749674313	0.478249121822552	-0.0355803564120668	-0.0149374562763498	0.0208762349126527	-0.507822102394399	1.33081698378131	0.0133422864130363	-0.0239135054483763	-0.0161019737483226	-0.0641192841776997	-1.51358724109179	-0.0291522409967688	0.0422257747048257	-0.463592972589498	0.12589990128125	0.00653103367502533	-0.00501904943363691
301.594255345114	0.00723641908919262	0.00544386033341415	0.512440383743239	-0.00318054952690118	0.0324161909023868	-0.00441504509084397	-0.00344495778878864	0.00161307492783993	0.00104621582950235	0.0712111940855013	0.0153021476897369	0.478377827992239	-0.0356214921190909	-0.0149934871766129	0.021381752492459	-0.508565572753593	1.33408595807374	0.0144478730876021	-0.0243490765621783	-0.0160143127440549	-0.0655038008233332	-1.5099080408081	-0.0291029958362593	0.0421379345480039	-0.4641250727662	0.126235207732821	0.00614657268010236	-0.00535851270044637
303.809111708409	0.00740819765523306	0.00501996342539248	0.512812833743022	-0.00240349597060952	0.0318950394883066	-0.00420162170566518	-0.0046820193699991	0.0023388835776146	0.000717598679585601	0.071400082569743	0.015065121507748	0.478712574979625	-0.0361070621152142	-0.0153492579551379	0.0214216453651793	-0.508608388577328	1.33083584421716	0.0144311824265001	-0.02351416901329	-0.0170942518575717	-0.0650224179417873	-1.53215344498347	-0.0264578048547454	0.0396749746746056	-0.464205350425471	0.126241593549834	0.00623380878958401	-0.00517835773125011
304.904468207649	0.0073070175835643	0.00499606475295814	0.513057562048217	-0.00226084610357149	0.0317654305045712	-0.00455560241503918	-0.00495576786089093	0.00238408724999826	0.000929591158784176	0.0718912816045587	0.0150816051752141	0.478882495353595	-0.0361842547550131	-0.0154817308653045	0.0204327455922328	-0.507976516016108	1.34463292600299	0.0142978604589544	-0.0247344078985093	-0.0186389098132106	-0.0655811806800485	-1.52307315850353	-0.0246850483531254	0.04053190737971	-0.463495699459014	0.127479291017246	0.00501222123730652	-0.00632909615153948
308.38794084613	0.00755691655987274	0.0049150347606746	0.511939044236286	-0.00255961493816453	0.0309168155748896	-0.00410715916259886	-0.00481926672642166	0.0011300529930107	-0.001457019512067	0.0668786964262543	0.0150273874325404	0.47844037318692	-0.0365274401206924	-0.0159266374738849	0.0212528127253409	-0.508920962183952	1.33160992675041	0.0129236627595847	-0.0222726050905125	-0.0155772638358548	-0.0668605405180091	-1.47886165756431	-0.0277009644874238	0.0348687165216282	-0.464197428890409	0.126961748806082	0.00665894482005149	-0.00496728370179289
310.487291110707	0.00847444616845904	0.0065567071157251	0.514211731183681	-0.00184469416709397	0.0323189128193838	-0.00159351740320605	-0.00353308000519967	0.00272874617225082	0.000909647125700936	0.0706439229653167	0.0164699803310417	0.480143105567235	-0.0355737757520362	-0.0146979796967259	0.0223970190194701	-0.508961028120196	1.33593370154043	0.0133932642746784	-0.0217049897878579	-0.0147086247470834	-0.0670078311690981	-1.47824585142076	-0.0273786058263864	0.0356106978023825	-0.464217685310392	0.127283208031965	0.00708909937330468	-0.0044701750631326
316.313238634628	0.00861908629576408	0.00660864441712254	0.513591068946371	-0.000802118939495681	0.0328351197475253	-0.00164915781969748	-0.00331720290808883	0.00172808689555559	0.00234656975774618	0.0690264534436424	0.0165364063664248	0.479744213497776	-0.0353243924669432	-0.0138849300988956	0.0200960408518812	-0.509104117219588	1.32754022911176	0.0028288157647312	-0.0191491059156646	-0.0131726084551557	-0.0703776559555597	-1.5205490685762	-0.0241874459742412	0.037005902301126	-0.46386116359681	0.126290091591748	0.00834764119972396	-0.00197405859661798
319.229476565056	0.00713079847619216	0.00518589006391614	0.514724616222349	-0.00237840032581851	0.0342140543470541	-0.00304293659926046	-0.00462403827606648	0.00277444886459256	0.00122772438639579	0.070240852100786	0.0153657959347909	0.480675552965161	-0.0340586013569603	-0.0125538761546772	0.0162363799208117	-0.511684532771553	1.3437478449579	-0.000240103893859068	-0.0164623928778793	-0.0159550413341362	-0.0718384976677026	-1.51522499593008	-0.0242231380231487	0.0365595656434641	-0.466134620185357	0.127924826141396	0.0110040218067336	0.000778892838626958
323.878273023379	0.00715457898172252	0.00424866263425817	0.514976126851225	-0.00203686007741247	0.0350365415130612	-0.00206975966970454	-0.00534646467801178	0.00206679249929499	-0.00106807512245564	0.070499620422063	0.0145700069464883	0.480875566952668	-0.0333444880029509	-0.0120523579978154	0.0137106956730467	-0.511230411790988	1.34405107939852	-0.00643990169851045	-0.0137644242030238	-0.0170796647780587	-0.0629736053738374	-1.50082778029534	-0.0257406360812286	0.0314953365652754	-0.466785474966008	0.128619231747252	0.0126248422484935	0.00355604586974872
324.150744765089	0.00700858495276097	0.00404715379199776	0.515034848562318	-0.00231643684989718	0.035114207601127	-0.00209948099206754	-0.00574007752007994	0.00216666666047219	-0.00110874081221675	0.0705150838960569	0.0144277367171035	0.480931629210663	-0.0332711920577729	-0.0119948733787239	0.0127623544602887	-0.512596764050338	1.34713033012798	-0.00838109998798407	-0.0133017290635498	-0.0171717917933053	-0.0657577956671104	-1.49459453897518	-0.0259447622588119	0.0314627360914878	-0.46773397782224	0.1289300384137	0.013070306645472	0.00388878616105658
327.395893056207	0.00733524384824544	0.00458080607662781	0.515226509054488	-0.00158091831484952	0.0351972331748356	-0.00231561427904689	-0.00505003994408237	0.00171009500529703	-0.00196492010806332	0.0696416376419476	0.0148148469219052	0.481229740836459	-0.0328556991978719	-0.0116915790817903	0.0114595452814236	-0.514011032542314	1.3462968470456	-0.00968707049388184	-0.0131388791105766	-0.0169969915883765	-0.0660393332474383	-1.48233103370443	-0.0248501238715026	0.0325311984488695	-0.46899803622167	0.128714044686894	0.0128059419595053	0.00356622871808458
329.946984435089	0.00657489480138395	0.00487082012891097	0.516172302112468	-0.0022467947667987	0.0348160559336596	-0.00354177813983366	-0.0036147532671277	0.00251870779084856	-0.00142342925805489	0.0711467735655032	0.0149173201978595	0.481938568100969	-0.0331115561414313	-0.0118196389539395	0.0116610477347755	-0.514421142356591	1.33601297704876	-0.010213392105483	-0.0120525454225691	-0.0146867081861383	-0.064152532032272	-1.48591947725999	-0.0268099554245527	0.028021243070441	-0.469622190721737	0.128311230514715	0.0133349231119853	0.00464227987797259
332.515985722783	0.00698703130890436	0.00505545479226304	0.516444120644963	-0.00207197689317549	0.0350178810440837	-0.00358171197952602	-0.00406306908923739	0.00286243421323795	-0.000947694781701198	0.070362060841282	0.0151574299260522	0.482298278240971	-0.0330770545399363	-0.011466686379343	0.0125836309679504	-0.513808246320601	1.34444921373338	-0.0110879393844367	-0.0110259045211583	-0.0138144540751805	-0.0621782810077601	-1.50582388638895	-0.0253124810167267	0.0287852381197236	-0.46928450360344	0.129023386095916	0.0139894029619508	0.00509497621013881
332.94794920111	0.00712756457920999	0.005118904880614	0.516553232138776	-0.00205845367179075	0.0350881282911754	-0.00352611223846965	-0.00408936066339813	0.0029183632311816	-0.000927900491415343	0.0704135979970673	0.0152242550108089	0.482398909447288	-0.0330117301627296	-0.0114062708977997	0.0124370024156008	-0.514063575388203	1.34597693931418	-0.0114999175191459	-0.0108373976239327	-0.0138346073308871	-0.0626923905734287	-1.50442530740131	-0.0252679696412707	0.028743153718788	-0.46946118692945	0.129180467478915	0.0141567088356879	0.00524614089020099
334.927298362203	0.00725903180792219	0.0054061019744577	0.516214357565708	-0.00132427033309801	0.0341852211601429	-0.00256675434158425	-0.002287293935036	0.00077918474966543	0.00119988768839966	0.0685320962633299	0.0152833537871308	0.482316002414799	-0.0333183970615192	-0.0116779984356535	0.0122686772587578	-0.514166749049558	1.34418638983427	-0.011346610231624	-0.0114268033532821	-0.0131157696439076	-0.0616051628280884	-1.52219746612579	-0.0233553922167582	0.0269622382944602	-0.469674236697465	0.12923918997257	0.0141100557906739	0.005205142705458
336.296429674778	0.00727085834265832	0.00495775644034659	0.516854590285561	-0.00247999137169682	0.0347318579440318	-0.00179295632775048	-0.00456577656868707	0.00115514912443427	0.0021687428707713	0.0686806992508294	0.0151648177328761	0.48292012914765	-0.0326510296047535	-0.0111518477374448	0.0127771353350001	-0.514150054003722	1.3556594234345	-0.0121289312282621	-0.0103237117041403	-0.0119135275654435	-0.0637160817607964	-1.51249531509567	-0.0218271665183218	0.0272110314477459	-0.469361558716631	0.130327810965862	0.0153689660943445	0.00619012985503021
339.46811828815	0.00755378822694526	0.00492088144673849	0.517510843735186	-0.00252853366382976	0.0340225195188603	-0.000722237563164617	-0.00350941704551523	0.00244448204542999	0.000739523042746739	0.0704159499962127	0.015019505040559	0.48331775054901	-0.0329457598696371	-0.0116361321800505	0.0127067259937186	-0.514503045903025	1.35334851459339	-0.011263451756519	-0.0111470652612361	-0.0128662648380092	-0.0648547346547941	-1.49013153018172	-0.0224627543419501	0.0247647488073906	-0.469526028911808	0.130421481530328	0.01461262197395	0.00597616342525255
341.910773865247	0.00664417798817805	0.00540053111128455	0.51849238192867	-0.0024904387853569	0.0338783373765488	-0.00138216504726756	-0.00349596183891164	0.00235303765233234	0.000806607316376394	0.0710087735212276	0.0154965215805289	0.484189043142742	-0.0331865131538964	-0.0119153221016295	0.011624215389134	-0.514368468033383	1.35891560796402	-0.0117709773643682	-0.0116387160066326	-0.0136953269854827	-0.0648332541849309	-1.49349595359681	-0.0227938179028039	0.0248466204407251	-0.469375263643226	0.130942540530392	0.0140360981527109	0.00546740387226538
347.83400828894	0.006436016710009	0.0045820678089432	0.517600141189119	-0.00277621628638542	0.0325589700632785	-0.00207480117567604	-0.00554667897356546	0.00122194953078558	-0.000214224818801661	0.0681500065603833	0.0150463277034374	0.483696340610111	-0.0334295022729467	-0.0132116311612937	0.0142616099421228	-0.514316767967487	1.34466792070418	-0.00346936575025918	-0.012169540903854	-0.0114739008416433	-0.0674155782466949	-1.52196660669612	-0.0181604606012555	0.0239265357124663	-0.468963690707976	0.129676443970552	0.0138503703964826	0.00434387417146566
350.812680058492	0.00508587050370693	0.00514095212636126	0.517555751472507	-0.00294464188508154	0.0324244440004403	-0.00190348596737516	-0.00549481350633629	0.00157115498392318	-0.000679910621032694	0.0686660441210067	0.0155915236490749	0.483582352356522	-0.0332937961707178	-0.0131398164243557	0.0158030642822706	-0.516009772044084	1.36009752401873	-0.00194747612100049	-0.0134759216683877	-0.0104018105512078	-0.0680198929543573	-1.51561449332852	-0.018907353342112	0.0248695673728191	-0.470508515978965	0.131052918664809	0.012768303184715	0.00315008449750107
355.329832802743	0.00560739305044884	0.00596834566372736	0.517078553179627	-0.00190221574662738	0.0311207082832123	0.000236706382390528	-0.00313332904634068	-0.000659453687378635	0.00143637877789276	0.0668934737339455	0.0160860595670663	0.483346627502708	-0.033870760359599	-0.0139850045446175	0.016400428152144	-0.514744449286921	1.35578128458965	0.00213598008955847	-0.0130316835512023	-0.0111889669968599	-0.06091582839473	-1.4993139622556	-0.0178609580922808	0.0226414600061007	-0.470137791062362	0.130931649877526	0.0129431918622641	0.00330172727272262
356.507756356659	0.00574514604220856	0.00581767073915347	0.517252249537955	-0.00188313351219555	0.0306324572431801	-0.000165343370921898	-0.00256283984705718	0.000600820490174001	0.00236095614030424	0.067439074718746	0.0158947047944048	0.483438247345589	-0.0341620552683218	-0.0140839636347018	0.0175772949147532	-0.516434502718134	1.35998600535066	0.00446688939023806	-0.01381803431029	-0.0113820477224581	-0.0638986619361079	-1.48415911615648	-0.0174166643493377	0.022892494044214	-0.471351382095573	0.131312342253686	0.012248759616057	0.00291928592917845
358.913398989964	0.00562493018861261	0.00541392249052113	0.516533034617676	-0.000887504944447477	0.0314307391544705	-6.45477053832026e-05	-0.00435525476174277	-0.000454405473495857	0.00201622443672448	0.0670937556794425	0.0157564510582266	0.482780345573019	-0.033406901270565	-0.0135101509304625	0.0186622019359968	-0.517707297805369	1.35773707064988	0.00599103002121459	-0.0134888178801933	-0.0112115405523463	-0.0656896187776593	-1.48811096798281	-0.0175719384101315	0.022865810827025	-0.472336431441217	0.131095691683208	0.0125969493445868	0.00318452030506215
362.451917556331	0.00541387722811428	0.00524038735130037	0.516508377102323	-0.00129156530475779	0.0315654610974494	-0.00090221349219838	-0.00443796804266922	0.00060412939508314	0.0006238708117861	0.0654168404982213	0.0156071577602438	0.482959894989511	-0.032994170655763	-0.0138086791305104	0.019085798359912	-0.516830335139475	1.35393449330367	0.00809975039443396	-0.0142105324730946	-0.0106379654622481	-0.0609582915634359	-1.50438738192074	-0.0166641112102464	0.022143042543408	-0.472041968169574	0.130823989642321	0.0121922072201689	0.0029468066452697
363.969671721644	0.00432953897412735	0.00529758343461921	0.517792490774841	-0.00137644071465495	0.0316155384132102	-0.00256120249072494	-0.00430698999937473	0.000617182422420653	0.000487776121264638	0.0676774219265423	0.0156439313803274	0.483903091141299	-0.0329764521075618	-0.0137249966418343	0.0178747672030974	-0.516652719787501	1.36618999237386	0.00783959946784706	-0.0144411896219481	-0.0118698306962514	-0.0614650995173786	-1.50356802433045	-0.0161723534156553	0.0232310395862729	-0.471809701204576	0.131860926979888	0.012111439900949	0.00267459118922088
364.433414244392	0.00396661745907374	0.00562748750892257	0.517853980291479	-0.00170481298985433	0.0316080098535453	-0.0026433837148004	-0.00391934145896504	0.000561828392352293	0.000557100381124512	0.0677153247438296	0.0159135937618312	0.483957771595827	-0.0329754341759918	-0.0137388339918821	0.018446873564229	-0.517377138169558	1.36813433352156	0.0087965208500282	-0.0147127527972012	-0.0117957214755561	-0.0626328302225807	-1.50090547217743	-0.0161868906619805	0.0231988280934426	-0.472354963495266	0.132057672385576	0.0118678480099844	0.00247005290072132
367.577228074578	0.00428877176512631	0.00506705441347798	0.518059693820238	-0.000819658900507205	0.0312960448059113	-0.0023696729584778	-0.0052074908225439	0.00104218891165427	7.8251725615559e-05	0.0680524586404757	0.0155507761217127	0.484108237237865	-0.0332035522488697	-0.0139317144092761	0.0184225308739395	-0.51771449758974	1.37172116779066	0.00963339010819626	-0.0146461490118172	-0.0131781443358748	-0.0639407121551192	-1.51286390953018	-0.0136365018818331	0.0219750084489042	-0.472472748751444	0.132573376596086	0.0114485543833651	0.00208919304293572
367.766455668999	0.00411470540971671	0.00516825403759031	0.518297768882562	-0.000879838979169622	0.0311591923839217	-0.00269730364620492	-0.00517010382856497	0.00112115104761777	0.000267084598604938	0.0685017587401014	0.0156459544470431	0.484278259380637	-0.0333016972632045	-0.014061289083986	0.0180953101939044	-0.517503500298208	1.3759800834551	0.00949017410107052	-0.0149109971205225	-0.0137466684616186	-0.0638319564359564	-1.51124670368711	-0.0132751275399666	0.0227182311267754	-0.472278728539358	0.132885981752951	0.0112521695794034	0.00183921718962953
372.489171093832	0.00546461026756214	0.00606692446349425	0.518994683715542	-0.000225562632106994	0.0316265999895682	-0.000468326677888062	-0.00410977868801656	0.00106388913877318	0.000150369666561628	0.0675240859062958	0.0164231321456901	0.485058946614545	-0.0327584834785582	-0.0133906831159635	0.0179871450288529	-0.518140057714562	1.36290521101783	0.00878969627178771	-0.0142606771189615	-0.0128179205328582	-0.0641729347540532	-1.49298156960324	-0.0149101520231968	0.0187874217610085	-0.472830261540086	0.132132978478414	0.0116045918382181	0.00199279042044013
374.575064614978	0.0049170019634256	0.00652990434404481	0.519281965576057	-0.000906020249167365	0.0311363387213102	-0.000827602686894189	-0.00285943653664094	0.00203108908660729	0.000918600554590192	0.0681566035132541	0.0167283051384446	0.485256931316428	-0.0330096258591192	-0.0135524102427948	0.0179078187242579	-0.517963074189967	1.36409107289603	0.00837064311071915	-0.0145623650687345	-0.0130423159372238	-0.0630373258278083	-1.4849363346776	-0.0143620568287083	0.0191273465889692	-0.472792291542628	0.132202669708104	0.0113923885067059	0.0018914309609476
380.882881102429	0.00407147124032754	0.00550518476989329	0.519501989078718	-0.00129794880435534	0.0322383951971913	-0.00249071145658272	-0.00459095879781091	0.00158924799352865	0.000890184658174742	0.0678642219132493	0.0160106459887868	0.485487801691962	-0.0322023461171296	-0.0123194687910928	0.0155766858063221	-0.519916595684546	1.36867479681386	0.00120324013658426	-0.0135888399183116	-0.0135834038892117	-0.0673199941190894	-1.50667481527446	-0.0158304129944065	0.0220685018612495	-0.474081582440702	0.132256732713752	0.0120316321962348	0.00292201082450516
383.507656302122	0.00403373443328635	0.00535381786246138	0.519732560001931	-0.00117084075689184	0.0318184493453145	-0.00185026891074484	-0.00414761886515087	0.00177939747525362	0.000192099807763937	0.0690176373007014	0.0158245550771544	0.485557310560297	-0.0323401925884791	-0.012663997088622	0.0142192130786917	-0.519563045900824	1.36126792379075	-4.07618933501183e-05	-0.0124447890327034	-0.0149642835265951	-0.0654405297985522	-1.52127357756899	-0.0144045785742707	0.0202861435608458	-0.473960780319399	0.13178287513002	0.0129537189832827	0.00377732594932656
386.799083903284	0.00412478249723956	0.00473704631736718	0.519419103016806	-0.000819194793999102	0.032717267538012	-0.00112024210019445	-0.0051186808640933	0.000829461079303209	-0.00111949703490307	0.0678862057308411	0.0153623955826641	0.485394717168023	-0.0316260459857666	-0.01207378193678	0.0131463074740781	-0.519527303210416	1.36714170207295	-0.00340178991583439	-0.0122057431070177	-0.0145291662486689	-0.0608499421624911	-1.49961598504015	-0.0158742255521227	0.0197902031413788	-0.474473956599228	0.132416633621898	0.0132062623796977	0.00432876202361194
388.643149846373	0.00398793121641517	0.00448246177881787	0.519306376931068	-0.00135194603673853	0.0323667916331967	-0.00153064079282322	-0.00635349726312111	-0.000173610495473065	-0.00217070440080734	0.0669778898292839	0.0152576845790016	0.485404022498604	-0.0316671211487939	-0.0121035606528517	0.0125153430079058	-0.520421928146785	1.37008930436972	-0.00452752227650186	-0.0115011623858159	-0.0140673809497696	-0.0619147929704074	-1.48312350425649	-0.0147811441344792	0.020577363404941	-0.475162869308081	0.132600871353935	0.0136196531956925	0.00454442051110079
390.599402585248	0.004120603706719	0.00493787826922287	0.51972071942162	-0.000649876701395167	0.0327144366340352	-0.00157433749312269	-0.00517204949833942	0.000498048260941464	-0.00171641373924595	0.0676174579704996	0.0155411943470691	0.485716729130949	-0.0313699676958352	-0.0119229800751388	0.0114739927606139	-0.521775133804395	1.36557221659159	-0.00646983659295811	-0.0123195030926592	-0.0145557509726234	-0.0643452931763975	-1.49023512263105	-0.0146771080267478	0.0213162576396208	-0.476108256607775	0.132064925426615	0.0126074451691634	0.0037835849845081
395.109496082576	0.00378326581002008	0.00540541288443127	0.520241359728307	-0.00123421950815669	0.0322631434327132	-0.00279356373652483	-0.00410450590224807	0.0017843105747424	-0.00061234180001627	0.0679103817117165	0.0158697580530839	0.486167597798367	-0.0317452217838297	-0.0119469986517189	0.011673578685761	-0.521413394290662	1.36127892854569	-0.00788952575986993	-0.0115047875701676	-0.0131044287495059	-0.0603475931277903	-1.50122765171945	-0.0155135706516784	0.0193914773316709	-0.476233240225484	0.131896617006652	0.0130222146444331	0.00434387239459927
395.411256113724	0.00400826263015559	0.00551994943538357	0.520394916005576	-0.00116894487657675	0.0323335721277197	-0.0026795976362171	-0.00406601533515804	0.00182126722374669	-0.000564597476647951	0.0680002670972272	0.0159779724404037	0.486306648791302	-0.0316805357945251	-0.0118797299282711	0.0118219612021788	-0.521334177748081	1.362259978836	-0.00784739775539662	-0.0114539685832414	-0.0130362821156695	-0.0603184545120659	-1.50101886836663	-0.0154752155249285	0.0194377961989665	-0.476158762435879	0.131986993655081	0.0130675377159748	0.00439166803582093
395.864748869424	0.00405455838890572	0.00549524914270366	0.520492453908993	-0.00125302401137978	0.0324152717403405	-0.00265704760643507	-0.00422009975707973	0.00191420970251804	-0.000577408610899657	0.0680478179255354	0.0159759790069398	0.48639643110434	-0.0316039407094778	-0.0118162222219832	0.0117029222385548	-0.521523789058621	1.36321148892705	-0.00813545102883405	-0.0113282319516914	-0.0130703593813748	-0.0607200233646693	-1.4995196922947	-0.0155105311965604	0.0194483622085667	-0.476287759703161	0.132079877782002	0.0131845096799322	0.00448390838368916
399.00017404376	0.00394295183977575	0.00516460901565022	0.520532990397362	-0.00181149503942538	0.0320130590246579	-0.00155493098687856	-0.00487316075104319	0.000414112908583304	0.00176241931871933	0.0662214265760034	0.0157700911128639	0.486676808232495	-0.0313677841013906	-0.0117121259258546	0.0115681976319035	-0.521930813082989	1.36542317381799	-0.00891318132326371	-0.0113890294193912	-0.0121685837875582	-0.0618284950640048	-1.50883359183393	-0.0135373163236687	0.0180141425309391	-0.476502874450865	0.132485176352122	0.0136486123612586	0.00478641417522488
399.191982595615	0.004213485807168	0.00532689072825389	0.520897337830427	-0.00170941904222308	0.0322260633850321	-0.0010572042634119	-0.0048035941669346	0.000540477996037548	0.00205350047433868	0.0668981255686938	0.0159212767075147	0.486938613862079	-0.0312128658967556	-0.0115112075393208	0.0118155226714442	-0.521783662937402	1.36876557292485	-0.00882138881803243	-0.0111955516580876	-0.0117094630048772	-0.0617653795939556	-1.50771631221304	-0.0132686495742867	0.0186376765505146	-0.476365692954257	0.132724935534771	0.0137889113798856	0.0049698846636423
403.915081404774	0.00398662934193266	0.00548910596772555	0.521721134453583	-0.00192668916224036	0.0316001275469708	-0.000497647152024426	-0.00370878460808754	0.0012201307659034	0.00061630909361419	0.0682625223824687	0.0159704135009	0.487543866569162	-0.0315894737229972	-0.0120745748240159	0.0115987209304052	-0.521820692442912	1.37521203755488	-0.0084040945717916	-0.0117742234722316	-0.01175972136051	-0.06233785630417	-1.4965195883814	-0.0140106879863829	0.0183948268772013	-0.476291217354916	0.133372346896692	0.0130924661750102	0.00468232645069099
405.359984532348	0.00361291200300503	0.00485703418109032	0.521129717613103	-0.00315400098174491	0.0303985359106906	-0.0016879723728608	-0.00597170939784322	-0.000953923626546032	-0.00146210886793287	0.0662945579144892	0.0156590239072792	0.487235030003146	-0.0322869873273104	-0.0127339356918924	0.0117821778352254	-0.521655277998157	1.37622398930191	-0.00795709474293121	-0.0113456860784946	-0.0113230562240942	-0.0613196240811558	-1.48660271695483	-0.0130361514482877	0.0193514220301983	-0.476261009598956	0.133340979834944	0.0132286178241881	0.00480349807580511
411.364798533018	0.00389145294171975	0.00465400038553145	0.521283591319787	-0.00197544053926255	0.0306895742015386	-0.00080375186200513	-0.00591616207497057	0.00102840662478235	-0.00115382248534507	0.0669926828417555	0.0155138056727415	0.487284135506954	-0.0315276027984151	-0.0129169534955796	0.0135641867235745	-0.522254229853595	1.36288473348585	-0.00256542108828197	-0.0119465358228295	-0.0100358587134149	-0.0647390343830646	-1.51666015815574	-0.0114149409008632	0.0182566259334062	-0.476372935547202	0.132190359700299	0.0130542109619086	0.00398253587212124
414.7670179998	0.00311023073692472	0.00596628639793871	0.520181188481649	-0.00153183792198506	0.0298009201892928	0.000456706459051936	-0.00403301664378895	-0.000972675165979109	0.00110610898465348	0.0643519168964447	0.0165482810017949	0.486553121749403	-0.0317874460236832	-0.0133921376389527	0.0143387622500764	-0.522951608936247	1.36952196448414	-0.00167177727198223	-0.0127610783627916	-0.00932378860852723	-0.0645470338411902	-1.51542253039457	-0.0117792838804974	0.0188437731295041	-0.477056505827911	0.132754334994244	0.0124953311114892	0.00336745710434643
418.194705266535	0.00310807338528766	0.00623190311229902	0.520302081954442	-0.00159392324223273	0.0298447301931367	0.000820478009686328	-0.00319232735561815	-0.00136714711105111	0.000976488083342333	0.0652450240209853	0.0167065943100641	0.486550749158041	-0.0317235797393195	-0.0133327210448981	0.0144614972152283	-0.522058320111068	1.36531866798512	0.00101910269737551	-0.0119018713250072	-0.0106307303314127	-0.0597647768111029	-1.50195580839093	-0.0112249219107009	0.0180013664894229	-0.476746384984355	0.132463472676552	0.012791198356609	0.00399163667365126
419.792022520567	0.00327423418467219	0.00607027208945653	0.52055140915057	-0.00164124266159375	0.0291728907700137	0.000285321526776043	-0.00230363901618146	0.000348634778378034	0.00223931935196825	0.0660497263273812	0.0164723276945591	0.486681691705253	-0.0321087541912793	-0.013477398825973	0.0153878587738552	-0.523409238720394	1.36822987913074	0.00292007705881584	-0.0124577692043998	-0.0107765673155511	-0.0622585706088497	-1.4909727745121	-0.0109017291931312	0.0181261026212816	-0.477702186955213	0.132732190746039	0.0122794036625845	0.00373136601375465
421.796181626928	0.00328342910287421	0.00542413391770438	0.519668621532688	-0.000285746476463741	0.0301599023176088	0.000435733783725954	-0.00462720750096914	-0.00100400682960447	0.00172051164865884	0.0655293319881234	0.0161704622191742	0.485887685972863	-0.0312004031587982	-0.0127863745776916	0.0159909251642413	-0.524282246888742	1.36473233956447	0.00400206857033183	-0.0121720036851524	-0.0108381536240364	-0.0634504829608977	-1.49287863285719	-0.0108238365607702	0.0181152625681147	-0.478373981409384	0.132392047821694	0.0126248469668257	0.00401665855259376
425.137488699528	0.00306960637516106	0.00523085412489088	0.519736259228534	-0.000699350918266019	0.030447710402986	-0.000434834394364929	-0.00474820019141361	0.000243545477514104	0.000230740294682536	0.0643604971818771	0.0160104993521238	0.486091262936147	-0.0307380027143098	-0.0129582932261142	0.0163496489293131	-0.523520409072449	1.36520275291454	0.00568297691594028	-0.0123295051212657	-0.0103660930137156	-0.059410683058159	-1.5002795462799	-0.0105713681165496	0.0186880013764685	-0.478096959160661	0.132362882992275	0.0125550533820633	0.00410890592894243
426.777645953843	0.00234160570477194	0.00528691007008581	0.520625823303403	-0.000637140467701261	0.0304275971004704	-0.00159003047724604	-0.00445481281338292	8.36397414826245e-05	0.000260568259519538	0.0659159515371883	0.0160251396390486	0.486744696275545	-0.0307457955767332	-0.0129131366032451	0.0155078845374658	-0.52333672166332	1.37317391201969	0.00553659586126078	-0.0126128873735446	-0.0110671656972909	-0.0597563419136288	-1.50094929974565	-0.00998154005205592	0.0190990399957893	-0.477879402420286	0.133075833084157	0.0124442167438486	0.00381995741534892
427.253050815647	0.00208190338817432	0.00553414119123492	0.520654810705448	-0.000893390824392361	0.0304363442053332	-0.00164780937352015	-0.00414147834441677	2.55060680763745e-05	0.000314573902425624	0.0659370399063703	0.0162238810502758	0.486769745872851	-0.0307311341375131	-0.0129120061280263	0.0158929867129865	-0.523833095127765	1.37459739931369	0.00619530399182652	-0.0128024758119933	-0.0110246089449153	-0.0605587776950456	-1.49914759127949	-0.00998330303638158	0.0190777192121349	-0.478252563497719	0.133219560321451	0.0122741178817788	0.00367523944808205
429.831246924294	0.00219233853323492	0.00530312405927111	0.520884113029263	-0.000495711740420446	0.030070260478753	-0.00138283639495258	-0.00472563550328858	0.000603093301562602	-0.000154648250587782	0.0663051241743024	0.0160845847479883	0.486940779846952	-0.030996737795787	-0.0131368175973465	0.0163507666892902	-0.524583745151961	1.3736029204759	0.00738761626064557	-0.0124583220455906	-0.0115821390714484	-0.0622547374747701	-1.50989961318269	-0.00858505418370286	0.0178417564854339	-0.4787319176985	0.13329005702517	0.0122226699131523	0.00367944358212184
430.573317995427	0.0022995137986688	0.0050610463918073	0.520951436583867	-0.000118771012395688	0.0301216122016715	-0.00158476084396677	-0.00525194585753277	0.000448553498572327	-7.27038472754267e-05	0.0666232054559108	0.0159230756524098	0.486960335878804	-0.0309214062999155	-0.0131249137698324	0.0157829993243002	-0.524215697770657	1.38114250344735	0.00719161121075891	-0.0129909567816607	-0.0125495663989831	-0.062198920854276	-1.50683153478463	-0.00777448848406276	0.0188591855735031	-0.478371724541661	0.133886113407781	0.0117897219008132	0.00315713684382947
434.181990044658	0.00233004584297637	0.00504469223561973	0.520277918453227	-0.000296621545165746	0.029231193967354	-0.00178962743462352	-0.00504747684157689	-0.000845983444802868	-0.00186015787865684	0.063313876746535	0.0159138957417353	0.48672629551669	-0.0313246270922533	-0.0136260242742648	0.0160868715359437	-0.524431877170355	1.37497813156078	0.00677554755153862	-0.0125269727921019	-0.0114405843762166	-0.0625059274472381	-1.4975781315231	-0.00884984145903854	0.0163225057094385	-0.478525282713525	0.133616950514635	0.0120589034073092	0.00342536314680721
436.160117886692	0.0030141763044075	0.00604644411247274	0.52170515625406	0.000352166609491063	0.0303516187206085	6.56768682644533e-05	-0.00426418959474554	0.000253739429941297	-0.000161777898136807	0.0660152088313422	0.0167925750601684	0.487748438640401	-0.030562269327952	-0.0126567538392154	0.015354898295783	-0.524422265574994	1.37164828074736	0.00645568554553753	-0.0130336275107005	-0.012290734521377	-0.0617752809887402	-1.49264829549328	-0.00867708298876798	0.0160046861212282	-0.478614908776801	0.13333684074208	0.0116113813993518	0.00289630456007499
441.997643805	0.00263554220224158	0.00621191043021586	0.521240888517691	0.000274087595833133	0.0295906619220262	-0.00127491020946942	-0.00345217015046689	3.95284218556412e-06	0.00183283084484785	0.06543411890948	0.0168762294493932	0.487362288871451	-0.0310804297869728	-0.0127567646821421	0.0142870154174876	-0.525430120749589	1.36783367606177	0.00191412224296135	-0.0134999098724694	-0.0117307714373847	-0.0642840047737529	-1.51294259876569	-0.00951720783151811	0.0175985169945178	-0.479241482861509	0.132762853882756	0.0111666698036439	0.00268529386212597
444.919986198612	0.00194992129530224	0.00560582672105478	0.521705834696735	-0.000687311784269146	0.0305469933204782	-0.00236692914262811	-0.00431478461196606	0.000745968330877488	0.00104734186994237	0.0662182477842597	0.0164336711493836	0.487700641025271	-0.0302591864344579	-0.0118732433348002	0.0132016175998584	-0.525675615398941	1.36759276083444	0.000949149925711876	-0.0121784302809946	-0.0134978960798603	-0.0644081051925759	-1.50909314101337	-0.00986306422639608	0.0176117894662448	-0.479424914394916	0.132733912675876	0.0122078181773625	0.00390292479978646
449.562455937128	0.00243975464906067	0.00490565920720921	0.52168969805616	-5.8225781277409e-05	0.0307525601663848	-0.000587199470893529	-0.00484385945426217	0.000138425089294352	-0.00104738488128807	0.0665101463066273	0.0158497969191984	0.487637896460089	-0.0299095260561059	-0.0119202440805479	0.012507362739095	-0.52521653194133	1.37031698354917	-0.00183494044635897	-0.0119260540829231	-0.013179259242055	-0.0592003318812269	-1.50212157497179	-0.0106208965465832	0.0176238957318181	-0.479594905546763	0.132997741173841	0.0125273547620522	0.00415188486410238
450.394466496696	0.00234873684784446	0.00481644400178799	0.521797980411319	-8.65976818747319e-05	0.0309689334038851	-0.000511589267516395	-0.00465045924129161	0.000581627915985199	-0.000877754159027344	0.0665959709863048	0.0157453811718749	0.48773246248642	-0.0297224289033539	-0.0118266244798054	0.011903538540116	-0.526105127397171	1.37212011044471	-0.0030946208488647	-0.011578573938587	-0.0130850045761695	-0.0608968002984173	-1.49545905599681	-0.0104221015443649	0.0177310897549343	-0.480217597021385	0.133160327560219	0.0128273510212782	0.00432036651668971
453.167953978453	0.00259080736136415	0.00494834557971315	0.521640941155072	-0.000134962643898915	0.0307121770370719	-0.000647433398534755	-0.00521828793665625	-0.000149954520211441	-0.00152740909041732	0.0659027114117129	0.0159261517357752	0.487664863920533	-0.0297455932132198	-0.0118415564662667	0.0114535292062807	-0.527027196528493	1.36618693337456	-0.00446848423075295	-0.0120872273278719	-0.0129468645164376	-0.0623613266976006	-1.49458763817878	-0.00958051009875793	0.0186601055731974	-0.480856343113134	0.13246237467563	0.0119277718572501	0.00362500105569106
456.486013094912	0.00225420710935193	0.00516716690050393	0.522645526019715	-0.000339017392085574	0.0295506717559494	-0.00142073461849123	-0.00463932590462485	0.00189348035992052	-0.00145327650730544	0.0684211429850486	0.0160784239417628	0.488296933534044	-0.0304687880211232	-0.012438021574423	0.0112792722154042	-0.526604410367707	1.36400595063453	-0.00562788797085854	-0.0115264029285213	-0.0124833426506041	-0.0588868621151104	-1.50071006690477	-0.0102842352199801	0.0171973677406572	-0.480853065216045	0.132435897813655	0.0121613808879782	0.00406533043836012
458.208074078527	0.00228372794911326	0.00557211624767388	0.522407215641439	-0.000682131226011402	0.0301837170829322	-0.00214284630385821	-0.00407212961556017	0.00126592891357645	-0.000305047808636777	0.0667615686187964	0.0164008214628301	0.488280751411447	-0.0301379818730555	-0.01192772244841	0.011444110842958	-0.526574781418817	1.36557296494576	-0.00554717240868521	-0.0115562415464327	-0.012275735562683	-0.0589132806005769	-1.49983421442349	-0.0104009933705006	0.0175415442493486	-0.480820155227459	0.132544471700987	0.0121677115850636	0.00404247298378598
458.693738413856	0.00236191179908967	0.00558608016622274	0.522496772951925	-0.000718729221162405	0.030255576574654	-0.00211840966894331	-0.00416935504662057	0.00134692293343617	-0.000313872543159101	0.06680495012658	0.0164287742398077	0.488363281094269	-0.030070111892121	-0.0118707901138792	0.0115532308255425	-0.526514248193395	1.36630422144679	-0.0055405076279569	-0.0114773606273193	-0.0122809180930891	-0.0589729207924024	-1.49889911596079	-0.0104182978759437	0.0175586833716136	-0.480751799070269	0.132614702947908	0.012242607313201	0.00410310162559864
461.826909544623	0.00219662242436459	0.00519282931967283	0.522561941721637	-0.00136672265117011	0.029954800703532	-0.00119587888403035	-0.00497705359002494	0.000106818967691463	0.00169123059736237	0.0651979786404714	0.0161810838665958	0.488638103641114	-0.0298072659086875	-0.011742722285318	0.0112606101633494	-0.527112479235904	1.36817039042315	-0.00657673453608756	-0.0114725281355778	-0.011679377362896	-0.0604931136105687	-1.50526378481504	-0.00897360156317713	0.0163762859629087	-0.481101571131579	0.132952494573034	0.0126756412272296	0.00437229759240909
462.00804808645	0.00243732398644973	0.00534042244350311	0.522883094189139	-0.00127240540852895	0.0301471371098898	-0.000761439359894154	-0.00491220660859103	0.000223118341246379	0.00195196934603602	0.0657823927270352	0.0163183286604947	0.488870510818703	-0.0296666238318567	-0.0115616833165389	0.0114484433483299	-0.52699927185538	1.3706964379189	-0.00650588169157164	-0.0113236698242276	-0.0113348951787378	-0.060445033753216	-1.50439065439223	-0.00876835743911034	0.0168408497103075	-0.480995989480461	0.133134594127836	0.0127839411555541	0.00451318058036142
466.497777684944	0.00246167134377483	0.00545008259574002	0.523455339943297	-0.00149711513861252	0.0297680783661948	4.37093451600785e-05	-0.00375529329917581	0.000684203914105926	0.000590520093764768	0.0668446916992789	0.0163050547515477	0.489271138696917	-0.0298652532888419	-0.0119145380264927	0.0113069624243866	-0.526913974412362	1.37735157962936	-0.00630103250625977	-0.0116752503790075	-0.0112209252470624	-0.0607224717394874	-1.4983312837955	-0.00930398587049177	0.017021220400259	-0.480845952717706	0.133745319930471	0.012264910108377	0.00430317663802703
468.609139519323	0.00226308470706098	0.00502408589870269	0.523022971667414	-0.00238888574361289	0.0288510866262657	-0.000897176786275641	-0.00533172116034696	-0.000886623048918336	-0.00094823476695374	0.0653669655020622	0.0161081046687803	0.489051484698844	-0.0304095101997496	-0.0124509917511452	0.0115403542458755	-0.526685285707442	1.37875701789419	-0.00586099255377778	-0.0113427577944635	-0.0109706766782573	-0.059652329825321	-1.48893174280154	-0.00844583435682603	0.0178416568669467	-0.480748842364491	0.133774587424163	0.0123114927464358	0.00430062533902483
474.599319695258	0.0024919843916079	0.00451904681658572	0.523253488461706	-0.00144008234331715	0.0289492469431507	-6.37828345180427e-05	-0.00610059746454014	0.000932564641296862	-0.0016127700408531	0.0664678096608632	0.0157736481147455	0.489121651860879	-0.0297652443030513	-0.012646475311702	0.0130125024960564	-0.527366206977261	1.3692610367823	-0.00182545537504189	-0.0120017402388118	-0.00948560113580833	-0.0629440814962516	-1.51095840482788	-0.00775796368924708	0.0173727607238905	-0.480952905638423	0.132913031470443	0.0121679644071751	0.00354412668154822
477.756249428627	0.00178645537288596	0.00593985095869483	0.521967454781212	-0.00125021857126138	0.0283663637138899	0.000895719548520693	-0.00400176158798285	-0.00126398134737708	0.00080554525753503	0.0636947582172835	0.0168839471711452	0.488229483961613	-0.029873077322889	-0.01291863892206	0.0132924899666997	-0.527575513159203	1.37195361373742	-0.00133144647690188	-0.0122614390761764	-0.00941249899906024	-0.062284387848967	-1.51289030640873	-0.00789225506345057	0.0177885637729044	-0.481228593695244	0.133115443604887	0.011972847027177	0.00344540427992504
481.041917441433	0.00170293226736266	0.00622777183433621	0.521994036165637	-0.00139109834558634	0.0284608301790231	0.00111939728887542	-0.00323719167694676	-0.00169680917130018	0.00074229224890798	0.0644274735202387	0.0170738447976346	0.488156690980733	-0.0297893110639323	-0.0128061963041048	0.0132301341099012	-0.526869149822455	1.36702797145163	0.000575559242038906	-0.0114237856640142	-0.0106580895013245	-0.0589792812965584	-1.50303995816813	-0.00729126553982461	0.0170937365186607	-0.480919979888303	0.132734791503495	0.0122595841166941	0.00410544837064528
483.197420534851	0.0019255418093812	0.0059618565249051	0.52218915111087	-0.00124378688402295	0.0279026281182941	0.000684332685694117	-0.00270998834999082	-0.000212019225848596	0.00180221336305512	0.0650642809207788	0.0167863431560673	0.488257797269313	-0.0301105437264542	-0.0129012285676308	0.014034522704706	-0.528065494798833	1.36877650030777	0.00230625192184176	-0.0117527101571517	-0.0106721979086335	-0.0613406859038638	-1.49646581740417	-0.00724442849950088	0.0169829836758773	-0.481746759878395	0.132920856973085	0.0119019206732361	0.00395332798140503
484.795372030764	0.00191336644417915	0.00534226226188724	0.521316848992395	1.35129751505454e-05	0.0287829795166514	0.000694963879454625	-0.00472522489635281	-0.00125969017424838	0.00156994832232819	0.0647561626481715	0.0164741674894589	0.487444860883773	-0.0292390792963606	-0.0122230522600974	0.0141779552936276	-0.528554658987424	1.36442102235029	0.00289594757120435	-0.0116355921605716	-0.0110861584383844	-0.0618759517102172	-1.49550455990386	-0.00695108455420271	0.0168477297766364	-0.482136793645883	0.132514161701947	0.0121088743804714	0.00413694621967179
489.157041803993	0.00147312123037208	0.00510480312735178	0.52186014431416	-0.00022887418657625	0.0291469822623317	-0.000771711233411511	-0.00453480220121891	-0.000167796504713077	7.19149985545694e-05	0.0647492254449516	0.0162293508614642	0.487953288346711	-0.0287365286587731	-0.0122572086652913	0.0145378192767031	-0.527862609990165	1.36887242015827	0.00425464784366035	-0.0117246696862249	-0.0103407424243109	-0.058735918046899	-1.50012839294484	-0.00645875207754719	0.0175901372203403	-0.481822249208439	0.132840258689732	0.0121927739229484	0.00416273591038803
489.692570372811	0.00117099089533406	0.0051966536228946	0.522142164258652	-0.000256736925359469	0.029070527984115	-0.00105123107023229	-0.00449402874427366	-0.000168454389575711	0.000154664916849446	0.0650286987330642	0.0163147664864485	0.488190527244238	-0.028796645784789	-0.0123266466742637	0.0138956309888278	-0.527647656929643	1.37460843280274	0.00417389057733723	-0.0118988685072774	-0.0108802673355992	-0.0586722743120681	-1.49979237189951	-0.00628790833463965	0.0181020332748785	-0.48161770827311	0.133331471388983	0.0120490347023476	0.00399746289827467
490.120758474697	0.000986620707876553	0.00539348688684452	0.522133495314887	-0.000482401341943334	0.0291071391577279	-0.0010931391654696	-0.00419958047379228	-0.000246971783639424	0.000201099083463972	0.0650342891417786	0.0164664374176865	0.488180576723898	-0.0287571378853101	-0.0123026684048671	0.0142191142635649	-0.528073428260494	1.37592540208372	0.00474835237637299	-0.0120765792334786	-0.0108347186252815	-0.0593929368885206	-1.49794111204844	-0.0063079465480442	0.0180930968093715	-0.481933296865361	0.133462976616563	0.0118884106734469	0.00386418212490807
493.242004628194	0.0013727125250402	0.00482440583267742	0.522199087970884	0.000332150665670567	0.0289530283463338	-0.00075998286282604	-0.0052959777427045	4.89002948634441e-05	-0.000348961292423525	0.0653586184880307	0.016069042665588	0.488195815088363	-0.0288199544099012	-0.0123752877109117	0.0144375635075283	-0.528683973322254	1.37839876902988	0.00591995811036825	-0.012043869963032	-0.0117053779829659	-0.0612282895205324	-1.50559367464431	-0.00472817255226774	0.0174123578691574	-0.48225391688281	0.133796898856191	0.0116283879019457	0.0036067709281258
493.424872823622	0.00121958023616335	0.0049118805564626	0.522410100869119	0.000281433713288713	0.0288335264617358	-0.00105235002963746	-0.00526520048902853	0.00011581476753072	-0.000181719924739597	0.0657608241138992	0.0161515857091841	0.48834593409633	-0.0289050452071121	-0.012488986209247	0.0141582707733629	-0.528507098270922	1.38206801695985	0.00580282034989298	-0.0122692470438826	-0.0121976409798938	-0.0611423752397558	-1.50423259234555	-0.0044197826312759	0.0180608216388624	-0.482090508007869	0.134065071626329	0.0114622242307783	0.00339383142442145
497.770067389124	0.0018398693909901	0.0055241834193003	0.522736142218466	0.000803162784714227	0.028937413369271	0.000106050587710644	-0.00428801573916354	-0.000132860571876986	-0.000364059355286221	0.0650157066554756	0.0166506702587953	0.48873760359903	-0.0286833075129157	-0.0121812753218251	0.0143172852651191	-0.528762908784846	1.37329579938126	0.00552419718626515	-0.0121257648140255	-0.0114637456510908	-0.0610391549367253	-1.49894783669586	-0.00560280374676477	0.015187461641217	-0.482336505249695	0.133590020828865	0.011486702268657	0.00341412926872772
500	0.00165665011979289	0.00617811783903045	0.52343500666747	-1.38525318095719e-05	0.0283191421461155	-0.000260688739422654	-0.00279504549740729	0.00123935327694617	0.000969041727652666	0.0664281184280033	0.0171021873014359	0.489229433017772	-0.0289535983531822	-0.0123755805449863	0.0138696626811853	-0.528614303471426	1.3729498957228	0.00527609426996811	-0.0123550251311644	-0.0117568898709467	-0.0604697483286824	-1.49448509719276	-0.00528398875565475	0.0153333466854071	-0.482263403288726	0.133538403058298	0.0112764801813264	0.00323949487036682


==> data_uniform/lambda_0/data/threshold_nonzero_counts.dat <==
0.001	25
0.01	18
0.05	9
0.1	7


==> data_uniform/lambda_0/data/tracking_error_norm.dat <==
0	3.76961536499415
1.16174695411325	0.186769498106203
2.36173492276331	0.0511227722638506
4.64479495437043	0.287825551418435
4.79411981161809	0.236495445895023
7.16634712859698	0.0281370721207109
9.82410641987648	0.0512839133691543
10.074974817668	0.0701430544330498
10.2426009801168	0.0715930448198574
12.4269155413069	0.0605518450091279
13.0704776681354	0.0344071744046634
13.2939190966797	0.0324045820324438
13.5857129903223	0.0220704466276321
13.8796531486295	0.0556010818028509
15.4194728768899	0.0100807680699324
18.730972380985	0.137761491185622
22.7014349635478	0.010387451712136
27.4821537466385	0.0309183182015755
28.7888691948496	0.0010510836993715
33.6614121148057	0.0028783281560524
36.4031719338783	0.0323488894859151
40.9352004915863	0.0292191181675362
41.0802642911746	0.0329949401273668
41.2513759673752	0.032662986881822
41.4415500247007	0.0234463347826934
44.3908177842721	0.0182968308384679
44.6111893570581	0.0106677631246239
45.1231202888122	0.0259626731400343
48.3036740250557	0.0022108654572834
50.0972635327676	0.0146697596162045
53.7844448086567	0.0059906158582572
59.0421102426695	0.0106012961479965
62.8259885329136	0.00226358472236566
67.7935265940384	0.0150864464391415
71.5520858148444	0.00520180567531999
72.6334710196038	0.0170173168809185
74.2172249087848	0.00229632206331631
76.2911220859197	0.0176725465872469
80.0340668701367	0.00317548406757707
81.2335983461263	0.0144508717295381
81.7256919035724	0.00586595489566235
84.8530624628331	0.009196073706894
85.059527767992	0.00769082324951298
89.9189352816916	0.0108455847042423
93.4928036966499	0.00589585103875265
99.2033974229388	0.00849246175737889
103.199868340769	0.00553766577587957
104.163237340019	0.0149833133008948
107.401499175235	0.00420617469378051
108.266500193013	0.00855870483312155
112.547107932142	0.0130976501988409
112.876100405074	0.011047491782265
113.614384014513	0.00333205798431924
116.32257660741	0.00706647885631803
117.5001906728	0.00365088419590623
121.896065268611	0.00305199279540464
125.448613203718	0.00474718814764278
130.61116240125	0.00290143541353664
134.255917530793	0.00192583045098148
135.562427525259	0.0115743070134784
138.798392658834	0.00646403404358016
139.897657451899	0.00194638659264198
143.975745717478	0.00602063380618146
144.37279029131	0.00687469816273074
146.254780294603	0.00261840416521007
147.801526776168	0.00564343209682067
150.901070334531	0.0012394999827945
153.388249200802	0.00312063843974373
158.697658545246	0.00110356386932453
162.139169731231	0.000952377195332489
166.793038112719	0.00702327998573373
167.064691161688	0.0102296366284981
170.3453600609	0.000794143541211064
173.24935740045	0.00163371568385024
175.459998451601	0.00650812854741111
175.934110433997	0.00271185711115996
178.550697126484	0.001639269542921
179.231556693047	0.00358428677804432
182.786211058824	0.000731827007065171
184.854683404435	0.00521446021144295
191.13711498279	0.00129705388579904
193.567366420629	0.00163656038491799
198.214568603108	0.00631773010896337
198.486429323475	0.0072837343186414
201.698037389406	0.00334379978060877
203.584304446892	0.000703687991355812
206.82468064901	0.00303138145153248
207.300118161663	0.00311775589490212
209.227088696377	0.00223606547260023
210.638381449214	0.0037841467381797
213.784429636743	0.000516170993167098
216.250410567571	0.00257232851440786
222.201713895156	0.000642800490216212
224.982990065451	0.000385849572169789
229.637412708647	0.00501313070801785
230.369097195214	0.00237765613867357
233.129590440759	0.000845476659849948
235.470887385009	0.0014528177005098
238.25478724545	0.00332292005856836
238.655985359984	0.00376465603019298
239.907157889857	0.000817945979115742
242.009116867408	0.00340297088531676
244.353588263615	0.000839381002433181
247.616545674276	0.00212004385753237
252.029442691379	0.021526806101106
256.338251145459	0.00347316775182755
261.015493617318	0.00148289292138129
261.275189105195	0.00288835832223306
264.550933187862	0.00860650733436369
267.13167055986	0.00107921418566454
269.675636117331	0.0092533701488215
270.15308621761	0.00445505614300545
271.90229970536	0.00283928150156871
273.470216008791	0.00278856914327681
276.591952312219	0.00044804784674863
279.080903369658	0.0016544586851011
284.892591158707	0.00150668460939643
287.816088957862	0.00155209625253344
292.478354277446	0.00341041463494096
293.497409105495	0.000760005821914446
296.056582991015	0.00213484736243556
299.016786745442	0.000826437726540909
301.133234317785	0.00218327010143727
301.594255345114	0.00213086130476927
303.809111708409	0.00193660961900886
304.904468207649	0.00103625221995743
308.38794084613	0.00124189536482561
310.487291110707	0.000992830450036861
316.313238634628	0.000715649233127904
319.229476565056	0.00334387331581814
323.878273023379	0.0041653887777513
324.150744765089	0.00235132740655906
327.395893056207	0.00116033781423079
329.946984435089	0.000639230547224524
332.515985722783	0.00134277929256186
332.94794920111	0.00209088770085264
334.927298362203	0.00154315035050446
336.296429674778	0.00199778860050586
339.46811828815	0.000142757844307669
341.910773865247	0.000254155385242426
347.83400828894	0.00039145591394036
350.812680058492	0.00217541428298274
355.329832802743	0.00302779078109597
356.507756356659	0.000282153590023921
358.913398989964	0.000930555281588378
362.451917556331	0.00103426581931142
363.969671721644	0.000857641940124535
364.433414244392	0.00134571664694768
367.577228074578	0.00245766668461684
367.766455668999	0.00118889848866477
372.489171093832	0.000248505018818723
374.575064614978	0.000186227723612159
380.882881102429	0.00245499044784263
383.507656302122	0.00103048113005597
386.799083903284	0.00221481029084297
388.643149846373	0.000444865804505132
390.599402585248	0.00133203097596529
395.109496082576	0.000996231710848588
395.411256113724	0.000628122617118873
395.864748869424	0.00115017019584742
399.00017404376	0.00178051578972445
399.191982595615	0.00169370496445021
403.915081404774	0.000324442193916569
405.359984532348	0.000158292859169342
411.364798533018	0.000470633180800482
414.7670179998	0.000679456271287669
418.194705266535	0.0025271259886218
419.792022520567	0.000177669933319153
421.796181626928	0.00115007793237654
425.137488699528	0.00129854628997383
426.777645953843	0.000635438629380613
427.253050815647	0.00109056769617846
429.831246924294	0.00154029993428845
430.573317995427	0.00148449883107232
434.181990044658	0.00150387280647281
436.160117886692	0.000751424232106205
441.997643805	0.000453224572304737
444.919986198612	0.000891995005716231
449.562455937128	0.00148805275186764
450.394466496696	0.000243598757493433
453.167953978453	0.000218425826337659
456.486013094912	0.000550217820857384
458.208074078527	0.000776659940140865
458.693738413856	0.000970939535905152
461.826909544623	0.00145877621364854
462.00804808645	0.0016425697019582
466.497777684944	0.00156429777861759
468.609139519323	0.000407939055032258
474.599319695258	0.000230197620031437
477.756249428627	0.000880253606326167
481.041917441433	0.00219636028696349
483.197420534851	0.00113230451119759
484.795372030764	0.000599110727128448
489.157041803993	0.00193008910591173
489.692570372811	0.000216059544283333
490.120758474697	0.00069266852786405
493.242004628194	0.00195478671209627
493.424872823622	0.00133097469315929
497.770067389124	0.00168147279001205
500	0.000562817016316365


==> data_uniform/lambda_0/data/trajectory_error_data.dat <==
0	-3.5	-1.4
1.16174695411325	0.157055425374823	0.101076400723297
2.36173492276331	-0.0466149467899077	-0.0209901067104388
4.64479495437043	0.263478223952113	0.115856694033476
4.79411981161809	0.235836533086564	0.0176415869693198
7.16634712859698	0.0206313986113029	0.0191321775777775
9.82410641987648	-0.000157668166188785	-0.0512836709996886
10.074974817668	0.0436512676098475	-0.0549055090246076
10.2426009801168	0.0630270163539624	-0.033958198952469
12.4269155413069	0.0170760905250651	-0.0580941741174554
13.0704776681354	0.0123839999496518	-0.0321012491308352
13.2939190966797	0.00295805609461208	-0.0322692863391571
13.5857129903223	-0.0108359394203558	-0.0192272471046049
13.8796531486295	-0.0555518392880234	-0.00233954041746176
15.4194728768899	-0.00407546158662075	0.00922022221726498
18.730972380985	0.101302132221592	0.0933600903011841
22.7014349635478	0.00234819234763939	0.0101185545296967
27.4821537466385	0.00991821021972372	-0.0292843218540441
28.7888691948496	-2.20748527701708e-05	0.00105085186584963
33.6614121148057	-0.0017464797343778	-0.00228792078344764
36.4031719338783	0.0206993969882555	0.0248593164687718
40.9352004915863	0.0162948995384291	0.0242535175906702
41.0802642911746	0.00957848826279506	0.0315740183791676
41.2513759673752	0.00126047346668501	0.0326386568149159
41.4415500247007	-0.00791751712121758	0.0220690629021117
44.3908177842721	-0.00417791491445152	0.0178134512573817
44.6111893570581	0.00475919798421376	0.0095473140008141
45.1231202888122	0.0143260858969328	-0.0216523361199192
48.3036740250557	-0.00220766643516224	0.000118890627330392
50.0972635327676	-0.00288001248220082	0.0143842752789146
53.7844448086567	0.00580656581116706	0.00147352361426223
59.0421102426695	-0.00904714573028165	-0.00552599621358651
62.8259885329136	-0.00112034831184275	0.00196688470823236
67.7935265940384	0.00424318188581008	0.0144774401620251
71.5520858148444	-0.00356877122439242	0.00378452827070164
72.6334710196038	-0.00344523578017397	-0.0166649159687232
74.2172249087848	-0.00191927277920367	0.00126074859408254
76.2911220859197	-0.0169240247764582	0.00508883957737338
80.0340668701367	-0.000691317878080522	0.00309931906309791
81.2335983461263	0.00632715709635023	-0.0129921044031238
81.7256919035724	0.000348510242548894	0.00585559283495563
84.8530624628331	0.00556992387532151	0.00731735742230422
85.059527767992	0.00178227838750367	0.00748146015191464
89.9189352816916	-0.0108372446240706	-0.000425248791823429
93.4928036966499	0.00368471002865833	0.00460260485767194
99.2033974229388	-0.00824138305184041	-0.00204975903300375
103.199868340769	0.00404500200113643	-0.0037820234076682
104.163237340019	-0.00353244607345382	0.0145609581487934
107.401499175235	-0.000332434411151272	0.00419301716152964
108.266500193013	-0.00778817226516926	0.00354905638001801
112.547107932142	-0.0126734296362055	0.00330645157039144
112.876100405074	-0.00455921214429011	0.0100628355498125
113.614384014513	-0.00309046041782057	-0.00124565838685808
116.32257660741	-0.00329294143936898	-0.00625233237309697
117.5001906728	-0.00228937667487483	-0.0028438899156713
121.896065268611	-0.00261345640685917	-0.00157623146544172
125.448613203718	-0.002523061796318	0.00402118819269637
130.61116240125	0.00249086197177506	0.00148792946623466
134.255917530793	-4.55428266541436e-05	0.00192529186796908
135.562427525259	0.000555699398192111	-0.0115609593469186
138.798392658834	-0.00492231427364587	-0.00418981602317159
139.897657451899	0.00193673834550734	0.000193559678285382
143.975745717478	0.0044756718113943	-0.00402695831426469
144.37279029131	-0.00105011167092339	-0.00679402239525628
146.254780294603	-0.00234918416558072	-0.00115644893037881
147.801526776168	0.00275356915652059	0.0049260717343218
150.901070334531	0.00105287931596765	0.000654068309395184
153.388249200802	0.00020079309027321	0.00311417186528051
158.697658545246	0.000179723593862757	0.00108883086082623
162.139169731231	-0.000790389171531403	0.000531325963712748
166.793038112719	-5.31145466247107e-05	0.00702307913973244
167.064691161688	-0.00141875510294565	0.0101307748720903
170.3453600609	0.000779572977047838	-0.000151426343494188
173.24935740045	-0.00070444556688054	0.0014740364238921
175.459998451601	-0.00581494080162814	0.00292270434070702
175.934110433997	0.00114764765650865	0.00245704575615902
178.550697126484	-0.000628480790332731	0.00151400678021307
179.231556693047	-0.00111353847160434	-0.00340692585471425
182.786211058824	-0.000311981943806439	-0.000661995494704248
184.854683404435	0.00243404283197357	-0.00461151068402099
191.13711498279	0.000757964958680191	0.0010525387898217
193.567366420629	0.000432226002675895	-0.00157845195558615
198.214568603108	-0.00187358052446163	-0.00603352382510092
198.486429323475	0.000967726615280773	-0.00721916136560416
201.698037389406	-0.00302992245096317	-0.00141441398252018
203.584304446892	-0.000273835198278949	0.000648221469377486
206.82468064901	0.00225135198104531	-0.00202994772399157
207.300118161663	-0.00107420772425093	-0.00292685489653255
209.227088696377	-0.00181349917975204	-0.00130813207391056
210.638381449214	0.00199826947967252	0.00321351608408693
213.784429636743	0.000504616329092489	0.000108604118707945
216.250410567571	-0.00037670833508896	0.00254459521659345
222.201713895156	9.2918909598172e-05	-0.000636049169845609
224.982990065451	-9.04182287211341e-05	0.000375105900058292
229.637412708647	-0.000370777231178732	0.00499940033809165
230.369097195214	0.000114002878862429	-0.00237492148446705
233.129590440759	-0.000774119171060406	0.000339956307998213
235.470887385009	-0.000608132918355597	0.00131941412169451
238.25478724545	-0.00319368950231524	0.000917684629073268
238.655985359984	-0.000517120182421005	0.00372897060093014
239.907157889857	-0.000119843174793299	-0.000809118803518416
242.009116867408	-0.00125706261800396	-0.00316227835914717
244.353588263615	0.000529848806573252	0.000651015137626332
247.616545674276	0.000106901772275236	-0.002117346917476
252.029442691379	0.00138109323892066	-0.0214824570843286
256.338251145459	0.000429052651008122	0.0034465646744255
261.015493617318	-0.00115220837545404	-0.000933481266987335
261.275189105195	-7.46055276317215e-05	0.00288739464099727
264.550933187862	-0.00136503669309174	-0.00849756690606018
267.13167055986	-0.000134723643097967	-0.0010707720572232
269.675636117331	0.00124906544483172	0.00916868009179228
270.15308621761	-0.000808699483550557	-0.00438104215713975
271.90229970536	-0.00103468809553453	-0.00264403857576045
273.470216008791	0.00161688539780958	0.00227195939162339
276.591952312219	0.000278532302958379	0.000350951035309466
279.080903369658	-0.000284625556499885	0.00162979196012669
284.892591158707	0.000379803838949755	-0.00145802865407751
287.816088957862	5.99167598991368e-05	0.00155093931506411
292.478354277446	-0.000468132494169105	0.00337813261286801
293.497409105495	-0.000193327719771652	0.000735005606857353
296.056582991015	-0.000555426649621438	0.00206132833332984
299.016786745442	-0.000393023798817449	0.000727001794642357
301.133234317785	-0.00152933740488781	-0.00155813845271879
301.594255345114	9.42966948369595e-06	0.00213084044017764
303.809111708409	-0.000277046203732034	0.00191669043338649
304.904468207649	-0.00103260720116199	8.68391125881107e-05
308.38794084613	-0.000469575663179622	-0.00114969682687427
310.487291110707	0.000302189204783865	0.00094572405437976
316.313238634628	0.000472559885923207	0.000537439279447272
319.229476565056	0.000473150929591326	-0.00331022913860468
323.878273023379	-0.000624028043697766	-0.00411837985990793
324.150744765089	-0.000219494949014187	-0.00234106013169099
327.395893056207	-0.00038321120521656	-0.00109523194590477
329.946984435089	-0.000263865311293632	-0.000582229155917907
332.515985722783	0.000803212733820446	0.00107606019012024
332.94794920111	-0.000552263183363211	-0.00201663500760013
334.927298362203	-0.00105056827729033	-0.00113031822909004
336.296429674778	0.00146617974194407	0.00135701004293409
339.46811828815	0.000142741580256178	2.15484972598823e-06
341.910773865247	-0.000254137624650319	-3.00459395252695e-06
347.83400828894	0.000266669969015254	-0.000286574353675073
350.812680058492	0.00125694507081975	0.0017755327064144
355.329832802743	-0.000470536056963011	0.00299100532149099
356.507756356659	-0.000271394241592837	7.71739204241673e-05
358.913398989964	-0.000730327852513341	-0.000576675263848969
362.451917556331	0.000331821625831452	0.00097959185053087
363.969671721644	-0.000789003206887684	-0.000336189882330695
364.433414244392	-0.000156909924163395	0.00133653753017682
367.577228074578	-0.000610804093089334	-0.00238055537481086
367.766455668999	-0.00103331114753924	-0.000588003136658743
372.489171093832	0.000110099492160023	-0.000222784304214185
374.575064614978	-0.000183739179205666	3.0342693792651e-05
380.882881102429	-0.000594390909629094	-0.00238194826676585
383.507656302122	-0.000403378550144051	-0.000948249494956421
386.799083903284	-0.000412212489399044	-0.00217611247135974
388.643149846373	2.16866928712811e-05	-0.000444336889499741
390.599402585248	-0.00115710349025999	-0.000659862132387667
395.109496082576	0.000730830419139461	0.000677026232993039
395.411256113724	0.000524095122526158	0.000346211387277418
395.864748869424	-0.000612098210403644	-0.000973769613531017
399.00017404376	0.00125475614558035	0.00126325907579816
399.191982595615	0.00124597322843545	0.00114725203012478
403.915081404774	-0.000324442188394633	-5.98589887657042e-08
405.359984532348	-7.7103494730224e-05	-0.000138245001227499
411.364798533018	0.000172705401287665	0.000437799537729822
414.7670179998	-6.70377421689849e-05	0.000676141084180681
418.194705266535	-0.00034126760324571	0.00250397727332791
419.792022520567	2.96202075573682e-05	0.000175183470995099
421.796181626928	-0.000562978129644953	-0.00100286333868627
425.137488699528	7.44043192055788e-05	0.00129641292206162
426.777645953843	-0.000438809733801171	-0.000459595767202503
427.253050815647	-0.000283357372871773	0.00105311276660536
429.831246924294	0.000107116056307754	0.001536570869843
430.573317995427	-0.00106168625372671	-0.00103757364948365
434.181990044658	-0.000207879042453119	-0.00148943604151275
436.160117886692	-3.32961278370902e-06	-0.00075141685519764
441.997643805	0.000276622920752256	0.000359015699733733
444.919986198612	0.000618704528751568	-0.000642541668940622
449.562455937128	-0.000194947945361568	-0.00147522753870044
450.394466496696	0.000242360474693282	2.45306942174839e-05
453.167953978453	0.000195215772342161	-9.79828752392109e-05
456.486013094912	0.000185053816734948	-0.000518164776206254
458.208074078527	0.00051347126318646	0.000582707408998129
458.693738413856	-0.000558669808333079	-0.000794110589049657
461.826909544623	0.00113959330326729	0.000910689378797791
462.00804808645	0.00125053892253879	0.00106498245478814
466.497777684944	-0.000556170585766125	-0.00146208817097893
468.609139519323	0.000310636162423439	-0.00026442285683248
474.599319695258	0.000224596265646859	5.04723857730482e-05
477.756249428627	3.78797039397583e-05	0.000879438195372284
481.041917441433	-0.0002514170977439	0.00218192299431313
483.197420534851	0.000384341313816261	0.00106507993154148
484.795372030764	0.00055708735191376	-0.000220425374442446
489.157041803993	-0.000891956746012959	-0.00171162411761494
489.692570372811	-0.000215353189668033	-1.74565281693129e-05
490.120758474697	-0.000223728327775286	0.000655542008451193
493.242004628194	-0.000462095661345363	-0.00189938376573928
493.424872823622	-0.00108280153740609	-0.00077397316776584
497.770067389124	0.00167799927038792	-0.000108024034957577
500	-0.000296247660458882	-0.000478539776327835


==> data_uniform/lambda_0p001/data/information_matrix_eigenvalues.dat <==
0	0	0
1.16153046162981	1.72078775412195e-12	1.78867284379434
2.36057657770628	1.87775314156336e-09	12.4294929278885
4.62920366471031	5.13681884552497e-10	0.199916899320247
4.80085159674109	4.426906791072e-10	0.20050343300771
7.30791276990689	9.35439896315313e-10	32.8610459078299
9.83934210181474	1.2002561782974e-09	0.199973725623076
10.0702045697202	5.13058921439051e-09	0.19999114879139
10.2315168799167	5.46330639717919e-09	0.200033323406402
12.0067005452963	3.02424407320808e-09	9.03878646335501
13.0635065246644	1.58600897862825e-09	0.199447388038708
13.2763720650516	1.369248631645e-09	0.199613852763154
13.5462269387925	1.23865335377854e-09	0.199609157853645
13.8335460760496	1.67547443730108e-09	0.199956649808295
15.0618754233038	3.45709647946043e-09	17.8042878562959
18.721331852466	1.70018404304572e-10	0.199878010461397
22.3666789540114	3.28735287720063e-12	0.934460033499007
27.0953811940532	3.98322059322953e-11	0.197584114907034
28.0088426258815	1.73496668032074e-10	0.708446216297035
33.0166005451326	6.76530231421519e-11	0.236942110189194
36.3446844330981	9.38663637550831e-11	0.199989580648987
39.9221225957033	1.00271779245301e-11	1.41519213757781
41.0487181574619	7.15894320856032e-12	0.199980986559127
41.223172908315	8.66063194953974e-12	0.199473543677336
41.3766094484511	9.75580331586363e-12	0.19988275488443
42.8687046882579	5.88540355638569e-11	12.5157254504573
44.5571495936825	2.4844007544791e-11	0.199984475603817
45.0711313068814	6.49822730077132e-11	0.199656221525182
47.1323735266413	8.69218973192567e-11	4.16943249516088
49.9997850509026	2.61565665630475e-11	0.199464949565481
52.7326277242419	1.10625261361067e-12	1.621803542713
58.4287890107696	4.8545090998019e-12	0.199850892777481
60.6542253517522	1.39568892268601e-11	5.71221197135144
67.0938257669899	1.44814781532903e-12	0.210148638078313
69.6687160140648	2.34268195190126e-11	4.57556046047721
72.5820681399641	7.58638507927325e-13	0.199949556204968
72.8363395130043	1.09717424755288e-12	0.200132014690475
75.9939821362183	1.41258868415158e-13	0.199612223494982
76.8360905676205	3.24237062775542e-13	0.419376778857462
81.1408435525184	3.97515823447354e-13	0.199379664958573
81.571581639123	1.11234957499034e-12	0.19995984236266
83.1535503056038	2.23603974739025e-12	7.39184814955704
84.9712304342285	5.45140386798364e-13	0.1999729377231
88.1532839318106	1.91932555551559e-13	4.53782551396192
90.6005217130374	2.56358688377071e-11	0.201201029642006
96.7519153720711	1.40769833638684e-13	5.36381226708637
99.498054056817	1.87362534088023e-12	0.331241170104831
103.996950659931	5.50977026821073e-14	0.199860910488349
104.963819964251	5.89888019214631e-14	1.83813578801858
107.526155531448	2.15299682751516e-13	0.199320093466453
110.785966277604	2.63774198130817e-13	3.06631696934666
112.631093944229	2.043365830783e-13	0.199548545409866
113.104249791055	4.20386797869339e-13	0.199319169459874
115.554865648594	7.37426580198451e-13	1.9947191330909
116.421108114339	6.65256139731611e-13	0.200209949956036
120.533606134784	3.81842226825534e-13	1.97856557785344
122.011240732339	7.98278836015852e-12	0.200200365078929
128.176876882405	1.32541567790473e-13	5.40526966206082
131.691671871647	7.56688795069163e-11	3.32776945210305
135.443356651146	5.21967818340433e-14	0.200236428767459
137.058145253893	1.57488343796578e-13	6.80662568926355
139.102406485486	3.00070979587942e-13	0.19926762928412
142.996428269726	4.28892571226257e-13	2.03415463801661
144.070643620412	2.05617940098352e-13	0.199950446691648
144.545060544902	2.97924116139158e-13	0.199504360323789
147.672593482799	7.66699231056762e-13	0.199779838139534
147.866172369314	6.18985509052433e-13	0.200800663814439
152.678800787973	3.30188397927738e-13	0.19883202726436
155.831258299847	2.15298913163014e-12	1.97055016175491
161.931463202177	2.64447735777156e-12	0.199689912069371
165.03678550437	1.46966435010459e-12	1.51588918966486
166.954579897326	9.30706973969372e-14	0.200611595796988
170.16026216121	1.67732446165956e-13	0.200550374161147
170.79143936849	4.07616234263078e-13	0.200264621174262
175.366120756905	2.10950767976043e-13	0.199702059162199
175.645556825471	2.40656007420534e-13	0.199518969679576
176.287258780669	5.69058468578815e-12	0.481006433684385
179.152759392342	7.61649801209769e-13	0.199978795491821
180.696389498618	4.95646352068249e-13	1.18672601495755
184.694931919447	2.99565389186593e-12	0.199962030634145
188.477451906725	2.15286177427752e-13	0.805487259561321
193.462689016065	2.92869563491548e-12	0.198971570340257
197.093367796949	3.1275916222115e-13	1.23302769981352
198.395991727791	6.87755418641059e-14	0.200294210170865
201.608293214027	1.51735817300156e-13	0.19926861226248
202.209784630534	3.65906314547243e-13	0.200095200647245
206.79712452079	2.18165235592345e-13	0.199955843881847
207.124990796862	2.22878823084796e-13	0.199479971109491
207.985568125485	2.78547647926427e-11	1.56796823010757
210.568022644621	6.96711615571799e-13	0.199883420324721
212.24573536135	1.1690591655514e-12	1.18815028444243
216.115688643478	2.61961828108295e-12	0.199608875025047
219.257882240254	7.88694798974114e-13	0.528457763879633
224.820896616041	2.31783983166705e-12	0.199881716594381
228.003766988292	7.85255622630577e-13	1.32748382886006
229.787851535735	8.2270237028012e-14	0.200819771440235
232.99087850788	1.52525062752014e-13	0.201534300727269
233.605280863043	4.31561520272113e-13	0.199351058162169
238.191895620433	1.89893283226196e-13	0.199854719245353
238.492615444145	2.03432479306583e-13	0.198965005412289
238.898974864781	5.76013878301267e-13	0.208376140672786
241.976729573843	7.69617094548068e-13	0.199793526398973
243.103860050727	1.64225754207825e-13	1.16597861727397
247.544765575539	3.84622041368104e-12	0.198998015658207
250.996415158474	1.37182280035093e-12	0.541634900256012
256.305028800296	3.36403692332464e-12	0.199372775256091
260.375956233976	2.29101709562245e-13	0.964075601116487
261.250243887736	3.9411345178112e-14	0.200148550141128
264.46182006654	1.14733446347771e-13	0.199485363345736
265.184462070427	1.21482352874246e-13	0.2590304994632
269.63291422072	2.32394704382566e-13	0.200026059838854
270.003139821506	2.72545346102104e-13	0.199402658548627
271.008499273876	1.53112030623361e-11	2.8872828365029
273.424057903022	6.74909100764667e-13	0.200202234842997
275.816139699189	1.38548613007558e-13	2.49362582192827
279.006495190073	2.62259965837743e-12	0.199064035400895
283.165048826133	2.14797745142042e-13	0.933075057259224
287.706145154138	2.51661257829518e-12	0.19935695568056
291.443714493228	2.49204981855174e-13	1.22396014886101
292.656964362494	6.51722731014622e-14	0.200004134648849
295.88491565453	1.47694877768761e-13	0.19996077422408
296.617096971903	1.86492192189059e-13	0.272313438967325
301.046432057465	2.29731415688559e-13	0.199935525188372
301.39732094285	2.76346885655083e-13	0.199911697186076
301.988378877706	5.99439245975339e-12	0.571669193413125
304.812634819327	7.13808754937516e-13	0.199662236027479
306.183948117979	1.95453930352872e-13	1.21547565154972
310.362650293025	1.94595998215178e-12	0.19914130982117
314.219046347449	2.63611255168743e-13	0.867363582418178
319.159462210839	2.6012848830142e-12	0.199064489083569
323.831795605549	3.62471050894251e-14	0.210224339076436
324.109678180495	4.00778033100136e-14	0.20016153936474
327.355348615777	1.58368993993901e-13	0.199969438849065
329.364916522145	1.78941012496154e-12	2.70909913826041
332.493699385538	2.25129525624134e-13	0.199451842015974
332.923405994955	2.39868460814945e-13	0.199886788287173
334.647434039635	2.17841628785493e-12	7.41007773418268
336.286236520844	5.56184970299723e-13	0.199733208178445
339.389222508416	1.08482720020628e-13	4.45558770642842
341.890024124783	4.00542209605689e-12	0.19951767683089
347.433591309522	1.54629931220657e-14	1.88216305524945
350.651852640064	2.15542689814887e-12	0.200121077550495
355.305683755577	3.43607946085346e-14	0.200014130179581
355.785530257114	8.86401610754213e-13	0.312829889023412
358.810309910148	1.57034506831229e-13	0.199989224549573
361.115089978414	8.50819297647664e-13	3.12047253986015
363.9395681062	2.24516209397332e-13	0.199904034921609
364.415863529783	3.42648295159848e-13	0.199580490193227
366.521821207866	7.24575811001469e-13	4.52847064539461
367.732351345756	5.63769140770322e-13	0.200229526315954
370.931180070956	1.07874547603685e-13	4.58637056906995
373.321441891765	2.6818713294562e-12	0.200548393162308
379.031905948167	6.639363519473e-14	2.74213440991522
382.060883754955	2.38310574025997e-12	0.200914143508636
386.717345676424	3.22965219955805e-14	0.199926110916751
386.983757685312	4.3055691180181e-14	0.200926247199618
390.25857366606	1.53855202390481e-13	0.199659634771983
392.797391136363	5.56161461792651e-13	3.37274773794989
395.353994544312	2.22939861201296e-13	0.199957086238302
395.861173165898	2.66862604416427e-13	0.199484798751585
398.98865137226	6.51212010769378e-13	0.200338844919076
399.182334639513	5.04368400757919e-13	0.200351808069073
403.648734126579	1.7459236976377e-13	0.629117466517978
405.622558060104	3.74961259766841e-12	3.97526284480329
411.591683350537	7.47342175797545e-13	5.44595599355704
414.635241246887	2.06482683039457e-11	4.08272414722081
418.189350896164	3.8059074396954e-14	0.19980530724351
419.784990396895	1.81511509049278e-13	6.7150363154531
421.855169547314	2.32044924942404e-13	0.199790422767104
425.954481720042	4.34037934336012e-13	1.55191315799788
426.802265122604	2.25549620038835e-13	0.199689777749382
427.267277294003	3.59065922493129e-13	0.199927375442643
430.343216528876	7.49919102025253e-13	0.245564761267375
430.583411949552	5.36515468711434e-13	0.199994139764833
434.817349041882	3.85325300473267e-13	1.43295677743977
436.190523365075	2.25163380052037e-12	0.201953888874422
442.386647733493	7.22571700986329e-14	5.64121427517488
445.617848675803	9.56011476386015e-12	2.20325705448807
449.586814443027	3.1646708037536e-14	0.199777236405425
451.026323470408	5.82618022319226e-14	5.46265514051137
453.258423801722	2.13682616409353e-13	0.199454135026289
456.489063811097	9.30596034172137e-14	2.91057677195614
458.238122703285	2.1983841993276e-13	0.199371133098955
458.68534147209	2.7002069634651e-13	0.199831047548108
461.748469311743	7.16313846276492e-13	0.254846832078888
462.006186109376	5.05417032427737e-13	0.200118312818897
466.333613852021	3.78610386827119e-13	1.05682902345285
468.603470380631	4.0392082688591e-12	5.04587693877429
474.670259700147	8.21112431628758e-13	3.75874371801144
477.546567153933	1.43470942715805e-11	4.29277741357581
481.026573391518	3.87678324061506e-14	0.199880949174814
482.635114097084	1.79242285600416e-13	6.82121690973522
484.822194988936	4.05571386511349e-13	0.199541612502757
488.638308995527	4.5444521100573e-13	1.8971898501619
489.63693073327	2.23269348216414e-13	0.199897453915451
490.116423950976	3.74842781901244e-13	0.199864712839614
493.242906836364	6.96561302000537e-13	0.199908323210467
493.430331296331	5.54277925166417e-13	0.200197828806394
498.156576807893	2.22212603832686e-13	0.209548191043446
500	1.1063238822834e-12	4.91596152387509


==> data_uniform/lambda_0p001/data/information_matrix_rank.dat <==
0	0
1.16153046162981	14
2.36057657770628	18
4.62920366471031	18
4.80085159674109	18
7.30791276990689	16
9.83934210181474	20
10.0702045697202	20
10.2315168799167	22
12.0067005452963	20
13.0635065246644	18
13.2763720650516	18
13.5462269387925	20
13.8335460760496	20
15.0618754233038	20
18.721331852466	16
22.3666789540114	14
27.0953811940532	14
28.0088426258815	18
33.0166005451326	16
36.3446844330981	16
39.9221225957033	12
41.0487181574619	14
41.223172908315	16
41.3766094484511	16
42.8687046882579	12
44.5571495936825	14
45.0711313068814	16
47.1323735266413	16
49.9997850509026	14
52.7326277242419	8
58.4287890107696	12
60.6542253517522	14
67.0938257669899	12
69.6687160140648	14
72.5820681399641	14
72.8363395130043	14
75.9939821362183	10
76.8360905676205	14
81.1408435525184	14
81.571581639123	14
83.1535503056038	12
84.9712304342285	10
88.1532839318106	12
90.6005217130374	14
96.7519153720711	12
99.498054056817	14
103.996950659931	12
104.963819964251	12
107.526155531448	12
110.785966277604	12
112.631093944229	14
113.104249791055	14
115.554865648594	10
116.421108114339	10
120.533606134784	12
122.011240732339	14
128.176876882405	12
131.691671871647	14
135.443356651146	14
137.058145253893	12
139.102406485486	12
142.996428269726	12
144.070643620412	14
144.545060544902	14
147.672593482799	10
147.866172369314	10
152.678800787973	12
155.831258299847	10
161.931463202177	14
165.03678550437	12
166.954579897326	14
170.16026216121	10
170.79143936849	12
175.366120756905	12
175.645556825471	14
176.287258780669	14
179.152759392342	10
180.696389498618	12
184.694931919447	14
188.477451906725	12
193.462689016065	14
197.093367796949	12
198.395991727791	14
201.608293214027	10
202.209784630534	14
206.79712452079	12
207.124990796862	14
207.985568125485	14
210.568022644621	10
212.24573536135	12
216.115688643478	14
219.257882240254	12
224.820896616041	14
228.003766988292	12
229.787851535735	14
232.99087850788	10
233.605280863043	12
238.191895620433	12
238.492615444145	14
238.898974864781	14
241.976729573843	10
243.103860050727	12
247.544765575539	14
250.996415158474	10
256.305028800296	14
260.375956233976	12
261.250243887736	14
264.46182006654	10
265.184462070427	14
269.63291422072	12
270.003139821506	14
271.008499273876	14
273.424057903022	10
275.816139699189	12
279.006495190073	14
283.165048826133	12
287.706145154138	14
291.443714493228	12
292.656964362494	14
295.88491565453	10
296.617096971903	14
301.046432057465	12
301.39732094285	14
301.988378877706	14
304.812634819327	10
306.183948117979	12
310.362650293025	14
314.219046347449	12
319.159462210839	14
323.831795605549	12
324.109678180495	14
327.355348615777	10
329.364916522145	14
332.493699385538	14
332.923405994955	14
334.647434039635	12
336.286236520844	10
339.389222508416	12
341.890024124783	14
347.433591309522	12
350.651852640064	14
355.305683755577	12
355.785530257114	14
358.810309910148	10
361.115089978414	14
363.9395681062	14
364.415863529783	14
366.521821207866	12
367.732351345756	10
370.931180070956	12
373.321441891765	14
379.031905948167	12
382.060883754955	14
386.717345676424	12
386.983757685312	14
390.25857366606	12
392.797391136363	14
395.353994544312	14
395.861173165898	14
398.98865137226	10
399.182334639513	10
403.648734126579	12
405.622558060104	14
411.591683350537	10
414.635241246887	14
418.189350896164	14
419.784990396895	12
421.855169547314	12
425.954481720042	12
426.802265122604	14
427.267277294003	14
430.343216528876	10
430.583411949552	10
434.817349041882	12
436.190523365075	14
442.386647733493	12
445.617848675803	14
449.586814443027	14
451.026323470408	12
453.258423801722	12
456.489063811097	12
458.238122703285	14
458.68534147209	14
461.748469311743	10
462.006186109376	10
466.333613852021	12
468.603470380631	14
474.670259700147	12
477.546567153933	14
481.026573391518	14
482.635114097084	12
484.822194988936	12
488.638308995527	12
489.63693073327	14
490.116423950976	14
493.242906836364	10
493.430331296331	10
498.156576807893	12
500	14


==> data_uniform/lambda_0p001/data/information_matrix_singular_values.dat <==
0	0	0
1.16153046162981	1.72078924375987e-12	1.78867284379434
2.36057657770628	1.8777531143301e-09	12.4294929278885
4.62920366471031	5.1368188484456e-10	0.199916899320248
4.80085159674109	4.42690691054969e-10	0.20050343300771
7.30791276990689	9.35439905798427e-10	32.8610459078299
9.83934210181474	1.20025617548202e-09	0.199973725623076
10.0702045697202	5.13058922742427e-09	0.19999114879139
10.2315168799167	5.46330639602151e-09	0.200033323406402
12.0067005452963	3.02424413562292e-09	9.038786463355
13.0635065246644	1.58600897806061e-09	0.199447388038708
13.2763720650516	1.36924863886153e-09	0.199613852763154
13.5462269387925	1.23865335609431e-09	0.199609157853645
13.8335460760496	1.67547444047548e-09	0.199956649808295
15.0618754233038	3.45709640777855e-09	17.8042878562959
18.721331852466	1.70018406764829e-10	0.199878010461397
22.3666789540114	3.28736088509264e-12	0.934460033499007
27.0953811940532	3.98322095316919e-11	0.197584114907034
28.0088426258815	1.73496671147848e-10	0.708446216297035
33.0166005451326	6.76530228958182e-11	0.236942110189194
36.3446844330981	9.38663583902606e-11	0.199989580648987
39.9221225957033	1.00271863760045e-11	1.41519213757781
41.0487181574619	7.1589433742877e-12	0.199980986559127
41.223172908315	8.66063399976675e-12	0.199473543677336
41.3766094484511	9.75580401519909e-12	0.19988275488443
42.8687046882579	5.8854024063223e-11	12.5157254504573
44.5571495936825	2.48440093190903e-11	0.199984475603817
45.0711313068814	6.49822735010204e-11	0.199656221525182
47.1323735266413	8.692189776422e-11	4.16943249516087
49.9997850509026	2.61565637829148e-11	0.199464949565481
52.7326277242419	1.10624916474876e-12	1.621803542713
58.4287890107696	4.85450897647245e-12	0.199850892777481
60.6542253517522	1.3956886326987e-11	5.71221197135144
67.0938257669899	1.44814886119013e-12	0.210148638078313
69.6687160140648	2.34268193964008e-11	4.57556046047721
72.5820681399641	7.58637944530489e-13	0.199949556204968
72.8363395130043	1.09717134138919e-12	0.200132014690475
75.9939821362183	1.41258769283759e-13	0.199612223494982
76.8360905676205	3.24240681769435e-13	0.419376778857461
81.1408435525184	3.9751530641254e-13	0.199379664958573
81.571581639123	1.11236053465802e-12	0.19995984236266
83.1535503056038	2.23604066259016e-12	7.39184814955704
84.9712304342285	5.45140663827995e-13	0.1999729377231
88.1532839318106	1.91940099297362e-13	4.53782551396192
90.6005217130374	2.56358688265044e-11	0.201201029642006
96.7519153720711	1.40797736737755e-13	5.36381226708637
99.498054056817	1.87362924339699e-12	0.331241170104831
103.996950659931	5.50976522647473e-14	0.199860910488349
104.963819964251	5.89884711426277e-14	1.83813578801858
107.526155531448	2.15299141240462e-13	0.199320093466453
110.785966277604	2.6377293621938e-13	3.06631696934666
112.631093944229	2.04336684759288e-13	0.199548545409866
113.104249791055	4.20389946770363e-13	0.199319169459874
115.554865648594	7.37432306967439e-13	1.9947191330909
116.421108114339	6.65255791346017e-13	0.200209949956035
120.533606134784	3.81840066321364e-13	1.97856557785344
122.011240732339	7.98279028088667e-12	0.200200365078929
128.176876882405	1.32504247450092e-13	5.40526966206082
131.691671871647	7.56688865422796e-11	3.32776945210305
135.443356651146	5.21950331968084e-14	0.200236428767459
137.058145253893	1.5749701885278e-13	6.80662568926355
139.102406485486	3.00066042308523e-13	0.19926762928412
142.996428269726	4.28894149335795e-13	2.03415463801661
144.070643620412	2.05616435833057e-13	0.199950446691648
144.545060544902	2.97942126011096e-13	0.199504360323789
147.672593482799	7.66696463845363e-13	0.199779838139534
147.866172369314	6.1898673325815e-13	0.200800663814439
152.678800787973	3.30188770768353e-13	0.19883202726436
155.831258299847	2.15299089481292e-12	1.97055016175491
161.931463202177	2.6444773370652e-12	0.199689912069371
165.03678550437	1.46966453789548e-12	1.51588918966486
166.954579897326	9.30718015610561e-14	0.200611595796988
170.16026216121	1.67732620910846e-13	0.200550374161147
170.79143936849	4.07617036288195e-13	0.200264621174262
175.366120756905	2.10952316473669e-13	0.199702059162199
175.645556825471	2.40658095352677e-13	0.199518969679576
176.287258780669	5.69058338727211e-12	0.481006433684385
179.152759392342	7.6164807931474e-13	0.199978795491821
180.696389498618	4.95647594917022e-13	1.18672601495755
184.694931919447	2.99565482895115e-12	0.199962030634145
188.477451906725	2.15287888132501e-13	0.805487259561321
193.462689016065	2.92869780306694e-12	0.198971570340257
197.093367796949	3.12764997776644e-13	1.23302769981352
198.395991727791	6.87781409580892e-14	0.200294210170865
201.608293214027	1.51737208688359e-13	0.19926861226248
202.209784630534	3.65905898055515e-13	0.200095200647245
206.79712452079	2.18165460509784e-13	0.199955843881847
207.124990796862	2.22879720573059e-13	0.199479971109491
207.985568125485	2.78547671841799e-11	1.56796823010757
210.568022644621	6.96712288236289e-13	0.199883420324721
212.24573536135	1.16907141872941e-12	1.18815028444243
216.115688643478	2.61962230318935e-12	0.199608875025047
219.257882240254	7.88694785056651e-13	0.528457763879634
224.820896616041	2.31784072852591e-12	0.199881716594381
228.003766988292	7.85256923435921e-13	1.32748382886006
229.787851535735	8.22704996186309e-14	0.200819771440235
232.99087850788	1.52527233949417e-13	0.201534300727269
233.605280863043	4.31560409498371e-13	0.199351058162169
238.191895620433	1.89893767487247e-13	0.199854719245353
238.492615444145	2.0343504722948e-13	0.198965005412289
238.898974864781	5.76015842057854e-13	0.208376140672786
241.976729573843	7.69615147081243e-13	0.199793526398973
243.103860050727	1.64224712554097e-13	1.16597861727397
247.544765575539	3.84622469185921e-12	0.198998015658207
250.996415158474	1.37182527512931e-12	0.541634900256012
256.305028800296	3.36403936289232e-12	0.199372775256091
260.375956233976	2.29101897671487e-13	0.964075601116487
261.250243887736	3.94138465976412e-14	0.200148550141128
264.46182006654	1.14733112422792e-13	0.199485363345736
265.184462070427	1.21485079444278e-13	0.2590304994632
269.63291422072	2.32395120510216e-13	0.200026059838854
270.003139821506	2.72545758351361e-13	0.199402658548627
271.008499273876	1.53111897130697e-11	2.8872828365029
273.424057903022	6.74910160266554e-13	0.200202234842997
275.816139699189	1.38547631998059e-13	2.49362582192827
279.006495190073	2.62259669324672e-12	0.199064035400895
283.165048826133	2.14799809150481e-13	0.933075057259224
287.706145154138	2.51661225665183e-12	0.19935695568056
291.443714493228	2.49205510940215e-13	1.22396014886101
292.656964362494	6.51725688397586e-14	0.200004134648849
295.88491565453	1.47693727913889e-13	0.19996077422408
296.617096971903	1.86494439215012e-13	0.272313438967325
301.046432057465	2.29730733486432e-13	0.199935525188372
301.39732094285	2.76348307724404e-13	0.199911697186076
301.988378877706	5.99439349870517e-12	0.571669193413125
304.812634819327	7.13806596257445e-13	0.199662236027479
306.183948117979	1.95453961990721e-13	1.21547565154972
310.362650293025	1.9459668049199e-12	0.19914130982117
314.219046347449	2.63610406859602e-13	0.867363582418178
319.159462210839	2.60128622893678e-12	0.199064489083569
323.831795605549	3.62487385472968e-14	0.210224339076435
324.109678180495	4.00817316627744e-14	0.20016153936474
327.355348615777	1.58370466206085e-13	0.199969438849065
329.364916522145	1.78941124186681e-12	2.70909913826041
332.493699385538	2.25129051669914e-13	0.199451842015974
332.923405994955	2.3986602600421e-13	0.199886788287173
334.647434039635	2.17841311415862e-12	7.41007773418268
336.286236520844	5.56185029056126e-13	0.199733208178445
339.389222508416	1.0848458139544e-13	4.45558770642841
341.890024124783	4.00542746773228e-12	0.19951767683089
347.433591309522	1.54653625549532e-14	1.88216305524945
350.651852640064	2.15543231792303e-12	0.200121077550495
355.305683755577	3.43616124672618e-14	0.200014130179581
355.785530257114	8.86402161121328e-13	0.312829889023412
358.810309910148	1.57032063564775e-13	0.199989224549573
361.115089978414	8.50817972528877e-13	3.12047253986016
363.9395681062	2.24518843282793e-13	0.199904034921609
364.415863529783	3.42636997445494e-13	0.199580490193227
366.521821207866	7.24559834018138e-13	4.52847064539461
367.732351345756	5.6377149417146e-13	0.200229526315954
370.931180070956	1.0787082808749e-13	4.58637056906995
373.321441891765	2.68187097699908e-12	0.200548393162308
379.031905948167	6.63941833441747e-14	2.74213440991522
382.060883754955	2.38311227030688e-12	0.200914143508636
386.717345676424	3.22970521946186e-14	0.199926110916751
386.983757685312	4.30568525808221e-14	0.200926247199618
390.25857366606	1.53854946375985e-13	0.199659634771983
392.797391136363	5.56157487644631e-13	3.37274773794989
395.353994544312	2.22941280756365e-13	0.199957086238302
395.861173165898	2.66866446774364e-13	0.199484798751585
398.98865137226	6.51211489347742e-13	0.200338844919076
399.182334639513	5.04369208184269e-13	0.200351808069073
403.648734126579	1.74592205227778e-13	0.629117466517978
405.622558060104	3.74961712112177e-12	3.97526284480329
411.591683350537	7.4737052911496e-13	5.44595599355704
414.635241246887	2.0648272000805e-11	4.08272414722081
418.189350896164	3.80588161306359e-14	0.19980530724351
419.784990396895	1.81505354510358e-13	6.71503631545309
421.855169547314	2.32045182111086e-13	0.199790422767104
425.954481720042	4.34042763780966e-13	1.55191315799788
426.802265122604	2.25549558054967e-13	0.199689777749382
427.267277294003	3.59063746012974e-13	0.199927375442643
430.343216528876	7.4992091686532e-13	0.245564761267375
430.583411949552	5.36515432650662e-13	0.199994139764833
434.817349041882	3.85326675652807e-13	1.43295677743977
436.190523365075	2.25163287561703e-12	0.201953888874422
442.386647733493	7.22477911400851e-14	5.64121427517488
445.617848675803	9.560117756078e-12	2.20325705448807
449.586814443027	3.16463016211901e-14	0.199777236405425
451.026323470408	5.82638918538466e-14	5.46265514051137
453.258423801722	2.13680513960298e-13	0.199454135026289
456.489063811097	9.30676368187316e-14	2.91057677195614
458.238122703285	2.19838246878509e-13	0.199371133098955
458.68534147209	2.70032645953636e-13	0.199831047548108
461.748469311743	7.16312196534296e-13	0.254846832078888
462.006186109376	5.05416366980243e-13	0.200118312818897
466.333613852021	3.78611137397332e-13	1.05682902345285
468.603470380631	4.03921432747912e-12	5.04587693877429
474.670259700147	8.21122108672525e-13	3.75874371801144
477.546567153933	1.4347097804852e-11	4.29277741357581
481.026573391518	3.87705285697481e-14	0.199880949174814
482.635114097084	1.79270476514424e-13	6.82121690973522
484.822194988936	4.05574130740469e-13	0.199541612502757
488.638308995527	4.54445030447771e-13	1.8971898501619
489.63693073327	2.23269617314792e-13	0.199897453915451
490.116423950976	3.74853963093131e-13	0.199864712839614
493.242906836364	6.96560975737337e-13	0.199908323210467
493.430331296331	5.5427670597187e-13	0.200197828806394
498.156576807893	2.22212621072213e-13	0.209548191043446
500	1.10632079487011e-12	4.91596152387509


==> data_uniform/lambda_0p001/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
1.16153046162981	-0.0967809592098312	0.248185458572688	-1.15968383798048	-0.0431410871136478	0.387872030778707	-0.269183095997835	0.776456790575809	0.170909112669408	0.68081381496059	-0.462541429456902	0.14723373280383	-0.0930945616941229	0.213900402451733	0.193896441512005	-0.0131639914101434	1.08122115658176	-1.26843463936759	-0.0694708830658888	0.111574957900409	-0.0467350056649326	0.110505416619664	0.220155363808955	0.170750340965854	-0.0636033812532946	0.0642535344153801	-0.0144872781603263	0.0729725667134752	0.0912713830721134
2.36057657770628	-0.164927232954518	0.120275869331168	-0.996827799574334	-0.266062899092068	0.602531224441318	-0.54022041177652	0.311947224622163	0.518281343297278	0.272987924556911	-0.00541314297382781	0.0757936334495589	0.0040144932093217	0.338347218935122	0.323900240743678	-0.0395060954644583	1.04943500722309	-0.726306632729427	-0.0986820253734655	0.146300107283077	-0.121564059791454	0.0676449082239512	0.39415820283704	0.102715282017921	0.0257057447659994	0.0372590145171262	0.0255986615026148	0.101554146417239	0.127505533014718
4.62920366471031	-0.107964270648612	0.0699038083205145	-0.952586713560084	-0.230663689807283	0.493404885446985	-0.467178711359966	0.181376385625937	0.343629715428825	0.407320999557066	-0.00534912225174777	0.0360588693552474	0.0464333046294343	0.278175545729442	0.28245984916351	0.0240662488798812	0.972301979095866	-0.363315050731641	-0.0499816045107217	0.126830425033382	-0.110243555863359	-0.0590986865221886	0.255598643876411	0.0741109636261094	0.117461251843369	-0.0237437960720416	0.0495988456473813	0.0830961708801408	0.120743116190606
4.80085159674109	-0.0580489525915769	0.0594995010033966	-0.87984329809795	-0.224429849866225	0.481542127601611	-0.352363259401191	0.177665985713776	0.346565672085567	0.393586550169131	0.172079917372424	0.0262473335143479	0.0931187140920586	0.269711153300672	0.271205306839543	0.0402689058855255	0.967103893291704	-0.167476290068916	-0.0451940945369019	0.121682839416083	-0.0779858964969274	-0.0610731856635186	0.258655748617749	0.0693991044946012	0.160169680347244	-0.0285467107830871	0.0627824464827788	0.0795769071740688	0.116111384868005
7.30791276990689	0.0504947254341594	-0.0485546836044084	-0.759028018821558	-0.0809751407313753	0.390726789900028	-0.186486549186072	-0.00793932563539536	0.391650828136618	0.308326255872354	0.38068534339851	-0.052795779454417	0.180724315038625	0.194415428628475	0.181045834574189	0.058752457674773	0.937572993247208	-0.101439960801706	-0.00921317098493588	0.0986711021465028	-0.0813266281785788	-0.0919050713364199	0.0296651500139531	0.0535327353370164	0.106849603931186	-0.0525558753326422	0.0749882676843228	0.0586803052464894	0.0812467344551911
9.83934210181474	0.0407297629581458	-0.0526676104020735	-0.800603232337042	-0.0610469489041386	0.420019641667001	-0.0926504201065095	-0.00299900930983432	0.289377797938774	0.304541983040229	0.144882712976652	-0.0513927796291557	0.169222818638052	0.216016727941642	0.180435691731822	0.0603905136159164	0.921310781798692	-0.27637801383779	0.00116813014422745	0.115447006392973	-0.0437807227109412	-0.109518053943302	-0.0827709133412247	0.0179479265131902	0.0414191320842719	-0.06519747005307	0.0660734895759684	0.0709818661906046	0.094998193685429
10.0702045697202	0.0431718029261104	-0.0477166337534039	-0.804090238519889	-0.0565675334699226	0.415559223453964	-0.0890119193675334	0.00196867473198032	0.285258966909877	0.308164088151493	0.140769608029957	-0.047200470866023	0.166306495971917	0.212122264590321	0.176663395858555	0.0449618302314451	0.907450173525139	-0.148870592798727	-0.0116090998924869	0.127665452175996	-0.0546575129278019	-0.12193080638943	0.0351189197861377	0.00657364529993855	0.0503222216786232	-0.077052855216657	0.0773216201491023	0.081589532370519	0.105413744566583
10.2315168799167	0.0507186377491496	-0.0351832163202885	-0.810231201443049	-0.0393404789738126	0.406435906012158	-0.0842085639033263	0.0264941191422051	0.272935256853168	0.314652839500031	0.136721263416074	-0.0383719934555204	0.160769427911715	0.203815763037287	0.170157591988588	0.0361929717300033	0.895804947314052	-0.0879247871921994	-0.0271148899895368	0.136321370252981	-0.0588817906922244	-0.143663785634739	0.151846610081604	-0.000334760019996682	0.0526957322165534	-0.0853960294829315	0.0829615299213087	0.0893794589449672	0.111658105848055
12.0067005452963	0.0475161150608045	-0.0469552538748335	-0.835200167095036	-0.0868411978892462	0.335221269573505	-0.13390432561584	-0.0982912719376157	0.0889129976107929	0.148610678793353	-0.0166384919456811	-0.0322118146646823	0.153194928570699	0.186391992846944	0.157213833998758	0.0223374862589724	0.879080662596893	-0.26349968759196	-0.0393628838499609	0.112293873798927	-0.100877831994991	-0.0811016392581277	0.101282522847602	-0.073298856067019	-0.0622154197278742	-0.0991547071150962	0.0790706774412521	0.0890300390817542	0.0889080665405851
13.0635065246644	0.0697539599651133	-0.025037637812629	-0.834248886480829	-0.0693007160057	0.332201341897704	-0.123941658865203	-0.090499707048498	0.0767088508648281	0.147361162161925	-0.0170509150574241	-0.0119786552436986	0.153942895699303	0.185860021901033	0.158069711353354	-0.0252741331829576	0.835641329748117	-0.235022472591004	-0.0785857362189098	0.118012905944168	-0.112925301263658	-0.112400598057951	0.240760328684489	-0.0795334281078689	-0.0596814111584	-0.136960672460002	0.0819437404422094	0.0931436915403651	0.0912785739663168
13.2763720650516	0.0717635999620564	-0.0229622838396505	-0.835135809014194	-0.0675535295620694	0.331311040113577	-0.123521283847447	-0.0891469200003993	0.0756895468018915	0.147169399736452	-0.0171803646941302	-0.0101006478761256	0.153101123664614	0.185065990063774	0.157343076913867	-0.034042753320465	0.828638090899052	-0.218144606682836	-0.0843361153763699	0.119273482459284	-0.113688722866606	-0.117437700791099	0.25248655842095	-0.0804469972906223	-0.0598027197395304	-0.143146802577506	0.0836682810738205	0.0945114195891443	0.092473949505748
13.5462269387925	0.071978377378362	-0.0220508305630129	-0.835620760368452	-0.0666363438590027	0.330665195078151	-0.123180826147648	-0.0884129361610386	0.0748015455001236	0.146814262613709	-0.0172352668515761	-0.00927877444739703	0.152657307996076	0.184520216276936	0.156844531528782	-0.0443405251471118	0.821816140172654	-0.197257312187658	-0.0891524306822636	0.120451994659257	-0.114609907233028	-0.121305974505758	0.262069780271565	-0.0813972729778814	-0.0598761107970305	-0.149331275495079	0.0857926831045864	0.0958136389172386	0.093650425894368
13.8335460760496	0.0652227903409487	-0.0237018156896798	-0.828896096357026	-0.0667057851876039	0.332542231161015	-0.130805691810558	-0.0880652768874159	0.0748387155519027	0.143764431265785	-0.00806698247805905	-0.0109517663351465	0.157996406713191	0.186026558093877	0.158804898553518	-0.0512562999384971	0.817842933751844	-0.161215588173186	-0.0918306022732634	0.121860355415933	-0.11793363233695	-0.123623731641908	0.270227104297318	-0.0831549711783765	-0.0573159010618382	-0.152916095775893	0.0890209913557681	0.0972071672887139	0.0951003323271615
15.0618754233038	0.0488031821740426	-0.0193598681580799	-0.803279302263465	-0.0798142698102898	0.327942144472796	-0.176063817758773	-0.0301027664074174	0.0973620326563066	0.14327680118167	0.0675524993972362	-0.0117702177237038	0.172276404983045	0.18122792212173	0.16309923617736	-0.0544356630973334	0.815001519864628	-0.143564574443183	-0.0888580100002339	0.126018377014586	-0.121099603144901	-0.129533962757653	0.168191032512357	-0.0965601546594011	-0.0520866299637256	-0.154462549128263	0.0900464524452924	0.0972432193416	0.0962154809167975
18.721331852466	0.119758948401793	-0.0677278903394028	-0.73046848274038	0.0550045148991431	0.210256184436082	-0.072589337063018	-0.0665696675537539	0.26582772821588	0.0107331208661747	0.162541483899521	-0.0480058072110656	0.22897263806907	0.0820369201922055	0.0949858999740571	-0.0337466826407395	0.793704281906237	0.00652968855283542	-0.046745705310274	0.0985072960907547	-0.0949918843398208	-0.164028394910941	0.390385368385088	-0.111209780941997	-0.0367873574668876	-0.169715074080504	0.102551334722765	0.070230579173814	0.0761928431110853
22.3666789540114	0.103513239790624	-0.0856145193269263	-0.7553717075601	0.0227049897370007	0.154141823197604	-0.0509449114398903	-0.092262056599645	0.144158194227767	0.0409345791404438	0.110524418743795	-0.0603194870264773	0.211096806048065	0.044808103361452	0.073005728447727	-0.0325169429482547	0.790575970178534	-0.0087871798144239	-0.0508749759107136	0.0819404770368018	-0.0642816633783565	-0.155565982151959	0.0390205902530185	-0.0781377911860187	-0.012407660491152	-0.172156737612347	0.0983015600779558	0.0572395686388088	0.0724738395688067
27.0953811940532	0.0506521555176471	-0.0288523124117967	-0.736703860908571	-0.0487021162112586	0.144556894693041	-0.0474349340403517	0.00733700070864062	0.10504384479781	0.0306624810621916	0.122536480145711	-0.0192322504587651	0.226936195358821	0.0256147940079021	0.0493742469128528	-0.000820772782604837	0.764413554110002	-0.1137881317598	-0.0166327006823077	0.0785899098520776	-0.0352742860103414	-0.186595684272465	0.118409002296959	-0.0809097003183347	0.0314682511486944	-0.191860117163341	0.0822423671651715	0.0628093697801312	0.074089673593716
28.0088426258815	0.0455518981583022	-0.0314230998347716	-0.74100737707158	-0.0556413236105143	0.135871068362959	-0.052613420447431	-0.0107178494861812	0.0881283752412324	0.0173754911224183	0.112301850804658	-0.0194804815175634	0.224007226142723	0.0189572635831489	0.0442244102696915	-0.0192246002352312	0.742239329298299	-0.136589044594244	-0.0446242327580668	0.0750224344593034	-0.0350068319389369	-0.222972258438649	0.0938622185543165	-0.0796849523238539	0.0318191610458573	-0.208368301273236	0.0798019723132369	0.0593833295974579	0.0718661941069856
33.0166005451326	0.0231976757116068	-0.0229891233468495	-0.717490625858878	-0.0431729419985731	0.101361134074926	-0.100067477324006	0.0114337326709643	0.0957863165022471	0.0106537625630205	0.149215542871036	-0.0135761995931998	0.240935815278272	-0.00602835685470699	0.0222324798497984	0.00483766748790796	0.722142350029001	-0.212924386529399	0.0394354455517992	0.0733544494985558	-0.0433869992203485	-0.168037148519336	0.12422361233997	-0.114668305544603	0.0020739017426029	-0.230591861027266	0.0756160767563714	0.0628441494074815	0.069652205362569
36.3446844330981	0.0361711087575129	-0.0393149925001348	-0.692040274993325	-0.0222885950428437	0.082442115269825	-0.0782740631642681	-0.00407499156740281	0.1083118349647	-0.0124579885625134	0.184380394408639	-0.0264871722140017	0.260551390203425	-0.0148438327854359	0.00494879745745405	0.0136810218769371	0.719653979241772	-0.0657964209388098	0.025573476662069	0.0630573483157333	-0.0169653493829753	-0.113863343815344	0.0222696266320594	-0.124084175304246	0.0361843778264832	-0.238360466963854	0.0852282864432242	0.0561439023908024	0.0521946731282152
39.9221225957033	0.048371278431486	-0.0204413694764655	-0.714170559236843	-0.00284865401173845	0.0608976713731837	-0.0163505785364382	0.00890412252667732	0.0836005660634474	0.0435812593595704	0.109706270722281	-0.0102771065391606	0.248242700688169	-0.0204128179810709	-0.00541619957306376	0.015272543390998	0.726837322888165	-0.166431303192291	0.0247576983357547	0.0518871437995943	0.00482727658271586	-0.107323093778796	-0.0630851280711215	-0.102182962266354	0.0138115040997289	-0.231493429656735	0.0778619588086883	0.0473641510194907	0.0441808976645868
41.0487181574619	0.0674961844120873	-0.0237058128096305	-0.690142975655593	0.0012171978191929	0.0567183924393119	0.0172756769742717	0.00549909780252022	0.0853103650215602	0.0412416640943968	0.156945621787078	-0.0131788052116313	0.265118267496874	-0.0225028340652707	-0.00702256431872613	0.0244775029203695	0.722155287932463	-0.0822527309509371	0.0271622127390734	0.0457151034443283	0.0127895790570287	-0.109055197711588	-0.0241642039788652	-0.105596126184802	0.0215893890894885	-0.235715928285745	0.0848701448088059	0.0418698155322534	0.0384012472886803
41.223172908315	0.0701561188571615	-0.0261467719903279	-0.688379951734162	0.00354566918333997	0.0547893819233517	0.0184217108395341	0.00278572619002632	0.0867089907887969	0.0398069618578936	0.157574024553745	-0.0152182558680707	0.266741781734167	-0.0239213196954641	-0.00834772954980138	0.0308356164758668	0.715631377967097	-0.0436164460575593	0.0337769215489327	0.0413019879299176	0.0150057025211972	-0.115923287666839	0.0193869179220578	-0.108191155439985	0.0225823481837345	-0.241128720776422	0.0885289399143827	0.0377668654837675	0.0346717189995055
41.3766094484511	0.0712729047516181	-0.0272639050860612	-0.687746815420546	0.00477675520043249	0.0539053506744727	0.0187730523269631	0.000967580604353885	0.0872366661497379	0.0391450101931471	0.15767554071728	-0.0160780382838423	0.267326490483291	-0.024427171966548	-0.00879772748169134	0.0363500647545752	0.708558506930473	-0.0204224255659736	0.0426821467584868	0.037848174592117	0.0157933029202967	-0.127339435541565	0.0606567224754881	-0.10967424142585	0.0224499691317252	-0.246426675611283	0.0908295692771983	0.0344672135118065	0.0319923396963587
42.8687046882579	0.069965653438019	-0.02734089260075	-0.692388457668189	0.011922866497554	0.0626754124335585	0.0256269981390892	-0.0284785941732331	0.0562197799408973	0.0158284733104701	0.141299767173324	-0.0131722651779857	0.264705250952707	-0.0182562485883479	-0.0063565681124974	0.0396596961127117	0.703666984665593	-0.0133169966098713	0.0482393819657363	0.0317561558517897	0.0134427124484415	-0.131054945610885	0.16107284494249	-0.107314366762661	0.020050137425721	-0.250198440942137	0.0916251743671929	0.0285543886781271	0.0282075379573712
44.5571495936825	0.0550654188956306	-0.00574687438936451	-0.683510314351517	-0.0168301869605896	0.0458565329257659	0.0149762647116816	0.0118067734992886	0.0744674044750433	0.0253414112192078	0.146568917660037	0.00111616510005659	0.272303957979449	-0.030675857651158	-0.0159269485509091	0.0569880998028956	0.683288179820925	-0.068658313450063	0.0717884539626852	0.0356477091282124	0.0169246260512224	-0.153802498392848	0.139550949023138	-0.109058590937827	0.0162586357178716	-0.266105412160835	0.0865403402527525	0.0328705414497802	0.0322399272728146
45.0711313068814	0.063914457364574	-0.00706247643861914	-0.675336422268427	-0.0155039411285525	0.04419109139	0.0232082320602136	0.0107113646679257	0.0740924485877722	0.0234899039551872	0.154430555992563	-0.0004742346918475	0.279153148857987	-0.0313626683565823	-0.0166645268474495	0.0598348611733743	0.680588865373319	-0.068052221356489	0.0736559948453641	0.0338041244625262	0.015615221719142	-0.155249662847815	0.153552988360264	-0.109038285133654	0.0144027890907394	-0.268481895473119	0.0868061330153101	0.0312093452419981	0.0305463091919884
47.1323735266413	0.059066951824514	-0.0113204943704602	-0.686878284781991	-0.01935196518605	0.0282174825436601	-5.15927723766959e-06	0.00442823912143302	0.0566887406681572	-0.0057714186186864	0.0988502887351451	-0.00403593467167567	0.274695990538721	-0.0349274990236202	-0.0258695765785796	0.0551357544704862	0.681672492251229	-0.185612676991422	0.0793217920790898	0.0246227746838494	-0.00116328099342884	-0.134489768884517	0.109346388849024	-0.119600386912463	-0.0148936446954951	-0.26953485713849	0.0794545503024829	0.0254719042711931	0.0230636821028947
49.9997850509026	0.0311661074833773	-0.00818290910772425	-0.663469153162585	-0.0281969780199128	0.0329243884513343	-0.0313489284036969	-0.000246684809676554	0.066945756539815	-0.0174755851338215	0.145260587342206	1.64239667817611e-05	0.290849427765209	-0.0282409058021774	-0.0177657937816162	0.0496659453086786	0.680463913038553	-0.121448123250399	0.08315698068063	0.0241064849506681	-0.0161059427075652	-0.125138009566013	0.0867895943199698	-0.125132171446056	0.0153924873686056	-0.271487977074814	0.0816614789138761	0.0227773229877255	0.024565272910441
52.7326277242419	0.0290470888242104	-0.00935226426972322	-0.663396741478219	-0.0182442965229378	0.0287016728564457	-0.031553703466421	-0.0113023570172587	0.0629630065207758	-0.00899880375418982	0.137844502666427	-0.00193489539119263	0.291514232452301	-0.0287536451106468	-0.0172457711015499	0.049844378389285	0.680900966999562	-0.172658147404333	0.0803140895063301	0.0271838440431069	-0.0184972851777485	-0.115021709879634	-0.024890001410887	-0.110784074334324	0.00394930179611701	-0.271756564999115	0.0777857086047649	0.0230230794295479	0.0235931227093451
58.4287890107696	0.0364868850659503	0.00916963024012728	-0.651805732412884	-0.0155845883647369	0.021926970845802	-0.00292178449225422	0.00349907984819239	0.0669575205004913	0.0131420748933371	0.134893317371928	0.0105382433279363	0.302118451093643	-0.022883013035883	-0.00981443149636859	0.0325266627389844	0.68016797266055	-0.231960131687411	0.0570622533596991	0.0118623588161986	-0.0284383764421029	-0.139115589776272	0.0654962865194976	-0.0992547855214732	-0.000304663935571979	-0.268615231672604	0.0718078070140618	0.00949058368894566	0.00780932711631857
60.6542253517522	0.0353950900226797	0.00700510090089927	-0.65492310500713	-0.00882462102275958	0.0272671835198421	0.0068039666742548	-0.0090676239507803	0.0482926110283649	-0.00506582927995881	0.113904327139644	0.0101581091501558	0.301581407723177	-0.0177820709946402	-0.00399511637668786	0.03755521556639	0.679851154881509	-0.243851180116194	0.0534730241978816	0.00651879008770829	-0.0295137452093451	-0.128840226941641	0.168722754606094	-0.0895821310061246	0.00529618353939244	-0.269962026251192	0.0696332548742181	0.00568450712711846	0.00443501984078355
67.0938257669899	0.0276496439966989	-0.00610120765665863	-0.640233913462292	-0.000561416568209941	0.0259814934532798	0.00988197922705803	-0.00170284164876576	0.0618132812853034	-0.00472430458708379	0.134091256686968	-0.00503313081217563	0.312095701348058	-0.00711349607206392	0.00840418741265865	0.00514939908571868	0.657044209005922	-0.199840902411228	0.0048535767173846	-0.00120462452804799	-0.0326703135679692	-0.129352528667484	0.0598619173591057	-0.127002959441471	0.0162046881411124	-0.290288035154218	0.0714524162129953	0.00126928853031066	0.00250397565752362
69.6687160140648	0.028236499678731	-0.00419760965101053	-0.640207064609582	-0.00131629658031415	0.0281024436601512	0.00339437513286963	-0.00133072359045322	0.0508893164612143	0.00764044079915655	0.117007750227206	-0.00347943048758354	0.313969750715192	-0.00341429984836855	0.00918695264076932	0.00285426856102137	0.659636478690298	-0.191893712647925	-0.00202642771970797	0.00217555595696736	-0.0298625242808154	-0.10828871542467	-0.0610962766189465	-0.112222361150737	0.00502763481020493	-0.290121194764142	0.0733014399984292	0.00123992349335873	0.00171150500168623
72.5820681399641	0.0131706301752147	-0.0053757403472418	-0.627299349822077	-0.00849752171765817	0.0275506277246866	-0.0190065108095497	0.00173218408493997	0.0587902767797658	0.00290564647671263	0.147392053523735	-0.00463953151182482	0.32199904074613	0.00115938165014957	0.00962667087145466	-0.00649374369016531	0.6607257887704	-0.10274173942676	-0.0120204107622384	0.0031490969539455	-0.0421848846869904	-0.0974003773957617	0.102005158434539	-0.107599479824161	0.0255067912660897	-0.289985245062768	0.0788021050540302	0.00343024728967867	0.00340693468413914
72.8363395130043	0.0116671237011776	-0.00676282840599824	-0.626949353596947	-0.0103983493648031	0.0280645111501401	-0.019097098721187	-0.00113625351285871	0.0594463915261111	0.00218324101115919	0.147334822471204	-0.00558314758944504	0.322314793545028	0.00161387096346885	0.00995885825950718	-0.0111289964461443	0.653831486263771	-0.091398079966785	-0.0221171458608665	0.0049813782850184	-0.0423180469378343	-0.112284862020646	0.133045583238455	-0.108172209710526	0.025147050876288	-0.294616278279715	0.0799451305676672	0.00519582023114773	0.00463365174496573
75.9939821362183	0.0123742800306569	0.000747949608618517	-0.627873635617969	-0.00178646845089658	0.0251302604247724	-0.0181015111917701	-0.000109102449704266	0.0491323632961793	-0.00411175738113188	0.137186866737145	0.00116255933975401	0.322258363571515	0.00446038279789587	0.0101104812576642	-0.0234684262389676	0.637023309106201	-0.143795139735668	-0.0462574083807257	1.61248969739335e-05	-0.040605762943996	-0.147085419572171	0.128005581229728	-0.104619820370515	0.0243503686138476	-0.305598721825976	0.074449729884069	-0.000752412236676263	1.37904578418456e-05
76.8360905676205	0.003089970379554	-0.00121298742166581	-0.620551719653409	-0.000944123563393631	0.0267774619305766	-0.0251307271685118	-0.000724116552284496	0.0468801015986647	-0.00747671954797942	0.142350358217518	-0.00102790823992314	0.328528932678206	0.00526772960940248	0.0116093550159175	-0.0234668160394069	0.633713914996857	-0.183146643825574	-0.0460663238744156	0.00324549806930223	-0.0322863244306456	-0.148213245980191	0.124859819987041	-0.109471587828793	0.00956131038335723	-0.308579325470295	0.0724945888458393	0.00148108393847022	0.00291728732572678
81.1408435525184	0.0121880281753127	0.00092109429292246	-0.614665596067187	0.0005644504180825	0.0260062459679191	0.00356099939609917	0.000330514812799492	0.0407105646943186	-0.0100447453674548	0.144717413242824	0.000879608693342115	0.333156397164132	0.00217441971008674	0.0106050550354458	-0.0153397984388741	0.64177773900568	-0.137749812898245	-0.0580778454476437	-7.89900927196928e-06	-0.00817482891128991	-0.099492705550287	0.0724323772614396	-0.116300239658043	0.0328102401528233	-0.30587708450324	0.0731256386188798	-1.82634088785006e-05	-0.00237380364714643
81.571581639123	0.0156284674895075	0.0030728953737046	-0.613157083878284	0.00190075083897571	0.026732168275606	0.00432875091452595	0.00140618715736505	0.0408288838130579	-0.00889256385121406	0.145139222163898	0.0027879581530269	0.33452100562875	0.0027777591274614	0.0112081601502853	-0.0212487344220039	0.635882148586732	-0.144537196133613	-0.0643964387949628	0.0004406846327302	-0.00826847921326441	-0.106048429847158	0.0785862611608719	-0.116033338613268	0.0320977309047846	-0.310676885397203	0.07248440064637	0.000381737267110072	-0.0018845545618859
83.1535503056038	0.0157684269808328	0.00435708239154189	-0.616391130874369	0.00794347119047491	0.0191766366301481	0.00891404331940657	0.0183126189437762	0.0241282157606816	0.0036217222451567	0.134395950532784	0.00184444938500362	0.332582795846496	4.38885165042684e-05	0.00810144978155586	-0.0185592041117312	0.64139589439215	-0.199521462517454	-0.0530425020918235	-0.0066024810810414	-0.000887597747112743	-0.082170348206264	-0.0766716710899626	-0.102277072068266	0.0219089272221389	-0.308099064403976	0.0682378663573498	-0.00397965674299454	-0.0037183022714088
84.9712304342285	0.0169571815100071	0.00396282490126812	-0.610846919631244	0.00247016218136565	0.0259448414509334	0.0120201313916827	0.0019330385680975	0.034054909822237	0.00559128950707698	0.137945430304693	0.0035686622823357	0.337207435237135	0.00635737521339253	0.0122410110624164	-0.0192482572846316	0.63649661656926	-0.180727187158323	-0.0646504366704703	-0.00149920877824318	0.00337826373503941	-0.104694015474089	-0.0338842764457974	-0.0946402609885943	0.0201909896483081	-0.309471529579452	0.0699940851622372	0.00117646185333281	0.000904979712946671
88.1532839318106	0.0138777955129499	-0.000396191932782729	-0.615988491922487	0.00413320440548929	0.0223263261424408	0.00686024393232772	-0.00493610985372541	0.0339622082694231	-0.00382407717129559	0.121617044335146	-3.87704647935665e-05	0.33380241040705	0.00250203499497639	0.00895632825961444	-0.0122397211773291	0.636666447440447	-0.161734744356716	-0.0537474663832517	-0.00111682678951394	0.00714490272633663	-0.117348741910115	0.0686954016151753	-0.0923554455593229	0.0285294987407806	-0.307206151588361	0.0701970991293854	-6.72848480089766e-06	6.51237097115637e-06
90.6005217130374	0.00141183774929715	0.0103005333347136	-0.599691019580641	0.00400095676462539	0.0156949462497264	-0.00538824920068339	0.00491110504887811	0.0413207399318329	0.00934061814596009	0.141442982613207	0.00890532178145082	0.34663798777512	5.28885831763858e-05	0.00277544449846777	-0.0145624140493308	0.633952183372654	-0.227789804514141	-0.0534069031750069	-0.00176119822213013	0.00609412304800335	-0.118120422373261	0.0577601318135328	-0.0943931236234544	0.0200738660424196	-0.309369461990188	0.0644862905889503	-0.00157946284066055	-0.0012588855702557
96.7519153720711	-0.00232753619233377	0.00327074875986882	-0.605607155346108	-0.00951929275137315	0.0011140967847792	-0.0165190632010327	0.00262290985086153	0.0285462013096484	0.0100453578842428	0.119976869535893	0.00263664409306581	0.342739698262787	-0.00133249956186177	-0.00307283183751166	-0.00145417575924897	0.633132433057798	-0.313318229190391	-0.0220026108805754	0.0131918886779188	0.00160203519158979	-0.111129748258912	-0.0487847791204616	-0.0992790875202607	0.0217677788744695	-0.309840875981465	0.054980005509411	0.00881088591792181	0.00785727648784187
99.498054056817	-0.00167902082733169	-0.00697373245610313	-0.59469185853787	-0.000223153206822747	-0.00287293057510459	-0.0131562503938373	-0.00595158091813201	0.0342527101132066	-0.00083485858354077	0.12940520989973	-0.00610721929953743	0.351663304125417	-0.00315776936673447	-0.00429463232841654	0.012459247812437	0.617775282432037	-0.165296546408682	-0.00611152710190603	0.00100571018811367	0.00491662813174006	-0.114103824098411	0.0367369064208573	-0.103667232462325	0.0293198061437823	-0.323853554003418	0.0679494393473538	-0.00101073646206932	-0.00192294729370738
103.996950659931	0.00662204263923128	-0.00411233158262328	-0.59273140915761	0.00568741721593715	-0.00743453067095618	0.0107490543285718	-0.00214368697809039	0.0303968018799316	0.000258034872770269	0.128395826777524	-0.00355929162972434	0.352941848991416	-0.00340130596668916	-0.00820700335765219	0.018283017724403	0.623673671702704	-0.132890611963612	0.0096002941775046	-0.00348418762809301	0.0194497316889682	-0.0903399672435915	0.0966172514361472	-0.0879041328148014	0.0356452752194275	-0.32042793034375	0.0695459081873202	-0.00338180389488126	-0.00347692207888002
104.963819964251	0.00591986722764972	-0.00338470189110224	-0.593544971638333	0.00511697041500098	-0.00607724074532367	0.011012248007672	-0.00348366638716989	0.0274346109505168	-0.00223184595427306	0.126366926904933	-0.00270431499634012	0.352286864789531	-0.00243451373266483	-0.00755781265806581	0.0250125483277102	0.612423495964671	-0.134408307484314	0.0279196642485604	-0.00387249469415829	0.0185309086611534	-0.120024615619807	0.12588729106479	-0.0871704310883859	0.03476493451406	-0.327177617326539	0.0693720194726208	-0.00358899760772603	-0.00341479081126875
107.526155531448	0.00170217415194665	0.0021905823695722	-0.59240706633935	-0.00323305946768873	-0.00675837089062345	0.00913083714403865	0.00618530429118704	0.0263171415201582	-0.00213678476315066	0.121538001147707	0.00117756204106856	0.353629301926639	-0.00435324678660604	-0.00853233799594629	0.0339079095637569	0.603293384757499	-0.157714573009692	0.0387402676119256	-0.000798002154031975	0.0186043050413893	-0.133563955496677	0.121634810246826	-0.086335585149607	0.0334603804230573	-0.333783878989239	0.0668886775165735	-0.000395721564289923	-0.000766355946666911
110.785966277604	0.00229082066311512	-0.000305696350047361	-0.592202750888765	-0.00366801526189644	-0.00663060243490694	0.00625959923838659	-0.00268446220322802	0.0230089551429266	-0.00668114431679701	0.111450804021968	9.69825658212793e-06	0.354568628118885	-0.00207774582170848	-0.00908916404213775	0.0330817153396278	0.609198859287887	-0.244457489812651	0.0511939941640561	-0.00589614001854625	0.00729695383931348	-0.0927269113881102	0.0374075211122483	-0.0902989301834021	0.0120352159944867	-0.332348633817566	0.0608036368823285	-0.00276269239496997	-0.00270698971267824
112.631093944229	-0.00839349375183279	0.00171465657406415	-0.583097196020153	-0.00234426483814627	-0.00619447539721307	-0.00750718093374958	0.000517214003436008	0.019869983160823	-0.00322982768204085	0.126197512180669	0.00158003294661293	0.361146347326089	-0.00127211138598784	-0.00794275236041264	0.0241393768225724	0.608455646287297	-0.14938780774261	0.0486172574100802	-0.000115887214654896	-0.0110644859913167	-0.0903436762121212	0.0665234276205869	-0.0960285762261777	0.0407703623624735	-0.333137367380938	0.0659148407276258	4.23994996099496e-05	0.00144568834316395
113.104249791055	-0.00994780162151053	0.00207499885788612	-0.581822381901618	-0.00176669600940301	-0.00701298027974594	-0.00775678791687453	-0.000666788607631276	0.0204516439861732	-0.00252335839169235	0.126552331256496	0.00204680101348324	0.362282601925998	-0.0019686695071832	-0.00852034952416624	0.0305570267274602	0.601372525666795	-0.146760621699018	0.0569598175522838	-0.00133080954730036	-0.00989033314247263	-0.0998566681345636	0.0863126129827483	-0.0959778445551662	0.0401980665763528	-0.338672852897041	0.0661817173121651	-0.00119532995707475	4.42918019220078e-05
115.554865648594	-0.00599395155028318	-0.00187364833340698	-0.583153304512194	0.00407530891385046	-0.00482835617873451	-0.0077231416683589	-0.00871825063199074	0.0158569958194771	0.00190409707467412	0.118174663839859	-0.000576382491442592	0.361716507743592	-0.00183218241542627	-0.0072396318806206	0.0284913819809823	0.603810961564036	-0.199249618238577	0.0534022340062359	0.00265530552644542	-0.0135007345262267	-0.0928267865231777	-0.0262580165666795	-0.0801951552872783	0.0268006993107627	-0.336708701289289	0.0624643206783786	-0.000345386449874619	2.78794565496059e-06
116.421108114339	-0.0116529192571055	0.00449581152062797	-0.578177912599936	-0.0030971735070244	-0.0090484133161367	-0.013127175633582	0.000297813780445901	0.0196678266613536	0.00629041028266028	0.124125305931836	0.00420727696810235	0.365633340886418	-0.00529044582931571	-0.0107520953088526	0.0266168456692719	0.603812522535894	-0.17479290577349	0.0554485321482684	3.03797529093914e-06	-0.0177486591316225	-0.0971653035486312	-0.0179237318147865	-0.0748515485989725	0.030892724679162	-0.335906287103608	0.0641430875986458	-0.00161672253454082	-0.00204804077639408
120.533606134784	-0.00586052738062759	0.00131808303735351	-0.582436021656742	-0.000551896065150446	-0.00186568083944159	-0.00286840856091462	6.27301111304153e-05	0.0212783550658822	0.0013058173801849	0.112390144593019	0.00092652074025689	0.362318729525874	0.000886338174201557	-0.0044481548031747	0.0195119358869399	0.604597669640802	-0.200246841159032	0.0437774385358026	-0.000752195117699005	-0.0189707348803915	-0.107924373055347	0.0520348921287542	-0.0745953430375588	0.0278436880643271	-0.333125711320477	0.0613822585275081	-0.000234668145591228	-0.000543587818729764
122.011240732339	0.000203258213040693	0.00870924696109785	-0.570321850476685	-0.00423900302100907	-0.00237415624469492	0.00206782922647887	0.00493342701416683	0.0264056048775487	0.00849808715213322	0.124392155349334	0.00734527473327447	0.372297954592977	-0.000341109054218315	-0.00283775375822991	0.0242879700111666	0.603056492680421	-0.225109385962171	0.044316007780354	0.000697945414743405	-0.0167063632908582	-0.107476851396838	0.0606437217515184	-0.0736183383026171	0.025915914631979	-0.334484198198268	0.0589773756471125	0.000640306367373871	0.000584794659988243
128.176876882405	0.00167727452329168	0.00222439928290744	-0.574237431182813	0.00843481951528008	0.0020189256929472	0.0100958219533332	0.000620185581626285	0.0193896900545002	0.00942211483260175	0.109508649017052	0.00105279766434139	0.369458302436134	0.000514866688650027	0.00224145473691725	0.0131981769485213	0.602817845817605	-0.309920737012722	0.0200382239517421	-0.0114309947307101	-0.00937846853281291	-0.100689803595403	-0.0301998461252939	-0.0794047635311112	0.0244880860469525	-0.334385728525221	0.0499551921423046	-0.00723660981538589	-0.00677668912417106
131.691671871647	1.28291215913683e-05	-0.00220925320394345	-0.569975304271456	-0.00280954263209449	0.00709784999967522	0.000489413872640853	-0.000296384876034922	0.0155143380908428	0.00838185282389837	0.104492996335446	-0.00264890487337664	0.373692879601072	0.00299334617088806	0.00478766012045414	-0.000741643313131396	0.592621281837278	-0.210134696334017	-0.000227983801802112	0.00396115500131194	-0.0175389270462282	-0.0946585952330699	-0.0290437426399832	-0.0724883421981843	0.0189971416464899	-0.344437676644756	0.0598272026353035	0.00324763081298345	0.00435331566851356
135.443356651146	-0.00515643603139826	-0.00340172577672688	-0.565430357650512	-0.00422223056323657	0.00539468572689318	-0.00905709684271882	-0.00223052323549631	0.0207506008400756	-0.00108614070001298	0.114724913311174	-0.00283991103302279	0.376129528409848	0.00265122929400756	0.00443563621929224	-0.00654606194583292	0.593897021910634	-0.13226021229423	-0.0074922326029674	0.00415196589046157	-0.0292171533733762	-0.0859567009665902	0.104366577319583	-0.068341618956938	0.0409401715981618	-0.343684075068122	0.0639108751563029	0.00364569605431535	0.00381194169529329
137.058145253893	-0.00382676950006271	-0.00243966169984583	-0.567720378640057	-0.0045508596793349	0.00143194098638041	-0.010124815359219	-0.00757472882595613	0.0123151751714737	-0.00589593150169963	0.108618714917108	-0.0012254954166961	0.374466838093382	0.000263482870165965	0.00264933482645513	-0.0110808718070038	0.585298170836868	-0.150191338686045	-0.0228423316492064	0.00207151123852973	-0.0280680271236821	-0.112981921898009	0.10548640298489	-0.0680065454563115	0.0386303347833807	-0.348165910659339	0.0622130248767309	0.00166027638875456	0.00220303132182182
139.102406485486	-0.00271687180345675	0.00160149823223374	-0.563984130165343	0.00349387623989488	0.0046823161702948	-0.00866782807679365	0.00590340452613113	0.0175687114717885	-0.00117348439566148	0.110882726067942	0.000578038864122935	0.377480678662921	0.00307916241295424	0.00426608636394048	-0.0189881594415965	0.578530670374581	-0.152724077923203	-0.0304034584990748	0.000729879527628904	-0.0295974043510794	-0.12210638134442	0.106408261426186	-0.0676000644231392	0.0390900895887728	-0.353162797572195	0.0616020635383806	0.00035531285395107	0.000750526314242437
142.996428269726	-0.000536184753310337	-4.3789504363109e-05	-0.567313879995052	0.00250174106170655	0.0038355143388297	-0.00527557562724059	-0.0011133605197448	0.0123505078158646	-0.000544323399527411	0.0972253087493295	-7.01072315969498e-05	0.375360380230322	-4.22401479399816e-05	0.00371198738970157	-0.0150554093520908	0.583863290492849	-0.230464023724886	-0.0383626266840949	0.00227835120368419	-0.0132143402907141	-0.0865620195648694	0.062196812301711	-0.0752416183930104	0.0242036842574357	-0.351563461795749	0.0554369469706775	0.000680459082895984	5.2996569208425e-05
144.070643620412	0.00776214739067171	0.00161130267207024	-0.558569585739243	0.00289885455524448	0.00268827588675218	0.0067093015227093	0.000316115480984024	0.0125010888855954	-0.000866774085450884	0.11263110098575	0.00149130783910642	0.381634807948061	0.000793426145772094	0.00251083793574525	-0.00869988895830674	0.583779776128768	-0.160751772751494	-0.0377380626005801	4.48710198752035e-05	-6.59768079764019e-07	-0.0837342914854534	0.0655409571007256	-0.0769413245206849	0.0421550691540153	-0.351879086430468	0.0596145886452984	-1.79389547889651e-05	-0.00109000979443575
144.545060544902	0.00865915425525698	0.00144343284064036	-0.557505131618736	0.00184365840851215	0.00343171995696072	0.00674605218611445	-0.0013592779834456	0.0131665485070651	-0.00035362299727692	0.112918190777896	0.00151626413345572	0.382572683127834	0.00142638641636482	0.00299589870152578	-0.0134275053801523	0.578359957087346	-0.157276286027209	-0.0443835080724129	0.00121008088739359	-0.00029803647851096	-0.0915382926188504	0.0854656049696996	-0.0768511646544184	0.0416247690649059	-0.35602107214383	0.0599601965483332	0.00109576562386151	0.000209873437383778
147.672593482799	0.00851071290730219	0.00331215331199863	-0.55609757116395	0.00261615980304952	0.00456162621375246	0.00796941299251903	-0.000714863159100765	0.0131449134525813	0.00408600289720333	0.108340243620401	0.00315130510996428	0.384071909394977	0.0036025851908684	0.00392111245823591	-0.0116195189832564	0.579211522368632	-0.203627633249291	-0.0443422763531155	-0.00083511045750127	0.00364989424031985	-0.0907173840905846	-0.0104012592834724	-0.0595778411879773	0.0285630110336898	-0.354606283820629	0.0566830964572411	0.000519089305054724	0.000584862532558787
147.866172369314	0.010086797266067	0.00423848346509813	-0.553938772503185	0.00315652213714472	0.00583697365588587	0.0109139422134676	-3.74580165888618e-05	0.013923691633327	0.00579008864047174	0.11240457851869	0.0039977315193965	0.385584620881134	0.00449138167769782	0.00508422910148378	-0.0100240491261879	0.580231398181245	-0.186351369095237	-0.0436427075246736	0.000314682129872745	0.00612821917948079	-0.0901830526107933	-0.00220970543557186	-0.0578131382849334	0.03202117342007	-0.353639916308162	0.057858223003404	0.00112116163763045	0.00144540071944211
152.678800787973	-0.00298004936948831	0.00347840097107426	-0.551971975015905	-0.000750784484283064	-0.00358328067065857	-0.00519666984221219	3.04321575257788e-05	0.0159626773016612	0.00435713059860142	0.10891077619458	0.00306472568961765	0.387123081433264	-0.0031542865620509	-0.00345425053439385	-0.00485283733548388	0.582880507026289	-0.200986260810554	-0.032682071023048	2.55476092793164e-06	0.00450615525891236	-0.0987739464649299	0.0617493510356302	-0.0555399751171984	0.0307773393057649	-0.349216425262557	0.0558092027771108	1.29402825908589e-06	1.07217586118065e-06
155.831258299847	-0.000320411632276346	0.00207779720871201	-0.552582870762289	-0.00120572337342771	-0.00135368574801558	-0.00465711265029282	-0.00310452310189194	0.00997922581911986	-0.000323026738724561	0.0995267349840346	0.00214636767938511	0.38729984168012	0.000202488845847096	-0.000237976145730054	-0.00546622283032671	0.585971421522092	-0.240123892472637	-0.0260288449537172	-0.000115770294620558	-2.34136440074694e-05	-0.0850873569858983	0.0938128024589142	-0.0534746664382226	0.0265307220674292	-0.34743516364574	0.0520465982455241	-9.39354773839552e-05	-6.85271611163417e-05
161.931463202177	-0.000442319130139692	-0.00390261321298502	-0.546808919930807	-0.000217043635600428	-0.00329306690651204	-0.00377493547579446	-0.00538344721727157	0.0176246780157334	0.000223945419373733	0.104972887776833	-0.0032601067222412	0.391193204926007	-0.00173437463309096	-0.00240735826193701	0.0102534000027164	0.568187593101198	-0.183467024304847	-0.00408687753094358	0.00146938319470061	0.00317207272913237	-0.0975181095988289	0.0781685703851449	-0.0683063548167146	0.0348149270554705	-0.361813460257912	0.0555181945836902	-0.00099673071910915	-0.00180028581779497
165.03678550437	-3.791670911584e-05	0.000278216665262864	-0.549308653737863	0.00264753317251407	-0.000398304084968791	0.000185392097325263	0.00295481029713348	0.0154281016092645	0.0044531400650112	0.0959200852739935	-2.87543576590907e-06	0.389447892251595	0.000758745198420303	-0.000118799239834251	0.00798564977359607	0.574385485938186	-0.216941031383167	0.00210072000927975	0.000122600175920121	0.00492115478308933	-0.0776846689705493	0.0236428229100941	-0.0529460320736921	0.0218948528051949	-0.357896874243212	0.0534678920685647	8.60053188047958e-05	-0.00072739744544845
166.954579897326	0.00428487983127696	-0.00303514613750315	-0.54519887502383	0.00379668171914752	-0.00287758778184418	0.00747095897113312	-0.00252794312502036	0.015698104877242	-0.00165221431023382	0.105030139714451	-0.00244887896880036	0.391913831035849	-0.00215644799552663	-0.00242383452413356	0.0149443824333165	0.569805242605929	-0.136558219018588	0.00782877311212958	-0.00451505238007596	0.0167478311493857	-0.0858041208682375	0.104327025905237	-0.0527370026852055	0.0414172917479411	-0.360969860784869	0.0584176792276782	-0.00396010850574599	-0.00388812815480107
170.16026216121	-0.000606454094250262	0.0026805817198965	-0.546656938813526	-0.00402148402596903	-0.00223782625755305	0.00439536283592234	0.00616536629002231	0.0130569582604635	-0.000439143923019771	0.0996400556543365	0.00153430331959656	0.39070246147565	-0.00193516705847664	-0.00137908210982254	0.0220676332598706	0.558717861181758	-0.180097083595943	0.0257069736204357	-0.000222083167224622	0.0149801881317979	-0.115318560123499	0.0922419733595542	-0.052033211385529	0.0368414192162012	-0.367275976183589	0.054267124557434	-8.87281572194273e-05	-0.000269176950029116
170.79143936849	0.00434139987794806	0.00146846914761938	-0.541307144022148	-0.0028658463000361	-0.00178385135602776	0.0109160512470212	0.00532202420956478	0.0128219290794547	0.000229390825436729	0.107876945868312	0.000352270261027067	0.39469751955289	-0.00161856319703596	-0.000939664193957724	0.0257872624337432	0.556739148518159	-0.160961001013773	0.0266410088186202	-0.00103365680462711	0.0160262986962581	-0.116012320989042	0.102743518759892	-0.0527196870818124	0.0369839389762273	-0.369041983353399	0.0560372349345966	-0.000676044696668961	-0.00102908050952397
175.366120756905	-0.00550229171522092	0.000740226584433402	-0.541077755634002	-0.00202768652184491	-0.00055256644938337	-0.00620247655458258	-0.000299302968150882	0.00798799933100081	-0.000618769781766981	0.102517800334371	0.000702104318527618	0.394837274378724	-0.000485497342935892	-0.000371847936888	0.0141865983108115	0.56232089190983	-0.149058004851841	0.0331079438839541	-0.000213251325642937	-0.0122777261722192	-0.0786888912712228	0.0736823137430557	-0.0628691773852758	0.0438361788432018	-0.367345743137507	0.0555426082313021	-1.07726340432119e-07	0.00122313009433692
175.645556825471	-0.0076591449038057	0.00218547427108488	-0.540278174695327	-0.00304408145329159	-0.000916346915056069	-0.00657316207180951	0.000678200280039105	0.00806851754913813	2.92880141861168e-06	0.102686909640211	0.00197082624423259	0.395562803423491	-0.000800604529967177	-0.000678411821902336	0.0157548346349225	0.560985373767797	-0.155544214229432	0.034407269548173	-1.31503527430151e-06	-0.0118348878241936	-0.0796827300900272	0.072504184831194	-0.0624634423069453	0.0433312718072687	-0.368476934773182	0.054923361350707	1.51319992335745e-05	0.00113703623852385
176.287258780669	-0.0057865457034713	-0.00126535728224957	-0.538125933496059	0.00302077831074194	-0.00387016492485335	-0.00488505699632226	-0.00894394352453767	0.0128084035210812	-0.00219097217870769	0.104162224094506	-0.000252584162627174	0.397374445463918	-0.00326531721796758	-0.00232122943678537	0.0166107100503728	0.561480944837566	-0.181484510992472	0.0313424702715942	0.00410763786415957	-0.0139719618795469	-0.0708285689902424	-0.00140238671675674	-0.0562235688883485	0.0390744555256199	-0.369054293784946	0.0528839741700469	0.00323219437106327	0.00259853481564874
179.152759392342	-0.00744243047486721	0.00360927061350288	-0.53775851656004	-0.00257137485092477	-0.00370829645963041	-0.00763818675270174	-0.000528700377241688	0.00984809830533095	0.00324581785455322	0.100456882063557	0.0031983437441032	0.397771856037295	-0.00350292057190898	-0.00248927793895656	0.0169881183495513	0.557667208446028	-0.188929991482896	0.0401490969446193	0.000369878532797906	-0.0155296720709028	-0.0865068126445542	0.00206532775198709	-0.0451303917693155	0.0320251048941996	-0.370024584087085	0.0526301156988916	-0.000897022523156009	-0.00103896482391782
180.696389498618	-0.00678317721646111	0.00160014110045408	-0.538830341915162	-0.00445050541856667	-0.00137216037705053	-0.00523378189976619	-0.00432896257439613	0.0136183924304846	0.00038418281878319	0.094773519160088	0.0018343568985756	0.397181672322389	-0.00146037993351395	-0.0011784247778643	0.0133969974638473	0.559361366269374	-0.174567476158742	0.0369934749243515	0.000666574423663225	-0.0182946604532802	-0.0868242321293838	0.0419850248067682	-0.0431949976962229	0.0364161842990635	-0.368057996453321	0.0531588307174408	8.8851705979873e-05	-0.000156354916406603
184.694931919447	0.00130240274237115	0.00464649727847266	-0.53319785752109	-0.00151306746020586	0.00150731024172624	0.00322023551947625	0.00171811681991923	0.013151192034752	0.0048183725941151	0.101248694298228	0.00399081715847693	0.401166447035296	0.000630443962672671	0.00172197641611549	0.0155743924820673	0.559764477260924	-0.212850708358794	0.0304082880937657	0.000729413092187058	-0.0130267735344541	-0.0941517985940368	0.0487643787997331	-0.0419073884736702	0.0296747006118938	-0.36616073526006	0.0496856768501855	0.000629631452643201	0.000576004941474756
188.477451906725	2.7859872827538e-05	-0.00032829569847961	-0.536675721296421	0.00407023489546191	-0.00056617217460895	0.000879799620626679	-0.00757744603924859	0.0105281213003412	-0.000343295447920811	0.0872154224201583	2.26781064927221e-05	0.399031778227903	-0.0012605025147067	-0.000124060696948566	0.014674664741104	0.562870785482609	-0.198437972098455	0.0251118918169535	-0.00222116559316303	-0.000424574536180212	-0.0843544717017606	0.126058556638615	-0.044505553974021	0.0395413389123826	-0.363749609914322	0.0491698590970527	-0.000911018530364417	-0.00183099609554073
193.462689016065	0.00145874608497226	-0.00357996179571987	-0.530412743049345	0.000361628371238926	0.00152932945171243	0.00371955076098479	-0.00461141047234118	0.0138691523861191	-0.00106703477711477	0.0994116930398803	-0.00275010217460385	0.402689495906758	0.000463289624197021	0.00078341258196051	-0.000411087436906794	0.547939038265498	-0.161630163713296	0.00535039915548341	-0.00246698706155772	-0.00437234728118443	-0.0908736629521406	0.0971503442319211	-0.0558417971311594	0.0357623319523157	-0.376328672354293	0.052479242471938	0.000529197427039684	0.000615757414039345
197.093367796949	-1.72242472087322e-05	-3.74239131034281e-05	-0.534768771547715	-0.00150116822425667	1.77625190864965e-05	0.000410796643511805	0.00184493430885017	0.0111912260919009	0.00130087525817518	0.088138360761041	2.97704930618077e-05	0.39935241180403	-3.44142975095638e-05	6.62837572558605e-05	-0.000280478648518643	0.556217638841165	-0.207273718362589	-0.000722372947236544	-0.000929262702962346	-0.012544528703439	-0.0748227739766933	0.0536147604017942	-0.0342997307162064	0.026937520252795	-0.369831853584642	0.0486563763960107	-5.8114971198366e-05	-0.000554781204524941
198.395991727791	-0.00336213744796882	-0.00241354307826361	-0.530505031621501	-0.00324628389409726	0.00227407798170702	-0.00612357887668937	-0.00196158303239459	0.0124112837219494	-0.00181752247914353	0.0980975351345086	-0.00189743505035769	0.401960215630378	0.0016324105109954	0.00190788112582272	-0.00717477987243407	0.5509621081169	-0.129669244796691	-0.00605515108487105	0.00431639937596797	-0.0233224366055236	-0.0820932444160359	0.107860767277386	-0.038322398983447	0.0435828769383756	-0.37376905360355	0.0537928353877293	0.00366086698442833	0.00372194230909183
201.608293214027	0.000706570034836025	0.0023453634670854	-0.532155425001285	0.00353238441074675	0.00173751668282349	-0.00295037787645591	0.00557856851124557	0.00995139469331904	-0.000105146045918424	0.0931614401882543	0.00109596848991515	0.400499605712642	0.00145187738117951	0.000676451660899155	-0.0117163501765743	0.54303258778898	-0.175515462441147	-0.02022452440244	0.000176613622355798	-0.0218729718300789	-0.107696416623982	0.0789147385123959	-0.0383853862667304	0.0385613167074334	-0.37757312061253	0.0494769122207074	0.000127743981677954	0.000246016768600994
202.209784630534	-0.00351071501547988	0.00137607494159168	-0.527526083019034	0.00254495957974958	0.00120114008334402	-0.00870417289132521	0.00486352083781592	0.00969093509867644	0.000462642481496045	0.10056484466657	0.000142015308970843	0.403908300787453	0.00104940829543896	0.000152032039538303	-0.0153110426505876	0.541744647205684	-0.150081245501911	-0.0207538293739657	0.000616468952981004	-0.0241208353761048	-0.108093892694757	0.0872391379156255	-0.0388414049626455	0.0404190515135235	-0.378704054726485	0.0516232907923669	0.00042001070215513	0.000677165375416087
206.79712452079	0.00479215085070696	0.000716607763675185	-0.52757971901578	0.0016681646808451	0.000384528291911238	0.00608055323494443	-0.000870419381844313	0.00548458432914428	-0.000115189180833455	0.0959968233710753	0.000714002743660304	0.403672886168214	0.000414096626201453	0.000323258130503905	-0.00432371431391377	0.546901245472961	-0.15571137849914	-0.0254787926815731	0.000106553308500279	0.00301454166431368	-0.0749298699282011	0.0702851897697632	-0.0485311569915995	0.0426109544326724	-0.376933167764694	0.0500420416546689	3.9232661032919e-06	-0.000983038263007398
207.124990796862	0.00676400369347577	0.00206300835682613	-0.526952572153735	0.00265472126842998	0.000606139078018163	0.00635310037517948	0.000361784680156486	0.00545135955739236	3.00323769923924e-06	0.0960989800116497	0.00187379705179721	0.40422920930853	0.000591095147787234	0.000496246022745905	-0.00563832685169912	0.545644514348741	-0.160233329736976	-0.0268350065890013	1.51064983950268e-05	0.00260592990872352	-0.0761122087112442	0.0713202344944709	-0.0480426881906403	0.0421173608950374	-0.377949859120857	0.0496100053348198	2.37597463381156e-05	-0.000683183482656485
207.985568125485	0.00524975736531503	0.000150453147566549	-0.526234676059787	-1.85786280096763e-05	0.00108532259377782	0.00589822069387076	-0.00261620427516641	0.00548747347994547	0.00108724672692256	0.0949402302980767	0.000201193643093634	0.404965778272201	0.0013133356293675	0.000908502765078872	-0.00532228175176827	0.547226482567711	-0.18713693249407	-0.0225489748487113	-0.00397130893935446	0.00490506729545274	-0.0655772029854239	-0.007635978157426	-0.040673370602565	0.0367791308913384	-0.377625374764534	0.047591720399809	-0.00272352146709305	-0.00192623240967346
210.568022644621	0.0061190886277697	0.0033645257688601	-0.524898639777141	0.00237851889422717	0.00317162673109304	0.00667185961406038	-0.000539617933179094	0.00754639877822123	0.00238049084329222	0.094307359774107	0.00282093300725635	0.405933002255357	0.00287989566692633	0.00217825027925497	-0.00602473135465092	0.543359976128627	-0.195613005923416	-0.0313764623597286	-9.64647908458616e-05	0.00491768114326397	-0.0818405590534115	0.0126928960143212	-0.0326530044034055	0.0306117682303981	-0.378659739803229	0.0471549242439147	0.000452828564789675	0.000605752462756439
212.24573536135	0.00557795104887431	0.000933369753598702	-0.525701191946063	0.00454368089897928	0.000401190348159643	0.0048221049898131	-0.00516918696218852	0.0115632107466046	-0.000586575416185711	0.0897229144315988	0.00116706567035752	0.405439654436768	0.000443393698000075	0.000563901461693018	-0.00230659340204397	0.545124447080281	-0.181018255069566	-0.0284716111542609	-0.000191197599120161	0.00809696828147264	-0.08177059887181	0.0468224735088313	-0.0305031055114148	0.0363358005929723	-0.376665490552998	0.0475184906933779	-6.72756577181586e-06	5.13608344166947e-05
216.115688643478	-0.00144851767769784	0.00408200258972823	-0.520990467893124	0.00134907401458268	-0.00123907739950476	-0.00291198285499434	0.00166628853866204	0.0106843543947529	0.00463156872706454	0.0955195983541774	0.00349219065774794	0.408638761307036	-0.000295397495769224	-0.0013271576307048	-0.00505097409712678	0.546859097559466	-0.203118613349468	-0.021956029168899	-0.000513588744734198	0.00177385125039395	-0.0889581495052579	0.0499018130208502	-0.0288839802816552	0.031393075811185	-0.373489109559153	0.0453942407221941	-0.000451177017763908	-0.000628704621589014
219.257882240254	-0.00134436865620072	-0.0014290387181214	-0.522252365547005	-0.0043501620938738	0.0019702253742596	-0.00398831482713408	-0.00746264454547814	0.00902610932932047	-0.00205716483470657	0.0893789222093564	-0.000654828501487749	0.407724435594921	0.00189625481852699	0.00124524689108958	-0.00415826578330274	0.54817675667197	-0.219940457631952	-0.0201896643745571	0.00195005543574584	-0.00165233803038998	-0.0848468180568018	0.112534610596805	-0.0309002120184507	0.0283570047386427	-0.372133394984336	0.0436574643242687	0.00148984790984404	0.00121858774946301
224.820896616041	-0.00110066716898933	-0.00266932939047549	-0.519651549118218	-9.26441447043336e-05	-0.00127842951012213	-0.00227244337615592	-0.00411078472124529	0.0108102110076273	-0.000778036693502863	0.0935803111986653	-0.00188581349453479	0.4087823586117	-0.000458425034008308	-0.000575201890635813	0.00693585401891037	0.535121583411424	-0.168869905708508	-0.00306026644171766	0.0021586938325424	0.000627581785710647	-0.0854558265220971	0.094033438794812	-0.0432427177074869	0.0350051976956902	-0.383578775479964	0.0468828355201043	0.000260653478702569	-0.000268497840172529
228.003766988292	-3.43144185018547e-05	0.000516161397661452	-0.522337097730317	0.00209096712589003	0.000907855679352822	0.000242382180259284	0.00263027574971683	0.0100571270234616	0.00173679783132202	0.0867049080706748	-1.79834913322005e-05	0.406559842136232	0.000609245610810414	6.9896766999826e-05	0.00457574463150668	0.540443029597551	-0.215703119563053	2.05906619569586e-05	-1.46532990523023e-05	0.00306202134798047	-0.0731014588633991	0.0268260377393662	-0.0284743023088629	0.0217119348041386	-0.379553252295877	0.0435731703079429	1.0394403555458e-05	1.55186523461697e-05
229.787851535735	0.00276779338011659	-0.00195148667089929	-0.519662239338482	0.00270965564004937	-0.00184298224504645	0.00522632577212646	-0.00141209795462846	0.0101672438052249	-0.00182980107383025	0.0933586757528571	-0.00152589504156713	0.407982011070175	-0.00129614835411916	-0.00154392034134621	0.0112148326711372	0.536434677458843	-0.134760752176831	0.00585883291154784	-0.00425765170169688	0.01531675128723	-0.0798086838139088	0.0951008528522085	-0.0289650295867512	0.0422210196780308	-0.382273808791207	0.0484650393850039	-0.00355990468691099	-0.00343863860637258
232.99087850788	-0.000850786896844324	0.00209992862343886	-0.521489091421245	-0.00335351337898947	-0.00134034294259328	0.00197895896208951	0.00524617150543122	0.00783828794687522	-1.12868521150562e-05	0.0887241113558257	0.000950990624007931	0.406309369535672	-0.00112545251275774	-0.000426099092785491	0.0158025117103554	0.528678948402247	-0.175899316891546	0.0193487041325792	-0.000223492589046722	0.0136923392789871	-0.103846341832675	0.0767091935211049	-0.0291604418845899	0.036677644871113	-0.38613358913309	0.044675594612531	-0.000198742765587277	-0.000199403425031404
233.605280863043	0.00293040642423976	0.00112978622157729	-0.517504288315331	-0.00240755975062883	-0.000832734501552701	0.00690440606482271	0.00453820395818925	0.00752619628752861	0.000410344356385116	0.0950424117436036	6.8832408951053e-05	0.409235484202337	-0.000721438235453077	3.61150207553732e-05	0.0196071321089579	0.527029050359454	-0.152009553071969	0.0201385659440818	-0.000811920029103636	0.015570805098582	-0.104427389468033	0.0863421161938819	-0.0296762527474472	0.0379949088804015	-0.387594847642115	0.0467484538921115	-0.000636043542076355	-0.000768149023780861
238.191895620433	-0.00398619311491776	0.000525008743360591	-0.517708057552663	-0.00137304515173036	-0.000287260567352952	-0.00581314190973413	-0.00135579222880351	0.00379705794311374	4.47886837341077e-05	0.0914975177523717	0.000529783760865415	0.40871956846637	-0.000348765826640814	-0.000299812473021771	0.00774973364760269	0.531777083434229	-0.143779597416792	0.0244633984577466	8.27488665312686e-06	-0.0127137385486297	-0.0719356209204873	0.0795199556997606	-0.040891255369919	0.0431439388196753	-0.386121978443884	0.0461223701262121	8.22417149789651e-05	0.00135340827514856
238.492615444145	-0.00581050649155396	0.00173470273549106	-0.517079545292109	-0.00222209205791256	-0.000531306875921471	-0.00607986529711485	-7.51799629524066e-05	0.00380488925448049	5.48229566957955e-05	0.0915958072544242	0.00158221706578516	0.409282516905652	-0.000552738263978406	-0.00049647748742168	0.00897933175254377	0.530693328081015	-0.149138186560297	0.0255779341148376	-1.73114979423526e-06	-0.0123028916104604	-0.0727903717775604	0.0792776304045678	-0.0404233811427365	0.0426402573858359	-0.387020636890436	0.0456120043208348	-5.38076494850815e-06	0.00115542002463285
238.898974864781	-0.00512827120217887	0.000143945448779729	-0.516232159711116	0.000311695807075694	-0.00146978098751982	-0.00557930314183287	-0.00339334544728492	0.00516653064181646	-0.000491135526038558	0.0919377582754322	0.000502310327884136	0.410007674694405	-0.00135700194036096	-0.00102458049445092	0.0115321518397872	0.527620417487452	-0.146615546201884	0.0295026291060915	-0.000541282905932741	-0.0116401030713736	-0.0773047932667455	0.0912399701480562	-0.0399528121937159	0.0420231461409182	-0.389328899101558	0.0458881572248114	-0.000468353811751771	0.000155048952664018
241.976729573843	-0.00503269051387885	0.00314647130627838	-0.5153766941675	-0.00214580078157245	-0.0027956690952773	-0.00577045974428382	-0.000562351352358462	0.00615236856413242	0.00213517013368723	0.0900842405758228	0.00256135581987279	0.410599013463953	-0.00248574896119723	-0.00198316309541075	0.00990423991929129	0.527738199475885	-0.185365126235889	0.0309801425663726	0.000332532597153995	-0.0149479927116465	-0.0795968646041159	0.0169657383369756	-0.0248502469082525	0.0318561095912932	-0.388239125445372	0.0429739378447493	-0.000631942293870712	-0.000740104430555166
243.103860050727	-0.00409485056024209	0.00310959288837839	-0.516971740395397	-0.00166951023662026	-0.00331579642810997	-0.0025762565507986	-0.000329056450907226	0.00599566991109321	0.00352836432260789	0.08341268423666	0.00252352474453318	0.409715675364595	-0.00241025594958284	-0.00251551538951924	0.00719910458382382	0.529678650212455	-0.173764495002374	0.0294789687849574	-3.65654258733917e-06	-0.0171165392335856	-0.0783868861376575	0.0332997512181064	-0.0216837409278175	0.0352294184905471	-0.3863102830965	0.0434450395989158	-0.000305083232520796	-0.000870803077049902
247.544765575539	0.0015850230291895	0.00374857491942831	-0.511848429079117	-0.00124356231591438	0.000967310722071328	0.00268152071556198	0.00155556324576721	0.00913033754409418	0.00432782545277223	0.0917104215103309	0.00314383090653515	0.412879208802319	4.90478360145051e-05	0.000946013861850287	0.00950709398744565	0.531244800152852	-0.198614250687845	0.0219850392313532	0.000347378413709442	-0.0111690766475617	-0.085600564589567	0.0436522495018725	-0.0209665957359816	0.0305339018004899	-0.383212697947586	0.040929903221948	0.000349546325224167	0.000502088607585179
250.996415158474	0.000650976630645868	-0.00093817079263543	-0.514034418511988	0.00355087861255672	-0.00139020166265703	0.00216279296237453	-0.00625833008772711	0.0069819006101313	-0.000995700261908432	0.0840783102591231	-0.000269726761630559	0.411211954541479	-0.001184280031189	-0.000505159892090096	0.0092867247627363	0.538853883810009	-0.619578371059585	0.00432497952327801	-0.00642695715945173	0.0172609077457641	-0.0480456857050378	0.560790263209432	-0.0380254174320457	0.0689932509091113	-0.380243059197317	0.0428223759250725	-0.00145548251535671	-0.00797803476437069
256.305028800296	0.00145362958611475	-0.00238140199524789	-0.510722055536069	0.000107887383273019	0.000526127495485349	0.00222854483317357	-0.00385645947143553	0.00895657990603611	-0.00106343278123852	0.0910001050482331	-0.00163769673938341	0.41263902304849	-4.19953408106456e-05	-8.3849432567627e-05	-0.00427129646698279	0.504715385492496	-0.461585805204889	-0.0160204807360974	-0.0230435489670021	0.0127250590383215	-0.0482020549182059	0.289193582315127	-0.0748211046331621	0.0901782417809728	-0.411857117742393	0.0547201293927665	-0.00822308397065849	-0.0135246149201621
260.375956233976	-0.000191859837616679	3.2554244676479e-06	-0.513924022597569	-0.00100095531380454	1.50909990742234e-05	-0.00137650726244292	0.00149565543626596	0.00740685828728246	-5.03874653659601e-05	0.0855912112449098	-3.17414704535221e-05	0.409579860202308	1.48055516633804e-05	1.71342384316155e-05	-0.0086353612722246	0.512941249858891	-0.449479556124384	-0.00856162782445322	-0.0128217696524321	-0.0295754435292444	-0.0677626320916923	0.176661195878051	-0.0236824137023188	0.101484003767555	-0.401325836951097	0.0538794980679755	-0.00218403553369617	-0.00674627553222858
261.250243887736	-0.00233145050552788	-0.00173800722262706	-0.511533413423385	-0.00250268477364468	0.00150730327866366	-0.00447225452319156	-0.00133169079443648	0.00841777664684576	-0.00178735903920527	0.0898774037473012	-0.00130333606520057	0.411187227103903	0.0010699859040065	0.00121564350845139	-0.0147320206191133	0.508048149343715	-0.378142415078942	-0.0119915231820439	-0.00561638064644848	-0.0385624304121929	-0.0719292114661202	0.220607971851321	-0.0308050548273858	0.113081791272304	-0.405431045188978	0.0590898763152757	0.00226948011162185	-0.000229106348352249
264.46182006654	0.000680380471184039	0.00175328975456171	-0.513392862941749	0.003130840863646	0.00118296131614526	-0.00114714687271994	0.00497091964558734	0.00627756850730886	-5.66030855881774e-06	0.0855138249920957	0.00072541310119711	0.40944577113348	0.000933242127135639	0.000308576456355959	-0.0132184646479004	0.507855067319154	-0.410740822846174	-0.0175788106623971	-0.00549684733319188	-0.0384540009675657	-0.0918267770017174	0.13962765837354	-0.0365698488394707	0.102737518724509	-0.40282292665923	0.056759232906957	0.00200201918528524	0.00139731038795316
265.184462070427	-0.00301567575129068	0.00100125014036346	-0.509040005434153	0.00206416016523439	0.000180841617676372	-0.00692941388882173	0.00427330114443986	0.00599641622389492	0.00077752926302604	0.0934714118121784	7.89366050259501e-05	0.412488372643612	0.000169260027314505	-0.000232987512366776	-0.019480514962519	0.505047170794495	-0.366044193875867	-0.0178136649576767	-0.00169961983992015	-0.0415524104829253	-0.0930468496118613	0.136342094773195	-0.0406998126227075	0.102368431907559	-0.405343106270541	0.0610610274194668	0.00355530916878638	0.00378923068368337
269.63291422072	0.00379139822911086	0.000614228724951477	-0.509993143279178	0.00126605077196974	0.000352960872061122	0.00566533685939669	-0.00155161370864307	0.00255129392583014	0.000129004596665378	0.0884777587909341	0.000574065548382011	0.41146695779197	0.000363122707392695	0.000322757828738071	-0.000833853306305822	0.509131856915296	-0.309443415349708	-0.0190793380614153	0.000921302240292735	-0.000778559053583889	-0.0652223186961962	0.0868257421473237	-0.0538047963247468	0.109083265884178	-0.404024086978763	0.0648979918621104	0.00244599145240036	0.00245435516291813
270.003139821506	0.00552870974258512	0.00180183350037877	-0.509505242793007	0.0021477302416746	0.000466905249808321	0.00585351790114855	-4.84470411049436e-05	0.00243650605144142	5.83995012118663e-05	0.0885163504032171	0.00158078534418948	0.411887771559607	0.000436608187404374	0.00039541234605495	-3.47061138434982e-05	0.510044981918679	-0.305090086136794	-0.0189173574795683	0.00144465192483043	-0.000250372075112514	-0.0649679187019335	0.0913518280024737	-0.0525962556555906	0.108267912109284	-0.403094745014705	0.0653826700723505	0.00278685938602345	0.00286106390216809
271.008499273876	0.00386912853552528	2.31527474163849e-05	-0.509186776589502	1.24521831698277e-05	0.000562923254606633	0.00522458565397373	-0.00198590086909158	0.00199313503550902	0.00108592844552848	0.0869400748161406	-6.32117183997729e-06	0.412262343517879	0.000852875953437048	0.000521678569239649	0.000666546756655941	0.51344936449866	-0.335953415613308	-0.0122383632046656	-0.00330139224765057	0.00369611969351037	-0.049698703923915	-0.0178308449944482	-0.0420082667461625	0.100248650517319	-0.401549971904382	0.0633162170283294	-0.000358050681810434	0.000212892561960998
273.424057903022	0.00464305013501702	0.00314025690632832	-0.507704842766468	0.00231234497640328	0.00270447186741686	0.00558452952873168	-0.000531402298814764	0.00518056526324811	0.00224158284234382	0.0877721838819553	0.00252979884601228	0.413203002924827	0.00239217733102622	0.00198985098690723	0.000741994966624444	0.511057115078356	-0.311895331217584	-0.0210569771501124	0.00239553266903877	0.00609976642256969	-0.0691151344198707	0.0473144098518532	-0.0316657677717587	0.0952252404891459	-0.400779684183638	0.0659214675673374	0.00452869368329602	0.00256658911704092
275.816139699189	0.00293242903306878	0.000706698695162612	-0.509270461895456	0.00150359127522689	-3.85598236881948e-05	0.00322294912910357	0.000256193819070752	0.00780166533683038	-4.08014077476196e-06	0.0832808003857355	0.000269605994429866	0.411847586859577	-1.51874130841772e-05	-2.20914838078503e-05	4.20366769341722e-05	0.512253885753346	-0.370415070333399	-0.0132872307686523	0.00119859258527297	-0.000211920252557368	-0.0787400392165207	0.0847666478486817	-0.0263235998095903	0.0772170114098339	-0.39805575500033	0.0621996931442176	0.00249282074987021	0.00180589174467874
279.006495190073	-0.0012540980141601	0.00382423201340617	-0.504443404237103	0.00170052355987169	-0.000288990586604557	-0.00221607436731711	0.00205231559081651	0.00833927432429592	0.00458336874932472	0.0894661391058572	0.00316744531511264	0.415216216977728	0.000389118003097679	-0.000362398665082709	-0.00870843099733414	0.519128673029523	-0.313883133423867	-0.00975334138144718	-0.000324858671474783	-0.00654723493571919	-0.0776959186525337	0.0852202055535196	-0.0228382292557881	0.0803499149586594	-0.390948907082021	0.0667639033511161	-1.39602146910475e-06	-0.00138654877463073
283.165048826133	-0.000336254004285846	7.44765962025023e-05	-0.507157319791748	-0.0027978403232157	-5.25309656555004e-05	-0.00212861906382645	-0.00514841398987005	0.00550760006771242	0.00075958065280413	0.0829758884092899	0.000139506653293868	0.412769081668093	3.14676905119593e-05	-0.000302537916099317	-0.00797303760873633	0.51916810482799	-0.347687479238125	-0.0109905206736836	0.000999532756945243	-0.00914090706263725	-0.0801384779875156	0.123409354230917	-0.029138298955402	0.0726405896779095	-0.389775160673128	0.0638482107408659	0.000774219011593481	9.71017702064419e-05
287.706145154138	-0.00136288176566853	-0.00197226292375621	-0.50439995348385	5.7095706498551e-06	-0.000352010366470566	-0.00176889459497656	-0.00368790793230824	0.00758954188364371	-0.000816986790551369	0.0880884138557122	-0.00132491311711122	0.414024653387588	7.17252100332908e-05	0.000182366953639118	0.00249454536453181	0.507202058489727	-0.260783433265603	-0.000892036094784929	0.00082555771558193	-0.00571384085873332	-0.075229432180459	0.113769456241325	-0.033906506663347	0.0764444592820381	-0.401038692031788	0.0710761013358872	-0.00142055471536034	-0.00293220770819139
291.443714493228	7.64780923860514e-06	5.59264848938151e-06	-0.507788611436526	0.00133169829717654	0.000218883699685034	2.95008675525788e-06	0.00188622999737671	0.00696014590002408	0.00013701626562884	0.0812090682168863	7.34483884460765e-06	0.411030669237678	2.81561977277849e-05	-6.36973841345047e-06	0.000832332949636007	0.513665247083192	-0.3239647053517	1.36480163194236e-05	-0.0017025452943276	0.0017791400176163	-0.0675187360394455	0.044423641355066	-0.0148275019225484	0.0608857442151138	-0.395288807460431	0.066418179559538	-0.000447046854832532	-0.00275587391561152
292.656964362494	0.00206663018746089	-0.00148425842273221	-0.505136597056093	0.00232008261626503	-0.00134501202426379	0.0040379296428601	-0.00112369903907225	0.00752928076721557	-0.00151976871075867	0.087701639384289	-0.00111777434032437	0.412547515111951	-0.000942898446933807	-0.00107581273483018	0.00876684281034196	0.50730114682369	-0.237399865697433	0.00695876095520831	-0.00687416228929826	0.0132712925296695	-0.0757050624041759	0.105932245673391	-0.0202830209917539	0.0777590959422139	-0.400203442474069	0.0723981504033814	-0.00440122379496656	-0.00694946062161122
295.88491565453	-0.000549924999879512	0.00159097824489471	-0.507083838847335	-0.00294827794227744	-0.000999815899870988	0.000692571998540537	0.00471988758855735	0.00536780970682518	-7.11335303861771e-07	0.0834202969799164	0.000603394610167715	0.410706557417521	-0.000790022528494879	-0.000198005459343932	0.0108379971618405	0.503542910502867	-0.269045119348687	0.014822296049766	-0.00196539957665862	0.0121575910511368	-0.0928728718156071	0.0779965844250627	-0.0223938039451431	0.0703500287379632	-0.401214017004574	0.0697792201718703	-0.000921096558535974	-0.0040324194636601
296.617096971903	0.00287982439516147	0.000892158118434139	-0.502975799000108	-0.00190428526786806	7.35001420417084e-06	0.00619256359640343	0.00404066936188468	0.00506844497737696	0.000786971992141156	0.0910495707209283	7.36198462113741e-05	0.413553530518774	-2.49019868046247e-05	0.000283511941108841	0.0138613339699076	0.501121006147963	-0.261441196350603	0.0149172814841707	-0.00400385904916178	0.0108286593760274	-0.0937836841128505	0.0771925222819192	-0.0257934734914573	0.0651987001023561	-0.403382613055836	0.0711151754068612	-0.00215322214137196	-0.00602002316003385
301.046432057465	-0.00353939055758171	0.000522796372002597	-0.504027589648289	-0.00109839070053811	-0.000344985870804313	-0.00533340422668582	-0.00181373882098609	0.00193053481624678	0.000156273294295316	0.0863002490747614	0.000521002067140533	0.412408723212167	-0.000311007625137258	-0.000291041990498759	0.00126219062284786	0.506536601374348	-0.228346474766624	0.0179618783532692	-0.00190259722774275	-0.0146127897333415	-0.0652945715244006	0.0728093805179302	-0.0328679823334086	0.0723346327697361	-0.400834179076768	0.0726376803643235	-0.000251269447525729	-0.00244785233543384
301.39732094285	-0.00517719885300759	0.0016425846263184	-0.503583022545941	-0.00193026464066046	-0.000442249246770508	-0.00549402247538938	-0.000398196645884474	0.00182017644929581	7.59165344417066e-05	0.0863230164386233	0.00147074064490417	0.412792046036737	-0.000372338538253373	-0.000350097196942612	0.00201021036356622	0.505647546129524	-0.229863321395568	0.0191924713852565	-0.00185654987797594	-0.0142580094706189	-0.0664060622227473	0.0752545725690599	-0.032133587554649	0.0717261025877763	-0.401492339284816	0.0725154269045737	-0.000106683617457041	-0.00234819837928569
301.988378877706	-0.00352935701524364	-0.000969706550852987	-0.502146517811205	0.00263583781435075	-0.00262323045844727	-0.00390310960881287	-0.00751092045095087	0.00558509075190124	-0.00180862155158097	0.0874471420523096	-0.00016662339467951	0.413955112309369	-0.00214349528146517	-0.00146178095632206	0.00180043441744983	0.50679262627778	-0.248884999490825	0.0162104955470196	0.00129106103413589	-0.0159078373738148	-0.0588206385521967	0.0174271745612899	-0.0267539840266151	0.0679168769502576	-0.401268125388948	0.0711002082312643	0.00217908113905337	-0.000591789330987865
304.812634819327	-0.00411266035674507	0.00295325294077814	-0.502215653231743	-0.0022310077077345	-0.00241882088420443	-0.00472687687451338	-0.000725836042875501	0.0043319740178805	0.00197723458995314	0.0851826433445609	0.00230527850536162	0.413740399794399	-0.00198844039976047	-0.00179530731898224	0.00157388515837912	0.50380906658399	-0.253318759730372	0.0240339783121318	-0.00115315581554051	-0.0172445424080529	-0.0735359455261095	0.0317455817201016	-0.0160227197723172	0.0608595025297792	-0.401586130829526	0.0711472412848347	-0.00147641883017802	-0.0010796359690586
306.183948117979	-0.00353741723479406	0.00181311079967661	-0.502939280490101	-0.00258419829265396	-0.00124632921037454	-0.00332008616345244	-0.00169640570051767	0.00578793495517298	0.00066838534448977	0.0819438601733023	0.00141500391821901	0.41320805551761	-0.000823833788240864	-0.00106113969396788	4.18854349284787e-05	0.50582256180968	-0.2689500860917	0.0220349729983214	-0.000777618563589685	-0.0146739605411681	-0.072562110096922	0.0540870571110699	-0.0129030041598482	0.0558059013088195	-0.399513688035062	0.0700470155410929	-0.000704240051370755	-0.000843429205097126
310.362650293025	0.00172124310531764	0.00316817767110527	-0.499369176141398	-0.00103291611950048	0.000825102050151448	0.00271177307834586	0.00130152400049769	0.00693565531670241	0.00387707268467795	0.0869875081873503	0.00264825835775951	0.415339060305829	-5.40874421552601e-05	0.000718211936616322	0.00790883949491678	0.509759181233219	-0.261055351224857	0.0151388196002612	0.000586149410059878	-0.00645720668125141	-0.0779121964569862	0.0543361993355682	-0.0104230937759999	0.0537308668059032	-0.394375009715383	0.0704142385798538	0.000623089308609418	0.00117773684532615
314.219046347449	1.62504446813703e-05	-0.000517742153048742	-0.502422601525115	0.0028332376355006	-0.000854090371772414	0.000115952935687187	-0.00534791715328297	0.0048231926806828	-0.000182170299793742	0.0775701482806335	-1.93600712799839e-05	0.412993603599583	-0.000614173481185039	-3.91361639862493e-05	0.007862233862213	0.510079172481473	-0.268046864231949	0.0154787984087612	-0.00216681479710953	0.00386717810535852	-0.0787688265535811	0.113182528819974	-0.0158381111401407	0.0541081620051881	-0.393220018016007	0.0690698982282539	-0.00119649303690417	-0.0013718815334123
319.159462210839	0.00143205535220899	-0.00180078052513929	-0.499025728813832	3.81780852853591e-05	2.16526541669936e-05	0.00181920274151714	-0.00361596539564979	0.00678028709045387	-0.00099820211723261	0.0865419510534058	-0.00120241911156818	0.414299549841606	-0.000182919494557393	-0.000308603382426899	-0.000682647823945599	0.500228827583779	-0.216521678848466	0.00356182180320462	-0.00202135736713605	0.0015472229745014	-0.0741759361887161	0.117553234687747	-0.0237551109090863	0.0528499949149741	-0.402345085427532	0.073474795514291	0.000616637172821404	0.000930263532721853
323.831795605549	-0.00156935659430568	-0.000898816443295383	-0.500098105083907	-0.00146690559959235	0.00110924508157839	-0.00383047401167712	-8.71068882447205e-05	0.00655120867449605	-0.00138228117841557	0.0860552265578449	-0.000733224568984017	0.412551367281763	0.000708130619294026	0.000934016429868915	-0.00584910184191667	0.503998276685446	-0.19335801467922	-0.00226087808841952	0.00390763773140868	-0.0186856009591779	-0.0698926090143862	0.0847861840630033	-0.00829721734028414	0.061464647169082	-0.398610006744566	0.0738480210122869	0.00273879872752516	0.00339366058953663
324.109678180495	-0.00188310289061281	-0.00137876266611317	-0.500053218501074	-0.00216713094410021	0.00122764095457526	-0.003757163683521	-0.0011006177175017	0.00675065547906353	-0.00135410242164577	0.0859186608115372	-0.00101645153931193	0.412573025623153	0.000796455767434352	0.00095964298550269	-0.00726589458217425	0.501921472420673	-0.189089666174511	-0.00513917909685808	0.00468323305206777	-0.0186640663710844	-0.0739624173666804	0.100596039582768	-0.00861180287414839	0.0611160695204787	-0.400028591089381	0.0742785093896748	0.00344783846666821	0.00390069582515156
327.355348615777	0.000338298706026498	0.00138045065496652	-0.501966595241104	0.00278109049069372	0.000906416249012102	-0.000418342995977065	0.00455172639275774	0.00466959819107797	-2.91094211533959e-06	0.081760995170428	0.000442771343934022	0.410746745465266	0.000726002351929407	0.000126241062418039	-0.00821040974884808	0.499368228643826	-0.225231159923861	-0.0118548277784637	0.000297379834580958	-0.0177713630689252	-0.0900932223924954	0.0629067951048075	-0.0105143429133745	0.0544143431947978	-0.39998738997548	0.0711290608469412	0.000251300026543453	0.000361253845180548
329.364916522145	-0.000739094134731173	-5.58377738088223e-05	-0.500893551840589	0.000683478616142862	0.000166432490808346	-0.0011853416783587	0.00355159836948787	0.00234822657190591	-0.00121760361793841	0.0812307296241071	6.78590139703173e-06	0.411496893089013	5.34632575207014e-05	6.19517223906672e-05	-0.00797191156271268	0.498146073279633	-0.257728719042668	-0.0102880502730371	0.00285249364453004	-0.0100487072314454	-0.0869990851640141	0.0627666525735331	-0.0171934117753698	0.0379183958134805	-0.401265042919232	0.0698284510283204	0.000626031749660091	0.00296042676779142
332.493699385538	0.00352606363631302	0.00062762040696101	-0.499045933811634	0.00108247793999624	0.000383866730057674	0.00513900869202397	-0.00187321930565616	0.00146029248168303	0.000205457531414776	0.084768329473924	0.000618013212370856	0.412306168450584	0.000312318115720587	0.000349422047038739	0.000470630189580494	0.502777666499548	-0.203311358973266	-0.0132055903229514	0.000190982248979883	0.00654749860798294	-0.0652319724662581	0.0733370591622042	-0.020975108876157	0.0559898618474756	-0.39886185150076	0.0722185821868728	6.36019669791482e-05	-0.000374911100410195
332.923405994955	0.00495157238808056	0.00154197911068777	-0.498697770559407	0.00171857279578934	0.000382440177071745	0.00522015462167471	-0.000488943077437792	0.00126136419745982	2.57367355050044e-05	0.0847400227245138	0.00137946762464546	0.412588593628321	0.00027305311504462	0.000306681893789448	-0.00104971766091428	0.501416333780528	-0.203411090655938	-0.0151044467752014	0.000327102833136996	0.00604653285514969	-0.0673273843594842	0.0806063022253045	-0.02033149934138	0.0554028015547428	-0.399830734056031	0.0722239121724837	0.000250614472279622	0.000210894052795884
334.647434039635	0.00244740158253137	-6.52375085610563e-05	-0.499130173376785	-0.000495987087120179	0.000300444300060945	0.00354443170108045	-0.00263449997936662	0.0010320292962015	-0.000169797003780521	0.0826183691972847	-3.44560460787243e-06	0.412181016249101	0.000117558788917843	3.62360058067805e-05	1.53384126257372e-05	0.504547728999516	-0.235358135894295	-0.00952627993808666	-0.00214757137709498	0.00736839370746409	-0.055626230355028	0.0119523709812488	-0.0116788579264503	0.0484114744270817	-0.397961278286652	0.0697719171806314	-0.000628020398794632	-2.59644104267153e-07
336.286236520844	0.00418096023473809	0.00309809322382547	-0.497004334254044	0.00234949004618796	0.00258224023837817	0.00501930273163295	-0.000572555718124809	0.00414671545928348	0.00222773680484585	0.084523605965932	0.00239905328662904	0.413733985147622	0.001988314093749	0.00201000346159864	-0.00100326064527971	0.500805399246855	-0.235138712161445	-0.0179190008465784	0.000514447597033595	0.00791852564569153	-0.0716481304933588	0.0366877703888093	-0.00643647839497931	0.045292178557813	-0.399134055258305	0.069942134630443	0.000550692992984633	0.000535573043390193
339.389222508416	0.00168890212631272	-7.5502199256223e-05	-0.499394344278097	0.000824661496228897	0.000180279361575972	0.00212961557421218	-0.000462708050197945	0.0057306890696636	-0.000435080597990366	0.0792617004096454	-3.98534939306941e-05	0.41157126605061	8.26615961640381e-05	2.94573829186721e-05	3.93967331209208e-05	0.502320071629314	-0.260782536333186	-0.00996500865915042	0.000934547344256175	0.00749340046350748	-0.0800324597134868	0.0317622918847376	-0.00441655398297598	0.0431745976538563	-0.3961894594813	0.0672187928831836	0.000396976603631446	0.000110660342668625
341.890024124783	-0.000930099582014926	0.00383201061592044	-0.494051241167968	0.00207162200835028	0.000231135747188631	-0.00188310152986206	0.00249541344264074	0.00753672170723406	0.00471694550161753	0.0863424076305465	0.00314098796108481	0.415429739292208	0.000739721703350037	0.000112423484098678	-0.00590256191555976	0.506343168954974	-0.237867527851501	-0.00925561697874771	-0.000677567381914318	0.000181316069871502	-0.0773191959318099	0.0453646226626347	-0.00227377244284454	0.0433554950320856	-0.392151798400985	0.0690073255103313	-0.000865843242548402	-0.00135627896932218
347.433591309522	-0.000346839757656318	-6.74692320344729e-06	-0.495765752183083	-0.00186352219543339	-0.00194443078681567	-0.00423142422569707	-0.00445620688415811	0.00706221736895377	0.00366342818461908	0.0840660764286247	6.42975207054882e-05	0.413157585076831	-0.000979040118099361	-0.00135229142850963	-0.00295927346408383	0.505406875160085	-0.299878407021642	-0.0106591035441379	0.00901008151201855	-8.4872133162065e-05	-0.0714246016971604	0.0428186423998402	-0.014564320820868	0.0368574988944434	-0.392671713180153	0.0629624113653651	0.00600831545504007	0.0053947120357112
350.651852640064	-0.00159169290456515	-0.00172561057393077	-0.494473310003538	-5.68178519713026e-05	0.00016121913823035	-0.00201964415864781	-0.00361365389928877	0.00637300485990967	-0.00117656404043961	0.0856038866087524	-0.00109000385553267	0.413689213813597	0.000302762603786801	0.000476161722452344	0.00222766649403873	0.495402317929468	-0.18799675729193	-0.00196488634276766	0.00389887165914103	-0.00339882066037295	-0.0725938431007281	0.119681087719764	-0.0191140366987923	0.0467091009894411	-0.401615052673838	0.0720245148852972	0.0018158564491321	0.00156475112112725
355.305683755577	0.00157087479402179	-0.00104189009266354	-0.495744484628918	0.00152403856463873	-0.00113197555205971	0.00365632301284807	-0.0002795013070109	0.00621116105220748	-0.00137314785629855	0.0848174843858222	-0.000844857760010833	0.41179413443046	-0.000708658732038732	-0.000891025394698412	0.00601049762204779	0.498232850560417	-0.17916536546004	0.00281947256303177	-0.00361530911279546	0.0141522255611853	-0.0704238815255834	0.0753204824277007	-0.00506709642869419	0.0519405257758828	-0.398486295130544	0.0714579461986367	-0.0027256099556224	-0.00297844830060565
355.785530257114	0.00134635933107853	-0.000791452885558996	-0.49592954958329	0.00116556938865198	-0.00104671078756078	0.00331134424875311	0.000271367142262142	0.00626921117389915	-0.00104288108650934	0.0844572615258356	-0.000603027124455706	0.411589453557959	-0.000597740608446579	-0.000688379741049242	0.00907706467824703	0.493069869914223	-0.180902993522719	0.0112670911347852	-0.00357437561230649	0.0138887914030342	-0.084367429413248	0.083025036066078	-0.00521822714485538	0.0512342659593356	-0.401549365514488	0.0713128758413647	-0.00264790755248891	-0.00291763854822453
358.810309910148	-0.000134321313943382	0.00120337932436565	-0.49766070778124	-0.00265440200867742	-0.000859914688496024	0.000238407583586339	0.0044179287975163	0.00420556515557307	-1.93985936555024e-06	0.080603736560749	0.000305727830823486	0.409934338395034	-0.000631653457197511	-0.000107687296896312	0.0102612601199892	0.492027082567066	-0.204748253358538	0.0136706150581453	-0.000565439863985541	0.0132404505239861	-0.0910781584423758	0.066196684307293	-0.00674315157700844	0.04536632752719	-0.401320998242036	0.0692931713427292	-0.000513813673679791	-0.000527165004078465
361.115089978414	0.000240401175355295	-0.00027875186660001	-0.497066194299645	-0.00115478681126694	-0.000170311913577235	0.000655075720965531	0.000950122697720345	0.00118069556921598	-0.000808344072336275	0.0799048217023891	-6.8438172371472e-05	0.410192233159045	-0.000131615987518449	6.79423794817138e-06	0.00949684492885741	0.492469864476985	-0.248144611134725	0.015159031406141	-0.00247819828543959	0.00406984390170048	-0.0793165764904253	0.0742679249536653	-0.0136017500058922	0.0273034014829331	-0.401927991977178	0.0671091214066894	-9.7138648398863e-05	-0.00262315621696729
363.9395681062	-0.0035792388983475	0.000692232016888477	-0.494857950927702	-0.00105506986369936	-0.000374597861824694	-0.00497586850729561	-0.00191084191644511	0.00115399535765278	0.000224566060562481	0.0836326103055354	0.000643131861648269	0.411379459669532	-0.000353561426519688	-0.000317735751505621	0.000233583002292247	0.495353198559392	-0.179425322969823	0.015761845292114	0.00017198087289298	-0.0130226092103428	-0.0641862412496744	0.0844924591692355	-0.0189846525816702	0.0502692116238087	-0.400487897738074	0.0702784808818779	-2.49650092928961e-06	0.00102194599219622
364.415863529783	-0.00466801649874527	0.00122860492035232	-0.494514825528264	-0.00124337786293848	-0.000407571117574505	-0.00495435114983278	-0.000991674473288927	0.0010474300907774	-6.71226020719415e-06	0.0835927626873219	0.00110437429078586	0.411651120318328	-0.000342307427030418	-0.000275433897255326	0.00297588162460174	0.492150330769842	-0.178590223371788	0.0198044294945629	-0.000675521137677644	-0.0122333510246196	-0.068806356939741	0.0969846453339318	-0.0185226226501547	0.0496493978129973	-0.402901987625146	0.0703735606124947	-0.00059947231206224	-5.57233033995025e-05
366.521821207866	-0.00151827130082022	-0.000405815057609107	-0.495174407924394	0.00167785812827931	-0.000608495069112052	-0.0025533853499127	-0.00595910548820374	0.00220748313397295	-0.000310017860481057	0.0811256359299643	-6.00862268311891e-05	0.410998044831811	-0.000408138811346465	-3.639839941664e-05	0.000209142052885949	0.496165303016964	-0.218322269071367	0.0136531705596002	0.00156216183597791	-0.0136116033771814	-0.0578686105416234	0.0308297432562774	-0.00887086138344447	0.0414892655161311	-0.400050154219811	0.0672411120322967	-0.000100282895672835	-6.09414475706532e-05
367.732351345756	-0.00416388894192943	0.00304514604017491	-0.492778711327494	-0.00234562463328906	-0.00260125896480455	-0.00511277334441074	-0.000526281599389554	0.00403456061293449	0.00236840267201192	0.0838575618756466	0.00246472069233494	0.412776528357592	-0.00199643870017691	-0.00205843141954041	0.00115468688324335	0.492436198646719	-0.212190413051095	0.0214157038567157	-0.00037389898305162	-0.0155488463277174	-0.0715238109797747	0.0364584133072754	-0.00377197455730082	0.0411331174802877	-0.401561541422733	0.0676955002901917	-0.000705294315071907	-0.00091482015849673
370.931180070956	-0.00145614360454403	-5.99030773844842e-05	-0.495596021074016	-0.000884106063232897	-0.000302666572504751	-0.00206258588182828	-0.000820388869551278	0.00486011758890337	-0.000771891305906933	0.0777729415422819	-3.57981053805373e-05	0.410294818303723	-6.82730959815872e-05	-7.90945270479685e-05	-1.65806011013938e-05	0.494246618672283	-0.241569140580322	0.0138527841332045	-0.00117141949741177	-0.0152058899568159	-0.0785706390507404	0.0225004286438273	-0.00245618461760367	0.0380831957564927	-0.398473028601031	0.0647104028410233	-0.000446909747640482	-9.70528898110594e-05
373.321441891765	0.00082462625339476	0.00381705804008223	-0.490097257183679	-0.00210620835213819	-0.00037439167123185	0.00179063328813496	0.00265876768433586	0.00738861287800882	0.0047540555866966	0.0853390005714502	0.00312573276850602	0.414257492257946	-0.000831505950021803	-0.000189821944931534	0.00675602171744028	0.49732081047734	-0.222596748651661	0.012929842592374	4.15843917399733e-05	-0.00885328768534973	-0.0759959240356683	0.0417411051773167	-8.42948769765295e-06	0.0382963361191585	-0.395394205321377	0.0661366487167534	0.00029633311571963	0.000609015755130983
379.031905948167	0.000145117027927029	-1.17998454141338e-05	-0.492093177888972	0.00163406585745867	0.0017398130519028	0.00399521021945255	-0.00407817543801648	0.00651619657658457	0.00340014882156126	0.0829143401519712	-6.01199423326327e-06	0.411705124006621	0.000768111819228605	0.00113339933560938	0.00302837616418217	0.497399641671835	-0.289550467449333	0.0128942164650401	-0.00790179391470729	-0.00157502244211403	-0.0687955516094312	0.0367173554590745	-0.0107952663629101	0.0307210620409573	-0.395104748168422	0.0597310436880506	-0.00482143444893693	-0.00475493340107641
382.060883754955	0.00158665395654948	-0.00159428743000054	-0.490750131153889	6.18156676484741e-05	-0.000148489620980703	0.00192097256591363	-0.00354428888290346	0.00599829527540239	-0.00113245723842253	0.084491651618792	-0.000972889596246738	0.412311173646986	-0.000314541644760302	-0.000446808238097395	-0.00021781561457112	0.488703075537507	-0.185335547294091	0.00385770000920662	-0.00298541847534781	0.00175245426336508	-0.0707407733071661	0.119087677394551	-0.0153156177918294	0.0394534826076882	-0.402703230245073	0.0682279570504491	-0.00049830957028268	-0.000590325503204881
386.717345676424	-0.0015021798577542	-0.000953003320748232	-0.492031923605524	-0.00152487422607821	0.00100385353821881	-0.00354268939425156	-0.000286328689243996	0.00592209704576246	-0.00130662351612832	0.0838266033454488	-0.000722851754289887	0.410389385573563	0.000666996325281625	0.000843488311385845	-0.00569601574071579	0.492127223299624	-0.162595029181716	-0.00197183679795028	0.00321325432928928	-0.0179790321084647	-0.0688100593344278	0.0840067857134079	-0.00237192855387247	0.0503924444921069	-0.398980178305218	0.0682641201157643	0.00249908593153927	0.00255424805432118
386.983757685312	-0.00165319459547721	-0.00123552043012635	-0.492091933408769	-0.00198757379374166	0.000993646496251583	-0.00340294156842224	-0.00101183072743244	0.00596814983961338	-0.00119448625683507	0.0836492316292715	-0.000855093657322404	0.410314754703557	0.000637892778616285	0.000771393634315476	-0.00666665010270172	0.490582232046067	-0.161485278212979	-0.00426265648095411	0.00356304356932118	-0.017793925022672	-0.0722503149594974	0.0944604775424918	-0.00241725810414801	0.0499994347911128	-0.399969609027	0.0683898963382695	0.00281358692141353	0.00273685995350105
390.25857366606	-1.27981826455769e-06	0.00109719207287287	-0.493904743895676	0.0026011108233556	0.000779012602208287	-0.000151649664564971	0.00430521032399894	0.00393941533394071	-6.96834857522738e-06	0.0796989797570124	0.00023970229008733	0.408555051797489	0.000586276802522311	7.40725881641943e-05	-0.00780873547664807	0.488220640413831	-0.194818217162241	-0.0105150648026522	0.000351366615131538	-0.0172044697226961	-0.0874999942991	0.0577384000227821	-0.00418621576950592	0.0438722983235179	-0.399849624276933	0.0654355051659698	0.000330209022263843	0.000354755900196734
392.797391136363	6.50543665831462e-05	-0.000358425942708714	-0.493573536563566	0.00174940605891939	-7.46436710151166e-05	-0.000383356224199884	-0.00140698682277114	0.00110976996672369	-0.000272906463518642	0.0789674404983039	2.12514114278107e-06	0.408523556186445	-3.41326766297668e-05	-3.8939522827407e-05	-0.00715354339022565	0.490331156804174	-0.237339818541158	-0.0138670153661937	0.00221983973246118	-0.00858416704516333	-0.0691773900992555	0.0557314634281463	-0.0109663639848035	0.0268062761907609	-0.399560826407011	0.0631524303237081	0.000252120102763775	0.00209081112288753
395.353994544312	0.00351701565266461	0.000657181414345605	-0.491265319938441	0.00103099471993503	0.000361837671285439	0.00486962572337429	-0.00196097707218949	0.000987073287701412	0.000243792316719794	0.0827264042919137	0.000616897538953958	0.409846950729436	0.000327386183613746	0.000342970152827491	0.000762380550975153	0.491935921710632	-0.179050171101422	-0.0113265288541229	-0.000201030037121921	0.00608625180140099	-0.0633893459601023	0.0766103010788299	-0.0147073170711825	0.046749486232992	-0.398321714959194	0.0657587610820749	4.41988495524049e-05	-0.000841651547227203
395.861173165898	0.00453348782085864	0.00106163739653637	-0.490869512257817	0.00102035262320362	0.000456623327598147	0.00480610649450742	-0.00126896939939539	0.000973841263096369	-1.69024896482051e-05	0.0826985780655455	0.000984592392629358	0.41016432006532	0.000371089483113926	0.000335161671061321	-0.00130080598423851	0.489876075857748	-0.177694692706969	-0.0141959348099645	0.000594522884516833	0.00534169657674484	-0.0668440672215594	0.0898413014514148	-0.014223842467081	0.0461834137958801	-0.399772369623373	0.0658937265386448	0.000533657444707044	0.000177087362899899
398.98865137226	0.00311266093283024	0.00244463909885403	-0.490554765747799	0.0020218396060372	0.00170826707441372	0.00321202591835031	-0.000991899772346418	0.00346649199552877	0.00131462541172716	0.0805805903369437	0.00186315578810218	0.410262065604116	0.00144203582492451	0.00127672484693746	-0.00191940974692341	0.489475419526907	-0.220833002466814	-0.0161647745521127	1.56698666123568e-05	0.00624748520394461	-0.0697468848984997	0.0347194804513364	-0.00193787506579036	0.0355858324486476	-0.39912034011617	0.0626009242456285	0.000108705227457834	0.000120596863851114
399.182334639513	0.00424009682841122	0.00309586047292105	-0.48900724990915	0.00238497918833937	0.00261594555830446	0.00531846071754458	-0.000431824062524638	0.00400952829447936	0.00252943621146661	0.0834810158154043	0.00245375020107737	0.41133924205364	0.00206370079387521	0.0020986241457067	-0.000945386952727488	0.490131068900178	-0.212125938861146	-0.0156898298994237	0.000440153064273811	0.007525855090806	-0.0693662238612766	0.0401286035487831	-0.000864088750314207	0.0373815116901179	-0.398493935479979	0.0631700952411316	0.000361705465239552	0.000517203696781359
403.648734126579	-0.00172617271470153	0.00153518145646928	-0.489772131780513	-0.00103910502133565	-0.00246996749754693	-0.00334978125468793	0.000718591701107465	0.00577011111349151	0.00334066501870182	0.0825528289882661	0.00127229394331292	0.409941077563349	-0.00147756100938129	-0.0021311160690385	-0.00182960928112742	0.494669437505696	-0.222407926908442	-0.00798435034441144	-0.00113875934425953	0.00333930574103286	-0.0746181874753196	0.0445370389053805	0.000286269729269448	0.0380422079858775	-0.392748823858717	0.0613203174635302	-0.00108482849254294	-0.00156375649518934
405.622558060104	-0.000557123661189401	0.0016607575122397	-0.488653026920768	-0.000529321709267836	-0.00191213671140041	-0.00356527261127821	-0.00276999071784242	0.00100830757040584	-0.000396528020195765	0.0787775885811296	0.00170333394415362	0.411247544837203	-0.000248897304508249	-0.00060504713495546	-0.00543253677605574	0.49527138310552	-0.233824978425347	-0.00825489999029038	-0.00148570569099878	-0.000366879365690264	-0.0766869099915166	0.0268605950322973	-0.00194976606320988	0.0337782682256109	-0.391547989522267	0.0604938000640171	-0.000997364402231558	-0.00141817930943228
411.591683350537	2.95694769883137e-05	-0.000142721362602642	-0.489964656221197	-0.000776905603628832	-0.000280750335453315	-0.0032047276833551	-0.00195905451838292	0.00403852471797296	0.00323748220954836	0.0801435401350015	-1.96663599787907e-05	0.40881117437667	-0.000137824495060826	-6.65219474887568e-05	-0.00113491546436334	0.495731488634925	-0.288670850981043	-0.0080519512784339	0.00798455642467557	0.000339642883688215	-0.066579247440931	0.0383442470032356	-0.0105949206141196	0.0304565522753952	-0.391158945282646	0.0546562533361483	0.00485835087487862	0.00395164145188664
414.635241246887	-5.03960796476686e-05	-6.21100038121769e-05	-0.489369955183066	-0.000203876130292465	-0.000176521465859169	-0.000100546748055463	-0.00202777191858096	0.00333158343682134	0.000501765692952432	0.0790394070656457	-3.33742762920952e-05	0.40904150597382	8.40398650296032e-05	5.98367249552694e-05	0.00280405102614933	0.489758671546215	-0.219502773755329	0.00246223562512608	-0.00118145805642258	0.00262655282089928	-0.0594586020116466	0.0303727507170835	-0.00453676524226341	0.0266726799954919	-0.397378853319873	0.0613948683366838	-0.000388341067904052	-0.00103501315289396
418.189350896164	0.00152867007764519	-0.000993313092844757	-0.488675927578467	0.00158282377100431	-0.00105316696264321	0.00345135259715055	-0.000458109210025644	0.00583197419680926	-0.00122939753356189	0.0830702459767823	-0.000847981373513015	0.408599670414681	-0.000764260642244887	-0.000820528897579555	0.00554339899593691	0.487955827826901	-0.162929068513957	0.00309051674751613	-0.00336427038879405	0.013545652030643	-0.0692217180372104	0.0779926737799879	-0.0039263516271624	0.04697898088014	-0.397356315804933	0.0636506769874684	-0.00262113450740675	-0.00274243113365189
419.784990396895	0.000102844271712431	-3.08787813044321e-05	-0.490403280242879	0.000952562937362157	0.00028532845250474	0.00285313039905803	-0.00210779999232328	0.00204628927891432	-0.00201409274914223	0.0797652715794306	1.21863488463295e-05	0.40710703407474	-5.42971305709816e-06	7.49814890319037e-06	0.0076728928233512	0.483059588881049	-0.186743203839812	0.0129740125518613	0.000118653443795837	0.0133601705575291	-0.0887032434280898	0.0455971936583024	-0.00593899206301113	0.0428393920339165	-0.399333529635001	0.0616229702307345	6.96661379812641e-05	-0.000720397824725192
421.855169547314	0.000792169431493443	0.000723869469334169	-0.489760561896052	-0.00233816984801841	-0.000798822647060352	0.00100545664544029	0.00409078475317474	0.00363536198908073	-8.8379468397393e-06	0.0799539362721049	-7.74832251199941e-06	0.407375982594347	-0.00053907665733013	-7.03391998944342e-05	0.0109826426886219	0.482126811038105	-0.17454274244268	0.0130584892157124	-0.000673175639318661	0.0142188343947451	-0.0886101545422476	0.067127364900329	-0.00556881342162936	0.0422404675889614	-0.399980423410616	0.0625729032062315	-0.000603531361207775	-0.000653801181690164
425.954481720042	-7.04133769972769e-05	-3.87260278535202e-05	-0.49173742994175	-0.00126930555740892	0.000104541438667282	-0.000179264105481375	-0.00310512823945392	0.0012868737718797	0.000165458061552946	0.0758830609110846	-5.17856969690799e-05	0.4052886121179	2.40410470403595e-05	0.000102194359756306	0.00512882120531926	0.485073373198401	-0.219663884427914	0.0151885277598815	0.00115828931354386	-0.00518847445940211	-0.0645100880331147	0.084336783918209	-0.0180489531775115	0.0357144333421208	-0.399293073760655	0.0584282144052881	0.000653969708680314	0.00164056163070666
426.802265122604	-0.003630649431491	0.000780943427895299	-0.487952528155399	-0.00106127962744921	-0.000386518134898911	-0.00480014137461238	-0.00190243246674257	0.000877328376383677	0.000202420744692174	0.0820217229706943	0.00074215505764071	0.408012924883119	-0.000373159456472772	-0.000407173172974456	-0.000137856960209386	0.4859622555136	-0.165702884460047	0.0146813851803046	0.000362038986092253	-0.0126186104959911	-0.0624154926733217	0.0838323927237343	-0.0171980694612196	0.0460591444888968	-0.39858353760243	0.0621231983810608	3.6539915707688e-07	0.00118245380743222
427.267277294003	-0.00448101737576553	0.00111962024011964	-0.487664272481795	-0.00106168961698988	-0.000410924923070013	-0.00472180026922154	-0.00121757335700439	0.000806267558832459	-1.42351405852351e-05	0.0819762422961236	0.00103996123791022	0.408232554997583	-0.000353854986436058	-0.000347821264952183	0.00259440336352545	0.482824479187219	-0.164425318331751	0.0186679100426434	-0.000615806701368588	-0.0118450451863581	-0.0670302303353742	0.0968564747817398	-0.0167903754149676	0.0454957747762723	-0.400936268760246	0.0622561583570669	-0.000603282245076085	5.68345704504977e-05
430.343216528876	-0.00264111859056967	0.00215704838341514	-0.48779326164594	-0.00174472581509674	-0.00130657973226082	-0.00260124432938074	-0.00133536290282538	0.0031052681905031	0.000933200334418323	0.0793176826892232	0.00156808108081282	0.407979878995017	-0.00113446989702555	-0.000942338595306507	0.00260150763078608	0.482166169757629	-0.212137583039259	0.0209036038486766	0.000764030375505953	-0.0131634714997569	-0.0702187694329763	0.0287290562726685	-0.0040565831949789	0.0348287651010359	-0.400508162950614	0.0585393051841044	-8.52091179173289e-05	-0.000115852561306233
430.583411949552	-0.0040722584684177	0.00308323973797189	-0.485925880070578	-0.00234224050108099	-0.00251836513911118	-0.00502921185952003	-0.000492165127344623	0.00391930610421261	0.00246841468942928	0.0825309761972311	0.00239526938714723	0.409319002205038	-0.00199800609015014	-0.00202289263242421	0.000994107922344828	0.483307359319058	-0.196785001633844	0.0200460265257909	-0.000399075615019755	-0.0152766957818088	-0.0695186181525298	0.0383179360880803	-0.00227583581602345	0.0376408689625095	-0.399439219786153	0.0596088639681252	-0.000693695709324984	-0.000944794863983761
434.817349041882	0.000514162643664115	0.000812848281765398	-0.488082034782396	0.000718862512194481	0.00161156436068868	0.00156174380159514	0.000748652763112958	0.00533297788603265	0.00235617679649528	0.0797426248877468	0.000639800836824529	0.406861979574339	0.000820576880046479	0.00128469162352681	0.000361034655802634	0.486741539540695	-0.229905868221191	0.0122080236612017	0.000160008293535204	-0.0129940957745419	-0.074390308605115	0.0334854046412234	-0.000881479989723398	0.0342098789286431	-0.394865115446246	0.0561255230031036	0.000341459382646407	0.000548431646602887
436.190523365075	0.000612834553057469	0.00386593045764421	-0.483341636157017	-0.00234629888778514	-0.000604062839467773	0.00157975929365635	0.00292867882554689	0.00738066156905042	0.00495722090342246	0.0840233219509083	0.00314332850152134	0.410702381357805	-0.000998491502963576	-0.000379122510770632	0.00658858733229069	0.488188101516426	-0.208775521012394	0.0117168633354106	8.50002995810878e-05	-0.0083299689319052	-0.0741234743403617	0.0412343353906217	-8.29952956360212e-05	0.0349064492323328	-0.393263290234916	0.0578823295169436	0.000288907228792106	0.000640046266377872
442.386647733493	-5.25904676020119e-06	2.72423087240607e-06	-0.48630088832523	0.00167997222172541	0.000591762989832139	0.00384097109056384	-0.00178549625317635	0.00416825272870549	0.00390665251654232	0.0801494706738199	-4.77220388149269e-06	0.407329939837595	-1.38370395627153e-05	0.000382540569888432	0.00239053599679284	0.48899209055724	-0.280507065743223	0.011459081022095	-0.00759156916798008	-1.17368218786586e-05	-0.0660023752389646	0.0289758179290169	-0.00871597286110134	0.0267923087413209	-0.392310541684877	0.0510089937623896	-0.0042904350294331	-0.0040942036259963
445.617848675803	0.00029523319794245	-4.31687105599527e-05	-0.486122584343625	-0.000885375375977115	0.00120305141394799	-0.000266821213526258	-0.000628141046677644	0.00218652836787839	0.00207345684904123	0.0780456215722463	-4.94442569688456e-05	0.407255793499045	0.000226636326402879	0.00045082989003486	-0.00119914946897605	0.483906490271619	-0.21701522012854	-0.000982627584115532	0.00231044440552954	-0.00437839394762859	-0.0609551416627884	0.0410020983160804	-0.00357204422114558	0.0228311836324297	-0.397329434936397	0.0571983720130819	0.00186241845864143	0.00267641140801404
449.586814443027	-0.00146584538999024	-0.000976821958903811	-0.48563391222971	-0.00153760318588047	0.00102685169598685	-0.00339761044415547	-0.000392646766616603	0.00566115614541798	-0.00121436321898513	0.0824401865536376	-0.000769640310748775	0.406498417383725	0.000665959110166811	0.000807212692096885	-0.00559682071272075	0.483512147917026	-0.151439834670141	-0.00203861940724521	0.00307375353059798	-0.017402226618514	-0.0676124590702478	0.0858432383524854	-0.0019083603456406	0.0476872709986225	-0.396278604877793	0.059662460476613	0.00242639555083061	0.00245580298591136
451.026323470408	-0.000211471734578836	-5.02433577200867e-05	-0.487115595047167	-0.00098218855120527	-0.00030368442802085	-0.00278883070399171	-0.00178725378635529	0.00254440701181231	-0.00171028534279211	0.0797106916347557	-1.1793682580966e-05	0.405195904854987	-4.86137820028995e-05	-4.31347861190626e-06	-0.00738216143672869	0.479076984911776	-0.176996900246309	-0.0114328387924058	-0.000199401040471373	-0.0173624260007645	-0.0868593942551052	0.042148101874363	-0.00392231057506795	0.0441227550285749	-0.397879474627256	0.0574118030044127	-2.34802042278355e-05	0.000246640215908915
453.258423801722	-0.000709523959946824	0.000761112777885759	-0.486826596897893	0.00233405224043249	0.000757936313820706	-0.000886698099767	0.0041028968316835	0.00348986355125785	-1.38522648466332e-05	0.0791932757243559	-1.42909813807816e-05	0.405186754618781	0.000552423671024707	5.22839270186515e-05	-0.00877904889654348	0.479859330198321	-0.170421096160479	-0.00997375048866196	0.000481670147726436	-0.0181058937180526	-0.0854978614885553	0.0588260434801002	-0.00381884625103789	0.0427708255240851	-0.396999949770362	0.0578865671242524	0.00037757195612919	0.000509585312376806
456.489063811097	-3.25705899173825e-05	-0.000243962325893126	-0.487582248869401	0.00247240547198339	-0.000407887265291863	3.57829423269856e-05	-0.00441521716365112	0.00284247252562587	-0.000273936763881693	0.0774768821473796	2.97130264301681e-05	0.404120247632357	-0.00023287836652901	-4.97787992257346e-05	-0.00589874036907598	0.483293810362995	-0.236445957528766	-0.0126768346346609	0.00195421890977149	-0.00740187844953459	-0.0655782423473035	0.0453003363148752	-0.00953752469871269	0.0239945692927734	-0.395500719917621	0.0534268434567514	0.000114472109478813	0.00127686983827605
458.238122703285	0.00368336760657262	0.000841196506058833	-0.484919672623702	0.00109511947414387	0.000431605310728679	0.00476600299013895	-0.00186137488797518	0.000761892927887295	0.000183099315759734	0.0814251756716379	0.000775789366995563	0.405893816713649	0.000368314203312306	0.000364381434250228	0.000946028037773831	0.483964500483839	-0.168616432559981	-0.010472083061138	-0.000144067251518415	0.00599517279110211	-0.0618794329634256	0.0760217102919101	-0.0137526533729607	0.0443210293405407	-0.395043438549781	0.0570441209068055	1.52013287452248e-06	-0.000793300409289169
458.68534147209	0.0044305492448956	0.00111227751051525	-0.484665590225686	0.00105100538573743	0.000441509118243526	0.00467587392948967	-0.00124501182608562	0.00069071139200258	-1.21925433957571e-05	0.0813796817883536	0.00101413546176569	0.406082219014368	0.000336384645926113	0.000293006644516031	-0.00102878766800482	0.481998529266376	-0.167117057354141	-0.0131770524016392	0.000541062653640471	0.00533745337302353	-0.0651422803122435	0.0881513930881854	-0.0133436054209291	0.0438371335391579	-0.396438722084927	0.0571913684446893	0.000474631321885495	0.000135039837126555
461.748469311743	0.00253160182711285	0.00203231104306194	-0.484876222325522	0.00171265182233511	0.00123744976921517	0.00246768866885456	-0.00136346196102928	0.00297640326263657	0.000792576220095259	0.0786545859036782	0.00151400820065908	0.405760888318076	0.00105980424007064	0.000918836252364375	-0.00213054159039244	0.481339348384876	-0.211031368767121	-0.0154260873435245	-0.00022732372911005	0.00596449789891166	-0.0684079664587355	0.0337025902332513	-0.00154587722589911	0.0332192341642681	-0.396003919207784	0.053837207873966	3.93715887306365e-05	4.76243152371632e-05
462.006186109376	0.00405432431142421	0.00302288426342418	-0.482899202748342	0.00235824448251447	0.00252364013464651	0.00502882963969634	-0.00044910949403008	0.00384664516465965	0.00241144027265984	0.0820372377311142	0.00239685765470195	0.407180989906377	0.00197925992956015	0.00206353781726707	-0.000951729630996004	0.482188411360991	-0.201512723440768	-0.0147727542336574	0.000411552438424188	0.0073298713820655	-0.0678591153476192	0.0408696499762224	-0.000246970884894648	0.0350808853925415	-0.395200294760884	0.0544662647053047	0.000341528774615227	0.000503109095379762
466.333613852021	-0.000966095629497698	0.00113302757692996	-0.484490277257515	-0.0008982062713803	-0.00201511744712899	-0.00246526442700209	0.000761829482514219	0.00548730390903483	0.00284506757251274	0.0802677445357178	0.000878504511662929	0.405117362761361	-0.00112711037015579	-0.0016506455955117	-0.00103776546709135	0.486184308018204	-0.220390793109479	-0.00710705197883407	-0.000914100337846426	0.00422071844144396	-0.073101652742423	0.0430770263082867	0.0001628890452751	0.0350218710563202	-0.390020388690872	0.0519018794505689	-0.000860065949554123	-0.00124397793374651
468.603470380631	-0.00033939276601061	0.00153185597039781	-0.482628799976544	-0.000141909497184407	-0.00155612384512386	-0.00335038549866575	-0.0022929875613158	0.000997178975182598	-8.44892006189567e-05	0.0776672046693037	0.00152115180425909	0.406938015948429	-1.3905844732978e-05	-0.000358066415249044	-0.0052466577450535	0.487622651961759	-0.224290571733182	-0.00724962925243303	-0.00148543384197422	-0.000544999306455125	-0.0748958451279142	0.0291844027172072	-0.0018276740667601	0.0314788663872949	-0.387979949842779	0.0516588819598862	-0.000955107011399179	-0.0013867943091716
474.670259700147	7.65698926546842e-05	-0.00028250253654422	-0.483770839051408	0.000133901744998032	-0.000598552460605693	-0.00229308225288641	-0.00268324396088685	0.00459580899439354	0.00189007109359956	0.0797581439630868	-6.27721422159979e-05	0.404551601417895	-0.000253356882452836	-0.000273732354597597	-0.000375794208322616	0.487425115382962	-0.269303180805728	-0.00608272782467359	0.00613053527372685	0.00157412020653831	-0.0658921679035033	0.0576614400534068	-0.012151759415277	0.0308057666523123	-0.388031412601348	0.0463965012742896	0.00353407958837342	0.00245065434478378
477.546567153933	-9.66660543761361e-06	-6.33341794377366e-05	-0.483395053025301	-0.000342217683257936	3.44772064513593e-05	-0.000106308195026971	-0.00249106963612377	0.00341325933762927	0.000224686514437871	0.077943343202573	5.14077383140075e-06	0.404692635257279	7.47230644486993e-05	2.90284541529197e-05	0.00247030735465756	0.482373473526583	-0.209631577673292	0.00232262396016693	-0.00106435706917092	0.00227567515048836	-0.0576753020623176	0.0320127665725471	-0.00440139813322144	0.0251180358575681	-0.393573223101008	0.0525063755444737	-0.000336103801338995	-0.000861949356837775
481.026573391518	0.0014787239122264	-0.000989465602577776	-0.482728013497186	0.00159961325428561	-0.00101092510210619	0.00336516446768792	-0.000491416145617827	0.00563101702185138	-0.00115838169677036	0.0819143455144354	-0.000758011193415335	0.404245752445355	-0.000686174642381187	-0.000798969993353526	0.00535280030915535	0.480539257728086	-0.153781788180137	0.00298010806803003	-0.00323059338482559	0.013278245363065	-0.0679690385228878	0.0782268602379979	-0.0036884076408063	0.0451713999380301	-0.3935318585155	0.054737298070042	-0.00256463113590744	-0.00262122793100946
482.635114097084	2.47176008844316e-05	-3.83192718358736e-06	-0.484474336917585	0.000925066230439119	0.000277310196614715	0.00274161127156154	-0.00204582642806924	0.00184465414769544	-0.00190599810637535	0.0785998082410453	-3.49515471527754e-06	0.402733423066275	1.35261198613987e-05	1.33098465164281e-06	0.00738655939083227	0.475773963712109	-0.178068899008761	0.012689975151665	0.000127463055604842	0.013089174410936	-0.0872189212553246	0.0450221304168259	-0.00570345090023727	0.0409909270563684	-0.395411592336884	0.0526657647156645	3.79548626449343e-05	-0.000549008962019655
484.822194988936	0.0015581350577851	0.000647100280836984	-0.482798141228589	-0.00215537456513086	-0.000514622800375908	0.00240324512492261	0.0039091291229522	0.00332272537157262	7.04328852601438e-05	0.0807145453355374	3.48249425623986e-05	0.403725673089874	-0.000354911984763241	5.01506993768766e-05	0.011240539429631	0.474924479344141	-0.159139480250666	0.0127019359866167	-0.000538281991248609	0.0147948586334236	-0.0870715349556682	0.0677949903613759	-0.00520246135710621	0.0414938335096377	-0.395968339114017	0.0541025259870755	-0.000441961136150913	-0.00053084259368645
488.638308995527	-4.21060360253628e-05	-3.34417513232044e-05	-0.485908804670631	-0.00125595430110664	5.23690861826359e-05	0.000300309201650919	-0.00321775962517386	0.00113048170703831	0.00064124273387316	0.0742066024660483	-3.94565543073017e-05	0.400912451348033	2.64432246947938e-05	7.90091626826667e-05	0.00571310895420255	0.478230138915581	-0.222404798563993	0.0149363195195177	0.000449140205114026	-0.00263777595321348	-0.0637496990243475	0.0793294056077902	-0.0161333757233351	0.0294758871887547	-0.3948715021857	0.0489682424015584	0.000325120197664412	0.000831214735665203
489.63693073327	-0.00354309704187702	0.000770546423960757	-0.482088122202036	-0.000995877185063014	-0.000389980558927997	-0.00470955689165093	-0.00196095149645641	0.000742473329630803	0.000202451714988227	0.0809208316480642	0.000683413985562012	0.403571575545144	-0.000317270553880653	-0.000346020505253675	-0.000349183661869923	0.478802295580943	-0.156159774868704	0.0141260532069338	0.000376618336790607	-0.0124794010815355	-0.0612187343630906	0.0832369116391063	-0.0167531547622368	0.0444241719644782	-0.394510173027987	0.0532244850833489	1.57945513130384e-06	0.00115133533093752
490.116423950976	-0.00433538534250411	0.00102402483270701	-0.481778192443029	-0.000875453123043181	-0.000447512248244406	-0.00460124983934534	-0.00142061800057349	0.000727734239212865	-1.921455908096e-05	0.0808826011434622	0.000919666722671233	0.403809356971756	-0.000327070147859851	-0.000303660849970185	0.00244088018470487	0.475671296489273	-0.154725950470088	0.0181384002981304	-0.000652480466781311	-0.0116781984556282	-0.0658925301493974	0.0968992146226608	-0.0163444898775039	0.0438534652384877	-0.396845595635015	0.0533716158900771	-0.000617021461184389	-6.89475946261194e-06
493.242906836364	-0.00296089019860033	0.00241458957158392	-0.481492773646829	-0.00198730400597677	-0.00170157633884206	-0.00304232103134624	-0.000971858777300703	0.0033241615343516	0.0013395142470699	0.0788607718770443	0.0018381836043875	0.403864813515338	-0.00146892245348013	-0.00126732064783399	0.00216804406023704	0.475430748635355	-0.199236142921369	0.0199700701750137	0.000321581694624051	-0.0133532812147674	-0.0687007650630478	0.0323085140302724	-0.00329284910334765	0.0337049526618981	-0.396053006779044	0.0498878904487084	-0.000312878618257603	-0.000320915523200435
493.430331296331	-0.00403116325796531	0.00302461696207709	-0.480013553001197	-0.00232103750611863	-0.00255938771205893	-0.00506845887046129	-0.000444268787898955	0.00382995807246072	0.00249663096877621	0.0816657806793235	0.00239189513705396	0.404889534269538	-0.00205249564194071	-0.00204499281223157	0.000850399777907082	0.476293217958717	-0.185732902043292	0.0193668477401766	-0.000497668095849744	-0.0152872678876191	-0.0682339489383775	0.0393187231523566	-0.00183337215575694	0.0363872862938021	-0.395234395467033	0.0508031906552414	-0.000775894377393454	-0.000990656956129744
498.156576807893	0.00309497816498236	0.00166260419319289	-0.479813778533686	0.000893838424431664	0.00248144575746513	0.00410126821497981	0.000370654455974601	0.00526308129361667	0.00325254712909005	0.0813411032627997	0.00139890204265815	0.404319284026197	0.00150397778883457	0.00217553989649169	0.00318839947616849	0.481455366242695	-0.195482285492332	0.0114921965678502	0.000813931842715353	-0.00939879790637233	-0.0728430664061626	0.0401984938428395	-1.00020539096865e-05	0.0346096045014316	-0.388914383385475	0.0493007150024496	0.000830100680242717	0.00121874560731095
500	0.000365665845879312	0.00152620519524641	-0.479801937910768	0.000194817779259289	0.00161054363656662	0.00329047052120731	-0.00233857542807002	0.000960949087769858	-3.79957332352541e-05	0.0772386099272294	0.00151234084155006	0.404602240251421	5.64870738656034e-05	0.000364061175728947	0.0063367105418184	0.481407986061648	-0.214629366257754	0.0114266248041028	0.000422184000896614	-0.00569764023540555	-0.0740532442798589	0.030233980044402	-0.00115837367779163	0.0304620804483342	-0.388511746799568	0.0477097014975988	5.85821146784608e-05	0.000393103495204174


==> data_uniform/lambda_0p001/data/parameter_estimation_error_norm.dat <==
0	2
1.16153046162981	2.44403524375367
2.36057657770628	2.07429782006841
4.62920366471031	1.7713610914342
4.80085159674109	1.67118576429264
7.30791276990689	1.49189635306203
9.83934210181474	1.45937066219864
10.0702045697202	1.43254834464999
10.2315168799167	1.42836272840412
12.0067005452963	1.37433749567728
13.0635065246644	1.36434269624364
13.2763720650516	1.36129009932866
13.5462269387925	1.35766426228093
13.8335460760496	1.35129885210154
15.0618754233038	1.32351676378936
18.721331852466	1.29316549549544
22.3666789540114	1.19733758704423
27.0953811940532	1.16962133965881
28.0088426258815	1.16331623528294
33.0166005451326	1.15266690933978
36.3446844330981	1.11237858591136
39.9221225957033	1.11780640262587
41.0487181574619	1.10069992356654
41.223172908315	1.09612180720594
41.3766094484511	1.09517708552821
42.8687046882579	1.10119611404927
44.5571495936825	1.09237395998
45.0711313068814	1.09163458612259
47.1323735266413	1.09579780022469
49.9997850509026	1.07901457564255
52.7326277242419	1.07844397534025
58.4287890107696	1.08375409135572
60.6542253517522	1.09345303070453
67.0938257669899	1.06287428684992
69.6687160140648	1.05687620288749
72.5820681399641	1.04662586632625
72.8363395130043	1.04782345359497
75.9939821362183	1.04874840726769
76.8360905676205	1.05168402306918
81.1408435525184	1.03713803161405
81.571581639123	1.03701932714915
83.1535503056038	1.04305861525593
84.9712304342285	1.03580789138361
88.1532839318106	1.03412790560341
90.6005217130374	1.04185433671797
96.7519153720711	1.06012167844159
99.498054056817	1.01992398353222
103.996950659931	1.01741922353382
104.963819964251	1.01944885303745
107.526155531448	1.02013502166623
110.785966277604	1.02799045393969
112.631093944229	1.01064502343489
113.104249791055	1.01059283595336
115.554865648594	1.01354304640064
116.421108114339	1.00841751428296
120.533606134784	1.0136038731403
122.011240732339	1.01694132583058
128.176876882405	1.03512998183313
131.691671871647	1.00458755643447
135.443356651146	0.996504103659421
137.058145253893	0.998199999079742
139.102406485486	0.997191379295849
142.996428269726	1.00626908464145
144.070643620412	0.992541438925091
144.545060544902	0.992627008926464
147.672593482799	0.994798503141802
147.866172369314	0.991507200757186
152.678800787973	0.995334354279139
155.831258299847	1.0050629598435
161.931463202177	0.987712438197338
165.03678550437	0.990346088855133
166.954579897326	0.981144809165308
170.16026216121	0.98557411612954
170.79143936849	0.982741296707838
175.366120756905	0.977090665048531
175.645556825471	0.977625523165646
176.287258780669	0.978301145151385
179.152759392342	0.978187633068806
180.696389498618	0.976427223345642
184.694931919447	0.982926228701843
188.477451906725	0.986600234500949
193.462689016065	0.972892877542566
197.093367796949	0.977434836562597
198.395991727791	0.96863913780127
201.608293214027	0.972081949127519
202.209784630534	0.968263630372702
206.79712452079	0.966403529322105
207.124990796862	0.966890742522539
207.985568125485	0.96816038967172
210.568022644621	0.968713624308704
212.24573536135	0.967008882318745
216.115688643478	0.970734597660198
219.257882240254	0.979021340749321
224.820896616041	0.96413557571922
228.003766988292	0.968350883830601
229.787851535735	0.958256696391085
232.99087850788	0.962411685876855
233.605280863043	0.958884526501873
238.191895620433	0.956056655992513
238.492615444145	0.956575107793631
238.898974864781	0.956828241208352
241.976729573843	0.957832253141281
243.103860050727	0.956166447104442
247.544765575539	0.960473912983364
250.996415158474	1.25883932685224
256.305028800296	1.08665802036011
260.375956233976	1.05653374273881
261.250243887736	1.03796424800582
264.46182006654	1.03563704259783
265.184462070427	1.01835703396498
269.63291422072	0.993311176014284
270.003139821506	0.992260219698223
271.008499273876	0.996677622038181
273.424057903022	0.988613452684343
275.816139699189	1.00903425273482
279.006495190073	0.990358200786177
283.165048826133	1.00449614642193
287.706145154138	0.974921051943113
291.443714493228	0.986604121470777
292.656964362494	0.967516450449667
295.88491565453	0.972258154523163
296.617096971903	0.969485800674603
301.046432057465	0.960579459608187
301.39732094285	0.960895598378782
301.988378877706	0.962168808308801
304.812634819327	0.962464371696788
306.183948117979	0.967141054227533
310.362650293025	0.964564906319581
314.219046347449	0.971087467641362
319.159462210839	0.956723730338204
323.831795605549	0.948608747954015
324.109678180495	0.949117945571005
327.355348615777	0.953015614317142
329.364916522145	0.959602713506788
332.493699385538	0.94769664770313
332.923405994955	0.948064010606606
334.647434039635	0.951287166746899
336.286236520844	0.9511509467364
339.389222508416	0.957277870352764
341.890024124783	0.951733537764637
347.433591309522	0.967447144712819
350.651852640064	0.944704760988698
355.305683755577	0.938327116374085
355.785530257114	0.939046053427346
358.810309910148	0.942007463858134
361.115089978414	0.951294443932726
363.9395681062	0.937347380834603
364.415863529783	0.938046510223726
366.521821207866	0.941079635229844
367.732351345756	0.93944433864706
370.931180070956	0.945622692113782
373.321441891765	0.941312402365419
379.031905948167	0.957587989211902
382.060883754955	0.937573769261881
386.717345676424	0.929941143708214
386.983757685312	0.930606118016798
390.25857366606	0.933343100085747
392.797391136363	0.941380689069856
395.353994544312	0.930431694632891
395.861173165898	0.931073384321451
398.98865137226	0.935264995352094
399.182334639513	0.933563613574404
403.648734126579	0.935990004597386
405.622558060104	0.937513448664334
411.591683350537	0.951757264581427
414.635241246887	0.931664258717326
418.189350896164	0.923391422366378
419.784990396895	0.92537785498835
421.855169547314	0.923975409346736
425.954481720042	0.933486432358575
426.802265122604	0.922716188620726
427.267277294003	0.923440262694505
430.343216528876	0.927170194951336
430.583411949552	0.924311745799462
434.817349041882	0.931209267736602
436.190523365075	0.926316719791406
442.386647733493	0.943085658988919
445.617848675803	0.925552477656857
449.586814443027	0.916418760875767
451.026323470408	0.917636871445989
453.258423801722	0.916991107003756
456.489063811097	0.929040505748001
458.238122703285	0.916758287292117
458.68534147209	0.917320170554596
461.748469311743	0.921471108690508
462.006186109376	0.919705304863139
466.333613852021	0.92390805131476
468.603470380631	0.923799829474636
474.670259700147	0.935832665354497
477.546567153933	0.918066825136176
481.026573391518	0.910310553294147
482.635114097084	0.912159394851667
484.822194988936	0.909765736692201
488.638308995527	0.922278612440522
489.63693073327	0.909540845448388
490.116423950976	0.910325079684551
493.242906836364	0.913116407036237
493.430331296331	0.910713883437279
498.156576807893	0.912384802330663
500	0.915680729633059


==> data_uniform/lambda_0p001/data/reference_trajectory.dat <==
0	1.5	2.4
1.16153046162981	0.0425827958326228	0.579636834067487
2.36057657770628	3.29237088746608	-1.0777546654805
4.62920366471031	-0.634642500914187	1.19154483151419
4.80085159674109	-0.16365596424885	1.79836443869424
7.30791276990689	-3.23664503624784	0.00547448806919043
9.83934210181474	0.713841200581142	-0.755808538695013
10.0702045697202	1.15052417608991	-0.820873617710119
10.2315168799167	1.56936886217537	-0.507533383514704
12.0067005452963	1.02891677241371	1.66195970415335
13.0635065246644	0.838208765176548	-0.280105966371338
13.2763720650516	0.671596870445943	-0.100544623968684
13.5462269387925	0.519461478819576	-0.434436088125103
13.8335460760496	0.297613314582765	-1.40312716485356
15.0618754233038	-3.43448713112879	-1.54972409496194
18.721331852466	2.03060456231187	-0.628364495346216
22.3666789540114	0.265332563958058	2.20675432144848
27.0953811940532	0.623263145882471	-0.115101958962867
28.0088426258815	1.89021994193442	1.5889102956188
33.0166005451326	-1.90555887754593	0.698315481675918
36.3446844330981	0.503865808901805	-1.56839811506794
39.9221225957033	0.595601343616395	2.1685006467618
41.0487181574619	-0.906047373989709	0.673546552039731
41.223172908315	-1.17673514159995	0.494484283783794
41.3766094484511	-1.4067086715913	0.293231726356963
42.8687046882579	-2.5815194534959	-2.14898217117395
44.5571495936825	-0.616019597388527	0.511228459659991
45.0711313068814	0.129259477374519	1.34319582729417
47.1323735266413	2.42179385493082	-0.198283510507628
49.9997850509026	-1.17576234546306	0.0731796594851441
52.7326277242419	-1.79287954134307	0.294415694975496
58.4287890107696	-0.205103099956617	0.236097692880878
60.6542253517522	-2.48514552856893	-1.48767639640582
67.0938257669899	0.32672586497232	-0.0517998669367362
69.6687160140648	-2.53175669122866	0.690747537135985
72.5820681399641	1.2693477914881	-0.536367936975637
72.8363395130043	1.6308500414345	-0.00544785700556821
75.9939821362183	0.529245662601695	-0.658526105750046
76.8360905676205	-0.905277302006418	-1.91024682745392
81.1408435525184	0.614250358890981	0.555165113117014
81.571581639123	1.31885940846757	-0.387862403733202
83.1535503056038	2.48605745442988	-1.8653528404928
84.9712304342285	0.526720837660173	1.42536776788177
88.1532839318106	-2.25560684213511	-1.82677881820194
90.6005217130374	1.38872927513423	1.28818997143234
96.7519153720711	-2.45869621821276	1.85201452395224
99.498054056817	1.27158905396477	-1.74755175877275
103.996950659931	-1.28798595115272	0.536326861109116
104.963819964251	-2.3460625595568	-1.42361756557371
107.526155531448	-0.323874187745581	0.904072072299394
110.785966277604	2.08957091529442	-1.58298327600037
112.631093944229	-0.743454992943299	-0.394802854808606
113.104249791055	-1.47923495294367	0.632482852087464
115.554865648594	-1.78115935332562	0.247663150772562
116.421108114339	-0.46387932576121	-1.47412906067046
120.533606134784	1.08623714591504	1.60410157658387
122.011240732339	-1.380220954432	-1.28027469260242
128.176876882405	2.45575202181236	-1.8594692316897
131.691671871647	-2.20251378159699	1.88040159616083
135.443356651146	1.33340481909696	-0.471438737567882
137.058145253893	2.48137978871834	1.99894464912614
139.102406485486	0.0442169979365625	-1.20304154867555
142.996428269726	-1.05004493583956	1.95333700199384
144.070643620412	0.782821741932018	0.343727038171154
144.545060544902	1.5141150414418	-0.684175117079776
147.672593482799	0.742960195509762	1.20691682856215
147.866172369314	0.413680789256289	1.51668675273346
152.678800787973	0.152431217960227	-0.256345079094197
155.831258299847	1.91703398292587	-0.392602823412383
161.931463202177	0.629860436819068	-1.16958558352238
165.03678550437	1.63560199686901	1.56526848978444
166.954579897326	-1.47140250666953	0.265478836882791
170.16026216121	-0.662821573950949	0.49776347160129
170.79143936849	0.431544433345135	1.62195442846927
175.366120756905	-0.580091824877328	-0.600997183506091
175.645556825471	-1.04166861324275	0.0043286211127795
176.287258780669	-1.92520177362743	1.30068688756527
179.152759392342	-0.634905489503794	-1.31650413645474
180.696389498618	1.83427556830813	-1.32642814443099
184.694931919447	-1.1570051447619	-1.01399696231855
188.477451906725	-0.0316869416803504	1.99960328481727
193.462689016065	-0.822863036211488	1.36540353771223
197.093367796949	-0.654095891133605	-1.9989235034335
198.395991727791	1.50722286121346	-0.209810299253344
201.608293214027	0.608486474144688	-0.565846380919423
202.209784630534	-0.435713044966532	-1.62506199826839
206.79712452079	0.605724060790229	0.569279116772825
207.124990796862	1.14163721055291	-0.143920482241185
207.985568125485	2.20091772995194	-1.70280932634315
210.568022644621	0.636028111301787	1.31540528585785
212.24573536135	-1.98469476353903	1.09327566429039
216.115688643478	1.16449162596081	1.02314201162115
219.257882240254	1.1043168469179	-1.50497707776476
224.820896616041	0.726837549833313	-1.26992962408103
228.003766988292	1.44971436206648	1.73238088868855
229.787851535735	-1.47340875819616	0.262385284840517
232.99087850788	-0.664908141705349	0.495127829398494
233.605280863043	0.400463850342943	1.59845363076031
238.191895620433	-0.569740052651386	-0.613737687207032
238.492615444145	-1.06579894386055	0.0377785806639162
238.898974864781	-1.65759863363314	0.898428703147309
241.976729573843	-0.648238531081622	-1.30339952098955
243.103860050727	1.25670560653805	-1.85816599505884
247.544765575539	-1.18480618667715	-1.04789269209951
250.996415158474	-0.57407617497047	1.86889152380261
256.305028800296	-0.840169885228737	1.38217006457509
260.375956233976	0.126934037094626	-1.72700738546977
261.250243887736	1.53830977962729	-0.160745485539227
264.46182006654	0.57162936903142	-0.611415382915821
265.184462070427	-0.679244815244924	-1.78745609432515
269.63291422072	0.612405583941815	0.560971471757049
270.003139821506	1.21310225808395	-0.245277043680734
271.008499273876	2.33938426352538	-1.88420320936907
273.424057903022	0.595012570546669	1.35501019123264
275.816139699189	-2.47669463268552	-0.463862492312409
279.006495190073	1.25476732192405	1.13235486238599
283.165048826133	-0.727320841366923	-1.78864557902108
287.706145154138	0.815714793565242	-1.35843799968554
291.443714493228	0.479319582069115	1.97882782715756
292.656964362494	-1.52557834737713	0.180924710896771
295.88491565453	-0.559408742142379	0.626413056670117
296.617096971903	0.707337436295957	1.80364343436128
301.046432057465	-0.608317918669116	-0.566055917894922
301.39732094285	-1.17968891463879	0.197732617187195
301.988378877706	-1.96630595916756	1.36209439026292
304.812634819327	-0.641387164863064	-1.31014820799213
306.183948117979	1.61142980608883	-1.58982983238849
310.362650293025	-1.16322477736181	-1.02159538668519
314.219046347449	0.104586199306938	1.99567730047765
319.159462210839	-0.877280661567726	1.41764506658699
323.831795605549	1.17123612140119	-0.696663900210272
324.109678180495	1.57606846557527	-0.100198405216078
327.355348615777	0.466056581984898	-0.739099905589322
329.364916522145	-2.34704127951165	-1.04970754946601
332.493699385538	0.661365203723107	0.499602164303912
332.923405994955	1.34598010937351	-0.436854380511739
334.647434039635	2.44788064999299	-1.70938617812073
336.286236520844	0.543337693170446	1.40331823062653
339.389222508416	-2.31960620323734	-1.73426430392084
341.890024124783	1.33214667807377	1.22418570012047
347.433591309522	-2.40948275501608	0.911906581419688
350.651852640064	1.00126697954573	-1.53115414273998
355.305683755577	-1.25986013384381	0.575799946456898
355.785530257114	-1.90119929083734	-0.467237782198112
358.810309910148	-0.398777646254769	0.818191503699387
361.115089978414	2.48271932733313	0.367640848196046
363.9395681062	-0.711748252674244	-0.435558282165016
364.415863529783	-1.45685660242536	0.599415962778625
366.521821207866	-2.16271620293665	0.994892841582416
367.732351345756	-0.49165349582625	-1.44985686982257
370.931180070956	2.22843124970409	1.85528451214277
373.321441891765	-1.35500821095937	-1.25095720822766
379.031905948167	2.47475054416684	-1.24834188815718
382.060883754955	-0.990198453734337	1.52135070770163
386.717345676424	1.25340839981433	-0.584778495234566
386.983757685312	1.63273349277199	-0.00734219865622832
390.25857366606	0.342814693346456	-0.882576605579364
392.797391136363	-2.49408267915044	0.215859465683282
395.353994544312	0.70923132740186	0.438778691339561
395.861173165898	1.49833266213326	-0.660763409753018
398.98865137226	0.761908993387302	1.18690455580818
399.182334639513	0.433083887275262	1.50043758959667
403.648734126579	-0.470244301748399	-0.996801223670359
405.622558060104	2.32319354666102	1.99381625667099
411.591683350537	-1.97735320417326	1.87072795075607
414.635241246887	2.34615047294267	-1.68613934065117
418.189350896164	-1.33733334101634	0.465759424942299
419.784990396895	-2.48473060228284	-1.99743708574489
421.855169547314	-0.0277263173814993	1.21953957381087
425.954481720042	0.698489728229369	-1.7986048646926
426.802265122604	-0.763321514472311	-0.369092331741428
427.267277294003	-1.48453739229665	0.640329358966981
430.343216528876	-0.863448831681298	-1.07563100548128
430.583411949552	-0.458653285200499	-1.47863845289631
434.817349041882	0.886165337539033	1.42603950602972
436.190523365075	-1.40929220588654	-1.31379426655389
442.386647733493	2.43766557333565	-1.89749415843637
445.617848675803	-1.98113411480125	1.99169204180293
449.586814443027	1.30992368484731	-0.505162447893292
451.026323470408	2.49983077791716	1.94139323062766
453.258423801722	0.0499000644290807	-1.1973254934494
456.489063811097	-1.95848198720826	1.73875575726464
458.238122703285	0.796459885114741	0.325911928724509
458.68534147209	1.4875456424023	-0.644782850340942
461.748469311743	0.880954183349204	1.05576030961979
462.006186109376	0.446868113516432	1.4887403519148
466.333613852021	-0.719924790689103	-1.26290290177528
468.603470380631	2.40673860608327	1.94142265022836
474.670259700147	-1.68505410705724	1.61262506529454
477.546567153933	2.39053180170369	-1.58579034975067
481.026573391518	-1.34526291763422	0.454263420481831
482.635114097084	-2.48099904306156	-1.99906781139508
484.822194988936	0.208582009176582	1.44091210565246
488.638308995527	0.943027422586085	-1.91660430465749
489.63693073327	-0.768006937815632	-0.363009268455901
490.116423950976	-1.50877830655068	0.676254554236644
493.242906836364	-0.751107574616256	-1.19834122305322
493.430331296331	-0.432709789138401	-1.50075327022581
498.156576807893	0.0179518030767482	0.467015411251865
500	-2.39733206260153	-1.95123216431424


==> data_uniform/lambda_0p001/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.16153046162981	-0.0967809592098312	0.248185458572688	-0.159683837980476	-0.0431410871136478	0.387872030778707	-0.269183095997835	0.776456790575809	0.170909112669408	0.68081381496059	-0.462541429456902	0.14723373280383	-0.0930945616941229	0.213900402451733	0.193896441512005	-0.0131639914101434	0.0812211565817611	-0.268434639367586	-0.0694708830658888	0.111574957900409	-0.0467350056649326	0.110505416619664	-0.779844636191045	0.170750340965854	-0.0636033812532946	0.0642535344153801	-0.0144872781603263	0.0729725667134752	0.0912713830721134
2.36057657770628	-0.164927232954518	0.120275869331168	0.00317220042566575	-0.266062899092068	0.602531224441318	-0.54022041177652	0.311947224622163	0.518281343297278	0.272987924556911	-0.00541314297382781	0.0757936334495589	0.0040144932093217	0.338347218935122	0.323900240743678	-0.0395060954644583	0.0494350072230879	0.273693367270573	-0.0986820253734655	0.146300107283077	-0.121564059791454	0.0676449082239512	-0.60584179716296	0.102715282017921	0.0257057447659994	0.0372590145171262	0.0255986615026148	0.101554146417239	0.127505533014718
4.62920366471031	-0.107964270648612	0.0699038083205145	0.047413286439916	-0.230663689807283	0.493404885446985	-0.467178711359966	0.181376385625937	0.343629715428825	0.407320999557066	-0.00534912225174777	0.0360588693552474	0.0464333046294343	0.278175545729442	0.28245984916351	0.0240662488798812	-0.027698020904134	0.636684949268359	-0.0499816045107217	0.126830425033382	-0.110243555863359	-0.0590986865221886	-0.744401356123589	0.0741109636261094	0.117461251843369	-0.0237437960720416	0.0495988456473813	0.0830961708801408	0.120743116190606
4.80085159674109	-0.0580489525915769	0.0594995010033966	0.12015670190205	-0.224429849866225	0.481542127601611	-0.352363259401191	0.177665985713776	0.346565672085567	0.393586550169131	0.172079917372424	0.0262473335143479	0.0931187140920586	0.269711153300672	0.271205306839543	0.0402689058855255	-0.0328961067082956	0.832523709931084	-0.0451940945369019	0.121682839416083	-0.0779858964969274	-0.0610731856635186	-0.741344251382251	0.0693991044946012	0.160169680347244	-0.0285467107830871	0.0627824464827788	0.0795769071740688	0.116111384868005
7.30791276990689	0.0504947254341594	-0.0485546836044084	0.240971981178442	-0.0809751407313753	0.390726789900028	-0.186486549186072	-0.00793932563539536	0.391650828136618	0.308326255872354	0.38068534339851	-0.052795779454417	0.180724315038625	0.194415428628475	0.181045834574189	0.058752457674773	-0.0624270067527917	0.898560039198294	-0.00921317098493588	0.0986711021465028	-0.0813266281785788	-0.0919050713364199	-0.970334849986047	0.0535327353370164	0.106849603931186	-0.0525558753326422	0.0749882676843228	0.0586803052464894	0.0812467344551911
9.83934210181474	0.0407297629581458	-0.0526676104020735	0.199396767662958	-0.0610469489041386	0.420019641667001	-0.0926504201065095	-0.00299900930983432	0.289377797938774	0.304541983040229	0.144882712976652	-0.0513927796291557	0.169222818638052	0.216016727941642	0.180435691731822	0.0603905136159164	-0.0786892182013078	0.72362198616221	0.00116813014422745	0.115447006392973	-0.0437807227109412	-0.109518053943302	-1.08277091334122	0.0179479265131902	0.0414191320842719	-0.06519747005307	0.0660734895759684	0.0709818661906046	0.094998193685429
10.0702045697202	0.0431718029261104	-0.0477166337534039	0.195909761480111	-0.0565675334699226	0.415559223453964	-0.0890119193675334	0.00196867473198032	0.285258966909877	0.308164088151493	0.140769608029957	-0.047200470866023	0.166306495971917	0.212122264590321	0.176663395858555	0.0449618302314451	-0.0925498264748612	0.851129407201273	-0.0116090998924869	0.127665452175996	-0.0546575129278019	-0.12193080638943	-0.964881080213862	0.00657364529993855	0.0503222216786232	-0.077052855216657	0.0773216201491023	0.081589532370519	0.105413744566583
10.2315168799167	0.0507186377491496	-0.0351832163202885	0.189768798556951	-0.0393404789738126	0.406435906012158	-0.0842085639033263	0.0264941191422051	0.272935256853168	0.314652839500031	0.136721263416074	-0.0383719934555204	0.160769427911715	0.203815763037287	0.170157591988588	0.0361929717300033	-0.104195052685948	0.912075212807801	-0.0271148899895368	0.136321370252981	-0.0588817906922244	-0.143663785634739	-0.848153389918396	-0.000334760019996682	0.0526957322165534	-0.0853960294829315	0.0829615299213087	0.0893794589449672	0.111658105848055
12.0067005452963	0.0475161150608045	-0.0469552538748335	0.164799832904964	-0.0868411978892462	0.335221269573505	-0.13390432561584	-0.0982912719376157	0.0889129976107929	0.148610678793353	-0.0166384919456811	-0.0322118146646823	0.153194928570699	0.186391992846944	0.157213833998758	0.0223374862589724	-0.120919337403107	0.73650031240804	-0.0393628838499609	0.112293873798927	-0.100877831994991	-0.0811016392581277	-0.898717477152398	-0.073298856067019	-0.0622154197278742	-0.0991547071150962	0.0790706774412521	0.0890300390817542	0.0889080665405851
13.0635065246644	0.0697539599651133	-0.025037637812629	0.165751113519171	-0.0693007160057	0.332201341897704	-0.123941658865203	-0.090499707048498	0.0767088508648281	0.147361162161925	-0.0170509150574241	-0.0119786552436986	0.153942895699303	0.185860021901033	0.158069711353354	-0.0252741331829576	-0.164358670251883	0.764977527408996	-0.0785857362189098	0.118012905944168	-0.112925301263658	-0.112400598057951	-0.759239671315511	-0.0795334281078689	-0.0596814111584	-0.136960672460002	0.0819437404422094	0.0931436915403651	0.0912785739663168
13.2763720650516	0.0717635999620564	-0.0229622838396505	0.164864190985806	-0.0675535295620694	0.331311040113577	-0.123521283847447	-0.0891469200003993	0.0756895468018915	0.147169399736452	-0.0171803646941302	-0.0101006478761256	0.153101123664614	0.185065990063774	0.157343076913867	-0.034042753320465	-0.171361909100948	0.781855393317164	-0.0843361153763699	0.119273482459284	-0.113688722866606	-0.117437700791099	-0.74751344157905	-0.0804469972906223	-0.0598027197395304	-0.143146802577506	0.0836682810738205	0.0945114195891443	0.092473949505748
13.5462269387925	0.071978377378362	-0.0220508305630129	0.164379239631548	-0.0666363438590027	0.330665195078151	-0.123180826147648	-0.0884129361610386	0.0748015455001236	0.146814262613709	-0.0172352668515761	-0.00927877444739703	0.152657307996076	0.184520216276936	0.156844531528782	-0.0443405251471118	-0.178183859827346	0.802742687812342	-0.0891524306822636	0.120451994659257	-0.114609907233028	-0.121305974505758	-0.737930219728435	-0.0813972729778814	-0.0598761107970305	-0.149331275495079	0.0857926831045864	0.0958136389172386	0.093650425894368
13.8335460760496	0.0652227903409487	-0.0237018156896798	0.171103903642974	-0.0667057851876039	0.332542231161015	-0.130805691810558	-0.0880652768874159	0.0748387155519027	0.143764431265785	-0.00806698247805905	-0.0109517663351465	0.157996406713191	0.186026558093877	0.158804898553518	-0.0512562999384971	-0.182157066248156	0.838784411826814	-0.0918306022732634	0.121860355415933	-0.11793363233695	-0.123623731641908	-0.729772895702682	-0.0831549711783765	-0.0573159010618382	-0.152916095775893	0.0890209913557681	0.0972071672887139	0.0951003323271615
15.0618754233038	0.0488031821740426	-0.0193598681580799	0.196720697736535	-0.0798142698102898	0.327942144472796	-0.176063817758773	-0.0301027664074174	0.0973620326563066	0.14327680118167	0.0675524993972362	-0.0117702177237038	0.172276404983045	0.18122792212173	0.16309923617736	-0.0544356630973334	-0.184998480135372	0.856435425556817	-0.0888580100002339	0.126018377014586	-0.121099603144901	-0.129533962757653	-0.831808967487643	-0.0965601546594011	-0.0520866299637256	-0.154462549128263	0.0900464524452924	0.0972432193416	0.0962154809167975
18.721331852466	0.119758948401793	-0.0677278903394028	0.26953151725962	0.0550045148991431	0.210256184436082	-0.072589337063018	-0.0665696675537539	0.26582772821588	0.0107331208661747	0.162541483899521	-0.0480058072110656	0.22897263806907	0.0820369201922055	0.0949858999740571	-0.0337466826407395	-0.206295718093763	1.00652968855284	-0.046745705310274	0.0985072960907547	-0.0949918843398208	-0.164028394910941	-0.609614631614912	-0.111209780941997	-0.0367873574668876	-0.169715074080504	0.102551334722765	0.070230579173814	0.0761928431110853
22.3666789540114	0.103513239790624	-0.0856145193269263	0.2446282924399	0.0227049897370007	0.154141823197604	-0.0509449114398903	-0.092262056599645	0.144158194227767	0.0409345791404438	0.110524418743795	-0.0603194870264773	0.211096806048065	0.044808103361452	0.073005728447727	-0.0325169429482547	-0.209424029821466	0.991212820185576	-0.0508749759107136	0.0819404770368018	-0.0642816633783565	-0.155565982151959	-0.960979409746981	-0.0781377911860187	-0.012407660491152	-0.172156737612347	0.0983015600779558	0.0572395686388088	0.0724738395688067
27.0953811940532	0.0506521555176471	-0.0288523124117967	0.263296139091429	-0.0487021162112586	0.144556894693041	-0.0474349340403517	0.00733700070864062	0.10504384479781	0.0306624810621916	0.122536480145711	-0.0192322504587651	0.226936195358821	0.0256147940079021	0.0493742469128528	-0.000820772782604837	-0.235586445889998	0.8862118682402	-0.0166327006823077	0.0785899098520776	-0.0352742860103414	-0.186595684272465	-0.881590997703041	-0.0809097003183347	0.0314682511486944	-0.191860117163341	0.0822423671651715	0.0628093697801312	0.074089673593716
28.0088426258815	0.0455518981583022	-0.0314230998347716	0.25899262292842	-0.0556413236105143	0.135871068362959	-0.052613420447431	-0.0107178494861812	0.0881283752412324	0.0173754911224183	0.112301850804658	-0.0194804815175634	0.224007226142723	0.0189572635831489	0.0442244102696915	-0.0192246002352312	-0.257760670701702	0.863410955405756	-0.0446242327580668	0.0750224344593034	-0.0350068319389369	-0.222972258438649	-0.906137781445683	-0.0796849523238539	0.0318191610458573	-0.208368301273236	0.0798019723132369	0.0593833295974579	0.0718661941069856
33.0166005451326	0.0231976757116068	-0.0229891233468495	0.282509374141122	-0.0431729419985731	0.101361134074926	-0.100067477324006	0.0114337326709643	0.0957863165022471	0.0106537625630205	0.149215542871036	-0.0135761995931998	0.240935815278272	-0.00602835685470699	0.0222324798497984	0.00483766748790796	-0.277857649970999	0.787075613470601	0.0394354455517992	0.0733544494985558	-0.0433869992203485	-0.168037148519336	-0.87577638766003	-0.114668305544603	0.0020739017426029	-0.230591861027266	0.0756160767563714	0.0628441494074815	0.069652205362569
36.3446844330981	0.0361711087575129	-0.0393149925001348	0.307959725006675	-0.0222885950428437	0.082442115269825	-0.0782740631642681	-0.00407499156740281	0.1083118349647	-0.0124579885625134	0.184380394408639	-0.0264871722140017	0.260551390203425	-0.0148438327854359	0.00494879745745405	0.0136810218769371	-0.280346020758228	0.93420357906119	0.025573476662069	0.0630573483157333	-0.0169653493829753	-0.113863343815344	-0.977730373367941	-0.124084175304246	0.0361843778264832	-0.238360466963854	0.0852282864432242	0.0561439023908024	0.0521946731282152
39.9221225957033	0.048371278431486	-0.0204413694764655	0.285829440763157	-0.00284865401173845	0.0608976713731837	-0.0163505785364382	0.00890412252667732	0.0836005660634474	0.0435812593595704	0.109706270722281	-0.0102771065391606	0.248242700688169	-0.0204128179810709	-0.00541619957306376	0.015272543390998	-0.273162677111835	0.833568696807709	0.0247576983357547	0.0518871437995943	0.00482727658271586	-0.107323093778796	-1.06308512807112	-0.102182962266354	0.0138115040997289	-0.231493429656735	0.0778619588086883	0.0473641510194907	0.0441808976645868
41.0487181574619	0.0674961844120873	-0.0237058128096305	0.309857024344407	0.0012171978191929	0.0567183924393119	0.0172756769742717	0.00549909780252022	0.0853103650215602	0.0412416640943968	0.156945621787078	-0.0131788052116313	0.265118267496874	-0.0225028340652707	-0.00702256431872613	0.0244775029203695	-0.277844712067537	0.917747269049063	0.0271622127390734	0.0457151034443283	0.0127895790570287	-0.109055197711588	-1.02416420397887	-0.105596126184802	0.0215893890894885	-0.235715928285745	0.0848701448088059	0.0418698155322534	0.0384012472886803
41.223172908315	0.0701561188571615	-0.0261467719903279	0.311620048265838	0.00354566918333997	0.0547893819233517	0.0184217108395341	0.00278572619002632	0.0867089907887969	0.0398069618578936	0.157574024553745	-0.0152182558680707	0.266741781734167	-0.0239213196954641	-0.00834772954980138	0.0308356164758668	-0.284368622032903	0.956383553942441	0.0337769215489327	0.0413019879299176	0.0150057025211972	-0.115923287666839	-0.980613082077942	-0.108191155439985	0.0225823481837345	-0.241128720776422	0.0885289399143827	0.0377668654837675	0.0346717189995055
41.3766094484511	0.0712729047516181	-0.0272639050860612	0.312253184579454	0.00477675520043249	0.0539053506744727	0.0187730523269631	0.000967580604353885	0.0872366661497379	0.0391450101931471	0.15767554071728	-0.0160780382838423	0.267326490483291	-0.024427171966548	-0.00879772748169134	0.0363500647545752	-0.291441493069527	0.979577574434026	0.0426821467584868	0.037848174592117	0.0157933029202967	-0.127339435541565	-0.939343277524512	-0.10967424142585	0.0224499691317252	-0.246426675611283	0.0908295692771983	0.0344672135118065	0.0319923396963587
42.8687046882579	0.069965653438019	-0.02734089260075	0.307611542331811	0.011922866497554	0.0626754124335585	0.0256269981390892	-0.0284785941732331	0.0562197799408973	0.0158284733104701	0.141299767173324	-0.0131722651779857	0.264705250952707	-0.0182562485883479	-0.0063565681124974	0.0396596961127117	-0.296333015334407	0.986683003390129	0.0482393819657363	0.0317561558517897	0.0134427124484415	-0.131054945610885	-0.83892715505751	-0.107314366762661	0.020050137425721	-0.250198440942137	0.0916251743671929	0.0285543886781271	0.0282075379573712
44.5571495936825	0.0550654188956306	-0.00574687438936451	0.316489685648483	-0.0168301869605896	0.0458565329257659	0.0149762647116816	0.0118067734992886	0.0744674044750433	0.0253414112192078	0.146568917660037	0.00111616510005659	0.272303957979449	-0.030675857651158	-0.0159269485509091	0.0569880998028956	-0.316711820179075	0.931341686549937	0.0717884539626852	0.0356477091282124	0.0169246260512224	-0.153802498392848	-0.860449050976862	-0.109058590937827	0.0162586357178716	-0.266105412160835	0.0865403402527525	0.0328705414497802	0.0322399272728146
45.0711313068814	0.063914457364574	-0.00706247643861914	0.324663577731573	-0.0155039411285525	0.04419109139	0.0232082320602136	0.0107113646679257	0.0740924485877722	0.0234899039551872	0.154430555992563	-0.0004742346918475	0.279153148857987	-0.0313626683565823	-0.0166645268474495	0.0598348611733743	-0.319411134626681	0.931947778643511	0.0736559948453641	0.0338041244625262	0.015615221719142	-0.155249662847815	-0.846447011639736	-0.109038285133654	0.0144027890907394	-0.268481895473119	0.0868061330153101	0.0312093452419981	0.0305463091919884
47.1323735266413	0.059066951824514	-0.0113204943704602	0.313121715218009	-0.01935196518605	0.0282174825436601	-5.15927723766959e-06	0.00442823912143302	0.0566887406681572	-0.0057714186186864	0.0988502887351451	-0.00403593467167567	0.274695990538721	-0.0349274990236202	-0.0258695765785796	0.0551357544704862	-0.318327507748771	0.814387323008578	0.0793217920790898	0.0246227746838494	-0.00116328099342884	-0.134489768884517	-0.890653611150976	-0.119600386912463	-0.0148936446954951	-0.26953485713849	0.0794545503024829	0.0254719042711931	0.0230636821028947
49.9997850509026	0.0311661074833773	-0.00818290910772425	0.336530846837415	-0.0281969780199128	0.0329243884513343	-0.0313489284036969	-0.000246684809676554	0.066945756539815	-0.0174755851338215	0.145260587342206	1.64239667817611e-05	0.290849427765209	-0.0282409058021774	-0.0177657937816162	0.0496659453086786	-0.319536086961447	0.878551876749601	0.08315698068063	0.0241064849506681	-0.0161059427075652	-0.125138009566013	-0.91321040568003	-0.125132171446056	0.0153924873686056	-0.271487977074814	0.0816614789138761	0.0227773229877255	0.024565272910441
52.7326277242419	0.0290470888242104	-0.00935226426972322	0.336603258521781	-0.0182442965229378	0.0287016728564457	-0.031553703466421	-0.0113023570172587	0.0629630065207758	-0.00899880375418982	0.137844502666427	-0.00193489539119263	0.291514232452301	-0.0287536451106468	-0.0172457711015499	0.049844378389285	-0.319099033000437	0.827341852595667	0.0803140895063301	0.0271838440431069	-0.0184972851777485	-0.115021709879634	-1.02489000141089	-0.110784074334324	0.00394930179611701	-0.271756564999115	0.0777857086047649	0.0230230794295479	0.0235931227093451
58.4287890107696	0.0364868850659503	0.00916963024012728	0.348194267587116	-0.0155845883647369	0.021926970845802	-0.00292178449225422	0.00349907984819239	0.0669575205004913	0.0131420748933371	0.134893317371928	0.0105382433279363	0.302118451093643	-0.022883013035883	-0.00981443149636859	0.0325266627389844	-0.31983202733945	0.768039868312589	0.0570622533596991	0.0118623588161986	-0.0284383764421029	-0.139115589776272	-0.934503713480502	-0.0992547855214732	-0.000304663935571979	-0.268615231672604	0.0718078070140618	0.00949058368894566	0.00780932711631857
60.6542253517522	0.0353950900226797	0.00700510090089927	0.34507689499287	-0.00882462102275958	0.0272671835198421	0.0068039666742548	-0.0090676239507803	0.0482926110283649	-0.00506582927995881	0.113904327139644	0.0101581091501558	0.301581407723177	-0.0177820709946402	-0.00399511637668786	0.03755521556639	-0.320148845118491	0.756148819883806	0.0534730241978816	0.00651879008770829	-0.0295137452093451	-0.128840226941641	-0.831277245393906	-0.0895821310061246	0.00529618353939244	-0.269962026251192	0.0696332548742181	0.00568450712711846	0.00443501984078355
67.0938257669899	0.0276496439966989	-0.00610120765665863	0.359766086537708	-0.000561416568209941	0.0259814934532798	0.00988197922705803	-0.00170284164876576	0.0618132812853034	-0.00472430458708379	0.134091256686968	-0.00503313081217563	0.312095701348058	-0.00711349607206392	0.00840418741265865	0.00514939908571868	-0.342955790994078	0.800159097588772	0.0048535767173846	-0.00120462452804799	-0.0326703135679692	-0.129352528667484	-0.940138082640894	-0.127002959441471	0.0162046881411124	-0.290288035154218	0.0714524162129953	0.00126928853031066	0.00250397565752362
69.6687160140648	0.028236499678731	-0.00419760965101053	0.359792935390418	-0.00131629658031415	0.0281024436601512	0.00339437513286963	-0.00133072359045322	0.0508893164612143	0.00764044079915655	0.117007750227206	-0.00347943048758354	0.313969750715192	-0.00341429984836855	0.00918695264076932	0.00285426856102137	-0.340363521309702	0.808106287352075	-0.00202642771970797	0.00217555595696736	-0.0298625242808154	-0.10828871542467	-1.06109627661895	-0.112222361150737	0.00502763481020493	-0.290121194764142	0.0733014399984292	0.00123992349335873	0.00171150500168623
72.5820681399641	0.0131706301752147	-0.0053757403472418	0.372700650177923	-0.00849752171765817	0.0275506277246866	-0.0190065108095497	0.00173218408493997	0.0587902767797658	0.00290564647671263	0.147392053523735	-0.00463953151182482	0.32199904074613	0.00115938165014957	0.00962667087145466	-0.00649374369016531	-0.3392742112296	0.89725826057324	-0.0120204107622384	0.0031490969539455	-0.0421848846869904	-0.0974003773957617	-0.897994841565461	-0.107599479824161	0.0255067912660897	-0.289985245062768	0.0788021050540302	0.00343024728967867	0.00340693468413914
72.8363395130043	0.0116671237011776	-0.00676282840599824	0.373050646403053	-0.0103983493648031	0.0280645111501401	-0.019097098721187	-0.00113625351285871	0.0594463915261111	0.00218324101115919	0.147334822471204	-0.00558314758944504	0.322314793545028	0.00161387096346885	0.00995885825950718	-0.0111289964461443	-0.346168513736229	0.908601920033215	-0.0221171458608665	0.0049813782850184	-0.0423180469378343	-0.112284862020646	-0.866954416761545	-0.108172209710526	0.025147050876288	-0.294616278279715	0.0799451305676672	0.00519582023114773	0.00463365174496573
75.9939821362183	0.0123742800306569	0.000747949608618517	0.372126364382031	-0.00178646845089658	0.0251302604247724	-0.0181015111917701	-0.000109102449704266	0.0491323632961793	-0.00411175738113188	0.137186866737145	0.00116255933975401	0.322258363571515	0.00446038279789587	0.0101104812576642	-0.0234684262389676	-0.362976690893799	0.856204860264332	-0.0462574083807257	1.61248969739335e-05	-0.040605762943996	-0.147085419572171	-0.871994418770272	-0.104619820370515	0.0243503686138476	-0.305598721825976	0.074449729884069	-0.000752412236676263	1.37904578418456e-05
76.8360905676205	0.003089970379554	-0.00121298742166581	0.379448280346591	-0.000944123563393631	0.0267774619305766	-0.0251307271685118	-0.000724116552284496	0.0468801015986647	-0.00747671954797942	0.142350358217518	-0.00102790823992314	0.328528932678206	0.00526772960940248	0.0116093550159175	-0.0234668160394069	-0.366286085003143	0.816853356174426	-0.0460663238744156	0.00324549806930223	-0.0322863244306456	-0.148213245980191	-0.875140180012959	-0.109471587828793	0.00956131038335723	-0.308579325470295	0.0724945888458393	0.00148108393847022	0.00291728732572678
81.1408435525184	0.0121880281753127	0.00092109429292246	0.385334403932813	0.0005644504180825	0.0260062459679191	0.00356099939609917	0.000330514812799492	0.0407105646943186	-0.0100447453674548	0.144717413242824	0.000879608693342115	0.333156397164132	0.00217441971008674	0.0106050550354458	-0.0153397984388741	-0.35822226099432	0.862250187101755	-0.0580778454476437	-7.89900927196928e-06	-0.00817482891128991	-0.099492705550287	-0.92756762273856	-0.116300239658043	0.0328102401528233	-0.30587708450324	0.0731256386188798	-1.82634088785006e-05	-0.00237380364714643
81.571581639123	0.0156284674895075	0.0030728953737046	0.386842916121716	0.00190075083897571	0.026732168275606	0.00432875091452595	0.00140618715736505	0.0408288838130579	-0.00889256385121406	0.145139222163898	0.0027879581530269	0.33452100562875	0.0027777591274614	0.0112081601502853	-0.0212487344220039	-0.364117851413268	0.855462803866387	-0.0643964387949628	0.0004406846327302	-0.00826847921326441	-0.106048429847158	-0.921413738839128	-0.116033338613268	0.0320977309047846	-0.310676885397203	0.07248440064637	0.000381737267110072	-0.0018845545618859
83.1535503056038	0.0157684269808328	0.00435708239154189	0.383608869125631	0.00794347119047491	0.0191766366301481	0.00891404331940657	0.0183126189437762	0.0241282157606816	0.0036217222451567	0.134395950532784	0.00184444938500362	0.332582795846496	4.38885165042684e-05	0.00810144978155586	-0.0185592041117312	-0.35860410560785	0.800478537482546	-0.0530425020918235	-0.0066024810810414	-0.000887597747112743	-0.082170348206264	-1.07667167108996	-0.102277072068266	0.0219089272221389	-0.308099064403976	0.0682378663573498	-0.00397965674299454	-0.0037183022714088
84.9712304342285	0.0169571815100071	0.00396282490126812	0.389153080368756	0.00247016218136565	0.0259448414509334	0.0120201313916827	0.0019330385680975	0.034054909822237	0.00559128950707698	0.137945430304693	0.0035686622823357	0.337207435237135	0.00635737521339253	0.0122410110624164	-0.0192482572846316	-0.36350338343074	0.819272812841677	-0.0646504366704703	-0.00149920877824318	0.00337826373503941	-0.104694015474089	-1.0338842764458	-0.0946402609885943	0.0201909896483081	-0.309471529579452	0.0699940851622372	0.00117646185333281	0.000904979712946671
88.1532839318106	0.0138777955129499	-0.000396191932782729	0.384011508077513	0.00413320440548929	0.0223263261424408	0.00686024393232772	-0.00493610985372541	0.0339622082694231	-0.00382407717129559	0.121617044335146	-3.87704647935665e-05	0.33380241040705	0.00250203499497639	0.00895632825961444	-0.0122397211773291	-0.363333552559553	0.838265255643284	-0.0537474663832517	-0.00111682678951394	0.00714490272633663	-0.117348741910115	-0.931304598384825	-0.0923554455593229	0.0285294987407806	-0.307206151588361	0.0701970991293854	-6.72848480089766e-06	6.51237097115637e-06
90.6005217130374	0.00141183774929715	0.0103005333347136	0.400308980419359	0.00400095676462539	0.0156949462497264	-0.00538824920068339	0.00491110504887811	0.0413207399318329	0.00934061814596009	0.141442982613207	0.00890532178145082	0.34663798777512	5.28885831763858e-05	0.00277544449846777	-0.0145624140493308	-0.366047816627346	0.772210195485859	-0.0534069031750069	-0.00176119822213013	0.00609412304800335	-0.118120422373261	-0.942239868186467	-0.0943931236234544	0.0200738660424196	-0.309369461990188	0.0644862905889503	-0.00157946284066055	-0.0012588855702557
96.7519153720711	-0.00232753619233377	0.00327074875986882	0.394392844653892	-0.00951929275137315	0.0011140967847792	-0.0165190632010327	0.00262290985086153	0.0285462013096484	0.0100453578842428	0.119976869535893	0.00263664409306581	0.342739698262787	-0.00133249956186177	-0.00307283183751166	-0.00145417575924897	-0.366867566942202	0.686681770809609	-0.0220026108805754	0.0131918886779188	0.00160203519158979	-0.111129748258912	-1.04878477912046	-0.0992790875202607	0.0217677788744695	-0.309840875981465	0.054980005509411	0.00881088591792181	0.00785727648784187
99.498054056817	-0.00167902082733169	-0.00697373245610313	0.40530814146213	-0.000223153206822747	-0.00287293057510459	-0.0131562503938373	-0.00595158091813201	0.0342527101132066	-0.00083485858354077	0.12940520989973	-0.00610721929953743	0.351663304125417	-0.00315776936673447	-0.00429463232841654	0.012459247812437	-0.382224717567963	0.834703453591318	-0.00611152710190603	0.00100571018811367	0.00491662813174006	-0.114103824098411	-0.963263093579143	-0.103667232462325	0.0293198061437823	-0.323853554003418	0.0679494393473538	-0.00101073646206932	-0.00192294729370738
103.996950659931	0.00662204263923128	-0.00411233158262328	0.40726859084239	0.00568741721593715	-0.00743453067095618	0.0107490543285718	-0.00214368697809039	0.0303968018799316	0.000258034872770269	0.128395826777524	-0.00355929162972434	0.352941848991416	-0.00340130596668916	-0.00820700335765219	0.018283017724403	-0.376326328297295	0.867109388036388	0.0096002941775046	-0.00348418762809301	0.0194497316889682	-0.0903399672435915	-0.903382748563853	-0.0879041328148014	0.0356452752194275	-0.32042793034375	0.0695459081873202	-0.00338180389488126	-0.00347692207888002
104.963819964251	0.00591986722764972	-0.00338470189110224	0.406455028361667	0.00511697041500098	-0.00607724074532367	0.011012248007672	-0.00348366638716989	0.0274346109505168	-0.00223184595427306	0.126366926904933	-0.00270431499634012	0.352286864789531	-0.00243451373266483	-0.00755781265806581	0.0250125483277102	-0.387576504035329	0.865591692515686	0.0279196642485604	-0.00387249469415829	0.0185309086611534	-0.120024615619807	-0.87411270893521	-0.0871704310883859	0.03476493451406	-0.327177617326539	0.0693720194726208	-0.00358899760772603	-0.00341479081126875
107.526155531448	0.00170217415194665	0.0021905823695722	0.40759293366065	-0.00323305946768873	-0.00675837089062345	0.00913083714403865	0.00618530429118704	0.0263171415201582	-0.00213678476315066	0.121538001147707	0.00117756204106856	0.353629301926639	-0.00435324678660604	-0.00853233799594629	0.0339079095637569	-0.396706615242501	0.842285426990308	0.0387402676119256	-0.000798002154031975	0.0186043050413893	-0.133563955496677	-0.878365189753174	-0.086335585149607	0.0334603804230573	-0.333783878989239	0.0668886775165735	-0.000395721564289923	-0.000766355946666911
110.785966277604	0.00229082066311512	-0.000305696350047361	0.407797249111235	-0.00366801526189644	-0.00663060243490694	0.00625959923838659	-0.00268446220322802	0.0230089551429266	-0.00668114431679701	0.111450804021968	9.69825658212793e-06	0.354568628118885	-0.00207774582170848	-0.00908916404213775	0.0330817153396278	-0.390801140712113	0.755542510187349	0.0511939941640561	-0.00589614001854625	0.00729695383931348	-0.0927269113881102	-0.962592478887752	-0.0902989301834021	0.0120352159944867	-0.332348633817566	0.0608036368823285	-0.00276269239496997	-0.00270698971267824
112.631093944229	-0.00839349375183279	0.00171465657406415	0.416902803979847	-0.00234426483814627	-0.00619447539721307	-0.00750718093374958	0.000517214003436008	0.019869983160823	-0.00322982768204085	0.126197512180669	0.00158003294661293	0.361146347326089	-0.00127211138598784	-0.00794275236041264	0.0241393768225724	-0.391544353712703	0.85061219225739	0.0486172574100802	-0.000115887214654896	-0.0110644859913167	-0.0903436762121212	-0.933476572379413	-0.0960285762261777	0.0407703623624735	-0.333137367380938	0.0659148407276258	4.23994996099496e-05	0.00144568834316395
113.104249791055	-0.00994780162151053	0.00207499885788612	0.418177618098382	-0.00176669600940301	-0.00701298027974594	-0.00775678791687453	-0.000666788607631276	0.0204516439861732	-0.00252335839169235	0.126552331256496	0.00204680101348324	0.362282601925998	-0.0019686695071832	-0.00852034952416624	0.0305570267274602	-0.398627474333205	0.853239378300982	0.0569598175522838	-0.00133080954730036	-0.00989033314247263	-0.0998566681345636	-0.913687387017252	-0.0959778445551662	0.0401980665763528	-0.338672852897041	0.0661817173121651	-0.00119532995707475	4.42918019220078e-05
115.554865648594	-0.00599395155028318	-0.00187364833340698	0.416846695487806	0.00407530891385046	-0.00482835617873451	-0.0077231416683589	-0.00871825063199074	0.0158569958194771	0.00190409707467412	0.118174663839859	-0.000576382491442592	0.361716507743592	-0.00183218241542627	-0.0072396318806206	0.0284913819809823	-0.396189038435964	0.800750381761423	0.0534022340062359	0.00265530552644542	-0.0135007345262267	-0.0928267865231777	-1.02625801656668	-0.0801951552872783	0.0268006993107627	-0.336708701289289	0.0624643206783786	-0.000345386449874619	2.78794565496059e-06
116.421108114339	-0.0116529192571055	0.00449581152062797	0.421822087400064	-0.0030971735070244	-0.0090484133161367	-0.013127175633582	0.000297813780445901	0.0196678266613536	0.00629041028266028	0.124125305931836	0.00420727696810235	0.365633340886418	-0.00529044582931571	-0.0107520953088526	0.0266168456692719	-0.396187477464106	0.82520709422651	0.0554485321482684	3.03797529093914e-06	-0.0177486591316225	-0.0971653035486312	-1.01792373181479	-0.0748515485989725	0.030892724679162	-0.335906287103608	0.0641430875986458	-0.00161672253454082	-0.00204804077639408
120.533606134784	-0.00586052738062759	0.00131808303735351	0.417563978343258	-0.000551896065150446	-0.00186568083944159	-0.00286840856091462	6.27301111304153e-05	0.0212783550658822	0.0013058173801849	0.112390144593019	0.00092652074025689	0.362318729525874	0.000886338174201557	-0.0044481548031747	0.0195119358869399	-0.395402330359198	0.799753158840968	0.0437774385358026	-0.000752195117699005	-0.0189707348803915	-0.107924373055347	-0.947965107871246	-0.0745953430375588	0.0278436880643271	-0.333125711320477	0.0613822585275081	-0.000234668145591228	-0.000543587818729764
122.011240732339	0.000203258213040693	0.00870924696109785	0.429678149523315	-0.00423900302100907	-0.00237415624469492	0.00206782922647887	0.00493342701416683	0.0264056048775487	0.00849808715213322	0.124392155349334	0.00734527473327447	0.372297954592977	-0.000341109054218315	-0.00283775375822991	0.0242879700111666	-0.396943507319579	0.774890614037829	0.044316007780354	0.000697945414743405	-0.0167063632908582	-0.107476851396838	-0.939356278248482	-0.0736183383026171	0.025915914631979	-0.334484198198268	0.0589773756471125	0.000640306367373871	0.000584794659988243
128.176876882405	0.00167727452329168	0.00222439928290744	0.425762568817187	0.00843481951528008	0.0020189256929472	0.0100958219533332	0.000620185581626285	0.0193896900545002	0.00942211483260175	0.109508649017052	0.00105279766434139	0.369458302436134	0.000514866688650027	0.00224145473691725	0.0131981769485213	-0.397182154182395	0.690079262987278	0.0200382239517421	-0.0114309947307101	-0.00937846853281291	-0.100689803595403	-1.03019984612529	-0.0794047635311112	0.0244880860469525	-0.334385728525221	0.0499551921423046	-0.00723660981538589	-0.00677668912417106
131.691671871647	1.28291215913683e-05	-0.00220925320394345	0.430024695728544	-0.00280954263209449	0.00709784999967522	0.000489413872640853	-0.000296384876034922	0.0155143380908428	0.00838185282389837	0.104492996335446	-0.00264890487337664	0.373692879601072	0.00299334617088806	0.00478766012045414	-0.000741643313131396	-0.407378718162722	0.789865303665983	-0.000227983801802112	0.00396115500131194	-0.0175389270462282	-0.0946585952330699	-1.02904374263998	-0.0724883421981843	0.0189971416464899	-0.344437676644756	0.0598272026353035	0.00324763081298345	0.00435331566851356
135.443356651146	-0.00515643603139826	-0.00340172577672688	0.434569642349488	-0.00422223056323657	0.00539468572689318	-0.00905709684271882	-0.00223052323549631	0.0207506008400756	-0.00108614070001298	0.114724913311174	-0.00283991103302279	0.376129528409848	0.00265122929400756	0.00443563621929224	-0.00654606194583292	-0.406102978089366	0.86773978770577	-0.0074922326029674	0.00415196589046157	-0.0292171533733762	-0.0859567009665902	-0.895633422680417	-0.068341618956938	0.0409401715981618	-0.343684075068122	0.0639108751563029	0.00364569605431535	0.00381194169529329
137.058145253893	-0.00382676950006271	-0.00243966169984583	0.432279621359943	-0.0045508596793349	0.00143194098638041	-0.010124815359219	-0.00757472882595613	0.0123151751714737	-0.00589593150169963	0.108618714917108	-0.0012254954166961	0.374466838093382	0.000263482870165965	0.00264933482645513	-0.0110808718070038	-0.414701829163132	0.849808661313955	-0.0228423316492064	0.00207151123852973	-0.0280680271236821	-0.112981921898009	-0.89451359701511	-0.0680065454563115	0.0386303347833807	-0.348165910659339	0.0622130248767309	0.00166027638875456	0.00220303132182182
139.102406485486	-0.00271687180345675	0.00160149823223374	0.436015869834657	0.00349387623989488	0.0046823161702948	-0.00866782807679365	0.00590340452613113	0.0175687114717885	-0.00117348439566148	0.110882726067942	0.000578038864122935	0.377480678662921	0.00307916241295424	0.00426608636394048	-0.0189881594415965	-0.421469329625419	0.847275922076797	-0.0304034584990748	0.000729879527628904	-0.0295974043510794	-0.12210638134442	-0.893591738573814	-0.0676000644231392	0.0390900895887728	-0.353162797572195	0.0616020635383806	0.00035531285395107	0.000750526314242437
142.996428269726	-0.000536184753310337	-4.3789504363109e-05	0.432686120004948	0.00250174106170655	0.0038355143388297	-0.00527557562724059	-0.0011133605197448	0.0123505078158646	-0.000544323399527411	0.0972253087493295	-7.01072315969498e-05	0.375360380230322	-4.22401479399816e-05	0.00371198738970157	-0.0150554093520908	-0.416136709507151	0.769535976275114	-0.0383626266840949	0.00227835120368419	-0.0132143402907141	-0.0865620195648694	-0.937803187698289	-0.0752416183930104	0.0242036842574357	-0.351563461795749	0.0554369469706775	0.000680459082895984	5.2996569208425e-05
144.070643620412	0.00776214739067171	0.00161130267207024	0.441430414260757	0.00289885455524448	0.00268827588675218	0.0067093015227093	0.000316115480984024	0.0125010888855954	-0.000866774085450884	0.11263110098575	0.00149130783910642	0.381634807948061	0.000793426145772094	0.00251083793574525	-0.00869988895830674	-0.416220223871232	0.839248227248506	-0.0377380626005801	4.48710198752035e-05	-6.59768079764019e-07	-0.0837342914854534	-0.934459042899274	-0.0769413245206849	0.0421550691540153	-0.351879086430468	0.0596145886452984	-1.79389547889651e-05	-0.00109000979443575
144.545060544902	0.00865915425525698	0.00144343284064036	0.442494868381264	0.00184365840851215	0.00343171995696072	0.00674605218611445	-0.0013592779834456	0.0131665485070651	-0.00035362299727692	0.112918190777896	0.00151626413345572	0.382572683127834	0.00142638641636482	0.00299589870152578	-0.0134275053801523	-0.421640042912654	0.842723713972791	-0.0443835080724129	0.00121008088739359	-0.00029803647851096	-0.0915382926188504	-0.9145343950303	-0.0768511646544184	0.0416247690649059	-0.35602107214383	0.0599601965483332	0.00109576562386151	0.000209873437383778
147.672593482799	0.00851071290730219	0.00331215331199863	0.44390242883605	0.00261615980304952	0.00456162621375246	0.00796941299251903	-0.000714863159100765	0.0131449134525813	0.00408600289720333	0.108340243620401	0.00315130510996428	0.384071909394977	0.0036025851908684	0.00392111245823591	-0.0116195189832564	-0.420788477631368	0.796372366750709	-0.0443422763531155	-0.00083511045750127	0.00364989424031985	-0.0907173840905846	-1.01040125928347	-0.0595778411879773	0.0285630110336898	-0.354606283820629	0.0566830964572411	0.000519089305054724	0.000584862532558787
147.866172369314	0.010086797266067	0.00423848346509813	0.446061227496815	0.00315652213714472	0.00583697365588587	0.0109139422134676	-3.74580165888618e-05	0.013923691633327	0.00579008864047174	0.11240457851869	0.0039977315193965	0.385584620881134	0.00449138167769782	0.00508422910148378	-0.0100240491261879	-0.419768601818755	0.813648630904763	-0.0436427075246736	0.000314682129872745	0.00612821917948079	-0.0901830526107933	-1.00220970543557	-0.0578131382849334	0.03202117342007	-0.353639916308162	0.057858223003404	0.00112116163763045	0.00144540071944211
152.678800787973	-0.00298004936948831	0.00347840097107426	0.448028024984095	-0.000750784484283064	-0.00358328067065857	-0.00519666984221219	3.04321575257788e-05	0.0159626773016612	0.00435713059860142	0.10891077619458	0.00306472568961765	0.387123081433264	-0.0031542865620509	-0.00345425053439385	-0.00485283733548388	-0.417119492973711	0.799013739189446	-0.032682071023048	2.55476092793164e-06	0.00450615525891236	-0.0987739464649299	-0.93825064896437	-0.0555399751171984	0.0307773393057649	-0.349216425262557	0.0558092027771108	1.29402825908589e-06	1.07217586118065e-06
155.831258299847	-0.000320411632276346	0.00207779720871201	0.447417129237711	-0.00120572337342771	-0.00135368574801558	-0.00465711265029282	-0.00310452310189194	0.00997922581911986	-0.000323026738724561	0.0995267349840346	0.00214636767938511	0.38729984168012	0.000202488845847096	-0.000237976145730054	-0.00546622283032671	-0.414028578477908	0.759876107527363	-0.0260288449537172	-0.000115770294620558	-2.34136440074694e-05	-0.0850873569858983	-0.906187197541086	-0.0534746664382226	0.0265307220674292	-0.34743516364574	0.0520465982455241	-9.39354773839552e-05	-6.85271611163417e-05
161.931463202177	-0.000442319130139692	-0.00390261321298502	0.453191080069193	-0.000217043635600428	-0.00329306690651204	-0.00377493547579446	-0.00538344721727157	0.0176246780157334	0.000223945419373733	0.104972887776833	-0.0032601067222412	0.391193204926007	-0.00173437463309096	-0.00240735826193701	0.0102534000027164	-0.431812406898802	0.816532975695153	-0.00408687753094358	0.00146938319470061	0.00317207272913237	-0.0975181095988289	-0.921831429614855	-0.0683063548167146	0.0348149270554705	-0.361813460257912	0.0555181945836902	-0.00099673071910915	-0.00180028581779497
165.03678550437	-3.791670911584e-05	0.000278216665262864	0.450691346262137	0.00264753317251407	-0.000398304084968791	0.000185392097325263	0.00295481029713348	0.0154281016092645	0.0044531400650112	0.0959200852739935	-2.87543576590907e-06	0.389447892251595	0.000758745198420303	-0.000118799239834251	0.00798564977359607	-0.425614514061814	0.783058968616833	0.00210072000927975	0.000122600175920121	0.00492115478308933	-0.0776846689705493	-0.976357177089906	-0.0529460320736921	0.0218948528051949	-0.357896874243212	0.0534678920685647	8.60053188047958e-05	-0.00072739744544845
166.954579897326	0.00428487983127696	-0.00303514613750315	0.45480112497617	0.00379668171914752	-0.00287758778184418	0.00747095897113312	-0.00252794312502036	0.015698104877242	-0.00165221431023382	0.105030139714451	-0.00244887896880036	0.391913831035849	-0.00215644799552663	-0.00242383452413356	0.0149443824333165	-0.430194757394071	0.863441780981412	0.00782877311212958	-0.00451505238007596	0.0167478311493857	-0.0858041208682375	-0.895672974094763	-0.0527370026852055	0.0414172917479411	-0.360969860784869	0.0584176792276782	-0.00396010850574599	-0.00388812815480107
170.16026216121	-0.000606454094250262	0.0026805817198965	0.453343061186474	-0.00402148402596903	-0.00223782625755305	0.00439536283592234	0.00616536629002231	0.0130569582604635	-0.000439143923019771	0.0996400556543365	0.00153430331959656	0.39070246147565	-0.00193516705847664	-0.00137908210982254	0.0220676332598706	-0.441282138818242	0.819902916404057	0.0257069736204357	-0.000222083167224622	0.0149801881317979	-0.115318560123499	-0.907758026640446	-0.052033211385529	0.0368414192162012	-0.367275976183589	0.054267124557434	-8.87281572194273e-05	-0.000269176950029116
170.79143936849	0.00434139987794806	0.00146846914761938	0.458692855977852	-0.0028658463000361	-0.00178385135602776	0.0109160512470212	0.00532202420956478	0.0128219290794547	0.000229390825436729	0.107876945868312	0.000352270261027067	0.39469751955289	-0.00161856319703596	-0.000939664193957724	0.0257872624337432	-0.443260851481841	0.839038998986227	0.0266410088186202	-0.00103365680462711	0.0160262986962581	-0.116012320989042	-0.897256481240108	-0.0527196870818124	0.0369839389762273	-0.369041983353399	0.0560372349345966	-0.000676044696668961	-0.00102908050952397
175.366120756905	-0.00550229171522092	0.000740226584433402	0.458922244365998	-0.00202768652184491	-0.00055256644938337	-0.00620247655458258	-0.000299302968150882	0.00798799933100081	-0.000618769781766981	0.102517800334371	0.000702104318527618	0.394837274378724	-0.000485497342935892	-0.000371847936888	0.0141865983108115	-0.43767910809017	0.850941995148159	0.0331079438839541	-0.000213251325642937	-0.0122777261722192	-0.0786888912712228	-0.926317686256944	-0.0628691773852758	0.0438361788432018	-0.367345743137507	0.0555426082313021	-1.07726340432119e-07	0.00122313009433692
175.645556825471	-0.0076591449038057	0.00218547427108488	0.459721825304673	-0.00304408145329159	-0.000916346915056069	-0.00657316207180951	0.000678200280039105	0.00806851754913813	2.92880141861168e-06	0.102686909640211	0.00197082624423259	0.395562803423491	-0.000800604529967177	-0.000678411821902336	0.0157548346349225	-0.439014626232203	0.844455785770568	0.034407269548173	-1.31503527430151e-06	-0.0118348878241936	-0.0796827300900272	-0.927495815168806	-0.0624634423069453	0.0433312718072687	-0.368476934773182	0.054923361350707	1.51319992335745e-05	0.00113703623852385
176.287258780669	-0.0057865457034713	-0.00126535728224957	0.461874066503941	0.00302077831074194	-0.00387016492485335	-0.00488505699632226	-0.00894394352453767	0.0128084035210812	-0.00219097217870769	0.104162224094506	-0.000252584162627174	0.397374445463918	-0.00326531721796758	-0.00232122943678537	0.0166107100503728	-0.438519055162434	0.818515489007528	0.0313424702715942	0.00410763786415957	-0.0139719618795469	-0.0708285689902424	-1.00140238671676	-0.0562235688883485	0.0390744555256199	-0.369054293784946	0.0528839741700469	0.00323219437106327	0.00259853481564874
179.152759392342	-0.00744243047486721	0.00360927061350288	0.46224148343996	-0.00257137485092477	-0.00370829645963041	-0.00763818675270174	-0.000528700377241688	0.00984809830533095	0.00324581785455322	0.100456882063557	0.0031983437441032	0.397771856037295	-0.00350292057190898	-0.00248927793895656	0.0169881183495513	-0.442332791553972	0.811070008517104	0.0401490969446193	0.000369878532797906	-0.0155296720709028	-0.0865068126445542	-0.997934672248013	-0.0451303917693155	0.0320251048941996	-0.370024584087085	0.0526301156988916	-0.000897022523156009	-0.00103896482391782
180.696389498618	-0.00678317721646111	0.00160014110045408	0.461169658084838	-0.00445050541856667	-0.00137216037705053	-0.00523378189976619	-0.00432896257439613	0.0136183924304846	0.00038418281878319	0.094773519160088	0.0018343568985756	0.397181672322389	-0.00146037993351395	-0.0011784247778643	0.0133969974638473	-0.440638633730626	0.825432523841258	0.0369934749243515	0.000666574423663225	-0.0182946604532802	-0.0868242321293838	-0.958014975193232	-0.0431949976962229	0.0364161842990635	-0.368057996453321	0.0531588307174408	8.8851705979873e-05	-0.000156354916406603
184.694931919447	0.00130240274237115	0.00464649727847266	0.46680214247891	-0.00151306746020586	0.00150731024172624	0.00322023551947625	0.00171811681991923	0.013151192034752	0.0048183725941151	0.101248694298228	0.00399081715847693	0.401166447035296	0.000630443962672671	0.00172197641611549	0.0155743924820673	-0.440235522739076	0.787149291641206	0.0304082880937657	0.000729413092187058	-0.0130267735344541	-0.0941517985940368	-0.951235621200267	-0.0419073884736702	0.0296747006118938	-0.36616073526006	0.0496856768501855	0.000629631452643201	0.000576004941474756
188.477451906725	2.7859872827538e-05	-0.00032829569847961	0.463324278703579	0.00407023489546191	-0.00056617217460895	0.000879799620626679	-0.00757744603924859	0.0105281213003412	-0.000343295447920811	0.0872154224201583	2.26781064927221e-05	0.399031778227903	-0.0012605025147067	-0.000124060696948566	0.014674664741104	-0.437129214517391	0.801562027901545	0.0251118918169535	-0.00222116559316303	-0.000424574536180212	-0.0843544717017606	-0.873941443361385	-0.044505553974021	0.0395413389123826	-0.363749609914322	0.0491698590970527	-0.000911018530364417	-0.00183099609554073
193.462689016065	0.00145874608497226	-0.00357996179571987	0.469587256950655	0.000361628371238926	0.00152932945171243	0.00371955076098479	-0.00461141047234118	0.0138691523861191	-0.00106703477711477	0.0994116930398803	-0.00275010217460385	0.402689495906758	0.000463289624197021	0.00078341258196051	-0.000411087436906794	-0.452060961734502	0.838369836286704	0.00535039915548341	-0.00246698706155772	-0.00437234728118443	-0.0908736629521406	-0.902849655768079	-0.0558417971311594	0.0357623319523157	-0.376328672354293	0.052479242471938	0.000529197427039684	0.000615757414039345
197.093367796949	-1.72242472087322e-05	-3.74239131034281e-05	0.465231228452285	-0.00150116822425667	1.77625190864965e-05	0.000410796643511805	0.00184493430885017	0.0111912260919009	0.00130087525817518	0.088138360761041	2.97704930618077e-05	0.39935241180403	-3.44142975095638e-05	6.62837572558605e-05	-0.000280478648518643	-0.443782361158835	0.792726281637411	-0.000722372947236544	-0.000929262702962346	-0.012544528703439	-0.0748227739766933	-0.946385239598206	-0.0342997307162064	0.026937520252795	-0.369831853584642	0.0486563763960107	-5.8114971198366e-05	-0.000554781204524941
198.395991727791	-0.00336213744796882	-0.00241354307826361	0.469494968378499	-0.00324628389409726	0.00227407798170702	-0.00612357887668937	-0.00196158303239459	0.0124112837219494	-0.00181752247914353	0.0980975351345086	-0.00189743505035769	0.401960215630378	0.0016324105109954	0.00190788112582272	-0.00717477987243407	-0.4490378918831	0.870330755203309	-0.00605515108487105	0.00431639937596797	-0.0233224366055236	-0.0820932444160359	-0.892139232722614	-0.038322398983447	0.0435828769383756	-0.37376905360355	0.0537928353877293	0.00366086698442833	0.00372194230909183
201.608293214027	0.000706570034836025	0.0023453634670854	0.467844574998715	0.00353238441074675	0.00173751668282349	-0.00295037787645591	0.00557856851124557	0.00995139469331904	-0.000105146045918424	0.0931614401882543	0.00109596848991515	0.400499605712642	0.00145187738117951	0.000676451660899155	-0.0117163501765743	-0.45696741221102	0.824484537558853	-0.02022452440244	0.000176613622355798	-0.0218729718300789	-0.107696416623982	-0.921085261487604	-0.0383853862667304	0.0385613167074334	-0.37757312061253	0.0494769122207074	0.000127743981677954	0.000246016768600994
202.209784630534	-0.00351071501547988	0.00137607494159168	0.472473916980966	0.00254495957974958	0.00120114008334402	-0.00870417289132521	0.00486352083781592	0.00969093509867644	0.000462642481496045	0.10056484466657	0.000142015308970843	0.403908300787453	0.00104940829543896	0.000152032039538303	-0.0153110426505876	-0.458255352794316	0.849918754498089	-0.0207538293739657	0.000616468952981004	-0.0241208353761048	-0.108093892694757	-0.912760862084374	-0.0388414049626455	0.0404190515135235	-0.378704054726485	0.0516232907923669	0.00042001070215513	0.000677165375416087
206.79712452079	0.00479215085070696	0.000716607763675185	0.47242028098422	0.0016681646808451	0.000384528291911238	0.00608055323494443	-0.000870419381844313	0.00548458432914428	-0.000115189180833455	0.0959968233710753	0.000714002743660304	0.403672886168214	0.000414096626201453	0.000323258130503905	-0.00432371431391377	-0.453098754527039	0.84428862150086	-0.0254787926815731	0.000106553308500279	0.00301454166431368	-0.0749298699282011	-0.929714810230237	-0.0485311569915995	0.0426109544326724	-0.376933167764694	0.0500420416546689	3.9232661032919e-06	-0.000983038263007398
207.124990796862	0.00676400369347577	0.00206300835682613	0.473047427846265	0.00265472126842998	0.000606139078018163	0.00635310037517948	0.000361784680156486	0.00545135955739236	3.00323769923924e-06	0.0960989800116497	0.00187379705179721	0.40422920930853	0.000591095147787234	0.000496246022745905	-0.00563832685169912	-0.454355485651259	0.839766670263024	-0.0268350065890013	1.51064983950268e-05	0.00260592990872352	-0.0761122087112442	-0.928679765505529	-0.0480426881906403	0.0421173608950374	-0.377949859120857	0.0496100053348198	2.37597463381156e-05	-0.000683183482656485
207.985568125485	0.00524975736531503	0.000150453147566549	0.473765323940213	-1.85786280096763e-05	0.00108532259377782	0.00589822069387076	-0.00261620427516641	0.00548747347994547	0.00108724672692256	0.0949402302980767	0.000201193643093634	0.404965778272201	0.0013133356293675	0.000908502765078872	-0.00532228175176827	-0.452773517432289	0.81286306750593	-0.0225489748487113	-0.00397130893935446	0.00490506729545274	-0.0655772029854239	-1.00763597815743	-0.040673370602565	0.0367791308913384	-0.377625374764534	0.047591720399809	-0.00272352146709305	-0.00192623240967346
210.568022644621	0.0061190886277697	0.0033645257688601	0.475101360222859	0.00237851889422717	0.00317162673109304	0.00667185961406038	-0.000539617933179094	0.00754639877822123	0.00238049084329222	0.094307359774107	0.00282093300725635	0.405933002255357	0.00287989566692633	0.00217825027925497	-0.00602473135465092	-0.456640023871373	0.804386994076584	-0.0313764623597286	-9.64647908458616e-05	0.00491768114326397	-0.0818405590534115	-0.987307103985679	-0.0326530044034055	0.0306117682303981	-0.378659739803229	0.0471549242439147	0.000452828564789675	0.000605752462756439
212.24573536135	0.00557795104887431	0.000933369753598702	0.474298808053937	0.00454368089897928	0.000401190348159643	0.0048221049898131	-0.00516918696218852	0.0115632107466046	-0.000586575416185711	0.0897229144315988	0.00116706567035752	0.405439654436768	0.000443393698000075	0.000563901461693018	-0.00230659340204397	-0.45487555291972	0.818981744930434	-0.0284716111542609	-0.000191197599120161	0.00809696828147264	-0.08177059887181	-0.953177526491169	-0.0305031055114148	0.0363358005929723	-0.376665490552998	0.0475184906933779	-6.72756577181586e-06	5.13608344166947e-05
216.115688643478	-0.00144851767769784	0.00408200258972823	0.479009532106876	0.00134907401458268	-0.00123907739950476	-0.00291198285499434	0.00166628853866204	0.0106843543947529	0.00463156872706454	0.0955195983541774	0.00349219065774794	0.408638761307036	-0.000295397495769224	-0.0013271576307048	-0.00505097409712678	-0.453140902440534	0.796881386650532	-0.021956029168899	-0.000513588744734198	0.00177385125039395	-0.0889581495052579	-0.95009818697915	-0.0288839802816552	0.031393075811185	-0.373489109559153	0.0453942407221941	-0.000451177017763908	-0.000628704621589014
219.257882240254	-0.00134436865620072	-0.0014290387181214	0.477747634452995	-0.0043501620938738	0.0019702253742596	-0.00398831482713408	-0.00746264454547814	0.00902610932932047	-0.00205716483470657	0.0893789222093564	-0.000654828501487749	0.407724435594921	0.00189625481852699	0.00124524689108958	-0.00415826578330274	-0.45182324332803	0.780059542368048	-0.0201896643745571	0.00195005543574584	-0.00165233803038998	-0.0848468180568018	-0.887465389403195	-0.0309002120184507	0.0283570047386427	-0.372133394984336	0.0436574643242687	0.00148984790984404	0.00121858774946301
224.820896616041	-0.00110066716898933	-0.00266932939047549	0.480348450881782	-9.26441447043336e-05	-0.00127842951012213	-0.00227244337615592	-0.00411078472124529	0.0108102110076273	-0.000778036693502863	0.0935803111986653	-0.00188581349453479	0.4087823586117	-0.000458425034008308	-0.000575201890635813	0.00693585401891037	-0.464878416588576	0.831130094291492	-0.00306026644171766	0.0021586938325424	0.000627581785710647	-0.0854558265220971	-0.905966561205188	-0.0432427177074869	0.0350051976956902	-0.383578775479964	0.0468828355201043	0.000260653478702569	-0.000268497840172529
228.003766988292	-3.43144185018547e-05	0.000516161397661452	0.477662902269683	0.00209096712589003	0.000907855679352822	0.000242382180259284	0.00263027574971683	0.0100571270234616	0.00173679783132202	0.0867049080706748	-1.79834913322005e-05	0.406559842136232	0.000609245610810414	6.9896766999826e-05	0.00457574463150668	-0.459556970402449	0.784296880436947	2.05906619569586e-05	-1.46532990523023e-05	0.00306202134798047	-0.0731014588633991	-0.973173962260634	-0.0284743023088629	0.0217119348041386	-0.379553252295877	0.0435731703079429	1.0394403555458e-05	1.55186523461697e-05
229.787851535735	0.00276779338011659	-0.00195148667089929	0.480337760661518	0.00270965564004937	-0.00184298224504645	0.00522632577212646	-0.00141209795462846	0.0101672438052249	-0.00182980107383025	0.0933586757528571	-0.00152589504156713	0.407982011070175	-0.00129614835411916	-0.00154392034134621	0.0112148326711372	-0.463565322541157	0.865239247823169	0.00585883291154784	-0.00425765170169688	0.01531675128723	-0.0798086838139088	-0.904899147147792	-0.0289650295867512	0.0422210196780308	-0.382273808791207	0.0484650393850039	-0.00355990468691099	-0.00343863860637258
232.99087850788	-0.000850786896844324	0.00209992862343886	0.478510908578755	-0.00335351337898947	-0.00134034294259328	0.00197895896208951	0.00524617150543122	0.00783828794687522	-1.12868521150562e-05	0.0887241113558257	0.000950990624007931	0.406309369535672	-0.00112545251275774	-0.000426099092785491	0.0158025117103554	-0.471321051597753	0.824100683108454	0.0193487041325792	-0.000223492589046722	0.0136923392789871	-0.103846341832675	-0.923290806478895	-0.0291604418845899	0.036677644871113	-0.38613358913309	0.044675594612531	-0.000198742765587277	-0.000199403425031404
233.605280863043	0.00293040642423976	0.00112978622157729	0.482495711684669	-0.00240755975062883	-0.000832734501552701	0.00690440606482271	0.00453820395818925	0.00752619628752861	0.000410344356385116	0.0950424117436036	6.8832408951053e-05	0.409235484202337	-0.000721438235453077	3.61150207553732e-05	0.0196071321089579	-0.472970949640546	0.847990446928031	0.0201385659440818	-0.000811920029103636	0.015570805098582	-0.104427389468033	-0.913657883806118	-0.0296762527474472	0.0379949088804015	-0.387594847642115	0.0467484538921115	-0.000636043542076355	-0.000768149023780861
238.191895620433	-0.00398619311491776	0.000525008743360591	0.482291942447337	-0.00137304515173036	-0.000287260567352952	-0.00581314190973413	-0.00135579222880351	0.00379705794311374	4.47886837341077e-05	0.0914975177523717	0.000529783760865415	0.40871956846637	-0.000348765826640814	-0.000299812473021771	0.00774973364760269	-0.468222916565771	0.856220402583208	0.0244633984577466	8.27488665312686e-06	-0.0127137385486297	-0.0719356209204873	-0.920480044300239	-0.040891255369919	0.0431439388196753	-0.386121978443884	0.0461223701262121	8.22417149789651e-05	0.00135340827514856
238.492615444145	-0.00581050649155396	0.00173470273549106	0.482920454707891	-0.00222209205791256	-0.000531306875921471	-0.00607986529711485	-7.51799629524066e-05	0.00380488925448049	5.48229566957955e-05	0.0915958072544242	0.00158221706578516	0.409282516905652	-0.000552738263978406	-0.00049647748742168	0.00897933175254377	-0.469306671918985	0.850861813439703	0.0255779341148376	-1.73114979423526e-06	-0.0123028916104604	-0.0727903717775604	-0.920722369595432	-0.0404233811427365	0.0426402573858359	-0.387020636890436	0.0456120043208348	-5.38076494850815e-06	0.00115542002463285
238.898974864781	-0.00512827120217887	0.000143945448779729	0.483767840288884	0.000311695807075694	-0.00146978098751982	-0.00557930314183287	-0.00339334544728492	0.00516653064181646	-0.000491135526038558	0.0919377582754322	0.000502310327884136	0.410007674694405	-0.00135700194036096	-0.00102458049445092	0.0115321518397872	-0.472379582512548	0.853384453798116	0.0295026291060915	-0.000541282905932741	-0.0116401030713736	-0.0773047932667455	-0.908760029851944	-0.0399528121937159	0.0420231461409182	-0.389328899101558	0.0458881572248114	-0.000468353811751771	0.000155048952664018
241.976729573843	-0.00503269051387885	0.00314647130627838	0.4846233058325	-0.00214580078157245	-0.0027956690952773	-0.00577045974428382	-0.000562351352358462	0.00615236856413242	0.00213517013368723	0.0900842405758228	0.00256135581987279	0.410599013463953	-0.00248574896119723	-0.00198316309541075	0.00990423991929129	-0.472261800524115	0.814634873764111	0.0309801425663726	0.000332532597153995	-0.0149479927116465	-0.0795968646041159	-0.983034261663024	-0.0248502469082525	0.0318561095912932	-0.388239125445372	0.0429739378447493	-0.000631942293870712	-0.000740104430555166
243.103860050727	-0.00409485056024209	0.00310959288837839	0.483028259604603	-0.00166951023662026	-0.00331579642810997	-0.0025762565507986	-0.000329056450907226	0.00599566991109321	0.00352836432260789	0.08341268423666	0.00252352474453318	0.409715675364595	-0.00241025594958284	-0.00251551538951924	0.00719910458382382	-0.470321349787545	0.826235504997626	0.0294789687849574	-3.65654258733917e-06	-0.0171165392335856	-0.0783868861376575	-0.966700248781894	-0.0216837409278175	0.0352294184905471	-0.3863102830965	0.0434450395989158	-0.000305083232520796	-0.000870803077049902
247.544765575539	0.0015850230291895	0.00374857491942831	0.488151570920883	-0.00124356231591438	0.000967310722071328	0.00268152071556198	0.00155556324576721	0.00913033754409418	0.00432782545277223	0.0917104215103309	0.00314383090653515	0.412879208802319	4.90478360145051e-05	0.000946013861850287	0.00950709398744565	-0.468755199847148	0.801385749312155	0.0219850392313532	0.000347378413709442	-0.0111690766475617	-0.085600564589567	-0.956347750498127	-0.0209665957359816	0.0305339018004899	-0.383212697947586	0.040929903221948	0.000349546325224167	0.000502088607585179
250.996415158474	0.000650976630645868	-0.00093817079263543	0.485965581488012	0.00355087861255672	-0.00139020166265703	0.00216279296237453	-0.00625833008772711	0.0069819006101313	-0.000995700261908432	0.0840783102591231	-0.000269726761630559	0.411211954541479	-0.001184280031189	-0.000505159892090096	0.0092867247627363	-0.461146116189991	0.880421628940415	0.00432497952327801	-0.00642695715945173	0.0172609077457641	-0.0480456857050378	-0.939209736790568	-0.0380254174320457	0.0689932509091113	-0.380243059197317	0.0428223759250725	-0.00145548251535671	-0.00797803476437069
256.305028800296	0.00145362958611475	-0.00238140199524789	0.489277944463931	0.000107887383273019	0.000526127495485349	0.00222854483317357	-0.00385645947143553	0.00895657990603611	-0.00106343278123852	0.0910001050482331	-0.00163769673938341	0.41263902304849	-4.19953408106456e-05	-8.3849432567627e-05	-0.00427129646698279	-0.495284614507504	1.03841419479511	-0.0160204807360974	-0.0230435489670021	0.0127250590383215	-0.0482020549182059	-1.21080641768487	-0.0748211046331621	0.0901782417809728	-0.411857117742393	0.0547201293927665	-0.00822308397065849	-0.0135246149201621
260.375956233976	-0.000191859837616679	3.2554244676479e-06	0.486075977402431	-0.00100095531380454	1.50909990742234e-05	-0.00137650726244292	0.00149565543626596	0.00740685828728246	-5.03874653659601e-05	0.0855912112449098	-3.17414704535221e-05	0.409579860202308	1.48055516633804e-05	1.71342384316155e-05	-0.0086353612722246	-0.487058750141109	1.05052044387562	-0.00856162782445322	-0.0128217696524321	-0.0295754435292444	-0.0677626320916923	-1.32333880412195	-0.0236824137023188	0.101484003767555	-0.401325836951097	0.0538794980679755	-0.00218403553369617	-0.00674627553222858
261.250243887736	-0.00233145050552788	-0.00173800722262706	0.488466586576615	-0.00250268477364468	0.00150730327866366	-0.00447225452319156	-0.00133169079443648	0.00841777664684576	-0.00178735903920527	0.0898774037473012	-0.00130333606520057	0.411187227103903	0.0010699859040065	0.00121564350845139	-0.0147320206191133	-0.491951850656285	1.12185758492106	-0.0119915231820439	-0.00561638064644848	-0.0385624304121929	-0.0719292114661202	-1.27939202814868	-0.0308050548273858	0.113081791272304	-0.405431045188978	0.0590898763152757	0.00226948011162185	-0.000229106348352249
264.46182006654	0.000680380471184039	0.00175328975456171	0.486607137058251	0.003130840863646	0.00118296131614526	-0.00114714687271994	0.00497091964558734	0.00627756850730886	-5.66030855881774e-06	0.0855138249920957	0.00072541310119711	0.40944577113348	0.000933242127135639	0.000308576456355959	-0.0132184646479004	-0.492144932680846	1.08925917715383	-0.0175788106623971	-0.00549684733319188	-0.0384540009675657	-0.0918267770017174	-1.36037234162646	-0.0365698488394707	0.102737518724509	-0.40282292665923	0.056759232906957	0.00200201918528524	0.00139731038795316
265.184462070427	-0.00301567575129068	0.00100125014036346	0.490959994565847	0.00206416016523439	0.000180841617676372	-0.00692941388882173	0.00427330114443986	0.00599641622389492	0.00077752926302604	0.0934714118121784	7.89366050259501e-05	0.412488372643612	0.000169260027314505	-0.000232987512366776	-0.019480514962519	-0.494952829205505	1.13395580612413	-0.0178136649576767	-0.00169961983992015	-0.0415524104829253	-0.0930468496118613	-1.3636579052268	-0.0406998126227075	0.102368431907559	-0.405343106270541	0.0610610274194668	0.00355530916878638	0.00378923068368337
269.63291422072	0.00379139822911086	0.000614228724951477	0.490006856720822	0.00126605077196974	0.000352960872061122	0.00566533685939669	-0.00155161370864307	0.00255129392583014	0.000129004596665378	0.0884777587909341	0.000574065548382011	0.41146695779197	0.000363122707392695	0.000322757828738071	-0.000833853306305822	-0.490868143084703	1.19055658465029	-0.0190793380614153	0.000921302240292735	-0.000778559053583889	-0.0652223186961962	-1.41317425785268	-0.0538047963247468	0.109083265884178	-0.404024086978763	0.0648979918621104	0.00244599145240036	0.00245435516291813
270.003139821506	0.00552870974258512	0.00180183350037877	0.490494757206993	0.0021477302416746	0.000466905249808321	0.00585351790114855	-4.84470411049436e-05	0.00243650605144142	5.83995012118663e-05	0.0885163504032171	0.00158078534418948	0.411887771559607	0.000436608187404374	0.00039541234605495	-3.47061138434982e-05	-0.489955018081321	1.19490991386321	-0.0189173574795683	0.00144465192483043	-0.000250372075112514	-0.0649679187019335	-1.40864817199753	-0.0525962556555906	0.108267912109284	-0.403094745014705	0.0653826700723505	0.00278685938602345	0.00286106390216809
271.008499273876	0.00386912853552528	2.31527474163849e-05	0.490813223410498	1.24521831698277e-05	0.000562923254606633	0.00522458565397373	-0.00198590086909158	0.00199313503550902	0.00108592844552848	0.0869400748161406	-6.32117183997729e-06	0.412262343517879	0.000852875953437048	0.000521678569239649	0.000666546756655941	-0.48655063550134	1.16404658438669	-0.0122383632046656	-0.00330139224765057	0.00369611969351037	-0.049698703923915	-1.51783084499445	-0.0420082667461625	0.100248650517319	-0.401549971904382	0.0633162170283294	-0.000358050681810434	0.000212892561960998
273.424057903022	0.00464305013501702	0.00314025690632832	0.492295157233532	0.00231234497640328	0.00270447186741686	0.00558452952873168	-0.000531402298814764	0.00518056526324811	0.00224158284234382	0.0877721838819553	0.00252979884601228	0.413203002924827	0.00239217733102622	0.00198985098690723	0.000741994966624444	-0.488942884921644	1.18810466878242	-0.0210569771501124	0.00239553266903877	0.00609976642256969	-0.0691151344198707	-1.45268559014815	-0.0316657677717587	0.0952252404891459	-0.400779684183638	0.0659214675673374	0.00452869368329602	0.00256658911704092
275.816139699189	0.00293242903306878	0.000706698695162612	0.490729538104544	0.00150359127522689	-3.85598236881948e-05	0.00322294912910357	0.000256193819070752	0.00780166533683038	-4.08014077476196e-06	0.0832808003857355	0.000269605994429866	0.411847586859577	-1.51874130841772e-05	-2.20914838078503e-05	4.20366769341722e-05	-0.487746114246654	1.1295849296666	-0.0132872307686523	0.00119859258527297	-0.000211920252557368	-0.0787400392165207	-1.41523335215132	-0.0263235998095903	0.0772170114098339	-0.39805575500033	0.0621996931442176	0.00249282074987021	0.00180589174467874
279.006495190073	-0.0012540980141601	0.00382423201340617	0.495556595762897	0.00170052355987169	-0.000288990586604557	-0.00221607436731711	0.00205231559081651	0.00833927432429592	0.00458336874932472	0.0894661391058572	0.00316744531511264	0.415216216977728	0.000389118003097679	-0.000362398665082709	-0.00870843099733414	-0.480871326970477	1.18611686657613	-0.00975334138144718	-0.000324858671474783	-0.00654723493571919	-0.0776959186525337	-1.41477979444648	-0.0228382292557881	0.0803499149586594	-0.390948907082021	0.0667639033511161	-1.39602146910475e-06	-0.00138654877463073
283.165048826133	-0.000336254004285846	7.44765962025023e-05	0.492842680208252	-0.0027978403232157	-5.25309656555004e-05	-0.00212861906382645	-0.00514841398987005	0.00550760006771242	0.00075958065280413	0.0829758884092899	0.000139506653293868	0.412769081668093	3.14676905119593e-05	-0.000302537916099317	-0.00797303760873633	-0.48083189517201	1.15231252076187	-0.0109905206736836	0.000999532756945243	-0.00914090706263725	-0.0801384779875156	-1.37659064576908	-0.029138298955402	0.0726405896779095	-0.389775160673128	0.0638482107408659	0.000774219011593481	9.71017702064419e-05
287.706145154138	-0.00136288176566853	-0.00197226292375621	0.49560004651615	5.7095706498551e-06	-0.000352010366470566	-0.00176889459497656	-0.00368790793230824	0.00758954188364371	-0.000816986790551369	0.0880884138557122	-0.00132491311711122	0.414024653387588	7.17252100332908e-05	0.000182366953639118	0.00249454536453181	-0.492797941510273	1.2392165667344	-0.000892036094784929	0.00082555771558193	-0.00571384085873332	-0.075229432180459	-1.38623054375867	-0.033906506663347	0.0764444592820381	-0.401038692031788	0.0710761013358872	-0.00142055471536034	-0.00293220770819139
291.443714493228	7.64780923860514e-06	5.59264848938151e-06	0.492211388563474	0.00133169829717654	0.000218883699685034	2.95008675525788e-06	0.00188622999737671	0.00696014590002408	0.00013701626562884	0.0812090682168863	7.34483884460765e-06	0.411030669237678	2.81561977277849e-05	-6.36973841345047e-06	0.000832332949636007	-0.486334752916808	1.1760352946483	1.36480163194236e-05	-0.0017025452943276	0.0017791400176163	-0.0675187360394455	-1.45557635864493	-0.0148275019225484	0.0608857442151138	-0.395288807460431	0.066418179559538	-0.000447046854832532	-0.00275587391561152
292.656964362494	0.00206663018746089	-0.00148425842273221	0.494863402943907	0.00232008261626503	-0.00134501202426379	0.0040379296428601	-0.00112369903907225	0.00752928076721557	-0.00151976871075867	0.087701639384289	-0.00111777434032437	0.412547515111951	-0.000942898446933807	-0.00107581273483018	0.00876684281034196	-0.49269885317631	1.26260013430257	0.00695876095520831	-0.00687416228929826	0.0132712925296695	-0.0757050624041759	-1.39406775432661	-0.0202830209917539	0.0777590959422139	-0.400203442474069	0.0723981504033814	-0.00440122379496656	-0.00694946062161122
295.88491565453	-0.000549924999879512	0.00159097824489471	0.492916161152665	-0.00294827794227744	-0.000999815899870988	0.000692571998540537	0.00471988758855735	0.00536780970682518	-7.11335303861771e-07	0.0834202969799164	0.000603394610167715	0.410706557417521	-0.000790022528494879	-0.000198005459343932	0.0108379971618405	-0.496457089497133	1.23095488065131	0.014822296049766	-0.00196539957665862	0.0121575910511368	-0.0928728718156071	-1.42200341557494	-0.0223938039451431	0.0703500287379632	-0.401214017004574	0.0697792201718703	-0.000921096558535974	-0.0040324194636601
296.617096971903	0.00287982439516147	0.000892158118434139	0.497024200999892	-0.00190428526786806	7.35001420417084e-06	0.00619256359640343	0.00404066936188468	0.00506844497737696	0.000786971992141156	0.0910495707209283	7.36198462113741e-05	0.413553530518774	-2.49019868046247e-05	0.000283511941108841	0.0138613339699076	-0.498878993852037	1.2385588036494	0.0149172814841707	-0.00400385904916178	0.0108286593760274	-0.0937836841128505	-1.42280747771808	-0.0257934734914573	0.0651987001023561	-0.403382613055836	0.0711151754068612	-0.00215322214137196	-0.00602002316003385
301.046432057465	-0.00353939055758171	0.000522796372002597	0.495972410351711	-0.00109839070053811	-0.000344985870804313	-0.00533340422668582	-0.00181373882098609	0.00193053481624678	0.000156273294295316	0.0863002490747614	0.000521002067140533	0.412408723212167	-0.000311007625137258	-0.000291041990498759	0.00126219062284786	-0.493463398625652	1.27165352523338	0.0179618783532692	-0.00190259722774275	-0.0146127897333415	-0.0652945715244006	-1.42719061948207	-0.0328679823334086	0.0723346327697361	-0.400834179076768	0.0726376803643235	-0.000251269447525729	-0.00244785233543384
301.39732094285	-0.00517719885300759	0.0016425846263184	0.496416977454059	-0.00193026464066046	-0.000442249246770508	-0.00549402247538938	-0.000398196645884474	0.00182017644929581	7.59165344417066e-05	0.0863230164386233	0.00147074064490417	0.412792046036737	-0.000372338538253373	-0.000350097196942612	0.00201021036356622	-0.494352453870476	1.27013667860443	0.0191924713852565	-0.00185654987797594	-0.0142580094706189	-0.0664060622227473	-1.42474542743094	-0.032133587554649	0.0717261025877763	-0.401492339284816	0.0725154269045737	-0.000106683617457041	-0.00234819837928569
301.988378877706	-0.00352935701524364	-0.000969706550852987	0.497853482188795	0.00263583781435075	-0.00262323045844727	-0.00390310960881287	-0.00751092045095087	0.00558509075190124	-0.00180862155158097	0.0874471420523096	-0.00016662339467951	0.413955112309369	-0.00214349528146517	-0.00146178095632206	0.00180043441744983	-0.49320737372222	1.25111500050917	0.0162104955470196	0.00129106103413589	-0.0159078373738148	-0.0588206385521967	-1.48257282543871	-0.0267539840266151	0.0679168769502576	-0.401268125388948	0.0711002082312643	0.00217908113905337	-0.000591789330987865
304.812634819327	-0.00411266035674507	0.00295325294077814	0.497784346768258	-0.0022310077077345	-0.00241882088420443	-0.00472687687451338	-0.000725836042875501	0.0043319740178805	0.00197723458995314	0.0851826433445609	0.00230527850536162	0.413740399794399	-0.00198844039976047	-0.00179530731898224	0.00157388515837912	-0.49619093341601	1.24668124026963	0.0240339783121318	-0.00115315581554051	-0.0172445424080529	-0.0735359455261095	-1.4682544182799	-0.0160227197723172	0.0608595025297792	-0.401586130829526	0.0711472412848347	-0.00147641883017802	-0.0010796359690586
306.183948117979	-0.00353741723479406	0.00181311079967661	0.497060719509899	-0.00258419829265396	-0.00124632921037454	-0.00332008616345244	-0.00169640570051767	0.00578793495517298	0.00066838534448977	0.0819438601733023	0.00141500391821901	0.41320805551761	-0.000823833788240864	-0.00106113969396788	4.18854349284787e-05	-0.49417743819032	1.2310499139083	0.0220349729983214	-0.000777618563589685	-0.0146739605411681	-0.072562110096922	-1.44591294288893	-0.0129030041598482	0.0558059013088195	-0.399513688035062	0.0700470155410929	-0.000704240051370755	-0.000843429205097126
310.362650293025	0.00172124310531764	0.00316817767110527	0.500630823858602	-0.00103291611950048	0.000825102050151448	0.00271177307834586	0.00130152400049769	0.00693565531670241	0.00387707268467795	0.0869875081873503	0.00264825835775951	0.415339060305829	-5.40874421552601e-05	0.000718211936616322	0.00790883949491678	-0.490240818766781	1.23894464877514	0.0151388196002612	0.000586149410059878	-0.00645720668125141	-0.0779121964569862	-1.44566380066443	-0.0104230937759999	0.0537308668059032	-0.394375009715383	0.0704142385798538	0.000623089308609418	0.00117773684532615
314.219046347449	1.62504446813703e-05	-0.000517742153048742	0.497577398474885	0.0028332376355006	-0.000854090371772414	0.000115952935687187	-0.00534791715328297	0.0048231926806828	-0.000182170299793742	0.0775701482806335	-1.93600712799839e-05	0.412993603599583	-0.000614173481185039	-3.91361639862493e-05	0.007862233862213	-0.489920827518527	1.23195313576805	0.0154787984087612	-0.00216681479710953	0.00386717810535852	-0.0787688265535811	-1.38681747118003	-0.0158381111401407	0.0541081620051881	-0.393220018016007	0.0690698982282539	-0.00119649303690417	-0.0013718815334123
319.159462210839	0.00143205535220899	-0.00180078052513929	0.500974271186168	3.81780852853591e-05	2.16526541669936e-05	0.00181920274151714	-0.00361596539564979	0.00678028709045387	-0.00099820211723261	0.0865419510534058	-0.00120241911156818	0.414299549841606	-0.000182919494557393	-0.000308603382426899	-0.000682647823945599	-0.499771172416221	1.28347832115153	0.00356182180320462	-0.00202135736713605	0.0015472229745014	-0.0741759361887161	-1.38244676531225	-0.0237551109090863	0.0528499949149741	-0.402345085427532	0.073474795514291	0.000616637172821404	0.000930263532721853
323.831795605549	-0.00156935659430568	-0.000898816443295383	0.499901894916093	-0.00146690559959235	0.00110924508157839	-0.00383047401167712	-8.71068882447205e-05	0.00655120867449605	-0.00138228117841557	0.0860552265578449	-0.000733224568984017	0.412551367281763	0.000708130619294026	0.000934016429868915	-0.00584910184191667	-0.496001723314554	1.30664198532078	-0.00226087808841952	0.00390763773140868	-0.0186856009591779	-0.0698926090143862	-1.415213815937	-0.00829721734028414	0.061464647169082	-0.398610006744566	0.0738480210122869	0.00273879872752516	0.00339366058953663
324.109678180495	-0.00188310289061281	-0.00137876266611317	0.499946781498926	-0.00216713094410021	0.00122764095457526	-0.003757163683521	-0.0011006177175017	0.00675065547906353	-0.00135410242164577	0.0859186608115372	-0.00101645153931193	0.412573025623153	0.000796455767434352	0.00095964298550269	-0.00726589458217425	-0.498078527579327	1.31091033382549	-0.00513917909685808	0.00468323305206777	-0.0186640663710844	-0.0739624173666804	-1.39940396041723	-0.00861180287414839	0.0611160695204787	-0.400028591089381	0.0742785093896748	0.00344783846666821	0.00390069582515156
327.355348615777	0.000338298706026498	0.00138045065496652	0.498033404758896	0.00278109049069372	0.000906416249012102	-0.000418342995977065	0.00455172639275774	0.00466959819107797	-2.91094211533959e-06	0.081760995170428	0.000442771343934022	0.410746745465266	0.000726002351929407	0.000126241062418039	-0.00821040974884808	-0.500631771356174	1.27476884007614	-0.0118548277784637	0.000297379834580958	-0.0177713630689252	-0.0900932223924954	-1.43709320489519	-0.0105143429133745	0.0544143431947978	-0.39998738997548	0.0711290608469412	0.000251300026543453	0.000361253845180548
329.364916522145	-0.000739094134731173	-5.58377738088223e-05	0.499106448159411	0.000683478616142862	0.000166432490808346	-0.0011853416783587	0.00355159836948787	0.00234822657190591	-0.00121760361793841	0.0812307296241071	6.78590139703173e-06	0.411496893089013	5.34632575207014e-05	6.19517223906672e-05	-0.00797191156271268	-0.501853926720367	1.24227128095733	-0.0102880502730371	0.00285249364453004	-0.0100487072314454	-0.0869990851640141	-1.43723334742647	-0.0171934117753698	0.0379183958134805	-0.401265042919232	0.0698284510283204	0.000626031749660091	0.00296042676779142
332.493699385538	0.00352606363631302	0.00062762040696101	0.500954066188366	0.00108247793999624	0.000383866730057674	0.00513900869202397	-0.00187321930565616	0.00146029248168303	0.000205457531414776	0.084768329473924	0.000618013212370856	0.412306168450584	0.000312318115720587	0.000349422047038739	0.000470630189580494	-0.497222333500452	1.29668864102673	-0.0132055903229514	0.000190982248979883	0.00654749860798294	-0.0652319724662581	-1.4266629408378	-0.020975108876157	0.0559898618474756	-0.39886185150076	0.0722185821868728	6.36019669791482e-05	-0.000374911100410195
332.923405994955	0.00495157238808056	0.00154197911068777	0.501302229440593	0.00171857279578934	0.000382440177071745	0.00522015462167471	-0.000488943077437792	0.00126136419745982	2.57367355050044e-05	0.0847400227245138	0.00137946762464546	0.412588593628321	0.00027305311504462	0.000306681893789448	-0.00104971766091428	-0.498583666219472	1.29658890934406	-0.0151044467752014	0.000327102833136996	0.00604653285514969	-0.0673273843594842	-1.4193936977747	-0.02033149934138	0.0554028015547428	-0.399830734056031	0.0722239121724837	0.000250614472279622	0.000210894052795884
334.647434039635	0.00244740158253137	-6.52375085610563e-05	0.500869826623215	-0.000495987087120179	0.000300444300060945	0.00354443170108045	-0.00263449997936662	0.0010320292962015	-0.000169797003780521	0.0826183691972847	-3.44560460787243e-06	0.412181016249101	0.000117558788917843	3.62360058067805e-05	1.53384126257372e-05	-0.495452271000484	1.26464186410571	-0.00952627993808666	-0.00214757137709498	0.00736839370746409	-0.055626230355028	-1.48804762901875	-0.0116788579264503	0.0484114744270817	-0.397961278286652	0.0697719171806314	-0.000628020398794632	-2.59644104267153e-07
336.286236520844	0.00418096023473809	0.00309809322382547	0.502995665745956	0.00234949004618796	0.00258224023837817	0.00501930273163295	-0.000572555718124809	0.00414671545928348	0.00222773680484585	0.084523605965932	0.00239905328662904	0.413733985147622	0.001988314093749	0.00201000346159864	-0.00100326064527971	-0.499194600753145	1.26486128783855	-0.0179190008465784	0.000514447597033595	0.00791852564569153	-0.0716481304933588	-1.46331222961119	-0.00643647839497931	0.045292178557813	-0.399134055258305	0.069942134630443	0.000550692992984633	0.000535573043390193
339.389222508416	0.00168890212631272	-7.5502199256223e-05	0.500605655721903	0.000824661496228897	0.000180279361575972	0.00212961557421218	-0.000462708050197945	0.0057306890696636	-0.000435080597990366	0.0792617004096454	-3.98534939306941e-05	0.41157126605061	8.26615961640381e-05	2.94573829186721e-05	3.93967331209208e-05	-0.497679928370686	1.23921746366681	-0.00996500865915042	0.000934547344256175	0.00749340046350748	-0.0800324597134868	-1.46823770811526	-0.00441655398297598	0.0431745976538563	-0.3961894594813	0.0672187928831836	0.000396976603631446	0.000110660342668625
341.890024124783	-0.000930099582014926	0.00383201061592044	0.505948758832032	0.00207162200835028	0.000231135747188631	-0.00188310152986206	0.00249541344264074	0.00753672170723406	0.00471694550161753	0.0863424076305465	0.00314098796108481	0.415429739292208	0.000739721703350037	0.000112423484098678	-0.00590256191555976	-0.493656831045027	1.2621324721485	-0.00925561697874771	-0.000677567381914318	0.000181316069871502	-0.0773191959318099	-1.45463537733737	-0.00227377244284454	0.0433554950320856	-0.392151798400985	0.0690073255103313	-0.000865843242548402	-0.00135627896932218
347.433591309522	-0.000346839757656318	-6.74692320344729e-06	0.504234247816917	-0.00186352219543339	-0.00194443078681567	-0.00423142422569707	-0.00445620688415811	0.00706221736895377	0.00366342818461908	0.0840660764286247	6.42975207054882e-05	0.413157585076831	-0.000979040118099361	-0.00135229142850963	-0.00295927346408383	-0.494593124839915	1.20012159297836	-0.0106591035441379	0.00901008151201855	-8.4872133162065e-05	-0.0714246016971604	-1.45718135760016	-0.014564320820868	0.0368574988944434	-0.392671713180153	0.0629624113653651	0.00600831545504007	0.0053947120357112
350.651852640064	-0.00159169290456515	-0.00172561057393077	0.505526689996462	-5.68178519713026e-05	0.00016121913823035	-0.00201964415864781	-0.00361365389928877	0.00637300485990967	-0.00117656404043961	0.0856038866087524	-0.00109000385553267	0.413689213813597	0.000302762603786801	0.000476161722452344	0.00222766649403873	-0.504597682070532	1.31200324270807	-0.00196488634276766	0.00389887165914103	-0.00339882066037295	-0.0725938431007281	-1.38031891228024	-0.0191140366987923	0.0467091009894411	-0.401615052673838	0.0720245148852972	0.0018158564491321	0.00156475112112725
355.305683755577	0.00157087479402179	-0.00104189009266354	0.504255515371082	0.00152403856463873	-0.00113197555205971	0.00365632301284807	-0.0002795013070109	0.00621116105220748	-0.00137314785629855	0.0848174843858222	-0.000844857760010833	0.41179413443046	-0.000708658732038732	-0.000891025394698412	0.00601049762204779	-0.501767149439583	1.32083463453996	0.00281947256303177	-0.00361530911279546	0.0141522255611853	-0.0704238815255834	-1.4246795175723	-0.00506709642869419	0.0519405257758828	-0.398486295130544	0.0714579461986367	-0.0027256099556224	-0.00297844830060565
355.785530257114	0.00134635933107853	-0.000791452885558996	0.50407045041671	0.00116556938865198	-0.00104671078756078	0.00331134424875311	0.000271367142262142	0.00626921117389915	-0.00104288108650934	0.0844572615258356	-0.000603027124455706	0.411589453557959	-0.000597740608446579	-0.000688379741049242	0.00907706467824703	-0.506930130085777	1.31909700647728	0.0112670911347852	-0.00357437561230649	0.0138887914030342	-0.084367429413248	-1.41697496393392	-0.00521822714485538	0.0512342659593356	-0.401549365514488	0.0713128758413647	-0.00264790755248891	-0.00291763854822453
358.810309910148	-0.000134321313943382	0.00120337932436565	0.50233929221876	-0.00265440200867742	-0.000859914688496024	0.000238407583586339	0.0044179287975163	0.00420556515557307	-1.93985936555024e-06	0.080603736560749	0.000305727830823486	0.409934338395034	-0.000631653457197511	-0.000107687296896312	0.0102612601199892	-0.507972917432934	1.29525174664146	0.0136706150581453	-0.000565439863985541	0.0132404505239861	-0.0910781584423758	-1.43380331569271	-0.00674315157700844	0.04536632752719	-0.401320998242036	0.0692931713427292	-0.000513813673679791	-0.000527165004078465
361.115089978414	0.000240401175355295	-0.00027875186660001	0.502933805700355	-0.00115478681126694	-0.000170311913577235	0.000655075720965531	0.000950122697720345	0.00118069556921598	-0.000808344072336275	0.0799048217023891	-6.8438172371472e-05	0.410192233159045	-0.000131615987518449	6.79423794817138e-06	0.00949684492885741	-0.507530135523015	1.25185538886527	0.015159031406141	-0.00247819828543959	0.00406984390170048	-0.0793165764904253	-1.42573207504633	-0.0136017500058922	0.0273034014829331	-0.401927991977178	0.0671091214066894	-9.7138648398863e-05	-0.00262315621696729
363.9395681062	-0.0035792388983475	0.000692232016888477	0.505142049072298	-0.00105506986369936	-0.000374597861824694	-0.00497586850729561	-0.00191084191644511	0.00115399535765278	0.000224566060562481	0.0836326103055354	0.000643131861648269	0.411379459669532	-0.000353561426519688	-0.000317735751505621	0.000233583002292247	-0.504646801440608	1.32057467703018	0.015761845292114	0.00017198087289298	-0.0130226092103428	-0.0641862412496744	-1.41550754083076	-0.0189846525816702	0.0502692116238087	-0.400487897738074	0.0702784808818779	-2.49650092928961e-06	0.00102194599219622
364.415863529783	-0.00466801649874527	0.00122860492035232	0.505485174471736	-0.00124337786293848	-0.000407571117574505	-0.00495435114983278	-0.000991674473288927	0.0010474300907774	-6.71226020719415e-06	0.0835927626873219	0.00110437429078586	0.411651120318328	-0.000342307427030418	-0.000275433897255326	0.00297588162460174	-0.507849669230158	1.32140977662821	0.0198044294945629	-0.000675521137677644	-0.0122333510246196	-0.068806356939741	-1.40301535466607	-0.0185226226501547	0.0496493978129973	-0.402901987625146	0.0703735606124947	-0.00059947231206224	-5.57233033995025e-05
366.521821207866	-0.00151827130082022	-0.000405815057609107	0.504825592075606	0.00167785812827931	-0.000608495069112052	-0.0025533853499127	-0.00595910548820374	0.00220748313397295	-0.000310017860481057	0.0811256359299643	-6.00862268311891e-05	0.410998044831811	-0.000408138811346465	-3.639839941664e-05	0.000209142052885949	-0.503834696983036	1.28167773092863	0.0136531705596002	0.00156216183597791	-0.0136116033771814	-0.0578686105416234	-1.46917025674372	-0.00887086138344447	0.0414892655161311	-0.400050154219811	0.0672411120322967	-0.000100282895672835	-6.09414475706532e-05
367.732351345756	-0.00416388894192943	0.00304514604017491	0.507221288672506	-0.00234562463328906	-0.00260125896480455	-0.00511277334441074	-0.000526281599389554	0.00403456061293449	0.00236840267201192	0.0838575618756466	0.00246472069233494	0.412776528357592	-0.00199643870017691	-0.00205843141954041	0.00115468688324335	-0.507563801353281	1.28780958694891	0.0214157038567157	-0.00037389898305162	-0.0155488463277174	-0.0715238109797747	-1.46354158669272	-0.00377197455730082	0.0411331174802877	-0.401561541422733	0.0676955002901917	-0.000705294315071907	-0.00091482015849673
370.931180070956	-0.00145614360454403	-5.99030773844842e-05	0.504403978925984	-0.000884106063232897	-0.000302666572504751	-0.00206258588182828	-0.000820388869551278	0.00486011758890337	-0.000771891305906933	0.0777729415422819	-3.57981053805373e-05	0.410294818303723	-6.82730959815872e-05	-7.90945270479685e-05	-1.65806011013938e-05	-0.505753381327717	1.25843085941968	0.0138527841332045	-0.00117141949741177	-0.0152058899568159	-0.0785706390507404	-1.47749957135617	-0.00245618461760367	0.0380831957564927	-0.398473028601031	0.0647104028410233	-0.000446909747640482	-9.70528898110594e-05
373.321441891765	0.00082462625339476	0.00381705804008223	0.509902742816321	-0.00210620835213819	-0.00037439167123185	0.00179063328813496	0.00265876768433586	0.00738861287800882	0.0047540555866966	0.0853390005714502	0.00312573276850602	0.414257492257946	-0.000831505950021803	-0.000189821944931534	0.00675602171744028	-0.50267918952266	1.27740325134834	0.012929842592374	4.15843917399733e-05	-0.00885328768534973	-0.0759959240356683	-1.45825889482268	-8.42948769765295e-06	0.0382963361191585	-0.395394205321377	0.0661366487167534	0.00029633311571963	0.000609015755130983
379.031905948167	0.000145117027927029	-1.17998454141338e-05	0.507906822111028	0.00163406585745867	0.0017398130519028	0.00399521021945255	-0.00407817543801648	0.00651619657658457	0.00340014882156126	0.0829143401519712	-6.01199423326327e-06	0.411705124006621	0.000768111819228605	0.00113339933560938	0.00302837616418217	-0.502600358328165	1.21044953255067	0.0128942164650401	-0.00790179391470729	-0.00157502244211403	-0.0687955516094312	-1.46328264454093	-0.0107952663629101	0.0307210620409573	-0.395104748168422	0.0597310436880506	-0.00482143444893693	-0.00475493340107641
382.060883754955	0.00158665395654948	-0.00159428743000054	0.509249868846111	6.18156676484741e-05	-0.000148489620980703	0.00192097256591363	-0.00354428888290346	0.00599829527540239	-0.00113245723842253	0.084491651618792	-0.000972889596246738	0.412311173646986	-0.000314541644760302	-0.000446808238097395	-0.00021781561457112	-0.511296924462493	1.31466445270591	0.00385770000920662	-0.00298541847534781	0.00175245426336508	-0.0707407733071661	-1.38091232260545	-0.0153156177918294	0.0394534826076882	-0.402703230245073	0.0682279570504491	-0.00049830957028268	-0.000590325503204881
386.717345676424	-0.0015021798577542	-0.000953003320748232	0.507968076394476	-0.00152487422607821	0.00100385353821881	-0.00354268939425156	-0.000286328689243996	0.00592209704576246	-0.00130662351612832	0.0838266033454488	-0.000722851754289887	0.410389385573563	0.000666996325281625	0.000843488311385845	-0.00569601574071579	-0.507872776700376	1.33740497081828	-0.00197183679795028	0.00321325432928928	-0.0179790321084647	-0.0688100593344278	-1.41599321428659	-0.00237192855387247	0.0503924444921069	-0.398980178305218	0.0682641201157643	0.00249908593153927	0.00255424805432118
386.983757685312	-0.00165319459547721	-0.00123552043012635	0.507908066591231	-0.00198757379374166	0.000993646496251583	-0.00340294156842224	-0.00101183072743244	0.00596814983961338	-0.00119448625683507	0.0836492316292715	-0.000855093657322404	0.410314754703557	0.000637892778616285	0.000771393634315476	-0.00666665010270172	-0.509417767953933	1.33851472178702	-0.00426265648095411	0.00356304356932118	-0.017793925022672	-0.0722503149594974	-1.40553952245751	-0.00241725810414801	0.0499994347911128	-0.399969609027	0.0683898963382695	0.00281358692141353	0.00273685995350105
390.25857366606	-1.27981826455769e-06	0.00109719207287287	0.506095256104324	0.0026011108233556	0.000779012602208287	-0.000151649664564971	0.00430521032399894	0.00393941533394071	-6.96834857522738e-06	0.0796989797570124	0.00023970229008733	0.408555051797489	0.000586276802522311	7.40725881641943e-05	-0.00780873547664807	-0.511779359586169	1.30518178283776	-0.0105150648026522	0.000351366615131538	-0.0172044697226961	-0.0874999942991	-1.44226159997722	-0.00418621576950592	0.0438722983235179	-0.399849624276933	0.0654355051659698	0.000330209022263843	0.000354755900196734
392.797391136363	6.50543665831462e-05	-0.000358425942708714	0.506426463436434	0.00174940605891939	-7.46436710151166e-05	-0.000383356224199884	-0.00140698682277114	0.00110976996672369	-0.000272906463518642	0.0789674404983039	2.12514114278107e-06	0.408523556186445	-3.41326766297668e-05	-3.8939522827407e-05	-0.00715354339022565	-0.509668843195826	1.26266018145884	-0.0138670153661937	0.00221983973246118	-0.00858416704516333	-0.0691773900992555	-1.44426853657185	-0.0109663639848035	0.0268062761907609	-0.399560826407011	0.0631524303237081	0.000252120102763775	0.00209081112288753
395.353994544312	0.00351701565266461	0.000657181414345605	0.508734680061559	0.00103099471993503	0.000361837671285439	0.00486962572337429	-0.00196097707218949	0.000987073287701412	0.000243792316719794	0.0827264042919137	0.000616897538953958	0.409846950729436	0.000327386183613746	0.000342970152827491	0.000762380550975153	-0.508064078289368	1.32094982889858	-0.0113265288541229	-0.000201030037121921	0.00608625180140099	-0.0633893459601023	-1.42338969892117	-0.0147073170711825	0.046749486232992	-0.398321714959194	0.0657587610820749	4.41988495524049e-05	-0.000841651547227203
395.861173165898	0.00453348782085864	0.00106163739653637	0.509130487742183	0.00102035262320362	0.000456623327598147	0.00480610649450742	-0.00126896939939539	0.000973841263096369	-1.69024896482051e-05	0.0826985780655455	0.000984592392629358	0.41016432006532	0.000371089483113926	0.000335161671061321	-0.00130080598423851	-0.510123924142252	1.32230530729303	-0.0141959348099645	0.000594522884516833	0.00534169657674484	-0.0668440672215594	-1.41015869854859	-0.014223842467081	0.0461834137958801	-0.399772369623373	0.0658937265386448	0.000533657444707044	0.000177087362899899
398.98865137226	0.00311266093283024	0.00244463909885403	0.509445234252201	0.0020218396060372	0.00170826707441372	0.00321202591835031	-0.000991899772346418	0.00346649199552877	0.00131462541172716	0.0805805903369437	0.00186315578810218	0.410262065604116	0.00144203582492451	0.00127672484693746	-0.00191940974692341	-0.510524580473093	1.27916699753319	-0.0161647745521127	1.56698666123568e-05	0.00624748520394461	-0.0697468848984997	-1.46528051954866	-0.00193787506579036	0.0355858324486476	-0.39912034011617	0.0626009242456285	0.000108705227457834	0.000120596863851114
399.182334639513	0.00424009682841122	0.00309586047292105	0.51099275009085	0.00238497918833937	0.00261594555830446	0.00531846071754458	-0.000431824062524638	0.00400952829447936	0.00252943621146661	0.0834810158154043	0.00245375020107737	0.41133924205364	0.00206370079387521	0.0020986241457067	-0.000945386952727488	-0.509868931099822	1.28787406113885	-0.0156898298994237	0.000440153064273811	0.007525855090806	-0.0693662238612766	-1.45987139645122	-0.000864088750314207	0.0373815116901179	-0.398493935479979	0.0631700952411316	0.000361705465239552	0.000517203696781359
403.648734126579	-0.00172617271470153	0.00153518145646928	0.510227868219487	-0.00103910502133565	-0.00246996749754693	-0.00334978125468793	0.000718591701107465	0.00577011111349151	0.00334066501870182	0.0825528289882661	0.00127229394331292	0.409941077563349	-0.00147756100938129	-0.0021311160690385	-0.00182960928112742	-0.505330562494304	1.27759207309156	-0.00798435034441144	-0.00113875934425953	0.00333930574103286	-0.0746181874753196	-1.45546296109462	0.000286269729269448	0.0380422079858775	-0.392748823858717	0.0613203174635302	-0.00108482849254294	-0.00156375649518934
405.622558060104	-0.000557123661189401	0.0016607575122397	0.511346973079232	-0.000529321709267836	-0.00191213671140041	-0.00356527261127821	-0.00276999071784242	0.00100830757040584	-0.000396528020195765	0.0787775885811296	0.00170333394415362	0.411247544837203	-0.000248897304508249	-0.00060504713495546	-0.00543253677605574	-0.50472861689448	1.26617502157465	-0.00825489999029038	-0.00148570569099878	-0.000366879365690264	-0.0766869099915166	-1.4731394049677	-0.00194976606320988	0.0337782682256109	-0.391547989522267	0.0604938000640171	-0.000997364402231558	-0.00141817930943228
411.591683350537	2.95694769883137e-05	-0.000142721362602642	0.510035343778803	-0.000776905603628832	-0.000280750335453315	-0.0032047276833551	-0.00195905451838292	0.00403852471797296	0.00323748220954836	0.0801435401350015	-1.96663599787907e-05	0.40881117437667	-0.000137824495060826	-6.65219474887568e-05	-0.00113491546436334	-0.504268511365075	1.21132914901896	-0.0080519512784339	0.00798455642467557	0.000339642883688215	-0.066579247440931	-1.46165575299676	-0.0105949206141196	0.0304565522753952	-0.391158945282646	0.0546562533361483	0.00485835087487862	0.00395164145188664
414.635241246887	-5.03960796476686e-05	-6.21100038121769e-05	0.510630044816934	-0.000203876130292465	-0.000176521465859169	-0.000100546748055463	-0.00202777191858096	0.00333158343682134	0.000501765692952432	0.0790394070656457	-3.33742762920952e-05	0.40904150597382	8.40398650296032e-05	5.98367249552694e-05	0.00280405102614933	-0.510241328453785	1.28049722624467	0.00246223562512608	-0.00118145805642258	0.00262655282089928	-0.0594586020116466	-1.46962724928292	-0.00453676524226341	0.0266726799954919	-0.397378853319873	0.0613948683366838	-0.000388341067904052	-0.00103501315289396
418.189350896164	0.00152867007764519	-0.000993313092844757	0.511324072421533	0.00158282377100431	-0.00105316696264321	0.00345135259715055	-0.000458109210025644	0.00583197419680926	-0.00122939753356189	0.0830702459767823	-0.000847981373513015	0.408599670414681	-0.000764260642244887	-0.000820528897579555	0.00554339899593691	-0.512044172173099	1.33707093148604	0.00309051674751613	-0.00336427038879405	0.013545652030643	-0.0692217180372104	-1.42200732622001	-0.0039263516271624	0.04697898088014	-0.397356315804933	0.0636506769874684	-0.00262113450740675	-0.00274243113365189
419.784990396895	0.000102844271712431	-3.08787813044321e-05	0.509596719757121	0.000952562937362157	0.00028532845250474	0.00285313039905803	-0.00210779999232328	0.00204628927891432	-0.00201409274914223	0.0797652715794306	1.21863488463295e-05	0.40710703407474	-5.42971305709816e-06	7.49814890319037e-06	0.0076728928233512	-0.516940411118951	1.31325679616019	0.0129740125518613	0.000118653443795837	0.0133601705575291	-0.0887032434280898	-1.4544028063417	-0.00593899206301113	0.0428393920339165	-0.399333529635001	0.0616229702307345	6.96661379812641e-05	-0.000720397824725192
421.855169547314	0.000792169431493443	0.000723869469334169	0.510239438103948	-0.00233816984801841	-0.000798822647060352	0.00100545664544029	0.00409078475317474	0.00363536198908073	-8.8379468397393e-06	0.0799539362721049	-7.74832251199941e-06	0.407375982594347	-0.00053907665733013	-7.03391998944342e-05	0.0109826426886219	-0.517873188961895	1.32545725755732	0.0130584892157124	-0.000673175639318661	0.0142188343947451	-0.0886101545422476	-1.43287263509967	-0.00556881342162936	0.0422404675889614	-0.399980423410616	0.0625729032062315	-0.000603531361207775	-0.000653801181690164
425.954481720042	-7.04133769972769e-05	-3.87260278535202e-05	0.50826257005825	-0.00126930555740892	0.000104541438667282	-0.000179264105481375	-0.00310512823945392	0.0012868737718797	0.000165458061552946	0.0758830609110846	-5.17856969690799e-05	0.4052886121179	2.40410470403595e-05	0.000102194359756306	0.00512882120531926	-0.514926626801599	1.28033611557209	0.0151885277598815	0.00115828931354386	-0.00518847445940211	-0.0645100880331147	-1.41566321608179	-0.0180489531775115	0.0357144333421208	-0.399293073760655	0.0584282144052881	0.000653969708680314	0.00164056163070666
426.802265122604	-0.003630649431491	0.000780943427895299	0.512047471844601	-0.00106127962744921	-0.000386518134898911	-0.00480014137461238	-0.00190243246674257	0.000877328376383677	0.000202420744692174	0.0820217229706943	0.00074215505764071	0.408012924883119	-0.000373159456472772	-0.000407173172974456	-0.000137856960209386	-0.5140377444864	1.33429711553995	0.0146813851803046	0.000362038986092253	-0.0126186104959911	-0.0624154926733217	-1.41616760727627	-0.0171980694612196	0.0460591444888968	-0.39858353760243	0.0621231983810608	3.6539915707688e-07	0.00118245380743222
427.267277294003	-0.00448101737576553	0.00111962024011964	0.512335727518205	-0.00106168961698988	-0.000410924923070013	-0.00472180026922154	-0.00121757335700439	0.000806267558832459	-1.42351405852351e-05	0.0819762422961236	0.00103996123791022	0.408232554997583	-0.000353854986436058	-0.000347821264952183	0.00259440336352545	-0.517175520812781	1.33557468166825	0.0186679100426434	-0.000615806701368588	-0.0118450451863581	-0.0670302303353742	-1.40314352521826	-0.0167903754149676	0.0454957747762723	-0.400936268760246	0.0622561583570669	-0.000603282245076085	5.68345704504977e-05
430.343216528876	-0.00264111859056967	0.00215704838341514	0.51220673835406	-0.00174472581509674	-0.00130657973226082	-0.00260124432938074	-0.00133536290282538	0.0031052681905031	0.000933200334418323	0.0793176826892232	0.00156808108081282	0.407979878995017	-0.00113446989702555	-0.000942338595306507	0.00260150763078608	-0.517833830242371	1.28786241696074	0.0209036038486766	0.000764030375505953	-0.0131634714997569	-0.0702187694329763	-1.47127094372733	-0.0040565831949789	0.0348287651010359	-0.400508162950614	0.0585393051841044	-8.52091179173289e-05	-0.000115852561306233
430.583411949552	-0.0040722584684177	0.00308323973797189	0.514074119929422	-0.00234224050108099	-0.00251836513911118	-0.00502921185952003	-0.000492165127344623	0.00391930610421261	0.00246841468942928	0.0825309761972311	0.00239526938714723	0.409319002205038	-0.00199800609015014	-0.00202289263242421	0.000994107922344828	-0.516692640680942	1.30321499836616	0.0200460265257909	-0.000399075615019755	-0.0152766957818088	-0.0695186181525298	-1.46168206391192	-0.00227583581602345	0.0376408689625095	-0.399439219786153	0.0596088639681252	-0.000693695709324984	-0.000944794863983761
434.817349041882	0.000514162643664115	0.000812848281765398	0.511917965217604	0.000718862512194481	0.00161156436068868	0.00156174380159514	0.000748652763112958	0.00533297788603265	0.00235617679649528	0.0797426248877468	0.000639800836824529	0.406861979574339	0.000820576880046479	0.00128469162352681	0.000361034655802634	-0.513258460459305	1.27009413177881	0.0122080236612017	0.000160008293535204	-0.0129940957745419	-0.074390308605115	-1.46651459535878	-0.000881479989723398	0.0342098789286431	-0.394865115446246	0.0561255230031036	0.000341459382646407	0.000548431646602887
436.190523365075	0.000612834553057469	0.00386593045764421	0.516658363842983	-0.00234629888778514	-0.000604062839467773	0.00157975929365635	0.00292867882554689	0.00738066156905042	0.00495722090342246	0.0840233219509083	0.00314332850152134	0.410702381357805	-0.000998491502963576	-0.000379122510770632	0.00658858733229069	-0.511811898483574	1.29122447898761	0.0117168633354106	8.50002995810878e-05	-0.0083299689319052	-0.0741234743403617	-1.45876566460938	-8.29952956360212e-05	0.0349064492323328	-0.393263290234916	0.0578823295169436	0.000288907228792106	0.000640046266377872
442.386647733493	-5.25904676020119e-06	2.72423087240607e-06	0.51369911167477	0.00167997222172541	0.000591762989832139	0.00384097109056384	-0.00178549625317635	0.00416825272870549	0.00390665251654232	0.0801494706738199	-4.77220388149269e-06	0.407329939837595	-1.38370395627153e-05	0.000382540569888432	0.00239053599679284	-0.51100790944276	1.21949293425678	0.011459081022095	-0.00759156916798008	-1.17368218786586e-05	-0.0660023752389646	-1.47102418207098	-0.00871597286110134	0.0267923087413209	-0.392310541684877	0.0510089937623896	-0.0042904350294331	-0.0040942036259963
445.617848675803	0.00029523319794245	-4.31687105599527e-05	0.513877415656375	-0.000885375375977115	0.00120305141394799	-0.000266821213526258	-0.000628141046677644	0.00218652836787839	0.00207345684904123	0.0780456215722463	-4.94442569688456e-05	0.407255793499045	0.000226636326402879	0.00045082989003486	-0.00119914946897605	-0.516093509728381	1.28298477987146	-0.000982627584115532	0.00231044440552954	-0.00437839394762859	-0.0609551416627884	-1.45899790168392	-0.00357204422114558	0.0228311836324297	-0.397329434936397	0.0571983720130819	0.00186241845864143	0.00267641140801404
449.586814443027	-0.00146584538999024	-0.000976821958903811	0.51436608777029	-0.00153760318588047	0.00102685169598685	-0.00339761044415547	-0.000392646766616603	0.00566115614541798	-0.00121436321898513	0.0824401865536376	-0.000769640310748775	0.406498417383725	0.000665959110166811	0.000807212692096885	-0.00559682071272075	-0.516487852082974	1.34856016532986	-0.00203861940724521	0.00307375353059798	-0.017402226618514	-0.0676124590702478	-1.41415676164751	-0.0019083603456406	0.0476872709986225	-0.396278604877793	0.059662460476613	0.00242639555083061	0.00245580298591136
451.026323470408	-0.000211471734578836	-5.02433577200867e-05	0.512884404952833	-0.00098218855120527	-0.00030368442802085	-0.00278883070399171	-0.00178725378635529	0.00254440701181231	-0.00171028534279211	0.0797106916347557	-1.1793682580966e-05	0.405195904854987	-4.86137820028995e-05	-4.31347861190626e-06	-0.00738216143672869	-0.520923015088224	1.32300309975369	-0.0114328387924058	-0.000199401040471373	-0.0173624260007645	-0.0868593942551052	-1.45785189812564	-0.00392231057506795	0.0441227550285749	-0.397879474627256	0.0574118030044127	-2.34802042278355e-05	0.000246640215908915
453.258423801722	-0.000709523959946824	0.000761112777885759	0.513173403102107	0.00233405224043249	0.000757936313820706	-0.000886698099767	0.0041028968316835	0.00348986355125785	-1.38522648466332e-05	0.0791932757243559	-1.42909813807816e-05	0.405186754618781	0.000552423671024707	5.22839270186515e-05	-0.00877904889654348	-0.520140669801679	1.32957890383952	-0.00997375048866196	0.000481670147726436	-0.0181058937180526	-0.0854978614885553	-1.4411739565199	-0.00381884625103789	0.0427708255240851	-0.396999949770362	0.0578865671242524	0.00037757195612919	0.000509585312376806
456.489063811097	-3.25705899173825e-05	-0.000243962325893126	0.512417751130599	0.00247240547198339	-0.000407887265291863	3.57829423269856e-05	-0.00441521716365112	0.00284247252562587	-0.000273936763881693	0.0774768821473796	2.97130264301681e-05	0.404120247632357	-0.00023287836652901	-4.97787992257346e-05	-0.00589874036907598	-0.516706189637005	1.26355404247123	-0.0126768346346609	0.00195421890977149	-0.00740187844953459	-0.0655782423473035	-1.45469966368512	-0.00953752469871269	0.0239945692927734	-0.395500719917621	0.0534268434567514	0.000114472109478813	0.00127686983827605
458.238122703285	0.00368336760657262	0.000841196506058833	0.515080327376298	0.00109511947414387	0.000431605310728679	0.00476600299013895	-0.00186137488797518	0.000761892927887295	0.000183099315759734	0.0814251756716379	0.000775789366995563	0.405893816713649	0.000368314203312306	0.000364381434250228	0.000946028037773831	-0.516035499516161	1.33138356744002	-0.010472083061138	-0.000144067251518415	0.00599517279110211	-0.0618794329634256	-1.42397828970809	-0.0137526533729607	0.0443210293405407	-0.395043438549781	0.0570441209068055	1.52013287452248e-06	-0.000793300409289169
458.68534147209	0.0044305492448956	0.00111227751051525	0.515334409774314	0.00105100538573743	0.000441509118243526	0.00467587392948967	-0.00124501182608562	0.00069071139200258	-1.21925433957571e-05	0.0813796817883536	0.00101413546176569	0.406082219014368	0.000336384645926113	0.000293006644516031	-0.00102878766800482	-0.518001470733624	1.33288294264586	-0.0131770524016392	0.000541062653640471	0.00533745337302353	-0.0651422803122435	-1.41184860691181	-0.0133436054209291	0.0438371335391579	-0.396438722084927	0.0571913684446893	0.000474631321885495	0.000135039837126555
461.748469311743	0.00253160182711285	0.00203231104306194	0.515123777674478	0.00171265182233511	0.00123744976921517	0.00246768866885456	-0.00136346196102928	0.00297640326263657	0.000792576220095259	0.0786545859036782	0.00151400820065908	0.405760888318076	0.00105980424007064	0.000918836252364375	-0.00213054159039244	-0.518660651615124	1.28896863123288	-0.0154260873435245	-0.00022732372911005	0.00596449789891166	-0.0684079664587355	-1.46629740976675	-0.00154587722589911	0.0332192341642681	-0.396003919207784	0.053837207873966	3.93715887306365e-05	4.76243152371632e-05
462.006186109376	0.00405432431142421	0.00302288426342418	0.517100797251658	0.00235824448251447	0.00252364013464651	0.00502882963969634	-0.00044910949403008	0.00384664516465965	0.00241144027265984	0.0820372377311142	0.00239685765470195	0.407180989906377	0.00197925992956015	0.00206353781726707	-0.000951729630996004	-0.517811588639009	1.29848727655923	-0.0147727542336574	0.000411552438424188	0.0073298713820655	-0.0678591153476192	-1.45913035002378	-0.000246970884894648	0.0350808853925415	-0.395200294760884	0.0544662647053047	0.000341528774615227	0.000503109095379762
466.333613852021	-0.000966095629497698	0.00113302757692996	0.515509722742485	-0.0008982062713803	-0.00201511744712899	-0.00246526442700209	0.000761829482514219	0.00548730390903483	0.00284506757251274	0.0802677445357178	0.000878504511662929	0.405117362761361	-0.00112711037015579	-0.0016506455955117	-0.00103776546709135	-0.513815691981796	1.27960920689052	-0.00710705197883407	-0.000914100337846426	0.00422071844144396	-0.073101652742423	-1.45692297369171	0.0001628890452751	0.0350218710563202	-0.390020388690872	0.0519018794505689	-0.000860065949554123	-0.00124397793374651
468.603470380631	-0.00033939276601061	0.00153185597039781	0.517371200023456	-0.000141909497184407	-0.00155612384512386	-0.00335038549866575	-0.0022929875613158	0.000997178975182598	-8.44892006189567e-05	0.0776672046693037	0.00152115180425909	0.406938015948429	-1.3905844732978e-05	-0.000358066415249044	-0.0052466577450535	-0.512377348038241	1.27570942826682	-0.00724962925243303	-0.00148543384197422	-0.000544999306455125	-0.0748958451279142	-1.47081559728279	-0.0018276740667601	0.0314788663872949	-0.387979949842779	0.0516588819598862	-0.000955107011399179	-0.0013867943091716
474.670259700147	7.65698926546842e-05	-0.00028250253654422	0.516229160948592	0.000133901744998032	-0.000598552460605693	-0.00229308225288641	-0.00268324396088685	0.00459580899439354	0.00189007109359956	0.0797581439630868	-6.27721422159979e-05	0.404551601417895	-0.000253356882452836	-0.000273732354597597	-0.000375794208322616	-0.512574884617038	1.23069681919427	-0.00608272782467359	0.00613053527372685	0.00157412020653831	-0.0658921679035033	-1.44233855994659	-0.012151759415277	0.0308057666523123	-0.388031412601348	0.0463965012742896	0.00353407958837342	0.00245065434478378
477.546567153933	-9.66660543761361e-06	-6.33341794377366e-05	0.516604946974699	-0.000342217683257936	3.44772064513593e-05	-0.000106308195026971	-0.00249106963612377	0.00341325933762927	0.000224686514437871	0.077943343202573	5.14077383140075e-06	0.404692635257279	7.47230644486993e-05	2.90284541529197e-05	0.00247030735465756	-0.517626526473417	1.29036842232671	0.00232262396016693	-0.00106435706917092	0.00227567515048836	-0.0576753020623176	-1.46798723342745	-0.00440139813322144	0.0251180358575681	-0.393573223101008	0.0525063755444737	-0.000336103801338995	-0.000861949356837775
481.026573391518	0.0014787239122264	-0.000989465602577776	0.517271986502814	0.00159961325428561	-0.00101092510210619	0.00336516446768792	-0.000491416145617827	0.00563101702185138	-0.00115838169677036	0.0819143455144354	-0.000758011193415335	0.404245752445355	-0.000686174642381187	-0.000798969993353526	0.00535280030915535	-0.519460742271914	1.34621821181986	0.00298010806803003	-0.00323059338482559	0.013278245363065	-0.0679690385228878	-1.421773139762	-0.0036884076408063	0.0451713999380301	-0.3935318585155	0.054737298070042	-0.00256463113590744	-0.00262122793100946
482.635114097084	2.47176008844316e-05	-3.83192718358736e-06	0.515525663082415	0.000925066230439119	0.000277310196614715	0.00274161127156154	-0.00204582642806924	0.00184465414769544	-0.00190599810637535	0.0785998082410453	-3.49515471527754e-06	0.402733423066275	1.35261198613987e-05	1.33098465164281e-06	0.00738655939083227	-0.524226036287891	1.32193110099124	0.012689975151665	0.000127463055604842	0.013089174410936	-0.0872189212553246	-1.45497786958317	-0.00570345090023727	0.0409909270563684	-0.395411592336884	0.0526657647156645	3.79548626449343e-05	-0.000549008962019655
484.822194988936	0.0015581350577851	0.000647100280836984	0.517201858771411	-0.00215537456513086	-0.000514622800375908	0.00240324512492261	0.0039091291229522	0.00332272537157262	7.04328852601438e-05	0.0807145453355374	3.48249425623986e-05	0.403725673089874	-0.000354911984763241	5.01506993768766e-05	0.011240539429631	-0.525075520655859	1.34086051974933	0.0127019359866167	-0.000538281991248609	0.0147948586334236	-0.0870715349556682	-1.43220500963862	-0.00520246135710621	0.0414938335096377	-0.395968339114017	0.0541025259870755	-0.000441961136150913	-0.00053084259368645
488.638308995527	-4.21060360253628e-05	-3.34417513232044e-05	0.514091195329369	-0.00125595430110664	5.23690861826359e-05	0.000300309201650919	-0.00321775962517386	0.00113048170703831	0.00064124273387316	0.0742066024660483	-3.94565543073017e-05	0.400912451348033	2.64432246947938e-05	7.90091626826667e-05	0.00571310895420255	-0.521769861084419	1.27759520143601	0.0149363195195177	0.000449140205114026	-0.00263777595321348	-0.0637496990243475	-1.42067059439221	-0.0161333757233351	0.0294758871887547	-0.3948715021857	0.0489682424015584	0.000325120197664412	0.000831214735665203
489.63693073327	-0.00354309704187702	0.000770546423960757	0.517911877797964	-0.000995877185063014	-0.000389980558927997	-0.00470955689165093	-0.00196095149645641	0.000742473329630803	0.000202451714988227	0.0809208316480642	0.000683413985562012	0.403571575545144	-0.000317270553880653	-0.000346020505253675	-0.000349183661869923	-0.521197704419057	1.3438402251313	0.0141260532069338	0.000376618336790607	-0.0124794010815355	-0.0612187343630906	-1.41676308836089	-0.0167531547622368	0.0444241719644782	-0.394510173027987	0.0532244850833489	1.57945513130384e-06	0.00115133533093752
490.116423950976	-0.00433538534250411	0.00102402483270701	0.518221807556971	-0.000875453123043181	-0.000447512248244406	-0.00460124983934534	-0.00142061800057349	0.000727734239212865	-1.921455908096e-05	0.0808826011434622	0.000919666722671233	0.403809356971756	-0.000327070147859851	-0.000303660849970185	0.00244088018470487	-0.524328703510727	1.34527404952991	0.0181384002981304	-0.000652480466781311	-0.0116781984556282	-0.0658925301493974	-1.40310078537734	-0.0163444898775039	0.0438534652384877	-0.396845595635015	0.0533716158900771	-0.000617021461184389	-6.89475946261194e-06
493.242906836364	-0.00296089019860033	0.00241458957158392	0.518507226353171	-0.00198730400597677	-0.00170157633884206	-0.00304232103134624	-0.000971858777300703	0.0033241615343516	0.0013395142470699	0.0788607718770443	0.0018381836043875	0.403864813515338	-0.00146892245348013	-0.00126732064783399	0.00216804406023704	-0.524569251364645	1.30076385707863	0.0199700701750137	0.000321581694624051	-0.0133532812147674	-0.0687007650630478	-1.46769148596973	-0.00329284910334765	0.0337049526618981	-0.396053006779044	0.0498878904487084	-0.000312878618257603	-0.000320915523200435
493.430331296331	-0.00403116325796531	0.00302461696207709	0.519986446998803	-0.00232103750611863	-0.00255938771205893	-0.00506845887046129	-0.000444268787898955	0.00382995807246072	0.00249663096877621	0.0816657806793235	0.00239189513705396	0.404889534269538	-0.00205249564194071	-0.00204499281223157	0.000850399777907082	-0.523706782041283	1.31426709795671	0.0193668477401766	-0.000497668095849744	-0.0152872678876191	-0.0682339489383775	-1.46068127684764	-0.00183337215575694	0.0363872862938021	-0.395234395467033	0.0508031906552414	-0.000775894377393454	-0.000990656956129744
498.156576807893	0.00309497816498236	0.00166260419319289	0.520186221466314	0.000893838424431664	0.00248144575746513	0.00410126821497981	0.000370654455974601	0.00526308129361667	0.00325254712909005	0.0813411032627997	0.00139890204265815	0.404319284026197	0.00150397778883457	0.00217553989649169	0.00318839947616849	-0.518544633757305	1.30451771450767	0.0114921965678502	0.000813931842715353	-0.00939879790637233	-0.0728430664061626	-1.45980150615716	-1.00020539096865e-05	0.0346096045014316	-0.388914383385475	0.0493007150024496	0.000830100680242717	0.00121874560731095
500	0.000365665845879312	0.00152620519524641	0.520198062089232	0.000194817779259289	0.00161054363656662	0.00329047052120731	-0.00233857542807002	0.000960949087769858	-3.79957332352541e-05	0.0772386099272294	0.00151234084155006	0.404602240251421	5.64870738656034e-05	0.000364061175728947	0.0063367105418184	-0.518592013938352	1.28537063374225	0.0114266248041028	0.000422184000896614	-0.00569764023540555	-0.0740532442798589	-1.4697660199556	-0.00115837367779163	0.0304620804483342	-0.388511746799568	0.0477097014975988	5.85821146784608e-05	0.000393103495204174


==> data_uniform/lambda_0p001/data/threshold_nonzero_counts.dat <==
0.001	19
0.01	11
0.05	8
0.1	6


==> data_uniform/lambda_0p001/data/tracking_error_norm.dat <==
0	3.76961536499415
1.16153046162981	0.186329186059424
2.36057657770628	0.050771139948451
4.62920366471031	0.283548313091985
4.80085159674109	0.229415999826888
7.30791276990689	0.0324899001334938
9.83934210181474	0.0557986416023423
10.0702045697202	0.0699299325518668
10.2315168799167	0.0697728072260139
12.0067005452963	0.0328880268750333
13.0635065246644	0.035308740139443
13.2763720650516	0.0332993283738974
13.5462269387925	0.0244471407185029
13.8335460760496	0.0472139432739781
15.0618754233038	0.00900311800438513
18.721331852466	0.121646628940374
22.3666789540114	0.0337925751525808
27.0953811940532	0.0193408216737861
28.0088426258815	0.0189214784096726
33.0166005451326	0.0449757396361917
36.3446844330981	0.01029092762702
39.9221225957033	0.00163297438704923
41.0487181574619	0.0371867747328723
41.223172908315	0.0368177589615765
41.3766094484511	0.0309831172968596
42.8687046882579	0.00364707862780422
44.5571495936825	0.0180968584213967
45.0711313068814	0.0235466353403516
47.1323735266413	0.00797157466512655
49.9997850509026	0.0209853692911124
52.7326277242419	0.0087161312856109
58.4287890107696	0.0116631157878998
60.6542253517522	0.00257741862535844
67.0938257669899	0.0199971054023921
69.6687160140648	0.00100147124327678
72.5820681399641	0.019272693226842
72.8363395130043	0.019085480722612
75.9939821362183	0.0156949232452188
76.8360905676205	0.0143253620522177
81.1408435525184	0.0166495480524687
81.571581639123	0.0149980000456085
83.1535503056038	0.00165958306237124
84.9712304342285	0.0128817866324278
88.1532839318106	0.00226535811062764
90.6005217130374	0.00513210094278411
96.7519153720711	0.00238782352227111
99.498054056817	0.0184186157423854
103.996950659931	0.0170560651271107
104.963819964251	0.00240142573579204
107.526155531448	0.0146802425778741
110.785966277604	0.00173972351245466
112.631093944229	0.0136483113959392
113.104249791055	0.00951025598040821
115.554865648594	0.00900045956204074
116.421108114339	0.0114026556336692
120.533606134784	0.00806778238351565
122.011240732339	0.00704640025191445
128.176876882405	0.00217342633698341
131.691671871647	0.00185087804535318
135.443356651146	0.0133899053742177
137.058145253893	0.000920265560244893
139.102406485486	0.0124520134880207
142.996428269726	0.00610115753866366
144.070643620412	0.0105730011272774
144.545060544902	0.00824786810841048
147.672593482799	0.0120733545746855
147.866172369314	0.00885628490481379
152.678800787973	0.00822523923704165
155.831258299847	0.00327392532562144
161.931463202177	0.0201645129097684
165.03678550437	0.00151553886632151
166.954579897326	0.0134665253855567
170.16026216121	0.012126498426997
170.79143936849	0.00784046865499946
175.366120756905	0.00997420405103143
175.645556825471	0.012281061552855
176.287258780669	0.00637529799914659
179.152759392342	0.0118075936754408
180.696389498618	0.00246862872447378
184.694931919447	0.00925020309372555
188.477451906725	0.00192841966202254
193.462689016065	0.0104223062182762
197.093367796949	0.00332839539679617
198.395991727791	0.00923026007985331
201.608293214027	0.00952557085025938
202.209784630534	0.00681446917279336
206.79712452079	0.00861290785082
207.124990796862	0.00942684860180854
207.985568125485	0.00229404169935609
210.568022644621	0.00971369195398284
212.24573536135	0.0011472850383354
216.115688643478	0.00852928893180476
219.257882240254	0.004451703090228
224.820896616041	0.0162807012867514
228.003766988292	0.0013474030853666
229.787851535735	0.0106265698088128
232.99087850788	0.0103521956840447
233.605280863043	0.00702789239588799
238.191895620433	0.00802234172226803
238.492615444145	0.0104235955950002
238.898974864781	0.00927989511364418
241.976729573843	0.0103075383694046
243.103860050727	0.00223380874761143
247.544765575539	0.00756728410483215
250.996415158474	0.0251375987854891
256.305028800296	0.0164312635510785
260.375956233976	0.0116881506337784
261.250243887736	0.0018413629744067
264.46182006654	0.013247427825502
265.184462070427	0.0165067530726395
269.63291422072	0.0128637532385636
270.003139821506	0.00690714283830154
271.008499273876	0.0028263473204976
273.424057903022	0.0093584244543674
275.816139699189	0.00119782789612751
279.006495190073	0.0062431913530828
283.165048826133	0.0031038750852021
287.706145154138	0.0130499951368554
291.443714493228	0.00322180817140209
292.656964362494	0.00862154784414603
295.88491565453	0.011720119398668
296.617096971903	0.0108273570384424
301.046432057465	0.007894630988011
301.39732094285	0.00969068697906225
301.988378877706	0.00342308179751379
304.812634819327	0.00962646307649491
306.183948117979	0.00255392052656619
310.362650293025	0.00691062997633604
314.219046347449	0.000563022019352749
319.159462210839	0.00656275727851025
323.831795605549	0.00831376962609306
324.109678180495	0.00473081371578787
327.355348615777	0.0096280403754541
329.364916522145	0.00155226214017803
332.493699385538	0.00670590766214066
332.923405994955	0.00736655570940096
334.647434039635	0.00120890186890584
336.286236520844	0.00749395078255261
339.389222508416	0.00276216766988698
341.890024124783	0.00577520474357479
347.433591309522	0.00152750154999842
350.651852640064	0.00176749497880169
355.305683755577	0.00862233035650492
355.785530257114	0.00557273442483937
358.810309910148	0.0102216631961084
361.115089978414	0.00385335154502459
363.9395681062	0.0060351434357233
364.415863529783	0.00561822541715898
366.521821207866	0.00435480644334134
367.732351345756	0.00815472031869084
370.931180070956	0.00231165255037881
373.321441891765	0.00437509619441141
379.031905948167	0.00105888260276099
382.060883754955	0.00148706737604852
386.717345676424	0.00613285547681171
386.983757685312	0.00416829086159003
390.25857366606	0.00963028815135377
392.797391136363	0.00261477899601258
395.353994544312	0.00590417018426643
395.861173165898	0.0049599571026681
398.98865137226	0.00765291940995943
399.182334639513	0.00664619178554615
403.648734126579	0.0107323777157904
405.622558060104	0.000139014926985775
411.591683350537	0.00300628610516185
414.635241246887	0.00171016969758915
418.189350896164	0.00758956366450812
419.784990396895	0.00208639411297624
421.855169547314	0.00843733650515866
425.954481720042	0.00771772802168327
426.802265122604	0.00585428769494575
427.267277294003	0.00456774410902299
430.343216528876	0.00807670959369102
430.583411949552	0.00783615567440225
434.817349041882	0.00718921971275931
436.190523365075	0.00341334414585075
442.386647733493	0.00119051338882847
445.617848675803	0.00208148814262329
449.586814443027	0.00516630414306924
451.026323470408	0.0010483998933046
453.258423801722	0.00977510943286973
456.489063811097	0.000411282995219335
458.238122703285	0.00522174354868932
458.68534147209	0.0049432115867004
461.748469311743	0.00710217137937752
462.006186109376	0.00676051731455468
466.333613852021	0.00939367494512877
468.603470380631	0.000227540139875191
474.670259700147	0.00599670564739942
477.546567153933	0.000751523301984929
481.026573391518	0.00733268123931708
482.635114097084	0.000905668025758074
484.822194988936	0.00621024406215124
488.638308995527	0.00593649030627132
489.63693073327	0.00578049218194124
490.116423950976	0.00401494480163391
493.242906836364	0.00873011013157486
493.430331296331	0.00755765425659913
498.156576807893	0.009243894641472
500	0.000396214246165074


==> data_uniform/lambda_0p001/data/trajectory_error_data.dat <==
0	-3.5	-1.4
1.16153046162981	0.15686604392866	0.100556500733365
2.36057657770628	-0.0463632332630914	-0.0206920094011522
4.62920366471031	0.256097084200862	0.121712486299177
4.80085159674109	0.228991135418022	0.0139556754238439
7.30791276990689	0.0291773743392554	0.014292460857087
9.83934210181474	5.55258794755487e-05	-0.0557986139751101
10.0702045697202	0.0389756812932767	-0.0580611034551839
10.2315168799167	0.0592491872329581	-0.036848045272882
12.0067005452963	0.030086967418343	-0.013281442064041
13.0635065246644	0.010953075162773	-0.0335669074344563
13.2763720650516	0.0029726118004253	-0.0331663813105473
13.5462269387925	-0.00818610810056841	-0.0230358486597758
13.8335460760496	-0.0468281347234286	-0.00602347389824542
15.0618754233038	-0.00856615680203898	-0.00277075647500191
18.721331852466	0.0905798276604859	0.08119850462634
22.3666789540114	0.0213176265448861	0.0262201627366343
27.0953811940532	-0.00702504433582463	-0.0180198816615673
28.0088426258815	-0.0188904911774426	-0.00108244551025538
33.0166005451326	0.0414120054351763	0.0175460240983372
36.3446844330981	0.00386510921897065	0.00953751131847258
39.9221225957033	0.00130125624567412	0.000986578700283403
41.0487181574619	0.0169203492289363	0.0331143171000736
41.223172908315	0.00877970787292126	0.0357556164066418
41.3766094484511	0.000711673445422001	0.0309749427495523
42.8687046882579	0.00243968044603005	0.00271093006893297
44.5571495936825	0.00810731685410071	0.0161792366368532
45.0711313068814	0.0192562097750316	-0.0135514730177746
47.1323735266413	-0.00109138627044381	0.00789651053633023
49.9997850509026	-0.0079574568904397	0.0194181514084415
52.7326277242419	0.00278786727561631	0.00825825288069776
58.4287890107696	0.0101258517175353	0.00578752078842446
60.6542253517522	-0.00230567335342657	-0.0011519362645751
67.0938257669899	-0.00901325282819476	-0.0178506441880795
69.6687160140648	0.000688741628803058	-0.000727034813378324
72.5820681399641	-0.00812034895264202	-0.0174784620920516
72.8363395130043	0.00032454160744666	-0.0190827211675439
75.9939821362183	-0.0100617999283985	-0.012045364165279
76.8360905676205	0.013903176042216	0.00345220130732105
81.1408435525184	0.0155600375201208	-0.00592390772412077
81.571581639123	-0.00403588996050663	-0.0144447775197389
83.1535503056038	-0.00153217575068831	-0.000637693821447405
84.9712304342285	0.00882335950555047	0.00938556092512366
88.1532839318106	0.00224864032979699	-0.000274707183373302
90.6005217130374	0.00314328819736009	0.00405687064068627
96.7519153720711	-0.00191313608527066	-0.00142884970964285
99.498054056817	0.00999904663049622	0.015468176115716
103.996950659931	0.00641740022928516	0.0158027317865429
104.963819964251	0.00238147150421586	-0.000308932094694292
107.526155531448	0.0115531563848404	0.00905726778298233
110.785966277604	0.00127024250370056	0.00118874803115721
112.631093944229	-0.0112779884538851	0.0076865714329965
113.104249791055	0.00751307477856411	0.00583083837750575
115.554865648594	0.00029474407585206	0.00899563217665555
116.421108114339	-0.00692566786254961	-0.00905845903880431
120.533606134784	0.00795259257321024	-0.00135844909815819
122.011240732339	-0.00536292362372692	-0.0045706462033559
128.176876882405	0.00153006029370184	0.00154359889217703
131.691671871647	0.000864144697045877	-0.00163676616574815
135.443356651146	-0.00463433125114165	-0.012562346109911
137.058145253893	-0.000867044627439473	-0.000308419058103082
139.102406485486	-0.0113493244279825	-0.00512303376274725
142.996428269726	0.00087751708874273	0.00603772201004293
144.070643620412	0.00892132401354329	-0.00567435729248572
144.545060544902	-0.00722024195193893	-0.00398690788571743
147.672593482799	0.0100967585226363	0.00661977023934002
147.866172369314	0.00557697283444319	0.00687976426333892
152.678800787973	-0.00673577145085485	-0.00472058719529872
155.831258299847	-0.00321314076834089	0.000627943819597854
161.931463202177	-0.00873038579888419	-0.0181765768144295
165.03678550437	0.000204432962773948	0.0015016874571836
166.954579897326	0.00195059251246699	0.0133245073008404
170.16026216121	0.00321411931173388	0.0116927927010573
170.79143936849	0.0046388764687707	-0.00632089976486849
175.366120756905	-0.00996320827713115	0.000468217127107873
175.645556825471	-0.00322163392871611	0.0118509724366551
176.287258780669	-0.000187282242092524	-0.00637254658199682
179.152759392342	-0.00851179073628383	-0.00818343979424441
180.696389498618	-0.0022193644817714	-0.00108099448488352
184.694931919447	-0.00922329556527979	0.000705036304497808
188.477451906725	-0.000514292535246236	0.00185857622417407
193.462689016065	0.0052866797256047	0.00898195326120099
197.093367796949	-0.000196239578618695	-0.00332260529482475
198.395991727791	-0.00122380053899862	-0.00914877114056747
201.608293214027	-0.00317043520963589	-0.00898247408038633
202.209784630534	-0.00446828363194157	0.00514503950339296
206.79712452079	0.0086103691246443	0.0002091056768454
207.124990796862	0.00125136041575202	-0.00934342398006793
207.985568125485	0.00164552865775169	0.00159839380469973
210.568022644621	0.00790498815996465	0.00564508401777064
212.24573536135	0.000856051220305076	0.000763831962804939
216.115688643478	0.0080663983398217	-0.00277163985855466
219.257882240254	-0.00145495137619833	-0.00420722912335947
224.820896616041	-0.00545378883509384	-0.0153400593783282
228.003766988292	2.39673111173122e-05	0.0013471899058608
229.787851535735	0.00149793807731946	0.0105204642206553
232.99087850788	0.00200703886612474	0.010155774242795
233.605280863043	0.00505333772219768	-0.00488416312110829
238.191895620433	-0.00799171831681633	-0.000700289264164988
238.492615444145	-0.00259937160371004	0.0100942861260186
238.898974864781	0.00566941312656999	-0.00734671410363252
241.976729573843	-0.00749701451584406	-0.00707390419683307
243.103860050727	-0.00203793890237525	-0.000914716650712633
247.544765575539	-0.00756672797550473	9.1741309993898e-05
250.996415158474	-0.0024055751112898	0.0250222317366811
256.305028800296	0.00369510386048955	0.0160103912926948
260.375956233976	-0.00245479488305753	-0.0114274602305153
261.250243887736	-0.000722855205750772	-0.00169354597074745
264.46182006654	-0.0026157457546151	-0.0129866168858213
265.184462070427	6.37055902905637e-05	0.0165066301406089
269.63291422072	0.0072670973249489	0.0106143979505375
270.003139821506	0.000292745434707475	-0.00690093633495906
271.008499273876	0.000809322170341797	0.00270799497796381
273.424057903022	0.00676730335306996	0.00646403230156145
275.816139699189	-0.000601824751298441	0.00103566338038275
279.006495190073	0.00624024328783546	-0.000191838421157886
283.165048826133	-0.00297751338250651	0.000876615423964777
287.706145154138	-0.00371904548980895	-0.0125088398229685
291.443714493228	0.000518090404032334	0.00317987896413729
292.656964362494	0.000856700581432168	0.00857887821003847
295.88491565453	0.00244076952326655	0.0114631515236137
296.617096971903	-0.000426115026273211	-0.0108189688243516
301.046432057465	-0.0069028960205928	-0.00383082562455506
301.39732094285	-0.000903648430529591	0.00964846276046957
301.988378877706	-0.000287822703465057	-0.00341095984787865
304.812634819327	-0.00690910059224525	-0.00670321716561206
306.183948117979	-0.00231635584226075	-0.00107564197948973
310.362650293025	-0.00672717009721047	-0.00158176773043062
314.219046347449	0.000530397950463599	0.000188869818711357
319.159462210839	0.00289116431375469	0.00589160012284529
323.831795605549	-0.00295836348331768	-0.0077696107300379
324.109678180495	-0.000387420208405764	-0.00471492354080164
327.355348615777	-0.0030759886423849	-0.00912345632659539
329.364916522145	3.95627853526648e-05	-0.00155175788634865
332.493699385538	0.00638351945008919	0.00205423392131709
332.923405994955	-0.00153798261774996	-0.00720421768738333
334.647434039635	-0.00103520049866956	-0.000624342579196968
336.286236520844	0.00613231211227216	0.00430744082826462
339.389222508416	0.000800722684770161	0.00264356074616479
341.890024124783	0.00482879100507771	-0.00316792791260934
347.433591309522	4.72108759432821e-05	-0.00152677179645166
350.651852640064	-0.00131417775571496	-0.00118193710766401
355.305683755577	0.00248067232774152	0.00825777485640555
355.785530257114	-0.00175906482496391	0.00528782184943521
358.810309910148	0.00352333080895884	0.00959523519801986
361.115089978414	-0.00106187803459168	0.00370415080270703
363.9395681062	-0.00594001782351905	0.0010673071469966
364.415863529783	0.00299620751106167	0.00475259901408365
366.521821207866	0.00114969740356496	0.00420030177953956
367.732351345756	-0.00559716405906885	-0.00593053268871668
370.931180070956	-0.000794200042579352	-0.00217094076520752
373.321441891765	-0.00433375837210637	0.000600004235444374
379.031905948167	0.000249364775794181	0.00102910134341716
382.060883754955	0.00145495357426439	-0.000307375141550326
386.717345676424	-0.00242333126524819	-0.00563377155006572
386.983757685312	6.18218307970597e-05	-0.00416783238243237
390.25857366606	-0.00388104808021678	-0.00881362103094696
392.797391136363	0.000980622498263362	-0.00242393248954839
395.353994544312	0.0058692076131841	0.000641582074346281
395.861173165898	-0.00341992790928036	-0.00359239022875202
398.98865137226	0.00696023638097765	0.00318155386819852
399.182334639513	0.00494608346018283	0.00443938325166537
403.648734126579	-0.00672423406453859	-0.00836472400499222
405.622558060104	-1.67325817557185e-06	-0.000139004856504865
411.591683350537	0.000744778147893976	0.00291256959685238
414.635241246887	-0.000833191769963992	0.0014934764373824
418.189350896164	0.00198240675132344	0.00732608627371595
419.784990396895	0.000550084167107556	0.00201257243441311
421.855169547314	0.00591921031544602	0.00601261977367606
425.954481720042	-0.00146068547802458	-0.00757824014867325
426.802265122604	-0.00544815054784376	0.00214250788171783
427.267277294003	0.00318873607805026	0.00327051195840267
430.343216528876	-0.00684251547306791	-0.00429106278929203
430.583411949552	-0.00519168474024939	-0.0058695609129924
434.817349041882	0.00528647379332803	0.00487217353044644
436.190523365075	-0.0031655861281954	0.0012767077672633
442.386647733493	0.000534148355763264	0.00106395848744922
445.617848675803	8.07629608077232e-05	-0.00207992072734586
449.586814443027	-0.00208689265984563	-0.00472605305989859
451.026323470408	-0.000639486716456084	-0.000830782207174252
453.258423801722	-0.00576634475145659	-0.00789316366433179
456.489063811097	-0.000396403185705774	0.000109627626622588
458.238122703285	0.00519045387602124	-0.000570783890079751
458.68534147209	-0.00318473601532387	-0.00378058160916916
461.748469311743	0.00676700001708663	0.00215604941288428
462.006186109376	0.0050787644463583	0.00446214590290372
466.333613852021	-0.00603325908050001	-0.00720006346099145
468.603470380631	0.000223982364954356	-4.0080112822638e-05
474.670259700147	0.00175651773359009	0.00573368329027124
477.546567153933	-0.000702857913273292	0.0002660414012432
481.026573391518	0.0018939590268523	0.00708386429585134
482.635114097084	0.000418939182932121	0.000802947404183296
484.822194988936	0.00605866178977763	0.00136372600934842
488.638308995527	-0.000337748415816241	-0.00592687465398645
489.63693073327	-0.0053710064104936	0.00213690898353686
490.116423950976	0.00339025057722497	0.00215080979721427
493.242906836364	-0.00684684871898744	-0.00541622428715116
493.430331296331	-0.00489096986050641	-0.00576164487676123
498.156576807893	0.00460047398408382	0.00801780688620041
500	-0.000227982946378269	-0.000324051701160233


==> data_uniform/lambda_0p005/data/information_matrix_eigenvalues.dat <==
0	0	0
1.49494246704608	6.51650136750049e-11	0.343283050689267
2.77920266885592	5.69445902578512e-10	16.6569645760812
4.68206301675478	5.60725724960526e-10	0.200034145722051
5.59939767758451	7.98763098584812e-11	2.48071290466857
8.65061355771895	1.12949212644648e-09	4.18714363076779
10.020639610338	2.28969142589339e-09	0.199715155087403
10.1979336257823	5.96180074015486e-09	0.200172748177235
11.4588134657512	8.30150977766196e-09	47.4040955511571
13.0550083554198	1.5455135516845e-09	0.199581881441572
13.2879658574314	1.33064360947276e-09	0.199510793363544
13.610068249154	1.335704514488e-09	0.199422967365043
13.9278979873235	1.63461498299227e-09	0.199733823098874
17.0623780404442	6.15062480971965e-11	0.396820283206982
20.3547214767314	2.23316581745837e-10	2.84897251730364
25.7700691101015	7.23560542374378e-11	10.4343634088258
27.6087364623703	8.76807096559905e-10	0.200071347699307
31.5180875144479	6.52072107725919e-12	0.761484348543991
36.1166731146113	1.9152111361717e-11	0.195548442390592
38.4832774220095	1.41140919851115e-10	7.39114058374883
41.0219550590998	6.97745188777321e-12	0.199293697498674
41.2086556205545	8.97812522620789e-12	0.199738369183469
41.3813798766725	1.05647530332698e-11	0.199922022460575
43.1713658648559	6.54636283002066e-11	9.90660248487062
44.5870159905978	2.37850805391682e-11	0.199229224855897
45.1629854429575	7.84345686803267e-11	0.199501678954327
48.4907699210095	1.11327218894947e-11	1.59851432510001
50.2307217023853	5.7621303895227e-11	0.199951811183057
54.4274858071664	2.03394420228743e-12	1.12020154521569
59.0478428753457	2.34131582310271e-10	0.198885171052945
62.8832952674182	5.00963222086053e-13	0.828132425685053
66.4323559390019	1.36472092360342e-12	2.72052259010042
69.6936085127507	1.69659025288968e-11	4.55163547709724
72.5973649964593	3.4577628830145e-13	0.199695470800578
73.6455811034666	1.18984544929365e-12	2.4586525777636
76.1535778042485	3.35188867445327e-13	0.199756398340679
78.3202544288612	1.44483472664103e-12	3.17431496035599
81.1736117877704	3.58128035789883e-13	0.199867750453132
81.5844737240008	1.49887651098274e-12	0.199224195783706
83.4758510222482	8.84975171212374e-12	6.67482974804338
85.0035578649853	8.06767028950699e-13	0.200256334324901
89.1959780581628	1.15765635610509e-13	1.64698057240046
91.3726954565679	1.89679778787529e-11	3.25846614924509
96.4111398370668	2.83492569539922e-13	3.40721151053628
97.4362203643063	8.33482028528445e-13	5.44723061064438
100.087143598951	3.30308510056815e-11	2.4052694948954
104.014535300857	7.35953100614404e-14	0.199615649785254
105.418356555767	5.21736159408086e-14	5.15720757001634
107.693207364562	2.3953418693015e-13	0.199652524137749
111.11028338978	4.11212385330417e-13	2.68592519129461
112.674817900695	1.01376695284217e-13	0.199421544913982
113.144001141476	7.89329953103385e-13	0.199984286116639
116.264714806569	1.04421087033779e-12	0.19993472527845
116.583101728673	8.62724006459469e-13	0.217531532628231
121.253813777391	5.90911547419585e-14	0.198835444934409
123.53793711594	1.67798879536809e-11	6.28373522660991
128.142287581675	6.53517828256482e-13	5.22656933548315
130.480274235606	3.94187424781402e-12	0.199976735424403
133.545541227926	5.39413503306161e-13	1.67123213348303
135.559336982009	7.00200028996018e-14	0.200775989285447
138.77590818497	1.82678122841358e-13	0.199771053250945
139.509050925606	1.45464895567628e-13	0.24636204618676
143.95943311004	9.83808569812868e-14	0.19974322251079
144.318147304277	1.64420789041851e-13	0.199494852035701
145.288151262987	1.89284411322909e-11	2.4553566429277
147.780231104595	8.81316468642972e-13	0.199882868227603
150.259928100784	1.52474019218517e-13	2.84045004424022
153.33025239235	1.05334856769807e-11	0.199965083682733
157.106452693717	3.36021603593504e-13	0.865569382489489
160.003184470358	2.21390741532076e-13	6.38839716008783
162.918563635716	3.296389303162e-11	2.4026666758706
166.852929284903	6.0094049573343e-14	0.199543160815183
168.431401654643	1.13115048499077e-13	6.51040736736686
170.687717727237	2.93548855677218e-13	0.199957379481252
174.765248639563	5.09704605685896e-13	1.246443687184
175.559252623845	1.18411671720644e-13	0.199388340224689
175.996004608554	9.23093075348263e-13	0.200000014923217
179.123436293438	1.0809979488293e-12	0.199519545880025
180.329536535437	7.14659721121755e-14	1.19190177241377
184.262489860137	1.03874485636072e-13	0.198937450409592
187.366699001674	1.8605065210921e-12	1.50008157468031
191.057014493062	4.82861077676802e-13	5.63776841092286
193.454105638552	6.09481535274288e-12	0.19944726726714
196.896540412791	5.18430117192288e-13	1.20814713646319
198.415630533822	5.87427937300704e-14	0.199950097959398
201.619130454191	1.82484825290162e-13	0.199532835873849
202.784171460389	1.32111675195373e-13	0.999306579005008
206.798333838658	9.78902032779423e-14	0.200018268427502
207.10757050315	1.91889050453896e-13	0.199221465239117
208.18997212247	2.30771208948772e-11	2.99938239220455
210.61244836933	8.883219911351e-13	0.200307725239806
213.144107427701	1.69320699838467e-13	3.00276673762501
216.180461817738	1.03341950655445e-11	0.199995833500497
220.410858454925	9.07000804177713e-13	0.873965794073503
222.864138903983	2.5621911534921e-13	6.3460101461631
225.345601455394	1.27979931605539e-11	0.689375728952234
229.679405803251	6.34000450958962e-14	0.20005440311545
231.146839260993	6.54136462046487e-14	5.67773843451106
233.380437158926	1.95912579809312e-13	0.199876752363496
236.944232371998	2.05061681246785e-13	2.50054871799674
238.37407365127	1.07274629738041e-13	0.19972051597953
238.825667256823	8.11970417008617e-13	0.19991570991599
241.96117371792	1.06450233696426e-12	0.199959625365681
243.147354827362	7.96336523676918e-14	1.18538518229767
247.041439179268	6.93940058406821e-14	0.199995485382265
249.908854975218	1.24944550449714e-12	2.77628396770873
254.319774052519	5.04795446438401e-13	6.25609608460165
257.666520605136	1.44562944712268e-10	4.34280224194024
261.127520224631	9.03681039201745e-14	0.200248933783803
263.171744786939	5.30928685075474e-13	6.94003579662013
264.996154174316	2.02519671559338e-13	0.199515626448265
269.585549839484	9.34796875062564e-14	0.201244227957124
269.835861862794	1.35759582392407e-13	0.199369898308755
270.24382979654	7.85881907325646e-13	0.200046381896506
273.366499592795	1.05582507876311e-12	0.200143505245075
274.742091648955	1.03051819680821e-13	1.21007179951669
278.869132810435	1.40240224944467e-12	0.199432807907454
282.068735316694	2.23372421700364e-12	0.539554679182532
287.693397949343	6.97650081518497e-12	0.199331639464698
291.021448462675	8.88765534950865e-13	1.21102804330797
292.654572140704	4.67669255247078e-14	0.199842299509961
295.875165901222	1.26212919919023e-13	0.19989156585579
296.609116978465	1.03451287582198e-13	0.260199886560886
301.041333288906	8.71085418553698e-14	0.199713871769891
301.364264438074	1.21501654960433e-13	0.199836367861134
301.904395993106	2.96740107509063e-12	0.378569722980974
304.837588651662	9.30000434295507e-13	0.200203524424985
307.08821115435	1.72182505116056e-13	2.09666296651314
310.421577724437	1.63902822657337e-12	0.199294360016443
314.828909226035	5.4049886444677e-13	0.724176010715525
319.135337588233	7.66612653711348e-12	0.199465460770233
322.799704663838	4.06731112340099e-13	1.25100603557202
324.094236882296	5.25878168165264e-14	0.200133681725951
327.30590145128	1.63374477561207e-13	0.199356203171226
328.384896018172	1.30446145138234e-13	0.834862422832237
332.469290145052	8.51261614450406e-14	0.199912273688206
332.80227444902	1.21236679473348e-13	0.199520796206111
333.713851665376	9.22202556642868e-12	1.96016378158557
336.269736605927	8.77385971806473e-13	0.200086422700555
338.838823914804	1.5933559515769e-13	3.09905243787213
341.869087418605	7.68120383649099e-12	0.199830085513006
346.98567296194	2.91632187674362e-13	0.662510275388987
350.637273494442	1.11331465093912e-11	0.200488625397856
355.30349714554	6.00565536104947e-14	0.199831179546466
356.128442078947	2.35025778618403e-13	1.10779715196106
358.841619815106	1.79441666652382e-13	0.199312308496695
361.074792463354	1.25052853630005e-12	3.08176633257209
363.917944061678	8.1251479983816e-14	0.199924662806456
364.333753225255	1.50495035508472e-13	0.199258192983298
366.122729083109	9.296885107616e-12	7.2131867569263
367.747834830897	8.8635135119221e-13	0.201992142686863
371.463390106257	1.01728362223644e-13	3.77851455259714
373.349267906663	5.45314124112489e-12	0.201128442243019
379.428128628176	5.82990863576688e-13	4.99713504359806
382.358517616169	1.50980935214334e-11	0.525604851828678
386.750751600397	6.53894125131739e-14	0.199541048573548
388.243265671261	8.26352248018808e-14	5.80658221542703
390.536509305529	2.19754884239999e-13	0.19998394639052
394.302603680844	1.1537155289974e-13	2.10512267848632
395.469603257735	9.12878422815877e-14	0.199993508245736
395.895925396623	5.01457138370146e-13	0.199677499693873
399.02381017849	9.67975328475557e-13	0.200108123869873
399.76003593655	2.94606331772822e-13	0.660517220226336
404.059860793164	1.45033026392309e-13	0.198843952225186
407.054809660533	1.86870958025629e-12	2.44100504191019
412.77239476148	9.23620112516525e-13	0.198718086916198
415.409269657731	1.03520072819353e-11	4.07388659742194
418.234287827912	6.57399225301064e-14	0.199490660621751
421.047290229593	3.74945021635547e-13	1.25265217974537
422.110600255961	2.61275752503872e-13	0.200792113534038
426.692440927201	8.57088006478584e-14	0.19980779522716
427.023983306034	1.47846600612481e-13	0.199981590685357
427.98537477336	1.08114966003417e-11	2.12140728881793
430.53442956257	8.803038230023e-13	0.19996777897014
433.450268723383	3.70960439895071e-13	4.10694773731098
436.128473216387	3.00956119210267e-12	0.199514721378664
441.498016931139	1.87547993698599e-13	1.21529831568987
444.843506001378	9.37809250444589e-12	0.199508829352269
449.531289863539	6.45169836371595e-14	0.201649487212803
449.799584975949	5.17351280543393e-14	0.200778067527337
453.055504190175	1.5853215007148e-13	0.19959338790172
455.486789998751	6.14996167437071e-13	3.2551351860214
458.174866778048	8.36000505112176e-14	0.199613842465046
458.609887654074	1.64446311986236e-13	0.199971189076722
460.442034301952	7.45464054428311e-12	6.8837168532887
461.986878668938	7.81990266355299e-13	0.20009240745659
465.590094236196	1.6918690683961e-13	4.16531954204689
467.560070963158	1.06599329434013e-11	0.20009892836916
473.241695368921	8.42670300100063e-14	2.53249689629154
476.272757417752	1.03867964524317e-11	0.200147898458056
480.958189810128	6.28067229288724e-14	0.199656654979561
481.474546711775	1.14785899530291e-13	0.34328941040516
484.56538709408	1.5437853898236e-13	0.199987597199671
487.821253913757	7.14754923443297e-13	2.99815294694112
489.609027248774	7.35802520046187e-14	0.199409381437946
490.071185845415	3.12652900408167e-13	0.199875207681619
492.419043489536	1.4282236024385e-12	2.77164389318601
493.42739304784	8.66544864806351e-13	0.200316118784215
498.113112545093	1.00830536108534e-13	0.26573581273259
500	1.08712498535046e-11	4.90221572748328


==> data_uniform/lambda_0p005/data/information_matrix_rank.dat <==
0	0
1.49494246704608	16
2.77920266885592	18
4.68206301675478	18
5.59939767758451	20
8.65061355771895	16
10.020639610338	20
10.1979336257823	20
11.4588134657512	20
13.0550083554198	18
13.2879658574314	20
13.610068249154	20
13.9278979873235	22
17.0623780404442	16
20.3547214767314	14
25.7700691101015	14
27.6087364623703	18
31.5180875144479	16
36.1166731146113	16
38.4832774220095	16
41.0219550590998	14
41.2086556205545	14
41.3813798766725	16
43.1713658648559	14
44.5870159905978	14
45.1629854429575	16
48.4907699210095	14
50.2307217023853	16
54.4274858071664	12
59.0478428753457	16
62.8832952674182	12
66.4323559390019	12
69.6936085127507	14
72.5973649964593	14
73.6455811034666	12
76.1535778042485	12
78.3202544288612	14
81.1736117877704	14
81.5844737240008	14
83.4758510222482	12
85.0035578649853	10
89.1959780581628	12
91.3726954565679	14
96.4111398370668	10
97.4362203643063	10
100.087143598951	16
104.014535300857	12
105.418356555767	12
107.693207364562	12
111.11028338978	12
112.674817900695	14
113.144001141476	16
116.264714806569	10
116.583101728673	10
121.253813777391	12
123.53793711594	14
128.142287581675	12
130.480274235606	14
133.545541227926	12
135.559336982009	14
138.77590818497	10
139.509050925606	14
143.95943311004	12
144.318147304277	14
145.288151262987	14
147.780231104595	10
150.259928100784	12
153.33025239235	14
157.106452693717	12
160.003184470358	10
162.918563635716	16
166.852929284903	12
168.431401654643	12
170.687717727237	12
174.765248639563	12
175.559252623845	14
175.996004608554	16
179.123436293438	10
180.329536535437	12
184.262489860137	12
187.366699001674	10
191.057014493062	12
193.454105638552	14
196.896540412791	10
198.415630533822	14
201.619130454191	10
202.784171460389	12
206.798333838658	12
207.10757050315	14
208.18997212247	14
210.61244836933	10
213.144107427701	12
216.180461817738	14
220.410858454925	12
222.864138903983	10
225.345601455394	16
229.679405803251	12
231.146839260993	12
233.380437158926	12
236.944232371998	10
238.37407365127	14
238.825667256823	16
241.96117371792	10
243.147354827362	12
247.041439179268	12
249.908854975218	12
254.319774052519	10
257.666520605136	16
261.127520224631	12
263.171744786939	10
264.996154174316	14
269.585549839484	12
269.835861862794	14
270.24382979654	16
273.366499592795	10
274.742091648955	12
278.869132810435	14
282.068735316694	12
287.693397949343	14
291.021448462675	10
292.654572140704	14
295.875165901222	10
296.609116978465	14
301.041333288906	12
301.364264438074	14
301.904395993106	14
304.837588651662	10
307.08821115435	14
310.421577724437	14
314.828909226035	12
319.135337588233	14
322.799704663838	12
324.094236882296	14
327.30590145128	10
328.384896018172	12
332.469290145052	12
332.80227444902	14
333.713851665376	16
336.269736605927	10
338.838823914804	12
341.869087418605	14
346.98567296194	12
350.637273494442	16
355.30349714554	12
356.128442078947	14
358.841619815106	12
361.074792463354	14
363.917944061678	12
364.333753225255	14
366.122729083109	12
367.747834830897	10
371.463390106257	10
373.349267906663	14
379.428128628176	12
382.358517616169	16
386.750751600397	12
388.243265671261	12
390.536509305529	12
394.302603680844	12
395.469603257735	14
395.895925396623	16
399.02381017849	10
399.76003593655	12
404.059860793164	12
407.054809660533	10
412.77239476148	12
415.409269657731	14
418.234287827912	14
421.047290229593	8
422.110600255961	14
426.692440927201	12
427.023983306034	14
427.98537477336	16
430.53442956257	10
433.450268723383	10
436.128473216387	14
441.498016931139	12
444.843506001378	16
449.531289863539	12
449.799584975949	14
453.055504190175	10
455.486789998751	14
458.174866778048	14
458.609887654074	14
460.442034301952	12
461.986878668938	10
465.590094236196	10
467.560070963158	14
473.241695368921	12
476.272757417752	16
480.958189810128	12
481.474546711775	14
484.56538709408	12
487.821253913757	12
489.609027248774	14
490.071185845415	14
492.419043489536	10
493.42739304784	10
498.113112545093	12
500	16


==> data_uniform/lambda_0p005/data/information_matrix_singular_values.dat <==
0	0	0
1.49494246704608	6.51650149891392e-11	0.343283050689267
2.77920266885592	5.69445893278578e-10	16.6569645760812
4.68206301675478	5.60725727975918e-10	0.200034145722051
5.59939767758451	7.98763106408245e-11	2.48071290466856
8.65061355771895	1.12949214892964e-09	4.18714363076778
10.020639610338	2.289691428198e-09	0.199715155087403
10.1979336257823	5.96180074146461e-09	0.200172748177234
11.4588134657512	8.30150978189471e-09	47.4040955511571
13.0550083554198	1.54551355208823e-09	0.199581881441572
13.2879658574314	1.33064361109107e-09	0.199510793363544
13.610068249154	1.33570451447535e-09	0.199422967365043
13.9278979873235	1.63461498488669e-09	0.199733823098874
17.0623780404442	6.1506249989194e-11	0.396820283206982
20.3547214767314	2.23316564408945e-10	2.84897251730364
25.7700691101015	7.23560410761653e-11	10.4343634088258
27.6087364623703	8.7680710043128e-10	0.200071347699306
31.5180875144479	6.52072305748153e-12	0.761484348543991
36.1166731146113	1.91521132432879e-11	0.195548442390592
38.4832774220095	1.41140939918264e-10	7.39114058374883
41.0219550590998	6.97745317041716e-12	0.199293697498674
41.2086556205545	8.97812883899657e-12	0.199738369183469
41.3813798766725	1.05647511823829e-11	0.199922022460575
43.1713658648559	6.54636332808309e-11	9.90660248487062
44.5870159905978	2.37850794370594e-11	0.199229224855897
45.1629854429575	7.84345733348077e-11	0.199501678954327
48.4907699210095	1.11327323501305e-11	1.59851432510001
50.2307217023853	5.76212995162968e-11	0.199951811183057
54.4274858071664	2.03394742622154e-12	1.12020154521569
59.0478428753457	2.34131586183666e-10	0.198885171052945
62.8832952674182	5.0096341540086e-13	0.828132425685053
66.4323559390019	1.36472070889063e-12	2.72052259010042
69.6936085127507	1.69658995449644e-11	4.55163547709724
72.5973649964593	3.45777232115114e-13	0.199695470800578
73.6455811034666	1.18985846096045e-12	2.4586525777636
76.1535778042485	3.35189186558037e-13	0.199756398340679
78.3202544288612	1.44483868685333e-12	3.17431496035599
81.1736117877704	3.58128310042916e-13	0.199867750453132
81.5844737240008	1.4988735990786e-12	0.199224195783707
83.4758510222482	8.84974976903905e-12	6.67482974804338
85.0035578649853	8.06768066348651e-13	0.200256334324901
89.1959780581628	1.15764514659295e-13	1.64698057240046
91.3726954565679	1.89679599320721e-11	3.25846614924509
96.4111398370668	2.83502779944069e-13	3.40721151053628
97.4362203643063	8.33486712218371e-13	5.44723061064439
100.087143598951	3.30308561128774e-11	2.4052694948954
104.014535300857	7.35957315522304e-14	0.199615649785255
105.418356555767	5.21723991426724e-14	5.15720757001634
107.693207364562	2.39530169475103e-13	0.199652524137749
111.11028338978	4.11212313581465e-13	2.68592519129461
112.674817900695	1.01374797177414e-13	0.199421544913982
113.144001141476	7.89341585066047e-13	0.199984286116639
116.264714806569	1.04421267903912e-12	0.19993472527845
116.583101728673	8.62725058990257e-13	0.217531532628231
121.253813777391	5.90913101523273e-14	0.198835444934409
123.53793711594	1.67798879987623e-11	6.2837352266099
128.142287581675	6.53522229197555e-13	5.22656933548315
130.480274235606	3.94187427798942e-12	0.199976735424403
133.545541227926	5.39414410930317e-13	1.67123213348303
135.559336982009	7.00173004061512e-14	0.200775989285447
138.77590818497	1.82679359565533e-13	0.199771053250945
139.509050925606	1.45466754885697e-13	0.24636204618676
143.95943311004	9.83807065955664e-14	0.19974322251079
144.318147304277	1.64425304874385e-13	0.199494852035701
145.288151262987	1.89284451349614e-11	2.4553566429277
147.780231104595	8.81317545261332e-13	0.199882868227603
150.259928100784	1.52472474681173e-13	2.84045004424022
153.33025239235	1.05334870363697e-11	0.199965083682733
157.106452693717	3.36021996332333e-13	0.865569382489489
160.003184470358	2.2138634952762e-13	6.38839716008783
162.918563635716	3.29638940782102e-11	2.40266667587061
166.852929284903	6.00939244026346e-14	0.199543160815183
168.431401654643	1.13106086803208e-13	6.51040736736686
170.687717727237	2.93542699333743e-13	0.199957379481252
174.765248639563	5.09702655511498e-13	1.246443687184
175.559252623845	1.1841481137727e-13	0.199388340224689
175.996004608554	9.2310755356559e-13	0.200000014923217
179.123436293438	1.08100168687881e-12	0.199519545880025
180.329536535437	7.14618168473282e-14	1.19190177241377
184.262489860137	1.03876484217799e-13	0.198937450409592
187.366699001674	1.86050754248524e-12	1.50008157468031
191.057014493062	4.82852040217001e-13	5.63776841092287
193.454105638552	6.09481498212082e-12	0.19944726726714
196.896540412791	5.18432717549653e-13	1.20814713646319
198.415630533822	5.87447427912987e-14	0.199950097959398
201.619130454191	1.82485233097653e-13	0.199532835873849
202.784171460389	1.32110686020082e-13	0.999306579005008
206.798333838658	9.78903584685887e-14	0.200018268427502
207.10757050315	1.9189021704897e-13	0.199221465239117
208.18997212247	2.30771465411147e-11	2.99938239220455
210.61244836933	8.88323673738923e-13	0.200307725239806
213.144107427701	1.69327436437954e-13	3.002766737625
216.180461817738	1.03342007870271e-11	0.199995833500497
220.410858454925	9.06998524167555e-13	0.873965794073503
222.864138903983	2.56219986359275e-13	6.34601014616309
225.345601455394	1.27979943548492e-11	0.689375728952235
229.679405803251	6.34014241332601e-14	0.20005440311545
231.146839260993	6.54112026708982e-14	5.67773843451106
233.380437158926	1.95916661039822e-13	0.199876752363496
236.944232371998	2.05065630106102e-13	2.50054871799674
238.37407365127	1.07271674463816e-13	0.19972051597953
238.825667256823	8.11972984768927e-13	0.19991570991599
241.96117371792	1.06450554198502e-12	0.199959625365681
243.147354827362	7.96347939949927e-14	1.18538518229767
247.041439179268	6.93917199460062e-14	0.199995485382265
249.908854975218	1.24944595691586e-12	2.77628396770873
254.319774052519	5.04763698560099e-13	6.25609608460165
257.666520605136	1.44562949117002e-10	4.34280224194024
261.127520224631	9.03686748876863e-14	0.200248933783803
263.171744786939	5.30931322106878e-13	6.94003579662013
264.996154174316	2.02517974787532e-13	0.199515626448265
269.585549839484	9.34801754574956e-14	0.201244227957124
269.835861862794	1.35760021478599e-13	0.199369898308755
270.24382979654	7.85880737584987e-13	0.200046381896506
273.366499592795	1.05582514147733e-12	0.200143505245075
274.742091648955	1.03054965417301e-13	1.21007179951669
278.869132810435	1.40240216346014e-12	0.199432807907454
282.068735316694	2.23372637827742e-12	0.539554679182532
287.693397949343	6.97650317591495e-12	0.199331639464698
291.021448462675	8.88764407599404e-13	1.21102804330797
292.654572140704	4.67681796256994e-14	0.19984229950996
295.875165901222	1.26215157329062e-13	0.19989156585579
296.609116978465	1.0345184990522e-13	0.260199886560886
301.041333288906	8.71105061228574e-14	0.199713871769891
301.364264438074	1.21502224114231e-13	0.199836367861134
301.904395993106	2.96740281501697e-12	0.378569722980974
304.837588651662	9.30002245767949e-13	0.200203524424985
307.08821115435	1.72180911824439e-13	2.09666296651314
310.421577724437	1.63903310140924e-12	0.199294360016443
314.828909226035	5.4050044059351e-13	0.724176010715525
319.135337588233	7.66612470279481e-12	0.199465460770233
322.799704663838	4.06732868566425e-13	1.25100603557202
324.094236882296	5.25856504288849e-14	0.200133681725951
327.30590145128	1.63374778928839e-13	0.199356203171226
328.384896018172	1.30449697680439e-13	0.834862422832237
332.469290145052	8.5125806527106e-14	0.199912273688205
332.80227444902	1.21236433031558e-13	0.199520796206111
333.713851665376	9.22202409838551e-12	1.96016378158557
336.269736605927	8.77385275492036e-13	0.200086422700556
338.838823914804	1.593398167213e-13	3.09905243787213
341.869087418605	7.68120622235401e-12	0.199830085513006
346.98567296194	2.91635211346261e-13	0.662510275388987
350.637273494442	1.11331546809572e-11	0.200488625397856
355.30349714554	6.00555340641424e-14	0.199831179546466
356.128442078947	2.35026928032803e-13	1.10779715196106
358.841619815106	1.79444375749976e-13	0.199312308496695
361.074792463354	1.25052924878197e-12	3.08176633257209
363.917944061678	8.12512880762105e-14	0.199924662806456
364.333753225255	1.50494025816419e-13	0.199258192983298
366.122729083109	9.29688423606915e-12	7.21318675692629
367.747834830897	8.86354063037951e-13	0.201992142686863
371.463390106257	1.01736695770674e-13	3.77851455259714
373.349267906663	5.45314320095762e-12	0.201128442243019
379.428128628176	5.82997311820808e-13	4.99713504359806
382.358517616169	1.50980937567365e-11	0.525604851828678
386.750751600397	6.53904371430315e-14	0.199541048573548
388.243265671261	8.26379235136895e-14	5.80658221542703
390.536509305529	2.19755149108368e-13	0.19998394639052
394.302603680844	1.15372104182773e-13	2.10512267848632
395.469603257735	9.12863082842886e-14	0.199993508245736
395.895925396623	5.01459664650888e-13	0.199677499693873
399.02381017849	9.67976718151529e-13	0.200108123869873
399.76003593655	2.94607248716047e-13	0.660517220226336
404.059860793164	1.45035291087929e-13	0.198843952225186
407.054809660533	1.86870706604045e-12	2.44100504191019
412.77239476148	9.23619848559449e-13	0.198718086916198
415.409269657731	1.03520096006521e-11	4.07388659742194
418.234287827912	6.57394050604695e-14	0.199490660621751
421.047290229593	3.74945715419932e-13	1.25265217974537
422.110600255961	2.61283706102133e-13	0.200792113534038
426.692440927201	8.57076644679681e-14	0.199807795227159
427.023983306034	1.4784298396658e-13	0.199981590685357
427.98537477336	1.08114976544756e-11	2.12140728881794
430.53442956257	8.80302839075867e-13	0.19996777897014
433.450268723383	3.70955928936958e-13	4.10694773731098
436.128473216387	3.00956451958052e-12	0.199514721378664
441.498016931139	1.87549369106492e-13	1.21529831568987
444.843506001378	9.37809450935009e-12	0.199508829352269
449.531289863539	6.45156290248648e-14	0.201649487212803
449.799584975949	5.17402196458327e-14	0.200778067527337
453.055504190175	1.58531542682111e-13	0.19959338790172
455.486789998751	6.14999238222106e-13	3.2551351860214
458.174866778048	8.35992680500741e-14	0.199613842465046
458.609887654074	1.64441951943553e-13	0.199971189076722
460.442034301952	7.45462641106833e-12	6.88371685328871
461.986878668938	7.81989514125411e-13	0.20009240745659
465.590094236196	1.6918665410162e-13	4.16531954204689
467.560070963158	1.06599345072836e-11	0.20009892836916
473.241695368921	8.42703535743626e-14	2.53249689629154
476.272757417752	1.03867972883281e-11	0.200147898458056
480.958189810128	6.28102679377812e-14	0.199656654979561
481.474546711775	1.14788054899524e-13	0.34328941040516
484.56538709408	1.54378539588436e-13	0.199987597199671
487.821253913757	7.14757442029315e-13	2.99815294694112
489.609027248774	7.35807252064101e-14	0.199409381437946
490.071185845415	3.12680444227763e-13	0.199875207681619
492.419043489536	1.42823020163088e-12	2.77164389318601
493.42739304784	8.66542409911859e-13	0.200316118784215
498.113112545093	1.00830470575599e-13	0.26573581273259
500	1.08712329476303e-11	4.90221572748328


==> data_uniform/lambda_0p005/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
1.49494246704608	-0.0722586256755173	0.243154829562581	-1.14416348503096	-0.0410498524490643	0.379753953135445	-0.265669912835791	0.760641132993321	0.155068717776078	0.65924480493371	-0.469071861950063	0.143481846766832	-0.0765123361627189	0.210316671032203	0.189086487533196	-0.00443442987945562	1.07201271172564	-1.12856542957112	-0.0678886505824914	0.104516459972338	-0.0482704571716378	0.0967486620457341	0.211897956600078	0.150286958116631	-0.0687617712684947	0.0560879665333121	0.000564141364995634	0.0693385357963844	0.0864529515931913
2.77920266885592	-0.154236260876157	0.102885823402306	-1.00533944522756	-0.283745921565802	0.557150867156922	-0.496422044338296	0.177839134504528	0.419767273038472	0.349564949518545	-0.0659279508681863	0.0679456447373789	0.00227057367825375	0.317724412496623	0.305832306247474	-0.0316424186722043	1.03148200586181	-0.790830298074937	-0.111431240189072	0.121490559270524	-0.100105467997419	-0.0298339520919022	0.213326914007281	0.119715005372497	-0.00552180301007948	0.0270963636612738	0.0233307612145415	0.0875697908211553	0.111476690006075
4.68206301675478	-0.0799228622873161	0.0502383661755058	-0.931006266381644	-0.211499193071878	0.469008796727339	-0.424613869509847	0.170307343881213	0.329448774786402	0.38278512863294	0.039087529647087	0.0155636753759739	0.0579483257675702	0.255496553070405	0.257605440949539	0.0398002805663728	0.958145569934893	-0.356459421710855	-0.0273704950437776	0.0997637201089228	-0.0901814419621998	-0.0503184778212132	0.303139110124624	0.0543572511887166	0.137557595934073	-0.0394154132300897	0.0470773796743111	0.0592663131632145	0.0984182511622963
5.59939767758451	-0.00158392934100198	0.0276159296595322	-0.817567579246547	-0.193199547913149	0.436896297135116	-0.215527134299958	0.158283609573601	0.337110569037657	0.334754174077272	0.370181357888725	-0.00511930176786433	0.122371441030134	0.236354785003224	0.227590316459615	0.0486393067239905	0.952002130331753	-0.293832241149464	-0.0141802733765796	0.0813555493892575	-0.0703446726148688	-0.0502047647740405	0.374546689019909	0.0287174155486234	0.135325331456373	-0.0447539494941684	0.0521627720629798	0.0476030902132862	0.0812088361557782
8.65061355771895	0.0777129990193835	-0.0666544710230445	-0.847546174617228	-0.0359609450470589	0.404760466848349	-0.0545643259764096	-0.0018099094154173	0.2604163507587	0.254514742204339	0.115785710527092	-0.0672742277476379	0.122244597327626	0.196480426923322	0.16800307901827	0.0562560926972557	0.937604473098044	-0.494191616737587	0.0212025098250358	0.0768602405532035	-0.036609283342717	-0.0953580360593261	-0.0568171667489275	0.012165799320923	0.0589005494582099	-0.0512338125191951	0.039836093997298	0.0332588595969299	0.0566907830696593
10.020639610338	0.0242479875220791	-0.0416359889265247	-0.819684884545918	-0.0396659736959595	0.378371207746818	-0.0823007047254644	0.000425147046631511	0.264459584103225	0.273378376026746	0.144588442553121	-0.0432128727339934	0.144024040824354	0.175661166960689	0.142700109821383	0.0203430327745149	0.92534725366325	-0.325643547826259	-0.000532691877751859	0.0841360922247226	-0.0511282545026445	-0.100052902360616	0.144503395000381	-0.00429662388566045	0.0731794055510818	-0.0616364816370102	0.0533643818215699	0.0394328692640529	0.0623919711171765
10.1979336257823	0.0276830482599352	-0.0333711464456963	-0.824485099730126	-0.0295014781410228	0.371621977128174	-0.0780116058002556	0.012206581603515	0.25629236209492	0.277240198208617	0.140497020752848	-0.0368762311437836	0.139711924741588	0.169542096271774	0.137452589737505	0.0071087111101074	0.910990289346252	-0.235733385098401	-0.0181073763181788	0.095756956553362	-0.0580148391806264	-0.122727714913661	0.30345164964407	-0.0138782939349546	0.0778570480599727	-0.0723823646668841	0.0614091844855704	0.0496191114692851	0.0710900826559039
11.4588134657512	0.0197520206846354	-0.0376508543976079	-0.851998547730526	-0.0701315743579785	0.305447668597873	-0.112770475937288	-0.143082651615254	0.0794041602063026	0.140591099978981	0.0209369944865528	-0.0246792148978558	0.125598850531221	0.1454387779699	0.124523472197334	-0.000269103719985057	0.89779334519174	-0.330584193322084	-0.0444068936601599	0.0803526656213138	-0.0686891745983205	-0.157938732168547	0.141185602174718	-0.0543642910618354	0.0228059136214453	-0.0764659963773579	0.057398032585791	0.049014741636228	0.0639672892711925
13.0550083554198	0.0339444069265149	-0.0101500774854731	-0.849668114556887	-0.0419918834605125	0.30051470340426	-0.0947333624541715	-0.0873102501580042	0.0699075368962016	0.120471031848588	0.00574855840997317	3.28932204809432e-06	0.127941399581776	0.147793117900089	0.122988308155648	-0.0417256814070351	0.858012657351901	-0.37024634938901	-0.0768120220891117	0.0737090211700764	-0.0900788833380626	-0.148027995107038	0.336793004058536	-0.0847609938231243	-0.0135532289064488	-0.110660353246202	0.0585426212209764	0.0505986546860363	0.0547993874853279
13.2879658574314	0.0334412979160032	-0.00842625636870924	-0.850983451502006	-0.0403944651269069	0.299149955042037	-0.093487395130718	-0.0859375122195545	0.0683898233206463	0.119226842319276	0.00441496547485241	4.6580384365532e-06	0.126644790312158	0.146493991329267	0.121716383482623	-0.0522092459305483	0.849810163310324	-0.355717550911427	-0.0834688302177831	0.074494480222234	-0.090400053314734	-0.154008502231036	0.358879451329365	-0.0854630462739488	-0.0130835324365887	-0.117769582093434	0.0600721385575428	0.0516126735531591	0.0555836334264667
13.610068249154	0.0304667402107307	-0.00738707613686435	-0.851897834598186	-0.0390068396783864	0.297794195515851	-0.0921603670169603	-0.0845301275550862	0.0666639587247666	0.117340472967961	0.00283848304410018	-5.9886880173212e-05	0.125715410881651	0.145190225182518	0.120435844714084	-0.0650471069041957	0.841850033067824	-0.331981294119523	-0.0888185955317281	0.075121499432188	-0.0911751898122328	-0.158485724692825	0.382033250977925	-0.0863052718721686	-0.012069472196897	-0.124820378741835	0.0624953814314396	0.0525208423640163	0.0563289810506393
13.9278979873235	0.0154896496217747	-0.00932676143818967	-0.836030085283349	-0.0384145811450679	0.300450778775279	-0.114493119004872	-0.0833009392575739	0.0660693329796536	0.110223953866214	0.03549853353457	-0.00195169113982967	0.136474819680546	0.146819988935886	0.123106274451375	-0.0745803028114743	0.837781657544389	-0.260599476193369	-0.0910984144008749	0.0763130986590393	-0.10027673901898	-0.160685057348548	0.401386780016087	-0.0891028493313702	0.000542486020314424	-0.128350642266881	0.0679169828531206	0.0535668188905289	0.057718960711201
17.0623780404442	0.0298967266963024	-0.0524308291380061	-0.78400022316079	0.0354788772331771	0.192472893748658	-0.0731795204562928	-0.108744821975242	0.238968281282377	0.00228808768821073	0.135976577455707	-0.0316332985372933	0.170676014782249	0.0549575548595848	0.0667816533554274	-0.0481043391437596	0.829001856393386	-0.343990666445843	-0.0453182782777998	0.0576873065128288	-0.0541261302372086	-0.186532257275871	0.548592375686376	-0.137741960775998	-0.0212302557880976	-0.129691849340473	0.0633173589026707	0.0246511607173868	0.0377256588962236
20.3547214767314	0.0536991756450463	-0.0118134884178117	-0.783045850840729	0.0938064418493191	0.141466022856358	-0.0144344979229015	0.0392729656139966	0.16920444491118	0.0208234655492767	0.124958996188725	-0.00938053608968224	0.169711966329271	0.0135661070327199	0.0350374904860961	-0.0167156255008699	0.851267153607242	-0.420451118416056	-0.00636766458367958	0.02378519997852	-0.0172169610737234	-0.0693125003236473	0.19606491649251	-0.089285944574996	-0.0218497542017216	-0.119362069726433	0.0569923131756584	0.0022427848875599	0.015776685259258
25.7700691101015	0.00703434660305871	6.54033663039811e-05	-0.80821824232847	-8.91917664940021e-05	0.118016428778882	0.00583273327413748	-0.00817823702203775	0.104375722877186	-0.0164890653518839	0.0993143352747991	7.52602424521034e-05	0.144449946751729	-1.50009951607999e-05	0.00745229302522401	2.73321427231782e-05	0.83335009844417	-0.596025897723822	-0.0209253450278944	0.0101871433074004	0.000212813209955211	-0.210531926325509	0.188379804113091	-0.0468275933052746	0.0408142411224522	-0.113770876545418	0.0302989676284703	0.000138569192371138	-8.71949314686095e-06
27.6087364623703	-0.0196436568938799	0.0120359317707044	-0.794418457319347	-0.0113032281183385	0.0888297350766068	-0.00833403480250239	0.0020611113338397	0.111911355202122	-5.30672611641036e-07	0.10751877466097	0.00913341276565096	0.155123871650758	-0.00956117609708244	-0.00655937300193542	-0.0269258115632065	0.809957512556076	-0.7161886424678	-0.0372083606529372	0.00566417654431515	-2.94902026195334e-07	-0.240869320821096	0.226203363783288	-0.0425977867816941	0.027141073690859	-0.13088707189819	0.0190697744805218	-0.000885999044160715	-0.000259610546679736
31.5180875144479	-0.0293213443254237	-0.0122049765381353	-0.779964555083926	-0.0156782823121894	0.0818142377730163	-0.0531363130747078	-0.0174020130468983	0.094731658327653	-0.0266630970099427	0.156508078017322	-0.00877382175884317	0.159453296317883	0.0102149658260963	0.0114325939019472	-0.0410174477899757	0.806006652796857	-0.54413034725559	-0.01772486979051	0.0298938558185241	-0.048997136153555	-0.139383607165031	0.610314764156206	-0.100709236805844	0.0467987496782118	-0.141423330702668	0.0308462542814448	0.0217260648391073	0.027078258253638
36.1166731146113	-0.00143106289265098	-0.00689285339363003	-0.758184205555138	-0.000871954037923722	0.0273218138520788	-0.0251329287897556	0.000161184510049838	0.0985784192774512	-0.0138457947688673	0.187136054621127	-0.00640021436412255	0.172836530541213	-0.00281954993643567	-0.00651338265273116	0.0202822103193263	0.782495380016138	-0.474457770812879	-0.000523821800526205	0.020934497720988	0.0303964176173236	-0.071661613470403	0.258180180271862	-0.137731097954855	0.0769504489977504	-0.167240412886424	0.0329718847230516	0.00916655725663269	0.00159735054613329
38.4832774220095	-6.69875862643501e-05	-4.05058914203391e-05	-0.772829773644367	-0.000244500418207056	0.00529853841542899	-2.51694553211573e-06	-0.000536176713185592	0.0721299373088308	0.00289073405814563	0.138423410119077	-7.08287574992434e-06	0.162991069638528	0.000127495189595855	-0.00232498251630719	-0.000157154942965347	0.793852316438789	-0.522390838350831	-0.00657806806392263	0.00393055178757204	0.0161177869744133	-0.0640441090464872	0.192282449018543	-0.105007268120132	0.051678854367283	-0.156000026000981	0.0295963876303547	5.1903515214174e-05	-0.000140121072833059
41.0219550590998	0.0210531128276768	-0.00501113287297978	-0.747389735615712	0.00381684700020349	-0.000532625559952189	0.0399589066070549	0.00272529633529745	0.0812009334701946	0.0024542780401502	0.195958198175431	-0.00449757549410587	0.177909915201258	-0.00344366149909666	-0.00425217238952792	0.0184890465395141	0.795170555489131	-0.331469973741868	-0.00373532016989598	-0.00595430004094733	0.053592785282439	-0.0957467152441021	0.226234782333212	-0.0788706910961716	0.110730274205775	-0.149206674333255	0.0383584778511826	-0.00466798133964163	-0.00541463725546388
41.2086556205545	0.0254275692795051	-0.00887558268071731	-0.744595088920327	0.00738533000378957	-0.00288953212965665	0.0416670160223626	-0.00180542122232987	0.0832156794457635	-0.000303428250077476	0.196810601560088	-0.00766227997679197	0.180404652323627	-0.00550597169492596	-0.0061501793745329	0.0266480599730362	0.787218105526297	-0.281629094567925	0.00474033513619861	-0.010982931919678	0.0563095443378547	-0.10334517062414	0.29057153487594	-0.0821212011784221	0.111548466311116	-0.155807440296792	0.0430260047169774	-0.00918640583818784	-0.00956786672564243
41.3813798766725	0.0279015718991006	-0.0116266941436568	-0.743550183975425	0.010714737348963	-0.00392803705754064	0.0419832663079961	-0.00606885025188359	0.0843619316708586	-0.000591108158571959	0.196640728559109	-0.00962272835362403	0.181328618495841	-0.00640764420449332	-0.00681453595794471	0.0338170023921515	0.778072623071145	-0.253568250984221	0.016161972627165	-0.0149002093262042	0.0569052862155442	-0.118002508755746	0.35451227309113	-0.0838097189734105	0.110658692354552	-0.162567698349588	0.0458053861017367	-0.0128351361994599	-0.0124132444670448
43.1713658648559	0.0197886630958671	-0.00389528236773188	-0.753981910677991	0.00758588737092266	0.00150421637607019	0.0412399094465076	-0.0212494017014129	0.0512770939542956	-0.0148565720617618	0.173218519866912	3.02535075775231e-05	0.172820033014745	-0.00014100265166954	-7.46935302323475e-05	0.0419640630018077	0.757315812378948	-0.383542706668886	0.059406920414632	0.000955110372111528	0.0566698142837121	-0.203066553243007	0.219794561012574	-0.0956893986969317	0.0828715791625901	-0.170051607263329	0.0352810013072099	0.000143269107098896	-0.000669619880110377
44.5870159905978	0.00500767297490316	0.00645306965565318	-0.748820112630946	-0.011943233268593	-0.00850200750335004	0.0256006990422107	0.00904431809617005	0.0638922944079306	-3.08025613701383e-05	0.173719403295284	0.0026491733585702	0.17660080541714	-0.00822442084086926	-0.00561003601722416	0.0560719865893264	0.74284484130954	-0.446921231042736	0.0750075615674803	-0.00179361381862483	0.0544700976495484	-0.218125756618255	0.276892482220123	-0.0926521823329304	0.0739008007687824	-0.180687699156698	0.0292807077128067	-0.00153369109287589	-0.00136815380793479
45.1629854429575	0.022763596742403	0.000275078706831364	-0.73132331710402	-0.00710421102649184	-0.00737470333579813	0.0444441261745913	0.00521901184215526	0.0622987301501362	0.000683311677826518	0.195196005773381	7.81677645393384e-06	0.190319330644518	-0.00728348559083445	-0.00445903404038893	0.0712497534331816	0.738466181055274	-0.344473210021962	0.0771974375810563	-0.00192857240076843	0.0635731323677904	-0.219794130905173	0.315083568307286	-0.0924703219566173	0.0817369072797481	-0.184358177650456	0.0378255137547288	-0.00151940379783868	-0.00153028070190254
48.4907699210095	0.00140251120437249	-6.1663835264279e-06	-0.751647369116451	-0.00632691205726768	-4.46279639583356e-05	0.00405764162853134	-0.016754262721251	0.0573680699677395	-0.0139009480413051	0.137909755467621	2.24993020532932e-06	0.175229491849059	1.90776877080243e-05	8.18305385613633e-05	0.052432709016395	0.755232545706273	-0.63493812294451	0.0810785250401744	0.0004844128722751	0.00722434642347069	-0.14371067629587	0.304310843318212	-0.121963865354751	0.012927746252248	-0.174328548643975	0.0159188165139994	0.000325146179003438	0.00160383452196061
50.2307217023853	-0.0201508821826582	0.00229029412952717	-0.730675120700186	-0.00112225336660861	-0.000919237194219393	-0.027269067960114	-0.0101314312066154	0.0553918681850172	-0.013443698776677	0.17958163483477	0.00240681072495581	0.188711199889859	-0.00124037252286877	-0.000407033914157062	0.0326951650880572	0.745941236434778	-0.383784827623691	0.0861947878203018	0.00160250209251042	-0.0376989232529467	-0.148059490467211	0.452293488644416	-0.136587471709927	0.0914438326504153	-0.181439528198872	0.0285468673713383	-0.000825376952092943	0.00379413296566551
54.4274858071664	-0.0105199714867872	0.0110534738318257	-0.736637829481002	-0.00950870421922308	-0.0134972846691798	-0.0168824378719301	0.00367369640275528	0.0553891594863222	0.0138140352497304	0.155368645999026	0.00807465810637303	0.182712955574638	-0.00853788947863781	-0.0085443175789027	0.0113622640569333	0.759163009783136	-0.524044458248266	0.0790487673063855	-0.000189107036809805	-0.058424251616271	-0.136964309026191	0.236609105988821	-0.067778782216781	0.0908666798126823	-0.165937660633735	0.0115314508406045	-2.07578814637236e-05	-0.00341785476566652
59.0478428753457	0.0152427952284508	0.0136826100654411	-0.723691245935962	-0.00529455825953876	0.00405037597172108	0.00762057998440084	0.0073946600405007	0.0545033396781507	0.0128560530950801	0.174601340697004	0.0109634846188424	0.189060847411904	0.0004024197657119	0.00399377848234703	0.0282175239434303	0.768704631904725	-0.694240986805244	0.0475106945545966	0.00264791806864809	-0.0231585426865361	-0.173150498607029	0.208394557419066	-0.0483809891958805	0.0683316707277174	-0.14883064550169	0.00140689430913141	0.002327915651811	0.00189312107620647
62.8832952674182	0.00773551802055601	-0.0087053497059506	-0.72988473650299	0.0184034878203738	-0.0125386196225118	0.0110950925905618	-0.0275876786084893	0.0537876148644128	-0.0140601231762669	0.151726394747839	-0.00469740973699087	0.182925948752662	-0.00837823788771101	-0.00653336849162552	0.033296301862461	0.769150693324651	-0.589843137037583	0.0451341385388005	-0.0200479932522689	0.0438568811661288	-0.16359654539003	0.594526007163628	-0.0826961216596335	0.117912791835454	-0.146184355927741	0.0130543302236141	-0.0115996223014359	-0.0151585529609821
66.4323559390019	-0.000960244788248435	-0.00233293013202391	-0.729676274194627	0.0105985010069619	0.0047897744992093	0.0135292583712997	-0.00678731357127639	0.0538333350400678	-0.000619741110695732	0.170703300172507	-0.00119614335851044	0.177699565807006	0.00243002266612625	0.00266230890090245	-0.0023187047616002	0.768261076640489	-0.925225864248268	0.0179098947724217	-0.0266295965334858	-0.0131296010397781	-0.120672501539842	0.330926663656637	-0.113136054648703	0.0676512534016721	-0.148439046243851	0.00422228915662124	-0.0123207057288927	-0.00966542971168908
69.6936085127507	-6.45566383608108e-05	-0.0024902247344308	-0.722123032400522	0.000975273302172207	0.00228140043250356	4.31062672467726e-05	-0.0107108366108994	0.039165767840343	0.00271308321763521	0.157236545937062	5.76100190333186e-05	0.184217327350914	-4.98936423697664e-06	0.000110824478510124	-0.00772186588252475	0.756008656371014	-0.684818302794638	-0.00374425312864527	0.000354267598926627	-0.0130883755017802	-0.0807011825988071	0.18875613949909	-0.0704185691363081	0.0408732457269732	-0.163442167611132	0.0286660253407663	1.50573549368894e-05	0.00162135998847487
72.5973649964593	-0.0137204952348057	-0.00881709511577659	-0.709203734628041	-0.0101100639536811	0.00879968649368655	-0.0277195107257285	-0.00154484397158993	0.0501368344644578	-0.0105303152868211	0.193807203525692	-0.00729443396833085	0.189553405162218	0.006329885193	0.00763863532368801	-0.0234332743368041	0.751236887793491	-0.378972736507522	-0.0101045900780964	0.0118473229952463	-0.0745587975524587	-0.124391721642156	0.405210270765768	-0.049050477958268	0.147257549690922	-0.160604967805113	0.0420495295876815	0.00997491628055747	0.0102385291313051
73.6455811034666	-0.00939364620926828	-0.0038664197886821	-0.713010837914939	-0.00556929994272914	0.00440748055022048	-0.0252088253638394	-0.000985790218164401	0.043353228309061	-0.0107331396139968	0.186446146576412	-0.00263529378963084	0.186051360266316	0.00280466205480961	0.00409984834021351	-0.0360727684254354	0.725149808569117	-0.464306157052555	-0.0603602248859748	-0.000267341730171124	-0.0733652665066566	-0.220506841677138	0.278157283038358	-0.0535214985475538	0.137498565194616	-0.172544703928886	0.0341901381441085	-7.58532790808888e-05	0.00279982851606387
76.1535778042485	-0.00499203831442685	0.0022971279023938	-0.714350931001119	0.00991814919233249	0.00595307069655787	-0.0146038433802555	0.0209632522702393	0.0390366344321922	-0.000476751303903636	0.174004432594823	-0.000824712555543713	0.184410528836938	0.00494234494222211	0.00213807877198837	-0.0436918987027892	0.72320518884744	-0.511128761677864	-0.0616629170769014	0.00264965475554698	-0.072300471485347	-0.226642646834866	0.310534989655177	-0.0556110177069997	0.119804282987965	-0.171951716365187	0.0300368729136657	0.00234054285268909	0.00245602983759592
78.3202544288612	-0.00524616686449295	-0.000129004501861353	-0.715500469338123	0.000694700246032698	0.00196162327218644	-0.00901316313660723	0.0124856229014582	0.0254860079562166	-0.00735748757989172	0.157029585443557	-0.000147527219081226	0.183625638750675	4.34525476599915e-05	0.000156307906828091	-0.0364219771704804	0.726039775190367	-0.708089293456742	-0.0601767964655285	0.00783798395971186	-0.0352132180671509	-0.19130413687642	0.335631095588926	-0.0796247894477259	0.0495750997098173	-0.171695346543589	0.0184673657142183	9.74205052705901e-06	0.00779013661239009
81.1736117877704	0.016878554353169	0.00297676887265314	-0.702945139794197	0.00111457881951729	0.00171602981679182	0.027890758894482	-0.00250563557249879	0.0239834242761465	-0.000509255485072916	0.187726347229978	0.00291799378626553	0.189433777753102	0.00157643432413694	0.00144394951226432	-6.53357082061653e-06	0.742188089704279	-0.479411572599689	-0.066769033764797	-0.00269426732626592	0.0386617030884652	-0.110266109477679	0.365272885981136	-0.102537991392387	0.146326521348724	-0.163470809205162	0.0255848360412724	-4.70210004049449e-06	-0.00699652416334646
81.5844737240008	0.0207800737085506	0.00471783173798363	-0.701676172625935	0.00149463794305323	0.00168741592210514	0.0278367395395076	-0.00084941683089194	0.0231865558531789	-1.65244377568504e-06	0.187382645800246	0.00437034919741276	0.190422027892237	0.00136897197419664	0.0011700769609519	-0.00978157636117936	0.731647462885068	-0.491178530397764	-0.0790993947412156	0.000685424049220288	0.0357763075623912	-0.123360129238712	0.397374260995321	-0.100288550846506	0.143687371567731	-0.171642468887416	0.0244700451412353	0.00113512735242437	-0.00369557165280596
83.4758510222482	0.00739217705010446	-0.000328741140799437	-0.706093021178907	-0.00307532405250075	0.00124575278157008	0.0203169029691572	-0.0103006997436517	0.0155669033186339	0.000909519306148776	0.173449594017101	-6.82171022404118e-05	0.186509871138783	0.000414904664416719	8.08589005664034e-05	-9.47225942701259e-05	0.749961343504622	-0.668248214382522	-0.0482980566855991	-0.0103527001824939	0.040201529343759	-0.0646589165447879	0.099187941717631	-0.061163474598298	0.11257545270955	-0.159794707756148	0.00984737572323359	-0.00326191708768783	-0.00136362379083024
85.0035578649853	0.0152015324044922	0.0138687781317493	-0.696087506215813	0.0100428547520253	0.0114536138667397	0.0289640859111718	0.00047291267235821	0.0278347110948874	0.0108922395659591	0.183494924828766	0.0106120167748822	0.193693224726554	0.00909098530796358	0.00908954748045608	-0.00519054288836305	0.73200679056825	-0.674805301171224	-0.0861501953413555	0.00100485083665325	0.0438785596519067	-0.133245927226115	0.171467234287597	-0.0381057675070623	0.104302845694784	-0.16649265799466	0.00906410153468184	0.00191656041053907	0.00256237800256306
89.1959780581628	-0.00213813229616124	0.00249861314907716	-0.709622305388671	-0.00341816541432906	-0.00589008883707689	-0.000974256489580589	0.00445826065720299	0.0302119108097622	0.00899915508392171	0.166604676821842	0.00169639348330815	0.179240156967806	-0.00270344451571795	-0.00409544353629649	-0.0008464590175082	0.747405645032089	-0.787821573560024	-0.0453804274421552	-0.00118950776303914	0.0429425245132268	-0.162621257919161	0.184762630669738	-0.0211379699630374	0.10859011559967	-0.14484428117808	0.000739577457464831	-0.000733349285915836	-0.00143660519982105
91.3726954565679	-0.0067402079026097	0.00660992793248517	-0.695575580257862	-0.00234857959676681	-0.00814806688535974	-0.0123493437504559	-0.0103798812089026	0.0118996295202812	-0.00200542814598347	0.162391182982977	0.00658858871103815	0.191819596185761	-0.000855876864583478	-0.00247640904588884	-0.0264964824290134	0.752869163630819	-0.799498535343695	-0.0475415528963128	-0.00450333323813424	0.00993678136243526	-0.169564860100475	0.153620684895024	-0.0191612875391403	0.0983450197827143	-0.136795886843606	3.84834293104787e-05	-0.00179928602252789	-0.00289693001477682
96.4111398370668	-0.00113394143440413	1.6660512409259e-05	-0.695036420994112	-0.0156357321889254	-0.00417266509685377	-0.0147320811589883	-0.00884467546877311	0.0419373358755195	0.012872321839709	0.1751940704828	-3.68668938918333e-06	0.186517731262649	-0.00170639820331552	-0.00349920176970139	-0.00936698346418973	0.755109057987581	-1.00018701096214	-0.0495559584990985	0.0436707490440116	-0.000334541166198922	-0.115374652341254	0.158830201762992	-0.0675090872200164	0.0869715756790166	-0.136517536278834	-0.00344618218783688	0.0270574484482632	0.0258412022553221
97.4362203643063	4.2810899692475e-05	-3.89485827313264e-05	-0.7014857306551	-0.0129801669978123	-0.000341700614998377	-0.0127624242605276	-0.00198195998118682	0.0284806717748176	0.0156226939323629	0.163389192530714	-0.000132127059885249	0.180976470403402	-0.000123999720359589	-7.36794471401123e-05	-0.00302395291234886	0.758088472119176	-0.996125343370262	-0.04091824957936	0.0373326692540972	0.0017525017045848	-0.115216834343565	0.209805920834933	-0.0630911521297362	0.084214972175981	-0.132702285963099	9.56676442811938e-05	0.020773263429727	0.0191082828335987
100.087143598951	-7.28514036597192e-05	-0.00485604428917057	-0.689611713047382	0.00726807112227707	-0.00969284774964423	0.000169131502622379	0.00187752530808142	0.0195284953988448	0.01369238843058	0.161144698028585	-0.00395806781657196	0.190673664460227	-0.00332150425087184	-0.00442972900893123	0.0170382365159962	0.733428019189456	-0.672544416903959	0.00992695316654181	-0.00833981083080597	0.0163473393542666	-0.0834490360585627	0.166871678633107	-0.0360523262178518	0.0694891728553068	-0.158674703752461	0.0313639878369972	-0.00579869145050428	-0.00874334425444391
104.014535300857	0.0119589369068631	-0.00845810136929454	-0.683416802747662	0.0114490042090589	-0.00871025122550699	0.0238356238263097	-0.00130634297639083	0.0354485679025029	-0.010425018365718	0.186020624930685	-0.00679866989707091	0.190185970596824	-0.00625970975535102	-0.00737504923854043	0.0256996249765903	0.728246393555856	-0.420405036654968	0.00969866698567626	-0.0153272800444406	0.0691714181449323	-0.130834508852596	0.381411579423698	-0.0210610726965694	0.167242559939034	-0.154896882268298	0.0398554286628292	-0.011461041875459	-0.0127989811233014
105.418356555767	0.00569564688512172	-0.00186703460179832	-0.689823345397965	0.00615082725464234	-0.000477492898363581	0.0214377846084757	-0.00457720544991801	0.0214666732895201	-0.013902590259345	0.172475992375587	-7.90216840379491e-05	0.184691728003352	-0.000414395058281321	-0.00169284876780083	0.0355754323784371	0.705389690787609	-0.529194399012604	0.0562773601641574	0.00019342837767209	0.0682038882266515	-0.223585471821789	0.223807549979518	-0.0291564504087489	0.150897304495781	-0.163976734271399	0.0303123305393896	8.36782094295681e-05	-0.00349212936500437
107.693207364562	0.00846016657850095	0.000203449809776987	-0.684274287067818	-0.00902162766794726	-0.00544508263389112	0.0147486118427142	0.0226503527762463	0.0272897663233377	-0.000575564368830511	0.173298784276589	-0.000958094237272624	0.188173083466703	-0.00418817636774798	-0.00159717395224684	0.0504356445273203	0.701566410926368	-0.489576057415812	0.0571549617950185	-0.00310689073440137	0.0727869352756695	-0.225758161826698	0.306464669900268	-0.0288502169701065	0.145038953355008	-0.16589305513338	0.0331756424801669	-0.00259101615145185	-0.00285675257635531
111.11028338978	5.14977108800235e-05	2.64443001912414e-05	-0.694677226982636	-0.00553852404639393	-0.00034747071352504	0.000660798613960084	-0.0106206582969436	0.0186329055964197	0.00125372109367562	0.147057569376845	0.000137684958610848	0.178647210644107	-9.6844261127279e-05	-0.000144367507779977	0.0326676092726057	0.719315339242162	-0.847418322511274	0.0708002533900735	-0.00738693708524378	0.0138844085783421	-0.123993613044633	0.26849461874897	-0.05756831644981	0.0564720101350038	-0.157896225560083	0.00742550542951017	6.33989074457667e-05	-0.00349151643331912
112.674817900695	-0.0177462199895417	0.00409427946347211	-0.677569281920522	-0.00215582092486667	-0.00179925755492461	-0.026792071878174	-0.00194540350515229	0.0140991835691988	8.70196341615275e-05	0.181445938398678	0.00386851992298316	0.189429288812293	-0.00187551348033184	-0.00176648562704703	0.000707797991582439	0.720016183279746	-0.515942850782828	0.0631545598313301	0.00227166678168129	-0.0494997431696248	-0.105559201422875	0.381346577761347	-0.0787208171802762	0.163391153936295	-0.158392849990566	0.0242079060333735	4.61692835457805e-06	0.00629411994471236
113.144001141476	-0.0169981376874977	0.000403377195724309	-0.675572521397784	0.0033058718007464	-0.00323765210985816	-0.0253804957720177	-0.00763801791781586	0.0158021013872743	-0.000537969563575682	0.181438078149305	0.00117044412099335	0.191043302710166	-0.00299678098223934	-0.00231988359162185	0.0140921916386987	0.704370978410704	-0.507917670596206	0.0827381222709366	-0.00287277010372892	-0.0453066505586523	-0.128421166602568	0.454300816472001	-0.0773757170873454	0.160941872528909	-0.170141887476786	0.0249855011286259	-0.00309331139958908	0.000485104772822669
116.264714806569	-0.00996632319084958	0.0113712225313218	-0.676156639245161	-0.00883123583476306	-0.00800593671739798	-0.0190065773762029	-0.000850597507526347	0.0192143130898351	0.00638172255087039	0.169187086952094	0.00856590290947233	0.189671591970689	-0.00665903775735888	-0.00602280323324778	0.0102233554418143	0.705026059591989	-0.743227301328445	0.0872899164003672	0.00214707423616636	-0.049688809852305	-0.133995610305526	0.156307406576968	-0.0190755590577132	0.113164909676067	-0.165579209246074	0.0059194185006582	-0.000495194946890062	-0.000895399726657656
116.583101728673	-0.0148352355448951	0.0135881370665207	-0.668743877344963	-0.00966482227144981	-0.0115822036116837	-0.0300511292539367	-2.7143009595644e-05	0.020949828365302	0.011663418739958	0.185747177507932	0.0105212580545054	0.194363616491552	-0.00878385901793325	-0.00920989846241868	0.00141550058172697	0.709951146021759	-0.650323937015517	0.0840081724376754	-0.00206962783381346	-0.0646814681912514	-0.131423757044007	0.194929215606941	-0.00996731447859191	0.136571862912426	-0.160806216273438	0.011506539729358	-0.00220017483076944	-0.0040393258863935
121.253813777391	0.0162055198816702	0.0063394458759557	-0.671940494832406	0.00352058180888084	0.00995393845015771	0.0155547074198986	0.00240925962405548	0.0248593280065375	0.0135188798933272	0.176077299686869	0.00521509227287402	0.188661488420091	0.00534454400289509	0.0081970995869914	0.0152391115450118	0.732404520991435	-0.713780951249219	0.0441175877072493	0.00304788671003781	-0.0377354343215484	-0.156871329625343	0.206684968397795	-2.87610081545304e-05	0.130657636891969	-0.132312906223523	0.0103582258096934	0.00245370221693913	0.004074816535191
123.53793711594	0.000815204853208617	0.00507245701526095	-0.673536899026765	-0.00331990144590638	-7.03719773469116e-05	0.00634969862894713	0.00724922147560174	0.012897279946241	0.00222229469569802	0.157949869979987	0.00292964986284262	0.187749582807304	-0.000218341969922338	-0.000115546217791073	0.0249698090615109	0.734068605918085	-0.861197816507126	0.0406833457746235	0.000166068437524827	-0.0158747029178574	-0.153258253997918	0.199884220092949	-0.00381181523015306	0.105361163926204	-0.129185038699758	5.40786803941721e-05	-0.000114122672669392	9.74723309085437e-05
128.142287581675	1.46510527625584e-05	1.45756346167651e-05	-0.674184055739495	0.0150486464926004	0.000696193238400577	0.0139556919430196	-0.00195707902384115	0.0299878017174439	0.0155203867490028	0.164412370973854	1.05530734085364e-06	0.182514759430426	-5.21583461360136e-08	0.00135269900864501	0.0104498081897948	0.733646383392684	-1.00023599687308	0.0504100297863707	-0.0421055565597853	0.000477586949579658	-0.1091714520174	0.143630674831411	-0.0478000034638134	0.0904688103679535	-0.130667249348555	-0.00186905673231196	-0.024667955428766	-0.0237535250731225
130.480274235606	0.000275610880771268	-0.0105499411944887	-0.664112387579268	-0.00213074392569262	0.00582237958559581	0.00419518629989536	-0.0124981144077478	0.0353235220512963	-0.00182611858221153	0.173201247502625	-0.00785007602543423	0.189287343071244	0.00304111540487378	0.0026684966803497	-0.0206597500689829	0.70076468999926	-0.616654536451909	0.00743027877805962	-0.00405682961349689	-0.0082670502586805	-0.115536309809991	0.474314746895981	-0.0633540972840382	0.116277740064502	-0.159526071340724	0.0325679786976437	0.00206334212157916	0.00362386529989549
133.545541227926	-7.09870813979046e-05	0.00309775618494046	-0.671811841900446	-0.0109025618770737	-0.0042923238678886	-0.000778326913758648	0.0184148984710044	0.0321241599878704	0.00338832562594717	0.151889955839462	0.000244339136296116	0.182103608013667	-0.0030822710325699	-0.000424592666172903	5.14879714000738e-05	0.7119834702861	-0.803897507516512	0.0150358800807214	0.00569861482511086	-0.0077877032251411	-0.120177603474521	0.12845254005314	-0.00633689671865915	0.0628965330902915	-0.146315855389158	0.018968292322102	0.00047143653085038	0.000137484402669455
135.559336982009	-0.0129124752308334	-0.0100807597274269	-0.6611867163622	-0.0139860502747421	0.00891609185381345	-0.0224835599034291	-0.00511336248911142	0.0330271672531112	-0.00984032538889798	0.179109403974418	-0.00767612420635858	0.18716960687537	0.0064073802891647	0.00726963681623161	-0.0279036359420123	0.702066505494768	-0.418146016869292	-0.0135444224191754	0.0174978061983956	-0.0718003536747927	-0.136664575611842	0.415253790598312	-0.0155430463244774	0.17480053763692	-0.152187849231518	0.0401030922465025	0.0129522250251153	0.0138509813919412
138.77590818497	-4.0176753487793e-05	0.00460078899324142	-0.67029495468753	0.0117261206724521	0.00447023514212143	-0.00563746410365271	0.0245763252474467	0.0252497661107311	-0.000216148842174537	0.159490650233101	0.000600967320430057	0.178375757818195	0.00347452036830924	0.000759800490269473	-0.0331476324224082	0.68719126217973	-0.611027813267882	-0.0493910764026028	0.000924317192916657	-0.0650539368970238	-0.217530407725932	0.266047123566783	-0.0216203463803355	0.143000121941057	-0.153908836193447	0.0229494085592881	0.00083890063421293	0.000816536504482782
139.509050925606	-0.0158307052634594	-0.000117394263488294	-0.652122998739529	0.00600526997468412	0.00122991910727414	-0.0281973584064094	0.0203959452853224	0.0235440806307458	0.00166481456835439	0.189003326437236	5.69809592565187e-05	0.191492284231296	0.000822436966552752	-0.000144298719227322	-0.0455821368392163	0.67995522290451	-0.557469258898418	-0.0496591143379576	0.0057645887634042	-0.0651806940407519	-0.219825965530834	0.283788195129853	-0.0301534789814118	0.133213527345911	-0.160231598408009	0.0289757862929888	0.0035297999475299	0.00562205493910136
143.95943311004	0.0141049551747252	0.00219928122405024	-0.657771035817772	0.00107785591512825	0.00137012784349604	0.025384029379312	-0.0043739099924056	0.0119473868801313	0.000124398289929162	0.17541927418264	0.00198913116126399	0.184097119147648	0.00116427887874996	0.0012252778976234	0.00159652097202377	0.701777332253642	-0.522978332651573	-0.0554567693169033	-0.00236314982233737	0.0443832123730003	-0.101948857345065	0.36948204966832	-0.0720446655025592	0.168261580985373	-0.149558063549782	0.0240878373932113	-1.02857391420802e-06	-0.00618281621857327
144.318147304277	0.0194516614032965	0.00550591404901239	-0.656362587049223	0.00318786875489943	0.00142656955280663	0.0256770489467698	-4.51874287182442e-06	0.0111495239551911	8.64782352829682e-08	0.175188893153289	0.00475126514917869	0.185249538636218	0.00106328461257432	0.00111858314242245	-0.00540760534588566	0.696180468027247	-0.543014814591753	-0.0616979070015191	-0.000251350320744675	0.0422210972787147	-0.107614875002829	0.381166857212328	-0.0695438924060976	0.165758640295521	-0.153973111271447	0.0221687146155634	0.000222576621331546	-0.00421195647546554
145.288151262987	0.0109638030145049	-3.45201251444664e-05	-0.65591416672801	-0.00393098239865535	0.000660200809220778	0.0227484160712761	-0.00661790866751036	0.00762557935257886	0.00527906259267308	0.167835818655804	-0.00010049111841481	0.185973855080934	0.00165419843424301	0.000752756070146889	-0.00130564753076728	0.705452354355973	-0.661041829539866	-0.0414750912237552	-0.0145166466800677	0.0494962959634937	-0.0622437005949526	0.0875875684401397	-0.0394608171126882	0.143621848578942	-0.149998565824375	0.0129361000125453	-0.00929248002764619	-0.00612312382877312
147.780231104595	0.012009786129489	0.0126237048661581	-0.652261846293062	0.00954928434795647	0.00996527487522542	0.0217563653152482	0.000133205020979858	0.0186912739360795	0.00894560041310177	0.169341896545942	0.0096292548606779	0.187319406057157	0.00782101116169863	0.00761225547619981	-0.00727773433615808	0.689532065661392	-0.736118411673649	-0.0774549841433454	0.000530140467140007	0.045619438969825	-0.128434318536206	0.1789163269881	-0.009912228585488	0.120734857409563	-0.154136947895937	0.00660273596704632	0.0012380171553985	0.00151811670493656
150.259928100784	0.00197511331307612	0.00119244856778198	-0.660210654600186	0.000259799646526295	-0.000206219619763994	0.0118027490805249	0.00886034437012074	0.0278774592002046	-0.000306559574230484	0.154599023817783	-1.1267063362325e-05	0.17942347785839	-0.000242633879375553	2.43211721776318e-05	0.000231370952123729	0.697238993284376	-0.752356277207392	-0.0480663010254651	0.00137549002274066	0.0528664725590314	-0.15766643536658	0.243029155081615	-9.71891767633105e-05	0.14037032486576	-0.141348021133991	0.000351115296030485	0.00103730014053851	0.00015682759918793
153.33025239235	-0.0083266146125241	0.011690859446877	-0.645457200142273	0.00642605868709616	0.000245849694985595	-0.00872503063154305	0.0080067995633595	0.0269564131864795	0.0162599632710888	0.173722303050683	0.00931874578333493	0.188817384146093	0.00245895134111954	0.000386439893095855	-0.0270057168189584	0.713302178538243	-0.757779800837697	-0.0368644691078174	-0.0027360068679105	0.0222684911865787	-0.153790913014215	0.207571177561209	-0.00112064520403054	0.129872340510627	-0.123669488002931	0.00774927218355609	-0.00202676660571088	-0.00370989996114738
157.106452693717	-0.000915263325182667	-0.00658990226370612	-0.657027365481111	-0.015331011447301	0.00702581160998219	3.31461052649592e-05	-0.0225015727333013	0.0259189767761465	-0.00516434208700321	0.140376439266967	-0.00190821711617454	0.178921775616219	0.00496348218388199	0.00196695316527355	-0.0319883962622782	0.708638168733571	-0.713464979454076	-0.0466284540482927	0.0192499256331781	-0.0357454063690526	-0.168791022008104	0.576100137362336	-0.0375992259516718	0.159914037887698	-0.122813046843711	0.0106432140448716	0.0115457897455281	0.0134834450145185
160.003184470358	7.30581932601508e-06	2.60730179390516e-06	-0.657343399886728	-0.0130484745398634	3.30095508593422e-06	-0.0128721039579361	-5.21673059644833e-05	0.0218988648268285	0.0171231933307001	0.152779558338953	5.65243234933236e-06	0.174597933349357	-9.39460448585705e-06	6.49273544307062e-06	-0.00816094656408647	0.719063720842755	-0.999992256619344	-0.042823693081132	0.0403789727378633	5.6935412527294e-05	-0.104891519375611	0.163362927384665	-0.0447032735632021	0.0930538437548363	-0.117873644568575	5.39752538201488e-06	0.0227443921669165	0.0211080419973822
162.918563635716	-4.0322560566313e-05	-0.00411594191181033	-0.647507380927634	0.00642552962045209	-0.00829847711098867	2.00236364109077e-05	0.00125738426554626	0.0149859910221634	0.0114121539436791	0.151656906667211	-0.00315844687133482	0.181955294288713	-0.00241139175265981	-0.00348482657077344	0.0146636639006056	0.695040613072276	-0.682581767944982	0.0105687164857252	-0.00851534371423679	0.0160973523601802	-0.0744805690819575	0.173229431159094	-0.0210504699729729	0.0818052259436914	-0.142744885668844	0.030590073188809	-0.00555141115573432	-0.00908132664344381
166.852929284903	0.0112225918233525	-0.00789299384025724	-0.642477767390126	0.0110778727962634	-0.00805455327882595	0.0221527598106393	-0.00110224786915331	0.0306387845815115	-0.00953166802092397	0.174374373640159	-0.00652481138749531	0.180618946999801	-0.00578523225968782	-0.00674056268359597	0.0250462433150084	0.688174356668435	-0.437759822457855	0.00924166876942761	-0.0161572109365993	0.0675890477959359	-0.126747831586815	0.374134294745955	-0.0163035888729803	0.176018038553435	-0.139991583448945	0.0388257467706103	-0.0118492495449126	-0.0133160371985449
168.431401654643	0.00393782239720788	-0.000302542366109289	-0.649993541109212	0.00513117675776721	6.56737837705221e-05	0.0191845827816597	-0.00425457756095947	0.0147575705648999	-0.0130800465256194	0.158766858039073	-3.20048210625226e-06	0.174165263387699	0.000100944084257702	-2.82045514044216e-05	0.0331531034648189	0.667579529948496	-0.558471081745652	0.0528924879013537	0.000244944312067494	0.0666075369905429	-0.21587115045976	0.203620601568129	-0.0258613415375959	0.1564274765158	-0.147263695542176	0.0283983300258938	-1.43272752578846e-05	-0.00299605936715931
170.687717727237	0.0128152019195319	0.00019199885678074	-0.63795343872701	-0.00755053571563263	-0.00344039773337929	0.0205196218667423	0.0211813983376787	0.0224437329424423	0.000431062575016539	0.173180819757711	-1.00902543598578e-05	0.182136383910424	-0.00252300220651323	-1.43582602587754e-05	0.0512337826566719	0.663793327702406	-0.474860053520349	0.0532759482281553	-0.00216864522110355	0.0751010780513965	-0.216600395862018	0.306781843054029	-0.0237551649809918	0.158119501759899	-0.149341457603906	0.0345545784079083	-0.00184835223437518	-0.00213326566946587
174.765248639563	-0.0010298883904724	-0.000212593004736168	-0.653719895425596	-0.00284103452674437	0.00145984459656408	-0.00709823231294118	-0.0088352499227926	0.0133298011275687	-0.00377419777686764	0.147940056515636	-0.000122397481364835	0.166767900082154	0.000247779804723469	0.00123794411029559	0.0144042703079444	0.677828061680338	-0.674434560042641	0.0593140319633214	0.00780261379455219	-0.0306237834931973	-0.10574176858939	0.381654847875515	-0.0811524343691648	0.1446763761182	-0.145640474211885	0.0138568365140216	0.00298844231393445	0.0105863881900645
175.559252623845	-0.0173908130114305	0.00449810472348586	-0.638048295609724	-0.00256621223987102	-0.0017794165821723	-0.02514710560703	-0.00183661881001813	0.0109444876481221	9.76562310204243e-07	0.170730175773779	0.00387685183412734	0.178332348919001	-0.00153301193753495	-0.00174097225669502	0.000920238139149715	0.681733559261026	-0.534064003003987	0.0585931708638246	0.00178740285650275	-0.0497175819335426	-0.0989922603780628	0.376827208719788	-0.0726915159045432	0.169447552869505	-0.142127761919432	0.0234147440920865	1.85410609389454e-05	0.00562861683550575
175.996004608554	-0.0153072842176754	-0.000296590496725309	-0.636120149356987	0.00397462923614276	-0.00343924187196654	-0.0234594836368895	-0.00860630824692701	0.0131979773994209	-0.00066276624220614	0.170839691735187	0.00023043098323738	0.179885939619986	-0.00286447842910174	-0.00241886257192125	0.013094951088568	0.667066792546314	-0.520805544870662	0.0773808153451669	-0.00312636870037806	-0.045732516458572	-0.121362975947124	0.452337148908701	-0.0715793549883874	0.167266933325767	-0.153007590611454	0.0247001733206932	-0.00306452780819937	2.83208830775289e-07
179.123436293438	-0.0100696550744263	0.0112490931068889	-0.636544373243936	-0.00878441884295212	-0.00820605107168696	-0.0176673331430771	-0.000468962290992601	0.0167409314880219	0.00670050727889672	0.160450212207687	0.00849145764523495	0.178403945133138	-0.00670582429355394	-0.00618511276061546	0.00910459147958294	0.668294090167186	-0.746369844299488	0.0816240947480104	0.000750817281043528	-0.0507805165048354	-0.127131852282259	0.167528250781696	-0.0129509176264187	0.120747359546757	-0.147856066111035	0.0064072943277816	-0.000733649056893164	-0.000892128173871332
180.329536535437	-0.00670156278245813	0.00863421335012067	-0.6406174530766	-0.0060957665469172	-0.00692007963808967	-0.0110000395067523	-0.00102745749170279	0.0158807857499457	0.00718825993762023	0.147352764072663	0.00592960697303916	0.175103653211574	-0.00398469609594078	-0.00507089337723361	-2.31000339587699e-05	0.677579960774844	-0.675052360089711	0.0747942791541113	2.84540680225234e-05	-0.0657795166838887	-0.120141675781033	0.236701712773708	8.37256202318723e-05	0.147848069495552	-0.138716021596443	0.00867918915890151	-4.44000148724019e-05	-2.25542756171296e-05
184.262489860137	0.0168658293036332	0.00435618077204677	-0.633863696027394	0.00250212820428737	0.00836431139902476	0.0155634747659382	0.00111677909054505	0.0207313586408798	0.0122025883388698	0.165825818196261	0.00354965494335802	0.176006601968527	0.00419217454878484	0.00672392449436369	0.0210943404339834	0.695521937861148	-0.721428952351556	0.0391059332822312	0.00250097363629626	-0.0337997363777882	-0.148889975757846	0.216394428403644	5.36309147944905e-06	0.134563675862685	-0.114794565320503	0.0112337374214343	0.00194922964023458	0.00363943761746429
187.366699001674	0.00132132283210892	-0.00314518241346366	-0.638808067358891	0.00745302882948128	-0.00151851717440484	0.00176613661061199	-0.00947737297732769	0.0130397768730278	-0.000269391799948512	0.143458498418557	-0.00123796633637396	0.171748965903535	-0.00144813667094045	-0.000529747416425947	0.0226848131686434	0.699349005758874	-0.909241060246891	0.0366929824700063	-0.00153135059957502	-0.00423749472760215	-0.148630679518023	0.267045677002465	-0.0077885650094371	0.0979372850639131	-0.108309075390469	0.000485954072970569	-0.00149452936601968	-0.000448538678856475
191.057014493062	9.24195848947284e-06	7.08104626284353e-06	-0.637394551103738	0.013653320463542	-3.51141461210894e-06	0.0127378901550774	-0.00121791383737377	0.025421332923097	0.015063680175631	0.154202722377236	8.28297363544249e-06	0.168662444443165	-1.914169531391e-06	0.000424829601612505	0.0111903637824185	0.698632910177083	-1.00024469072797	0.0475490250995727	-0.0406531967863664	0.000542257407645308	-0.10132566739869	0.143607261142611	-0.044624810861151	0.0938810847733936	-0.111371389368971	-0.00113405179265085	-0.0233014923690971	-0.0220442890180018
193.454105638552	0.00370316337071762	-0.0117854595568348	-0.623004441483963	-0.000122485115754295	0.00135923108743704	0.00940231548045927	-0.0121245624206065	0.033466519055611	-0.00573619754029523	0.171157525168743	-0.00887005030449726	0.178481515322852	-0.00025070475922991	-0.000842158090002173	-0.0103671285773291	0.661255535889714	-0.523244641978251	0.00864039320751953	-0.0101111804910521	0.00598476251016652	-0.108050289026287	0.510663163683244	-0.067361959759926	0.134885878017321	-0.144595551361328	0.0396130219311837	-0.00245859263344479	-0.00215786734280671
196.896540412791	0.000247889465167822	0.00029532325817381	-0.638378851298409	-0.00770340552708118	-0.00137575629936083	0.000490876417742658	0.0146670200719081	0.027134284103615	-0.00024825696551809	0.138578920091963	-0.00019147132804997	0.165043122610492	-0.000428213394116958	0.000129123894643928	-0.000322261898007665	0.680876687592018	-0.804124731325808	0.0106405771072466	3.15282052192275e-05	-0.0111216501883806	-0.111642292258258	0.190084542552902	0.00369721685113538	0.076021441576049	-0.123019467559349	0.0174035062438385	-0.000164027832796422	-0.00105355748439699
198.415630533822	-0.0121589785084503	-0.00967625967813193	-0.625393800952093	-0.0137102701309796	0.00839481510863122	-0.0213121852405674	-0.00539679379060318	0.0303301628433084	-0.00928596610950849	0.169924341422239	-0.00732868046659377	0.172268132501787	0.00604738920424865	0.00661123934843704	-0.0281339431171264	0.666334197167453	-0.428383365467987	-0.01435762491368	0.017412898088679	-0.0707194351406773	-0.133017282919296	0.417794199153646	-0.0143559690239308	0.177150720597916	-0.133120971720553	0.039372300729905	0.0130228826575834	0.0139449828726612
201.619130454191	-0.000322899916405527	0.00406541563765404	-0.63453705715732	0.0113308437201964	0.00399566132209643	-0.00440042594664361	0.0238235425524713	0.0228690056935299	-7.51236254986369e-06	0.150841915223567	0.000317580966287969	0.163379168307296	0.00318374370472842	0.000634407352792662	-0.0325469197132791	0.65307950764141	-0.617613365693974	-0.0476161614653285	0.00112863293920601	-0.064192521662367	-0.210004610407451	0.266501868936208	-0.0206580963529765	0.145394202785918	-0.133821134098923	0.022579706039533	0.00110056727853125	0.00104504495416946
202.784171460389	-0.00864770798848502	-0.0033270436818425	-0.628441747824599	0.00904440381231744	0.00870839380507062	-0.0058156662381328	0.0117498519841338	0.00840349754103713	-0.0165923522566102	0.141799582590873	-0.00241953025093383	0.169454670425538	0.00326838685602482	0.00631140572779033	-0.0362603992967444	0.640825261323383	-0.717934444160998	-0.0395561152197872	0.0169621745653746	-0.0365192702321096	-0.216051354678907	0.188213962146373	-0.0514955719390752	0.0845425648945291	-0.144220532750858	0.0200292563201979	0.00838576853308303	0.0150809675508286
206.798333838658	0.013518358437777	0.00210651169172612	-0.622802923274558	0.00113899110829898	0.00133549516204775	0.0242203013545423	-0.00467760057067993	0.0103763901738732	0.000142128805391513	0.167141540886474	0.00195460917272812	0.168292903974855	0.00113268164009142	0.00121969228228917	0.00223199235200496	0.66788622841139	-0.52823620629984	-0.0527608517238621	-0.00208553304014569	0.0442924835501728	-0.0963178421220898	0.366496259104382	-0.0702439414202942	0.170527565616595	-0.12903601282051	0.0238559292185234	0.000351157853052241	-0.00592186610942864
207.10757050315	0.0184277422184575	0.00525404331270197	-0.621571036160463	0.00324333160087569	0.00141825008276448	0.0244471664808932	1.32067174597766e-05	0.00973668954371583	1.22200937877576e-06	0.166912494466109	0.00459156669238952	0.169309248342739	0.00108447389471801	0.00115705924705469	-0.00341179484764948	0.66411433365572	-0.547965123765007	-0.0568861288627528	-0.000541099380005702	0.0424719448710969	-0.0996993321470895	0.37323433142761	-0.0680169603679725	0.168341816062216	-0.132022602627066	0.0219598153981129	2.84068806494484e-05	-0.00444053195300597
208.18997212247	0.00978405421842646	5.11956505986862e-05	-0.621724170689982	-0.00310410370312975	-6.11226136979238e-05	0.0213217756606746	-0.00516103539543719	0.00490924904237165	0.00556943194792039	0.158623359196306	1.58324466637868e-05	0.169477576716364	0.00097777104859858	0.000150606397199984	-0.000348828946721273	0.672090591670025	-0.668268969515318	-0.0381572808898074	-0.0141526637990083	0.0494739544642832	-0.0553846080851368	0.0788126454562231	-0.0362601040063841	0.144575074372172	-0.129035536808052	0.0126333888128926	-0.00876457881913077	-0.00563088873482814
210.61244836933	0.0116021406189771	0.012200512781421	-0.617959962284977	0.00919930783172073	0.00940815053679311	0.0199449449305239	0.000101385079919208	0.0169902742351403	0.00849798042156769	0.161172477681271	0.00912884362068488	0.170851660606578	0.00752434344299573	0.0073881114498525	-0.00700126378514359	0.656126320445875	-0.73764187857869	-0.0743963003804375	0.000839610913485942	0.0455527644350322	-0.122687148055889	0.182337162027272	-0.00831088027378151	0.123316780613492	-0.133166011682	0.00669957128474438	0.0011237752351014	0.00177031620601455
213.144107427701	0.00138782265160645	0.000796286037399273	-0.625843405935253	-6.05894379314497e-05	-0.00019012111444414	0.0101962578628963	0.00925889363599119	0.026123522647562	-0.000209889816975456	0.147343571688467	-6.23406569112636e-05	0.162861710476065	-4.44739093392994e-05	1.0794944042651e-05	0.000163615247102248	0.663954081621028	-0.764688672693548	-0.0441291303114357	0.00150946677977316	0.05152242048912	-0.153548924822623	0.23290654651898	-8.37571685711731e-05	0.140442955530132	-0.120040534790572	-0.000147375750480819	0.00124985573402885	6.87403725068351e-05
216.180461817738	-0.0072768723133871	0.0117057682090585	-0.611337758902191	0.00700350965871293	0.00117026304819691	-0.00859859597244592	0.00835014283876112	0.025558684850086	0.0163781692367351	0.166328994466543	0.00924293156865067	0.172057616241254	0.00307453836749937	0.00111296738390162	-0.027286345353554	0.680393104692218	-0.760713460833841	-0.0340931464988669	-0.00294768204991296	0.02009743608699	-0.148012769855977	0.209167250159359	-0.00149364139597517	0.131135362659999	-0.102206723460417	0.00802036356051904	-0.00232890354532957	-0.00395235803334164
220.410858454925	-0.00132993816265413	-0.00248530062294074	-0.620426408209622	-0.0136709723575489	0.00154198340151271	-0.00741236092875142	-0.0186275031745228	0.023794323954298	0.00157943528857102	0.149189608480527	0.000500163115942467	0.162068820336537	0.000828249114004638	-0.00142622203293333	-0.0251021292899105	0.675159960214395	-0.823068814320934	-0.03967385635476	0.0218945353173507	-0.0182428513449982	-0.162918474946205	0.557955796341464	-0.0450937689007249	0.131617251835174	-0.101610433033347	0.00373270985045998	0.0118449796774436	0.0158376032089365
222.864138903983	1.68665940924244e-05	-1.0873869357958e-05	-0.624007631650908	-0.0117566370257837	-3.27180869149194e-05	-0.0119357567077834	-0.000119062049478498	0.0203349466957273	0.0156628257204347	0.145808455945692	4.24094559970003e-06	0.157014160723612	-2.86024647154422e-05	1.77653525310943e-06	-0.00850141062888231	0.686828314071784	-0.99975315275911	-0.0411226923664286	0.0393643504170896	6.10246964179124e-05	-0.0985972633261587	0.16728107027375	-0.0440480948455996	0.0951158419256008	-0.0958230612808954	3.14294932870043e-05	0.0220301642576891	0.0202771147366076
225.345601455394	-0.00139805074096041	-0.00728392747380861	-0.611038374690899	0.00510348422881971	-0.00658390355857518	-0.00169904684145501	-0.00193284403783713	0.0212549593780299	0.00587804918172881	0.15427744968841	-0.00560993220304934	0.166516254720747	-0.0027802335751989	-0.00320923390759022	0.0159967584185586	0.659866116974827	-0.661755939740477	0.00943966407624589	-0.0074914028728373	0.0152521809542462	-0.079147075849584	0.23770077921389	-0.0298632866796357	0.0917412108512589	-0.122469833972878	0.0318957753796101	-0.00661415084790982	-0.0101321582352608
229.679405803251	0.0105533246874089	-0.0074326698298191	-0.610079100704127	0.0105044589786757	-0.00775662626244187	0.0211939527405593	-0.000860330870933013	0.0288884268093274	-0.00920538819973312	0.167273845418769	-0.00596504416261067	0.162171560988167	-0.00545948372954852	-0.00645405897246855	0.0245638485466033	0.656264875619139	-0.443508106096225	0.0089313379341699	-0.015937695217319	0.0669202646937797	-0.121773040473452	0.373057524720636	-0.0154818496255351	0.177111289291507	-0.117515149892927	0.0383416984014729	-0.0116034851669948	-0.0132528874817716
231.146839260993	0.00387281306702559	-0.000374608104949042	-0.61676811257862	0.00481692674125745	0.000249724162846725	0.0181636094650072	-0.00357603788028203	0.0153310129251902	-0.0117122926112759	0.153627532158736	-1.36561302612942e-06	0.156356657958916	1.56629493814391e-05	-0.000440655408308541	0.0331852630378314	0.635234404383568	-0.557116747985664	0.0528182307998049	0.000152910694075933	0.066068077807655	-0.210622221721129	0.207203383546899	-0.0244299956340001	0.159326309740289	-0.125319423784393	0.028465754194442	1.01087939085187e-05	-0.0035586152175295
233.380437158926	0.00856308881872404	-5.97579003679844e-05	-0.611208740657122	-0.00833706040631104	-0.00442828715224728	0.0120229728442405	0.0213744827811799	0.0212632983613508	-0.000315685233769599	0.156170895360059	-0.000849797413819727	0.159650012800274	-0.00324487367943084	-0.00103472364633207	0.0480857316850583	0.632560517961803	-0.499496038332126	0.0519598598049939	-0.00304498934137922	0.0717032859081107	-0.210267626987105	0.300794496766756	-0.0236441749411327	0.155740542410988	-0.126501001187793	0.0328111162899556	-0.00266145002926235	-0.00280927435014043
236.944232371998	-1.84764536853807e-05	6.65683885024653e-06	-0.623059117231071	-0.00454629337448998	-0.000133384165581987	0.000800803245042621	-0.0101975028952341	0.0126287931062789	0.0022799924159173	0.129688587242843	-4.39042425893307e-06	0.148635830138583	-8.83962281202792e-05	-2.5600163411258e-05	0.0279441474440777	0.649834777808753	-0.854756666952781	0.062584886796086	-0.00432528897456777	0.00781118949147463	-0.110993224075818	0.298361488846975	-0.0563415033943514	0.0728804893082923	-0.118532676524186	0.00647070421294866	7.84797933969749e-05	-0.000982458377085806
238.37407365127	-0.0165376838316134	0.00425324453625809	-0.606440110071555	-0.00242651363498483	-0.0018874416138293	-0.0243660301345254	-0.00225501446995715	0.0098244328860019	3.39533105123862e-05	0.163964963888289	0.0037642478293387	0.159082738903284	-0.00148828731642016	-0.00171102908153881	0.000185832988978378	0.650695003448958	-0.534467209008356	0.0567014006885623	0.0016696353020849	-0.0499146657426062	-0.0940455069609741	0.375015981526453	-0.0716571380058105	0.170576826268009	-0.118839469006733	0.0234535637251683	1.77315751887636e-05	0.00572694448146165
238.825667256823	-0.0147856486807947	-0.000217590485709752	-0.604609312792125	0.00375305013238473	-0.00338663207420409	-0.0226930596385276	-0.00822351049291585	0.0118551488652517	-0.000623914621447942	0.163989896886193	0.000378415446217602	0.160540951863903	-0.00266883970933718	-0.00226451676250619	0.012466089147838	0.635967942252385	-0.522698152904934	0.0755286786681015	-0.0031849300309214	-0.0458604158183993	-0.116369027867969	0.450017377115797	-0.0704118068878702	0.168284213182204	-0.129774208878538	0.0245945522157512	-0.00305611718516162	-4.64359265888893e-07
241.96117371792	-0.0100843410961258	0.011254390278081	-0.605035518827332	-0.00866576507665875	-0.0079853452050212	-0.0167549360471984	-0.000518051718493818	0.0156194499604346	0.00671722524076063	0.154127057928199	0.00835667946272738	0.158978338500434	-0.00671695596229013	-0.00618226238716557	0.00872431538326222	0.637406179767734	-0.745632234048356	0.079626607508556	0.00029110321938665	-0.0509814314427999	-0.12211010606636	0.170635983832744	-0.0117881130287581	0.122155512807551	-0.124417414305062	0.00649876498647249	-0.000869767947945908	-0.00106427089635901
243.147354827362	-0.00665908886338675	0.00865601551683997	-0.609150278472067	-0.00579074671420732	-0.00673333801604139	-0.0101259098211562	-0.000777211883336381	0.0144074870505163	0.0072951894609408	0.141280603560372	0.00579085939362714	0.155624223479295	-0.0040189662458717	-0.00505845729756254	7.36145547939072e-05	0.646604220568134	-0.678276512571822	0.0730470070609606	-0.000126873815814481	-0.0652287916130097	-0.115165064980814	0.236277303437277	0.000181850115360915	0.147868986121169	-0.115373824018425	0.00858490669004945	-0.000141089453426602	-0.000203826710813291
247.041439179268	0.0160344574702839	0.00439423939236659	-0.602737510632698	0.00234174147658333	0.00828522763368257	0.0158597469684828	0.00119933635326748	0.0196832420680638	0.0120939690395109	0.159711412150578	0.00353686136388435	0.156232609193843	0.00411819434357983	0.00671115780754054	0.0197730597133138	0.6650088608925	-0.720465813917878	0.0374767757756416	0.00289217315322204	-0.0330447982409967	-0.144009045692643	0.217081887575143	-1.13556333723351e-05	0.135664666147097	-0.091015813118962	0.0115356321776011	0.00225506659616801	0.00397084398038901
249.908854975218	0.000116022775843313	0.000386766750470802	-0.607807608546976	-8.01716275560444e-05	-2.12135752288503e-05	0.00276086997379313	0.00653542608961052	0.00797721542610466	0.000145033681954576	0.138771816996903	-3.20258426801136e-05	0.151826999608865	-6.21366306344962e-05	-8.61794307333178e-06	0.0208039016289947	0.673297826469244	-0.909245841307847	0.0249307579395904	6.97866862222088e-05	-0.00535976029754988	-0.123673079902567	0.204005308302516	-0.00786267732867041	0.0999314699328087	-0.0830336046497365	-6.67671380452441e-05	4.47039058822709e-05	9.34450541358478e-05
254.319774052519	7.11468525941531e-06	-4.80545155564651e-06	-0.609231092950608	0.01051285473324	1.81267188622801e-05	0.011666867115812	-0.000242295362917436	0.0198728029914626	0.0152569850725329	0.143206627591879	-3.20678805831284e-05	0.146247449837536	-2.66635810320803e-06	-4.24186027845092e-06	0.00391843234262072	0.668188683937948	-1.49990220785446	0.0253690911461778	-0.0640698195909194	0.0148032836572675	-0.0588297954362612	0.281465600771964	-0.0690794468093649	0.134759010808857	-0.091877881925929	-0.00192022406971963	-0.0369423883648772	-0.0402576129266374
257.666520605136	5.49626825016079e-05	-0.00264352310691722	-0.600813841784692	0.000334124956801547	0.00223136523828034	0.000181556795544793	-0.00698748880235442	0.0171679759317038	0.00299687471155977	0.144139841100491	-0.000516856306755313	0.151590445950265	-0.00025370243064307	-3.0096093563145e-05	-0.0157718451083585	0.638358976766602	-1.06003430993371	-0.0232801413654913	-7.18187287044767e-05	-0.0119294173249328	-0.0180805970763755	0.249673112852619	-0.0396183012195782	0.124014008371933	-0.123319973843158	0.0417130672979156	0.00231160955096577	0.00269879416092046
261.127520224631	-0.0108543950161298	-0.00804595137483187	-0.595428411537531	-0.010982608331163	0.00783656706044513	-0.0208025481308212	-0.0021465391525314	0.0281055889864335	-0.00924883309203267	0.164050440363096	-0.00641716506271585	0.151368967981494	0.00562871237754979	0.00642963598826894	-0.0310324667511286	0.62427123750245	-0.689550844309782	-0.0103367937222245	0.0156952569007194	-0.0897341123093856	-0.114553020977073	0.511136957812639	-0.0216940327934945	0.24969854248784	-0.122827834443575	0.0584154188860662	0.0130277978441456	0.0129564315493428
263.171744786939	-0.000391469572052308	0.000158461682360775	-0.604995064623443	-0.000197995565364978	0.000164541674421861	-0.0143916938014248	0.00123226764793772	0.0124878404110062	-0.00811515777702116	0.147465242475976	-3.45307188512407e-05	0.142663655149929	0.000165631911158535	5.80737210280787e-05	-0.036087542019689	0.605796966567056	-0.861349523691437	-0.054785398646953	-6.46342840689396e-05	-0.089315146701138	-0.212298366579542	0.239884015524333	-0.036048613137267	0.221978829547681	-0.126718843017186	0.0436726775846222	-1.19450127321978e-05	6.47455991616923e-05
264.996154174316	-0.0135897190116485	5.76852664983779e-05	-0.589580481668321	0.0070481877780855	0.00237822792816198	-0.0214499202625548	0.0204682478131429	0.0200495699924085	0.000898478437436131	0.167638509041002	1.201228744556e-05	0.153487888331586	0.00171559387068154	-0.000260418338083426	-0.0550735615460702	0.60682327470919	-0.679029718349553	-0.0473824929840962	0.00243825158694706	-0.104189718112897	-0.202603372227596	0.366236714339475	-0.0351737693952672	0.23316941317579	-0.126010505817172	0.0585312676271947	0.00213058438254773	0.00270952610043206
269.585549839484	0.0119531463591303	0.00130657113219252	-0.593904014316309	0.000812298725551292	0.00100624372270239	0.0233931351289152	-0.00526126434294634	0.00904061636335969	7.59913312694608e-05	0.161454497892292	0.00133475596126998	0.146269891642514	0.000887505940121328	0.00108783109060092	0.00448561889891213	0.624476512946417	-0.700509973424413	-0.0501062507816177	0.000716929139566054	0.0382017944286527	-0.0868673577361236	0.374950422870061	-0.0885247150247463	0.240680156319345	-0.11912079692576	0.0517619651353159	0.00034071673408422	-0.00350084032498622
269.835861862794	0.0170725159776027	0.00441683353751225	-0.591958467742397	0.00268981589282396	0.00169717153412926	0.0241144646766462	-0.0015194568287851	0.00893746992706864	2.4507520927623e-06	0.161587476584918	0.00404330647164031	0.147988978504483	0.00143948307229148	0.0016161872482255	0.00333696114965197	0.625583060334885	-0.707479849425036	-0.0497411990737272	0.000204914186959445	0.037128151625651	-0.0859045213121875	0.382621351526328	-0.086075988509398	0.238823455620536	-0.117964925074509	0.0511292589581682	-1.35072381930175e-06	-0.00161606267545729
270.24382979654	0.0146866301950139	-0.000410003004183932	-0.590185356820622	-0.00380626454733057	0.00329504817288397	0.0224409017394413	-0.00826459840146957	0.0111652177576955	-0.000658454869433724	0.161695282194666	0.000309412158827558	0.149411704147838	0.00272607475298724	0.0022711547407769	-0.00774095218783849	0.612822891481168	-0.687535405018943	-0.06711997322975	0.0040459640486732	0.0331909420533079	-0.107156861188694	0.461575452404291	-0.0849017942388289	0.236591744697479	-0.12714834532863	0.0531024097401643	0.00351331131831538	0.00232122679120295
273.366499592795	0.00969148533096078	0.0109302136699679	-0.590912890714389	0.00867269665840927	0.00782878328213037	0.016094417275272	-0.000489226463279704	0.0152508688734196	0.00645287684307536	0.151432990323401	0.00806545554938818	0.147620229304409	0.00646861019923771	0.0061722125374491	-0.00663332921381275	0.616200670432134	-0.886540402227597	-0.0698113237290486	0.00156486988611417	0.0406962253880014	-0.111980412890338	0.196777408853598	-0.0212656201194436	0.187258643802738	-0.119991047272755	0.0377797340337372	0.00133085968781054	0.00172886515805368
274.742091648955	0.00681192636642933	0.00578510102946893	-0.593546009289923	0.00766792283090529	0.00282587419761069	0.0125071146607939	-0.00394548932870404	0.0178382588952123	0.00120063651061795	0.144255298707628	0.0035306725849243	0.144789476399084	0.0012318734386091	0.00228899551212859	1.96285179303614e-05	0.627135491123394	-0.88248815321897	-0.0626483851070766	0.00129213914586528	0.043875716239308	-0.103374139378908	0.26245746482744	-0.002946927213763	0.193046719313684	-0.109321970596538	0.0361895006800718	3.20303901518454e-05	0.00109977125066251
278.869132810435	-0.0111013932472522	0.00695845720532297	-0.585919511137273	0.00229559051248857	-0.0034735054558447	-0.0126982444724631	0.00239097454452596	0.0196667677628229	0.0122246717162369	0.157904867794462	0.00552377612347258	0.147090295433423	0.000204226377625723	-0.00245618774062009	-0.0297115959956939	0.645722745441904	-0.8788210388609	-0.025330151420157	-0.00281760314752091	0.00474067696023372	-0.138202560478839	0.244909315005494	-0.000105064066933175	0.183717813313694	-0.0838222365256121	0.0344383009459496	-0.00272989850261035	-0.00531782725867583
282.068735316694	-0.00529258095744568	-0.00990813626411692	-0.588371554127579	-0.017750689591954	0.0102255173828663	-0.00715495778530204	-0.0246146414656489	0.0255062372717847	-0.00920024762482295	0.143303263720354	-0.00509130649957603	0.144087784760083	0.00796877842437181	0.00523790790984785	-0.0317269595014855	0.640271865658418	-0.971855934697973	-0.0402760430048216	0.0133016930856942	-0.00936793376959765	-0.165642028109593	0.482637459613118	-0.0258283209642344	0.156584529027995	-0.0824427765622361	0.0264621618130817	0.0104763798386432	0.00776479192266964
287.693397949343	-0.00356591197741927	-0.0111796799693946	-0.578960437425944	0.000717824630775239	-0.00138349450562212	-0.00876183408153942	-0.0114217752210583	0.031298250234628	-0.00589797274259988	0.162279640276761	-0.00856200174785858	0.146142506228158	0.000218875206032645	0.000819978831383456	0.00891803151810198	0.607609656758745	-0.683968027971851	-0.00519442690698219	0.0124193067346013	-0.00747831409883217	-0.10034266230417	0.559123198311737	-0.0690178953024614	0.188672299949362	-0.11714485864713	0.0472716288734887	0.00102616342119181	-0.000768602440397909
291.021448462675	1.16747834914279e-05	0.00107364798771589	-0.592869081379573	0.00849074816516225	0.00236379037100317	-0.000254064126863047	0.0153077522360036	0.0265686702269163	0.00141012662760602	0.13370877879503	1.75248736415135e-05	0.133694224696589	0.00128329268969882	-0.000188170007247357	0.00011253548971958	0.626458342330421	-0.989747142095272	-0.00904351267441405	-0.00251064154893917	0.00811099850840782	-0.104055546425125	0.180640812323345	0.00134431120898451	0.115598044360088	-0.0964791648978568	0.0245964629845753	0.000114574846237235	-0.00181548352590074
292.654572140704	0.0116567181244461	-0.00930749451662091	-0.581465728557132	0.0133436759960223	-0.00800746611117101	0.0204654401867365	-0.00507011401461914	0.0286326067426393	-0.00890039405856359	0.161703346633688	-0.00708191531296835	0.139730556518507	-0.00581430197306487	-0.00659641205379227	0.0303702354762191	0.611074546784617	-0.57968657611988	0.0181937318394258	-0.0196488409891135	0.0730327386123347	-0.126328665793306	0.442524181221702	-0.0169657495949441	0.22556232022125	-0.107197519255076	0.0486424754849676	-0.0144938486050909	-0.0163316819013473
295.875165901222	0.00047778839148282	0.00379516308539351	-0.590628288775439	-0.0110107381615148	-0.00399042049309777	0.00345355822620569	0.0234043132315798	0.0213174901887613	-5.80453875634226e-06	0.142867572007326	-2.05818245303248e-05	0.13077809339899	-0.00300690931779937	-0.000495484090634339	0.0338464349247681	0.600197764848818	-0.75133097076604	0.0474948871595595	-0.00134219951325661	0.0669032564567049	-0.198291075715129	0.29578861854233	-0.0254700038680656	0.191266172172085	-0.106387595658742	0.0338895826148582	-0.0013485827148566	-0.00110224813029919
296.609116978465	0.0149506638547317	2.02516374684374e-05	-0.573636291596627	-0.0055247607843626	-0.00059974421144758	0.0247905874358857	0.0193674826494364	0.0194944252793534	0.00147169513148872	0.171040260884749	-1.91004576170523e-05	0.142920530586456	-0.000182043118067038	6.2885296957535e-05	0.0463333067723132	0.591644009865691	-0.706716008729005	0.0474141511698997	-0.00799870116556921	0.0646881330055899	-0.201315363422189	0.302034604662804	-0.0372620283031653	0.17608986934393	-0.113919774696857	0.0397715880500858	-0.00518706023892212	-0.00768756855563198
301.041333288906	-0.0128422250621547	0.00178206036965336	-0.579519900910354	-0.00102020432458946	-0.00126556635832663	-0.0234187300370966	-0.00481939787470609	0.00911438595635139	0.000145884958703024	0.159345074065997	0.00174187830633607	0.135069856215017	-0.00100158288043713	-0.00140031123725864	-0.00479714478218966	0.613603320367646	-0.62645648508617	0.0517835870331984	-1.65565638221142e-05	-0.050625787248858	-0.0866234810527841	0.370262462257865	-0.077401607634206	0.21534560648272	-0.10277714205586	0.038750786636947	-0.00032502262300882	0.00394941712043821
301.364264438074	-0.0177983491780325	0.00493574510065282	-0.578272107262299	-0.00310707883801235	-0.0013286667242543	-0.0236454641492254	2.00980968135071e-05	0.00843300579860098	3.23902415830877e-06	0.159101796835502	0.00437876736432339	0.136093437226343	-0.000929002108975998	-0.00131580676940561	0.00143782751290683	0.610141098554791	-0.642775414349166	0.0559373951600143	-5.5874229943391e-05	-0.0488186107554935	-0.0900593731139794	0.378844808334961	-0.0747508293832917	0.212911752587778	-0.105436175331288	0.0372152432155385	-2.81360290103557e-05	0.00201405348393697
301.904395993106	-0.00975557360039709	-0.00614396621664878	-0.572987193192859	0.0146760819229731	-0.00913843939910359	-0.017614485164914	-0.0275056969538005	0.021518368030315	-0.00560182154928174	0.162248701704731	-0.00259997421401358	0.140439426068569	-0.00743209468199889	-0.00536439444830082	0.00231606584140398	0.611810136195536	-0.701407650773144	0.0495141399345437	0.00831483785624465	-0.0516680540270073	-0.0711091598214128	0.241933545144962	-0.0598965757047728	0.202384366525388	-0.105854810306676	0.0325373018798838	0.00676919238028449	0.00499668665617438
304.837588651662	-0.0109196439426068	0.0117663051822616	-0.575581518436361	-0.00897195261625545	-0.00888726543451083	-0.0179553950593739	4.07606413368182e-05	0.0158309764735754	0.00796513499110888	0.152150197263397	0.00875574166665707	0.1369300574701	-0.00722413951577838	-0.00697781964315291	0.0061350249915072	0.602734446450942	-0.815008718028585	0.0736823830355437	-0.00182924977206668	-0.0537951709039144	-0.114073876808672	0.193530340458087	-0.0116164142333937	0.16645699704834	-0.105872787331263	0.0238849898234458	-0.00183644920691194	-0.0022083017216658
307.08821115435	-0.00330805800149607	0.000916711961803433	-0.581753356406753	-0.00446341287094878	0.000102527218324049	-0.0111486707718127	0.000781708730047018	0.022834493257824	-0.00176163792867514	0.141780803152211	3.42870631049391e-06	0.130358560471394	-3.2656620840953e-05	0.000122000211415299	-0.000206772543115361	0.613419473511499	-0.852783084241807	0.0537686159923026	-8.41262290378877e-05	-0.053626981681034	-0.122748543520945	0.301947793263965	8.19383694460417e-05	0.171049020103586	-0.0927364232769115	0.0177087621116577	-8.82541542697037e-05	-4.42812741389881e-06
310.421577724437	0.00704748288191236	0.0109139338486405	-0.568765313936846	-0.00666867978995207	-0.00116933382197431	0.00867178631161465	0.00777178537074102	0.0239575818842586	0.0157241295902646	0.158888674691317	0.00866087134897807	0.138097913117935	-0.00316519768161888	-0.000997993823998779	0.0309289876426113	0.629887646709284	-0.832985579739669	0.0320937799895878	0.00242312049153587	-0.0192315334475001	-0.137609461208504	0.22945161304163	-0.000269706467169697	0.163573799178866	-0.0723059252906547	0.0179175084927199	0.00209536897523107	0.00421595932973136
314.828909226035	0.00249544836196111	0.000315252993941969	-0.575286086460348	0.0147797056532485	0.00168017327222673	0.0113961997164706	-0.0150945522801069	0.0253230338749874	0.00634928471919636	0.149332089535946	0.0015636001610227	0.129428572154208	0.00132393492819506	0.00335286445344127	0.0240082507564999	0.621721944957575	-0.977696561540623	0.0339764156074189	-0.0252488634603022	0.00625719410035845	-0.159314661585984	0.493354941532231	-0.0513432514386936	0.143185464230058	-0.0735002997228993	0.00310221448979825	-0.0137543144245059	-0.0184449811358058
319.135337588233	0.0041707952129987	-0.0114235889915508	-0.564751016963122	-0.000404776684570711	0.000624630757442376	0.00965444862272013	-0.0115418856352872	0.031454525058445	-0.00655383515351917	0.161341768190658	-0.00850615398104043	0.134613520371264	-0.0005955059384001	-0.00123028944727918	-0.0062257393472316	0.593215250755543	-0.636108911918334	0.00545494229891578	-0.0129283075856008	0.0089834320136448	-0.0994855879859777	0.563801759241118	-0.0691852054072954	0.172393605056838	-0.104427213364346	0.0466087147884127	-0.001165701027061	-0.000587921888847275
322.799704663838	2.22775940770099e-06	1.66251939769661e-05	-0.581740581075162	-0.00641338214016383	-0.000194294331289693	-0.000162110434486556	0.013614033169242	0.0244409039631833	7.97035359608799e-05	0.127125267451078	2.27876210450855e-05	0.119644087271847	-8.85803555445045e-05	8.97635727544813e-07	-0.00156222908837443	0.617094642884321	-0.900247885462244	0.0056721318808354	-0.00220771951710954	-0.0219393312209612	-0.101866005562881	0.238871767462734	0.010456066375298	0.126534161278452	-0.0787333388291071	0.0242247229860679	-6.86382182196257e-05	-0.00267128125323669
324.094236882296	-0.0116189184615248	-0.00937341699892976	-0.568073333676482	-0.0133558596331905	0.00796816416225487	-0.020378640609963	-0.005474191353726	0.0284231972737656	-0.0087898066963713	0.159290810150984	-0.00708925675649257	0.127611133097996	0.00568020095592549	0.00637370602071997	-0.0298342638255656	0.598968667638911	-0.540341190244872	-0.01756388973205	0.0184571872595918	-0.0757454269385791	-0.124667745178504	0.448157366389499	-0.0146090038056745	0.212883409833724	-0.092343288709051	0.0467010902506405	0.0135633862942697	0.0149615024924275
327.30590145128	-0.000684670653070491	0.00361509778295894	-0.577080754589095	0.0107615489991875	0.00396872904147961	-0.00345038185819903	0.0232935542788574	0.021220876379913	-8.7051719991411e-06	0.140609431717489	-7.78313190949277e-05	0.118797789572618	0.00292795148071254	0.000526772947797511	-0.0324930801218499	0.589069236059641	-0.71626330304117	-0.0459591022506877	0.00140978434110338	-0.0699889714792042	-0.195992838644281	0.287251515919507	-0.0230292757140195	0.179393783586691	-0.0906682510444532	0.03143363964242	0.00117757414003827	0.00119206108567589
328.384896018172	-0.00904793329742181	-0.00292113227693609	-0.570239430194974	0.00829916249563255	0.00764088729981797	-0.00674508768242599	0.012753162207831	0.00866482905744653	-0.014301754578732	0.135583716832682	-0.00218702315369208	0.125142572511384	0.00267058160146656	0.00569719136177253	-0.0360528200684051	0.575647634503325	-0.822560456417966	-0.0373617972667357	0.0193362423899707	-0.0404994076645843	-0.203081311431109	0.188065338070756	-0.0576732459811937	0.113857990983627	-0.102144038432618	0.0289858843556566	0.0097797431452993	0.017203606507504
332.469290145052	0.0130006871811915	0.00201010657732113	-0.566009644570724	0.00109996243471613	0.00139546857015276	0.0235734857989106	-0.00472612057538927	0.00907729504689263	0.000124703254828098	0.157141206107803	0.00186012269941277	0.123049841577817	0.00110216105442783	0.00118519024533967	0.00469098125265688	0.603413764128821	-0.606690704293941	-0.049112227262956	-0.000126269110185578	0.0433925952150668	-0.085897562960557	0.364868506169087	-0.073278540979424	0.202759690098711	-0.0859517340629773	0.0348932913475855	0.000365584413234617	-0.00438013816425995
332.80227444902	0.0177001004128391	0.00498068604688031	-0.564928405896008	0.00306036922928297	0.0013220070673912	0.0236975443103675	-2.24682984974651e-06	0.00828386968052668	9.71310809478172e-07	0.156829497593184	0.0043193386103264	0.123909884718161	0.000895918907780738	0.00096969429719998	-0.0018170119548238	0.599509103508926	-0.622342335496744	-0.0537882572724217	0.000109352235798953	0.0415308349246487	-0.0900068858227396	0.375790587508894	-0.0706671321998674	0.200351718349126	-0.0889410612090487	0.0334144221421846	0.000100948596005494	-0.0023159533661533
333.713851665376	0.00970349628113735	-0.000198825038387857	-0.564227371378586	-0.0044321202405273	0.0011279163128875	0.0206047161485471	-0.00770037204078703	0.00614371370691905	0.00460048946746822	0.150694799522111	-7.48096551515625e-05	0.12475931435143	0.00174939513109998	0.000814917250814653	-3.01837423969912e-05	0.607806318712803	-0.731475896063235	-0.0353621632643066	-0.013634197612943	0.0485131317705391	-0.0475955685710946	0.0962289414718722	-0.0418260375444757	0.179231727960225	-0.0855829596847197	0.0249699997774233	-0.00913775655313283	-0.00591630851583961
336.269736605927	0.0112743460779139	0.0119590609648479	-0.561795989951457	0.00903283478843236	0.00914659493664046	0.0186300650171969	9.50001360839368e-05	0.015885625255284	0.00820275283245553	0.150828744568623	0.00884335717464778	0.125050259368437	0.00733013745200011	0.00705083893611369	-0.00573925600084886	0.593524972121389	-0.798190246355386	-0.0695657487338086	0.00162471615457306	0.0457498642820565	-0.111596506952201	0.194676333497535	-0.00917258117647776	0.154554964086241	-0.0883371381219807	0.0196376212740403	0.00164194545970412	0.00199344203758704
338.838823914804	0.00111090431561156	0.00076081573556741	-0.569387324266906	-0.000218314178789347	-0.000228359148987234	0.0093970972447799	0.0094226592892268	0.0250695417617393	5.28198226976489e-05	0.13819765398441	1.2468434386595e-05	0.117158021827296	-0.000308138147557985	-0.000153815216666872	0.000163056991541635	0.601572157661617	-0.857165842192765	-0.0383752018028317	0.0017271630178868	0.0461419084655954	-0.144149079535752	0.237330026950201	-0.000203802019482414	0.160960042880261	-0.0747689060399576	0.0108988155960563	0.00151544100583294	0.000182870586392253
341.869087418605	-0.00612522198199186	0.0119608678202183	-0.554659223362474	0.0077442440532486	0.00217935394900945	-0.00769053822326449	0.00922075934322701	0.0252375237136786	0.0169563865214984	0.157651340085462	0.00926012000996866	0.126510118445734	0.00375617350104313	0.00172288502581579	-0.0295782228421381	0.620122533726713	-0.816672664772252	-0.0284932498663256	-0.00330236028688368	0.0121844702408279	-0.137062308380693	0.22402911149489	-0.00114320072899028	0.155002273670595	-0.055048384295207	0.0131762220835024	-0.0026814314782525	-0.00464622100722276
346.98567296194	-0.00395340543750128	0.00396133332339007	-0.559203956385904	-0.0210831705652508	-0.00757709512695022	-0.0152269150662126	-0.00209772763597533	0.0352146771350713	0.0136955246567918	0.151780595730989	0.00302719338501916	0.118682898595905	-0.00506109588199177	-0.00633338670427529	-0.0135986868044705	0.605946363173486	-1.04921997750719	-0.0149826484661372	0.0340981881764304	-2.40650021629904e-05	-0.172203467273081	0.373943590368383	-0.062185664915129	0.130858882103097	-0.0596168512075994	-0.00251321948356053	0.0203617462469708	0.0233182887929165
350.637273494442	-0.0050694559072257	-0.0122528009448867	-0.549666976236509	-0.000468784580578253	0.000864072692708121	-0.012052706843882	-0.011910765398038	0.0326046523219602	-0.00883999916049829	0.16309168652811	-0.00926057104738316	0.123525095797432	0.00129961731919854	0.00244788320519196	0.00588278537903415	0.581158411594702	-0.586259265575018	-0.00736624343391306	0.0159185168950113	-0.0146087550060545	-0.0979261431443316	0.575019169914447	-0.0740714689747072	0.173492001933554	-0.0894974952702364	0.048179653707387	0.0044828368487606	0.00441177746913187
355.30349714554	0.00972647595909195	-0.00662577650954497	-0.555258591690306	0.0093611101512396	-0.00706024769601361	0.0205112287756703	0.000643916154227306	0.0272465293015609	-0.0086920323091865	0.157854314141279	-0.00539612880836202	0.114965350670471	-0.00496037812409131	-0.00594105808071297	0.0250491466997085	0.594025418622848	-0.54014686789962	0.00870720836124585	-0.0163911337354968	0.0719892933633866	-0.110442411818542	0.3870981990832	-0.0148400872389336	0.206477532107885	-0.0724199915686819	0.04464473634347	-0.0116093213755854	-0.0133000526041286
356.128442078947	0.00578019022552491	-0.000684279888846495	-0.556045760222181	0.000470472133938171	-0.0081074611505317	0.0168173417698736	0.016174638742784	0.0314804308272672	-0.00457825161195813	0.154890352629769	-0.0014842869381403	0.113985875201256	-0.00572024312002715	-0.00494848607528276	0.037472987078318	0.569816636128835	-0.600081789214312	0.0534040783213129	-0.00781090573907293	0.0708585400377768	-0.193147618537925	0.310695467857568	-0.0179862727622541	0.199455709580427	-0.0843903782557151	0.0390777059049988	-0.00343942448831598	-0.00821447974200611
358.841619815106	0.0028855510526076	0.00173377873786058	-0.562228894871642	-0.00959905794064444	-0.00422078234107781	0.00467883342780194	0.0222401156730981	0.020918883599003	-0.000337482183350509	0.139495353977745	-0.000664723665269506	0.107870911710223	-0.00324502327528898	-0.000715964771791848	0.039855022647293	0.572921599613161	-0.660346079681842	0.0497906300253826	-0.00280913397466479	0.0689184281221299	-0.197729564222587	0.305524553636774	-0.0244574089204928	0.174340549107822	-0.07922902230605	0.0344433628775595	-0.00242755648990173	-0.00262294805831064
361.074792463354	0.00376384798302009	-0.000225312843837339	-0.56149154053261	-0.00126267904056017	-2.18756195823604e-05	0.00336394770752228	0.0130696269237423	0.00931066739837131	-0.00233328207700756	0.13174449291226	1.6385644016305e-05	0.107672355481919	-0.000161336180859995	-8.85164508699815e-05	0.0339934496812871	0.573992693901598	-0.863670700981215	0.0495922518763868	-0.0107292660021528	0.0283966637717887	-0.158385501368161	0.332729588074067	-0.0536357712034994	0.0954675456255407	-0.0811615201881097	0.0233765015255675	1.01509745366446e-05	-0.0110960130669365
363.917944061678	-0.0138018195059151	0.00241239417869654	-0.552518876045518	-0.00137584210394773	-0.00144268246555005	-0.0235863417606604	-0.00418064371819021	0.0090911182231221	0.000132632771233454	0.155128987284843	0.00214361837923539	0.110976989235967	-0.00120840111283094	-0.00145245736454527	-0.0039491464499026	0.589666741468496	-0.58750220093931	0.0529960791279757	0.000437677676198454	-0.0496189454206993	-0.0842478563581251	0.374975559113906	-0.0749428394089719	0.19813593584903	-0.0725821272766294	0.034312407575959	-0.000169872949402146	0.00461330776164258
364.333753225255	-0.0170652043253186	0.00375181329024697	-0.551620583942326	-0.00150846961015821	-0.00118125695311804	-0.0232984372536182	-0.000880038747750769	0.00817524384007502	6.11183060585986e-07	0.154615619538607	0.00322368946222633	0.111619534924001	-0.000792030837894006	-0.000971463122027747	0.00714916166476785	0.579519934322744	-0.594406042483005	0.0653014524913925	-0.00155643777882447	-0.0467374048287964	-0.0973860519379417	0.410148467962015	-0.0723825601118608	0.195324934848259	-0.0803518689984539	0.0336981246556005	-0.00137667517942334	0.000805228376031989
366.122729083109	-0.00408355861338364	-0.00027286133075074	-0.555315919761713	0.00213735757478494	-0.00075526592112982	-0.0148626386674491	-0.00821312831927711	0.00424162168515008	-0.000829979996060863	0.143809827073095	-1.38811316825822e-05	0.108077831608992	-0.000167554914277424	-4.74166476235897e-05	2.04740990668452e-05	0.597114373602035	-0.763940836850774	0.0352297956129354	0.00994829532022253	-0.0516605575538274	-0.0386711682792785	0.102981540815851	-0.0333223957541977	0.164443590266434	-0.0692634186640256	0.019876408490795	0.00353930891644475	0.000495516541596163
367.747834830897	-0.0124031582103343	0.0122872707073568	-0.547001249695062	-0.00926335615682372	-0.010118988397591	-0.0210516209100141	4.72305644294506e-05	0.0161724206928529	0.00962653087587057	0.152565621331675	0.00942505306005422	0.113699886894318	-0.0078186276611886	-0.00785819125993497	0.00438769744541355	0.579456822929653	-0.762836162025704	0.0740070729052964	-0.00240205925687222	-0.0557683811782749	-0.110640776427522	0.19993210143133	-0.00834649221390879	0.155074427420329	-0.0751539470705914	0.0198992852767433	-0.00222591358854593	-0.00312269313642926
371.463390106257	0.000139865724163714	0.000105583378883964	-0.56362498883999	0.000263327174157687	6.31788939300814e-05	-0.00639761488439868	0.000593787490730187	0.013576240082982	-0.00237992642421771	0.124124053527727	3.47066170500729e-05	0.0982120184502967	3.81512768207876e-05	0.000101143637486648	-0.000100270075358205	0.591009896650496	-0.937470283314844	0.0350934016398288	-0.00375184533845813	-0.0554756469205956	-0.140242221941753	0.125268730000229	-0.0106630902254576	0.136461121150584	-0.057543329587844	0.00231149912286615	6.50918673108409e-05	3.62213740412694e-05
373.349267906663	0.0044896626328147	0.0134166873731326	-0.539984466118656	-0.0100792924997666	-0.00408256771611292	0.00551829572351509	0.0122580537778545	0.0278712793139378	0.0193471874836824	0.158028919196985	0.0103120555883438	0.1152331730417	-0.00512502501613731	-0.00312789770839752	0.0311827570477971	0.603640793890029	-0.813942312771657	0.0344287605745471	0.00330784605947107	-0.019638221020277	-0.137128935354415	0.208495800147128	-0.00158843950724191	0.149251208075591	-0.0441002708723682	0.0111190552662959	0.00245048930147826	0.00446535340815293
379.428128628176	-2.00445961174284e-05	0.000104128656002422	-0.551727880780891	0.0125129510692906	0.00113921369278662	0.0118797763714238	-0.00359878291748116	0.0258751827873512	0.0129946806999477	0.141958458752122	-6.2133683755959e-06	0.101014303467377	-6.18821058262151e-05	0.000994656472225991	0.0142749112651489	0.610030420326248	-1.14034238659691	0.0456240892214002	-0.0385431396533785	0.000651797604577009	-0.0873275778429192	0.161571101358771	-0.0439939501008473	0.113727696407079	-0.038327649372926	-0.00142923605007217	-0.0224058688581045	-0.0205339193030377
382.358517616169	0.00276587204335143	-0.00867192009768217	-0.540309156748703	-0.0029530095203587	0.00338002334969792	0.0057971862905443	-0.00585058408758664	0.0249780025270343	0.000349151490458001	0.150684929110138	-0.00666585473937346	0.108598968954608	0.00146167023492469	0.00129875369721934	-0.0120441742601297	0.581000335577536	-0.762794876635643	-0.00964906329881595	0.00683507194150943	-0.0146765582344979	-0.0721335313454452	0.294579563066163	-0.0318836175593022	0.114716046954972	-0.0660463836151065	0.037183532367919	0.00887099458506039	0.0124576445707047
386.750751600397	-0.0101015353531053	-0.00714324559787785	-0.542092843778814	-0.0100333090193045	0.00740532632295662	-0.0204524660323255	-0.000622111152320905	0.0274740291606641	-0.00888065614532607	0.155839818454051	-0.00569134881274682	0.102577526193723	0.00541082013754558	0.00627057168912556	-0.0261240497404063	0.579470035943704	-0.522635573047176	-0.00985552625407115	0.0164456116814187	-0.0757887165849542	-0.110452256654204	0.407647796874432	-0.013722115028899	0.205072950973347	-0.0596757193627656	0.0450417215741187	0.0119578356343989	0.0136243028028944
388.243265671261	-0.00338903946646669	-5.75908746181513e-05	-0.548821989703556	-0.00451517402002254	-0.000220600408024345	-0.0172727025678147	-0.00340014145852323	0.0140791302259205	-0.0111673465308797	0.142159561940443	-3.97166673983253e-05	0.0967074471516401	-0.000136293471016574	0.000200680842393698	-0.0339412914276183	0.55926883773766	-0.645672170094508	-0.0533005221697011	-0.000226469663560084	-0.0756436857684772	-0.200564652636052	0.20446950842683	-0.0245874602360036	0.185828133221835	-0.0665619366293263	0.034414102255137	-4.31652132795225e-06	0.00317856013588177
390.536509305529	-0.0105376992556053	7.06968085594621e-05	-0.540571744339072	0.00775841827909149	0.00382215651707563	-0.0147610337152063	0.0206744821595684	0.0198961906610335	0.000207766654990009	0.149965834172741	-0.000375169832256406	0.101851788803074	0.00259989944859815	0.00040646144020305	-0.0489186453406964	0.560112243195771	-0.546343423542045	-0.0480458162262094	0.00255470261802634	-0.0852882594266077	-0.194889425057347	0.311420670807165	-0.023598691445042	0.187155207557823	-0.0650340652011287	0.042103134319508	0.00217636188160429	0.00248205370669495
394.302603680844	5.80294637016473e-06	-3.21587603285815e-05	-0.556293275583224	0.00353236290719515	-3.2107718238799e-05	0.000201281747822763	-0.00984981942817564	0.0111016660518188	0.000312598257432399	0.118566680765019	-0.000159803119076484	0.0875834442232499	-4.64955523749369e-05	-0.000119754085585049	-0.0223729358423954	0.575412196873026	-0.889461474797311	-0.0537732939639099	-0.000744478241981769	-0.00483626805621581	-0.0970264595328699	0.346057967460798	-0.0677197477390679	0.11931913048109	-0.0586854820115569	0.0148941003050883	-0.000785249623166136	-0.0026715616556661
395.469603257735	0.0164128441302663	0.00417767340579856	-0.538825029450266	0.00244425875832565	0.00163711699630108	0.0236193159025513	-0.00207581092214094	0.00898504314554389	7.83080962128233e-06	0.153213251123596	0.00375455208305141	0.0990228323587439	0.00136273943253059	0.00148661497868558	0.0023589895312644	0.578238002109815	-0.599487763226608	-0.0500979975253809	-2.81781289932621e-05	0.0420197264461675	-0.0830709271963745	0.369242936952215	-0.0710683600896981	0.193894525623965	-0.056942248852869	0.0320999036305273	-5.96528710654755e-06	-0.00400480255432548
395.895925396623	0.0146870090513656	-6.61531665145135e-05	-0.537231966777794	-0.00327145737942732	0.00289067620054787	0.0220771797720688	-0.00735750820924324	0.0106832075493331	-0.000517253129759595	0.153170210485303	0.00054273163445659	0.100275097565719	0.00233057233265565	0.00189782694273756	-0.00916550530814068	0.564991477524556	-0.584707271543595	-0.067531305892003	0.00358271972730489	0.0381495306683434	-0.104098708538399	0.44425245087148	-0.0698968765029524	0.191742670419821	-0.0666240122073199	0.0335383268346553	0.00314970281150896	0.000865684884812267
399.02381017849	0.00953448647103995	0.0108980579712642	-0.53816164676071	0.00834839803545502	0.00768310035381585	0.0151358723003695	-0.000672686675434813	0.0148579863905702	0.0063192694575821	0.142577407389821	0.00792412605044262	0.0983306909231876	0.00620669845495117	0.00570008814691711	-0.00799394066792137	0.566900527157614	-0.801129737268458	-0.0712205941777366	0.000556860108458089	0.042773739719536	-0.109503623001922	0.180265953753671	-0.0110799735939193	0.144036923215424	-0.0608558136537564	0.016296891428022	0.000685542610079856	0.000888923846874641
399.76003593655	0.00791650529455519	0.0118872691313746	-0.541036480033931	0.00646746355464754	0.0110185749325021	0.0086666952505145	-3.41469169602268e-05	0.0134233643198708	0.0133039499922882	0.127883136727085	0.00864521720104061	0.0967878169622963	0.0070380226731427	0.00861131028792162	-0.000136388304227474	0.573463200188855	-0.716273437958108	-0.0663742313333526	0.00128401557280887	0.058452341356254	-0.105118866100985	0.232243313903435	-0.000226016768722548	0.170785381664979	-0.0543989238047423	0.0203206785360779	5.23606615755642e-05	0.00153570156078189
404.059860793164	-0.0150483903406612	0.00470302178588806	-0.535597400469411	-0.00253233195328226	-0.00806595987367487	-0.0161337895845545	0.00143492505673409	0.0190170089605695	0.0121423888427324	0.149300712123428	0.00380365373575944	0.0957251132552929	-0.00405437354199765	-0.00657599946386566	-0.0200871116940335	0.596000022412887	-0.768050838081234	-0.0292951113483545	-0.00446419167084241	0.0190127384869926	-0.132758873038926	0.22955435925804	0.000421426710761954	0.155257168439076	-0.025839285054564	0.013853058818485	-0.00358108611040123	-0.00581971870044204
407.054809660533	-0.000119202981720383	-0.000386762263990656	-0.540907905947895	-0.00124362087876841	3.32073888235735e-05	-0.00227155340817754	0.00329440102422847	0.00763126917129556	4.47439560269934e-05	0.128391287735257	-4.28920735680493e-05	0.0909843123073401	3.40396680335082e-05	5.1383253702319e-05	-0.0211344063927145	0.604237500780046	-0.960816176181528	-0.0180091309049782	-7.5614396721482e-05	-0.000106794988026579	-0.116857062161656	0.20161280007611	-0.00983530946118345	0.116884651135277	-0.0172253804210719	2.18261385125118e-05	2.5169722735988e-05	9.39102298264601e-06
412.77239476148	0.0089434918528238	-0.00860840288889463	-0.53592237515203	0.00551592927412978	-0.00875894747518355	0.00320293722647991	-0.01257811889958	0.0308240832843468	-0.00270723816202871	0.143439751944026	-0.0060548552399973	0.0891777164493809	-0.00587170279481657	-0.00574277082903308	0.0365834858971758	0.568007987146627	-0.87428686897635	5.66582389918625e-05	4.33915563544303e-05	0.025469103701822	-0.0978365965751551	0.481573686968505	-0.0615389505811807	0.133163918941357	-0.0488958461899697	0.0240715075432346	-0.0104152168301088	-0.0133460215800293
415.409269657731	3.61756384223166e-05	-0.000250732745443597	-0.537626374806768	2.20438386717438e-05	-0.000106744226937161	0.00010500399905413	-0.0109604249702751	0.0159363293427823	1.94435539303777e-05	0.128772332952355	-9.03353054586595e-06	0.0873226438842001	3.83541651973617e-06	2.16941095136082e-05	0.00467312021050303	0.57609873874237	-0.841611199445258	-0.00142813180303073	-0.00396293180059088	0.0108507320508188	-0.0717084949201806	0.230515259228987	-0.00957177954089348	0.0954461712137559	-0.0430962256935388	0.0302029262978444	-0.000714303419971867	-0.00469908462903583
418.234287827912	0.0109012837358684	-0.00842886800498006	-0.529011855871353	0.0115360924167187	-0.00773186224929447	0.0204647957739772	-0.00272960700560508	0.0280738198894207	-0.00905744545585635	0.15394545755862	-0.00657184830206237	0.0900684784626587	-0.00563576002696656	-0.00643072080451977	0.0273697049328205	0.56538730831127	-0.520491322310936	0.0128312475794515	-0.0176298445026269	0.0717774326185133	-0.113242136536885	0.416571958768676	-0.0154807545374611	0.201764927745949	-0.0460803159356144	0.0451164183545759	-0.0129448998170304	-0.0141787479114552
421.047290229593	-0.0025557905414439	0.00615152273057348	-0.537165059172708	-0.0125043135004792	-0.00542874182864117	0.0050067266343852	0.0243774194501554	0.0231386333848787	0.000143075351377415	0.137649783572665	0.00247777711151218	0.0820617104613827	-0.0042067544907365	-0.0019695405219502	0.0250306077036239	0.557014483016316	-0.700825994285074	0.0425335364792754	0.000251478972109414	0.0656000076957332	-0.188199465348179	0.26088468204899	-0.02357204879269	0.170157493719134	-0.0426080573683656	0.0294379806728618	0.000147750852737116	-0.000173025623370652
422.110600255961	0.0139849562977788	5.6699197082693e-05	-0.522660826209863	-0.00653459512119721	-0.00183633908578975	0.022268867967815	0.0198048105370127	0.0195777586396005	0.00121465308823489	0.159222200809134	8.02029522810968e-05	0.0924390559097844	-0.00109788706589222	0.000389526917367363	0.0507670068178956	0.545085942129293	-0.558774322369391	0.050594490015984	-0.00259216970614962	0.0787607614802225	-0.196234029496059	0.321767085747013	-0.0254262673520379	0.180143030993974	-0.0524933127242838	0.0411897578396819	-0.00208256897866161	-0.00268556905976121
426.692440927201	-0.0123551638994916	0.00179247282984474	-0.527461858047521	-0.000861102203259427	-0.00113955179514869	-0.0230930689660425	-0.00497458770913429	0.00898957673895655	0.000107622046768067	0.151333409542097	0.00165398882658932	0.0850058908318694	-0.000894529237698135	-0.00117451043237214	-0.00371524805309722	0.563741798869869	-0.577547461693171	0.0534852466530747	0.00109936611793387	-0.049931120002769	-0.0816764740485212	0.373296027261032	-0.0752596168209607	0.195060857552595	-0.0444522105205603	0.0337234204226583	-0.00014365136155719	0.0053320944380397
427.023983306034	-0.0175561957409768	0.00505640945923683	-0.526069594725339	-0.00298248178741103	-0.0012628160845254	-0.0233960450190046	-5.68060591644767e-05	0.00832247609843701	1.57934998653769e-05	0.151126204910995	0.00439519496316915	0.086161036733816	-0.000875319715901593	-0.00114408008358345	0.0025606036860754	0.560003395812425	-0.596243781113934	0.05779500201236	-0.000109231257769309	-0.0480274467129659	-0.0852009227361622	0.381257787898439	-0.072661349534811	0.192607192062823	-0.0473654914104517	0.0319483498341101	-1.57359122326208e-05	0.00351238512349289
427.98537477336	-0.00945219024561058	-7.65158943620607e-05	-0.525524381934265	0.00441764810234375	-0.000832169981695402	-0.0201875924752404	-0.00761365366051397	0.00587314993147888	0.00463884925841487	0.144746428164452	-9.18522281867211e-05	0.0868519501979639	-0.00151084051908499	-0.000770581734472912	-4.86537101087136e-05	0.567959987368603	-0.711732473696571	0.0391866711933576	0.0143729418805831	-0.0552411418037425	-0.0415291766258854	0.0899030996166725	-0.0426782327526383	0.170721736887657	-0.0444668258239981	0.0229456168443661	0.00981896051361667	0.00640112917343871
430.53442956257	-0.0115589917506326	0.0120020556175305	-0.522533166588273	-0.00906206220035767	-0.00940411515064473	-0.0190029462641311	8.28199375352239e-05	0.0158682441171277	0.00867159746209576	0.146116913731046	0.00912756147178329	0.0875242770023449	-0.00738991363698249	-0.00739558040056083	0.00582197036938427	0.553068241349734	-0.769946147311374	0.0747369460081248	-0.00166317277156959	-0.0536257513331875	-0.107975264932587	0.192762448757136	-0.00988329347068284	0.148661551448493	-0.0474925230917402	0.0180960270327618	-0.00194549269681191	-0.0023417622646235
433.450268723383	-6.29240080165263e-05	-9.67964749311329e-05	-0.532266850325617	-0.000268335271248549	-4.15361460363099e-05	-0.00742643859571045	0.00692348895918543	0.0237116866098191	-9.82841558704971e-05	0.130884634440967	-8.19258479846899e-05	0.0776238825928955	-4.49588869633549e-05	1.83452226856914e-05	-0.000133803152165392	0.561802008339061	-0.861596338737571	0.0395516125057789	-0.00340171087353605	-0.0542806940227356	-0.144663341151195	0.164440515700806	-0.00325360193848625	0.15084202641735	-0.0325266690411301	0.00647281818228235	-0.00226357044880524	-0.000154913113954351
436.128473216387	0.00576523820302234	0.0121217972127872	-0.515643094912378	-0.00819559641222223	-0.00247006200423137	0.00742342240692102	0.00979108614342631	0.0254700820129709	0.0172982725599272	0.152419704659029	0.00944851561218039	0.0888228751545314	-0.00431260676019312	-0.00211391278312933	0.0303427558334199	0.578161746654787	-0.801909417864864	0.0341239587878409	0.00259384117226477	-0.0213317249679009	-0.133187368492348	0.216308297256929	-0.000935024461853407	0.147863217974226	-0.0157291715388936	0.0104982118476673	0.00230598879241833	0.00401533420111168
441.498016931139	0.00124289967806417	-0.000325798507514801	-0.521422728643091	0.0125279321857402	0.00721275647330555	0.0138025363196684	-0.0165201181330364	0.0355469594181021	0.0122552998897302	0.145017026524821	0.000563007085428847	0.0798061624764632	0.00473187968541455	0.00535058139310506	0.0167328442508816	0.577237730849131	-1.06561822644003	0.0407240624132043	-0.0349226072515297	0.000155599502930901	-0.11133707763257	0.308163165017202	-0.0583455325719176	0.121475336000079	-0.0143672962076385	-0.00305511452053553	-0.0209870206654736	-0.0227303428552236
444.843506001378	0.00483842487255457	-0.011697466038141	-0.511898464856811	0.000161604586166262	-0.000359753008565836	0.0111922430656286	-0.0117123079156222	0.0317818338575583	-0.00780421963594301	0.155678341663295	-0.00904791934026328	0.0849654768419897	-0.00102513475796852	-0.00193864586740723	-0.00553658007715293	0.541543030400375	-0.589977040553506	0.00649369838411778	-0.0143758200683879	0.0120131849070378	-0.093518650750648	0.570541392252678	-0.0717603573310593	0.162871488284871	-0.0480439826045641	0.0468952295244958	-0.00276125706688665	-0.00279586245501056
449.531289863539	-0.00929904661754396	-0.0062637614697428	-0.516900958025052	-0.00881910311831956	0.00680373669592474	-0.0202395234130507	0.00137965266030161	0.0267671075423545	-0.00861995038022469	0.152196680239089	-0.00512162858724137	0.0767209413190128	0.00482526869058128	0.00574416209918687	-0.0248232518010764	0.555386853577363	-0.523542262307888	-0.00758500794663195	0.0154236903038721	-0.0756110716687862	-0.104683364305181	0.39154814925388	-0.0129468755204719	0.203406138546372	-0.030197808466473	0.0443184008315063	0.0111040231382914	0.0128810403981937
449.799584975949	-0.0114622114488318	-0.00951944903313394	-0.5164775381772	-0.0135525132654204	0.00767856203923943	-0.0199510569159837	-0.00580841542982982	0.0281593350465538	-0.0085951747582722	0.151544946321116	-0.00713459812708086	0.0770303194093938	0.00554712750233432	0.00607965723619231	-0.0298658790045757	0.547619222218727	-0.513775891733746	-0.0187917178090891	0.0176898176150911	-0.074949112392432	-0.121084461517403	0.450351160404366	-0.0135152483083895	0.20157318080068	-0.0352930748728082	0.0453445159504929	0.0131582730073714	0.0141933192705948
453.055504190175	-0.00212877314511467	0.0021909810376197	-0.524344641176797	0.00997650544929895	0.00417846030602249	-0.00390064441608134	0.0225179905858124	0.0208687589255471	-0.000199499089265096	0.133463658196677	-0.00052829521103765	0.0692257224186592	0.00305664809772803	0.000568153770125389	-0.0362749523214897	0.53634659458998	-0.664386591107756	-0.0472433244133252	0.00216085058464023	-0.0713641401055208	-0.191295742470756	0.294310054517832	-0.0224337408831515	0.17019238032434	-0.0350927069761396	0.0322516340323619	0.00204855641954048	0.00222605815553225
455.486789998751	-0.00248852356663348	-0.00036253911560534	-0.523775279310751	0.00283346433641136	-4.45316077110417e-05	-0.00252401768197118	0.00559210887540247	0.00839176950601347	-0.00116770861632891	0.125773940359781	9.92493812821923e-06	0.0686988213804191	1.80559381705642e-05	-3.36194404642204e-05	-0.0328428524499325	0.541366582908458	-0.859323261075209	-0.0549525117451803	0.0102100333622908	-0.0313268000839827	-0.128584168797149	0.31683809048371	-0.0531453566995125	0.0915980624230549	-0.0357542321544513	0.0218188000704566	0.000170900144506708	0.0104351203976949
458.174866778048	0.0140349361426324	0.0025334014819276	-0.513972651578766	0.00128170395715601	0.00172006826671904	0.0234380089865307	-0.00418986715469511	0.00898039285475939	0.000157873358832093	0.149660867897289	0.00245367996565123	0.0728745686563399	0.00119567781302361	0.00157299410281584	0.00411062142680215	0.552785317183396	-0.58682055696879	-0.0496980776128011	-0.000591100813942757	0.0428158905154552	-0.0799624769573512	0.368131609783787	-0.0717786847656959	0.193224448001316	-0.0284782543155084	0.0326513860063014	2.80031490333909e-05	-0.00458635546235947
458.609887654074	0.0167748872695234	0.00322466440577081	-0.512998502550774	0.000618876085428412	0.00156693499316508	0.0230059544549188	-0.00153563669074727	0.00824932497792644	-1.71322163087348e-05	0.149143791538281	0.00302248551269748	0.0735780273743241	0.000875960281039846	0.00113842801829256	-0.00697035541668037	0.542428173558435	-0.590391791835672	-0.0625810242858157	0.00188234570942721	0.0397230572685183	-0.0941591275820692	0.411008867493542	-0.0693468873677968	0.19046459404231	-0.0362870535408054	0.0323469622733262	0.00167539466723002	-0.000307453293566153
460.442034301952	0.00360520787101471	-0.000199621948531139	-0.516930974378439	-0.00293728450441665	0.000983767348414274	0.0139486985521776	-0.0103397843310004	0.0053469252063863	-0.00114593566350244	0.138468781692441	-0.00014558344512755	0.0697437000483899	0.000369977824334125	7.06483285566673e-05	-0.000104458786633344	0.560466466005748	-0.760011254703414	-0.0326646094876967	-0.00861799821872144	0.0441741103120326	-0.0371880363517743	0.119415752844236	-0.0306426838437562	0.159392750778657	-0.0245154110020522	0.0184904089015243	-0.00217891909827935	3.29621088061389e-05
461.986878668938	0.0121870547829793	0.0123742428020912	-0.508800822709411	0.00902697348213935	0.00990156273878354	0.020429664798294	8.92025108525162e-05	0.0160905564881149	0.00942649043934231	0.146544733354717	0.00946412029459644	0.0753496180310531	0.0078097559512735	0.00779981992096979	-0.00474150838529401	0.543279400169307	-0.768711747235346	-0.0696091977187035	0.00204425636954867	0.0471907339576453	-0.105024851722681	0.198986709951218	-0.00716353926884533	0.148811712191691	-0.0305677335044041	0.0177980228279513	0.00178755309260285	0.00233577885041797
465.590094236196	-5.63274768580504e-05	0.000103946449043434	-0.524818279709867	-1.6411446422032e-06	-1.00350989640084e-05	0.00733971529880032	0.000161854269722093	0.0131072140643832	-0.0039542032901591	0.118421837948947	-2.08668058568241e-05	0.0604955344995341	-9.11342068536969e-05	-7.05512415479933e-05	0.000150033358056887	0.554104713470248	-0.92522964885759	-0.0307470959356922	0.00419846125579341	0.0492591791807382	-0.136618672646667	0.121141664412553	-0.0110237968295628	0.134902555131935	-0.0135146961970978	0.00144696163695689	-4.51554023464693e-05	4.4423466103428e-05
467.560070963158	-0.00523734574065776	0.0125757594123631	-0.502506998576732	0.00886775980052867	0.00309488905995472	-0.00673858716311837	0.0105546539063858	0.0261442369528246	0.0178422114842903	0.151183971404074	0.00983641397266702	0.0763143969751753	0.00439484828567607	0.00233205839057127	-0.0293005517361233	0.568135360303924	-0.804885092306513	-0.0296174489688209	-0.00343696645101093	0.0129496622271523	-0.131986803443629	0.214707405013298	-0.00169126387114888	0.147787401811732	-0.00105147474944387	0.00985168083091268	-0.00267536057739825	-0.00472351784512292
473.241695368921	4.84420753499086e-06	-7.1372921742489e-05	-0.510268711251976	-0.0114992837214408	-0.00577674164731384	-0.0121326154095159	-0.0137811745352748	0.0339765857346722	0.0107343271656205	0.141602458277552	-5.8875353190217e-05	0.0654131134339753	-0.00299450105023509	-0.00369567588701121	-0.0159452813792084	0.571982218617501	-1.09436779735568	-0.0445416486740216	0.0391221558786316	-0.000264688291424686	-0.085370631017745	0.213805731997542	-0.0540320560819737	0.121360322691701	-0.00644796521335874	-0.00273607755397858	0.0244838618872547	0.0227830585132317
476.272757417752	-0.00488838287344439	-0.0120374164831009	-0.498906086540579	-0.00027672567121128	0.000574284516089518	-0.0112512541955886	-0.0117095258309324	0.031924803955603	-0.00806956881237612	0.154537065828272	-0.0090475031521028	0.0723062507922976	0.00110266788768648	0.0020509322949384	0.00673290880352521	0.530811338241569	-0.580706423967476	-0.00699905155321113	0.0152041371680216	-0.0139181215413473	-0.0906015143548966	0.567340449390048	-0.07313206125956	0.166861579625021	-0.0430107147259624	0.0470643359402086	0.00421389832195774	0.00402557955898246
480.958189810128	0.00939674804861653	-0.00645268793743729	-0.504104641046481	0.00904439460205174	-0.00716036849921398	0.0203504365617649	0.000950454752231103	0.0269269977333062	-0.00858866902678101	0.150476136437938	-0.00530286429911846	0.0639536355751755	-0.0050110309005458	-0.00587018148646515	0.024499690579183	0.5439828158972	-0.531135038013828	0.00788862998688331	-0.0155947608586258	0.0712010757679083	-0.102904966071116	0.383661417370915	-0.0139677540007447	0.201680549551663	-0.0256567542189782	0.0436043036152203	-0.0113525168805046	-0.012816351969619
481.474546711775	0.00844653894963901	-0.00495898430119549	-0.504236936535275	0.00601552578098697	-0.00798951733416979	0.0187090369603708	0.00609564670960355	0.0292098781048157	-0.00703115018741584	0.14876805592931	-0.00425876807449999	0.063677022649374	-0.00564024562103993	-0.00560977237637726	0.034989236066836	0.525547160186435	-0.547257429297761	0.0389032163932106	-0.0143060730355502	0.0695929693293415	-0.155537079205418	0.410360248933864	-0.0142849949742008	0.198042978853183	-0.0361008220353912	0.0421247725297818	-0.00989114200572212	-0.0117351606504007
484.56538709408	0.00430628085047524	0.00080112384661191	-0.509606463856405	-0.0091678699659587	-0.00436755040440962	0.00582159915926216	0.02177467408076	0.0207239436982128	-0.000333676330258775	0.1334685019009	-0.00086464498514198	0.0580596823703604	-0.00333078893120779	-0.000872497707230573	0.0421733318071542	0.522015985605016	-0.626259248232567	0.0493599739493535	-0.00320655179516517	0.0705750018323889	-0.190565951924354	0.308394831724083	-0.024044529402026	0.171964757188922	-0.0332181976683053	0.0354738440641337	-0.00295760440427978	-0.00314643181917265
487.821253913757	6.8218943542795e-05	-7.79096896080191e-05	-0.513292435249751	-0.0081208174619151	0.00129076446230981	1.99549755599414e-05	-0.0147624296252583	0.0171469983879448	-0.000298748801360179	0.121471329071815	5.23910206259013e-05	0.0533103248502344	0.000532323977171779	6.15014657023975e-06	0.0310454322348616	0.537014987772295	-0.936614440932555	0.0630036798886186	-0.0121092341506417	0.0207183007067053	-0.0956730312206078	0.221284893348789	-0.0512533826115442	0.0825289974323439	-0.0272939818231461	0.0145643122247492	-0.000888116175631368	-0.00773216344252524
489.609027248774	-0.0142828862579393	0.00269074318530627	-0.501105668900198	-0.001423782761611	-0.00156336235165675	-0.0234937505601568	-0.00390564015342422	0.00913375201305714	0.000184755430821467	0.147907508806274	0.00248792110721799	0.0601779463977361	-0.00121536246869769	-0.00151337453099091	-0.00370924466567894	0.539665514976926	-0.580049641413236	0.0520295815525082	0.000568657201286146	-0.0493715956975497	-0.077535156747196	0.374773962476724	-0.0734721985772232	0.194009548832057	-0.0256435015877555	0.0330002935694016	3.44423187428192e-06	0.00469017409203056
490.071185845415	-0.0159167176374369	0.00201784261490967	-0.499923609126036	0.000690412271017881	-0.00176245898857329	-0.0227191578084865	-0.00327257778298184	0.00897190036576633	-5.12502931118693e-05	0.147432261552671	0.00201063537397236	0.0610601893403216	-0.00121351630645422	-0.00127187763075636	0.00925920708854985	0.526560272809367	-0.577599055352595	0.0684922474556553	-0.00285846601853843	-0.0456505854763544	-0.0962657714897294	0.433042319498332	-0.0713859526874514	0.191216420438219	-0.0354868899063895	0.0332762692334233	-0.00251260052856416	-0.000268509172336612
492.419043489536	0.000243930581863562	-0.0016143813132382	-0.505450691421385	0.00884973177768617	-0.0013042499377374	-0.0103421617503225	-0.0254756828013087	0.00862580589122349	0.000305605901094298	0.13306458485827	-9.5714522055462e-05	0.0557354025773644	-0.000905825148016449	-1.90814485785219e-05	0.00288602182249305	0.539165126874794	-0.756464274621379	0.0525167886503011	0.0019111206691764	-0.0493259355669095	-0.0694426319740015	0.20618328409161	-0.0244723414147207	0.149609742602916	-0.0245406630788481	0.0195053839239404	-0.00367962523226622	-0.00092117600843721
493.42739304784	-0.0126425731354566	0.0126506265917326	-0.495504008017824	-0.00905375750335023	-0.0101751478866349	-0.021403158777121	1.12504895620553e-05	0.0161332976139902	0.00991467429403751	0.146281013706649	0.00940555538746071	0.0628580825323659	-0.00798843946191335	-0.00806412557818971	0.00397162727228059	0.529770617258704	-0.750293156705408	0.0726640439443755	-0.00241376877488158	-0.0562542412227896	-0.103606911484094	0.202133180807909	-0.00709028900257847	0.152665193554459	-0.0279647686883243	0.0188583590024955	-0.00235824130607729	-0.00310500585549253
498.113112545093	0.0115811441126475	0.00560465724711371	-0.498516733123297	0.00324192903917501	0.00891384863296035	0.0156576375289601	0.00250142550948703	0.0199366390677641	0.0130936299522854	0.144375932326888	0.00474452940698203	0.0562602205459543	0.00499569507820872	0.00744924194827291	0.0138611840549115	0.555485658406268	-0.784710614299854	0.0338902846677114	0.00544922576937764	-0.028595876321636	-0.128166037250991	0.220040796928595	0.00192124807398417	0.154000533267467	0.00154605198924185	0.011423832842264	0.00425770583190669	0.00643271667106004
500	0.0021913750037719	0.0041645598600332	-0.497809471186585	-6.64323131465724e-05	0.00336764250916951	0.00998371169995766	-0.00583953458359694	0.00379962024162354	0.000136121404120045	0.128670038558834	0.00375889525422783	0.0576261821898245	-4.63834268197788e-05	-5.77666375554141e-05	0.0299297267575185	0.554888095646908	-0.88412967418663	0.0353045930216374	0.00514064292723292	-0.00781677059095904	-0.137611626952601	0.142420030081456	-0.00764090157743592	0.131439452288228	-5.36691731729482e-05	0.00332959172295172	0.00149675994447658	0.00320212297574019


==> data_uniform/lambda_0p005/data/parameter_estimation_error_norm.dat <==
0	2
1.49494246704608	2.34336779633151
2.77920266885592	2.00639587792425
4.68206301675478	1.71473336531999
5.59939767758451	1.62376094428692
8.65061355771895	1.51257439616816
10.020639610338	1.44426653820514
10.1979336257823	1.44429241279905
11.4588134657512	1.38964842408678
13.0550083554198	1.4010834596552
13.2879658574314	1.39970795440927
13.610068249154	1.39686880896465
13.9278979873235	1.3805328488478
17.0623780404442	1.40756048032109
20.3547214767314	1.30145639478802
25.7700691101015	1.36273178935986
27.6087364623703	1.41011394897835
31.5180875144479	1.43413857666229
36.1166731146113	1.27128857028276
38.4832774220095	1.27735411439884
41.0219550590998	1.21878159978071
41.2086556205545	1.21611467988976
41.3813798766725	1.22345098225945
43.1713658648559	1.22421258723581
44.5870159905978	1.24996246570802
45.1629854429575	1.2219060385554
48.4907699210095	1.32678800081624
50.2307217023853	1.26773995716227
54.4274858071664	1.25715896069859
59.0478428753457	1.33148888598156
62.8832952674182	1.40064501850153
66.4323559390019	1.48581674763638
69.6936085127507	1.30340645712078
72.5973649964593	1.2354383479764
73.6455811034666	1.22924422361109
76.1535778042485	1.25215901893812
78.3202544288612	1.3393983879034
81.1736117877704	1.24839985439178
81.5844737240008	1.25841840529159
83.4758510222482	1.27804413889995
85.0035578649853	1.28306713538438
89.1959780581628	1.35703162765075
91.3726954565679	1.35566020228412
96.4111398370668	1.48215338955145
97.4362203643063	1.48651880131786
100.087143598951	1.26366355815118
104.014535300857	1.2124642065415
105.418356555767	1.21620417077702
107.693207364562	1.21397789200676
111.11028338978	1.3774741862796
112.674817900695	1.23912389656058
113.144001141476	1.25485900541545
116.264714806569	1.29063540454118
116.583101728673	1.24904474845292
121.253813777391	1.29276175027292
123.53793711594	1.37421082455463
128.142287581675	1.4563087069469
130.480274235606	1.28950034499941
133.545541227926	1.31122129998517
135.559336982009	1.19494845922707
138.77590818497	1.23474956007382
139.509050925606	1.20653293840683
143.95943311004	1.21358827920635
144.318147304277	1.22294689610548
145.288151262987	1.22037210712996
147.780231104595	1.26620104270824
150.259928100784	1.29378045309974
153.33025239235	1.29171110773386
157.106452693717	1.37981687505974
160.003184470358	1.4390299894528
162.918563635716	1.22051571684496
166.852929284903	1.16503145123094
168.431401654643	1.17491994352312
170.687717727237	1.15718903731974
174.765248639563	1.265820230458
175.559252623845	1.19650918706358
175.996004608554	1.21169992685716
179.123436293438	1.24812478761944
180.329536535437	1.22468024509691
184.262489860137	1.25271446263525
187.366699001674	1.37512553335439
191.057014493062	1.4168507504285
193.454105638552	1.2165289494232
196.896540412791	1.27877197274744
198.415630533822	1.15285582503618
201.619130454191	1.19326618046866
202.784171460389	1.22006838843543
206.798333838658	1.17037634048502
207.10757050315	1.17918540117102
208.18997212247	1.17977746493407
210.61244836933	1.22559602925772
213.144107427701	1.25814749840542
216.180461817738	1.25288983247908
220.410858454925	1.39243186360886
222.864138903983	1.40341055925256
225.345601455394	1.17804019662806
229.679405803251	1.12351564738943
231.146839260993	1.13188678359089
233.380437158926	1.12297454595595
236.944232371998	1.30728494198477
238.37407365127	1.15506019374057
238.825667256823	1.17116647243309
241.96117371792	1.20916076019638
243.147354827362	1.18657800138234
247.041439179268	1.21380806538097
249.908854975218	1.32922919831409
254.319774052519	1.79781689607741
257.666520605136	1.42610632649139
261.127520224631	1.27935729139046
263.171744786939	1.30418426311129
264.996154174316	1.22325212629248
269.585549839484	1.23144046797366
269.835861862794	1.23690525372301
270.24382979654	1.2483595137456
273.366499592795	1.29219674517019
274.742091648955	1.30490299814543
278.869132810435	1.30488302065358
282.068735316694	1.42832341194202
287.693397949343	1.26516756420999
291.021448462675	1.35174404741319
292.654572140704	1.17448693253461
295.875165901222	1.22337949712023
296.609116978465	1.19050153194502
301.041333288906	1.16772297280678
301.364264438074	1.17696376381802
301.904395993106	1.16978468354568
304.837588651662	1.22491399689588
307.08821115435	1.27668076628553
310.421577724437	1.25138565676524
314.828909226035	1.41914911231884
319.135337588233	1.22343264045407
322.799704663838	1.28524082356258
324.094236882296	1.13900322788541
327.30590145128	1.18280166738409
328.384896018172	1.21540846618819
332.469290145052	1.13717027767851
332.80227444902	1.14670065075468
333.713851665376	1.14848968974682
336.269736605927	1.19756116313502
338.838823914804	1.25171298208676
341.869087418605	1.22454461154941
346.98567296194	1.42010826765888
350.637273494442	1.18906841425136
355.30349714554	1.10057967863055
356.128442078947	1.10665511333908
358.841619815106	1.13680080740773
361.074792463354	1.25677623422028
363.917944061678	1.11342736300434
364.333753225255	1.12513867417893
366.122729083109	1.15355316487856
367.747834830897	1.16000370506994
371.463390106257	1.27782446183205
373.349267906663	1.20320987200131
379.428128628176	1.43638288495475
382.358517616169	1.16590300238218
386.750751600397	1.08286676832424
388.243265671261	1.09252769026234
390.536509305529	1.06163839924869
394.302603680844	1.26836424821227
395.469603257735	1.1012585449792
395.895925396623	1.11609450806621
399.02381017849	1.16621414237621
399.76003593655	1.12547817193869
404.059860793164	1.16686622837746
407.054809660533	1.29414846669883
412.77239476148	1.29324825531592
415.409269657731	1.19342089286529
418.234287827912	1.06875785651112
421.047290229593	1.12226243700703
422.110600255961	1.05303608257594
426.692440927201	1.07645511641048
427.023983306034	1.0867514550714
427.98537477336	1.08749980286853
430.53442956257	1.13321943499547
433.450268723383	1.20060770016315
436.128473216387	1.16838436434684
441.498016931139	1.37841113433651
444.843506001378	1.14337382535734
449.531289863539	1.04686500361831
449.799584975949	1.06326228309492
453.055504190175	1.09147637187069
455.486789998751	1.20900763943184
458.174866778048	1.06456267120888
458.609887654074	1.07764268810821
460.442034301952	1.10877306799708
461.986878668938	1.12015187377976
465.590094236196	1.22950209350537
467.560070963158	1.1579171631295
473.241695368921	1.37364080337464
476.272757417752	1.12538675354373
480.958189810128	1.0334043652617
481.474546711775	1.04919520387486
484.56538709408	1.05821394655713
487.821253913757	1.23343550832852
489.609027248774	1.04957615925617
490.071185845415	1.06529086420349
492.419043489536	1.10302319448712
493.42739304784	1.09570881602156
498.113112545093	1.13533574657218
500	1.19007622137909


==> data_uniform/lambda_0p005/data/reference_trajectory.dat <==
0	1.5	2.4
1.49494246704608	0.719818162125537	-0.932007087062875
2.77920266885592	3.27345439718609	-0.590119737567173
4.68206301675478	-0.483503927817371	1.38260308706881
5.59939767758451	-0.89986248845062	1.60089583065545
8.65061355771895	-0.293339878553872	-2.33360409111875
10.020639610338	1.0438401276361	-0.855269677813254
10.1979336257823	1.47248549011177	-0.597124251432118
11.4588134657512	2.86984169827277	2.55675195120999
13.0550083554198	0.844956266971902	-0.291416155284211
13.2879658574314	0.663502149058908	-0.100000213225576
13.610068249154	0.486623219503488	-0.613985286916368
13.9278979873235	0.149957532432494	-1.74150441962232
17.0623780404442	-1.22292178990482	1.52858093605416
20.3547214767314	2.00988188250618	-1.43992765734407
25.7700691101015	-2.55925050809057	-2.32493999007308
27.6087364623703	1.6121166031043	0.45919745978228
31.5180875144479	-0.712450355737803	-2.21384139138154
36.1166731146113	0.388875463655663	-1.05514912648596
38.4832774220095	2.80483000493874	-0.416981229910915
41.0219550590998	-0.862985219199603	0.699830352157873
41.2086556205545	-1.1547589024388	0.510739094739271
41.3813798766725	-1.41386238633422	0.285944732235929
43.1713658648559	-2.15554300894622	-1.98739643993874
44.5870159905978	-0.571954029493692	0.549560421851623
45.1629854429575	0.265091700825711	1.51605362617224
48.4907699210095	1.38759359488482	-1.89157349736884
50.2307217023853	-1.62099450433021	0.636170702962905
54.4274858071664	1.09503047873281	-1.8980986127203
59.0478428753457	-1.26665400086456	-0.949623058138781
62.8832952674182	0.171521382983521	2.02577744387546
66.4323559390019	1.44694351414215	-1.40983703004808
69.6936085127507	-2.52937354627712	0.6390357034982
72.5973649964593	1.29228102415365	-0.505517853239009
73.6455811034666	2.42929345607035	1.57104028508316
76.1535778042485	0.256685106510351	-0.969704203564617
78.3202544288612	-2.47475951728488	-0.472020613930452
81.1736117877704	0.670827403170973	0.485201007745311
81.5844737240008	1.33823339148752	-0.415832323308319
83.4758510222482	2.37211787745861	-1.50987599304365
85.0035578649853	0.470781481806019	1.47457660166034
89.1959780581628	-0.961756085265861	-1.49417402582418
91.3726954565679	2.25886192105459	2.00009102690271
96.4111398370668	-2.49604885481146	1.44707061333068
97.4362203643063	-1.97329123973261	1.86775440039947
100.087143598951	2.02765031345133	-1.98039986117337
104.014535300857	-1.31426253292756	0.498959586364433
105.418356555767	-2.49850562115097	-1.92280798373577
107.693207364562	-0.0324454165227996	1.21483183617119
111.11028338978	1.72704169694933	-1.91019849089437
112.674817900695	-0.816150579437021	-0.300082759193667
113.144001141476	-1.53473567483427	0.714816632079902
116.264714806569	-0.729501023970241	-1.22098745319704
116.583101728673	-0.182930822534825	-1.69036810151143
121.253813777391	-0.136601928200707	0.276100654598948
123.53793711594	-2.49144377531402	-1.38874796946546
128.142287581675	2.46636923930745	-1.83010918561288
130.480274235606	-0.569956005998173	1.10579221323986
133.545541227926	-1.73296625338099	-1.45687284895579
135.559336982009	1.50051029299925	-0.22031271860205
138.77590818497	0.609389361761752	-0.564723793829488
139.509050925606	-0.659509029600667	-1.77575611895393
143.95943311004	0.595806365590388	0.581580326785171
144.318147304277	1.18039711439249	-0.198737534223985
145.288151262987	2.30259858833881	-1.83878826963518
147.780231104595	0.561166893344912	1.38685123170355
150.259928100784	-2.49528838218525	-0.690127296029959
153.33025239235	1.23574360868147	1.10951365020335
157.106452693717	-0.0469322677997393	-1.99912969419925
160.003184470358	-2.22244244984953	1.99447992352416
162.918563635716	2.02720692888339	-1.98053268458258
166.852929284903	-1.32398596401614	0.485011796568721
168.431401654643	-2.48936843238448	-1.99369502591997
170.687717727237	0.251776365504052	1.47819103746931
174.765248639563	0.463403056241089	-1.64543447735172
175.559252623845	-0.902554473570079	-0.185274596274696
175.996004608554	-1.56241842929897	0.756040389284781
179.123436293438	-0.684401261756786	-1.26726417531098
180.329536535437	1.34269533935349	-1.80766502765354
184.262489860137	-0.443746499446675	-0.111966809936579
187.366699001674	-1.77623884987828	0.64628845773759
191.057014493062	2.43852513338395	-1.8959443130442
193.454105638552	-0.808664333497076	1.35154481456901
196.896540412791	-0.979295917027288	-1.96634959648298
198.415630533822	1.53449915605743	-0.166797710260663
201.619130454191	0.590074304488084	-0.588673442163329
202.784171460389	-1.36430526740496	-1.99990955674811
206.798333838658	0.60777709225188	0.5667281671104
207.10757050315	1.11443175140656	-0.105671109374112
208.18997212247	2.34750638881892	-1.89383123584112
210.61244836933	0.560545801216916	1.38742842523729
213.144107427701	-2.4992327360605	-0.796971902959701
216.180461817738	1.26356565761645	1.14288516724708
220.410858454925	-0.856213222129864	-1.70576997369634
222.864138903983	-2.1986606578012	1.98870546777315
225.345601455394	1.53730753840763	-1.90729828670744
229.679405803251	-1.31599543888765	0.496478585866524
231.146839260993	-2.49985512272306	-1.95710553284669
233.380437158926	0.00872004376473277	1.2555315496118
236.944232371998	1.49989374001775	-1.9871237261084
238.37407365127	-0.874695108624017	-0.222549269516267
238.825667256823	-1.55942417078574	0.751576844745703
241.96117371792	-0.674491257287007	-1.27725270265931
243.147354827362	1.32191298853567	-1.82066072958154
247.041439179268	-0.352351608297646	0.00436287318345031
249.908854975218	-2.0941572160482	0.0207661941192475
254.319774052519	2.16474077065561	-1.97754057530331
257.666520605136	-2.40605406144968	1.54270353946663
261.127520224631	1.36355025151546	-0.427584947936677
263.171744786939	2.26500943428746	1.78997322509782
264.996154174316	-0.357127494632538	-1.56472386931366
269.585549839484	0.53172144388001	0.66018381950264
269.835861862794	0.949416747530072	0.122039569171026
270.24382979654	1.56248069752009	-0.756133224185236
273.366499592795	0.692335754559929	1.25922001962466
274.742091648955	-1.57647327851293	1.62378938696863
278.869132810435	1.04137806245532	0.871303756650706
282.068735316694	1.13716658801275	-1.47415070623756
287.693397949343	0.794595861626089	-1.33772275019485
291.021448462675	1.17327354559659	1.89918847107693
292.654572140704	-1.5222596558583	0.186165387885263
295.875165901222	-0.576025018429305	0.606007193915543
296.609116978465	0.693932103913109	1.79598795678971
301.041333288906	-0.599659400072453	-0.576805592748111
301.364264438074	-1.12837430958294	0.125249842334086
301.904395993106	-1.87219831819329	1.22118833454334
304.837588651662	-0.59908387992721	-1.35112877169067
307.08821115435	2.42991179831811	0.151498759863377
310.421577724437	-1.25348961143487	-1.13082384240888
314.828909226035	1.12943025543841	1.48150264037438
319.135337588233	-0.837624081394455	1.37971250328377
322.799704663838	-0.581810341177255	-1.99365043180351
324.094236882296	1.55500081627492	-0.134110517336169
327.30590145128	0.550776044869177	-0.636973651249357
328.384896018172	-1.2706507444341	-1.99642866512483
332.469290145052	0.620076344773464	0.551413715044973
332.80227444902	1.16272383921786	-0.173696402905217
333.713851665376	2.25225121745516	-1.77296949121426
336.269736605927	0.571485483181089	1.37722443589122
338.838823914804	-2.49998822958331	-0.859068308744913
341.869087418605	1.30100044790168	1.18744008671419
346.98567296194	-2.08640428862602	-0.0385319219576421
350.637273494442	0.977837378659364	-1.51032343573352
355.30349714554	-1.25655351402394	0.580405142484101
356.128442078947	-2.23263757173466	-1.15064914178919
358.841619815106	-0.344595423204019	0.880547913147893
361.074792463354	2.47345541140505	0.454395027839632
363.917944061678	-0.675392045945218	-0.48186174820393
364.333753225255	-1.33774197748763	0.424868144841566
366.122729083109	-2.42466927852968	1.63798615682038
367.747834830897	-0.465058186657074	-1.47310932886641
371.463390106257	1.66310365297696	1.959059579267
373.349267906663	-1.39567115527366	-1.29812800746743
379.428128628176	2.47721602745499	-1.79132167489646
382.358517616169	-1.44359421535185	1.85803599169278
386.750751600397	1.30364317524984	-0.514118197837202
388.243265671261	2.49936600804085	1.96438195568109
390.536509305529	-0.142411995334464	-1.38184310005291
394.302603680844	-1.08365507023142	1.96283660933642
395.469603257735	0.900701705162216	0.187760971061444
395.895925396623	1.54656805668537	-0.73242486129782
399.02381017849	0.703083266096935	1.248257629496
399.76003593655	-0.570622885108909	1.99244759021402
404.059860793164	0.246010554142412	-0.138915281453007
407.054809660533	2.02853115372375	-0.166482116964855
412.77239476148	-0.214355971480219	-0.178752744707484
415.409269657731	2.45540242193174	-0.301910398535564
418.234287827912	-1.40310298614396	0.369086559402619
421.047290229593	-1.36295515896719	-0.46159484462711
422.110600255961	0.417314124111174	1.61126680096932
426.692440927201	-0.57823261345126	-0.60328836104376
427.023983306034	-1.12214336299535	0.11649387757906
427.98537477336	-2.2699735706494	1.79653454765242
430.53442956257	-0.542631454878117	-1.40396615497051
433.450268723383	2.42135240938324	1.49462541227523
436.128473216387	-1.31830119841856	-1.20788893803113
441.498016931139	2.30433857926212	-0.536842274687096
444.843506001378	-0.910518235374585	1.44884869673091
449.531289863539	1.22619362380883	-0.622340353402767
449.799584975949	1.61139327151213	-0.0425957128126211
453.055504190175	0.40324338541571	-0.812998205396123
455.486789998751	-2.49880647894258	-0.0970803348119607
458.174866778048	0.690783593191586	0.462315405207627
458.609887654074	1.37939503566018	-0.485608409454062
460.442034301952	2.39114818369885	-1.5427205166574
461.986878668938	0.480070155004911	1.46004241463953
465.590094236196	-1.81514199243371	-1.99517153775743
467.560070963158	1.34152319056718	1.23518692461253
473.241695368921	-2.46445164629352	1.18197224409023
476.272757417752	0.932195287585485	-1.46890058203957
480.958189810128	-1.24289222181722	0.599352593184517
481.474546711775	-1.92966160691336	-0.521191558839247
484.56538709408	-0.240217865498536	0.997179321084864
487.821253913757	2.04614413660281	-1.64048161233697
489.609027248774	-0.721393568507209	-0.423196828089205
490.071185845415	-1.44490852748807	0.581794172794728
492.419043489536	-1.92980892327021	0.521472793481606
493.42739304784	-0.43777319837022	-1.49647257006593
498.113112545093	0.0939922597230391	0.559424248641331
500	-2.39733206260153	-1.95123216431424


==> data_uniform/lambda_0p005/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1.49494246704608	-0.0722586256755173	0.243154829562581	-0.144163485030963	-0.0410498524490643	0.379753953135445	-0.265669912835791	0.760641132993321	0.155068717776078	0.65924480493371	-0.469071861950063	0.143481846766832	-0.0765123361627189	0.210316671032203	0.189086487533196	-0.00443442987945562	0.0720127117256386	-0.128565429571119	-0.0678886505824914	0.104516459972338	-0.0482704571716378	0.0967486620457341	-0.788102043399922	0.150286958116631	-0.0687617712684947	0.0560879665333121	0.000564141364995634	0.0693385357963844	0.0864529515931913
2.77920266885592	-0.154236260876157	0.102885823402306	-0.0053394452275637	-0.283745921565802	0.557150867156922	-0.496422044338296	0.177839134504528	0.419767273038472	0.349564949518545	-0.0659279508681863	0.0679456447373789	0.00227057367825375	0.317724412496623	0.305832306247474	-0.0316424186722043	0.0314820058618106	0.209169701925063	-0.111431240189072	0.121490559270524	-0.100105467997419	-0.0298339520919022	-0.786673085992719	0.119715005372497	-0.00552180301007948	0.0270963636612738	0.0233307612145415	0.0875697908211553	0.111476690006075
4.68206301675478	-0.0799228622873161	0.0502383661755058	0.068993733618356	-0.211499193071878	0.469008796727339	-0.424613869509847	0.170307343881213	0.329448774786402	0.38278512863294	0.039087529647087	0.0155636753759739	0.0579483257675702	0.255496553070405	0.257605440949539	0.0398002805663728	-0.041854430065107	0.643540578289145	-0.0273704950437776	0.0997637201089228	-0.0901814419621998	-0.0503184778212132	-0.696860889875376	0.0543572511887166	0.137557595934073	-0.0394154132300897	0.0470773796743111	0.0592663131632145	0.0984182511622963
5.59939767758451	-0.00158392934100198	0.0276159296595322	0.182432420753453	-0.193199547913149	0.436896297135116	-0.215527134299958	0.158283609573601	0.337110569037657	0.334754174077272	0.370181357888725	-0.00511930176786433	0.122371441030134	0.236354785003224	0.227590316459615	0.0486393067239905	-0.0479978696682475	0.706167758850536	-0.0141802733765796	0.0813555493892575	-0.0703446726148688	-0.0502047647740405	-0.625453310980091	0.0287174155486234	0.135325331456373	-0.0447539494941684	0.0521627720629798	0.0476030902132862	0.0812088361557782
8.65061355771895	0.0777129990193835	-0.0666544710230445	0.152453825382772	-0.0359609450470589	0.404760466848349	-0.0545643259764096	-0.0018099094154173	0.2604163507587	0.254514742204339	0.115785710527092	-0.0672742277476379	0.122244597327626	0.196480426923322	0.16800307901827	0.0562560926972557	-0.0623955269019557	0.505808383262413	0.0212025098250358	0.0768602405532035	-0.036609283342717	-0.0953580360593261	-1.05681716674893	0.012165799320923	0.0589005494582099	-0.0512338125191951	0.039836093997298	0.0332588595969299	0.0566907830696593
10.020639610338	0.0242479875220791	-0.0416359889265247	0.180315115454082	-0.0396659736959595	0.378371207746818	-0.0823007047254644	0.000425147046631511	0.264459584103225	0.273378376026746	0.144588442553121	-0.0432128727339934	0.144024040824354	0.175661166960689	0.142700109821383	0.0203430327745149	-0.0746527463367498	0.674356452173741	-0.000532691877751859	0.0841360922247226	-0.0511282545026445	-0.100052902360616	-0.855496604999619	-0.00429662388566045	0.0731794055510818	-0.0616364816370102	0.0533643818215699	0.0394328692640529	0.0623919711171765
10.1979336257823	0.0276830482599352	-0.0333711464456963	0.175514900269874	-0.0295014781410228	0.371621977128174	-0.0780116058002556	0.012206581603515	0.25629236209492	0.277240198208617	0.140497020752848	-0.0368762311437836	0.139711924741588	0.169542096271774	0.137452589737505	0.0071087111101074	-0.0890097106537482	0.764266614901599	-0.0181073763181788	0.095756956553362	-0.0580148391806264	-0.122727714913661	-0.69654835035593	-0.0138782939349546	0.0778570480599727	-0.0723823646668841	0.0614091844855704	0.0496191114692851	0.0710900826559039
11.4588134657512	0.0197520206846354	-0.0376508543976079	0.148001452269474	-0.0701315743579785	0.305447668597873	-0.112770475937288	-0.143082651615254	0.0794041602063026	0.140591099978981	0.0209369944865528	-0.0246792148978558	0.125598850531221	0.1454387779699	0.124523472197334	-0.000269103719985057	-0.10220665480826	0.669415806677916	-0.0444068936601599	0.0803526656213138	-0.0686891745983205	-0.157938732168547	-0.858814397825282	-0.0543642910618354	0.0228059136214453	-0.0764659963773579	0.057398032585791	0.049014741636228	0.0639672892711925
13.0550083554198	0.0339444069265149	-0.0101500774854731	0.150331885443113	-0.0419918834605125	0.30051470340426	-0.0947333624541715	-0.0873102501580042	0.0699075368962016	0.120471031848588	0.00574855840997317	3.28932204809432e-06	0.127941399581776	0.147793117900089	0.122988308155648	-0.0417256814070351	-0.141987342648099	0.62975365061099	-0.0768120220891117	0.0737090211700764	-0.0900788833380626	-0.148027995107038	-0.663206995941464	-0.0847609938231243	-0.0135532289064488	-0.110660353246202	0.0585426212209764	0.0505986546860363	0.0547993874853279
13.2879658574314	0.0334412979160032	-0.00842625636870924	0.149016548497994	-0.0403944651269069	0.299149955042037	-0.093487395130718	-0.0859375122195545	0.0683898233206463	0.119226842319276	0.00441496547485241	4.6580384365532e-06	0.126644790312158	0.146493991329267	0.121716383482623	-0.0522092459305483	-0.150189836689676	0.644282449088573	-0.0834688302177831	0.074494480222234	-0.090400053314734	-0.154008502231036	-0.641120548670635	-0.0854630462739488	-0.0130835324365887	-0.117769582093434	0.0600721385575428	0.0516126735531591	0.0555836334264667
13.610068249154	0.0304667402107307	-0.00738707613686435	0.148102165401814	-0.0390068396783864	0.297794195515851	-0.0921603670169603	-0.0845301275550862	0.0666639587247666	0.117340472967961	0.00283848304410018	-5.9886880173212e-05	0.125715410881651	0.145190225182518	0.120435844714084	-0.0650471069041957	-0.158149966932176	0.668018705880477	-0.0888185955317281	0.075121499432188	-0.0911751898122328	-0.158485724692825	-0.617966749022075	-0.0863052718721686	-0.012069472196897	-0.124820378741835	0.0624953814314396	0.0525208423640163	0.0563289810506393
13.9278979873235	0.0154896496217747	-0.00932676143818967	0.163969914716651	-0.0384145811450679	0.300450778775279	-0.114493119004872	-0.0833009392575739	0.0660693329796536	0.110223953866214	0.03549853353457	-0.00195169113982967	0.136474819680546	0.146819988935886	0.123106274451375	-0.0745803028114743	-0.162218342455611	0.739400523806631	-0.0910984144008749	0.0763130986590393	-0.10027673901898	-0.160685057348548	-0.598613219983913	-0.0891028493313702	0.000542486020314424	-0.128350642266881	0.0679169828531206	0.0535668188905289	0.057718960711201
17.0623780404442	0.0298967266963024	-0.0524308291380061	0.21599977683921	0.0354788772331771	0.192472893748658	-0.0731795204562928	-0.108744821975242	0.238968281282377	0.00228808768821073	0.135976577455707	-0.0316332985372933	0.170676014782249	0.0549575548595848	0.0667816533554274	-0.0481043391437596	-0.170998143606614	0.656009333554157	-0.0453182782777998	0.0576873065128288	-0.0541261302372086	-0.186532257275871	-0.451407624313624	-0.137741960775998	-0.0212302557880976	-0.129691849340473	0.0633173589026707	0.0246511607173868	0.0377256588962236
20.3547214767314	0.0536991756450463	-0.0118134884178117	0.216954149159271	0.0938064418493191	0.141466022856358	-0.0144344979229015	0.0392729656139966	0.16920444491118	0.0208234655492767	0.124958996188725	-0.00938053608968224	0.169711966329271	0.0135661070327199	0.0350374904860961	-0.0167156255008699	-0.148732846392758	0.579548881583944	-0.00636766458367958	0.02378519997852	-0.0172169610737234	-0.0693125003236473	-0.80393508350749	-0.089285944574996	-0.0218497542017216	-0.119362069726433	0.0569923131756584	0.0022427848875599	0.015776685259258
25.7700691101015	0.00703434660305871	6.54033663039811e-05	0.19178175767153	-8.91917664940021e-05	0.118016428778882	0.00583273327413748	-0.00817823702203775	0.104375722877186	-0.0164890653518839	0.0993143352747991	7.52602424521034e-05	0.144449946751729	-1.50009951607999e-05	0.00745229302522401	2.73321427231782e-05	-0.16664990155583	0.403974102276178	-0.0209253450278944	0.0101871433074004	0.000212813209955211	-0.210531926325509	-0.811620195886909	-0.0468275933052746	0.0408142411224522	-0.113770876545418	0.0302989676284703	0.000138569192371138	-8.71949314686095e-06
27.6087364623703	-0.0196436568938799	0.0120359317707044	0.205581542680653	-0.0113032281183385	0.0888297350766068	-0.00833403480250239	0.0020611113338397	0.111911355202122	-5.30672611641036e-07	0.10751877466097	0.00913341276565096	0.155123871650758	-0.00956117609708244	-0.00655937300193542	-0.0269258115632065	-0.190042487443924	0.2838113575322	-0.0372083606529372	0.00566417654431515	-2.94902026195334e-07	-0.240869320821096	-0.773796636216712	-0.0425977867816941	0.027141073690859	-0.13088707189819	0.0190697744805218	-0.000885999044160715	-0.000259610546679736
31.5180875144479	-0.0293213443254237	-0.0122049765381353	0.220035444916074	-0.0156782823121894	0.0818142377730163	-0.0531363130747078	-0.0174020130468983	0.094731658327653	-0.0266630970099427	0.156508078017322	-0.00877382175884317	0.159453296317883	0.0102149658260963	0.0114325939019472	-0.0410174477899757	-0.193993347203143	0.45586965274441	-0.01772486979051	0.0298938558185241	-0.048997136153555	-0.139383607165031	-0.389685235843794	-0.100709236805844	0.0467987496782118	-0.141423330702668	0.0308462542814448	0.0217260648391073	0.027078258253638
36.1166731146113	-0.00143106289265098	-0.00689285339363003	0.241815794444862	-0.000871954037923722	0.0273218138520788	-0.0251329287897556	0.000161184510049838	0.0985784192774512	-0.0138457947688673	0.187136054621127	-0.00640021436412255	0.172836530541213	-0.00281954993643567	-0.00651338265273116	0.0202822103193263	-0.217504619983862	0.525542229187121	-0.000523821800526205	0.020934497720988	0.0303964176173236	-0.071661613470403	-0.741819819728138	-0.137731097954855	0.0769504489977504	-0.167240412886424	0.0329718847230516	0.00916655725663269	0.00159735054613329
38.4832774220095	-6.69875862643501e-05	-4.05058914203391e-05	0.227170226355633	-0.000244500418207056	0.00529853841542899	-2.51694553211573e-06	-0.000536176713185592	0.0721299373088308	0.00289073405814563	0.138423410119077	-7.08287574992434e-06	0.162991069638528	0.000127495189595855	-0.00232498251630719	-0.000157154942965347	-0.206147683561211	0.477609161649169	-0.00657806806392263	0.00393055178757204	0.0161177869744133	-0.0640441090464872	-0.807717550981457	-0.105007268120132	0.051678854367283	-0.156000026000981	0.0295963876303547	5.1903515214174e-05	-0.000140121072833059
41.0219550590998	0.0210531128276768	-0.00501113287297978	0.252610264384288	0.00381684700020349	-0.000532625559952189	0.0399589066070549	0.00272529633529745	0.0812009334701946	0.0024542780401502	0.195958198175431	-0.00449757549410587	0.177909915201258	-0.00344366149909666	-0.00425217238952792	0.0184890465395141	-0.204829444510869	0.668530026258132	-0.00373532016989598	-0.00595430004094733	0.053592785282439	-0.0957467152441021	-0.773765217666788	-0.0788706910961716	0.110730274205775	-0.149206674333255	0.0383584778511826	-0.00466798133964163	-0.00541463725546388
41.2086556205545	0.0254275692795051	-0.00887558268071731	0.255404911079673	0.00738533000378957	-0.00288953212965665	0.0416670160223626	-0.00180542122232987	0.0832156794457635	-0.000303428250077476	0.196810601560088	-0.00766227997679197	0.180404652323627	-0.00550597169492596	-0.0061501793745329	0.0266480599730362	-0.212781894473702	0.718370905432075	0.00474033513619861	-0.010982931919678	0.0563095443378547	-0.10334517062414	-0.70942846512406	-0.0821212011784221	0.111548466311116	-0.155807440296792	0.0430260047169774	-0.00918640583818784	-0.00956786672564243
41.3813798766725	0.0279015718991006	-0.0116266941436568	0.256449816024575	0.010714737348963	-0.00392803705754064	0.0419832663079961	-0.00606885025188359	0.0843619316708586	-0.000591108158571959	0.196640728559109	-0.00962272835362403	0.181328618495841	-0.00640764420449332	-0.00681453595794471	0.0338170023921515	-0.221927376928855	0.746431749015779	0.016161972627165	-0.0149002093262042	0.0569052862155442	-0.118002508755746	-0.64548772690887	-0.0838097189734105	0.110658692354552	-0.162567698349588	0.0458053861017367	-0.0128351361994599	-0.0124132444670448
43.1713658648559	0.0197886630958671	-0.00389528236773188	0.246018089322009	0.00758588737092266	0.00150421637607019	0.0412399094465076	-0.0212494017014129	0.0512770939542956	-0.0148565720617618	0.173218519866912	3.02535075775231e-05	0.172820033014745	-0.00014100265166954	-7.46935302323475e-05	0.0419640630018077	-0.242684187621052	0.616457293331114	0.059406920414632	0.000955110372111528	0.0566698142837121	-0.203066553243007	-0.780205438987426	-0.0956893986969317	0.0828715791625901	-0.170051607263329	0.0352810013072099	0.000143269107098896	-0.000669619880110377
44.5870159905978	0.00500767297490316	0.00645306965565318	0.251179887369054	-0.011943233268593	-0.00850200750335004	0.0256006990422107	0.00904431809617005	0.0638922944079306	-3.08025613701383e-05	0.173719403295284	0.0026491733585702	0.17660080541714	-0.00822442084086926	-0.00561003601722416	0.0560719865893264	-0.25715515869046	0.553078768957264	0.0750075615674803	-0.00179361381862483	0.0544700976495484	-0.218125756618255	-0.723107517779877	-0.0926521823329304	0.0739008007687824	-0.180687699156698	0.0292807077128067	-0.00153369109287589	-0.00136815380793479
45.1629854429575	0.022763596742403	0.000275078706831364	0.26867668289598	-0.00710421102649184	-0.00737470333579813	0.0444441261745913	0.00521901184215526	0.0622987301501362	0.000683311677826518	0.195196005773381	7.81677645393384e-06	0.190319330644518	-0.00728348559083445	-0.00445903404038893	0.0712497534331816	-0.261533818944727	0.655526789978038	0.0771974375810563	-0.00192857240076843	0.0635731323677904	-0.219794130905173	-0.684916431692714	-0.0924703219566173	0.0817369072797481	-0.184358177650456	0.0378255137547288	-0.00151940379783868	-0.00153028070190254
48.4907699210095	0.00140251120437249	-6.1663835264279e-06	0.248352630883549	-0.00632691205726768	-4.46279639583356e-05	0.00405764162853134	-0.016754262721251	0.0573680699677395	-0.0139009480413051	0.137909755467621	2.24993020532932e-06	0.175229491849059	1.90776877080243e-05	8.18305385613633e-05	0.052432709016395	-0.244767454293727	0.36506187705549	0.0810785250401744	0.0004844128722751	0.00722434642347069	-0.14371067629587	-0.695689156681788	-0.121963865354751	0.012927746252248	-0.174328548643975	0.0159188165139994	0.000325146179003438	0.00160383452196061
50.2307217023853	-0.0201508821826582	0.00229029412952717	0.269324879299814	-0.00112225336660861	-0.000919237194219393	-0.027269067960114	-0.0101314312066154	0.0553918681850172	-0.013443698776677	0.17958163483477	0.00240681072495581	0.188711199889859	-0.00124037252286877	-0.000407033914157062	0.0326951650880572	-0.254058763565222	0.616215172376309	0.0861947878203018	0.00160250209251042	-0.0376989232529467	-0.148059490467211	-0.547706511355584	-0.136587471709927	0.0914438326504153	-0.181439528198872	0.0285468673713383	-0.000825376952092943	0.00379413296566551
54.4274858071664	-0.0105199714867872	0.0110534738318257	0.263362170518998	-0.00950870421922308	-0.0134972846691798	-0.0168824378719301	0.00367369640275528	0.0553891594863222	0.0138140352497304	0.155368645999026	0.00807465810637303	0.182712955574638	-0.00853788947863781	-0.0085443175789027	0.0113622640569333	-0.240836990216864	0.475955541751734	0.0790487673063855	-0.000189107036809805	-0.058424251616271	-0.136964309026191	-0.763390894011179	-0.067778782216781	0.0908666798126823	-0.165937660633735	0.0115314508406045	-2.07578814637236e-05	-0.00341785476566652
59.0478428753457	0.0152427952284508	0.0136826100654411	0.276308754064038	-0.00529455825953876	0.00405037597172108	0.00762057998440084	0.0073946600405007	0.0545033396781507	0.0128560530950801	0.174601340697004	0.0109634846188424	0.189060847411904	0.0004024197657119	0.00399377848234703	0.0282175239434303	-0.231295368095275	0.305759013194756	0.0475106945545966	0.00264791806864809	-0.0231585426865361	-0.173150498607029	-0.791605442580934	-0.0483809891958805	0.0683316707277174	-0.14883064550169	0.00140689430913141	0.002327915651811	0.00189312107620647
62.8832952674182	0.00773551802055601	-0.0087053497059506	0.27011526349701	0.0184034878203738	-0.0125386196225118	0.0110950925905618	-0.0275876786084893	0.0537876148644128	-0.0140601231762669	0.151726394747839	-0.00469740973699087	0.182925948752662	-0.00837823788771101	-0.00653336849162552	0.033296301862461	-0.230849306675349	0.410156862962417	0.0451341385388005	-0.0200479932522689	0.0438568811661288	-0.16359654539003	-0.405473992836372	-0.0826961216596335	0.117912791835454	-0.146184355927741	0.0130543302236141	-0.0115996223014359	-0.0151585529609821
66.4323559390019	-0.000960244788248435	-0.00233293013202391	0.270323725805373	0.0105985010069619	0.0047897744992093	0.0135292583712997	-0.00678731357127639	0.0538333350400678	-0.000619741110695732	0.170703300172507	-0.00119614335851044	0.177699565807006	0.00243002266612625	0.00266230890090245	-0.0023187047616002	-0.231738923359511	0.0747741357517317	0.0179098947724217	-0.0266295965334858	-0.0131296010397781	-0.120672501539842	-0.669073336343363	-0.113136054648703	0.0676512534016721	-0.148439046243851	0.00422228915662124	-0.0123207057288927	-0.00966542971168908
69.6936085127507	-6.45566383608108e-05	-0.0024902247344308	0.277876967599478	0.000975273302172207	0.00228140043250356	4.31062672467726e-05	-0.0107108366108994	0.039165767840343	0.00271308321763521	0.157236545937062	5.76100190333186e-05	0.184217327350914	-4.98936423697664e-06	0.000110824478510124	-0.00772186588252475	-0.243991343628986	0.315181697205362	-0.00374425312864527	0.000354267598926627	-0.0130883755017802	-0.0807011825988071	-0.81124386050091	-0.0704185691363081	0.0408732457269732	-0.163442167611132	0.0286660253407663	1.50573549368894e-05	0.00162135998847487
72.5973649964593	-0.0137204952348057	-0.00881709511577659	0.290796265371959	-0.0101100639536811	0.00879968649368655	-0.0277195107257285	-0.00154484397158993	0.0501368344644578	-0.0105303152868211	0.193807203525692	-0.00729443396833085	0.189553405162218	0.006329885193	0.00763863532368801	-0.0234332743368041	-0.248763112206509	0.621027263492478	-0.0101045900780964	0.0118473229952463	-0.0745587975524587	-0.124391721642156	-0.594789729234232	-0.049050477958268	0.147257549690922	-0.160604967805113	0.0420495295876815	0.00997491628055747	0.0102385291313051
73.6455811034666	-0.00939364620926828	-0.0038664197886821	0.286989162085061	-0.00556929994272914	0.00440748055022048	-0.0252088253638394	-0.000985790218164401	0.043353228309061	-0.0107331396139968	0.186446146576412	-0.00263529378963084	0.186051360266316	0.00280466205480961	0.00409984834021351	-0.0360727684254354	-0.274850191430883	0.535693842947445	-0.0603602248859748	-0.000267341730171124	-0.0733652665066566	-0.220506841677138	-0.721842716961642	-0.0535214985475538	0.137498565194616	-0.172544703928886	0.0341901381441085	-7.58532790808888e-05	0.00279982851606387
76.1535778042485	-0.00499203831442685	0.0022971279023938	0.285649068998881	0.00991814919233249	0.00595307069655787	-0.0146038433802555	0.0209632522702393	0.0390366344321922	-0.000476751303903636	0.174004432594823	-0.000824712555543713	0.184410528836938	0.00494234494222211	0.00213807877198837	-0.0436918987027892	-0.27679481115256	0.488871238322136	-0.0616629170769014	0.00264965475554698	-0.072300471485347	-0.226642646834866	-0.689465010344823	-0.0556110177069997	0.119804282987965	-0.171951716365187	0.0300368729136657	0.00234054285268909	0.00245602983759592
78.3202544288612	-0.00524616686449295	-0.000129004501861353	0.284499530661877	0.000694700246032698	0.00196162327218644	-0.00901316313660723	0.0124856229014582	0.0254860079562166	-0.00735748757989172	0.157029585443557	-0.000147527219081226	0.183625638750675	4.34525476599915e-05	0.000156307906828091	-0.0364219771704804	-0.273960224809633	0.291910706543258	-0.0601767964655285	0.00783798395971186	-0.0352132180671509	-0.19130413687642	-0.664368904411074	-0.0796247894477259	0.0495750997098173	-0.171695346543589	0.0184673657142183	9.74205052705901e-06	0.00779013661239009
81.1736117877704	0.016878554353169	0.00297676887265314	0.297054860205803	0.00111457881951729	0.00171602981679182	0.027890758894482	-0.00250563557249879	0.0239834242761465	-0.000509255485072916	0.187726347229978	0.00291799378626553	0.189433777753102	0.00157643432413694	0.00144394951226432	-6.53357082061653e-06	-0.257811910295721	0.520588427400311	-0.066769033764797	-0.00269426732626592	0.0386617030884652	-0.110266109477679	-0.634727114018864	-0.102537991392387	0.146326521348724	-0.163470809205162	0.0255848360412724	-4.70210004049449e-06	-0.00699652416334646
81.5844737240008	0.0207800737085506	0.00471783173798363	0.298323827374065	0.00149463794305323	0.00168741592210514	0.0278367395395076	-0.00084941683089194	0.0231865558531789	-1.65244377568504e-06	0.187382645800246	0.00437034919741276	0.190422027892237	0.00136897197419664	0.0011700769609519	-0.00978157636117936	-0.268352537114932	0.508821469602236	-0.0790993947412156	0.000685424049220288	0.0357763075623912	-0.123360129238712	-0.602625739004679	-0.100288550846506	0.143687371567731	-0.171642468887416	0.0244700451412353	0.00113512735242437	-0.00369557165280596
83.4758510222482	0.00739217705010446	-0.000328741140799437	0.293906978821093	-0.00307532405250075	0.00124575278157008	0.0203169029691572	-0.0103006997436517	0.0155669033186339	0.000909519306148776	0.173449594017101	-6.82171022404118e-05	0.186509871138783	0.000414904664416719	8.08589005664034e-05	-9.47225942701259e-05	-0.250038656495378	0.331751785617478	-0.0482980566855991	-0.0103527001824939	0.040201529343759	-0.0646589165447879	-0.900812058282369	-0.061163474598298	0.11257545270955	-0.159794707756148	0.00984737572323359	-0.00326191708768783	-0.00136362379083024
85.0035578649853	0.0152015324044922	0.0138687781317493	0.303912493784187	0.0100428547520253	0.0114536138667397	0.0289640859111718	0.00047291267235821	0.0278347110948874	0.0108922395659591	0.183494924828766	0.0106120167748822	0.193693224726554	0.00909098530796358	0.00908954748045608	-0.00519054288836305	-0.26799320943175	0.325194698828776	-0.0861501953413555	0.00100485083665325	0.0438785596519067	-0.133245927226115	-0.828532765712403	-0.0381057675070623	0.104302845694784	-0.16649265799466	0.00906410153468184	0.00191656041053907	0.00256237800256306
89.1959780581628	-0.00213813229616124	0.00249861314907716	0.290377694611329	-0.00341816541432906	-0.00589008883707689	-0.000974256489580589	0.00445826065720299	0.0302119108097622	0.00899915508392171	0.166604676821842	0.00169639348330815	0.179240156967806	-0.00270344451571795	-0.00409544353629649	-0.0008464590175082	-0.252594354967911	0.212178426439976	-0.0453804274421552	-0.00118950776303914	0.0429425245132268	-0.162621257919161	-0.815237369330262	-0.0211379699630374	0.10859011559967	-0.14484428117808	0.000739577457464831	-0.000733349285915836	-0.00143660519982105
91.3726954565679	-0.0067402079026097	0.00660992793248517	0.304424419742138	-0.00234857959676681	-0.00814806688535974	-0.0123493437504559	-0.0103798812089026	0.0118996295202812	-0.00200542814598347	0.162391182982977	0.00658858871103815	0.191819596185761	-0.000855876864583478	-0.00247640904588884	-0.0264964824290134	-0.247130836369181	0.200501464656305	-0.0475415528963128	-0.00450333323813424	0.00993678136243526	-0.169564860100475	-0.846379315104976	-0.0191612875391403	0.0983450197827143	-0.136795886843606	3.84834293104787e-05	-0.00179928602252789	-0.00289693001477682
96.4111398370668	-0.00113394143440413	1.6660512409259e-05	0.304963579005888	-0.0156357321889254	-0.00417266509685377	-0.0147320811589883	-0.00884467546877311	0.0419373358755195	0.012872321839709	0.1751940704828	-3.68668938918333e-06	0.186517731262649	-0.00170639820331552	-0.00349920176970139	-0.00936698346418973	-0.244890942012419	-0.000187010962136775	-0.0495559584990985	0.0436707490440116	-0.000334541166198922	-0.115374652341254	-0.841169798237008	-0.0675090872200164	0.0869715756790166	-0.136517536278834	-0.00344618218783688	0.0270574484482632	0.0258412022553221
97.4362203643063	4.2810899692475e-05	-3.89485827313264e-05	0.2985142693449	-0.0129801669978123	-0.000341700614998377	-0.0127624242605276	-0.00198195998118682	0.0284806717748176	0.0156226939323629	0.163389192530714	-0.000132127059885249	0.180976470403402	-0.000123999720359589	-7.36794471401123e-05	-0.00302395291234886	-0.241911527880825	0.0038746566297384	-0.04091824957936	0.0373326692540972	0.0017525017045848	-0.115216834343565	-0.790194079165067	-0.0630911521297362	0.084214972175981	-0.132702285963099	9.56676442811938e-05	0.020773263429727	0.0191082828335987
100.087143598951	-7.28514036597192e-05	-0.00485604428917057	0.310388286952618	0.00726807112227707	-0.00969284774964423	0.000169131502622379	0.00187752530808142	0.0195284953988448	0.01369238843058	0.161144698028585	-0.00395806781657196	0.190673664460227	-0.00332150425087184	-0.00442972900893123	0.0170382365159962	-0.266571980810544	0.327455583096041	0.00992695316654181	-0.00833981083080597	0.0163473393542666	-0.0834490360585627	-0.833128321366893	-0.0360523262178518	0.0694891728553068	-0.158674703752461	0.0313639878369972	-0.00579869145050428	-0.00874334425444391
104.014535300857	0.0119589369068631	-0.00845810136929454	0.316583197252338	0.0114490042090589	-0.00871025122550699	0.0238356238263097	-0.00130634297639083	0.0354485679025029	-0.010425018365718	0.186020624930685	-0.00679866989707091	0.190185970596824	-0.00625970975535102	-0.00737504923854043	0.0256996249765903	-0.271753606444144	0.579594963345032	0.00969866698567626	-0.0153272800444406	0.0691714181449323	-0.130834508852596	-0.618588420576302	-0.0210610726965694	0.167242559939034	-0.154896882268298	0.0398554286628292	-0.011461041875459	-0.0127989811233014
105.418356555767	0.00569564688512172	-0.00186703460179832	0.310176654602035	0.00615082725464234	-0.000477492898363581	0.0214377846084757	-0.00457720544991801	0.0214666732895201	-0.013902590259345	0.172475992375587	-7.90216840379491e-05	0.184691728003352	-0.000414395058281321	-0.00169284876780083	0.0355754323784371	-0.294610309212391	0.470805600987396	0.0562773601641574	0.00019342837767209	0.0682038882266515	-0.223585471821789	-0.776192450020482	-0.0291564504087489	0.150897304495781	-0.163976734271399	0.0303123305393896	8.36782094295681e-05	-0.00349212936500437
107.693207364562	0.00846016657850095	0.000203449809776987	0.315725712932182	-0.00902162766794726	-0.00544508263389112	0.0147486118427142	0.0226503527762463	0.0272897663233377	-0.000575564368830511	0.173298784276589	-0.000958094237272624	0.188173083466703	-0.00418817636774798	-0.00159717395224684	0.0504356445273203	-0.298433589073632	0.510423942584188	0.0571549617950185	-0.00310689073440137	0.0727869352756695	-0.225758161826698	-0.693535330099732	-0.0288502169701065	0.145038953355008	-0.16589305513338	0.0331756424801669	-0.00259101615145185	-0.00285675257635531
111.11028338978	5.14977108800235e-05	2.64443001912414e-05	0.305322773017364	-0.00553852404639393	-0.00034747071352504	0.000660798613960084	-0.0106206582969436	0.0186329055964197	0.00125372109367562	0.147057569376845	0.000137684958610848	0.178647210644107	-9.6844261127279e-05	-0.000144367507779977	0.0326676092726057	-0.280684660757838	0.152581677488726	0.0708002533900735	-0.00738693708524378	0.0138844085783421	-0.123993613044633	-0.73150538125103	-0.05756831644981	0.0564720101350038	-0.157896225560083	0.00742550542951017	6.33989074457667e-05	-0.00349151643331912
112.674817900695	-0.0177462199895417	0.00409427946347211	0.322430718079478	-0.00215582092486667	-0.00179925755492461	-0.026792071878174	-0.00194540350515229	0.0140991835691988	8.70196341615275e-05	0.181445938398678	0.00386851992298316	0.189429288812293	-0.00187551348033184	-0.00176648562704703	0.000707797991582439	-0.279983816720254	0.484057149217172	0.0631545598313301	0.00227166678168129	-0.0494997431696248	-0.105559201422875	-0.618653422238653	-0.0787208171802762	0.163391153936295	-0.158392849990566	0.0242079060333735	4.61692835457805e-06	0.00629411994471236
113.144001141476	-0.0169981376874977	0.000403377195724309	0.324427478602216	0.0033058718007464	-0.00323765210985816	-0.0253804957720177	-0.00763801791781586	0.0158021013872743	-0.000537969563575682	0.181438078149305	0.00117044412099335	0.191043302710166	-0.00299678098223934	-0.00231988359162185	0.0140921916386987	-0.295629021589296	0.492082329403794	0.0827381222709366	-0.00287277010372892	-0.0453066505586523	-0.128421166602568	-0.545699183527999	-0.0773757170873454	0.160941872528909	-0.170141887476786	0.0249855011286259	-0.00309331139958908	0.000485104772822669
116.264714806569	-0.00996632319084958	0.0113712225313218	0.323843360754838	-0.00883123583476306	-0.00800593671739798	-0.0190065773762029	-0.000850597507526347	0.0192143130898351	0.00638172255087039	0.169187086952094	0.00856590290947233	0.189671591970689	-0.00665903775735888	-0.00602280323324778	0.0102233554418143	-0.294973940408011	0.256772698671555	0.0872899164003672	0.00214707423616636	-0.049688809852305	-0.133995610305526	-0.843692593423032	-0.0190755590577132	0.113164909676067	-0.165579209246074	0.0059194185006582	-0.000495194946890062	-0.000895399726657656
116.583101728673	-0.0148352355448951	0.0135881370665207	0.331256122655037	-0.00966482227144981	-0.0115822036116837	-0.0300511292539367	-2.7143009595644e-05	0.020949828365302	0.011663418739958	0.185747177507932	0.0105212580545054	0.194363616491552	-0.00878385901793325	-0.00920989846241868	0.00141550058172697	-0.290048853978241	0.349676062984483	0.0840081724376754	-0.00206962783381346	-0.0646814681912514	-0.131423757044007	-0.805070784393059	-0.00996731447859191	0.136571862912426	-0.160806216273438	0.011506539729358	-0.00220017483076944	-0.0040393258863935
121.253813777391	0.0162055198816702	0.0063394458759557	0.328059505167594	0.00352058180888084	0.00995393845015771	0.0155547074198986	0.00240925962405548	0.0248593280065375	0.0135188798933272	0.176077299686869	0.00521509227287402	0.188661488420091	0.00534454400289509	0.0081970995869914	0.0152391115450118	-0.267595479008565	0.286219048750781	0.0441175877072493	0.00304788671003781	-0.0377354343215484	-0.156871329625343	-0.793315031602205	-2.87610081545304e-05	0.130657636891969	-0.132312906223523	0.0103582258096934	0.00245370221693913	0.004074816535191
123.53793711594	0.000815204853208617	0.00507245701526095	0.326463100973236	-0.00331990144590638	-7.03719773469116e-05	0.00634969862894713	0.00724922147560174	0.012897279946241	0.00222229469569802	0.157949869979987	0.00292964986284262	0.187749582807304	-0.000218341969922338	-0.000115546217791073	0.0249698090615109	-0.265931394081915	0.138802183492874	0.0406833457746235	0.000166068437524827	-0.0158747029178574	-0.153258253997918	-0.800115779907051	-0.00381181523015306	0.105361163926204	-0.129185038699758	5.40786803941721e-05	-0.000114122672669392	9.74723309085437e-05
128.142287581675	1.46510527625584e-05	1.45756346167651e-05	0.325815944260505	0.0150486464926004	0.000696193238400577	0.0139556919430196	-0.00195707902384115	0.0299878017174439	0.0155203867490028	0.164412370973854	1.05530734085364e-06	0.182514759430426	-5.21583461360136e-08	0.00135269900864501	0.0104498081897948	-0.266353616607316	-0.000235996873084528	0.0504100297863707	-0.0421055565597853	0.000477586949579658	-0.1091714520174	-0.856369325168589	-0.0478000034638134	0.0904688103679535	-0.130667249348555	-0.00186905673231196	-0.024667955428766	-0.0237535250731225
130.480274235606	0.000275610880771268	-0.0105499411944887	0.335887612420732	-0.00213074392569262	0.00582237958559581	0.00419518629989536	-0.0124981144077478	0.0353235220512963	-0.00182611858221153	0.173201247502625	-0.00785007602543423	0.189287343071244	0.00304111540487378	0.0026684966803497	-0.0206597500689829	-0.29923531000074	0.383345463548091	0.00743027877805962	-0.00405682961349689	-0.0082670502586805	-0.115536309809991	-0.525685253104019	-0.0633540972840382	0.116277740064502	-0.159526071340724	0.0325679786976437	0.00206334212157916	0.00362386529989549
133.545541227926	-7.09870813979046e-05	0.00309775618494046	0.328188158099554	-0.0109025618770737	-0.0042923238678886	-0.000778326913758648	0.0184148984710044	0.0321241599878704	0.00338832562594717	0.151889955839462	0.000244339136296116	0.182103608013667	-0.0030822710325699	-0.000424592666172903	5.14879714000738e-05	-0.2880165297139	0.196102492483488	0.0150358800807214	0.00569861482511086	-0.0077877032251411	-0.120177603474521	-0.87154745994686	-0.00633689671865915	0.0628965330902915	-0.146315855389158	0.018968292322102	0.00047143653085038	0.000137484402669455
135.559336982009	-0.0129124752308334	-0.0100807597274269	0.3388132836378	-0.0139860502747421	0.00891609185381345	-0.0224835599034291	-0.00511336248911142	0.0330271672531112	-0.00984032538889798	0.179109403974418	-0.00767612420635858	0.18716960687537	0.0064073802891647	0.00726963681623161	-0.0279036359420123	-0.297933494505232	0.581853983130708	-0.0135444224191754	0.0174978061983956	-0.0718003536747927	-0.136664575611842	-0.584746209401688	-0.0155430463244774	0.17480053763692	-0.152187849231518	0.0401030922465025	0.0129522250251153	0.0138509813919412
138.77590818497	-4.0176753487793e-05	0.00460078899324142	0.32970504531247	0.0117261206724521	0.00447023514212143	-0.00563746410365271	0.0245763252474467	0.0252497661107311	-0.000216148842174537	0.159490650233101	0.000600967320430057	0.178375757818195	0.00347452036830924	0.000759800490269473	-0.0331476324224082	-0.31280873782027	0.388972186732118	-0.0493910764026028	0.000924317192916657	-0.0650539368970238	-0.217530407725932	-0.733952876433217	-0.0216203463803355	0.143000121941057	-0.153908836193447	0.0229494085592881	0.00083890063421293	0.000816536504482782
139.509050925606	-0.0158307052634594	-0.000117394263488294	0.347877001260471	0.00600526997468412	0.00122991910727414	-0.0281973584064094	0.0203959452853224	0.0235440806307458	0.00166481456835439	0.189003326437236	5.69809592565187e-05	0.191492284231296	0.000822436966552752	-0.000144298719227322	-0.0455821368392163	-0.32004477709549	0.442530741101582	-0.0496591143379576	0.0057645887634042	-0.0651806940407519	-0.219825965530834	-0.716211804870147	-0.0301534789814118	0.133213527345911	-0.160231598408009	0.0289757862929888	0.0035297999475299	0.00562205493910136
143.95943311004	0.0141049551747252	0.00219928122405024	0.342228964182228	0.00107785591512825	0.00137012784349604	0.025384029379312	-0.0043739099924056	0.0119473868801313	0.000124398289929162	0.17541927418264	0.00198913116126399	0.184097119147648	0.00116427887874996	0.0012252778976234	0.00159652097202377	-0.298222667746358	0.477021667348427	-0.0554567693169033	-0.00236314982233737	0.0443832123730003	-0.101948857345065	-0.63051795033168	-0.0720446655025592	0.168261580985373	-0.149558063549782	0.0240878373932113	-1.02857391420802e-06	-0.00618281621857327
144.318147304277	0.0194516614032965	0.00550591404901239	0.343637412950777	0.00318786875489943	0.00142656955280663	0.0256770489467698	-4.51874287182442e-06	0.0111495239551911	8.64782352829682e-08	0.175188893153289	0.00475126514917869	0.185249538636218	0.00106328461257432	0.00111858314242245	-0.00540760534588566	-0.303819531972753	0.456985185408246	-0.0616979070015191	-0.000251350320744675	0.0422210972787147	-0.107614875002829	-0.618833142787672	-0.0695438924060976	0.165758640295521	-0.153973111271447	0.0221687146155634	0.000222576621331546	-0.00421195647546554
145.288151262987	0.0109638030145049	-3.45201251444664e-05	0.344085833271991	-0.00393098239865535	0.000660200809220778	0.0227484160712761	-0.00661790866751036	0.00762557935257886	0.00527906259267308	0.167835818655804	-0.00010049111841481	0.185973855080934	0.00165419843424301	0.000752756070146889	-0.00130564753076728	-0.294547645644027	0.338958170460134	-0.0414750912237552	-0.0145166466800677	0.0494962959634937	-0.0622437005949526	-0.91241243155986	-0.0394608171126882	0.143621848578942	-0.149998565824375	0.0129361000125453	-0.00929248002764619	-0.00612312382877312
147.780231104595	0.012009786129489	0.0126237048661581	0.347738153706938	0.00954928434795647	0.00996527487522542	0.0217563653152482	0.000133205020979858	0.0186912739360795	0.00894560041310177	0.169341896545942	0.0096292548606779	0.187319406057157	0.00782101116169863	0.00761225547619981	-0.00727773433615808	-0.310467934338608	0.263881588326351	-0.0774549841433454	0.000530140467140007	0.045619438969825	-0.128434318536206	-0.8210836730119	-0.009912228585488	0.120734857409563	-0.154136947895937	0.00660273596704632	0.0012380171553985	0.00151811670493656
150.259928100784	0.00197511331307612	0.00119244856778198	0.339789345399814	0.000259799646526295	-0.000206219619763994	0.0118027490805249	0.00886034437012074	0.0278774592002046	-0.000306559574230484	0.154599023817783	-1.1267063362325e-05	0.17942347785839	-0.000242633879375553	2.43211721776318e-05	0.000231370952123729	-0.302761006715624	0.247643722792608	-0.0480663010254651	0.00137549002274066	0.0528664725590314	-0.15766643536658	-0.756970844918385	-9.71891767633105e-05	0.14037032486576	-0.141348021133991	0.000351115296030485	0.00103730014053851	0.00015682759918793
153.33025239235	-0.0083266146125241	0.011690859446877	0.354542799857727	0.00642605868709616	0.000245849694985595	-0.00872503063154305	0.0080067995633595	0.0269564131864795	0.0162599632710888	0.173722303050683	0.00931874578333493	0.188817384146093	0.00245895134111954	0.000386439893095855	-0.0270057168189584	-0.286697821461758	0.242220199162303	-0.0368644691078174	-0.0027360068679105	0.0222684911865787	-0.153790913014215	-0.792428822438791	-0.00112064520403054	0.129872340510627	-0.123669488002931	0.00774927218355609	-0.00202676660571088	-0.00370989996114738
157.106452693717	-0.000915263325182667	-0.00658990226370612	0.342972634518889	-0.015331011447301	0.00702581160998219	3.31461052649592e-05	-0.0225015727333013	0.0259189767761465	-0.00516434208700321	0.140376439266967	-0.00190821711617454	0.178921775616219	0.00496348218388199	0.00196695316527355	-0.0319883962622782	-0.291361831266429	0.286535020545924	-0.0466284540482927	0.0192499256331781	-0.0357454063690526	-0.168791022008104	-0.423899862637664	-0.0375992259516718	0.159914037887698	-0.122813046843711	0.0106432140448716	0.0115457897455281	0.0134834450145185
160.003184470358	7.30581932601508e-06	2.60730179390516e-06	0.342656600113272	-0.0130484745398634	3.30095508593422e-06	-0.0128721039579361	-5.21673059644833e-05	0.0218988648268285	0.0171231933307001	0.152779558338953	5.65243234933236e-06	0.174597933349357	-9.39460448585705e-06	6.49273544307062e-06	-0.00816094656408647	-0.280936279157245	7.74338065636659e-06	-0.042823693081132	0.0403789727378633	5.6935412527294e-05	-0.104891519375611	-0.836637072615335	-0.0447032735632021	0.0930538437548363	-0.117873644568575	5.39752538201488e-06	0.0227443921669165	0.0211080419973822
162.918563635716	-4.0322560566313e-05	-0.00411594191181033	0.352492619072366	0.00642552962045209	-0.00829847711098867	2.00236364109077e-05	0.00125738426554626	0.0149859910221634	0.0114121539436791	0.151656906667211	-0.00315844687133482	0.181955294288713	-0.00241139175265981	-0.00348482657077344	0.0146636639006056	-0.304959386927724	0.317418232055018	0.0105687164857252	-0.00851534371423679	0.0160973523601802	-0.0744805690819575	-0.826770568840906	-0.0210504699729729	0.0818052259436914	-0.142744885668844	0.030590073188809	-0.00555141115573432	-0.00908132664344381
166.852929284903	0.0112225918233525	-0.00789299384025724	0.357522232609874	0.0110778727962634	-0.00805455327882595	0.0221527598106393	-0.00110224786915331	0.0306387845815115	-0.00953166802092397	0.174374373640159	-0.00652481138749531	0.180618946999801	-0.00578523225968782	-0.00674056268359597	0.0250462433150084	-0.311825643331565	0.562240177542145	0.00924166876942761	-0.0161572109365993	0.0675890477959359	-0.126747831586815	-0.625865705254045	-0.0163035888729803	0.176018038553435	-0.139991583448945	0.0388257467706103	-0.0118492495449126	-0.0133160371985449
168.431401654643	0.00393782239720788	-0.000302542366109289	0.350006458890788	0.00513117675776721	6.56737837705221e-05	0.0191845827816597	-0.00425457756095947	0.0147575705648999	-0.0130800465256194	0.158766858039073	-3.20048210625226e-06	0.174165263387699	0.000100944084257702	-2.82045514044216e-05	0.0331531034648189	-0.332420470051504	0.441528918254348	0.0528924879013537	0.000244944312067494	0.0666075369905429	-0.21587115045976	-0.796379398431871	-0.0258613415375959	0.1564274765158	-0.147263695542176	0.0283983300258938	-1.43272752578846e-05	-0.00299605936715931
170.687717727237	0.0128152019195319	0.00019199885678074	0.36204656127299	-0.00755053571563263	-0.00344039773337929	0.0205196218667423	0.0211813983376787	0.0224437329424423	0.000431062575016539	0.173180819757711	-1.00902543598578e-05	0.182136383910424	-0.00252300220651323	-1.43582602587754e-05	0.0512337826566719	-0.336206672297594	0.525139946479651	0.0532759482281553	-0.00216864522110355	0.0751010780513965	-0.216600395862018	-0.693218156945971	-0.0237551649809918	0.158119501759899	-0.149341457603906	0.0345545784079083	-0.00184835223437518	-0.00213326566946587
174.765248639563	-0.0010298883904724	-0.000212593004736168	0.346280104574404	-0.00284103452674437	0.00145984459656408	-0.00709823231294118	-0.0088352499227926	0.0133298011275687	-0.00377419777686764	0.147940056515636	-0.000122397481364835	0.166767900082154	0.000247779804723469	0.00123794411029559	0.0144042703079444	-0.322171938319662	0.325565439957359	0.0593140319633214	0.00780261379455219	-0.0306237834931973	-0.10574176858939	-0.618345152124485	-0.0811524343691648	0.1446763761182	-0.145640474211885	0.0138568365140216	0.00298844231393445	0.0105863881900645
175.559252623845	-0.0173908130114305	0.00449810472348586	0.361951704390276	-0.00256621223987102	-0.0017794165821723	-0.02514710560703	-0.00183661881001813	0.0109444876481221	9.76562310204243e-07	0.170730175773779	0.00387685183412734	0.178332348919001	-0.00153301193753495	-0.00174097225669502	0.000920238139149715	-0.318266440738974	0.465935996996013	0.0585931708638246	0.00178740285650275	-0.0497175819335426	-0.0989922603780628	-0.623172791280212	-0.0726915159045432	0.169447552869505	-0.142127761919432	0.0234147440920865	1.85410609389454e-05	0.00562861683550575
175.996004608554	-0.0153072842176754	-0.000296590496725309	0.363879850643013	0.00397462923614276	-0.00343924187196654	-0.0234594836368895	-0.00860630824692701	0.0131979773994209	-0.00066276624220614	0.170839691735187	0.00023043098323738	0.179885939619986	-0.00286447842910174	-0.00241886257192125	0.013094951088568	-0.332933207453686	0.479194455129338	0.0773808153451669	-0.00312636870037806	-0.045732516458572	-0.121362975947124	-0.547662851091299	-0.0715793549883874	0.167266933325767	-0.153007590611454	0.0247001733206932	-0.00306452780819937	2.83208830775289e-07
179.123436293438	-0.0100696550744263	0.0112490931068889	0.363455626756064	-0.00878441884295212	-0.00820605107168696	-0.0176673331430771	-0.000468962290992601	0.0167409314880219	0.00670050727889672	0.160450212207687	0.00849145764523495	0.178403945133138	-0.00670582429355394	-0.00618511276061546	0.00910459147958294	-0.331705909832814	0.253630155700512	0.0816240947480104	0.000750817281043528	-0.0507805165048354	-0.127131852282259	-0.832471749218304	-0.0129509176264187	0.120747359546757	-0.147856066111035	0.0064072943277816	-0.000733649056893164	-0.000892128173871332
180.329536535437	-0.00670156278245813	0.00863421335012067	0.3593825469234	-0.0060957665469172	-0.00692007963808967	-0.0110000395067523	-0.00102745749170279	0.0158807857499457	0.00718825993762023	0.147352764072663	0.00592960697303916	0.175103653211574	-0.00398469609594078	-0.00507089337723361	-2.31000339587699e-05	-0.322420039225156	0.324947639910289	0.0747942791541113	2.84540680225234e-05	-0.0657795166838887	-0.120141675781033	-0.763298287226292	8.37256202318723e-05	0.147848069495552	-0.138716021596443	0.00867918915890151	-4.44000148724019e-05	-2.25542756171296e-05
184.262489860137	0.0168658293036332	0.00435618077204677	0.366136303972606	0.00250212820428737	0.00836431139902476	0.0155634747659382	0.00111677909054505	0.0207313586408798	0.0122025883388698	0.165825818196261	0.00354965494335802	0.176006601968527	0.00419217454878484	0.00672392449436369	0.0210943404339834	-0.304478062138852	0.278571047648444	0.0391059332822312	0.00250097363629626	-0.0337997363777882	-0.148889975757846	-0.783605571596356	5.36309147944905e-06	0.134563675862685	-0.114794565320503	0.0112337374214343	0.00194922964023458	0.00363943761746429
187.366699001674	0.00132132283210892	-0.00314518241346366	0.361191932641109	0.00745302882948128	-0.00151851717440484	0.00176613661061199	-0.00947737297732769	0.0130397768730278	-0.000269391799948512	0.143458498418557	-0.00123796633637396	0.171748965903535	-0.00144813667094045	-0.000529747416425947	0.0226848131686434	-0.300650994241126	0.0907589397531087	0.0366929824700063	-0.00153135059957502	-0.00423749472760215	-0.148630679518023	-0.732954322997535	-0.0077885650094371	0.0979372850639131	-0.108309075390469	0.000485954072970569	-0.00149452936601968	-0.000448538678856475
191.057014493062	9.24195848947284e-06	7.08104626284353e-06	0.362605448896262	0.013653320463542	-3.51141461210894e-06	0.0127378901550774	-0.00121791383737377	0.025421332923097	0.015063680175631	0.154202722377236	8.28297363544249e-06	0.168662444443165	-1.914169531391e-06	0.000424829601612505	0.0111903637824185	-0.301367089822917	-0.000244690727966151	0.0475490250995727	-0.0406531967863664	0.000542257407645308	-0.10132566739869	-0.856392738857389	-0.044624810861151	0.0938810847733936	-0.111371389368971	-0.00113405179265085	-0.0233014923690971	-0.0220442890180018
193.454105638552	0.00370316337071762	-0.0117854595568348	0.376995558516037	-0.000122485115754295	0.00135923108743704	0.00940231548045927	-0.0121245624206065	0.033466519055611	-0.00573619754029523	0.171157525168743	-0.00887005030449726	0.178481515322852	-0.00025070475922991	-0.000842158090002173	-0.0103671285773291	-0.338744464110286	0.476755358021749	0.00864039320751953	-0.0101111804910521	0.00598476251016652	-0.108050289026287	-0.489336836316756	-0.067361959759926	0.134885878017321	-0.144595551361328	0.0396130219311837	-0.00245859263344479	-0.00215786734280671
196.896540412791	0.000247889465167822	0.00029532325817381	0.361621148701591	-0.00770340552708118	-0.00137575629936083	0.000490876417742658	0.0146670200719081	0.027134284103615	-0.00024825696551809	0.138578920091963	-0.00019147132804997	0.165043122610492	-0.000428213394116958	0.000129123894643928	-0.000322261898007665	-0.319123312407982	0.195875268674192	0.0106405771072466	3.15282052192275e-05	-0.0111216501883806	-0.111642292258258	-0.809915457447098	0.00369721685113538	0.076021441576049	-0.123019467559349	0.0174035062438385	-0.000164027832796422	-0.00105355748439699
198.415630533822	-0.0121589785084503	-0.00967625967813193	0.374606199047907	-0.0137102701309796	0.00839481510863122	-0.0213121852405674	-0.00539679379060318	0.0303301628433084	-0.00928596610950849	0.169924341422239	-0.00732868046659377	0.172268132501787	0.00604738920424865	0.00661123934843704	-0.0281339431171264	-0.333665802832547	0.571616634532013	-0.01435762491368	0.017412898088679	-0.0707194351406773	-0.133017282919296	-0.582205800846354	-0.0143559690239308	0.177150720597916	-0.133120971720553	0.039372300729905	0.0130228826575834	0.0139449828726612
201.619130454191	-0.000322899916405527	0.00406541563765404	0.36546294284268	0.0113308437201964	0.00399566132209643	-0.00440042594664361	0.0238235425524713	0.0228690056935299	-7.51236254986369e-06	0.150841915223567	0.000317580966287969	0.163379168307296	0.00318374370472842	0.000634407352792662	-0.0325469197132791	-0.34692049235859	0.382386634306026	-0.0476161614653285	0.00112863293920601	-0.064192521662367	-0.210004610407451	-0.733498131063792	-0.0206580963529765	0.145394202785918	-0.133821134098923	0.022579706039533	0.00110056727853125	0.00104504495416946
202.784171460389	-0.00864770798848502	-0.0033270436818425	0.371558252175401	0.00904440381231744	0.00870839380507062	-0.0058156662381328	0.0117498519841338	0.00840349754103713	-0.0165923522566102	0.141799582590873	-0.00241953025093383	0.169454670425538	0.00326838685602482	0.00631140572779033	-0.0362603992967444	-0.359174738676617	0.282065555839002	-0.0395561152197872	0.0169621745653746	-0.0365192702321096	-0.216051354678907	-0.811786037853627	-0.0514955719390752	0.0845425648945291	-0.144220532750858	0.0200292563201979	0.00838576853308303	0.0150809675508286
206.798333838658	0.013518358437777	0.00210651169172612	0.377197076725442	0.00113899110829898	0.00133549516204775	0.0242203013545423	-0.00467760057067993	0.0103763901738732	0.000142128805391513	0.167141540886474	0.00195460917272812	0.168292903974855	0.00113268164009142	0.00121969228228917	0.00223199235200496	-0.33211377158861	0.47176379370016	-0.0527608517238621	-0.00208553304014569	0.0442924835501728	-0.0963178421220898	-0.633503740895618	-0.0702439414202942	0.170527565616595	-0.12903601282051	0.0238559292185234	0.000351157853052241	-0.00592186610942864
207.10757050315	0.0184277422184575	0.00525404331270197	0.378428963839537	0.00324333160087569	0.00141825008276448	0.0244471664808932	1.32067174597766e-05	0.00973668954371583	1.22200937877576e-06	0.166912494466109	0.00459156669238952	0.169309248342739	0.00108447389471801	0.00115705924705469	-0.00341179484764948	-0.33588566634428	0.452034876234993	-0.0568861288627528	-0.000541099380005702	0.0424719448710969	-0.0996993321470895	-0.62676566857239	-0.0680169603679725	0.168341816062216	-0.132022602627066	0.0219598153981129	2.84068806494484e-05	-0.00444053195300597
208.18997212247	0.00978405421842646	5.11956505986862e-05	0.378275829310018	-0.00310410370312975	-6.11226136979238e-05	0.0213217756606746	-0.00516103539543719	0.00490924904237165	0.00556943194792039	0.158623359196306	1.58324466637868e-05	0.169477576716364	0.00097777104859858	0.000150606397199984	-0.000348828946721273	-0.327909408329974	0.331731030484682	-0.0381572808898074	-0.0141526637990083	0.0494739544642832	-0.0553846080851368	-0.921187354543777	-0.0362601040063841	0.144575074372172	-0.129035536808052	0.0126333888128926	-0.00876457881913077	-0.00563088873482814
210.61244836933	0.0116021406189771	0.012200512781421	0.382040037715023	0.00919930783172073	0.00940815053679311	0.0199449449305239	0.000101385079919208	0.0169902742351403	0.00849798042156769	0.161172477681271	0.00912884362068488	0.170851660606578	0.00752434344299573	0.0073881114498525	-0.00700126378514359	-0.343873679554125	0.26235812142131	-0.0743963003804375	0.000839610913485942	0.0455527644350322	-0.122687148055889	-0.817662837972728	-0.00831088027378151	0.123316780613492	-0.133166011682	0.00669957128474438	0.0011237752351014	0.00177031620601455
213.144107427701	0.00138782265160645	0.000796286037399273	0.374156594064747	-6.05894379314497e-05	-0.00019012111444414	0.0101962578628963	0.00925889363599119	0.026123522647562	-0.000209889816975456	0.147343571688467	-6.23406569112636e-05	0.162861710476065	-4.44739093392994e-05	1.0794944042651e-05	0.000163615247102248	-0.336045918378972	0.235311327306452	-0.0441291303114357	0.00150946677977316	0.05152242048912	-0.153548924822623	-0.76709345348102	-8.37571685711731e-05	0.140442955530132	-0.120040534790572	-0.000147375750480819	0.00124985573402885	6.87403725068351e-05
216.180461817738	-0.0072768723133871	0.0117057682090585	0.388662241097809	0.00700350965871293	0.00117026304819691	-0.00859859597244592	0.00835014283876112	0.025558684850086	0.0163781692367351	0.166328994466543	0.00924293156865067	0.172057616241254	0.00307453836749937	0.00111296738390162	-0.027286345353554	-0.319606895307782	0.239286539166159	-0.0340931464988669	-0.00294768204991296	0.02009743608699	-0.148012769855977	-0.790832749840641	-0.00149364139597517	0.131135362659999	-0.102206723460417	0.00802036356051904	-0.00232890354532957	-0.00395235803334164
220.410858454925	-0.00132993816265413	-0.00248530062294074	0.379573591790378	-0.0136709723575489	0.00154198340151271	-0.00741236092875142	-0.0186275031745228	0.023794323954298	0.00157943528857102	0.149189608480527	0.000500163115942467	0.162068820336537	0.000828249114004638	-0.00142622203293333	-0.0251021292899105	-0.324840039785605	0.176931185679066	-0.03967385635476	0.0218945353173507	-0.0182428513449982	-0.162918474946205	-0.442044203658536	-0.0450937689007249	0.131617251835174	-0.101610433033347	0.00373270985045998	0.0118449796774436	0.0158376032089365
222.864138903983	1.68665940924244e-05	-1.0873869357958e-05	0.375992368349092	-0.0117566370257837	-3.27180869149194e-05	-0.0119357567077834	-0.000119062049478498	0.0203349466957273	0.0156628257204347	0.145808455945692	4.24094559970003e-06	0.157014160723612	-2.86024647154422e-05	1.77653525310943e-06	-0.00850141062888231	-0.313171685928216	0.000246847240889793	-0.0411226923664286	0.0393643504170896	6.10246964179124e-05	-0.0985972633261587	-0.83271892972625	-0.0440480948455996	0.0951158419256008	-0.0958230612808954	3.14294932870043e-05	0.0220301642576891	0.0202771147366076
225.345601455394	-0.00139805074096041	-0.00728392747380861	0.388961625309101	0.00510348422881971	-0.00658390355857518	-0.00169904684145501	-0.00193284403783713	0.0212549593780299	0.00587804918172881	0.15427744968841	-0.00560993220304934	0.166516254720747	-0.0027802335751989	-0.00320923390759022	0.0159967584185586	-0.340133883025173	0.338244060259523	0.00943966407624589	-0.0074914028728373	0.0152521809542462	-0.079147075849584	-0.76229922078611	-0.0298632866796357	0.0917412108512589	-0.122469833972878	0.0318957753796101	-0.00661415084790982	-0.0101321582352608
229.679405803251	0.0105533246874089	-0.0074326698298191	0.389920899295873	0.0105044589786757	-0.00775662626244187	0.0211939527405593	-0.000860330870933013	0.0288884268093274	-0.00920538819973312	0.167273845418769	-0.00596504416261067	0.162171560988167	-0.00545948372954852	-0.00645405897246855	0.0245638485466033	-0.343735124380861	0.556491893903775	0.0089313379341699	-0.015937695217319	0.0669202646937797	-0.121773040473452	-0.626942475279364	-0.0154818496255351	0.177111289291507	-0.117515149892927	0.0383416984014729	-0.0116034851669948	-0.0132528874817716
231.146839260993	0.00387281306702559	-0.000374608104949042	0.38323188742138	0.00481692674125745	0.000249724162846725	0.0181636094650072	-0.00357603788028203	0.0153310129251902	-0.0117122926112759	0.153627532158736	-1.36561302612942e-06	0.156356657958916	1.56629493814391e-05	-0.000440655408308541	0.0331852630378314	-0.364765595616432	0.442883252014336	0.0528182307998049	0.000152910694075933	0.066068077807655	-0.210622221721129	-0.792796616453101	-0.0244299956340001	0.159326309740289	-0.125319423784393	0.028465754194442	1.01087939085187e-05	-0.0035586152175295
233.380437158926	0.00856308881872404	-5.97579003679844e-05	0.388791259342878	-0.00833706040631104	-0.00442828715224728	0.0120229728442405	0.0213744827811799	0.0212632983613508	-0.000315685233769599	0.156170895360059	-0.000849797413819727	0.159650012800274	-0.00324487367943084	-0.00103472364633207	0.0480857316850583	-0.367439482038197	0.500503961667874	0.0519598598049939	-0.00304498934137922	0.0717032859081107	-0.210267626987105	-0.699205503233244	-0.0236441749411327	0.155740542410988	-0.126501001187793	0.0328111162899556	-0.00266145002926235	-0.00280927435014043
236.944232371998	-1.84764536853807e-05	6.65683885024653e-06	0.376940882768929	-0.00454629337448998	-0.000133384165581987	0.000800803245042621	-0.0101975028952341	0.0126287931062789	0.0022799924159173	0.129688587242843	-4.39042425893307e-06	0.148635830138583	-8.83962281202792e-05	-2.5600163411258e-05	0.0279441474440777	-0.350165222191247	0.145243333047219	0.062584886796086	-0.00432528897456777	0.00781118949147463	-0.110993224075818	-0.701638511153025	-0.0563415033943514	0.0728804893082923	-0.118532676524186	0.00647070421294866	7.84797933969749e-05	-0.000982458377085806
238.37407365127	-0.0165376838316134	0.00425324453625809	0.393559889928445	-0.00242651363498483	-0.0018874416138293	-0.0243660301345254	-0.00225501446995715	0.0098244328860019	3.39533105123862e-05	0.163964963888289	0.0037642478293387	0.159082738903284	-0.00148828731642016	-0.00171102908153881	0.000185832988978378	-0.349304996551042	0.465532790991644	0.0567014006885623	0.0016696353020849	-0.0499146657426062	-0.0940455069609741	-0.624984018473547	-0.0716571380058105	0.170576826268009	-0.118839469006733	0.0234535637251683	1.77315751887636e-05	0.00572694448146165
238.825667256823	-0.0147856486807947	-0.000217590485709752	0.395390687207875	0.00375305013238473	-0.00338663207420409	-0.0226930596385276	-0.00822351049291585	0.0118551488652517	-0.000623914621447942	0.163989896886193	0.000378415446217602	0.160540951863903	-0.00266883970933718	-0.00226451676250619	0.012466089147838	-0.364032057747615	0.477301847095066	0.0755286786681015	-0.0031849300309214	-0.0458604158183993	-0.116369027867969	-0.549982622884203	-0.0704118068878702	0.168284213182204	-0.129774208878538	0.0245945522157512	-0.00305611718516162	-4.64359265888893e-07
241.96117371792	-0.0100843410961258	0.011254390278081	0.394964481172668	-0.00866576507665875	-0.0079853452050212	-0.0167549360471984	-0.000518051718493818	0.0156194499604346	0.00671722524076063	0.154127057928199	0.00835667946272738	0.158978338500434	-0.00671695596229013	-0.00618226238716557	0.00872431538326222	-0.362593820232266	0.254367765951644	0.079626607508556	0.00029110321938665	-0.0509814314427999	-0.12211010606636	-0.829364016167256	-0.0117881130287581	0.122155512807551	-0.124417414305062	0.00649876498647249	-0.000869767947945908	-0.00106427089635901
243.147354827362	-0.00665908886338675	0.00865601551683997	0.390849721527933	-0.00579074671420732	-0.00673333801604139	-0.0101259098211562	-0.000777211883336381	0.0144074870505163	0.0072951894609408	0.141280603560372	0.00579085939362714	0.155624223479295	-0.0040189662458717	-0.00505845729756254	7.36145547939072e-05	-0.353395779431866	0.321723487428178	0.0730470070609606	-0.000126873815814481	-0.0652287916130097	-0.115165064980814	-0.763722696562723	0.000181850115360915	0.147868986121169	-0.115373824018425	0.00858490669004945	-0.000141089453426602	-0.000203826710813291
247.041439179268	0.0160344574702839	0.00439423939236659	0.397262489367302	0.00234174147658333	0.00828522763368257	0.0158597469684828	0.00119933635326748	0.0196832420680638	0.0120939690395109	0.159711412150578	0.00353686136388435	0.156232609193843	0.00411819434357983	0.00671115780754054	0.0197730597133138	-0.3349911391075	0.279534186082122	0.0374767757756416	0.00289217315322204	-0.0330447982409967	-0.144009045692643	-0.782918112424857	-1.13556333723351e-05	0.135664666147097	-0.091015813118962	0.0115356321776011	0.00225506659616801	0.00397084398038901
249.908854975218	0.000116022775843313	0.000386766750470802	0.392192391453024	-8.01716275560444e-05	-2.12135752288503e-05	0.00276086997379313	0.00653542608961052	0.00797721542610466	0.000145033681954576	0.138771816996903	-3.20258426801136e-05	0.151826999608865	-6.21366306344962e-05	-8.61794307333178e-06	0.0208039016289947	-0.326702173530756	0.0907541586921527	0.0249307579395904	6.97866862222088e-05	-0.00535976029754988	-0.123673079902567	-0.795994691697484	-0.00786267732867041	0.0999314699328087	-0.0830336046497365	-6.67671380452441e-05	4.47039058822709e-05	9.34450541358478e-05
254.319774052519	7.11468525941531e-06	-4.80545155564651e-06	0.390768907049392	0.01051285473324	1.81267188622801e-05	0.011666867115812	-0.000242295362917436	0.0198728029914626	0.0152569850725329	0.143206627591879	-3.20678805831284e-05	0.146247449837536	-2.66635810320803e-06	-4.24186027845092e-06	0.00391843234262072	-0.331811316062052	9.7792145543784e-05	0.0253690911461778	-0.0640698195909194	0.0148032836572675	-0.0588297954362612	-1.21853439922804	-0.0690794468093649	0.134759010808857	-0.091877881925929	-0.00192022406971963	-0.0369423883648772	-0.0402576129266374
257.666520605136	5.49626825016079e-05	-0.00264352310691722	0.399186158215308	0.000334124956801547	0.00223136523828034	0.000181556795544793	-0.00698748880235442	0.0171679759317038	0.00299687471155977	0.144139841100491	-0.000516856306755313	0.151590445950265	-0.00025370243064307	-3.0096093563145e-05	-0.0157718451083585	-0.361641023233397	0.439965690066292	-0.0232801413654913	-7.18187287044767e-05	-0.0119294173249328	-0.0180805970763755	-1.25032688714738	-0.0396183012195782	0.124014008371933	-0.123319973843158	0.0417130672979156	0.00231160955096577	0.00269879416092046
261.127520224631	-0.0108543950161298	-0.00804595137483187	0.404571588462469	-0.010982608331163	0.00783656706044513	-0.0208025481308212	-0.0021465391525314	0.0281055889864335	-0.00924883309203267	0.164050440363096	-0.00641716506271585	0.151368967981494	0.00562871237754979	0.00642963598826894	-0.0310324667511286	-0.37572876249755	0.810449155690218	-0.0103367937222245	0.0156952569007194	-0.0897341123093856	-0.114553020977073	-0.988863042187361	-0.0216940327934945	0.24969854248784	-0.122827834443575	0.0584154188860662	0.0130277978441456	0.0129564315493428
263.171744786939	-0.000391469572052308	0.000158461682360775	0.395004935376557	-0.000197995565364978	0.000164541674421861	-0.0143916938014248	0.00123226764793772	0.0124878404110062	-0.00811515777702116	0.147465242475976	-3.45307188512407e-05	0.142663655149929	0.000165631911158535	5.80737210280787e-05	-0.036087542019689	-0.394203033432944	0.638650476308563	-0.054785398646953	-6.46342840689396e-05	-0.089315146701138	-0.212298366579542	-1.26011598447567	-0.036048613137267	0.221978829547681	-0.126718843017186	0.0436726775846222	-1.19450127321978e-05	6.47455991616923e-05
264.996154174316	-0.0135897190116485	5.76852664983779e-05	0.410419518331679	0.0070481877780855	0.00237822792816198	-0.0214499202625548	0.0204682478131429	0.0200495699924085	0.000898478437436131	0.167638509041002	1.201228744556e-05	0.153487888331586	0.00171559387068154	-0.000260418338083426	-0.0550735615460702	-0.39317672529081	0.820970281650447	-0.0473824929840962	0.00243825158694706	-0.104189718112897	-0.202603372227596	-1.13376328566053	-0.0351737693952672	0.23316941317579	-0.126010505817172	0.0585312676271947	0.00213058438254773	0.00270952610043206
269.585549839484	0.0119531463591303	0.00130657113219252	0.406095985683691	0.000812298725551292	0.00100624372270239	0.0233931351289152	-0.00526126434294634	0.00904061636335969	7.59913312694608e-05	0.161454497892292	0.00133475596126998	0.146269891642514	0.000887505940121328	0.00108783109060092	0.00448561889891213	-0.375523487053583	0.799490026575587	-0.0501062507816177	0.000716929139566054	0.0382017944286527	-0.0868673577361236	-1.12504957712994	-0.0885247150247463	0.240680156319345	-0.11912079692576	0.0517619651353159	0.00034071673408422	-0.00350084032498622
269.835861862794	0.0170725159776027	0.00441683353751225	0.408041532257603	0.00268981589282396	0.00169717153412926	0.0241144646766462	-0.0015194568287851	0.00893746992706864	2.4507520927623e-06	0.161587476584918	0.00404330647164031	0.147988978504483	0.00143948307229148	0.0016161872482255	0.00333696114965197	-0.374416939665115	0.792520150574964	-0.0497411990737272	0.000204914186959445	0.037128151625651	-0.0859045213121875	-1.11737864847367	-0.086075988509398	0.238823455620536	-0.117964925074509	0.0511292589581682	-1.35072381930175e-06	-0.00161606267545729
270.24382979654	0.0146866301950139	-0.000410003004183932	0.409814643179378	-0.00380626454733057	0.00329504817288397	0.0224409017394413	-0.00826459840146957	0.0111652177576955	-0.000658454869433724	0.161695282194666	0.000309412158827558	0.149411704147838	0.00272607475298724	0.0022711547407769	-0.00774095218783849	-0.387177108518832	0.812464594981057	-0.06711997322975	0.0040459640486732	0.0331909420533079	-0.107156861188694	-1.03842454759571	-0.0849017942388289	0.236591744697479	-0.12714834532863	0.0531024097401643	0.00351331131831538	0.00232122679120295
273.366499592795	0.00969148533096078	0.0109302136699679	0.409087109285611	0.00867269665840927	0.00782878328213037	0.016094417275272	-0.000489226463279704	0.0152508688734196	0.00645287684307536	0.151432990323401	0.00806545554938818	0.147620229304409	0.00646861019923771	0.0061722125374491	-0.00663332921381275	-0.383799329567866	0.613459597772403	-0.0698113237290486	0.00156486988611417	0.0406962253880014	-0.111980412890338	-1.3032225911464	-0.0212656201194436	0.187258643802738	-0.119991047272755	0.0377797340337372	0.00133085968781054	0.00172886515805368
274.742091648955	0.00681192636642933	0.00578510102946893	0.406453990710077	0.00766792283090529	0.00282587419761069	0.0125071146607939	-0.00394548932870404	0.0178382588952123	0.00120063651061795	0.144255298707628	0.0035306725849243	0.144789476399084	0.0012318734386091	0.00228899551212859	1.96285179303614e-05	-0.372864508876606	0.61751184678103	-0.0626483851070766	0.00129213914586528	0.043875716239308	-0.103374139378908	-1.23754253517256	-0.002946927213763	0.193046719313684	-0.109321970596538	0.0361895006800718	3.20303901518454e-05	0.00109977125066251
278.869132810435	-0.0111013932472522	0.00695845720532297	0.414080488862727	0.00229559051248857	-0.0034735054558447	-0.0126982444724631	0.00239097454452596	0.0196667677628229	0.0122246717162369	0.157904867794462	0.00552377612347258	0.147090295433423	0.000204226377625723	-0.00245618774062009	-0.0297115959956939	-0.354277254558096	0.6211789611391	-0.025330151420157	-0.00281760314752091	0.00474067696023372	-0.138202560478839	-1.25509068499451	-0.000105064066933175	0.183717813313694	-0.0838222365256121	0.0344383009459496	-0.00272989850261035	-0.00531782725867583
282.068735316694	-0.00529258095744568	-0.00990813626411692	0.411628445872421	-0.017750689591954	0.0102255173828663	-0.00715495778530204	-0.0246146414656489	0.0255062372717847	-0.00920024762482295	0.143303263720354	-0.00509130649957603	0.144087784760083	0.00796877842437181	0.00523790790984785	-0.0317269595014855	-0.359728134341582	0.528144065302027	-0.0402760430048216	0.0133016930856942	-0.00936793376959765	-0.165642028109593	-1.01736254038688	-0.0258283209642344	0.156584529027995	-0.0824427765622361	0.0264621618130817	0.0104763798386432	0.00776479192266964
287.693397949343	-0.00356591197741927	-0.0111796799693946	0.421039562574056	0.000717824630775239	-0.00138349450562212	-0.00876183408153942	-0.0114217752210583	0.031298250234628	-0.00589797274259988	0.162279640276761	-0.00856200174785858	0.146142506228158	0.000218875206032645	0.000819978831383456	0.00891803151810198	-0.392390343241255	0.816031972028149	-0.00519442690698219	0.0124193067346013	-0.00747831409883217	-0.10034266230417	-0.940876801688263	-0.0690178953024614	0.188672299949362	-0.11714485864713	0.0472716288734887	0.00102616342119181	-0.000768602440397909
291.021448462675	1.16747834914279e-05	0.00107364798771589	0.407130918620427	0.00849074816516225	0.00236379037100317	-0.000254064126863047	0.0153077522360036	0.0265686702269163	0.00141012662760602	0.13370877879503	1.75248736415135e-05	0.133694224696589	0.00128329268969882	-0.000188170007247357	0.00011253548971958	-0.373541657669579	0.510252857904728	-0.00904351267441405	-0.00251064154893917	0.00811099850840782	-0.104055546425125	-1.31935918767666	0.00134431120898451	0.115598044360088	-0.0964791648978568	0.0245964629845753	0.000114574846237235	-0.00181548352590074
292.654572140704	0.0116567181244461	-0.00930749451662091	0.418534271442868	0.0133436759960223	-0.00800746611117101	0.0204654401867365	-0.00507011401461914	0.0286326067426393	-0.00890039405856359	0.161703346633688	-0.00708191531296835	0.139730556518507	-0.00581430197306487	-0.00659641205379227	0.0303702354762191	-0.388925453215383	0.92031342388012	0.0181937318394258	-0.0196488409891135	0.0730327386123347	-0.126328665793306	-1.0574758187783	-0.0169657495949441	0.22556232022125	-0.107197519255076	0.0486424754849676	-0.0144938486050909	-0.0163316819013473
295.875165901222	0.00047778839148282	0.00379516308539351	0.409371711224561	-0.0110107381615148	-0.00399042049309777	0.00345355822620569	0.0234043132315798	0.0213174901887613	-5.80453875634226e-06	0.142867572007326	-2.05818245303248e-05	0.13077809339899	-0.00300690931779937	-0.000495484090634339	0.0338464349247681	-0.399802235151182	0.74866902923396	0.0474948871595595	-0.00134219951325661	0.0669032564567049	-0.198291075715129	-1.20421138145767	-0.0254700038680656	0.191266172172085	-0.106387595658742	0.0338895826148582	-0.0013485827148566	-0.00110224813029919
296.609116978465	0.0149506638547317	2.02516374684374e-05	0.426363708403373	-0.0055247607843626	-0.00059974421144758	0.0247905874358857	0.0193674826494364	0.0194944252793534	0.00147169513148872	0.171040260884749	-1.91004576170523e-05	0.142920530586456	-0.000182043118067038	6.2885296957535e-05	0.0463333067723132	-0.408355990134309	0.793283991270995	0.0474141511698997	-0.00799870116556921	0.0646881330055899	-0.201315363422189	-1.1979653953372	-0.0372620283031653	0.17608986934393	-0.113919774696857	0.0397715880500858	-0.00518706023892212	-0.00768756855563198
301.041333288906	-0.0128422250621547	0.00178206036965336	0.420480099089646	-0.00102020432458946	-0.00126556635832663	-0.0234187300370966	-0.00481939787470609	0.00911438595635139	0.000145884958703024	0.159345074065997	0.00174187830633607	0.135069856215017	-0.00100158288043713	-0.00140031123725864	-0.00479714478218966	-0.386396679632354	0.87354351491383	0.0517835870331984	-1.65565638221142e-05	-0.050625787248858	-0.0866234810527841	-1.12973753774213	-0.077401607634206	0.21534560648272	-0.10277714205586	0.038750786636947	-0.00032502262300882	0.00394941712043821
301.364264438074	-0.0177983491780325	0.00493574510065282	0.421727892737701	-0.00310707883801235	-0.0013286667242543	-0.0236454641492254	2.00980968135071e-05	0.00843300579860098	3.23902415830877e-06	0.159101796835502	0.00437876736432339	0.136093437226343	-0.000929002108975998	-0.00131580676940561	0.00143782751290683	-0.389858901445209	0.857224585650834	0.0559373951600143	-5.5874229943391e-05	-0.0488186107554935	-0.0900593731139794	-1.12115519166504	-0.0747508293832917	0.212911752587778	-0.105436175331288	0.0372152432155385	-2.81360290103557e-05	0.00201405348393697
301.904395993106	-0.00975557360039709	-0.00614396621664878	0.427012806807141	0.0146760819229731	-0.00913843939910359	-0.017614485164914	-0.0275056969538005	0.021518368030315	-0.00560182154928174	0.162248701704731	-0.00259997421401358	0.140439426068569	-0.00743209468199889	-0.00536439444830082	0.00231606584140398	-0.388189863804464	0.798592349226856	0.0495141399345437	0.00831483785624465	-0.0516680540270073	-0.0711091598214128	-1.25806645485504	-0.0598965757047728	0.202384366525388	-0.105854810306676	0.0325373018798838	0.00676919238028449	0.00499668665617438
304.837588651662	-0.0109196439426068	0.0117663051822616	0.424418481563639	-0.00897195261625545	-0.00888726543451083	-0.0179553950593739	4.07606413368182e-05	0.0158309764735754	0.00796513499110888	0.152150197263397	0.00875574166665707	0.1369300574701	-0.00722413951577838	-0.00697781964315291	0.0061350249915072	-0.397265553549058	0.684991281971415	0.0736823830355437	-0.00182924977206668	-0.0537951709039144	-0.114073876808672	-1.30646965954191	-0.0116164142333937	0.16645699704834	-0.105872787331263	0.0238849898234458	-0.00183644920691194	-0.0022083017216658
307.08821115435	-0.00330805800149607	0.000916711961803433	0.418246643593247	-0.00446341287094878	0.000102527218324049	-0.0111486707718127	0.000781708730047018	0.022834493257824	-0.00176163792867514	0.141780803152211	3.42870631049391e-06	0.130358560471394	-3.2656620840953e-05	0.000122000211415299	-0.000206772543115361	-0.386580526488501	0.647216915758193	0.0537686159923026	-8.41262290378877e-05	-0.053626981681034	-0.122748543520945	-1.19805220673604	8.19383694460417e-05	0.171049020103586	-0.0927364232769115	0.0177087621116577	-8.82541542697037e-05	-4.42812741389881e-06
310.421577724437	0.00704748288191236	0.0109139338486405	0.431234686063154	-0.00666867978995207	-0.00116933382197431	0.00867178631161465	0.00777178537074102	0.0239575818842586	0.0157241295902646	0.158888674691317	0.00866087134897807	0.138097913117935	-0.00316519768161888	-0.000997993823998779	0.0309289876426113	-0.370112353290717	0.667014420260331	0.0320937799895878	0.00242312049153587	-0.0192315334475001	-0.137609461208504	-1.27054838695837	-0.000269706467169697	0.163573799178866	-0.0723059252906547	0.0179175084927199	0.00209536897523107	0.00421595932973136
314.828909226035	0.00249544836196111	0.000315252993941969	0.424713913539652	0.0147797056532485	0.00168017327222673	0.0113961997164706	-0.0150945522801069	0.0253230338749874	0.00634928471919636	0.149332089535946	0.0015636001610227	0.129428572154208	0.00132393492819506	0.00335286445344127	0.0240082507564999	-0.378278055042425	0.522303438459377	0.0339764156074189	-0.0252488634603022	0.00625719410035845	-0.159314661585984	-1.00664505846777	-0.0513432514386936	0.143185464230058	-0.0735002997228993	0.00310221448979825	-0.0137543144245059	-0.0184449811358058
319.135337588233	0.0041707952129987	-0.0114235889915508	0.435248983036877	-0.000404776684570711	0.000624630757442376	0.00965444862272013	-0.0115418856352872	0.031454525058445	-0.00655383515351917	0.161341768190658	-0.00850615398104043	0.134613520371264	-0.0005955059384001	-0.00123028944727918	-0.0062257393472316	-0.406784749244457	0.863891088081666	0.00545494229891578	-0.0129283075856008	0.0089834320136448	-0.0994855879859777	-0.936198240758882	-0.0691852054072954	0.172393605056838	-0.104427213364346	0.0466087147884127	-0.001165701027061	-0.000587921888847275
322.799704663838	2.22775940770099e-06	1.66251939769661e-05	0.418259418924838	-0.00641338214016383	-0.000194294331289693	-0.000162110434486556	0.013614033169242	0.0244409039631833	7.97035359608799e-05	0.127125267451078	2.27876210450855e-05	0.119644087271847	-8.85803555445045e-05	8.97635727544813e-07	-0.00156222908837443	-0.382905357115679	0.599752114537756	0.0056721318808354	-0.00220771951710954	-0.0219393312209612	-0.101866005562881	-1.26112823253727	0.010456066375298	0.126534161278452	-0.0787333388291071	0.0242247229860679	-6.86382182196257e-05	-0.00267128125323669
324.094236882296	-0.0116189184615248	-0.00937341699892976	0.431926666323518	-0.0133558596331905	0.00796816416225487	-0.020378640609963	-0.005474191353726	0.0284231972737656	-0.0087898066963713	0.159290810150984	-0.00708925675649257	0.127611133097996	0.00568020095592549	0.00637370602071997	-0.0298342638255656	-0.401031332361089	0.959658809755128	-0.01756388973205	0.0184571872595918	-0.0757454269385791	-0.124667745178504	-1.0518426336105	-0.0146090038056745	0.212883409833724	-0.092343288709051	0.0467010902506405	0.0135633862942697	0.0149615024924275
327.30590145128	-0.000684670653070491	0.00361509778295894	0.422919245410905	0.0107615489991875	0.00396872904147961	-0.00345038185819903	0.0232935542788574	0.021220876379913	-8.7051719991411e-06	0.140609431717489	-7.78313190949277e-05	0.118797789572618	0.00292795148071254	0.000526772947797511	-0.0324930801218499	-0.410930763940359	0.78373669695883	-0.0459591022506877	0.00140978434110338	-0.0699889714792042	-0.195992838644281	-1.21274848408049	-0.0230292757140195	0.179393783586691	-0.0906682510444532	0.03143363964242	0.00117757414003827	0.00119206108567589
328.384896018172	-0.00904793329742181	-0.00292113227693609	0.429760569805026	0.00829916249563255	0.00764088729981797	-0.00674508768242599	0.012753162207831	0.00866482905744653	-0.014301754578732	0.135583716832682	-0.00218702315369208	0.125142572511384	0.00267058160146656	0.00569719136177253	-0.0360528200684051	-0.424352365496675	0.677439543582034	-0.0373617972667357	0.0193362423899707	-0.0404994076645843	-0.203081311431109	-1.31193466192924	-0.0576732459811937	0.113857990983627	-0.102144038432618	0.0289858843556566	0.0097797431452993	0.017203606507504
332.469290145052	0.0130006871811915	0.00201010657732113	0.433990355429276	0.00109996243471613	0.00139546857015276	0.0235734857989106	-0.00472612057538927	0.00907729504689263	0.000124703254828098	0.157141206107803	0.00186012269941277	0.123049841577817	0.00110216105442783	0.00118519024533967	0.00469098125265688	-0.396586235871179	0.893309295706059	-0.049112227262956	-0.000126269110185578	0.0433925952150668	-0.085897562960557	-1.13513149383091	-0.073278540979424	0.202759690098711	-0.0859517340629773	0.0348932913475855	0.000365584413234617	-0.00438013816425995
332.80227444902	0.0177001004128391	0.00498068604688031	0.435071594103992	0.00306036922928297	0.0013220070673912	0.0236975443103675	-2.24682984974651e-06	0.00828386968052668	9.71310809478172e-07	0.156829497593184	0.0043193386103264	0.123909884718161	0.000895918907780738	0.00096969429719998	-0.0018170119548238	-0.400490896491074	0.877657664503256	-0.0537882572724217	0.000109352235798953	0.0415308349246487	-0.0900068858227396	-1.12420941249111	-0.0706671321998674	0.200351718349126	-0.0889410612090487	0.0334144221421846	0.000100948596005494	-0.0023159533661533
333.713851665376	0.00970349628113735	-0.000198825038387857	0.435772628621414	-0.0044321202405273	0.0011279163128875	0.0206047161485471	-0.00770037204078703	0.00614371370691905	0.00460048946746822	0.150694799522111	-7.48096551515625e-05	0.12475931435143	0.00174939513109998	0.000814917250814653	-3.01837423969912e-05	-0.392193681287197	0.768524103936765	-0.0353621632643066	-0.013634197612943	0.0485131317705391	-0.0475955685710946	-1.40377105852813	-0.0418260375444757	0.179231727960225	-0.0855829596847197	0.0249699997774233	-0.00913775655313283	-0.00591630851583961
336.269736605927	0.0112743460779139	0.0119590609648479	0.438204010048543	0.00903283478843236	0.00914659493664046	0.0186300650171969	9.50001360839368e-05	0.015885625255284	0.00820275283245553	0.150828744568623	0.00884335717464778	0.125050259368437	0.00733013745200011	0.00705083893611369	-0.00573925600084886	-0.406475027878611	0.701809753644614	-0.0695657487338086	0.00162471615457306	0.0457498642820565	-0.111596506952201	-1.30532366650247	-0.00917258117647776	0.154554964086241	-0.0883371381219807	0.0196376212740403	0.00164194545970412	0.00199344203758704
338.838823914804	0.00111090431561156	0.00076081573556741	0.430612675733094	-0.000218314178789347	-0.000228359148987234	0.0093970972447799	0.0094226592892268	0.0250695417617393	5.28198226976489e-05	0.13819765398441	1.2468434386595e-05	0.117158021827296	-0.000308138147557985	-0.000153815216666872	0.000163056991541635	-0.398427842338383	0.642834157807235	-0.0383752018028317	0.0017271630178868	0.0461419084655954	-0.144149079535752	-1.2626699730498	-0.000203802019482414	0.160960042880261	-0.0747689060399576	0.0108988155960563	0.00151544100583294	0.000182870586392253
341.869087418605	-0.00612522198199186	0.0119608678202183	0.445340776637526	0.0077442440532486	0.00217935394900945	-0.00769053822326449	0.00922075934322701	0.0252375237136786	0.0169563865214984	0.157651340085462	0.00926012000996866	0.126510118445734	0.00375617350104313	0.00172288502581579	-0.0295782228421381	-0.379877466273287	0.683327335227748	-0.0284932498663256	-0.00330236028688368	0.0121844702408279	-0.137062308380693	-1.27597088850511	-0.00114320072899028	0.155002273670595	-0.055048384295207	0.0131762220835024	-0.0026814314782525	-0.00464622100722276
346.98567296194	-0.00395340543750128	0.00396133332339007	0.440796043614096	-0.0210831705652508	-0.00757709512695022	-0.0152269150662126	-0.00209772763597533	0.0352146771350713	0.0136955246567918	0.151780595730989	0.00302719338501916	0.118682898595905	-0.00506109588199177	-0.00633338670427529	-0.0135986868044705	-0.394053636826514	0.450780022492807	-0.0149826484661372	0.0340981881764304	-2.40650021629904e-05	-0.172203467273081	-1.12605640963162	-0.062185664915129	0.130858882103097	-0.0596168512075994	-0.00251321948356053	0.0203617462469708	0.0233182887929165
350.637273494442	-0.0050694559072257	-0.0122528009448867	0.450333023763491	-0.000468784580578253	0.000864072692708121	-0.012052706843882	-0.011910765398038	0.0326046523219602	-0.00883999916049829	0.16309168652811	-0.00926057104738316	0.123525095797432	0.00129961731919854	0.00244788320519196	0.00588278537903415	-0.418841588405298	0.913740734424982	-0.00736624343391306	0.0159185168950113	-0.0146087550060545	-0.0979261431443316	-0.924980830085553	-0.0740714689747072	0.173492001933554	-0.0894974952702364	0.048179653707387	0.0044828368487606	0.00441177746913187
355.30349714554	0.00972647595909195	-0.00662577650954497	0.444741408309694	0.0093611101512396	-0.00706024769601361	0.0205112287756703	0.000643916154227306	0.0272465293015609	-0.0086920323091865	0.157854314141279	-0.00539612880836202	0.114965350670471	-0.00496037812409131	-0.00594105808071297	0.0250491466997085	-0.405974581377152	0.95985313210038	0.00870720836124585	-0.0163911337354968	0.0719892933633866	-0.110442411818542	-1.1129018009168	-0.0148400872389336	0.206477532107885	-0.0724199915686819	0.04464473634347	-0.0116093213755854	-0.0133000526041286
356.128442078947	0.00578019022552491	-0.000684279888846495	0.443954239777819	0.000470472133938171	-0.0081074611505317	0.0168173417698736	0.016174638742784	0.0314804308272672	-0.00457825161195813	0.154890352629769	-0.0014842869381403	0.113985875201256	-0.00572024312002715	-0.00494848607528276	0.037472987078318	-0.430183363871165	0.899918210785688	0.0534040783213129	-0.00781090573907293	0.0708585400377768	-0.193147618537925	-1.18930453214243	-0.0179862727622541	0.199455709580427	-0.0843903782557151	0.0390777059049988	-0.00343942448831598	-0.00821447974200611
358.841619815106	0.0028855510526076	0.00173377873786058	0.437771105128358	-0.00959905794064444	-0.00422078234107781	0.00467883342780194	0.0222401156730981	0.020918883599003	-0.000337482183350509	0.139495353977745	-0.000664723665269506	0.107870911710223	-0.00324502327528898	-0.000715964771791848	0.039855022647293	-0.427078400386839	0.839653920318158	0.0497906300253826	-0.00280913397466479	0.0689184281221299	-0.197729564222587	-1.19447544636323	-0.0244574089204928	0.174340549107822	-0.07922902230605	0.0344433628775595	-0.00242755648990173	-0.00262294805831064
361.074792463354	0.00376384798302009	-0.000225312843837339	0.43850845946739	-0.00126267904056017	-2.18756195823604e-05	0.00336394770752228	0.0130696269237423	0.00931066739837131	-0.00233328207700756	0.13174449291226	1.6385644016305e-05	0.107672355481919	-0.000161336180859995	-8.85164508699815e-05	0.0339934496812871	-0.426007306098402	0.636329299018785	0.0495922518763868	-0.0107292660021528	0.0283966637717887	-0.158385501368161	-1.16727041192593	-0.0536357712034994	0.0954675456255407	-0.0811615201881097	0.0233765015255675	1.01509745366446e-05	-0.0110960130669365
363.917944061678	-0.0138018195059151	0.00241239417869654	0.447481123954482	-0.00137584210394773	-0.00144268246555005	-0.0235863417606604	-0.00418064371819021	0.0090911182231221	0.000132632771233454	0.155128987284843	0.00214361837923539	0.110976989235967	-0.00120840111283094	-0.00145245736454527	-0.0039491464499026	-0.410333258531504	0.91249779906069	0.0529960791279757	0.000437677676198454	-0.0496189454206993	-0.0842478563581251	-1.12502444088609	-0.0749428394089719	0.19813593584903	-0.0725821272766294	0.034312407575959	-0.000169872949402146	0.00461330776164258
364.333753225255	-0.0170652043253186	0.00375181329024697	0.448379416057674	-0.00150846961015821	-0.00118125695311804	-0.0232984372536182	-0.000880038747750769	0.00817524384007502	6.11183060585986e-07	0.154615619538607	0.00322368946222633	0.111619534924001	-0.000792030837894006	-0.000971463122027747	0.00714916166476785	-0.420480065677256	0.905593957516995	0.0653014524913925	-0.00155643777882447	-0.0467374048287964	-0.0973860519379417	-1.08985153203799	-0.0723825601118608	0.195324934848259	-0.0803518689984539	0.0336981246556005	-0.00137667517942334	0.000805228376031989
366.122729083109	-0.00408355861338364	-0.00027286133075074	0.444684080238287	0.00213735757478494	-0.00075526592112982	-0.0148626386674491	-0.00821312831927711	0.00424162168515008	-0.000829979996060863	0.143809827073095	-1.38811316825822e-05	0.108077831608992	-0.000167554914277424	-4.74166476235897e-05	2.04740990668452e-05	-0.402885626397965	0.736059163149226	0.0352297956129354	0.00994829532022253	-0.0516605575538274	-0.0386711682792785	-1.39701845918415	-0.0333223957541977	0.164443590266434	-0.0692634186640256	0.019876408490795	0.00353930891644475	0.000495516541596163
367.747834830897	-0.0124031582103343	0.0122872707073568	0.452998750304938	-0.00926335615682372	-0.010118988397591	-0.0210516209100141	4.72305644294506e-05	0.0161724206928529	0.00962653087587057	0.152565621331675	0.00942505306005422	0.113699886894318	-0.0078186276611886	-0.00785819125993497	0.00438769744541355	-0.420543177070347	0.737163837974296	0.0740070729052964	-0.00240205925687222	-0.0557683811782749	-0.110640776427522	-1.30006789856867	-0.00834649221390879	0.155074427420329	-0.0751539470705914	0.0198992852767433	-0.00222591358854593	-0.00312269313642926
371.463390106257	0.000139865724163714	0.000105583378883964	0.43637501116001	0.000263327174157687	6.31788939300814e-05	-0.00639761488439868	0.000593787490730187	0.013576240082982	-0.00237992642421771	0.124124053527727	3.47066170500729e-05	0.0982120184502967	3.81512768207876e-05	0.000101143637486648	-0.000100270075358205	-0.408990103349504	0.562529716685156	0.0350934016398288	-0.00375184533845813	-0.0554756469205956	-0.140242221941753	-1.37473126999977	-0.0106630902254576	0.136461121150584	-0.057543329587844	0.00231149912286615	6.50918673108409e-05	3.62213740412694e-05
373.349267906663	0.0044896626328147	0.0134166873731326	0.460015533881344	-0.0100792924997666	-0.00408256771611292	0.00551829572351509	0.0122580537778545	0.0278712793139378	0.0193471874836824	0.158028919196985	0.0103120555883438	0.1152331730417	-0.00512502501613731	-0.00312789770839752	0.0311827570477971	-0.396359206109971	0.686057687228343	0.0344287605745471	0.00330784605947107	-0.019638221020277	-0.137128935354415	-1.29150419985287	-0.00158843950724191	0.149251208075591	-0.0441002708723682	0.0111190552662959	0.00245048930147826	0.00446535340815293
379.428128628176	-2.00445961174284e-05	0.000104128656002422	0.448272119219109	0.0125129510692906	0.00113921369278662	0.0118797763714238	-0.00359878291748116	0.0258751827873512	0.0129946806999477	0.141958458752122	-6.2133683755959e-06	0.101014303467377	-6.18821058262151e-05	0.000994656472225991	0.0142749112651489	-0.389969579673752	0.359657613403089	0.0456240892214002	-0.0385431396533785	0.000651797604577009	-0.0873275778429192	-1.33842889864123	-0.0439939501008473	0.113727696407079	-0.038327649372926	-0.00142923605007217	-0.0224058688581045	-0.0205339193030377
382.358517616169	0.00276587204335143	-0.00867192009768217	0.459690843251297	-0.0029530095203587	0.00338002334969792	0.0057971862905443	-0.00585058408758664	0.0249780025270343	0.000349151490458001	0.150684929110138	-0.00666585473937346	0.108598968954608	0.00146167023492469	0.00129875369721934	-0.0120441742601297	-0.418999664422464	0.737205123364357	-0.00964906329881595	0.00683507194150943	-0.0146765582344979	-0.0721335313454452	-1.20542043693384	-0.0318836175593022	0.114716046954972	-0.0660463836151065	0.037183532367919	0.00887099458506039	0.0124576445707047
386.750751600397	-0.0101015353531053	-0.00714324559787785	0.457907156221186	-0.0100333090193045	0.00740532632295662	-0.0204524660323255	-0.000622111152320905	0.0274740291606641	-0.00888065614532607	0.155839818454051	-0.00569134881274682	0.102577526193723	0.00541082013754558	0.00627057168912556	-0.0261240497404063	-0.420529964056296	0.977364426952824	-0.00985552625407115	0.0164456116814187	-0.0757887165849542	-0.110452256654204	-1.09235220312557	-0.013722115028899	0.205072950973347	-0.0596757193627656	0.0450417215741187	0.0119578356343989	0.0136243028028944
388.243265671261	-0.00338903946646669	-5.75908746181513e-05	0.451178010296444	-0.00451517402002254	-0.000220600408024345	-0.0172727025678147	-0.00340014145852323	0.0140791302259205	-0.0111673465308797	0.142159561940443	-3.97166673983253e-05	0.0967074471516401	-0.000136293471016574	0.000200680842393698	-0.0339412914276183	-0.44073116226234	0.854327829905492	-0.0533005221697011	-0.000226469663560084	-0.0756436857684772	-0.200564652636052	-1.29553049157317	-0.0245874602360036	0.185828133221835	-0.0665619366293263	0.034414102255137	-4.31652132795225e-06	0.00317856013588177
390.536509305529	-0.0105376992556053	7.06968085594621e-05	0.459428255660928	0.00775841827909149	0.00382215651707563	-0.0147610337152063	0.0206744821595684	0.0198961906610335	0.000207766654990009	0.149965834172741	-0.000375169832256406	0.101851788803074	0.00259989944859815	0.00040646144020305	-0.0489186453406964	-0.439887756804228	0.953656576457955	-0.0480458162262094	0.00255470261802634	-0.0852882594266077	-0.194889425057347	-1.18857932919283	-0.023598691445042	0.187155207557823	-0.0650340652011287	0.042103134319508	0.00217636188160429	0.00248205370669495
394.302603680844	5.80294637016473e-06	-3.21587603285815e-05	0.443706724416776	0.00353236290719515	-3.2107718238799e-05	0.000201281747822763	-0.00984981942817564	0.0111016660518188	0.000312598257432399	0.118566680765019	-0.000159803119076484	0.0875834442232499	-4.64955523749369e-05	-0.000119754085585049	-0.0223729358423954	-0.424587803126974	0.610538525202689	-0.0537732939639099	-0.000744478241981769	-0.00483626805621581	-0.0970264595328699	-1.1539420325392	-0.0677197477390679	0.11931913048109	-0.0586854820115569	0.0148941003050883	-0.000785249623166136	-0.0026715616556661
395.469603257735	0.0164128441302663	0.00417767340579856	0.461174970549734	0.00244425875832565	0.00163711699630108	0.0236193159025513	-0.00207581092214094	0.00898504314554389	7.83080962128233e-06	0.153213251123596	0.00375455208305141	0.0990228323587439	0.00136273943253059	0.00148661497868558	0.0023589895312644	-0.421761997890185	0.900512236773392	-0.0500979975253809	-2.81781289932621e-05	0.0420197264461675	-0.0830709271963745	-1.13075706304779	-0.0710683600896981	0.193894525623965	-0.056942248852869	0.0320999036305273	-5.96528710654755e-06	-0.00400480255432548
395.895925396623	0.0146870090513656	-6.61531665145135e-05	0.462768033222206	-0.00327145737942732	0.00289067620054787	0.0220771797720688	-0.00735750820924324	0.0106832075493331	-0.000517253129759595	0.153170210485303	0.00054273163445659	0.100275097565719	0.00233057233265565	0.00189782694273756	-0.00916550530814068	-0.435008522475444	0.915292728456405	-0.067531305892003	0.00358271972730489	0.0381495306683434	-0.104098708538399	-1.05574754912852	-0.0698968765029524	0.191742670419821	-0.0666240122073199	0.0335383268346553	0.00314970281150896	0.000865684884812267
399.02381017849	0.00953448647103995	0.0108980579712642	0.46183835323929	0.00834839803545502	0.00768310035381585	0.0151358723003695	-0.000672686675434813	0.0148579863905702	0.0063192694575821	0.142577407389821	0.00792412605044262	0.0983306909231876	0.00620669845495117	0.00570008814691711	-0.00799394066792137	-0.433099472842386	0.698870262731542	-0.0712205941777366	0.000556860108458089	0.042773739719536	-0.109503623001922	-1.31973404624633	-0.0110799735939193	0.144036923215424	-0.0608558136537564	0.016296891428022	0.000685542610079856	0.000888923846874641
399.76003593655	0.00791650529455519	0.0118872691313746	0.458963519966069	0.00646746355464754	0.0110185749325021	0.0086666952505145	-3.41469169602268e-05	0.0134233643198708	0.0133039499922882	0.127883136727085	0.00864521720104061	0.0967878169622963	0.0070380226731427	0.00861131028792162	-0.000136388304227474	-0.426536799811145	0.783726562041892	-0.0663742313333526	0.00128401557280887	0.058452341356254	-0.105118866100985	-1.26775668609656	-0.000226016768722548	0.170785381664979	-0.0543989238047423	0.0203206785360779	5.23606615755642e-05	0.00153570156078189
404.059860793164	-0.0150483903406612	0.00470302178588806	0.464402599530589	-0.00253233195328226	-0.00806595987367487	-0.0161337895845545	0.00143492505673409	0.0190170089605695	0.0121423888427324	0.149300712123428	0.00380365373575944	0.0957251132552929	-0.00405437354199765	-0.00657599946386566	-0.0200871116940335	-0.403999977587113	0.731949161918766	-0.0292951113483545	-0.00446419167084241	0.0190127384869926	-0.132758873038926	-1.27044564074196	0.000421426710761954	0.155257168439076	-0.025839285054564	0.013853058818485	-0.00358108611040123	-0.00581971870044204
407.054809660533	-0.000119202981720383	-0.000386762263990656	0.459092094052105	-0.00124362087876841	3.32073888235735e-05	-0.00227155340817754	0.00329440102422847	0.00763126917129556	4.47439560269934e-05	0.128391287735257	-4.28920735680493e-05	0.0909843123073401	3.40396680335082e-05	5.1383253702319e-05	-0.0211344063927145	-0.395762499219954	0.539183823818472	-0.0180091309049782	-7.5614396721482e-05	-0.000106794988026579	-0.116857062161656	-1.29838719992389	-0.00983530946118345	0.116884651135277	-0.0172253804210719	2.18261385125118e-05	2.5169722735988e-05	9.39102298264601e-06
412.77239476148	0.0089434918528238	-0.00860840288889463	0.46407762484797	0.00551592927412978	-0.00875894747518355	0.00320293722647991	-0.01257811889958	0.0308240832843468	-0.00270723816202871	0.143439751944026	-0.0060548552399973	0.0891777164493809	-0.00587170279481657	-0.00574277082903308	0.0365834858971758	-0.431992012853373	0.62571313102365	5.66582389918625e-05	4.33915563544303e-05	0.025469103701822	-0.0978365965751551	-1.0184263130315	-0.0615389505811807	0.133163918941357	-0.0488958461899697	0.0240715075432346	-0.0104152168301088	-0.0133460215800293
415.409269657731	3.61756384223166e-05	-0.000250732745443597	0.462373625193232	2.20438386717438e-05	-0.000106744226937161	0.00010500399905413	-0.0109604249702751	0.0159363293427823	1.94435539303777e-05	0.128772332952355	-9.03353054586595e-06	0.0873226438842001	3.83541651973617e-06	2.16941095136082e-05	0.00467312021050303	-0.42390126125763	0.658388800554742	-0.00142813180303073	-0.00396293180059088	0.0108507320508188	-0.0717084949201806	-1.26948474077101	-0.00957177954089348	0.0954461712137559	-0.0430962256935388	0.0302029262978444	-0.000714303419971867	-0.00469908462903583
418.234287827912	0.0109012837358684	-0.00842886800498006	0.470988144128647	0.0115360924167187	-0.00773186224929447	0.0204647957739772	-0.00272960700560508	0.0280738198894207	-0.00905744545585635	0.15394545755862	-0.00657184830206237	0.0900684784626587	-0.00563576002696656	-0.00643072080451977	0.0273697049328205	-0.43461269168873	0.979508677689064	0.0128312475794515	-0.0176298445026269	0.0717774326185133	-0.113242136536885	-1.08342804123132	-0.0154807545374611	0.201764927745949	-0.0460803159356144	0.0451164183545759	-0.0129448998170304	-0.0141787479114552
421.047290229593	-0.0025557905414439	0.00615152273057348	0.462834940827292	-0.0125043135004792	-0.00542874182864117	0.0050067266343852	0.0243774194501554	0.0231386333848787	0.000143075351377415	0.137649783572665	0.00247777711151218	0.0820617104613827	-0.0042067544907365	-0.0019695405219502	0.0250306077036239	-0.442985516983684	0.799174005714926	0.0425335364792754	0.000251478972109414	0.0656000076957332	-0.188199465348179	-1.23911531795101	-0.02357204879269	0.170157493719134	-0.0426080573683656	0.0294379806728618	0.000147750852737116	-0.000173025623370652
422.110600255961	0.0139849562977788	5.6699197082693e-05	0.477339173790137	-0.00653459512119721	-0.00183633908578975	0.022268867967815	0.0198048105370127	0.0195777586396005	0.00121465308823489	0.159222200809134	8.02029522810968e-05	0.0924390559097844	-0.00109788706589222	0.000389526917367363	0.0507670068178956	-0.454914057870707	0.941225677630609	0.050594490015984	-0.00259216970614962	0.0787607614802225	-0.196234029496059	-1.17823291425299	-0.0254262673520379	0.180143030993974	-0.0524933127242838	0.0411897578396819	-0.00208256897866161	-0.00268556905976121
426.692440927201	-0.0123551638994916	0.00179247282984474	0.472538141952479	-0.000861102203259427	-0.00113955179514869	-0.0230930689660425	-0.00497458770913429	0.00898957673895655	0.000107622046768067	0.151333409542097	0.00165398882658932	0.0850058908318694	-0.000894529237698135	-0.00117451043237214	-0.00371524805309722	-0.436258201130131	0.922452538306829	0.0534852466530747	0.00109936611793387	-0.049931120002769	-0.0816764740485212	-1.12670397273897	-0.0752596168209607	0.195060857552595	-0.0444522105205603	0.0337234204226583	-0.00014365136155719	0.0053320944380397
427.023983306034	-0.0175561957409768	0.00505640945923683	0.473930405274661	-0.00298248178741103	-0.0012628160845254	-0.0233960450190046	-5.68060591644767e-05	0.00832247609843701	1.57934998653769e-05	0.151126204910995	0.00439519496316915	0.086161036733816	-0.000875319715901593	-0.00114408008358345	0.0025606036860754	-0.439996604187575	0.903756218886066	0.05779500201236	-0.000109231257769309	-0.0480274467129659	-0.0852009227361622	-1.11874221210156	-0.072661349534811	0.192607192062823	-0.0473654914104517	0.0319483498341101	-1.57359122326208e-05	0.00351238512349289
427.98537477336	-0.00945219024561058	-7.65158943620607e-05	0.474475618065735	0.00441764810234375	-0.000832169981695402	-0.0201875924752404	-0.00761365366051397	0.00587314993147888	0.00463884925841487	0.144746428164452	-9.18522281867211e-05	0.0868519501979639	-0.00151084051908499	-0.000770581734472912	-4.86537101087136e-05	-0.432040012631397	0.788267526303429	0.0391866711933576	0.0143729418805831	-0.0552411418037425	-0.0415291766258854	-1.41009690038333	-0.0426782327526383	0.170721736887657	-0.0444668258239981	0.0229456168443661	0.00981896051361667	0.00640112917343871
430.53442956257	-0.0115589917506326	0.0120020556175305	0.477466833411727	-0.00906206220035767	-0.00940411515064473	-0.0190029462641311	8.28199375352239e-05	0.0158682441171277	0.00867159746209576	0.146116913731046	0.00912756147178329	0.0875242770023449	-0.00738991363698249	-0.00739558040056083	0.00582197036938427	-0.446931758650266	0.730053852688626	0.0747369460081248	-0.00166317277156959	-0.0536257513331875	-0.107975264932587	-1.30723755124286	-0.00988329347068284	0.148661551448493	-0.0474925230917402	0.0180960270327618	-0.00194549269681191	-0.0023417622646235
433.450268723383	-6.29240080165263e-05	-9.67964749311329e-05	0.467733149674383	-0.000268335271248549	-4.15361460363099e-05	-0.00742643859571045	0.00692348895918543	0.0237116866098191	-9.82841558704971e-05	0.130884634440967	-8.19258479846899e-05	0.0776238825928955	-4.49588869633549e-05	1.83452226856914e-05	-0.000133803152165392	-0.438197991660939	0.638403661262429	0.0395516125057789	-0.00340171087353605	-0.0542806940227356	-0.144663341151195	-1.33555948429919	-0.00325360193848625	0.15084202641735	-0.0325266690411301	0.00647281818228235	-0.00226357044880524	-0.000154913113954351
436.128473216387	0.00576523820302234	0.0121217972127872	0.484356905087622	-0.00819559641222223	-0.00247006200423137	0.00742342240692102	0.00979108614342631	0.0254700820129709	0.0172982725599272	0.152419704659029	0.00944851561218039	0.0888228751545314	-0.00431260676019312	-0.00211391278312933	0.0303427558334199	-0.421838253345213	0.698090582135136	0.0341239587878409	0.00259384117226477	-0.0213317249679009	-0.133187368492348	-1.28369170274307	-0.000935024461853407	0.147863217974226	-0.0157291715388936	0.0104982118476673	0.00230598879241833	0.00401533420111168
441.498016931139	0.00124289967806417	-0.000325798507514801	0.478577271356909	0.0125279321857402	0.00721275647330555	0.0138025363196684	-0.0165201181330364	0.0355469594181021	0.0122552998897302	0.145017026524821	0.000563007085428847	0.0798061624764632	0.00473187968541455	0.00535058139310506	0.0167328442508816	-0.422762269150869	0.434381773559972	0.0407240624132043	-0.0349226072515297	0.000155599502930901	-0.11133707763257	-1.1918368349828	-0.0583455325719176	0.121475336000079	-0.0143672962076385	-0.00305511452053553	-0.0209870206654736	-0.0227303428552236
444.843506001378	0.00483842487255457	-0.011697466038141	0.488101535143189	0.000161604586166262	-0.000359753008565836	0.0111922430656286	-0.0117123079156222	0.0317818338575583	-0.00780421963594301	0.155678341663295	-0.00904791934026328	0.0849654768419897	-0.00102513475796852	-0.00193864586740723	-0.00553658007715293	-0.458456969599625	0.910022959446494	0.00649369838411778	-0.0143758200683879	0.0120131849070378	-0.093518650750648	-0.929458607747322	-0.0717603573310593	0.162871488284871	-0.0480439826045641	0.0468952295244958	-0.00276125706688665	-0.00279586245501056
449.531289863539	-0.00929904661754396	-0.0062637614697428	0.483099041974948	-0.00881910311831956	0.00680373669592474	-0.0202395234130507	0.00137965266030161	0.0267671075423545	-0.00861995038022469	0.152196680239089	-0.00512162858724137	0.0767209413190128	0.00482526869058128	0.00574416209918687	-0.0248232518010764	-0.444613146422637	0.976457737692112	-0.00758500794663195	0.0154236903038721	-0.0756110716687862	-0.104683364305181	-1.10845185074612	-0.0129468755204719	0.203406138546372	-0.030197808466473	0.0443184008315063	0.0111040231382914	0.0128810403981937
449.799584975949	-0.0114622114488318	-0.00951944903313394	0.4835224618228	-0.0135525132654204	0.00767856203923943	-0.0199510569159837	-0.00580841542982982	0.0281593350465538	-0.0085951747582722	0.151544946321116	-0.00713459812708086	0.0770303194093938	0.00554712750233432	0.00607965723619231	-0.0298658790045757	-0.452380777781273	0.986224108266254	-0.0187917178090891	0.0176898176150911	-0.074949112392432	-0.121084461517403	-1.04964883959563	-0.0135152483083895	0.20157318080068	-0.0352930748728082	0.0453445159504929	0.0131582730073714	0.0141933192705948
453.055504190175	-0.00212877314511467	0.0021909810376197	0.475655358823203	0.00997650544929895	0.00417846030602249	-0.00390064441608134	0.0225179905858124	0.0208687589255471	-0.000199499089265096	0.133463658196677	-0.00052829521103765	0.0692257224186592	0.00305664809772803	0.000568153770125389	-0.0362749523214897	-0.46365340541002	0.835613408892244	-0.0472433244133252	0.00216085058464023	-0.0713641401055208	-0.191295742470756	-1.20568994548217	-0.0224337408831515	0.17019238032434	-0.0350927069761396	0.0322516340323619	0.00204855641954048	0.00222605815553225
455.486789998751	-0.00248852356663348	-0.00036253911560534	0.476224720689249	0.00283346433641136	-4.45316077110417e-05	-0.00252401768197118	0.00559210887540247	0.00839176950601347	-0.00116770861632891	0.125773940359781	9.92493812821923e-06	0.0686988213804191	1.80559381705642e-05	-3.36194404642204e-05	-0.0328428524499325	-0.458633417091542	0.640676738924791	-0.0549525117451803	0.0102100333622908	-0.0313268000839827	-0.128584168797149	-1.18316190951629	-0.0531453566995125	0.0915980624230549	-0.0357542321544513	0.0218188000704566	0.000170900144506708	0.0104351203976949
458.174866778048	0.0140349361426324	0.0025334014819276	0.486027348421234	0.00128170395715601	0.00172006826671904	0.0234380089865307	-0.00418986715469511	0.00898039285475939	0.000157873358832093	0.149660867897289	0.00245367996565123	0.0728745686563399	0.00119567781302361	0.00157299410281584	0.00411062142680215	-0.447214682816604	0.91317944303121	-0.0496980776128011	-0.000591100813942757	0.0428158905154552	-0.0799624769573512	-1.13186839021621	-0.0717786847656959	0.193224448001316	-0.0284782543155084	0.0326513860063014	2.80031490333909e-05	-0.00458635546235947
458.609887654074	0.0167748872695234	0.00322466440577081	0.487001497449226	0.000618876085428412	0.00156693499316508	0.0230059544549188	-0.00153563669074727	0.00824932497792644	-1.71322163087348e-05	0.149143791538281	0.00302248551269748	0.0735780273743241	0.000875960281039846	0.00113842801829256	-0.00697035541668037	-0.457571826441565	0.909608208164328	-0.0625810242858157	0.00188234570942721	0.0397230572685183	-0.0941591275820692	-1.08899113250646	-0.0693468873677968	0.19046459404231	-0.0362870535408054	0.0323469622733262	0.00167539466723002	-0.000307453293566153
460.442034301952	0.00360520787101471	-0.000199621948531139	0.483069025621561	-0.00293728450441665	0.000983767348414274	0.0139486985521776	-0.0103397843310004	0.0053469252063863	-0.00114593566350244	0.138468781692441	-0.00014558344512755	0.0697437000483899	0.000369977824334125	7.06483285566673e-05	-0.000104458786633344	-0.439533533994252	0.739988745296586	-0.0326646094876967	-0.00861799821872144	0.0441741103120326	-0.0371880363517743	-1.38058424715576	-0.0306426838437562	0.159392750778657	-0.0245154110020522	0.0184904089015243	-0.00217891909827935	3.29621088061389e-05
461.986878668938	0.0121870547829793	0.0123742428020912	0.491199177290589	0.00902697348213935	0.00990156273878354	0.020429664798294	8.92025108525162e-05	0.0160905564881149	0.00942649043934231	0.146544733354717	0.00946412029459644	0.0753496180310531	0.0078097559512735	0.00779981992096979	-0.00474150838529401	-0.456720599830693	0.731288252764654	-0.0696091977187035	0.00204425636954867	0.0471907339576453	-0.105024851722681	-1.30101329004878	-0.00716353926884533	0.148811712191691	-0.0305677335044041	0.0177980228279513	0.00178755309260285	0.00233577885041797
465.590094236196	-5.63274768580504e-05	0.000103946449043434	0.475181720290133	-1.6411446422032e-06	-1.00350989640084e-05	0.00733971529880032	0.000161854269722093	0.0131072140643832	-0.0039542032901591	0.118421837948947	-2.08668058568241e-05	0.0604955344995341	-9.11342068536969e-05	-7.05512415479933e-05	0.000150033358056887	-0.445895286529752	0.57477035114241	-0.0307470959356922	0.00419846125579341	0.0492591791807382	-0.136618672646667	-1.37885833558745	-0.0110237968295628	0.134902555131935	-0.0135146961970978	0.00144696163695689	-4.51554023464693e-05	4.4423466103428e-05
467.560070963158	-0.00523734574065776	0.0125757594123631	0.497493001423268	0.00886775980052867	0.00309488905995472	-0.00673858716311837	0.0105546539063858	0.0261442369528246	0.0178422114842903	0.151183971404074	0.00983641397266702	0.0763143969751753	0.00439484828567607	0.00233205839057127	-0.0293005517361233	-0.431864639696076	0.695114907693487	-0.0296174489688209	-0.00343696645101093	0.0129496622271523	-0.131986803443629	-1.2852925949867	-0.00169126387114888	0.147787401811732	-0.00105147474944387	0.00985168083091268	-0.00267536057739825	-0.00472351784512292
473.241695368921	4.84420753499086e-06	-7.1372921742489e-05	0.489731288748024	-0.0114992837214408	-0.00577674164731384	-0.0121326154095159	-0.0137811745352748	0.0339765857346722	0.0107343271656205	0.141602458277552	-5.8875353190217e-05	0.0654131134339753	-0.00299450105023509	-0.00369567588701121	-0.0159452813792084	-0.428017781382499	0.405632202644319	-0.0445416486740216	0.0391221558786316	-0.000264688291424686	-0.085370631017745	-1.28619426800246	-0.0540320560819737	0.121360322691701	-0.00644796521335874	-0.00273607755397858	0.0244838618872547	0.0227830585132317
476.272757417752	-0.00488838287344439	-0.0120374164831009	0.501093913459421	-0.00027672567121128	0.000574284516089518	-0.0112512541955886	-0.0117095258309324	0.031924803955603	-0.00806956881237612	0.154537065828272	-0.0090475031521028	0.0723062507922976	0.00110266788768648	0.0020509322949384	0.00673290880352521	-0.469188661758431	0.919293576032524	-0.00699905155321113	0.0152041371680216	-0.0139181215413473	-0.0906015143548966	-0.932659550609952	-0.07313206125956	0.166861579625021	-0.0430107147259624	0.0470643359402086	0.00421389832195774	0.00402557955898246
480.958189810128	0.00939674804861653	-0.00645268793743729	0.495895358953519	0.00904439460205174	-0.00716036849921398	0.0203504365617649	0.000950454752231103	0.0269269977333062	-0.00858866902678101	0.150476136437938	-0.00530286429911846	0.0639536355751755	-0.0050110309005458	-0.00587018148646515	0.024499690579183	-0.4560171841028	0.968864961986172	0.00788862998688331	-0.0155947608586258	0.0712010757679083	-0.102904966071116	-1.11633858262909	-0.0139677540007447	0.201680549551663	-0.0256567542189782	0.0436043036152203	-0.0113525168805046	-0.012816351969619
481.474546711775	0.00844653894963901	-0.00495898430119549	0.495763063464725	0.00601552578098697	-0.00798951733416979	0.0187090369603708	0.00609564670960355	0.0292098781048157	-0.00703115018741584	0.14876805592931	-0.00425876807449999	0.063677022649374	-0.00564024562103993	-0.00560977237637726	0.034989236066836	-0.474452839813565	0.952742570702239	0.0389032163932106	-0.0143060730355502	0.0695929693293415	-0.155537079205418	-1.08963975106614	-0.0142849949742008	0.198042978853183	-0.0361008220353912	0.0421247725297818	-0.00989114200572212	-0.0117351606504007
484.56538709408	0.00430628085047524	0.00080112384661191	0.490393536143595	-0.0091678699659587	-0.00436755040440962	0.00582159915926216	0.02177467408076	0.0207239436982128	-0.000333676330258775	0.1334685019009	-0.00086464498514198	0.0580596823703604	-0.00333078893120779	-0.000872497707230573	0.0421733318071542	-0.477984014394984	0.873740751767433	0.0493599739493535	-0.00320655179516517	0.0705750018323889	-0.190565951924354	-1.19160516827592	-0.024044529402026	0.171964757188922	-0.0332181976683053	0.0354738440641337	-0.00295760440427978	-0.00314643181917265
487.821253913757	6.8218943542795e-05	-7.79096896080191e-05	0.486707564750249	-0.0081208174619151	0.00129076446230981	1.99549755599414e-05	-0.0147624296252583	0.0171469983879448	-0.000298748801360179	0.121471329071815	5.23910206259013e-05	0.0533103248502344	0.000532323977171779	6.15014657023975e-06	0.0310454322348616	-0.462985012227705	0.563385559067445	0.0630036798886186	-0.0121092341506417	0.0207183007067053	-0.0956730312206078	-1.27871510665121	-0.0512533826115442	0.0825289974323439	-0.0272939818231461	0.0145643122247492	-0.000888116175631368	-0.00773216344252524
489.609027248774	-0.0142828862579393	0.00269074318530627	0.498894331099802	-0.001423782761611	-0.00156336235165675	-0.0234937505601568	-0.00390564015342422	0.00913375201305714	0.000184755430821467	0.147907508806274	0.00248792110721799	0.0601779463977361	-0.00121536246869769	-0.00151337453099091	-0.00370924466567894	-0.460334485023074	0.919950358586764	0.0520295815525082	0.000568657201286146	-0.0493715956975497	-0.077535156747196	-1.12522603752328	-0.0734721985772232	0.194009548832057	-0.0256435015877555	0.0330002935694016	3.44423187428192e-06	0.00469017409203056
490.071185845415	-0.0159167176374369	0.00201784261490967	0.500076390873964	0.000690412271017881	-0.00176245898857329	-0.0227191578084865	-0.00327257778298184	0.00897190036576633	-5.12502931118693e-05	0.147432261552671	0.00201063537397236	0.0610601893403216	-0.00121351630645422	-0.00127187763075636	0.00925920708854985	-0.473439727190633	0.922400944647405	0.0684922474556553	-0.00285846601853843	-0.0456505854763544	-0.0962657714897294	-1.06695768050167	-0.0713859526874514	0.191216420438219	-0.0354868899063895	0.0332762692334233	-0.00251260052856416	-0.000268509172336612
492.419043489536	0.000243930581863562	-0.0016143813132382	0.494549308578615	0.00884973177768617	-0.0013042499377374	-0.0103421617503225	-0.0254756828013087	0.00862580589122349	0.000305605901094298	0.13306458485827	-9.5714522055462e-05	0.0557354025773644	-0.000905825148016449	-1.90814485785219e-05	0.00288602182249305	-0.460834873125206	0.743535725378621	0.0525167886503011	0.0019111206691764	-0.0493259355669095	-0.0694426319740015	-1.29381671590839	-0.0244723414147207	0.149609742602916	-0.0245406630788481	0.0195053839239404	-0.00367962523226622	-0.00092117600843721
493.42739304784	-0.0126425731354566	0.0126506265917326	0.504495991982176	-0.00905375750335023	-0.0101751478866349	-0.021403158777121	1.12504895620553e-05	0.0161332976139902	0.00991467429403751	0.146281013706649	0.00940555538746071	0.0628580825323659	-0.00798843946191335	-0.00806412557818971	0.00397162727228059	-0.470229382741296	0.749706843294592	0.0726640439443755	-0.00241376877488158	-0.0562542412227896	-0.103606911484094	-1.29786681919209	-0.00709028900257847	0.152665193554459	-0.0279647686883243	0.0188583590024955	-0.00235824130607729	-0.00310500585549253
498.113112545093	0.0115811441126475	0.00560465724711371	0.501483266876703	0.00324192903917501	0.00891384863296035	0.0156576375289601	0.00250142550948703	0.0199366390677641	0.0130936299522854	0.144375932326888	0.00474452940698203	0.0562602205459543	0.00499569507820872	0.00744924194827291	0.0138611840549115	-0.444514341593732	0.715289385700146	0.0338902846677114	0.00544922576937764	-0.028595876321636	-0.128166037250991	-1.2799592030714	0.00192124807398417	0.154000533267467	0.00154605198924185	0.011423832842264	0.00425770583190669	0.00643271667106004
500	0.0021913750037719	0.0041645598600332	0.502190528813415	-6.64323131465724e-05	0.00336764250916951	0.00998371169995766	-0.00583953458359694	0.00379962024162354	0.000136121404120045	0.128670038558834	0.00375889525422783	0.0576261821898245	-4.63834268197788e-05	-5.77666375554141e-05	0.0299297267575185	-0.445111904353092	0.61587032581337	0.0353045930216374	0.00514064292723292	-0.00781677059095904	-0.137611626952601	-1.35757996991854	-0.00764090157743592	0.131439452288228	-5.36691731729482e-05	0.00332959172295172	0.00149675994447658	0.00320212297574019


==> data_uniform/lambda_0p005/data/threshold_nonzero_counts.dat <==
0.001	23
0.01	10
0.05	8
0.1	7


==> data_uniform/lambda_0p005/data/tracking_error_norm.dat <==
0	3.76961536499415
1.49494246704608	0.123978771088391
2.77920266885592	0.00967177648748608
4.68206301675478	0.275189371453464
5.59939767758451	0.140745217208144
8.65061355771895	0.0130111316993999
10.020639610338	0.0759663923391237
10.1979336257823	0.063432676880579
11.4588134657512	0.0463165550057455
13.0550083554198	0.0416700658046917
13.2879658574314	0.0367605843819177
13.610068249154	0.0319131982661354
13.9278979873235	0.0675906193211387
17.0623780404442	0.0351583350138785
20.3547214767314	0.00540825632027816
25.7700691101015	0.000893942630280568
27.6087364623703	0.019060695719589
31.5180875144479	0.0349327180836898
36.1166731146113	0.0624939935766213
38.4832774220095	0.0147583313994794
41.0219550590998	0.0528770180751719
41.2086556205545	0.0480941757677488
41.3813798766725	0.0398535477992662
43.1713658648559	0.00798153219990577
44.5870159905978	0.0414416351505072
45.1629854429575	0.0247438263986327
48.4907699210095	0.00998529484232509
50.2307217023853	0.0179012916299845
54.4274858071664	0.00578822037963505
59.0478428753457	0.0310237960838834
62.8832952674182	0.00323350452178336
66.4323559390019	0.0447497076080902
69.6936085127507	0.00850943470831879
72.5973649964593	0.0327703400181388
73.6455811034666	0.00520194782499103
76.1535778042485	0.0506519151481981
78.3202544288612	0.0142552675654737
81.1736117877704	0.0284614623446332
81.5844737240008	0.0348631631270744
83.4758510222482	0.00954062910230559
85.0035578649853	0.0322883683316212
89.1959780581628	0.0249019854065367
91.3726954565679	0.00181223138772034
96.4111398370668	0.0055789070957948
97.4362203643063	0.0134768899301978
100.087143598951	0.00556606467537859
104.014535300857	0.0348195266312246
105.418356555767	0.00540119664519737
107.693207364562	0.04202410218785
111.11028338978	0.0077893787799933
112.674817900695	0.0283599471095577
113.144001141476	0.0226728638405464
116.264714806569	0.0340586160041998
116.583101728673	0.0203027977792132
121.253813777391	0.0375339649243763
123.53793711594	0.00741079874983618
128.142287581675	0.00421356643639842
130.480274235606	0.0695895709529843
133.545541227926	0.00344292940017219
135.559336982009	0.0246163918489074
138.77590818497	0.0433578731480213
139.509050925606	0.038431123424485
143.95943311004	0.0278833940743219
144.318147304277	0.0366039369869542
145.288151262987	0.00663671761485061
147.780231104595	0.0315468305713308
150.259928100784	0.00620183949480704
153.33025239235	0.0281178437027705
157.106452693717	0.000564157783626871
160.003184470358	0.00386367055061284
162.918563635716	0.00547274537641742
166.852929284903	0.033836435299477
168.431401654643	0.00438475352954547
170.687717727237	0.0235289100206911
174.765248639563	0.0383021944004676
175.559252623845	0.0292129383809957
175.996004608554	0.0215730049633862
179.123436293438	0.03329987949734
180.329536535437	0.00694559067098293
184.262489860137	0.0237354985917549
187.366699001674	0.0229837231987621
191.057014493062	0.00357622425395274
193.454105638552	0.0448313932732541
196.896540412791	0.0103200248306765
198.415630533822	0.0226589371489782
201.619130454191	0.04376964215271
202.784171460389	0.00409829506223536
206.798333838658	0.0266266559767472
207.10757050315	0.0341815547261197
208.18997212247	0.0060236907529439
210.61244836933	0.0311196904556688
213.144107427701	0.00569793917054143
216.180461817738	0.0266920765789395
220.410858454925	0.0248316122840538
222.864138903983	0.00439158605898051
225.345601455394	0.0185075536471644
229.679405803251	0.0334244923183715
231.146839260993	0.00503989053514749
233.380437158926	0.0382558098081016
236.944232371998	0.0114589110756322
238.37407365127	0.027568367432996
238.825667256823	0.0210384829627853
241.96117371792	0.0329950595236513
243.147354827362	0.00666641789137232
247.041439179268	0.0277142776468145
249.908854975218	0.00759762559210939
254.319774052519	0.00634733010692135
257.666520605136	0.00376523485375251
261.127520224631	0.0272108871316968
263.171744786939	0.00369315930046588
264.996154174316	0.0217922926178514
269.585549839484	0.0327143428329358
269.835861862794	0.0234187632486111
270.24382979654	0.0214362060102817
273.366499592795	0.0334214701555138
274.742091648955	0.00821632558518052
278.869132810435	0.0261313446616256
282.068735316694	0.021868162470779
287.693397949343	0.0545519240559454
291.021448462675	0.00611234384855856
292.654572140704	0.0243594462148816
295.875165901222	0.0491179415692202
296.609116978465	0.043624670448937
301.041333288906	0.0272284085249139
301.364264438074	0.0361270993564862
301.904395993106	0.03955236597432
304.837588651662	0.0324814607879189
307.08821115435	0.00956821112657106
310.421577724437	0.0251097909903603
314.828909226035	0.0295461234160732
319.135337588233	0.042603079211349
322.799704663838	0.0168347557024243
324.094236882296	0.0201412487376374
327.30590145128	0.0477508436841496
328.384896018172	0.00912309476812997
332.469290145052	0.0261983018171098
332.80227444902	0.0345534037637825
333.713851665376	0.00618583523169529
336.269736605927	0.0308270307737162
338.838823914804	0.00565154051754534
341.869087418605	0.0246650288627093
346.98567296194	0.0154190557261631
350.637273494442	0.011368390017085
355.30349714554	0.0357788250868394
356.128442078947	0.00643631466229356
358.841619815106	0.0537706280293987
361.074792463354	0.0146077569796994
363.917944061678	0.0242949392199351
364.333753225255	0.0365192517523856
366.122729083109	0.00717947094677326
367.747834830897	0.0294022454091785
371.463390106257	0.00187901614143865
373.349267906663	0.0191191153147106
379.428128628176	0.00467245188138948
382.358517616169	0.0332445565635482
386.750751600397	0.0313372273505548
388.243265671261	0.00526587071572687
390.536509305529	0.0299179528695419
394.302603680844	0.0213949471526243
395.469603257735	0.024327213244553
395.895925396623	0.0214177142321388
399.02381017849	0.0317679091317217
399.76003593655	0.0084995528342671
404.059860793164	0.03100789225515
407.054809660533	0.011772519916315
412.77239476148	0.0213450306067735
415.409269657731	0.0109985620232438
418.234287827912	0.0289465143067929
421.047290229593	0.0105892817531474
422.110600255961	0.0261708650400497
426.692440927201	0.0272482168272373
427.023983306034	0.0361785098167345
427.98537477336	0.00599714890509574
430.53442956257	0.0315178508748602
433.450268723383	0.00513239980046814
436.128473216387	0.022910908180835
441.498016931139	0.017502286688515
444.843506001378	0.0256197663104429
449.531289863539	0.0349117643897495
449.799584975949	0.0193937650447239
453.055504190175	0.0524759599214253
455.486789998751	0.0158023357693453
458.174866778048	0.0238101016419013
458.609887654074	0.033271233258616
460.442034301952	0.00936350531631358
461.986878668938	0.0288827666132641
465.590094236196	0.00202323432748624
467.560070963158	0.0231549025034021
473.241695368921	0.00636057570798944
476.272757417752	0.0221032513117139
480.958189810128	0.0356594037158617
481.474546711775	0.0275526213793514
484.56538709408	0.0523231565699135
487.821253913757	0.0015021587910559
489.609027248774	0.0235561832291209
490.071185845415	0.0286541959222875
492.419043489536	0.0260485469169338
493.42739304784	0.0284988438021053
498.113112545093	0.0456882255822749
500	0.00125415085702681


==> data_uniform/lambda_0p005/data/trajectory_error_data.dat <==
0	-3.5	-1.4
1.49494246704608	-0.073020223326783	-0.100193725681274
2.77920266885592	-0.00912499776696585	-0.00320588149761603
4.68206301675478	0.257698421963601	0.0965438422605123
5.59939767758451	0.13281545356096	0.0465754384022761
8.65061355771895	-0.0129062116976724	-0.00164901416427909
10.020639610338	0.0160673281504626	-0.0742477860351878
10.1979336257823	0.0427194044443089	-0.0468909050900013
11.4588134657512	-0.0367576263903575	-0.0281797829968071
13.0550083554198	0.0028648182992056	-0.0415714709900898
13.2879658574314	0.00011141046659735	-0.0367604155554317
13.610068249154	-0.0161499186169979	-0.0275251222020542
13.9278979873235	-0.0664898874076706	-0.0121485263604424
17.0623780404442	0.0351055779574327	0.00192533561301023
20.3547214767314	0.00485802092490273	-0.00237673497029767
25.7700691101015	0.000245671080549847	0.000859522627052023
27.6087364623703	0.00796266404834522	-0.0173177972781746
31.5180875144479	0.0134648505866598	0.0322334080015358
36.1166731146113	-0.0327154459488235	-0.053246585144255
38.4832774220095	-0.00134487155485674	-0.0146969271005131
41.0219550590998	0.0281532857502865	0.0447590386624285
41.2086556205545	0.0189020472943333	0.0442240019770023
41.3813798766725	0.00822397667411745	0.0389957879757797
43.1713658648559	-0.00358027680582085	0.00713347560813338
44.5870159905978	0.021648223632883	0.035337848512444
45.1629854429575	0.0243348301136153	-0.00448028885086149
48.4907699210095	0.00052520284241786	-0.00997147306381962
50.2307217023853	0.0162740993327717	-0.00745720677793182
54.4274858071664	-0.00542756312996806	0.00201123186963459
59.0478428753457	-0.0283981903586261	0.0124907448860992
62.8832952674182	-0.000388422497447916	-0.00321009025665475
66.4323559390019	-0.0157981496659458	-0.0418683030243876
69.6936085127507	0.000427203797537246	0.00849870437010902
72.5973649964593	-0.0179660856632169	-0.0274064764398195
73.6455811034666	-0.00368005305602059	-0.00367661130374186
76.1535778042485	-0.0317527094332944	-0.0394636788936997
78.3202544288612	0.00268519885585938	-0.0140000843021654
81.1736117877704	0.0275868063041725	-0.00700163957448835
81.5844737240008	-0.012834238226898	-0.0324148495655962
83.4758510222482	-0.00584845179760851	-0.00753785216350189
85.0035578649853	0.0203451528576882	0.0250721655370201
89.1959780581628	-0.0194773849414646	-0.0155158097767849
91.3726954565679	-0.00179288326581917	-0.000264106413750964
96.4111398370668	-0.00286087879567276	-0.00478952783685194
97.4362203643063	0.00347818861299287	0.0130203212772617
100.087143598951	0.000619142828079955	0.00553152222529518
104.014535300857	0.0179105172538339	0.0298598862443024
105.418356555767	0.00308493105474961	0.00443352293188304
107.693207364562	0.032148926271186	0.0270642144594058
111.11028338978	0.00312533391750058	-0.00713489381016497
112.674817900695	-0.0204677500612982	0.0196305325318784
113.144001141476	0.0220950055425539	0.00508620534450444
116.264714806569	-0.0289001274967584	-0.0180214304313682
116.583101728673	-0.00206790967219111	-0.0201972113731397
121.253813777391	0.020191925031562	0.0316399223523713
123.53793711594	-0.00438862592514244	-0.00597159112797763
128.142287581675	0.00310765464807483	0.00284545685299253
130.480274235606	0.0298436032541336	0.062865473276118
133.545541227926	-0.0034301194987314	-0.000296720540227113
135.559336982009	-0.00822727948744495	-0.0232008323103811
138.77590818497	-0.0177451405761432	-0.0395602723682841
139.509050925606	0.00294666827049184	0.0383179904714701
143.95943311004	0.0278713986889397	0.000817802070246065
144.318147304277	-0.00214839218321594	-0.0365408348833468
145.288151262987	0.00247798133025245	0.00615675476417477
147.780231104595	0.023594337610979	0.0209406244366159
150.259928100784	-0.00283460685661963	0.00551614150360136
153.33025239235	0.0264006109569712	-0.00967578811219427
157.106452693717	-0.000536210460613813	-0.000175363470412471
160.003184470358	-0.000725741635415833	0.00379489778548736
162.918563635716	0.000467289929940939	0.00545275912511034
166.852929284903	0.0166486361610618	0.0294572107938325
168.431401654643	0.00206466590842957	0.00386823192187724
170.687717727237	0.0233646171700864	-0.00277565690550641
174.765248639563	-0.0139478928817061	-0.0356723195216075
175.559252623845	-0.0152260882112364	0.0249311453133526
175.996004608554	0.0215717296286135	-0.000234571908554693
179.123436293438	-0.0269565984628541	-0.0195505440806596
180.329536535437	-0.0069288198281825	0.00048237491376546
184.262489860137	0.00317810190600454	0.0235217678262976
187.366699001674	0.0145982601496171	0.0177522486654907
191.057014493062	0.0027947591790678	0.00223130030376373
193.454105638552	0.0214383280572236	0.0393732385375147
196.896540412791	0.0020899346311497	-0.0101061904664073
198.415630533822	-0.00599092387450906	-0.0218526031367245
201.619130454191	-0.017778881305862	-0.0399961617369512
202.784171460389	0.003744270679374	0.00166627113541673
206.798333838658	0.0266129738185901	0.000853482885057821
207.10757050315	0.00240957097944183	-0.0340965196345572
208.18997212247	0.00323325797668517	0.00508241017070676
210.61244836933	0.0230862363005436	0.0208676981848048
213.144107427701	-0.00233660205134889	0.00519680687007151
216.180461817738	0.024654538034113	-0.0102284263902346
220.410858454925	-0.0115373671773558	0.0219885908425357
222.864138903983	-0.000348212084853472	0.00437775929642026
225.345601455394	0.015841801839716	0.00956905724059798
229.679405803251	0.0165633776731049	0.0290318998138077
231.146839260993	0.00254688240960688	0.00434900984109077
233.380437158926	0.029436110347903	0.0244340416562574
236.944232371998	0.00201304246077183	-0.0112807049021937
238.37407365127	-0.0163227944434882	0.022216688872924
238.825667256823	0.0210308190410067	0.000567816730854265
241.96117371792	-0.026292545012421	-0.0199342928075994
243.147354827362	-0.00663697189879531	0.000625884587612147
247.041439179268	0.00824701273858841	0.0264587975232111
249.908854975218	0.00618116868181762	0.00441781262219128
254.319774052519	-6.69551387715295e-05	-0.00634697695723108
257.666520605136	0.00329877165712578	0.00181524077137341
261.127520224631	-0.0146001646723748	-0.022962307593826
263.171744786939	0.00335810629875244	0.00153705813321969
264.996154174316	-0.0174159121063963	0.0130992374985852
269.585549839484	0.0278133389110574	0.0172234260706028
269.835861862794	0.0126727225836375	-0.0196936683838401
270.24382979654	-0.0210348886592597	-0.00412848485618933
273.366499592795	0.0263525391165014	0.020555737628924
274.742091648955	0.00821059412929115	0.00030683898993078
278.869132810435	0.026131205183392	8.53784992779216e-05
282.068735316694	-0.00905755668419683	-0.0199042004803245
287.693397949343	-0.0211469860387756	-0.0502863540106206
291.021448462675	-0.00218996933680526	0.00570655602153036
292.654572140704	0.00669364873703415	0.0234217353430721
295.875165901222	0.0180524654768949	0.0456802000236738
296.609116978465	-0.00403827010841173	-0.0434373600292406
301.041333288906	-0.0263510085546143	-0.00685642610652581
301.364264438074	-0.00158564813369377	0.0360922848806991
301.904395993106	0.00680257176047849	-0.0389629910506122
304.837588651662	-0.0238632751162912	-0.0220360930212529
307.08821115435	0.00391880431263836	-0.00872889666119867
310.421577724437	-0.0246018773852381	0.00502486146090519
314.828909226035	0.0149890996708866	-0.0254617418880574
319.135337588233	0.0190105806324343	0.038126371218701
322.799704663838	-0.000758986278569296	-0.016817637746998
324.094236882296	-0.00472614668986204	-0.019578902884924
327.30590145128	-0.018885673857039	-0.0438574326142519
328.384896018172	0.00888633439420405	0.0020649259508918
332.469290145052	0.0257863299807826	0.00462776449515045
332.80227444902	-0.000535439962331852	-0.0345492549226422
333.713851665376	0.0016954289075275	0.0059489560708752
336.269736605927	0.0229929705965011	0.0205336097526003
338.838823914804	-0.00197224502163751	0.00529624015657171
341.869087418605	0.0226345241272496	-0.00980010032250878
346.98567296194	0.00772685573902177	-0.013343274705816
350.637273494442	-0.0101128913047313	-0.005193238011034
355.30349714554	0.0181894576289605	0.0308101924005498
356.128442078947	0.0041535190525801	0.00491674952706656
358.841619815106	0.0257505377410898	0.0472037100736866
361.074792463354	-0.00296658485899304	0.0143033540909939
363.917944061678	-0.0242119945864848	0.00200583893779427
364.333753225255	0.0116260501818299	0.0346192245107207
366.122729083109	0.00432094803130889	0.00573360368235276
367.747834830897	-0.018584808876569	-0.0227836984294245
371.463390106257	0.001859734207037	0.000268496441249155
373.349267906663	-0.0164010475307528	0.00982579311359588
379.428128628176	0.00282288588010005	0.00372332135221121
382.358517616169	-0.0165707881443475	-0.0288202970384086
386.750751600397	-0.0166794891220412	-0.0265295393975861
388.243265671261	-0.0024154625723467	-0.0046792023846316
390.536509305529	-0.0263389090488431	-0.0141896361482916
394.302603680844	0.00182758033780495	0.0213167472606037
395.469603257735	0.014992790019673	-0.0191580153375016
395.895925396623	-0.0205031287013471	-0.00619194609033047
399.02381017849	0.026425609622579	0.0176319938372376
399.76003593655	-0.00791119477076851	-0.00310731325769753
404.059860793164	-0.0135280751305135	-0.0279012645837098
407.054809660533	-0.00800044225653584	-0.00863626938439679
412.77239476148	-0.000114083057529607	0.0213447257340094
415.409269657731	0.0020637413052258	-0.0108032096343746
418.234287827912	0.0127934217524903	0.0259659209421941
421.047290229593	-0.0105767214427024	-0.000515607962525699
422.110600255961	0.0140775486145491	-0.0220621123637221
426.692440927201	-0.0266140147099386	-0.00584461643594403
427.023983306034	-0.00194891306635148	0.0361259783316571
427.98537477336	-0.00160644151580325	-0.00577798759484605
430.53442956257	-0.0218288917602455	-0.0227348720755014
433.450268723383	-0.00153101920378651	-0.00489872513103995
436.128473216387	-0.0216201031181744	0.00758161294383708
441.498016931139	-0.00273064590870931	0.0172879614833045
444.843506001378	0.0145946488690094	0.0210563209082695
449.531289863539	-0.0189600878697649	-0.0293146100225838
449.799584975949	-0.00124601584614914	-0.0193536964717621
453.055504190175	-0.0240124173963193	-0.0466597276080774
455.486789998751	0.00428266125976862	-0.0152109377850679
458.174866778048	0.0236936238518065	-0.00235226039518927
458.609887654074	-0.01386946587555	-0.0302425673327544
460.442034301952	-0.00502358695831084	-0.00790182294669539
461.986878668938	0.0192712315308829	0.0215135734483927
465.590094236196	9.73323289057415e-05	0.00202089177386333
467.560070963158	0.0202454323877683	-0.0112370804648876
473.241695368921	-0.00107463036863775	-0.00626913813118413
476.272757417752	-0.013155606601236	-0.0177618617690347
480.958189810128	0.018501558173142	0.0304841830879007
481.474546711775	-0.0127586959574661	0.0244205368970223
484.56538709408	0.0279466478912732	0.0442345745439117
487.821253913757	0.00066118380335789	-0.00134882060027408
489.609027248774	-0.0226951020166701	0.00631079335558138
490.071185845415	0.0170836317366529	0.0230046184632404
492.419043489536	0.00276351754618065	0.0259015398626347
493.42739304784	-0.0171844312119478	-0.0227349823395275
498.113112545093	0.0255903738091107	0.0378489989982141
500	-0.000892954001588731	-0.000880640405175548


==> data_uniform/lambda_0p01/data/information_matrix_eigenvalues.dat <==
0	0	0
2.06104706736702	8.89966145248526e-10	3.53588675303078
4.76838797571314	5.3947226042206e-10	0.199851795856836
9.58656399399754	9.83925552097403e-10	0.199976740260287
10.1458010350936	6.70214529661041e-09	0.199579551288187
12.9020154790023	8.19034972102523e-10	0.199906812160488
13.3548798330985	1.27428391845936e-09	0.200033948288816
13.9199471325181	1.72599295544019e-09	0.19979274556262
18.9797977846435	4.47129929225118e-10	1.45695371395835
24.0309081009593	2.98114178161764e-11	2.16706260278969
25.4112274236	6.87818523416915e-11	3.70554649597309
26.241063252977	2.8434064764986e-11	6.77763698918058
27.0302182061684	6.84301149693709e-12	0.198532584526364
27.7287711098405	6.67141652967133e-10	0.230629921813656
28.803795205287	6.17614723214036e-11	3.87480166863777
29.9738591756326	5.2818288578204e-11	6.20911833475466
34.0865433805726	1.15806454825508e-10	8.06956439009556
36.2679471680012	4.9226307109662e-11	0.199586047326392
39.8792440361357	1.02205571520142e-11	1.35852138034728
41.1558263154147	7.47601845009614e-12	0.199638226683268
41.4968983242229	1.89717299449539e-11	0.200343513597314
44.5528667893606	2.07028041045181e-11	0.199594344230483
46.1655109226792	9.08641354460906e-11	2.78573490043603
49.7882714582456	3.58350079092005e-12	0.19976023875971
52.5406712151548	1.77990029304801e-12	2.55875435515667
56.234704076062	2.18456860596415e-12	2.65772902521399
57.0199880806722	8.47359785506409e-13	4.80336844779988
58.3812636818675	1.83091226536868e-12	0.198610013144891
59.736766314687	1.33455183151896e-10	1.7476568117653
60.6828320763366	3.11947812125149e-11	5.7318210852292
61.520402922675	2.24462151768777e-11	2.58013869184477
65.8436957071466	2.84897753022742e-12	6.3076984589661
69.3718200384101	5.17140213005068e-11	4.48515797103631
72.6484967857425	3.35800577970068e-13	0.199453017727778
75.9778729879318	1.26439677280364e-13	0.199899229290235
78.4333727294334	9.53990410760783e-13	3.28209095107742
79.6087956894185	1.5585785299264e-12	2.71145688476766
81.5525954402012	1.96570108132152e-12	0.199515626959443
84.7444768566303	9.0296038835087e-13	0.277340215788799
87.3099902661798	5.96489749941462e-14	2.4889913883673
88.292663619319	4.94257324195714e-13	4.56648257066482
89.6212384716533	5.88008694053235e-14	0.387154902058853
91.3131170193575	5.20046672781634e-11	2.79448722375808
92.3080781286916	1.80209544874264e-11	5.66499974797596
94.4117149155441	5.8367023906856e-13	0.961760004531291
98.5760668335813	1.06189318074729e-12	0.198248679003409
102.582040775486	1.13552631761456e-12	1.2135682679738
105.492608190916	3.60702866083277e-14	5.7234854325342
108.231791904719	1.07551996797348e-13	0.380501597281843
110.154261050732	5.07778910893485e-13	3.38438764675272
111.877976289205	4.08567757203795e-13	1.4240643486229
113.115561690315	5.33149952623456e-13	0.199354698564545
116.313484240873	1.32482994603333e-12	0.19973016554443
119.073803962419	5.44084601919665e-13	3.55794082559817
119.816895664065	5.13217818615476e-13	4.50942670882642
121.23333636132	4.85209290731029e-14	0.199888735369411
122.755902213164	4.57440994056975e-11	2.99712342931714
123.767077391599	2.05151636134113e-11	5.46601389385193
126.081620482729	6.40754526632562e-13	0.919521289188778
130.569061578184	6.35042211787122e-12	0.199237993223384
134.570378826621	3.26672315207472e-13	1.17653846780326
137.477251100172	2.88505575420816e-13	7.07751286813714
140.347426369963	2.61836738103545e-12	1.97280181064929
141.909188935824	3.43595684666795e-13	3.29004926347519
143.947415185931	8.37465032267707e-14	0.199943169728723
144.579297321384	1.24306294874815e-12	0.199889632471608
147.798584056889	1.06935144316423e-12	0.20038547112891
150.623711592272	3.34012648565253e-13	3.91867903311413
151.358106239637	2.82644553503234e-13	4.31851210909826
153.296361431128	1.23645715942041e-11	0.199948136310142
154.471914284409	2.98394892426827e-11	5.20599803212707
155.475780760451	5.9020375663918e-12	3.82483809668011
159.457892370372	9.4764434684179e-13	4.66925912460964
162.419907244864	2.83536577959265e-11	0.473844252743955
166.861219642727	2.85701193373815e-13	0.199925889199551
170.192484897693	2.66312465845337e-13	0.19996368465553
172.36094600311	1.89044651718112e-12	2.82859395146276
173.603061240302	3.50467578335539e-13	3.04297721734242
175.492511065823	8.81458393630399e-14	0.199501700941244
177.2379645907	2.09893763712475e-11	6.81974638647334
179.536238703781	6.05323896424222e-13	0.307477605554017
182.215311236316	1.52746154992212e-13	4.2926246633864
182.964297946216	1.11410238070044e-13	3.77582393922269
184.824411761674	2.61770421286712e-11	0.199981239652756
185.988855765156	2.41286975744177e-11	5.77676261820633
186.96945259924	4.02012864045167e-12	3.37483086379634
191.453932641646	3.5645100976067e-13	6.35879650249225
195.488210415644	1.50159541846422e-11	4.091233525455
198.437632952124	2.66259119158325e-13	0.200027886469718
202.104955094457	3.38007482501614e-13	0.199249283268037
204.144783130158	5.34843034166449e-13	3.24345431295092
205.571325611163	2.74244562630513e-13	2.47183059648543
207.259863433842	3.03634439431779e-13	0.199666890748285
210.515393556628	1.15780704664826e-12	0.200048481575019
213.017679536458	1.4704738977422e-13	2.62873335240512
213.927490053421	4.71882896495012e-13	4.5723999276585
214.693105053571	1.38368649563405e-13	2.40192458971657
216.881884590067	7.02643758194092e-11	2.1233640343945
217.86055996357	9.39392713369879e-12	6.10262233708594
218.741887348164	2.86769006176474e-12	1.63820684768499
224.315909439628	1.06668469056791e-12	0.199801840309168
228.471584969385	4.52861197043258e-13	1.25884285662194
231.443506779885	2.98979869848068e-13	7.32772393696171
234.380525959008	5.33030179401813e-13	1.46008211535548
236.123736251577	4.29521779594862e-13	3.31118061808518
238.187731213424	8.5801959790854e-14	0.199875386611619
238.846324594164	9.08169635461887e-13	0.200134997298771
242.06567262973	1.08741523045581e-12	0.200585067998573
244.917353148	2.86839188314208e-13	4.02825866829033
245.62723623245	2.58121814993781e-13	4.27274505821948
247.17556063335	2.70300567746598e-13	0.19916709618572
248.618916966116	3.12810093147825e-11	4.51466735492671
249.643513191632	8.55417166709141e-12	4.29524896825867
251.401879387188	5.68927489417899e-13	0.951570608286176
256.297324967118	1.2628012412968e-11	0.198913392299428
260.557978166166	2.96416588757063e-13	0.758423343118427
263.598043281633	2.40035439123775e-12	3.67721302314145
266.73510467582	1.50784162173317e-12	2.98490166667522
269.756943629984	8.73287173218634e-14	0.199988771953006
271.256006151401	3.03091845101355e-11	5.05510010117963
274.223922682845	2.08119153207717e-13	0.860521554202765
278.009739178891	6.07500333854157e-14	0.6052090444781
280.503630384594	2.76026343907588e-11	6.4293511628096
281.439163360215	4.51471954239673e-12	2.21107833449184
285.695192297189	3.63291074048562e-13	6.35774359342785
289.452167940212	5.21255142109943e-11	4.51542040139638
292.673988171378	2.38062356847955e-13	0.200632866583028
296.335187612681	2.81634361671533e-13	0.19994832686553
300.6003450308	3.92974081972606e-13	0.865915880299402
301.609554207605	5.86078074914862e-13	0.199734390624052
304.835577845385	1.35975684535072e-12	0.199820961021419
308.129659259027	2.97538733077413e-13	4.5606778688635
309.743534668095	4.38653383218002e-14	0.198910626333739
311.963938728126	2.43997965030872e-11	6.41053095023104
312.891094117046	3.13900641526099e-12	2.04585628921745
317.235049571792	5.40874687218294e-13	6.00641747560291
321.391933488924	5.84057447170824e-12	3.48641104483536
324.153045616594	2.07515761653718e-13	0.200834301967547
327.816243138453	2.56288130973792e-13	0.199567570730943
332.439120275214	8.3900606758533e-14	0.199760253272715
333.047312966597	6.70669400383799e-13	0.199402126184021
336.27796595342	1.22406137103346e-12	0.200132660240006
339.533877704935	2.6797696768237e-13	4.55611417870811
341.120689883027	4.06058552312567e-14	0.199746982722874
343.307350082443	3.21752418887101e-11	6.42539537005115
344.273530717525	4.25705001294522e-12	2.19925143221416
348.569893206908	4.09633676704373e-13	6.26883774825834
352.306245075859	4.65696579083262e-11	4.49763596154106
355.499594887494	2.39747937150282e-13	0.20081848841393
358.985807200766	2.46700482136606e-13	0.199942781173682
363.052937276394	1.46852900703249e-13	1.81069537839623
364.431929729299	4.79418184173107e-13	0.19941587899088
367.672393870526	1.34875165578127e-12	0.199859736639838
370.928631051792	1.89322217190582e-13	4.54597205565558
371.986379924079	1.41179156095254e-13	1.46139196403933
374.670598854218	3.76482040139076e-11	6.37470236163577
375.59818583282	3.14121361183148e-12	2.64908867159706
379.981806696864	4.04889293049145e-13	6.27813440285338
383.966690414472	1.64259953735111e-11	4.13041245909119
386.919464410666	2.43515870708857e-13	0.200548130993915
390.311692508156	2.14020052811581e-13	0.199762060100547
394.142226586175	3.3981592261462e-13	2.3815812988676
395.787679748886	4.71125028912209e-13	0.199546913122514
399.040458487345	1.40594014756498e-12	0.199538712762309
402.067719765387	2.93521728661915e-13	4.18026598997182
402.98624298193	7.47790548276516e-14	3.33871027354973
405.924717398023	8.30706865687271e-12	5.88768948028989
406.944828560443	2.6687144478116e-12	3.01978325846044
411.276294230395	3.30773704883512e-13	6.42579748382947
414.480822850508	7.35137078010038e-11	3.4916101773485
418.256514755492	2.76962398447055e-13	0.199647108849703
421.643917809989	2.28273019610497e-13	0.199333828933686
425.313374861006	9.13635709781925e-13	2.64321680026213
427.042634467544	3.59477573365507e-13	0.199282472104104
430.074699892638	2.2134426382742e-12	0.652498844237224
432.851361325611	6.82249557179029e-14	2.39348784988293
434.3194245077	1.04453032695577e-13	3.6728551159084
437.313108188445	6.72104566848024e-12	5.75747386085221
438.317493484735	2.50125959486968e-12	3.26092038052731
442.640333050388	3.80975877098224e-13	6.40180084237627
445.526596385706	1.03024301308273e-11	1.73273233729644
449.644396266222	2.82930296761713e-13	0.200044192070803
452.961719345435	2.10410357946096e-13	0.199319079374019
456.336881458625	2.76917709725598e-13	3.05299462006967
458.420487481388	2.73785981447204e-13	0.199657164025628
461.132791857139	1.27469728990428e-12	1.98446619344398
463.897592972721	9.06343225340524e-14	1.47249874809101
465.654986384216	1.51246006496223e-13	3.95286316932875
468.562069152639	1.70414805851276e-11	4.73570274786542
469.624698808244	4.04366816713145e-12	3.89033445416537
473.916972373001	6.44617660372905e-13	6.10452554850419
476.288218671108	2.03159000445693e-11	0.200187519444204
481.009210820464	2.32514469152275e-13	0.200104647738262
484.370202069211	2.23745821689482e-13	0.199779554006324
487.386141043285	5.02807004511202e-13	3.34636800044548
489.810847559365	2.08054432323661e-13	0.19948076050906
492.69718645427	1.17394995614141e-12	1.29202453582381
495.519537850445	1.00508034788715e-13	1.93457347944124
497.146520091986	1.08266246550568e-13	3.69068358375587
500	1.24765873920319e-11	4.88875163429078


==> data_uniform/lambda_0p01/data/information_matrix_rank.dat <==
0	0
2.06104706736702	18
4.76838797571314	18
9.58656399399754	20
10.1458010350936	20
12.9020154790023	16
13.3548798330985	20
13.9199471325181	22
18.9797977846435	16
24.0309081009593	14
25.4112274236	14
26.241063252977	12
27.0302182061684	14
27.7287711098405	20
28.803795205287	14
29.9738591756326	12
34.0865433805726	12
36.2679471680012	16
39.8792440361357	12
41.1558263154147	14
41.4968983242229	16
44.5528667893606	14
46.1655109226792	18
49.7882714582456	14
52.5406712151548	10
56.234704076062	12
57.0199880806722	12
58.3812636818675	12
59.736766314687	16
60.6828320763366	14
61.520402922675	10
65.8436957071466	10
69.3718200384101	14
72.6484967857425	14
75.9778729879318	10
78.4333727294334	14
79.6087956894185	12
81.5525954402012	14
84.7444768566303	10
87.3099902661798	12
88.292663619319	12
89.6212384716533	12
91.3131170193575	14
92.3080781286916	14
94.4117149155441	12
98.5760668335813	12
102.582040775486	10
105.492608190916	12
108.231791904719	12
110.154261050732	14
111.877976289205	12
113.115561690315	16
116.313484240873	10
119.073803962419	10
119.816895664065	10
121.23333636132	12
122.755902213164	14
123.767077391599	14
126.081620482729	12
130.569061578184	14
134.570378826621	12
137.477251100172	10
140.347426369963	14
141.909188935824	10
143.947415185931	12
144.579297321384	16
147.798584056889	10
150.623711592272	10
151.358106239637	10
153.296361431128	14
154.471914284409	16
155.475780760451	12
159.457892370372	12
162.419907244864	16
166.861219642727	12
170.192484897693	10
172.36094600311	14
173.603061240302	12
175.492511065823	14
177.2379645907	14
179.536238703781	10
182.215311236316	12
182.964297946216	10
184.824411761674	14
185.988855765156	14
186.96945259924	12
191.453932641646	10
195.488210415644	14
198.437632952124	14
202.104955094457	12
204.144783130158	14
205.571325611163	10
207.259863433842	14
210.515393556628	10
213.017679536458	12
213.927490053421	12
214.693105053571	12
216.881884590067	16
217.86055996357	14
218.741887348164	10
224.315909439628	12
228.471584969385	10
231.443506779885	12
234.380525959008	14
236.123736251577	10
238.187731213424	12
238.846324594164	16
242.06567262973	10
244.917353148	10
245.62723623245	10
247.17556063335	14
248.618916966116	16
249.643513191632	14
251.401879387188	12
256.297324967118	16
260.557978166166	12
263.598043281633	12
266.73510467582	14
269.756943629984	14
271.256006151401	14
274.223922682845	12
278.009739178891	12
280.503630384594	14
281.439163360215	10
285.695192297189	10
289.452167940212	14
292.673988171378	14
296.335187612681	12
300.6003450308	12
301.609554207605	16
304.835577845385	10
308.129659259027	12
309.743534668095	12
311.963938728126	14
312.891094117046	10
317.235049571792	10
321.391933488924	12
324.153045616594	14
327.816243138453	14
332.439120275214	12
333.047312966597	16
336.27796595342	10
339.533877704935	12
341.120689883027	12
343.307350082443	14
344.273530717525	10
348.569893206908	10
352.306245075859	14
355.499594887494	14
358.985807200766	12
363.052937276394	12
364.431929729299	16
367.672393870526	10
370.928631051792	12
371.986379924079	12
374.670598854218	14
375.59818583282	12
379.981806696864	10
383.966690414472	14
386.919464410666	14
390.311692508156	12
394.142226586175	10
395.787679748886	14
399.040458487345	10
402.067719765387	10
402.98624298193	10
405.924717398023	14
406.944828560443	12
411.276294230395	10
414.480822850508	16
418.256514755492	14
421.643917809989	10
425.313374861006	10
427.042634467544	14
430.074699892638	10
432.851361325611	12
434.3194245077	10
437.313108188445	14
438.317493484735	12
442.640333050388	10
445.526596385706	18
449.644396266222	14
452.961719345435	10
456.336881458625	12
458.420487481388	14
461.132791857139	10
463.897592972721	14
465.654986384216	10
468.562069152639	16
469.624698808244	12
473.916972373001	12
476.288218671108	16
481.009210820464	12
484.370202069211	10
487.386141043285	10
489.810847559365	14
492.69718645427	10
495.519537850445	14
497.146520091986	10
500	16


==> data_uniform/lambda_0p01/data/information_matrix_singular_values.dat <==
0	0	0
2.06104706736702	8.89966171225472e-10	3.53588675303078
4.76838797571314	5.39472258281569e-10	0.199851795856836
9.58656399399754	9.83925554207129e-10	0.199976740260287
10.1458010350936	6.70214529738167e-09	0.199579551288187
12.9020154790023	8.19034973870095e-10	0.199906812160488
13.3548798330985	1.27428392452694e-09	0.200033948288816
13.9199471325181	1.72599295659559e-09	0.19979274556262
18.9797977846435	4.47129932358829e-10	1.45695371395835
24.0309081009593	2.98114163557209e-11	2.16706260278969
25.4112274236	6.87818643360708e-11	3.70554649597309
26.241063252977	2.84340582658947e-11	6.77763698918058
27.0302182061684	6.84301164624615e-12	0.198532584526364
27.7287711098405	6.67141647754813e-10	0.230629921813656
28.803795205287	6.17614720147485e-11	3.87480166863777
29.9738591756326	5.28182999439105e-11	6.20911833475467
34.0865433805726	1.15806467732919e-10	8.06956439009557
36.2679471680012	4.92263115107486e-11	0.199586047326392
39.8792440361357	1.0220566544167e-11	1.35852138034728
41.1558263154147	7.476017914318e-12	0.199638226683268
41.4968983242229	1.89717276698051e-11	0.200343513597314
44.5528667893606	2.07028049549887e-11	0.199594344230483
46.1655109226792	9.08641309417196e-11	2.78573490043603
49.7882714582456	3.58350340892793e-12	0.19976023875971
52.5406712151548	1.7798843680656e-12	2.55875435515667
56.234704076062	2.18456406086909e-12	2.65772902521399
57.0199880806722	8.47355617709111e-13	4.80336844779988
58.3812636818675	1.83091156016262e-12	0.198610013144891
59.736766314687	1.33455186845557e-10	1.7476568117653
60.6828320763366	3.11948059646565e-11	5.7318210852292
61.520402922675	2.24462204893883e-11	2.58013869184476
65.8436957071466	2.84898807511124e-12	6.30769845896611
69.3718200384101	5.17140210162721e-11	4.48515797103631
72.6484967857425	3.35800231496201e-13	0.199453017727778
75.9778729879318	1.26441832581089e-13	0.199899229290236
78.4333727294334	9.53996261414159e-13	3.28209095107742
79.6087956894185	1.55858336877583e-12	2.71145688476766
81.5525954402012	1.96569758862801e-12	0.199515626959443
84.7444768566303	9.02962456447326e-13	0.277340215788799
87.3099902661798	5.96528681466337e-14	2.4889913883673
88.292663619319	4.94256781962552e-13	4.56648257066482
89.6212384716533	5.88019891575736e-14	0.387154902058853
91.3131170193575	5.20046667250319e-11	2.79448722375808
92.3080781286916	1.8020982731407e-11	5.66499974797596
94.4117149155441	5.83671978989308e-13	0.961760004531291
98.5760668335813	1.06189358124703e-12	0.198248679003409
102.582040775486	1.13553145897839e-12	1.2135682679738
105.492608190916	3.60728932320545e-14	5.72348543253421
108.231791904719	1.07554299301334e-13	0.380501597281843
110.154261050732	5.07779960168769e-13	3.38438764675272
111.877976289205	4.08570874573163e-13	1.4240643486229
113.115561690315	5.33141694069288e-13	0.199354698564545
116.313484240873	1.32482993203217e-12	0.19973016554443
119.073803962419	5.44087586451549e-13	3.55794082559817
119.816895664065	5.13220010777067e-13	4.50942670882642
121.23333636132	4.8522773823941e-14	0.199888735369411
122.755902213164	4.5744134837941e-11	2.99712342931714
123.767077391599	2.05151586344669e-11	5.46601389385193
126.081620482729	6.40754601197115e-13	0.919521289188778
130.569061578184	6.35042641676485e-12	0.199237993223384
134.570378826621	3.26673850059171e-13	1.17653846780326
137.477251100172	2.88474397601023e-13	7.07751286813714
140.347426369963	2.61834517701595e-12	1.97280181064929
141.909188935824	3.43602038963182e-13	3.29004926347519
143.947415185931	8.37459087469497e-14	0.199943169728723
144.579297321384	1.24306833001607e-12	0.199889632471608
147.798584056889	1.06935277132681e-12	0.20038547112891
150.623711592272	3.34034747650521e-13	3.91867903311413
151.358106239637	2.82649862444018e-13	4.31851210909826
153.296361431128	1.2364572301148e-11	0.199948136310142
154.471914284409	2.98395026093727e-11	5.20599803212707
155.475780760451	5.90204125510086e-12	3.82483809668011
159.457892370372	9.47648940229777e-13	4.66925912460965
162.419907244864	2.83536620741511e-11	0.473844252743954
166.861219642727	2.85701851578716e-13	0.199925889199551
170.192484897693	2.66311478256369e-13	0.19996368465553
172.36094600311	1.89044992211671e-12	2.82859395146276
173.603061240302	3.50467061198935e-13	3.04297721734242
175.492511065823	8.81467940285772e-14	0.199501700941244
177.2379645907	2.09893547883329e-11	6.81974638647334
179.536238703781	6.05324153713265e-13	0.307477605554017
182.215311236316	1.52761975584515e-13	4.2926246633864
182.964297946216	1.11415984865476e-13	3.77582393922269
184.824411761674	2.61770565196421e-11	0.199981239652756
185.988855765156	2.41286482410151e-11	5.77676261820632
186.96945259924	4.0201263765649e-12	3.37483086379634
191.453932641646	3.56471681550782e-13	6.35879650249225
195.488210415644	1.50159505649267e-11	4.091233525455
198.437632952124	2.66262931927088e-13	0.200027886469718
202.104955094457	3.38006940095001e-13	0.199249283268037
204.144783130158	5.34845943470732e-13	3.24345431295092
205.571325611163	2.7424869389966e-13	2.47183059648543
207.259863433842	3.03637727615006e-13	0.199666890748285
210.515393556628	1.15781053280591e-12	0.200048481575019
213.017679536458	1.47052272255472e-13	2.62873335240512
213.927490053421	4.71887758005036e-13	4.5723999276585
214.693105053571	1.38373223711776e-13	2.40192458971656
216.881884590067	7.02643742497275e-11	2.1233640343945
217.86055996357	9.39392116052944e-12	6.10262233708593
218.741887348164	2.86769119233671e-12	1.63820684768499
224.315909439628	1.06668419399463e-12	0.199801840309168
228.471584969385	4.5286164664737e-13	1.25884285662194
231.443506779885	2.98990359065733e-13	7.32772393696171
234.380525959008	5.33036166473027e-13	1.46008211535548
236.123736251577	4.29520142564714e-13	3.31118061808519
238.187731213424	8.5802804282425e-14	0.199875386611619
238.846324594164	9.08173981368794e-13	0.200134997298771
242.06567262973	1.0874145154993e-12	0.200585067998573
244.917353148	2.86861716452995e-13	4.02825866829033
245.62723623245	2.58119627615182e-13	4.27274505821948
247.17556063335	2.70301442882557e-13	0.19916709618572
248.618916966116	3.12811006915768e-11	4.51466735492671
249.643513191632	8.5541690198782e-12	4.29524896825867
251.401879387188	5.68926641572256e-13	0.951570608286176
256.297324967118	1.26280186532612e-11	0.198913392299428
260.557978166166	2.96416536195886e-13	0.758423343118427
263.598043281633	2.40034774566123e-12	3.67721302314145
266.73510467582	1.50784017922448e-12	2.98490166667522
269.756943629984	8.73293112982018e-14	0.199988771953006
271.256006151401	3.03092382347507e-11	5.05510010117963
274.223922682845	2.08118842995119e-13	0.860521554202765
278.009739178891	6.07509285177561e-14	0.6052090444781
280.503630384594	2.76026556939953e-11	6.4293511628096
281.439163360215	4.51471914327482e-12	2.21107833449184
285.695192297189	3.63292575868908e-13	6.35774359342785
289.452167940212	5.21255199320487e-11	4.51542040139638
292.673988171378	2.38063429578305e-13	0.200632866583028
296.335187612681	2.81632930442756e-13	0.19994832686553
300.6003450308	3.9297352760969e-13	0.865915880299402
301.609554207605	5.86072661540557e-13	0.199734390624052
304.835577845385	1.35975569957295e-12	0.199820961021419
308.129659259027	2.97532040487878e-13	4.5606778688635
309.743534668095	4.38658297964559e-14	0.198910626333739
311.963938728126	2.43997808048312e-11	6.41053095023104
312.891094117046	3.13900663794774e-12	2.04585628921745
317.235049571792	5.40876716917002e-13	6.00641747560291
321.391933488924	5.84058288622821e-12	3.48641104483536
324.153045616594	2.07519665226836e-13	0.200834301967547
327.816243138453	2.56282266761098e-13	0.199567570730943
332.439120275214	8.39008914607662e-14	0.199760253272715
333.047312966597	6.70682606876593e-13	0.199402126184021
336.27796595342	1.22405896895737e-12	0.200132660240006
339.533877704935	2.67973353140062e-13	4.55611417870811
341.120689883027	4.06059383537051e-14	0.199746982722874
343.307350082443	3.21752653398294e-11	6.42539537005114
344.273530717525	4.25705543115871e-12	2.19925143221416
348.569893206908	4.09642918003966e-13	6.26883774825834
352.306245075859	4.65696585719696e-11	4.49763596154105
355.499594887494	2.39750785745103e-13	0.20081848841393
358.985807200766	2.46706823471171e-13	0.199942781173682
363.052937276394	1.46857678007014e-13	1.81069537839623
364.431929729299	4.79416608495661e-13	0.19941587899088
367.672393870526	1.34874804386224e-12	0.199859736639838
370.928631051792	1.89311107647341e-13	4.54597205565557
371.986379924079	1.41181250698532e-13	1.46139196403933
374.670598854218	3.76482711693345e-11	6.37470236163577
375.59818583282	3.14121369719162e-12	2.64908867159706
379.981806696864	4.04900053019508e-13	6.27813440285338
383.966690414472	1.64259974636749e-11	4.13041245909119
386.919464410666	2.43514825941513e-13	0.200548130993915
390.311692508156	2.14020856472674e-13	0.199762060100547
394.142226586175	3.3981733314254e-13	2.3815812988676
395.787679748886	4.7112791377992e-13	0.199546913122514
399.040458487345	1.40594060734344e-12	0.199538712762309
402.067719765387	2.93525589807393e-13	4.18026598997182
402.98624298193	7.47799833848985e-14	3.33871027354973
405.924717398023	8.30713359889643e-12	5.88768948028989
406.944828560443	2.66870975905317e-12	3.01978325846044
411.276294230395	3.30769866784781e-13	6.42579748382947
414.480822850508	7.35137155579471e-11	3.4916101773485
418.256514755492	2.76962494658529e-13	0.199647108849703
421.643917809989	2.28270726256951e-13	0.199333828933686
425.313374861006	9.13646968362506e-13	2.64321680026213
427.042634467544	3.59476176362035e-13	0.199282472104104
430.074699892638	2.21344218686251e-12	0.652498844237224
432.851361325611	6.82263576653119e-14	2.39348784988293
434.3194245077	1.04453615845247e-13	3.6728551159084
437.313108188445	6.72114512636568e-12	5.75747386085221
438.317493484735	2.50126898935596e-12	3.26092038052731
442.640333050388	3.80976621935066e-13	6.40180084237627
445.526596385706	1.03024307991237e-11	1.73273233729644
449.644396266222	2.82929093405032e-13	0.200044192070803
452.961719345435	2.10411803819924e-13	0.199319079374019
456.336881458625	2.76918962731493e-13	3.05299462006967
458.420487481388	2.73791366484601e-13	0.199657164025628
461.132791857139	1.27469699779149e-12	1.98446619344398
463.897592972721	9.06360724317352e-14	1.47249874809101
465.654986384216	1.51243687808687e-13	3.95286316932875
468.562069152639	1.70414667191956e-11	4.73570274786541
469.624698808244	4.04367656368466e-12	3.89033445416538
473.916972373001	6.44623302241196e-13	6.10452554850419
476.288218671108	2.03158960278314e-11	0.200187519444204
481.009210820464	2.32515370326042e-13	0.200104647738262
484.370202069211	2.23747768820664e-13	0.199779554006324
487.386141043285	5.02807069929632e-13	3.34636800044547
489.810847559365	2.08055438330878e-13	0.19948076050906
492.69718645427	1.17395251874592e-12	1.29202453582381
495.519537850445	1.00512024101072e-13	1.93457347944124
497.146520091986	1.08262689722514e-13	3.69068358375587
500	1.24766452873452e-11	4.88875163429078


==> data_uniform/lambda_0p01/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
2.06104706736702	-0.147040049944068	0.111786799967683	-0.982489373418256	-0.201912559478665	0.578047886679206	-0.532096589958223	0.467877455775875	0.460516227771078	0.247815077427127	0.033499498897637	0.0517366144571494	0.0148362401535883	0.308554703711348	0.314356452248943	-0.0252486713950428	1.03543340245247	-0.739270928754334	-0.0690055989130662	0.115918513663433	-0.10203257433439	0.0855292045701602	0.37785377108313	0.0838562976359086	0.00691089492159991	0.019877670046439	0.02495533200892	0.0755966535901011	0.101967514260614
4.76838797571314	-0.039749585540802	0.0273401977811212	-0.898380716572632	-0.187920209912866	0.440137841620308	-0.348904085351166	0.156367235728435	0.309782383121244	0.354840323421199	0.136521037544944	-0.00603935086016866	0.0722406136019333	0.228287590330017	0.228157008888953	0.0555304779650684	0.945009862532687	-0.356379827214312	0.000642814950418151	0.0660794194916869	-0.0605827022078681	-0.0406177407470579	0.361814329760956	0.0318991506662554	0.171183796772649	-0.0470019125571266	0.0401457797354398	0.0296554694817824	0.0707151031043047
9.58656399399754	0.0141747423113049	-0.0313175636222747	-0.845952631100903	-0.0166288511874453	0.331027121164366	-0.0714023045469995	8.86901186830505e-05	0.237139774741747	0.237740087880819	0.151309892254574	-0.0210843404080226	0.110097340503321	0.129829459872579	0.0995605819697486	0.0227323595444851	0.962648774785822	-0.73468643371334	0.0138603961481277	0.0179814458603857	-0.03078990186653	-0.0755466431220792	0.123849196998798	0.00829209501935368	0.0931487469111804	-0.0207342885311448	0.00510570810339698	0.000111719963081227	9.6622866255471e-05
10.1458010350936	5.36333421083702e-06	-0.028226968012934	-0.845565474082106	-0.0131815257269244	0.327184085045813	-0.0695703411349766	0.000756975284927941	0.233220306674737	0.230959933017677	0.147230115046484	-0.0179557558597705	0.110142897763831	0.125864902110311	0.0956891083506349	-0.0228753158503674	0.931994660876306	-0.434348744415038	-0.019473158560687	0.0430032910040578	-0.0543447212554223	-0.10104242307524	0.456630835723157	-0.0184352602462311	0.111370516837495	-0.0464852551542589	0.0312558191283994	0.0217472380883301	0.021072632786204
12.9020154790023	0.00878778418608712	-9.81275178645692e-05	-0.870520529299599	-0.0108766749723103	0.26247729098951	-0.0588587790914595	-0.082295886200129	0.0635711671882908	0.0885005669323909	0.034433792967495	0.0063902865921411	0.0936665318267699	0.101415813926547	0.0798198437582023	-0.0471148967501247	0.894907019348057	-0.566017856935839	-0.0780964963886532	0.0158680327702487	-0.0594286530511325	-0.180534771941881	0.41753330390398	-0.0795117048817497	0.0174463920085067	-0.0633903564684706	0.0247677747467807	0.0186758330543527	0.00900747418027802
13.3548798330985	0.000937755795237451	-5.41208151329345e-06	-0.873500835255667	-0.00883386657363925	0.259237672284941	-0.0547692132420669	-0.0801883457458068	0.0599458116806817	0.0833445926984041	0.0302179427461875	6.97662666247738e-08	0.0906247140172187	0.0981902142382346	0.0765125931610315	-0.0708890745819852	0.875884215777454	-0.5259474494037	-0.0940303460017066	0.0180638786516745	-0.0600282390923604	-0.195574019541824	0.503908776101195	-0.0812084190109161	0.0117243673356377	-0.079441757346921	0.0288624838838936	0.021424820244827	0.011038313142825
13.9199471325181	-0.0136318017073677	-0.00180848999931267	-0.857728449283021	-0.00611702449142763	0.259803512351436	-0.0762790641764455	-0.0763523884690702	0.056510932779615	0.0710128464884836	0.0629964339615638	-0.00163975304445888	0.100650189488578	0.0974932505089845	0.0769502930192087	-0.0971428191196876	0.864321090684979	-0.372948311668477	-0.100211331045973	0.0197087262327266	-0.0780938863842559	-0.201182795450969	0.57197295337259	-0.0860248202859871	0.0296593021637328	-0.0893996368429775	0.040508525581256	0.0229533055457758	0.0131981793292429
18.9797977846435	0.0311931601059557	0.000152527285311981	-0.825617739197625	0.0854485012616192	0.106193193198666	0.00490252246256257	0.0321344628420814	0.146643536872159	0.00830335189982461	0.142426616381609	0.00115508413274707	0.11232280327019	-0.00880458706124284	-0.00118852338411545	-0.00833181749510156	0.901706556806636	-0.681785119421081	0.0164318987666416	-0.0173124406763859	0.0219008370647539	-0.0532308518945789	0.31111097377087	-0.107379947076596	-0.00336982837936777	-0.0614692373547562	0.017158545665285	-0.0157998545298745	-0.00435178564087493
24.0309081009593	0.000110257485391524	-4.3337457507338e-05	-0.852265489323141	0.0166129425389756	0.0650506039156821	0.0102589212103655	-0.00249483839833987	0.129526135827038	-0.000133261339049547	0.149759935979832	2.29317043488685e-05	0.0774059499994957	-3.63511069974449e-05	-0.000108922813774867	-2.31175917299043e-05	0.912638585724167	-0.998083280697895	-0.0877181710176767	0.0015814858242087	0.0263630060932937	-0.156417565399342	0.296408300519955	-0.0164647955572317	0.092032574080677	-0.0285597440550462	1.96205223200796e-05	2.6623353143219e-05	-8.82761265772065e-05
25.4112274236	-1.63501444085746e-06	1.6770545735046e-06	-0.865753336125945	0.00902587082159495	0.0531097670621178	0.00942495274485277	-0.00993632488750648	0.107080241105944	-0.0213096028136244	0.115423497800466	9.45207780295235e-06	0.0665841206320722	1.30553682789194e-05	0.000896275474742672	0.00476672570976419	0.894283866292743	-1.00011788748388	-0.0149588613060947	0.00436153281159242	0.0165881508481308	-0.250558918139719	0.235153713175024	-0.00994273363075821	0.0716591418086034	-0.0316933627221418	-6.96530951141224e-06	0.00235366716010359	7.74716674497072e-06
26.241063252977	-0.00168003622994894	0.00376017418129774	-0.866774043107901	-0.00575963681072054	0.0345145317579737	-0.00540063587008715	0.00556065445428908	0.109898811074725	-0.00130164357565841	0.119367366055604	0.00197083893521261	0.0634673209039568	-0.00434370432609233	-0.00449144243477851	6.7882327079689e-06	0.901365805970077	-1.00005116872137	-0.00362792395807619	-3.58865442872583e-06	0.0109300016842607	-0.24975194434517	0.247020727646015	-0.00813241698358962	0.0573402455223515	-0.0236899715867833	5.84573259477295e-07	4.56706916749765e-06	4.46919355145231e-06
27.0302182061684	-0.02196048544734	0.0117520530171499	-0.857079585760844	-0.00964688506276725	0.0152298758940533	-0.00923174681647166	-7.58914748188566e-06	0.103991916169864	-1.48770266222296e-06	0.114934843104806	0.00911097572264095	0.0721777188226051	-0.00944520033374726	-0.0099998630785251	-0.0035200030449064	0.908248611041189	-0.999854650255147	-4.24501029369107e-06	4.70395506235671e-07	0.00350351691518892	-0.246015357141467	0.290817333663232	-0.00356432816597922	0.0465024529805267	-0.0163175303685364	8.55930512072633e-06	4.55462061149342e-06	-9.57055315726164e-07
27.7287711098405	-0.0174964986531987	0.00829382105029376	-0.860834411487963	0.00290229932949291	0.0111557254474133	-0.00180640671809668	0.0129046498462861	0.102098116089821	0.000444276457885425	0.108538985712634	0.00370115083721119	0.0683038717568029	7.35304025096252e-05	-0.00149542322584068	-0.0351168729363253	0.877441021581167	-1.00001837725495	-0.0339691331511137	3.33616841545015e-05	-1.41632634487977e-06	-0.291421463391186	0.320639677195679	6.80005498949786e-06	0.0379024232025472	-0.039152728209184	5.35980165992336e-06	5.83582491825855e-05	5.49540943988429e-06
28.803795205287	-0.00436061479537489	0.00295882825996187	-0.868606299760467	0.00204121656154442	0.00543004847073641	8.4125618610037e-06	0.0203948758502021	0.100402087518996	0.000607256248650069	0.100134692457489	3.84148957338706e-06	0.0601716994503435	1.00615777386055e-05	4.45440837889481e-06	-0.0270439908586965	0.88536767738321	-1.00015730458912	-0.0267053349834315	-5.93457306675184e-05	-5.1653532502801e-05	-0.2863799951889	0.339753104747398	-0.00551773621139857	0.0124366822001362	-0.0303962047036287	-1.95669266073977e-05	9.00996511384383e-07	-1.38976375946315e-05
29.9738591756326	3.36429193549258e-05	-0.000225841220140049	-0.879963937880189	-0.000615506269827752	0.000208853685170818	-1.85210699293611e-05	-0.00371750866550125	0.0873122657122553	6.46023461981604e-05	0.0917706976555435	-4.48635696348567e-05	0.0484241749374703	8.0499166201254e-05	5.69120173523988e-06	-0.0110092292997772	0.912364238642874	-1.01038433139373	0.0259698251293408	-0.00772951727899858	-0.00772994396323117	-0.124099481305764	0.256519559972376	-0.025297187375438	-0.0199585609065647	-0.0195124791235264	-4.07367976766411e-06	-0.00381355817682713	-1.51531517171785e-05
34.0865433805726	-0.012600493187581	1.28491334134482e-05	-0.853546433975613	-0.0196953558031741	7.75621103952313e-06	-0.0506274361382459	0.00718052027850453	0.105003891046094	0.00384864693851876	0.160607423080382	-2.32686838007686e-07	0.0580646042291672	1.06890266078967e-05	1.0551463923909e-06	1.69457493076957e-05	0.881634733868197	-1.00008709321137	2.52035292498736e-05	0.0637025369350761	-0.000907811920037697	-0.112221943817909	0.149059410755231	-0.0803507102315906	-0.016690086995196	-0.04253366419331	1.84589298883965e-05	0.0340675151994646	0.0362309692259586
36.2679471680012	-0.00020291170069149	-0.00598111861962624	-0.826164583259156	-1.8659456492617e-05	0.000877149550205863	-0.0162492924146158	-1.53765573846859e-05	0.0953958103751088	-0.0193672735110645	0.209514622523382	-0.00537596073397141	0.0746873208564382	0.00165897957179549	0.0013290279844454	0.00635757286029505	0.872683556897405	-0.407457361231189	-0.000593352637348123	0.0191000214665971	0.0221693944086856	-0.0463460344019677	0.423353467411086	-0.113294520028986	0.099174468699302	-0.0551982735377216	0.0422058559926993	0.00342555681155896	0.0038277999520623
39.8792440361357	-7.7934683029358e-05	-5.23839324672096e-05	-0.852053043133719	0.00626922181442601	0.00508366129354859	-0.000328897045076273	0.0160040473501506	0.0882120262648311	0.00699205100924409	0.163567058147056	3.73984031203765e-05	0.0494779669224061	0.00163842853898676	-6.80372980213346e-05	5.84075796734793e-05	0.901059851055857	-0.738234891197292	-0.0301618636916326	0.000725896528670923	0.0210646018935281	-0.112998798217931	0.202376539413865	-0.0178758075748296	0.0761561352537799	-0.016030577039033	0.0073621611741686	-1.13989310783286e-06	0.00237923268473219
41.1558263154147	0.0283916102302939	-0.00856666662750654	-0.817413845869656	0.0051067258017493	-0.00663185636472361	0.04961371764178	-0.00181229592322234	0.0843046355735749	-0.00346536055279749	0.237970937112861	-0.007402632430157	0.0712120325404546	-0.00539249395771739	-0.00591806740987232	0.0335851074764212	0.894175169605817	-0.373266172909849	-0.00380418863750263	-0.012437124120048	0.0675662883746987	-0.113710093919563	0.431009890737634	-0.016832606137115	0.14195069099849	-0.0207806789511934	0.0321370785636958	-0.00990061053073969	-0.0109542712813543
41.4968983242229	0.0338707405863189	-0.0147489375073203	-0.815662614376585	0.0128599532590383	-0.00826935441912787	0.0495232638351649	-0.0121509194788377	0.0861821419983294	-0.00317484271060386	0.236671390906712	-0.0114711233386096	0.0726028463835525	-0.00665765466721927	-0.00658683583971894	0.0509949568951437	0.871138247021611	-0.31681452419955	0.0272206389074668	-0.0206816677899835	0.0678763831028716	-0.154592800128325	0.598706512712959	-0.0197556474506114	0.138613363688637	-0.0370781230974675	0.03768882483601	-0.0174389785878719	-0.016590506071383
44.5528667893606	0.00306611512279565	0.00547946093064044	-0.831528548476193	-0.0166971495398186	-0.00852110056681655	0.0160913254597674	0.0200199344787124	0.0569590170854226	-1.0601517649349e-05	0.200380867640624	-0.000314292617250847	0.0570066270577563	-0.00664106790253956	-0.00311223339547054	0.0659625812732922	0.838801004478451	-0.701463836945733	0.0944526972039003	-0.00139288646735155	0.0600978334334345	-0.289122681503984	0.387781364913842	-0.0341777751615643	0.0705225798914438	-0.0459025771535309	0.00428303025935197	-0.00130355336498142	-0.00133360053694706
46.1655109226792	0.0183282662733579	1.45152231004475e-05	-0.822265188834627	-0.00105342623460643	-0.0064386788783665	0.015002796010455	0.00266822592059493	0.035371645456804	-0.0168119736639505	0.178094808606668	0.000142623607727606	0.0661238787125644	0.000280966442029715	-0.00393007582606003	0.0782484886998828	0.828323380816165	-0.793882499428393	0.0779606932289575	-0.0132158617565512	0.0272330937265636	-0.298910638988736	0.320544935288259	-0.068336225543333	-0.00145139699158514	-0.0524662231080702	0.00327109218650673	-0.00130231668230037	-0.00874260049045845
49.7882714582456	-0.0207238428430119	0.00291662804511397	-0.813219639129704	-0.0051534026516484	-0.00121333843800815	-0.0370547993321887	-0.0216704353069366	0.0525991609507941	-0.00556656385186461	0.225237864716654	0.0026174477643422	0.0627966376304978	-0.00092064333104681	-0.00135808632165268	0.0117808641971512	0.866406110173416	-0.598625001115527	0.0742809017864256	0.0104180953039291	-0.0786988356681782	-0.156372525275967	0.737613059729248	-0.110254209755623	0.149267553626127	-0.0267455267399798	0.0177191378337563	1.45320102974166e-05	0.00907149671596109
52.5406712151548	0.000244727042970226	-0.00296398670742421	-0.828302927098969	0.011831265071291	-0.00392164754383465	-0.00986586592557015	-0.0384829053900275	0.0446578285990213	-0.0055560567625585	0.201092747724858	-1.34914406658017e-05	0.0470239415244585	-0.00205398649925024	-9.41465624887501e-05	0.00180311160077351	0.890922214743831	-0.977205717136034	0.0338752127822852	0.00646809941795786	-0.069006571023982	-0.0759007055932917	0.464390228689727	-0.0423509822055527	0.0931102798881954	-0.00850135479863317	0.00103829592009947	-0.00287502638833827	-0.000835676704059493
56.234704076062	-1.73444382648334e-05	-1.58557476388917e-05	-0.833011480922293	-2.21810105790073e-05	-2.03996484735568e-06	-0.00654475664187423	0.0153852013298646	0.0700415202373758	-4.79156665141305e-06	0.20267172526475	8.57900659754908e-06	0.036150027534896	1.323467191734e-05	-3.58269273492425e-06	-6.00410845483157e-07	0.873046020804026	-1.00002697843034	0.0512482564504149	-0.00427216304952388	-0.0807229491098072	-0.229488622747149	0.282836264543208	-0.000931183267648341	0.129345918688086	-3.36188768017487e-06	-6.23649139574157e-06	-0.00351269269503003	-8.49332231071352e-06
57.0199880806722	-1.75414695187764e-05	-5.3850407631694e-06	-0.844991102576112	-0.00270300112325404	-0.00226855386479408	-0.00700193173713145	-0.00649378882741956	0.0415231474253545	-0.0113751517649795	0.178863917402981	-2.05338086460919e-05	0.0263810890070393	1.93720031329111e-06	-1.64424126766807e-05	5.65384287433005e-06	0.87928789401243	-1.0001011099627	0.0400884825857371	-0.00429382104462793	-0.0799778434046706	-0.228345393369334	0.185681501000636	-0.00897108022614805	0.107715868232455	-1.32497216381268e-05	-5.38445860137055e-06	-3.81532691540655e-06	-2.65360435952557e-07
58.3812636818675	0.0243409352510894	0.0103354360158244	-0.822791719595019	0.00635781061070725	0.0155420656154559	0.0296312337812943	0.00300500501425091	0.0515316174740117	0.019265343692539	0.218143287088304	0.00844682950685447	0.0405239972735727	0.00872296667422084	0.0125972940215525	0.0121033617976314	0.899659252343895	-0.918504011604794	0.0285747885795601	-1.53727697640337e-05	-0.0547116643683074	-0.217294544197776	0.298559341481694	4.63299538358911e-06	0.100636898133427	0.000268667728174063	0.00655055161927903	-1.03040358000902e-05	-1.41004739765268e-05
59.736766314687	0.00914028532358136	0.0114003506162152	-0.823506485710766	-0.000147900234083799	0.00831617106041744	0.0227178122385619	-0.0029381089864575	0.0327768403855234	-0.00294424625608997	0.191272828225221	0.00843567661583211	0.0413831163377573	0.000620498227962577	0.0029594449150788	0.0388523272002628	0.888992222779217	-1.000140975875	0.0394489296616962	0.00499597011025785	-0.0279888511896349	-0.23474091903285	0.215763684086586	-0.00594795764886241	0.0747304145057089	-0.00634673872267131	-1.24382465950252e-05	0.00227440804931469	0.00110641751544447
60.6828320763366	1.21546127046595e-06	0.00494896967369871	-0.831181340668016	-0.00341228460414927	-0.00034373758383043	0.0115076429140597	0.0144897815999007	0.0322622569466517	0.00289408158098198	0.183006272594405	3.28752629486851e-06	0.0334388525051801	-7.09082713343527e-06	-2.05325866180482e-06	0.0297989906817136	0.898269358999368	-0.999909361445999	0.0294992469793894	1.47861465694796e-05	-0.0155747688770026	-0.222000908285833	0.289164676976586	-0.00184205602406397	0.0580580710022108	-1.71529296075982e-06	3.05567225325575e-05	-1.48888363927541e-05	1.8941318112295e-05
61.520402922675	6.88571313505703e-05	-0.00150386147783614	-0.838615613502027	0.00553168298489923	-0.000127890579333662	0.00321100747781515	-0.00200236753443768	0.0301228824099575	1.54998125816224e-06	0.173151791620093	-5.00992732885675e-05	0.0261699648773496	-0.000100889038532936	-2.19370255977371e-05	0.0197024823123641	0.911043467939701	-1.00003819076008	0.00998107302664146	-5.88586299833233e-06	-0.00148426412963578	-0.185573238118998	0.307101777472818	-0.00667576593552322	0.0370776053077069	3.63706053195355e-07	1.09188633381355e-05	-1.75599048556933e-05	4.09888780074397e-06
65.8436957071466	-1.91357632730992e-05	-6.30692983078299e-06	-0.837435363899361	0.0226970446822713	2.57590076614249e-05	0.0271594168812304	0.00036850699148723	0.0492382964735904	0.0148290441254586	0.202709932830916	-1.13348378646292e-05	0.0163523423385772	1.76709500811272e-05	8.17330892881725e-06	1.78569187771765e-06	0.913933436746597	-0.99978827981672	0.0285354902910539	-0.0560968311829288	-3.13303497197107e-05	-0.12017397898775	0.254228612747775	-0.0705426118223058	0.0129288470892013	-3.47856839025918e-05	3.03916977650836e-05	-0.027656368021803	-0.0280739018729453
69.3718200384101	-2.55849219227864e-05	-0.000246220799236359	-0.824733458895006	0.00300177896632392	-9.55039377546241e-05	0.0001154374718896	-0.015879780891511	0.0417871082373161	-0.000842034177656901	0.205866394508271	-4.97289807877401e-06	0.0225564057367198	-8.87818539628706e-05	-7.89414548090106e-05	-0.00434878610514045	0.907461764477523	-0.731175142653158	-0.0124005911642651	0.00414261447102451	-0.00666504012658826	-0.0372470589601038	0.323283768270514	-0.0270320742859885	0.000821427262959875	-0.012103456941138	0.0231213467321554	1.3829200531369e-05	-8.14003534813263e-06
72.6484967857425	-0.0204519848549236	-0.0138910368113344	-0.811623738411998	-0.0169334299167313	0.0132900950225303	-0.0407126287826581	-0.0036137609852136	0.0590407487260902	-0.0150728072787538	0.25576574630184	-0.0111973025144163	0.023376452519808	0.00937897151757673	0.0108881415741516	-0.0329995912940031	0.89603859277348	-0.397996653046852	-0.00366198430106631	0.0185747759482336	-0.0941731180745512	-0.166505518603527	0.61246408554588	-0.012299178883492	0.172160272009489	-0.015227217698394	0.030775916659187	0.0133408815004612	0.0152345948055024
75.9778729879318	-0.00217125016909309	0.0044073606067785	-0.83088459491559	0.0183775411512359	0.00598393035191886	-0.00709118790503587	0.0395039100353377	0.0419744308357119	-5.89956274983553e-05	0.217908826836877	-0.000718047945846963	0.00441650400284091	0.00442161423626374	0.000133292590471365	-0.0453638577195318	0.864198475898391	-0.776285657334717	-0.0765830372437519	0.00151165581385088	-0.0784276912375751	-0.324326345395861	0.429536424438581	-0.0166532716681038	0.115134411261551	-0.0207217673920974	0.0030455329734462	0.00144323956677197	0.00151999820085476
78.4333727294334	-0.00572806116064631	-0.000136483425364218	-0.828190240812599	0.00262249993607996	-2.37748744598284e-05	-0.00571042676171222	0.0160452434049628	0.0193735847468658	-0.000275961578214339	0.205011005710124	-1.54079108740197e-05	0.00456563176703075	-1.67724169161022e-05	-2.09115775877827e-05	-0.0439340680952741	0.875907272910154	-1.00025262761787	-0.0813973827433133	0.00523489722550863	-0.0275063134725081	-0.234738358425915	0.528452005307471	-0.0526727014144361	0.0139149873766284	-0.0161111557802474	-1.71641770368311e-05	-6.95835851736691e-06	0.00487823027287049
79.6087956894185	-1.84809803310126e-05	6.68743212245004e-06	-0.835853337421176	0.0104831654206855	3.89521551412117e-05	-9.24240837016873e-06	-0.0232557271034855	0.0313279188017118	0.000267348981325339	0.196048791495279	3.90211068810412e-05	-1.07494096912105e-05	1.15798137351001e-05	1.63960854006582e-05	-0.0355965787571796	0.897037863848179	-0.999697365191367	-0.0946389170819552	0.00338059045657086	-0.0100943910271339	-0.157639931686272	0.39217736843444	-0.052070317904176	0.00355619316632437	-0.00278539045882891	1.14144121912801e-05	-3.17147934725683e-05	-3.61700181565042e-05
81.5525954402012	0.0284004249254282	0.00606735483776649	-0.812285652481464	0.00140484578439569	0.00145054357019404	0.0407790954660209	-0.000648139760659835	0.0181613432734357	-7.15606915622596e-07	0.249091517063223	0.00515859032507711	0.0189277840668871	0.000518413173816964	0.000878775808187395	-0.015197539144409	0.884475242592849	-0.64439307293396	-0.096968392121039	-0.00217450482512574	0.069246978509629	-0.143801626016774	0.677046620617415	-0.083134123670771	0.153544401285185	-0.0136568388874114	0.0126631352569423	0.00111884747203661	-0.00546451922687221
84.7444768566303	0.0106366868055415	0.014303826825001	-0.820846194888817	0.0112099269628108	0.00763921600687987	0.0144938088393432	-0.00571859793034472	0.0233975766550615	0.00474593656222972	0.219835538252597	0.00948281605888162	0.00956168807071258	0.00659905115899398	0.00538130365741141	-0.0240977456375614	0.871310372122425	-1.03679976735106	-0.123398650076664	-0.0071323717160347	0.0594580716818457	-0.178094597188769	0.285852004111867	-0.000525943074871251	0.0701632386382278	-0.0237417015060505	-0.00302804215309702	-0.00436979383029167	-0.00313929888302971
87.3099902661798	0.00187587100106128	0.000930915759056432	-0.823036610633123	0.00141549086749421	-0.000143319635949311	0.015277257287441	0.00993415570492183	0.0415202414100597	-0.00362097255762573	0.221699338070221	7.35941949836896e-05	0.00278830236943893	-2.82048004241418e-05	-9.68827041797423e-05	0.000557347807955597	0.892949433542923	-0.963009923743522	-0.072716899300031	0.0011151619960635	0.0868369561329896	-0.21420463102809	0.425634945670474	-3.65321890483523e-05	0.135732484472829	5.50938587710988e-06	-7.04512081811654e-05	0.000939631804530674	7.45203722597963e-05
88.292663619319	-3.95604100848928e-06	2.01385755099454e-07	-0.833822035763485	0.000380617087490518	0.000473795900541742	0.00935406612504219	0.000261933741793706	0.0282638464105109	-0.00516974165912295	0.204379856072699	-1.59973765533171e-05	-2.05594657177059e-05	9.52522945753163e-06	1.07436388971139e-05	-6.42385428199739e-06	0.89791364115655	-1.00025565997386	-0.0512635071697772	0.00527283506669664	0.0855878104131731	-0.232256182727848	0.197552746825267	-0.0105148732767814	0.111268855693541	-4.5296696922364e-07	-1.65468039435994e-06	0.000240797008736072	2.3993011726112e-05
89.6212384716533	-0.0158834719779528	0.00917680120178185	-0.817117397471798	-0.0059647637951688	-0.0153873031823696	-0.028872065219776	0.00505052939838927	0.0358827647039635	0.0241256174022271	0.243843756104394	0.00753244728641592	0.0138320168359097	-0.00827256566625958	-0.0124609056074848	-0.00740615791250598	0.918389855546726	-0.913835384326697	-0.0413316957370384	-0.0022751756989323	0.0586612256555777	-0.218401488318303	0.319130985029536	9.67855490007953e-05	0.109302928325359	0.00177927229222629	0.00600094776986734	-0.00123149931920898	-0.00264720757060398
91.3131170193575	-0.00408661453537812	0.00825674368453186	-0.813020681136498	-9.4708199048411e-05	-0.00684071979433761	-0.0207288880485374	-0.00938700579772975	0.0100723469081661	-0.000741835472066326	0.218149578825032	0.00682007261177101	0.0187420118532556	-3.19571349816573e-05	-0.000396679056315119	-0.0333686055165028	0.914986178872195	-0.999968631164868	-0.0473530289313083	-0.00710235010987714	0.021239472831122	-0.232787476136676	0.22394221547322	-0.00979378958701188	0.0754489321269212	-0.00219978698382118	-2.48453127947255e-06	-0.00301302216635638	-0.00210208898537918
92.3080781286916	4.99279425224558e-06	0.00419145127208949	-0.819810812481938	0.00700440945980433	0.000304179123177244	-0.00701067251281175	0.025279844965566	0.0186490244300111	0.00217429790173217	0.212453314170357	3.72691388553614e-05	0.0112506773985587	1.82211608889141e-05	1.97516988420883e-05	-0.0232764252224536	0.925890974796281	-0.999981104229132	-0.034127216287537	-9.02937106999885e-06	0.00800473410907388	-0.212713350865903	0.309796240299286	-0.00633927133790625	0.0570399492694341	4.07064297300277e-05	2.07681286195702e-05	1.524041904358e-05	-7.80461922672622e-06
94.4117149155441	-0.000942166298577433	-0.0111518336969555	-0.824774071113705	-0.0260310677823882	0.0111334763939223	-0.00209692257524665	-0.0355825009440044	0.0408006578706868	-0.00901705294487375	0.202481364298422	-0.00133672811988144	0.00434782277674177	0.0069275539856725	0.00171513871439747	-0.0291804116742108	0.919640880001925	-0.730770133292134	-0.0447476035362338	0.0231970281589044	-0.053084048417613	-0.23232060373526	0.859550880166241	-0.0500655094927369	0.140558483553133	-0.00730556211037861	0.0113255643095317	0.0108014594076534	0.016279770375592
98.5760668335813	0.0170035715836286	-0.0154004933623118	-0.817556651046058	0.0109142365809338	-0.0157069479166273	0.00821602335147907	-0.0216521667714496	0.0530779506769414	-0.00780498133102133	0.235334967450306	-0.0110128686884159	0.00923283542551568	-0.0103135743715841	-0.0104625377865806	0.0427487196712384	0.907268305071699	-0.71178940882546	0.00331258183719084	0.00290883399944436	0.025168407453403	-0.125885955499128	0.629187087836393	-0.0840306336652033	0.0523983585751166	-0.0294481402428198	0.0239878876039774	-0.0103673070026819	-0.012299188909462
102.582040775486	-2.01840375522093e-05	0.000373504816820769	-0.828025859884771	0.0146662025015938	0.0032973331566028	-0.000379203495669056	0.0294570065816744	0.0436952848140774	0.00107602032990873	0.202955745248681	-0.000175995826277267	-0.000175492725548151	0.00124130629813377	-0.000232381765483678	0.000138355571057907	0.925128593376355	-0.944324119531369	-0.0298858367588329	0.00187028138485093	0.00670181494890305	-0.161574860982406	0.28908707068582	0.00853193277448641	0.0159065124060889	-0.00269525917458442	0.00209736045740202	1.47960046347955e-05	0.00170838715415001
105.492608190916	0.00532318565231773	-7.1513289605845e-06	-0.820407525433181	0.00609501804579753	0.000267825441861244	0.0304312550006397	-0.00344619479771332	0.0221758428268658	-0.0177455849449092	0.231225258203379	-7.40629924524974e-06	0.00350245069564291	0.000140767603554109	0.000127621370772794	0.0441178095050263	0.883774814460105	-0.650733088275964	0.0767494539626179	0.000170172114306929	0.0916890646271957	-0.328314684612922	0.346322453973626	-0.0223759716426773	0.147135123300131	-0.0253772393736078	0.00870036750784324	-8.09059873766311e-06	8.97878278824198e-05
108.231791904719	0.0252256923739515	-0.0005250722494823	-0.799620834566396	-0.0080922752108851	-0.00169264302637169	0.0347971505105927	0.0328519572250039	0.0268196946312037	-0.00257925697728267	0.259294482428745	-0.000686533617289677	0.0197172419985852	-0.000518981245040008	-0.00162676596747591	0.0588699940539185	0.871663689948575	-0.817566214627775	0.0724261701821197	-0.0129247303119836	0.0647824294353775	-0.339421202961196	0.435691527642479	-0.0392796409374624	0.077783036332304	-0.0318377321363082	0.00638190358138116	-0.00594841947592063	-0.0119006690787978
110.154261050732	0.000846330122521827	-0.00107514288638673	-0.82496819893932	-0.010160823578199	0.000414750241779315	0.000504799562325848	-0.00892119855017249	0.014563202117093	5.9931169250551e-05	0.207543400934117	-0.000133203004958713	1.5113651544331e-09	0.000281874390863709	4.17053391769514e-06	0.0460934525307872	0.909645482649318	-1.00562999602061	0.111435725524243	-0.0113207102468746	0.0211338281599716	-0.162019074066689	0.394695795973391	-0.0568598006360162	0.00896389753252628	-0.0125850947440872	-0.000338481623218508	-0.00372581705135584	-0.00536621736912228
111.877976289205	-0.000834597151442424	-8.23336056538285e-05	-0.833950156196575	-0.00412036628446591	0.00172864918346688	-0.00896566822529195	-0.0164882084623524	0.017039131271397	-0.00592635638881757	0.208421406491208	-6.42906832853074e-05	0.000782141051835548	1.29576057114818e-05	0.00124984069776662	0.0118237999075627	0.913852344867277	-0.759535935882019	0.0873428561931986	0.0150956090005407	-0.0513768888013773	-0.139076122467324	0.627124436184599	-0.099084550975499	0.125520622318846	-0.00864086468378934	0.00746974922721286	0.0023818117547467	0.0168930205918441
113.115561690315	-0.0239692922686856	-0.000211267042333282	-0.806107937579579	0.00522825498295776	-0.00369079053545534	-0.0380178769900353	-0.00948618006061469	0.0127782191378478	-0.00032458902086505	0.250006297705305	0.000578161118858358	0.0203757687174773	-0.0023555514814064	-0.0020516003486663	0.0236735469238743	0.89368378537496	-0.61920687379088	0.115625484234982	-0.00216864955034007	-0.0677189302866239	-0.161310962814521	0.748335128364087	-0.0853331191112011	0.157010285072942	-0.0233589430308432	0.0147443566715286	-0.0039779770130516	0.0011432503375557
116.313484240873	-0.0170242409218341	0.019179147487859	-0.808632057663434	-0.0148438748185692	-0.0138126339029236	-0.0229311616199449	1.96496200628725e-05	0.0257955915496854	0.0120970887891683	0.23117559386134	0.014004973590662	0.0154064386194128	-0.0111645113729808	-0.010530987942465	0.0218981927028056	0.889904648916852	-0.999853451181215	0.130353844809399	0.00406584062375162	-0.0631421508673783	-0.181184327289568	0.298855004350792	0.00143302155162919	0.075266550667372	-0.0221394475638064	5.29316537469311e-05	0.00180522793468759	0.000121335649560962
119.073803962419	-1.63463449663869e-06	4.25469830358914e-06	-0.820693756588409	0.00106186286621744	1.63228724445606e-05	-0.0104298657647315	0.0193941672250069	0.0432514008550531	1.87346520699135e-05	0.219164399839953	1.37881885754029e-07	0.00060892343930131	6.81044391064651e-06	5.6006123546284e-06	-1.06242049627023e-05	0.909082509437173	-1.00025400184387	0.0688490808353387	-0.00387550608105082	-0.0888466501559916	-0.23987957929327	0.305759561544222	-0.00135394193629656	0.135294984160242	-1.1666964262283e-05	-1.01960792834854e-05	-0.00328102738498866	-1.9870176539215e-06
119.816895664065	-1.00405447927134e-05	1.6786315450838e-06	-0.830790869392951	-1.81042524144698e-05	-0.000276238261722751	-0.00851734059661467	-1.9001167908478e-05	0.0235982944310624	-0.00610283353185197	0.20116720711741	-1.98462328458537e-05	-1.5424368084296e-05	-1.29042357883668e-05	-6.95853478074678e-06	-1.76254209888692e-05	0.914798791468613	-1.00025072620097	0.0586172470618954	-0.00546147903125884	-0.0899056203280834	-0.236201672617124	0.184212189516155	-0.0126526682804596	0.111744923631531	-1.88049943278427e-05	-1.61361568241456e-05	-1.57219658048256e-05	-8.95398077383967e-06
121.23333636132	0.0230669410885182	0.0084765063777329	-0.809037477201582	0.00415311154583776	0.0141980460948347	0.0307011866706736	0.00284768750671975	0.0319281018047447	0.0225525487602512	0.244027156048631	0.00687729330495513	0.0170035779552797	0.00710490156541385	0.0113696503641466	0.0129332804730591	0.9364110127759	-0.898302459770121	0.0473807001566024	-1.27051320294907e-05	-0.0603897780913331	-0.22221932895538	0.318560619790707	-4.79410719069935e-06	0.109739642284835	0.000374037041934227	0.00775431314688409	-1.57458332256175e-05	0.000539500965406427
122.755902213164	0.00371714895606834	0.00776599757984295	-0.808901030555597	0.000192236780820551	0.00658933794347311	0.0205680659457747	-0.00972272532874382	0.00753035598499385	-0.00103846666862733	0.217785472420597	0.00641643548073369	0.0183224322622296	7.52697656401595e-06	0.00012082522383646	0.034363488070933	0.93052856313603	-1.00016079601935	0.0543577919899759	0.0057729057671425	-0.0279058294362959	-0.236223632950172	0.225408735819342	-0.0084964483776545	0.0776002050676462	-0.00199408620705421	6.43249399245124e-06	0.00187881108489279	0.00113731380068849
123.767077391599	4.76163224019094e-06	0.00398555578430891	-0.815680250156833	-0.00734064104678264	-7.48696446834629e-05	0.00647322434583883	0.0269167830883823	0.0171161576353264	0.00165338188788865	0.212230293278744	2.48792520180168e-05	0.0108003189806548	-1.92047071748153e-05	-1.71879534792722e-05	0.0238785244583132	0.94215619596047	-1.00006876210264	0.0395654328416577	9.5557636710061e-06	-0.0142899175112745	-0.21250101497497	0.318638488843199	-0.0053807459589419	0.0582004068616024	1.78073417077788e-05	2.11883770091989e-05	-1.7095103222359e-05	4.30697544642627e-06
126.081620482729	0.00118815650547345	-0.00685122972475683	-0.817643445017153	0.0243858727346734	-0.00533725973367991	0.00947022906921792	-0.03229011717662	0.0383571646038401	-0.000427017103934846	0.218294401574566	0.000249494068442808	0.00435868147534889	-0.0026496156575365	0.00093189132245756	0.0221967986519846	0.935019434086775	-0.858623782405587	0.0465757968933325	-0.0254483649741465	0.0315968198683445	-0.232793524935946	0.844241943673818	-0.0557689046818575	0.107023767675301	-0.00713303913406237	0.00300525916288842	-0.0105171054373151	-0.018521997904949
130.569061578184	0.00451602654089212	-0.017543068246083	-0.799420202103446	-0.00335096122238214	0.00376985232630923	0.0110126294210051	-0.0178006979691217	0.0500102165466131	-0.010349594601479	0.249036134369536	-0.0128809356486004	0.019898766124531	-3.35889282801267e-05	-0.000592634209717987	-0.0204354764212341	0.91642065993218	-0.517364294038817	0.00237143458336026	-0.00765513081049703	0.0053454551402148	-0.122382747538908	0.706640006051565	-0.0859947387522568	0.0698010486055795	-0.0359126867976437	0.039381371052549	-0.00150290495902777	-0.00175080913195416
134.570378826621	-8.65026334742799e-05	3.9801430099944e-05	-0.827267248030161	-0.00917157448927188	-5.53149277933827e-05	-0.00400725792481445	0.0244210522436944	0.0375389681217963	0.000172308682483965	0.205031275611377	0.000115113568426025	8.80133891999888e-05	-7.6233559764811e-05	-8.86444261483037e-06	-0.00620276011177891	0.950798841234724	-0.76088533110744	0.0243541480086561	-0.00509770990088434	-0.0501249760050955	-0.164475616064483	0.366113201315851	0.0236763442855846	0.109786740321123	-4.37694379349835e-05	0.00698458288086812	1.82118781442182e-05	-0.00616854797968571
137.477251100172	5.98135704551949e-05	0.000111942513158037	-0.821776782490961	0.000435465046677428	0.000470518288319252	-0.0240524831828753	0.00310282087866885	0.0174557368847935	-0.0112181635617537	0.224300141579335	3.00086637461243e-05	-3.87684818896995e-06	5.89225341453206e-05	9.21928945222118e-05	-0.0390065963879433	0.905096262910432	-0.708807780728069	-0.072443869749067	-0.000157850654934386	-0.090707707500878	-0.330408120460665	0.339862807511139	-0.0237754309217466	0.139132628897514	-0.0195826097903649	0.00323434038010829	-0.00014799174232579	-5.15731483165461e-05
140.347426369963	-0.0138379730179755	0.000104204062411429	-0.81196944039661	0.00551362638520816	0.00482788661142439	-0.00879765577068116	0.0228189350569014	0.0103239086321507	-0.0149607891292772	0.214094812037665	4.4161210743559e-05	0.00868536103663437	-7.12325078868136e-05	0.00342376438516534	-0.0479904553886712	0.889222024555184	-0.963238083183605	-0.0569766582374272	0.0180511092728161	-0.0425898074259929	-0.345192437700732	0.349302394801247	-0.0569365270714903	0.0386955222988449	-0.0288980989425307	9.75106104582115e-05	0.00482608503177281	0.0140435158332403
141.909188935824	3.87302721637691e-06	-0.00171273911849983	-0.822012358181425	0.0163499282265007	-0.00304615038658818	1.26764697906742e-05	-0.0283009660491737	0.0250721391138918	-0.000710319709702244	0.205331469772982	-2.67661727190634e-05	7.67753883723098e-06	-0.00229636889092507	-3.14892978028552e-05	-0.0423452134312429	0.930615341383551	-1.00026478328688	-0.107812295753991	0.0128093289089523	-0.0208603487705996	-0.159985068944142	0.299427046612155	-0.0526052103138685	0.00799369033796783	-0.00798381810237707	-2.15918953197978e-05	0.00501055880737476	0.00320772008104909
143.947415185931	0.020853197871781	0.0030255167797242	-0.806128122502995	0.000411273450096453	0.00208679044243145	0.0400261377904158	-0.0082534194106606	0.0114149003329183	0.000204181706197702	0.250114990001114	0.0027723709747259	0.0173592794616575	0.0015810633580473	0.00215906356535469	0.00294000161929022	0.938045554666476	-0.604541428410831	-0.0829446559713349	-0.00694077825398879	0.0729868106420844	-0.129640511297209	0.619079956488228	-0.0880645119881104	0.163000886677937	-0.00145537468998324	0.0167090012924905	-1.8373062636928e-06	-0.0105909983482064
144.579297321384	0.0221044208928739	-0.00206384634948122	-0.80128295243405	-0.00868103213499839	0.00508762315955981	0.0366712481605822	-0.0148181001111287	0.0145498546098868	-0.00105195716886442	0.249457159897621	-0.000839449561679166	0.0212809407402801	0.00384203890189985	0.0032113322872173	-0.0236317130511238	0.910977081427808	-0.63362235263895	-0.114963996999183	0.00247766654424134	0.0630344673744637	-0.165763572727093	0.753165739671919	-0.0844732457693007	0.157029096126097	-0.0219348291233713	0.013697012324366	0.00398165014742835	-4.95450581766126e-05
147.798584056889	0.0195198655671787	0.0205363365738185	-0.80133151485574	0.015351978558562	0.0161298836829742	0.0277997138235079	0.000347392800264038	0.0269595308515852	0.015157499065914	0.237614666285645	0.0152415594493317	0.0177067948480393	0.0126738326931437	0.0124962003282399	-0.0192549399079923	0.90951236847534	-0.983717252010098	-0.127228087006521	-0.00217145182999255	0.0612756152467157	-0.182750523673518	0.311907606055865	0.0027861636760344	0.0791675500175833	-0.0202010113637811	0.00103368051965915	-0.000460048215425143	0.00066017582322133
150.623711592272	1.77216290232802e-05	4.80882860108938e-06	-0.81832068314351	-8.16303765415589e-07	6.8916400720075e-06	0.00878932382052272	0.0170505964617954	0.0420237019728185	-7.02762302523937e-06	0.216946022565981	-3.10644954145796e-06	-1.67531822031203e-05	-4.24167276812708e-06	1.34624928203939e-05	-1.08058840708252e-05	0.927245005586942	-1.00001387970229	-0.064552619953874	0.00446170798337516	0.0840422979890166	-0.244419104958519	0.274600607036582	-0.00278786360102086	0.133051726040954	-7.95060320929557e-06	-8.07451182091737e-06	0.00287426588096463	1.42963224303034e-05
151.358106239637	1.76688047145805e-05	1.54489084499524e-05	-0.828738216301551	8.42233872184443e-06	4.65183329169605e-06	0.00780885086750933	2.48924191106089e-05	0.0214039003351743	-0.00628504469374206	0.197125817479938	-1.60366045858008e-05	1.31079012344062e-05	1.58063080644313e-05	6.57071455056614e-06	2.58175155658293e-05	0.932925753463289	-1.00017529005618	-0.0550992888377878	0.00532512884743944	0.0856577099713097	-0.238034862717456	0.183024490596021	-0.0141804740118027	0.107608327725891	-2.95791459313474e-05	-2.4740632025908e-05	2.54956045335048e-05	2.04889945216875e-05
153.296361431128	-0.0133792348061793	0.0147256464651125	-0.798215719263752	0.00904533267464658	0.000441921895649052	-0.0205547112716931	0.00955102551835703	0.0350660925056183	0.0242343564055589	0.244786163799108	0.0111150139179738	0.0228709283073104	0.00398794322398715	0.0010729378244136	-0.0317939663935708	0.947820640475205	-0.996361595208312	-0.0486452133153148	-0.00309370576192511	0.0431568463750283	-0.229571685879533	0.307032129747823	-0.00234985383302133	0.0998275176482012	-0.00487428147923736	-0.000453424086511193	-0.00252997739729967	-0.00223275195264722
154.471914284409	-8.06404345135308e-05	0.00534325390162994	-0.807869627104139	1.44045186293408e-05	-0.00248966683143525	-0.0167019802897585	-0.00465200444313205	0.00605835645866652	0.000443433845823595	0.215074194148751	0.0036842967118677	0.015547079406955	8.42165186673006e-06	2.74350729645215e-05	-0.0304276067516191	0.950590613379586	-0.99998101190309	-0.0505051010121802	-0.00385024368086058	0.0190629279240364	-0.237659547492828	0.244548082948725	-0.00681998347686001	0.0739364618474697	-1.75512143466178e-06	-1.51479615067353e-05	-6.68995969776733e-06	-2.62908638593175e-05
155.475780760451	-1.27987049429128e-05	0.0013743553498867	-0.815254540185301	0.00522070309753187	-2.57324288677501e-07	-0.0040644105512366	0.0259538066173262	0.0132880693600811	-2.11843946831916e-05	0.206890934562254	-1.7267905372322e-05	0.00780377211333368	2.85304073710783e-06	6.44927124498583e-06	-0.018626711858198	0.965045791184063	-0.999986472759893	-0.0295424949509172	2.26388916299959e-06	0.00424212360546942	-0.200703668144741	0.32123754386949	-0.00746862108395861	0.0515941573334473	-3.20294585561306e-06	-9.04396110249684e-06	-1.64122634389817e-05	1.00247497075218e-06
159.457892370372	3.95668980581003e-05	0.000145766103082605	-0.813961819397528	-0.0206399655427555	-0.00182215186745703	-0.0187689119913093	-0.0075646180053124	0.0463768697385233	0.0194868435184504	0.229812837748668	5.32593938850049e-05	-1.4573486903126e-05	6.97021165445036e-05	-0.000529620949603802	-0.000683213596798746	0.966166824802775	-1.04682539647219	-0.0489960510393759	0.0614283603815601	6.2200274837559e-06	-0.134759866997709	0.194102820874785	-0.0747636586686616	0.0360012138708036	-0.00266673319670935	-0.0053619335806603	0.0331751302452515	0.0334906149150656
162.419907244864	-0.00541152608301004	-0.016196914159641	-0.793041678211829	0.00373584152666304	-0.00347621471420509	-0.0134572096739288	-0.0108631944219748	0.0437330298149726	-0.00722922904936	0.251201783817478	-0.011853197228609	0.0215638009433067	-0.00121420608083644	-0.000862383419898948	0.0198489349835024	0.941900318235687	-0.595902983572316	0.00945763884655639	-0.0057339612926539	0.00745070468871178	-0.101918773726571	0.50419046388631	-0.0570087786478186	0.0399865809837716	-0.0297981191001801	0.0351864342285598	-0.00576619400254978	-0.00754869931226545
166.861219642727	0.0186284755858741	-0.0131841740069992	-0.800319120355921	0.0180038379480192	-0.0136095005824647	0.0374429809247254	-0.00139993975338554	0.0443790943183558	-0.0159183969001201	0.25422901748166	-0.0105520031497461	0.01498960594965	-0.00950339977889388	-0.0110309029172755	0.0324007204879565	0.948257051066868	-0.420686360858096	0.00300104273806513	-0.0194472541890778	0.0964214916940172	-0.181181500839476	0.601652741735319	-0.0135666444131293	0.176976849806997	-0.0149923866870938	0.0293655624618302	-0.0137746528560858	-0.0158147823090108
170.192484897693	0.00155359199734903	0.00492427280475233	-0.819315183788851	-0.0189575439128225	-0.00576110675979783	0.00259082152636213	0.0430433692596831	0.0329858118700788	-9.22453510435014e-05	0.218160046961141	-0.000629861089913477	0.000548872541451744	-0.00381619464816552	-2.84748786873706e-05	0.0466630540899838	0.913060696060113	-0.801617397859758	0.0804060221519875	-0.00156731987893552	0.0798707560212594	-0.344222170060208	0.440466143929778	-0.0171977017806599	0.120134983813934	-0.0229914865227742	0.00277898423440422	-0.00146731356615588	-0.00121077832231288
172.36094600311	0.0096915378777517	-3.27423666657992e-05	-0.812430332688671	0.00113743668600422	-3.0529947534396e-05	0.00586206221507244	0.0356786898622736	0.0161511337039141	-0.0016135178410218	0.211456581216232	-1.86484639731657e-05	0.00443904080525792	-8.80825804447204e-06	-1.501486348897e-05	0.0457366335532811	0.910169309349474	-0.999922297792592	0.0646212153611971	-0.00999866440870619	0.0330236126714039	-0.321451816644516	0.496869755701625	-0.0512098302233283	0.0246065009530424	-0.0252995049123764	3.4375431155948e-05	7.19988416844667e-05	-0.00843308336755226
173.603061240302	5.19707076157261e-06	5.86061150168286e-06	-0.820524510604378	-0.014984388561416	0.00274656429453763	3.99750807238017e-06	-0.0284251916938127	0.027499079031986	-0.00100822975916093	0.203663883521065	-8.95704707231191e-06	5.8051661534277e-06	0.00126023541912389	1.24678628549522e-05	0.041544941395022	0.944154554999254	-0.99993619998857	0.108087478163225	-0.0108288088477621	0.0140876697203706	-0.165429407631717	0.332206773986072	-0.0520056090845266	4.29571675870975e-06	-0.00856831787904559	1.80208876809704e-05	-0.00239582762195842	-0.000996127824011572
175.492511065823	-0.0253052938405191	0.00541813537294831	-0.801344377577581	-0.00211576751503704	-0.00282348779556136	-0.0403788804694459	-0.00492109499739778	0.0110410668649242	6.36896383286431e-05	0.248973536528799	0.00518197327659384	0.0186835386514715	-0.00179197493105772	-0.00238353348374059	0.00160448177756275	0.947905850072666	-0.618961916508458	0.0891958874566673	0.00691374921982086	-0.0759293818924379	-0.132220235406585	0.631756167734601	-0.089960636797016	0.160476728540211	-0.00619296204044176	0.0146875886902673	1.85530644279651e-06	0.0107641814881889
177.2379645907	-0.00614318890527661	3.18168255896357e-05	-0.807308554395637	0.00207011174766323	-0.00010134528153712	-0.0287035786865272	-0.00224105794341452	0.000246491215317647	0.00780707302607542	0.225472050284503	-7.47178601009007e-05	0.0133502486635537	-3.46359363352937e-05	-0.000139545100525532	0.00163045474689581	0.957197530062501	-0.914266805750015	0.0598700376460968	0.0213068214076845	-0.079617992393818	-0.0558815788721348	0.184371106464012	-0.026744112398069	0.110986499608562	-0.00397249936788349	0.000102089278509709	0.00962715220670095	0.00364332357779412
179.536238703781	-0.0212773356796836	0.0201513854747515	-0.794289860598093	-0.0139288324358456	-0.0169081324214145	-0.0351178184891293	6.63193113481546e-05	0.0259460262934647	0.0176859434777943	0.249197712177512	0.0145353368885327	0.0191201868563098	-0.0121538908061241	-0.0131160464562358	0.00297266558994588	0.925689641448129	-0.775957877385928	0.130161479168259	-0.00132766213559964	-0.104524972219803	-0.183682646640784	0.356357359037607	0.00967780599813256	0.144111762676144	-0.0143536110739733	0.0117754348339894	-6.02838808575914e-05	-0.00316946138341567
182.215311236316	-2.36880068611773e-06	-1.50374471649906e-05	-0.817724539318071	-0.000281939130710169	-1.37052207646954e-05	-0.00778992230548861	0.0107169717716252	0.0369761983870746	-0.000582894099813216	0.212865618546849	3.8498178253952e-06	-2.16849144110298e-05	-1.36924363354916e-05	-1.25281080746787e-06	-2.20820106764111e-05	0.938459899048834	-1.00008797096281	0.0690864049545157	-0.00524966857064359	-0.0912145554555666	-0.247772557235188	0.232207088448565	-0.00563775214986676	0.129109418070675	-9.33043106384329e-06	-6.73779424114721e-06	-0.00258265628151301	-1.67088691597805e-07
182.964297946216	2.22767439508094e-05	1.86814047741732e-06	-0.827291101711643	1.8460283385534e-05	3.1428156399595e-05	-0.00492661145989882	0.00086269507331188	0.0213169778762416	-0.00263103778626304	0.195808271500447	2.30327591342428e-05	-1.17003189498473e-06	2.60688240290843e-05	1.18513694933058e-05	-1.0628121537721e-05	0.944310543258517	-0.999993881166079	0.0600067215966385	-0.0046708600486109	-0.0923998739429484	-0.239297131620904	0.184148050541802	-0.0148659090257607	0.103310497180529	-5.95839312165537e-06	1.49995061980945e-06	-1.47591130400937e-05	-9.09977823856547e-07
184.824411761674	0.00792440424675952	0.0204628619561673	-0.790197904002943	-0.0162264619461489	-0.00642814694335649	0.0137655305345468	0.0194837401227261	0.0431471602678602	0.031281871540109	0.2500301690416	0.0151464575206952	0.0268421995844467	-0.0083201949992994	-0.00519705231995249	0.0363942343866232	0.954096256459315	-1.01122807550931	0.0591138513970388	0.00564029368398023	-0.0466259690998465	-0.237773066742631	0.262237820731821	-0.00512810227971612	0.0949176607436919	-0.00694242388330849	-0.00138372001381616	0.00459174690800465	0.00407315684745392
185.988855765156	-3.60505831835692e-05	0.00474445871420983	-0.805680584598054	-0.000264517449429038	0.000511317249120105	0.0149223357796495	-0.000641069678508001	0.00720401189831958	0.00111867801048705	0.214573995935315	0.00268651993472672	0.0146323781282696	-1.43422041695661e-05	-7.17608226682019e-06	0.0307476366218681	0.960684141343138	-1.00005584770724	0.0556738553740088	0.00194361318483442	-0.0267875202051162	-0.238651429188644	0.257090748765152	-0.00511032127747964	0.0725449759625629	-2.08019283396802e-05	-1.85212024559989e-05	9.30861188467773e-07	2.59002602372424e-05
186.96945259924	-4.25955322283257e-06	-3.17629088029082e-05	-0.813280204332479	-0.00310431489759264	9.32162379330599e-06	0.00321529108895565	0.0221900194666587	0.012128662794232	1.31948247224717e-05	0.205352391719858	-1.13327645544696e-05	0.00685340789916382	-2.25132281804838e-06	-7.42014974669793e-10	0.0189083511701829	0.97541962968803	-1.000074585086	0.033985403803946	-1.18416737914489e-06	-0.0119253578170192	-0.200229131345629	0.321571316052853	-0.00685137845951942	0.0499234854635774	1.92347944730941e-05	2.72961204498378e-06	3.66435268344397e-06	1.63926969663026e-06
191.453932641646	8.89827943983648e-06	7.71785837237595e-06	-0.818826663495792	0.0172322087815451	2.26767455014321e-07	0.01739076539084	-0.000180296945998076	0.0310128731516975	0.0236565496780521	0.213677404731367	-6.99276292945095e-06	6.12217839854363e-06	-8.61690848569455e-06	8.79711563772277e-06	-5.08192022141168e-06	0.980657552868495	-0.999833443624184	0.0429382287292686	-0.0549808614107085	-2.14102442125903e-05	-0.132780202621152	0.248085973615101	-0.0678107971216851	0.0272541211617006	-3.71915102086681e-06	1.73398184545395e-05	-0.0263442321648575	-0.0272810082848049
195.488210415644	-0.000149810750484496	0.000105275604096133	-0.811310920293169	7.97624299988962e-05	2.08338569178385e-05	-7.07592727105739e-05	-0.0201783083081932	0.0240383551256609	-6.65030649513209e-07	0.209129778237971	5.14575953868378e-05	0.00401876964198705	0.000130836571039274	6.20690753587016e-05	-0.00149518935798084	0.966919570619925	-0.799718986573715	0.00698155819130725	0.00232254854685865	-0.00386135065443683	-0.0993422115971734	0.399719939047475	-0.00969030853840593	-0.00128051689709739	-0.0127539327371514	0.018470371923533	-2.20372498244414e-05	5.17933469820545e-05
198.437632952124	-0.0208990476853564	-0.0170846722378681	-0.797658048020702	-0.0233397436316684	0.0139531047976132	-0.0364819572951713	-0.0096956777815335	0.0454622117404685	-0.0154872802208644	0.25230316227642	-0.0128747581802664	0.0149003208906517	0.00983876317526699	0.0111165853497432	-0.0377371020720915	0.950523968884351	-0.406535181053493	-0.0145678341598056	0.0215293028522763	-0.0975197107680438	-0.200677851476052	0.668923309574883	-0.0136068152998534	0.178459108958585	-0.0197961102759774	0.0305375418554347	0.0155265012632577	0.0168251101793563
202.104955094457	-0.0230885367472412	0.000147282271086409	-0.793208022389547	0.0116257137001226	0.00373541945301642	-0.0297642520599805	0.0370855174250045	0.0297696295810768	0.000891049368076579	0.250692160255854	8.37986366203757e-05	0.0181549642496207	0.00190546467299851	-0.000342901408517577	-0.0724158166221315	0.919161142815954	-0.56617603700959	-0.0810668022620479	0.00136041838573176	-0.107291589432967	-0.346746159221241	0.495481976874197	-0.0179012300633705	0.150270362205912	-0.0260266102254836	0.0207278782413339	0.000839059322663547	0.00137609519849261
204.144783130158	-0.00460698156095567	-0.000152578255377219	-0.813918428507309	0.00385738832757313	2.60911178798052e-06	-0.00211199865635212	0.013507546406957	0.0103569243239645	-2.26864070943117e-06	0.207387741641283	2.39290659118906e-06	0.000301919464304358	-9.10769579238773e-06	-1.0136153897671e-06	-0.0457061821172796	0.937731219711593	-1.00022906951585	-0.0912748899653753	0.00646997593235545	-0.0278545992853459	-0.23633010316779	0.541908408031257	-0.0562015964160956	0.0168733084679594	-0.0177470180957222	-1.53624846410235e-05	3.93821049847903e-05	0.00596884914049341
205.571325611163	-4.91671750708704e-05	0.000109939898281977	-0.825776454609632	0.00672833344015295	-3.67116863893064e-07	-0.000441800638498129	-0.0187924695524445	0.0164445577258042	0.00271394007829753	0.188347852802981	2.73288231426502e-05	-0.000102808965225568	3.76104187466077e-05	5.90811676745468e-05	-0.0320746803851087	0.957433772766127	-0.97616247932364	-0.096609406527199	-0.00234548799353415	0.00226400577232785	-0.163797806405465	0.507992150701455	-0.0684499254230534	0.0294301621175096	-0.00475374951702378	7.68652071809207e-05	-7.68731734234771e-05	-0.00275566290235428
207.259863433842	0.0268148953314829	0.00463461100256151	-0.798684210867974	-0.000205190478605755	0.00168699182460023	0.0388547741579551	-0.00212969216061517	0.00898234023628494	-7.13391929626342e-06	0.246977163175845	0.00402825873076343	0.0186470389277541	0.000669540708726638	0.000738755972016647	-0.0199910813431669	0.939746454749525	-0.642929849936868	-0.109953056428481	0.000113148461231578	0.0669673822608348	-0.159310782651008	0.695102169832489	-0.0861152176485322	0.157391048082004	-0.0199201672645719	0.0127996958849897	0.002148759281246	-0.00437361576956073
210.515393556628	0.0149532744401093	0.0178657511105265	-0.8023269682586	0.0138965351271261	0.0118726121610969	0.0187932490723017	-0.00138180027109211	0.024123010996439	0.00971263475262204	0.2239622461294	0.0126598519171504	0.0131036383840292	0.0097758567954758	0.00881765322825203	-0.0235731887012035	0.928796008618999	-1.02416495313444	-0.133681586464301	-0.00604303152462384	0.0580384840751363	-0.190156154870505	0.281680627176768	0.000236126563352283	0.0723882087962265	-0.0232896753980664	-0.0017794458225139	-0.00338540200282246	-0.0018819219000498
213.017679536458	0.00116921045591563	0.000997090713519767	-0.80981817856274	-0.000282802829107035	-0.000172867256060886	0.0133993899651471	0.012416920944297	0.0391629508548142	-0.00353138759118425	0.218923185961073	6.11259047281363e-05	0.00221249816649641	-4.95806467648461e-05	-0.000171577654745798	0.000454148052257091	0.947710961690137	-0.960165693225567	-0.0810287149920966	0.00171435585970204	0.087637743700081	-0.233585322548938	0.409929133506095	1.75487367595507e-05	0.142038325630254	4.57074839216326e-05	-2.42078497744777e-05	0.00136771232779326	5.72870616294709e-05
213.927490053421	-1.94740572974958e-06	-2.52794530427132e-05	-0.819840020205463	0.000378101678568863	0.000467826036217488	0.00776220664143974	0.00146346893447231	0.0265606088857522	-0.00454650466426085	0.203182807951688	2.38024984663015e-06	2.76363600577423e-06	5.89552142849753e-06	5.63424732288398e-06	1.52723414487216e-05	0.952786743456321	-1.00010142493584	-0.0624615986242183	0.00573711567627197	0.0870178891778314	-0.246839239523797	0.194351130114056	-0.0109444928127956	0.118589618800366	2.05500369391963e-06	-1.4302215364664e-05	0.000596764118905272	2.72634408823711e-05
214.693105053571	-0.000327591052677648	0.000794929434448151	-0.823243583236756	-0.00184903582534862	-0.00340168499283098	-0.00403801531298101	0.00456457285602806	0.0269387154683534	0.00753510232512724	0.2076346074917	0.000260376252547942	0.00033006919242692	-0.000776710407756613	-0.00173452652608729	-4.45777603927381e-06	0.959742033524605	-0.999922204153859	-0.0542894835022546	0.00120932312161664	0.0837032661585084	-0.2376930348767	0.220135955318969	-0.0116234601409147	0.100903740146327	2.78647694230845e-06	7.04066821880394e-06	-1.06095811783326e-05	-2.08993479035658e-05
216.881884590067	-0.00434694057580933	0.00914883030507748	-0.798862216301734	1.25502488132214e-05	-0.00643226210725672	-0.02081214489762	-0.00783587789691903	0.0108519387226306	-2.32255087925614e-06	0.218277613474917	0.0074196140370128	0.0192330896767858	2.07688134707332e-05	-0.000951312943752127	-0.0342571907651165	0.96826739892641	-1.00000407966174	-0.0577574075875216	-0.00684300115241918	0.0272986292422715	-0.245324834299719	0.219883694464201	-0.00891234167737177	0.0803325065117587	-0.00334655908998967	-2.94829622708691e-06	-0.00348858187384156	-0.00260192610172644
217.86055996357	3.86231241486127e-05	0.00406410871905202	-0.805934716404258	0.00571954207473062	0.000768487410236787	-0.00780005380915893	0.0208664112081685	0.0162380040602588	0.00330969551040557	0.212118556843373	3.05754388566429e-05	0.0115502998686481	1.46234689386936e-06	2.88236388357625e-05	-0.0246598447578729	0.978400436752757	-1.00014625331184	-0.0459875595803832	1.41995160316234e-05	0.014520219977622	-0.228190798137264	0.306574472160778	-0.00454891622053486	0.063149422570311	1.59369383423097e-05	-5.02361739179374e-06	2.10668074627327e-05	7.52010731267746e-06
218.741887348164	-0.00135708478921255	-0.00512024145823153	-0.812623635469664	-0.0113621636744436	0.00159934135739901	-7.24983502192952e-06	-0.00996070100208763	0.0165574203605999	-3.54597777585458e-05	0.201795012728087	-0.00126205167002053	0.00503509305511603	0.0014054282673471	0.000153717447825622	-0.016377975391838	0.986723845460052	-0.999887092686474	-0.0370462245797923	0.000290160666290213	0.00122744795382885	-0.217019955966563	0.358605846680567	-0.00658259476853606	0.0456937537569115	-0.000451718998010425	4.88153932391269e-06	0.000276731632971386	8.73255010336903e-06
224.315909439628	0.0161422346245846	-0.0145348870067595	-0.805850876656331	0.0104770448423493	-0.0146551505998742	0.00779895219630011	-0.0204569845610913	0.0500740640875187	-0.00746903891837838	0.23144814963288	-0.0104813433652367	0.00821103845806264	-0.00925946971310108	-0.00969565471013937	0.046586275276316	0.958341574323888	-0.708905276128352	0.00214138226783304	0.0029363833281657	0.0257410451631287	-0.138695684768832	0.637847521444462	-0.0865092712245469	0.0504280113915774	-0.0307190041147302	0.0241818942255418	-0.00937213007794965	-0.011331270083039
228.471584969385	-0.000105531659098411	-5.49629708565677e-05	-0.819162722028055	0.0122028389286005	0.000271314825397702	-0.000299281177824516	0.0272309904757809	0.0395026070808607	-0.000126941510049567	0.193708503460253	3.20195923515686e-05	-4.50470745587427e-05	-1.58802800483076e-05	-1.5428406575628e-05	0.00144608806745557	0.981067453635739	-0.883985100409113	-0.0257157798402256	0.00497198110152434	0.0198502029297935	-0.170891552787333	0.326877084641477	0.0177986837107529	0.045422115757113	0.00010901691475777	0.00377316694227957	3.92684577109052e-05	0.00488410657242219
231.443506779885	0.00205004096182481	8.91321268889576e-05	-0.811947105471002	0.0039354929411098	-5.20367330923e-05	0.0278435240128074	-0.0022043086443224	0.015437535421122	-0.017079193362937	0.222320951628829	3.74125584254714e-05	0.000449571638038592	-1.13810646172211e-05	7.81391620277138e-05	0.0430484116465416	0.935762013759009	-0.663217024048868	0.0772810563862901	6.25768569752863e-05	0.0910421290706785	-0.340148199892832	0.341362245647712	-0.0255286741668683	0.140400881321309	-0.0240844002590806	0.00784083364706341	2.1804423441456e-05	9.47398583630346e-05
234.380525959008	0.0150651339877315	-0.00224524646651805	-0.803622049910251	-0.00960924590487926	-0.00964177389981087	0.00772640957061742	0.0204038332204298	0.00744420188305816	-0.0218495420489843	0.20878180392602	-0.00109388051343859	0.0100462740850625	-0.00189498396281236	-0.00683759953206644	0.0529717583101853	0.916978225125032	-0.947826053707091	0.0656073764419206	-0.0207260380320555	0.0402630776585917	-0.358583441879214	0.344708340193458	-0.0602749421269943	0.0331503885611835	-0.0356520744792531	-8.28266461943684e-05	-0.00744619652887756	-0.0171278246382951
236.123736251577	-8.47946777275081e-06	-0.00177156705031228	-0.814100393016139	-0.0159623374993445	0.00286232059795699	-1.84843825135984e-05	-0.0273629339316236	0.0236326305376126	-0.000498411494876772	0.203473526052985	-5.79753109345156e-06	1.52733193592583e-05	0.0022046653158561	3.40918180051888e-06	0.0460802256132131	0.960918304451763	-1.00002679428818	0.116453436096148	-0.0137152486026274	0.0168793890849769	-0.166677966964066	0.309171259399242	-0.0554023686030552	0.00134194672162542	-0.0127474883396385	1.47995182964903e-06	-0.00529850434267008	-0.00439280924633211
238.187731213424	-0.0201169599383578	0.00262872928284058	-0.798837944054633	-0.00048642709867787	-0.00183859663762805	-0.0394240444183211	-0.0083966019956456	0.0109075752049283	0.000280036254337396	0.247608884900774	0.00242383862390525	0.0171269883314555	-0.00126721942826414	-0.00189450297849263	-0.0017750406490464	0.96811874934371	-0.588927680845932	0.0910521063887714	0.00751770934634353	-0.0785917277441846	-0.136217012772589	0.63191828802828	-0.0923237619474335	0.162858515045589	-0.00642151914311079	0.0176315072513503	7.16129017309696e-06	0.0113291175402837
238.846324594164	-0.0207406894718361	-0.00317718223257109	-0.793434814598378	0.0101449705575889	-0.00554940729265349	-0.035585934895067	-0.0173294749074498	0.0151197046613408	-0.00144549775732142	0.247159495196409	-0.00148914069297152	0.0215293490033059	-0.00414394156109082	-0.00335460222037046	0.0262598307858284	0.939263707609552	-0.624147800954886	0.12471818709972	-0.00181939100756196	-0.068150714244227	-0.173646570364476	0.765671452946911	-0.088395240858297	0.156334756502504	-0.0284320763955778	0.014047469422165	-0.0037502926707061	0.000667126891692566
242.06567262973	-0.0199643417168029	0.0208146659188358	-0.793244135679384	-0.0154974703805004	-0.0163148219155182	-0.0286248433863	0.000239958347197785	0.0267509499013473	0.0157074021264241	0.237256290820282	0.0152677503192772	0.0179129116813126	-0.0127416294428728	-0.0129122798482451	0.0193548998860707	0.937749270740424	-0.973056732965062	0.137373361927473	0.0019303232843692	-0.0691868269729235	-0.191237173528124	0.308857457627457	0.00362727328272849	0.0811098196876523	-0.0212020923736339	0.00164723413272167	-5.15246467679019e-05	-0.00109875985148718
244.917353148	-4.89063136683078e-07	2.18684338021496e-06	-0.811643247981977	1.88143061983041e-08	-1.12761187810593e-05	-0.00802489725255618	0.0156359904235153	0.0405122168933561	-5.09978977591473e-06	0.214264296692612	1.34907626388905e-06	-7.33416481849848e-06	-1.20881776734539e-05	-6.1243994409143e-06	-3.25797479147849e-06	0.955194512805255	-1.00005427191703	0.0743285360021462	-0.00493913918486772	-0.0923209751903331	-0.252690556209051	0.259221954563566	-0.00357216811148785	0.134421982290575	-2.5900192220891e-06	-5.17748012331885e-06	-0.00311551123430411	-4.30981967022482e-06
245.62723623245	9.32425821183297e-07	1.45597047352308e-05	-0.821716208271297	1.22010211578443e-05	-9.16104828878032e-06	-0.00713025955668239	4.72377460304814e-06	0.0208019255352807	-0.00590590956684264	0.194901722550418	-2.19136258953856e-06	1.05675773796544e-07	1.18326565631562e-05	-1.40689169790649e-05	3.93518789905247e-07	0.960705760590713	-1.0000045951808	0.0653946849665062	-0.00563362240357923	-0.0940550227511544	-0.245726373426723	0.177224865361269	-0.0146779678235178	0.109234083962325	-8.18928680139415e-06	2.76896060307975e-06	-3.03314737312073e-06	-2.26834409256119e-05
247.17556063335	0.0264018926589086	0.0051202896471988	-0.798894605675133	0.00163040615828421	0.0114984077111105	0.0293158536173158	-6.7082567667115e-05	0.0284176909213515	0.0198666183229319	0.238898040465011	0.00355858867719469	0.0161708687046255	0.00446881433650071	0.0087283458111255	0.0216494714729549	0.980089890817056	-0.918007965260915	0.0538263850732524	5.49143030156591e-05	-0.0625087155215702	-0.23180553377847	0.32896098190115	-0.000161795876715213	0.106782742167258	-0.000819870927405838	0.00605804420015009	0.000181757527587773	0.000103509061767588
248.618916966116	0.00125712058504638	0.00571198531123718	-0.800210904586152	2.37010158192897e-06	0.00402151603916285	0.0181037477402786	-0.00749122440769124	0.00521168571116171	0.000119524224956404	0.213069343218255	0.00432008356394817	0.0161113977615361	3.02136280678794e-07	1.78730216826056e-06	0.0327482133329243	0.976161186381646	-0.999912033041971	0.0608050123595618	0.00362175919136067	-0.0314661210704349	-0.245032579133184	0.239553508089637	-0.00626792111954107	0.0761352069466093	-0.000577748839659049	1.23897346849412e-07	-3.5333485426261e-06	2.43130470036563e-05
249.643513191632	-5.62549691179199e-06	0.00217369858220052	-0.807394688610007	-0.00659124647233943	2.14957740550903e-05	0.00455444158711376	0.0280811958646374	0.0142699178688038	-1.27860115954191e-05	0.206013316588678	8.40448780308731e-06	0.00838364305246984	1.05526161600409e-05	-7.88486271994289e-06	0.0210435285860154	0.990305597210168	-1.00018958378088	0.0404609478565013	2.98908670490703e-05	-0.0165728468916389	-0.208913070329971	0.331217417467885	-0.00603163512231215	0.0535612420228209	-4.25514423539427e-06	8.33397676623992e-07	-4.06716658871764e-06	-1.43929152278732e-05
251.401879387188	0.000739537255008108	-0.0113797406826364	-0.810976474508178	0.0260262875123071	-0.0109087545589361	0.000650608123679304	-0.0351785468746503	0.0380353079955508	-0.00867875636869138	0.194618256883572	-0.001791151908604	0.00354830440719916	-0.0069885843649367	-0.00191570484996488	0.0336592342762486	0.985986616786519	-1.04664473294989	0.0408495873054616	-0.0300723052459068	0.0845675230538837	-0.207303115933288	1.27451462226256	-0.0614572060706104	0.211236792746706	-0.0104045061298625	0.0202648926900346	-0.0132962805374126	-0.0247024619785984
256.297324967118	0.00687272913512252	-0.0185361259650674	-0.785303634252352	-0.00196261213003211	0.000253089417559032	0.0160583625911883	-0.0172420296076712	0.0500639043045893	-0.0141409897941629	0.254175589775341	-0.0139833659038894	0.0224213103205372	-0.00139293635118838	-0.00243520407113179	-0.0184885903383429	0.939627406262712	-0.740834946705427	-0.00118585049030242	-0.032809030017233	0.0141022943369711	-0.103822516824821	0.916456103518234	-0.130020885222482	0.142003007859917	-0.0589722651484358	0.0614854082939987	-0.00942651046501786	-0.0129502351686932
260.557978166166	-0.00284311089182156	-0.000424433565366816	-0.810498519996151	-0.00560528812893342	0.000595328889278549	-0.0180929301180831	0.0202065573500425	0.0329605146503745	-0.00175094198378996	0.228354050154032	-6.06386220714473e-05	0.00280741578015954	0.000418530577965308	0.000513487777596603	-0.0174585975819879	0.978601383982542	-0.849385052958649	0.0227291327275217	0.000317261383118553	-0.10048648280043	-0.163363136604361	0.49256582410146	0.00885003843129764	0.214482036605342	-0.00833449440671674	0.034877936790613	0.00128141696535855	-1.1811706081972e-05
263.598043281633	0.000445974547391227	0.00313798477190821	-0.811645487354757	0.010877008354324	0.00573053886359538	-0.0119240090660311	0.026801543953115	0.0306297209775856	0.00292297009419751	0.224743523303923	0.000436760501152675	0.000640729691066994	0.00331156083452831	0.000976543428726887	-0.0410618824953932	0.933325672176111	-0.980344277122742	-0.0745825739512899	0.00016639866083704	-0.113288921821703	-0.343118297165469	0.429901920155935	-0.0277859100612734	0.189090972005663	-0.0245989567047161	0.0204279958361695	0.000176292364508573	1.65587696444785e-05
266.73510467582	-0.00793705541589444	-0.000123129992650954	-0.807418321402546	0.000216524045794955	2.65539370001912e-05	-0.00435283410760982	0.0312452239882181	0.0130884559845223	-0.000674836337380956	0.209081051624764	-0.000171470907532605	0.00300667555550055	4.72838562601237e-05	0.000160605851185363	-0.0497253241209328	0.926836835271462	-1.24372164831973	-0.0700190948016036	0.0117524972373211	-0.0566836031237735	-0.303290031085683	0.57788276899198	-0.0669295048282985	0.0700368154224169	-0.0309616189358365	0.00574665608893377	-0.000328818616530972	0.0115315143670955
269.756943629984	0.0252050083964553	0.00576887232903097	-0.795351286961488	0.00220757985246451	0.00269269002864096	0.0399035008418204	-0.00423693646838037	0.00988631724554263	0.000607696398667815	0.24712705531403	0.00542078595577097	0.018539492683644	0.00212966172977571	0.00227773101021522	0.00523282112858115	0.960815926312894	-0.874560109204718	-0.0860244307036992	-0.00704615171983632	0.0809362701373091	-0.133431793128122	0.709665451979016	-0.111778250462814	0.250404275748863	-0.0134283324510626	0.0255390706372703	-4.92015794680646e-05	-0.0130009933387215
271.256006151401	0.0080484614783979	3.94483554386187e-05	-0.799333761631755	-0.00390616812940206	2.52742427689727e-05	0.0305951365650992	-0.00396299922574997	-0.00164989945613804	0.00994553144606047	0.225990026550154	-5.23381213397211e-05	0.0152168451629495	2.07749374842797e-05	-3.06619362178858e-05	-8.19799065489596e-05	0.972262765471984	-1.1506323686653	-0.0535025635629851	-0.0258272185404359	0.0890897910430984	-0.0496779891291658	0.180725412003612	-0.0456567639214808	0.199381530556304	-0.0104596212293326	0.00314364002254732	-0.0135582671623782	-0.00856334082474675
274.223922682845	0.0110959239586684	0.0182705543914885	-0.8040016263299	0.00878266658077905	0.0171525190935322	0.00829927095092926	0.00010799893250405	0.0200963287021729	0.0220429987279851	0.200429836562803	0.0125858169567595	0.00915049135320543	0.0101001414281479	0.0132102321530639	-6.90612924913336e-05	0.949780728823266	-1.09155410599626	-0.117869250427878	0.000162399125258002	0.119716018624756	-0.174964396667501	0.47101477789809	0.00332274300639411	0.238448345727897	-0.00998294105513102	0.0116416732365409	8.60065333213855e-07	0.00129354298225065
278.009739178891	-0.0108002260987053	0.00752949687586812	-0.804710929227882	-0.00573040854040706	-0.0139405280959222	-0.0258602521092376	0.0054576752604939	0.0329183497337615	0.0229990256816707	0.238037341453173	0.00609374272345321	0.0101568736486705	-0.00715663426780646	-0.0110829724254333	-0.0114909359818683	0.985679698231765	-1.33877299758356	-0.0500016509661884	-0.00875917025487285	0.0583643416520869	-0.230858578424861	0.422291980292008	0.00673300600784433	0.207237725479035	0.00591542316517907	0.010729728227005	-0.00586369727252718	-0.00937949282104245
280.503630384594	-5.63853902669522e-07	0.003619801940119	-0.801232098245405	0.00327724627887546	0.000740312428903292	-0.0104521459150203	0.0112795319672172	0.0123176857661294	0.0039005145776159	0.214496095136644	6.57732109512489e-05	0.0128827366737117	1.80335593480807e-05	2.57033572286726e-05	-0.0432695896220606	0.993308009453417	-1.49996624534215	-0.0476036500838687	-0.00584455572028605	0.00285495610373181	-0.239835361177696	0.339661338098017	-0.0109700927398756	0.159870753131136	-1.03897403301353e-05	-1.09335391767534e-05	1.7414193472934e-05	-0.00137973584867746
281.439163360215	-0.000238615960782542	-0.00202172256933735	-0.809170663695662	-0.00461892606144435	8.23426914173965e-05	-0.000935153220212582	0.00352882680618493	0.0115795479094571	1.56274076556003e-05	0.20314547903729	-0.000191739327127788	0.00515637711236871	6.25665379394233e-05	-1.74353444300922e-07	-0.0322931446538334	0.999008378088902	-1.49995192917164	-0.0285044478584291	2.30892775243831e-05	1.4490763814324e-06	-0.207045631777894	0.380044779591604	-0.0154392452602059	0.136737963327316	-5.04980418918383e-05	8.14108271819539e-06	1.91631935720633e-05	-4.0391507983299e-06
285.695192297189	4.48995815086292e-06	-2.27394169361575e-05	-0.813451791078116	-0.0166690142232402	-4.00813934310169e-06	-0.0170017584705234	-0.000129817785973144	0.0303695091757748	0.0233187038422159	0.212278593611579	8.75025689955087e-06	4.84647055154761e-06	6.47247217483804e-06	-1.27078373488549e-05	-0.00780290336050967	0.999987382939431	-1.49986205959604	-0.0563030494237546	0.0650933691754252	3.00336579795223e-05	-0.125544752142254	0.282412367750488	-0.0736883912767257	0.131945953066031	-2.17380721893837e-05	2.33942282788912e-05	0.0337465322287767	0.031673846183854
289.452167940212	-0.000136066940404314	-0.00128127814487042	-0.802757565780841	-0.00431255777680625	8.81129941069397e-05	0.000115266660947055	-0.0255694677172625	0.0268905512729397	8.35317098272534e-05	0.212716239723875	5.19231702819031e-05	0.00686370049208612	-1.34326157876508e-05	-3.75598139798533e-05	0.0129820057384306	0.977884406801873	-1.11714608632703	0.00945668965443419	-0.00713688568021945	0.0119622539892559	-0.0618164246222339	0.397084534959154	-0.0210413416498038	0.108571093610835	-0.0242648537421665	0.0353338637709701	0.000239251284267066	-0.00396057039980266
292.673988171378	0.0203314059184347	-0.0165671886807543	-0.792704635513104	0.0228560609233467	-0.0141562230829807	0.0361304784207081	-0.00953397492545882	0.044353288002982	-0.0156134360026595	0.250910860722289	-0.0127543954263101	0.0147275404704235	-0.0102195926689782	-0.0110213357729464	0.0443720275179295	0.952995815532129	-0.680849029946597	0.0188714786522372	-0.0272549700793091	0.108628350107184	-0.20261487677937	0.73688116113758	-0.020651069525549	0.275048361566506	-0.0260667324789944	0.050739572725842	-0.0197385355625339	-0.021871561558805
296.335187612681	0.0222355561790234	1.05377815012158e-05	-0.789130851902847	-0.0117099668767724	-0.00411172266371256	0.0277142241333966	0.0370610717858777	0.0294465975984426	0.000805193576688363	0.247654196340673	-1.83658243900442e-05	0.0175516146744672	-0.00205630026935173	8.52675909481926e-05	0.081718007695157	0.922548161111292	-0.783344078268937	0.08302206801131	-0.00295953433842774	0.123158516486079	-0.347776702029526	0.549696584566343	-0.0309004823649594	0.245532576853704	-0.0318200972439943	0.038798022353164	-0.00224830333571562	-0.00286001048246881
300.6003450308	-0.0042398384404224	-0.000169892428933762	-0.812743515641268	-0.00206602576291036	0.00169126064916439	-0.0208182301203784	-0.0137541122706288	0.013245959049898	-0.0070946859383407	0.225692192208955	-0.000167114735858062	0.00406162731694821	0.000180008166848916	0.0013973869098171	0.00247238662615914	0.953558820256009	-1.03144999914437	0.0892275673505461	0.0159978859864863	-0.0821039862729481	-0.141378247698926	0.678482396968874	-0.127731955441165	0.263370145276701	-0.0195995834940395	0.0194394974677851	0.00386092051952874	0.0213215050042675
301.609554207605	-0.0230440146001568	-6.44695809560757e-05	-0.792474046782838	0.00496613802622625	-0.00378589689636377	-0.0370313916762142	-0.00930620806137121	0.010928531150494	-0.000392865514153384	0.245973973552522	0.000491444974247579	0.0195557063564417	-0.00239490822635753	-0.00211153576777203	0.0187760826237353	0.935547254759774	-0.909577452564431	0.118988741805422	-0.00471002462106141	-0.0871521262313768	-0.170908149609323	0.825586868346522	-0.11053886789332	0.272176837204273	-0.0314484842773563	0.0284619778710957	-0.00534843120847971	0.000551030712099991
304.835577845385	-0.0177817474634199	0.0195675644031881	-0.793538351887511	-0.0150146109659606	-0.0148473085429139	-0.0240588247971102	0.000184224546949744	0.0261320985698174	0.0135307659404419	0.230578310211995	0.014320161859981	0.0154871957471551	-0.0119721434963093	-0.011543725075384	0.0166192895220091	0.936327971834178	-1.33887442100895	0.130409775340618	-0.0009777330165996	-0.092456068933375	-0.18731113461976	0.371996582076031	-0.00199896032953489	0.18873200266479	-0.0220110099067752	0.0026535946190299	-0.00213520324041773	-0.00239346782972598
308.129659259027	4.46279785134554e-06	-5.06715630695559e-06	-0.814568722465226	-0.000611652202229445	-0.000514748601305532	-0.00753207456135126	0.00230456651165418	0.0277522641863855	-0.0039768687172637	0.204370114441538	-2.10589821785581e-05	-2.37443214785273e-05	-3.33033634938224e-06	-1.13116157329772e-05	1.65898863633571e-06	0.959885274308621	-1.49999896465285	0.0594429357927914	-0.00668149155808529	-0.107584575568814	-0.248287428226967	0.248223087367346	-0.0117186839572081	0.206662741225774	-1.97773069048832e-05	-1.9909393920967e-05	-0.00167062403003862	-2.61541127495322e-05
309.743534668095	0.0230925348366291	0.00767361337178046	-0.795903560014873	0.00343874389875557	0.0134183121993977	0.0309076361849098	0.00208269969689252	0.0301264383003929	0.0217921704513091	0.240997638180752	0.00651014715383457	0.0168060969053901	0.00646938568921986	0.0106998123287695	0.0270536520491371	0.990695374032964	-1.2519369747548	0.0505166314180827	0.00661846093010218	-0.0592260120942298	-0.230360482687124	0.421227592518335	0.00193776097129302	0.221366490682707	0.00594730467992797	0.0190438009280008	0.00475327597433071	0.00792314580154787
311.963938728126	-9.75912759468987e-06	0.00345051789901828	-0.80039673510484	-0.00390429151512841	-0.000819407933165534	0.00975711878592426	0.0135440517254734	0.013090416605008	0.00394545373549961	0.214030418750865	8.36163439939792e-06	0.0125637205597815	-2.8355680956586e-05	5.78961269412048e-06	0.0440375061810163	0.992465686574491	-1.49989542727461	0.0494326464747451	0.00368410928366102	-0.0151963429964676	-0.236752028122494	0.340784705400647	-0.0101317636111267	0.171764657462767	6.87858170882081e-06	1.74762824930617e-05	-1.44340809037041e-06	-9.21604363368992e-07
312.891094117046	0.000485837400281913	-0.00273558736715733	-0.808159352671621	0.00627359226033304	-0.000302517903563939	0.000545404730684702	-0.000511994799705246	0.0122991134766566	-7.80348159262966e-06	0.202705936017948	-0.00037598135418262	0.00502924473087345	-0.000272351589596358	-1.96321305948827e-05	0.034191799861833	0.99789255148579	-1.49991798554877	0.0346880030767001	-7.79512097561201e-05	-0.000233841853475436	-0.212734227361282	0.388408731575107	-0.0146439306328612	0.149005476183194	-0.000302946424828801	3.50646270081051e-05	-3.57421588368955e-05	-3.1694672510361e-05
317.235049571792	4.28132374262353e-06	-1.67324381871145e-05	-0.813296339723289	0.014615726173924	6.84590727349288e-05	0.0149075504076106	-0.00108759864614676	0.0305715688076306	0.020827121680831	0.211929227402055	-9.52986693660821e-07	2.50698976978148e-05	1.58667657810687e-05	2.98595868687632e-06	0.00636634710578802	0.999974118451491	-1.49996268187179	0.0561262946046228	-0.059617266976472	-0.000451075061456706	-0.127149262496563	0.316085233062064	-0.0713540375568348	0.13899861586605	-4.5013258801304e-05	1.72889135965264e-05	-0.0296884419376906	-0.027510878181896
321.391933488924	-1.23297215329694e-05	0.000559356604721435	-0.806748404430822	-0.00380860739543059	-0.000154700728654254	8.23822865234224e-05	-0.00293376548874026	0.0225458985602037	-6.41151428467285e-05	0.206962430662417	3.14544422206514e-05	0.0018510530375169	-0.000112289664104587	-0.000104102013985446	0.000226580127370726	0.96729987569753	-1.19375772771011	0.0287903885734565	0.00698833105321726	-0.012789339136305	-0.157654745227976	0.359799868507153	-0.000527193867414875	0.0988811491783899	-0.0225288531166692	0.0289830046377972	0.00124453425684199	0.00139741333336273
324.153045616594	-0.0203216184285558	-0.0168157848743313	-0.792111458312978	-0.0233912128392148	0.013745932783684	-0.0354608199317459	-0.0107848387035056	0.0438584015320949	-0.0150204798047092	0.250030483985993	-0.0126808617588078	0.01424333630855	0.00975573677205331	0.0106479590364435	-0.0461511835131195	0.951029954527722	-0.684131598766525	-0.0243009501115577	0.0274697686693645	-0.110867682760562	-0.211797474215861	0.754027579609223	-0.0206070710463927	0.279715471499888	-0.0267860150990969	0.0502863193412673	0.0196002374433905	0.0218708843106423
327.816243138453	-0.0249360125449493	3.8879435229423e-06	-0.784513612377026	0.0108169965671932	0.00254094283275679	-0.0329508898233358	0.0364721382218237	0.0290518944536689	0.0014859897682135	0.255521418375482	5.95436826528846e-06	0.0199024324621507	0.000879161384162484	-0.000373951451831086	-0.0804431132457632	0.92568531817572	-0.787180985463293	-0.0808749161222163	0.00241387337239284	-0.12632856485038	-0.346026262210261	0.545556093324793	-0.0314884191203986	0.250743521626479	-0.0290780442781874	0.0382100609313412	0.00171657406606401	0.00229392535754508
332.439120275214	0.0197484400679539	0.00272430536969538	-0.79527009020152	0.000589675753218977	0.00213446336428466	0.0392610941433326	-0.00813307646646606	0.00991385216531108	0.000487260909520844	0.246922043638782	0.00248050928011511	0.0167208715098786	0.00140657245401582	0.00199925306032315	0.0100940485629608	0.965325150437391	-0.915925500778889	-0.0830943794191896	-0.00570864114198333	0.0909434290412237	-0.134484168728015	0.676821597857599	-0.113479829613029	0.280372541936395	-0.00856791290590878	0.0282066791339989	2.78642700165333e-06	-0.0118852143376952
333.047312966597	0.0222107124586995	-0.00094232342962984	-0.791021354720906	-0.00640418046199468	0.00432343396593704	0.0365608332843519	-0.0115601308075038	0.0117037476539604	-0.000604813944127986	0.246006705870138	-0.000247598486481074	0.0201262476290991	0.00294665096097298	0.00261242272726419	-0.017919749354071	0.93924600661551	-0.921684695078004	-0.11594236387497	0.00533694145090731	0.0809890201780276	-0.17219741373171	0.824298300930461	-0.109183827676485	0.273866169639851	-0.0278664216063389	0.0276079833757149	0.00550778287785794	0.000158894324575896
336.27796595342	0.0189051275928703	0.0201220823741332	-0.791227918334814	0.0152444388816815	0.0155680300566003	0.0259743681687289	0.000316749064795109	0.0267760863608095	0.0148224418090233	0.233211372453156	0.0146878290884316	0.0165187214684994	0.0124282043727562	0.0122386401528849	-0.0148997775680101	0.94160923190569	-1.33946575012512	-0.125553470045579	0.00158158079466695	0.0875790809773139	-0.186467935220762	0.38043804441724	-1.11234903659171e-05	0.192425849517722	-0.0171614820046188	0.00313938170498351	0.00211922189901114	0.00311354933328378
339.533877704935	2.11120250921716e-05	-1.4484333162516e-05	-0.813486630592754	0.000706091015170866	0.000536871752032562	0.00736726125718662	0.00253945164735551	0.0282515497891863	-0.00375455986728564	0.204403953230229	-2.25058753022398e-05	-2.64530814767015e-05	1.07546382301706e-05	3.24341022592464e-05	-5.78650509458589e-06	0.963866589376186	-1.50016004687383	-0.0551612033132633	0.00662316404610087	0.101166944090117	-0.248827202078476	0.2520159626276	-0.0116732312473752	0.208943932767859	-2.52621633086729e-05	-2.5226132186852e-05	0.00160040299487401	4.45359464584895e-05
341.120689883027	-0.0216596360167679	0.00804572682583948	-0.795367813407309	-0.00377012981039275	-0.0137768695214682	-0.0309947251423766	0.0024788285852962	0.0306093392925517	0.0222017214834792	0.240834628436097	0.00656034704963314	0.0163872747638221	-0.00682013659278937	-0.0110608232671481	-0.0253512977308807	0.99472748916481	-1.25400263331014	-0.0467422262539913	-0.0077202799048216	0.053198681549005	-0.230724184342183	0.421974607403491	0.00257305091045353	0.223942606948942	0.00648314574775617	0.0186334892002423	-0.00524723303514135	-0.00869467778542994
343.307350082443	1.78264523168352e-05	0.00358489197034599	-0.799113211918557	0.00278797070692109	0.000731048652967507	-0.0108726782290993	0.00989275645379498	0.0117550249331009	0.0035575349523055	0.21409647541762	0.000176457741319386	0.0129177347869174	4.90771476041044e-05	3.16531746686707e-05	-0.0435010925503188	0.995955723000817	-1.50010514201682	-0.047191378048257	-0.00565604212323332	0.00908694376535023	-0.240828349850456	0.325528713340488	-0.0108153382220616	0.175363717188409	1.1540091902591e-05	2.79148420598089e-05	1.99209551313409e-05	-0.00117059681075711
344.273530717525	-0.000251666365127038	-0.00208486945778548	-0.807211552466022	-0.00479801928532213	0.00013198125310253	-0.000893569384303489	0.00323763497880391	0.0116718316456712	-1.00682639928987e-06	0.202600438900925	-0.000208306271794812	0.00500332546323937	0.000108806269803524	2.62608675806905e-05	-0.0323243354377236	0.9987673116213	-1.49992812451556	-0.0278807950223256	2.14820481973811e-05	-1.89408093411402e-05	-0.207434251937868	0.37350995681529	-0.0154252695299317	0.151168499245849	-0.000142905987703732	2.15230772346774e-05	6.61530132119202e-06	2.05096896490368e-06
348.569893206908	-3.07511384934442e-06	2.65211402374154e-06	-0.811894567916654	-0.0160614504346979	-1.65998483510949e-05	-0.0163632249794049	-0.000377342400546961	0.0302077009979168	0.0223483743253727	0.211523716899403	-1.19867378645255e-05	8.01734087216179e-06	-9.98203048239886e-06	-7.29285318359274e-06	-0.0066295485474142	0.999985735368318	-1.49993994889617	-0.0546573960031945	0.0623981814936331	3.59430769104816e-05	-0.126013255829101	0.28711064048075	-0.0705577799996264	0.140629304284578	-1.20337150342708e-05	1.02513523676266e-05	0.031939644216131	0.0292862205776495
352.306245075859	-4.08581939506365e-05	-0.00105099156200421	-0.801156598231545	-0.00418753870388473	2.57937741990615e-05	-4.1286093706534e-05	-0.025687320528838	0.0265330494197442	7.40813541709146e-05	0.211828660612919	3.53859702284997e-05	0.00660619724296034	0.000112599736633637	-6.75702942772434e-05	0.0128023551760758	0.977829287295361	-1.12157317122609	0.00838015735493722	-0.00725944127107542	0.0120333917953889	-0.0649420690009066	0.399430786743613	-0.0170677158088888	0.115809149504662	-0.0240444557239881	0.0351009739077007	7.41587840882213e-05	-0.00438348858792702
355.499594887494	0.0201947374603487	-0.0165574146668615	-0.79091902702549	0.0227378310599585	-0.0139902376554827	0.0362106217623743	-0.00930259823410336	0.0442481448266591	-0.0157267486066793	0.250338169858383	-0.01259784861353	0.0147877266023472	-0.00996710902249001	-0.0111183732711242	0.0441878988454152	0.952876929965113	-0.687920457175046	0.0188433002213104	-0.0278223151696447	0.107514838023298	-0.202452365296923	0.73042648399077	-0.0222115810660249	0.280027217937479	-0.026341701389623	0.0505816191897028	-0.0201719648469164	-0.0222937382864995
358.985807200766	0.0134711004963954	-0.000184959702353582	-0.799027600734541	-0.0140466135752026	-0.00673429290359199	0.0122751865246	0.0389296353755238	0.0306122179814565	-0.000464602332092278	0.226164047092512	-0.00197774346405119	0.00934702821015349	-0.00423904866411286	-0.000887586864043571	0.0738937780209556	0.922403102702416	-0.86820460158903	0.0824107020749108	-0.00501304710187541	0.111294470084766	-0.346322727634725	0.533725182865194	-0.0340934565844331	0.237075649198135	-0.0325605184231154	0.0331855792117949	-0.00437636027849016	-0.00492430971520903
363.052937276394	-0.000287333239407336	-0.000351013918790854	-0.82027224337617	-0.00454920732551526	0.000516727131395923	-0.00270798071936496	-0.0173395005624102	0.0150829552688834	-0.0025151950347062	0.192735949751819	-0.000329428868279932	0.000241026933492374	2.16807182300549e-05	0.000381160670630943	0.0244298347370443	0.954464839898353	-1.3050981794007	0.0902151028180273	0.0120666162794334	-0.0363534884976311	-0.153835853363168	0.688445984631014	-0.120982429191978	0.187770878347329	-0.017631714448087	0.00483878722383847	0.00246346608616618	0.0150479141220527
364.431929729299	-0.0234739282902202	0.000268764886525064	-0.791000926605365	0.00449846189548784	-0.00317600871840011	-0.0369857625815172	-0.00834199385073726	0.0104477812454364	-0.000241834508615836	0.245418773548902	0.000894375357159141	0.0195178655764304	-0.00200178838596712	-0.00197283235400823	0.0182199224104383	0.935875533354949	-0.917332791523091	0.118050991543708	-0.00472575023616725	-0.0879744902216686	-0.169988951986234	0.818324962791766	-0.111282739289009	0.275611473719821	-0.0314123056512126	0.0284155686643349	-0.00523380082985523	0.000507147218087027
367.672393870526	-0.018085461736255	0.0198124907705642	-0.791643873550972	-0.0150521848786325	-0.0149525506177203	-0.0241883926091997	0.000227684908517561	0.026163015553045	0.0137229620597214	0.230591816304888	0.0142438815406719	0.0157610727098626	-0.0119330895028195	-0.0116756277056067	0.0161891681789897	0.93645312318232	-1.34134192091356	0.1300086898097	-0.00122257382319716	-0.0934567305741363	-0.187280470568647	0.373759544137352	-0.00233356819714603	0.192576355398566	-0.0220230483569488	0.00263275261584597	-0.00163835905097533	-0.00237803564424334
370.928631051792	-2.31719273160135e-05	-1.10841367191538e-05	-0.81241674002318	-0.000750426361369955	-0.000619511945529404	-0.0072439183393728	0.00319095291756183	0.0287308837474227	-0.00344756577607191	0.205049879552266	-2.39876580941568e-05	5.2156202651534e-06	-2.4961984771189e-05	-6.24005611988136e-06	-1.04758685990437e-05	0.959567152690074	-1.50001602125796	0.0595368805282028	-0.00662784787829772	-0.107485370883997	-0.248806175457018	0.251676848969874	-0.0111020944027102	0.21004108046247	-1.63210278229188e-05	-1.28005007337543e-05	-0.00184723863717184	-1.53506984865615e-05
371.986379924079	0.00298395501418883	0.00329928759319279	-0.812096373182764	0.00413424291414393	0.00833627530838068	0.0131398570975395	0.00616036071048346	0.0307188124099684	0.0160602475529671	0.221521106211696	0.00215447756042192	0.00286869038208679	0.00327215079982337	0.00577459739251192	0.00226493762698872	0.974751255212791	-1.45301469685878	0.0530955918177913	0.00352857680092785	-0.0887496463477881	-0.233657924641925	0.355772256890512	0.000664692604466556	0.208218266276489	0.00147671057359252	0.00220890139794934	0.00193363473223731	0.00365173215186971
374.670598854218	-5.24510422286297e-06	0.00358248258501417	-0.798102118331538	-0.00207333922609136	-0.000573667433610865	0.0116887622972935	0.00726299361612687	0.0103793953439511	0.00307151537056055	0.21426082922683	0.000538912291869603	0.0132861667703779	-7.20320588356834e-06	-1.42889842404703e-06	0.0453574121071405	0.990670372556195	-1.50006469827788	0.051667171829946	0.00510036774503914	-0.0172542380163699	-0.24175368694647	0.319991234148202	-0.0105289256372645	0.176430662037353	-1.57771498757593e-05	1.83677786523545e-05	-7.7013199431825e-06	0.000795266144425317
375.59818583282	2.92902978937525e-05	-0.000730314422399473	-0.805975477690124	0.00140721821021026	-1.24473471611194e-05	0.0018308565717352	0.0123630417355083	0.0105161143521127	3.06188394873719e-06	0.203411423767976	-2.24228532346437e-05	0.00555287742630047	-3.20809608832664e-05	-2.03514261956132e-05	0.033768099647238	0.999836321586616	-1.50013998473893	0.0292258252068853	2.66322870039248e-05	-0.00203976341079328	-0.201163317304125	0.365012215113474	-0.0153549311421615	0.152155863602708	-4.55325516373436e-05	8.57676350534345e-06	2.46641499843188e-05	5.74473232275142e-06
379.981806696864	-8.06370893001648e-06	1.31030189844658e-06	-0.811164748312934	0.0158965558514388	1.69065283588263e-05	0.0164092246826271	-0.000313688541783438	0.0302595321218152	0.0226832300407292	0.211406182786557	-1.2596397145112e-05	2.02269084165842e-05	7.52453749981829e-06	1.56973487968932e-05	0.00743054711654748	0.999985140730356	-1.499998349954	0.057558308123947	-0.0612487353865359	-4.59782413235703e-05	-0.12708628114709	0.290777114539134	-0.0697311096268058	0.138339473544925	-1.10945985808971e-05	-3.94893602652314e-07	-0.0308803956196326	-0.0287956332680566
383.966690414472	-2.04203590993573e-05	5.79122557109497e-05	-0.803033603838151	0.000729715607444259	5.40059662949156e-05	-3.02698377557657e-05	-0.0208166269329204	0.0233214164948273	-6.9751496391883e-06	0.208670248586884	9.58506146891756e-05	0.00417810817498318	3.90415513403612e-05	1.40192932328597e-05	-0.00646105406619059	0.975203399628574	-1.15186005669388	0.00664960447596344	0.00550774305857229	-0.0130729286899765	-0.100673008542988	0.432005996349497	-0.00859268573182238	0.105657905614964	-0.0221628101968521	0.0326587159653799	-3.64687367029323e-05	0.00331796788014945
386.919464410666	-0.0201606035371207	-0.0165095237012649	-0.790276474758862	-0.0226701542534101	0.0139773350364949	-0.035956935919689	-0.00945334093434686	0.0442374560877179	-0.015644997863634	0.250054598649694	-0.0123972054075606	0.0146436611363894	0.0100005931733647	0.0112091369092096	-0.0443032538132592	0.954548715327489	-0.68140369413753	-0.0181178010570462	0.0275290348048349	-0.111558550972426	-0.202179241936839	0.738685987763285	-0.0213910908336424	0.281199970958216	-0.0248676103929214	0.0505521026255329	0.0196131485817808	0.022105074508268
390.311692508156	-0.00894152859709041	-0.000173068604498239	-0.803333055535243	0.0153125902637111	0.00665962363646147	-0.00646341764919685	0.0399440516797928	0.0312732973531514	-0.000521420607854483	0.219594884859834	-0.00209945910994238	0.00575872603602181	0.00442076582429038	0.000959437703698651	-0.0656449361521649	0.926601821223975	-0.934527233320021	-0.0800764136044061	0.00477319061742373	-0.10782372596207	-0.344940555573163	0.518144627062435	-0.0330424262824131	0.229867734952801	-0.0289076467859089	0.0273439659140715	0.00420247860432076	0.00446839641999072
394.142226586175	6.63033114464221e-05	1.49211752068645e-05	-0.819111754066935	0.00613196841618366	-1.8072334850903e-05	-2.55662932285855e-05	-0.0181303783537242	0.015015760533336	0.00242301326089918	0.185825480898223	3.00136533774971e-05	5.73655699125169e-05	1.54328294620944e-05	-1.62308630070655e-05	-0.0349753328718461	0.960787454056199	-1.4417621586508	-0.0924745212845061	-0.00175160639186562	-0.000146279484063406	-0.164150692630963	0.58662630870587	-0.0941838054356808	0.121487500400056	-0.0108395151708669	0.000200674200800873	-0.000216205181825625	-0.00427469394926041
395.787679748886	0.0253391212595231	0.00344786086216511	-0.791401925720693	-0.00132194318251002	0.00225520206959069	0.0380237743176792	-0.00378218793052533	0.00859516002526722	-1.59663571556831e-05	0.245111265927234	0.00313290687436285	0.0185250749622214	0.00104657474359101	0.0012802035747556	-0.0146556210868162	0.944007893554859	-0.934476592931612	-0.108673137606704	0.0030730673209099	0.0835085749082957	-0.162534390692556	0.774597069393559	-0.108814980088246	0.274636911899583	-0.0247921379776313	0.02653230625712	0.00351000503891194	-0.00273631695465016
399.040458487345	0.0162134770006163	0.0185270644324021	-0.793624949649033	0.0145553031309172	0.013270372887847	0.0206344585709666	-0.000272958376814915	0.0251930321685653	0.0112950957435688	0.225468967900162	0.0132503567846638	0.0138936645417538	0.0108557230856286	0.010120984874634	-0.0182081177320795	0.939249376450785	-1.36793977793669	-0.12714742981657	-5.72900139049774e-05	0.0835400319594632	-0.187903723801832	0.359674032579793	-0.00416666668244252	0.18685373082281	-0.0194912892828404	0.00122864826633095	0.00131279553840703	0.00127430861556695
402.067719765387	2.83134134208132e-05	-0.000142646351007374	-0.807705054691656	0.000174539046293637	4.62063465804689e-05	0.00729652881031632	0.0128841152759551	0.0384268010837038	-0.000294641609283218	0.212403053052216	1.22932629860025e-05	-0.000104771078175456	4.4440136712594e-05	9.34054777831512e-05	0.000133539102980724	0.96141131647204	-1.46632432128162	-0.058522911458161	0.00564804749307439	0.10005238800889	-0.252256029889582	0.304686976573565	-0.0053844944731949	0.220235818197018	1.57352990066967e-06	-0.00012960674086499	0.00342448959414336	7.61707338661807e-05
402.98624298193	-2.49030851748637e-05	1.43515882087892e-05	-0.818345516607426	-0.000212759627467144	-0.000441269571621507	0.00151909137524402	0.00185833296125939	0.0219151176606763	0.000482454946037819	0.196091552859721	1.78957024821239e-05	9.25548579016314e-06	-4.98870676563221e-05	-1.23030452128222e-05	-4.41770028914435e-06	0.969456294492544	-1.49991088226072	-0.0488413404781665	0.00370712858496359	0.0998923895175877	-0.239359982034916	0.262119795237362	-0.0144394330854505	0.19185071586352	1.95283604563715e-06	2.0195984097469e-05	-2.00456454241707e-06	-2.83289939910245e-05
405.924717398023	1.59228943469773e-05	0.00391679638706653	-0.796806686961259	0.000347462906242117	2.83538267423407e-05	-0.0146920322640841	0.000388767189767656	0.00650876639473648	0.00137555474785537	0.213394868113434	0.00207867656868841	0.0142738825290723	-4.09216932136562e-06	3.14093721261841e-05	-0.0455449684072425	0.993390148692851	-1.500007718884	-0.0505835815665442	-0.00773587929552579	0.011832699159059	-0.247115777051487	0.294055008569007	-0.0121159891180905	0.179594518850283	1.65278997425372e-05	1.33156529886019e-05	-0.00053527371158197	-0.00308157174803843
406.944828560443	7.80799844880709e-08	-0.000186731375733486	-0.804882618470964	0.000748997239445436	1.86765391930406e-05	-0.00267310793275694	0.0181083336963572	0.0105822629311076	-3.23560116413656e-06	0.20361457158053	-3.33977490438773e-05	0.00604195654633536	7.82872819409079e-06	-1.1487107782475e-05	-0.0324452504505727	0.999992652292687	-1.50019331042664	-0.0238314944036061	-1.70007582713195e-05	-4.84018235088378e-06	-0.197389129437253	0.363208051529781	-0.0160863388745448	0.153494943285774	4.44030409176444e-06	6.45817701491728e-06	-9.09238470455981e-06	7.81576653191652e-06
411.276294230395	-1.37172500867926e-05	7.39727907290196e-06	-0.809479866962286	-0.0177914784585288	2.34310052730498e-05	-0.0175897706130758	-8.02352132497577e-06	0.0307430332752815	0.0238433303157991	0.212478651964614	-6.78325958555776e-06	9.88815217251826e-06	-4.21530473527353e-06	2.05808071277602e-05	-0.00795269622334735	1.00000507029879	-1.50006051729605	-0.0566670689472196	0.0645049447611059	1.02118121259059e-05	-0.126077917365326	0.259513960722349	-0.0700166774014864	0.139922411963745	-1.90124663402382e-05	-2.60825003847647e-06	0.0335478190474544	0.0310352815231895
414.480822850508	-5.34198835590353e-05	-0.00270264660828763	-0.79560189167246	0.00513679369839519	-0.00703604464839422	-4.14977201736774e-05	-0.000999175422779351	0.0178728353409164	0.00704685414749448	0.21604014106972	-0.000610948430624706	0.011378267203367	0.000147046162780239	-0.000857208370802634	0.0206317921322764	0.973657219825994	-1.06499562121519	0.0204206049723879	-0.0153877773826607	0.019007600903837	-0.0576710851643044	0.306077305995457	-0.0237863453772227	0.122338992038117	-0.0298507947487959	0.0406302395069488	-0.008064404373014	-0.0117072013528965
418.256514755492	0.0193214343994396	-0.015089494082565	-0.789627912673015	0.0202409492837184	-0.0139347110468489	0.0365156674936492	-0.00556536988599959	0.0439624710942187	-0.0159252964260685	0.250545008088015	-0.0116743657143733	0.0148556296034029	-0.00996947373198829	-0.011147341004312	0.0416455845649014	0.956971974099124	-0.689187020099021	0.0121984794330051	-0.0271603076319242	0.108048643022022	-0.192762359992974	0.70220354648929	-0.0218633629938247	0.281206738586663	-0.0237704156241477	0.0502580363754116	-0.0192024164046926	-0.0221177340402835
421.643917809989	0.00527448876024588	0.00126262148268543	-0.80620273181311	-0.0163660971847312	-0.00637227987846964	0.00340760676470979	0.0408878434384988	0.0316541434240989	-0.000243602387087041	0.216346697384596	-0.00144881825241778	0.00277437984393228	-0.00422957552005108	-0.000679891710373096	0.0605153089883957	0.925037324865297	-0.993352563537901	0.0814986693880827	-0.00408383894666191	0.0978006791555479	-0.345948163658411	0.512346678371355	-0.0319607775869325	0.223388712924709	-0.0302084316900231	0.0229599908334128	-0.00345720750684992	-0.00367097575907335
425.313374861006	0.000124613278238172	3.88691048493864e-05	-0.815175940582163	-0.00899863885746785	-0.000182049741227092	0.0004148033072225	-0.0203056859518691	0.0187062085176317	0.00210806466768439	0.192492282668616	-1.7868886984445e-06	-0.000118878920210904	-2.01953323978148e-05	-7.88989916723034e-05	0.0414927801329811	0.957889750972789	-1.48515223183138	0.0998656151200679	-0.00700025434234915	0.0105627513212768	-0.167281221824601	0.494620361471778	-0.0804293612381298	0.0928574394685286	-0.0135530526473221	0.000184136213384747	8.38307202121013e-05	7.39239570452935e-05
427.042634467544	-0.0278754087497159	0.00747843329233079	-0.791633415590366	-0.00350991511344065	-0.00161130600288688	-0.0389750269313333	-4.34285727746762e-06	0.00818776566337086	5.95693304375942e-07	0.245313792902927	0.00638198805546715	0.0178632099279809	-0.000837584705485498	-0.00116338739267533	0.0057211159851626	0.951983537026587	-0.951514448025925	0.096308395529931	0.0017683127868487	-0.093078710019164	-0.142888917588249	0.706931473237699	-0.110480056587923	0.277203571341696	-0.0197632168063384	0.0250110114264231	-0.000200553668869857	0.00841669788702398
430.074699892638	-0.00243001490930004	0.0046764395745458	-0.805941478586882	0.000150628654251279	-0.00067514995776416	-0.0081769344626381	-0.0232923944432098	0.0121069836748939	0.000278818794732245	0.211982886552217	0.00236964915072412	0.00363541242844958	-0.000575748987990066	-0.000257594001209305	0.0221896285922658	0.932539882395935	-1.33929654245148	0.131974533860632	0.00379363158320061	-0.090390470640531	-0.188300314010218	0.343397993297266	-0.011987732119234	0.18801776668358	-0.0264463250486111	-0.00135384041749605	0.000561191402205919	0.00105482770653487
432.851361325611	-0.00189940680092439	0.000995197882883083	-0.802077460938777	-0.00188964261218856	0.000164950237371562	-0.0137706024313678	0.00749961580817742	0.0376939142462769	-0.00392450343702209	0.218478943773259	8.6214709171788e-05	0.00187197265220289	0.00014170143438948	-2.52066353345365e-05	-0.000569390447226652	0.956397842882383	-1.35318749057066	0.0833894482491524	-0.00078353058508908	-0.108339826627239	-0.221250485335497	0.515639706246023	1.89639963432007e-05	0.232670900033514	-1.60824517764175e-05	-3.31115870392553e-10	-0.000636149311308142	-5.9842403717813e-05
434.3194245077	4.30615205778259e-06	-3.25503930364248e-06	-0.817774256875633	1.92864264908826e-05	6.20427119553294e-05	-0.0037930001888123	0.00104296154372955	0.0207720111028946	-0.00208013099565938	0.194183364069258	8.28525007293965e-06	1.18258986226362e-06	8.43606809433385e-06	2.39992139763668e-05	1.45983742474211e-05	0.964195887333197	-1.50001210909443	0.0535475770928503	-0.00494759619109933	-0.107505917417011	-0.240376177601752	0.247258878342072	-0.0158052290046486	0.19225390232263	-4.48095189068e-06	-6.95065723895097e-06	-1.91288485555401e-06	-2.79244682637711e-06
437.313108188445	5.30177488328592e-06	0.00398917648532838	-0.79611282190103	-0.000347441846390494	0.000227305293692467	0.0150343708082202	-0.000798632202641798	0.00610926302435683	0.00133251984373204	0.213472961207086	0.00215751157696395	0.0145201379820259	-4.55190615680495e-05	-2.78725731921078e-05	0.0472185751355431	0.98836722939169	-1.50014522767095	0.0545052625511899	0.00734187373764478	-0.0196288062925205	-0.246864109325749	0.292034456197862	-0.011651339069241	0.179806044199352	1.12979105176256e-05	2.76472309471321e-06	-9.88044682274119e-06	0.00245348638094138
438.317493484735	2.61309273361705e-05	-4.63583515719056e-05	-0.803935899112606	-0.00251203374431646	-6.70326707594754e-06	0.00303679518184893	0.0209409551480837	0.010901356276769	8.23911102578259e-06	0.204108088479732	-7.11309365531198e-06	0.00650435570372646	6.13430001457864e-06	-9.86933039402368e-06	0.0343943019145344	0.999990193480399	-1.49998212199184	0.0281953207715352	1.96951187989641e-05	-0.00355576245421962	-0.197544889693133	0.36756617463989	-0.0153892662428259	0.153903756520979	2.69409257189145e-06	-1.419111469476e-06	2.55360715111342e-05	2.03715062605252e-05
442.640333050388	-1.27165054064311e-05	-9.51593546076083e-06	-0.808369308085966	0.0181068806013404	-1.09726816793575e-05	0.0179163861461178	7.99561411149964e-06	0.0316184813956507	0.0239667458054562	0.213523568262735	-1.01939625251397e-05	-1.40928579228237e-05	-2.90675865110482e-05	8.60189910920328e-06	0.00937476051134463	0.999998770906174	-1.49994525308141	0.0602457098666419	-0.0639901147858473	-1.86044577281269e-05	-0.12720915918784	0.255574107016979	-0.0691990003055965	0.137757709343204	2.85928624551788e-06	4.24579361907958e-06	-0.0330008644585777	-0.0310894874411663
445.526596385706	-3.61622654931318e-06	-0.00526116422268764	-0.792686456314939	-0.0113062667874448	0.0132257509844005	-0.00108927675229291	0.00659167243503521	0.0170934053989173	0.015157320796046	0.215488865256055	-0.00390820515255325	0.0143879428654601	0.0044649913691102	0.00529639593209482	-0.0230493897515029	0.969905350141893	-1.03656614877935	-0.0205068619200961	0.0173052035029835	-0.0242153695266098	-0.0731064888197153	0.351318924369965	-0.0307414254557485	0.123533470101576	-0.0324294893114482	0.0434777476388739	0.0118632946777423	0.0165955476873844
449.644396266222	-0.0188201534113405	-0.0143392088669896	-0.789242619902353	-0.0190385881076852	0.0136218868763739	-0.0364370114418603	-0.00397004076091529	0.0435054792851741	-0.01579310421933	0.25049303600996	-0.0110289758602494	0.0147366110710081	0.00981901733716209	0.0112634860936296	-0.0407882003940905	0.960000336411781	-0.683982567600784	-0.00985180853119737	0.026579410598881	-0.112505288814473	-0.189700576615706	0.698438906209594	-0.0213631363388602	0.282695667989404	-0.021580546794024	0.0502302830229807	0.0186940196503667	0.0215550479999893
452.961719345435	-0.00192369518924331	0.00413158725686173	-0.808128750293788	0.0183453178686564	0.0058251196137677	-0.00150801897654352	0.0422276806841695	0.0318649368040419	-3.82971061157043e-05	0.215051404130968	-0.000573900231165561	0.000935473907888785	0.00383683919288797	0.00016616575921975	-0.0512563888487116	0.931514016723746	-1.04682381843351	-0.0783207389545958	0.00187560304311331	-0.0979383065102734	-0.344119489017662	0.485555740360996	-0.0303004218631498	0.221415239198985	-0.0245355385197046	0.0177452645502427	0.00186395047846861	0.00169221995273134
456.336881458625	-4.89533901814947e-05	-0.000124494046427352	-0.809413882172855	0.0152470881295242	-0.00268286568063514	2.28088254396543e-05	-0.0282297433896046	0.0264965574653632	-0.00111644786930764	0.20203274500691	-1.98676440188229e-05	0.000126415754480625	-0.00123586107723114	-0.000140496640633149	-0.0452916065340389	0.95935247163877	-1.46940108470962	-0.103860019729555	0.0151766074114275	-0.0264551819943621	-0.168582737005354	0.373949709879061	-0.0724368039127266	0.086202835457048	-0.0130245749901683	1.79994572638228e-05	0.00205799766686542	0.00645298174437314
458.420487481388	0.0278461727587499	0.00788415982601721	-0.791119736694155	0.0036103681223053	0.00208742316236686	0.039274983922831	2.31964517207348e-05	0.00839584973905783	1.0036707511145e-06	0.245332734068616	0.00682491488161946	0.0180949472194914	0.00098918669498165	0.0016004013300026	-0.00267346061662407	0.958669187023031	-0.95882061268254	-0.0898667802858271	-0.00283147777285673	0.0871864240937649	-0.13988692211297	0.691455241393567	-0.109291913478088	0.27633871688238	-0.0140696877547488	0.0242476590521999	2.94887721653898e-06	-0.00899793784652751
461.132791857139	1.98648822579316e-05	-0.00152471012222512	-0.803297813994727	-0.0150771405285126	0.000151590360429259	0.0113557503524815	-0.0435035656829525	0.0130778930042812	-1.09846188839816e-05	0.215494255120017	1.57566007376471e-05	0.0059567333530564	-5.02977856455331e-05	-7.95689603461456e-05	-0.00817879716937736	0.958975830427389	-1.27169507013002	-0.0939679062664014	-5.61951810337191e-05	0.0853426105681495	-0.137538436746875	0.440576394501346	-0.0199542229384349	0.195217977666743	-0.00878993340019962	0.00174555972921138	0.00739903748733985	0.00110577901514888
463.897592972721	0.00752930591666831	0.000375779566988933	-0.798470899701197	0.0166959693653312	-0.00207551800804079	0.0171003108598751	-0.0205663261891315	0.0392972639693279	-0.00691298247249157	0.221333674745109	2.59741634733507e-05	0.00526660848122947	-0.000918178554043699	0.000129885720017223	8.78474834584066e-05	0.96653638600589	-1.30969834533943	-0.106846029165283	-0.000143525047608697	0.106223733698027	-0.166165020228238	0.525684850275857	1.85366991403308e-05	0.237265827576502	-3.27137494343919e-05	1.87399609957659e-05	-7.10716743852482e-05	-3.23147353351995e-05
465.654986384216	-1.90493365330705e-05	1.00367232579248e-05	-0.81699088094743	6.46559043408993e-07	-1.46568932832595e-05	0.00541410443676805	0.000384897102728844	0.0202636654218461	-0.0041958461572837	0.19312622770313	1.10717680781837e-05	2.2759517129934e-05	-2.9445731570963e-05	7.11797894316541e-06	7.81165176633957e-06	0.967519345035496	-1.50019212307029	-0.0500502387548223	0.00578164730225127	0.101854343792959	-0.241742963082451	0.240825256966341	-0.0167346856539762	0.192817477240709	-1.7249747562777e-06	-1.62192485642925e-05	5.05418857278941e-06	2.08321756200941e-05
468.562069152639	-0.000425452298610174	0.00490323986524654	-0.794696689706411	2.87599751683448e-05	-0.00322797629617851	-0.01784979291806	-0.00651585732337554	0.00444820144162104	0.00024054283847895	0.212741556046344	0.00353714362105827	0.0158833608004616	9.12235198891683e-06	3.78707890995819e-05	-0.0473721390041954	0.991337607373845	-1.50015754560866	-0.0527823392987104	-0.00959162008483631	0.0139499311406814	-0.25009508389837	0.272044425045849	-0.0136753025135186	0.182225948406417	1.18852880350343e-05	1.85744298228799e-05	-0.00240919424037015	-0.00483522743774135
469.624698808244	-6.27057991613318e-06	0.000662040078104022	-0.802420660064154	0.00542410057128187	5.26574833395214e-07	-0.00416298822594686	0.0263317670109054	0.0123327655938908	-3.79210723820114e-06	0.204869710889114	-2.03765406216508e-05	0.00767661514590555	-3.07226128106598e-06	-5.49777061395218e-07	-0.0341744757570668	1.00061127926649	-1.50003474922963	-0.0262551914781436	-2.68137176608987e-05	-6.45146673009154e-06	-0.200217630502846	0.375222970483245	-0.0153968438588704	0.156449173866918	2.15025113781132e-05	-3.99758834300047e-06	-1.43928094976429e-05	-4.14678717556323e-06
473.916972373001	-7.39933119937092e-06	2.37617973482281e-06	-0.806190036375584	-0.0189118291682881	5.54403780548752e-05	-0.0180939585153173	6.57859051401469e-05	0.0350075674379714	0.0228888411748516	0.217123038096362	6.59473751921412e-06	3.66371569371131e-06	3.36828836090657e-06	5.88962936526705e-06	-0.0099202644706925	1.00000294971164	-1.50015377875951	-0.059312363144841	0.0665861183444767	-2.03677920824873e-06	-0.126312302637702	0.236302024041173	-0.0717978595456985	0.141952896924162	-0.000786224836352608	-0.000907907029289903	0.0357145429336224	0.0329978594961885
476.288218671108	-0.00866664798544159	-0.0200243086098855	-0.777103249504584	-0.000282318399601804	0.00202697987336749	-0.0199142288149944	-0.0180026567664939	0.0513661304479803	-0.0178693443164214	0.259406527638233	-0.0151775107461908	0.0243731063149248	0.00257929184700829	0.00426757683031171	0.0166674169433024	0.941497578350716	-0.715638148652771	-0.00787650139798038	0.0196503194572485	-0.0212746335777799	-0.127013689695787	0.870179538523929	-0.110148469319449	0.220174980502193	-0.0535036857705502	0.0632724604283394	0.00683119166093368	0.00683729427276785
481.009210820464	0.0176878987326476	-0.0125597975474275	-0.789229501106663	0.0168933844464406	-0.0132243519536161	0.0364783153809767	-0.000792226495073199	0.0426485461521317	-0.0156738010579892	0.250694233257479	-0.00998478443262799	0.0144693531007543	-0.00941965303401735	-0.0107539425667059	0.0387271704042839	0.961291834964881	-0.697886072319972	0.00642176066434335	-0.0253668367161111	0.108243143858375	-0.184524513246741	0.66352202776582	-0.0215459440597391	0.282148112924861	-0.0208330305678506	0.0494361724220649	-0.0177065687580529	-0.0209406795879209
484.370202069211	0.00173440179103708	0.00435800567345939	-0.807854726302586	-0.0183765124303293	-0.00580749182769657	0.00154953544843385	0.0423469597012276	0.031816023319078	-6.21067828425864e-05	0.215013563026219	-0.000720406225989212	0.000829638749080569	-0.00381840584992578	-0.000325258729859393	0.0523239870760219	0.92856583821841	-1.05079226504355	0.0801705614315634	-0.00196145906565963	0.0933564824423999	-0.345266418354582	0.490331966163818	-0.0306303349449793	0.220255926664328	-0.026959879828554	0.0179500627129449	-0.00197330653075445	-0.00186468357866369
487.386141043285	-3.99664466540408e-05	-0.00186163392120036	-0.807156408021568	-0.0153345110896894	0.00242772255767566	2.28064737653473e-05	-0.0250823865960234	0.0208648588724369	-0.000344059500740053	0.202798938504702	9.72172450172687e-06	1.6431286728172e-05	0.00194717103673943	0.000163509107398587	0.0508089647489135	0.953336650441404	-1.43496205775541	0.112820876763042	-0.0181516927339776	0.0244199180929668	-0.165673522203894	0.369240049863313	-0.0776755866580006	0.0880271022599658	-0.0194078077683861	-5.27222464209918e-06	-0.00481752212391272	-0.0102109625450942
489.810847559365	-0.0276360533216043	0.00768667182761066	-0.790676290346904	-0.00369421644918311	-0.00210189175432647	-0.0391145240731691	-0.000131054987227166	0.00864922840900798	4.62022990227139e-06	0.245408822741108	0.00675951191220477	0.0181018055047692	-0.00112077856046184	-0.00167933841041073	0.00200476109574365	0.956213609742915	-0.9517210475781	0.0916269373710005	0.00342893254952644	-0.0938819465733897	-0.137810036516746	0.6946365722668	-0.111418109056432	0.277973633219251	-0.0164387821195781	0.0250086976985771	7.99302141368491e-07	0.00968461695186595
492.69718645427	-0.000145595465335254	0.000262624884346246	-0.804549405805093	0.0112109635951185	3.04137025738834e-05	-0.00975945034658586	-0.0379631603812693	0.0110198578908618	-3.03802418698886e-06	0.213685220500756	6.17797754477319e-05	0.00428605962859467	-6.81414962744918e-05	-8.77041614093954e-05	0.0142611007987577	0.944645054461784	-1.28550798414657	0.114343034047048	0.000467005847082397	-0.0921852642039899	-0.16347990413363	0.416503162206849	-0.0158259924221502	0.192157349166601	-0.0185167367889596	0.000435948287655258	-0.00567029299164647	-6.76363298652117e-05
495.519537850445	-0.00426283782368285	0.000969915755281825	-0.800131839281961	-0.00775518622759219	0.000148313223635105	-0.015192022422436	-0.00298104028300351	0.0368293961719952	-0.00526822619406534	0.219781471470215	2.20585506225714e-06	0.00306580953528579	4.77267826495946e-05	0.000105650183144778	-0.000195017459989682	0.96007270024825	-1.32711936086766	0.0983634451838829	-4.10628867870612e-06	-0.110282860165714	-0.189697438053251	0.551019891791223	9.38139945255574e-05	0.23469546542305	-5.51151883693068e-05	-0.000114116397084101	-2.22496348349166e-05	2.95857958096484e-06
497.146520091986	3.22227969506343e-05	5.41824504023177e-05	-0.816974603846488	4.19797526294732e-05	4.73528733836928e-05	-0.00389825920644528	0.000974467669415459	0.020664078489324	-0.00223341589035941	0.193970391310465	3.15252337116901e-05	-4.73973983567738e-06	4.49074027462524e-05	2.67143021550383e-05	-2.96737600127047e-06	0.964192936103321	-1.49976733668544	0.0536647066699776	-0.00498287291896437	-0.107611310331224	-0.240499416965243	0.246608577830844	-0.0157942627219664	0.19227416964805	3.59987867584176e-06	-5.18810244566706e-07	-1.28557541750243e-05	1.8406294356247e-05
500	0.000346841385946687	0.00473851650893412	-0.794444180322512	-9.53210426332932e-05	0.00290346850915858	0.0174157843111972	-0.00616374259463227	0.0045006327904929	0.000393773854378703	0.213009519728018	0.00329314881913488	0.0156729134689888	-9.68756418617443e-06	-2.29682921275989e-05	0.0488133094582592	0.986942203884413	-1.50010603193177	0.0562323076048919	0.00844706696856217	-0.0213045595351195	-0.249144549830725	0.275385599661959	-0.0128822378978253	0.18169691017563	1.03821898988454e-05	1.73475547256532e-05	0.00141273206015577	0.00377992517864249


==> data_uniform/lambda_0p01/data/parameter_estimation_error_norm.dat <==
0	2
2.06104706736702	2.04207453288263
4.76838797571314	1.65478975727503
9.58656399399754	1.58285818177163
10.1458010350936	1.51433220010834
12.9020154790023	1.49251970214349
13.3548798330985	1.49769785852546
13.9199471325181	1.46669160604816
18.9797977846435	1.46674447815821
24.0309081009593	1.65394219603808
25.4112274236	1.64533785709262
26.241063252977	1.65015258857875
27.0302182061684	1.65448223129967
27.7287711098405	1.65276500541606
28.803795205287	1.66218911424827
29.9738591756326	1.65214336679957
34.0865433805726	1.61221966861927
36.2679471680012	1.37084975462019
39.8792440361357	1.47708012809877
41.1558263154147	1.38060635746698
41.4968983242229	1.41823909086013
44.5528667893606	1.48119957792045
46.1655109226792	1.49782053412797
49.7882714582456	1.56402086615539
52.5406712151548	1.64896930010749
56.234704076062	1.6316572033817
57.0199880806722	1.62121228677117
58.3812636818675	1.59214765229177
59.736766314687	1.61870895047087
60.6828320763366	1.63458918874772
61.520402922675	1.64183799456214
65.8436957071466	1.63436116322351
69.3718200384101	1.48011271189736
72.6484967857425	1.46195215416219
75.9778729879318	1.55205133174207
78.4333727294334	1.68621714052347
79.6087956894185	1.6536360086119
81.5525954402012	1.56428575161055
84.7444768566303	1.64200124198798
87.3099902661798	1.6467157855932
88.292663619319	1.63099556672836
89.6212384716533	1.60506482980322
91.3131170193575	1.63122117097598
92.3080781286916	1.64984286542364
94.4117149155441	1.71080895789448
98.5760668335813	1.57607184437992
102.582040775486	1.60884885409841
105.492608190916	1.4831420227525
108.231791904719	1.57031389838815
110.154261050732	1.66236504538339
111.877976289205	1.61272805698551
113.115561690315	1.59198040789605
116.313484240873	1.62844045912598
119.073803962419	1.65313787934957
119.816895664065	1.63787301560569
121.23333636132	1.60335466734063
122.755902213164	1.63911177814955
123.767077391599	1.65887418096679
126.081620482729	1.76559189752059
130.569061578184	1.53051875543491
134.570378826621	1.54545831133995
137.477251100172	1.51929108728829
140.347426369963	1.63694506056179
141.909188935824	1.64874276741879
143.947415185931	1.5515842309357
144.579297321384	1.60731422649127
147.798584056889	1.62944235281135
150.623711592272	1.65613235829183
151.358106239637	1.645984821758
153.296361431128	1.65947846585029
154.471914284409	1.65190074897483
155.475780760451	1.66946633818893
159.457892370372	1.67904545163736
162.419907244864	1.4865112815721
166.861219642727	1.49167532885031
170.192484897693	1.59415033734038
172.36094600311	1.70185300185991
173.603061240302	1.66194949425485
175.492511065823	1.56627225952424
177.2379645907	1.58633426787119
179.536238703781	1.5382740135325
182.215311236316	1.65576295884335
182.964297946216	1.65202179220212
184.824411761674	1.66328117615217
185.988855765156	1.65885946284124
186.96945259924	1.67439160063552
191.453932641646	1.66446247288036
195.488210415644	1.56453231422763
198.437632952124	1.51911522421262
202.104955094457	1.50820344893693
204.144783130158	1.71760000230283
205.571325611163	1.69955023187595
207.259863433842	1.59886606896166
210.515393556628	1.65861764847801
213.017679536458	1.66814997353807
213.927490053421	1.65728915139561
214.693105053571	1.66368866656213
216.881884590067	1.65679073267419
217.86055996357	1.67512399273179
218.741887348164	1.68952897758075
224.315909439628	1.60275656075767
228.471584969385	1.61073815571426
231.443506779885	1.51488315447484
234.380525959008	1.64107250950734
236.123736251577	1.66492170631889
238.187731213424	1.56650407575375
238.846324594164	1.62352744276601
242.06567262973	1.63670079679116
244.917353148	1.66803529402656
245.62723623245	1.65945159021121
247.17556063335	1.63785599773935
248.618916966116	1.66379878605838
249.643513191632	1.68379121233754
251.401879387188	2.12011137328253
256.297324967118	1.73616818611306
260.557978166166	1.64852620263145
263.598043281633	1.7039980847137
266.73510467582	1.88412251092715
269.756943629984	1.73092611873988
271.256006151401	1.74626195292823
274.223922682845	1.76642809260606
278.009739178891	1.937042034869
280.503630384594	2.03172024882474
281.439163360215	2.03769262378771
285.695192297189	2.02146680808896
289.452167940212	1.75254623876232
292.673988171378	1.65765839809731
296.335187612681	1.63352001039037
300.6003450308	1.80769084677619
301.609554207605	1.79295772614942
304.835577845385	1.89496703068039
308.129659259027	2.01464095331628
309.743534668095	1.87904162792471
311.963938728126	2.03179440438264
312.891094117046	2.0398249957291
317.235049571792	2.02654357030156
321.391933488924	1.79483128937303
324.153045616594	1.66731323251767
327.816243138453	1.63530556512872
332.439120275214	1.74659021308295
333.047312966597	1.79957384333369
336.27796595342	1.89878247183808
339.533877704935	2.01655126333485
341.120689883027	1.88252340673358
343.307350082443	2.03132700314108
344.273530717525	2.03656788095386
348.569893206908	2.02176007947392
352.306245075859	1.75554905278107
355.499594887494	1.65748152614364
358.985807200766	1.66924450609191
363.052937276394	1.97056563876937
364.431929729299	1.79347213970759
367.672393870526	1.89674313106935
370.928631051792	2.01455104171516
371.986379924079	2.00169975009487
374.670598854218	2.027837867845
375.59818583282	2.03481002404758
379.981806696864	2.02193057382077
383.966690414472	1.78243159322615
386.919464410666	1.65943074266755
390.311692508156	1.70114974399593
394.142226586175	2.02792576997898
395.787679748886	1.78532204998082
399.040458487345	1.91320755571969
402.067719765387	1.998023126582
402.98624298193	2.01831584393419
405.924717398023	2.02547461807087
406.944828560443	2.0338797901621
411.276294230395	2.01742008373547
414.480822850508	1.69681768994174
418.256514755492	1.64634197884895
421.643917809989	1.73110305281932
425.313374861006	2.03110947992979
427.042634467544	1.76906455933399
430.074699892638	1.8905815347485
432.851361325611	1.95607588111233
434.3194245077	2.01424963841121
437.313108188445	2.02274733252766
438.317493484735	2.03434452868698
442.640333050388	2.01649282420862
445.526596385706	1.68561893843951
449.644396266222	1.64418457776975
452.961719345435	1.75769483157367
456.336881458625	1.99301950838346
458.420487481388	1.76913361355436
461.132791857139	1.87052799100375
463.897592972721	1.92916373234542
465.654986384216	2.01462340612246
468.562069152639	2.02138565697398
469.624698808244	2.03606956907359
473.916972373001	2.01432406621142
476.288218671108	1.70787514986016
481.009210820464	1.63511821527749
484.370202069211	1.75968811845587
487.386141043285	1.96372526532508
489.810847559365	1.76571359082844
492.69718645427	1.87060817995878
495.519537850445	1.94672558843827
497.146520091986	2.01366574881483
500	2.0195824147611


==> data_uniform/lambda_0p01/data/reference_trajectory.dat <==
0	1.5	2.4
2.06104706736702	2.90765587605929	-1.98554975597455
4.76838797571314	-0.245718283620019	1.68791625557078
9.58656399399754	0.2988286126925	-0.325532322959317
10.1458010350936	1.33233818671838	-0.711598341299682
12.9020154790023	0.951026377585307	-0.48555229131462
13.3548798330985	0.619980336143577	-0.121966580956093
13.9199471325181	0.164509327630356	-1.71416621151319
18.9797977846435	2.57840259867015	-1.45119359147083
24.0309081009593	-2.25217565252482	0.991874290655963
25.4112274236	-2.48443669135916	-2.22490241184548
26.241063252977	-1.48993048018281	-1.46099196916704
27.0302182061684	0.490153993117083	-0.12290391817602
27.7287711098405	1.76628118155523	0.780679796826606
28.803795205287	1.72337999867694	2.20646126158517
29.9738591756326	2.56133920260953	-0.445390655736797
34.0865433805726	-2.67161662081687	1.50243503761545
36.2679471680012	0.454891825507731	-1.40873712482161
39.8792440361357	0.627377297726309	2.17390850478973
41.1558263154147	-1.07407789897136	0.567089270678222
41.4968983242229	-1.58916118295013	0.0876545740432729
44.5528667893606	-0.622329520524112	0.505790972923168
46.1655109226792	2.20186438245859	1.85303554658877
49.7882714582456	-0.691240715918727	-0.435497952614165
52.5406712151548	-1.92054108689825	0.752674846091091
56.234704076062	2.34122243841909	1.12727383322886
57.0199880806722	2.12031591297121	2.056515279067
58.3812636818675	-0.119460806929846	0.321835191318643
59.736766314687	-2.00764313439746	-1.97562883777804
60.6828320763366	-2.49116454654293	-1.44035183394984
61.520402922675	-2.04836281065587	0.320335302198941
65.8436957071466	2.19097953739228	-1.9405228446119
69.3718200384101	-2.49705883626872	1.23921482050545
72.6484967857425	1.36787313565164	-0.401231135009477
75.9778729879318	0.556475187669704	-0.626059261325646
78.4333727294334	-2.49216502892766	-0.224097586262037
79.6087956894185	-1.82548704953274	1.83266185310309
81.5525954402012	1.29010648866698	-0.346531855294465
84.7444768566303	0.908973321751865	1.03329120107542
87.3099902661798	-2.47130459631569	-0.439128692792643
88.292663619319	-2.14091502983862	-1.93020950382831
89.6212384716533	-0.241436743793533	-0.734463232988748
91.3131170193575	2.21242584622803	1.99305076498444
92.3080781286916	2.44389608057892	1.06707969352176
94.4117149155441	-0.286555269169349	-1.9677154785455
98.5760668335813	-0.278892202539584	-0.0974154159585822
102.582040775486	1.08561820011763	1.93426763561787
105.492608190916	-2.4996216302601	-1.96129318227102
108.231791904719	0.890109078459935	1.89495009204868
110.154261050732	2.4759005210061	-0.433277227618391
111.877976289205	0.558333554964386	-1.71164196324929
113.115561690315	-1.49514706631878	0.65604226813864
116.313484240873	-0.647459659864419	-1.30416828491849
119.073803962419	2.4876454577418	1.13767093941982
119.816895664065	2.03524559031504	1.97804554950602
121.23333636132	-0.100807177357705	0.320645808441434
122.755902213164	-2.23492774683291	-1.99675282862165
123.767077391599	-2.42645725234097	-0.985931689869127
126.081620482729	0.720963188286322	1.79236616047063
130.569061578184	-0.720044192352422	1.26302444109619
134.570378826621	-0.121238500755275	-1.86279566298787
137.477251100172	2.28728669373751	1.819156100684
140.347426369963	-1.88450031420192	-1.80597051984417
141.909188935824	-2.32511008146423	1.11483418925787
143.947415185931	0.575360153098032	0.606825673877185
144.579297321384	1.56135158122877	-0.754449912249424
147.798584056889	0.529823365660551	1.41565905301101
150.623711592272	-2.45346592185288	-1.36688562029676
151.358106239637	-1.90026439488954	-1.99988988166197
153.296361431128	1.18384366771195	1.04672215503813
154.471914284409	2.41940616700878	1.92587749374115
155.475780760451	2.25317979556606	0.384473269932174
159.457892370372	-2.48896654275926	1.73013943725224
162.419907244864	1.40458173835481	-1.83513076756873
166.861219642727	-1.33627013337895	0.467297516198045
170.192484897693	-0.608285809380849	0.566095832850005
172.36094600311	2.38933277759083	0.904550800559144
173.603061240302	2.10363777832623	-1.56293186802326
175.492511065823	-0.792688698682158	-0.330844260824842
177.2379645907	-2.49913316093445	1.96659833964146
179.536238703781	0.0291517119626988	-1.81753559919125
182.215311236316	2.37604781838717	1.6218238761246
182.964297946216	1.66771470619933	1.96060937575243
184.824411761674	-1.35284427965714	-1.24843070132022
185.988855765156	-2.45784678098466	-1.85418302954964
186.96945259924	-2.1909270192574	-0.215423163213945
191.453932641646	2.19387840763057	-1.98733055897751
195.488210415644	-2.4584976471023	0.322713598805729
198.437632952124	1.56471357829123	-0.118516881226788
202.104955094457	-0.254058551007588	-1.48013204911192
204.144783130158	-2.49788698186121	-0.129136678249678
205.571325611163	-1.43899272487612	1.99561745519711
207.259863433842	1.34622133814227	-0.437205564921583
210.515393556628	0.724646828532076	1.22603283605001
213.017679536458	-2.48397800611769	-0.534994710435507
213.927490053421	-2.16507198905971	-1.91113932720707
214.693105053571	-1.22322145711268	-1.71235940940975
216.881884590067	2.13140997450442	1.96364168252164
217.86055996357	2.47720340970107	1.26568989537141
218.741887348164	1.82567806055634	-0.560852375153425
224.315909439628	-0.146156793103224	-0.264179834701461
228.471584969385	0.717553269022013	1.99992485201551
231.443506779885	-2.44059549552883	-1.98589069982105
234.380525959008	1.6173223818037	1.95689961943976
236.123736251577	2.34584856605923	-1.05340373893754
238.187731213424	-0.56264170237891	-0.622450877560295
238.846324594164	-1.58751555760947	0.793494384423905
242.06567262973	-0.496752842070523	-1.4453444515209
244.917353148	2.43679125054314	1.4387700768169
245.62723623245	1.8757745127431	1.99983121948288
247.17556063335	-0.582828304485834	-0.289681772596954
248.618916966116	-2.36900673077452	-1.97373334822309
249.643513191632	-2.31030312612636	-0.55557977353706
251.401879387188	0.130258416152179	1.99329387875683
256.297324967118	-0.827460148833207	1.36987070545228
260.557978166166	0.443172506629697	-1.49188893699035
263.598043281633	1.85380540786034	1.19354506285493
266.73510467582	-2.44497842477581	-0.6486498072695
269.756943629984	0.820273135946746	0.294659016503784
271.256006151401	2.45634566017389	-1.99514452765154
274.223922682845	-0.785452884196761	1.99714696011436
278.009739178891	-0.427703378827751	-0.949307547534215
280.503630384594	2.49998874685932	1.55776616523103
281.439163360215	1.97823558905677	-0.271565164663297
285.695192297189	-2.19932639647388	1.9888914043358
289.452167940212	2.49967160886228	-0.913377580812513
292.673988171378	-1.54907111947406	0.143596349136057
296.335187612681	0.223491721871299	1.45389571120155
300.6003450308	0.16604335259938	-1.40320713666139
301.609554207605	-1.49294880875003	0.65278526628226
304.835577845385	-0.602499667254174	-1.34786381634881
308.129659259027	2.20387045141515	1.87916929747396
309.743534668095	-0.126399011143124	0.288816206169809
311.963938728126	-2.49854938133962	-1.49469769175191
312.891094117046	-1.93908646780886	0.349807401981933
317.235049571792	2.0880650946355	-1.94183144907733
321.391933488924	-2.34802114102829	-0.203553551028856
324.153045616594	1.63424506949824	-0.00483200367442145
327.816243138453	-0.336739565589312	-1.5484739767122
332.439120275214	0.56879439790292	0.614899563151096
333.047312966597	1.52341891174721	-0.697993111800879
336.27796595342	0.55745604263067	1.39029598852456
339.533877704935	-2.2134691374021	-1.87019637511361
341.120689883027	0.058597746394419	-0.372930841561742
343.307350082443	2.49965169020132	1.59583173895497
344.273530717525	1.97554221034766	-0.277044318739588
348.569893206908	-2.16268985009877	1.97676484223102
352.306245075859	2.49999946902142	-0.869612539273719
355.499594887494	-1.54047655271468	0.157299368593128
358.985807200766	-0.0933464128953347	1.15311629704385
363.052937276394	0.81471525983409	-1.86030820715417
364.431929729299	-1.47961252498754	0.633041437385544
367.672393870526	-0.594066874076892	-1.35591020536273
370.928631051792	2.23044964733387	1.85318286095213
371.986379924079	0.884718691756335	1.42467531833284
374.670598854218	-2.49641402778693	-1.66296978386294
375.59818583282	-2.06932881776527	0.0771218126584899
379.981806696864	2.16620425147655	-1.97808742969817
383.966690414472	-2.46374529197013	0.359736375417409
386.919464410666	1.54590527709024	-0.148650215230662
390.311692508156	0.250519093033088	-0.985878170217607
394.142226586175	-1.32922535171828	1.99972234920907
395.787679748886	1.3934406818796	-0.506165075876007
399.040458487345	0.675077502401519	1.27666361919587
402.067719765387	-2.40615710303587	-1.542399837243
402.98624298193	-1.51886774452816	-1.89828004362379
405.924717398023	2.46528907159291	1.83341767720227
406.944828560443	2.13490342550436	0.0752656632021432
411.276294230395	-2.26434546954134	1.99978738256045
414.480822850508	2.23930436721767	-1.84369894685029
418.256514755492	-1.43512515401307	0.320921669636497
421.643917809989	-0.395745717074072	0.821712761513939
425.313374861006	1.67078446418645	-1.93653527442337
427.042634467544	-1.15121369690957	0.157429378155013
430.074699892638	-1.28663664188628	-0.538232895704879
432.851361325611	2.46491227914785	0.368306755777126
434.3194245077	1.63127159711924	1.94765893063658
437.313108188445	-2.45682958958276	-1.85677756473398
438.317493484735	-2.17331208918328	-0.170252689692089
442.640333050388	2.30132950122416	-1.99819445087301
445.526596385706	-1.87975899618639	1.99991539857475
449.644396266222	1.39466448989359	-0.381658884923134
452.961719345435	0.564232838811074	-0.620499407282661
456.336881458625	-2.11259154443688	1.54978038513995
458.420487481388	1.09166778692009	-0.0738138891900343
461.132791857139	1.77779838122519	-0.241692849178795
463.897592972721	-2.27602266084498	0.439296573288447
465.654986384216	-1.73520783112465	-1.98018493118347
468.562069152639	2.38612609175151	1.96128468219364
469.624698808244	2.26096589557684	0.406787386006578
473.916972373001	-2.3854748781785	1.96181935166126
476.288218671108	0.957246039379746	-1.4917715736847
481.009210820464	-1.31955377456543	0.491377636036065
484.370202069211	-0.576915684469372	0.604910484678934
487.386141043285	2.38273626522907	-0.929244035844333
489.810847559365	-1.05124480656067	0.0175842227480182
492.69718645427	-1.58586335965486	-0.0843197118549675
495.519537850445	2.4010350306632	0.0103324293588505
497.146520091986	1.63757152590163	1.95001106908201
500	-2.39733206260153	-1.95123216431424


==> data_uniform/lambda_0p01/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
2.06104706736702	-0.147040049944068	0.111786799967683	0.0175106265817435	-0.201912559478665	0.578047886679206	-0.532096589958223	0.467877455775875	0.460516227771078	0.247815077427127	0.033499498897637	0.0517366144571494	0.0148362401535883	0.308554703711348	0.314356452248943	-0.0252486713950428	0.0354334024524731	0.260729071245666	-0.0690055989130662	0.115918513663433	-0.10203257433439	0.0855292045701602	-0.62214622891687	0.0838562976359086	0.00691089492159991	0.019877670046439	0.02495533200892	0.0755966535901011	0.101967514260614
4.76838797571314	-0.039749585540802	0.0273401977811212	0.101619283427368	-0.187920209912866	0.440137841620308	-0.348904085351166	0.156367235728435	0.309782383121244	0.354840323421199	0.136521037544944	-0.00603935086016866	0.0722406136019333	0.228287590330017	0.228157008888953	0.0555304779650684	-0.054990137467313	0.643620172785688	0.000642814950418151	0.0660794194916869	-0.0605827022078681	-0.0406177407470579	-0.638185670239044	0.0318991506662554	0.171183796772649	-0.0470019125571266	0.0401457797354398	0.0296554694817824	0.0707151031043047
9.58656399399754	0.0141747423113049	-0.0313175636222747	0.154047368899097	-0.0166288511874453	0.331027121164366	-0.0714023045469995	8.86901186830505e-05	0.237139774741747	0.237740087880819	0.151309892254574	-0.0210843404080226	0.110097340503321	0.129829459872579	0.0995605819697486	0.0227323595444851	-0.0373512252141784	0.26531356628666	0.0138603961481277	0.0179814458603857	-0.03078990186653	-0.0755466431220792	-0.876150803001202	0.00829209501935368	0.0931487469111804	-0.0207342885311448	0.00510570810339698	0.000111719963081227	9.6622866255471e-05
10.1458010350936	5.36333421083702e-06	-0.028226968012934	0.154434525917894	-0.0131815257269244	0.327184085045813	-0.0695703411349766	0.000756975284927941	0.233220306674737	0.230959933017677	0.147230115046484	-0.0179557558597705	0.110142897763831	0.125864902110311	0.0956891083506349	-0.0228753158503674	-0.0680053391236942	0.565651255584962	-0.019473158560687	0.0430032910040578	-0.0543447212554223	-0.10104242307524	-0.543369164276843	-0.0184352602462311	0.111370516837495	-0.0464852551542589	0.0312558191283994	0.0217472380883301	0.021072632786204
12.9020154790023	0.00878778418608712	-9.81275178645692e-05	0.129479470700401	-0.0108766749723103	0.26247729098951	-0.0588587790914595	-0.082295886200129	0.0635711671882908	0.0885005669323909	0.034433792967495	0.0063902865921411	0.0936665318267699	0.101415813926547	0.0798198437582023	-0.0471148967501247	-0.105092980651943	0.433982143064161	-0.0780964963886532	0.0158680327702487	-0.0594286530511325	-0.180534771941881	-0.58246669609602	-0.0795117048817497	0.0174463920085067	-0.0633903564684706	0.0247677747467807	0.0186758330543527	0.00900747418027802
13.3548798330985	0.000937755795237451	-5.41208151329345e-06	0.126499164744333	-0.00883386657363925	0.259237672284941	-0.0547692132420669	-0.0801883457458068	0.0599458116806817	0.0833445926984041	0.0302179427461875	6.97662666247738e-08	0.0906247140172187	0.0981902142382346	0.0765125931610315	-0.0708890745819852	-0.124115784222546	0.4740525505963	-0.0940303460017066	0.0180638786516745	-0.0600282390923604	-0.195574019541824	-0.496091223898805	-0.0812084190109161	0.0117243673356377	-0.079441757346921	0.0288624838838936	0.021424820244827	0.011038313142825
13.9199471325181	-0.0136318017073677	-0.00180848999931267	0.142271550716979	-0.00611702449142763	0.259803512351436	-0.0762790641764455	-0.0763523884690702	0.056510932779615	0.0710128464884836	0.0629964339615638	-0.00163975304445888	0.100650189488578	0.0974932505089845	0.0769502930192087	-0.0971428191196876	-0.135678909315021	0.627051688331523	-0.100211331045973	0.0197087262327266	-0.0780938863842559	-0.201182795450969	-0.42802704662741	-0.0860248202859871	0.0296593021637328	-0.0893996368429775	0.040508525581256	0.0229533055457758	0.0131981793292429
18.9797977846435	0.0311931601059557	0.000152527285311981	0.174382260802375	0.0854485012616192	0.106193193198666	0.00490252246256257	0.0321344628420814	0.146643536872159	0.00830335189982461	0.142426616381609	0.00115508413274707	0.11232280327019	-0.00880458706124284	-0.00118852338411545	-0.00833181749510156	-0.0982934431933643	0.318214880578919	0.0164318987666416	-0.0173124406763859	0.0219008370647539	-0.0532308518945789	-0.68888902622913	-0.107379947076596	-0.00336982837936777	-0.0614692373547562	0.017158545665285	-0.0157998545298745	-0.00435178564087493
24.0309081009593	0.000110257485391524	-4.3337457507338e-05	0.147734510676859	0.0166129425389756	0.0650506039156821	0.0102589212103655	-0.00249483839833987	0.129526135827038	-0.000133261339049547	0.149759935979832	2.29317043488685e-05	0.0774059499994957	-3.63511069974449e-05	-0.000108922813774867	-2.31175917299043e-05	-0.0873614142758331	0.00191671930210531	-0.0877181710176767	0.0015814858242087	0.0263630060932937	-0.156417565399342	-0.703591699480045	-0.0164647955572317	0.092032574080677	-0.0285597440550462	1.96205223200796e-05	2.6623353143219e-05	-8.82761265772065e-05
25.4112274236	-1.63501444085746e-06	1.6770545735046e-06	0.134246663874055	0.00902587082159495	0.0531097670621178	0.00942495274485277	-0.00993632488750648	0.107080241105944	-0.0213096028136244	0.115423497800466	9.45207780295235e-06	0.0665841206320722	1.30553682789194e-05	0.000896275474742672	0.00476672570976419	-0.105716133707257	-0.000117887483884806	-0.0149588613060947	0.00436153281159242	0.0165881508481308	-0.250558918139719	-0.764846286824976	-0.00994273363075821	0.0716591418086034	-0.0316933627221418	-6.96530951141224e-06	0.00235366716010359	7.74716674497072e-06
26.241063252977	-0.00168003622994894	0.00376017418129774	0.133225956892099	-0.00575963681072054	0.0345145317579737	-0.00540063587008715	0.00556065445428908	0.109898811074725	-0.00130164357565841	0.119367366055604	0.00197083893521261	0.0634673209039568	-0.00434370432609233	-0.00449144243477851	6.7882327079689e-06	-0.0986341940299235	-5.11687213739092e-05	-0.00362792395807619	-3.58865442872583e-06	0.0109300016842607	-0.24975194434517	-0.752979272353985	-0.00813241698358962	0.0573402455223515	-0.0236899715867833	5.84573259477295e-07	4.56706916749765e-06	4.46919355145231e-06
27.0302182061684	-0.02196048544734	0.0117520530171499	0.142920414239156	-0.00964688506276725	0.0152298758940533	-0.00923174681647166	-7.58914748188566e-06	0.103991916169864	-1.48770266222296e-06	0.114934843104806	0.00911097572264095	0.0721777188226051	-0.00944520033374726	-0.0099998630785251	-0.0035200030449064	-0.091751388958811	0.000145349744853201	-4.24501029369107e-06	4.70395506235671e-07	0.00350351691518892	-0.246015357141467	-0.709182666336768	-0.00356432816597922	0.0465024529805267	-0.0163175303685364	8.55930512072633e-06	4.55462061149342e-06	-9.57055315726164e-07
27.7287711098405	-0.0174964986531987	0.00829382105029376	0.139165588512037	0.00290229932949291	0.0111557254474133	-0.00180640671809668	0.0129046498462861	0.102098116089821	0.000444276457885425	0.108538985712634	0.00370115083721119	0.0683038717568029	7.35304025096252e-05	-0.00149542322584068	-0.0351168729363253	-0.122558978418833	-1.83772549533847e-05	-0.0339691331511137	3.33616841545015e-05	-1.41632634487977e-06	-0.291421463391186	-0.679360322804321	6.80005498949786e-06	0.0379024232025472	-0.039152728209184	5.35980165992336e-06	5.83582491825855e-05	5.49540943988429e-06
28.803795205287	-0.00436061479537489	0.00295882825996187	0.131393700239533	0.00204121656154442	0.00543004847073641	8.4125618610037e-06	0.0203948758502021	0.100402087518996	0.000607256248650069	0.100134692457489	3.84148957338706e-06	0.0601716994503435	1.00615777386055e-05	4.45440837889481e-06	-0.0270439908586965	-0.11463232261679	-0.000157304589123618	-0.0267053349834315	-5.93457306675184e-05	-5.1653532502801e-05	-0.2863799951889	-0.660246895252602	-0.00551773621139857	0.0124366822001362	-0.0303962047036287	-1.95669266073977e-05	9.00996511384383e-07	-1.38976375946315e-05
29.9738591756326	3.36429193549258e-05	-0.000225841220140049	0.120036062119811	-0.000615506269827752	0.000208853685170818	-1.85210699293611e-05	-0.00371750866550125	0.0873122657122553	6.46023461981604e-05	0.0917706976555435	-4.48635696348567e-05	0.0484241749374703	8.0499166201254e-05	5.69120173523988e-06	-0.0110092292997772	-0.0876357613571257	-0.0103843313937324	0.0259698251293408	-0.00772951727899858	-0.00772994396323117	-0.124099481305764	-0.743480440027624	-0.025297187375438	-0.0199585609065647	-0.0195124791235264	-4.07367976766411e-06	-0.00381355817682713	-1.51531517171785e-05
34.0865433805726	-0.012600493187581	1.28491334134482e-05	0.146453566024387	-0.0196953558031741	7.75621103952313e-06	-0.0506274361382459	0.00718052027850453	0.105003891046094	0.00384864693851876	0.160607423080382	-2.32686838007686e-07	0.0580646042291672	1.06890266078967e-05	1.0551463923909e-06	1.69457493076957e-05	-0.118365266131803	-8.70932113742808e-05	2.52035292498736e-05	0.0637025369350761	-0.000907811920037697	-0.112221943817909	-0.850940589244769	-0.0803507102315906	-0.016690086995196	-0.04253366419331	1.84589298883965e-05	0.0340675151994646	0.0362309692259586
36.2679471680012	-0.00020291170069149	-0.00598111861962624	0.173835416740844	-1.8659456492617e-05	0.000877149550205863	-0.0162492924146158	-1.53765573846859e-05	0.0953958103751088	-0.0193672735110645	0.209514622523382	-0.00537596073397141	0.0746873208564382	0.00165897957179549	0.0013290279844454	0.00635757286029505	-0.127316443102595	0.592542638768811	-0.000593352637348123	0.0191000214665971	0.0221693944086856	-0.0463460344019677	-0.576646532588914	-0.113294520028986	0.099174468699302	-0.0551982735377216	0.0422058559926993	0.00342555681155896	0.0038277999520623
39.8792440361357	-7.7934683029358e-05	-5.23839324672096e-05	0.147946956866281	0.00626922181442601	0.00508366129354859	-0.000328897045076273	0.0160040473501506	0.0882120262648311	0.00699205100924409	0.163567058147056	3.73984031203765e-05	0.0494779669224061	0.00163842853898676	-6.80372980213346e-05	5.84075796734793e-05	-0.0989401489441427	0.261765108802708	-0.0301618636916326	0.000725896528670923	0.0210646018935281	-0.112998798217931	-0.797623460586135	-0.0178758075748296	0.0761561352537799	-0.016030577039033	0.0073621611741686	-1.13989310783286e-06	0.00237923268473219
41.1558263154147	0.0283916102302939	-0.00856666662750654	0.182586154130344	0.0051067258017493	-0.00663185636472361	0.04961371764178	-0.00181229592322234	0.0843046355735749	-0.00346536055279749	0.237970937112861	-0.007402632430157	0.0712120325404546	-0.00539249395771739	-0.00591806740987232	0.0335851074764212	-0.105824830394183	0.626733827090151	-0.00380418863750263	-0.012437124120048	0.0675662883746987	-0.113710093919563	-0.568990109262366	-0.016832606137115	0.14195069099849	-0.0207806789511934	0.0321370785636958	-0.00990061053073969	-0.0109542712813543
41.4968983242229	0.0338707405863189	-0.0147489375073203	0.184337385623415	0.0128599532590383	-0.00826935441912787	0.0495232638351649	-0.0121509194788377	0.0861821419983294	-0.00317484271060386	0.236671390906712	-0.0114711233386096	0.0726028463835525	-0.00665765466721927	-0.00658683583971894	0.0509949568951437	-0.128861752978389	0.68318547580045	0.0272206389074668	-0.0206816677899835	0.0678763831028716	-0.154592800128325	-0.401293487287041	-0.0197556474506114	0.138613363688637	-0.0370781230974675	0.03768882483601	-0.0174389785878719	-0.016590506071383
44.5528667893606	0.00306611512279565	0.00547946093064044	0.168471451523808	-0.0166971495398186	-0.00852110056681655	0.0160913254597674	0.0200199344787124	0.0569590170854226	-1.0601517649349e-05	0.200380867640624	-0.000314292617250847	0.0570066270577563	-0.00664106790253956	-0.00311223339547054	0.0659625812732922	-0.161198995521549	0.298536163054267	0.0944526972039003	-0.00139288646735155	0.0600978334334345	-0.289122681503984	-0.612218635086158	-0.0341777751615643	0.0705225798914438	-0.0459025771535309	0.00428303025935197	-0.00130355336498142	-0.00133360053694706
46.1655109226792	0.0183282662733579	1.45152231004475e-05	0.177734811165373	-0.00105342623460643	-0.0064386788783665	0.015002796010455	0.00266822592059493	0.035371645456804	-0.0168119736639505	0.178094808606668	0.000142623607727606	0.0661238787125644	0.000280966442029715	-0.00393007582606003	0.0782484886998828	-0.171676619183835	0.206117500571608	0.0779606932289575	-0.0132158617565512	0.0272330937265636	-0.298910638988736	-0.679455064711741	-0.068336225543333	-0.00145139699158514	-0.0524662231080702	0.00327109218650673	-0.00130231668230037	-0.00874260049045845
49.7882714582456	-0.0207238428430119	0.00291662804511397	0.186780360870296	-0.0051534026516484	-0.00121333843800815	-0.0370547993321887	-0.0216704353069366	0.0525991609507941	-0.00556656385186461	0.225237864716654	0.0026174477643422	0.0627966376304978	-0.00092064333104681	-0.00135808632165268	0.0117808641971512	-0.133593889826584	0.401374998884473	0.0742809017864256	0.0104180953039291	-0.0786988356681782	-0.156372525275967	-0.262386940270752	-0.110254209755623	0.149267553626127	-0.0267455267399798	0.0177191378337563	1.45320102974166e-05	0.00907149671596109
52.5406712151548	0.000244727042970226	-0.00296398670742421	0.171697072901031	0.011831265071291	-0.00392164754383465	-0.00986586592557015	-0.0384829053900275	0.0446578285990213	-0.0055560567625585	0.201092747724858	-1.34914406658017e-05	0.0470239415244585	-0.00205398649925024	-9.41465624887501e-05	0.00180311160077351	-0.109077785256169	0.0227942828639665	0.0338752127822852	0.00646809941795786	-0.069006571023982	-0.0759007055932917	-0.535609771310273	-0.0423509822055527	0.0931102798881954	-0.00850135479863317	0.00103829592009947	-0.00287502638833827	-0.000835676704059493
56.234704076062	-1.73444382648334e-05	-1.58557476388917e-05	0.166988519077707	-2.21810105790073e-05	-2.03996484735568e-06	-0.00654475664187423	0.0153852013298646	0.0700415202373758	-4.79156665141305e-06	0.20267172526475	8.57900659754908e-06	0.036150027534896	1.323467191734e-05	-3.58269273492425e-06	-6.00410845483157e-07	-0.126953979195974	-2.69784303369538e-05	0.0512482564504149	-0.00427216304952388	-0.0807229491098072	-0.229488622747149	-0.717163735456792	-0.000931183267648341	0.129345918688086	-3.36188768017487e-06	-6.23649139574157e-06	-0.00351269269503003	-8.49332231071352e-06
57.0199880806722	-1.75414695187764e-05	-5.3850407631694e-06	0.155008897423888	-0.00270300112325404	-0.00226855386479408	-0.00700193173713145	-0.00649378882741956	0.0415231474253545	-0.0113751517649795	0.178863917402981	-2.05338086460919e-05	0.0263810890070393	1.93720031329111e-06	-1.64424126766807e-05	5.65384287433005e-06	-0.12071210598757	-0.00010110996269633	0.0400884825857371	-0.00429382104462793	-0.0799778434046706	-0.228345393369334	-0.814318498999364	-0.00897108022614805	0.107715868232455	-1.32497216381268e-05	-5.38445860137055e-06	-3.81532691540655e-06	-2.65360435952557e-07
58.3812636818675	0.0243409352510894	0.0103354360158244	0.177208280404981	0.00635781061070725	0.0155420656154559	0.0296312337812943	0.00300500501425091	0.0515316174740117	0.019265343692539	0.218143287088304	0.00844682950685447	0.0405239972735727	0.00872296667422084	0.0125972940215525	0.0121033617976314	-0.100340747656105	0.0814959883952056	0.0285747885795601	-1.53727697640337e-05	-0.0547116643683074	-0.217294544197776	-0.701440658518306	4.63299538358911e-06	0.100636898133427	0.000268667728174063	0.00655055161927903	-1.03040358000902e-05	-1.41004739765268e-05
59.736766314687	0.00914028532358136	0.0114003506162152	0.176493514289234	-0.000147900234083799	0.00831617106041744	0.0227178122385619	-0.0029381089864575	0.0327768403855234	-0.00294424625608997	0.191272828225221	0.00843567661583211	0.0413831163377573	0.000620498227962577	0.0029594449150788	0.0388523272002628	-0.111007777220783	-0.000140975875001593	0.0394489296616962	0.00499597011025785	-0.0279888511896349	-0.23474091903285	-0.784236315913414	-0.00594795764886241	0.0747304145057089	-0.00634673872267131	-1.24382465950252e-05	0.00227440804931469	0.00110641751544447
60.6828320763366	1.21546127046595e-06	0.00494896967369871	0.168818659331984	-0.00341228460414927	-0.00034373758383043	0.0115076429140597	0.0144897815999007	0.0322622569466517	0.00289408158098198	0.183006272594405	3.28752629486851e-06	0.0334388525051801	-7.09082713343527e-06	-2.05325866180482e-06	0.0297989906817136	-0.101730641000632	9.06385540008708e-05	0.0294992469793894	1.47861465694796e-05	-0.0155747688770026	-0.222000908285833	-0.710835323023414	-0.00184205602406397	0.0580580710022108	-1.71529296075982e-06	3.05567225325575e-05	-1.48888363927541e-05	1.8941318112295e-05
61.520402922675	6.88571313505703e-05	-0.00150386147783614	0.161384386497973	0.00553168298489923	-0.000127890579333662	0.00321100747781515	-0.00200236753443768	0.0301228824099575	1.54998125816224e-06	0.173151791620093	-5.00992732885675e-05	0.0261699648773496	-0.000100889038532936	-2.19370255977371e-05	0.0197024823123641	-0.0889565320602993	-3.81907600848865e-05	0.00998107302664146	-5.88586299833233e-06	-0.00148426412963578	-0.185573238118998	-0.692898222527182	-0.00667576593552322	0.0370776053077069	3.63706053195355e-07	1.09188633381355e-05	-1.75599048556933e-05	4.09888780074397e-06
65.8436957071466	-1.91357632730992e-05	-6.30692983078299e-06	0.162564636100639	0.0226970446822713	2.57590076614249e-05	0.0271594168812304	0.00036850699148723	0.0492382964735904	0.0148290441254586	0.202709932830916	-1.13348378646292e-05	0.0163523423385772	1.76709500811272e-05	8.17330892881725e-06	1.78569187771765e-06	-0.0860665632534032	0.000211720183279663	0.0285354902910539	-0.0560968311829288	-3.13303497197107e-05	-0.12017397898775	-0.745771387252225	-0.0705426118223058	0.0129288470892013	-3.47856839025918e-05	3.03916977650836e-05	-0.027656368021803	-0.0280739018729453
69.3718200384101	-2.55849219227864e-05	-0.000246220799236359	0.175266541104994	0.00300177896632392	-9.55039377546241e-05	0.0001154374718896	-0.015879780891511	0.0417871082373161	-0.000842034177656901	0.205866394508271	-4.97289807877401e-06	0.0225564057367198	-8.87818539628706e-05	-7.89414548090106e-05	-0.00434878610514045	-0.0925382355224769	0.268824857346842	-0.0124005911642651	0.00414261447102451	-0.00666504012658826	-0.0372470589601038	-0.676716231729486	-0.0270320742859885	0.000821427262959875	-0.012103456941138	0.0231213467321554	1.3829200531369e-05	-8.14003534813263e-06
72.6484967857425	-0.0204519848549236	-0.0138910368113344	0.188376261588002	-0.0169334299167313	0.0132900950225303	-0.0407126287826581	-0.0036137609852136	0.0590407487260902	-0.0150728072787538	0.25576574630184	-0.0111973025144163	0.023376452519808	0.00937897151757673	0.0108881415741516	-0.0329995912940031	-0.10396140722652	0.602003346953148	-0.00366198430106631	0.0185747759482336	-0.0941731180745512	-0.166505518603527	-0.38753591445412	-0.012299178883492	0.172160272009489	-0.015227217698394	0.030775916659187	0.0133408815004612	0.0152345948055024
75.9778729879318	-0.00217125016909309	0.0044073606067785	0.16911540508441	0.0183775411512359	0.00598393035191886	-0.00709118790503587	0.0395039100353377	0.0419744308357119	-5.89956274983553e-05	0.217908826836877	-0.000718047945846963	0.00441650400284091	0.00442161423626374	0.000133292590471365	-0.0453638577195318	-0.135801524101609	0.223714342665283	-0.0765830372437519	0.00151165581385088	-0.0784276912375751	-0.324326345395861	-0.570463575561419	-0.0166532716681038	0.115134411261551	-0.0207217673920974	0.0030455329734462	0.00144323956677197	0.00151999820085476
78.4333727294334	-0.00572806116064631	-0.000136483425364218	0.171809759187401	0.00262249993607996	-2.37748744598284e-05	-0.00571042676171222	0.0160452434049628	0.0193735847468658	-0.000275961578214339	0.205011005710124	-1.54079108740197e-05	0.00456563176703075	-1.67724169161022e-05	-2.09115775877827e-05	-0.0439340680952741	-0.124092727089846	-0.000252627617866117	-0.0813973827433133	0.00523489722550863	-0.0275063134725081	-0.234738358425915	-0.471547994692529	-0.0526727014144361	0.0139149873766284	-0.0161111557802474	-1.71641770368311e-05	-6.95835851736691e-06	0.00487823027287049
79.6087956894185	-1.84809803310126e-05	6.68743212245004e-06	0.164146662578824	0.0104831654206855	3.89521551412117e-05	-9.24240837016873e-06	-0.0232557271034855	0.0313279188017118	0.000267348981325339	0.196048791495279	3.90211068810412e-05	-1.07494096912105e-05	1.15798137351001e-05	1.63960854006582e-05	-0.0355965787571796	-0.102962136151821	0.000302634808632824	-0.0946389170819552	0.00338059045657086	-0.0100943910271339	-0.157639931686272	-0.60782263156556	-0.052070317904176	0.00355619316632437	-0.00278539045882891	1.14144121912801e-05	-3.17147934725683e-05	-3.61700181565042e-05
81.5525954402012	0.0284004249254282	0.00606735483776649	0.187714347518536	0.00140484578439569	0.00145054357019404	0.0407790954660209	-0.000648139760659835	0.0181613432734357	-7.15606915622596e-07	0.249091517063223	0.00515859032507711	0.0189277840668871	0.000518413173816964	0.000878775808187395	-0.015197539144409	-0.115524757407151	0.35560692706604	-0.096968392121039	-0.00217450482512574	0.069246978509629	-0.143801626016774	-0.322953379382585	-0.083134123670771	0.153544401285185	-0.0136568388874114	0.0126631352569423	0.00111884747203661	-0.00546451922687221
84.7444768566303	0.0106366868055415	0.014303826825001	0.179153805111183	0.0112099269628108	0.00763921600687987	0.0144938088393432	-0.00571859793034472	0.0233975766550615	0.00474593656222972	0.219835538252597	0.00948281605888162	0.00956168807071258	0.00659905115899398	0.00538130365741141	-0.0240977456375614	-0.128689627877575	-0.0367997673510578	-0.123398650076664	-0.0071323717160347	0.0594580716818457	-0.178094597188769	-0.714147995888133	-0.000525943074871251	0.0701632386382278	-0.0237417015060505	-0.00302804215309702	-0.00436979383029167	-0.00313929888302971
87.3099902661798	0.00187587100106128	0.000930915759056432	0.176963389366877	0.00141549086749421	-0.000143319635949311	0.015277257287441	0.00993415570492183	0.0415202414100597	-0.00362097255762573	0.221699338070221	7.35941949836896e-05	0.00278830236943893	-2.82048004241418e-05	-9.68827041797423e-05	0.000557347807955597	-0.107050566457077	0.0369900762564781	-0.072716899300031	0.0011151619960635	0.0868369561329896	-0.21420463102809	-0.574365054329526	-3.65321890483523e-05	0.135732484472829	5.50938587710988e-06	-7.04512081811654e-05	0.000939631804530674	7.45203722597963e-05
88.292663619319	-3.95604100848928e-06	2.01385755099454e-07	0.166177964236515	0.000380617087490518	0.000473795900541742	0.00935406612504219	0.000261933741793706	0.0282638464105109	-0.00516974165912295	0.204379856072699	-1.59973765533171e-05	-2.05594657177059e-05	9.52522945753163e-06	1.07436388971139e-05	-6.42385428199739e-06	-0.10208635884345	-0.000255659973862947	-0.0512635071697772	0.00527283506669664	0.0855878104131731	-0.232256182727848	-0.802447253174733	-0.0105148732767814	0.111268855693541	-4.5296696922364e-07	-1.65468039435994e-06	0.000240797008736072	2.3993011726112e-05
89.6212384716533	-0.0158834719779528	0.00917680120178185	0.182882602528202	-0.0059647637951688	-0.0153873031823696	-0.028872065219776	0.00505052939838927	0.0358827647039635	0.0241256174022271	0.243843756104394	0.00753244728641592	0.0138320168359097	-0.00827256566625958	-0.0124609056074848	-0.00740615791250598	-0.0816101444532744	0.0861646156733027	-0.0413316957370384	-0.0022751756989323	0.0586612256555777	-0.218401488318303	-0.680869014970464	9.67855490007953e-05	0.109302928325359	0.00177927229222629	0.00600094776986734	-0.00123149931920898	-0.00264720757060398
91.3131170193575	-0.00408661453537812	0.00825674368453186	0.186979318863502	-9.4708199048411e-05	-0.00684071979433761	-0.0207288880485374	-0.00938700579772975	0.0100723469081661	-0.000741835472066326	0.218149578825032	0.00682007261177101	0.0187420118532556	-3.19571349816573e-05	-0.000396679056315119	-0.0333686055165028	-0.0850138211278047	3.1368835131921e-05	-0.0473530289313083	-0.00710235010987714	0.021239472831122	-0.232787476136676	-0.77605778452678	-0.00979378958701188	0.0754489321269212	-0.00219978698382118	-2.48453127947255e-06	-0.00301302216635638	-0.00210208898537918
92.3080781286916	4.99279425224558e-06	0.00419145127208949	0.180189187518062	0.00700440945980433	0.000304179123177244	-0.00701067251281175	0.025279844965566	0.0186490244300111	0.00217429790173217	0.212453314170357	3.72691388553614e-05	0.0112506773985587	1.82211608889141e-05	1.97516988420883e-05	-0.0232764252224536	-0.0741090252037189	1.88957708684843e-05	-0.034127216287537	-9.02937106999885e-06	0.00800473410907388	-0.212713350865903	-0.690203759700714	-0.00633927133790625	0.0570399492694341	4.07064297300277e-05	2.07681286195702e-05	1.524041904358e-05	-7.80461922672622e-06
94.4117149155441	-0.000942166298577433	-0.0111518336969555	0.175225928886295	-0.0260310677823882	0.0111334763939223	-0.00209692257524665	-0.0355825009440044	0.0408006578706868	-0.00901705294487375	0.202481364298422	-0.00133672811988144	0.00434782277674177	0.0069275539856725	0.00171513871439747	-0.0291804116742108	-0.0803591199980751	0.269229866707866	-0.0447476035362338	0.0231970281589044	-0.053084048417613	-0.23232060373526	-0.140449119833759	-0.0500655094927369	0.140558483553133	-0.00730556211037861	0.0113255643095317	0.0108014594076534	0.016279770375592
98.5760668335813	0.0170035715836286	-0.0154004933623118	0.182443348953942	0.0109142365809338	-0.0157069479166273	0.00821602335147907	-0.0216521667714496	0.0530779506769414	-0.00780498133102133	0.235334967450306	-0.0110128686884159	0.00923283542551568	-0.0103135743715841	-0.0104625377865806	0.0427487196712384	-0.0927316949283008	0.28821059117454	0.00331258183719084	0.00290883399944436	0.025168407453403	-0.125885955499128	-0.370812912163607	-0.0840306336652033	0.0523983585751166	-0.0294481402428198	0.0239878876039774	-0.0103673070026819	-0.012299188909462
102.582040775486	-2.01840375522093e-05	0.000373504816820769	0.171974140115229	0.0146662025015938	0.0032973331566028	-0.000379203495669056	0.0294570065816744	0.0436952848140774	0.00107602032990873	0.202955745248681	-0.000175995826277267	-0.000175492725548151	0.00124130629813377	-0.000232381765483678	0.000138355571057907	-0.0748714066236455	0.0556758804686315	-0.0298858367588329	0.00187028138485093	0.00670181494890305	-0.161574860982406	-0.71091292931418	0.00853193277448641	0.0159065124060889	-0.00269525917458442	0.00209736045740202	1.47960046347955e-05	0.00170838715415001
105.492608190916	0.00532318565231773	-7.1513289605845e-06	0.179592474566819	0.00609501804579753	0.000267825441861244	0.0304312550006397	-0.00344619479771332	0.0221758428268658	-0.0177455849449092	0.231225258203379	-7.40629924524974e-06	0.00350245069564291	0.000140767603554109	0.000127621370772794	0.0441178095050263	-0.116225185539895	0.349266911724036	0.0767494539626179	0.000170172114306929	0.0916890646271957	-0.328314684612922	-0.653677546026374	-0.0223759716426773	0.147135123300131	-0.0253772393736078	0.00870036750784324	-8.09059873766311e-06	8.97878278824198e-05
108.231791904719	0.0252256923739515	-0.0005250722494823	0.200379165433604	-0.0080922752108851	-0.00169264302637169	0.0347971505105927	0.0328519572250039	0.0268196946312037	-0.00257925697728267	0.259294482428745	-0.000686533617289677	0.0197172419985852	-0.000518981245040008	-0.00162676596747591	0.0588699940539185	-0.128336310051425	0.182433785372225	0.0724261701821197	-0.0129247303119836	0.0647824294353775	-0.339421202961196	-0.564308472357521	-0.0392796409374624	0.077783036332304	-0.0318377321363082	0.00638190358138116	-0.00594841947592063	-0.0119006690787978
110.154261050732	0.000846330122521827	-0.00107514288638673	0.17503180106068	-0.010160823578199	0.000414750241779315	0.000504799562325848	-0.00892119855017249	0.014563202117093	5.9931169250551e-05	0.207543400934117	-0.000133203004958713	1.5113651544331e-09	0.000281874390863709	4.17053391769514e-06	0.0460934525307872	-0.090354517350682	-0.00562999602061162	0.111435725524243	-0.0113207102468746	0.0211338281599716	-0.162019074066689	-0.605304204026609	-0.0568598006360162	0.00896389753252628	-0.0125850947440872	-0.000338481623218508	-0.00372581705135584	-0.00536621736912228
111.877976289205	-0.000834597151442424	-8.23336056538285e-05	0.166049843803425	-0.00412036628446591	0.00172864918346688	-0.00896566822529195	-0.0164882084623524	0.017039131271397	-0.00592635638881757	0.208421406491208	-6.42906832853074e-05	0.000782141051835548	1.29576057114818e-05	0.00124984069776662	0.0118237999075627	-0.0861476551327231	0.240464064117981	0.0873428561931986	0.0150956090005407	-0.0513768888013773	-0.139076122467324	-0.372875563815401	-0.099084550975499	0.125520622318846	-0.00864086468378934	0.00746974922721286	0.0023818117547467	0.0168930205918441
113.115561690315	-0.0239692922686856	-0.000211267042333282	0.193892062420421	0.00522825498295776	-0.00369079053545534	-0.0380178769900353	-0.00948618006061469	0.0127782191378478	-0.00032458902086505	0.250006297705305	0.000578161118858358	0.0203757687174773	-0.0023555514814064	-0.0020516003486663	0.0236735469238743	-0.10631621462504	0.38079312620912	0.115625484234982	-0.00216864955034007	-0.0677189302866239	-0.161310962814521	-0.251664871635913	-0.0853331191112011	0.157010285072942	-0.0233589430308432	0.0147443566715286	-0.0039779770130516	0.0011432503375557
116.313484240873	-0.0170242409218341	0.019179147487859	0.191367942336566	-0.0148438748185692	-0.0138126339029236	-0.0229311616199449	1.96496200628725e-05	0.0257955915496854	0.0120970887891683	0.23117559386134	0.014004973590662	0.0154064386194128	-0.0111645113729808	-0.010530987942465	0.0218981927028056	-0.110095351083148	0.000146548818785002	0.130353844809399	0.00406584062375162	-0.0631421508673783	-0.181184327289568	-0.701144995649208	0.00143302155162919	0.075266550667372	-0.0221394475638064	5.29316537469311e-05	0.00180522793468759	0.000121335649560962
119.073803962419	-1.63463449663869e-06	4.25469830358914e-06	0.179306243411591	0.00106186286621744	1.63228724445606e-05	-0.0104298657647315	0.0193941672250069	0.0432514008550531	1.87346520699135e-05	0.219164399839953	1.37881885754029e-07	0.00060892343930131	6.81044391064651e-06	5.6006123546284e-06	-1.06242049627023e-05	-0.0909174905628271	-0.000254001843866053	0.0688490808353387	-0.00387550608105082	-0.0888466501559916	-0.23987957929327	-0.694240438455778	-0.00135394193629656	0.135294984160242	-1.1666964262283e-05	-1.01960792834854e-05	-0.00328102738498866	-1.9870176539215e-06
119.816895664065	-1.00405447927134e-05	1.6786315450838e-06	0.169209130607049	-1.81042524144698e-05	-0.000276238261722751	-0.00851734059661467	-1.9001167908478e-05	0.0235982944310624	-0.00610283353185197	0.20116720711741	-1.98462328458537e-05	-1.5424368084296e-05	-1.29042357883668e-05	-6.95853478074678e-06	-1.76254209888692e-05	-0.0852012085313875	-0.000250726200966981	0.0586172470618954	-0.00546147903125884	-0.0899056203280834	-0.236201672617124	-0.815787810483845	-0.0126526682804596	0.111744923631531	-1.88049943278427e-05	-1.61361568241456e-05	-1.57219658048256e-05	-8.95398077383967e-06
121.23333636132	0.0230669410885182	0.0084765063777329	0.190962522798417	0.00415311154583776	0.0141980460948347	0.0307011866706736	0.00284768750671975	0.0319281018047447	0.0225525487602512	0.244027156048631	0.00687729330495513	0.0170035779552797	0.00710490156541385	0.0113696503641466	0.0129332804730591	-0.0635889872241	0.101697540229879	0.0473807001566024	-1.27051320294907e-05	-0.0603897780913331	-0.22221932895538	-0.681439380209293	-4.79410719069935e-06	0.109739642284835	0.000374037041934227	0.00775431314688409	-1.57458332256175e-05	0.000539500965406427
122.755902213164	0.00371714895606834	0.00776599757984295	0.191098969444403	0.000192236780820551	0.00658933794347311	0.0205680659457747	-0.00972272532874382	0.00753035598499385	-0.00103846666862733	0.217785472420597	0.00641643548073369	0.0183224322622296	7.52697656401595e-06	0.00012082522383646	0.034363488070933	-0.0694714368639695	-0.0001607960193483	0.0543577919899759	0.0057729057671425	-0.0279058294362959	-0.236223632950172	-0.774591264180658	-0.0084964483776545	0.0776002050676462	-0.00199408620705421	6.43249399245124e-06	0.00187881108489279	0.00113731380068849
123.767077391599	4.76163224019094e-06	0.00398555578430891	0.184319749843167	-0.00734064104678264	-7.48696446834629e-05	0.00647322434583883	0.0269167830883823	0.0171161576353264	0.00165338188788865	0.212230293278744	2.48792520180168e-05	0.0108003189806548	-1.92047071748153e-05	-1.71879534792722e-05	0.0238785244583132	-0.0578438040395299	-6.87621026372185e-05	0.0395654328416577	9.5557636710061e-06	-0.0142899175112745	-0.21250101497497	-0.681361511156801	-0.0053807459589419	0.0582004068616024	1.78073417077788e-05	2.11883770091989e-05	-1.7095103222359e-05	4.30697544642627e-06
126.081620482729	0.00118815650547345	-0.00685122972475683	0.182356554982847	0.0243858727346734	-0.00533725973367991	0.00947022906921792	-0.03229011717662	0.0383571646038401	-0.000427017103934846	0.218294401574566	0.000249494068442808	0.00435868147534889	-0.0026496156575365	0.00093189132245756	0.0221967986519846	-0.0649805659132249	0.141376217594413	0.0465757968933325	-0.0254483649741465	0.0315968198683445	-0.232793524935946	-0.155758056326182	-0.0557689046818575	0.107023767675301	-0.00713303913406237	0.00300525916288842	-0.0105171054373151	-0.018521997904949
130.569061578184	0.00451602654089212	-0.017543068246083	0.200579797896554	-0.00335096122238214	0.00376985232630923	0.0110126294210051	-0.0178006979691217	0.0500102165466131	-0.010349594601479	0.249036134369536	-0.0128809356486004	0.019898766124531	-3.35889282801267e-05	-0.000592634209717987	-0.0204354764212341	-0.0835793400678202	0.482635705961183	0.00237143458336026	-0.00765513081049703	0.0053454551402148	-0.122382747538908	-0.293359993948436	-0.0859947387522568	0.0698010486055795	-0.0359126867976437	0.039381371052549	-0.00150290495902777	-0.00175080913195416
134.570378826621	-8.65026334742799e-05	3.9801430099944e-05	0.172732751969839	-0.00917157448927188	-5.53149277933827e-05	-0.00400725792481445	0.0244210522436944	0.0375389681217963	0.000172308682483965	0.205031275611377	0.000115113568426025	8.80133891999888e-05	-7.6233559764811e-05	-8.86444261483037e-06	-0.00620276011177891	-0.0492011587652762	0.23911466889256	0.0243541480086561	-0.00509770990088434	-0.0501249760050955	-0.164475616064483	-0.633886798684149	0.0236763442855846	0.109786740321123	-4.37694379349835e-05	0.00698458288086812	1.82118781442182e-05	-0.00616854797968571
137.477251100172	5.98135704551949e-05	0.000111942513158037	0.178223217509039	0.000435465046677428	0.000470518288319252	-0.0240524831828753	0.00310282087866885	0.0174557368847935	-0.0112181635617537	0.224300141579335	3.00086637461243e-05	-3.87684818896995e-06	5.89225341453206e-05	9.21928945222118e-05	-0.0390065963879433	-0.0949037370895682	0.291192219271931	-0.072443869749067	-0.000157850654934386	-0.090707707500878	-0.330408120460665	-0.660137192488861	-0.0237754309217466	0.139132628897514	-0.0195826097903649	0.00323434038010829	-0.00014799174232579	-5.15731483165461e-05
140.347426369963	-0.0138379730179755	0.000104204062411429	0.18803055960339	0.00551362638520816	0.00482788661142439	-0.00879765577068116	0.0228189350569014	0.0103239086321507	-0.0149607891292772	0.214094812037665	4.4161210743559e-05	0.00868536103663437	-7.12325078868136e-05	0.00342376438516534	-0.0479904553886712	-0.110777975444816	0.0367619168163953	-0.0569766582374272	0.0180511092728161	-0.0425898074259929	-0.345192437700732	-0.650697605198753	-0.0569365270714903	0.0386955222988449	-0.0288980989425307	9.75106104582115e-05	0.00482608503177281	0.0140435158332403
141.909188935824	3.87302721637691e-06	-0.00171273911849983	0.177987641818575	0.0163499282265007	-0.00304615038658818	1.26764697906742e-05	-0.0283009660491737	0.0250721391138918	-0.000710319709702244	0.205331469772982	-2.67661727190634e-05	7.67753883723098e-06	-0.00229636889092507	-3.14892978028552e-05	-0.0423452134312429	-0.0693846586164492	-0.000264783286882624	-0.107812295753991	0.0128093289089523	-0.0208603487705996	-0.159985068944142	-0.700572953387845	-0.0526052103138685	0.00799369033796783	-0.00798381810237707	-2.15918953197978e-05	0.00501055880737476	0.00320772008104909
143.947415185931	0.020853197871781	0.0030255167797242	0.193871877497005	0.000411273450096453	0.00208679044243145	0.0400261377904158	-0.0082534194106606	0.0114149003329183	0.000204181706197702	0.250114990001114	0.0027723709747259	0.0173592794616575	0.0015810633580473	0.00215906356535469	0.00294000161929022	-0.0619544453335236	0.395458571589169	-0.0829446559713349	-0.00694077825398879	0.0729868106420844	-0.129640511297209	-0.380920043511772	-0.0880645119881104	0.163000886677937	-0.00145537468998324	0.0167090012924905	-1.8373062636928e-06	-0.0105909983482064
144.579297321384	0.0221044208928739	-0.00206384634948122	0.19871704756595	-0.00868103213499839	0.00508762315955981	0.0366712481605822	-0.0148181001111287	0.0145498546098868	-0.00105195716886442	0.249457159897621	-0.000839449561679166	0.0212809407402801	0.00384203890189985	0.0032113322872173	-0.0236317130511238	-0.0890229185721922	0.36637764736105	-0.114963996999183	0.00247766654424134	0.0630344673744637	-0.165763572727093	-0.246834260328081	-0.0844732457693007	0.157029096126097	-0.0219348291233713	0.013697012324366	0.00398165014742835	-4.95450581766126e-05
147.798584056889	0.0195198655671787	0.0205363365738185	0.19866848514426	0.015351978558562	0.0161298836829742	0.0277997138235079	0.000347392800264038	0.0269595308515852	0.015157499065914	0.237614666285645	0.0152415594493317	0.0177067948480393	0.0126738326931437	0.0124962003282399	-0.0192549399079923	-0.09048763152466	0.0162827479899021	-0.127228087006521	-0.00217145182999255	0.0612756152467157	-0.182750523673518	-0.688092393944135	0.0027861636760344	0.0791675500175833	-0.0202010113637811	0.00103368051965915	-0.000460048215425143	0.00066017582322133
150.623711592272	1.77216290232802e-05	4.80882860108938e-06	0.18167931685649	-8.16303765415589e-07	6.8916400720075e-06	0.00878932382052272	0.0170505964617954	0.0420237019728185	-7.02762302523937e-06	0.216946022565981	-3.10644954145796e-06	-1.67531822031203e-05	-4.24167276812708e-06	1.34624928203939e-05	-1.08058840708252e-05	-0.072754994413058	-1.38797022874461e-05	-0.064552619953874	0.00446170798337516	0.0840422979890166	-0.244419104958519	-0.725399392963418	-0.00278786360102086	0.133051726040954	-7.95060320929557e-06	-8.07451182091737e-06	0.00287426588096463	1.42963224303034e-05
151.358106239637	1.76688047145805e-05	1.54489084499524e-05	0.171261783698449	8.42233872184443e-06	4.65183329169605e-06	0.00780885086750933	2.48924191106089e-05	0.0214039003351743	-0.00628504469374206	0.197125817479938	-1.60366045858008e-05	1.31079012344062e-05	1.58063080644313e-05	6.57071455056614e-06	2.58175155658293e-05	-0.067074246536711	-0.000175290056179046	-0.0550992888377878	0.00532512884743944	0.0856577099713097	-0.238034862717456	-0.816975509403979	-0.0141804740118027	0.107608327725891	-2.95791459313474e-05	-2.4740632025908e-05	2.54956045335048e-05	2.04889945216875e-05
153.296361431128	-0.0133792348061793	0.0147256464651125	0.201784280736248	0.00904533267464658	0.000441921895649052	-0.0205547112716931	0.00955102551835703	0.0350660925056183	0.0242343564055589	0.244786163799108	0.0111150139179738	0.0228709283073104	0.00398794322398715	0.0010729378244136	-0.0317939663935708	-0.0521793595247946	0.00363840479168815	-0.0486452133153148	-0.00309370576192511	0.0431568463750283	-0.229571685879533	-0.692967870252177	-0.00234985383302133	0.0998275176482012	-0.00487428147923736	-0.000453424086511193	-0.00252997739729967	-0.00223275195264722
154.471914284409	-8.06404345135308e-05	0.00534325390162994	0.192130372895861	1.44045186293408e-05	-0.00248966683143525	-0.0167019802897585	-0.00465200444313205	0.00605835645866652	0.000443433845823595	0.215074194148751	0.0036842967118677	0.015547079406955	8.42165186673006e-06	2.74350729645215e-05	-0.0304276067516191	-0.0494093866204138	1.89880969105124e-05	-0.0505051010121802	-0.00385024368086058	0.0190629279240364	-0.237659547492828	-0.755451917051275	-0.00681998347686001	0.0739364618474697	-1.75512143466178e-06	-1.51479615067353e-05	-6.68995969776733e-06	-2.62908638593175e-05
155.475780760451	-1.27987049429128e-05	0.0013743553498867	0.184745459814699	0.00522070309753187	-2.57324288677501e-07	-0.0040644105512366	0.0259538066173262	0.0132880693600811	-2.11843946831916e-05	0.206890934562254	-1.7267905372322e-05	0.00780377211333368	2.85304073710783e-06	6.44927124498583e-06	-0.018626711858198	-0.0349542088159369	1.35272401067295e-05	-0.0295424949509172	2.26388916299959e-06	0.00424212360546942	-0.200703668144741	-0.67876245613051	-0.00746862108395861	0.0515941573334473	-3.20294585561306e-06	-9.04396110249684e-06	-1.64122634389817e-05	1.00247497075218e-06
159.457892370372	3.95668980581003e-05	0.000145766103082605	0.186038180602472	-0.0206399655427555	-0.00182215186745703	-0.0187689119913093	-0.0075646180053124	0.0463768697385233	0.0194868435184504	0.229812837748668	5.32593938850049e-05	-1.4573486903126e-05	6.97021165445036e-05	-0.000529620949603802	-0.000683213596798746	-0.0338331751972249	-0.0468253964721935	-0.0489960510393759	0.0614283603815601	6.2200274837559e-06	-0.134759866997709	-0.805897179125215	-0.0747636586686616	0.0360012138708036	-0.00266673319670935	-0.0053619335806603	0.0331751302452515	0.0334906149150656
162.419907244864	-0.00541152608301004	-0.016196914159641	0.206958321788171	0.00373584152666304	-0.00347621471420509	-0.0134572096739288	-0.0108631944219748	0.0437330298149726	-0.00722922904936	0.251201783817478	-0.011853197228609	0.0215638009433067	-0.00121420608083644	-0.000862383419898948	0.0198489349835024	-0.0580996817643135	0.404097016427684	0.00945763884655639	-0.0057339612926539	0.00745070468871178	-0.101918773726571	-0.49580953611369	-0.0570087786478186	0.0399865809837716	-0.0297981191001801	0.0351864342285598	-0.00576619400254978	-0.00754869931226545
166.861219642727	0.0186284755858741	-0.0131841740069992	0.199680879644079	0.0180038379480192	-0.0136095005824647	0.0374429809247254	-0.00139993975338554	0.0443790943183558	-0.0159183969001201	0.25422901748166	-0.0105520031497461	0.01498960594965	-0.00950339977889388	-0.0110309029172755	0.0324007204879565	-0.051742948933132	0.579313639141904	0.00300104273806513	-0.0194472541890778	0.0964214916940172	-0.181181500839476	-0.398347258264681	-0.0135666444131293	0.176976849806997	-0.0149923866870938	0.0293655624618302	-0.0137746528560858	-0.0158147823090108
170.192484897693	0.00155359199734903	0.00492427280475233	0.180684816211149	-0.0189575439128225	-0.00576110675979783	0.00259082152636213	0.0430433692596831	0.0329858118700788	-9.22453510435014e-05	0.218160046961141	-0.000629861089913477	0.000548872541451744	-0.00381619464816552	-2.84748786873706e-05	0.0466630540899838	-0.0869393039398871	0.198382602140242	0.0804060221519875	-0.00156731987893552	0.0798707560212594	-0.344222170060208	-0.559533856070222	-0.0171977017806599	0.120134983813934	-0.0229914865227742	0.00277898423440422	-0.00146731356615588	-0.00121077832231288
172.36094600311	0.0096915378777517	-3.27423666657992e-05	0.187569667311329	0.00113743668600422	-3.0529947534396e-05	0.00586206221507244	0.0356786898622736	0.0161511337039141	-0.0016135178410218	0.211456581216232	-1.86484639731657e-05	0.00443904080525792	-8.80825804447204e-06	-1.501486348897e-05	0.0457366335532811	-0.0898306906505255	7.77022074079153e-05	0.0646212153611971	-0.00999866440870619	0.0330236126714039	-0.321451816644516	-0.503130244298375	-0.0512098302233283	0.0246065009530424	-0.0252995049123764	3.4375431155948e-05	7.19988416844667e-05	-0.00843308336755226
173.603061240302	5.19707076157261e-06	5.86061150168286e-06	0.179475489395622	-0.014984388561416	0.00274656429453763	3.99750807238017e-06	-0.0284251916938127	0.027499079031986	-0.00100822975916093	0.203663883521065	-8.95704707231191e-06	5.8051661534277e-06	0.00126023541912389	1.24678628549522e-05	0.041544941395022	-0.0558454450007457	6.38000114295896e-05	0.108087478163225	-0.0108288088477621	0.0140876697203706	-0.165429407631717	-0.667793226013928	-0.0520056090845266	4.29571675870975e-06	-0.00856831787904559	1.80208876809704e-05	-0.00239582762195842	-0.000996127824011572
175.492511065823	-0.0253052938405191	0.00541813537294831	0.198655622422419	-0.00211576751503704	-0.00282348779556136	-0.0403788804694459	-0.00492109499739778	0.0110410668649242	6.36896383286431e-05	0.248973536528799	0.00518197327659384	0.0186835386514715	-0.00179197493105772	-0.00238353348374059	0.00160448177756275	-0.0520941499273341	0.381038083491542	0.0891958874566673	0.00691374921982086	-0.0759293818924379	-0.132220235406585	-0.368243832265399	-0.089960636797016	0.160476728540211	-0.00619296204044176	0.0146875886902673	1.85530644279651e-06	0.0107641814881889
177.2379645907	-0.00614318890527661	3.18168255896357e-05	0.192691445604363	0.00207011174766323	-0.00010134528153712	-0.0287035786865272	-0.00224105794341452	0.000246491215317647	0.00780707302607542	0.225472050284503	-7.47178601009007e-05	0.0133502486635537	-3.46359363352937e-05	-0.000139545100525532	0.00163045474689581	-0.0428024699374988	0.085733194249985	0.0598700376460968	0.0213068214076845	-0.079617992393818	-0.0558815788721348	-0.815628893535988	-0.026744112398069	0.110986499608562	-0.00397249936788349	0.000102089278509709	0.00962715220670095	0.00364332357779412
179.536238703781	-0.0212773356796836	0.0201513854747515	0.205710139401907	-0.0139288324358456	-0.0169081324214145	-0.0351178184891293	6.63193113481546e-05	0.0259460262934647	0.0176859434777943	0.249197712177512	0.0145353368885327	0.0191201868563098	-0.0121538908061241	-0.0131160464562358	0.00297266558994588	-0.0743103585518705	0.224042122614072	0.130161479168259	-0.00132766213559964	-0.104524972219803	-0.183682646640784	-0.643642640962393	0.00967780599813256	0.144111762676144	-0.0143536110739733	0.0117754348339894	-6.02838808575914e-05	-0.00316946138341567
182.215311236316	-2.36880068611773e-06	-1.50374471649906e-05	0.182275460681929	-0.000281939130710169	-1.37052207646954e-05	-0.00778992230548861	0.0107169717716252	0.0369761983870746	-0.000582894099813216	0.212865618546849	3.8498178253952e-06	-2.16849144110298e-05	-1.36924363354916e-05	-1.25281080746787e-06	-2.20820106764111e-05	-0.0615401009511662	-8.79709628057337e-05	0.0690864049545157	-0.00524966857064359	-0.0912145554555666	-0.247772557235188	-0.767792911551435	-0.00563775214986676	0.129109418070675	-9.33043106384329e-06	-6.73779424114721e-06	-0.00258265628151301	-1.67088691597805e-07
182.964297946216	2.22767439508094e-05	1.86814047741732e-06	0.172708898288357	1.8460283385534e-05	3.1428156399595e-05	-0.00492661145989882	0.00086269507331188	0.0213169778762416	-0.00263103778626304	0.195808271500447	2.30327591342428e-05	-1.17003189498473e-06	2.60688240290843e-05	1.18513694933058e-05	-1.0628121537721e-05	-0.0556894567414829	6.11883392132177e-06	0.0600067215966385	-0.0046708600486109	-0.0923998739429484	-0.239297131620904	-0.815851949458198	-0.0148659090257607	0.103310497180529	-5.95839312165537e-06	1.49995061980945e-06	-1.47591130400937e-05	-9.09977823856547e-07
184.824411761674	0.00792440424675952	0.0204628619561673	0.209802095997057	-0.0162264619461489	-0.00642814694335649	0.0137655305345468	0.0194837401227261	0.0431471602678602	0.031281871540109	0.2500301690416	0.0151464575206952	0.0268421995844467	-0.0083201949992994	-0.00519705231995249	0.0363942343866232	-0.0459037435406853	-0.0112280755093142	0.0591138513970388	0.00564029368398023	-0.0466259690998465	-0.237773066742631	-0.737762179268179	-0.00512810227971612	0.0949176607436919	-0.00694242388330849	-0.00138372001381616	0.00459174690800465	0.00407315684745392
185.988855765156	-3.60505831835692e-05	0.00474445871420983	0.194319415401946	-0.000264517449429038	0.000511317249120105	0.0149223357796495	-0.000641069678508001	0.00720401189831958	0.00111867801048705	0.214573995935315	0.00268651993472672	0.0146323781282696	-1.43422041695661e-05	-7.17608226682019e-06	0.0307476366218681	-0.0393158586568625	-5.58477072367583e-05	0.0556738553740088	0.00194361318483442	-0.0267875202051162	-0.238651429188644	-0.742909251234848	-0.00511032127747964	0.0725449759625629	-2.08019283396802e-05	-1.85212024559989e-05	9.30861188467773e-07	2.59002602372424e-05
186.96945259924	-4.25955322283257e-06	-3.17629088029082e-05	0.186719795667521	-0.00310431489759264	9.32162379330599e-06	0.00321529108895565	0.0221900194666587	0.012128662794232	1.31948247224717e-05	0.205352391719858	-1.13327645544696e-05	0.00685340789916382	-2.25132281804838e-06	-7.42014974669793e-10	0.0189083511701829	-0.0245803703119696	-7.45850860006277e-05	0.033985403803946	-1.18416737914489e-06	-0.0119253578170192	-0.200229131345629	-0.678428683947147	-0.00685137845951942	0.0499234854635774	1.92347944730941e-05	2.72961204498378e-06	3.66435268344397e-06	1.63926969663026e-06
191.453932641646	8.89827943983648e-06	7.71785837237595e-06	0.181173336504208	0.0172322087815451	2.26767455014321e-07	0.01739076539084	-0.000180296945998076	0.0310128731516975	0.0236565496780521	0.213677404731367	-6.99276292945095e-06	6.12217839854363e-06	-8.61690848569455e-06	8.79711563772277e-06	-5.08192022141168e-06	-0.0193424471315048	0.000166556375815818	0.0429382287292686	-0.0549808614107085	-2.14102442125903e-05	-0.132780202621152	-0.751914026384899	-0.0678107971216851	0.0272541211617006	-3.71915102086681e-06	1.73398184545395e-05	-0.0263442321648575	-0.0272810082848049
195.488210415644	-0.000149810750484496	0.000105275604096133	0.188689079706831	7.97624299988962e-05	2.08338569178385e-05	-7.07592727105739e-05	-0.0201783083081932	0.0240383551256609	-6.65030649513209e-07	0.209129778237971	5.14575953868378e-05	0.00401876964198705	0.000130836571039274	6.20690753587016e-05	-0.00149518935798084	-0.0330804293800748	0.200281013426285	0.00698155819130725	0.00232254854685865	-0.00386135065443683	-0.0993422115971734	-0.600280060952525	-0.00969030853840593	-0.00128051689709739	-0.0127539327371514	0.018470371923533	-2.20372498244414e-05	5.17933469820545e-05
198.437632952124	-0.0208990476853564	-0.0170846722378681	0.202341951979298	-0.0233397436316684	0.0139531047976132	-0.0364819572951713	-0.0096956777815335	0.0454622117404685	-0.0154872802208644	0.25230316227642	-0.0128747581802664	0.0149003208906517	0.00983876317526699	0.0111165853497432	-0.0377371020720915	-0.0494760311156495	0.593464818946507	-0.0145678341598056	0.0215293028522763	-0.0975197107680438	-0.200677851476052	-0.331076690425118	-0.0136068152998534	0.178459108958585	-0.0197961102759774	0.0305375418554347	0.0155265012632577	0.0168251101793563
202.104955094457	-0.0230885367472412	0.000147282271086409	0.206791977610453	0.0116257137001226	0.00373541945301642	-0.0297642520599805	0.0370855174250045	0.0297696295810768	0.000891049368076579	0.250692160255854	8.37986366203757e-05	0.0181549642496207	0.00190546467299851	-0.000342901408517577	-0.0724158166221315	-0.0808388571840461	0.43382396299041	-0.0810668022620479	0.00136041838573176	-0.107291589432967	-0.346746159221241	-0.504518023125803	-0.0179012300633705	0.150270362205912	-0.0260266102254836	0.0207278782413339	0.000839059322663547	0.00137609519849261
204.144783130158	-0.00460698156095567	-0.000152578255377219	0.186081571492691	0.00385738832757313	2.60911178798052e-06	-0.00211199865635212	0.013507546406957	0.0103569243239645	-2.26864070943117e-06	0.207387741641283	2.39290659118906e-06	0.000301919464304358	-9.10769579238773e-06	-1.0136153897671e-06	-0.0457061821172796	-0.0622687802884071	-0.000229069515854042	-0.0912748899653753	0.00646997593235545	-0.0278545992853459	-0.23633010316779	-0.458091591968743	-0.0562015964160956	0.0168733084679594	-0.0177470180957222	-1.53624846410235e-05	3.93821049847903e-05	0.00596884914049341
205.571325611163	-4.91671750708704e-05	0.000109939898281977	0.174223545390368	0.00672833344015295	-3.67116863893064e-07	-0.000441800638498129	-0.0187924695524445	0.0164445577258042	0.00271394007829753	0.188347852802981	2.73288231426502e-05	-0.000102808965225568	3.76104187466077e-05	5.90811676745468e-05	-0.0320746803851087	-0.0425662272338727	0.0238375206763603	-0.096609406527199	-0.00234548799353415	0.00226400577232785	-0.163797806405465	-0.492007849298545	-0.0684499254230534	0.0294301621175096	-0.00475374951702378	7.68652071809207e-05	-7.68731734234771e-05	-0.00275566290235428
207.259863433842	0.0268148953314829	0.00463461100256151	0.201315789132026	-0.000205190478605755	0.00168699182460023	0.0388547741579551	-0.00212969216061517	0.00898234023628494	-7.13391929626342e-06	0.246977163175845	0.00402825873076343	0.0186470389277541	0.000669540708726638	0.000738755972016647	-0.0199910813431669	-0.0602535452504746	0.357070150063132	-0.109953056428481	0.000113148461231578	0.0669673822608348	-0.159310782651008	-0.304897830167511	-0.0861152176485322	0.157391048082004	-0.0199201672645719	0.0127996958849897	0.002148759281246	-0.00437361576956073
210.515393556628	0.0149532744401093	0.0178657511105265	0.1976730317414	0.0138965351271261	0.0118726121610969	0.0187932490723017	-0.00138180027109211	0.024123010996439	0.00971263475262204	0.2239622461294	0.0126598519171504	0.0131036383840292	0.0097758567954758	0.00881765322825203	-0.0235731887012035	-0.0712039913810006	-0.0241649531344404	-0.133681586464301	-0.00604303152462384	0.0580384840751363	-0.190156154870505	-0.718319372823232	0.000236126563352283	0.0723882087962265	-0.0232896753980664	-0.0017794458225139	-0.00338540200282246	-0.0018819219000498
213.017679536458	0.00116921045591563	0.000997090713519767	0.19018182143726	-0.000282802829107035	-0.000172867256060886	0.0133993899651471	0.012416920944297	0.0391629508548142	-0.00353138759118425	0.218923185961073	6.11259047281363e-05	0.00221249816649641	-4.95806467648461e-05	-0.000171577654745798	0.000454148052257091	-0.052289038309863	0.0398343067744334	-0.0810287149920966	0.00171435585970204	0.087637743700081	-0.233585322548938	-0.590070866493905	1.75487367595507e-05	0.142038325630254	4.57074839216326e-05	-2.42078497744777e-05	0.00136771232779326	5.72870616294709e-05
213.927490053421	-1.94740572974958e-06	-2.52794530427132e-05	0.180159979794537	0.000378101678568863	0.000467826036217488	0.00776220664143974	0.00146346893447231	0.0265606088857522	-0.00454650466426085	0.203182807951688	2.38024984663015e-06	2.76363600577423e-06	5.89552142849753e-06	5.63424732288398e-06	1.52723414487216e-05	-0.0472132565436789	-0.000101424935840531	-0.0624615986242183	0.00573711567627197	0.0870178891778314	-0.246839239523797	-0.805648869885944	-0.0109444928127956	0.118589618800366	2.05500369391963e-06	-1.4302215364664e-05	0.000596764118905272	2.72634408823711e-05
214.693105053571	-0.000327591052677648	0.000794929434448151	0.176756416763244	-0.00184903582534862	-0.00340168499283098	-0.00403801531298101	0.00456457285602806	0.0269387154683534	0.00753510232512724	0.2076346074917	0.000260376252547942	0.00033006919242692	-0.000776710407756613	-0.00173452652608729	-4.45777603927381e-06	-0.040257966475395	7.7795846140642e-05	-0.0542894835022546	0.00120932312161664	0.0837032661585084	-0.2376930348767	-0.779864044681031	-0.0116234601409147	0.100903740146327	2.78647694230845e-06	7.04066821880394e-06	-1.06095811783326e-05	-2.08993479035658e-05
216.881884590067	-0.00434694057580933	0.00914883030507748	0.201137783698266	1.25502488132214e-05	-0.00643226210725672	-0.02081214489762	-0.00783587789691903	0.0108519387226306	-2.32255087925614e-06	0.218277613474917	0.0074196140370128	0.0192330896767858	2.07688134707332e-05	-0.000951312943752127	-0.0342571907651165	-0.0317326010735896	-4.07966174419755e-06	-0.0577574075875216	-0.00684300115241918	0.0272986292422715	-0.245324834299719	-0.780116305535799	-0.00891234167737177	0.0803325065117587	-0.00334655908998967	-2.94829622708691e-06	-0.00348858187384156	-0.00260192610172644
217.86055996357	3.86231241486127e-05	0.00406410871905202	0.194065283595742	0.00571954207473062	0.000768487410236787	-0.00780005380915893	0.0208664112081685	0.0162380040602588	0.00330969551040557	0.212118556843373	3.05754388566429e-05	0.0115502998686481	1.46234689386936e-06	2.88236388357625e-05	-0.0246598447578729	-0.021599563247243	-0.000146253311840841	-0.0459875595803832	1.41995160316234e-05	0.014520219977622	-0.228190798137264	-0.693425527839222	-0.00454891622053486	0.063149422570311	1.59369383423097e-05	-5.02361739179374e-06	2.10668074627327e-05	7.52010731267746e-06
218.741887348164	-0.00135708478921255	-0.00512024145823153	0.187376364530336	-0.0113621636744436	0.00159934135739901	-7.24983502192952e-06	-0.00996070100208763	0.0165574203605999	-3.54597777585458e-05	0.201795012728087	-0.00126205167002053	0.00503509305511603	0.0014054282673471	0.000153717447825622	-0.016377975391838	-0.0132761545399479	0.000112907313526311	-0.0370462245797923	0.000290160666290213	0.00122744795382885	-0.217019955966563	-0.641394153319433	-0.00658259476853606	0.0456937537569115	-0.000451718998010425	4.88153932391269e-06	0.000276731632971386	8.73255010336903e-06
224.315909439628	0.0161422346245846	-0.0145348870067595	0.194149123343669	0.0104770448423493	-0.0146551505998742	0.00779895219630011	-0.0204569845610913	0.0500740640875187	-0.00746903891837838	0.23144814963288	-0.0104813433652367	0.00821103845806264	-0.00925946971310108	-0.00969565471013937	0.046586275276316	-0.0416584256761121	0.291094723871648	0.00214138226783304	0.0029363833281657	0.0257410451631287	-0.138695684768832	-0.362152478555538	-0.0865092712245469	0.0504280113915774	-0.0307190041147302	0.0241818942255418	-0.00937213007794965	-0.011331270083039
228.471584969385	-0.000105531659098411	-5.49629708565677e-05	0.180837277971945	0.0122028389286005	0.000271314825397702	-0.000299281177824516	0.0272309904757809	0.0395026070808607	-0.000126941510049567	0.193708503460253	3.20195923515686e-05	-4.50470745587427e-05	-1.58802800483076e-05	-1.5428406575628e-05	0.00144608806745557	-0.0189325463642614	0.116014899590887	-0.0257157798402256	0.00497198110152434	0.0198502029297935	-0.170891552787333	-0.673122915358523	0.0177986837107529	0.045422115757113	0.00010901691475777	0.00377316694227957	3.92684577109052e-05	0.00488410657242219
231.443506779885	0.00205004096182481	8.91321268889576e-05	0.188052894528998	0.0039354929411098	-5.20367330923e-05	0.0278435240128074	-0.0022043086443224	0.015437535421122	-0.017079193362937	0.222320951628829	3.74125584254714e-05	0.000449571638038592	-1.13810646172211e-05	7.81391620277138e-05	0.0430484116465416	-0.0642379862409907	0.336782975951132	0.0772810563862901	6.25768569752863e-05	0.0910421290706785	-0.340148199892832	-0.658637754352288	-0.0255286741668683	0.140400881321309	-0.0240844002590806	0.00784083364706341	2.1804423441456e-05	9.47398583630346e-05
234.380525959008	0.0150651339877315	-0.00224524646651805	0.196377950089749	-0.00960924590487926	-0.00964177389981087	0.00772640957061742	0.0204038332204298	0.00744420188305816	-0.0218495420489843	0.20878180392602	-0.00109388051343859	0.0100462740850625	-0.00189498396281236	-0.00683759953206644	0.0529717583101853	-0.0830217748749678	0.0521739462929093	0.0656073764419206	-0.0207260380320555	0.0402630776585917	-0.358583441879214	-0.655291659806542	-0.0602749421269943	0.0331503885611835	-0.0356520744792531	-8.28266461943684e-05	-0.00744619652887756	-0.0171278246382951
236.123736251577	-8.47946777275081e-06	-0.00177156705031228	0.185899606983861	-0.0159623374993445	0.00286232059795699	-1.84843825135984e-05	-0.0273629339316236	0.0236326305376126	-0.000498411494876772	0.203473526052985	-5.79753109345156e-06	1.52733193592583e-05	0.0022046653158561	3.40918180051888e-06	0.0460802256132131	-0.0390816955482371	-2.67942881771315e-05	0.116453436096148	-0.0137152486026274	0.0168793890849769	-0.166677966964066	-0.690828740600758	-0.0554023686030552	0.00134194672162542	-0.0127474883396385	1.47995182964903e-06	-0.00529850434267008	-0.00439280924633211
238.187731213424	-0.0201169599383578	0.00262872928284058	0.201162055945367	-0.00048642709867787	-0.00183859663762805	-0.0394240444183211	-0.0083966019956456	0.0109075752049283	0.000280036254337396	0.247608884900774	0.00242383862390525	0.0171269883314555	-0.00126721942826414	-0.00189450297849263	-0.0017750406490464	-0.0318812506562896	0.411072319154068	0.0910521063887714	0.00751770934634353	-0.0785917277441846	-0.136217012772589	-0.36808171197172	-0.0923237619474335	0.162858515045589	-0.00642151914311079	0.0176315072513503	7.16129017309696e-06	0.0113291175402837
238.846324594164	-0.0207406894718361	-0.00317718223257109	0.206565185401622	0.0101449705575889	-0.00554940729265349	-0.035585934895067	-0.0173294749074498	0.0151197046613408	-0.00144549775732142	0.247159495196409	-0.00148914069297152	0.0215293490033059	-0.00414394156109082	-0.00335460222037046	0.0262598307858284	-0.0607362923904484	0.375852199045114	0.12471818709972	-0.00181939100756196	-0.068150714244227	-0.173646570364476	-0.234328547053089	-0.088395240858297	0.156334756502504	-0.0284320763955778	0.014047469422165	-0.0037502926707061	0.000667126891692566
242.06567262973	-0.0199643417168029	0.0208146659188358	0.206755864320616	-0.0154974703805004	-0.0163148219155182	-0.0286248433863	0.000239958347197785	0.0267509499013473	0.0157074021264241	0.237256290820282	0.0152677503192772	0.0179129116813126	-0.0127416294428728	-0.0129122798482451	0.0193548998860707	-0.0622507292595762	0.0269432670349384	0.137373361927473	0.0019303232843692	-0.0691868269729235	-0.191237173528124	-0.691142542372543	0.00362727328272849	0.0811098196876523	-0.0212020923736339	0.00164723413272167	-5.15246467679019e-05	-0.00109875985148718
244.917353148	-4.89063136683078e-07	2.18684338021496e-06	0.188356752018023	1.88143061983041e-08	-1.12761187810593e-05	-0.00802489725255618	0.0156359904235153	0.0405122168933561	-5.09978977591473e-06	0.214264296692612	1.34907626388905e-06	-7.33416481849848e-06	-1.20881776734539e-05	-6.1243994409143e-06	-3.25797479147849e-06	-0.0448054871947446	-5.42719170343555e-05	0.0743285360021462	-0.00493913918486772	-0.0923209751903331	-0.252690556209051	-0.740778045436434	-0.00357216811148785	0.134421982290575	-2.5900192220891e-06	-5.17748012331885e-06	-0.00311551123430411	-4.30981967022482e-06
245.62723623245	9.32425821183297e-07	1.45597047352308e-05	0.178283791728703	1.22010211578443e-05	-9.16104828878032e-06	-0.00713025955668239	4.72377460304814e-06	0.0208019255352807	-0.00590590956684264	0.194901722550418	-2.19136258953856e-06	1.05675773796544e-07	1.18326565631562e-05	-1.40689169790649e-05	3.93518789905247e-07	-0.039294239409287	-4.59518080147685e-06	0.0653946849665062	-0.00563362240357923	-0.0940550227511544	-0.245726373426723	-0.822775134638731	-0.0146779678235178	0.109234083962325	-8.18928680139415e-06	2.76896060307975e-06	-3.03314737312073e-06	-2.26834409256119e-05
247.17556063335	0.0264018926589086	0.0051202896471988	0.201105394324867	0.00163040615828421	0.0114984077111105	0.0293158536173158	-6.7082567667115e-05	0.0284176909213515	0.0198666183229319	0.238898040465011	0.00355858867719469	0.0161708687046255	0.00446881433650071	0.0087283458111255	0.0216494714729549	-0.0199101091829438	0.0819920347390852	0.0538263850732524	5.49143030156591e-05	-0.0625087155215702	-0.23180553377847	-0.67103901809885	-0.000161795876715213	0.106782742167258	-0.000819870927405838	0.00605804420015009	0.000181757527587773	0.000103509061767588
248.618916966116	0.00125712058504638	0.00571198531123718	0.199789095413848	2.37010158192897e-06	0.00402151603916285	0.0181037477402786	-0.00749122440769124	0.00521168571116171	0.000119524224956404	0.213069343218255	0.00432008356394817	0.0161113977615361	3.02136280678794e-07	1.78730216826056e-06	0.0327482133329243	-0.0238388136183544	8.79669580287251e-05	0.0608050123595618	0.00362175919136067	-0.0314661210704349	-0.245032579133184	-0.760446491910363	-0.00626792111954107	0.0761352069466093	-0.000577748839659049	1.23897346849412e-07	-3.5333485426261e-06	2.43130470036563e-05
249.643513191632	-5.62549691179199e-06	0.00217369858220052	0.192605311389993	-0.00659124647233943	2.14957740550903e-05	0.00455444158711376	0.0280811958646374	0.0142699178688038	-1.27860115954191e-05	0.206013316588678	8.40448780308731e-06	0.00838364305246984	1.05526161600409e-05	-7.88486271994289e-06	0.0210435285860154	-0.00969440278983201	-0.00018958378088098	0.0404609478565013	2.98908670490703e-05	-0.0165728468916389	-0.208913070329971	-0.668782582532115	-0.00603163512231215	0.0535612420228209	-4.25514423539427e-06	8.33397676623992e-07	-4.06716658871764e-06	-1.43929152278732e-05
251.401879387188	0.000739537255008108	-0.0113797406826364	0.189023525491822	0.0260262875123071	-0.0109087545589361	0.000650608123679304	-0.0351785468746503	0.0380353079955508	-0.00867875636869138	0.194618256883572	-0.001791151908604	0.00354830440719916	-0.0069885843649367	-0.00191570484996488	0.0336592342762486	-0.0140133832134805	0.45335526705011	0.0408495873054616	-0.0300723052459068	0.0845675230538837	-0.207303115933288	-0.22548537773744	-0.0614572060706104	0.211236792746706	-0.0104045061298625	0.0202648926900346	-0.0132962805374126	-0.0247024619785984
256.297324967118	0.00687272913512252	-0.0185361259650674	0.214696365747648	-0.00196261213003211	0.000253089417559032	0.0160583625911883	-0.0172420296076712	0.0500639043045893	-0.0141409897941629	0.254175589775341	-0.0139833659038894	0.0224213103205372	-0.00139293635118838	-0.00243520407113179	-0.0184885903383429	-0.0603725937372883	0.759165053294573	-0.00118585049030242	-0.032809030017233	0.0141022943369711	-0.103822516824821	-0.583543896481766	-0.130020885222482	0.142003007859917	-0.0589722651484358	0.0614854082939987	-0.00942651046501786	-0.0129502351686932
260.557978166166	-0.00284311089182156	-0.000424433565366816	0.18950148000385	-0.00560528812893342	0.000595328889278549	-0.0180929301180831	0.0202065573500425	0.0329605146503745	-0.00175094198378996	0.228354050154032	-6.06386220714473e-05	0.00280741578015954	0.000418530577965308	0.000513487777596603	-0.0174585975819879	-0.0213986160174576	0.650614947041351	0.0227291327275217	0.000317261383118553	-0.10048648280043	-0.163363136604361	-1.00743417589854	0.00885003843129764	0.214482036605342	-0.00833449440671674	0.034877936790613	0.00128141696535855	-1.1811706081972e-05
263.598043281633	0.000445974547391227	0.00313798477190821	0.188354512645243	0.010877008354324	0.00573053886359538	-0.0119240090660311	0.026801543953115	0.0306297209775856	0.00292297009419751	0.224743523303923	0.000436760501152675	0.000640729691066994	0.00331156083452831	0.000976543428726887	-0.0410618824953932	-0.0666743278238888	0.519655722877258	-0.0745825739512899	0.00016639866083704	-0.113288921821703	-0.343118297165469	-1.07009807984407	-0.0277859100612734	0.189090972005663	-0.0245989567047161	0.0204279958361695	0.000176292364508573	1.65587696444785e-05
266.73510467582	-0.00793705541589444	-0.000123129992650954	0.192581678597454	0.000216524045794955	2.65539370001912e-05	-0.00435283410760982	0.0312452239882181	0.0130884559845223	-0.000674836337380956	0.209081051624764	-0.000171470907532605	0.00300667555550055	4.72838562601237e-05	0.000160605851185363	-0.0497253241209328	-0.0731631647285378	0.256278351680268	-0.0700190948016036	0.0117524972373211	-0.0566836031237735	-0.303290031085683	-0.92211723100802	-0.0669295048282985	0.0700368154224169	-0.0309616189358365	0.00574665608893377	-0.000328818616530972	0.0115315143670955
269.756943629984	0.0252050083964553	0.00576887232903097	0.204648713038512	0.00220757985246451	0.00269269002864096	0.0399035008418204	-0.00423693646838037	0.00988631724554263	0.000607696398667815	0.24712705531403	0.00542078595577097	0.018539492683644	0.00212966172977571	0.00227773101021522	0.00523282112858115	-0.0391840736871062	0.625439890795282	-0.0860244307036992	-0.00704615171983632	0.0809362701373091	-0.133431793128122	-0.790334548020984	-0.111778250462814	0.250404275748863	-0.0134283324510626	0.0255390706372703	-4.92015794680646e-05	-0.0130009933387215
271.256006151401	0.0080484614783979	3.94483554386187e-05	0.200666238368245	-0.00390616812940206	2.52742427689727e-05	0.0305951365650992	-0.00396299922574997	-0.00164989945613804	0.00994553144606047	0.225990026550154	-5.23381213397211e-05	0.0152168451629495	2.07749374842797e-05	-3.06619362178858e-05	-8.19799065489596e-05	-0.0277372345280164	0.349367631334704	-0.0535025635629851	-0.0258272185404359	0.0890897910430984	-0.0496779891291658	-1.31927458799639	-0.0456567639214808	0.199381530556304	-0.0104596212293326	0.00314364002254732	-0.0135582671623782	-0.00856334082474675
274.223922682845	0.0110959239586684	0.0182705543914885	0.1959983736701	0.00878266658077905	0.0171525190935322	0.00829927095092926	0.00010799893250405	0.0200963287021729	0.0220429987279851	0.200429836562803	0.0125858169567595	0.00915049135320543	0.0101001414281479	0.0132102321530639	-6.90612924913336e-05	-0.0502192711767342	0.408445894003743	-0.117869250427878	0.000162399125258002	0.119716018624756	-0.174964396667501	-1.02898522210191	0.00332274300639411	0.238448345727897	-0.00998294105513102	0.0116416732365409	8.60065333213855e-07	0.00129354298225065
278.009739178891	-0.0108002260987053	0.00752949687586812	0.195289070772118	-0.00573040854040706	-0.0139405280959222	-0.0258602521092376	0.0054576752604939	0.0329183497337615	0.0229990256816707	0.238037341453173	0.00609374272345321	0.0101568736486705	-0.00715663426780646	-0.0110829724254333	-0.0114909359818683	-0.0143203017682351	0.161227002416442	-0.0500016509661884	-0.00875917025487285	0.0583643416520869	-0.230858578424861	-1.07770801970799	0.00673300600784433	0.207237725479035	0.00591542316517907	0.010729728227005	-0.00586369727252718	-0.00937949282104245
280.503630384594	-5.63853902669522e-07	0.003619801940119	0.198767901754595	0.00327724627887546	0.000740312428903292	-0.0104521459150203	0.0112795319672172	0.0123176857661294	0.0039005145776159	0.214496095136644	6.57732109512489e-05	0.0128827366737117	1.80335593480807e-05	2.57033572286726e-05	-0.0432695896220606	-0.00669199054658339	3.3754657850556e-05	-0.0476036500838687	-0.00584455572028605	0.00285495610373181	-0.239835361177696	-1.16033866190198	-0.0109700927398756	0.159870753131136	-1.03897403301353e-05	-1.09335391767534e-05	1.7414193472934e-05	-0.00137973584867746
281.439163360215	-0.000238615960782542	-0.00202172256933735	0.190829336304338	-0.00461892606144435	8.23426914173965e-05	-0.000935153220212582	0.00352882680618493	0.0115795479094571	1.56274076556003e-05	0.20314547903729	-0.000191739327127788	0.00515637711236871	6.25665379394233e-05	-1.74353444300922e-07	-0.0322931446538334	-0.000991621911097748	4.80708283631178e-05	-0.0285044478584291	2.30892775243831e-05	1.4490763814324e-06	-0.207045631777894	-1.1199552204084	-0.0154392452602059	0.136737963327316	-5.04980418918383e-05	8.14108271819539e-06	1.91631935720633e-05	-4.0391507983299e-06
285.695192297189	4.48995815086292e-06	-2.27394169361575e-05	0.186548208921884	-0.0166690142232402	-4.00813934310169e-06	-0.0170017584705234	-0.000129817785973144	0.0303695091757748	0.0233187038422159	0.212278593611579	8.75025689955087e-06	4.84647055154761e-06	6.47247217483804e-06	-1.27078373488549e-05	-0.00780290336050967	-1.26170605691319e-05	0.000137940403961967	-0.0563030494237546	0.0650933691754252	3.00336579795223e-05	-0.125544752142254	-1.21758763224951	-0.0736883912767257	0.131945953066031	-2.17380721893837e-05	2.33942282788912e-05	0.0337465322287767	0.031673846183854
289.452167940212	-0.000136066940404314	-0.00128127814487042	0.197242434219159	-0.00431255777680625	8.81129941069397e-05	0.000115266660947055	-0.0255694677172625	0.0268905512729397	8.35317098272534e-05	0.212716239723875	5.19231702819031e-05	0.00686370049208612	-1.34326157876508e-05	-3.75598139798533e-05	0.0129820057384306	-0.0221155931981266	0.382853913672974	0.00945668965443419	-0.00713688568021945	0.0119622539892559	-0.0618164246222339	-1.10291546504085	-0.0210413416498038	0.108571093610835	-0.0242648537421665	0.0353338637709701	0.000239251284267066	-0.00396057039980266
292.673988171378	0.0203314059184347	-0.0165671886807543	0.207295364486896	0.0228560609233467	-0.0141562230829807	0.0361304784207081	-0.00953397492545882	0.044353288002982	-0.0156134360026595	0.250910860722289	-0.0127543954263101	0.0147275404704235	-0.0102195926689782	-0.0110213357729464	0.0443720275179295	-0.0470041844678706	0.819150970053403	0.0188714786522372	-0.0272549700793091	0.108628350107184	-0.20261487677937	-0.76311883886242	-0.020651069525549	0.275048361566506	-0.0260667324789944	0.050739572725842	-0.0197385355625339	-0.021871561558805
296.335187612681	0.0222355561790234	1.05377815012158e-05	0.210869148097153	-0.0117099668767724	-0.00411172266371256	0.0277142241333966	0.0370610717858777	0.0294465975984426	0.000805193576688363	0.247654196340673	-1.83658243900442e-05	0.0175516146744672	-0.00205630026935173	8.52675909481926e-05	0.081718007695157	-0.0774518388887076	0.716655921731063	0.08302206801131	-0.00295953433842774	0.123158516486079	-0.347776702029526	-0.950303415433657	-0.0309004823649594	0.245532576853704	-0.0318200972439943	0.038798022353164	-0.00224830333571562	-0.00286001048246881
300.6003450308	-0.0042398384404224	-0.000169892428933762	0.187256484358732	-0.00206602576291036	0.00169126064916439	-0.0208182301203784	-0.0137541122706288	0.013245959049898	-0.0070946859383407	0.225692192208955	-0.000167114735858062	0.00406162731694821	0.000180008166848916	0.0013973869098171	0.00247238662615914	-0.0464411797439905	0.468550000855629	0.0892275673505461	0.0159978859864863	-0.0821039862729481	-0.141378247698926	-0.821517603031126	-0.127731955441165	0.263370145276701	-0.0195995834940395	0.0194394974677851	0.00386092051952874	0.0213215050042675
301.609554207605	-0.0230440146001568	-6.44695809560757e-05	0.207525953217162	0.00496613802622625	-0.00378589689636377	-0.0370313916762142	-0.00930620806137121	0.010928531150494	-0.000392865514153384	0.245973973552522	0.000491444974247579	0.0195557063564417	-0.00239490822635753	-0.00211153576777203	0.0187760826237353	-0.0644527452402264	0.590422547435569	0.118988741805422	-0.00471002462106141	-0.0871521262313768	-0.170908149609323	-0.674413131653478	-0.11053886789332	0.272176837204273	-0.0314484842773563	0.0284619778710957	-0.00534843120847971	0.000551030712099991
304.835577845385	-0.0177817474634199	0.0195675644031881	0.206461648112489	-0.0150146109659606	-0.0148473085429139	-0.0240588247971102	0.000184224546949744	0.0261320985698174	0.0135307659404419	0.230578310211995	0.014320161859981	0.0154871957471551	-0.0119721434963093	-0.011543725075384	0.0166192895220091	-0.0636720281658216	0.161125578991051	0.130409775340618	-0.0009777330165996	-0.092456068933375	-0.18731113461976	-1.12800341792397	-0.00199896032953489	0.18873200266479	-0.0220110099067752	0.0026535946190299	-0.00213520324041773	-0.00239346782972598
308.129659259027	4.46279785134554e-06	-5.06715630695559e-06	0.185431277534774	-0.000611652202229445	-0.000514748601305532	-0.00753207456135126	0.00230456651165418	0.0277522641863855	-0.0039768687172637	0.204370114441538	-2.10589821785581e-05	-2.37443214785273e-05	-3.33033634938224e-06	-1.13116157329772e-05	1.65898863633571e-06	-0.040114725691379	1.0353471532867e-06	0.0594429357927914	-0.00668149155808529	-0.107584575568814	-0.248287428226967	-1.25177691263265	-0.0117186839572081	0.206662741225774	-1.97773069048832e-05	-1.9909393920967e-05	-0.00167062403003862	-2.61541127495322e-05
309.743534668095	0.0230925348366291	0.00767361337178046	0.204096439985127	0.00343874389875557	0.0134183121993977	0.0309076361849098	0.00208269969689252	0.0301264383003929	0.0217921704513091	0.240997638180752	0.00651014715383457	0.0168060969053901	0.00646938568921986	0.0106998123287695	0.0270536520491371	-0.00930462596703586	0.248063025245199	0.0505166314180827	0.00661846093010218	-0.0592260120942298	-0.230360482687124	-1.07877240748166	0.00193776097129302	0.221366490682707	0.00594730467992797	0.0190438009280008	0.00475327597433071	0.00792314580154787
311.963938728126	-9.75912759468987e-06	0.00345051789901828	0.199603264895161	-0.00390429151512841	-0.000819407933165534	0.00975711878592426	0.0135440517254734	0.013090416605008	0.00394545373549961	0.214030418750865	8.36163439939792e-06	0.0125637205597815	-2.8355680956586e-05	5.78961269412048e-06	0.0440375061810163	-0.00753431342550854	0.000104572725386391	0.0494326464747451	0.00368410928366102	-0.0151963429964676	-0.236752028122494	-1.15921529459935	-0.0101317636111267	0.171764657462767	6.87858170882081e-06	1.74762824930617e-05	-1.44340809037041e-06	-9.21604363368992e-07
312.891094117046	0.000485837400281913	-0.00273558736715733	0.191840647328379	0.00627359226033304	-0.000302517903563939	0.000545404730684702	-0.000511994799705246	0.0122991134766566	-7.80348159262966e-06	0.202705936017948	-0.00037598135418262	0.00502924473087345	-0.000272351589596358	-1.96321305948827e-05	0.034191799861833	-0.00210744851421027	8.20144512298588e-05	0.0346880030767001	-7.79512097561201e-05	-0.000233841853475436	-0.212734227361282	-1.11159126842489	-0.0146439306328612	0.149005476183194	-0.000302946424828801	3.50646270081051e-05	-3.57421588368955e-05	-3.1694672510361e-05
317.235049571792	4.28132374262353e-06	-1.67324381871145e-05	0.186703660276711	0.014615726173924	6.84590727349288e-05	0.0149075504076106	-0.00108759864614676	0.0305715688076306	0.020827121680831	0.211929227402055	-9.52986693660821e-07	2.50698976978148e-05	1.58667657810687e-05	2.98595868687632e-06	0.00636634710578802	-2.58815485085799e-05	3.73181282082752e-05	0.0561262946046228	-0.059617266976472	-0.000451075061456706	-0.127149262496563	-1.18391476693794	-0.0713540375568348	0.13899861586605	-4.5013258801304e-05	1.72889135965264e-05	-0.0296884419376906	-0.027510878181896
321.391933488924	-1.23297215329694e-05	0.000559356604721435	0.193251595569178	-0.00380860739543059	-0.000154700728654254	8.23822865234224e-05	-0.00293376548874026	0.0225458985602037	-6.41151428467285e-05	0.206962430662417	3.14544422206514e-05	0.0018510530375169	-0.000112289664104587	-0.000104102013985446	0.000226580127370726	-0.0327001243024705	0.30624227228989	0.0287903885734565	0.00698833105321726	-0.012789339136305	-0.157654745227976	-1.14020013149285	-0.000527193867414875	0.0988811491783899	-0.0225288531166692	0.0289830046377972	0.00124453425684199	0.00139741333336273
324.153045616594	-0.0203216184285558	-0.0168157848743313	0.207888541687022	-0.0233912128392148	0.013745932783684	-0.0354608199317459	-0.0107848387035056	0.0438584015320949	-0.0150204798047092	0.250030483985993	-0.0126808617588078	0.01424333630855	0.00975573677205331	0.0106479590364435	-0.0461511835131195	-0.0489700454722779	0.815868401233475	-0.0243009501115577	0.0274697686693645	-0.110867682760562	-0.211797474215861	-0.745972420390777	-0.0206070710463927	0.279715471499888	-0.0267860150990969	0.0502863193412673	0.0196002374433905	0.0218708843106423
327.816243138453	-0.0249360125449493	3.8879435229423e-06	0.215486387622974	0.0108169965671932	0.00254094283275679	-0.0329508898233358	0.0364721382218237	0.0290518944536689	0.0014859897682135	0.255521418375482	5.95436826528846e-06	0.0199024324621507	0.000879161384162484	-0.000373951451831086	-0.0804431132457632	-0.0743146818242797	0.712819014536707	-0.0808749161222163	0.00241387337239284	-0.12632856485038	-0.346026262210261	-0.954443906675207	-0.0314884191203986	0.250743521626479	-0.0290780442781874	0.0382100609313412	0.00171657406606401	0.00229392535754508
332.439120275214	0.0197484400679539	0.00272430536969538	0.20472990979848	0.000589675753218977	0.00213446336428466	0.0392610941433326	-0.00813307646646606	0.00991385216531108	0.000487260909520844	0.246922043638782	0.00248050928011511	0.0167208715098786	0.00140657245401582	0.00199925306032315	0.0100940485629608	-0.0346748495626092	0.584074499221111	-0.0830943794191896	-0.00570864114198333	0.0909434290412237	-0.134484168728015	-0.823178402142401	-0.113479829613029	0.280372541936395	-0.00856791290590878	0.0282066791339989	2.78642700165333e-06	-0.0118852143376952
333.047312966597	0.0222107124586995	-0.00094232342962984	0.208978645279094	-0.00640418046199468	0.00432343396593704	0.0365608332843519	-0.0115601308075038	0.0117037476539604	-0.000604813944127986	0.246006705870138	-0.000247598486481074	0.0201262476290991	0.00294665096097298	0.00261242272726419	-0.017919749354071	-0.0607539933844899	0.578315304921996	-0.11594236387497	0.00533694145090731	0.0809890201780276	-0.17219741373171	-0.675701699069539	-0.109183827676485	0.273866169639851	-0.0278664216063389	0.0276079833757149	0.00550778287785794	0.000158894324575896
336.27796595342	0.0189051275928703	0.0201220823741332	0.208772081665186	0.0152444388816815	0.0155680300566003	0.0259743681687289	0.000316749064795109	0.0267760863608095	0.0148224418090233	0.233211372453156	0.0146878290884316	0.0165187214684994	0.0124282043727562	0.0122386401528849	-0.0148997775680101	-0.0583907680943102	0.16053424987488	-0.125553470045579	0.00158158079466695	0.0875790809773139	-0.186467935220762	-1.11956195558276	-1.11234903659171e-05	0.192425849517722	-0.0171614820046188	0.00313938170498351	0.00211922189901114	0.00311354933328378
339.533877704935	2.11120250921716e-05	-1.4484333162516e-05	0.186513369407246	0.000706091015170866	0.000536871752032562	0.00736726125718662	0.00253945164735551	0.0282515497891863	-0.00375455986728564	0.204403953230229	-2.25058753022398e-05	-2.64530814767015e-05	1.07546382301706e-05	3.24341022592464e-05	-5.78650509458589e-06	-0.0361334106238138	-0.000160046873833272	-0.0551612033132633	0.00662316404610087	0.101166944090117	-0.248827202078476	-1.2479840373724	-0.0116732312473752	0.208943932767859	-2.52621633086729e-05	-2.5226132186852e-05	0.00160040299487401	4.45359464584895e-05
341.120689883027	-0.0216596360167679	0.00804572682583948	0.204632186592691	-0.00377012981039275	-0.0137768695214682	-0.0309947251423766	0.0024788285852962	0.0306093392925517	0.0222017214834792	0.240834628436097	0.00656034704963314	0.0163872747638221	-0.00682013659278937	-0.0110608232671481	-0.0253512977308807	-0.00527251083519023	0.245997366689856	-0.0467422262539913	-0.0077202799048216	0.053198681549005	-0.230724184342183	-1.07802539259651	0.00257305091045353	0.223942606948942	0.00648314574775617	0.0186334892002423	-0.00524723303514135	-0.00869467778542994
343.307350082443	1.78264523168352e-05	0.00358489197034599	0.200886788081443	0.00278797070692109	0.000731048652967507	-0.0108726782290993	0.00989275645379498	0.0117550249331009	0.0035575349523055	0.21409647541762	0.000176457741319386	0.0129177347869174	4.90771476041044e-05	3.16531746686707e-05	-0.0435010925503188	-0.00404427699918331	-0.000105142016817453	-0.047191378048257	-0.00565604212323332	0.00908694376535023	-0.240828349850456	-1.17447128665951	-0.0108153382220616	0.175363717188409	1.1540091902591e-05	2.79148420598089e-05	1.99209551313409e-05	-0.00117059681075711
344.273530717525	-0.000251666365127038	-0.00208486945778548	0.192788447533978	-0.00479801928532213	0.00013198125310253	-0.000893569384303489	0.00323763497880391	0.0116718316456712	-1.00682639928987e-06	0.202600438900925	-0.000208306271794812	0.00500332546323937	0.000108806269803524	2.62608675806905e-05	-0.0323243354377236	-0.00123268837869981	7.18754844440553e-05	-0.0278807950223256	2.14820481973811e-05	-1.89408093411402e-05	-0.207434251937868	-1.12649004318471	-0.0154252695299317	0.151168499245849	-0.000142905987703732	2.15230772346774e-05	6.61530132119202e-06	2.05096896490368e-06
348.569893206908	-3.07511384934442e-06	2.65211402374154e-06	0.188105432083346	-0.0160614504346979	-1.65998483510949e-05	-0.0163632249794049	-0.000377342400546961	0.0302077009979168	0.0223483743253727	0.211523716899403	-1.19867378645255e-05	8.01734087216179e-06	-9.98203048239886e-06	-7.29285318359274e-06	-0.0066295485474142	-1.42646316822315e-05	6.00511038324228e-05	-0.0546573960031945	0.0623981814936331	3.59430769104816e-05	-0.126013255829101	-1.21288935951925	-0.0705577799996264	0.140629304284578	-1.20337150342708e-05	1.02513523676266e-05	0.031939644216131	0.0292862205776495
352.306245075859	-4.08581939506365e-05	-0.00105099156200421	0.198843401768455	-0.00418753870388473	2.57937741990615e-05	-4.1286093706534e-05	-0.025687320528838	0.0265330494197442	7.40813541709146e-05	0.211828660612919	3.53859702284997e-05	0.00660619724296034	0.000112599736633637	-6.75702942772434e-05	0.0128023551760758	-0.0221707127046389	0.378426828773908	0.00838015735493722	-0.00725944127107542	0.0120333917953889	-0.0649420690009066	-1.10056921325639	-0.0170677158088888	0.115809149504662	-0.0240444557239881	0.0351009739077007	7.41587840882213e-05	-0.00438348858792702
355.499594887494	0.0201947374603487	-0.0165574146668615	0.20908097297451	0.0227378310599585	-0.0139902376554827	0.0362106217623743	-0.00930259823410336	0.0442481448266591	-0.0157267486066793	0.250338169858383	-0.01259784861353	0.0147877266023472	-0.00996710902249001	-0.0111183732711242	0.0441878988454152	-0.0471230700348866	0.812079542824954	0.0188433002213104	-0.0278223151696447	0.107514838023298	-0.202452365296923	-0.76957351600923	-0.0222115810660249	0.280027217937479	-0.026341701389623	0.0505816191897028	-0.0201719648469164	-0.0222937382864995
358.985807200766	0.0134711004963954	-0.000184959702353582	0.200972399265459	-0.0140466135752026	-0.00673429290359199	0.0122751865246	0.0389296353755238	0.0306122179814565	-0.000464602332092278	0.226164047092512	-0.00197774346405119	0.00934702821015349	-0.00423904866411286	-0.000887586864043571	0.0738937780209556	-0.0775968972975841	0.63179539841097	0.0824107020749108	-0.00501304710187541	0.111294470084766	-0.346322727634725	-0.966274817134806	-0.0340934565844331	0.237075649198135	-0.0325605184231154	0.0331855792117949	-0.00437636027849016	-0.00492430971520903
363.052937276394	-0.000287333239407336	-0.000351013918790854	0.17972775662383	-0.00454920732551526	0.000516727131395923	-0.00270798071936496	-0.0173395005624102	0.0150829552688834	-0.0025151950347062	0.192735949751819	-0.000329428868279932	0.000241026933492374	2.16807182300549e-05	0.000381160670630943	0.0244298347370443	-0.0455351601016468	0.194901820599304	0.0902151028180273	0.0120666162794334	-0.0363534884976311	-0.153835853363168	-0.811554015368986	-0.120982429191978	0.187770878347329	-0.017631714448087	0.00483878722383847	0.00246346608616618	0.0150479141220527
364.431929729299	-0.0234739282902202	0.000268764886525064	0.208999073394635	0.00449846189548784	-0.00317600871840011	-0.0369857625815172	-0.00834199385073726	0.0104477812454364	-0.000241834508615836	0.245418773548902	0.000894375357159141	0.0195178655764304	-0.00200178838596712	-0.00197283235400823	0.0182199224104383	-0.0641244666450509	0.582667208476909	0.118050991543708	-0.00472575023616725	-0.0879744902216686	-0.169988951986234	-0.681675037208234	-0.111282739289009	0.275611473719821	-0.0314123056512126	0.0284155686643349	-0.00523380082985523	0.000507147218087027
367.672393870526	-0.018085461736255	0.0198124907705642	0.208356126449028	-0.0150521848786325	-0.0149525506177203	-0.0241883926091997	0.000227684908517561	0.026163015553045	0.0137229620597214	0.230591816304888	0.0142438815406719	0.0157610727098626	-0.0119330895028195	-0.0116756277056067	0.0161891681789897	-0.0635468768176802	0.158658079086445	0.1300086898097	-0.00122257382319716	-0.0934567305741363	-0.187280470568647	-1.12624045586265	-0.00233356819714603	0.192576355398566	-0.0220230483569488	0.00263275261584597	-0.00163835905097533	-0.00237803564424334
370.928631051792	-2.31719273160135e-05	-1.10841367191538e-05	0.18758325997682	-0.000750426361369955	-0.000619511945529404	-0.0072439183393728	0.00319095291756183	0.0287308837474227	-0.00344756577607191	0.205049879552266	-2.39876580941568e-05	5.2156202651534e-06	-2.4961984771189e-05	-6.24005611988136e-06	-1.04758685990437e-05	-0.0404328473099262	-1.60212579586358e-05	0.0595368805282028	-0.00662784787829772	-0.107485370883997	-0.248806175457018	-1.24832315103013	-0.0111020944027102	0.21004108046247	-1.63210278229188e-05	-1.28005007337543e-05	-0.00184723863717184	-1.53506984865615e-05
371.986379924079	0.00298395501418883	0.00329928759319279	0.187903626817236	0.00413424291414393	0.00833627530838068	0.0131398570975395	0.00616036071048346	0.0307188124099684	0.0160602475529671	0.221521106211696	0.00215447756042192	0.00286869038208679	0.00327215079982337	0.00577459739251192	0.00226493762698872	-0.0252487447872086	0.0469853031412249	0.0530955918177913	0.00352857680092785	-0.0887496463477881	-0.233657924641925	-1.14422774310949	0.000664692604466556	0.208218266276489	0.00147671057359252	0.00220890139794934	0.00193363473223731	0.00365173215186971
374.670598854218	-5.24510422286297e-06	0.00358248258501417	0.201897881668462	-0.00207333922609136	-0.000573667433610865	0.0116887622972935	0.00726299361612687	0.0103793953439511	0.00307151537056055	0.21426082922683	0.000538912291869603	0.0132861667703779	-7.20320588356834e-06	-1.42889842404703e-06	0.0453574121071405	-0.00932962744380482	-6.46982778794063e-05	0.051667171829946	0.00510036774503914	-0.0172542380163699	-0.24175368694647	-1.1800087658518	-0.0105289256372645	0.176430662037353	-1.57771498757593e-05	1.83677786523545e-05	-7.7013199431825e-06	0.000795266144425317
375.59818583282	2.92902978937525e-05	-0.000730314422399473	0.194024522309876	0.00140721821021026	-1.24473471611194e-05	0.0018308565717352	0.0123630417355083	0.0105161143521127	3.06188394873719e-06	0.203411423767976	-2.24228532346437e-05	0.00555287742630047	-3.20809608832664e-05	-2.03514261956132e-05	0.033768099647238	-0.000163678413383789	-0.000139984738930295	0.0292258252068853	2.66322870039248e-05	-0.00203976341079328	-0.201163317304125	-1.13498778488653	-0.0153549311421615	0.152155863602708	-4.55325516373436e-05	8.57676350534345e-06	2.46641499843188e-05	5.74473232275142e-06
379.981806696864	-8.06370893001648e-06	1.31030189844658e-06	0.188835251687066	0.0158965558514388	1.69065283588263e-05	0.0164092246826271	-0.000313688541783438	0.0302595321218152	0.0226832300407292	0.211406182786557	-1.2596397145112e-05	2.02269084165842e-05	7.52453749981829e-06	1.56973487968932e-05	0.00743054711654748	-1.48592696438298e-05	1.650046001421e-06	0.057558308123947	-0.0612487353865359	-4.59782413235703e-05	-0.12708628114709	-1.20922288546087	-0.0697311096268058	0.138339473544925	-1.10945985808971e-05	-3.94893602652314e-07	-0.0308803956196326	-0.0287956332680566
383.966690414472	-2.04203590993573e-05	5.79122557109497e-05	0.196966396161849	0.000729715607444259	5.40059662949156e-05	-3.02698377557657e-05	-0.0208166269329204	0.0233214164948273	-6.9751496391883e-06	0.208670248586884	9.58506146891756e-05	0.00417810817498318	3.90415513403612e-05	1.40192932328597e-05	-0.00646105406619059	-0.0247966003714256	0.348139943306121	0.00664960447596344	0.00550774305857229	-0.0130729286899765	-0.100673008542988	-1.0679940036505	-0.00859268573182238	0.105657905614964	-0.0221628101968521	0.0326587159653799	-3.64687367029323e-05	0.00331796788014945
386.919464410666	-0.0201606035371207	-0.0165095237012649	0.209723525241138	-0.0226701542534101	0.0139773350364949	-0.035956935919689	-0.00945334093434686	0.0442374560877179	-0.015644997863634	0.250054598649694	-0.0123972054075606	0.0146436611363894	0.0100005931733647	0.0112091369092096	-0.0443032538132592	-0.0454512846725111	0.81859630586247	-0.0181178010570462	0.0275290348048349	-0.111558550972426	-0.202179241936839	-0.761314012236715	-0.0213910908336424	0.281199970958216	-0.0248676103929214	0.0505521026255329	0.0196131485817808	0.022105074508268
390.311692508156	-0.00894152859709041	-0.000173068604498239	0.196666944464757	0.0153125902637111	0.00665962363646147	-0.00646341764919685	0.0399440516797928	0.0312732973531514	-0.000521420607854483	0.219594884859834	-0.00209945910994238	0.00575872603602181	0.00442076582429038	0.000959437703698651	-0.0656449361521649	-0.0733981787760254	0.565472766679979	-0.0800764136044061	0.00477319061742373	-0.10782372596207	-0.344940555573163	-0.981855372937565	-0.0330424262824131	0.229867734952801	-0.0289076467859089	0.0273439659140715	0.00420247860432076	0.00446839641999072
394.142226586175	6.63033114464221e-05	1.49211752068645e-05	0.180888245933065	0.00613196841618366	-1.8072334850903e-05	-2.55662932285855e-05	-0.0181303783537242	0.015015760533336	0.00242301326089918	0.185825480898223	3.00136533774971e-05	5.73655699125169e-05	1.54328294620944e-05	-1.62308630070655e-05	-0.0349753328718461	-0.0392125459438014	0.0582378413492001	-0.0924745212845061	-0.00175160639186562	-0.000146279484063406	-0.164150692630963	-0.91337369129413	-0.0941838054356808	0.121487500400056	-0.0108395151708669	0.000200674200800873	-0.000216205181825625	-0.00427469394926041
395.787679748886	0.0253391212595231	0.00344786086216511	0.208598074279307	-0.00132194318251002	0.00225520206959069	0.0380237743176792	-0.00378218793052533	0.00859516002526722	-1.59663571556831e-05	0.245111265927234	0.00313290687436285	0.0185250749622214	0.00104657474359101	0.0012802035747556	-0.0146556210868162	-0.0559921064451414	0.565523407068388	-0.108673137606704	0.0030730673209099	0.0835085749082957	-0.162534390692556	-0.725402930606441	-0.108814980088246	0.274636911899583	-0.0247921379776313	0.02653230625712	0.00351000503891194	-0.00273631695465016
399.040458487345	0.0162134770006163	0.0185270644324021	0.206375050350967	0.0145553031309172	0.013270372887847	0.0206344585709666	-0.000272958376814915	0.0251930321685653	0.0112950957435688	0.225468967900162	0.0132503567846638	0.0138936645417538	0.0108557230856286	0.010120984874634	-0.0182081177320795	-0.0607506235492154	0.132060222063314	-0.12714742981657	-5.72900139049774e-05	0.0835400319594632	-0.187903723801832	-1.14032596742021	-0.00416666668244252	0.18685373082281	-0.0194912892828404	0.00122864826633095	0.00131279553840703	0.00127430861556695
402.067719765387	2.83134134208132e-05	-0.000142646351007374	0.192294945308344	0.000174539046293637	4.62063465804689e-05	0.00729652881031632	0.0128841152759551	0.0384268010837038	-0.000294641609283218	0.212403053052216	1.22932629860025e-05	-0.000104771078175456	4.4440136712594e-05	9.34054777831512e-05	0.000133539102980724	-0.0385886835279601	0.0336756787183847	-0.058522911458161	0.00564804749307439	0.10005238800889	-0.252256029889582	-1.19531302342644	-0.0053844944731949	0.220235818197018	1.57352990066967e-06	-0.00012960674086499	0.00342448959414336	7.61707338661807e-05
402.98624298193	-2.49030851748637e-05	1.43515882087892e-05	0.181654483392574	-0.000212759627467144	-0.000441269571621507	0.00151909137524402	0.00185833296125939	0.0219151176606763	0.000482454946037819	0.196091552859721	1.78957024821239e-05	9.25548579016314e-06	-4.98870676563221e-05	-1.23030452128222e-05	-4.41770028914435e-06	-0.030543705507456	8.91177392808829e-05	-0.0488413404781665	0.00370712858496359	0.0998923895175877	-0.239359982034916	-1.23788020476264	-0.0144394330854505	0.19185071586352	1.95283604563715e-06	2.0195984097469e-05	-2.00456454241707e-06	-2.83289939910245e-05
405.924717398023	1.59228943469773e-05	0.00391679638706653	0.203193313038741	0.000347462906242117	2.83538267423407e-05	-0.0146920322640841	0.000388767189767656	0.00650876639473648	0.00137555474785537	0.213394868113434	0.00207867656868841	0.0142738825290723	-4.09216932136562e-06	3.14093721261841e-05	-0.0455449684072425	-0.00660985130714913	-7.71888399731755e-06	-0.0505835815665442	-0.00773587929552579	0.011832699159059	-0.247115777051487	-1.20594499143099	-0.0121159891180905	0.179594518850283	1.65278997425372e-05	1.33156529886019e-05	-0.00053527371158197	-0.00308157174803843
406.944828560443	7.80799844880709e-08	-0.000186731375733486	0.195117381529036	0.000748997239445436	1.86765391930406e-05	-0.00267310793275694	0.0181083336963572	0.0105822629311076	-3.23560116413656e-06	0.20361457158053	-3.33977490438773e-05	0.00604195654633536	7.82872819409079e-06	-1.1487107782475e-05	-0.0324452504505727	-7.34770731296384e-06	-0.000193310426639468	-0.0238314944036061	-1.70007582713195e-05	-4.84018235088378e-06	-0.197389129437253	-1.13679194847022	-0.0160863388745448	0.153494943285774	4.44030409176444e-06	6.45817701491728e-06	-9.09238470455981e-06	7.81576653191652e-06
411.276294230395	-1.37172500867926e-05	7.39727907290196e-06	0.190520133037714	-0.0177914784585288	2.34310052730498e-05	-0.0175897706130758	-8.02352132497577e-06	0.0307430332752815	0.0238433303157991	0.212478651964614	-6.78325958555776e-06	9.88815217251826e-06	-4.21530473527353e-06	2.05808071277602e-05	-0.00795269622334735	5.07029878768283e-06	-6.05172960453419e-05	-0.0566670689472196	0.0645049447611059	1.02118121259059e-05	-0.126077917365326	-1.24048603927765	-0.0700166774014864	0.139922411963745	-1.90124663402382e-05	-2.60825003847647e-06	0.0335478190474544	0.0310352815231895
414.480822850508	-5.34198835590353e-05	-0.00270264660828763	0.20439810832754	0.00513679369839519	-0.00703604464839422	-4.14977201736774e-05	-0.000999175422779351	0.0178728353409164	0.00704685414749448	0.21604014106972	-0.000610948430624706	0.011378267203367	0.000147046162780239	-0.000857208370802634	0.0206317921322764	-0.0263427801740059	0.435004378784805	0.0204206049723879	-0.0153877773826607	0.019007600903837	-0.0576710851643044	-1.19392269400454	-0.0237863453772227	0.122338992038117	-0.0298507947487959	0.0406302395069488	-0.008064404373014	-0.0117072013528965
418.256514755492	0.0193214343994396	-0.015089494082565	0.210372087326984	0.0202409492837184	-0.0139347110468489	0.0365156674936492	-0.00556536988599959	0.0439624710942187	-0.0159252964260685	0.250545008088015	-0.0116743657143733	0.0148556296034029	-0.00996947373198829	-0.011147341004312	0.0416455845649014	-0.0430280259008756	0.810812979900979	0.0121984794330051	-0.0271603076319242	0.108048643022022	-0.192762359992974	-0.79779645351071	-0.0218633629938247	0.281206738586663	-0.0237704156241477	0.0502580363754116	-0.0192024164046926	-0.0221177340402835
421.643917809989	0.00527448876024588	0.00126262148268543	0.19379726818689	-0.0163660971847312	-0.00637227987846964	0.00340760676470979	0.0408878434384988	0.0316541434240989	-0.000243602387087041	0.216346697384596	-0.00144881825241778	0.00277437984393228	-0.00422957552005108	-0.000679891710373096	0.0605153089883957	-0.0749626751347026	0.506647436462099	0.0814986693880827	-0.00408383894666191	0.0978006791555479	-0.345948163658411	-0.987653321628645	-0.0319607775869325	0.223388712924709	-0.0302084316900231	0.0229599908334128	-0.00345720750684992	-0.00367097575907335
425.313374861006	0.000124613278238172	3.88691048493864e-05	0.184824059417837	-0.00899863885746785	-0.000182049741227092	0.0004148033072225	-0.0203056859518691	0.0187062085176317	0.00210806466768439	0.192492282668616	-1.7868886984445e-06	-0.000118878920210904	-2.01953323978148e-05	-7.88989916723034e-05	0.0414927801329811	-0.0421102490272113	0.0148477681686236	0.0998656151200679	-0.00700025434234915	0.0105627513212768	-0.167281221824601	-1.00537963852822	-0.0804293612381298	0.0928574394685286	-0.0135530526473221	0.000184136213384747	8.38307202121013e-05	7.39239570452935e-05
427.042634467544	-0.0278754087497159	0.00747843329233079	0.208366584409634	-0.00350991511344065	-0.00161130600288688	-0.0389750269313333	-4.34285727746762e-06	0.00818776566337086	5.95693304375942e-07	0.245313792902927	0.00638198805546715	0.0178632099279809	-0.000837584705485498	-0.00116338739267533	0.0057211159851626	-0.0480164629734125	0.548485551974075	0.096308395529931	0.0017683127868487	-0.093078710019164	-0.142888917588249	-0.793068526762301	-0.110480056587923	0.277203571341696	-0.0197632168063384	0.0250110114264231	-0.000200553668869857	0.00841669788702398
430.074699892638	-0.00243001490930004	0.0046764395745458	0.194058521413118	0.000150628654251279	-0.00067514995776416	-0.0081769344626381	-0.0232923944432098	0.0121069836748939	0.000278818794732245	0.211982886552217	0.00236964915072412	0.00363541242844958	-0.000575748987990066	-0.000257594001209305	0.0221896285922658	-0.0674601176040651	0.16070345754852	0.131974533860632	0.00379363158320061	-0.090390470640531	-0.188300314010218	-1.15660200670273	-0.011987732119234	0.18801776668358	-0.0264463250486111	-0.00135384041749605	0.000561191402205919	0.00105482770653487
432.851361325611	-0.00189940680092439	0.000995197882883083	0.197922539061223	-0.00188964261218856	0.000164950237371562	-0.0137706024313678	0.00749961580817742	0.0376939142462769	-0.00392450343702209	0.218478943773259	8.6214709171788e-05	0.00187197265220289	0.00014170143438948	-2.52066353345365e-05	-0.000569390447226652	-0.0436021571176169	0.146812509429338	0.0833894482491524	-0.00078353058508908	-0.108339826627239	-0.221250485335497	-0.984360293753977	1.89639963432007e-05	0.232670900033514	-1.60824517764175e-05	-3.31115870392553e-10	-0.000636149311308142	-5.9842403717813e-05
434.3194245077	4.30615205778259e-06	-3.25503930364248e-06	0.182225743124367	1.92864264908826e-05	6.20427119553294e-05	-0.0037930001888123	0.00104296154372955	0.0207720111028946	-0.00208013099565938	0.194183364069258	8.28525007293965e-06	1.18258986226362e-06	8.43606809433385e-06	2.39992139763668e-05	1.45983742474211e-05	-0.0358041126668033	-1.21090944250852e-05	0.0535475770928503	-0.00494759619109933	-0.107505917417011	-0.240376177601752	-1.25274112165793	-0.0158052290046486	0.19225390232263	-4.48095189068e-06	-6.95065723895097e-06	-1.91288485555401e-06	-2.79244682637711e-06
437.313108188445	5.30177488328592e-06	0.00398917648532838	0.20388717809897	-0.000347441846390494	0.000227305293692467	0.0150343708082202	-0.000798632202641798	0.00610926302435683	0.00133251984373204	0.213472961207086	0.00215751157696395	0.0145201379820259	-4.55190615680495e-05	-2.78725731921078e-05	0.0472185751355431	-0.0116327706083102	-0.000145227670948313	0.0545052625511899	0.00734187373764478	-0.0196288062925205	-0.246864109325749	-1.20796554380214	-0.011651339069241	0.179806044199352	1.12979105176256e-05	2.76472309471321e-06	-9.88044682274119e-06	0.00245348638094138
438.317493484735	2.61309273361705e-05	-4.63583515719056e-05	0.196064100887394	-0.00251203374431646	-6.70326707594754e-06	0.00303679518184893	0.0209409551480837	0.010901356276769	8.23911102578259e-06	0.204108088479732	-7.11309365531198e-06	0.00650435570372646	6.13430001457864e-06	-9.86933039402368e-06	0.0343943019145344	-9.80651960148376e-06	1.78780081586375e-05	0.0281953207715352	1.96951187989641e-05	-0.00355576245421962	-0.197544889693133	-1.13243382536011	-0.0153892662428259	0.153903756520979	2.69409257189145e-06	-1.419111469476e-06	2.55360715111342e-05	2.03715062605252e-05
442.640333050388	-1.27165054064311e-05	-9.51593546076083e-06	0.191630691914034	0.0181068806013404	-1.09726816793575e-05	0.0179163861461178	7.99561411149964e-06	0.0316184813956507	0.0239667458054562	0.213523568262735	-1.01939625251397e-05	-1.40928579228237e-05	-2.90675865110482e-05	8.60189910920328e-06	0.00937476051134463	-1.22909382566392e-06	5.47469185890917e-05	0.0602457098666419	-0.0639901147858473	-1.86044577281269e-05	-0.12720915918784	-1.24442589298302	-0.0691990003055965	0.137757709343204	2.85928624551788e-06	4.24579361907958e-06	-0.0330008644585777	-0.0310894874411663
445.526596385706	-3.61622654931318e-06	-0.00526116422268764	0.207313543685061	-0.0113062667874448	0.0132257509844005	-0.00108927675229291	0.00659167243503521	0.0170934053989173	0.015157320796046	0.215488865256055	-0.00390820515255325	0.0143879428654601	0.0044649913691102	0.00529639593209482	-0.0230493897515029	-0.0300946498581072	0.463433851220654	-0.0205068619200961	0.0173052035029835	-0.0242153695266098	-0.0731064888197153	-1.14868107563003	-0.0307414254557485	0.123533470101576	-0.0324294893114482	0.0434777476388739	0.0118632946777423	0.0165955476873844
449.644396266222	-0.0188201534113405	-0.0143392088669896	0.210757380097647	-0.0190385881076852	0.0136218868763739	-0.0364370114418603	-0.00397004076091529	0.0435054792851741	-0.01579310421933	0.25049303600996	-0.0110289758602494	0.0147366110710081	0.00981901733716209	0.0112634860936296	-0.0407882003940905	-0.0399996635882192	0.816017432399216	-0.00985180853119737	0.026579410598881	-0.112505288814473	-0.189700576615706	-0.801561093790406	-0.0213631363388602	0.282695667989404	-0.021580546794024	0.0502302830229807	0.0186940196503667	0.0215550479999893
452.961719345435	-0.00192369518924331	0.00413158725686173	0.191871249706212	0.0183453178686564	0.0058251196137677	-0.00150801897654352	0.0422276806841695	0.0318649368040419	-3.82971061157043e-05	0.215051404130968	-0.000573900231165561	0.000935473907888785	0.00383683919288797	0.00016616575921975	-0.0512563888487116	-0.0684859832762538	0.453176181566489	-0.0783207389545958	0.00187560304311331	-0.0979383065102734	-0.344119489017662	-1.014444259639	-0.0303004218631498	0.221415239198985	-0.0245355385197046	0.0177452645502427	0.00186395047846861	0.00169221995273134
456.336881458625	-4.89533901814947e-05	-0.000124494046427352	0.190586117827145	0.0152470881295242	-0.00268286568063514	2.28088254396543e-05	-0.0282297433896046	0.0264965574653632	-0.00111644786930764	0.20203274500691	-1.98676440188229e-05	0.000126415754480625	-0.00123586107723114	-0.000140496640633149	-0.0452916065340389	-0.04064752836123	0.0305989152903787	-0.103860019729555	0.0151766074114275	-0.0264551819943621	-0.168582737005354	-1.12605029012094	-0.0724368039127266	0.086202835457048	-0.0130245749901683	1.79994572638228e-05	0.00205799766686542	0.00645298174437314
458.420487481388	0.0278461727587499	0.00788415982601721	0.208880263305845	0.0036103681223053	0.00208742316236686	0.039274983922831	2.31964517207348e-05	0.00839584973905783	1.0036707511145e-06	0.245332734068616	0.00682491488161946	0.0180949472194914	0.00098918669498165	0.0016004013300026	-0.00267346061662407	-0.0413308129769691	0.54117938731746	-0.0898667802858271	-0.00283147777285673	0.0871864240937649	-0.13988692211297	-0.808544758606433	-0.109291913478088	0.27633871688238	-0.0140696877547488	0.0242476590521999	2.94887721653898e-06	-0.00899793784652751
461.132791857139	1.98648822579316e-05	-0.00152471012222512	0.196702186005273	-0.0150771405285126	0.000151590360429259	0.0113557503524815	-0.0435035656829525	0.0130778930042812	-1.09846188839816e-05	0.215494255120017	1.57566007376471e-05	0.0059567333530564	-5.02977856455331e-05	-7.95689603461456e-05	-0.00817879716937736	-0.0410241695726111	0.228304929869984	-0.0939679062664014	-5.61951810337191e-05	0.0853426105681495	-0.137538436746875	-1.05942360549865	-0.0199542229384349	0.195217977666743	-0.00878993340019962	0.00174555972921138	0.00739903748733985	0.00110577901514888
463.897592972721	0.00752930591666831	0.000375779566988933	0.201529100298803	0.0166959693653312	-0.00207551800804079	0.0171003108598751	-0.0205663261891315	0.0392972639693279	-0.00691298247249157	0.221333674745109	2.59741634733507e-05	0.00526660848122947	-0.000918178554043699	0.000129885720017223	8.78474834584066e-05	-0.0334636139941103	0.190301654660567	-0.106846029165283	-0.000143525047608697	0.106223733698027	-0.166165020228238	-0.974315149724143	1.85366991403308e-05	0.237265827576502	-3.27137494343919e-05	1.87399609957659e-05	-7.10716743852482e-05	-3.23147353351995e-05
465.654986384216	-1.90493365330705e-05	1.00367232579248e-05	0.18300911905257	6.46559043408993e-07	-1.46568932832595e-05	0.00541410443676805	0.000384897102728844	0.0202636654218461	-0.0041958461572837	0.19312622770313	1.10717680781837e-05	2.2759517129934e-05	-2.9445731570963e-05	7.11797894316541e-06	7.81165176633957e-06	-0.0324806549645038	-0.000192123070290972	-0.0500502387548223	0.00578164730225127	0.101854343792959	-0.241742963082451	-1.25917474303366	-0.0167346856539762	0.192817477240709	-1.7249747562777e-06	-1.62192485642925e-05	5.05418857278941e-06	2.08321756200941e-05
468.562069152639	-0.000425452298610174	0.00490323986524654	0.205303310293589	2.87599751683448e-05	-0.00322797629617851	-0.01784979291806	-0.00651585732337554	0.00444820144162104	0.00024054283847895	0.212741556046344	0.00353714362105827	0.0158833608004616	9.12235198891683e-06	3.78707890995819e-05	-0.0473721390041954	-0.008662392626155	-0.00015754560866148	-0.0527823392987104	-0.00959162008483631	0.0139499311406814	-0.25009508389837	-1.22795557495415	-0.0136753025135186	0.182225948406417	1.18852880350343e-05	1.85744298228799e-05	-0.00240919424037015	-0.00483522743774135
469.624698808244	-6.27057991613318e-06	0.000662040078104022	0.197579339935846	0.00542410057128187	5.26574833395214e-07	-0.00416298822594686	0.0263317670109054	0.0123327655938908	-3.79210723820114e-06	0.204869710889114	-2.03765406216508e-05	0.00767661514590555	-3.07226128106598e-06	-5.49777061395218e-07	-0.0341744757570668	0.000611279266492341	-3.47492296349582e-05	-0.0262551914781436	-2.68137176608987e-05	-6.45146673009154e-06	-0.200217630502846	-1.12477702951676	-0.0153968438588704	0.156449173866918	2.15025113781132e-05	-3.99758834300047e-06	-1.43928094976429e-05	-4.14678717556323e-06
473.916972373001	-7.39933119937092e-06	2.37617973482281e-06	0.193809963624416	-0.0189118291682881	5.54403780548752e-05	-0.0180939585153173	6.57859051401469e-05	0.0350075674379714	0.0228888411748516	0.217123038096362	6.59473751921412e-06	3.66371569371131e-06	3.36828836090657e-06	5.88962936526705e-06	-0.0099202644706925	2.94971164173992e-06	-0.000153778759510423	-0.059312363144841	0.0665861183444767	-2.03677920824873e-06	-0.126312302637702	-1.26369797595883	-0.0717978595456985	0.141952896924162	-0.000786224836352608	-0.000907907029289903	0.0357145429336224	0.0329978594961885
476.288218671108	-0.00866664798544159	-0.0200243086098855	0.222896750495416	-0.000282318399601804	0.00202697987336749	-0.0199142288149944	-0.0180026567664939	0.0513661304479803	-0.0178693443164214	0.259406527638233	-0.0151775107461908	0.0243731063149248	0.00257929184700829	0.00426757683031171	0.0166674169433024	-0.0585024216492835	0.784361851347229	-0.00787650139798038	0.0196503194572485	-0.0212746335777799	-0.127013689695787	-0.629820461476071	-0.110148469319449	0.220174980502193	-0.0535036857705502	0.0632724604283394	0.00683119166093368	0.00683729427276785
481.009210820464	0.0176878987326476	-0.0125597975474275	0.210770498893337	0.0168933844464406	-0.0132243519536161	0.0364783153809767	-0.000792226495073199	0.0426485461521317	-0.0156738010579892	0.250694233257479	-0.00998478443262799	0.0144693531007543	-0.00941965303401735	-0.0107539425667059	0.0387271704042839	-0.0387081650351187	0.802113927680028	0.00642176066434335	-0.0253668367161111	0.108243143858375	-0.184524513246741	-0.83647797223418	-0.0215459440597391	0.282148112924861	-0.0208330305678506	0.0494361724220649	-0.0177065687580529	-0.0209406795879209
484.370202069211	0.00173440179103708	0.00435800567345939	0.192145273697414	-0.0183765124303293	-0.00580749182769657	0.00154953544843385	0.0423469597012276	0.031816023319078	-6.21067828425864e-05	0.215013563026219	-0.000720406225989212	0.000829638749080569	-0.00381840584992578	-0.000325258729859393	0.0523239870760219	-0.0714341617815899	0.449207734956447	0.0801705614315634	-0.00196145906565963	0.0933564824423999	-0.345266418354582	-1.00966803383618	-0.0306303349449793	0.220255926664328	-0.026959879828554	0.0179500627129449	-0.00197330653075445	-0.00186468357866369
487.386141043285	-3.99664466540408e-05	-0.00186163392120036	0.192843591978432	-0.0153345110896894	0.00242772255767566	2.28064737653473e-05	-0.0250823865960234	0.0208648588724369	-0.000344059500740053	0.202798938504702	9.72172450172687e-06	1.6431286728172e-05	0.00194717103673943	0.000163509107398587	0.0508089647489135	-0.0466633495585957	0.065037942244592	0.112820876763042	-0.0181516927339776	0.0244199180929668	-0.165673522203894	-1.13075995013669	-0.0776755866580006	0.0880271022599658	-0.0194078077683861	-5.27222464209918e-06	-0.00481752212391272	-0.0102109625450942
489.810847559365	-0.0276360533216043	0.00768667182761066	0.209323709653096	-0.00369421644918311	-0.00210189175432647	-0.0391145240731691	-0.000131054987227166	0.00864922840900798	4.62022990227139e-06	0.245408822741108	0.00675951191220477	0.0181018055047692	-0.00112077856046184	-0.00167933841041073	0.00200476109574365	-0.043786390257085	0.5482789524219	0.0916269373710005	0.00342893254952644	-0.0938819465733897	-0.137810036516746	-0.8053634277332	-0.111418109056432	0.277973633219251	-0.0164387821195781	0.0250086976985771	7.99302141368491e-07	0.00968461695186595
492.69718645427	-0.000145595465335254	0.000262624884346246	0.195450594194907	0.0112109635951185	3.04137025738834e-05	-0.00975945034658586	-0.0379631603812693	0.0110198578908618	-3.03802418698886e-06	0.213685220500756	6.17797754477319e-05	0.00428605962859467	-6.81414962744918e-05	-8.77041614093954e-05	0.0142611007987577	-0.055354945538216	0.214492015853435	0.114343034047048	0.000467005847082397	-0.0921852642039899	-0.16347990413363	-1.08349683779315	-0.0158259924221502	0.192157349166601	-0.0185167367889596	0.000435948287655258	-0.00567029299164647	-6.76363298652117e-05
495.519537850445	-0.00426283782368285	0.000969915755281825	0.199868160718039	-0.00775518622759219	0.000148313223635105	-0.015192022422436	-0.00298104028300351	0.0368293961719952	-0.00526822619406534	0.219781471470215	2.20585506225714e-06	0.00306580953528579	4.77267826495946e-05	0.000105650183144778	-0.000195017459989682	-0.0399272997517504	0.17288063913234	0.0983634451838829	-4.10628867870612e-06	-0.110282860165714	-0.189697438053251	-0.948980108208777	9.38139945255574e-05	0.23469546542305	-5.51151883693068e-05	-0.000114116397084101	-2.22496348349166e-05	2.95857958096484e-06
497.146520091986	3.22227969506343e-05	5.41824504023177e-05	0.183025396153512	4.19797526294732e-05	4.73528733836928e-05	-0.00389825920644528	0.000974467669415459	0.020664078489324	-0.00223341589035941	0.193970391310465	3.15252337116901e-05	-4.73973983567738e-06	4.49074027462524e-05	2.67143021550383e-05	-2.96737600127047e-06	-0.0358070638966793	0.000232663314564452	0.0536647066699776	-0.00498287291896437	-0.107611310331224	-0.240499416965243	-1.25339142216916	-0.0157942627219664	0.19227416964805	3.59987867584176e-06	-5.18810244566706e-07	-1.28557541750243e-05	1.8406294356247e-05
500	0.000346841385946687	0.00473851650893412	0.205555819677488	-9.53210426332932e-05	0.00290346850915858	0.0174157843111972	-0.00616374259463227	0.0045006327904929	0.000393773854378703	0.213009519728018	0.00329314881913488	0.0156729134689888	-9.68756418617443e-06	-2.29682921275989e-05	0.0488133094582592	-0.0130577961155866	-0.000106031931774926	0.0562323076048919	0.00844706696856217	-0.0213045595351195	-0.249144549830725	-1.22461440033804	-0.0128822378978253	0.18169691017563	1.03821898988454e-05	1.73475547256532e-05	0.00141273206015577	0.00377992517864249


==> data_uniform/lambda_0p01/data/threshold_nonzero_counts.dat <==
0.001	20
0.01	12
0.05	6
0.1	5


==> data_uniform/lambda_0p01/data/tracking_error_norm.dat <==
0	3.76961536499415
2.06104706736702	0.0512805937313736
4.76838797571314	0.239211813971632
9.58656399399754	0.0338973565370229
10.1458010350936	0.0672097100138185
12.9020154790023	0.0614070744098548
13.3548798330985	0.039981447215127
13.9199471325181	0.0788154904598721
18.9797977846435	0.00875226516891931
24.0309081009593	0.00144492009864536
25.4112274236	0.00652078374516042
26.241063252977	0.0359486861301944
27.0302182061684	0.040764101959074
27.7287711098405	0.0216656046058512
28.803795205287	0.0025899751398708
29.9738591756326	0.00437094377890981
34.0865433805726	0.00102366846041498
36.2679471680012	0.0759716132293648
39.8792440361357	0.00751652085455252
41.1558263154147	0.0702855001581947
41.4968983242229	0.0468847962276277
44.5528667893606	0.0642920544893117
46.1655109226792	0.0037263332649015
49.7882714582456	0.0427087154866067
52.5406712151548	0.0372057947981369
56.234704076062	0.00729163993010535
57.0199880806722	0.00523936523742647
58.3812636818675	0.0526659807087301
59.736766314687	0.00364540762565191
60.6828320763366	0.00893262192684467
61.520402922675	0.0170786689876981
65.8436957071466	0.00839551665963507
69.3718200384101	0.00495044067067432
72.6484967857425	0.0458592539088747
75.9778729879318	0.0725584880868736
78.4333727294334	0.0291883079093637
79.6087956894185	0.0105588059272924
81.5525954402012	0.0584629200791488
84.7444768566303	0.0496086355943422
87.3099902661798	0.0166956234875797
88.292663619319	0.00748244088913846
89.6212384716533	0.0613655032945308
91.3131170193575	0.00434131842182879
92.3080781286916	0.0100196535744732
94.4117149155441	0.0124012399591478
98.5760668335813	0.0422391950617658
102.582040775486	0.0184055919445169
105.492608190916	0.00676360334824879
108.231791904719	0.0499277616559155
110.154261050732	0.0199362281692685
111.877976289205	0.0515209229282083
113.115561690315	0.0398108269824513
116.313484240873	0.0526735222359674
119.073803962419	0.00795610564998833
119.816895664065	0.00663874111703601
121.23333636132	0.0530367248324154
122.755902213164	0.00393449290171252
123.767077391599	0.010166315869669
126.081620482729	0.0387148146518681
130.569061578184	0.0820493682079447
134.570378826621	0.035879251296579
137.477251100172	0.0054253934962167
140.347426369963	0.00419670243577735
141.909188935824	0.00663688411561481
143.947415185931	0.0482790325903863
144.579297321384	0.0376623917466734
147.798584056889	0.0514957945193015
150.623711592272	0.00716585619096041
151.358106239637	0.00500870071040248
153.296361431128	0.0522927655901565
154.471914284409	0.0027757626455656
155.475780760451	0.00800722242036018
159.457892370372	0.00627119888856279
162.419907244864	0.0540805363787044
166.861219642727	0.0515204690853762
170.192484897693	0.0729947818101606
172.36094600311	0.0153271093667884
173.603061240302	0.00299499592655612
175.492511065823	0.0536396934876351
177.2379645907	0.00241223839794784
179.536238703781	0.0388060485343721
182.215311236316	0.00794267387533196
182.964297946216	0.00353778071682434
184.824411761674	0.0395244597337384
185.988855765156	0.004467540903266
186.96945259924	0.00739543655420216
191.453932641646	0.00728738106094214
195.488210415644	0.024465435015134
198.437632952124	0.0392251974752526
202.104955094457	0.0396371566456692
204.144783130158	0.0319644075585319
205.571325611163	0.0228150316960746
207.259863433842	0.0575823374965244
210.515393556628	0.0505245982388801
213.017679536458	0.0144806049417459
213.927490053421	0.00806189017821296
214.693105053571	0.0189439055590923
216.881884590067	0.00220001540386387
217.86055996357	0.0102236287919317
218.741887348164	0.0310279766471039
224.315909439628	0.0236289387522147
228.471584969385	0.0253997906931532
231.443506779885	0.00366263483225287
234.380525959008	0.00638165469359786
236.123736251577	0.00736384711441056
238.187731213424	0.0486210238176298
238.846324594164	0.0397825350450548
242.06567262973	0.052744131298925
244.917353148	0.00739540458483745
245.62723623245	0.00478972721051356
247.17556063335	0.0346538138138755
248.618916966116	0.00152403553951507
249.643513191632	0.00867304441392005
251.401879387188	0.00432052783224992
256.297324967118	0.0692762791535262
260.557978166166	0.0569319587035042
263.598043281633	0.0200491216708766
266.73510467582	0.0222308184865641
269.756943629984	0.0468999666903692
271.256006151401	0.00669834785337928
274.223922682845	0.00525051520336344
278.009739178891	0.0737969465960745
280.503630384594	0.00978063244535586
281.439163360215	0.022553340522764
285.695192297189	0.00651905788738596
289.452167940212	0.0117017166983574
292.673988171378	0.0426728330882455
296.335187612681	0.0417013983022457
300.6003450308	0.0699514319110008
301.609554207605	0.0436039535927323
304.835577845385	0.0585291874724976
308.129659259027	0.00870977298314362
309.743534668095	0.0659587763003409
311.963938728126	0.0109867195347841
312.891094117046	0.0270806873701679
317.235049571792	0.0125278798385146
321.391933488924	0.026855125391627
324.153045616594	0.0387095182155248
327.816243138453	0.0359226643113777
332.439120275214	0.0461494031910909
333.047312966597	0.0404207150678194
336.27796595342	0.056981331477467
339.533877704935	0.00916856874768034
341.120689883027	0.0681919154044465
343.307350082443	0.0096761261798175
344.273530717525	0.023395971082364
348.569893206908	0.00817612620785708
352.306245075859	0.0124570311563965
355.499594887494	0.0430977561201476
358.985807200766	0.0800881802665867
363.052937276394	0.0518358574523039
364.431929729299	0.046005090589026
367.672393870526	0.0584367613351926
370.928631051792	0.00897799956843215
371.986379924079	0.0461675805039599
374.670598854218	0.00902645807335246
375.59818583282	0.0144935320752241
379.981806696864	0.00809569608501913
383.966690414472	0.0240198932540653
386.919464410666	0.0401251007122434
390.311692508156	0.0914517302603166
394.142226586175	0.0280270221677188
395.787679748886	0.058900153153507
399.040458487345	0.0564896482612835
402.067719765387	0.00853291855634774
402.98624298193	0.00816348125569108
405.924717398023	0.00530713154976938
406.944828560443	0.009001182303439
411.276294230395	0.00398069417750021
414.480822850508	0.00609978530074029
418.256514755492	0.0491063932550024
421.643917809989	0.0921739029461321
425.313374861006	0.0150620475537856
427.042634467544	0.068843465169425
430.074699892638	0.0479837765357429
432.851361325611	0.0187078435239419
434.3194245077	0.00389940376883848
437.313108188445	0.00485764307513179
438.317493484735	0.00728019333910691
442.640333050388	0.0036180273816106
445.526596385706	0.010521545778924
449.644396266222	0.0496010898590394
452.961719345435	0.0826842288911996
456.336881458625	0.00208042534758898
458.420487481388	0.0630817377748566
461.132791857139	0.0522036487055328
463.897592972721	0.0100533049263639
465.654986384216	0.00164876935801997
468.562069152639	0.00176878296889397
469.624698808244	0.00920850882046742
473.916972373001	0.00465109559091035
476.288218671108	0.0259984940670929
481.009210820464	0.057060340063763
484.370202069211	0.0832397996335228
487.386141043285	0.00894684457960781
489.810847559365	0.0632280641603298
492.69718645427	0.0568527110541092
495.519537850445	0.0178890741539382
497.146520091986	0.00369749146861464
500	0.00210880945277093


==> data_uniform/lambda_0p01/data/trajectory_error_data.dat <==
0	-3.5	-1.4
2.06104706736702	-0.0511526087633971	0.00362076098921538
4.76838797571314	0.234380656461892	0.047833041091814
9.58656399399754	-0.0176012797109603	-0.0289693930335895
10.1458010350936	0.0150871958591758	-0.0654944397735292
12.9020154790023	-0.00888942853993713	-0.0607602406826273
13.3548798330985	-0.00319424590062245	-0.0398536436796229
13.9199471325181	-0.0715828188770264	-0.032981533894727
18.9797977846435	0.00870512988248473	0.000907115933136193
24.0309081009593	0.000908221985965074	-0.0011238002116386
25.4112274236	0.00645023632654551	0.000956593948789664
26.241063252977	-0.0358969860353324	-0.00192728515440255
27.0302182061684	-0.011839590590781	-0.0390068725120648
27.7287711098405	0.0205125133528374	0.00697389553167704
28.803795205287	0.000403183098301563	-0.00255840079236869
29.9738591756326	-0.00435129402813406	-0.000413992510941041
34.0865433805726	-9.73572121898414e-05	0.00101902830681144
36.2679471680012	-0.0487252046467771	-0.0582884246553454
39.8792440361357	-0.00170714773879388	0.00732009100727948
41.1558263154147	0.0316957647212888	0.0627330059157083
41.4968983242229	0.00253333373898945	0.0468163041842591
44.5528667893606	0.0301820286327472	0.056767186103141
46.1655109226792	0.00372337377935184	0.00014848333356543
49.7882714582456	-0.0390309199095176	0.0173384448418173
52.5406712151548	0.010846223042567	0.035589754315982
56.234704076062	0.0004572903468687	-0.00727728647292158
57.0199880806722	-0.00343119035437089	-0.00395953038165198
58.3812636818675	0.0343883312024213	0.0398891990534394
59.736766314687	0.00303990761331852	0.00201195389103459
60.6828320763366	-0.0055463535936231	-0.00700212084317675
61.520402922675	0.0149116689896114	0.0083260472215585
65.8436957071466	0.000271060830832504	-0.00839113973237238
69.3718200384101	0.0043584293828105	0.00234754257659375
72.6484967857425	-0.0258995850007961	-0.0378455105113563
75.9778729879318	-0.0360561093524335	-0.0629657936646425
78.4333727294334	0.00665576949468916	-0.0284193253094683
79.6087956894185	-0.00334638652517882	0.0100144934886557
81.5525954402012	-0.0169658423431982	-0.0559470572753088
84.7444768566303	0.049429229515346	-0.00421520996529012
87.3099902661798	-0.00712342881861794	0.0150996889208058
88.292663619319	0.00471378537523393	0.00581095079102223
89.6212384716533	-0.0485573384267554	-0.037522125199682
91.3131170193575	-0.00433024252022518	-0.000309911851570588
92.3080781286916	0.00577540429843815	0.00818768361272193
94.4117149155441	-0.00727558237792852	0.0100427413382174
98.5760668335813	0.00773342761118639	0.041525217601458
102.582040775486	-0.00439585912619433	0.0178729470812935
105.492608190916	0.00442125208344013	0.00511848222299527
108.231791904719	-0.0243928532321375	-0.0435634031632666
110.154261050732	-0.0105486635943053	0.0169168226919629
111.877976289205	-0.0197046072525889	-0.0476039279093186
113.115561690315	0.0351906414441348	0.0186150664725382
116.313484240873	-0.0461799717835755	-0.0253359458242854
119.073803962419	0.00141388928174235	-0.00782946576802979
119.816895664065	-0.00393105737047739	-0.00534973565412722
121.23333636132	0.0356289650772021	0.039287033846765
122.755902213164	0.00392640334439243	0.000252172898564051
123.767077391599	-0.00514403588419876	-0.0087688581459594
126.081620482729	0.0170774098158195	-0.0347447686351636
130.569061578184	0.0452416132480536	0.0684492166064479
134.570378826621	-0.0115594015220565	-0.0339661730263352
137.477251100172	0.00536677262372542	-0.000795390592112977
140.347426369963	-0.00418833205493563	0.000264926276647426
141.909188935824	0.00614450204426165	-0.00250865011354007
143.947415185931	0.0459431033198006	-0.0148356410447851
144.579297321384	-0.0376533267815575	0.000826277411729692
147.798584056889	0.0394889810692639	0.0330520381714265
150.623711592272	0.00107820221577404	0.00708427659902022
151.358106239637	0.00211639525265617	0.00453959843388385
153.296361431128	0.0458295359277916	-0.0251830691082384
154.471914284409	0.00205449807040647	0.00186651974091179
155.475780760451	-0.00293365016816782	0.00745045687055013
159.457892370372	-0.00487905038233505	-0.00393989883963375
162.419907244864	0.0266157489887326	0.0470776626520173
166.861219642727	0.0302242004359083	0.0417235717884656
170.192484897693	0.0324332312569064	0.0653936058169985
172.36094600311	-0.000653572950921166	0.0153131683181279
173.603061240302	-0.000250344237819888	-0.00298451476167871
175.492511065823	-0.0330006783161804	0.0422867821915954
177.2379645907	0.00060409764389302	-0.00233537151759133
179.536238703781	0.0147842393524621	-0.0358794602749422
182.215311236316	-0.00395254725922811	-0.00688937141207013
182.964297946216	0.00292311114482824	-0.00199281550458519
184.824411761674	-0.0354283963533897	0.0175217478885821
185.988855765156	-0.00338758773864978	-0.0029125883738188
186.96945259924	0.0060186343766655	-0.00429750184028463
191.453932641646	0.000524354372681834	-0.00726849194945056
195.488210415644	-0.00371412383932235	0.0241818691292861
198.437632952124	-0.00931455034451467	-0.0381032186153881
202.104955094457	-0.0395328867297437	-0.00287316093642009
204.144783130158	0.00767655000780954	-0.0310289208730425
205.571325611163	-0.0025253817151254	0.0226748344753782
207.259863433842	-0.023537545483616	-0.0525519699361532
210.515393556628	0.0484504345296658	0.0143279594181034
213.017679536458	-0.0066752375146204	0.0128502577251323
213.927490053421	0.00480737886436255	0.00647172169519417
214.693105053571	-0.0175340001114677	-0.00717149900110581
216.881884590067	-0.00205421943315853	-0.000787559710544006
217.86055996357	0.00670156653154308	0.00772085433734615
218.741887348164	-0.0246088503631678	-0.0188981432584379
224.315909439628	-0.00462025679348949	0.0231728283495591
228.471584969385	-0.00116359675388067	0.0253731237700514
231.443506779885	0.000971321326825425	0.0035314910157731
234.380525959008	0.00464488319023659	-0.00437613719818941
236.123736251577	-0.00673985929369314	0.0029665705832882
238.187731213424	-0.0460271091067586	0.0156687326976073
238.846324594164	0.0377072948660868	-0.0126810886162424
242.06567262973	-0.0368939181147724	-0.0376932645524197
244.917353148	-0.0019451080462316	-0.0071350237324006
245.62723623245	-0.00161108363153128	-0.00451064255770128
247.17556063335	-0.0068426263867164	0.0339715362616788
248.618916966116	-0.000844865695722063	-0.00126841881170892
249.643513191632	0.000167779143431801	-0.00867142142701294
251.401879387188	0.00428866757656887	0.000523728142200808
256.297324967118	0.0351419026073724	0.059701336119816
260.557978166166	-0.027990850308604	-0.0495758027753341
263.598043281633	0.0187961081952144	0.00697664650727048
266.73510467582	0.00343557996272637	-0.0219637446921574
269.756943629984	0.0313133055383346	-0.0349153801614796
271.256006151401	0.00256359138772089	0.00618836514450094
274.223922682845	-0.00047625860016709	-0.00522887058995702
278.009739178891	-0.0468034392765186	-0.057056352834659
280.503630384594	0.00652774929565769	0.00728349230549385
281.439163360215	-0.017509604158134	-0.0142150248315368
285.695192297189	-0.000676541697052446	0.00648385742218616
289.452167940212	-0.00236970320079255	-0.0114592617750346
292.673988171378	0.0113047191486302	0.0411481956924949
296.335187612681	0.0413391444208657	0.00548468403040236
300.6003450308	-0.0346232994541955	-0.0607818226224295
301.609554207605	0.034919975759852	0.0261132162294978
304.835577845385	-0.0429207664004395	-0.0397928837581505
308.129659259027	-0.00494721287417388	-0.00716834919597997
309.743534668095	0.0344820408575109	0.0562276535998023
311.963938728126	-0.00671922797907909	-0.00869252446077473
312.891094117046	0.0194845581267964	0.0188073289715543
317.235049571792	-0.00186923668934513	-0.0123876441443669
321.391933488924	-0.00960523090424381	0.0250786223520386
324.153045616594	-0.00145900305506541	-0.0386820127522257
327.816243138453	-0.032211380419764	0.0159017226325067
332.439120275214	0.0460992315150071	0.00215134112117332
333.047312966597	-0.0362866645204176	-0.0178076439928617
336.27796595342	0.0401811964445812	0.0404022720800075
339.533877704935	0.00494792451566228	0.00771885327417543
341.120689883027	-0.0384866088312976	-0.0562931458278347
343.307350082443	0.00638091126602802	0.00727402153301915
344.273530717525	-0.0176324662433354	-0.0153775029528351
348.569893206908	0.00018784269214045	0.00817396812385618
352.306245075859	-0.00194922869710634	-0.0123035821091994
355.499594887494	0.0122142293198642	0.0413307293029471
358.985807200766	0.0530277699248083	0.0600180992302728
363.052937276394	-0.0104032785692647	-0.0507811767570017
364.431929729299	0.0341357742151209	0.0308418105635642
367.672393870526	-0.042362693694741	-0.0402524192847065
370.928631051792	-0.00496317794444368	-0.00748139966467209
371.986379924079	0.031056709865388	0.0341603024273311
374.670598854218	-0.00611458693381461	-0.00663993764871429
375.59818583282	0.0125886313726564	0.00718253661173537
379.981806696864	-0.000111177063267576	-0.00809493265948502
383.966690414472	-0.0033092316432688	0.0237908439923404
386.919464410666	-0.0115438689811553	-0.0384286715371946
390.311692508156	-0.0511913504119041	-0.0757816904707949
394.142226586175	-0.00122398759060149	0.0280002826051426
395.787679748886	-0.0277975127216115	-0.0519280880448956
399.040458487345	0.0462463260193163	0.0324400630455404
402.067719765387	0.00314282174075409	0.00793305556485691
402.98624298193	-0.00647307123466034	-0.00497411047354523
405.924717398023	0.00366806497692407	0.00383548492522401
406.944828560443	-0.00900118178151166	-3.06527749432961e-06
411.276294230395	-0.00234530007920242	0.00321644115028974
414.480822850508	-0.00418900316231596	0.00443391849510499
418.256514755492	0.0225474895736266	0.0436239449435989
421.643917809989	0.0456402568656578	0.0800811796713794
425.313374861006	0.00453733858577898	-0.0143623756764157
427.042634467544	0.00266082889937591	0.0687920248728156
430.074699892638	-0.031795445618394	0.0359373405883054
432.851361325611	0.007158111638772	-0.0172842369540334
434.3194245077	0.00359739901159251	0.00150468272530291
437.313108188445	-0.00332000742460359	-0.00354601846384828
438.317493484735	0.00698760175604729	-0.00204319278426229
442.640333050388	0.00327237190128926	-0.00154327712149716
445.526596385706	0.0021358202851316	-0.0103024850054545
449.644396266222	-0.0258583501092029	-0.0423274597021175
452.961719345435	-0.0353490836684665	-0.074747066772764
456.336881458625	0.000436342963471503	0.00203415202114288
458.420487481388	0.00423191597404315	-0.0629396260545327
461.132791857139	0.000830303148095846	-0.0521970452693726
463.897592972721	-0.00687734258308836	0.00733287794370618
465.654986384216	-0.00124512935745158	0.00108078364123343
468.562069152639	0.00118516907600341	0.00131299941063756
469.624698808244	-0.00252523189888798	0.00885549764572635
473.916972373001	-0.00419650191565601	-0.00200550788272724
476.288218671108	-0.0212901400237347	-0.0149215157248328
481.009210820464	0.0312187800613217	0.0477626441863837
484.370202069211	0.0345665393095033	0.075723302907319
487.386141043285	-0.00788932861198832	0.00421954049438089
489.810847559365	-0.00858704552386746	0.062642244105985
492.69718645427	-0.0117249418979333	0.0556305356049367
495.519537850445	0.00703718080730242	-0.0164467948357859
497.146520091986	0.00344582380161351	0.00134079882484728
500	-0.00141734639514723	-0.00156147574565191


==> data_uniform/lambda_0p05/data/information_matrix_eigenvalues.dat <==
0	0	0
3.41457681187557	2.40133237540546e-10	13.8884238039567
6.50509319135052	3.62887059437864e-09	3.6678120298107
8.80109315424936	9.26455705664487e-10	3.58371912116111
11.2831047047714	2.34442347230933e-08	50.1927533828025
13.37898572864	1.45945547739566e-09	0.199837702869326
15.4613685678309	2.11762726080851e-09	19.5010414674013
17.5156675142469	1.65316068116383e-10	1.59696578801961
20.0734646085133	1.19041329813054e-10	4.14107705511763
22.4626689574265	2.71695688307093e-12	1.14771725239335
24.5466322116127	2.226649579787e-11	1.56078772566177
26.6185663161326	1.9386739591322e-11	1.40251679466187
28.4984785277527	8.81911676789976e-11	2.89563800403703
30.3099400924787	2.43108331881262e-11	3.64627923039546
33.7515944610405	8.28635913438385e-11	6.03367632384256
36.6086517568243	2.56780686163492e-11	0.429952072561256
38.8735031886361	1.69073611980712e-11	5.73048262843188
41.6390677733699	2.13002352888999e-11	0.219365264983482
43.550639420584	8.44318035351087e-11	4.37071452312904
46.1990134976908	4.07871119683667e-10	2.86456562599995
48.2039942005582	1.43767585382663e-11	1.8438542936513
50.3634401937057	6.49565347528675e-11	0.243923127928955
52.4905206898492	2.49127299599394e-12	2.81745495240438
55.6003125547189	6.88089119019303e-13	1.79652159243913
57.2676929531491	3.23447788556612e-12	4.78960576721211
59.5725316692119	3.65203957299571e-10	0.99003343774934
61.4355822394359	1.08930581173424e-11	3.00621661888971
64.7296610241568	4.79049196191305e-13	1.7825066590522
67.0035401953191	1.17608319899494e-12	0.327228748203882
69.4434351201232	2.83780880714874e-11	4.50911088881641
71.5565811100749	8.7551936265871e-13	1.33365762501526
74.0143647388942	3.43982644386344e-13	5.55214974799946
75.8192327277146	3.05263027252e-13	0.303996643674001
78.6527778781376	2.9787655326776e-13	3.39220922187762
80.6515435406523	5.37378256777454e-13	0.975379862134853
82.8548787625369	3.81748398403766e-11	5.79701650531041
85.6381813406484	2.27846741315798e-13	0.802973071354881
87.6717862580064	3.08183064897667e-13	3.60806153241572
89.4429652365349	2.9454861569333e-13	0.773978259408956
91.8859676133553	1.67437551531826e-11	6.29080115612998
94.415009818656	1.73675560452159e-13	0.99030534937147
97.1428081863939	6.45139144114118e-13	6.36486483353751
99.878529853751	5.85458782538915e-11	1.36141512462994
101.78380968349	3.7763018080221e-12	2.60679242868372
104.517165094348	9.773123389739e-13	0.38218387575611
106.284752889966	2.65652409100015e-12	5.65966635672048
109.017006970623	1.12162359852391e-11	2.08426022531427
110.938021885499	3.89838908742039e-13	2.78530653724726
113.053655464293	3.87732797044328e-12	0.199489646849668
115.349863839318	4.64503265378833e-12	3.2854237558616
118.103653616195	5.30290769020705e-14	1.14383603188226
119.880201674489	4.81379597346988e-13	4.46155777453996
121.692813146533	2.34511993788731e-12	0.199690372226857
124.283527685759	5.42405541156577e-12	2.57889143043783
127.541192906434	5.70107296143059e-13	1.87469881971216
129.671190418324	1.88407560927938e-12	0.643136019381064
132.129781960239	1.8297387073145e-10	4.44108176022509
134.033271161873	1.69910032235743e-12	1.22445324367979
136.684882275414	3.46849570201306e-13	3.92633901136421
138.496080104643	8.79518949771818e-13	0.616776157943002
141.35008062247	4.24699781667566e-13	3.29953063093613
143.356104186714	1.0754418936537e-12	1.28316425894228
145.490835708716	7.32881181112891e-11	4.10652475351041
147.874766879752	1.16733553096889e-12	0.20035180327684
150.298137958084	6.7041590489236e-13	2.99999591312342
152.074051796697	2.84529755896409e-13	1.45846841804613
154.493570739763	1.594836118419e-11	5.33768295366116
156.955251934632	5.23006496241439e-13	0.789637640582326
159.735025496282	1.17778697169519e-12	5.9709380555622
162.053654708192	8.46601032700353e-12	0.199405311079651
164.458501902023	5.06279167834203e-12	3.07512170842284
167.082725766875	7.33827724499987e-13	0.200216200002403
168.952245156964	5.57436615751661e-13	6.80189058755778
171.680945806241	1.08137017314769e-11	1.71446249792611
173.550458193073	3.39067782147067e-13	3.02224482951335
175.626936112374	6.84560869272715e-13	0.199559458929807
178.003595611901	5.17270301793107e-12	4.65086667124355
180.744054324386	1.31999951246776e-13	1.08122265654569
182.571090259314	4.93852704379254e-13	4.59718399639473
184.40538610889	2.19893249452438e-12	0.199910430082552
186.954600667636	8.87489367373556e-12	3.4586852743828
190.25976844811	9.57057190084003e-13	1.45363477976787
192.396360182759	6.63577393938008e-13	0.97557762558451
194.829730608948	8.73701717872884e-11	4.24050366676384
196.754299656284	2.89630384913247e-12	1.24362057074465
199.430845734541	3.79699531758195e-13	3.26352186627121
201.231518713657	9.20142350966039e-13	0.901549317461862
204.102132081553	6.29853798346178e-13	3.23259188012424
206.088036501457	4.88208281756387e-13	1.53227758388726
208.266818953446	6.92442751529766e-11	3.61177652073582
210.648407298749	1.41378601117941e-12	0.200194850300248
213.080239896715	4.96867925353621e-13	2.84134001019631
214.847450421224	1.53978714684997e-13	1.70442391292615
217.295474200327	1.76607743063335e-11	5.14995223711039
219.752773499308	6.06721231749837e-13	0.752070894856168
222.487700774981	1.03640896449161e-12	5.6489161176147
224.734054188488	6.97664487780347e-12	0.1999741244746
227.224615964395	4.60050687820644e-12	3.2717790918263
229.853655472554	4.97519931047171e-13	0.199955686318259
231.696900738299	2.33032972710498e-13	7.21053779211953
234.108583473023	6.35766392465292e-13	0.760292350453981
236.323715726217	3.05006320388903e-13	3.08223777825291
238.392140076564	3.53777068721285e-13	0.199558070687451
240.772475145055	5.12400392337304e-12	5.14938171729423
243.507296378851	1.80302241610865e-13	1.08811725285788
245.312741747206	2.3781852278534e-13	4.60426454248632
247.141392313573	2.06428294771045e-12	0.199628165891933
249.693547223055	1.39630904459232e-11	4.00048521711438
253.230034451979	9.70795625039793e-13	1.97783625801736
255.877946027197	1.27335040186383e-12	0.198839645252907
258.409258269028	1.0404269772208e-11	3.89977047212671
261.316386494459	9.81237411148725e-13	0.200243443299605
263.44147016357	3.44047816133414e-12	5.02993715224403
266.675029838046	2.0153016950245e-12	2.93983999115696
268.858814067238	5.45580005283609e-13	1.71376973189652
271.923819584491	1.09450610042732e-11	6.93522547464695
275.229744021614	7.78880720011016e-14	1.17588004730699
277.02562484191	3.8909935767585e-13	4.34388927249099
280.196467284632	8.24457243045724e-12	5.55243199893981
282.59562917778	7.46319348609668e-13	0.786922120752905
285.444341277739	1.59452991669049e-12	6.10912477060284
288.671493296703	5.93653438654059e-11	2.75749630847025
290.63374166084	2.90043612572771e-12	1.70355631689357
293.867655203278	5.20705389101773e-13	4.74764313581326
296.101995000387	4.14425596400174e-13	0.19968958230035
298.965187983463	7.91908549790156e-13	3.24493539565118
302.266231447986	7.96094996289118e-12	1.67199954326363
304.231152839265	1.01921808918536e-12	1.18294002183124
307.53027739717	3.75110940939475e-13	3.47201052888672
309.890049058357	1.49042486498823e-13	0.199686487179786
312.516449950687	1.178553588472e-11	4.06017250252097
315.908466425434	1.49679937855061e-12	1.40487771625836
317.852682823707	7.36481006949232e-13	1.9768302128346
321.002418052926	3.22149620777312e-11	4.34291024903523
323.960233304	1.38990452174903e-13	0.199839402909055
325.980704026501	3.67406167555485e-13	7.05683465564165
329.163549084238	4.55478782764802e-12	2.47181196681008
331.103891906971	1.70421927093906e-12	2.53779492837434
334.399877794635	1.99287221182049e-11	7.15892382692394
337.737024759684	2.77974525894942e-13	1.07020305290424
339.599755049377	3.45409315924861e-13	4.60466449981852
342.734503623857	2.28173186384561e-11	3.49216475869395
344.693208429014	2.66149362086929e-12	0.790606681626879
347.976001977197	1.94309738352972e-12	4.7169895416551
351.236302675268	4.81390403647947e-11	1.4565879811795
353.18273521532	3.7553006972845e-12	2.40145951519965
356.400577643654	7.46146263744358e-13	2.49687673820821
358.396014518	7.91814383883788e-13	0.652829032667119
361.514802993784	1.04194507011398e-12	3.39470484112592
364.217005700277	1.90664847943194e-12	0.199892433965479
366.746508953116	2.48336067618585e-12	2.81578153721812
370.052519966674	7.72117195063351e-14	2.50512795608276
371.786945753806	4.92019943065414e-14	2.37354053182935
374.901689813799	1.37672584825123e-11	6.21499600791788
377.300026859795	2.54510314432405e-13	1.00875353692488
380.204402135421	2.74061560401622e-12	5.25184702370575
383.394116436585	2.23022395682709e-10	4.35030483327204
385.437491406874	1.75840951073339e-12	1.26580546833849
388.500692648296	3.65646841520718e-13	7.24704617017968
391.683998335347	1.10307217394874e-11	1.90249433877546
393.62126726607	1.91645292050544e-12	2.84578990244559
396.946426052406	5.77222233121121e-11	5.24117951144455
399.650142848253	3.47833285815455e-13	0.627047009847583
402.171048309757	3.51199192877592e-13	4.39743886099867
405.20716738529	7.21303696932617e-11	1.17733108831937
407.247718932081	7.91672326718329e-12	1.59413600488594
410.559495054538	4.04354433689499e-13	3.25427284627498
413.219885523017	7.02341390315712e-12	0.198287382046214
415.747209932772	4.25435053078022e-12	3.19257236162507
418.976531559029	2.14288742937908e-12	1.18805931291966
420.896861302433	1.93118111924697e-12	2.09412499185747
424.073610655694	6.51653878597609e-13	3.29193006810529
426.772982690037	3.46106599445041e-13	0.199919581338557
429.31607343437	5.0323867356925e-12	4.78036112573754
432.603197425416	7.47673705968758e-14	1.70954425425825
434.320113389316	1.40081963816889e-13	3.70694960341223
437.425375939929	3.35541118403576e-11	6.19505248746852
439.826044006338	4.54377401219132e-13	0.939811161499558
442.700842864884	9.18418694472029e-13	6.36477673428664
445.900683214067	1.01986156125511e-10	3.42535399181284
447.832832584475	2.89226000898137e-12	1.48896008399448
451.024681500993	5.09606631145795e-13	5.37019863580791
453.51481517913	4.87941538021786e-13	0.205563461706779
456.112173102368	6.57888763126861e-13	3.19026673866219
459.427973973765	7.66781191736113e-12	2.2460666434837
461.395517440868	8.80962837190345e-13	0.903233216762204
464.697822160419	4.3356654625233e-13	3.7248552398337
467.090315961293	3.57686670540829e-13	0.19928723409412
469.749548570371	5.95716132604369e-12	3.17362202973921
473.085326358864	9.58760314281922e-13	1.74666962306478
475.727926616089	1.20548764141253e-12	0.198389775266504
478.267586783588	1.33362825448436e-11	4.01922765711212
481.206764754143	6.38689008834404e-13	0.200021729517868
483.312944368957	3.15696533696828e-12	5.36432145205941
486.577420288144	1.77837246750998e-12	2.9281959203744
488.690212334826	5.97759204983884e-13	1.88720949080169
491.814269657784	1.21416112390127e-11	7.03246432821495
495.09354231437	1.04548676957933e-13	1.13272838871736
496.895264031732	4.71147182832662e-13	4.42332962338383
500	8.81126846663524e-12	4.87715084384733


==> data_uniform/lambda_0p05/data/information_matrix_rank.dat <==
0	0
3.41457681187557	16
6.50509319135052	18
8.80109315424936	16
11.2831047047714	20
13.37898572864	20
15.4613685678309	20
17.5156675142469	14
20.0734646085133	14
22.4626689574265	16
24.5466322116127	14
26.6185663161326	14
28.4984785277527	16
30.3099400924787	14
33.7515944610405	14
36.6086517568243	16
38.8735031886361	12
41.6390677733699	16
43.550639420584	14
46.1990134976908	18
48.2039942005582	14
50.3634401937057	16
52.4905206898492	10
55.6003125547189	14
57.2676929531491	10
59.5725316692119	16
61.4355822394359	12
64.7296610241568	14
67.0035401953191	12
69.4434351201232	14
71.5565811100749	12
74.0143647388942	12
75.8192327277146	10
78.6527778781376	14
80.6515435406523	12
82.8548787625369	14
85.6381813406484	12
87.6717862580064	10
89.4429652365349	12
91.8859676133553	14
94.415009818656	12
97.1428081863939	10
99.878529853751	16
101.78380968349	10
104.517165094348	14
106.284752889966	10
109.017006970623	14
110.938021885499	12
113.053655464293	16
115.349863839318	10
118.103653616195	12
119.880201674489	10
121.692813146533	14
124.283527685759	12
127.541192906434	14
129.671190418324	10
132.129781960239	16
134.033271161873	10
136.684882275414	12
138.496080104643	10
141.35008062247	14
143.356104186714	12
145.490835708716	14
147.874766879752	10
150.298137958084	12
152.074051796697	12
154.493570739763	16
156.955251934632	12
159.735025496282	12
162.053654708192	16
164.458501902023	10
167.082725766875	14
168.952245156964	10
171.680945806241	12
173.550458193073	12
175.626936112374	14
178.003595611901	12
180.744054324386	12
182.571090259314	12
184.40538610889	14
186.954600667636	12
190.25976844811	12
192.396360182759	10
194.829730608948	16
196.754299656284	10
199.430845734541	14
201.231518713657	10
204.102132081553	14
206.088036501457	12
208.266818953446	14
210.648407298749	10
213.080239896715	12
214.847450421224	12
217.295474200327	16
219.752773499308	12
222.487700774981	12
224.734054188488	14
227.224615964395	12
229.853655472554	14
231.696900738299	10
234.108583473023	12
236.323715726217	10
238.392140076564	14
240.772475145055	12
243.507296378851	12
245.312741747206	12
247.141392313573	14
249.693547223055	14
253.230034451979	12
255.877946027197	12
258.409258269028	14
261.316386494459	14
263.44147016357	12
266.675029838046	14
268.858814067238	12
271.923819584491	12
275.229744021614	12
277.02562484191	10
280.196467284632	16
282.59562917778	12
285.444341277739	12
288.671493296703	16
290.63374166084	12
293.867655203278	12
296.101995000387	12
298.965187983463	10
302.266231447986	16
304.231152839265	10
307.53027739717	10
309.890049058357	12
312.516449950687	12
315.908466425434	12
317.852682823707	12
321.002418052926	14
323.960233304	14
325.980704026501	10
329.163549084238	14
331.103891906971	10
334.399877794635	14
337.737024759684	14
339.599755049377	12
342.734503623857	14
344.693208429014	10
347.976001977197	12
351.236302675268	16
353.18273521532	10
356.400577643654	14
358.396014518	10
361.514802993784	14
364.217005700277	14
366.746508953116	10
370.052519966674	12
371.786945753806	12
374.901689813799	14
377.300026859795	12
380.204402135421	10
383.394116436585	16
385.437491406874	10
388.500692648296	12
391.683998335347	14
393.62126726607	12
396.946426052406	14
399.650142848253	12
402.171048309757	12
405.20716738529	16
407.247718932081	10
410.559495054538	10
413.219885523017	14
415.747209932772	12
418.976531559029	14
420.896861302433	10
424.073610655694	14
426.772982690037	12
429.31607343437	12
432.603197425416	14
434.320113389316	10
437.425375939929	14
439.826044006338	12
442.700842864884	10
445.900683214067	16
447.832832584475	12
451.024681500993	12
453.51481517913	14
456.112173102368	10
459.427973973765	16
461.395517440868	10
464.697822160419	10
467.090315961293	14
469.749548570371	12
473.085326358864	12
475.727926616089	12
478.267586783588	14
481.206764754143	14
483.312944368957	12
486.577420288144	14
488.690212334826	12
491.814269657784	12
495.09354231437	12
496.895264031732	10
500	16


==> data_uniform/lambda_0p05/data/information_matrix_singular_values.dat <==
0	0	0
3.41457681187557	2.40133204756184e-10	13.8884238039567
6.50509319135052	3.62887059439782e-09	3.6678120298107
8.80109315424936	9.26455712360191e-10	3.58371912116111
11.2831047047714	2.3444234733575e-08	50.1927533828025
13.37898572864	1.45945548048487e-09	0.199837702869326
15.4613685678309	2.11762726313189e-09	19.5010414674013
17.5156675142469	1.65316069854797e-10	1.59696578801961
20.0734646085133	1.19041339588159e-10	4.14107705511764
22.4626689574265	2.71696623263084e-12	1.14771725239335
24.5466322116127	2.22665025099584e-11	1.56078772566177
26.6185663161326	1.93867456202379e-11	1.40251679466187
28.4984785277527	8.81911675558735e-11	2.89563800403703
30.3099400924787	2.43108396885672e-11	3.64627923039546
33.7515944610405	8.28635879018957e-11	6.03367632384256
36.6086517568243	2.56780694020739e-11	0.429952072561256
38.8735031886361	1.69073794890889e-11	5.73048262843188
41.6390677733699	2.13002365629243e-11	0.219365264983482
43.550639420584	8.44317964780711e-11	4.37071452312904
46.1990134976908	4.07871115847034e-10	2.86456562599995
48.2039942005582	1.437676914056e-11	1.8438542936513
50.3634401937057	6.49565500500412e-11	0.243923127928955
52.4905206898492	2.49125647627041e-12	2.81745495240438
55.6003125547189	6.88089801490448e-13	1.79652159243913
57.2676929531491	3.2344775920854e-12	4.78960576721211
59.5725316692119	3.65203958947927e-10	0.99003343774934
61.4355822394359	1.0893065789624e-11	3.00621661888971
64.7296610241568	4.79050892852948e-13	1.7825066590522
67.0035401953191	1.17608502986026e-12	0.327228748203883
69.4434351201232	2.83780932324695e-11	4.50911088881641
71.5565811100749	8.75518771954782e-13	1.33365762501526
74.0143647388942	3.44001201611595e-13	5.55214974799946
75.8192327277146	3.05266906735026e-13	0.303996643674001
78.6527778781376	2.97875448650405e-13	3.39220922187762
80.6515435406523	5.37379888533415e-13	0.975379862134852
82.8548787625369	3.81748391884522e-11	5.7970165053104
85.6381813406484	2.27845684190292e-13	0.80297307135488
87.6717862580064	3.08175955837943e-13	3.60806153241572
89.4429652365349	2.94549076330446e-13	0.773978259408956
91.8859676133553	1.67437226191623e-11	6.29080115612998
94.415009818656	1.73676801775806e-13	0.99030534937147
97.1428081863939	6.45147924394329e-13	6.36486483353751
99.878529853751	5.85458802667505e-11	1.36141512462994
101.78380968349	3.77630041480246e-12	2.60679242868372
104.517165094348	9.77314605538423e-13	0.38218387575611
106.284752889966	2.65650101416176e-12	5.65966635672049
109.017006970623	1.12162405705486e-11	2.08426022531427
110.938021885499	3.89849454650122e-13	2.78530653724726
113.053655464293	3.87732035015336e-12	0.199489646849668
115.349863839318	4.6450402296238e-12	3.2854237558616
118.103653616195	5.30270961399738e-14	1.14383603188226
119.880201674489	4.8138038937075e-13	4.46155777453996
121.692813146533	2.3451195121462e-12	0.199690372226857
124.283527685759	5.42405795065815e-12	2.57889143043783
127.541192906434	5.70111288567934e-13	1.87469881971216
129.671190418324	1.88407621146487e-12	0.643136019381064
132.129781960239	1.82973890107506e-10	4.44108176022509
134.033271161873	1.69909941917486e-12	1.22445324367979
136.684882275414	3.46855643193261e-13	3.92633901136421
138.496080104643	8.79521946020813e-13	0.616776157943002
141.35008062247	4.24707099370461e-13	3.29953063093613
143.356104186714	1.0754438971267e-12	1.28316425894228
145.490835708716	7.32881187049108e-11	4.10652475351041
147.874766879752	1.16733664990048e-12	0.20035180327684
150.298137958084	6.70414714346201e-13	2.99999591312342
152.074051796697	2.84533053594632e-13	1.45846841804613
154.493570739763	1.59483368612168e-11	5.33768295366116
156.955251934632	5.23007835164781e-13	0.789637640582326
159.735025496282	1.17779550244687e-12	5.9709380555622
162.053654708192	8.46601082588973e-12	0.199405311079651
164.458501902023	5.0627929910131e-12	3.07512170842284
167.082725766875	7.33826193680598e-13	0.200216200002404
168.952245156964	5.57443098189171e-13	6.80189058755778
171.680945806241	1.08137049509338e-11	1.71446249792611
173.550458193073	3.39071678115136e-13	3.02224482951335
175.626936112374	6.84561047520246e-13	0.199559458929807
178.003595611901	5.17269290489655e-12	4.65086667124355
180.744054324386	1.31999624289718e-13	1.08122265654569
182.571090259314	4.93859608028849e-13	4.59718399639473
184.40538610889	2.19893437577997e-12	0.199910430082552
186.954600667636	8.87489531523079e-12	3.4586852743828
190.25976844811	9.57058417012888e-13	1.45363477976787
192.396360182759	6.63580595572359e-13	0.97557762558451
194.829730608948	8.73701790302054e-11	4.24050366676384
196.754299656284	2.89630692870324e-12	1.24362057074465
199.430845734541	3.79698684152543e-13	3.26352186627121
201.231518713657	9.20145416427614e-13	0.901549317461862
204.102132081553	6.29856243783192e-13	3.23259188012424
206.088036501457	4.88206982300982e-13	1.53227758388726
208.266818953446	6.92442833771667e-11	3.61177652073582
210.648407298749	1.41378932229279e-12	0.200194850300248
213.080239896715	4.96867294957016e-13	2.84134001019631
214.847450421224	1.5398212771228e-13	1.70442391292615
217.295474200327	1.76608268162357e-11	5.1499522371104
219.752773499308	6.06721883419431e-13	0.752070894856168
222.487700774981	1.03641090680825e-12	5.6489161176147
224.734054188488	6.97664526964582e-12	0.1999741244746
227.224615964395	4.60051134998788e-12	3.2717790918263
229.853655472554	4.9752110864594e-13	0.199955686318259
231.696900738299	2.33024918235939e-13	7.21053779211953
234.108583473023	6.35765360815708e-13	0.760292350453982
236.323715726217	3.05013820343633e-13	3.08223777825291
238.392140076564	3.53779163161332e-13	0.199558070687451
240.772475145055	5.12400511592064e-12	5.14938171729423
243.507296378851	1.80304602504411e-13	1.08811725285788
245.312741747206	2.37824229887033e-13	4.60426454248632
247.141392313573	2.06428446990613e-12	0.199628165891933
249.693547223055	1.39630872664619e-11	4.00048521711438
253.230034451979	9.7079833508562e-13	1.97783625801736
255.877946027197	1.27335322022284e-12	0.198839645252907
258.409258269028	1.04042802098268e-11	3.89977047212671
261.316386494459	9.81241949501431e-13	0.200243443299605
263.44147016357	3.44046120143883e-12	5.02993715224403
266.675029838046	2.0152850628424e-12	2.93983999115696
268.858814067238	5.45580402931501e-13	1.71376973189652
271.923819584491	1.09450846213086e-11	6.93522547464695
275.229744021614	7.78902194149886e-14	1.17588004730698
277.02562484191	3.89103398539663e-13	4.34388927249099
280.196467284632	8.24460369319761e-12	5.55243199893981
282.59562917778	7.46319900125202e-13	0.786922120752905
285.444341277739	1.59452640518588e-12	6.10912477060284
288.671493296703	5.93653428428246e-11	2.75749630847025
290.63374166084	2.90044782010123e-12	1.70355631689357
293.867655203278	5.20698387839132e-13	4.74764313581327
296.101995000387	4.14429049276236e-13	0.19968958230035
298.965187983463	7.91905616172422e-13	3.24493539565118
302.266231447986	7.96095043120533e-12	1.67199954326363
304.231152839265	1.01922160691684e-12	1.18294002183124
307.53027739717	3.75110507379548e-13	3.47201052888672
309.890049058357	1.49045399090262e-13	0.199686487179786
312.516449950687	1.17855347601779e-11	4.06017250252098
315.908466425434	1.49679650976996e-12	1.40487771625836
317.852682823707	7.36485919303047e-13	1.9768302128346
321.002418052926	3.22149687571513e-11	4.34291024903523
323.960233304	1.38992205080075e-13	0.199839402909054
325.980704026501	3.67427692782087e-13	7.05683465564165
329.163549084238	4.55480839920267e-12	2.47181196681007
331.103891906971	1.70421848705162e-12	2.53779492837434
334.399877794635	1.99287378255049e-11	7.15892382692394
337.737024759684	2.77973534905881e-13	1.07020305290424
339.599755049377	3.4541464336479e-13	4.60466449981852
342.734503623857	2.28173095831442e-11	3.49216475869394
344.693208429014	2.66149483930821e-12	0.790606681626879
347.976001977197	1.94309376240942e-12	4.7169895416551
351.236302675268	4.8139040366516e-11	1.4565879811795
353.18273521532	3.75530079900432e-12	2.40145951519965
356.400577643654	7.46146069110136e-13	2.49687673820821
358.396014518	7.91811287294468e-13	0.652829032667119
361.514802993784	1.04194810599881e-12	3.39470484112592
364.217005700277	1.90665052361553e-12	0.199892433965479
366.746508953116	2.48335712907576e-12	2.81578153721812
370.052519966674	7.72186381284343e-14	2.50512795608276
371.786945753806	4.92016881496148e-14	2.37354053182935
374.901689813799	1.37672505756119e-11	6.21499600791788
377.300026859795	2.54509966641229e-13	1.00875353692488
380.204402135421	2.74062782754445e-12	5.25184702370575
383.394116436585	2.23022394803963e-10	4.35030483327204
385.437491406874	1.75841391676653e-12	1.26580546833849
388.500692648296	3.6566028907887e-13	7.24704617017968
391.683998335347	1.10307276708801e-11	1.90249433877546
393.62126726607	1.91645145466129e-12	2.84578990244559
396.946426052406	5.77221747902132e-11	5.24117951144455
399.650142848253	3.4783430182794e-13	0.627047009847583
402.171048309757	3.51199231787892e-13	4.39743886099867
405.20716738529	7.21303729264907e-11	1.17733108831937
407.247718932081	7.91672184464007e-12	1.59413600488593
410.559495054538	4.04358592695051e-13	3.25427284627498
413.219885523017	7.02341566054852e-12	0.198287382046214
415.747209932772	4.25434715754515e-12	3.19257236162507
418.976531559029	2.14288686255085e-12	1.18805931291966
420.896861302433	1.9311798363191e-12	2.09412499185747
424.073610655694	6.51652678834832e-13	3.29193006810529
426.772982690037	3.46108002184866e-13	0.199919581338557
429.31607343437	5.03238844404666e-12	4.78036112573754
432.603197425416	7.47733522704224e-14	1.70954425425825
434.320113389316	1.40086662804365e-13	3.70694960341223
437.425375939929	3.35541508240151e-11	6.19505248746852
439.826044006338	4.54377442471145e-13	0.939811161499559
442.700842864884	9.18409183877411e-13	6.36477673428664
445.900683214067	1.01986156839243e-10	3.42535399181284
447.832832584475	2.89225776500694e-12	1.48896008399448
451.024681500993	5.09586481410928e-13	5.37019863580791
453.51481517913	4.87939441658086e-13	0.205563461706779
456.112173102368	6.5788391941095e-13	3.19026673866219
459.427973973765	7.66781839882791e-12	2.2460666434837
461.395517440868	8.80962215850243e-13	0.903233216762205
464.697822160419	4.33565414776227e-13	3.7248552398337
467.090315961293	3.5769033562087e-13	0.19928723409412
469.749548570371	5.95716511714991e-12	3.17362202973921
473.085326358864	9.58771513976027e-13	1.74666962306478
475.727926616089	1.2054859544394e-12	0.198389775266504
478.267586783588	1.33362817092234e-11	4.01922765711212
481.206764754143	6.38689048177147e-13	0.200021729517868
483.312944368957	3.15702363131779e-12	5.36432145205941
486.577420288144	1.77837855781454e-12	2.9281959203744
488.690212334826	5.97757843629264e-13	1.88720949080169
491.814269657784	1.21416023129544e-11	7.03246432821495
495.09354231437	1.04550550796487e-13	1.13272838871736
496.895264031732	4.71152706448249e-13	4.42332962338383
500	8.81128489555717e-12	4.87715084384733


==> data_uniform/lambda_0p05/data/parameter_estimation_error.dat <==
0	0	0	-1	0	0	0	0	0	0	0	0	0	0	0	0	1	-1	0	0	0	0	1	0	0	0	0	0	0
3.41457681187557	-1.02168066544721e-05	3.70924144471202e-06	-0.999984472789308	-0.122044818701545	0.370537762325873	-0.319735638932388	0.116685661925079	0.204977313001498	0.25251876788477	-0.0285261607021004	-1.04864027956811e-05	4.35842490173848e-06	0.145137679439251	0.140885042679812	4.1618625491087e-06	0.999996918040354	-0.999935269146418	1.42008715272652e-05	8.14107835191121e-06	-1.71023158547911e-05	-0.012962863849609	0.38517660731001	0.0155605385399016	-0.00235866271273681	5.67002495420648e-06	9.13529002300522e-06	-1.68451974670565e-05	-2.71637148702554e-06
6.50509319135052	0.00266512126245501	3.39234257358127e-05	-0.960698035762589	-0.000117916001300889	0.123579296436158	-0.00949984357624184	0.00266738064276015	0.115110286322012	0.0211249274349994	0.228574916946691	-2.11767484521823e-06	-1.1398623980375e-05	2.9131866135947e-05	-9.97636186457863e-06	6.09548837152238e-06	1.00129754039634	-1.00008464381799	-0.0355459490982985	0.00402323791470662	-1.05678605929884e-05	0.123493312221987	0.578189419309274	0.0078138717890244	0.149878358630938	5.67316921813065e-06	7.6421160093765e-06	-2.42733132418132e-06	-1.15356318297354e-05
8.80109315424936	-1.57573316680381e-05	-3.15644335147208e-06	-0.999098502690355	-2.64272524714408e-05	-3.58423874146833e-05	-0.0112105783847881	4.44981529499411e-06	0.0600683247730748	0.00324378995049071	0.180948253929051	-5.11029167192161e-06	6.87121122678519e-08	-1.52667261866566e-05	-4.18153123355335e-05	-9.62949351659155e-06	0.999992103098982	-0.999896415063933	9.7100626270023e-06	5.06330652526315e-06	-0.0181665246861965	-0.043829332109398	0.472728371250724	1.06078997453754e-05	0.141014759161873	-3.23528360725106e-06	9.17216046456252e-06	4.70960225329931e-06	-2.80981685701431e-05
11.2831047047714	8.49852433986944e-06	-5.05894023811113e-06	-1.00000352161835	1.73294060939414e-05	-4.28471313079825e-06	1.09973286652439e-05	0.0150932483251089	0.000769602040164575	7.40729320932942e-06	0.116923443225235	6.70432566995956e-06	9.08899608762174e-07	5.31957258972348e-07	7.63323156993862e-07	6.82369079274621e-06	0.985655660711336	-1.00014277404727	-0.0835053562616912	-2.31108980562639e-05	-3.86446755349193e-05	-0.280413062766709	0.414388592399049	-0.028170438746278	0.0172167463997496	4.71377547340004e-06	3.67088818333386e-07	9.38342267874005e-06	4.27283295591057e-07
13.37898572864	-1.21879387638432e-05	-3.9401057632718e-06	-0.999987432350251	-9.43225623981482e-06	3.65034667989685e-06	-1.1623386711208e-06	3.0746407100654e-06	1.82984350255161e-05	7.09482084786304e-06	0.14323514169962	-1.14367699126592e-05	1.88862342187423e-05	7.74785582176163e-06	1.44722701699074e-05	-0.0391083144563093	0.970726321639081	-0.999903205036189	-0.0614702653457552	1.46177506153803e-05	-1.99776726164211e-05	-0.260648521111818	0.999983362373743	-0.0226563136662157	4.18122928068203e-06	-0.0181236735429718	4.82604631368014e-07	1.49034034035783e-05	-2.25549331095437e-06
15.4613685678309	-1.68021613315693e-06	-5.1762785728552e-06	-1.00000380619234	2.96412591096865e-07	-2.41438109388422e-05	5.98655986017724e-06	0.0171094121433413	3.1736956809331e-05	1.5468794870049e-05	0.135015989156627	2.94168589782503e-06	1.26955543317109e-05	2.66835160937818e-06	-2.76583115074831e-06	-0.00620207710868402	1.0000187253684	-1.00009905142636	-0.00920452873147536	1.58740150157105e-05	1.55082412806646e-05	-0.161413679342652	0.389553026872368	-0.127191218793292	-0.0543582249460632	9.63234192465089e-06	-3.48130752694662e-06	3.02283842106987e-05	8.53264485870059e-07
17.5156675142469	-3.47740027402509e-06	-3.81266682914725e-06	-0.999991393384557	0.02077623504815	-0.00917133444152667	-0.00112114985894499	-0.0622146649361274	0.088884664211403	-0.0101428809134535	0.118213702980872	-9.74658204941831e-06	-5.16809785860839e-06	6.21146530846205e-06	-4.63596214676693e-06	5.17877447815087e-06	1.00000345019539	-1.00001943075535	-8.00131053736105e-06	0.00320756336327855	-0.014653632467161	-0.115153023175072	0.918516204945235	-0.0261327061284068	-0.0498891831547921	-1.19311054841105e-05	4.54506647191582e-06	1.42995446881496e-05	9.21074556976981e-07
20.0734646085133	5.14353995373318e-06	-1.83326276711046e-05	-0.999996817984746	-3.18565092916361e-05	1.4102356515217e-05	-2.20056716695767e-05	-0.0564232943354369	0.0543604054977827	-2.13638240987495e-06	0.12669579366469	-2.40515658141773e-05	1.26215818043614e-05	1.13709291056621e-05	2.70147293333973e-05	-4.06737371132152e-06	1.00000952836644	-1.00019738334745	-1.00997614968073e-05	-3.37886466931834e-05	3.57298663245707e-05	0.00584691463027058	0.593907702733838	0.0032136550803446	9.50569713417904e-07	-6.42359173724864e-07	1.19661228909527e-05	6.08641139507587e-06	9.3688231172312e-06
22.4626689574265	-0.000106267758520581	1.16784788614794e-05	-0.998741446536319	0.0260413237558431	0.00611328466386888	0.0225898314329353	0.0336239141063795	0.0925241965209213	0.0290417418105574	0.182471481152665	4.21797683476344e-05	-6.63562091046555e-05	3.40790719770969e-05	1.02558755137689e-06	0.00119073555620357	0.981437971811556	-0.843314008957457	-0.10628772851645	3.94559835231893e-06	0.0520390945799928	-0.288449663488796	0.627862800920158	0.00198930374761536	0.135694373172258	-0.000132550375989098	0.000153944906416536	-3.61557850154785e-05	-0.000194464792329195
24.5466322116127	1.04254244376255e-05	5.57807937523716e-06	-1.00000301581177	-9.94322436743971e-06	-5.40386484582371e-06	-6.85841750619136e-07	-0.0261860912746214	0.069563992929068	-1.94249252827653e-05	0.143513137326237	3.37723434918303e-05	-4.47586991594762e-06	-1.24979860750634e-05	-1.54383534472423e-05	0.00231493345429129	0.988561787785263	-1.00017560231076	-0.0248840345975772	9.93039925309828e-07	-2.79558389641064e-05	-0.151183170641782	0.821572004971958	1.34641171125407e-06	0.0148772637122408	-0.00210929867865092	-2.1678356322681e-05	-1.02237569447985e-06	1.02589553687454e-05
26.6185663161326	-0.00465571517890594	0.00341895738391489	-0.9981761330264	-0.00628267001906582	-0.00441444658243384	-0.00271217736686844	0.0260937674349226	0.0752421501066962	0.0148230807158831	0.111593591487723	0.000179164284075292	-1.12102075580467e-06	-8.44280835243079e-06	-1.23252517388414e-05	1.85200368705017e-05	0.999982308242243	-0.999981505474853	0.00246090528747652	-3.11466565236352e-06	-5.93316532085425e-06	-0.278904304699344	0.369900297247528	-9.89088566612898e-06	-2.62935161554445e-05	-4.88163761059182e-07	-1.85746610183637e-05	1.70236338056849e-05	1.50787455890988e-05
28.4984785277527	1.10435178978756e-05	2.01959794972144e-05	-0.999998203241105	0.0235543057468051	0.00515655062853631	5.43849331152592e-05	0.0846778267268544	0.0770772957515171	0.0296458967646627	0.0874611841678186	2.54098391926195e-05	4.28356896983519e-06	3.24339445022602e-05	1.07937134408583e-05	8.96327073954322e-06	0.989006281727072	-1.00028678058927	-0.0395924476349805	-3.08695752697023e-05	-1.53947817580386e-06	-0.37682288887057	0.441877700243787	-0.010647032943031	-0.011690802601386	-2.44260834680746e-05	-1.48677435717363e-05	-1.75133311656451e-05	-2.95915362685547e-05
30.3099400924787	-2.4456414677855e-05	-1.3570847547996e-05	-0.999986006480307	-0.00673798492202416	5.33073103592566e-05	-2.00117285073517e-05	-0.038425322057832	0.0470165483676844	-1.31930170751614e-05	0.0511311414280016	-2.53443141789071e-05	1.33143665964572e-05	9.7201604529931e-06	3.63735201142987e-06	-1.67017689646256e-05	0.999987680738468	-1.00007010809407	0.00339133587231539	-3.39929660441766e-06	-2.00354862726215e-05	-0.14201066813682	0.468704847689768	-0.0167514184318598	-0.0198340091355422	-4.08817572044014e-06	9.03030635480598e-06	2.03467373458089e-05	6.63121481490346e-06
33.7515944610405	-7.36973556927201e-06	2.2278304786433e-06	-0.999971245602319	4.8571520501069e-05	-6.17466180278351e-06	-0.0115861536839103	-0.0307305215225983	0.0307754811624896	-3.68676791873057e-05	0.156209281825188	-1.35344494668119e-05	-1.08549787779642e-05	-3.96716687528063e-06	-1.49727769954861e-06	-4.52990972835365e-06	1.00000320007619	-0.999961393824258	4.62952707029039e-06	0.00556196225258853	-1.13138705770881e-05	-0.0126999795139272	0.360675191084821	-0.01025489191195	-0.0379821909801295	-7.15518919548418e-06	8.30524023169422e-06	3.71642266641428e-06	-1.13007968615799e-05
36.6086517568243	-0.00479834538945901	1.06964103785649e-05	-0.974991961566083	-6.76461859064248e-06	1.48691671385257e-06	-0.0421357847470307	-9.61854498832268e-06	7.75846667939282e-06	-0.0121175233558988	0.262485757988547	1.00974051261237e-05	0.00764414901958387	9.25984408929861e-06	4.12800306010074e-06	-0.0170912691397934	1.00001765257697	-0.581381099751453	1.06607661219285e-07	-2.60492333626704e-05	-0.0597806642263816	1.93733682819106e-05	0.999946893671325	-0.00384985663745241	0.130119089136882	7.63359624556754e-06	0.0149520651012771	-1.83229595095221e-05	-1.00665838251506e-05
38.8735031886361	1.17008006775243e-05	5.04509694052194e-06	-0.9999867067392	0.00299196753279995	1.61281154348403e-05	2.13445051495315e-05	0.0153223332319346	0.00446652499739097	6.09561364997917e-06	0.196007574880783	3.65049849983917e-05	1.35518007335964e-05	1.43219599425462e-05	-9.31110361477353e-06	-1.58523336140271e-05	0.989079774275798	-1.00018104804551	-0.0638134112008	-0.00807089916760903	-2.24237270504077e-05	-0.167216463448062	0.278111016216848	0.0111721923212074	1.40188462554631e-06	-1.41840327548389e-05	-2.46620263304628e-05	-0.00598720019688865	-8.7693935574931e-06
41.6390677733699	0.00923634932033187	-0.00166807653886711	-0.996297899921144	0.0064764239652652	-1.73743015382236e-06	0.0191427264840506	-0.014965422238605	1.66667721551928e-05	-5.35630715523929e-06	0.257404081078674	-7.32864283700741e-07	4.955320470443e-06	-4.13302095825268e-06	-7.85844089293454e-06	0.0358150055418854	0.967260806258894	-0.846522793600934	0.051402777822182	1.04553287304801e-07	0.0550409671108707	-0.160688251734043	0.99988049324337	-7.25727485805814e-06	0.156909208595768	-0.014962021474865	0.000795636601702898	-2.14372085443433e-06	8.69745944678824e-06
43.550639420584	-1.23037170474005e-05	0.000134584890545919	-0.999972582979967	-0.00620653469896776	-0.00335562711315165	-0.00101846708900369	0.0427042908847866	0.0244521544858569	0.0180726683718741	0.207876594176046	4.27384051842901e-06	1.34439485197491e-05	-0.000158795035258681	-3.98775306261298e-07	1.86957304737313e-05	0.998865785844047	-1.0000383053903	0.093075141421607	9.88570982952579e-06	0.00438618231449373	-0.365890867602961	0.475966143330805	-0.0117671941807977	-1.91588751133933e-05	-2.05918361904162e-06	4.72295200684302e-06	-2.36257128608747e-06	3.64984075214116e-06
46.1990134976908	6.18614836517326e-06	3.79755426402841e-05	-0.99998720530575	0.000842010902728129	1.10314192598844e-05	0.020655479087387	0.0132435330821813	0.0115095450319268	0.0106810837705147	0.219223456284142	-1.18944045647106e-05	3.06578145258452e-05	2.07658902278711e-05	3.33757105928909e-05	-1.96681281980399e-05	0.999963262147247	-1.00000769255959	5.57758437532279e-06	-0.015816032227112	-0.0191198360331287	-0.385490030335166	0.571311914593056	-0.0744413462389574	-0.0938675176123626	1.51419568294634e-06	-1.83132727101662e-05	-2.13181421839016e-05	-1.94510501047749e-05
48.2039942005582	-9.61683896479251e-06	-1.76467818300225e-05	-0.999978736147106	-0.0155819085805659	0.000461753009067286	-0.000118019928719839	-0.0872114232540122	0.0432677077726183	-0.00868381513539419	0.165249449674719	-1.07070421092543e-05	6.33612589568353e-06	1.57078170268614e-05	3.70797051788767e-05	-2.02876355480374e-06	1.0000038410403	-1.00005190185122	0.00765062961685909	-4.2486134422424e-06	3.20724041722494e-06	-0.0859748201818912	0.623306789349574	-0.0120133884790322	-0.0309647028396589	-1.24603411076189e-05	3.56192035257107e-06	1.48072241730717e-05	7.76375172925208e-06
50.3634401937057	8.99881467092509e-05	-0.0036356740172871	-0.999817397776803	0.0126531347347061	-0.00221119600350331	-0.000743376302233937	-0.0387642806114168	0.00852790067922824	-0.000873872989509821	0.242826936848374	-2.19628463127339e-05	6.22988384387555e-05	-0.00134932155892648	-0.000286223093094714	0.0102196145375458	0.977678146230895	-0.996690567261856	0.0358897479184047	8.53718561052927e-05	-0.0363891327143362	-0.0551150189079856	1.0363847451542	4.32050854373043e-05	0.145607839780399	-0.0102024432101312	-2.31477279391383e-05	0.000113394121537505	0.000159465228285688
52.4905206898492	-5.97814803923763e-06	-1.08795803006185e-05	-0.999974685534872	0.00205647061896496	-6.81519399990454e-06	2.03963381817575e-05	-0.0868174724377057	0.0128122889047477	-2.27500832625025e-05	0.179984817518543	5.30845242242715e-06	2.33975304339209e-06	-4.58553546833002e-06	-2.36183480773632e-05	1.13451754211169e-05	0.999979927601467	-0.999768462213055	0.000393265272697585	4.65025528306588e-06	-6.83032909171143e-06	0.0250237840298241	0.750319234788716	2.54943204579673e-05	-2.65435718583777e-05	-1.31491478517106e-05	-4.70351300542598e-07	-2.95700131324712e-05	1.9048454456875e-06
55.6003125547189	1.03649892265921e-05	1.27658392206856e-05	-1.00001603431622	2.37486540803845e-05	1.77749822630992e-06	-0.0200482588733505	-0.0322199388506138	0.0191810141183764	-0.0140346780326742	0.240234643280654	-2.21877136760979e-06	1.51576708135359e-05	1.20207164200553e-05	-1.03020759743237e-05	-4.90800237253321e-06	0.999900286275997	-1.00003981668466	0.0481120746413833	2.92974526459471e-05	1.80967517097998e-05	-0.0432938288811053	0.97805899649121	0.00125429315547947	0.0186092553733039	7.36385441290662e-06	-1.12957042242935e-05	-9.93396513870957e-06	-7.04374805450279e-07
57.2676929531491	-5.29901863150289e-06	2.19833359439226e-05	-0.999991630287555	3.47176967340143e-06	1.20925888667774e-05	2.19901442276702e-05	0.0403116660077641	0.00611818732101993	0.00253982787720884	0.187050690705792	3.99677934843699e-06	-6.75857009716298e-06	9.91562361024211e-06	2.14010952176126e-05	9.95288905181423e-07	1.00000396268064	-1.00001432352893	-0.030490479798029	-1.59116889717438e-05	-2.16084727336058e-05	-0.299902473646996	0.335383877663613	-0.00853102831114499	-0.0041445847014626	5.88353867176321e-06	-2.19351328974433e-05	-7.25894497025562e-06	-8.19426802193099e-07
59.5725316692119	2.42657433027089e-05	0.00690282433218351	-1.00002628927746	-0.0190902799910301	-0.00451301802162478	2.35020313039776e-05	0.0497848451411621	0.0248161543051569	0.0118516256819967	0.214664737556127	-2.42873764548765e-05	-9.9065231089667e-07	1.26457283720055e-05	1.28582410822879e-05	0.00949369566981722	0.984066803647524	-1.00013406770577	0.0325593275387345	0.0137946132181261	0.00386169844464016	-0.321214694589275	0.409131629092989	-0.0229501338284817	-0.0117214748964626	-0.000377487108460326	2.2957683892365e-06	0.00471650340287093	-2.97962993863249e-06
61.4355822394359	-3.23923289756214e-06	-9.86423353268708e-06	-0.999992211330067	1.07034876339646e-05	5.97173373035072e-06	-1.22732803837775e-05	0.00778400161448705	-1.07049488784835e-06	-3.29655121870696e-06	0.149957917997592	5.57267892199544e-06	-9.1316882606426e-07	-2.59430994763595e-05	-1.13518134020802e-05	-1.15114803885059e-06	1.00001923768338	-1.00023915351665	-0.00348395587709954	9.87989454212471e-06	2.42692725522179e-05	-0.224167406061504	0.549388138909291	-0.00801097495823414	5.94297743761797e-06	-5.49812048604836e-07	-1.79248915014016e-05	1.02310285988961e-05	1.55287631403637e-05
64.7296610241568	-2.53527211974995e-06	2.5321339601302e-06	-0.999991180892144	-0.0112441993288977	2.08257532455675e-05	0.0114546679922896	-0.0420467850962036	0.0241584972661493	-1.6550536168628e-05	0.234343048025379	-2.5526958831613e-06	4.45181293748773e-06	1.32555514379171e-05	3.49983285282937e-06	5.4148449280874e-06	1.00150897563212	-1.00009727782099	0.0131407168106028	-0.0181709659455997	9.66088356290855e-06	-0.0987387416405535	0.370982368026574	-0.0372808665918851	-1.95167270881934e-05	-1.0407685303862e-05	-1.94424156237627e-05	-1.06304624142348e-05	-6.68554162369136e-06
67.0035401953191	-0.00415814983078956	-1.53394079717219e-05	-0.99925121836844	-0.000367205929569132	0.00264340441710632	-0.00489900245144504	-0.0554139054635	0.0229844852881395	-0.0217148478201552	0.219334642122631	-5.6525352642713e-06	3.63132300666213e-05	2.63129716323316e-05	3.33841769365928e-05	-0.0171119407627188	0.994193667967453	-0.920780958346029	-2.97798223470738e-05	5.1913101661009e-06	-0.00151914995421126	-4.27766875777193e-06	0.999964343363693	1.98133457648513e-05	-1.33751132893202e-05	-0.00463981514295064	0.00493791323270322	-4.8124024271733e-06	-5.87334237079119e-06
69.4434351201232	1.1807589112814e-05	-2.70606993050768e-05	-0.999991876291189	3.91079140255934e-05	-3.78130364963872e-05	1.97267223568585e-05	-0.0411508764484893	0.0168294650276377	-0.00167670383138512	0.23672148337067	4.70118943087077e-06	1.96357283851735e-05	-2.50929978495302e-05	-9.90923898132226e-06	5.33069408872023e-06	0.999998757053153	-0.999990505047101	-1.55316455761957e-05	1.07536630068615e-05	-7.27826021957027e-06	0.0468486284869371	0.610190063532256	0.0259848637470504	-2.95623986398243e-05	4.11064559771534e-06	9.22554564007557e-06	6.48608453613433e-06	-1.23331302400447e-05
71.5565811100749	8.23522853811632e-06	1.82394448165793e-05	-0.999911283654456	-4.47487672348605e-05	8.82819733417066e-06	-9.58520489352188e-05	0.0491802400015849	0.0271649722815697	0.0126073353012199	0.223171157041771	6.38352270217454e-05	-1.36390249464077e-05	1.86611363620029e-05	3.83127180268624e-05	-4.10746477031944e-05	0.999971573938519	-0.960627615478681	0.0310027793072105	-6.46781114255234e-05	-0.0272456933348595	-0.182502322104414	0.650507080254768	0.00822947267415491	0.0806217979760088	8.5021763560919e-05	-1.30025967836119e-05	-7.22264194211724e-05	2.30214972904083e-05
74.0143647388942	-7.60807770110518e-06	1.35049250902754e-06	-1.00000794870105	1.19313359500524e-05	-1.11012332899947e-05	1.31448003474365e-05	0.0194196513077721	-6.70851754912309e-06	-4.52004599512699e-07	0.222814326911649	-1.28732773797045e-05	-1.05267464861711e-05	-1.93871668028221e-06	-1.2180656815792e-05	9.27815242556779e-06	0.980634709947902	-1.00017747239727	-0.0989311511324689	-1.40670903962447e-05	-0.0383830395440625	-0.413486766406639	0.509652206708484	-0.00452360721699131	0.100788333217214	-1.36048932301586e-05	-1.60155427453379e-05	-4.42313501810327e-06	8.74263292486374e-06
75.8192327277146	-1.86015645959035e-05	-1.46927777434111e-05	-0.999984947649625	0.000466345174944531	1.17713814798859e-06	7.28688152614818e-06	0.0728536681113619	0.00858505177500462	-2.20394672093808e-06	0.174428818203713	2.29597430556871e-06	-1.41490213672762e-06	8.22952321886395e-06	1.19622801854235e-05	-0.000427014319098077	0.999887146820382	-0.999975801331319	-0.0609878598132848	4.59378656242281e-06	2.76301413319523e-07	-0.42319679210957	0.729703253931625	5.21024228987235e-06	-1.00005259622526e-05	-3.57835841670197e-05	4.49338241809847e-06	1.66277027196677e-05	-3.9765688144813e-06
78.6527778781376	7.52422990417268e-06	-8.49665473722689e-06	-1.00000197127452	7.89895919260427e-06	-2.95641291923663e-06	2.93821720795601e-06	-0.00219943028178503	0.000236541025708684	1.24260992118602e-05	0.20501754893311	-4.90411263054266e-06	1.05809489389981e-05	1.59140641721511e-06	-1.02793974327828e-05	-2.47182704792862e-05	1.00829015100148	-1.00010311264312	-0.0547453906341217	0.000807344700148395	1.53009484201327e-05	-0.166055143123223	0.792466240317521	-0.0548549068245533	-0.0609811338602608	4.00597203643859e-06	-5.90511804580777e-06	0.000302539849509604	1.90898443826875e-05
80.6515435406523	1.86101886194457e-05	-1.167369169998e-05	-0.997625502348485	3.81309215020246e-06	-1.96734887634764e-05	0.0187501504799657	-0.0371273063908794	0.00861913168954849	-0.0103824664951576	0.256082648836628	-1.21898387320018e-05	6.38069454677193e-06	-1.85198991622877e-05	5.00894259714534e-06	0.0025072518138395	0.999999727547658	-0.79108575328686	-5.30882865940463e-06	3.99480392206882e-06	0.0667393384138562	-9.40772325677185e-07	0.999899339261406	-0.0212103216875583	0.158290655034966	-1.32337938420275e-05	0.00236731492545371	4.43983870765575e-06	3.54102867340939e-06
82.8548787625369	-1.77639915022334e-05	-7.51188429502966e-07	-0.999997901244923	-9.03908390607565e-06	8.03458687474886e-06	-3.52805423165587e-05	-0.0190695920049807	2.10634879215608e-05	-2.58509617001276e-06	0.214800823046754	1.89817682554927e-06	1.63518683410371e-05	-4.96678357765448e-07	1.10258158753792e-05	-1.33649665060817e-05	1.00000179586849	-1.00003273146703	3.23541672879045e-05	-3.1147495072868e-05	0.0158236893135213	0.0564445510705089	0.448758156251927	0.0287686843763042	0.0350494208178265	1.4900749592507e-05	7.39611795327611e-06	8.91006951185482e-06	5.60703064430076e-06
85.6381813406484	-2.5541893579128e-06	9.97035893385148e-06	-0.98830443363472	-6.77907539805128e-06	5.63871563097057e-06	0.034731476095681	7.68977589528283e-07	8.06798654514782e-06	0.00251911996883001	0.225007682841231	-1.74033263749336e-06	1.11293156424541e-05	5.42876834415369e-06	1.5888140908109e-05	-2.68273984726248e-05	0.987365967491195	-0.774560832853473	-0.0565914420305461	-6.26701983792163e-06	0.0698818188716408	-0.1076846702602	0.999969560397968	2.72528138849501e-05	0.156668770005877	6.47853548377331e-06	-1.93548147759672e-05	5.48694244845674e-06	1.94567897586407e-05
87.6717862580064	-1.55640147186964e-05	1.88265768856557e-05	-0.999990335431098	-0.00173212753855122	3.02856151379446e-06	-1.62759052704188e-05	0.0405785371222562	0.0133453458736042	1.07929246805569e-05	0.212908016822436	6.27586949983473e-06	7.79795470484435e-06	-1.9234291636833e-05	6.3194898432099e-07	1.06245801042992e-05	0.988386251333927	-1.00001558072534	0.0737507413264763	0.00422890092497844	6.06335094670422e-06	-0.29309301220506	0.544950131952487	-0.000195948053204367	-9.13134545250059e-06	-1.0460188258621e-06	-3.31958279230257e-06	0.00167716701604368	1.92054198941498e-05
89.4429652365349	-0.00182397084285267	2.36036082738168e-05	-0.992756029772903	-1.68966688886956e-05	-0.00542950176783532	-0.023859013270809	0.0401932491842115	0.0201154768779075	0.033458500251542	0.254918801657642	4.69129781123492e-05	0.00126799523479379	-1.24468057945278e-05	-0.00119297003874028	-3.05558921345508e-05	0.999996342522645	-0.999673082951612	0.0153881406559919	-1.63508706945186e-05	-1.57642494917577e-05	-0.265445305134277	0.550087246118754	8.26942175138278e-06	2.05384684906185e-05	1.6723258561947e-05	7.07092828246855e-06	-1.64919356512982e-05	3.92709933344654e-06
91.8859676133553	2.60427523242442e-05	3.30375726919235e-05	-0.99999417655499	1.71358635854027e-05	3.57749309041798e-05	4.84918341594312e-06	0.0297783000257348	0.00621124000373494	0.000530352842896121	0.214147918328356	1.46140008282834e-05	1.72021232726423e-05	-5.11057413737684e-06	3.36572570587946e-06	-1.47113982675594e-05	0.999997704392786	-1.00006664671868	-0.0128104214869674	-4.67391148476625e-06	-3.24307455242456e-05	-0.305221878447507	0.404794752430754	-0.0305136973746557	-0.015443103316687	-1.01339038594826e-05	-1.37691543202422e-05	-1.18000849687363e-05	-1.35952206582429e-05
94.415009818656	2.05575888509141e-06	-1.51020169688574e-05	-0.999985654511044	-0.00118083311470616	-1.22775424065822e-05	-0.0233758223666684	-0.0265773633192364	0.0154588611372095	-0.0163412941454046	0.229047636803124	5.5423084131381e-06	-4.38927072965031e-06	-7.93534681488846e-06	-3.0347208693363e-05	1.58181682541388e-06	0.999999856449466	-0.868415576495673	1.79612586956093e-05	9.05171142508015e-07	-0.0640404879777699	-0.197635411499724	1.00006084407775	-0.0264594065833812	0.156862701543337	-6.11887852816393e-06	-1.26032543776793e-05	-1.01848804118536e-05	1.70642219696315e-05
97.1428081863939	3.62974584234466e-06	-2.82578012474262e-05	-0.999979302237846	9.83670204765816e-06	-3.22821563165978e-05	1.3608280471712e-05	-0.0297386873362896	0.000133919851802669	-4.07364192277212e-05	0.202202653765843	-2.04372574186786e-05	-7.32565332514499e-07	-1.04567276477656e-05	5.93294491919547e-06	1.12428637128148e-05	1.00000488547537	-1.00017539376756	-3.0543588715634e-05	2.81097386320207e-05	-5.03498587149891e-07	6.45146912075608e-06	0.419240319449763	3.37096837328288e-05	-1.78119751164587e-05	-9.8064429436226e-06	-1.62518522672508e-05	3.01144964309725e-05	2.64229202859433e-06
99.878529853751	-1.56413882126673e-05	-1.39253576182951e-05	-0.994767578500302	3.45723149236414e-06	-1.02202983664934e-05	-0.0143772056296628	1.08251441362899e-05	-0.000905797398798666	8.89491699573758e-06	0.245412063541215	1.13728047631113e-05	1.34069235950018e-05	4.5345932193103e-06	9.38355055966041e-07	3.10476862845864e-05	0.999999666273927	-1.00019216925999	0.00644995411766574	-0.00882731608738872	0.00010311359536907	0.0211449083319934	0.706927072445006	0.0286044229132421	-0.00450183085021715	2.96863501768622e-05	-1.10546867736558e-05	-4.61923012313723e-05	-4.95181521654143e-05
101.78380968349	8.96123628500571e-07	-1.0410382662757e-07	-0.999990106730744	0.00868685665849392	4.04416173262899e-05	3.64847850501672e-05	0.035149801280694	0.00706816265947226	4.18658924733719e-05	0.1910747104731	1.69148713158592e-05	4.10478792012834e-05	2.07561793565514e-05	1.55200318228464e-05	-5.64820744507575e-06	0.984688752248379	-1.0001307631128	-0.0794855169239712	-0.00519281248009713	-2.68206305587554e-06	-0.222285940010895	0.379494678273626	0.00301161344399112	-1.14898838445079e-05	-3.87054329038072e-06	-1.42430930548938e-05	-0.00339086425730736	-3.68400860281493e-05
104.517165094348	-3.57219680800486e-05	0.000280845539581947	-0.999985942361709	-0.00397995581970148	-2.26111432425281e-05	0.00511217699323621	0.00935249124538336	0.000299098042548412	-7.7465225767225e-06	0.268801905410735	9.76391790266133e-06	3.49560470400195e-05	-2.46550334423836e-06	-2.95059942961538e-05	0.00870153419188633	0.969516384400627	-1.00000235956314	0.0686830277646641	0.00111526230023944	0.060020879003182	-0.299432750257964	0.926759370084911	-2.95429850491615e-05	0.172036838715665	-0.00740802301297948	-2.38443119382337e-06	0.000970929064642552	3.94959273050297e-05
106.284752889966	3.72843170774089e-07	1.54899318709091e-05	-0.999989909174271	-0.000927003175778801	-7.01673832330875e-06	-1.77103711733202e-05	0.0433299447512164	0.0136781083661073	0.00496789845669179	0.208679494463622	2.29017850381786e-05	3.52837817682721e-06	-2.30889991567211e-05	-9.71676649358455e-06	-3.97597803190952e-06	0.999998806806571	-0.999971339224809	0.0731700277527887	3.0173406678475e-06	0.00744029123890332	-0.423956679171213	0.536346628245613	-1.37131830202673e-05	0.0248704620522743	5.41249210131973e-06	-4.85263897846332e-06	1.52883390724524e-05	1.99311177478662e-05
109.017006970623	1.71639563245054e-05	1.12411770406388e-05	-0.999987962260094	0.00136636285049601	0.000824384630559009	0.0282730101302338	0.0121206716199919	0.0116957170447115	0.0117501253421594	0.242779096512505	-6.02859105762257e-07	1.1684160174281e-06	-6.47755503723281e-07	-3.72748719112208e-06	-4.54719977467672e-06	0.999985053555318	-1.00007988386973	-9.36100159538244e-06	-0.0155827990452036	-0.0216663363067591	-0.432901479497858	0.613906707389901	-0.0722096045405788	-0.0878414631556699	-3.86396724520499e-06	6.78043732948722e-06	-1.65477351926849e-06	-1.80541100717812e-05
110.938021885499	-5.22679039204896e-06	-2.30203204092711e-06	-0.999984992212917	-0.00454066197819134	-1.96956537847151e-06	-2.58831608497317e-05	-0.0665621211760217	0.0251201245800293	-0.00279233669374697	0.185094596158148	-2.94740645877625e-05	6.89799020093241e-06	6.60657955626084e-06	3.36099626007119e-05	-3.27773359484456e-06	1.00001285254057	-1.00000353929515	0.04149307872324	-1.21716455962071e-05	-1.73466891875463e-05	-0.0592231811032527	0.547853072690092	7.50123779087606e-06	-0.0320074898699291	-2.98593773827168e-07	-1.10362273661483e-05	-1.59823418900123e-05	7.94991346239251e-06
113.053655464293	7.31933032231141e-05	-5.67775571150953e-05	-1.00000171112581	0.000361042406855749	-9.73434387040242e-05	-0.0138203499923124	-0.00136955742333763	0.000152598059323909	-1.83120394859339e-05	0.260590876479936	-2.97812316554248e-05	7.47841360285162e-05	-7.60336547024066e-05	-2.99965865455047e-05	0.0153223967153227	0.978639523130674	-0.995493624140163	0.0271777867823455	-0.00119111389967943	-0.0432718052223621	-0.0340030993770223	1.03181282647362	-0.000156503476883742	0.148261888976318	-0.0132277832535751	0.000243317357590231	-0.000956079235938904	-8.04823308019614e-05
115.349863839318	-3.92221568815947e-06	-1.30779805895266e-08	-0.999995489573945	2.9516683354642e-05	6.07489808942555e-06	3.89525463438687e-06	-0.0708547711901684	0.0106082976155981	-1.07407996423282e-05	0.186978451133165	-8.41002417034195e-06	4.62048181248088e-06	5.18894583434739e-06	-8.73033399614049e-06	1.31015171480084e-05	0.999902828572816	-1.00003737788677	0.00367336857297041	-2.02209402311734e-05	-2.26956231912942e-05	0.00012022634160065	0.726151314558011	0.00747785649045393	-1.49469151983907e-05	-2.09794874369578e-05	2.73561145148586e-07	3.64411558738738e-06	4.10658654447187e-07
118.103653616195	-9.48256572969443e-06	-1.84304335070003e-05	-1.00000695045127	-0.0163807370543483	0.00757796773718208	-0.0347073685155416	-0.0502057322600035	0.0343547727790493	-0.0285597107370933	0.257438200246934	-3.80624606497875e-05	7.69739654115955e-06	-8.20407331375649e-07	3.49603027004837e-05	2.00120791132432e-07	1.00002262970626	-1.00009455462942	0.0470459945225773	1.11086975879946e-05	-2.99589241459019e-06	1.25993587894493e-05	0.813979446860619	0.0178502937769381	0.0341901982561852	1.4317157382703e-05	1.9288908088588e-06	-1.65750602027957e-05	-1.04091044712213e-05
119.880201674489	1.68684384053515e-07	-2.71478535427686e-06	-1.00000339568252	2.48744600421886e-05	1.78628163646731e-06	1.69432537061227e-05	0.0431671654225156	0.00794048406536603	8.42552289254876e-05	0.191331133957846	2.02095249117507e-05	-3.69631323713047e-06	3.44958425022134e-06	-3.004643216739e-06	-1.9324596261167e-05	0.999999721635046	-1.00000315042209	-0.050843312836129	-2.87457675102519e-06	-8.26048828182934e-07	-0.288648409474027	0.33825108304616	-0.010740165370323	-0.0047503752171113	-2.55621476466905e-05	-1.99351804575632e-05	-8.11603728259662e-07	-2.53074279198368e-05
121.692813146533	-1.69580531972933e-05	-5.21023278315345e-07	-0.999946720486916	-1.51919671600906e-05	-8.03688428143735e-06	0.00399434244755785	0.00365084705823634	3.54106799474237e-05	0.0034267126926492	0.235554994890461	8.28034772109871e-06	1.01490843179551e-05	-3.68086638484195e-06	-1.43098105250577e-06	0.000419938610388086	0.999968421734878	-1.00018689646024	5.25109072577574e-06	1.45089944847325e-05	2.72307015901566e-05	-0.2331431388537	0.874691312735776	-3.5152290508699e-05	-1.62798078809565e-05	-3.93947464431202e-05	-3.21731756524523e-05	1.96890668640246e-05	1.18565867939329e-05
124.283527685759	3.03531424560258e-05	-3.80373495631487e-05	-1.00000500375843	2.0926436212119e-05	-2.35777493328498e-05	1.13192065879991e-05	0.0153178492112328	2.61764593836732e-06	8.06360402467218e-06	0.172460630388697	2.36271870344857e-06	1.48816520896157e-05	-2.05786419913657e-05	7.44021237107106e-06	-2.06789962479625e-05	1.00001182307689	-1.00019148638277	1.84560914279789e-06	6.6131016225423e-06	1.79452603290381e-05	-0.248069710708833	0.5525149345503	-0.0106921359083561	-2.3015350956719e-05	2.43061265424802e-05	4.02234393584711e-06	-4.97109067993519e-06	2.11070070999946e-05
127.541192906434	-7.9148474729141e-06	-1.96596327132119e-05	-0.99998808625054	-0.0101609359199986	2.2453307239324e-06	0.00402687419772245	-0.0412494075615064	0.0169802896443464	-1.10294523233705e-06	0.244463536819906	9.5831170391064e-06	-4.97940347092322e-06	8.71423094768454e-06	2.20123466889697e-06	4.46452561183367e-06	1.00312238770074	-1.00014564254055	0.0214204872326834	-0.0153017877172498	-1.58893985865775e-06	-0.0916536938470574	0.420591688407954	-0.0324734407684643	-2.01011781311341e-05	1.1963431074215e-05	5.85165617550837e-06	-1.07208854110372e-05	-1.5352691834612e-06
129.671190418324	-0.00208796774195176	-0.00245252499527047	-0.997918103732792	-0.00747293688870662	0.00750387678388509	-0.00742422272402723	-0.0601213845910172	0.0291385061018748	-0.0277870995187487	0.228786785591101	-2.66475231998218e-05	4.96263095377028e-05	7.81345284058313e-06	7.1014507946092e-06	-0.00837100346815104	0.993992712964582	-0.943301830054379	-0.00142243615372511	0.00155193373036641	-0.00197685286127349	6.28564926657794e-06	1.00028837835201	-2.57396224168394e-05	2.82598668021698e-05	-0.00418590961656858	0.00369401757556381	0.00177758103493921	0.00234976262597089
132.129781960239	2.5437426191692e-05	-4.81534533456982e-06	-0.999970708249682	2.42573674738041e-05	-8.51757220444324e-06	2.87677313921151e-05	-0.0360225822717161	0.0184373769528711	-0.00651825870961734	0.239867767662286	-5.58492596976093e-06	1.03193539017289e-05	-4.19256700374814e-06	-1.40191683258729e-05	-1.6440674518542e-05	1.00002635251044	-0.999910913339077	4.1038535057122e-06	-2.60093367209994e-06	9.42588182798514e-06	0.0495399609456379	0.568327693469536	0.0309888309779046	7.62069991952254e-07	-2.14813341450514e-06	-7.62344397419734e-07	-6.51918158571533e-06	-1.05617800091366e-05
134.033271161873	-2.5259355237235e-05	1.91259644014822e-05	-0.999995365538787	-0.0127203510559992	-0.00274221442666604	-0.0031793399772343	0.0697204487755476	0.041287262144273	0.0217186220012448	0.212705169294671	9.6880696512179e-06	2.45800134648559e-05	-2.54942642084985e-05	-4.45161344895626e-06	-1.14890317565127e-06	1.00001818820806	-1.00003706660861	0.0543278585098961	-1.11307946206997e-05	-0.00012450112500821	-0.206787594050106	0.4222273037039	1.63371844212423e-05	0.00270921769340158	2.15423569378434e-05	-6.97402984961091e-06	-8.96475320234661e-06	-1.40410546468835e-05
136.684882275414	-9.3099774102048e-06	-4.63071095460855e-06	-1.00001399646344	2.2696043664309e-06	-1.39449876816293e-05	7.70738523000736e-06	0.031572549570578	-6.2605557386689e-06	-9.09935717380836e-06	0.233189497589867	-5.04879735927993e-06	-9.14143685036782e-06	-5.86815448301499e-06	3.53412424099679e-06	-7.0809777394771e-06	0.976699467559394	-0.99993258716971	-0.0994112566320376	-2.84963447799178e-05	-0.0423495991292457	-0.415743894012954	0.533132170397181	-0.00365818803472302	0.115246149153881	-1.0825275926122e-05	4.86741511203871e-06	-2.36392336718992e-05	2.72302213803557e-06
138.496080104643	2.58098376447049e-05	3.29804637005505e-05	-0.999987071014578	0.00801472702420692	1.50902528305808e-05	-1.6620941373643e-06	0.0817146534898069	0.0150264315745765	3.22632993363087e-06	0.1811382492795	2.0572345436385e-05	1.00423579889562e-06	1.49000039022379e-05	1.27758683064254e-05	-2.98102086807631e-05	0.99998188379076	-1.00006932886502	-0.0571216129584814	1.7984991495649e-06	1.24790249037393e-05	-0.427610795499978	0.664310644824981	-3.52084576986808e-05	-6.18407129669895e-06	-1.88674805028709e-05	-2.08615278534813e-05	-9.31188940133132e-06	-2.21758923767691e-05
141.35008062247	-5.88507618146389e-06	4.57575138009975e-06	-1.00000316343273	8.43175957199595e-06	2.95394366182158e-06	5.83338412959909e-06	0.0122363965260723	0.00385104189759079	1.85773268405419e-05	0.213023083916965	-8.66538535031548e-06	9.81429917956818e-06	-9.29047959078262e-06	-8.79001835774522e-06	-1.26460618823049e-05	1.00379128822738	-1.00002012658641	-0.033311919004777	2.50416158691946e-05	2.23791730922692e-05	-0.248881532795804	0.915705228772425	-0.0547268486223376	-0.0632339726009158	-2.35377592635942e-06	-1.83015424388844e-05	2.06790391223662e-05	-1.73734107415212e-06
143.356104186714	2.59030299861897e-05	-1.60710010522371e-05	-0.999513327311157	1.24776860964548e-06	-1.9303041723869e-05	0.0120980583426195	-0.0417093003930157	0.0129815036484093	-0.0119094741831598	0.242096582804252	1.30981984533241e-06	-7.97163908974358e-07	-1.65456793353033e-05	-1.00193538613921e-05	0.00130730053955273	0.999994083512667	-0.845872547833492	-9.36417019625306e-06	1.54070225081827e-06	0.0544311445567634	7.84835428119129e-06	0.999857309005013	-0.024483343688943	0.135322153736403	-9.56308147460131e-06	0.00110761661061013	-1.6872454354805e-05	-0.000657423375550158
145.490835708716	-5.92153912421431e-06	3.38191442216924e-06	-1.00000740910318	-5.3851300749675e-07	-1.01750876477441e-05	5.67770135943844e-06	-0.0231133724345886	-1.3864936151869e-05	1.96936456490921e-05	0.22319223047798	6.14008616950839e-06	-4.54683116021593e-06	6.54685245777449e-06	8.16120437191882e-06	-2.70169182116411e-06	0.999997311781492	-0.99997741559648	0.00204516544089271	-0.00569464449550614	0.0216749939141267	0.0537581991083787	0.458483521463675	0.0296305534531311	0.0518879775487579	-6.73128350490584e-06	1.34080113362028e-06	-7.51764911841391e-06	-1.05076646462539e-05
147.874766879752	0.013483984382216	0.00806533581393386	-0.980725034189384	0.00615724967977307	0.0106428941338592	0.0284176385122901	1.64352422189291e-05	0.00600543081218908	0.0156149786914174	0.194976388726426	0.00379139264861385	0.0100894314770133	0.00405673602006731	0.00725371209998757	-0.0150907347198332	0.958039202856029	-0.997524904135925	-0.0848880557641104	7.62900986256191e-05	0.0016402022840531	-0.134214398353074	0.77133198287523	5.81014764515507e-05	0.00413458109102305	-0.0139288722877587	3.7700923822984e-05	9.12175167766151e-06	4.82657204495885e-05
150.298137958084	-2.29545432139731e-06	8.23857638649718e-06	-0.999981306206476	-0.00352948316531788	2.60808557823939e-06	5.40560621676424e-07	0.0291987001560882	0.0112140818801457	-2.31673574620505e-06	0.221104896713538	-2.21510333114132e-06	1.90546089191951e-05	-2.10860676246284e-05	5.73599981338955e-06	1.13925683390744e-05	0.982226464726514	-0.999960588995276	0.0736129801950467	0.00368992539283807	-1.01815272323475e-06	-0.274603430003904	0.709581855901221	-2.18398367363344e-05	-1.74368371892157e-05	-4.8834587483161e-07	-5.94658300512815e-06	0.00275255189607679	6.53724024394615e-06
152.074051796697	-6.01416939115244e-05	2.84625872053017e-05	-0.997728726035242	-3.85566711641727e-06	-0.0040919014364115	-0.0148794123253533	0.0456014669283915	0.0219094881405426	0.0291552716345574	0.240877265756421	3.80416419380671e-05	4.45412540273615e-05	-2.90606154380938e-05	-0.0007487035638619	-5.77006231234492e-06	0.99998781631341	-0.999865632011084	0.0254401698164039	4.51201145202583e-06	-1.50029128534054e-05	-0.272744089049774	0.468198961053475	-0.000862031841384874	-9.73044156917017e-06	-5.60985409084391e-06	8.29749023665233e-06	3.20352258693085e-06	-1.29552400122155e-05
154.493570739763	-1.6298569437528e-06	-5.58915185561704e-06	-0.999973687736862	1.81020314359381e-05	1.47231077606912e-05	1.28545422152172e-05	0.0198786950895386	0.00206279066891984	0.000464455891492702	0.21736189486728	1.14997698355022e-05	1.79609155995161e-05	2.94617979612948e-05	-7.00584676902807e-06	-1.17475340597111e-05	0.999974746896746	-1.00008844586842	-0.0188715907063468	-0.00536364005478713	-2.44649404578976e-06	-0.30377033279355	0.392098388955575	-0.0338498343759021	-0.0201611753578494	9.04908200486155e-07	-3.76468713515056e-06	-1.95389841256146e-06	7.1873061038845e-07
156.955251934632	6.69787821007157e-06	8.66853831897162e-06	-0.994969803559307	-0.0153000884670419	0.011903116755753	-0.0272924397413198	-0.0407402428809432	0.0292310614598897	-0.0307322621021003	0.222999678796077	1.27885164731914e-05	-1.26815072608155e-05	-8.18538698655844e-06	2.00225462195239e-06	-0.000197915468669779	1.00000101850281	-0.762113941961799	1.12969440668057e-05	0.00701167929193786	-0.0704535617578829	-0.212806620986696	0.99993085519881	-0.0405795760784725	0.154781214811563	-1.16286789688544e-05	8.96281205756894e-06	-9.45563788987143e-06	0.00353481214043154
159.735025496282	8.85802144153827e-06	-8.05541422793188e-06	-1.00000209387604	2.89983710949818e-05	-1.57063449080766e-05	-2.58929699510338e-06	-0.0306803765247317	1.74676914434308e-05	3.52339272740615e-06	0.209502231407201	-2.60144555343067e-06	9.72885683939627e-06	-7.59285087855131e-06	-3.62305108441926e-06	4.26008125401318e-06	1.00001495801739	-0.999949728372403	-2.43669575657835e-06	1.83604303878396e-05	-1.95479140414373e-05	-0.0149708324794688	0.37069941032143	1.4977646176285e-06	8.51095287863187e-07	-6.82150258075168e-06	-1.1238034044456e-05	1.3066103167739e-06	-7.42525561858194e-06
162.053654708192	-0.00701319823734804	-0.00104970669366509	-0.984624932879149	-8.02200379199299e-05	0.00185420966915224	-0.0179792511845139	-0.0242228814497396	0.000952663846886668	-0.00753109852379655	0.233710762798648	-0.000578550176125665	0.00826910980803911	5.8615784301928e-05	0.00146398316274902	-0.0144968962951021	0.994980658932365	-0.716400778272356	-0.000356091767038019	0.00805952548480468	-0.0356119760748984	-5.09269670991987e-05	1.01690253145376	-0.0132415980502739	0.047744723711574	-0.0043039381874427	0.0183569306042697	0.00300057332796944	0.0065356251340112
164.458501902023	4.02795574958124e-06	3.47943793401491e-05	-0.999998091126645	0.00173801144890769	1.64376121313052e-05	-1.00830525714446e-05	0.0113984057529393	0.00047090736345955	-3.10785876741174e-07	0.19744844966572	6.48523684242099e-06	4.27562557935014e-08	1.4604820944367e-05	2.8339892200224e-05	-4.17834440649927e-05	0.984479027823322	-1.00027094425785	-0.0714774695557785	-0.00289590110469649	5.53904474238043e-06	-0.197894662010386	0.530273387045847	0.0140596864205699	-7.58213350041937e-06	-4.61574186284939e-05	-4.32874666948279e-05	-0.0019550919839351	-3.86235802723563e-05
167.082725766875	0.00437620868128582	-0.00675574889267703	-0.998484684642944	0.0124522355487713	2.91180357467115e-06	0.0178365247675908	-0.0206692131778296	1.2869130914087e-05	-2.55445317570829e-05	0.280830963499883	-1.06390289503683e-05	-4.80620642654833e-06	7.43740174971895e-07	-2.56566905174728e-05	0.00144249025777538	0.992820546509506	-0.857483531057794	0.0157562485551673	5.24010459157548e-06	0.0706920280351416	-0.191504675254313	0.999974785573861	-2.48993717706784e-05	0.184938371104942	-0.00117202977407443	2.55737170110673e-05	-1.51353784637854e-05	-2.69560806994821e-05
168.952245156964	-1.75465180025704e-05	1.60465971355929e-05	-0.999993393922537	-2.09168793635459e-05	-2.32505737871876e-05	-1.50848811590893e-05	0.0321735148504276	0.0074182290683037	0.00239744488396061	0.208929607817161	1.77951649574445e-05	2.4385608163278e-05	-2.93514430288532e-05	-2.71454005672729e-05	1.21213526753293e-05	0.999974339970152	-1.00022946599403	0.0778362123326307	1.97140843466918e-06	0.013419589870386	-0.423961624050264	0.518834558738127	-1.37828335774037e-05	0.0371115082223443	7.07158212971304e-06	-1.05663495202636e-05	2.54351248295908e-05	2.15582363850115e-05
171.680945806241	0.000102616059923573	-1.71294172378654e-05	-0.99733210620933	0.000171744802615514	2.42943604299105e-05	0.027895205767495	0.00192500926491455	0.00260090974759632	0.0037333206801537	0.235587894572925	0.000116973385175302	-2.12689164682145e-05	4.62701484248494e-05	6.03949513619898e-05	3.85040525518221e-05	0.999855168234041	-1.00396813077125	-0.00129720767569446	-0.0186667813872294	-0.0262952744949308	-0.428490115428714	0.641667286771259	-0.0713501790833127	-0.0898318119892925	-0.000110204713323982	-4.59927513902466e-05	-0.000139386856170796	-0.00436066366965449
173.550458193073	-1.73963539104347e-05	-2.3535095032921e-05	-0.999995993645607	-0.00750943111085128	3.63668406681217e-05	-2.63632891654574e-05	-0.0621530128071975	0.0199766057309955	-0.000654136781957427	0.185362446349518	-1.9485534645239e-05	-4.24711183713063e-06	1.28464046356004e-05	1.1675569248401e-06	-5.11139714835961e-06	0.999999716801433	-0.999973649265902	0.0520721727656167	-4.61633447123328e-06	1.49915167780409e-05	-0.0699577989128333	0.486317006113804	-0.0120267153735819	-0.0403581651968636	1.60455974277867e-06	-1.08072666581007e-05	-1.86970621337394e-05	-3.51818280657823e-07
175.626936112374	-0.00770344994852485	-4.13884442646238e-06	-0.995292481564589	-3.35819438200475e-05	-4.90000810751233e-06	-0.0240785939651256	3.10112864700824e-05	8.12420783561008e-06	1.12893364751292e-05	0.269197359331606	1.28911710823073e-05	-1.97450462689051e-06	-1.29646161604881e-05	1.04070925067037e-05	0.00254793811869658	0.99747626909248	-0.966205476760203	0.00219222784774191	-1.79447327209073e-05	-0.0571709437703512	-0.00180950033548901	0.999902277343919	1.18623940059526e-06	0.155925303199492	-0.00133679754323014	1.57682842513894e-05	4.81164741813444e-06	6.43566252107947e-06
178.003595611901	2.66793314903203e-05	-3.40658398910424e-05	-0.999990852607054	0.000864921698548312	-1.38904066845822e-05	1.93301717999124e-05	-0.0636259864793721	0.01355910378448	-4.48219599263997e-06	0.195674952749391	-3.26359488003079e-05	1.72333259573181e-05	-1.218391253611e-05	-2.53528936914326e-05	2.37665033116108e-05	0.999967132095834	-0.999876582407327	2.04156076735338e-05	3.82642125041499e-06	7.08729880865975e-06	0.0303624404722947	0.636638607366606	0.0101378195109281	1.99269779725632e-06	-2.63807363759098e-05	6.36434190247046e-06	4.90331627440732e-06	8.34092278292168e-06
180.744054324386	-3.77437908633444e-05	-0.000771574550702934	-1.00000155132125	-0.0121628237838039	0.00954254517662048	-0.040256564172097	-0.0326191074955584	0.0289554121023195	-0.0300058343859489	0.262974943115803	-6.51893117258837e-06	3.451259615913e-05	0.000588635348736011	4.84826680538361e-06	8.35139185084305e-06	1.00002683392503	-1.00018192460273	0.0511221616332586	-0.00451114852433366	-2.07661059940012e-06	-0.0121432324722248	0.772878625098454	0.025715149481033	0.0421198769324342	5.83347706773801e-06	-4.04928201906519e-06	-8.86047204419018e-06	-2.72110291361133e-05
182.571090259314	1.70918750103846e-05	-8.3311372050164e-07	-0.999980446355399	9.28139672800422e-06	1.13942374108438e-05	3.38758048290738e-06	0.0427178290130053	0.00808878556264302	-5.74536854364849e-07	0.192612545442209	7.05179316792323e-06	1.49756180949844e-05	-6.4924758798773e-06	-1.38528094235311e-08	-4.40176070955743e-06	0.999977047902211	-1.00000536153514	-0.0549166376516196	5.87935522782652e-07	-2.49736898757254e-05	-0.290615516504535	0.345153535025841	-0.00914295365252017	-0.0027904134728165	-8.77873536223251e-06	-3.9794504763136e-06	-6.54495117980803e-06	4.60504186068393e-06
184.40538610889	0.00168468598085353	7.06137055737135e-06	-0.999995157746807	-1.588563625865e-05	-5.61862439031826e-06	0.00958110198300829	0.00714794586980795	1.79981546162448e-05	0.00762865680770776	0.239469665407593	5.61091026449425e-07	3.56799124860086e-06	6.81475835225747e-06	8.62277568918495e-06	1.2189230370189e-05	0.999974440315134	-1.00015712133044	1.42689451761697e-06	6.81415499358051e-07	-3.00012993110739e-06	-0.235321748360925	0.843095068345553	-9.6282051898017e-07	-1.99643449120245e-06	-4.8856033571057e-06	-1.47720311390998e-05	1.69045492844811e-05	5.31965563577427e-06
186.954600667636	1.2623082231089e-05	7.69098979660372e-06	-0.999997164589515	1.56906243039577e-05	-1.29746497121131e-05	5.17511960512055e-06	0.0355005732615734	8.13109509210504e-06	1.93377743806676e-05	0.179952051698691	-8.98989794691832e-06	4.25630701353379e-06	6.70509256815297e-06	2.11834797852515e-06	3.36962429539757e-06	1.00000986375445	-0.999994617460115	-4.23564482824985e-05	2.41419303386576e-06	2.95497411142499e-05	-0.266508704724364	0.538172954259989	-0.0148120620054638	-7.2812636292401e-06	-5.10831606956828e-06	6.84692147828408e-06	2.541233000359e-06	-9.23772971804753e-06
190.25976844811	-8.45862777681497e-06	-7.92557556093873e-06	-1.00000359423065	-0.00999115436975018	6.20264456702923e-07	0.0104516120077703	-0.0325108415888772	0.0165027589892001	8.29744582250316e-07	0.249312934219494	-2.42399585463999e-05	2.24785495182806e-05	-1.74208230662305e-06	2.64543985560462e-05	1.07893774935671e-05	1.00633633984665	-1.00008311274949	0.0203922097715086	-0.0169586937097069	1.11689850517513e-05	-0.114450416180284	0.458689025005212	-0.0411515825372539	-2.46437175955923e-05	2.54582901512314e-05	-3.6625891011744e-05	-6.8295936110537e-05	-3.95801914199361e-07
192.396360182759	-0.000856144484959307	-0.00207725674351602	-0.997957483612567	-0.00789399864515965	0.00817853291379077	-0.00833135708478457	-0.061368479302179	0.0305328793159094	-0.0292997554220978	0.230468877101115	-8.17807128433568e-05	0.000411182972136006	0.000632075632201983	0.000748430915911135	-0.00395112056977008	0.996396694925382	-0.96333805477638	-0.00118255469177625	0.00178104248965649	-0.0024733017992407	-8.70628703964077e-06	1.00027535342498	-9.70191991168933e-06	2.99055228111208e-05	-0.0023171602671187	0.00199230363288725	0.0018265865629316	0.00222249293886662
194.829730608948	-9.15481075826335e-06	-6.9207497445811e-06	-0.999978557959526	0.000294820964112968	-4.09296922502465e-05	8.91439094772175e-06	-0.0273423920084366	0.0165264743664203	-0.00853351382781759	0.244153602378816	-5.76591703418309e-06	-2.87390305488899e-06	-9.60803871784718e-06	-2.32509813146616e-05	9.53889940179923e-06	1.0000269834387	-0.999990342449838	2.34942552981446e-07	-4.00648481158198e-06	6.95370350222859e-06	0.0493882991477834	0.544362654609648	0.0351872196074048	-0.00138994405981622	1.52015175884138e-05	7.36531729296201e-08	-5.21583793535944e-06	-9.07992858926456e-06
196.754299656284	-1.91445509564624e-05	1.4368537765191e-05	-1.00000362654348	-0.0165912652026217	-0.0051702610364519	-0.00353299729251949	0.0735213463463293	0.0431800658729103	0.0212627173596736	0.20822641386281	1.71647304468009e-05	2.14855886245761e-05	-1.4348500684608e-05	4.79235087052707e-06	-2.26070365152523e-06	1.00001159899868	-1.00001854371971	0.0600369466455734	-1.59857893186985e-05	-2.65134779908525e-06	-0.21172683044275	0.357525694482457	-2.01615316200211e-06	-7.65903964614053e-07	7.12917857682861e-06	6.94119764581619e-06	6.01103573804882e-07	-1.89302687684456e-05
199.430845734541	4.16669163000899e-06	-6.47682517607475e-06	-0.99999656003859	2.64065329268411e-06	8.29804006551604e-06	-1.00157551148083e-05	0.0373438664635683	-6.47285058219233e-06	-2.68559656149886e-05	0.238499490597997	8.56869457552375e-06	-4.87901899163253e-06	-1.45991739241306e-05	-8.73228727818529e-06	-3.37021041111982e-06	0.973222072418333	-1.00023161108475	-0.10134107635098	-3.24909215108204e-05	-0.0447320957123479	-0.413639960736557	0.549097988233828	-0.00316521765555585	0.123284072489844	5.82291371879444e-06	-1.54036026432175e-05	-3.3828474584442e-06	-2.16758281378658e-05
201.231518713657	1.6184504022329e-05	2.2576174369297e-05	-0.999998921035111	0.0109773923022611	5.54225277952673e-06	4.04935095823784e-06	0.0842304873897619	0.019388939035763	9.47064283804499e-06	0.185927842220308	7.77313686391923e-06	-1.73744827524562e-06	-6.64663165378119e-06	9.82977212275876e-06	-9.98809375398743e-06	0.999984848454358	-1.00009438251375	-0.0572385747992347	2.22623429249579e-06	1.80113058323628e-07	-0.42617643092074	0.634350271560572	-1.27732902853229e-05	3.7543064450465e-06	-2.01003397950682e-05	-2.03494940438747e-06	-7.49857031739723e-06	-9.71474855510392e-06
204.102132081553	1.02054802558238e-05	-2.03811280860857e-05	-0.999988925284649	1.04804242509545e-05	6.93239013425489e-06	-1.15119124112362e-05	0.0217881513132749	0.0067588685570631	1.32022714352231e-05	0.216565822220631	3.24183653379445e-07	-2.21287938015727e-06	-1.19336549103453e-05	4.13703279510124e-06	-1.97317555878118e-05	1.00148134162801	-1.00022993710288	-0.0209032063635375	9.57529530246939e-06	1.31474572773407e-05	-0.295186834781268	0.92588547973736	-0.0543635596443456	-0.0643825777315049	-8.47461700407111e-07	7.98831510535446e-06	-2.47327080586524e-07	-3.0475068125367e-06
206.088036501457	-4.36190204758878e-06	-3.97177807849956e-05	-0.999931041184013	2.47595790718947e-05	-2.21067435024608e-05	0.00752002873312831	-0.0464566966559505	0.0168079849032363	-0.012251797498245	0.230143706976282	-3.090156062969e-05	1.71142345990954e-05	-3.93330883651902e-05	1.41109673074865e-06	0.000366877908935291	1.00000571990028	-0.898977338548615	1.29336722241918e-05	-9.09358382802028e-05	0.0416068134591822	1.72334462499216e-05	1.00009329206817	-0.0237463921876242	0.109652452836559	-2.33681679112976e-05	0.000237228757663638	-1.34385781685052e-05	-0.00165757334314933
208.266818953446	6.29454017413369e-06	8.26368465010149e-06	-0.999993730062317	-9.13282291495845e-06	-7.2396408738783e-06	7.86821889645548e-06	-0.0265938190723806	-1.37559069145957e-05	2.52955711753947e-05	0.226516804530972	-2.5958977230175e-06	-1.97883008615422e-06	-5.9373863147457e-06	-5.23169163771309e-06	2.13107895971577e-06	0.999996051866641	-1.00024699083735	0.00346196291341706	-0.00719811110566116	0.0232916653617838	0.0526074716520867	0.465613680769224	0.0293875645192713	0.0572969502244116	1.8283742642958e-06	-3.37074797041104e-06	-2.43913477355414e-05	-1.08393794916083e-05
210.648407298749	0.0111981815672125	0.00795159378740612	-0.985533756989117	0.00725226721378804	0.00938218020823157	0.0197108629570228	1.35473747389509e-05	0.00636360887999455	0.0121211832417422	0.180341218181575	0.00401980728028593	0.00774396177453633	0.00393647078661996	0.00623210080521269	-0.0196447758526709	0.954468468251767	-0.999960924901536	-0.0879138121081692	-0.000800797702187643	1.10077998914307e-05	-0.136992077673512	0.738517852348252	3.19516245752424e-05	0.000135007591917548	-0.0175018774757383	7.22179768389209e-06	2.6099730120363e-05	-6.04462154425114e-06
213.080239896715	-2.28230405908534e-05	6.98588555321754e-06	-0.99997653944762	-0.00296149068448486	-9.2302343774603e-06	-8.93867524643017e-06	0.0237606826789079	0.0103898791753214	-6.05321068915068e-06	0.223270307779394	1.72913425198303e-05	1.94389489793978e-05	-2.50815791738788e-05	-2.21275379047226e-05	3.64892177692321e-06	0.981513894547912	-1.00026341762734	0.0712857421450337	0.00303157214869925	-1.11696223244455e-06	-0.264241625874908	0.76138384449833	-1.3453880424857e-05	6.45422556713584e-06	-1.93637058451862e-05	-1.46987027896365e-05	0.0023831930027176	1.00910906295746e-05
214.847450421224	-2.36156677079942e-05	1.47057198176713e-05	-0.99876216435955	-1.90541002685206e-05	-0.0032662245510682	-0.0119980445461842	0.046457138053129	0.0213853889849116	0.0266666104663939	0.235330245933408	1.07578295117085e-05	4.19375676504172e-05	-2.98347322142972e-05	-0.000405732824307145	-1.90737186190066e-05	0.999999844502741	-1.00006760188458	0.0280141383644114	-1.24267065744879e-05	-9.15657838516375e-06	-0.274656931473078	0.447745963358148	-0.00310857813841788	-3.04550405500824e-05	-6.91736932179466e-06	2.10547495045961e-05	1.17230148226894e-05	1.35701517873163e-05
217.295474200327	1.19710643375079e-06	1.74584415376307e-05	-0.999989338037847	2.60445646920958e-05	2.21504271517772e-05	1.82046411875588e-05	0.0189221456396509	0.00158404096619529	0.000363400333824968	0.217547776109257	1.14168455330073e-05	-2.31732555864215e-06	1.94929967708461e-05	1.04382225594475e-05	-7.98712135019891e-06	1.00000532876	-1.00012718633158	-0.0196652195596109	-0.00625640318606239	-3.40342482076331e-06	-0.303561297698196	0.391078616678721	-0.0341849886985997	-0.0206472948756235	-3.41090652363072e-06	-3.94294638369913e-06	-1.38766482122917e-05	-8.89222698143634e-06
219.752773499308	-1.61933397265192e-05	5.19204134252975e-06	-0.99352053400629	-0.0169657080125657	0.0134801251951809	-0.0286086671801805	-0.0423660576058791	0.0308628211692653	-0.0322280405959378	0.22393442454169	-1.8926489148172e-05	5.07118735194479e-06	1.10939365212389e-05	4.10143361817231e-06	-0.00107846038053277	0.99997331909157	-0.76086273361126	2.07638839280385e-05	0.0084506282547525	-0.0689077657711167	-0.214636832501763	0.999868964240618	-0.0416800499081272	0.14987100677706	-3.63776036042806e-05	3.11099695033067e-05	1.90027936491288e-06	0.00503466013650054
222.487700774981	-9.9606511294648e-06	8.18831388958278e-06	-1.00000269070641	-3.41954469537593e-06	-1.21242356378096e-05	2.08501966691605e-06	-0.0327547878408044	2.13421751728136e-05	-1.45450419753032e-05	0.213279985882453	8.23010913767283e-06	6.76731934852182e-06	-3.04988619185147e-07	-5.20413504595827e-06	-7.25660614679974e-06	1.00000905854932	-1.00015022525117	-1.15935120273097e-05	2.88322651386425e-06	-1.18263743593012e-06	-0.0212699054845384	0.359793910078457	4.69129887800966e-05	-9.73129882772076e-06	5.43471509719511e-06	6.88236099460659e-06	1.26997637784671e-05	6.50502692495895e-06
224.734054188488	-0.00247024872142004	-7.95358385548938e-06	-0.994834875446722	8.51862891636273e-07	3.4712421952618e-05	-0.00402347030753867	-0.0277409657876422	1.15658398444287e-05	-0.00029612575686796	0.210330963692954	-3.71387566446552e-06	0.0027801774460603	1.75576269552593e-05	7.89761298353561e-06	-0.00512481013366839	0.999496305215812	-0.894640516399959	-2.05133878704681e-05	0.000510894189093965	-0.0101216476086282	2.37879242316632e-06	1.00018083421772	-0.000988747806729143	0.0115362935312303	-0.000448984438715072	0.00721329626112823	1.98477318726715e-05	0.000325806628196043
227.224615964395	1.38379477658904e-05	7.761522885256e-06	-1.00000137893372	0.000197578640554211	1.96821912948825e-05	-4.82952972605295e-06	0.00390458612998488	1.86906513259852e-05	-5.46872809370626e-06	0.200515233249684	1.19279256860076e-05	4.22652277623756e-06	1.55387590629068e-05	1.00441890511226e-06	-1.66605832654441e-05	0.986555286685955	-1.00021426394161	-0.062895764959022	-0.00139692518016258	1.37327312439039e-05	-0.17508347121404	0.60985172326469	0.0173415261933608	-1.92389636821978e-05	-1.6106786958497e-07	-2.06385020500947e-05	-0.000789710359188559	-1.58423894265354e-06
229.853655472554	0.0056725358446035	-0.0075357652623858	-0.99588458638598	0.0119621784233442	-1.78692555425763e-05	0.0203155217873982	-0.0183664687074692	1.73691429462419e-05	-1.90316571355283e-05	0.283442018072537	-0.00112686973815795	1.9134629318526e-05	4.45045496723761e-06	5.61046981645365e-06	0.000641288370998478	0.995596835369899	-0.834418066435432	0.0097823977202839	-1.04044020059398e-05	0.0732711065646876	-0.180523602318436	1.00009679048575	-1.60708755674129e-05	0.187553730772906	-0.000450856546810845	4.6485359985429e-06	-4.61020353562913e-06	2.99301545748966e-06
231.696900738299	5.93899618559136e-06	-3.61179916934208e-06	-0.99999984518079	-6.06838547658326e-06	-6.22910294821375e-07	-3.15092925315276e-05	0.0274994850793443	0.00472138458647287	0.00123520763893771	0.208981524633501	1.6192815842919e-05	1.91941753496362e-05	-1.20916034709853e-05	-8.48797274782215e-06	-5.24627009416411e-06	0.99997908218082	-1.00000696132288	0.0801785098957998	5.8348139949666e-06	0.0164591877856294	-0.423773765093628	0.512054067815589	-0.000706637423858203	0.0438026174443362	-1.3177316096181e-05	-9.01677931985065e-07	3.07288810254234e-06	2.14302744213315e-06
234.108583473023	0.00425226911991675	5.48381089487171e-06	-0.979972067431392	-4.19565271683456e-05	-7.37836638719341e-05	0.0434152099169615	0.0148115042784127	-3.70347038811563e-05	-0.000308615184217084	0.24755642536934	-8.94121132218189e-05	0.000418726285993492	-0.000117555462822651	-3.8768533234698e-05	0.0012976681282299	0.999748614016868	-1.04064630727749	0.00794875068163829	-0.0108453909649127	-0.0134461336700306	-0.413166633087169	0.880493567510796	-0.0367269614361163	-0.0440523090649929	-3.67028281012532e-05	-8.5413916897751e-05	-0.000179076063692356	-0.00664543415431729
236.323715726217	7.97992340126288e-06	-1.06408355150144e-05	-0.999998813236164	-0.00783821925831882	2.746166047957e-06	-1.48835259748679e-05	-0.059686011524794	0.0178992018008608	-0.00024078479441129	0.186025712777148	-2.74632252062981e-05	2.67961606702277e-05	2.44035801985499e-05	4.78436427856594e-06	-1.99678838252667e-06	1.00001211108841	-1.00005290192969	0.0549937491722916	-3.72013322838281e-06	-1.19475381850946e-07	-0.0724570196445136	0.47887290970509	-0.016396828861387	-0.042189565537947	4.86015348190675e-06	-1.63313483992244e-05	4.79602350583713e-06	-1.8807944266942e-05
238.392140076564	-0.00839863740099493	2.85183467265144e-06	-0.992869346155523	-1.69523449149489e-05	-3.93809668138987e-06	-0.0266610918945753	1.55183855027727e-05	-5.12827473042985e-06	1.90816560926218e-06	0.271559512442142	1.69985672253071e-05	-2.84032638672322e-06	-1.71538964030069e-05	-1.53078410247826e-06	0.000704750721148528	0.999483771269168	-0.934637431211516	0.000273675595023058	3.37282377575555e-06	-0.0599807934495558	-0.000117974770360377	0.999871200962901	-7.85861809633262e-06	0.158489317257227	-0.000174986652856581	-1.10156872636668e-05	1.17275787943736e-05	-2.71173548906778e-06
240.772475145055	2.33451319372247e-05	-4.71565883175914e-06	-0.999977141581713	0.000759091405250123	-4.12570479694299e-05	1.03076214780804e-05	-0.0598977928230999	0.0136359226638393	-3.35659156208261e-05	0.198349409065799	-5.00092933391219e-06	3.06206487466814e-05	-3.15533261595057e-05	-1.83871091440512e-05	1.9446244373171e-05	1.0000071976848	-0.999882220358067	1.8758969397464e-05	-1.28401579212953e-05	-1.92213171443125e-05	0.0374990134017678	0.608232209349788	0.011421530484864	-2.21348867210974e-05	-9.69426702932875e-06	2.13309109426279e-05	-2.75074150837942e-05	2.64946046411142e-06
243.507296378851	-2.23091084381423e-05	-0.000623545007835821	-0.999994541461204	-0.0088945101636949	0.00840555861117918	-0.0405669331846387	-0.0239905828122362	0.0239419866768515	-0.027595974072122	0.262501414507377	-2.19964753778788e-05	1.07428269061912e-05	0.000617525461692885	2.14308690434433e-05	1.27202362689548e-05	1.00002050992085	-1.0001280364299	0.0513338569694851	-0.00611834195421413	-5.00260275773679e-06	-0.0217222619496406	0.77726780332339	0.0272147598904426	0.0454158297653854	1.53081303927717e-05	2.37445776620544e-07	-1.91136405908081e-05	-1.39906930530919e-06
245.312741747206	-1.57002285627223e-06	2.25724145840286e-05	-0.999980424692064	2.96506033321993e-05	4.65766313948356e-06	-8.98719652140658e-07	0.0429178241729902	0.00897849197024334	-1.60797790005445e-06	0.194556273461003	1.26189422191635e-06	-2.44231394079222e-07	2.41828664064372e-05	2.25684520871205e-05	-2.20647542591995e-05	1.00000107298861	-0.999987937749609	-0.0575484475349569	-1.0039546014011e-05	-2.74191127295094e-06	-0.291918675090905	0.354322505284424	-0.00785174967777192	-0.00166426306268366	-1.65910136065147e-06	-1.96973153728043e-06	-2.4337255460223e-05	-3.55696018718332e-06
247.141392313573	0.00589078748703298	-5.02427998885777e-06	-0.999640837911168	1.362561281129e-05	1.94404125458646e-05	0.0133821553356521	0.0114645847777882	1.80056429271328e-05	0.0116992375959262	0.243064448572351	1.32886752241479e-05	2.77542869603944e-06	1.65196404256294e-05	1.60138439960307e-05	1.37201367726179e-05	0.999964470684833	-1.00007545477845	6.40733642508355e-06	7.24044271949614e-06	-1.93713024883336e-05	-0.238598742030529	0.806780521822412	-2.77980230467178e-05	-2.79809196794825e-05	-6.44421956122154e-06	-1.70781610276068e-05	1.56167535381002e-06	7.30816620608648e-06
249.693547223055	-1.07455874670962e-06	-3.55300788609649e-06	-0.99999128316357	2.42344045248533e-05	-7.03939753430071e-06	-5.16988786142605e-06	0.0435945205719796	9.08451320253795e-07	-3.58538403382854e-06	0.184318072432809	-1.38713929908725e-05	1.21584741871753e-05	8.04611627889644e-06	1.45308205786853e-05	-2.65596481358194e-05	1.00002913067786	-1.00010118876616	-3.73350145568013e-05	1.3531710795349e-05	-5.9174567634321e-06	-0.276376165283469	0.523627555052857	-0.0165918717726441	-4.91344416125722e-06	9.45573491947421e-06	8.46739063942132e-06	-9.64785670031888e-06	1.16982349040267e-05
253.230034451979	1.01408374953349e-05	-1.19570244386786e-05	-1.00000390564548	-0.00992091861728831	6.67713621749676e-06	0.00245048998741444	-0.0426351172731538	0.0149432414319165	-8.15449255651118e-06	0.242271421377642	1.02399929242532e-05	2.07365500186048e-05	2.66665236643484e-05	8.8868343416552e-06	9.73030683420816e-06	1.00165226124194	-1.50026851405112	0.0169617986005566	-0.0353743283121932	2.72546386173767e-05	-0.0479182628877061	0.598710133329073	-0.0631497581486674	0.0107196152681103	4.62291663996301e-06	-1.19041109308317e-05	-0.0138707789747784	-9.82422681203412e-06
255.877946027197	1.63652467034994e-05	-1.83108196999229e-05	-0.999985664872086	5.979541926656e-07	1.44822754152895e-05	1.67547851463541e-05	-0.0384810838078717	0.00703577248253232	-0.00608216688490644	0.206800205118964	-7.08501038901644e-06	3.10818596243553e-05	1.39023143303637e-05	1.36005531614301e-05	-0.0221144802784348	0.997331143675524	-1.49993586151092	-4.35797127125855e-06	-1.15336662119336e-05	1.16873293255723e-05	5.18143444901909e-06	1.49994693203648	-2.74729447713187e-06	1.07401934232128e-05	-0.00022353221699059	3.32193153709407e-06	4.50211919082303e-06	8.07003269126964e-06
258.409258269028	7.81148763616253e-06	-5.69244959522461e-06	-1.00000373408308	-2.26671564553365e-05	-1.57520236019947e-05	5.81656266372167e-06	-0.0221812430055937	-1.57995512863297e-06	4.06903327625124e-06	0.212145424051345	-1.50698253420624e-06	-7.94191845529045e-06	6.21305046525515e-07	8.95163355131032e-06	2.80380887836649e-07	0.996315713336742	-1.49998512273598	0.027272159928074	-1.40920487762877e-06	-1.29469384641331e-05	-0.0532774849958181	0.941105805638762	0.0533249099330345	-4.10985461376254e-06	-2.41772817967304e-05	-3.1715019880369e-06	-1.24323201176689e-06	7.25609280865803e-06
261.316386494459	-0.00453446990333722	-0.00664615673960105	-0.99820018581318	-0.0119685171716904	2.12535481715865e-05	-0.0178352986291784	-0.0197768933790788	2.05414586475725e-05	-1.13204904495235e-05	0.279392157980197	-6.26449633384663e-06	4.41221757625526e-07	7.5564628546715e-06	5.91130825060516e-06	-4.03618578748746e-05	0.998717999375205	-1.21828485457514	-0.00468538316118642	-3.16369941136223e-06	-0.109922976608403	-0.168519863789603	1.50001332787559	5.86069275725196e-07	0.272222615304732	-2.82526691158241e-05	2.09773988684938e-05	1.94639635155259e-05	1.77407161414255e-05
263.44147016357	3.13446660913142e-05	7.45730175071168e-06	-0.999985417253145	0.00192825466707992	2.1073736096161e-05	-6.59670096255856e-07	0.0501345494383013	0.0165856664644867	0.00591967365388352	0.206477249792223	2.89310804313418e-05	3.04515147683991e-06	2.19713105310624e-05	1.17929402092702e-05	7.47786611881037e-06	1.00001493441298	-1.49999113907408	-0.101319949691642	-2.38130801915935e-05	-0.0489415556673518	-0.489902281553241	0.738290893307168	-0.00860184319570025	0.0968602641037138	2.38973646484111e-06	9.2684322684079e-06	5.10463172286976e-06	-7.91977839044505e-06
266.675029838046	-1.45027982549199e-05	1.74989121009466e-05	-1.0000108694168	-2.15293969827312e-05	-2.83132791768409e-05	-0.010270267525636	0.041517609049575	0.0185768827817805	0.00541184407221565	0.229198131897033	1.82807579103229e-05	1.60186111696899e-05	-1.43534340955137e-05	-1.13895765682589e-05	-1.33388568779066e-05	0.999999673784835	-1.50009760471364	-0.00161023097914751	0.00331741731648918	3.06863473683608e-05	-0.448359302585665	1.03797113139804	-0.079469275111317	-0.0427527473511266	6.41277739304237e-06	1.49456790728752e-07	-3.25226586907271e-05	-9.46129456324445e-06
268.858814067238	4.29202346004341e-05	2.7670351839617e-05	-0.999950857919986	7.85475276568259e-05	-6.61127339990217e-05	0.00488079120886392	-0.0482759578552466	0.0179379478981118	-0.0106289795943631	0.222280458251698	-0.000141549112004311	7.04531564583255e-05	-0.000140381072383639	-0.000161139421805683	0.000564256829324116	0.999933337943432	-1.37323436875444	-0.0161950191312809	-0.00379528627300207	0.0504130377152205	-0.00113354035109093	1.26124605473022	-0.0543846223786894	0.135538780493815	-2.92755446145789e-05	0.000425227731084274	-6.54654860113081e-05	-0.00523206339098407
271.923819584491	3.22338702486277e-06	-4.82412593935421e-06	-0.999994792952881	-9.96089925438949e-06	1.23130963387509e-05	-9.08006927254899e-06	-0.0419762148535568	0.00920522001154033	-0.000319621486338277	0.205331909882537	-2.90865419904095e-05	2.68426239147178e-05	8.07110009812866e-06	-4.3744658371475e-06	-1.58219670156111e-06	1.00000464971813	-1.5000758948466	0.00732830068199706	9.83942380012169e-06	0.0451169800467865	0.115088778286141	0.707380133775917	0.0367084231871003	0.0442738494121429	1.52954360591005e-06	-1.36482123959107e-06	2.97681655400963e-06	-3.50264134141916e-06
275.229744021614	-1.40552171762656e-05	-2.02879757141541e-05	-1.00000437825547	0.0154391092710055	-0.00566930803338644	0.033171853607273	-0.0508688067183171	0.0329551677262848	-0.0264089733402663	0.257331115806596	-1.67106968303087e-05	-1.06799577355261e-05	3.96494588644779e-06	-9.60637574709844e-06	1.9646569869766e-05	0.999988419240684	-1.50001840706893	-0.0600550507812179	0.00626099218602824	-1.15770038408913e-05	0.023474336968758	1.03033968571056	0.0400472881675172	0.050724290156117	3.81839558018633e-06	-8.20071176664604e-06	6.46361787960479e-06	-1.9625220019352e-05
277.02562484191	-2.88207736070019e-06	1.85026856118369e-05	-0.999980852478491	-3.6840445616171e-07	-5.26159657245094e-06	-7.92167197450905e-06	0.0429837478998701	0.0073609280221522	0.000396807431647806	0.193277021440859	-5.32617324359709e-06	7.18004314179274e-06	1.84444692954285e-06	1.50365267367619e-06	5.24724461010621e-06	0.999984372929832	-1.50013220707782	0.0506724858093831	-3.27842537292111e-06	2.09104445884972e-05	-0.310772111963882	0.492473698266709	-0.0109609859663516	-0.00310818167895726	-8.16023549426212e-06	-4.57604028443307e-06	-8.84318603086842e-07	1.64712002130021e-05
280.196467284632	1.91301012262103e-05	1.73523735964998e-06	-0.999974282679873	4.54487349040465e-06	3.37187635803873e-05	1.10794288431208e-05	0.0193906574271358	0.00278765428887022	0.000628226436120524	0.220875571480803	1.5131278372304e-05	1.77429619573406e-05	-7.76828601189558e-07	1.62172103930719e-05	-1.56246440675417e-05	0.999974746405239	-1.50000970023356	-0.0284805088184737	-0.0144696092199848	-0.00507557310787992	-0.340207814398578	0.555170936249056	-0.0486938022848871	-0.0313863328238748	1.09037799521783e-06	-1.46472927570408e-06	-3.94953479632669e-06	6.01019832786374e-06
282.59562917778	-3.63714930232554e-06	-1.38775591371681e-05	-0.995813892260456	-0.0155478728909828	0.0118901301457277	-0.0253724745788776	-0.0407601695414859	0.0296457159060054	-0.0302558981543524	0.222899548819752	1.27520322720638e-06	1.47110874277996e-05	1.74532296866906e-06	5.24200080306919e-06	-0.00524782892763699	0.999994773825899	-1.1403684858213	5.49026344918785e-06	0.0171157810671894	-0.0939761640220046	-0.226299252906952	1.50005194615982	-0.074666488544302	0.197581243562391	-4.99412620481373e-06	0.00404393358491435	-4.06661970301125e-06	0.0116016546494863
285.444341277739	-1.04610125641534e-05	-1.80678177191699e-05	-1.0000075346205	-2.81032093457528e-06	-1.57930621042596e-05	-3.42383708233181e-06	-0.0296774433364963	1.39623323879345e-05	-2.59196813447203e-05	0.207299031477509	-4.36782474695407e-06	1.32389077576839e-05	-1.64942753964156e-05	9.83089948996513e-06	5.8606480444167e-06	1.0000092959513	-1.5002100121914	-0.0134766863899172	0.0134914315663909	-3.08566664099677e-05	2.25024267888203e-05	0.493893099523643	2.95290987244717e-05	3.6417333815006e-06	-1.30640034035474e-05	5.56880475729604e-06	2.584231578341e-05	-2.17471363020066e-06
288.671493296703	-5.42009669416477e-06	-1.3021956566534e-05	-1.00000307683598	-1.15895904170446e-05	7.98913797908529e-06	-0.0064520146459249	-0.00263196834037355	0.00235570481143214	-0.00216399878039564	0.245122122186015	-4.81415728121207e-06	6.43752716556142e-06	1.23983367254795e-05	8.31705270748628e-06	-6.31242149128413e-06	1.00000926370115	-1.50004843668138	0.0205930849569215	-0.0197376599768158	1.38630070319405e-05	0.0610788084423405	0.779704127038907	0.0700017275094074	-0.0300680712446602	-3.14106386700428e-06	-1.16119248563976e-06	-6.21506897077892e-06	-6.9044498158813e-06
290.63374166084	2.69520337482905e-05	1.7734022118993e-05	-0.999995117765331	0.0196946904618605	0.00416713131521675	0.00014430791514209	0.0703592977915199	0.0320349661067184	0.00718805386806104	0.190787179013766	1.14111323476514e-06	1.65700820447343e-05	8.34485283516966e-06	3.22152960786817e-05	-1.28798408912933e-05	0.992932920328842	-1.50021560395356	-0.0816805531445541	-0.00215546102510917	-2.42170115383714e-06	-0.219192650216991	0.41655894751308	0.0058575928173836	-4.61062783165603e-06	-3.32688092072174e-06	-1.72130397480596e-05	-2.41125563665936e-05	-1.81774832594441e-05
293.867655203278	3.29536239985201e-06	1.07012786972877e-05	-0.999996821213731	4.67043866342895e-06	1.77753627211768e-05	2.95816665209438e-06	0.0253575001351505	-2.16379879427066e-05	-5.32318533524661e-07	0.224759917362713	2.1633466288507e-06	-1.40579790802062e-06	1.005967122568e-05	6.76237493212067e-06	-4.06338196865828e-07	0.964207182691891	-1.5000109266149	0.132788655883684	0.0083600107685067	0.080457571816326	-0.492022763027683	0.709861782043341	-0.0174037684956465	0.177817362775985	-3.20890463402505e-06	-1.24233214022436e-05	-6.45397643577085e-06	-7.72436119118045e-06
296.101995000387	0.00434808354858755	-0.000110736236813221	-0.995609678143995	1.45432402229992e-05	-9.58897962452034e-05	0.00472916599305747	0.0564784849477531	-3.11362675779484e-05	3.22781209961934e-05	0.169992438192308	-7.80534712323463e-05	0.00236605871366692	-0.000104238049407693	2.46152167501964e-05	0.0259684926618955	0.998034866273377	-1.32410426133781	0.0686169171561966	-6.19997043102826e-05	0.0260197001392049	-0.471618536537557	1.1835176699794	-0.000147700230077336	0.045532203796315	-0.000153790472799549	0.0130136736204212	-0.00012989068959746	-4.33869031480737e-05
298.965187983463	3.3727169561716e-06	3.67284828902807e-06	-1.00000226982647	-0.00781188594393145	8.92716467567932e-06	-1.7720230053003e-05	-0.0480238338668087	0.0104536605878398	-1.40718651248623e-05	0.190903991866364	-1.00097675065523e-05	1.99079933570514e-05	2.93893282851081e-05	-2.83893716916374e-06	6.96140039174524e-06	1.00859670681788	-1.50005803075251	0.0893131664354176	-0.00752916095308388	1.58983150521183e-05	-0.0747924779322568	0.615983877223996	-0.0576400990263087	-0.0288332947659886	-5.77512453898495e-06	1.92794685337754e-06	-0.00421710164180009	-2.07655627500668e-05
302.266231447986	-1.42679724192409e-06	1.06937358263062e-05	-1.00000753249357	0.0108862061206343	2.25661994098909e-06	3.7043639803831e-06	-0.0384496690325143	0.00222282653230561	0.00210185051066855	0.237834202628433	-1.59060079939033e-06	8.28236716848014e-06	2.01796548133835e-05	1.18579548440595e-05	-7.17165473719083e-06	1.00752653453843	-1.50003726007154	-0.0382187479729201	0.0270290075822084	-0.0822917186473609	0.105584849869007	0.721157823384644	0.0429595726949635	0.140447897941078	-4.65806580216255e-06	-6.13555978716046e-06	0.0131325068751579	-4.46496064948197e-06
304.231152839265	-1.08925082362807e-06	7.92440232046015e-06	-0.999992337424821	3.1004054697167e-07	1.09494531358625e-05	3.89237798673575e-06	-0.0577558041999821	-3.53496895513903e-06	-1.23518617551311e-05	0.166352509892605	8.67552149534601e-06	8.23201269447186e-06	-1.23855227965378e-05	-8.54554428095954e-06	0.00828255287175972	0.974116228270754	-1.50005752053816	0.0597108770759061	1.95507188614713e-05	-0.0141563689972076	-0.0606032064848116	1.05417848115178	0.0263206844171021	-3.12730424552277e-05	-0.00886238421262159	-2.09702245405682e-05	4.91363138904676e-06	2.384433320803e-05
307.53027739717	1.76790110803507e-05	1.90613476454472e-05	-1.00000304138733	0.00258895250612145	1.08199047302283e-05	-4.94204002535425e-06	0.038349804213594	0.0124974704568665	-4.03281210819741e-06	0.216774628940158	-6.76849917621032e-06	9.87477662405236e-06	2.29581903415903e-05	2.31280838732441e-05	-4.55109363978687e-06	0.980958995643048	-1.50007872269854	-0.0762245542403226	-0.00876714118982203	-8.42327455647411e-06	-0.317874733586444	0.738017580769791	-0.000285238830560434	-9.54368186503635e-06	6.41956838997093e-06	-6.46801332365243e-06	-0.0063903080676432	-2.02038222687273e-05
309.890049058357	0.00810173001071633	-7.20900209606444e-06	-0.99559169725453	-1.64479970679215e-06	1.13701883767102e-05	0.0182973757207471	0.0134032166607028	4.1091254219111e-06	0.0151196665204423	0.25076590563998	-4.78888445882251e-06	1.62616667665599e-05	-2.83281695368989e-06	7.44625368835363e-06	0.0136261375807719	1.00000137977644	-1.50002616487325	-9.17476288069547e-06	6.31073135761623e-07	-4.54821562799749e-06	-0.258672895281728	1.10252559959093	-2.85972583092809e-07	-3.8180803381768e-06	-2.44469285735377e-05	1.19208019439251e-05	-1.09191222246827e-05	-6.13764001339619e-06
312.516449950687	-1.04377896608234e-05	5.64747249337356e-06	-0.999982372539561	6.43536382144383e-06	-6.08644658454122e-06	1.70474162816506e-05	0.0442818173192565	2.09981475574277e-05	-5.35260437187283e-07	0.188702794203342	-1.094004584748e-05	-1.6499017769797e-05	-9.18135119167592e-06	-5.58211259847432e-06	-3.87723973839124e-05	1.00000844464409	-1.50022565758413	-3.54721956014096e-05	-8.36353507098191e-06	3.49263687212508e-05	-0.301818898660712	0.697817123583511	-0.0331723458488625	-0.0111160956323457	-9.39388392158046e-06	-1.18126727746113e-05	-4.37985579409704e-06	8.73638530126377e-07
315.908466425434	-3.56744629451339e-06	-1.1372644854719e-05	-0.999986075250091	-0.00920754204238193	1.78213868192405e-05	0.00914626666645949	-0.0297031429990523	0.0151410590074807	-2.39346112737648e-06	0.250018951857498	-4.66066261640735e-06	1.08338608181623e-05	7.72610450218883e-06	2.19321314355357e-07	1.18340891015726e-05	1.01193440882785	-1.50017453083575	0.0338165523346372	-0.0321859218331121	4.29443810099316e-06	-0.0845844382820482	0.733327796006424	-0.0859248125712217	0.0257404724697948	1.49694650166302e-05	-9.02886967241693e-06	-0.0124937524275831	-5.85843637432844e-06
317.852682823707	-4.28272957743067e-05	-0.000321572139316003	-0.999289084606735	-0.00497667686242645	0.00546188429970829	-0.00589566341649056	-0.0575282277875207	0.0269381229346785	-0.0259913195500512	0.227410022549657	-0.000277773019856086	0.000145993149672775	0.00027055505792127	0.00047974892294396	-0.000817038338389331	0.998486171936551	-1.48023901658441	-0.00143531546800288	0.00271281766950292	-0.00421352978761809	-0.000329762019798402	1.04578919515351	-0.00241139653551711	0.00608355345886132	-0.00068455760342972	0.000590099259611549	0.00147171599205812	0.00244706100457589
321.002418052926	1.18482099956322e-05	-3.95348755676549e-06	-1.00000549951007	-1.49702266493229e-05	8.97984140089684e-06	5.42627683176886e-06	-0.0401852828950221	0.00923706945147359	1.34673486263099e-05	0.223501380419058	-2.35669806776376e-06	8.26883815551139e-06	-1.65651369578951e-05	-5.07250610549086e-06	-3.70509964379574e-06	0.999993318171498	-1.49991227545637	0.00191334785084439	3.7254940633506e-07	-3.25425846197869e-05	0.0382755969802356	0.889448546972047	0.0524762560827708	-0.00277228193043627	-2.76314527788028e-05	1.16234776800098e-05	-3.57123344876848e-05	1.80205962089308e-06
323.960233304	-0.00594236849531699	-0.00544664748687557	-0.992104927430979	-0.00706901840396916	0.00158875539941498	-0.0251935230314606	-0.00886696526649858	0.00141650515865261	-0.00115841222950698	0.286937081791872	-0.00180971726748247	1.37661332735816e-05	2.33023871218676e-05	2.08075567081055e-05	-2.48497711961457e-05	0.999992423709492	-1.1468688376957	-1.42917972069046e-05	6.07558514656793e-06	-0.118056416481081	-0.157329001108394	1.50002432743882	-0.00348124857765443	0.280655801869988	-9.01512160200744e-06	-1.35746913323381e-06	3.21606090931335e-06	-3.04249392345443e-06
325.980704026501	1.81795020993132e-05	1.67725659107474e-05	-0.99996670895065	7.38327802692211e-07	3.43957845435719e-06	1.23908434927476e-05	0.0302708972971571	0.00567160853338737	0.00162078407516532	0.207084413443718	2.39514173507398e-05	2.06453983367481e-05	-1.46480859016066e-06	-3.34595428136793e-07	9.26040147168317e-06	0.994005356350901	-1.50020868884312	-0.111477140411646	-3.26064062715478e-05	-0.0603664039194388	-0.493095427344736	0.688346113420862	-0.0152926584659938	0.11813913484781	-1.52074276689536e-05	-1.76869899438871e-06	-8.06560144796971e-06	-1.66389350321696e-05
329.163549084238	-3.33387038818714e-05	1.11254990478525e-05	-0.999997630768169	-0.00377357133479702	-5.93490049759268e-06	-0.0245030492097011	0.030461255721446	0.0218084082918824	0.0156170680819949	0.24316713644306	4.21633649217034e-06	-3.21582256939373e-06	-2.11468542032428e-05	3.92012264160423e-07	1.26368983808438e-05	0.999995462617724	-1.50018279531953	3.78371040411617e-05	0.0204891915073322	0.00162974256532601	-0.491907454670451	0.844743233990448	-0.0909649480166857	-0.0526378918160588	-2.68864923023256e-06	-1.3612954417756e-05	2.31953050008525e-05	-4.50080620203444e-06
331.103891906971	1.60488820947409e-05	-1.85420417350359e-05	-0.999992850271166	-3.35259515785184e-06	-2.7757343214239e-05	2.93279665697441e-05	-0.0650343474958089	0.0264120555955931	-0.00481258171152831	0.188848651776803	-1.72827508983732e-05	-4.51967014119465e-06	-2.61747905344718e-06	-1.80617300336483e-05	-4.06232488382003e-06	0.999985705438427	-1.49993339989029	-0.05065848267215	-8.4470650667039e-06	2.72855227144581e-05	-0.043050136249906	0.801011672488261	-0.0165447334225028	0.00217294466267626	-1.9425370220726e-05	-3.28364567707058e-06	-8.04163445471783e-06	4.29683589792372e-06
334.399877794635	-1.18892907169903e-05	-2.02705291876839e-05	-1.00000703938206	-2.11406811330053e-05	3.0267517471762e-05	-9.90245847286979e-06	-0.023526232353773	0.00139069267232785	-3.56458992601639e-05	0.210439239834157	7.872828401107e-06	7.50091745375265e-06	-1.04922440903601e-06	2.60578683273139e-05	-9.37807354546936e-06	1.00002704848288	-1.49997706724181	0.020721058863899	-0.00749910025371288	0.0593450727855277	0.121156519319597	0.634783956504008	0.0453693950853913	0.0697913463119332	-4.86898655255747e-06	-4.36704477724657e-06	-9.68330919588017e-07	-7.64797892306933e-06
337.737024759684	1.01359092265386e-06	-0.000588004305939036	-0.999984185844386	0.00818619327718842	-0.00780834814374982	0.0411364074546875	-0.0217464112617264	0.0223442111493303	-0.0262655279496426	0.264103653543187	-8.18707724127682e-06	1.8783049988762e-05	-0.000676903004757347	-9.78008114620135e-06	-3.93983497598684e-06	1.00027548360265	-1.50001461769846	-0.0622298572911913	0.0160691938929757	-1.66841448615409e-05	0.0113256974631301	1.01671143797643	0.0506511589180816	0.0636332712625792	3.59593079934176e-06	-7.95515286893604e-06	0.000367666382142522	0.00151640066440379
339.599755049377	-2.0138179931561e-05	-4.21827909105194e-06	-0.999981447272798	-1.05111022043264e-05	-1.90893208171054e-05	9.63698788535029e-07	0.0423045238851941	0.00787185648513177	3.38588551998152e-05	0.195355002895071	1.13266014558932e-05	1.28152803200994e-05	3.93073716853353e-06	-1.98177991843265e-05	2.35587450696012e-05	1.00000091689385	-1.49998746730114	0.0587851850615064	0.000816040755082478	3.26657398991736e-05	-0.31527928102909	0.48890633742914	-0.0102442367222742	-0.00216435911955586	3.18547624013954e-06	-4.3088364382771e-06	-4.12885034975146e-06	-2.7944392856633e-06
342.734503623857	5.57354775518941e-06	1.91506163227113e-05	-0.999980310920988	2.74372410754893e-06	2.08398612963598e-05	2.26094893420112e-05	0.0142584792773203	0.00030640260714412	2.68933651882917e-05	0.223918956208298	1.19094805963854e-05	1.35033526416019e-05	8.05224866733431e-06	1.57774477025297e-06	-0.00896835324452651	0.995130445230509	-1.50002972945906	-0.0352867622568232	-0.0227479987664922	-0.0145125352533859	-0.335881518126029	0.563770600051519	-0.0506789135170134	-0.0357756631552287	-6.28215452326487e-06	-4.6038681652252e-06	-0.00112508107356312	4.05767363968203e-06
344.693208429014	-0.000777932627685993	-0.00693261277955602	-0.998589235127216	-0.0224206724582779	0.0067562531992136	-0.00157160169411518	-0.0448866804837308	0.0199143488155173	-0.00524984354453515	0.163976033917804	-0.000790898451290302	0.000307221583565309	0.00407716056884923	0.00131129114066814	3.21830488560077e-06	0.999947447012447	-1.49997774056748	-0.00133765765925926	1.51789723155739e-05	-9.09173682136636e-06	-0.236134853921262	0.886092615693664	-0.0152624690981236	1.48522471069221e-05	-4.8078840400635e-05	5.26963065186405e-05	6.4469459912589e-06	-3.17203864953667e-06
347.976001977197	1.17477969734151e-05	-9.85478185951497e-06	-1.00000716904371	1.8173839594645e-05	-7.77695056216563e-07	-6.83051663095907e-06	-0.0369066206992444	0.00259280608517643	-1.26879151654303e-05	0.221336549261691	5.92172440309016e-06	-9.95989280799592e-06	4.19342041343005e-06	5.7912852184275e-06	3.45116199340287e-06	1.00000002516388	-1.50004931040841	-0.0243166223543005	0.0227519985182954	-7.04639597135503e-06	2.46464827246093e-06	0.484181815580322	-0.0244618638069605	-2.46182039624916e-05	-9.86878399780251e-06	1.25436477471056e-06	-4.89055492781354e-06	1.50159552236976e-05
351.236302675268	9.84274453544422e-06	-5.17216740824611e-06	-0.995924544028985	1.2218895472257e-06	-1.07413968044896e-05	-0.0135038467798483	-1.93181119933995e-06	-0.00215711850217398	1.7041622913521e-05	0.246395420585129	-1.05741700825076e-05	-7.80991503258666e-06	-7.6951546843784e-06	5.86693389665387e-06	1.64449732968089e-05	1.00346597861989	-1.50000862245751	0.0200590553093988	-0.0210617940379295	0.00100180155023319	0.0439822881791398	0.924726019492388	0.0585259479145295	-0.0228057314691837	6.54051618099606e-06	-7.08501765827567e-07	-0.00334986857749669	-0.00642253427331257
353.18273521532	1.26108389833958e-05	6.28048716543187e-06	-0.999966551992244	0.0117587673655386	0.000396335856175375	1.75435990290661e-05	0.0447526356509207	0.0117121283382527	4.20835665672631e-05	0.190256466772825	5.43561720004314e-06	1.5512653530929e-05	1.77622917774697e-05	1.11479682951789e-05	2.74690608187251e-06	0.982712051586732	-1.50030041006682	-0.0897539712364513	-0.00692903421724264	-2.38509916504899e-06	-0.225429521926743	0.458018286969264	0.0299220234349028	-5.07970978377658e-06	-2.25947334949815e-07	-1.15189696989545e-05	-0.00441999907414124	-1.09649911435471e-05
356.400577643654	-8.48464553859329e-07	3.65794355539289e-06	-1.00000293809415	-0.00486920624126303	4.24473140265236e-06	-4.02816714740655e-06	0.0432835196743514	-1.3906194672243e-06	-4.40047073727642e-06	0.242704223819226	2.68670754686625e-06	1.08389096071556e-05	1.74055021442014e-06	-3.25103821506536e-06	0.00310638494546052	0.95222682269911	-1.50040412780184	0.138924654145111	0.013767424855362	0.0873211006778428	-0.481992238664384	0.807357610741978	-0.0117383867055733	0.208781165997479	-2.45631926455046e-06	-2.6768894568329e-05	0.00706886763942627	3.6717393228289e-05
358.396014518	3.45606351520453e-06	-3.31148295214557e-06	-1.0000022335308	-0.0088073718074075	4.83440918006059e-06	7.56246357965146e-06	0.083232129243178	0.0161424464032443	-2.69345101069546e-06	0.180673923461811	1.2379437161975e-05	-7.10828988188344e-06	-5.32091831601994e-06	-1.32227902146947e-05	1.43949910973232e-05	0.999970592945202	-1.49999901403391	0.0745819364645934	4.87988712383197e-06	0.0183806978042006	-0.476898145516398	0.912117483285072	-1.88099807036327e-06	0.0443531692613912	-8.5839075465387e-06	-4.48687436396066e-06	-8.39264446358809e-06	-7.44320059275974e-06
361.514802993784	-6.43657712227427e-06	-7.25970453718208e-07	-0.999998549354749	-0.00196182749916596	2.40999417718192e-05	-1.12220058467182e-05	-0.0148579503740642	0.000408169642260748	-2.0705141111906e-05	0.202132410614818	-1.94498075170368e-05	-2.00242212836546e-06	2.74998185951442e-05	-2.32227471674885e-06	5.45720450351182e-06	1.01809922119591	-1.50015631152916	0.0931294487726996	-0.00569155059114491	-6.63462366113209e-06	-0.1120089221567	0.85579108258086	-0.0775481426633563	-0.0382863720989451	1.55496820641594e-06	2.13437917791028e-06	-0.0040996401451123	-2.30546130899111e-05
364.217005700277	-0.00475044313027093	-1.02115307501904e-05	-0.998950483842719	-1.32734389118372e-05	-2.29456720251291e-05	-0.0204061308468474	1.54532543402976e-05	2.14759116395532e-05	1.56046482315963e-05	0.26597539042588	1.7145713758083e-05	1.1390160854379e-05	-2.01539680766503e-05	-2.2359957865994e-05	0.00648355836534791	0.992547982997573	-1.28662411587334	0.00848831889889917	-4.01566594727545e-05	-0.0895806291432162	-0.00849945529538974	1.50020000758157	-2.15490816980819e-05	0.221503737023043	-0.00455655679314477	1.58795619575966e-05	-2.83314076635305e-07	-1.46374679756491e-05
366.746508953116	1.84112755385123e-05	1.03586073697801e-06	-1.00000450641434	-2.34203592913707e-06	-1.49197222349565e-05	8.54910125735953e-06	-0.0723306025040488	0.00841338480512434	-1.3639254983682e-05	0.182148373789192	6.73191332523516e-07	5.73858087830153e-06	-8.57248730933296e-06	7.27108201464881e-06	2.28491358890779e-05	0.997539166339398	-1.49983105297236	0.0129010012020419	8.94821300839604e-07	-0.0239808075643886	0.0291780672372161	0.985040172697114	0.0265905073538793	-1.42719007933323e-05	-3.20999318439298e-05	2.22555787942376e-05	-3.51600344621453e-06	-4.94625472738397e-06
370.052519966674	9.12036212293569e-06	2.15762567372324e-05	-0.999978768887307	0.000467176926213627	3.43643202245765e-05	-0.00555627110886699	0.00845300687816358	0.00907034131033528	-1.48756918322627e-05	0.230240020036588	-2.6512433780104e-06	2.26922488021566e-06	5.63400595977542e-06	-8.89144319086411e-06	-2.75876690856052e-05	0.979337965520752	-1.50021919830103	-0.0546800141820327	-0.00204732211661466	-1.87677578183901e-05	-0.235404376710833	1.12859674096525	0.0165748628558952	0.0202106478737018	-6.23170808526061e-06	3.36791509060457e-06	-0.00170975312502502	-1.45444419234546e-05
371.786945753806	1.00018372009364e-05	2.53535829530884e-05	-0.999970317657632	7.33083664786955e-06	0.00107046283257409	0.00565098175330634	0.0460612779151218	0.0172738200606899	0.0187958773701209	0.222487410311831	-2.42896475518171e-06	1.69419269339401e-05	2.60130860540761e-05	4.94659946316785e-06	1.52439269360026e-05	0.999994073592098	-1.49990344128921	-0.0288420356414034	3.47158754604587e-06	1.38662848765555e-06	-0.298480277916926	0.625416513024382	8.22434973568482e-06	3.15714256908197e-05	-1.85476957502857e-06	1.31311828374053e-05	-2.85513957645061e-06	6.2242408877545e-06
374.901689813799	-5.25078246156128e-06	2.64889900322936e-05	-0.999993637956053	-4.0040069440934e-05	-1.08917244321003e-05	-1.04314848864367e-05	0.0430092860434988	0.00937557326818248	3.20165851709887e-05	0.210011335009803	-1.0509782106836e-05	2.32536771347654e-05	2.600065976928e-06	-1.46051373895461e-05	-1.46686179442957e-05	0.999985348358303	-1.50006738645938	0.0132289760143225	3.01104575359562e-05	-9.0996357924657e-06	-0.337612367382119	0.600529840990427	-0.0398812048862123	-0.0202490213083942	8.14250596196276e-06	1.48807994288402e-05	1.03678819917111e-05	1.18310236503337e-05
377.300026859795	2.03271081856852e-05	-2.54583997535146e-06	-0.99997489127978	-5.7521107867725e-07	1.95136871384969e-05	0.0228139381217484	-0.0182591502996335	0.00860485554819426	-0.00379525258921086	0.239408083955485	4.53055701283117e-06	2.64065640815667e-06	2.03245234552891e-05	2.1387759752767e-05	-5.48953089749957e-06	0.999978226282504	-1.31506201734	-4.9599509952603e-06	2.55431218753343e-06	0.0833970295825843	-0.203622684430225	1.49997483195207	-0.0518039153899963	0.201986973967261	8.70554626030892e-07	-2.14452203788877e-06	-3.24234056217139e-06	-1.19981185174692e-05
380.204402135421	5.68341665459208e-06	-2.65043954640949e-05	-0.999992377557041	-1.79745861680879e-05	3.05346856708917e-05	-6.31801107664712e-06	-0.038392653478133	0.00674647756224841	-0.00503960337151244	0.20567439319829	-7.93100419420976e-06	5.56362443471774e-06	5.54739954158694e-06	2.42709206791291e-05	-5.77181290399927e-06	0.999981738584852	-1.49976567592218	2.06143458904342e-08	-4.13571731641675e-06	-2.37282835201503e-05	-6.80538852156099e-06	0.642412556122324	-1.12725779239986e-05	-8.96830683695171e-07	-1.42551518377634e-05	-1.21995159132473e-06	2.48233163061247e-05	-4.19312153724309e-06
383.394116436585	9.91268475815855e-06	-2.73933308744142e-05	-1.00000253918444	0.000194765367710702	3.99794486746719e-06	2.50267269621742e-05	-0.0320731204898319	0.017708360829701	-0.00754817465726126	0.243497656010072	9.47335080523687e-06	-7.04250330766099e-06	-1.32319298952346e-05	6.66114887607016e-06	-1.66393227363577e-05	0.999992928556454	-1.49995041375355	-0.0145582119680909	0.00713148037623223	-6.54391348149274e-06	0.0813102008263476	0.730741349745882	0.0639791323408289	-0.0156693670645964	1.15769532364253e-05	-2.25976882784496e-06	-6.2252405188363e-07	-4.48089274794935e-07
385.437491406874	-0.000118512237908807	-2.46853267607115e-05	-0.999990409228984	-0.00887328381429708	-2.12931615062108e-06	-0.00104259950287276	0.0653815634768989	0.0378577521847185	0.0193256415732946	0.213964037494471	0.000115404851840327	0.000126318821959025	2.83181654487507e-05	-0.000142766163227633	-0.000201021699025515	1.00013417445278	-1.48346025571859	0.0514432540744043	-0.000689444197670642	-0.0131241232665692	-0.193362635031993	0.770380787220193	0.0122720969173815	0.0405572126623507	4.68896630263471e-05	5.58814345612899e-05	-3.62768390399911e-05	-0.000386835897763465
388.500692648296	2.01046712265504e-05	-2.94843414967707e-06	-0.999996752786983	1.569733732481e-05	2.88552593531611e-05	2.68885852491864e-05	0.0190307371595993	3.61999845380667e-05	1.44844964556725e-05	0.20929156046034	4.87543781443426e-06	1.6208447326472e-05	-3.08455922110807e-06	1.20009525253466e-05	1.00523397029641e-06	0.981134742206151	-1.49999944358486	-0.120605862227126	-1.13675313139868e-05	-0.0711514283018463	-0.493246778575233	0.667448310971632	-0.0193418737471671	0.143392929593837	1.03486387482248e-05	-1.06182785409436e-05	-2.39496930593949e-05	2.32532158845045e-06
391.683998335347	-1.81494274465905e-06	2.12740439060271e-05	-0.999433858033878	-0.000519640304096914	-0.000486806732146855	-0.0289817461458039	0.00674853007866082	0.00738117032280786	0.00815405147208267	0.240913473888388	3.11938032312719e-06	1.08406591223965e-06	4.08084616750579e-07	-1.75343832494387e-05	1.6366915342711e-05	0.999980061574534	-1.50006100933557	0.00297618692803556	0.0298179392510371	0.014174931383228	-0.487809931104069	0.833272325086798	-0.0971451948774434	-0.0641582850595267	-1.13337127393223e-05	-9.72142031108865e-06	2.01081064871209e-05	0.0105403137601857
393.62126726607	2.34389965909766e-05	-1.36385453270895e-05	-0.99998800645822	0.00564996630208309	-4.4487020949987e-05	-3.61162309669034e-06	-0.0656962766219611	0.0241690691585103	-0.00214055055538039	0.185581441773486	-2.12232577883257e-05	2.43711217356229e-05	-3.37768794207888e-07	7.78453830256943e-06	-7.12812462043929e-06	1.00001084113797	-1.50000942834799	-0.0673422602997749	3.40664521909595e-05	9.36400735027387e-06	-0.0587767990627605	0.624916790172636	-0.025702847742134	-0.0109954952625834	-5.87943316209244e-06	5.28335137297577e-06	6.79311657365573e-06	1.83511815163006e-05
396.946426052406	8.89952779175845e-06	-2.83528002181919e-05	-0.999982406240042	-2.27102610045232e-05	-1.81066122281826e-06	5.63921316000421e-07	-0.0191376596596273	-8.4614974149069e-07	-2.82689770553746e-05	0.215644144356939	9.78213379625024e-06	4.39721269725602e-07	8.00383589863424e-06	-9.85207225697613e-06	7.28602003987217e-06	1.00000251105911	-1.50000783739347	0.0290397224501035	-0.016711825627323	0.0694599048828404	0.118705890736989	0.628907507834305	0.0484760404815956	0.0931036352109119	-1.17566072250027e-06	5.19712543823187e-06	6.41218555806304e-06	-1.54948143596982e-05
399.650142848253	0.00419528264540145	-1.69754945917147e-05	-0.980552891140071	-5.83369444461528e-06	7.68937351432788e-05	0.044779003329418	1.29293698040578e-05	-6.90286781913478e-05	0.00816589936193494	0.23884749376198	-5.1469478694557e-05	0.000504847816743649	-1.93680310635979e-05	0.000102265930760451	0.0109060948659707	0.988007252683836	-1.00682986002299	-0.0642539524849145	-7.10916795886772e-05	0.11312373605259	-0.0827133273262544	1.28585719879764	7.36578356878051e-06	0.226884921972487	-6.28730023541723e-05	0.0136390357749222	4.63680653354646e-05	-0.000102364782185443
402.171048309757	-4.74807839348487e-07	-3.78794688165411e-06	-0.999998581389509	-6.45891087323239e-06	6.1085028240937e-07	6.83256377817245e-06	0.0440654168389609	0.011715997949283	-1.79013799330676e-06	0.203092953760324	-2.36098779257914e-06	6.264566797547e-06	3.46894863745783e-06	-5.91097245861393e-06	1.46046840919427e-05	0.99687713661606	-1.50001862889804	0.0671476880056332	0.00577839697240281	1.73132085356533e-05	-0.319971091333071	0.532370019796249	-0.00627807775755316	-0.000179286226226366	-6.10834028745154e-06	2.92379953060714e-06	7.92594917970198e-06	-4.84687724718793e-06
405.20716738529	-4.39442904312158e-05	0.00183131507355591	-0.999990750361676	0.00866958761868844	9.78351161153823e-06	-7.38143418747241e-05	0.0255679361467495	0.0122027897918943	0.00530824129225645	0.236765167364938	-0.000118784362085775	-0.000103322868960605	-2.21383728370258e-05	-1.08690015340022e-05	-0.0243193394219392	0.982386341317384	-1.55539902198496	-0.0414895662830311	-0.0299295782545797	-0.022511589515974	-0.328219464564574	0.617331713382573	-0.0474494854826371	-0.0345234297175708	-0.000816366819133519	-0.000140459575845096	-0.014093983247758	-0.00927117374007262
407.247718932081	3.71819216439875e-07	-0.000156206248794131	-0.999994794754826	-0.00473644642849825	-1.18428619900681e-06	-2.26283486422015e-05	-0.0110846299757606	0.00114811594567835	2.12904164041675e-06	0.166277174743151	1.23907758950906e-06	1.40224648250923e-05	1.4750492681368e-05	2.53847809438634e-05	1.74581569740031e-05	1.0000010133155	-1.50022959138546	0.00226336352241794	-9.60003940053578e-06	5.62368243455657e-06	-0.230436989186329	0.704813638659768	-0.0217835927538329	-1.54286874004517e-05	2.31480836331444e-05	-1.88161918899216e-05	-2.31049219241399e-05	-7.56674259043228e-06
410.559495054538	-8.83525423530467e-06	1.09139357637336e-06	-0.999992623319366	0.0020253035268139	5.26986685122683e-06	6.5492047773833e-06	-0.0421676542195576	0.0109782875213921	-1.70184242210817e-05	0.232620060109596	5.20124333075297e-06	-1.44566421586241e-06	-6.50832216910244e-06	2.05870748374841e-06	-7.17780013642364e-06	0.999997140243311	-1.49999970669272	-0.0332436802563614	0.0285864840161976	-1.7447906148883e-06	-0.0106076699043809	0.526622080231455	-0.0499432666387183	0.000368970303598566	7.94733247055924e-06	3.33262071174877e-06	0.00587667439757518	5.06388576486341e-06
413.219885523017	-0.00248750788473	-4.55582276195491e-05	-0.99468915584117	-3.23905346284116e-05	1.77038163747168e-05	-0.00444704832586751	-0.0271874744146348	1.89821808414319e-05	-0.000271758129421611	0.212777693802061	-2.06547658993626e-05	0.0028122871624447	5.19097502589371e-05	5.13122048987804e-06	-0.00794624465935371	0.998543976559243	-1.31817156857044	-1.68524328256406e-05	0.00216587717565499	-0.019257554462075	9.89351235505962e-06	1.5000428598521	-0.00203261709387276	0.0191362875362453	-0.00145690063894825	0.0134856628425901	0.000670038184773244	0.00167021880333124
415.747209932772	3.01866817029619e-05	1.64399295851918e-05	-0.999979013929299	0.00059895873593441	3.24539870622286e-05	4.43431860659003e-06	0.00622819672806813	3.92018043464833e-05	-3.2194140364087e-06	0.200472168232183	6.39433893519636e-06	1.67026624633318e-05	3.07945649901313e-05	-6.98593051277486e-06	5.16158937416804e-07	0.982312579613975	-1.50018332399425	-0.0765280750565618	-0.00287173262351359	1.01814429623321e-05	-0.18468073600044	0.718313243627527	0.0493400401444587	-4.83090120170771e-06	-2.98385476651414e-06	2.89381265471502e-06	-0.0019390409838791	-1.03900110349908e-05
418.976531559029	-4.70426438013218e-06	2.18292286210824e-06	-0.999987655164467	-0.0185807320955	-3.15852746149823e-06	-1.78670855760313e-05	0.0581377617725923	0.00994088391836407	6.92684543149027e-06	0.25599205088799	1.00714254934163e-06	1.14855928602739e-05	-4.35337085991994e-06	-1.33882850772796e-05	0.0137251890522533	0.945114761345779	-1.49996859021849	0.137041492746169	0.0151643939401054	0.0924147383962653	-0.457687138138042	0.955520183530541	-0.00650613058619616	0.232606807512297	-0.0099957037538561	2.07730368299329e-07	0.0123022526990485	2.05065396451295e-05
420.896861302433	4.63233646246945e-06	4.98067232479452e-05	-0.999982970056349	-0.0107246387358427	-1.82094724309153e-05	-5.46970908968982e-06	0.0794987957449635	0.0258113441776087	0.00320598711614714	0.196806552844352	3.70904823647025e-05	1.07223263421212e-05	-1.97141695411532e-05	-1.08072465710193e-05	-1.75584979738213e-05	1.00000804604194	-1.50004404652392	0.0851196573517121	-4.72582246605519e-06	0.0318291694720478	-0.481004138551468	0.835445742280783	-1.86756782160267e-05	0.0661836503261516	3.0798647116834e-06	1.11876703201696e-05	1.01733295707098e-05	7.49527316490087e-07
424.073610655694	2.32110576138198e-06	-1.8573434007224e-05	-0.999996296026187	9.70708438295045e-07	6.61562035657033e-06	4.06134421798524e-06	0.0153753234608911	0.00444467750021521	1.0018650172043e-05	0.214645730612088	7.24687314726869e-06	9.36398124508452e-06	-2.03533860733084e-06	-6.30599216158236e-06	2.39904795513759e-05	1.0065098742291	-1.50004462007742	0.0427984782913637	1.36155389509761e-06	-1.51371597345637e-05	-0.287538685977781	1.17289550110727	-0.0804836514841883	-0.0451947761361284	2.05607458414165e-05	-1.70094734009261e-05	3.08630285719692e-06	-2.14019564769313e-05
426.772982690037	-0.00772196448085283	3.22643227837231e-05	-0.989811861604161	-1.25036200849997e-05	-8.08584053844312e-06	-0.0305156597826616	-0.00346320040319016	2.41518481454093e-05	2.36008400495604e-05	0.275906261541335	4.38287123239553e-05	0.000947757133376618	-2.86480248214346e-05	-6.60002835885967e-06	-0.00182762087008684	0.999985248791586	-1.15903895074532	2.55830535520193e-05	2.20064509955623e-05	-0.102288976277302	-2.59076264620325e-05	1.4997735442752	-0.0142646496748114	0.233346843729604	-1.85864540549695e-06	0.000965022839015711	1.45141640158298e-05	2.2896111500155e-05
429.31607343437	-2.3588515132346e-06	3.41668737060792e-06	-0.999980428434565	0.000750666307712274	-2.60924039964647e-05	-5.81392706718327e-06	-0.0631790568830008	0.0134696897523972	-1.07029316553877e-05	0.194932463244563	-1.40390377391904e-05	-4.10288272445694e-06	-8.07614752228316e-06	6.47697250092953e-06	2.62205608879091e-06	0.999979157901418	-1.50006144678622	0.000121122366549265	-1.1870468673335e-05	-0.0339911582791877	0.0868338171318058	0.837222724324202	0.0293137100362539	0.0215500498963096	-2.64882907652846e-06	2.52744457790617e-06	-2.50945837304406e-05	-1.32018693016292e-05
432.603197425416	2.13539409123802e-06	3.3776481619366e-05	-0.999983189236332	5.59784815705622e-05	-5.26387406638015e-06	-0.018949750843817	-0.0234389185396511	0.0178642131968552	-0.0124932003407979	0.243415386330827	-2.14888104208865e-06	-6.52231859672479e-06	-1.0491193846763e-05	-2.95952027122882e-06	-6.05738844167443e-05	0.998099283959454	-1.50012510488857	0.0213109801977333	1.56260851678972e-05	3.38034925588742e-06	-0.0411936474794289	1.23878074880504	0.026111326151097	0.0372625857450552	-1.66496593290704e-05	1.06556082319492e-05	1.01429054056091e-05	5.48234129359733e-06
434.320113389316	3.73199962409142e-06	8.29987073359033e-06	-0.999969353681527	-1.8670076021869e-06	5.1442046569517e-05	3.44528506187497e-05	0.0447735273755284	0.0106168232743006	0.00512858822467033	0.199764064196785	-1.37976073721004e-06	-5.27240316668217e-06	2.90337505239491e-05	3.17589020078471e-05	-3.00145304152082e-06	0.999975114398611	-1.49999045437935	-0.0419086228043817	-2.46055995269e-05	5.4529721916984e-06	-0.306746479916512	0.519859749707218	-0.00793934240441957	-2.86702121041593e-05	-1.11209474448178e-05	9.14572168001223e-06	-2.46390164618788e-05	-2.10979030272095e-05
437.425375939929	-6.14623089305522e-06	1.51957435350894e-06	-1.00000219346814	-1.69586905581294e-05	-1.52056607338435e-05	-1.17330933372137e-05	0.0260913026796939	0.00573213209090477	0.000734956983815627	0.219061143294249	1.71982532615798e-05	-2.45967847738578e-06	-2.1584643814146e-05	-2.0494354291426e-05	5.78962720416244e-06	1.00000264737296	-1.49997066947293	0.0232195326474116	0.00868356031440512	4.37076724580292e-06	-0.340131491863592	0.560377353812648	-0.0455878683191245	-0.0275257428686129	4.31729422689737e-06	-4.82371309477264e-06	2.76078961562946e-05	-3.53622221883899e-06
439.826044006338	1.93899596926524e-05	1.39832208572401e-05	-0.999995238539616	0.00832817326278562	-0.00491520598808125	0.0207838732459884	-0.0335362077365875	0.0224606537285037	-0.0235901461528006	0.221068976307548	-1.37331669854442e-05	3.055564966981e-05	-1.65214951029805e-05	-6.56857535010999e-06	0.00139131764840809	0.999996424292145	-1.1427406776718	-1.04435721870595e-05	-0.00884616485286164	0.101813077847421	-0.219276328300094	1.49979134056809	-0.0648035148985452	0.222237528676582	-1.16675523963839e-05	-3.08023397064371e-06	-8.09577474377188e-06	-0.00384921876767998
442.700842864884	-2.03451690355091e-05	-5.88332959876919e-06	-0.999971878671406	-1.41232969061301e-05	3.31647306275359e-05	-1.74959901504841e-05	-0.0294765632034439	3.36030673537581e-05	-1.15326251249637e-05	0.20238748476422	1.32347611684432e-05	1.90265756147356e-05	2.98174172509186e-05	-6.19510605658053e-06	-1.32728125645978e-05	1.00001434999698	-1.50000363028649	0.00858075583957517	-0.00749888325709692	-1.0896615304248e-05	1.85043461361035e-05	0.520917726826451	1.96112427108951e-05	-1.45051643575917e-05	9.61443765364105e-06	-9.67474808161168e-07	-3.00592091748834e-05	-2.9841603592756e-06
445.900683214067	-3.13865221881088e-06	-3.03959771614163e-05	-0.999987105515104	2.04376557052339e-05	3.06446967248461e-07	0.00423288687409532	-0.0098276452618903	0.00764620842757045	-0.00585529573325968	0.247479709963362	-1.54709933638017e-05	2.35853660569159e-05	-2.74586815952813e-05	-1.9082806452834e-05	7.09499493281843e-06	1.0000018677104	-1.50001734730503	-0.0194023196330346	0.0172974525743977	1.49475876524078e-06	0.0690286353212404	0.738753961260758	0.0713825874525645	-0.0292564383968929	4.87746551798615e-06	7.04266177476456e-06	-7.00802509445548e-07	4.16592460009158e-06
447.832832584475	-3.73018976356427e-06	-3.0348739572687e-07	-0.999953722290656	-0.0204662233387427	-0.00572494062864501	-0.00116673467642036	0.0747048694279229	0.0386609785683291	0.0128237208124085	0.19582600892766	4.41256860491693e-06	1.75355165151643e-05	-8.19635580676394e-06	1.26338848516631e-06	1.48254763891985e-06	0.998416926671085	-1.50003633233831	0.0766920990600875	2.04157453761416e-05	-1.10608077773091e-05	-0.21439225976004	0.453952896119703	6.41468115454368e-06	8.72602274186693e-06	-1.45758449020973e-05	-1.86198000958309e-05	1.63583623919447e-05	1.80687128702118e-05
451.024681500993	-1.16911932148363e-05	-5.55536511137789e-06	-1.00001174223704	-2.24821025985639e-06	-8.10160040447698e-06	1.21543016135053e-05	0.0215898649411297	-4.43873788823617e-07	2.15880663016611e-06	0.220180807636454	-1.20167324318422e-05	-1.12559694320781e-05	1.39371861115747e-05	-1.24873880722015e-05	4.92764308410111e-06	0.968157125706141	-1.50019704650447	-0.129479962088064	-0.00692272061760143	-0.0801294489937675	-0.491374399915257	0.689537866090618	-0.0186123573192396	0.172984343379344	1.30441138045854e-05	1.08770706947103e-06	-2.87828636558669e-06	7.87176993769991e-06
453.51481517913	-0.0183527423297489	3.8263368667539e-05	-0.970014236299445	-0.000127497509088893	-9.07112744199297e-05	-0.0465298573690307	0.0413759065019523	7.01585126988006e-05	0.00144590403466904	0.237947107164807	0.000168549500451332	0.0152494407176701	-4.43568814171305e-05	-6.4355814955643e-05	-0.0548304841538333	0.999961506543814	-0.928818411599297	-0.0584428462244906	1.72641993360992e-05	-0.0923446840618908	-0.462713311190627	1.31684503577253	4.6793930556798e-05	0.141273248560837	-1.38157065527218e-05	0.0361364939761706	-6.57924657276236e-05	-2.95447918560287e-05
456.112173102368	4.4562929454526e-06	-3.00244499011163e-05	-0.999988505710274	0.00800897373892426	-1.23174227815475e-05	4.79581998106273e-06	-0.0526220402652763	0.013135365102958	4.27345522296952e-07	0.188996711447692	-1.54683112855879e-05	2.04876059329004e-05	-3.36115929017143e-05	-2.43544962590728e-05	-8.79751735667369e-06	1.00506984154792	-1.50027344077401	-0.0848279251178332	0.00643677372381501	-3.28459635632541e-07	-0.0720295838875969	0.589917837114343	-0.0509637864495008	-0.0216332841897515	1.63075391618117e-05	-2.7861445044508e-05	0.00267355225322662	2.93921646117262e-05
459.427973973765	-5.21798951426852e-06	-4.97450873488452e-06	-0.999996524753655	-0.00679955578174224	-5.91280361330001e-06	-4.73818800103732e-06	-0.0342365353852484	1.9844188695455e-05	5.60218780530228e-06	0.233380624903076	1.08414114999823e-06	4.7997475013658e-06	1.72884782137636e-05	1.52518188184238e-05	-7.09140170821235e-06	1.00475089616218	-1.49993751948419	0.0369206581221912	-0.0251496764263191	0.0785961090087742	0.108851696715964	0.702549369836763	0.0443201330041944	0.129017013497923	1.10306820756318e-05	-1.60710010659357e-06	-0.00964553914973789	-3.29070664234959e-06
461.395517440868	1.72488377920567e-05	8.58702381767388e-06	-0.999991755103459	1.17372902899163e-05	1.1010238488019e-05	-5.50347740353353e-07	-0.048552006814368	5.44049306433972e-06	-1.02672591615469e-06	0.162294032276633	-1.44349940318489e-06	8.31846149728861e-06	3.09276261291061e-06	5.38544063029921e-06	-0.0126487403473424	0.966072763829152	-1.50000421887872	-0.0727342402615801	-3.66402214220238e-05	0.0089415317261849	-0.0800273685441333	1.02817346590173	0.0243384083266142	-5.64054430972011e-06	-0.0133273031453767	-1.77911701025303e-05	-2.49515327530515e-05	-1.76886509242671e-05
464.697822160419	6.39614579949164e-06	-5.47919234562512e-06	-0.99998268398842	-0.00122028763850806	-2.67977599076341e-05	-2.01759536674163e-05	0.0415804443404729	0.0132156465278681	2.51995330057079e-05	0.213411795565671	-9.59355634043554e-06	2.39504593429041e-05	-6.27210623637481e-06	-2.02775787137349e-05	-5.13504280048752e-06	0.984312101491552	-1.50022747445791	0.0763051649741729	0.0087952925436409	3.09238211079937e-05	-0.321371739226391	0.672210274698643	-0.00118162358180642	-1.76728973029852e-05	-3.55057101718076e-06	-2.13343357988001e-05	0.00536471178034271	2.43749169869639e-05
467.090315961293	-0.00454754212867479	-7.61028560833743e-06	-1.00000433318704	1.1442714815631e-06	-1.62768367663147e-05	-0.0135790085925349	0.00750484239599474	-2.26956454789454e-06	0.0098385371771593	0.246245709625342	-3.97654211824401e-07	2.82266366683667e-05	-4.10067745473311e-06	-1.76902468582609e-05	-0.0139244122239077	0.999993456803836	-1.49989036547427	7.56663464344806e-06	-1.08255744925237e-05	1.09509829801739e-05	-0.253900418818977	1.1663755869228	-6.05658752939487e-06	-9.531666695432e-06	-1.91247450860666e-05	1.71173587862983e-06	-2.456161102352e-05	-2.43776270299619e-05
469.749548570371	-2.49166486015028e-05	5.20674667763886e-07	-0.999987706826268	-3.17512908322442e-05	4.65292776859918e-06	-1.83749708729905e-06	0.0304750475409812	-7.2162866917529e-06	1.15639019612655e-05	0.181361648489546	-1.51404159879092e-05	-1.0225316520475e-05	3.44649162547924e-07	-3.64028484044293e-07	2.5814506002787e-05	1.00003843406034	-1.49996575967671	0.0020707765453083	-2.59047934026638e-05	-3.90994930794134e-06	-0.275146213735424	0.718601090080108	-0.0322373672406725	-0.00787262458209344	3.2416000569815e-06	-2.44666961475524e-06	3.60532297028635e-06	-1.2015859448128e-05
473.085326358864	7.55597251410725e-06	-3.05572385573094e-06	-0.999991653862861	0.0103561413372211	-2.54545104348011e-05	-0.00354877649242629	-0.039437379142134	0.0159673137272685	-9.15252040470323e-06	0.245669324464219	-1.48944420762165e-05	1.39476592107784e-05	-2.30874090885206e-06	-3.20853995303824e-06	3.86558443450362e-06	1.01119714131369	-1.50005851403253	-0.0387438612813223	0.0328307617711463	-2.2338216527993e-05	-0.0542964955217311	0.647117426061756	-0.0791624531410133	0.0229526741555005	3.79823361335836e-06	-3.60298535779762e-06	0.0128824977611588	2.40293947584772e-05
475.727926616089	-6.04504330412167e-06	-2.80866509203713e-05	-0.999988636578473	9.21669271534044e-06	1.73203102353769e-06	-9.8312639457011e-06	-0.0406298026527673	0.00972699969224206	-0.00869093955869117	0.209980900253156	-2.55529477137506e-05	6.77546531774429e-06	-2.37405533943165e-05	-4.87077137901484e-06	0.0278807033683553	0.994534756286123	-1.49993361639233	-2.25658919697914e-05	-1.29664740176947e-05	1.94397091844738e-06	1.24891641330669e-05	1.49042615771929	2.1533228577211e-05	3.09156389763367e-06	-0.00291668907396406	2.47087591380443e-05	-8.94266471311746e-06	6.46169040282615e-06
478.267586783588	1.18058642445701e-05	5.91562967047561e-06	-1.00000956615115	2.84026759721832e-06	-2.00371943905633e-06	-1.91239503420255e-05	-0.027384902466189	0.00104451629605789	-2.71943793514092e-05	0.214894778758101	1.67432480968876e-05	1.31558579019674e-05	-7.32059195223715e-06	5.83452757065275e-06	-3.68333066255135e-05	0.998510388706187	-1.50008608023575	-0.0177806951629248	-5.93926685737627e-06	4.37110381413071e-06	-0.026798368063194	0.942975202234168	0.0516582723296828	-4.96320938887997e-05	-1.85582495241523e-05	-8.69761576923386e-06	-5.28151634078336e-06	-6.42366190258746e-06
481.206764754143	0.00496940772035268	-0.00706692662469075	-0.997352920720983	0.0122500659355668	1.30498026467457e-06	0.0187773069362686	-0.0192852954976659	1.56753595073003e-05	-1.23388090352304e-06	0.28045299933701	-0.000343737185326925	1.24061029502951e-05	-1.95764560094852e-05	-3.98872892154117e-06	8.00914701998135e-06	0.998935031860243	-1.21605987700176	0.00396227401807953	-1.99538991450456e-05	0.109303774887367	-0.166970329049166	1.50006996275235	-1.18807361453074e-05	0.269986791542129	-1.67877586864612e-05	6.24253435622917e-06	-1.96552761906562e-05	-1.16398011123254e-05
483.312944368957	-2.14674475686254e-05	3.4491282952341e-05	-0.999966058005256	-0.00132798687375225	-3.20259503716619e-05	-1.48099076621224e-05	0.0468607411308789	0.014964656284291	0.00542989628299053	0.206895016246157	-8.26668208799323e-07	3.03387545472795e-05	-2.19864325337939e-05	-9.55050459250427e-06	-3.13024104702995e-06	1.00001111413522	-1.49993531485494	0.103842192056522	3.23598916708965e-05	0.0488256550676513	-0.49194044090493	0.738255847313539	-0.00928157848113677	0.0965628404438365	-7.87978205517161e-06	9.8429413754888e-06	5.73172269800203e-06	5.27331810737381e-06
486.577420288144	8.24730878649873e-06	-1.7525397204721e-06	-0.999992440598562	-4.27005381742339e-06	2.99488088273153e-05	0.0107342187830786	0.0417288010749799	0.0189480849946152	0.00572480436226557	0.229667132661993	1.11701893708919e-05	9.35962115745485e-06	-2.35951678308957e-06	1.86675606929897e-06	1.57098925993259e-05	1.00001505574522	-1.50004170354566	0.00148868627450638	-0.00398913041790232	-2.74452353726255e-05	-0.453721469867803	1.03744419595435	-0.080238369848167	-0.0476611154511501	-4.67593012499285e-06	-3.65147404714082e-06	-1.14580623713489e-08	1.15700363604596e-05
488.690212334826	-5.22666502615279e-05	1.20862308072847e-05	-0.999966879974005	-0.000140713838636583	0.000143930737280055	-0.00254361319386174	-0.0515109574118451	0.0200903059079886	-0.00987509627168922	0.214313991747973	-9.32687466840563e-05	-4.96204804685809e-06	-7.49632208735232e-06	0.000158989869831817	-3.79646887390524e-05	0.999918264787314	-1.41812371255263	0.0217235581489408	0.0033887692824028	-0.0382730242333029	-0.00745201774899342	1.22684042610552	-0.0511974018934351	0.108281554265142	-0.000153631321486278	9.88825350904556e-05	5.08695567068785e-05	0.00405595483849074
491.814269657784	-1.18275490132235e-05	-3.84970145167136e-05	-0.999971302817042	5.02802128812527e-05	3.48988406655242e-06	3.58489603297211e-05	-0.0405879448169601	0.00869646216925374	-0.000347965610190117	0.20575703702507	4.7991814141866e-06	3.44998247480031e-05	-3.88461589659791e-06	-3.27983024050491e-05	-1.3813849812267e-05	1.00001035526575	-1.5000074353761	-0.00783231501059858	2.30067497432439e-05	-0.0479089267791647	0.11579517770288	0.695830170720625	0.0375952819187194	0.0485693775427977	-1.66890059649934e-05	1.49310999725629e-05	6.83686612815638e-06	-5.88518139485486e-06
495.09354231437	-1.74264379070492e-06	-1.60383254384104e-05	-1.00001022804396	-0.016353003390083	0.00750300859095236	-0.0353638162599809	-0.0502074478136017	0.034209229709336	-0.0282233574126512	0.259577908207385	-3.55698867593159e-05	6.93290269719913e-06	1.14245028246404e-05	4.99448705583587e-06	3.69927082392986e-06	1.00003794893081	-1.49996084026105	0.0638925243337648	-0.00858494082832838	-4.05783619331732e-06	0.0237268841968436	1.01328244065454	0.0421863390192538	0.0544394833012073	1.4979342472822e-05	-5.84164537585799e-06	-1.71191102749176e-05	-1.34265135766066e-05
496.895264031732	7.62950563156362e-06	2.20496054187414e-05	-0.999978210586297	-1.41254655472866e-06	2.8104705581103e-05	-1.21220500433173e-06	0.0426195830900318	0.0071091604070688	8.58535711567199e-05	0.192949791368944	1.6211905971508e-05	2.48818662444725e-06	-5.70441736202798e-06	1.89914694251373e-05	8.33954205326958e-07	1.00000168097752	-1.49997003600086	-0.050392934064964	-7.46903227615793e-06	-2.4315833833984e-05	-0.31122641843564	0.484648137271098	-0.0112398961279997	-0.00309700190268553	-7.84099827688346e-06	-1.19011009846148e-05	-1.90351222081701e-05	6.42972775447122e-06
500	-1.88532542592192e-06	-4.94740542639338e-09	-0.999987344998544	-5.01847920524208e-06	-5.5303920502635e-06	-1.46378556855182e-05	0.0156731257301145	0.000945189961552685	0.000192467966163896	0.221694872484933	9.13053001672779e-06	-5.66661975868577e-07	-1.08635259480018e-05	-4.36530716827868e-06	0.00188410840627469	0.99998802926744	-1.50003147534576	0.0297222588156307	0.0165994216575476	0.00788773585097453	-0.337385857546801	0.55335344120213	-0.0489205945140275	-0.0331635671309665	-6.08694022577055e-06	-1.07162351993819e-05	1.10982955075191e-05	-3.27200966568521e-06


==> data_uniform/lambda_0p05/data/parameter_estimation_error_norm.dat <==
0	2
3.41457681187557	1.88789787265713
6.50509319135052	1.8385820935933
8.80109315424936	1.81109631230302
11.2831047047714	1.80114455606227
13.37898572864	2.00914444238655
15.4613685678309	1.79327264450925
17.5156675142469	1.97147741087584
20.0734646085133	1.83721769103299
22.4626689574265	1.7963235678139
24.5466322116127	1.92416730734226
26.6185663161326	1.79722506979799
28.4984785277527	1.82756489578832
30.3099400924787	1.80193540970035
33.7515944610405	1.77711152936063
36.6086517568243	1.83860819569401
38.8735031886361	1.7683048464822
41.6390677733699	1.94143305240388
43.550639420584	1.84743252874759
46.1990134976908	1.88116792511626
48.2039942005582	1.85316955319139
50.3634401937057	2.02750011084273
52.4905206898492	1.89819696030108
55.6003125547189	2.00518485911355
57.2676929531491	1.80003338165689
59.5725316692119	1.81412952965025
61.4355822394359	1.83717280079058
64.7296610241568	1.79164533599321
67.0035401953191	1.97161303770375
69.4434351201232	1.85288442764887
71.5565811100749	1.85483955529964
74.0143647388942	1.8612347289793
75.8192327277146	1.93669431324005
78.6527778781376	1.9298183621738
80.6515435406523	1.92829813813501
82.8548787625369	1.80373065192288
85.6381813406484	1.90986623776615
87.6717862580064	1.84727118291382
89.4429652365349	1.85119576698574
91.8859676133553	1.81803599338184
94.415009818656	1.96899169399373
97.1428081863939	1.7938372192747
99.878529853751	1.88455083846381
101.78380968349	1.79095418957453
104.517165094348	1.99972871370389
106.284752889966	1.87589767357989
109.017006970623	1.90740633113737
110.938021885499	1.82913894021073
113.053655464293	2.02673277067797
115.349863839318	1.88873779010712
118.103653616195	1.93360623107037
119.880201674489	1.79972255180174
121.692813146533	1.96854568077608
124.283527685759	1.84318193120502
127.541192906434	1.80428351550846
129.671190418324	1.98296048896088
132.129781960239	1.83995745609595
134.033271161873	1.8101263283156
136.684882275414	1.86848955899465
138.496080104643	1.9150136977335
141.35008062247	1.99041409220668
143.356104186714	1.94856738205919
145.490835708716	1.80761918190565
147.874766879752	1.88016415243917
150.298137958084	1.89707255831205
152.074051796697	1.83059749621931
154.493570739763	1.81539922625178
156.955251934632	1.92376467253968
159.735025496282	1.78393055220669
162.053654708192	1.88862704553231
164.458501902023	1.82606879418246
167.082725766875	1.96820945040923
168.952245156964	1.87128045369031
171.680945806241	1.91525451951848
173.550458193073	1.81231898425252
175.626936112374	2.00490087996576
178.003595611901	1.85702021457727
180.744054324386	1.91749779225017
182.571090259314	1.80155796644558
184.40538610889	1.9555021685104
186.954600667636	1.84242306300075
190.25976844811	1.81727074628276
192.396360182759	1.9940456219147
194.829730608948	1.83322294561158
196.754299656284	1.79658553428374
199.430845734541	1.87242643268112
201.231518713657	1.90515604569871
204.102132081553	2.00068999708995
206.088036501457	1.96930330907629
208.266818953446	1.81019535337818
210.648407298749	1.86771638024303
213.080239896715	1.91546494505911
214.847450421224	1.82571353631359
217.295474200327	1.81522565613114
219.752773499308	1.92250205013692
222.487700774981	1.78235497886756
224.734054188488	1.95826116985866
227.224615964395	1.84953422210518
229.853655472554	1.95806005059457
231.696900738299	1.8694457295818
234.108583473023	2.01391823692635
236.323715726217	1.81061313723737
238.392140076564	1.99029897013588
240.772475145055	1.84779136773741
243.507296378851	1.91911246111904
245.312741747206	1.80384333182738
247.141392313573	1.94081123644312
249.693547223055	1.8403700024246
253.230034451979	2.16368801716467
255.877946027197	2.55716871645019
258.409258269028	2.27600779264236
261.316386494459	2.43345135939805
263.44147016357	2.25889993066158
266.675029838046	2.36465984293341
268.858814067238	2.35640748411035
271.923819584491	2.19391513518598
275.229744021614	2.3220627842412
277.02562484191	2.15206695892657
280.196467284632	2.17427135576401
282.59562917778	2.38778673420551
285.444341277739	2.13044864289344
288.671493296703	2.22004521689074
290.63374166084	2.1231259216339
293.867655203278	2.24342820936218
296.101995000387	2.32468038066795
298.965187983463	2.16877891633069
302.266231447986	2.21027859145665
304.231152839265	2.31292872586961
307.53027739717	2.21648142473857
309.890049058357	2.36381817028153
312.516449950687	2.20624016048395
315.908466425434	2.21214870111352
317.852682823707	2.31017997870042
321.002418052926	2.25759526137781
323.960233304	2.39797372851359
325.980704026501	2.24269184354878
329.163549084238	2.29759848562335
331.103891906971	2.22186613068576
334.399877794635	2.1733397567844
337.737024759684	2.31697548770633
339.599755049377	2.1521939447338
342.734503623857	2.17422040880338
344.693208429014	2.2623237475205
347.976001977197	2.12994375003595
351.236302675268	2.27412196821964
353.18273521532	2.12712275096017
356.400577643654	2.27459914028456
358.396014518	2.31454297057998
361.514802993784	2.25592566405864
364.217005700277	2.45306600451529
366.746508953116	2.2925250695734
370.052519966674	2.36553151667325
371.786945753806	2.18701035947281
374.901689813799	2.18471882483639
377.300026859795	2.47575787185171
380.204402135421	2.16928238742758
383.394116436585	2.20357175989322
385.437491406874	2.21095814792782
388.500692648296	2.23295900601165
391.683998335347	2.29240533546939
393.62126726607	2.1653395416203
396.946426052406	2.17334838929911
399.650142848253	2.17703101791272
402.171048309757	2.16275838575568
405.20716738529	2.2220639209365
407.247718932081	2.1974572373711
410.559495054538	2.14193560704613
413.219885523017	2.45382255996205
415.747209932772	2.19409620699094
418.976531559029	2.32746944933772
420.896861302433	2.28865285191798
424.073610655694	2.40379528609106
426.772982690037	2.3905312228858
429.31607343437	2.23679165054204
432.603197425416	2.41784568465255
434.320113389316	2.15825777122571
437.425375939929	2.17526695221563
439.826044006338	2.39142809108131
442.700842864884	2.13618773958084
445.900683214067	2.20649787687371
447.832832584475	2.13326335050843
451.024681500993	2.23770051177749
453.51481517913	2.2020489433667
456.112173102368	2.15944189476451
459.427973973765	2.20166184183199
461.395517440868	2.2982242379226
464.697822160419	2.19728111356249
467.090315961293	2.39494324613915
469.749548570371	2.20838602222243
473.085326358864	2.18316502650158
475.727926616089	2.55087169243521
478.267586783588	2.27752854815836
481.206764754143	2.4318580864974
483.312944368957	2.25934099547382
486.577420288144	2.365590192396
488.690212334826	2.36250723903304
491.814269657784	2.1903793897779
495.09354231437	2.31508640728497
496.895264031732	2.15020640151749
500	2.17351958460301


==> data_uniform/lambda_0p05/data/reference_trajectory.dat <==
0	1.5	2.4
3.41457681187557	2.15351510263075	-2.47078435309859
6.50509319135052	-2.96022514785166	1.51858826754486
8.80109315424936	-0.482907193400556	-1.85082027269638
11.2831047047714	3.47864393672749	2.52480118293899
13.37898572864	0.605639136908006	-0.140864780006217
15.4613685678309	-2.78933171753631	-0.20995355834189
17.5156675142469	-1.34715702098077	2.34823694078934
20.0734646085133	2.19667744560747	-1.17867189756171
22.4626689574265	-0.114944214783601	2.29712714650999
24.5466322116127	-1.82316596681124	-0.245056345268543
26.6185663161326	-0.415500754706334	-0.47388030245846
28.4984785277527	1.62428001501657	2.29551499970386
30.3099400924787	2.00092352108073	-0.783601630731784
33.7515944610405	-2.74019759281203	1.51905687236546
36.6086517568243	0.791427335326657	-1.94342253587862
38.8735031886361	2.31259379706562	0.667434531089584
41.6390677733699	-1.81376860995143	-0.21284578750908
43.550639420584	-1.70852098912417	-1.35522729304295
46.1990134976908	2.25444111800248	1.81076870514014
48.2039942005582	1.71094348232793	-1.63664891482637
50.3634401937057	-1.81947202163131	0.943019672739419
52.4905206898492	-1.95265619020395	0.865103498306517
55.6003125547189	2.31256609518609	-0.320055557342865
57.2676929531491	1.8526690361068	2.028856734708
59.5725316692119	-1.88365722632085	-1.82866532793566
61.4355822394359	-2.14322623050846	0.146070318809953
64.7296610241568	2.42642433508015	-1.040558546732
67.0035401953191	0.478218352483877	-0.255462033609803
69.4434351201232	-2.51553873543294	1.11977783091938
71.5565811100749	-0.436257942591823	-1.97477900411172
74.0143647388942	2.52944833164372	1.9430987831358
75.8192327277146	0.820311557785621	-0.298643035529082
78.6527778781376	-2.48408811775918	0.260899409196677
80.6515435406523	-0.244497648244587	1.46769892508521
82.8548787625369	2.4790941953905	-1.99079602064278
85.6381813406484	-0.637736869294027	1.99842331536775
87.6717862580064	-2.48185889084126	-1.16286542095492
89.4429652365349	-0.549565461690401	-1.08238050992023
91.8859676133553	2.49090620690037	1.71202645806023
94.415009818656	-0.292282312462634	-1.96640322191337
97.1428081863939	-2.24488197600324	1.99812783930342
99.878529853751	1.79327268469709	-1.99202009501726
101.78380968349	2.11436839337324	0.844002183700667
104.517165094348	-1.96665654397192	-0.592472769847492
106.284752889966	-2.10218584329214	-1.56228838070951
109.017006970623	1.97939425491808	1.71727897252332
110.938021885499	1.93193615052401	-1.76439323003823
113.053655464293	-1.40694457212008	0.525963022313545
115.349863839318	-2.01372862976761	0.685142234354895
118.103653616195	2.0916390455021	-0.891614969578915
119.880201674489	1.96893245420542	1.99381428386873
121.692813146533	-0.885287448235246	-0.675276524546656
124.283527685759	-2.05672236213191	0.105151542479603
127.541192906434	2.41817433473735	-0.949076025954306
129.671190418324	0.82511819982861	-0.598976573865947
132.129781960239	-2.45681667516475	1.35049209869954
134.033271161873	-1.02963977754725	-1.95255292414414
136.684882275414	2.47583273272683	1.80687364501177
138.496080104643	1.06963283637088	0.0431078295214631
141.35008062247	-2.49971453399709	-0.0474908719021799
143.356104186714	-0.451734910813024	1.63690714952029
145.490835708716	2.41714305631469	-1.96721806309369
147.874766879752	0.398840339391306	1.52894402055977
150.298137958084	-2.49849873759115	-0.768393128363274
152.074051796697	-0.886097300320259	-1.42597536993907
154.493570739763	2.42867317130102	1.9124816723033
156.955251934632	0.217391401611283	-1.98130979375314
159.735025496282	-2.39704982114574	1.95150616747699
162.053654708192	0.834242745058997	-1.37644367987107
164.458501902023	2.2480428758394	0.519521636808969
167.082725766875	-1.64654344344941	-0.0156560572199108
168.952245156964	-2.24361941338323	-1.76135758685319
171.680945806241	1.78665581111423	1.87634667455444
173.550458193073	2.15194055509842	-1.48814897116066
175.626936112374	-1.01195814301238	-0.0366348953345808
178.003595611901	-2.18234059872896	1.03783765865169
180.744054324386	1.88992045434937	-1.24615900999082
182.571090259314	2.11112245714298	1.94561828289986
184.40538610889	-0.687215832303128	-0.423174243771079
186.954600667636	-2.20332656241806	-0.247877127221382
190.25976844811	2.36032639890495	-0.722921002784102
192.396360182759	0.998888906585428	-0.818273701254068
194.829730608948	-2.40369352740128	1.54959294427879
196.754299656284	-1.20309618757277	-1.88540027173524
199.430845734541	2.45052288444982	1.71792590385813
201.231518713657	1.21958405001043	0.254530845252316
204.102132081553	-2.49370613431006	-0.222596740025672
206.088036501457	-0.622473165252532	1.7530811591266
208.266818953446	2.39033817007517	-1.941355057047
210.648407298749	0.499048798039977	1.44330708640753
213.080239896715	-2.49396754801755	-0.666241036446548
214.847450421224	-0.98098310901003	-1.51313758615133
217.295474200327	2.41571010253721	1.93071831987361
219.752773499308	0.277175427674141	-1.96959794699081
222.487700774981	-2.43270230433183	1.90603136901527
224.734054188488	0.580175021677271	-1.11676758195443
227.224615964395	2.29597704175251	0.378624336866311
229.853655472554	-1.56484457936988	0.118306085683449
231.696900738299	-2.30671251922459	-1.84399683017222
234.108583473023	1.22739800116691	1.99169637707574
236.323715726217	2.20230827352774	-1.39899397004654
238.392140076564	-0.904242321067213	-0.183008624226599
240.772475145055	-2.23396433912914	1.15368273107263
243.507296378851	1.80917302844184	-1.36056187865152
245.312741747206	2.19141099941411	1.89016310823185
247.141392313573	-0.524520213008715	-0.215117068760444
249.693547223055	-2.27543667377493	-0.449049376837907
253.230034451979	2.42896117044483	-0.997382214123412
255.877946027197	-0.10941744849931	0.578030698957146
258.409258269028	-2.42540199551249	0.127814944711969
261.316386494459	1.6278710744486	-0.0154051667864135
263.44147016357	2.0261507310069	1.45092106015922
266.675029838046	-2.42088826715054	-0.772163647303895
268.858814067238	-0.725388855642666	1.81375185313216
271.923819584491	2.40241865607878	-1.57395765053639
275.229744021614	-2.13505620989288	0.799002349393256
277.02562484191	-1.89592229986377	-1.99996030922271
280.196467284632	2.44402286452482	1.8854866786619
282.59562917778	0.25803154078408	-1.9736580801166
285.444341277739	-2.37316293628864	1.97100351427517
288.671493296703	2.11457009555795	-1.94372438781434
290.63374166084	1.72212841321973	1.46972169923118
293.867655203278	-2.49439751367903	-1.8923291424805
296.101995000387	-0.184129712274552	1.05788645733335
298.965187983463	2.33998844969466	-1.07129523986738
302.266231447986	-2.22762615928768	1.73963237667558
304.231152839265	-1.5455841755644	-0.149162402091075
307.53027739717	2.49350526891043	1.0659198509022
309.890049058357	-0.38135840115495	-0.0325006688024597
312.516449950687	-2.28188001559786	-0.468215324161051
315.908466425434	2.35154033835643	-0.692038352593192
317.852682823707	1.3199079120306	-1.20978325902355
321.002418052926	-2.49243428608761	0.641485701169133
323.960233304	1.36481145050906	-0.425736485349264
325.980704026501	2.28167582294985	1.81187139705998
329.163549084238	-2.20279437891291	-1.39807053965926
331.103891906971	-1.62033595010742	1.95586703212744
334.399877794635	2.49877847714224	-1.92564930831726
337.737024759684	-1.78722767987073	1.38939923807544
339.599755049377	-2.15754426913245	-1.91660482379343
342.734503623857	2.28507567603309	1.9997165707667
344.693208429014	1.44726919450177	-1.13029909465094
347.976001977197	-2.48495310153294	1.75449199742333
351.236302675268	1.82988418800321	-1.99686890972246
353.18273521532	2.04497059307402	0.983878939520961
356.400577643654	-2.40523870587772	-1.58188776588081
358.396014518	-1.08786881930118	-0.0685107056145808
361.514802993784	2.46720476419731	-0.504128155409415
364.217005700277	-1.1608716838724	0.171076563205627
366.746508953116	-1.93959361377274	0.540198551240029
370.052519966674	2.47389827084868	0.439431953571056
371.786945753806	1.2014768458277	1.69600079798788
374.901689813799	-2.48538122171253	-1.3301214829323
377.300026859795	0.536386776218002	1.88564317351648
380.204402135421	1.94628402668659	-1.8475137927351
383.394116436585	-2.43400038670877	1.44951700606985
385.437491406874	-0.90572637707074	-1.98213287231087
388.500692648296	2.44880627096253	1.99114025038907
391.683998335347	-1.8949945089134	-1.797220560875
393.62126726607	-1.99695270358382	1.69833200992679
396.946426052406	2.46461386563922	-1.99837530849078
399.650142848253	-0.381883625652755	1.95696838932304
402.171048309757	-2.35083024101379	-1.67684821598907
405.20716738529	1.96092270718014	1.85860789203011
407.247718932081	1.81335009096552	-0.582508539625036
410.559495054538	-2.49486874557812	1.43038399377053
413.219885523017	0.563602672055879	-1.09894980325338
415.747209932772	2.27684735801997	0.436849262148677
418.976531559029	-2.24527777702075	-1.17968044423844
420.896861302433	-1.5756858568516	-0.77583109712148
424.073610655694	2.49895039573392	0.0910432007525496
426.772982690037	-0.714367387593671	-0.432204769237522
429.31607343437	-2.1949708176745	1.06578228435205
432.603197425416	2.35567289024001	-0.175314408871012
434.320113389316	1.63035786969819	1.94731391973825
437.425375939929	-2.48556307599746	-1.75108621278187
439.826044006338	0.00537687744627875	1.9999885772728
442.700842864884	2.25790911978483	-1.99942086305876
445.900683214067	-2.24235669160444	1.8403276913777
447.832832584475	-1.56474524519061	-1.63477976173233
451.024681500993	2.49979569416515	1.94052199091013
453.51481517913	-0.397092564477398	-1.59586963566423
456.112173102368	-2.29591307270613	1.19336743039299
459.427973973765	2.28913419619263	-1.82154448554849
461.395517440868	1.42638672613864	0.334137007005598
464.697822160419	-2.47771002108837	-1.22433394311929
467.090315961293	0.588390870727661	0.296797101179039
469.749548570371	2.15922393959514	0.134873738196664
473.085326358864	-2.40381203697417	0.888388696795792
475.727926616089	0.00181837670050697	-0.44727022243109
478.267586783588	2.44627299877515	-0.244236871201911
481.206764754143	-1.59966021527547	0.0618319466051899
483.312944368957	-2.06636809731095	-1.51008112090787
486.577420288144	2.4168667889794	0.790582898389793
488.690212334826	0.858302651159677	-1.88086929388093
491.814269657784	-2.41234242128722	1.60208665756209
495.09354231437	2.09045953970709	-0.894035845220934
496.895264031732	1.94283628141693	1.99726206103698
500	-2.39733206260153	-1.95123216431424


==> data_uniform/lambda_0p05/data/theta_hat_data.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
3.41457681187557	-1.02168066544721e-05	3.70924144471202e-06	1.55272106922874e-05	-0.122044818701545	0.370537762325873	-0.319735638932388	0.116685661925079	0.204977313001498	0.25251876788477	-0.0285261607021004	-1.04864027956811e-05	4.35842490173848e-06	0.145137679439251	0.140885042679812	4.1618625491087e-06	-3.08195964641759e-06	6.47308535819445e-05	1.42008715272652e-05	8.14107835191121e-06	-1.71023158547911e-05	-0.012962863849609	-0.61482339268999	0.0155605385399016	-0.00235866271273681	5.67002495420648e-06	9.13529002300522e-06	-1.68451974670565e-05	-2.71637148702554e-06
6.50509319135052	0.00266512126245501	3.39234257358127e-05	0.0393019642374107	-0.000117916001300889	0.123579296436158	-0.00949984357624184	0.00266738064276015	0.115110286322012	0.0211249274349994	0.228574916946691	-2.11767484521823e-06	-1.1398623980375e-05	2.9131866135947e-05	-9.97636186457863e-06	6.09548837152238e-06	0.00129754039633626	-8.46438179893967e-05	-0.0355459490982985	0.00402323791470662	-1.05678605929884e-05	0.123493312221987	-0.421810580690726	0.0078138717890244	0.149878358630938	5.67316921813065e-06	7.6421160093765e-06	-2.42733132418132e-06	-1.15356318297354e-05
8.80109315424936	-1.57573316680381e-05	-3.15644335147208e-06	0.000901497309645014	-2.64272524714408e-05	-3.58423874146833e-05	-0.0112105783847881	4.44981529499411e-06	0.0600683247730748	0.00324378995049071	0.180948253929051	-5.11029167192161e-06	6.87121122678519e-08	-1.52667261866566e-05	-4.18153123355335e-05	-9.62949351659155e-06	-7.89690101810825e-06	0.000103584936066502	9.7100626270023e-06	5.06330652526315e-06	-0.0181665246861965	-0.043829332109398	-0.527271628749276	1.06078997453754e-05	0.141014759161873	-3.23528360725106e-06	9.17216046456252e-06	4.70960225329931e-06	-2.80981685701431e-05
11.2831047047714	8.49852433986944e-06	-5.05894023811113e-06	-3.52161835048099e-06	1.73294060939414e-05	-4.28471313079825e-06	1.09973286652439e-05	0.0150932483251089	0.000769602040164575	7.40729320932942e-06	0.116923443225235	6.70432566995956e-06	9.08899608762174e-07	5.31957258972348e-07	7.63323156993862e-07	6.82369079274621e-06	-0.0143443392886644	-0.000142774047270377	-0.0835053562616912	-2.31108980562639e-05	-3.86446755349193e-05	-0.280413062766709	-0.585611407600951	-0.028170438746278	0.0172167463997496	4.71377547340004e-06	3.67088818333386e-07	9.38342267874005e-06	4.27283295591057e-07
13.37898572864	-1.21879387638432e-05	-3.9401057632718e-06	1.25676497489259e-05	-9.43225623981482e-06	3.65034667989685e-06	-1.1623386711208e-06	3.0746407100654e-06	1.82984350255161e-05	7.09482084786304e-06	0.14323514169962	-1.14367699126592e-05	1.88862342187423e-05	7.74785582176163e-06	1.44722701699074e-05	-0.0391083144563093	-0.0292736783609189	9.67949638113145e-05	-0.0614702653457552	1.46177506153803e-05	-1.99776726164211e-05	-0.260648521111818	-1.66376262568266e-05	-0.0226563136662157	4.18122928068203e-06	-0.0181236735429718	4.82604631368014e-07	1.49034034035783e-05	-2.25549331095437e-06
15.4613685678309	-1.68021613315693e-06	-5.1762785728552e-06	-3.80619233774008e-06	2.96412591096865e-07	-2.41438109388422e-05	5.98655986017724e-06	0.0171094121433413	3.1736956809331e-05	1.5468794870049e-05	0.135015989156627	2.94168589782503e-06	1.26955543317109e-05	2.66835160937818e-06	-2.76583115074831e-06	-0.00620207710868402	1.87253684015671e-05	-9.90514263635205e-05	-0.00920452873147536	1.58740150157105e-05	1.55082412806646e-05	-0.161413679342652	-0.610446973127632	-0.127191218793292	-0.0543582249460632	9.63234192465089e-06	-3.48130752694662e-06	3.02283842106987e-05	8.53264485870059e-07
17.5156675142469	-3.47740027402509e-06	-3.81266682914725e-06	8.60661544337455e-06	0.02077623504815	-0.00917133444152667	-0.00112114985894499	-0.0622146649361274	0.088884664211403	-0.0101428809134535	0.118213702980872	-9.74658204941831e-06	-5.16809785860839e-06	6.21146530846205e-06	-4.63596214676693e-06	5.17877447815087e-06	3.4501953896953e-06	-1.94307553525458e-05	-8.00131053736105e-06	0.00320756336327855	-0.014653632467161	-0.115153023175072	-0.0814837950547654	-0.0261327061284068	-0.0498891831547921	-1.19311054841105e-05	4.54506647191582e-06	1.42995446881496e-05	9.21074556976981e-07
20.0734646085133	5.14353995373318e-06	-1.83326276711046e-05	3.18201525363288e-06	-3.18565092916361e-05	1.4102356515217e-05	-2.20056716695767e-05	-0.0564232943354369	0.0543604054977827	-2.13638240987495e-06	0.12669579366469	-2.40515658141773e-05	1.26215818043614e-05	1.13709291056621e-05	2.70147293333973e-05	-4.06737371132152e-06	9.52836643718895e-06	-0.000197383347448145	-1.00997614968073e-05	-3.37886466931834e-05	3.57298663245707e-05	0.00584691463027058	-0.406092297266162	0.0032136550803446	9.50569713417904e-07	-6.42359173724864e-07	1.19661228909527e-05	6.08641139507587e-06	9.3688231172312e-06
22.4626689574265	-0.000106267758520581	1.16784788614794e-05	0.00125855346368078	0.0260413237558431	0.00611328466386888	0.0225898314329353	0.0336239141063795	0.0925241965209213	0.0290417418105574	0.182471481152665	4.21797683476344e-05	-6.63562091046555e-05	3.40790719770969e-05	1.02558755137689e-06	0.00119073555620357	-0.0185620281884439	0.156685991042543	-0.10628772851645	3.94559835231893e-06	0.0520390945799928	-0.288449663488796	-0.372137199079842	0.00198930374761536	0.135694373172258	-0.000132550375989098	0.000153944906416536	-3.61557850154785e-05	-0.000194464792329195
24.5466322116127	1.04254244376255e-05	5.57807937523716e-06	-3.01581177127688e-06	-9.94322436743971e-06	-5.40386484582371e-06	-6.85841750619136e-07	-0.0261860912746214	0.069563992929068	-1.94249252827653e-05	0.143513137326237	3.37723434918303e-05	-4.47586991594762e-06	-1.24979860750634e-05	-1.54383534472423e-05	0.00231493345429129	-0.011438212214737	-0.000175602310757465	-0.0248840345975772	9.93039925309828e-07	-2.79558389641064e-05	-0.151183170641782	-0.178427995028042	1.34641171125407e-06	0.0148772637122408	-0.00210929867865092	-2.1678356322681e-05	-1.02237569447985e-06	1.02589553687454e-05
26.6185663161326	-0.00465571517890594	0.00341895738391489	0.00182386697359954	-0.00628267001906582	-0.00441444658243384	-0.00271217736686844	0.0260937674349226	0.0752421501066962	0.0148230807158831	0.111593591487723	0.000179164284075292	-1.12102075580467e-06	-8.44280835243079e-06	-1.23252517388414e-05	1.85200368705017e-05	-1.76917577569343e-05	1.84945251471514e-05	0.00246090528747652	-3.11466565236352e-06	-5.93316532085425e-06	-0.278904304699344	-0.630099702752472	-9.89088566612898e-06	-2.62935161554445e-05	-4.88163761059182e-07	-1.85746610183637e-05	1.70236338056849e-05	1.50787455890988e-05
28.4984785277527	1.10435178978756e-05	2.01959794972144e-05	1.7967588954181e-06	0.0235543057468051	0.00515655062853631	5.43849331152592e-05	0.0846778267268544	0.0770772957515171	0.0296458967646627	0.0874611841678186	2.54098391926195e-05	4.28356896983519e-06	3.24339445022602e-05	1.07937134408583e-05	8.96327073954322e-06	-0.0109937182729283	-0.000286780589273553	-0.0395924476349805	-3.08695752697023e-05	-1.53947817580386e-06	-0.37682288887057	-0.558122299756213	-0.010647032943031	-0.011690802601386	-2.44260834680746e-05	-1.48677435717363e-05	-1.75133311656451e-05	-2.95915362685547e-05
30.3099400924787	-2.4456414677855e-05	-1.3570847547996e-05	1.39935196928694e-05	-0.00673798492202416	5.33073103592566e-05	-2.00117285073517e-05	-0.038425322057832	0.0470165483676844	-1.31930170751614e-05	0.0511311414280016	-2.53443141789071e-05	1.33143665964572e-05	9.7201604529931e-06	3.63735201142987e-06	-1.67017689646256e-05	-1.23192615321462e-05	-7.0108094071327e-05	0.00339133587231539	-3.39929660441766e-06	-2.00354862726215e-05	-0.14201066813682	-0.531295152310232	-0.0167514184318598	-0.0198340091355422	-4.08817572044014e-06	9.03030635480598e-06	2.03467373458089e-05	6.63121481490346e-06
33.7515944610405	-7.36973556927201e-06	2.2278304786433e-06	2.87543976811583e-05	4.8571520501069e-05	-6.17466180278351e-06	-0.0115861536839103	-0.0307305215225983	0.0307754811624896	-3.68676791873057e-05	0.156209281825188	-1.35344494668119e-05	-1.08549787779642e-05	-3.96716687528063e-06	-1.49727769954861e-06	-4.52990972835365e-06	3.20007619315963e-06	3.86061757418344e-05	4.62952707029039e-06	0.00556196225258853	-1.13138705770881e-05	-0.0126999795139272	-0.639324808915179	-0.01025489191195	-0.0379821909801295	-7.15518919548418e-06	8.30524023169422e-06	3.71642266641428e-06	-1.13007968615799e-05
36.6086517568243	-0.00479834538945901	1.06964103785649e-05	0.0250080384339165	-6.76461859064248e-06	1.48691671385257e-06	-0.0421357847470307	-9.61854498832268e-06	7.75846667939282e-06	-0.0121175233558988	0.262485757988547	1.00974051261237e-05	0.00764414901958387	9.25984408929861e-06	4.12800306010074e-06	-0.0170912691397934	1.76525769682888e-05	0.418618900248547	1.06607661219285e-07	-2.60492333626704e-05	-0.0597806642263816	1.93733682819106e-05	-5.31063286750763e-05	-0.00384985663745241	0.130119089136882	7.63359624556754e-06	0.0149520651012771	-1.83229595095221e-05	-1.00665838251506e-05
38.8735031886361	1.17008006775243e-05	5.04509694052194e-06	1.3293260799857e-05	0.00299196753279995	1.61281154348403e-05	2.13445051495315e-05	0.0153223332319346	0.00446652499739097	6.09561364997917e-06	0.196007574880783	3.65049849983917e-05	1.35518007335964e-05	1.43219599425462e-05	-9.31110361477353e-06	-1.58523336140271e-05	-0.010920225724202	-0.000181048045513789	-0.0638134112008	-0.00807089916760903	-2.24237270504077e-05	-0.167216463448062	-0.721888983783152	0.0111721923212074	1.40188462554631e-06	-1.41840327548389e-05	-2.46620263304628e-05	-0.00598720019688865	-8.7693935574931e-06
41.6390677733699	0.00923634932033187	-0.00166807653886711	0.00370210007885618	0.0064764239652652	-1.73743015382236e-06	0.0191427264840506	-0.014965422238605	1.66667721551928e-05	-5.35630715523929e-06	0.257404081078674	-7.32864283700741e-07	4.955320470443e-06	-4.13302095825268e-06	-7.85844089293454e-06	0.0358150055418854	-0.0327391937411056	0.153477206399066	0.051402777822182	1.04553287304801e-07	0.0550409671108707	-0.160688251734043	-0.000119506756629886	-7.25727485805814e-06	0.156909208595768	-0.014962021474865	0.000795636601702898	-2.14372085443433e-06	8.69745944678824e-06
43.550639420584	-1.23037170474005e-05	0.000134584890545919	2.7417020033207e-05	-0.00620653469896776	-0.00335562711315165	-0.00101846708900369	0.0427042908847866	0.0244521544858569	0.0180726683718741	0.207876594176046	4.27384051842901e-06	1.34439485197491e-05	-0.000158795035258681	-3.98775306261298e-07	1.86957304737313e-05	-0.00113421415595268	-3.83053903019994e-05	0.093075141421607	9.88570982952579e-06	0.00438618231449373	-0.365890867602961	-0.524033856669195	-0.0117671941807977	-1.91588751133933e-05	-2.05918361904162e-06	4.72295200684302e-06	-2.36257128608747e-06	3.64984075214116e-06
46.1990134976908	6.18614836517326e-06	3.79755426402841e-05	1.27946942501999e-05	0.000842010902728129	1.10314192598844e-05	0.020655479087387	0.0132435330821813	0.0115095450319268	0.0106810837705147	0.219223456284142	-1.18944045647106e-05	3.06578145258452e-05	2.07658902278711e-05	3.33757105928909e-05	-1.96681281980399e-05	-3.67378527528435e-05	-7.69255959351625e-06	5.57758437532279e-06	-0.015816032227112	-0.0191198360331287	-0.385490030335166	-0.428688085406944	-0.0744413462389574	-0.0938675176123626	1.51419568294634e-06	-1.83132727101662e-05	-2.13181421839016e-05	-1.94510501047749e-05
48.2039942005582	-9.61683896479251e-06	-1.76467818300225e-05	2.12638528941522e-05	-0.0155819085805659	0.000461753009067286	-0.000118019928719839	-0.0872114232540122	0.0432677077726183	-0.00868381513539419	0.165249449674719	-1.07070421092543e-05	6.33612589568353e-06	1.57078170268614e-05	3.70797051788767e-05	-2.02876355480374e-06	3.84104030483945e-06	-5.19018512199325e-05	0.00765062961685909	-4.2486134422424e-06	3.20724041722494e-06	-0.0859748201818912	-0.376693210650426	-0.0120133884790322	-0.0309647028396589	-1.24603411076189e-05	3.56192035257107e-06	1.48072241730717e-05	7.76375172925208e-06
50.3634401937057	8.99881467092509e-05	-0.0036356740172871	0.000182602223197416	0.0126531347347061	-0.00221119600350331	-0.000743376302233937	-0.0387642806114168	0.00852790067922824	-0.000873872989509821	0.242826936848374	-2.19628463127339e-05	6.22988384387555e-05	-0.00134932155892648	-0.000286223093094714	0.0102196145375458	-0.0223218537691055	0.00330943273814422	0.0358897479184047	8.53718561052927e-05	-0.0363891327143362	-0.0551150189079856	0.0363847451542024	4.32050854373043e-05	0.145607839780399	-0.0102024432101312	-2.31477279391383e-05	0.000113394121537505	0.000159465228285688
52.4905206898492	-5.97814803923763e-06	-1.08795803006185e-05	2.53144651278929e-05	0.00205647061896496	-6.81519399990454e-06	2.03963381817575e-05	-0.0868174724377057	0.0128122889047477	-2.27500832625025e-05	0.179984817518543	5.30845242242715e-06	2.33975304339209e-06	-4.58553546833002e-06	-2.36183480773632e-05	1.13451754211169e-05	-2.00723985333297e-05	0.000231537786944756	0.000393265272697585	4.65025528306588e-06	-6.83032909171143e-06	0.0250237840298241	-0.249680765211284	2.54943204579673e-05	-2.65435718583777e-05	-1.31491478517106e-05	-4.70351300542598e-07	-2.95700131324712e-05	1.9048454456875e-06
55.6003125547189	1.03649892265921e-05	1.27658392206856e-05	-1.60343162169626e-05	2.37486540803845e-05	1.77749822630992e-06	-0.0200482588733505	-0.0322199388506138	0.0191810141183764	-0.0140346780326742	0.240234643280654	-2.21877136760979e-06	1.51576708135359e-05	1.20207164200553e-05	-1.03020759743237e-05	-4.90800237253321e-06	-9.97137240024977e-05	-3.98166846602133e-05	0.0481120746413833	2.92974526459471e-05	1.80967517097998e-05	-0.0432938288811053	-0.0219410035087896	0.00125429315547947	0.0186092553733039	7.36385441290662e-06	-1.12957042242935e-05	-9.93396513870957e-06	-7.04374805450279e-07
57.2676929531491	-5.29901863150289e-06	2.19833359439226e-05	8.36971244519295e-06	3.47176967340143e-06	1.20925888667774e-05	2.19901442276702e-05	0.0403116660077641	0.00611818732101993	0.00253982787720884	0.187050690705792	3.99677934843699e-06	-6.75857009716298e-06	9.91562361024211e-06	2.14010952176126e-05	9.95288905181423e-07	3.9626806369673e-06	-1.43235289324627e-05	-0.030490479798029	-1.59116889717438e-05	-2.16084727336058e-05	-0.299902473646996	-0.664616122336387	-0.00853102831114499	-0.0041445847014626	5.88353867176321e-06	-2.19351328974433e-05	-7.25894497025562e-06	-8.19426802193099e-07
59.5725316692119	2.42657433027089e-05	0.00690282433218351	-2.62892774551048e-05	-0.0190902799910301	-0.00451301802162478	2.35020313039776e-05	0.0497848451411621	0.0248161543051569	0.0118516256819967	0.214664737556127	-2.42873764548765e-05	-9.9065231089667e-07	1.26457283720055e-05	1.28582410822879e-05	0.00949369566981722	-0.0159331963524756	-0.000134067705770608	0.0325593275387345	0.0137946132181261	0.00386169844464016	-0.321214694589275	-0.590868370907011	-0.0229501338284817	-0.0117214748964626	-0.000377487108460326	2.2957683892365e-06	0.00471650340287093	-2.97962993863249e-06
61.4355822394359	-3.23923289756214e-06	-9.86423353268708e-06	7.78866993306123e-06	1.07034876339646e-05	5.97173373035072e-06	-1.22732803837775e-05	0.00778400161448705	-1.07049488784835e-06	-3.29655121870696e-06	0.149957917997592	5.57267892199544e-06	-9.1316882606426e-07	-2.59430994763595e-05	-1.13518134020802e-05	-1.15114803885059e-06	1.92376833822324e-05	-0.000239153516649532	-0.00348395587709954	9.87989454212471e-06	2.42692725522179e-05	-0.224167406061504	-0.450611861090709	-0.00801097495823414	5.94297743761797e-06	-5.49812048604836e-07	-1.79248915014016e-05	1.02310285988961e-05	1.55287631403637e-05
64.7296610241568	-2.53527211974995e-06	2.5321339601302e-06	8.81910785555559e-06	-0.0112441993288977	2.08257532455675e-05	0.0114546679922896	-0.0420467850962036	0.0241584972661493	-1.6550536168628e-05	0.234343048025379	-2.5526958831613e-06	4.45181293748773e-06	1.32555514379171e-05	3.49983285282937e-06	5.4148449280874e-06	0.0015089756321237	-9.72778209858642e-05	0.0131407168106028	-0.0181709659455997	9.66088356290855e-06	-0.0987387416405535	-0.629017631973426	-0.0372808665918851	-1.95167270881934e-05	-1.0407685303862e-05	-1.94424156237627e-05	-1.06304624142348e-05	-6.68554162369136e-06
67.0035401953191	-0.00415814983078956	-1.53394079717219e-05	0.000748781631559535	-0.000367205929569132	0.00264340441710632	-0.00489900245144504	-0.0554139054635	0.0229844852881395	-0.0217148478201552	0.219334642122631	-5.6525352642713e-06	3.63132300666213e-05	2.63129716323316e-05	3.33841769365928e-05	-0.0171119407627188	-0.00580633203254652	0.0792190416539711	-2.97798223470738e-05	5.1913101661009e-06	-0.00151914995421126	-4.27766875777193e-06	-3.56566363069994e-05	1.98133457648513e-05	-1.33751132893202e-05	-0.00463981514295064	0.00493791323270322	-4.8124024271733e-06	-5.87334237079119e-06
69.4434351201232	1.1807589112814e-05	-2.70606993050768e-05	8.12370881137897e-06	3.91079140255934e-05	-3.78130364963872e-05	1.97267223568585e-05	-0.0411508764484893	0.0168294650276377	-0.00167670383138512	0.23672148337067	4.70118943087077e-06	1.96357283851735e-05	-2.50929978495302e-05	-9.90923898132226e-06	5.33069408872023e-06	-1.24294684714505e-06	9.49495289926048e-06	-1.55316455761957e-05	1.07536630068615e-05	-7.27826021957027e-06	0.0468486284869371	-0.389809936467744	0.0259848637470504	-2.95623986398243e-05	4.11064559771534e-06	9.22554564007557e-06	6.48608453613433e-06	-1.23331302400447e-05
71.5565811100749	8.23522853811632e-06	1.82394448165793e-05	8.87163455434909e-05	-4.47487672348605e-05	8.82819733417066e-06	-9.58520489352188e-05	0.0491802400015849	0.0271649722815697	0.0126073353012199	0.223171157041771	6.38352270217454e-05	-1.36390249464077e-05	1.86611363620029e-05	3.83127180268624e-05	-4.10746477031944e-05	-2.84260614810658e-05	0.039372384521319	0.0310027793072105	-6.46781114255234e-05	-0.0272456933348595	-0.182502322104414	-0.349492919745232	0.00822947267415491	0.0806217979760088	8.5021763560919e-05	-1.30025967836119e-05	-7.22264194211724e-05	2.30214972904083e-05
74.0143647388942	-7.60807770110518e-06	1.35049250902754e-06	-7.94870105014454e-06	1.19313359500524e-05	-1.11012332899947e-05	1.31448003474365e-05	0.0194196513077721	-6.70851754912309e-06	-4.52004599512699e-07	0.222814326911649	-1.28732773797045e-05	-1.05267464861711e-05	-1.93871668028221e-06	-1.2180656815792e-05	9.27815242556779e-06	-0.0193652900520976	-0.000177472397266314	-0.0989311511324689	-1.40670903962447e-05	-0.0383830395440625	-0.413486766406639	-0.490347793291516	-0.00452360721699131	0.100788333217214	-1.36048932301586e-05	-1.60155427453379e-05	-4.42313501810327e-06	8.74263292486374e-06
75.8192327277146	-1.86015645959035e-05	-1.46927777434111e-05	1.50523503753017e-05	0.000466345174944531	1.17713814798859e-06	7.28688152614818e-06	0.0728536681113619	0.00858505177500462	-2.20394672093808e-06	0.174428818203713	2.29597430556871e-06	-1.41490213672762e-06	8.22952321886395e-06	1.19622801854235e-05	-0.000427014319098077	-0.0001128531796177	2.41986686809858e-05	-0.0609878598132848	4.59378656242281e-06	2.76301413319523e-07	-0.42319679210957	-0.270296746068375	5.21024228987235e-06	-1.00005259622526e-05	-3.57835841670197e-05	4.49338241809847e-06	1.66277027196677e-05	-3.9765688144813e-06
78.6527778781376	7.52422990417268e-06	-8.49665473722689e-06	-1.97127452491782e-06	7.89895919260427e-06	-2.95641291923663e-06	2.93821720795601e-06	-0.00219943028178503	0.000236541025708684	1.24260992118602e-05	0.20501754893311	-4.90411263054266e-06	1.05809489389981e-05	1.59140641721511e-06	-1.02793974327828e-05	-2.47182704792862e-05	0.00829015100147502	-0.000103112643124515	-0.0547453906341217	0.000807344700148395	1.53009484201327e-05	-0.166055143123223	-0.207533759682479	-0.0548549068245533	-0.0609811338602608	4.00597203643859e-06	-5.90511804580777e-06	0.000302539849509604	1.90898443826875e-05
80.6515435406523	1.86101886194457e-05	-1.167369169998e-05	0.00237449765151532	3.81309215020246e-06	-1.96734887634764e-05	0.0187501504799657	-0.0371273063908794	0.00861913168954849	-0.0103824664951576	0.256082648836628	-1.21898387320018e-05	6.38069454677193e-06	-1.85198991622877e-05	5.00894259714534e-06	0.0025072518138395	-2.72452341544288e-07	0.20891424671314	-5.30882865940463e-06	3.99480392206882e-06	0.0667393384138562	-9.40772325677185e-07	-0.000100660738594113	-0.0212103216875583	0.158290655034966	-1.32337938420275e-05	0.00236731492545371	4.43983870765575e-06	3.54102867340939e-06
82.8548787625369	-1.77639915022334e-05	-7.51188429502966e-07	2.09875507703379e-06	-9.03908390607565e-06	8.03458687474886e-06	-3.52805423165587e-05	-0.0190695920049807	2.10634879215608e-05	-2.58509617001276e-06	0.214800823046754	1.89817682554927e-06	1.63518683410371e-05	-4.96678357765448e-07	1.10258158753792e-05	-1.33649665060817e-05	1.79586849039682e-06	-3.27314670270316e-05	3.23541672879045e-05	-3.1147495072868e-05	0.0158236893135213	0.0564445510705089	-0.551241843748073	0.0287686843763042	0.0350494208178265	1.4900749592507e-05	7.39611795327611e-06	8.91006951185482e-06	5.60703064430076e-06
85.6381813406484	-2.5541893579128e-06	9.97035893385148e-06	0.0116955663652804	-6.77907539805128e-06	5.63871563097057e-06	0.034731476095681	7.68977589528283e-07	8.06798654514782e-06	0.00251911996883001	0.225007682841231	-1.74033263749336e-06	1.11293156424541e-05	5.42876834415369e-06	1.5888140908109e-05	-2.68273984726248e-05	-0.0126340325088054	0.225439167146527	-0.0565914420305461	-6.26701983792163e-06	0.0698818188716408	-0.1076846702602	-3.04396020316403e-05	2.72528138849501e-05	0.156668770005877	6.47853548377331e-06	-1.93548147759672e-05	5.48694244845674e-06	1.94567897586407e-05
87.6717862580064	-1.55640147186964e-05	1.88265768856557e-05	9.66456890173439e-06	-0.00173212753855122	3.02856151379446e-06	-1.62759052704188e-05	0.0405785371222562	0.0133453458736042	1.07929246805569e-05	0.212908016822436	6.27586949983473e-06	7.79795470484435e-06	-1.9234291636833e-05	6.3194898432099e-07	1.06245801042992e-05	-0.0116137486660729	-1.5580725338342e-05	0.0737507413264763	0.00422890092497844	6.06335094670422e-06	-0.29309301220506	-0.455049868047513	-0.000195948053204367	-9.13134545250059e-06	-1.0460188258621e-06	-3.31958279230257e-06	0.00167716701604368	1.92054198941498e-05
89.4429652365349	-0.00182397084285267	2.36036082738168e-05	0.00724397022709677	-1.68966688886956e-05	-0.00542950176783532	-0.023859013270809	0.0401932491842115	0.0201154768779075	0.033458500251542	0.254918801657642	4.69129781123492e-05	0.00126799523479379	-1.24468057945278e-05	-0.00119297003874028	-3.05558921345508e-05	-3.6574773547443e-06	0.000326917048388327	0.0153881406559919	-1.63508706945186e-05	-1.57642494917577e-05	-0.265445305134277	-0.449912753881246	8.26942175138278e-06	2.05384684906185e-05	1.6723258561947e-05	7.07092828246855e-06	-1.64919356512982e-05	3.92709933344654e-06
91.8859676133553	2.60427523242442e-05	3.30375726919235e-05	5.82344501013588e-06	1.71358635854027e-05	3.57749309041798e-05	4.84918341594312e-06	0.0297783000257348	0.00621124000373494	0.000530352842896121	0.214147918328356	1.46140008282834e-05	1.72021232726423e-05	-5.11057413737684e-06	3.36572570587946e-06	-1.47113982675594e-05	-2.29560721419436e-06	-6.66467186808875e-05	-0.0128104214869674	-4.67391148476625e-06	-3.24307455242456e-05	-0.305221878447507	-0.595205247569246	-0.0305136973746557	-0.015443103316687	-1.01339038594826e-05	-1.37691543202422e-05	-1.18000849687363e-05	-1.35952206582429e-05
94.415009818656	2.05575888509141e-06	-1.51020169688574e-05	1.43454889555156e-05	-0.00118083311470616	-1.22775424065822e-05	-0.0233758223666684	-0.0265773633192364	0.0154588611372095	-0.0163412941454046	0.229047636803124	5.5423084131381e-06	-4.38927072965031e-06	-7.93534681488846e-06	-3.0347208693363e-05	1.58181682541388e-06	-1.43550534067615e-07	0.131584423504327	1.79612586956093e-05	9.05171142508015e-07	-0.0640404879777699	-0.197635411499724	6.0844077751073e-05	-0.0264594065833812	0.156862701543337	-6.11887852816393e-06	-1.26032543776793e-05	-1.01848804118536e-05	1.70642219696315e-05
97.1428081863939	3.62974584234466e-06	-2.82578012474262e-05	2.06977621544527e-05	9.83670204765816e-06	-3.22821563165978e-05	1.3608280471712e-05	-0.0297386873362896	0.000133919851802669	-4.07364192277212e-05	0.202202653765843	-2.04372574186786e-05	-7.32565332514499e-07	-1.04567276477656e-05	5.93294491919547e-06	1.12428637128148e-05	4.88547536606215e-06	-0.000175393767564638	-3.0543588715634e-05	2.81097386320207e-05	-5.03498587149891e-07	6.45146912075608e-06	-0.580759680550237	3.37096837328288e-05	-1.78119751164587e-05	-9.8064429436226e-06	-1.62518522672508e-05	3.01144964309725e-05	2.64229202859433e-06
99.878529853751	-1.56413882126673e-05	-1.39253576182951e-05	0.00523242149969831	3.45723149236414e-06	-1.02202983664934e-05	-0.0143772056296628	1.08251441362899e-05	-0.000905797398798666	8.89491699573758e-06	0.245412063541215	1.13728047631113e-05	1.34069235950018e-05	4.5345932193103e-06	9.38355055966041e-07	3.10476862845864e-05	-3.33726072684251e-07	-0.000192169259993048	0.00644995411766574	-0.00882731608738872	0.00010311359536907	0.0211449083319934	-0.293072927554994	0.0286044229132421	-0.00450183085021715	2.96863501768622e-05	-1.10546867736558e-05	-4.61923012313723e-05	-4.95181521654143e-05
101.78380968349	8.96123628500571e-07	-1.0410382662757e-07	9.89326925591673e-06	0.00868685665849392	4.04416173262899e-05	3.64847850501672e-05	0.035149801280694	0.00706816265947226	4.18658924733719e-05	0.1910747104731	1.69148713158592e-05	4.10478792012834e-05	2.07561793565514e-05	1.55200318228464e-05	-5.64820744507575e-06	-0.015311247751621	-0.000130763112797736	-0.0794855169239712	-0.00519281248009713	-2.68206305587554e-06	-0.222285940010895	-0.620505321726374	0.00301161344399112	-1.14898838445079e-05	-3.87054329038072e-06	-1.42430930548938e-05	-0.00339086425730736	-3.68400860281493e-05
104.517165094348	-3.57219680800486e-05	0.000280845539581947	1.40576382913071e-05	-0.00397995581970148	-2.26111432425281e-05	0.00511217699323621	0.00935249124538336	0.000299098042548412	-7.7465225767225e-06	0.268801905410735	9.76391790266133e-06	3.49560470400195e-05	-2.46550334423836e-06	-2.95059942961538e-05	0.00870153419188633	-0.0304836155993734	-2.3595631399086e-06	0.0686830277646641	0.00111526230023944	0.060020879003182	-0.299432750257964	-0.0732406299150888	-2.95429850491615e-05	0.172036838715665	-0.00740802301297948	-2.38443119382337e-06	0.000970929064642552	3.94959273050297e-05
106.284752889966	3.72843170774089e-07	1.54899318709091e-05	1.00908257291252e-05	-0.000927003175778801	-7.01673832330875e-06	-1.77103711733202e-05	0.0433299447512164	0.0136781083661073	0.00496789845669179	0.208679494463622	2.29017850381786e-05	3.52837817682721e-06	-2.30889991567211e-05	-9.71676649358455e-06	-3.97597803190952e-06	-1.19319342855566e-06	2.86607751911783e-05	0.0731700277527887	3.0173406678475e-06	0.00744029123890332	-0.423956679171213	-0.463653371754387	-1.37131830202673e-05	0.0248704620522743	5.41249210131973e-06	-4.85263897846332e-06	1.52883390724524e-05	1.99311177478662e-05
109.017006970623	1.71639563245054e-05	1.12411770406388e-05	1.20377399058449e-05	0.00136636285049601	0.000824384630559009	0.0282730101302338	0.0121206716199919	0.0116957170447115	0.0117501253421594	0.242779096512505	-6.02859105762257e-07	1.1684160174281e-06	-6.47755503723281e-07	-3.72748719112208e-06	-4.54719977467672e-06	-1.49464446823408e-05	-7.98838697314866e-05	-9.36100159538244e-06	-0.0155827990452036	-0.0216663363067591	-0.432901479497858	-0.386093292610099	-0.0722096045405788	-0.0878414631556699	-3.86396724520499e-06	6.78043732948722e-06	-1.65477351926849e-06	-1.80541100717812e-05
110.938021885499	-5.22679039204896e-06	-2.30203204092711e-06	1.50077870833133e-05	-0.00454066197819134	-1.96956537847151e-06	-2.58831608497317e-05	-0.0665621211760217	0.0251201245800293	-0.00279233669374697	0.185094596158148	-2.94740645877625e-05	6.89799020093241e-06	6.60657955626084e-06	3.36099626007119e-05	-3.27773359484456e-06	1.28525405664015e-05	-3.53929514962132e-06	0.04149307872324	-1.21716455962071e-05	-1.73466891875463e-05	-0.0592231811032527	-0.452146927309908	7.50123779087606e-06	-0.0320074898699291	-2.98593773827168e-07	-1.10362273661483e-05	-1.59823418900123e-05	7.94991346239251e-06
113.053655464293	7.31933032231141e-05	-5.67775571150953e-05	-1.71112580877393e-06	0.000361042406855749	-9.73434387040242e-05	-0.0138203499923124	-0.00136955742333763	0.000152598059323909	-1.83120394859339e-05	0.260590876479936	-2.97812316554248e-05	7.47841360285162e-05	-7.60336547024066e-05	-2.99965865455047e-05	0.0153223967153227	-0.0213604768693257	0.00450637585983681	0.0271777867823455	-0.00119111389967943	-0.0432718052223621	-0.0340030993770223	0.0318128264736173	-0.000156503476883742	0.148261888976318	-0.0132277832535751	0.000243317357590231	-0.000956079235938904	-8.04823308019614e-05
115.349863839318	-3.92221568815947e-06	-1.30779805895266e-08	4.5104260549143e-06	2.9516683354642e-05	6.07489808942555e-06	3.89525463438687e-06	-0.0708547711901684	0.0106082976155981	-1.07407996423282e-05	0.186978451133165	-8.41002417034195e-06	4.62048181248088e-06	5.18894583434739e-06	-8.73033399614049e-06	1.31015171480084e-05	-9.71714271837065e-05	-3.73778867719251e-05	0.00367336857297041	-2.02209402311734e-05	-2.26956231912942e-05	0.00012022634160065	-0.273848685441989	0.00747785649045393	-1.49469151983907e-05	-2.09794874369578e-05	2.73561145148586e-07	3.64411558738738e-06	4.10658654447187e-07
118.103653616195	-9.48256572969443e-06	-1.84304335070003e-05	-6.95045127075241e-06	-0.0163807370543483	0.00757796773718208	-0.0347073685155416	-0.0502057322600035	0.0343547727790493	-0.0285597107370933	0.257438200246934	-3.80624606497875e-05	7.69739654115955e-06	-8.20407331375649e-07	3.49603027004837e-05	2.00120791132432e-07	2.26297062645481e-05	-9.45546294177386e-05	0.0470459945225773	1.11086975879946e-05	-2.99589241459019e-06	1.25993587894493e-05	-0.186020553139381	0.0178502937769381	0.0341901982561852	1.4317157382703e-05	1.9288908088588e-06	-1.65750602027957e-05	-1.04091044712213e-05
119.880201674489	1.68684384053515e-07	-2.71478535427686e-06	-3.39568251701076e-06	2.48744600421886e-05	1.78628163646731e-06	1.69432537061227e-05	0.0431671654225156	0.00794048406536603	8.42552289254876e-05	0.191331133957846	2.02095249117507e-05	-3.69631323713047e-06	3.44958425022134e-06	-3.004643216739e-06	-1.9324596261167e-05	-2.78364954243759e-07	-3.15042208603499e-06	-0.050843312836129	-2.87457675102519e-06	-8.26048828182934e-07	-0.288648409474027	-0.66174891695384	-0.010740165370323	-0.0047503752171113	-2.55621476466905e-05	-1.99351804575632e-05	-8.11603728259662e-07	-2.53074279198368e-05
121.692813146533	-1.69580531972933e-05	-5.21023278315345e-07	5.32795130842949e-05	-1.51919671600906e-05	-8.03688428143735e-06	0.00399434244755785	0.00365084705823634	3.54106799474237e-05	0.0034267126926492	0.235554994890461	8.28034772109871e-06	1.01490843179551e-05	-3.68086638484195e-06	-1.43098105250577e-06	0.000419938610388086	-3.15782651220244e-05	-0.000186896460237776	5.25109072577574e-06	1.45089944847325e-05	2.72307015901566e-05	-0.2331431388537	-0.125308687264224	-3.5152290508699e-05	-1.62798078809565e-05	-3.93947464431202e-05	-3.21731756524523e-05	1.96890668640246e-05	1.18565867939329e-05
124.283527685759	3.03531424560258e-05	-3.80373495631487e-05	-5.00375843250029e-06	2.0926436212119e-05	-2.35777493328498e-05	1.13192065879991e-05	0.0153178492112328	2.61764593836732e-06	8.06360402467218e-06	0.172460630388697	2.36271870344857e-06	1.48816520896157e-05	-2.05786419913657e-05	7.44021237107106e-06	-2.06789962479625e-05	1.1823076886535e-05	-0.000191486382771575	1.84560914279789e-06	6.6131016225423e-06	1.79452603290381e-05	-0.248069710708833	-0.4474850654497	-0.0106921359083561	-2.3015350956719e-05	2.43061265424802e-05	4.02234393584711e-06	-4.97109067993519e-06	2.11070070999946e-05
127.541192906434	-7.9148474729141e-06	-1.96596327132119e-05	1.19137494595273e-05	-0.0101609359199986	2.2453307239324e-06	0.00402687419772245	-0.0412494075615064	0.0169802896443464	-1.10294523233705e-06	0.244463536819906	9.5831170391064e-06	-4.97940347092322e-06	8.71423094768454e-06	2.20123466889697e-06	4.46452561183367e-06	0.00312238770074095	-0.000145642540549783	0.0214204872326834	-0.0153017877172498	-1.58893985865775e-06	-0.0916536938470574	-0.579408311592046	-0.0324734407684643	-2.01011781311341e-05	1.1963431074215e-05	5.85165617550837e-06	-1.07208854110372e-05	-1.5352691834612e-06
129.671190418324	-0.00208796774195176	-0.00245252499527047	0.00208189626720827	-0.00747293688870662	0.00750387678388509	-0.00742422272402723	-0.0601213845910172	0.0291385061018748	-0.0277870995187487	0.228786785591101	-2.66475231998218e-05	4.96263095377028e-05	7.81345284058313e-06	7.1014507946092e-06	-0.00837100346815104	-0.00600728703541794	0.0566981699456212	-0.00142243615372511	0.00155193373036641	-0.00197685286127349	6.28564926657794e-06	0.000288378352005862	-2.57396224168394e-05	2.82598668021698e-05	-0.00418590961656858	0.00369401757556381	0.00177758103493921	0.00234976262597089
132.129781960239	2.5437426191692e-05	-4.81534533456982e-06	2.92917503178184e-05	2.42573674738041e-05	-8.51757220444324e-06	2.87677313921151e-05	-0.0360225822717161	0.0184373769528711	-0.00651825870961734	0.239867767662286	-5.58492596976093e-06	1.03193539017289e-05	-4.19256700374814e-06	-1.40191683258729e-05	-1.6440674518542e-05	2.63525104413892e-05	8.90866609225842e-05	4.1038535057122e-06	-2.60093367209994e-06	9.42588182798514e-06	0.0495399609456379	-0.431672306530464	0.0309888309779046	7.62069991952254e-07	-2.14813341450514e-06	-7.62344397419734e-07	-6.51918158571533e-06	-1.05617800091366e-05
134.033271161873	-2.5259355237235e-05	1.91259644014822e-05	4.63446121315635e-06	-0.0127203510559992	-0.00274221442666604	-0.0031793399772343	0.0697204487755476	0.041287262144273	0.0217186220012448	0.212705169294671	9.6880696512179e-06	2.45800134648559e-05	-2.54942642084985e-05	-4.45161344895626e-06	-1.14890317565127e-06	1.81882080606969e-05	-3.70666086120299e-05	0.0543278585098961	-1.11307946206997e-05	-0.00012450112500821	-0.206787594050106	-0.5777726962961	1.63371844212423e-05	0.00270921769340158	2.15423569378434e-05	-6.97402984961091e-06	-8.96475320234661e-06	-1.40410546468835e-05
136.684882275414	-9.3099774102048e-06	-4.63071095460855e-06	-1.39964634427219e-05	2.2696043664309e-06	-1.39449876816293e-05	7.70738523000736e-06	0.031572549570578	-6.2605557386689e-06	-9.09935717380836e-06	0.233189497589867	-5.04879735927993e-06	-9.14143685036782e-06	-5.86815448301499e-06	3.53412424099679e-06	-7.0809777394771e-06	-0.0233005324406058	6.74128302895065e-05	-0.0994112566320376	-2.84963447799178e-05	-0.0423495991292457	-0.415743894012954	-0.466867829602819	-0.00365818803472302	0.115246149153881	-1.0825275926122e-05	4.86741511203871e-06	-2.36392336718992e-05	2.72302213803557e-06
138.496080104643	2.58098376447049e-05	3.29804637005505e-05	1.2928985422478e-05	0.00801472702420692	1.50902528305808e-05	-1.6620941373643e-06	0.0817146534898069	0.0150264315745765	3.22632993363087e-06	0.1811382492795	2.0572345436385e-05	1.00423579889562e-06	1.49000039022379e-05	1.27758683064254e-05	-2.98102086807631e-05	-1.81162092403688e-05	-6.93288650191415e-05	-0.0571216129584814	1.7984991495649e-06	1.24790249037393e-05	-0.427610795499978	-0.335689355175019	-3.52084576986808e-05	-6.18407129669895e-06	-1.88674805028709e-05	-2.08615278534813e-05	-9.31188940133132e-06	-2.21758923767691e-05
141.35008062247	-5.88507618146389e-06	4.57575138009975e-06	-3.16343272691202e-06	8.43175957199595e-06	2.95394366182158e-06	5.83338412959909e-06	0.0122363965260723	0.00385104189759079	1.85773268405419e-05	0.213023083916965	-8.66538535031548e-06	9.81429917956818e-06	-9.29047959078262e-06	-8.79001835774522e-06	-1.26460618823049e-05	0.00379128822738148	-2.01265864134856e-05	-0.033311919004777	2.50416158691946e-05	2.23791730922692e-05	-0.248881532795804	-0.0842947712275751	-0.0547268486223376	-0.0632339726009158	-2.35377592635942e-06	-1.83015424388844e-05	2.06790391223662e-05	-1.73734107415212e-06
143.356104186714	2.59030299861897e-05	-1.60710010522371e-05	0.000486672688842583	1.24776860964548e-06	-1.9303041723869e-05	0.0120980583426195	-0.0417093003930157	0.0129815036484093	-0.0119094741831598	0.242096582804252	1.30981984533241e-06	-7.97163908974358e-07	-1.65456793353033e-05	-1.00193538613921e-05	0.00130730053955273	-5.91648733308669e-06	0.154127452166508	-9.36417019625306e-06	1.54070225081827e-06	0.0544311445567634	7.84835428119129e-06	-0.000142690994987117	-0.024483343688943	0.135322153736403	-9.56308147460131e-06	0.00110761661061013	-1.6872454354805e-05	-0.000657423375550158
145.490835708716	-5.92153912421431e-06	3.38191442216924e-06	-7.40910317903654e-06	-5.3851300749675e-07	-1.01750876477441e-05	5.67770135943844e-06	-0.0231133724345886	-1.3864936151869e-05	1.96936456490921e-05	0.22319223047798	6.14008616950839e-06	-4.54683116021593e-06	6.54685245777449e-06	8.16120437191882e-06	-2.70169182116411e-06	-2.6882185084761e-06	2.25844035204319e-05	0.00204516544089271	-0.00569464449550614	0.0216749939141267	0.0537581991083787	-0.541516478536325	0.0296305534531311	0.0518879775487579	-6.73128350490584e-06	1.34080113362028e-06	-7.51764911841391e-06	-1.05076646462539e-05
147.874766879752	0.013483984382216	0.00806533581393386	0.0192749658106165	0.00615724967977307	0.0106428941338592	0.0284176385122901	1.64352422189291e-05	0.00600543081218908	0.0156149786914174	0.194976388726426	0.00379139264861385	0.0100894314770133	0.00405673602006731	0.00725371209998757	-0.0150907347198332	-0.0419607971439708	0.00247509586407541	-0.0848880557641104	7.62900986256191e-05	0.0016402022840531	-0.134214398353074	-0.22866801712477	5.81014764515507e-05	0.00413458109102305	-0.0139288722877587	3.7700923822984e-05	9.12175167766151e-06	4.82657204495885e-05
150.298137958084	-2.29545432139731e-06	8.23857638649718e-06	1.86937935242804e-05	-0.00352948316531788	2.60808557823939e-06	5.40560621676424e-07	0.0291987001560882	0.0112140818801457	-2.31673574620505e-06	0.221104896713538	-2.21510333114132e-06	1.90546089191951e-05	-2.10860676246284e-05	5.73599981338955e-06	1.13925683390744e-05	-0.0177735352734863	3.94110047238336e-05	0.0736129801950467	0.00368992539283807	-1.01815272323475e-06	-0.274603430003904	-0.290418144098779	-2.18398367363344e-05	-1.74368371892157e-05	-4.8834587483161e-07	-5.94658300512815e-06	0.00275255189607679	6.53724024394615e-06
152.074051796697	-6.01416939115244e-05	2.84625872053017e-05	0.00227127396475761	-3.85566711641727e-06	-0.0040919014364115	-0.0148794123253533	0.0456014669283915	0.0219094881405426	0.0291552716345574	0.240877265756421	3.80416419380671e-05	4.45412540273615e-05	-2.90606154380938e-05	-0.0007487035638619	-5.77006231234492e-06	-1.21836865900024e-05	0.000134367988916376	0.0254401698164039	4.51201145202583e-06	-1.50029128534054e-05	-0.272744089049774	-0.531801038946525	-0.000862031841384874	-9.73044156917017e-06	-5.60985409084391e-06	8.29749023665233e-06	3.20352258693085e-06	-1.29552400122155e-05
154.493570739763	-1.6298569437528e-06	-5.58915185561704e-06	2.63122631375344e-05	1.81020314359381e-05	1.47231077606912e-05	1.28545422152172e-05	0.0198786950895386	0.00206279066891984	0.000464455891492702	0.21736189486728	1.14997698355022e-05	1.79609155995161e-05	2.94617979612948e-05	-7.00584676902807e-06	-1.17475340597111e-05	-2.52531032537115e-05	-8.8445868417078e-05	-0.0188715907063468	-0.00536364005478713	-2.44649404578976e-06	-0.30377033279355	-0.607901611044425	-0.0338498343759021	-0.0201611753578494	9.04908200486155e-07	-3.76468713515056e-06	-1.95389841256146e-06	7.1873061038845e-07
156.955251934632	6.69787821007157e-06	8.66853831897162e-06	0.00503019644069287	-0.0153000884670419	0.011903116755753	-0.0272924397413198	-0.0407402428809432	0.0292310614598897	-0.0307322621021003	0.222999678796077	1.27885164731914e-05	-1.26815072608155e-05	-8.18538698655844e-06	2.00225462195239e-06	-0.000197915468669779	1.01850280941069e-06	0.237886058038201	1.12969440668057e-05	0.00701167929193786	-0.0704535617578829	-0.212806620986696	-6.91448011900321e-05	-0.0405795760784725	0.154781214811563	-1.16286789688544e-05	8.96281205756894e-06	-9.45563788987143e-06	0.00353481214043154
159.735025496282	8.85802144153827e-06	-8.05541422793188e-06	-2.0938760400708e-06	2.89983710949818e-05	-1.57063449080766e-05	-2.58929699510338e-06	-0.0306803765247317	1.74676914434308e-05	3.52339272740615e-06	0.209502231407201	-2.60144555343067e-06	9.72885683939627e-06	-7.59285087855131e-06	-3.62305108441926e-06	4.26008125401318e-06	1.49580173934125e-05	5.02716275965522e-05	-2.43669575657835e-06	1.83604303878396e-05	-1.95479140414373e-05	-0.0149708324794688	-0.62930058967857	1.4977646176285e-06	8.51095287863187e-07	-6.82150258075168e-06	-1.1238034044456e-05	1.3066103167739e-06	-7.42525561858194e-06
162.053654708192	-0.00701319823734804	-0.00104970669366509	0.0153750671208509	-8.02200379199299e-05	0.00185420966915224	-0.0179792511845139	-0.0242228814497396	0.000952663846886668	-0.00753109852379655	0.233710762798648	-0.000578550176125665	0.00826910980803911	5.8615784301928e-05	0.00146398316274902	-0.0144968962951021	-0.00501934106763513	0.283599221727644	-0.000356091767038019	0.00805952548480468	-0.0356119760748984	-5.09269670991987e-05	0.0169025314537557	-0.0132415980502739	0.047744723711574	-0.0043039381874427	0.0183569306042697	0.00300057332796944	0.0065356251340112
164.458501902023	4.02795574958124e-06	3.47943793401491e-05	1.90887335534843e-06	0.00173801144890769	1.64376121313052e-05	-1.00830525714446e-05	0.0113984057529393	0.00047090736345955	-3.10785876741174e-07	0.19744844966572	6.48523684242099e-06	4.27562557935014e-08	1.4604820944367e-05	2.8339892200224e-05	-4.17834440649927e-05	-0.0155209721766785	-0.000270944257847402	-0.0714774695557785	-0.00289590110469649	5.53904474238043e-06	-0.197894662010386	-0.469726612954153	0.0140596864205699	-7.58213350041937e-06	-4.61574186284939e-05	-4.32874666948279e-05	-0.0019550919839351	-3.86235802723563e-05
167.082725766875	0.00437620868128582	-0.00675574889267703	0.00151531535705575	0.0124522355487713	2.91180357467115e-06	0.0178365247675908	-0.0206692131778296	1.2869130914087e-05	-2.55445317570829e-05	0.280830963499883	-1.06390289503683e-05	-4.80620642654833e-06	7.43740174971895e-07	-2.56566905174728e-05	0.00144249025777538	-0.00717945349049435	0.142516468942206	0.0157562485551673	5.24010459157548e-06	0.0706920280351416	-0.191504675254313	-2.52144261388373e-05	-2.48993717706784e-05	0.184938371104942	-0.00117202977407443	2.55737170110673e-05	-1.51353784637854e-05	-2.69560806994821e-05
168.952245156964	-1.75465180025704e-05	1.60465971355929e-05	6.60607746250615e-06	-2.09168793635459e-05	-2.32505737871876e-05	-1.50848811590893e-05	0.0321735148504276	0.0074182290683037	0.00239744488396061	0.208929607817161	1.77951649574445e-05	2.4385608163278e-05	-2.93514430288532e-05	-2.71454005672729e-05	1.21213526753293e-05	-2.56600298479207e-05	-0.000229465994032141	0.0778362123326307	1.97140843466918e-06	0.013419589870386	-0.423961624050264	-0.481165441261873	-1.37828335774037e-05	0.0371115082223443	7.07158212971304e-06	-1.05663495202636e-05	2.54351248295908e-05	2.15582363850115e-05
171.680945806241	0.000102616059923573	-1.71294172378654e-05	0.00266789379066972	0.000171744802615514	2.42943604299105e-05	0.027895205767495	0.00192500926491455	0.00260090974759632	0.0037333206801537	0.235587894572925	0.000116973385175302	-2.12689164682145e-05	4.62701484248494e-05	6.03949513619898e-05	3.85040525518221e-05	-0.00014483176595913	-0.00396813077125267	-0.00129720767569446	-0.0186667813872294	-0.0262952744949308	-0.428490115428714	-0.358332713228741	-0.0713501790833127	-0.0898318119892925	-0.000110204713323982	-4.59927513902466e-05	-0.000139386856170796	-0.00436066366965449
173.550458193073	-1.73963539104347e-05	-2.3535095032921e-05	4.0063543930181e-06	-0.00750943111085128	3.63668406681217e-05	-2.63632891654574e-05	-0.0621530128071975	0.0199766057309955	-0.000654136781957427	0.185362446349518	-1.9485534645239e-05	-4.24711183713063e-06	1.28464046356004e-05	1.1675569248401e-06	-5.11139714835961e-06	-2.83198567411365e-07	2.63507340976367e-05	0.0520721727656167	-4.61633447123328e-06	1.49915167780409e-05	-0.0699577989128333	-0.513682993886196	-0.0120267153735819	-0.0403581651968636	1.60455974277867e-06	-1.08072666581007e-05	-1.86970621337394e-05	-3.51818280657823e-07
175.626936112374	-0.00770344994852485	-4.13884442646238e-06	0.00470751843541086	-3.35819438200475e-05	-4.90000810751233e-06	-0.0240785939651256	3.10112864700824e-05	8.12420783561008e-06	1.12893364751292e-05	0.269197359331606	1.28911710823073e-05	-1.97450462689051e-06	-1.29646161604881e-05	1.04070925067037e-05	0.00254793811869658	-0.00252373090752014	0.0337945232397968	0.00219222784774191	-1.79447327209073e-05	-0.0571709437703512	-0.00180950033548901	-9.77226560813184e-05	1.18623940059526e-06	0.155925303199492	-0.00133679754323014	1.57682842513894e-05	4.81164741813444e-06	6.43566252107947e-06
178.003595611901	2.66793314903203e-05	-3.40658398910424e-05	9.14739294608299e-06	0.000864921698548312	-1.38904066845822e-05	1.93301717999124e-05	-0.0636259864793721	0.01355910378448	-4.48219599263997e-06	0.195674952749391	-3.26359488003079e-05	1.72333259573181e-05	-1.218391253611e-05	-2.53528936914326e-05	2.37665033116108e-05	-3.28679041664367e-05	0.000123417592672624	2.04156076735338e-05	3.82642125041499e-06	7.08729880865975e-06	0.0303624404722947	-0.363361392633394	0.0101378195109281	1.99269779725632e-06	-2.63807363759098e-05	6.36434190247046e-06	4.90331627440732e-06	8.34092278292168e-06
180.744054324386	-3.77437908633444e-05	-0.000771574550702934	-1.55132124987429e-06	-0.0121628237838039	0.00954254517662048	-0.040256564172097	-0.0326191074955584	0.0289554121023195	-0.0300058343859489	0.262974943115803	-6.51893117258837e-06	3.451259615913e-05	0.000588635348736011	4.84826680538361e-06	8.35139185084305e-06	2.6833925030344e-05	-0.000181924602733389	0.0511221616332586	-0.00451114852433366	-2.07661059940012e-06	-0.0121432324722248	-0.227121374901546	0.025715149481033	0.0421198769324342	5.83347706773801e-06	-4.04928201906519e-06	-8.86047204419018e-06	-2.72110291361133e-05
182.571090259314	1.70918750103846e-05	-8.3311372050164e-07	1.95536446005722e-05	9.28139672800422e-06	1.13942374108438e-05	3.38758048290738e-06	0.0427178290130053	0.00808878556264302	-5.74536854364849e-07	0.192612545442209	7.05179316792323e-06	1.49756180949844e-05	-6.4924758798773e-06	-1.38528094235311e-08	-4.40176070955743e-06	-2.2952097788878e-05	-5.36153513965671e-06	-0.0549166376516196	5.87935522782652e-07	-2.49736898757254e-05	-0.290615516504535	-0.654846464974159	-0.00914295365252017	-0.0027904134728165	-8.77873536223251e-06	-3.9794504763136e-06	-6.54495117980803e-06	4.60504186068393e-06
184.40538610889	0.00168468598085353	7.06137055737135e-06	4.84225319247241e-06	-1.588563625865e-05	-5.61862439031826e-06	0.00958110198300829	0.00714794586980795	1.79981546162448e-05	0.00762865680770776	0.239469665407593	5.61091026449425e-07	3.56799124860086e-06	6.81475835225747e-06	8.62277568918495e-06	1.2189230370189e-05	-2.55596848663416e-05	-0.000157121330443782	1.42689451761697e-06	6.81415499358051e-07	-3.00012993110739e-06	-0.235321748360925	-0.156904931654447	-9.6282051898017e-07	-1.99643449120245e-06	-4.8856033571057e-06	-1.47720311390998e-05	1.69045492844811e-05	5.31965563577427e-06
186.954600667636	1.2623082231089e-05	7.69098979660372e-06	2.83541048521324e-06	1.56906243039577e-05	-1.29746497121131e-05	5.17511960512055e-06	0.0355005732615734	8.13109509210504e-06	1.93377743806676e-05	0.179952051698691	-8.98989794691832e-06	4.25630701353379e-06	6.70509256815297e-06	2.11834797852515e-06	3.36962429539757e-06	9.86375445470759e-06	5.38253988455089e-06	-4.23564482824985e-05	2.41419303386576e-06	2.95497411142499e-05	-0.266508704724364	-0.461827045740011	-0.0148120620054638	-7.2812636292401e-06	-5.10831606956828e-06	6.84692147828408e-06	2.541233000359e-06	-9.23772971804753e-06
190.25976844811	-8.45862777681497e-06	-7.92557556093873e-06	-3.59423065041937e-06	-0.00999115436975018	6.20264456702923e-07	0.0104516120077703	-0.0325108415888772	0.0165027589892001	8.29744582250316e-07	0.249312934219494	-2.42399585463999e-05	2.24785495182806e-05	-1.74208230662305e-06	2.64543985560462e-05	1.07893774935671e-05	0.00633633984664963	-8.31127494932737e-05	0.0203922097715086	-0.0169586937097069	1.11689850517513e-05	-0.114450416180284	-0.541310974994788	-0.0411515825372539	-2.46437175955923e-05	2.54582901512314e-05	-3.6625891011744e-05	-6.8295936110537e-05	-3.95801914199361e-07
192.396360182759	-0.000856144484959307	-0.00207725674351602	0.00204251638743306	-0.00789399864515965	0.00817853291379077	-0.00833135708478457	-0.061368479302179	0.0305328793159094	-0.0292997554220978	0.230468877101115	-8.17807128433568e-05	0.000411182972136006	0.000632075632201983	0.000748430915911135	-0.00395112056977008	-0.00360330507461796	0.0366619452236196	-0.00118255469177625	0.00178104248965649	-0.0024733017992407	-8.70628703964077e-06	0.000275353424983127	-9.70191991168933e-06	2.99055228111208e-05	-0.0023171602671187	0.00199230363288725	0.0018265865629316	0.00222249293886662
194.829730608948	-9.15481075826335e-06	-6.9207497445811e-06	2.14420404743232e-05	0.000294820964112968	-4.09296922502465e-05	8.91439094772175e-06	-0.0273423920084366	0.0165264743664203	-0.00853351382781759	0.244153602378816	-5.76591703418309e-06	-2.87390305488899e-06	-9.60803871784718e-06	-2.32509813146616e-05	9.53889940179923e-06	2.69834386987181e-05	9.65755016203888e-06	2.34942552981446e-07	-4.00648481158198e-06	6.95370350222859e-06	0.0493882991477834	-0.455637345390352	0.0351872196074048	-0.00138994405981622	1.52015175884138e-05	7.36531729296201e-08	-5.21583793535944e-06	-9.07992858926456e-06
196.754299656284	-1.91445509564624e-05	1.4368537765191e-05	-3.6265434791174e-06	-0.0165912652026217	-0.0051702610364519	-0.00353299729251949	0.0735213463463293	0.0431800658729103	0.0212627173596736	0.20822641386281	1.71647304468009e-05	2.14855886245761e-05	-1.4348500684608e-05	4.79235087052707e-06	-2.26070365152523e-06	1.15989986846279e-05	-1.85437197129217e-05	0.0600369466455734	-1.59857893186985e-05	-2.65134779908525e-06	-0.21172683044275	-0.642474305517543	-2.01615316200211e-06	-7.65903964614053e-07	7.12917857682861e-06	6.94119764581619e-06	6.01103573804882e-07	-1.89302687684456e-05
199.430845734541	4.16669163000899e-06	-6.47682517607475e-06	3.43996141003353e-06	2.64065329268411e-06	8.29804006551604e-06	-1.00157551148083e-05	0.0373438664635683	-6.47285058219233e-06	-2.68559656149886e-05	0.238499490597997	8.56869457552375e-06	-4.87901899163253e-06	-1.45991739241306e-05	-8.73228727818529e-06	-3.37021041111982e-06	-0.0267779275816665	-0.000231611084749034	-0.10134107635098	-3.24909215108204e-05	-0.0447320957123479	-0.413639960736557	-0.450902011766172	-0.00316521765555585	0.123284072489844	5.82291371879444e-06	-1.54036026432175e-05	-3.3828474584442e-06	-2.16758281378658e-05
201.231518713657	1.6184504022329e-05	2.2576174369297e-05	1.07896488862093e-06	0.0109773923022611	5.54225277952673e-06	4.04935095823784e-06	0.0842304873897619	0.019388939035763	9.47064283804499e-06	0.185927842220308	7.77313686391923e-06	-1.73744827524562e-06	-6.64663165378119e-06	9.82977212275876e-06	-9.98809375398743e-06	-1.51515456420057e-05	-9.43825137483223e-05	-0.0572385747992347	2.22623429249579e-06	1.80113058323628e-07	-0.42617643092074	-0.365649728439428	-1.27732902853229e-05	3.7543064450465e-06	-2.01003397950682e-05	-2.03494940438747e-06	-7.49857031739723e-06	-9.71474855510392e-06
204.102132081553	1.02054802558238e-05	-2.03811280860857e-05	1.10747153507832e-05	1.04804242509545e-05	6.93239013425489e-06	-1.15119124112362e-05	0.0217881513132749	0.0067588685570631	1.32022714352231e-05	0.216565822220631	3.24183653379445e-07	-2.21287938015727e-06	-1.19336549103453e-05	4.13703279510124e-06	-1.97317555878118e-05	0.00148134162800633	-0.000229937102876436	-0.0209032063635375	9.57529530246939e-06	1.31474572773407e-05	-0.295186834781268	-0.0741145202626405	-0.0543635596443456	-0.0643825777315049	-8.47461700407111e-07	7.98831510535446e-06	-2.47327080586524e-07	-3.0475068125367e-06
206.088036501457	-4.36190204758878e-06	-3.97177807849956e-05	6.89588159870629e-05	2.47595790718947e-05	-2.21067435024608e-05	0.00752002873312831	-0.0464566966559505	0.0168079849032363	-0.012251797498245	0.230143706976282	-3.090156062969e-05	1.71142345990954e-05	-3.93330883651902e-05	1.41109673074865e-06	0.000366877908935291	5.71990027883359e-06	0.101022661451385	1.29336722241918e-05	-9.09358382802028e-05	0.0416068134591822	1.72334462499216e-05	9.32920681735248e-05	-0.0237463921876242	0.109652452836559	-2.33681679112976e-05	0.000237228757663638	-1.34385781685052e-05	-0.00165757334314933
208.266818953446	6.29454017413369e-06	8.26368465010149e-06	6.26993768352269e-06	-9.13282291495845e-06	-7.2396408738783e-06	7.86821889645548e-06	-0.0265938190723806	-1.37559069145957e-05	2.52955711753947e-05	0.226516804530972	-2.5958977230175e-06	-1.97883008615422e-06	-5.9373863147457e-06	-5.23169163771309e-06	2.13107895971577e-06	-3.94813335879665e-06	-0.00024699083734638	0.00346196291341706	-0.00719811110566116	0.0232916653617838	0.0526074716520867	-0.534386319230776	0.0293875645192713	0.0572969502244116	1.8283742642958e-06	-3.37074797041104e-06	-2.43913477355414e-05	-1.08393794916083e-05
210.648407298749	0.0111981815672125	0.00795159378740612	0.0144662430108828	0.00725226721378804	0.00938218020823157	0.0197108629570228	1.35473747389509e-05	0.00636360887999455	0.0121211832417422	0.180341218181575	0.00401980728028593	0.00774396177453633	0.00393647078661996	0.00623210080521269	-0.0196447758526709	-0.0455315317482325	3.90750984641115e-05	-0.0879138121081692	-0.000800797702187643	1.10077998914307e-05	-0.136992077673512	-0.261482147651748	3.19516245752424e-05	0.000135007591917548	-0.0175018774757383	7.22179768389209e-06	2.6099730120363e-05	-6.04462154425114e-06
213.080239896715	-2.28230405908534e-05	6.98588555321754e-06	2.34605523797319e-05	-0.00296149068448486	-9.2302343774603e-06	-8.93867524643017e-06	0.0237606826789079	0.0103898791753214	-6.05321068915068e-06	0.223270307779394	1.72913425198303e-05	1.94389489793978e-05	-2.50815791738788e-05	-2.21275379047226e-05	3.64892177692321e-06	-0.0184861054520881	-0.000263417627339629	0.0712857421450337	0.00303157214869925	-1.11696223244455e-06	-0.264241625874908	-0.23861615550167	-1.3453880424857e-05	6.45422556713584e-06	-1.93637058451862e-05	-1.46987027896365e-05	0.0023831930027176	1.00910906295746e-05
214.847450421224	-2.36156677079942e-05	1.47057198176713e-05	0.00123783564044996	-1.90541002685206e-05	-0.0032662245510682	-0.0119980445461842	0.046457138053129	0.0213853889849116	0.0266666104663939	0.235330245933408	1.07578295117085e-05	4.19375676504172e-05	-2.98347322142972e-05	-0.000405732824307145	-1.90737186190066e-05	-1.55497258919345e-07	-6.76018845752174e-05	0.0280141383644114	-1.24267065744879e-05	-9.15657838516375e-06	-0.274656931473078	-0.552254036641852	-0.00310857813841788	-3.04550405500824e-05	-6.91736932179466e-06	2.10547495045961e-05	1.17230148226894e-05	1.35701517873163e-05
217.295474200327	1.19710643375079e-06	1.74584415376307e-05	1.06619621534962e-05	2.60445646920958e-05	2.21504271517772e-05	1.82046411875588e-05	0.0189221456396509	0.00158404096619529	0.000363400333824968	0.217547776109257	1.14168455330073e-05	-2.31732555864215e-06	1.94929967708461e-05	1.04382225594475e-05	-7.98712135019891e-06	5.32875999921787e-06	-0.000127186331581432	-0.0196652195596109	-0.00625640318606239	-3.40342482076331e-06	-0.303561297698196	-0.608921383321279	-0.0341849886985997	-0.0206472948756235	-3.41090652363072e-06	-3.94294638369913e-06	-1.38766482122917e-05	-8.89222698143634e-06
219.752773499308	-1.61933397265192e-05	5.19204134252975e-06	0.0064794659937097	-0.0169657080125657	0.0134801251951809	-0.0286086671801805	-0.0423660576058791	0.0308628211692653	-0.0322280405959378	0.22393442454169	-1.8926489148172e-05	5.07118735194479e-06	1.10939365212389e-05	4.10143361817231e-06	-0.00107846038053277	-2.66809084302151e-05	0.23913726638874	2.07638839280385e-05	0.0084506282547525	-0.0689077657711167	-0.214636832501763	-0.000131035759381981	-0.0416800499081272	0.14987100677706	-3.63776036042806e-05	3.11099695033067e-05	1.90027936491288e-06	0.00503466013650054
222.487700774981	-9.9606511294648e-06	8.18831388958278e-06	-2.69070640711088e-06	-3.41954469537593e-06	-1.21242356378096e-05	2.08501966691605e-06	-0.0327547878408044	2.13421751728136e-05	-1.45450419753032e-05	0.213279985882453	8.23010913767283e-06	6.76731934852182e-06	-3.04988619185147e-07	-5.20413504595827e-06	-7.25660614679974e-06	9.05854932194685e-06	-0.000150225251169023	-1.15935120273097e-05	2.88322651386425e-06	-1.18263743593012e-06	-0.0212699054845384	-0.640206089921543	4.69129887800966e-05	-9.73129882772076e-06	5.43471509719511e-06	6.88236099460659e-06	1.26997637784671e-05	6.50502692495895e-06
224.734054188488	-0.00247024872142004	-7.95358385548938e-06	0.00516512455327799	8.51862891636273e-07	3.4712421952618e-05	-0.00402347030753867	-0.0277409657876422	1.15658398444287e-05	-0.00029612575686796	0.210330963692954	-3.71387566446552e-06	0.0027801774460603	1.75576269552593e-05	7.89761298353561e-06	-0.00512481013366839	-0.000503694784187969	0.105359483600041	-2.05133878704681e-05	0.000510894189093965	-0.0101216476086282	2.37879242316632e-06	0.000180834217721288	-0.000988747806729143	0.0115362935312303	-0.000448984438715072	0.00721329626112823	1.98477318726715e-05	0.000325806628196043
227.224615964395	1.38379477658904e-05	7.761522885256e-06	-1.37893372451752e-06	0.000197578640554211	1.96821912948825e-05	-4.82952972605295e-06	0.00390458612998488	1.86906513259852e-05	-5.46872809370626e-06	0.200515233249684	1.19279256860076e-05	4.22652277623756e-06	1.55387590629068e-05	1.00441890511226e-06	-1.66605832654441e-05	-0.013444713314045	-0.000214263941612555	-0.062895764959022	-0.00139692518016258	1.37327312439039e-05	-0.17508347121404	-0.39014827673531	0.0173415261933608	-1.92389636821978e-05	-1.6106786958497e-07	-2.06385020500947e-05	-0.000789710359188559	-1.58423894265354e-06
229.853655472554	0.0056725358446035	-0.0075357652623858	0.0041154136140205	0.0119621784233442	-1.78692555425763e-05	0.0203155217873982	-0.0183664687074692	1.73691429462419e-05	-1.90316571355283e-05	0.283442018072537	-0.00112686973815795	1.9134629318526e-05	4.45045496723761e-06	5.61046981645365e-06	0.000641288370998478	-0.00440316463010119	0.165581933564568	0.0097823977202839	-1.04044020059398e-05	0.0732711065646876	-0.180523602318436	9.6790485750408e-05	-1.60708755674129e-05	0.187553730772906	-0.000450856546810845	4.6485359985429e-06	-4.61020353562913e-06	2.99301545748966e-06
231.696900738299	5.93899618559136e-06	-3.61179916934208e-06	1.54819209736734e-07	-6.06838547658326e-06	-6.22910294821375e-07	-3.15092925315276e-05	0.0274994850793443	0.00472138458647287	0.00123520763893771	0.208981524633501	1.6192815842919e-05	1.91941753496362e-05	-1.20916034709853e-05	-8.48797274782215e-06	-5.24627009416411e-06	-2.0917819180194e-05	-6.9613228805263e-06	0.0801785098957998	5.8348139949666e-06	0.0164591877856294	-0.423773765093628	-0.487945932184411	-0.000706637423858203	0.0438026174443362	-1.3177316096181e-05	-9.01677931985065e-07	3.07288810254234e-06	2.14302744213315e-06
234.108583473023	0.00425226911991675	5.48381089487171e-06	0.0200279325686085	-4.19565271683456e-05	-7.37836638719341e-05	0.0434152099169615	0.0148115042784127	-3.70347038811563e-05	-0.000308615184217084	0.24755642536934	-8.94121132218189e-05	0.000418726285993492	-0.000117555462822651	-3.8768533234698e-05	0.0012976681282299	-0.000251385983132354	-0.0406463072774869	0.00794875068163829	-0.0108453909649127	-0.0134461336700306	-0.413166633087169	-0.119506432489204	-0.0367269614361163	-0.0440523090649929	-3.67028281012532e-05	-8.5413916897751e-05	-0.000179076063692356	-0.00664543415431729
236.323715726217	7.97992340126288e-06	-1.06408355150144e-05	1.18676383630733e-06	-0.00783821925831882	2.746166047957e-06	-1.48835259748679e-05	-0.059686011524794	0.0178992018008608	-0.00024078479441129	0.186025712777148	-2.74632252062981e-05	2.67961606702277e-05	2.44035801985499e-05	4.78436427856594e-06	-1.99678838252667e-06	1.21110884092676e-05	-5.29019296929242e-05	0.0549937491722916	-3.72013322838281e-06	-1.19475381850946e-07	-0.0724570196445136	-0.52112709029491	-0.016396828861387	-0.042189565537947	4.86015348190675e-06	-1.63313483992244e-05	4.79602350583713e-06	-1.8807944266942e-05
238.392140076564	-0.00839863740099493	2.85183467265144e-06	0.00713065384447732	-1.69523449149489e-05	-3.93809668138987e-06	-0.0266610918945753	1.55183855027727e-05	-5.12827473042985e-06	1.90816560926218e-06	0.271559512442142	1.69985672253071e-05	-2.84032638672322e-06	-1.71538964030069e-05	-1.53078410247826e-06	0.000704750721148528	-0.000516228730831747	0.0653625687884844	0.000273675595023058	3.37282377575555e-06	-0.0599807934495558	-0.000117974770360377	-0.000128799037098998	-7.85861809633262e-06	0.158489317257227	-0.000174986652856581	-1.10156872636668e-05	1.17275787943736e-05	-2.71173548906778e-06
240.772475145055	2.33451319372247e-05	-4.71565883175914e-06	2.28584182869549e-05	0.000759091405250123	-4.12570479694299e-05	1.03076214780804e-05	-0.0598977928230999	0.0136359226638393	-3.35659156208261e-05	0.198349409065799	-5.00092933391219e-06	3.06206487466814e-05	-3.15533261595057e-05	-1.83871091440512e-05	1.9446244373171e-05	7.19768480334158e-06	0.000117779641933055	1.8758969397464e-05	-1.28401579212953e-05	-1.92213171443125e-05	0.0374990134017678	-0.391767790650212	0.011421530484864	-2.21348867210974e-05	-9.69426702932875e-06	2.13309109426279e-05	-2.75074150837942e-05	2.64946046411142e-06
243.507296378851	-2.23091084381423e-05	-0.000623545007835821	5.45853879610967e-06	-0.0088945101636949	0.00840555861117918	-0.0405669331846387	-0.0239905828122362	0.0239419866768515	-0.027595974072122	0.262501414507377	-2.19964753778788e-05	1.07428269061912e-05	0.000617525461692885	2.14308690434433e-05	1.27202362689548e-05	2.05099208548387e-05	-0.000128036429900411	0.0513338569694851	-0.00611834195421413	-5.00260275773679e-06	-0.0217222619496406	-0.22273219667661	0.0272147598904426	0.0454158297653854	1.53081303927717e-05	2.37445776620544e-07	-1.91136405908081e-05	-1.39906930530919e-06
245.312741747206	-1.57002285627223e-06	2.25724145840286e-05	1.95753079358008e-05	2.96506033321993e-05	4.65766313948356e-06	-8.98719652140658e-07	0.0429178241729902	0.00897849197024334	-1.60797790005445e-06	0.194556273461003	1.26189422191635e-06	-2.44231394079222e-07	2.41828664064372e-05	2.25684520871205e-05	-2.20647542591995e-05	1.07298860727231e-06	1.20622503909715e-05	-0.0575484475349569	-1.0039546014011e-05	-2.74191127295094e-06	-0.291918675090905	-0.645677494715576	-0.00785174967777192	-0.00166426306268366	-1.65910136065147e-06	-1.96973153728043e-06	-2.4337255460223e-05	-3.55696018718332e-06
247.141392313573	0.00589078748703298	-5.02427998885777e-06	0.00035916208883189	1.362561281129e-05	1.94404125458646e-05	0.0133821553356521	0.0114645847777882	1.80056429271328e-05	0.0116992375959262	0.243064448572351	1.32886752241479e-05	2.77542869603944e-06	1.65196404256294e-05	1.60138439960307e-05	1.37201367726179e-05	-3.55293151667881e-05	-7.54547784466931e-05	6.40733642508355e-06	7.24044271949614e-06	-1.93713024883336e-05	-0.238598742030529	-0.193219478177588	-2.77980230467178e-05	-2.79809196794825e-05	-6.44421956122154e-06	-1.70781610276068e-05	1.56167535381002e-06	7.30816620608648e-06
249.693547223055	-1.07455874670962e-06	-3.55300788609649e-06	8.71683643017031e-06	2.42344045248533e-05	-7.03939753430071e-06	-5.16988786142605e-06	0.0435945205719796	9.08451320253795e-07	-3.58538403382854e-06	0.184318072432809	-1.38713929908725e-05	1.21584741871753e-05	8.04611627889644e-06	1.45308205786853e-05	-2.65596481358194e-05	2.91306778591718e-05	-0.000101188766157048	-3.73350145568013e-05	1.3531710795349e-05	-5.9174567634321e-06	-0.276376165283469	-0.476372444947143	-0.0165918717726441	-4.91344416125722e-06	9.45573491947421e-06	8.46739063942132e-06	-9.64785670031888e-06	1.16982349040267e-05
253.230034451979	1.01408374953349e-05	-1.19570244386786e-05	-3.90564547804803e-06	-0.00992091861728831	6.67713621749676e-06	0.00245048998741444	-0.0426351172731538	0.0149432414319165	-8.15449255651118e-06	0.242271421377642	1.02399929242532e-05	2.07365500186048e-05	2.66665236643484e-05	8.8868343416552e-06	9.73030683420816e-06	0.00165226124194215	-0.000268514051116335	0.0169617986005566	-0.0353743283121932	2.72546386173767e-05	-0.0479182628877061	-0.901289866670927	-0.0631497581486674	0.0107196152681103	4.62291663996301e-06	-1.19041109308317e-05	-0.0138707789747784	-9.82422681203412e-06
255.877946027197	1.63652467034994e-05	-1.83108196999229e-05	1.43351279142976e-05	5.979541926656e-07	1.44822754152895e-05	1.67547851463541e-05	-0.0384810838078717	0.00703577248253232	-0.00608216688490644	0.206800205118964	-7.08501038901644e-06	3.10818596243553e-05	1.39023143303637e-05	1.36005531614301e-05	-0.0221144802784348	-0.00266885632447592	6.4138489083879e-05	-4.35797127125855e-06	-1.15336662119336e-05	1.16873293255723e-05	5.18143444901909e-06	-5.30679635206955e-05	-2.74729447713187e-06	1.07401934232128e-05	-0.00022353221699059	3.32193153709407e-06	4.50211919082303e-06	8.07003269126964e-06
258.409258269028	7.81148763616253e-06	-5.69244959522461e-06	-3.73408308323831e-06	-2.26671564553365e-05	-1.57520236019947e-05	5.81656266372167e-06	-0.0221812430055937	-1.57995512863297e-06	4.06903327625124e-06	0.212145424051345	-1.50698253420624e-06	-7.94191845529045e-06	6.21305046525515e-07	8.95163355131032e-06	2.80380887836649e-07	-0.0036842866632583	1.4877264016681e-05	0.027272159928074	-1.40920487762877e-06	-1.29469384641331e-05	-0.0532774849958181	-0.558894194361238	0.0533249099330345	-4.10985461376254e-06	-2.41772817967304e-05	-3.1715019880369e-06	-1.24323201176689e-06	7.25609280865803e-06
261.316386494459	-0.00453446990333722	-0.00664615673960105	0.00179981418682009	-0.0119685171716904	2.12535481715865e-05	-0.0178352986291784	-0.0197768933790788	2.05414586475725e-05	-1.13204904495235e-05	0.279392157980197	-6.26449633384663e-06	4.41221757625526e-07	7.5564628546715e-06	5.91130825060516e-06	-4.03618578748746e-05	-0.00128200062479481	0.281715145424864	-0.00468538316118642	-3.16369941136223e-06	-0.109922976608403	-0.168519863789603	1.33278755876159e-05	5.86069275725196e-07	0.272222615304732	-2.82526691158241e-05	2.09773988684938e-05	1.94639635155259e-05	1.77407161414255e-05
263.44147016357	3.13446660913142e-05	7.45730175071168e-06	1.45827468549805e-05	0.00192825466707992	2.1073736096161e-05	-6.59670096255856e-07	0.0501345494383013	0.0165856664644867	0.00591967365388352	0.206477249792223	2.89310804313418e-05	3.04515147683991e-06	2.19713105310624e-05	1.17929402092702e-05	7.47786611881037e-06	1.49344129831731e-05	8.86092592168746e-06	-0.101319949691642	-2.38130801915935e-05	-0.0489415556673518	-0.489902281553241	-0.761709106692832	-0.00860184319570025	0.0968602641037138	2.38973646484111e-06	9.2684322684079e-06	5.10463172286976e-06	-7.91977839044505e-06
266.675029838046	-1.45027982549199e-05	1.74989121009466e-05	-1.08694167971438e-05	-2.15293969827312e-05	-2.83132791768409e-05	-0.010270267525636	0.041517609049575	0.0185768827817805	0.00541184407221565	0.229198131897033	1.82807579103229e-05	1.60186111696899e-05	-1.43534340955137e-05	-1.13895765682589e-05	-1.33388568779066e-05	-3.26215164858569e-07	-9.76047136360804e-05	-0.00161023097914751	0.00331741731648918	3.06863473683608e-05	-0.448359302585665	-0.462028868601958	-0.079469275111317	-0.0427527473511266	6.41277739304237e-06	1.49456790728752e-07	-3.25226586907271e-05	-9.46129456324445e-06
268.858814067238	4.29202346004341e-05	2.7670351839617e-05	4.91420800144837e-05	7.85475276568259e-05	-6.61127339990217e-05	0.00488079120886392	-0.0482759578552466	0.0179379478981118	-0.0106289795943631	0.222280458251698	-0.000141549112004311	7.04531564583255e-05	-0.000140381072383639	-0.000161139421805683	0.000564256829324116	-6.66620565678639e-05	0.126765631245558	-0.0161950191312809	-0.00379528627300207	0.0504130377152205	-0.00113354035109093	-0.238753945269778	-0.0543846223786894	0.135538780493815	-2.92755446145789e-05	0.000425227731084274	-6.54654860113081e-05	-0.00523206339098407
271.923819584491	3.22338702486277e-06	-4.82412593935421e-06	5.20704711866081e-06	-9.96089925438949e-06	1.23130963387509e-05	-9.08006927254899e-06	-0.0419762148535568	0.00920522001154033	-0.000319621486338277	0.205331909882537	-2.90865419904095e-05	2.68426239147178e-05	8.07110009812866e-06	-4.3744658371475e-06	-1.58219670156111e-06	4.6497181307657e-06	-7.58948466011979e-05	0.00732830068199706	9.83942380012169e-06	0.0451169800467865	0.115088778286141	-0.792619866224083	0.0367084231871003	0.0442738494121429	1.52954360591005e-06	-1.36482123959107e-06	2.97681655400963e-06	-3.50264134141916e-06
275.229744021614	-1.40552171762656e-05	-2.02879757141541e-05	-4.37825546790023e-06	0.0154391092710055	-0.00566930803338644	0.033171853607273	-0.0508688067183171	0.0329551677262848	-0.0264089733402663	0.257331115806596	-1.67106968303087e-05	-1.06799577355261e-05	3.96494588644779e-06	-9.60637574709844e-06	1.9646569869766e-05	-1.15807593155432e-05	-1.84070689333979e-05	-0.0600550507812179	0.00626099218602824	-1.15770038408913e-05	0.023474336968758	-0.469660314289441	0.0400472881675172	0.050724290156117	3.81839558018633e-06	-8.20071176664604e-06	6.46361787960479e-06	-1.9625220019352e-05
277.02562484191	-2.88207736070019e-06	1.85026856118369e-05	1.91475215088919e-05	-3.6840445616171e-07	-5.26159657245094e-06	-7.92167197450905e-06	0.0429837478998701	0.0073609280221522	0.000396807431647806	0.193277021440859	-5.32617324359709e-06	7.18004314179274e-06	1.84444692954285e-06	1.50365267367619e-06	5.24724461010621e-06	-1.56270701678576e-05	-0.0001322070778249	0.0506724858093831	-3.27842537292111e-06	2.09104445884972e-05	-0.310772111963882	-1.00752630173329	-0.0109609859663516	-0.00310818167895726	-8.16023549426212e-06	-4.57604028443307e-06	-8.84318603086842e-07	1.64712002130021e-05
280.196467284632	1.91301012262103e-05	1.73523735964998e-06	2.57173201267324e-05	4.54487349040465e-06	3.37187635803873e-05	1.10794288431208e-05	0.0193906574271358	0.00278765428887022	0.000628226436120524	0.220875571480803	1.5131278372304e-05	1.77429619573406e-05	-7.76828601189558e-07	1.62172103930719e-05	-1.56246440675417e-05	-2.52535947608756e-05	-9.700233562604e-06	-0.0284805088184737	-0.0144696092199848	-0.00507557310787992	-0.340207814398578	-0.944829063750944	-0.0486938022848871	-0.0313863328238748	1.09037799521783e-06	-1.46472927570408e-06	-3.94953479632669e-06	6.01019832786374e-06
282.59562917778	-3.63714930232554e-06	-1.38775591371681e-05	0.00418610773954379	-0.0155478728909828	0.0118901301457277	-0.0253724745788776	-0.0407601695414859	0.0296457159060054	-0.0302558981543524	0.222899548819752	1.27520322720638e-06	1.47110874277996e-05	1.74532296866906e-06	5.24200080306919e-06	-0.00524782892763699	-5.22617410107648e-06	0.359631514178701	5.49026344918785e-06	0.0171157810671894	-0.0939761640220046	-0.226299252906952	5.19461598166126e-05	-0.074666488544302	0.197581243562391	-4.99412620481373e-06	0.00404393358491435	-4.06661970301125e-06	0.0116016546494863
285.444341277739	-1.04610125641534e-05	-1.80678177191699e-05	-7.53462049957719e-06	-2.81032093457528e-06	-1.57930621042596e-05	-3.42383708233181e-06	-0.0296774433364963	1.39623323879345e-05	-2.59196813447203e-05	0.207299031477509	-4.36782474695407e-06	1.32389077576839e-05	-1.64942753964156e-05	9.83089948996513e-06	5.8606480444167e-06	9.29595129767791e-06	-0.000210012191395509	-0.0134766863899172	0.0134914315663909	-3.08566664099677e-05	2.25024267888203e-05	-1.00610690047636	2.95290987244717e-05	3.6417333815006e-06	-1.30640034035474e-05	5.56880475729604e-06	2.584231578341e-05	-2.17471363020066e-06
288.671493296703	-5.42009669416477e-06	-1.3021956566534e-05	-3.07683598062661e-06	-1.15895904170446e-05	7.98913797908529e-06	-0.0064520146459249	-0.00263196834037355	0.00235570481143214	-0.00216399878039564	0.245122122186015	-4.81415728121207e-06	6.43752716556142e-06	1.23983367254795e-05	8.31705270748628e-06	-6.31242149128413e-06	9.26370114573522e-06	-4.84366813760151e-05	0.0205930849569215	-0.0197376599768158	1.38630070319405e-05	0.0610788084423405	-0.720295872961093	0.0700017275094074	-0.0300680712446602	-3.14106386700428e-06	-1.16119248563976e-06	-6.21506897077892e-06	-6.9044498158813e-06
290.63374166084	2.69520337482905e-05	1.7734022118993e-05	4.88223466927118e-06	0.0196946904618605	0.00416713131521675	0.00014430791514209	0.0703592977915199	0.0320349661067184	0.00718805386806104	0.190787179013766	1.14111323476514e-06	1.65700820447343e-05	8.34485283516966e-06	3.22152960786817e-05	-1.28798408912933e-05	-0.0070670796711582	-0.000215603953557591	-0.0816805531445541	-0.00215546102510917	-2.42170115383714e-06	-0.219192650216991	-1.08344105248692	0.0058575928173836	-4.61062783165603e-06	-3.32688092072174e-06	-1.72130397480596e-05	-2.41125563665936e-05	-1.81774832594441e-05
293.867655203278	3.29536239985201e-06	1.07012786972877e-05	3.17878626874063e-06	4.67043866342895e-06	1.77753627211768e-05	2.95816665209438e-06	0.0253575001351505	-2.16379879427066e-05	-5.32318533524661e-07	0.224759917362713	2.1633466288507e-06	-1.40579790802062e-06	1.005967122568e-05	6.76237493212067e-06	-4.06338196865828e-07	-0.0357928173081093	-1.09266149019872e-05	0.132788655883684	0.0083600107685067	0.080457571816326	-0.492022763027683	-0.790138217956659	-0.0174037684956465	0.177817362775985	-3.20890463402505e-06	-1.24233214022436e-05	-6.45397643577085e-06	-7.72436119118045e-06
296.101995000387	0.00434808354858755	-0.000110736236813221	0.00439032185600512	1.45432402229992e-05	-9.58897962452034e-05	0.00472916599305747	0.0564784849477531	-3.11362675779484e-05	3.22781209961934e-05	0.169992438192308	-7.80534712323463e-05	0.00236605871366692	-0.000104238049407693	2.46152167501964e-05	0.0259684926618955	-0.00196513372662321	0.175895738662193	0.0686169171561966	-6.19997043102826e-05	0.0260197001392049	-0.471618536537557	-0.316482330020595	-0.000147700230077336	0.045532203796315	-0.000153790472799549	0.0130136736204212	-0.00012989068959746	-4.33869031480737e-05
298.965187983463	3.3727169561716e-06	3.67284828902807e-06	-2.2698264740122e-06	-0.00781188594393145	8.92716467567932e-06	-1.7720230053003e-05	-0.0480238338668087	0.0104536605878398	-1.40718651248623e-05	0.190903991866364	-1.00097675065523e-05	1.99079933570514e-05	2.93893282851081e-05	-2.83893716916374e-06	6.96140039174524e-06	0.00859670681787855	-5.80307525081405e-05	0.0893131664354176	-0.00752916095308388	1.58983150521183e-05	-0.0747924779322568	-0.884016122776004	-0.0576400990263087	-0.0288332947659886	-5.77512453898495e-06	1.92794685337754e-06	-0.00421710164180009	-2.07655627500668e-05
302.266231447986	-1.42679724192409e-06	1.06937358263062e-05	-7.53249356631003e-06	0.0108862061206343	2.25661994098909e-06	3.7043639803831e-06	-0.0384496690325143	0.00222282653230561	0.00210185051066855	0.237834202628433	-1.59060079939033e-06	8.28236716848014e-06	2.01796548133835e-05	1.18579548440595e-05	-7.17165473719083e-06	0.00752653453843237	-3.72600715410099e-05	-0.0382187479729201	0.0270290075822084	-0.0822917186473609	0.105584849869007	-0.778842176615356	0.0429595726949635	0.140447897941078	-4.65806580216255e-06	-6.13555978716046e-06	0.0131325068751579	-4.46496064948197e-06
304.231152839265	-1.08925082362807e-06	7.92440232046015e-06	7.66257517863212e-06	3.1004054697167e-07	1.09494531358625e-05	3.89237798673575e-06	-0.0577558041999821	-3.53496895513903e-06	-1.23518617551311e-05	0.166352509892605	8.67552149534601e-06	8.23201269447186e-06	-1.23855227965378e-05	-8.54554428095954e-06	0.00828255287175972	-0.0258837717292464	-5.75205381591582e-05	0.0597108770759061	1.95507188614713e-05	-0.0141563689972076	-0.0606032064848116	-0.445821518848222	0.0263206844171021	-3.12730424552277e-05	-0.00886238421262159	-2.09702245405682e-05	4.91363138904676e-06	2.384433320803e-05
307.53027739717	1.76790110803507e-05	1.90613476454472e-05	-3.04138732762576e-06	0.00258895250612145	1.08199047302283e-05	-4.94204002535425e-06	0.038349804213594	0.0124974704568665	-4.03281210819741e-06	0.216774628940158	-6.76849917621032e-06	9.87477662405236e-06	2.29581903415903e-05	2.31280838732441e-05	-4.55109363978687e-06	-0.0190410043569515	-7.87226985437224e-05	-0.0762245542403226	-0.00876714118982203	-8.42327455647411e-06	-0.317874733586444	-0.761982419230209	-0.000285238830560434	-9.54368186503635e-06	6.41956838997093e-06	-6.46801332365243e-06	-0.0063903080676432	-2.02038222687273e-05
309.890049058357	0.00810173001071633	-7.20900209606444e-06	0.00440830274547011	-1.64479970679215e-06	1.13701883767102e-05	0.0182973757207471	0.0134032166607028	4.1091254219111e-06	0.0151196665204423	0.25076590563998	-4.78888445882251e-06	1.62616667665599e-05	-2.83281695368989e-06	7.44625368835363e-06	0.0136261375807719	1.37977643563937e-06	-2.61648732517757e-05	-9.17476288069547e-06	6.31073135761623e-07	-4.54821562799749e-06	-0.258672895281728	-0.397474400409074	-2.85972583092809e-07	-3.8180803381768e-06	-2.44469285735377e-05	1.19208019439251e-05	-1.09191222246827e-05	-6.13764001339619e-06
312.516449950687	-1.04377896608234e-05	5.64747249337356e-06	1.7627460438841e-05	6.43536382144383e-06	-6.08644658454122e-06	1.70474162816506e-05	0.0442818173192565	2.09981475574277e-05	-5.35260437187283e-07	0.188702794203342	-1.094004584748e-05	-1.6499017769797e-05	-9.18135119167592e-06	-5.58211259847432e-06	-3.87723973839124e-05	8.44464408612471e-06	-0.000225657584126879	-3.54721956014096e-05	-8.36353507098191e-06	3.49263687212508e-05	-0.301818898660712	-0.802182876416489	-0.0331723458488625	-0.0111160956323457	-9.39388392158046e-06	-1.18126727746113e-05	-4.37985579409704e-06	8.73638530126377e-07
315.908466425434	-3.56744629451339e-06	-1.1372644854719e-05	1.39247499090838e-05	-0.00920754204238193	1.78213868192405e-05	0.00914626666645949	-0.0297031429990523	0.0151410590074807	-2.39346112737648e-06	0.250018951857498	-4.66066261640735e-06	1.08338608181623e-05	7.72610450218883e-06	2.19321314355357e-07	1.18340891015726e-05	0.0119344088278456	-0.000174530835747603	0.0338165523346372	-0.0321859218331121	4.29443810099316e-06	-0.0845844382820482	-0.766672203993576	-0.0859248125712217	0.0257404724697948	1.49694650166302e-05	-9.02886967241693e-06	-0.0124937524275831	-5.85843637432844e-06
317.852682823707	-4.28272957743067e-05	-0.000321572139316003	0.000710915393264699	-0.00497667686242645	0.00546188429970829	-0.00589566341649056	-0.0575282277875207	0.0269381229346785	-0.0259913195500512	0.227410022549657	-0.000277773019856086	0.000145993149672775	0.00027055505792127	0.00047974892294396	-0.000817038338389331	-0.00151382806344927	0.0197609834155889	-0.00143531546800288	0.00271281766950292	-0.00421352978761809	-0.000329762019798402	-0.454210804846492	-0.00241139653551711	0.00608355345886132	-0.00068455760342972	0.000590099259611549	0.00147171599205812	0.00244706100457589
321.002418052926	1.18482099956322e-05	-3.95348755676549e-06	-5.49951007296272e-06	-1.49702266493229e-05	8.97984140089684e-06	5.42627683176886e-06	-0.0401852828950221	0.00923706945147359	1.34673486263099e-05	0.223501380419058	-2.35669806776376e-06	8.26883815551139e-06	-1.65651369578951e-05	-5.07250610549086e-06	-3.70509964379574e-06	-6.68182850216092e-06	8.77245436266e-05	0.00191334785084439	3.7254940633506e-07	-3.25425846197869e-05	0.0382755969802356	-0.610551453027953	0.0524762560827708	-0.00277228193043627	-2.76314527788028e-05	1.16234776800098e-05	-3.57123344876848e-05	1.80205962089308e-06
323.960233304	-0.00594236849531699	-0.00544664748687557	0.00789507256902086	-0.00706901840396916	0.00158875539941498	-0.0251935230314606	-0.00886696526649858	0.00141650515865261	-0.00115841222950698	0.286937081791872	-0.00180971726748247	1.37661332735816e-05	2.33023871218676e-05	2.08075567081055e-05	-2.48497711961457e-05	-7.57629050765902e-06	0.3531311623043	-1.42917972069046e-05	6.07558514656793e-06	-0.118056416481081	-0.157329001108394	2.43274388247335e-05	-0.00348124857765443	0.280655801869988	-9.01512160200744e-06	-1.35746913323381e-06	3.21606090931335e-06	-3.04249392345443e-06
325.980704026501	1.81795020993132e-05	1.67725659107474e-05	3.32910493498096e-05	7.38327802692211e-07	3.43957845435719e-06	1.23908434927476e-05	0.0302708972971571	0.00567160853338737	0.00162078407516532	0.207084413443718	2.39514173507398e-05	2.06453983367481e-05	-1.46480859016066e-06	-3.34595428136793e-07	9.26040147168317e-06	-0.00599464364909896	-0.000208688843120866	-0.111477140411646	-3.26064062715478e-05	-0.0603664039194388	-0.493095427344736	-0.811653886579138	-0.0152926584659938	0.11813913484781	-1.52074276689536e-05	-1.76869899438871e-06	-8.06560144796971e-06	-1.66389350321696e-05
329.163549084238	-3.33387038818714e-05	1.11254990478525e-05	2.36923183055161e-06	-0.00377357133479702	-5.93490049759268e-06	-0.0245030492097011	0.030461255721446	0.0218084082918824	0.0156170680819949	0.24316713644306	4.21633649217034e-06	-3.21582256939373e-06	-2.11468542032428e-05	3.92012264160423e-07	1.26368983808438e-05	-4.53738227622489e-06	-0.000182795319524959	3.78371040411617e-05	0.0204891915073322	0.00162974256532601	-0.491907454670451	-0.655256766009552	-0.0909649480166857	-0.0526378918160588	-2.68864923023256e-06	-1.3612954417756e-05	2.31953050008525e-05	-4.50080620203444e-06
331.103891906971	1.60488820947409e-05	-1.85420417350359e-05	7.14972883439158e-06	-3.35259515785184e-06	-2.7757343214239e-05	2.93279665697441e-05	-0.0650343474958089	0.0264120555955931	-0.00481258171152831	0.188848651776803	-1.72827508983732e-05	-4.51967014119465e-06	-2.61747905344718e-06	-1.80617300336483e-05	-4.06232488382003e-06	-1.42945615725372e-05	6.66001097094826e-05	-0.05065848267215	-8.4470650667039e-06	2.72855227144581e-05	-0.043050136249906	-0.698988327511739	-0.0165447334225028	0.00217294466267626	-1.9425370220726e-05	-3.28364567707058e-06	-8.04163445471783e-06	4.29683589792372e-06
334.399877794635	-1.18892907169903e-05	-2.02705291876839e-05	-7.0393820559383e-06	-2.11406811330053e-05	3.0267517471762e-05	-9.90245847286979e-06	-0.023526232353773	0.00139069267232785	-3.56458992601639e-05	0.210439239834157	7.872828401107e-06	7.50091745375265e-06	-1.04922440903601e-06	2.60578683273139e-05	-9.37807354546936e-06	2.70484828784094e-05	2.29327581913212e-05	0.020721058863899	-0.00749910025371288	0.0593450727855277	0.121156519319597	-0.865216043495992	0.0453693950853913	0.0697913463119332	-4.86898655255747e-06	-4.36704477724657e-06	-9.68330919588017e-07	-7.64797892306933e-06
337.737024759684	1.01359092265386e-06	-0.000588004305939036	1.58141556139908e-05	0.00818619327718842	-0.00780834814374982	0.0411364074546875	-0.0217464112617264	0.0223442111493303	-0.0262655279496426	0.264103653543187	-8.18707724127682e-06	1.8783049988762e-05	-0.000676903004757347	-9.78008114620135e-06	-3.93983497598684e-06	0.00027548360264831	-1.46176984580639e-05	-0.0622298572911913	0.0160691938929757	-1.66841448615409e-05	0.0113256974631301	-0.483288562023566	0.0506511589180816	0.0636332712625792	3.59593079934176e-06	-7.95515286893604e-06	0.000367666382142522	0.00151640066440379
339.599755049377	-2.0138179931561e-05	-4.21827909105194e-06	1.855272720177e-05	-1.05111022043264e-05	-1.90893208171054e-05	9.63698788535029e-07	0.0423045238851941	0.00787185648513177	3.38588551998152e-05	0.195355002895071	1.13266014558932e-05	1.28152803200994e-05	3.93073716853353e-06	-1.98177991843265e-05	2.35587450696012e-05	9.16893850475186e-07	1.25326988563919e-05	0.0587851850615064	0.000816040755082478	3.26657398991736e-05	-0.31527928102909	-1.01109366257086	-0.0102442367222742	-0.00216435911955586	3.18547624013954e-06	-4.3088364382771e-06	-4.12885034975146e-06	-2.7944392856633e-06
342.734503623857	5.57354775518941e-06	1.91506163227113e-05	1.96890790119581e-05	2.74372410754893e-06	2.08398612963598e-05	2.26094893420112e-05	0.0142584792773203	0.00030640260714412	2.68933651882917e-05	0.223918956208298	1.19094805963854e-05	1.35033526416019e-05	8.05224866733431e-06	1.57774477025297e-06	-0.00896835324452651	-0.00486955476949084	-2.97294590551977e-05	-0.0352867622568232	-0.0227479987664922	-0.0145125352533859	-0.335881518126029	-0.936229399948481	-0.0506789135170134	-0.0357756631552287	-6.28215452326487e-06	-4.6038681652252e-06	-0.00112508107356312	4.05767363968203e-06
344.693208429014	-0.000777932627685993	-0.00693261277955602	0.00141076487278354	-0.0224206724582779	0.0067562531992136	-0.00157160169411518	-0.0448866804837308	0.0199143488155173	-0.00524984354453515	0.163976033917804	-0.000790898451290302	0.000307221583565309	0.00407716056884923	0.00131129114066814	3.21830488560077e-06	-5.25529875528182e-05	2.22594325208194e-05	-0.00133765765925926	1.51789723155739e-05	-9.09173682136636e-06	-0.236134853921262	-0.613907384306336	-0.0152624690981236	1.48522471069221e-05	-4.8078840400635e-05	5.26963065186405e-05	6.4469459912589e-06	-3.17203864953667e-06
347.976001977197	1.17477969734151e-05	-9.85478185951497e-06	-7.16904371441785e-06	1.8173839594645e-05	-7.77695056216563e-07	-6.83051663095907e-06	-0.0369066206992444	0.00259280608517643	-1.26879151654303e-05	0.221336549261691	5.92172440309016e-06	-9.95989280799592e-06	4.19342041343005e-06	5.7912852184275e-06	3.45116199340287e-06	2.5163875154424e-08	-4.93104084065949e-05	-0.0243166223543005	0.0227519985182954	-7.04639597135503e-06	2.46464827246093e-06	-1.01581818441968	-0.0244618638069605	-2.46182039624916e-05	-9.86878399780251e-06	1.25436477471056e-06	-4.89055492781354e-06	1.50159552236976e-05
351.236302675268	9.84274453544422e-06	-5.17216740824611e-06	0.00407545597101488	1.2218895472257e-06	-1.07413968044896e-05	-0.0135038467798483	-1.93181119933995e-06	-0.00215711850217398	1.7041622913521e-05	0.246395420585129	-1.05741700825076e-05	-7.80991503258666e-06	-7.6951546843784e-06	5.86693389665387e-06	1.64449732968089e-05	0.00346597861989284	-8.62245750926726e-06	0.0200590553093988	-0.0210617940379295	0.00100180155023319	0.0439822881791398	-0.575273980507612	0.0585259479145295	-0.0228057314691837	6.54051618099606e-06	-7.08501765827567e-07	-0.00334986857749669	-0.00642253427331257
353.18273521532	1.26108389833958e-05	6.28048716543187e-06	3.34480077563173e-05	0.0117587673655386	0.000396335856175375	1.75435990290661e-05	0.0447526356509207	0.0117121283382527	4.20835665672631e-05	0.190256466772825	5.43561720004314e-06	1.5512653530929e-05	1.77622917774697e-05	1.11479682951789e-05	2.74690608187251e-06	-0.0172879484132681	-0.000300410066822392	-0.0897539712364513	-0.00692903421724264	-2.38509916504899e-06	-0.225429521926743	-1.04198171303074	0.0299220234349028	-5.07970978377658e-06	-2.25947334949815e-07	-1.15189696989545e-05	-0.00441999907414124	-1.09649911435471e-05
356.400577643654	-8.48464553859329e-07	3.65794355539289e-06	-2.93809415136938e-06	-0.00486920624126303	4.24473140265236e-06	-4.02816714740655e-06	0.0432835196743514	-1.3906194672243e-06	-4.40047073727642e-06	0.242704223819226	2.68670754686625e-06	1.08389096071556e-05	1.74055021442014e-06	-3.25103821506536e-06	0.00310638494546052	-0.0477731773008899	-0.000404127801844913	0.138924654145111	0.013767424855362	0.0873211006778428	-0.481992238664384	-0.692642389258022	-0.0117383867055733	0.208781165997479	-2.45631926455046e-06	-2.6768894568329e-05	0.00706886763942627	3.6717393228289e-05
358.396014518	3.45606351520453e-06	-3.31148295214557e-06	-2.23353079583983e-06	-0.0088073718074075	4.83440918006059e-06	7.56246357965146e-06	0.083232129243178	0.0161424464032443	-2.69345101069546e-06	0.180673923461811	1.2379437161975e-05	-7.10828988188344e-06	-5.32091831601994e-06	-1.32227902146947e-05	1.43949910973232e-05	-2.94070547975455e-05	9.85966086725678e-07	0.0745819364645934	4.87988712383197e-06	0.0183806978042006	-0.476898145516398	-0.587882516714928	-1.88099807036327e-06	0.0443531692613912	-8.5839075465387e-06	-4.48687436396066e-06	-8.39264446358809e-06	-7.44320059275974e-06
361.514802993784	-6.43657712227427e-06	-7.25970453718208e-07	1.45064525117722e-06	-0.00196182749916596	2.40999417718192e-05	-1.12220058467182e-05	-0.0148579503740642	0.000408169642260748	-2.0705141111906e-05	0.202132410614818	-1.94498075170368e-05	-2.00242212836546e-06	2.74998185951442e-05	-2.32227471674885e-06	5.45720450351182e-06	0.0180992211959082	-0.000156311529162937	0.0931294487726996	-0.00569155059114491	-6.63462366113209e-06	-0.1120089221567	-0.64420891741914	-0.0775481426633563	-0.0382863720989451	1.55496820641594e-06	2.13437917791028e-06	-0.0040996401451123	-2.30546130899111e-05
364.217005700277	-0.00475044313027093	-1.02115307501904e-05	0.00104951615728064	-1.32734389118372e-05	-2.29456720251291e-05	-0.0204061308468474	1.54532543402976e-05	2.14759116395532e-05	1.56046482315963e-05	0.26597539042588	1.7145713758083e-05	1.1390160854379e-05	-2.01539680766503e-05	-2.2359957865994e-05	0.00648355836534791	-0.0074520170024269	0.213375884126662	0.00848831889889917	-4.01566594727545e-05	-0.0895806291432162	-0.00849945529538974	0.000200007581570788	-2.15490816980819e-05	0.221503737023043	-0.00455655679314477	1.58795619575966e-05	-2.83314076635305e-07	-1.46374679756491e-05
366.746508953116	1.84112755385123e-05	1.03586073697801e-06	-4.50641433553601e-06	-2.34203592913707e-06	-1.49197222349565e-05	8.54910125735953e-06	-0.0723306025040488	0.00841338480512434	-1.3639254983682e-05	0.182148373789192	6.73191332523516e-07	5.73858087830153e-06	-8.57248730933296e-06	7.27108201464881e-06	2.28491358890779e-05	-0.00246083366060235	0.000168947027638152	0.0129010012020419	8.94821300839604e-07	-0.0239808075643886	0.0291780672372161	-0.514959827302886	0.0265905073538793	-1.42719007933323e-05	-3.20999318439298e-05	2.22555787942376e-05	-3.51600344621453e-06	-4.94625472738397e-06
370.052519966674	9.12036212293569e-06	2.15762567372324e-05	2.12311126926184e-05	0.000467176926213627	3.43643202245765e-05	-0.00555627110886699	0.00845300687816358	0.00907034131033528	-1.48756918322627e-05	0.230240020036588	-2.6512433780104e-06	2.26922488021566e-06	5.63400595977542e-06	-8.89144319086411e-06	-2.75876690856052e-05	-0.0206620344792485	-0.000219198301030651	-0.0546800141820327	-0.00204732211661466	-1.87677578183901e-05	-0.235404376710833	-0.371403259034754	0.0165748628558952	0.0202106478737018	-6.23170808526061e-06	3.36791509060457e-06	-0.00170975312502502	-1.45444419234546e-05
371.786945753806	1.00018372009364e-05	2.53535829530884e-05	2.96823423678053e-05	7.33083664786955e-06	0.00107046283257409	0.00565098175330634	0.0460612779151218	0.0172738200606899	0.0187958773701209	0.222487410311831	-2.42896475518171e-06	1.69419269339401e-05	2.60130860540761e-05	4.94659946316785e-06	1.52439269360026e-05	-5.92640790188484e-06	9.65587107903901e-05	-0.0288420356414034	3.47158754604587e-06	1.38662848765555e-06	-0.298480277916926	-0.874583486975618	8.22434973568482e-06	3.15714256908197e-05	-1.85476957502857e-06	1.31311828374053e-05	-2.85513957645061e-06	6.2242408877545e-06
374.901689813799	-5.25078246156128e-06	2.64889900322936e-05	6.36204394683102e-06	-4.0040069440934e-05	-1.08917244321003e-05	-1.04314848864367e-05	0.0430092860434988	0.00937557326818248	3.20165851709887e-05	0.210011335009803	-1.0509782106836e-05	2.32536771347654e-05	2.600065976928e-06	-1.46051373895461e-05	-1.46686179442957e-05	-1.46516416965317e-05	-6.73864593790995e-05	0.0132289760143225	3.01104575359562e-05	-9.0996357924657e-06	-0.337612367382119	-0.899470159009573	-0.0398812048862123	-0.0202490213083942	8.14250596196276e-06	1.48807994288402e-05	1.03678819917111e-05	1.18310236503337e-05
377.300026859795	2.03271081856852e-05	-2.54583997535146e-06	2.51087202200787e-05	-5.7521107867725e-07	1.95136871384969e-05	0.0228139381217484	-0.0182591502996335	0.00860485554819426	-0.00379525258921086	0.239408083955485	4.53055701283117e-06	2.64065640815667e-06	2.03245234552891e-05	2.1387759752767e-05	-5.48953089749957e-06	-2.17737174956426e-05	0.184937982659995	-4.9599509952603e-06	2.55431218753343e-06	0.0833970295825843	-0.203622684430225	-2.51680479339346e-05	-0.0518039153899963	0.201986973967261	8.70554626030892e-07	-2.14452203788877e-06	-3.24234056217139e-06	-1.19981185174692e-05
380.204402135421	5.68341665459208e-06	-2.65043954640949e-05	7.6224429589244e-06	-1.79745861680879e-05	3.05346856708917e-05	-6.31801107664712e-06	-0.038392653478133	0.00674647756224841	-0.00503960337151244	0.20567439319829	-7.93100419420976e-06	5.56362443471774e-06	5.54739954158694e-06	2.42709206791291e-05	-5.77181290399927e-06	-1.82614151480487e-05	0.000234324077822516	2.06143458904342e-08	-4.13571731641675e-06	-2.37282835201503e-05	-6.80538852156099e-06	-0.857587443877676	-1.12725779239986e-05	-8.96830683695171e-07	-1.42551518377634e-05	-1.21995159132473e-06	2.48233163061247e-05	-4.19312153724309e-06
383.394116436585	9.91268475815855e-06	-2.73933308744142e-05	-2.53918443722855e-06	0.000194765367710702	3.99794486746719e-06	2.50267269621742e-05	-0.0320731204898319	0.017708360829701	-0.00754817465726126	0.243497656010072	9.47335080523687e-06	-7.04250330766099e-06	-1.32319298952346e-05	6.66114887607016e-06	-1.66393227363577e-05	-7.07144354637217e-06	4.95862464526006e-05	-0.0145582119680909	0.00713148037623223	-6.54391348149274e-06	0.0813102008263476	-0.769258650254118	0.0639791323408289	-0.0156693670645964	1.15769532364253e-05	-2.25976882784496e-06	-6.2252405188363e-07	-4.48089274794935e-07
385.437491406874	-0.000118512237908807	-2.46853267607115e-05	9.5907710163094e-06	-0.00887328381429708	-2.12931615062108e-06	-0.00104259950287276	0.0653815634768989	0.0378577521847185	0.0193256415732946	0.213964037494471	0.000115404851840327	0.000126318821959025	2.83181654487507e-05	-0.000142766163227633	-0.000201021699025515	0.000134174452775443	0.0165397442814127	0.0514432540744043	-0.000689444197670642	-0.0131241232665692	-0.193362635031993	-0.729619212779807	0.0122720969173815	0.0405572126623507	4.68896630263471e-05	5.58814345612899e-05	-3.62768390399911e-05	-0.000386835897763465
388.500692648296	2.01046712265504e-05	-2.94843414967707e-06	3.24721301673023e-06	1.569733732481e-05	2.88552593531611e-05	2.68885852491864e-05	0.0190307371595993	3.61999845380667e-05	1.44844964556725e-05	0.20929156046034	4.87543781443426e-06	1.6208447326472e-05	-3.08455922110807e-06	1.20009525253466e-05	1.00523397029641e-06	-0.018865257793849	5.56415142680228e-07	-0.120605862227126	-1.13675313139868e-05	-0.0711514283018463	-0.493246778575233	-0.832551689028368	-0.0193418737471671	0.143392929593837	1.03486387482248e-05	-1.06182785409436e-05	-2.39496930593949e-05	2.32532158845045e-06
391.683998335347	-1.81494274465905e-06	2.12740439060271e-05	0.000566141966122399	-0.000519640304096914	-0.000486806732146855	-0.0289817461458039	0.00674853007866082	0.00738117032280786	0.00815405147208267	0.240913473888388	3.11938032312719e-06	1.08406591223965e-06	4.08084616750579e-07	-1.75343832494387e-05	1.6366915342711e-05	-1.99384254663191e-05	-6.10093355722459e-05	0.00297618692803556	0.0298179392510371	0.014174931383228	-0.487809931104069	-0.666727674913202	-0.0971451948774434	-0.0641582850595267	-1.13337127393223e-05	-9.72142031108865e-06	2.01081064871209e-05	0.0105403137601857
393.62126726607	2.34389965909766e-05	-1.36385453270895e-05	1.19935417804205e-05	0.00564996630208309	-4.4487020949987e-05	-3.61162309669034e-06	-0.0656962766219611	0.0241690691585103	-0.00214055055538039	0.185581441773486	-2.12232577883257e-05	2.43711217356229e-05	-3.37768794207888e-07	7.78453830256943e-06	-7.12812462043929e-06	1.08411379687879e-05	-9.42834798906762e-06	-0.0673422602997749	3.40664521909595e-05	9.36400735027387e-06	-0.0587767990627605	-0.875083209827364	-0.025702847742134	-0.0109954952625834	-5.87943316209244e-06	5.28335137297577e-06	6.79311657365573e-06	1.83511815163006e-05
396.946426052406	8.89952779175845e-06	-2.83528002181919e-05	1.75937599577189e-05	-2.27102610045232e-05	-1.81066122281826e-06	5.63921316000421e-07	-0.0191376596596273	-8.4614974149069e-07	-2.82689770553746e-05	0.215644144356939	9.78213379625024e-06	4.39721269725602e-07	8.00383589863424e-06	-9.85207225697613e-06	7.28602003987217e-06	2.51105910700679e-06	-7.83739347259606e-06	0.0290397224501035	-0.016711825627323	0.0694599048828404	0.118705890736989	-0.871092492165695	0.0484760404815956	0.0931036352109119	-1.17566072250027e-06	5.19712543823187e-06	6.41218555806304e-06	-1.54948143596982e-05
399.650142848253	0.00419528264540145	-1.69754945917147e-05	0.0194471088599286	-5.83369444461528e-06	7.68937351432788e-05	0.044779003329418	1.29293698040578e-05	-6.90286781913478e-05	0.00816589936193494	0.23884749376198	-5.1469478694557e-05	0.000504847816743649	-1.93680310635979e-05	0.000102265930760451	0.0109060948659707	-0.011992747316164	0.493170139977013	-0.0642539524849145	-7.10916795886772e-05	0.11312373605259	-0.0827133273262544	-0.214142801202358	7.36578356878051e-06	0.226884921972487	-6.28730023541723e-05	0.0136390357749222	4.63680653354646e-05	-0.000102364782185443
402.171048309757	-4.74807839348487e-07	-3.78794688165411e-06	1.41861049084707e-06	-6.45891087323239e-06	6.1085028240937e-07	6.83256377817245e-06	0.0440654168389609	0.011715997949283	-1.79013799330676e-06	0.203092953760324	-2.36098779257914e-06	6.264566797547e-06	3.46894863745783e-06	-5.91097245861393e-06	1.46046840919427e-05	-0.00312286338393994	-1.86288980449188e-05	0.0671476880056332	0.00577839697240281	1.73132085356533e-05	-0.319971091333071	-0.967629980203751	-0.00627807775755316	-0.000179286226226366	-6.10834028745154e-06	2.92379953060714e-06	7.92594917970198e-06	-4.84687724718793e-06
405.20716738529	-4.39442904312158e-05	0.00183131507355591	9.24963832355803e-06	0.00866958761868844	9.78351161153823e-06	-7.38143418747241e-05	0.0255679361467495	0.0122027897918943	0.00530824129225645	0.236765167364938	-0.000118784362085775	-0.000103322868960605	-2.21383728370258e-05	-1.08690015340022e-05	-0.0243193394219392	-0.0176136586826164	-0.0553990219849647	-0.0414895662830311	-0.0299295782545797	-0.022511589515974	-0.328219464564574	-0.882668286617427	-0.0474494854826371	-0.0345234297175708	-0.000816366819133519	-0.000140459575845096	-0.014093983247758	-0.00927117374007262
407.247718932081	3.71819216439875e-07	-0.000156206248794131	5.20524517416833e-06	-0.00473644642849825	-1.18428619900681e-06	-2.26283486422015e-05	-0.0110846299757606	0.00114811594567835	2.12904164041675e-06	0.166277174743151	1.23907758950906e-06	1.40224648250923e-05	1.4750492681368e-05	2.53847809438634e-05	1.74581569740031e-05	1.01331550049814e-06	-0.000229591385463293	0.00226336352241794	-9.60003940053578e-06	5.62368243455657e-06	-0.230436989186329	-0.795186361340232	-0.0217835927538329	-1.54286874004517e-05	2.31480836331444e-05	-1.88161918899216e-05	-2.31049219241399e-05	-7.56674259043228e-06
410.559495054538	-8.83525423530467e-06	1.09139357637336e-06	7.37668063423711e-06	0.0020253035268139	5.26986685122683e-06	6.5492047773833e-06	-0.0421676542195576	0.0109782875213921	-1.70184242210817e-05	0.232620060109596	5.20124333075297e-06	-1.44566421586241e-06	-6.50832216910244e-06	2.05870748374841e-06	-7.17780013642364e-06	-2.85975668902835e-06	2.93307284402512e-07	-0.0332436802563614	0.0285864840161976	-1.7447906148883e-06	-0.0106076699043809	-0.973377919768545	-0.0499432666387183	0.000368970303598566	7.94733247055924e-06	3.33262071174877e-06	0.00587667439757518	5.06388576486341e-06
413.219885523017	-0.00248750788473	-4.55582276195491e-05	0.00531084415882979	-3.23905346284116e-05	1.77038163747168e-05	-0.00444704832586751	-0.0271874744146348	1.89821808414319e-05	-0.000271758129421611	0.212777693802061	-2.06547658993626e-05	0.0028122871624447	5.19097502589371e-05	5.13122048987804e-06	-0.00794624465935371	-0.00145602344075665	0.181828431429562	-1.68524328256406e-05	0.00216587717565499	-0.019257554462075	9.89351235505962e-06	4.28598520951953e-05	-0.00203261709387276	0.0191362875362453	-0.00145690063894825	0.0134856628425901	0.000670038184773244	0.00167021880333124
415.747209932772	3.01866817029619e-05	1.64399295851918e-05	2.09860707010662e-05	0.00059895873593441	3.24539870622286e-05	4.43431860659003e-06	0.00622819672806813	3.92018043464833e-05	-3.2194140364087e-06	0.200472168232183	6.39433893519636e-06	1.67026624633318e-05	3.07945649901313e-05	-6.98593051277486e-06	5.16158937416804e-07	-0.0176874203860252	-0.000183323994252399	-0.0765280750565618	-0.00287173262351359	1.01814429623321e-05	-0.18468073600044	-0.781686756372473	0.0493400401444587	-4.83090120170771e-06	-2.98385476651414e-06	2.89381265471502e-06	-0.0019390409838791	-1.03900110349908e-05
418.976531559029	-4.70426438013218e-06	2.18292286210824e-06	1.23448355330327e-05	-0.0185807320955	-3.15852746149823e-06	-1.78670855760313e-05	0.0581377617725923	0.00994088391836407	6.92684543149027e-06	0.25599205088799	1.00714254934163e-06	1.14855928602739e-05	-4.35337085991994e-06	-1.33882850772796e-05	0.0137251890522533	-0.0548852386542211	3.14097815130224e-05	0.137041492746169	0.0151643939401054	0.0924147383962653	-0.457687138138042	-0.544479816469459	-0.00650613058619616	0.232606807512297	-0.0099957037538561	2.07730368299329e-07	0.0123022526990485	2.05065396451295e-05
420.896861302433	4.63233646246945e-06	4.98067232479452e-05	1.70299436510271e-05	-0.0107246387358427	-1.82094724309153e-05	-5.46970908968982e-06	0.0794987957449635	0.0258113441776087	0.00320598711614714	0.196806552844352	3.70904823647025e-05	1.07223263421212e-05	-1.97141695411532e-05	-1.08072465710193e-05	-1.75584979738213e-05	8.04604193724059e-06	-4.40465239220227e-05	0.0851196573517121	-4.72582246605519e-06	0.0318291694720478	-0.481004138551468	-0.664554257719217	-1.86756782160267e-05	0.0661836503261516	3.0798647116834e-06	1.11876703201696e-05	1.01733295707098e-05	7.49527316490087e-07
424.073610655694	2.32110576138198e-06	-1.8573434007224e-05	3.70397381299326e-06	9.70708438295045e-07	6.61562035657033e-06	4.06134421798524e-06	0.0153753234608911	0.00444467750021521	1.0018650172043e-05	0.214645730612088	7.24687314726869e-06	9.36398124508452e-06	-2.03533860733084e-06	-6.30599216158236e-06	2.39904795513759e-05	0.00650987422910403	-4.46200774175471e-05	0.0427984782913637	1.36155389509761e-06	-1.51371597345637e-05	-0.287538685977781	-0.327104498892732	-0.0804836514841883	-0.0451947761361284	2.05607458414165e-05	-1.70094734009261e-05	3.08630285719692e-06	-2.14019564769313e-05
426.772982690037	-0.00772196448085283	3.22643227837231e-05	0.0101881383958394	-1.25036200849997e-05	-8.08584053844312e-06	-0.0305156597826616	-0.00346320040319016	2.41518481454093e-05	2.36008400495604e-05	0.275906261541335	4.38287123239553e-05	0.000947757133376618	-2.86480248214346e-05	-6.60002835885967e-06	-0.00182762087008684	-1.47512084138429e-05	0.340961049254681	2.55830535520193e-05	2.20064509955623e-05	-0.102288976277302	-2.59076264620325e-05	-0.000226455724800272	-0.0142646496748114	0.233346843729604	-1.85864540549695e-06	0.000965022839015711	1.45141640158298e-05	2.2896111500155e-05
429.31607343437	-2.3588515132346e-06	3.41668737060792e-06	1.95715654347243e-05	0.000750666307712274	-2.60924039964647e-05	-5.81392706718327e-06	-0.0631790568830008	0.0134696897523972	-1.07029316553877e-05	0.194932463244563	-1.40390377391904e-05	-4.10288272445694e-06	-8.07614752228316e-06	6.47697250092953e-06	2.62205608879091e-06	-2.08420985820195e-05	-6.14467862203133e-05	0.000121122366549265	-1.1870468673335e-05	-0.0339911582791877	0.0868338171318058	-0.662777275675798	0.0293137100362539	0.0215500498963096	-2.64882907652846e-06	2.52744457790617e-06	-2.50945837304406e-05	-1.32018693016292e-05
432.603197425416	2.13539409123802e-06	3.3776481619366e-05	1.6810763668211e-05	5.59784815705622e-05	-5.26387406638015e-06	-0.018949750843817	-0.0234389185396511	0.0178642131968552	-0.0124932003407979	0.243415386330827	-2.14888104208865e-06	-6.52231859672479e-06	-1.0491193846763e-05	-2.95952027122882e-06	-6.05738844167443e-05	-0.00190071604054592	-0.000125104888565016	0.0213109801977333	1.56260851678972e-05	3.38034925588742e-06	-0.0411936474794289	-0.261219251194959	0.026111326151097	0.0372625857450552	-1.66496593290704e-05	1.06556082319492e-05	1.01429054056091e-05	5.48234129359733e-06
434.320113389316	3.73199962409142e-06	8.29987073359033e-06	3.06463184731196e-05	-1.8670076021869e-06	5.1442046569517e-05	3.44528506187497e-05	0.0447735273755284	0.0106168232743006	0.00512858822467033	0.199764064196785	-1.37976073721004e-06	-5.27240316668217e-06	2.90337505239491e-05	3.17589020078471e-05	-3.00145304152082e-06	-2.4885601388965e-05	9.54562064907462e-06	-0.0419086228043817	-2.46055995269e-05	5.4529721916984e-06	-0.306746479916512	-0.980140250292782	-0.00793934240441957	-2.86702121041593e-05	-1.11209474448178e-05	9.14572168001223e-06	-2.46390164618788e-05	-2.10979030272095e-05
437.425375939929	-6.14623089305522e-06	1.51957435350894e-06	-2.19346813636709e-06	-1.69586905581294e-05	-1.52056607338435e-05	-1.17330933372137e-05	0.0260913026796939	0.00573213209090477	0.000734956983815627	0.219061143294249	1.71982532615798e-05	-2.45967847738578e-06	-2.1584643814146e-05	-2.0494354291426e-05	5.78962720416244e-06	2.64737295691536e-06	2.93305270716952e-05	0.0232195326474116	0.00868356031440512	4.37076724580292e-06	-0.340131491863592	-0.939622646187352	-0.0455878683191245	-0.0275257428686129	4.31729422689737e-06	-4.82371309477264e-06	2.76078961562946e-05	-3.53622221883899e-06
439.826044006338	1.93899596926524e-05	1.39832208572401e-05	4.76146038355567e-06	0.00832817326278562	-0.00491520598808125	0.0207838732459884	-0.0335362077365875	0.0224606537285037	-0.0235901461528006	0.221068976307548	-1.37331669854442e-05	3.055564966981e-05	-1.65214951029805e-05	-6.56857535010999e-06	0.00139131764840809	-3.57570785463924e-06	0.357259322328203	-1.04435721870595e-05	-0.00884616485286164	0.101813077847421	-0.219276328300094	-0.000208659431910089	-0.0648035148985452	0.222237528676582	-1.16675523963839e-05	-3.08023397064371e-06	-8.09577474377188e-06	-0.00384921876767998
442.700842864884	-2.03451690355091e-05	-5.88332959876919e-06	2.81213285941887e-05	-1.41232969061301e-05	3.31647306275359e-05	-1.74959901504841e-05	-0.0294765632034439	3.36030673537581e-05	-1.15326251249637e-05	0.20238748476422	1.32347611684432e-05	1.90265756147356e-05	2.98174172509186e-05	-6.19510605658053e-06	-1.32728125645978e-05	1.43499969849846e-05	-3.63028648685449e-06	0.00858075583957517	-0.00749888325709692	-1.0896615304248e-05	1.85043461361035e-05	-0.979082273173549	1.96112427108951e-05	-1.45051643575917e-05	9.61443765364105e-06	-9.67474808161168e-07	-3.00592091748834e-05	-2.9841603592756e-06
445.900683214067	-3.13865221881088e-06	-3.03959771614163e-05	1.28944848955836e-05	2.04376557052339e-05	3.06446967248461e-07	0.00423288687409532	-0.0098276452618903	0.00764620842757045	-0.00585529573325968	0.247479709963362	-1.54709933638017e-05	2.35853660569159e-05	-2.74586815952813e-05	-1.9082806452834e-05	7.09499493281843e-06	1.86771040456061e-06	-1.73473050348142e-05	-0.0194023196330346	0.0172974525743977	1.49475876524078e-06	0.0690286353212404	-0.761246038739242	0.0713825874525645	-0.0292564383968929	4.87746551798615e-06	7.04266177476456e-06	-7.00802509445548e-07	4.16592460009158e-06
447.832832584475	-3.73018976356427e-06	-3.0348739572687e-07	4.62777093441885e-05	-0.0204662233387427	-0.00572494062864501	-0.00116673467642036	0.0747048694279229	0.0386609785683291	0.0128237208124085	0.19582600892766	4.41256860491693e-06	1.75355165151643e-05	-8.19635580676394e-06	1.26338848516631e-06	1.48254763891985e-06	-0.00158307332891517	-3.63323383144927e-05	0.0766920990600875	2.04157453761416e-05	-1.10608077773091e-05	-0.21439225976004	-1.0460471038803	6.41468115454368e-06	8.72602274186693e-06	-1.45758449020973e-05	-1.86198000958309e-05	1.63583623919447e-05	1.80687128702118e-05
451.024681500993	-1.16911932148363e-05	-5.55536511137789e-06	-1.17422370401564e-05	-2.24821025985639e-06	-8.10160040447698e-06	1.21543016135053e-05	0.0215898649411297	-4.43873788823617e-07	2.15880663016611e-06	0.220180807636454	-1.20167324318422e-05	-1.12559694320781e-05	1.39371861115747e-05	-1.24873880722015e-05	4.92764308410111e-06	-0.0318428742938586	-0.00019704650447374	-0.129479962088064	-0.00692272061760143	-0.0801294489937675	-0.491374399915257	-0.810462133909382	-0.0186123573192396	0.172984343379344	1.30441138045854e-05	1.08770706947103e-06	-2.87828636558669e-06	7.87176993769991e-06
453.51481517913	-0.0183527423297489	3.8263368667539e-05	0.0299857637005552	-0.000127497509088893	-9.07112744199297e-05	-0.0465298573690307	0.0413759065019523	7.01585126988006e-05	0.00144590403466904	0.237947107164807	0.000168549500451332	0.0152494407176701	-4.43568814171305e-05	-6.4355814955643e-05	-0.0548304841538333	-3.84934561856106e-05	0.571181588400703	-0.0584428462244906	1.72641993360992e-05	-0.0923446840618908	-0.462713311190627	-0.18315496422747	4.6793930556798e-05	0.141273248560837	-1.38157065527218e-05	0.0361364939761706	-6.57924657276236e-05	-2.95447918560287e-05
456.112173102368	4.4562929454526e-06	-3.00244499011163e-05	1.14942897262732e-05	0.00800897373892426	-1.23174227815475e-05	4.79581998106273e-06	-0.0526220402652763	0.013135365102958	4.27345522296952e-07	0.188996711447692	-1.54683112855879e-05	2.04876059329004e-05	-3.36115929017143e-05	-2.43544962590728e-05	-8.79751735667369e-06	0.00506984154792071	-0.000273440774014365	-0.0848279251178332	0.00643677372381501	-3.28459635632541e-07	-0.0720295838875969	-0.910082162885657	-0.0509637864495008	-0.0216332841897515	1.63075391618117e-05	-2.7861445044508e-05	0.00267355225322662	2.93921646117262e-05
459.427973973765	-5.21798951426852e-06	-4.97450873488452e-06	3.47524634540703e-06	-0.00679955578174224	-5.91280361330001e-06	-4.73818800103732e-06	-0.0342365353852484	1.9844188695455e-05	5.60218780530228e-06	0.233380624903076	1.08414114999823e-06	4.7997475013658e-06	1.72884782137636e-05	1.52518188184238e-05	-7.09140170821235e-06	0.00475089616217791	6.24805158093084e-05	0.0369206581221912	-0.0251496764263191	0.0785961090087742	0.108851696715964	-0.797450630163237	0.0443201330041944	0.129017013497923	1.10306820756318e-05	-1.60710010659357e-06	-0.00964553914973789	-3.29070664234959e-06
461.395517440868	1.72488377920567e-05	8.58702381767388e-06	8.24489654099388e-06	1.17372902899163e-05	1.1010238488019e-05	-5.50347740353353e-07	-0.048552006814368	5.44049306433972e-06	-1.02672591615469e-06	0.162294032276633	-1.44349940318489e-06	8.31846149728861e-06	3.09276261291061e-06	5.38544063029921e-06	-0.0126487403473424	-0.0339272361708475	-4.21887871801427e-06	-0.0727342402615801	-3.66402214220238e-05	0.0089415317261849	-0.0800273685441333	-0.471826534098268	0.0243384083266142	-5.64054430972011e-06	-0.0133273031453767	-1.77911701025303e-05	-2.49515327530515e-05	-1.76886509242671e-05
464.697822160419	6.39614579949164e-06	-5.47919234562512e-06	1.73160115800248e-05	-0.00122028763850806	-2.67977599076341e-05	-2.01759536674163e-05	0.0415804443404729	0.0132156465278681	2.51995330057079e-05	0.213411795565671	-9.59355634043554e-06	2.39504593429041e-05	-6.27210623637481e-06	-2.02775787137349e-05	-5.13504280048752e-06	-0.015687898508448	-0.000227474457910718	0.0763051649741729	0.0087952925436409	3.09238211079937e-05	-0.321371739226391	-0.827789725301357	-0.00118162358180642	-1.76728973029852e-05	-3.55057101718076e-06	-2.13343357988001e-05	0.00536471178034271	2.43749169869639e-05
467.090315961293	-0.00454754212867479	-7.61028560833743e-06	-4.33318704004435e-06	1.1442714815631e-06	-1.62768367663147e-05	-0.0135790085925349	0.00750484239599474	-2.26956454789454e-06	0.0098385371771593	0.246245709625342	-3.97654211824401e-07	2.82266366683667e-05	-4.10067745473311e-06	-1.76902468582609e-05	-0.0139244122239077	-6.54319616427105e-06	0.000109634525734147	7.56663464344806e-06	-1.08255744925237e-05	1.09509829801739e-05	-0.253900418818977	-0.333624413077202	-6.05658752939487e-06	-9.531666695432e-06	-1.91247450860666e-05	1.71173587862983e-06	-2.456161102352e-05	-2.43776270299619e-05
469.749548570371	-2.49166486015028e-05	5.20674667763886e-07	1.22931737322987e-05	-3.17512908322442e-05	4.65292776859918e-06	-1.83749708729905e-06	0.0304750475409812	-7.2162866917529e-06	1.15639019612655e-05	0.181361648489546	-1.51404159879092e-05	-1.0225316520475e-05	3.44649162547924e-07	-3.64028484044293e-07	2.5814506002787e-05	3.84340603410471e-05	3.42403232904242e-05	0.0020707765453083	-2.59047934026638e-05	-3.90994930794134e-06	-0.275146213735424	-0.781398909919892	-0.0322373672406725	-0.00787262458209344	3.2416000569815e-06	-2.44666961475524e-06	3.60532297028635e-06	-1.2015859448128e-05
473.085326358864	7.55597251410725e-06	-3.05572385573094e-06	8.34613713915176e-06	0.0103561413372211	-2.54545104348011e-05	-0.00354877649242629	-0.039437379142134	0.0159673137272685	-9.15252040470323e-06	0.245669324464219	-1.48944420762165e-05	1.39476592107784e-05	-2.30874090885206e-06	-3.20853995303824e-06	3.86558443450362e-06	0.0111971413136888	-5.85140325251492e-05	-0.0387438612813223	0.0328307617711463	-2.2338216527993e-05	-0.0542964955217311	-0.852882573938244	-0.0791624531410133	0.0229526741555005	3.79823361335836e-06	-3.60298535779762e-06	0.0128824977611588	2.40293947584772e-05
475.727926616089	-6.04504330412167e-06	-2.80866509203713e-05	1.13634215274618e-05	9.21669271534044e-06	1.73203102353769e-06	-9.8312639457011e-06	-0.0406298026527673	0.00972699969224206	-0.00869093955869117	0.209980900253156	-2.55529477137506e-05	6.77546531774429e-06	-2.37405533943165e-05	-4.87077137901484e-06	0.0278807033683553	-0.00546524371387706	6.63836076669255e-05	-2.25658919697914e-05	-1.29664740176947e-05	1.94397091844738e-06	1.24891641330669e-05	-0.00957384228071153	2.1533228577211e-05	3.09156389763367e-06	-0.00291668907396406	2.47087591380443e-05	-8.94266471311746e-06	6.46169040282615e-06
478.267586783588	1.18058642445701e-05	5.91562967047561e-06	-9.56615115368152e-06	2.84026759721832e-06	-2.00371943905633e-06	-1.91239503420255e-05	-0.027384902466189	0.00104451629605789	-2.71943793514092e-05	0.214894778758101	1.67432480968876e-05	1.31558579019674e-05	-7.32059195223715e-06	5.83452757065275e-06	-3.68333066255135e-05	-0.00148961129381311	-8.60802357509117e-05	-0.0177806951629248	-5.93926685737627e-06	4.37110381413071e-06	-0.026798368063194	-0.557024797765832	0.0516582723296828	-4.96320938887997e-05	-1.85582495241523e-05	-8.69761576923386e-06	-5.28151634078336e-06	-6.42366190258746e-06
481.206764754143	0.00496940772035268	-0.00706692662469075	0.00264707927901658	0.0122500659355668	1.30498026467457e-06	0.0187773069362686	-0.0192852954976659	1.56753595073003e-05	-1.23388090352304e-06	0.28045299933701	-0.000343737185326925	1.24061029502951e-05	-1.95764560094852e-05	-3.98872892154117e-06	8.00914701998135e-06	-0.00106496813975659	0.283940122998244	0.00396227401807953	-1.99538991450456e-05	0.109303774887367	-0.166970329049166	6.99627523477825e-05	-1.18807361453074e-05	0.269986791542129	-1.67877586864612e-05	6.24253435622917e-06	-1.96552761906562e-05	-1.16398011123254e-05
483.312944368957	-2.14674475686254e-05	3.4491282952341e-05	3.39419947440362e-05	-0.00132798687375225	-3.20259503716619e-05	-1.48099076621224e-05	0.0468607411308789	0.014964656284291	0.00542989628299053	0.206895016246157	-8.26668208799323e-07	3.03387545472795e-05	-2.19864325337939e-05	-9.55050459250427e-06	-3.13024104702995e-06	1.11141352177725e-05	6.46851450553895e-05	0.103842192056522	3.23598916708965e-05	0.0488256550676513	-0.49194044090493	-0.761744152686461	-0.00928157848113677	0.0965628404438365	-7.87978205517161e-06	9.8429413754888e-06	5.73172269800203e-06	5.27331810737381e-06
486.577420288144	8.24730878649873e-06	-1.7525397204721e-06	7.55940143793309e-06	-4.27005381742339e-06	2.99488088273153e-05	0.0107342187830786	0.0417288010749799	0.0189480849946152	0.00572480436226557	0.229667132661993	1.11701893708919e-05	9.35962115745485e-06	-2.35951678308957e-06	1.86675606929897e-06	1.57098925993259e-05	1.50557452166438e-05	-4.17035456633068e-05	0.00148868627450638	-0.00398913041790232	-2.74452353726255e-05	-0.453721469867803	-0.46255580404565	-0.080238369848167	-0.0476611154511501	-4.67593012499285e-06	-3.65147404714082e-06	-1.14580623713489e-08	1.15700363604596e-05
488.690212334826	-5.22666502615279e-05	1.20862308072847e-05	3.31200259951103e-05	-0.000140713838636583	0.000143930737280055	-0.00254361319386174	-0.0515109574118451	0.0200903059079886	-0.00987509627168922	0.214313991747973	-9.32687466840563e-05	-4.96204804685809e-06	-7.49632208735232e-06	0.000158989869831817	-3.79646887390524e-05	-8.1735212686334e-05	0.0818762874473668	0.0217235581489408	0.0033887692824028	-0.0382730242333029	-0.00745201774899342	-0.273159573894479	-0.0511974018934351	0.108281554265142	-0.000153631321486278	9.88825350904556e-05	5.08695567068785e-05	0.00405595483849074
491.814269657784	-1.18275490132235e-05	-3.84970145167136e-05	2.86971829574843e-05	5.02802128812527e-05	3.48988406655242e-06	3.58489603297211e-05	-0.0405879448169601	0.00869646216925374	-0.000347965610190117	0.20575703702507	4.7991814141866e-06	3.44998247480031e-05	-3.88461589659791e-06	-3.27983024050491e-05	-1.3813849812267e-05	1.03552657526956e-05	-7.43537609793608e-06	-0.00783231501059858	2.30067497432439e-05	-0.0479089267791647	0.11579517770288	-0.804169829279375	0.0375952819187194	0.0485693775427977	-1.66890059649934e-05	1.49310999725629e-05	6.83686612815638e-06	-5.88518139485486e-06
495.09354231437	-1.74264379070492e-06	-1.60383254384104e-05	-1.02280439632236e-05	-0.016353003390083	0.00750300859095236	-0.0353638162599809	-0.0502074478136017	0.034209229709336	-0.0282233574126512	0.259577908207385	-3.55698867593159e-05	6.93290269719913e-06	1.14245028246404e-05	4.99448705583587e-06	3.69927082392986e-06	3.79489308052451e-05	3.91597389471889e-05	0.0638925243337648	-0.00858494082832838	-4.05783619331732e-06	0.0237268841968436	-0.486717559345459	0.0421863390192538	0.0544394833012073	1.4979342472822e-05	-5.84164537585799e-06	-1.71191102749176e-05	-1.34265135766066e-05
496.895264031732	7.62950563156362e-06	2.20496054187414e-05	2.17894137031565e-05	-1.41254655472866e-06	2.8104705581103e-05	-1.21220500433173e-06	0.0426195830900318	0.0071091604070688	8.58535711567199e-05	0.192949791368944	1.6211905971508e-05	2.48818662444725e-06	-5.70441736202798e-06	1.89914694251373e-05	8.33954205326958e-07	1.68097751571028e-06	2.99639991436538e-05	-0.050392934064964	-7.46903227615793e-06	-2.4315833833984e-05	-0.31122641843564	-1.0153518627289	-0.0112398961279997	-0.00309700190268553	-7.84099827688346e-06	-1.19011009846148e-05	-1.90351222081701e-05	6.42972775447122e-06
500	-1.88532542592192e-06	-4.94740542639338e-09	1.26550014555044e-05	-5.01847920524208e-06	-5.5303920502635e-06	-1.46378556855182e-05	0.0156731257301145	0.000945189961552685	0.000192467966163896	0.221694872484933	9.13053001672779e-06	-5.66661975868577e-07	-1.08635259480018e-05	-4.36530716827868e-06	0.00188410840627469	-1.19707325602593e-05	-3.14753457602465e-05	0.0297222588156307	0.0165994216575476	0.00788773585097453	-0.337385857546801	-0.94664655879787	-0.0489205945140275	-0.0331635671309665	-6.08694022577055e-06	-1.07162351993819e-05	1.10982955075191e-05	-3.27200966568521e-06


==> data_uniform/lambda_0p05/data/threshold_nonzero_counts.dat <==
0.001	10
0.01	8
0.05	3
0.1	3


==> data_uniform/lambda_0p05/data/tracking_error_norm.dat <==
0	3.76961536499415
3.41457681187557	0.0157506522605407
6.50509319135052	0.0210234125294432
8.80109315424936	0.0450706682918973
11.2831047047714	0.024887418764959
13.37898572864	0.060767508824292
15.4613685678309	0.025051880963302
17.5156675142469	0.00937327480403135
20.0734646085133	0.0165969395127901
22.4626689574265	0.0512381027824836
24.5466322116127	0.0992851634701727
26.6185663161326	0.056666113235683
28.4984785277527	0.00942814094938844
30.3099400924787	0.0306099396525404
33.7515944610405	0.00631311294767374
36.6086517568243	0.0199117260958389
38.8735031886361	0.0445397483098187
41.6390677733699	0.0814912816677414
43.550639420584	0.0371426706685126
46.1990134976908	0.0134067185698534
48.2039942005582	0.021608770988529
50.3634401937057	0.0558415783229516
52.4905206898492	0.0385257560990295
55.6003125547189	0.0346753238535486
57.2676929531491	0.012155236746086
59.5725316692119	0.0214920612119003
61.4355822394359	0.0280537680361899
64.7296610241568	0.012373495129099
67.0035401953191	0.0940561745268785
69.4434351201232	0.00789559629878934
71.5565811100749	0.0458343280496806
74.0143647388942	0.0100006509092912
75.8192327277146	0.059302769549515
78.6527778781376	0.0563890524178946
80.6515435406523	0.0792580782634591
82.8548787625369	0.00778570217933942
85.6381813406484	0.00900704852607069
87.6717862580064	0.0221446757725275
89.4429652365349	0.0695302966334375
91.8859676133553	0.00761325858171723
94.415009818656	0.0151285680175749
97.1428081863939	0.00404516277858361
99.878529853751	0.0238727587103409
101.78380968349	0.0383129834982855
104.517165094348	0.082047241043359
106.284752889966	0.0175653678433256
109.017006970623	0.0184606279979105
110.938021885499	0.0100768958680072
113.053655464293	0.0916860792172467
115.349863839318	0.0481493734461623
118.103653616195	0.00923251687328065
119.880201674489	0.0107537575960477
121.692813146533	0.0626523553539372
124.283527685759	0.0244803020339805
127.541192906434	0.0164219998095122
129.671190418324	0.112172554793125
132.129781960239	0.00868986108577061
134.033271161873	0.0215452148731984
136.684882275414	0.011537526855492
138.496080104643	0.033255605716068
141.35008062247	0.0586158452158533
143.356104186714	0.077695137725543
145.490835708716	0.011153287256594
147.874766879752	0.0914712729807099
150.298137958084	0.0333866502907206
152.074051796697	0.0504351618882557
154.493570739763	0.0058894844424447
156.955251934632	0.0232668672780077
159.735025496282	0.00429136445317034
162.053654708192	0.121715265523014
164.458501902023	0.054833958621559
167.082725766875	0.0591638340017635
168.952245156964	0.0122057197608118
171.680945806241	0.0230104155603488
173.550458193073	0.0141846419368253
175.626936112374	0.087207922628367
178.003595611901	0.0305994216595802
180.744054324386	0.0308669669492996
182.571090259314	0.0110855319412577
184.40538610889	0.0429860766449211
186.954600667636	0.0188778188409136
190.25976844811	0.0326311166204808
192.396360182759	0.106627914509847
194.829730608948	0.0114181580834611
196.754299656284	0.0153743791591242
199.430845734541	0.0117056783820785
201.231518713657	0.026997985023165
204.102132081553	0.0526205386211903
206.088036501457	0.0735747446511153
208.266818953446	0.0116957677687196
210.648407298749	0.0875365252717178
213.080239896715	0.0397047827099063
214.847450421224	0.0446467639958025
217.295474200327	0.00577712829524143
219.752773499308	0.0283039478450853
222.487700774981	0.00549742550793766
224.734054188488	0.136300528711048
227.224615964395	0.0608501813952378
229.853655472554	0.0579097152494707
231.696900738299	0.0100048083148045
234.108583473023	0.0480431533226589
236.323715726217	0.0156045017995981
238.392140076564	0.0781680198494571
240.772475145055	0.0259965782534803
243.507296378851	0.0360527417973104
245.312741747206	0.0117688608354011
247.141392313573	0.0385304017569942
249.693547223055	0.0154614820202224
253.230034451979	0.0194265162209669
255.877946027197	0.0631742349746012
258.409258269028	0.0630707634819308
261.316386494459	0.0489588053550024
263.44147016357	0.0209006114171143
266.675029838046	0.029392973496973
268.858814067238	0.0819487368153176
271.923819584491	0.0150591863588826
275.229744021614	0.00399731554758569
277.02562484191	0.00849294017565667
280.196467284632	0.00684417138837374
282.59562917778	0.0425700390328687
285.444341277739	0.00379583485244115
288.671493296703	0.0202175748976614
290.63374166084	0.0270157594667532
293.867655203278	0.0135134901441992
296.101995000387	0.166039466689258
298.965187983463	0.0224853856324442
302.266231447986	0.0208486892330935
304.231152839265	0.112147502444734
307.53027739717	0.0274467559010966
309.890049058357	0.0558893724024822
312.516449950687	0.0222262927390396
315.908466425434	0.0485339714793099
317.852682823707	0.0924420172446134
321.002418052926	0.0312170312414077
323.960233304	0.0542818820968271
325.980704026501	0.0102393348529731
329.163549084238	0.0123729799472431
331.103891906971	0.021007552269474
334.399877794635	0.00612432605769847
337.737024759684	0.041531471622858
339.599755049377	0.0105000051760445
342.734503623857	0.00695873340978365
344.693208429014	0.0696642939620805
347.976001977197	0.0102902264830716
351.236302675268	0.0304288942357294
353.18273521532	0.0346345674133787
356.400577643654	0.0161681943033503
358.396014518	0.0214239856355484
361.514802993784	0.0524787261931043
364.217005700277	0.0940144052616783
366.746508953116	0.0662774675552116
370.052519966674	0.0675244603563725
371.786945753806	0.0369947853454728
374.901689813799	0.00949717682818478
377.300026859795	0.0346822147592754
380.204402135421	0.0239174434894861
383.394116436585	0.0103467419190979
385.437491406874	0.0473032666109637
388.500692648296	0.00820123349834465
391.683998335347	0.0223819335172868
393.62126726607	0.010613836707039
396.946426052406	0.010155601003397
399.650142848253	0.0109097848518179
402.171048309757	0.014807203318592
405.20716738529	0.0212345211014997
407.247718932081	0.0368057804532836
410.559495054538	0.0137860826920241
413.219885523017	0.169871868758531
415.747209932772	0.063990046675479
418.976531559029	0.0179809907821944
420.896861302433	0.0301732810888776
424.073610655694	0.0698849949348326
426.772982690037	0.0643921240996715
429.31607343437	0.0356435912362818
432.603197425416	0.0505584268921948
434.320113389316	0.0139333755802618
437.425375939929	0.00760495806337862
439.826044006338	0.0200511438424219
442.700842864884	0.0037687299980591
445.900683214067	0.0176282507441239
447.832832584475	0.0228932351661091
451.024681500993	0.0122944890163266
453.51481517913	0.0673272717089504
456.112173102368	0.0202229133801459
459.427973973765	0.015149583899777
461.395517440868	0.114716252431008
464.697822160419	0.0230166947196789
467.090315961293	0.0328488683783568
469.749548570371	0.0300418224101159
473.085326358864	0.0251671027165772
475.727926616089	0.0268112464324967
478.267586783588	0.0548580610744946
481.206764754143	0.0485463078563383
483.312944368957	0.0193514635489515
486.577420288144	0.0289864249919187
488.690212334826	0.0745117812995146
491.814269657784	0.0139622554992063
495.09354231437	0.0102890096340956
496.895264031732	0.00831395074569927
500	0.00681469687349073


==> data_uniform/lambda_0p05/data/trajectory_error_data.dat <==
0	-3.5	-1.4
3.41457681187557	-0.00346887497195869	-0.0153639172433788
6.50509319135052	-0.00863248514000325	-0.0191693524849113
8.80109315424936	-0.0436528602726947	-0.0112157447497181
11.2831047047714	6.89597326481994e-05	-0.0248873232256446
13.37898572864	-0.0176421424492024	-0.0581501929361585
15.4613685678309	0.00701335607878928	-0.0240501471162146
17.5156675142469	-0.00516783200597892	-0.00781996118339912
20.0734646085133	-0.00981769612974759	-0.0133817504047546
22.4626689574265	-0.00928149629656412	0.0503904455551369
24.5466322116127	-0.0134155845033856	0.0983746195811269
26.6185663161326	-0.0563239722782469	0.00621759889656126
28.4984785277527	0.007819883364234	-0.00526680794517054
30.3099400924787	-0.026944277695041	-0.01452495456188
33.7515944610405	0.00202042923569801	-0.00598107522052871
36.6086517568243	0.00282051864803723	0.0197109490048497
38.8735031886361	0.0259766922723563	-0.0361801138484845
41.6390677733699	-0.00508195803820333	0.0813326668095244
43.550639420584	-0.0366325790940396	0.00613450350953682
46.1990134976908	0.010952164058089	-0.00773241264134006
48.2039942005582	-0.0201298609349227	-0.00785669665797029
50.3634401937057	0.048090680266542	-0.0283825358468824
52.4905206898492	0.0136209337784308	0.0360375366251012
55.6003125547189	0.00498562407250436	-0.0343150351443233
57.2676929531491	0.0100536921283669	-0.0068317680684733
59.5725316692119	0.015019877739068	0.015372441830741
61.4355822394359	0.0165680897209142	-0.0226387345942323
64.7296610241568	-0.00447292716193015	0.0115367371606492
67.0035401953191	-0.0445302286951844	-0.0828469836444587
69.4434351201232	0.00512445602840916	0.00600669554134026
71.5565811100749	-0.0115473935650885	-0.0443558714221544
74.0143647388942	-0.00266193650701529	-0.00963987098679886
75.8192327277146	-0.0197060614762647	-0.0559329028152175
78.6527778781376	0.0126631253484746	-0.0549487987948498
80.6515435406523	0.0458195113793331	0.0646715961375299
82.8548787625369	-0.00159321125842427	0.00762094720565631
85.6381813406484	-0.00272975495973604	-0.00858343526863159
87.6717862580064	-0.00858766004088851	0.0204117309430751
89.4429652365349	-0.0642034094037505	-0.026690529610111
91.8859676133553	0.00760948172962683	-0.000239779145395191
94.415009818656	-0.0134371869105416	0.00695094081355596
97.1428081863939	0.00401361689448398	0.000504203658803659
99.878529853751	0.00497225465088902	0.0233492032439839
101.78380968349	0.0273463004350312	-0.0268340186527645
104.517165094348	-0.0307006666382341	0.076086916291798
106.284752889966	-0.0174915520647905	0.00160864969339536
109.017006970623	0.0158642807469842	-0.0094403062692956
110.938021885499	-0.00998983814741794	-0.00132172770382333
113.053655464293	0.036753491824377	0.0839971306709145
115.349863839318	0.0102031805106986	0.0470558951750373
118.103653616195	-0.00891196010850104	0.00241170786786005
119.880201674489	0.00588403093300682	-0.00900119338832206
121.692813146533	-0.0412949067748473	0.0471173885720835
124.283527685759	0.0171446331819296	-0.0174741735350199
127.541192906434	-0.0084656547040578	0.0140717720339438
129.671190418324	-0.0565127203788502	-0.096896823911821
132.129781960239	0.00868638734099481	0.000245684049534178
134.033271161873	-0.010054520134156	-0.0190552593475959
136.684882275414	-0.00422725946426583	-0.0107352132425478
138.496080104643	0.00465965372758936	-0.0329275407323647
141.35008062247	0.0089374903574071	-0.0579304632855644
143.356104186714	0.0350551235268681	0.0693373834284732
145.490835708716	0.00350186423182164	0.0105892758737314
147.874766879752	0.079161408926006	0.0458308315172353
150.298137958084	-0.013175150680131	0.0306770895325928
152.074051796697	-0.0490919935976376	-0.0115620810974526
154.493570739763	0.00535643656354079	-0.00244839015243925
156.955251934632	-0.00173977933771927	-0.0232017301248952
159.735025496282	-0.000980955020561947	-0.00417774294536755
162.053654708192	-0.0707740893177756	-0.0990234019945655
164.458501902023	0.0218074330639753	-0.050311021469168
167.082725766875	0.0127631291134354	0.0577707693303629
168.952245156964	-0.0118198696718554	0.0030447127647486
171.680945806241	0.0148298782304357	-0.0175941449331984
173.550458193073	-0.0130346105130732	0.00559490801072049
175.626936112374	-0.0180705672799983	0.0853151590711422
178.003595611901	0.013251322102005	0.0275812811241556
180.744054324386	-0.0270313159040803	0.0149022685904856
182.571090259314	0.00368539574294413	-0.0104549929047577
184.40538610889	-0.018548097651319	0.0387784844835401
186.954600667636	0.0083083874720975	-0.016951187032295
190.25976844811	-0.0148311233161045	0.0290659173789839
192.396360182759	-0.0570155878848719	-0.0901040226119879
194.829730608948	0.0103017466767832	-0.00492426130767809
196.754299656284	-0.0138301981346343	-0.00671544146614877
199.430845734541	-0.00286784391925154	-0.0113489372911948
201.231518713657	0.0155827659487986	-0.022046963525529
204.102132081553	0.00754366817369956	-0.0520770021724493
206.088036501457	0.0277153417843539	0.0681549916018869
208.266818953446	0.00361419890807024	0.0111233335809335
210.648407298749	0.0843799402460677	0.0232952557555426
213.080239896715	-0.0149863107992356	0.0367679243182096
214.847450421224	-0.043897174945793	-0.00814687468145459
217.295474200327	0.00513529101614862	-0.00264650666334743
219.752773499308	-0.00101925309130374	-0.0282855897367047
222.487700774981	-0.000861163049603153	-0.00542955665016231
224.734054188488	-0.0748279812304647	-0.113923690915825
227.224615964395	0.0168911724134984	-0.0584588134529843
229.853655472554	0.0258869971155384	0.0518015299061224
231.696900738299	-0.00917074868269996	0.00399919467077292
234.108583473023	-0.0127838640199833	-0.0463110937238917
236.323715726217	-0.0138578456214113	0.00717360377681886
238.392140076564	-0.0321268098340669	0.071260840698597
240.772475145055	0.0134831141005947	0.0222267342414415
243.507296378851	-0.0306334359670897	0.0190103338201555
245.312741747206	0.00304212010355531	-0.0113688869568918
247.141392313573	0.00166843447074805	0.0384942617278498
249.693547223055	0.00381717124923897	-0.014982877891635
253.230034451979	-0.00758713258093291	0.0178836504014934
255.877946027197	0.0353360340361503	0.0523674389599315
258.409258269028	-0.00793664474588462	0.0625694084706838
261.316386494459	-0.0147275763899415	-0.046691146007219
263.44147016357	0.0201285643945122	0.00562818381231334
266.675029838046	-0.000870530759153887	-0.029380079427924
268.858814067238	0.0232329995868099	0.0785864059225607
271.923819584491	-0.011160809775244	-0.0101101641407235
275.229744021614	0.00389184916263607	0.000912163188392934
277.02562484191	-0.00709851093145519	0.0046627433323414
280.196467284632	0.00585902044626918	-0.0035375926000083
282.59562917778	0.000107290084467915	-0.0425699038300269
285.444341277739	-0.000480806385309229	-0.00376526060809246
288.671493296703	-0.00911966101736716	0.0180438941936285
290.63374166084	0.0259027843601749	-0.00767443952062585
293.867655203278	0.00370940466844205	0.0129944116020353
296.101995000387	0.0793695441681445	0.145840940606519
298.965187983463	-0.0158125765907267	0.0159860873450051
302.266231447986	-0.0066890739383263	-0.0197464967167778
304.231152839265	-0.0151770767594366	0.111115789362402
307.53027739717	0.00921159847364539	-0.0258548034812627
309.890049058357	0.0209099632779826	0.0518304484184418
312.516449950687	0.00294364806150238	-0.0220305021506886
315.908466425434	-0.0160514977385362	0.0458027925775736
317.852682823707	-0.0455148748759964	-0.0804606905095637
321.002418052926	-0.00104769867642318	0.0311994449792051
323.960233304	-0.0490020642685705	-0.0233520967236934
325.980704026501	0.0101269211128225	-0.00151309186964266
329.163549084238	-0.0123700757552463	0.000268064515272171
331.103891906971	0.0084962048827335	0.0192128018504667
334.399877794635	-0.00482838231600446	0.00376750499289646
337.737024759684	0.0313821986859752	-0.0272033222381796
339.599755049377	-0.00306990293783649	0.0100412053384653
342.734503623857	0.000766394830201467	-0.00691640149446804
344.693208429014	-0.0603698305649054	-0.0347648876137947
347.976001977197	-0.000624284881032722	-0.0102712720468412
351.236302675268	0.00372289921096214	0.0302002918176998
353.18273521532	0.0277922711137792	-0.0206674363734369
356.400577643654	0.00132531414628367	0.0161137844544523
358.396014518	-0.00714926006848704	0.0201959213948094
361.514802993784	-0.0190119502926795	0.0489138267662579
364.217005700277	0.00293191118297909	0.0939686771936384
366.746508953116	0.00795387334469932	0.0657984696201105
370.052519966674	0.0144271973821057	-0.0659652084216906
371.786945753806	0.031097038899188	0.0200396685217095
374.901689813799	-0.00782569896947471	-0.0053809667667597
377.300026859795	0.0211720609531689	-0.0274699809902337
380.204402135421	-0.0138854728511031	-0.0194740274923817
383.394116436585	0.00953703853104049	-0.00401247609312083
385.437491406874	-0.00719896536811304	-0.0467522612254918
388.500692648296	0.00276332471847063	-0.00772167516764721
391.683998335347	-0.0162973704900804	0.0153410124529414
393.62126726607	0.010609163901508	-0.000314914202010907
396.946426052406	0.000237999169330649	0.01015281183395
399.650142848253	-0.00826737631685309	0.00711855985073462
402.171048309757	-0.00332386372550575	0.0144293173799868
405.20716738529	-0.0113573779151399	-0.0179419857681007
407.247718932081	-0.0358119579195864	0.00849524247688593
410.559495054538	0.00251476566675102	-0.0135547788485337
413.219885523017	-0.0748226446754323	-0.152505815099915
415.747209932772	0.0187771818731828	-0.0611730619998002
418.976531559029	-0.00585758876884901	0.0170001377442777
420.896861302433	-0.0285445167622327	-0.0097794403970286
424.073610655694	-0.00843009456833155	0.0693746785405927
426.772982690037	-0.0524055917495309	0.0374165685151511
429.31607343437	0.0133331890951816	0.0330558869911439
432.603197425416	0.00839091658087776	-0.0498572667596826
434.320113389316	0.0138424181013874	0.00158947040457447
437.425375939929	-0.00748309070504316	0.00135600171306827
439.826044006338	0.00662882163666575	0.0189237177398831
442.700842864884	-0.00348429923091054	-0.00143630939137318
445.900683214067	0.00976139806638443	-0.0146789077280052
447.832832584475	-0.0228932174632224	-2.84702017283589e-05
451.024681500993	-0.00239490243051588	-0.0120589760146077
453.51481517913	-0.0595063829582529	-0.0314952679460991
456.112173102368	0.0151449724130273	-0.0134013445664802
459.427973973765	0.00135562585688254	0.0150888094584209
461.395517440868	0.0250454721671516	-0.111948840528785
464.697822160419	-0.00810083387395721	0.0215440183430446
467.090315961293	0.00593656015633182	-0.0323079774552488
469.749548570371	-0.0105200033848294	0.028139662800114
473.085326358864	0.011003294525072	-0.022634278622065
475.727926616089	-0.0208882276025886	-0.0168084765189033
478.267586783588	0.00634077298049407	-0.0544903795441252
481.206764754143	0.0193124336143917	0.0445395769442424
483.312944368957	-0.0186772037573943	-0.00506371417945117
486.577420288144	0.00121085354267603	0.0289611233813594
488.690212334826	-0.0191589644067186	-0.0720065249494015
491.814269657784	0.0108075477851703	0.00883976750239368
495.09354231437	-0.00899284229642028	0.00499925061206452
496.895264031732	0.00613521383418947	-0.0056107867728763
500	-0.00488912282116694	0.00474726990143903

